Rescuing a black hole in the large-$q$ coupled SYK model

In this paper, we develop a general effective theory for two copies of the Sachdev-Ye-Kitaev (SYK) model with a time-dependent bilinear coupling. For a quantum quench problem with an initial state of the thermofield double state, we show how the evolution of the system is described by a complex reparametrization field with a classical Hamiltonian. We study correlation functions in this system and compare the large-$q$ theory with the bulk low energy effective theory. In particular, we study the special case of a ``rescued black hole'', which describes how a time-evolved thermofield double state can evolve to the ground state of a coupled SYK model by a carefully tuned time-dependent coupling. In the low energy region, there is a holographic dual interpretation, which is a geometry that crosses over from an eternal black hole to a global AdS$_2$ vacuum. This family of geometries allow us to access the bulk region that would be the black hole interior without the rescue process. By comparing the large-$q$ and low energy theory, we find that even in the low energy region the deviation from the low energy theory cannot be neglected if the rescue process starts late. This provides evidence that the low energy effective theory of the bulk fails near the inner horizon of the black hole. We note the possibility of a connection to a two-dimensional analog of the higher-dimensional black hole singularity.

==> plot-data/largeq-T.dat <==
# K0=1.000d-3 K1=1.00d-2 K2=0.1     K3=1.     K4=3.     K5=7.    
h	K0	K1	K2	K3	K4	K5
-1.    	nan	nan	nan	nan	nan	nan
-0.9899665551839465    	4.2101098312406100e-2	nan	nan	nan	nan	nan
-0.979933110367893    	6.237147248405010000e-2	nan	nan	nan	nan	nan
-0.9698996655518395    	7.73452517194192800e-2	7.31774895830705700e-2	nan	nan	nan	nan
-0.959866220735786    	8.98259652486648900e-2	8.5366847715981900e-2	nan	nan	nan	nan
-0.9498327759197325    	0.10077402369472335    	9.70538830200481900e-2	nan	nan	nan	nan
-0.939799331103679    	0.11065708221027042    	0.10778493176122285    	nan	nan	nan	nan
-0.9297658862876255    	0.1197449476865669    	0.11759324920889154    	nan	nan	nan	nan
-0.919732441471572    	0.12821012539903365    	0.12663573368153663    	nan	nan	nan	nan
-0.9096989966555185    	0.13617085993050143    	0.1350585213188976    	nan	nan	nan	nan
-0.899665551839465    	0.14371240120121015    	0.1429747546009442    	nan	nan	nan	nan
-0.8896321070234114    	0.15089861801820467    	0.15046953162408594    	nan	nan	nan	nan
-0.8795986622073579    	0.15777882981160699    	0.15760753580338419    	nan	nan	nan	nan
-0.8695652173913044    	0.16439206377073876    	0.16443891658747797    	nan	nan	nan	nan
-0.8595317725752509    	0.17076983272565951    	0.1710033539807176    	nan	nan	nan	nan
-0.8494983277591974    	0.17693801747501076    	0.1773328320097192    	nan	nan	nan	nan
-0.8394648829431439    	0.18291818309039112    	0.1834535566252234    	nan	nan	nan	nan
-0.8294314381270904    	0.18872852411267613    	0.18938730917462707    	0.22514725181029993    	nan	nan	nan
-0.8193979933110369    	0.19438455971641697    	0.19515242189722465    	0.2291950768341575    	nan	nan	nan
-0.8093645484949834    	0.19989965415351654    	0.20076449534167784    	0.2332735526855419    	nan	nan	nan
-0.7993311036789299    	0.20528541437189488    	0.20623693562424733    	0.23737786076584202    	nan	nan	nan
-0.7892976588628764    	0.21055199779598358    	0.21158136365540534    	0.24150323015954822    	nan	nan	nan
-0.7792642140468229    	0.21570835429816665    	0.21680793149409633    	0.24564499018607727    	nan	nan	nan
-0.7692307692307694    	0.22076241848206699    	0.22192557028420812    	0.24979861861683444    	nan	nan	nan
-0.7591973244147159    	0.22572126443596785    	0.2269421869649338    	0.2539597844306548    	nan	nan	nan
-0.7491638795986624    	0.2305912314798896    	0.23186482210251474    	0.2581243842321642    	nan	nan	nan
-0.7391304347826089    	0.23537802713493441    	0.23669977781754648    	0.2622885717791962    	nan	nan	nan
-0.7290969899665554    	0.24008681240417046    	0.24145272244459848    	0.26644878044264264    	nan	nan	nan
-0.7190635451505019    	0.24472227274038763    	0.24612877689299759    	0.27060173863250875    	nan	nan	nan
-0.7090301003344484    	0.24928867770881905    	0.2507325864658616    	0.27474447851935774    	nan	nan	nan
-0.6989966555183948    	0.2537899312553318    	0.25526838102551663    	0.2788743386125154    	nan	nan	nan
-0.6889632107023413    	0.2582296145720661    	0.2597400257319571    	0.2829889608477972    	nan	nan	nan
-0.6789297658862878    	0.2626110226174959    	0.2641510640962494    	0.2870862829730976    	nan	nan	nan
-0.6688963210702343    	0.26693719558518203    	0.26850475473404456    	0.29116452707155244    	nan	nan	nan
-0.6588628762541808    	0.27121094606452295    	0.27280410289520696    	0.2952221850392131    	nan	nan	nan
-0.6488294314381273    	0.27543488253393783    	0.2770518876758406    	0.2992580017950564    	nan	nan	nan
-0.6387959866220738    	0.2796114299779534    	0.2812506855800326    	0.30327095698042694    	nan	nan	nan
-0.6287625418060203    	0.2837428477654113    	0.285402891037664    	0.30726024576923144    	nan	nan	nan
-0.6187290969899668    	0.28783124547657457    	0.28951073434126434    	0.3112252593666601    	nan	nan	nan
-0.6086956521739133    	0.2918785968031593    	0.293576297383437    	0.3151655656427252    	nan	nan	nan
-0.5986622073578598    	0.2958867518554439    	0.29760152751710356    	0.31908089028713205    	nan	nan	nan
-0.5886287625418063    	0.29985744805539116    	0.3015882498115522    	0.32297109877427027    	nan	nan	nan
-0.5785953177257528    	0.303792319885862    	0.30553817790213167    	0.3268361793167812    	nan	nan	nan
-0.5685618729096993    	0.3076929076154506    	0.30945292369063526    	0.33067622699575244    	nan	nan	nan
-0.5585284280936458    	0.3115606649774734    	0.31333400594171945    	0.33449142909289337    	nan	nan	nan
-0.5484949832775923    	0.3153969662488646    	0.31718285801429874    	0.33828205173486114    	nan	nan	nan
-0.5384615384615388    	0.31920311247158456    	0.32100083478552127    	0.34204842775291844    	nan	nan	nan
-0.5284280936454853    	0.3229803371387594    	0.3247892188957894    	0.34579094581417347    	nan	nan	nan
-0.5183946488294318    	0.32672981136816626    	0.32854922635577866    	0.34951004071623026    	nan	nan	nan
-0.5083612040133783    	0.33045264848201544    	0.33228201163281423    	0.3532061848090229    	nan	nan	nan
-0.49832775919732475    	0.33414990835343533    	0.33598867226100115    	0.35687988043942187    	nan	nan	nan
-0.48829431438127124    	0.337822601050593    	0.3396702530235548    	0.3605316533589683    	nan	nan	nan
-0.47826086956521774    	0.34147169055704224    	0.3433277497523138    	0.36416204700483845    	nan	nan	nan
-0.46822742474916423    	0.34509809787353224    	0.34696211280923556    	0.36777161755960797    	nan	nan	nan
-0.45819397993311073    	0.34870270398277287    	0.35057425025287015    	0.3713609297225545    	nan	nan	nan
-0.4481605351170572    	0.3522863525370109    	0.3541650307423663    	0.37493055310603424    	nan	nan	nan
-0.4381270903010037    	0.3558498523165585    	0.3577352862026665    	0.3784810591991696    	nan	nan	nan
-0.4280936454849502    	0.359393979587267    	0.36128581427469886    	0.3820130188119895    	nan	nan	nan
-0.4180602006688967    	0.36291948011026115    	0.3648173805611869    	0.3855269999621882    	nan	nan	nan
-0.4080267558528432    	0.36642707113533557    	0.3683307207120262    	0.3890235661159045    	nan	nan	nan
-0.3979933110367897    	0.3699174432021358    	0.3718265423325669    	0.39250327479838837    	nan	nan	nan
-0.3879598662207362    	0.37339126178922916    	0.37530552676702006    	0.3959666764291254    	nan	nan	nan
-0.3779264214046827    	0.376849168879818    	0.37876833073562993    	0.39941431344830997    	nan	nan	nan
-0.3678929765886292    	0.3802917843372675    	0.38221558786448623    	0.40284671962267565    	0.6702792121885417    	nan	nan
-0.3578595317725757    	0.3837197073558898    	0.38564791010131677    	0.406264419548102    	0.6719004281283504    	nan	nan
-0.3478260869565222    	0.38713351759590514    	0.3890658890238414    	0.40966792828466875    	0.6735235381099262    	nan	nan
-0.33779264214046867    	0.390533776426675    	0.39247009708913383    	0.41305775113103965    	0.6751485085056266    	nan	nan
-0.32775919732441516    	0.39392102794877965    	0.3958610887700671    	0.41643438350686385    	0.6767753051606976    	nan	nan
-0.31772575250836166    	0.39729580005611637    	0.3992394016226363    	0.41979831090896885    	0.6784038934906386    	nan	nan
-0.30769230769230815    	0.40065860539692516    	0.4026055572990272    	0.4231500089685229    	0.6800342383953207    	nan	nan
-0.29765886287625465    	0.4040099422233263    	0.40596006247681654    	0.42648994354323094    	0.681666304284281    	nan	nan
-0.28762541806020114    	0.40735029528793815    	0.4093034097712471    	0.429818570873409    	0.6833000550673662    	nan	nan
-0.27759197324414764    	0.4106801365997204    	0.4126360785152596    	0.4331363377754181    	0.68493545415344    	nan	nan
-0.26755852842809413    	0.4139999261687934    	0.4159585355927598    	0.4364436818737447    	0.6865724644403581    	nan	nan
-0.25752508361204063    	0.41731011276491403    	0.4192712361507147    	0.43974103184344665    	0.6882110483076092    	nan	nan
-0.24749163879598712    	0.42061113451349613    	0.4225746242941494    	0.44302880769205755    	0.6898511676198341    	nan	nan
-0.23745819397993362    	0.4239034195853136    	0.42586913375414087    	0.446307421042238    	0.6914927837128494    	nan	nan
-0.2274247491638801    	0.4271873867405144    	0.4291551884980897    	0.4495772754215694    	0.6931358573921683    	nan	nan
-0.2173913043478266    	0.43046344596473746    	0.43243320333448565    	0.4528387665855604    	0.6947803489215142    	nan	nan
-0.2073578595317731    	0.43373199895011555    	0.4357035844656858    	0.45609228281364395    	0.6964262180272957    	nan	nan
-0.1973244147157196    	0.4369934396548521    	0.43896673003119907    	0.4593382052264907    	0.698073423889328    	nan	nan
-0.1872909698996661    	0.4402481547416985    	0.4422230305925672    	0.46257690809601104    	0.6997219251244926    	nan	nan
-0.1772575250836126    	0.443496524127299    	0.4454728696619626    	0.4658087591689908    	0.701371679803134    	nan	nan
-0.16722408026755908    	0.4467389213608738    	0.44871662412712154    	0.4690341199534572    	0.7030226454196576    	nan	nan
-0.15719063545150558    	0.4499757140938384    	0.45195466470158396    	0.4722533460529016    	0.7046747789011207    	0.9122235267979271    	nan
-0.14715719063545207    	0.45320726447882653    	0.455187356389253    	0.47546678744258036    	0.7063280366035141    	0.9126335609007467    	nan
-0.13712374581939857    	0.45643392958047335    	0.4584150588387117    	0.47867478879128766    	0.7079823742939696    	0.9130423485921346    	nan
-0.12709030100334506    	0.45965606173520757    	0.461638126787259    	0.4818776897354033    	0.7096377471539044    	0.9134498884763631    	nan
-0.11705685618729156    	0.4628740090189932    	0.4648569104055021    	0.4850758251772644    	0.711294109774258    	0.9138561793074762    	nan
-0.10702341137123805    	0.4660881154259409    	0.4680717556932881    	0.488269525564875    	0.71295141614323    	0.9142612198414058    	nan
-9.69899665551845500e-2	0.46929872138799866    	0.47128300481647734    	0.49145911717385615    	0.7146096196514313    	0.914665008932162    	nan
-8.69565217391310400e-2	0.47250616407147195    	0.4744909964757184    	0.49464492236974716    	0.7162686730702458    	0.9150675454039208    	nan
-7.69230769230775400e-2	0.4757107776374628    	0.4776960662189327    	0.49782725988199444    	0.717928528560198    	0.9154688281599423    	nan
-6.68896321070240300e-2	0.47891289365623646    	0.4808985467751739    	0.5010064450664922    	0.7195891376622908    	0.9158688561026483    	0.9805929244576409    
-5.68561872909705200e-2	0.4821128413788347    	0.4840987684105914    	0.5041827901614794    	0.7212504512910869    	0.9162676282072243    	0.9806443242318995    
-4.68227424749170100e-2	0.48531094804844543    	0.4872970591908703    	0.5073566045372878    	0.7229124197219932    	0.9166651434690023    	0.9806955984103262    
-3.6789297658863496e-2	0.4885075392374819    	0.49049374532546935    	0.5105281949410604    	0.7245749926045637    	0.9170614009246042    	0.9807467472127298    
-2.675585284280998500e-2	0.4917029391007721    	0.4936891514543251    	0.513697865754988    	0.7262381189361143    	0.9174563996354328    	0.9807977709303868    
-1.672240802675647500e-2	0.494897470706495    	0.49688360096771444    	0.5168659192187488    	0.7279017470718546    	0.9178501387131417    	0.9808486698064193    
-6.688963210702961000e-3	0.49809145633417007    	0.5000774162733886    	0.5200326556766472    	0.7295658247090945    	0.9182426172961755    	0.980899444085346    
3.3444816053505510000e-3	0.5012852177549174    	0.5032709191232011    	0.5231983738012067    	0.7312302988896816    	0.9186338345694236    	0.9809500940318556    
1.337792642140406300e-2	0.5044790765180063    	0.5064644308827853    	0.5263633708380898    	0.7328951159939097    	0.9190237897476541    	0.9810006198832747    
2.341137123745757300e-2	0.5076733542595561    	0.509658272820772    	0.5295279428181615    	0.734560221731104    	0.919412482075579    	0.9810510219048408    
3.34448160535110840e-2	0.5108683729762986    	0.5128527664187835    	0.5326923847857447    	0.7362255611388446    	0.9197999108481527    	0.981101300347659    
4.3478260869564600e-2	0.5140644553601218    	0.5160482336500206    	0.5358569910314468    	0.7378910785768285    	0.9201860753932093    	0.9811514554551996    
5.35117056856181200e-2	0.5172619250169033    	0.519244997278016    	0.539022055301093    	0.739556717722238    	0.9205709750698307    	0.9812014874823562    
6.35451505016716200e-2	0.5204611068246189    	0.5224433811295041    	0.5421878710246939    	0.7412224215644817    	0.9209546092759693    	0.9812513966803053    
7.35785953177251300e-2	0.5236623272183211    	0.5256437104198072    	0.5453547315293943    	0.7428881324053332    	0.9213369774436635    	0.9813011832982512    
8.36120401337786300e-2	0.5268659144863832    	0.5288463120432043    	0.5485229302659521    	0.7445537918489112    	0.9217180790467199    	0.9813508476185081    
9.36454849498321400e-2	0.530072199074019    	0.5320515148659969    	0.551692761012469    	0.7462193408010909    	0.9220979135924184    	0.9814003898030306    
0.10367892976588564    	0.5332815139275684    	0.5352596500457316    	0.5548645181141479    	0.7478847194620263    	0.9224764806259577    	0.9814498101957948    
0.11371237458193914    	0.5364941947740164    	0.5384710513502595    	0.5580384966850982    	0.7495498673308935    	0.9228537797198814    	0.9814991090083625    
0.12374581939799265    	0.5397105804770828    	0.5416860554582751    	0.5612149928322813    	0.7512147231913823    	0.923229810497277    	0.9815482864797764    
0.13377926421404615    	0.5429310133611155    	0.5449050023136134    	0.5643943038836224    	0.7528792251116095    	0.9236045726042316    	0.9815973428852613    
0.14381270903009966    	0.5461558395679474    	0.5481282354476422    	0.5675767285992426    	0.7545433104545263    	0.9239780657352242    	0.9816462784543188    
0.15384615384615316    	0.5493854093768269    	0.5513561023322658    	0.5707625674144984    	0.7562069158513229    	0.9243502896114669    	0.9816950934437462    
0.16387959866220667    	0.5526200776706227    	0.5545889547227125    	0.5739521226424925    	0.757869977220311    	0.9247212439863612    	0.9817437881033036    
0.17391304347826017    	0.5558602040817745    	0.5578271490473988    	0.577145698722051    	0.7595324297524615    	0.9250909286698757    	0.9817923626721121    
0.18394648829431368    	0.5591061537454075    	0.561071046769696    	0.5803436024498223    	0.7611942079098972    	0.9254593434788395    	0.9818408174081794    
0.19397993311036718    	0.562358297372496    	0.5643210147994997    	0.5835461432077905    	0.7628552454282309    	0.9258264882902957    	0.9818891525486748    
0.20401337792642069    	0.5656170118723631    	0.5675774258710655    	0.5867536332049299    	0.7645154753141861    	0.9261923630065332    	0.981937368353053    
0.2140468227424742    	0.5688826806579393    	0.5708406590177294    	0.5899663877411699    	0.7661748298473623    	0.9265569675625253    	0.981985465054087    
0.2240802675585277    	0.5721556941975358    	0.574111099968396    	0.5931847254252074    	0.7678332405692196    	0.9269203019346285    	0.9820334429131536    
0.2341137123745812    	0.5754364506226878    	0.5773891416309777    	0.5964089684591787    	0.7694906382922139    	0.927282366131086    	0.9820813021641991    
0.2441471571906347    	0.5787253558323935    	0.580675184587978    	0.5996394428789567    	0.7711469530955565    	0.9276431602034838    	0.9821290430641355    
0.25418060200668824    	0.5820228244050201    	0.5839696375703811    	0.6028764788390875    	0.7728021143283565    	0.928002684225112    	0.9821766658520013    
0.26421404682274174    	0.5853292800357014    	0.5872729180224475    	0.6061204108672598    	0.7744560506052639    	0.9283609383152106    	0.9822241707798488    
0.27424749163879525    	0.5886451560717588    	0.5905854526335053    	0.6093715781575375    	0.776108689811989    	0.9287179226215139    	0.982271558082622    
0.28428093645484875    	0.5919708961446333    	0.5939076779412419    	0.612630324860404    	0.7777599591036825    	0.9290736373331318    	0.9823188280176561    
0.29431438127090226    	0.5953069548598218    	0.5972400409507674    	0.6158970003716655    	0.7794097849060234    	0.9294280826690399    	0.9823659808150854    
0.30434782608695576    	0.5986537984127935    	0.6005829997442419    	0.6191719596442977    	0.7810580929225057    	0.9297812588865277    	0.9824130167343602    
0.31438127090300927    	0.6020119054826437    	0.6039370242717602    	0.6224555634977836    	0.7827048081297634    	0.9301331662743716    	0.9824599360111306    
0.3244147157190628    	0.6053817677056795    	0.6073025969428996    	0.6257481789513111    	0.7843498547877957    	0.930483805156906    	0.9825067388932393    
0.3344481605351163    	0.6087638907510473    	0.6106802135309838    	0.6290501795490768    	0.7859931564383442    	0.9308331758936659    	0.9825534256241087    
0.3444816053511698    	0.6121587950929035    	0.6140703838841908    	0.6323619457147974    	0.7876346359064496    	0.931181278883321    	0.9825999964395652    
0.3545150501672233    	0.6155670169544943    	0.617473632874718    	0.6356838651043281    	0.7892742153190159    	0.9315281145468808    	0.9826464515972175    
0.3645484949832768    	0.6189891092413403    	0.6208905012849237    	0.6390163329776474    	0.7909118160880609    	0.9318736833499454    	0.9826927913238437    
0.3745819397993303    	0.6224256426410671    	0.6243215467992382    	0.6423597525867322    	0.7925473589384243    	0.932217985787297    	0.9827390158768763    
0.3846153846153838    	0.6258772067544643    	0.6277673450641179    	0.6457145355652378    	0.7941807638982429    	0.9325610223894514    	0.9827851254882402    
0.3946488294314373    	0.6293444112697552    	0.6312284908691356    	0.6490811023431518    	0.7958119503083741    	0.932902793720841    	0.9828311204053535    
0.4046822742474908    	0.632827887187999    	0.634705599192177    	0.6524598825735785    	0.7974408368415197    	0.933243300381188    	0.9828770008643429    
0.4147157190635443    	0.6363282883958143    	0.63819930666943    	0.6558513155697654    	0.7990673414928906    	0.9335825430000577    	0.9829227671118806    
0.4247491638795978    	0.639846292947222    	0.6417102728616193    	0.6592558507825703    	0.8006913815972021    	0.9339205222406245    	0.9829684193889612    
0.43478260869565133    	0.643382604781901    	0.6452391818447916    	0.6626739482418612    	0.8023128738430751    	0.9342572387996807    	0.9830139579349304    
0.44481605351170483    	0.646937955378089    	0.6487867436643612    	0.666106079079922    	0.8039317342703801    	0.9345926934102013    	0.9830593829897689    
0.45484949832775834    	0.6505131057150487    	0.6523536962044875    	0.6695527260348015    	0.8055478782938265    	0.9349268868391639    	0.9831046947923333    
0.46488294314381184    	0.6541088481530184    	0.6559408069429059    	0.6730143839646829    	0.8071612207008307    	0.9352598198774223    	0.9831498935863534    
0.47491638795986535    	0.657726008794184    	0.6595488750479374    	0.6764915604286862    	0.8087716756774286    	0.9355914933516626    	0.9831949796085235    
0.48494983277591885    	0.6613654496294565    	0.6631787334642674    	0.6799847762228368    	0.8103791568065309    	0.9359219081355996    	0.9832399530999419    
0.49498327759197236    	0.6650280713127531    	0.6668312513723234    	0.6834945659983999    	0.8119835770933992    	0.9362510651138881    	0.9832848143002715    
0.5050167224080259    	0.6687148158597491    	0.6705073366537824    	0.6870214788519694    	0.813584848971003    	0.9365789652182326    	0.9833295634481934    
0.5150501672240794    	0.6724266697100795    	0.6742079387383221    	0.6905660789735515    	0.8151828843225647    	0.9369056094001856    	0.9833742007811651    
0.5250836120401329    	0.6761646671123265    	0.67793405162028    	0.694128946289719    	0.8167775944878539    	0.9372309986554779    	0.9834187265431737    
0.5351170568561864    	0.679929893747563    	0.6816867171536095    	0.6977106771393956    	0.8183688902850097    	0.9375551340066098    	0.983463140948281    
0.5451505016722399    	0.6837234907461743    	0.6854670287318773    	0.7013118849683059    	0.8199566820287818    	0.9378780165076376    	0.9835074442651409    
0.5551839464882934    	0.6875466590587774    	0.6892761351787    	0.7049332010442485    	0.8215408795451858    	0.9381996472417083    	0.9835516367116172    
0.5652173913043469    	0.6914006644069128    	0.6931152451917291    	0.7085752751801726    	0.8231213921882713    	0.9385200273274577    	0.9835957185380991    
0.5752508361204004    	0.6952868425447021    	0.6969856320165648    	0.712238776495458    	0.8246981288676791    	0.9388391579110005    	0.9836396899730578    
0.5852842809364539    	0.6992066052677708    	0.7008886388595743    	0.7159243941680064    	0.8262709980588417    	0.9391570401704199    	0.9836835512498617    
0.5953177257525074    	0.7031614469046167    	0.7048256846438347    	0.7196328382113523    	0.8278399078290261    	0.9394736753167776    	0.983727302612656    
0.6053511705685609    	0.7071529517140441    	0.7087982704798188    	0.7233648402504269    	0.8294047658646937    	0.9397890645869661    	0.9837709442883963    
0.6153846153846144    	0.7111828019795291    	0.7128079868261604    	0.7271211543213296    	0.8309654794787015    	0.9401032092526987    	0.9838144765321464    
0.6254180602006679    	0.7152527871430027    	0.7168565214817766    	0.730902557629132    	0.8325219556474422    	0.9404161106195327    	0.9838578995470941    
0.6354515050167214    	0.7193648139992187    	0.7209456684604436    	0.734709851336883    	0.8340741010373028    	0.9407277700072243    	0.9839012135917823    
0.6454849498327749    	0.7235209182012916    	0.7250773379533905    	0.7385438613050783    	0.8356218220123347    	0.9410381887840286    	0.9839444188928375    
0.6555183946488284    	0.7277232771753727    	0.7292535674569169    	0.7424054388108577    	0.8371650246808782    	0.9413473683394116    	0.9839875156865917    
0.665551839464882    	0.7319742248114951    	0.7334765343402834    	0.7462954612137509    	0.8387036149046392    	0.9416553100914167    	0.9840305042092001    
0.6755852842809354    	0.736276268058128    	0.7377485699720141    	0.7502148325665714    	0.8402374983450963    	0.9419620154877631    	0.9840733846919953    
0.685618729096989    	0.7406321059141193    	0.7420721757801543    	0.7541644841512866    	0.8417665804719641    	0.9422674860094614    	0.9841161573644951    
0.6956521739130425    	0.7450446511139885    	0.7464500414159119    	0.758145374849564    	0.8432907666092753    	0.9425717231594688    	0.9841588224662456    
0.705685618729096    	0.749517055092268    	0.7508850655334217    	0.7621584914566435    	0.8448099619523949    	0.9428747284737587    	0.9842013802267585    
0.7157190635451495    	0.7540527366714683    	0.7553803795131311    	0.7662048487430981    	0.846324071612195    	0.9431765035204698    	0.984243830880693    
0.725752508361203    	0.7586554155804527    	0.7599393747589026    	0.7702854893152515    	0.8478330006347358    	0.9434770498881858    	0.9842861746576388    
0.7357859531772565    	0.7633291511340026    	0.7645657342033982    	0.7744014832004101    	0.8493366540424497    	0.9437763692000316    	0.9843284117883913    
0.74581939799331    	0.7680783879931772    	0.7692634688070281    	0.77855392706612    	0.8508349368611354    	0.9440744631000332    	0.9843705425030864    
0.7558528428093635    	0.7729080097730289    	0.7740369600956613    	0.7827439430204384    	0.8523277541616326    	0.9443713332645887    	0.9844125670458524    
0.765886287625417    	0.7778234027238746    	0.7788910099792927    	0.7869726768867022    	0.8538150110827337    	0.9446669814027803    	0.9844544856217181    
0.7759197324414705    	0.7828305318060691    	0.7838308994389911    	0.7912412957899383    	0.8552966128827574    	0.9449614092394464    	0.9844962984876277    
0.785953177257524    	0.7879360320232472    	0.7888624580062464    	0.7955509850042741    	0.856772464963697    	0.9452546185389389    	0.9845380058595468    
0.7959866220735775    	0.7931473194991586    	0.793992146639144    	0.7999029437886351    	0.8582424729142253    	0.9455466110823614    	0.9845796079736945    
0.806020066889631    	0.7984727265292306    	0.7992271571759381    	0.8042983800773607    	0.8597065425445584    	0.9458373886774817    	0.9846211050512186    
0.8160535117056845    	0.8039216691871084    	0.80457553262918    	0.8087385037300708    	0.8611645799242061    	0.9461269531660261    	0.9846624973308534    
0.826086956521738    	0.8095048555986311    	0.8100463138359101    	0.8132245180372555    	0.8626164914298947    	0.9464153064147462    	0.9847037850373442    
0.8361204013377915    	0.8152345488903613    	0.81564971974759    	0.8177576091613327    	0.8640621837732071    	0.9467024503097183    	0.9847449684020736    
0.846153846153845    	0.821124902947299    	0.821397371209782    	0.822338933032494    	0.865501564045026    	0.9469883867712939    	0.9847860476467387    
0.8561872909698985    	0.8271923973628366    	0.827302571643792    	0.8269695991770051    	0.866934539762315    	0.947273117737959    	0.9848270230057943    
0.866220735785952    	0.8334564097554781    	0.8333806629428226    	0.8316506508787118    	0.8683610188991078    	0.9475566451740873    	0.9848678947080076    
0.8762541806020056    	0.8399399825499154    	0.8396494823350407    	0.8363830409147995    	0.8697809099422749    	0.947838971077265    	0.9849086629706905    
0.886287625418059    	0.8466708714649004    	0.8461299568479806    	0.8411676019570793    	0.8711941219221566    	0.9481200974641502    	0.984949328031572    
0.8963210702341126    	0.8536830132665582    	0.8528468884639567    	0.8460050106392172    	0.8726005644552839    	0.9484000263750995    	0.9849898901133928    
0.9063545150501661    	0.8610186377857135    	0.8598300079226036    	0.8508957440151369    	0.8740001477942019    	0.9486787598730826    	0.9850303494417258    
0.9163879598662196    	0.868731406551664    	0.8671154150755538    	0.8558400270244693    	0.8753927828757657    	0.9489563000568605    	0.9850707062432733    
0.9264214046822731    	0.8768912622191074    	0.8747475863584239    	0.860837769299325    	0.8767783813474248    	0.9492326490353389    	0.9851109607479895    
0.9364548494983266    	0.8855922841241655    	0.8827822331090174    	0.8658884894801574    	0.8781568556252111    	0.9495078089485388    	0.9851511131712982    
0.9464882943143801    	0.8949661935732566    	0.8912904629471611    	0.8709912250440403    	0.8795281189352008    	0.9497817819598882    	0.9851911637479597    
0.9565217391304336    	0.905207420941581    	0.9003649711097381    	0.8761444253303535    	0.8808920853557886    	0.9500545702534302    	0.9852311127019945    
0.9665551839464871    	0.9166247015725725    	0.9101294048350019    	0.8813458257688996    	0.8822486698667664    	0.9503261760407028    	0.9852709602463852    
0.9765886287625406    	0.9297642353393007    	0.9207524912393915    	0.8865923009650247    	0.8835977883917182    	0.9505966015480238    	0.985310706622835    
0.9866220735785941    	0.9457814440538003    	0.9324678905530444    	0.8918796954100743    	0.8849393578366702    	0.9508658490371225    	0.9853503520405312    
0.9966555183946476    	0.9682082015359724    	0.945591880037106    	0.8972026301232414    	0.8862732961422649    	0.951133920782141    	0.9853898967302619    
1.0066889632107012    	0.999986215073249    	0.9604693730440147    	0.9025542872375364    	0.887599522333911    	0.9514008190811601    	0.9854293409162502    
1.0167224080267547    	0.9999999999996331    	0.9769059550219071    	0.9079261742111916    	0.8889179565508645    	0.9516665462516575    	0.9854686848157054    
1.0267558528428082    	1.0000000000001723    	0.9915683399233037    	0.9133078748451647    	0.8902285200992743    	0.9519311046414376    	0.9855079286562234    
1.0367892976588617    	0.9999999999999082    	0.9983495608808408    	0.9186867981860283    	0.8915311355009055    	0.9521944966159126    	0.9855470726561588    
1.0468227424749152    	1.0000000000000615    	0.9997615443306953    	0.9240479430994404    	0.892825726530347    	0.9524567245591808    	0.9855861170379335    
1.0568561872909688    	1.0000000000001286    	0.999967610117826    	0.9293737039586549    	0.8941122182529775    	0.9527177908779216    	0.9856250620246085    
1.0668896321070223    	0.9999999999998032    	0.9999956396214763    	0.9346437521812581    	0.8953905370861477    	0.9529776979985938    	0.9856639078430326    
1.0769230769230758    	1.0000000000004425    	0.9999994137102388    	0.9398350367221359    	0.896660610827372    	0.9532364483773523    	0.9857026547028497    
1.0869565217391293    	1.000000000000355    	0.9999999211801059    	0.9449219533850943    	0.8979223686970118    	0.9534940444714047    	0.9857413028326188    
1.0969899665551828    	1.0000000000014442    	0.9999999894051177    	0.9498767331482139    	0.8991757413788235    	0.9537504887721119    	0.9857798524463445    
1.1070234113712363    	1.0000000000000497    	0.9999999985749264    	0.9546700932334281    	0.9004206610731587    	0.9540057837955169    	0.9858183037718719    
1.1170568561872898    	0.9999999999997674    	0.9999999998091429    	0.9592721696024367    	0.9016570615306385    	0.9542599320669896    	0.9858566570210072    
1.1270903010033433    	1.000000000000214    	0.9999999999726603    	0.9636537178987693    	0.902884878087837    	0.9545129361346595    	0.9858949124175114    
1.1371237458193968    	1.0000000000005465    	0.999999999995996    	0.9677875174377994    	0.9041040476913623    	0.9547647985608738    	0.9859330701786971    
1.1471571906354503    	1.000000000000843    	0.9999999999991933    	0.9716498612148758    	0.9053145089780738    	0.9550155219319547    	0.9859711305226467    
1.1571906354515038    	0.9999999999996096    	1.0000000000002705    	0.9752219699622003    	0.9065162022723072    	0.9552651088630136    	0.9860090936726659    
1.1672240802675573    	0.999999999999817    	1.0000000000008662    	0.9784911487987785    	0.9077090696413954    	0.9555135619671418    	0.9860469598349371    
1.1772575250836108    	0.9999999999996144    	1.0000000000013536    	0.9814515224317463    	0.9088930549188633    	0.9557608838905304    	0.986084729244503    
1.1872909698996643    	1.0000000000008245    	1.0000000000005838    	0.9841042412657972    	0.9100681037526459    	0.9560070772937457    	0.9861224020983745    
1.1973244147157178    	1.0000000000004996    	1.0000000000017124    	0.9864571345526973    	0.911234163624608    	0.9562521448463688    	0.9861599786303811    
1.2073578595317713    	1.0000000000000404    	1.0000000000006262    	0.988523875927483    	0.9123911838831944    	0.9564960892528998    	0.9861974590521447    
1.2173913043478248    	0.9999999999998077    	1.0000000000005231    	0.9903227976397646    	0.913539115788113    	0.9567389132215154    	0.9862348435711883    
1.2274247491638783    	0.9999999999998676    	0.9999999999987853    	0.9918755256458769    	0.9146779125178405    	0.9569806194825607    	0.9862721324111843    
1.2374581939799318    	1.0000000000007363    	1.000000000000572    	0.993205605206032    	0.9158075292240583    	0.9572212107767744    	0.9863093257968784    
1.2474916387959853    	1.0000000000007312    	1.0000000000017042    	0.9943372535227987    	0.9169279230288842    	0.957460689875031    	0.9863464239260861    
1.2575250836120389    	1.0000000000006863    	0.9999999999987934    	0.9952943273313059    	0.9180390530698809    	0.9576990595561481    	0.9863834270207636    
1.2675585284280924    	0.9999999999998929    	1.0000000000005034    	0.9960995437774381    	0.9191408805158873    	0.9579363226090609    	0.9864203352964946    
1.2775919732441459    	0.9999999999996495    	1.000000000001196    	0.9967739523857265    	0.9202333685889769    	0.958172481852067    	0.9864571489679216    
1.2876254180601994    	0.9999999999997178    	1.0000000000005862    	0.9973366290403052    	0.9213164825912539    	0.9584075400987371    	0.9864938682525787    
1.2976588628762529    	1.0000000000007678    	1.0000000000014424    	0.9978045494168508    	0.9223901899184451    	0.9586415002070432    	0.9865304933509111    
1.3076923076923064    	1.0000000000008695    	1.0000000000008926    	0.9981925960187142    	0.9234544600764583    	0.9588743650241746    	0.9865670244873463    
1.3177257525083599    	0.9999999999998047    	1.0000000000004383    	0.9985136567124243    	0.9245092646998775    	0.959106137431196    	0.9866034618764352    
1.3277591973244134    	1.0000000000000275    	1.0000000000009905    	0.9987787795287266    	0.9255545775657317    	0.9593368203071261    	0.9866398057259427    
1.337792642140467    	0.9999999999994071    	1.0000000000008944    	0.9989973566466247    	0.9265903746068939    	0.9595664165556539    	0.9866760562497143    
1.3478260869565204    	1.000000000000202    	1.0000000000006373    	0.9991773179375701    	0.927616633918014    	0.9597949290968265    	0.9867122136492873    
1.357859531772574    	1.0000000000004592    	0.9999999999988224    	0.9993253209310716    	0.9286333357729694    	0.9600223608550487    	0.9867482781563264    
1.3678929765886274    	1.0000000000007645    	1.0000000000007792    	0.9994469291073081    	0.9296404626260956    	0.960248714769762    	0.9867842499659074    
1.377926421404681    	0.9999999999995126    	1.0000000000011209    	0.9995467739879933    	0.9306379991173735    	0.9604739938128842    	0.986820129295527    
1.3879598662207344    	0.9999999999995915    	1.0000000000009774    	0.9996286992024651    	0.9316259320834744    	0.9606982009412701    	0.9868559163508281    
1.397993311036788    	1.0000000000005969    	1.000000000001519    	0.9996958863600259    	0.9326042505562276    	0.9609213391401767    	0.9868916113559862    
1.4080267558528414    	1.000000000000704    	1.0000000000002234    	0.9997509635219651    	0.9335729457479944    	0.9611434114125255    	0.9869272144995901    
1.418060200668895    	1.000000000000437    	1.0000000000010554    	0.9997960977706745    	0.9345320110913587    	0.9613644207616256    	0.9869627260097819    
1.4280936454849484    	1.00000000000006    	1.0000000000005362    	0.999833073544034    	0.9354814421856799    	0.961584370209466    	0.9869981460855056    
1.438127090301002    	0.9999999999997669    	1.0000000000007876    	0.9998633585006288    	0.93642123683283    	0.9618032627904752    	0.9870334749327071    
1.4481605351170554    	0.9999999999995285    	0.9999999999990589    	0.9998881586035727    	0.9373513949972587    	0.9620211015467555    	0.9870687127700302    
1.458193979933109    	1.0000000000003886    	1.0000000000006333    	0.9999084640212516    	0.938271918838881    	0.9622378895454784    	0.9871038598037519    
1.4682274247491625    	1.0000000000007603    	1.000000000000407    	0.9999250872186594    	0.939182812654437    	0.962453629842362    	0.9871389162349126    
1.478260869565216    	1.0000000000018456    	1.0000000000006735    	0.9999386945020626    	0.9400840829127003    	0.9626683255250741    	0.9871738822754742    
1.4882943143812695    	1.0000000000002764    	1.0000000000003568    	0.9999498320895583    	0.9409757382030749    	0.9628819796790373    	0.987208758133815    
1.498327759197323    	0.99999999999993    	1.0000000000018743    	0.9999589475702703    	0.941857789253371    	0.9630945954086542    	0.9872435440183089    
1.5083612040133765    	1.0000000000007923    	1.0000000000007754    	0.9999664076505501    	0.942730248888858    	0.9633061758299661    	0.9872782401246458    
1.51839464882943    	1.0000000000004943    	1.00000000000113    	0.9999725126616751    	0.9435931320245249    	0.9635167240569764    	0.9873128466782987    
1.5284280936454835    	1.0000000000003733    	1.0000000000003844    	0.9999775085553255    	0.9444464556460342    	0.963726243225581    	0.9873473638614154    
1.538461538461537    	0.9999999999997765    	1.000000000000706    	0.9999815966929254    	0.9452902387860507    	0.9639347364771539    	0.9873817919031224    
1.5484949832775905    	0.9999999999998007    	0.9999999999989088    	0.9999849419322908    	0.9461245025104484    	0.9641422069727991    	0.9874161309843793    
1.558528428093644    	0.9999999999996595    	1.000000000000745    	0.9999876792064216    	0.9469492698735333    	0.9643486578592669    	0.9874503813255157    
1.5685618729096975    	1.0000000000000737    	0.9999999999988166    	0.9999899189825127    	0.9477645659227343    	0.9645540923244068    	0.9874845431287164    
1.578595317725751    	1.0000000000004128    	0.9999999999985016    	0.9999917516390681    	0.9485704176449471    	0.964758513523794    	0.9875186166003151    
1.5886287625418045    	0.9999999999998503    	0.9999999999986315    	0.9999932511702228    	0.9493668539503642    	0.9649619246652466    	0.987552601934748    
1.598662207357858    	0.9999999999998076    	0.9999999999986858    	0.9999944781194607    	0.9501539056483862    	0.9651643289380172    	0.9875864993520218    
1.6086956521739115    	0.9999999999991902    	0.9999999999986764    	0.9999954820144547    	0.9509316054066275    	0.9653657295506731    	0.9876203090366386    
1.618729096989965    	1.0000000000005556    	0.9999999999986571    	0.9999963034134013    	0.9516999877290914    	0.9655661297218546    	0.9876540312007048    
1.6287625418060185    	1.0000000000008826    	0.9999999999985029    	0.9999969754811672    	0.9524590889094336    	0.965765532658971    	0.9876876660454404    
1.638795986622072    	1.0000000000007903    	0.999999999998667    	0.9999975253671184    	0.9532089470176341    	0.9659639416055229    	0.9877212137749598    
1.6488294314381255    	0.9999999999995425    	0.9999999999988376    	0.9999979752834214    	0.9539496018454688    	0.9661613597869387    	0.9877546745922117    
1.658862876254179    	0.999999999999794    	0.9999999999985137    	0.9999983433992156    	0.9546810948776143    	0.9663577904483697    	0.9877880486968776    
1.6688963210702326    	0.9999999999995307    	0.9999999999986899    	0.9999986445906831    	0.9554034692708903    	0.9665532368473039    	0.9878213362780492    
1.678929765886286    	1.0000000000006568    	0.9999999999983434    	0.9999988910239326    	0.9561167697819997    	0.9667477022385088    	0.9878545375459239    
1.6889632107023396    	1.0000000000006248    	1.000000000000337    	0.9999990926496771    	0.956821042772035    	0.9669411898854915    	0.9878876527106711    
1.698996655518393    	0.9999999999998472    	1.0000000000008844    	0.9999992576197487    	0.9575163361210778    	0.9671337030541536    	0.9879206819558615    
1.7090301003344466    	1.0000000000000946    	0.9999999999985298    	0.9999993925973801    	0.9582026992342545    	0.9673252450307464    	0.9879536254899809    
1.7190635451505    	0.9999999999995685    	1.0000000000008813    	0.9999995030316372    	0.9588801829656485    	0.9675158190936375    	0.9879864835176242    
1.7290969899665536    	1.000000000000411    	0.9999999999986945    	0.9999995933860446    	0.9595488395970876    	0.9677054285342632    	0.9880192562227841    
1.739130434782607    	1.0000000000005007    	0.9999999999986561    	0.9999996673177282    	0.9602087227852433    	0.9678940766437816    	0.9880519438186346    
1.7491638795986606    	1.0000000000005038    	0.9999999999988097    	0.9999997278009839    	0.9608598875353397    	0.9680817667218177    	0.9880845464946209    
1.759197324414714    	0.9999999999994291    	0.9999999999987783    	0.9999997772931832    	0.9615023901411278    	0.9682685020756501    	0.988117064445717    
1.7692307692307676    	0.9999999999995918    	0.999999999998754    	0.9999998177846928    	0.9621362881488914    	0.96845428601341    	0.988149497882185    
1.7792642140468211    	0.9999999999994388    	0.9999999999985977    	0.9999998509150958    	0.9627616403231356    	0.9686391218519174    	0.9881818469908613    
1.7892976588628746    	1.000000000000646    	0.9999999999985378    	0.9999998780222707    	0.9633785065915014    	0.968823012913215    	0.9882141119747502    
1.7993311036789281    	1.0000000000005889    	0.9999999999986905    	0.9999999001982666    	0.9639869479985024    	0.9690059625161751    	0.9882462930284155    
1.8093645484949816    	0.9999999999996549    	0.9999999999986907    	0.9999999183456398    	0.9645870266820709    	0.9691879739882265    	0.9882783903407604    
1.8193979933110351    	1.0000000000001843    	0.9999999999987743    	0.9999999331911853    	0.9651788058025056    	0.9693690506667756    	0.9883104041222244    
1.8294314381270886    	0.9999999999997293    	0.9999999999986844    	0.9999999453349829    	0.9657623495240285    	0.9695491958846741    	0.9883423345536101    
1.8394648829431421    	1.0000000000001483    	0.9999999999984198    	0.9999999552730716    	0.9663377229611365    	0.9697284129837536    	0.9883741818407416    
1.8494983277591956    	1.0000000000007063    	0.9999999999985902    	0.9999999634063739    	0.966904992128244    	0.9699067053037006    	0.9884059461731423    
1.8595317725752492    	1.0000000000006093    	0.9999999999985488    	0.9999999700617701    	0.9674642239022493    	0.9700840761957932    	0.9884376277559467    
1.8695652173913027    	0.9999999999999735    	0.9999999999986051    	0.9999999755044634    	0.9680154859714596    	0.9702605290047603    	0.9884692267558033    
1.8795986622073562    	0.9999999999994231    	0.9999999999986516    	0.9999999799586468    	0.9685588468253313    	0.9704360670865533    	0.9885007433967338    
1.8896321070234097    	1.0000000000006894    	1.0000000000007983    	0.9999999836027688    	0.9690943756621364    	0.9706106937936833    	0.9885321778563174    
1.8996655518394632    	1.0000000000004943    	0.9999999999987325    	0.9999999865827354    	0.9696221423716795    	0.9707844124860628    	0.9885635303355722    
1.9096989966555167    	1.0000000000004983    	1.000000000000937    	0.9999999890224937    	0.9701422175113862    	0.9709572265249687    	0.9885948010215115    
1.9197324414715702    	0.9999999999998233    	1.0000000000005036    	0.9999999910182187    	0.9706546722233109    	0.9711291392683549    	0.9886259901075356    
1.9297658862876237    	0.9999999999998007    	0.999999999998914    	0.9999999926519689    	0.9711595782208139    	0.9713001540838471    	0.9886570977898326    
1.9397993311036772    	0.999999999999659    	1.0000000000008682    	0.9999999939863168    	0.9716570077466514    	0.9714702743339014    	0.9886881242490284    
1.9498327759197307    	1.0000000000008207    	0.9999999999987853    	0.9999999950822144    	0.9721470335217693    	0.9716395033934299    	0.9887190696899015    
1.9598662207357842    	1.0000000000009126    	0.9999999999986107    	0.9999999959792449    	0.9726297287135764    	0.9718078446200641    	0.9887499343028398    
1.9698996655518377    	1.0000000000015965    	0.999999999998904    	0.9999999967054389    	0.973105166890611    	0.9719753013917719    	0.9887807182699127    
1.9799331103678912    	1.0000000000002267    	0.9999999999991389    	0.999999997305651    	0.9735734219779288    	0.9721418770813478    	0.9888114217864828    
1.9899665551839447    	0.9999999999994965    	0.9999999999991054    	0.9999999977957955    	0.9740345682435729    	0.9723075750573918    	0.9888420450398924    
2.    	1.0000000000007927    	0.9999999999987772    	0.9999999981974294    	0.9744886802288342    	0.9724723986955093    	0.9888725882258466    


==> plot-data/largeq-hamiltonian/K0.0.dat <==
# K=0.    
phi	p	h

0.    	-3.141592653589793    	0.    
0.16110731556870733    	-3.141592653589793    	0.5248402954956873    
0.32221463113741466    	-3.141592653589793    	0.6892299527147587    
0.483321946706122    	-3.141592653589793    	0.7871737937286206    
0.6444292622748293    	-3.141592653589793    	0.8511256209671026    
0.8055365778435366    	-3.141592653589793    	0.8946098487017908    
0.9666438934122439    	-3.141592653589793    	0.9248395721514097    
1.1277512089809512    	-3.141592653589793    	0.9461390666185079    
1.2888585245496584    	-3.141592653589793    	0.9612766563451639    
1.4499658401183657    	-3.141592653589793    	0.9720972279776383    
1.611073155687073    	-3.141592653589793    	0.9798625443252827    
1.7721804712557803    	-3.141592653589793    	0.9854506192015764    
1.9332877868244875    	-3.141592653589793    	0.9894797017550624    
2.094395102393195    	-3.141592653589793    	0.9923887243089038    
2.2555024179619023    	-3.141592653589793    	0.9944911190761822    
2.41660973353061    	-3.141592653589793    	0.9960116212828829    
2.5777170490993173    	-3.141592653589793    	0.9971118414382056    
2.738824364668025    	-3.141592653589793    	0.9979082400428588    
2.8999316802367323    	-3.141592653589793    	0.9984848679588054    
3.06103899580544    	-3.141592653589793    	0.9989024515270604    
3.2221463113741473    	-3.141592653589793    	0.9992048996096154    
3.383253626942855    	-3.141592653589793    	0.9994239789670785    
3.5443609425115623    	-3.141592653589793    	0.999582681310425    
3.70546825808027    	-3.141592653589793    	0.999697652189049    
3.8665755736489773    	-3.141592653589793    	0.99978094523578    
4.027682889217685    	-3.141592653589793    	0.9998412902667175    
4.188790204786392    	-3.141592653589793    	0.9998850105408941    
4.3498975203551    	-3.141592653589793    	0.9999166865505363    
4.511004835923807    	-3.141592653589793    	0.9999396365440593    
4.672112151492515    	-3.141592653589793    	0.9999562644644374    
4.833219467061222    	-3.141592653589793    	0.9999683119294268    
4.99432678262993    	-3.141592653589793    	0.9999770407411279    
5.155434098198637    	-3.141592653589793    	0.9999833650900113    
5.316541413767345    	-3.141592653589793    	0.999987947325612    
5.477648729336052    	-3.141592653589793    	0.9999912673376843    
5.63875604490476    	-3.141592653589793    	0.99999367282119    
5.799863360473467    	-3.141592653589793    	0.9999954156930029    
5.960970676042175    	-3.141592653589793    	0.9999966784760919    
6.122077991610882    	-3.141592653589793    	0.9999975934153192    
6.283185307179586    	-3.141592653589793    	0.9999982563273017    

0.    	-2.9804853380210856    	0.    
0.16110731556870733    	-2.9804853380210856    	0.518043751511978    
0.32221463113741466    	-2.9804853380210856    	0.6803046058450188    
0.483321946706122    	-2.9804853380210856    	0.7769800998415172    
0.6444292622748293    	-2.9804853380210856    	0.8401037677134353    
0.8055365778435366    	-2.9804853380210856    	0.8830248861195661    
0.9666438934122439    	-2.9804853380210856    	0.9128631425899838    
1.1277512089809512    	-2.9804853380210856    	0.933886814197788    
1.2888585245496584    	-2.9804853380210856    	0.9488283761131887    
1.4499658401183657    	-2.9804853380210856    	0.9595088241849149    
1.611073155687073    	-2.9804853380210856    	0.9671735817253239    
1.7721804712557803    	-2.9804853380210856    	0.9726892924996098    
1.9332877868244875    	-2.9804853380210856    	0.976666199492218    
2.094395102393195    	-2.9804853380210856    	0.9795375509680068    
2.2555024179619023    	-2.9804853380210856    	0.9816127202752174    
2.41660973353061    	-2.9804853380210856    	0.983113532377683    
2.5777170490993173    	-2.9804853380210856    	0.9841995049709538    
2.738824364668025    	-2.9804853380210856    	0.9849855904228412    
2.8999316802367323    	-2.9804853380210856    	0.9855547511587206    
3.06103899580544    	-2.9804853380210856    	0.9859669271294399    
3.2221463113741473    	-2.9804853380210856    	0.9862654585887602    
3.383253626942855    	-2.9804853380210856    	0.9864817009260827    
3.5443609425115623    	-2.9804853380210856    	0.9866383481157642    
3.70546825808027    	-2.9804853380210856    	0.9867518301517058    
3.8665755736489773    	-2.9804853380210856    	0.9868340445753574    
4.027682889217685    	-2.9804853380210856    	0.9868936081539932    
4.188790204786392    	-2.9804853380210856    	0.9869367622621017    
4.3498975203551    	-2.9804853380210856    	0.9869680280757385    
4.511004835923807    	-2.9804853380210856    	0.9869906808728728    
4.672112151492515    	-2.9804853380210856    	0.9870070934660492    
4.833219467061222    	-2.9804853380210856    	0.9870189849195311    
4.99432678262993    	-2.9804853380210856    	0.9870276006954132    
5.155434098198637    	-2.9804853380210856    	0.9870338431456396    
5.316541413767345    	-2.9804853380210856    	0.9870383660424927    
5.477648729336052    	-2.9804853380210856    	0.9870416430612806    
5.63875604490476    	-2.9804853380210856    	0.9870440173944067    
5.799863360473467    	-2.9804853380210856    	0.9870457376964873    
5.960970676042175    	-2.9804853380210856    	0.987046984126867    
6.122077991610882    	-2.9804853380210856    	0.9870478872178716    
6.283185307179586    	-2.9804853380210856    	0.987048541545318    

0.    	-2.819378022452378    	0.    
0.16110731556870733    	-2.819378022452378    	0.49783014647996765    
0.32221463113741466    	-2.819378022452378    	0.6537597270314565    
0.483321946706122    	-2.819378022452378    	0.746663029497382    
0.6444292622748293    	-2.819378022452378    	0.8073236681621903    
0.8055365778435366    	-2.819378022452378    	0.8485700428184707    
0.9666438934122439    	-2.819378022452378    	0.8772440371404183    
1.1277512089809512    	-2.819378022452378    	0.8974473838375127    
1.2888585245496584    	-2.819378022452378    	0.9118059393364906    
1.4499658401183657    	-2.819378022452378    	0.9220696458525921    
1.611073155687073    	-2.819378022452378    	0.9294353313915807    
1.7721804712557803    	-2.819378022452378    	0.9347358240520746    
1.9332877868244875    	-2.819378022452378    	0.9385575556816694    
2.094395102393195    	-2.819378022452378    	0.9413168695844342    
2.2555024179619023    	-2.819378022452378    	0.9433110676365567    
2.41660973353061    	-2.819378022452378    	0.9447533193896734    
2.5777170490993173    	-2.819378022452378    	0.9457969183011617    
2.738824364668025    	-2.819378022452378    	0.9465523313999912    
2.8999316802367323    	-2.819378022452378    	0.9470992839917105    
3.06103899580544    	-2.819378022452378    	0.9474953772237587    
3.2221463113741473    	-2.819378022452378    	0.9477822602518592    
3.383253626942855    	-2.819378022452378    	0.9479900650060913    
3.5443609425115623    	-2.819378022452378    	0.9481405999621779    
3.70546825808027    	-2.819378022452378    	0.9482496540303155    
3.8665755736489773    	-2.819378022452378    	0.9483286605205006    
4.027682889217685    	-2.819378022452378    	0.9483858999814352    
4.188790204786392    	-2.819378022452378    	0.9484273702547436    
4.3498975203551    	-2.819378022452378    	0.9484574161042247    
4.511004835923807    	-2.819378022452378    	0.9484791850094237    
4.672112151492515    	-2.819378022452378    	0.9484949571978561    
4.833219467061222    	-2.819378022452378    	0.9485063846574318    
4.99432678262993    	-2.819378022452378    	0.9485146642534251    
5.155434098198637    	-2.819378022452378    	0.9485206631288126    
5.316541413767345    	-2.819378022452378    	0.9485250095462655    
5.477648729336052    	-2.819378022452378    	0.9485281586987037    
5.63875604490476    	-2.819378022452378    	0.9485304403874694    
5.799863360473467    	-2.819378022452378    	0.9485320935648975    
5.960970676042175    	-2.819378022452378    	0.9485332913606757    
6.122077991610882    	-2.819378022452378    	0.9485341592138751    
6.283185307179586    	-2.819378022452378    	0.9485347880100482    

0.    	-2.6582707068836706    	0.    
0.16110731556870733    	-2.6582707068836706    	0.4647230021522674    
0.32221463113741466    	-2.6582707068836706    	0.6102828146919599    
0.483321946706122    	-2.6582707068836706    	0.6970077788933038    
0.6444292622748293    	-2.6582707068836706    	0.7536343096731508    
0.8055365778435366    	-2.6582707068836706    	0.7921376811417068    
0.9666438934122439    	-2.6582707068836706    	0.818904771924002    
1.1277512089809512    	-2.6582707068836706    	0.8377645376432613    
1.2888585245496584    	-2.6582707068836706    	0.851168207680595    
1.4499658401183657    	-2.6582707068836706    	0.8607493480335816    
1.611073155687073    	-2.6582707068836706    	0.8676251941847067    
1.7721804712557803    	-2.6582707068836706    	0.8725731887557223    
1.9332877868244875    	-2.6582707068836706    	0.8761407641805606    
2.094395102393195    	-2.6582707068836706    	0.8787165757296207    
2.2555024179619023    	-2.6582707068836706    	0.880578153844609    
2.41660973353061    	-2.6582707068836706    	0.8819244916855512    
2.5777170490993173    	-2.6582707068836706    	0.8828986882516269    
2.738824364668025    	-2.6582707068836706    	0.8836038641949389    
2.8999316802367323    	-2.6582707068836706    	0.8841144428576736    
3.06103899580544    	-2.6582707068836706    	0.8844841947443987    
3.2221463113741473    	-2.6582707068836706    	0.8847519992215443    
3.383253626942855    	-2.6582707068836706    	0.8849459843587062    
3.5443609425115623    	-2.6582707068836706    	0.8850865083049078    
3.70546825808027    	-2.6582707068836706    	0.88518830996216    
3.8665755736489773    	-2.6582707068836706    	0.8852620622922829    
4.027682889217685    	-2.6582707068836706    	0.8853154951635448    
4.188790204786392    	-2.6582707068836706    	0.8853542075437576    
4.3498975203551    	-2.6582707068836706    	0.885382255257364    
4.511004835923807    	-2.6582707068836706    	0.8854025764674176    
4.672112151492515    	-2.6582707068836706    	0.8854172997597105    
4.833219467061222    	-2.6582707068836706    	0.8854279672601792    
4.99432678262993    	-2.6582707068836706    	0.8854356962390968    
5.155434098198637    	-2.6582707068836706    	0.8854412961719239    
5.316541413767345    	-2.6582707068836706    	0.8854453535400475    
5.477648729336052    	-2.6582707068836706    	0.8854482932647422    
5.63875604490476    	-2.6582707068836706    	0.8854504232146069    
5.799863360473467    	-2.6582707068836706    	0.8854519664509555    
5.960970676042175    	-2.6582707068836706    	0.8854530845898507    
6.122077991610882    	-2.6582707068836706    	0.8854538947283027    
6.283185307179586    	-2.6582707068836706    	0.885454481707712    

0.    	-2.497163391314963    	0.    
0.16110731556870733    	-2.497163391314963    	0.4195797761765822    
0.32221463113741466    	-2.497163391314963    	0.5509998980187508    
0.483321946706122    	-2.497163391314963    	0.6293003929372257    
0.6444292622748293    	-2.497163391314963    	0.680426218429461    
0.8055365778435366    	-2.497163391314963    	0.7151893696141474    
0.9666438934122439    	-2.497163391314963    	0.7393563032656343    
1.1277512089809512    	-2.497163391314963    	0.7563840299815088    
1.2888585245496584    	-2.497163391314963    	0.7684856665438552    
1.4499658401183657    	-2.497163391314963    	0.777136094231326    
1.611073155687073    	-2.497163391314963    	0.7833440201909893    
1.7721804712557803    	-2.497163391314963    	0.7878113662121992    
1.9332877868244875    	-2.497163391314963    	0.7910323871027388    
2.094395102393195    	-2.497163391314963    	0.7933579841319849    
2.2555024179619023    	-2.497163391314963    	0.795038728414503    
2.41660973353061    	-2.497163391314963    	0.7962542829003889    
2.5777170490993173    	-2.497163391314963    	0.7971338459417123    
2.738824364668025    	-2.497163391314963    	0.797770521042987    
2.8999316802367323    	-2.497163391314963    	0.798231502057567    
3.06103899580544    	-2.497163391314963    	0.7985653362193246    
3.2221463113741473    	-2.497163391314963    	0.7988071261502285    
3.383253626942855    	-2.497163391314963    	0.7989822675571634    
3.5443609425115623    	-2.497163391314963    	0.799109140997087    
3.70546825808027    	-2.497163391314963    	0.7992010536340051    
3.8665755736489773    	-2.497163391314963    	0.799267641657456    
4.027682889217685    	-2.497163391314963    	0.7993158840557464    
4.188790204786392    	-2.497163391314963    	0.7993508359125509    
4.3498975203551    	-2.497163391314963    	0.7993761590692329    
4.511004835923807    	-2.497163391314963    	0.7993945062754749    
4.672112151492515    	-2.497163391314963    	0.7994077993460916    
4.833219467061222    	-2.497163391314963    	0.7994174306047948    
4.99432678262993    	-2.497163391314963    	0.7994244087901423    
5.155434098198637    	-2.497163391314963    	0.7994294647450904    
5.316541413767345    	-2.497163391314963    	0.7994331279801816    
5.477648729336052    	-2.497163391314963    	0.7994357821398071    
5.63875604490476    	-2.497163391314963    	0.7994377051861883    
5.799863360473467    	-2.497163391314963    	0.7994390985124467    
5.960970676042175    	-2.497163391314963    	0.7994401080352489    
6.122077991610882    	-2.497163391314963    	0.7994408394767932    
6.283185307179586    	-2.497163391314963    	0.7994413694369803    

0.    	-2.3360560757462556    	0.    
0.16110731556870733    	-2.3360560757462556    	0.3635696543930368    
0.32221463113741466    	-2.3360560757462556    	0.47744637341378254    
0.483321946706122    	-2.3360560757462556    	0.545294457360357    
0.6444292622748293    	-2.3360560757462556    	0.589595445539892    
0.8055365778435366    	-2.3360560757462556    	0.619718029085268    
0.9666438934122439    	-2.3360560757462556    	0.6406588947186791    
1.1277512089809512    	-2.3360560757462556    	0.655413573253481    
1.2888585245496584    	-2.3360560757462556    	0.6658997503105724    
1.4499658401183657    	-2.3360560757462556    	0.6733954237992825    
1.611073155687073    	-2.3360560757462556    	0.678774647546002    
1.7721804712557803    	-2.3360560757462556    	0.6826456431020458    
1.9332877868244875    	-2.3360560757462556    	0.6854366867091461    
2.094395102393195    	-2.3360560757462556    	0.6874518374771008    
2.2555024179619023    	-2.3360560757462556    	0.6889082175330856    
2.41660973353061    	-2.3360560757462556    	0.6899615064412323    
2.5777170490993173    	-2.3360560757462556    	0.6907236557370465    
2.738824364668025    	-2.3360560757462556    	0.6912753404455908    
2.8999316802367323    	-2.3360560757462556    	0.6916747846458805    
3.06103899580544    	-2.3360560757462556    	0.6919640549532362    
3.2221463113741473    	-2.3360560757462556    	0.6921735681056943    
3.383253626942855    	-2.3360560757462556    	0.6923253297119603    
3.5443609425115623    	-2.3360560757462556    	0.6924352666901554    
3.70546825808027    	-2.3360560757462556    	0.6925149098177227    
3.8665755736489773    	-2.3360560757462556    	0.6925726089396712    
4.027682889217685    	-2.3360560757462556    	0.6926144114122149    
4.188790204786392    	-2.3360560757462556    	0.6926446975108791    
4.3498975203551    	-2.3360560757462556    	0.6926666402541803    
4.511004835923807    	-2.3360560757462556    	0.6926825382736066    
4.672112151492515    	-2.3360560757462556    	0.6926940568390008    
4.833219467061222    	-2.3360560757462556    	0.6927024024113969    
4.99432678262993    	-2.3360560757462556    	0.6927084490718395    
5.155434098198637    	-2.3360560757462556    	0.6927128301023311    
5.316541413767345    	-2.3360560757462556    	0.6927160043285252    
5.477648729336052    	-2.3360560757462556    	0.6927183041817416    
5.63875604490476    	-2.3360560757462556    	0.692719970518748    
5.799863360473467    	-2.3360560757462556    	0.6927211778484978    
5.960970676042175    	-2.3360560757462556    	0.6927220526090968    
6.122077991610882    	-2.3360560757462556    	0.6927226864097815    
6.283185307179586    	-2.3360560757462556    	0.692723145625056    

0.    	-2.174948760177548    	0.    
0.16110731556870733    	-2.174948760177548    	0.29814326953506215    
0.32221463113741466    	-2.174948760177548    	0.3915272385284353    
0.483321946706122    	-2.174948760177548    	0.44716568176785126    
0.6444292622748293    	-2.174948760177548    	0.4834944603110741    
0.8055365778435366    	-2.174948760177548    	0.5081963171259797    
0.9666438934122439    	-2.174948760177548    	0.5253687573211402    
1.1277512089809512    	-2.174948760177548    	0.537468249251094    
1.2888585245496584    	-2.174948760177548    	0.546067380325287    
1.4499658401183657    	-2.174948760177548    	0.5522141656091749    
1.611073155687073    	-2.174948760177548    	0.5566253680734868    
1.7721804712557803    	-2.174948760177548    	0.5597997564128033    
1.9332877868244875    	-2.174948760177548    	0.5620885361731083    
2.094395102393195    	-2.174948760177548    	0.5637410493333913    
2.2555024179619023    	-2.174948760177548    	0.5649353456843943    
2.41660973353061    	-2.174948760177548    	0.5657990893853478    
2.5777170490993173    	-2.174948760177548    	0.5664240856692297    
2.738824364668025    	-2.174948760177548    	0.5668764916408792    
2.8999316802367323    	-2.174948760177548    	0.5672040536319095    
3.06103899580544    	-2.174948760177548    	0.5674412681358493    
3.2221463113741473    	-2.174948760177548    	0.5676130782292653    
3.383253626942855    	-2.174948760177548    	0.5677375294889765    
3.5443609425115623    	-2.174948760177548    	0.5678276826954554    
3.70546825808027    	-2.174948760177548    	0.5678929935985023    
3.8665755736489773    	-2.174948760177548    	0.567940309441998    
4.027682889217685    	-2.174948760177548    	0.5679745893267141    
4.188790204786392    	-2.174948760177548    	0.5679994252731911    
4.3498975203551    	-2.174948760177548    	0.5680174192975861    
4.511004835923807    	-2.174948760177548    	0.5680304563798442    
4.672112151492515    	-2.174948760177548    	0.5680399021152224    
4.833219467061222    	-2.174948760177548    	0.5680467458553704    
4.99432678262993    	-2.174948760177548    	0.5680517043855786    
5.155434098198637    	-2.174948760177548    	0.5680552970252253    
5.316541413767345    	-2.174948760177548    	0.5680579000317313    
5.477648729336052    	-2.174948760177548    	0.5680597860135482    
5.63875604490476    	-2.174948760177548    	0.5680611524839267    
5.799863360473467    	-2.174948760177548    	0.5680621425479616    
5.960970676042175    	-2.174948760177548    	0.5680628598905173    
6.122077991610882    	-2.174948760177548    	0.5680633796352378    
6.283185307179586    	-2.174948760177548    	0.5680637562121652    

0.    	-2.0138414446088406    	0.    
0.16110731556870733    	-2.0138414446088406    	0.22499513060358148    
0.32221463113741466    	-2.0138414446088406    	0.2954677538249951    
0.483321946706122    	-2.0138414446088406    	0.33745554990288096    
0.6444292622748293    	-2.0138414446088406    	0.36487122252815135    
0.8055365778435366    	-2.0138414446088406    	0.3835125874963685    
0.9666438934122439    	-2.0138414446088406    	0.39647184507249156    
1.1277512089809512    	-2.0138414446088406    	0.4056027799121821    
1.2888585245496584    	-2.0138414446088406    	0.41209215202557076    
1.4499658401183657    	-2.0138414446088406    	0.41673085059454146    
1.611073155687073    	-2.0138414446088406    	0.42005978394971816    
1.7721804712557803    	-2.0138414446088406    	0.4224553500817485    
1.9332877868244875    	-2.0138414446088406    	0.42418258780170676    
2.094395102393195    	-2.0138414446088406    	0.4254296641314923    
2.2555024179619023    	-2.0138414446088406    	0.4263309451293572    
2.41660973353061    	-2.0138414446088406    	0.42698277311496674    
2.5777170490993173    	-2.0138414446088406    	0.4274544293114593    
2.738824364668025    	-2.0138414446088406    	0.4277958394691859    
2.8999316802367323    	-2.0138414446088406    	0.4280430355674496    
3.06103899580544    	-2.0138414446088406    	0.42822205053692464    
3.2221463113741473    	-2.0138414446088406    	0.4283517077801266    
3.383253626942855    	-2.0138414446088406    	0.42844562547102794    
3.5443609425115623    	-2.0138414446088406    	0.4285136599850979    
3.70546825808027    	-2.0138414446088406    	0.42856294714554194    
3.8665755736489773    	-2.0138414446088406    	0.4285986542550921    
4.027682889217685    	-2.0138414446088406    	0.42862452372097265    
4.188790204786392    	-2.0138414446088406    	0.42864326627729465    
4.3498975203551    	-2.0138414446088406    	0.42865684554700323    
4.511004835923807    	-2.0138414446088406    	0.42866668403851077    
4.672112151492515    	-2.0138414446088406    	0.42867381230428847    
4.833219467061222    	-2.0138414446088406    	0.4286789769629132    
4.99432678262993    	-2.0138414446088406    	0.42868271893955934    
5.155434098198637    	-2.0138414446088406    	0.42868543014088134    
5.316541413767345    	-2.0138414446088406    	0.42868739451119797    
5.477648729336052    	-2.0138414446088406    	0.42868881777567713    
5.63875604490476    	-2.0138414446088406    	0.4286898489885626    
5.799863360473467    	-2.0138414446088406    	0.42869059614474425    
5.960970676042175    	-2.0138414446088406    	0.42869113749046117    
6.122077991610882    	-2.0138414446088406    	0.4286915297181021    
6.283185307179586    	-2.0138414446088406    	0.42869181390353783    

0.    	-1.8527341290401333    	0.    
0.16110731556870733    	-1.8527341290401333    	0.14601973597397117    
0.32221463113741466    	-1.8527341290401333    	0.191755809499556    
0.483321946706122    	-1.8527341290401333    	0.2190054965526688    
0.6444292622748293    	-1.8527341290401333    	0.23679801173978232    
0.8055365778435366    	-1.8527341290401333    	0.2488960833004927    
0.9666438934122439    	-1.8527341290401333    	0.25730652029354134    
1.1277512089809512    	-1.8527341290401333    	0.2632324116268799    
1.2888585245496584    	-1.8527341290401333    	0.26744395345043787    
1.4499658401183657    	-1.8527341290401333    	0.2704544254481512    
1.611073155687073    	-1.8527341290401333    	0.2726148720689018    
1.7721804712557803    	-1.8527341290401333    	0.27416957208915943    
1.9332877868244875    	-1.8527341290401333    	0.27529053321910035    
2.094395102393195    	-1.8527341290401333    	0.2760998740965059    
2.2555024179619023    	-1.8527341290401333    	0.27668479703680926    
2.41660973353061    	-1.8527341290401333    	0.2771078273046369    
2.5777170490993173    	-1.8527341290401333    	0.27741392776600055    
2.738824364668025    	-1.8527341290401333    	0.2776354997660538    
2.8999316802367323    	-1.8527341290401333    	0.2777959277224519    
3.06103899580544    	-1.8527341290401333    	0.2779121067637849    
3.2221463113741473    	-1.8527341290401333    	0.2779962531022798    
3.383253626942855    	-1.8527341290401333    	0.2780572048055096    
3.5443609425115623    	-1.8527341290401333    	0.2781013585689931    
3.70546825808027    	-1.8527341290401333    	0.27813334547526813    
3.8665755736489773    	-1.8527341290401333    	0.2781565190554915    
4.027682889217685    	-1.8527341290401333    	0.2781733080969589    
4.188790204786392    	-1.8527341290401333    	0.278185471840762    
4.3498975203551    	-1.8527341290401333    	0.27819428465983165    
4.511004835923807    	-1.8527341290401333    	0.2782006697488265    
4.672112151492515    	-1.8527341290401333    	0.2782052959266643    
4.833219467061222    	-1.8527341290401333    	0.2782086477418203    
4.99432678262993    	-1.8527341290401333    	0.2782110762496748    
5.155434098198637    	-1.8527341290401333    	0.27821283579398204    
5.316541413767345    	-1.8527341290401333    	0.27821411065194995    
5.477648729336052    	-1.8527341290401333    	0.27821503433728884    
5.63875604490476    	-1.8527341290401333    	0.2782157035848093    
5.799863360473467    	-1.8527341290401333    	0.27821618848218505    
5.960970676042175    	-1.8527341290401333    	0.27821653981049355    
6.122077991610882    	-1.8527341290401333    	0.278216794362565    
6.283185307179586    	-1.8527341290401333    	0.27821697879625557    

0.    	-1.691626813471426    	0.    
0.16110731556870733    	-1.691626813471426    	6.32625068832723800e-2
0.32221463113741466    	-1.691626813471426    	8.30774904327695700e-2
0.483321946706122    	-1.691626813471426    	9.48833158800355300e-2
0.6444292622748293    	-1.691626813471426    	0.10259185683162404    
0.8055365778435366    	-1.691626813471426    	0.10783330128622975    
0.9666438934122439    	-1.691626813471426    	0.11147709179588328    
1.1277512089809512    	-1.691626813471426    	0.11404446215006389    
1.2888585245496584    	-1.691626813471426    	0.11586909696278208    
1.4499658401183657    	-1.691626813471426    	0.11717337274582545    
1.611073155687073    	-1.691626813471426    	0.11810937819950289    
1.7721804712557803    	-1.691626813471426    	0.11878294619410949    
1.9332877868244875    	-1.691626813471426    	0.11926859842958133    
2.094395102393195    	-1.691626813471426    	0.11961924235100924    
2.2555024179619023    	-1.691626813471426    	0.11987265803684313    
2.41660973353061    	-1.691626813471426    	0.12005593432515974    
2.5777170490993173    	-1.691626813471426    	0.12018855121023232    
2.738824364668025    	-1.691626813471426    	0.1202845464541972    
2.8999316802367323    	-1.691626813471426    	0.12035405126892794    
3.06103899580544    	-1.691626813471426    	0.12040438540597456    
3.2221463113741473    	-1.691626813471426    	0.12044084149379534    
3.383253626942855    	-1.691626813471426    	0.12046724859225641    
3.5443609425115623    	-1.691626813471426    	0.12048637804587214    
3.70546825808027    	-1.691626813471426    	0.12050023625390752    
3.8665755736489773    	-1.691626813471426    	0.12051027612124882    
4.027682889217685    	-1.691626813471426    	0.12051754991094793    
4.188790204786392    	-1.691626813471426    	0.12052281980765703    
4.3498975203551    	-1.691626813471426    	0.12052663792870304    
4.511004835923807    	-1.691626813471426    	0.12052940424473417    
4.672112151492515    	-1.691626813471426    	0.12053140851905611    
4.833219467061222    	-1.691626813471426    	0.12053286068049142    
4.99432678262993    	-1.691626813471426    	0.12053391282247644    
5.155434098198637    	-1.691626813471426    	0.12053467513849563    
5.316541413767345    	-1.691626813471426    	0.12053522746596308    
5.477648729336052    	-1.691626813471426    	0.12053562764919667    
5.63875604490476    	-1.691626813471426    	0.12053591759819286    
5.799863360473467    	-1.691626813471426    	0.1205361276781753    
5.960970676042175    	-1.691626813471426    	0.12053627988985673    
6.122077991610882    	-1.691626813471426    	0.12053639017359384    
6.283185307179586    	-1.691626813471426    	0.1205364700788035    

0.    	-1.5305194979027188    	0.    
0.16110731556870733    	-1.5305194979027188    	-2.11331879054376110e-2
0.32221463113741466    	-1.5305194979027188    	-2.775249199762818700e-2
0.483321946706122    	-1.5305194979027188    	-3.169629283397852300e-2
0.6444292622748293    	-1.5305194979027188    	-3.42713732794509700e-2
0.8055365778435366    	-1.5305194979027188    	-3.60223065891201340e-2
0.9666438934122439    	-1.5305194979027188    	-3.723953482306669400e-2
1.1277512089809512    	-1.5305194979027188    	-3.80971789916397200e-2
1.2888585245496584    	-1.5305194979027188    	-3.87067082729741550e-2
1.4499658401183657    	-1.5305194979027188    	-3.91424087622770260e-2
1.611073155687073    	-1.5305194979027188    	-3.945508652526194500e-2
1.7721804712557803    	-1.5305194979027188    	-3.96800956135577200e-2
1.9332877868244875    	-1.5305194979027188    	-3.984233041035228000e-2
2.094395102393195    	-1.5305194979027188    	-3.995946493828219600e-2
2.2555024179619023    	-1.5305194979027188    	-4.004411984006777700e-2
2.41660973353061    	-1.5305194979027188    	-4.01053442908590200e-2
2.5777170490993173    	-1.5305194979027188    	-4.01496456897404200e-2
2.738824364668025    	-1.5305194979027188    	-4.01817134282586100e-2
2.8999316802367323    	-1.5305194979027188    	-4.02049318933875300e-2
3.06103899580544    	-1.5305194979027188    	-4.02217462883375560e-2
3.2221463113741473    	-1.5305194979027188    	-4.02339246447159300e-2
3.383253626942855    	-1.5305194979027188    	-4.02427460810027500e-2
3.5443609425115623    	-1.5305194979027188    	-4.024913638005516700e-2
3.70546825808027    	-1.5305194979027188    	-4.02537657905681630e-2
3.8665755736489773    	-1.5305194979027188    	-4.025711966339936600e-2
4.027682889217685    	-1.5305194979027188    	-4.025954951280099600e-2
4.188790204786392    	-1.5305194979027188    	-4.026130995074256000e-2
4.3498975203551    	-1.5305194979027188    	-4.02625854150497100e-2
4.511004835923807    	-1.5305194979027188    	-4.02635095181144200e-2
4.672112151492515    	-1.5305194979027188    	-4.02641790569605100e-2
4.833219467061222    	-1.5305194979027188    	-4.026466415946425000e-2
4.99432678262993    	-1.5305194979027188    	-4.02650156332734270e-2
5.155434098198637    	-1.5305194979027188    	-4.0265270289126800e-2
5.316541413767345    	-1.5305194979027188    	-4.026545479715107000e-2
5.477648729336052    	-1.5305194979027188    	-4.02655884805583300e-2
5.63875604490476    	-1.5305194979027188    	-4.026568533961310500e-2
5.799863360473467    	-1.5305194979027188    	-4.02657555179851400e-2
5.960970676042175    	-1.5305194979027188    	-4.02658063651333700e-2
6.122077991610882    	-1.5305194979027188    	-4.02658432060215070e-2
6.283185307179586    	-1.5305194979027188    	-4.026586989879568600e-2

0.    	-1.3694121823340115    	0.    
0.16110731556870733    	-1.3694121823340115    	-0.1049815442281495    
0.32221463113741466    	-1.3694121823340115    	-0.13786369946300053    
0.483321946706122    	-1.3694121823340115    	-0.15745498421288892    
0.6444292622748293    	-1.3694121823340115    	-0.17024699282451208    
0.8055365778435366    	-1.3694121823340115    	-0.17894495564545865    
0.9666438934122439    	-1.3694121823340115    	-0.18499167705112662    
1.1277512089809512    	-1.3694121823340115    	-0.189252123208987    
1.2888585245496584    	-1.3694121823340115    	-0.19228003009615852    
1.4499658401183657    	-1.3694121823340115    	-0.1944444224439976    
1.611073155687073    	-1.3694121823340115    	-0.19599768523382563    
1.7721804712557803    	-1.3694121823340115    	-0.19711544378782878    
1.9332877868244875    	-1.3694121823340115    	-0.19792136382087075    
2.094395102393195    	-1.3694121823340115    	-0.19850324307541306    
2.2555024179619023    	-1.3694121823340115    	-0.19892377604732903    
2.41660973353061    	-1.3694121823340115    	-0.19922791555611236    
2.5777170490993173    	-1.3694121823340115    	-0.19944798785598716    
2.738824364668025    	-1.3694121823340115    	-0.1996072880394052    
2.8999316802367323    	-1.3694121823340115    	-0.19972262843834304    
3.06103899580544    	-1.3694121823340115    	-0.19980615588129272    
3.2221463113741473    	-1.3694121823340115    	-0.19986665326883704    
3.383253626942855    	-1.3694121823340115    	-0.1999104747693056    
3.5443609425115623    	-1.3694121823340115    	-0.19994221931563738    
3.70546825808027    	-1.3694121823340115    	-0.1999652164453982    
3.8665755736489773    	-1.3694121823340115    	-0.19998187719485727    
4.027682889217685    	-1.3694121823340115    	-0.19999394775153648    
4.188790204786392    	-1.3694121823340115    	-0.2000026929297107    
4.3498975203551    	-1.3694121823340115    	-0.20000902894551548    
4.511004835923807    	-1.3694121823340115    	-0.20001361953389205    
4.672112151492515    	-1.3694121823340115    	-0.20001694554520175    
4.833219467061222    	-1.3694121823340115    	-0.20001935534774448    
4.99432678262993    	-1.3694121823340115    	-0.20002110133436085    
5.155434098198637    	-1.3694121823340115    	-0.20002236636663392    
5.316541413767345    	-1.3694121823340115    	-0.200023282931489    
5.477648729336052    	-1.3694121823340115    	-0.20002394701920712    
5.63875604490476    	-1.3694121823340115    	-0.2000244281777142    
5.799863360473467    	-1.3694121823340115    	-0.20002477679685773    
5.960970676042175    	-1.3694121823340115    	-0.2000250293859212    
6.122077991610882    	-1.3694121823340115    	-0.20002521239727492    
6.283185307179586    	-1.3694121823340115    	-0.2000253449967041    

0.    	-1.2083048667653042    	0.    
0.16110731556870733    	-1.2083048667653042    	-0.18611093369961965    
0.32221463113741466    	-1.2083048667653042    	-0.24440430952874972    
0.483321946706122    	-1.2083048667653042    	-0.27913567420798235    
0.6444292622748293    	-1.2083048667653042    	-0.3018133046820481    
0.8055365778435366    	-1.2083048667653042    	-0.3172330243460391    
0.9666438934122439    	-1.2083048667653042    	-0.3279526320152183    
1.1277512089809512    	-1.2083048667653042    	-0.3355055368447868    
1.2888585245496584    	-1.2083048667653042    	-0.3408734001399039    
1.4499658401183657    	-1.2083048667653042    	-0.34471042772137317    
1.611073155687073    	-1.2083048667653042    	-0.34746404684767923    
1.7721804712557803    	-1.2083048667653042    	-0.34944560550797255    
1.9332877868244875    	-1.2083048667653042    	-0.3508743378717365    
2.094395102393195    	-1.2083048667653042    	-0.3519058914858456    
2.2555024179619023    	-1.2083048667653042    	-0.35265141094481517    
2.41660973353061    	-1.2083048667653042    	-0.3531905884580702    
2.5777170490993173    	-1.2083048667653042    	-0.35358073190197037    
2.738824364668025    	-1.2083048667653042    	-0.35386313873921427    
2.8999316802367323    	-1.2083048667653042    	-0.35406761381621404    
3.06103899580544    	-1.2083048667653042    	-0.35421569099026595    
3.2221463113741473    	-1.2083048667653042    	-0.3543229405584166    
3.383253626942855    	-1.2083048667653042    	-0.35440062716922316    
3.5443609425115623    	-1.2083048667653042    	-0.35445690379575895    
3.70546825808027    	-1.2083048667653042    	-0.35449767303118657    
3.8665755736489773    	-1.2083048667653042    	-0.35452720915261404    
4.027682889217685    	-1.2083048667653042    	-0.35454860779549324    
4.188790204786392    	-1.2083048667653042    	-0.35456411121837905    
4.3498975203551    	-1.2083048667653042    	-0.3545753436862002    
4.511004835923807    	-1.2083048667653042    	-0.35458348186606103    
4.672112151492515    	-1.2083048667653042    	-0.3545893782078885    
4.833219467061222    	-1.2083048667653042    	-0.35459365029785017    
4.99432678262993    	-1.2083048667653042    	-0.3545967455771375    
5.155434098198637    	-1.2083048667653042    	-0.3545989882221589    
5.316541413767345    	-1.2083048667653042    	-0.3546006131052965    
5.477648729336052    	-1.2083048667653042    	-0.3546017903978024    
5.63875604490476    	-1.2083048667653042    	-0.3546026433940092    
5.799863360473467    	-1.2083048667653042    	-0.35460326142487153    
5.960970676042175    	-1.2083048667653042    	-0.35460370921392614    
6.122077991610882    	-1.2083048667653042    	-0.35460403365584753    
6.283185307179586    	-1.2083048667653042    	-0.35460426872767614    

0.    	-1.047197551196597    	0.    
0.16110731556870733    	-1.047197551196597    	-0.262420147747844    
0.32221463113741466    	-1.047197551196597    	-0.3446149763573798    
0.483321946706122    	-1.047197551196597    	-0.3935868968643108    
0.6444292622748293    	-1.047197551196597    	-0.4255628104835519    
0.8055365778435366    	-1.047197551196597    	-0.447304924350896    
0.9666438934122439    	-1.047197551196597    	-0.46241978607570544    
1.1277512089809512    	-1.047197551196597    	-0.47306953330925455    
1.2888585245496584    	-1.047197551196597    	-0.4806383281725826    
1.4499658401183657    	-1.047197551196597    	-0.4860486139888198    
1.611073155687073    	-1.047197551196597    	-0.48993127216264204    
1.7721804712557803    	-1.047197551196597    	-0.49272530960078886    
1.9332877868244875    	-1.047197551196597    	-0.49473985087753186    
2.094395102393195    	-1.047197551196597    	-0.49619436215445256    
2.2555024179619023    	-1.047197551196597    	-0.49724555953809174    
2.41660973353061    	-1.047197551196597    	-0.4980058106414421    
2.5777170490993173    	-1.047197551196597    	-0.4985559207191035    
2.738824364668025    	-1.047197551196597    	-0.4989541200214301    
2.8999316802367323    	-1.047197551196597    	-0.4992424339794034    
3.06103899580544    	-1.047197551196597    	-0.49945122576353085    
3.2221463113741473    	-1.047197551196597    	-0.4996024498048084    
3.383253626942855    	-1.047197551196597    	-0.4997119894835399    
3.5443609425115623    	-1.047197551196597    	-0.4997913406552132    
3.70546825808027    	-1.047197551196597    	-0.4998488260945252    
3.8665755736489773    	-1.047197551196597    	-0.49989047261789066    
4.027682889217685    	-1.047197551196597    	-0.49992064513335943    
4.188790204786392    	-1.047197551196597    	-0.4999425052704477    
4.3498975203551    	-1.047197551196597    	-0.49995834327526884    
4.511004835923807    	-1.047197551196597    	-0.4999698182720303    
4.672112151492515    	-1.047197551196597    	-0.4999781322322194    
4.833219467061222    	-1.047197551196597    	-0.49998415596471407    
4.99432678262993    	-1.047197551196597    	-0.4999885203705646    
5.155434098198637    	-1.047197551196597    	-0.4999916825450063    
5.316541413767345    	-1.047197551196597    	-0.4999939736628067    
5.477648729336052    	-1.047197551196597    	-0.4999956336688428    
5.63875604490476    	-1.047197551196597    	-0.49999683641059567    
5.799863360473467    	-1.047197551196597    	-0.4999977078465021    
5.960970676042175    	-1.047197551196597    	-0.4999983392380466    
6.122077991610882    	-1.047197551196597    	-0.4999987967076603    
6.283185307179586    	-1.047197551196597    	-0.4999991281636515    

0.    	-0.8860902356278897    	0.    
0.16110731556870733    	-0.8860902356278897    	-0.33193281781235906    
0.32221463113741466    	-0.8860902356278897    	-0.4359002963162701    
0.483321946706122    	-0.8860902356278897    	-0.4978444256335359    
0.6444292622748293    	-0.8860902356278897    	-0.5382904630313884    
0.8055365778435366    	-0.8860902356278897    	-0.5657918617735282    
0.9666438934122439    	-0.8860902356278897    	-0.5849105105747668    
1.1277512089809512    	-0.8860902356278897    	-0.5983812773530024    
1.2888585245496584    	-0.8860902356278897    	-0.6079549759732862    
1.4499658401183657    	-0.8860902356278897    	-0.6147983964635431    
1.611073155687073    	-0.8860902356278897    	-0.619709534877646    
1.7721804712557803    	-0.8860902356278897    	-0.6232436869916387    
1.9332877868244875    	-0.8860902356278897    	-0.6257918616204828    
2.094395102393195    	-0.8860902356278897    	-0.6276316594821625    
2.2555024179619023    	-0.8860902356278897    	-0.6289613093304036    
2.41660973353061    	-0.8860902356278897    	-0.6299229439196141    
2.5777170490993173    	-0.8860902356278897    	-0.6306187730689848    
2.738824364668025    	-0.8860902356278897    	-0.6311224516836283    
2.8999316802367323    	-0.8860902356278897    	-0.6314871373425079    
3.06103899580544    	-0.8860902356278897    	-0.6317512361391754    
3.2221463113741473    	-0.8860902356278897    	-0.6319425180303451    
3.383253626942855    	-0.8860902356278897    	-0.632081073756861    
3.5443609425115623    	-0.8860902356278897    	-0.6321814443200067    
3.70546825808027    	-0.8860902356278897    	-0.6322541571205205    
3.8665755736489773    	-0.8860902356278897    	-0.6323068354227448    
4.027682889217685    	-0.8860902356278897    	-0.6323450003585014    
4.188790204786392    	-0.8860902356278897    	-0.6323726510437241    
4.3498975203551    	-0.8860902356278897    	-0.6323926843895397    
4.511004835923807    	-0.8860902356278897    	-0.6324071990068132    
4.672112151492515    	-0.8860902356278897    	-0.632417715258162    
4.833219467061222    	-0.8860902356278897    	-0.6324253346216823    
4.99432678262993    	-0.8860902356278897    	-0.6324308551182771    
5.155434098198637    	-0.8860902356278897    	-0.6324348549234821    
5.316541413767345    	-0.8860902356278897    	-0.6324377529371976    
5.477648729336052    	-0.8860902356278897    	-0.6324398526634796    
5.63875604490476    	-0.8860902356278897    	-0.6324413740003989    
5.799863360473467    	-0.8860902356278897    	-0.6324424762716172    
5.960970676042175    	-0.8860902356278897    	-0.6324432749129422    
6.122077991610882    	-0.8860902356278897    	-0.6324438535620255    
6.283185307179586    	-0.8860902356278897    	-0.6324442728176433    

0.    	-0.7249829200591824    	0.    
0.16110731556870733    	-0.7249829200591824    	-0.39284860225181895    
0.32221463113741466    	-0.7249829200591824    	-0.515896027568457    
0.483321946706122    	-0.7249829200591824    	-0.5892080452844942    
0.6444292622748293    	-0.7249829200591824    	-0.6370766753376794    
0.8055365778435366    	-0.7249829200591824    	-0.6696250871730134    
0.9666438934122439    	-0.7249829200591824    	-0.692252360089293    
1.1277512089809512    	-0.7249829200591824    	-0.708195260628527    
1.2888585245496584    	-0.7249829200591824    	-0.7195259092403334    
1.4499658401183657    	-0.7249829200591824    	-0.7276252234085959    
1.611073155687073    	-0.7249829200591824    	-0.7334376461577565    
1.7721804712557803    	-0.7249829200591824    	-0.7376203802642473    
1.9332877868244875    	-0.7249829200591824    	-0.7406361918608001    
2.094395102393195    	-0.7249829200591824    	-0.7428136265090226    
2.2555024179619023    	-0.7249829200591824    	-0.7443872915892291    
2.41660973353061    	-0.7249829200591824    	-0.7455254038335625    
2.5777170490993173    	-0.7249829200591824    	-0.746348930445176    
2.738824364668025    	-0.7249829200591824    	-0.7469450433605874    
2.8999316802367323    	-0.7249829200591824    	-0.747376655553369    
3.06103899580544    	-0.7249829200591824    	-0.7476892213424674    
3.2221463113741473    	-0.7249829200591824    	-0.7479156069830236    
3.383253626942855    	-0.7249829200591824    	-0.7480795902367872    
3.5443609425115623    	-0.7249829200591824    	-0.748198380646542    
3.70546825808027    	-0.7249829200591824    	-0.7482844375849187    
3.8665755736489773    	-0.7249829200591824    	-0.7483467833256447    
4.027682889217685    	-0.7249829200591824    	-0.7483919522299002    
4.188790204786392    	-0.7249829200591824    	-0.7484246773250344    
4.3498975203551    	-0.7249829200591824    	-0.7484483871587108    
4.511004835923807    	-0.7249829200591824    	-0.7484655654755331    
4.672112151492515    	-0.7249829200591824    	-0.7484780116526559    
4.833219467061222    	-0.7249829200591824    	-0.7484870293096887    
4.99432678262993    	-0.7249829200591824    	-0.7484935629190658    
5.155434098198637    	-0.7249829200591824    	-0.7484982967621802    
5.316541413767345    	-0.7249829200591824    	-0.7485017266147779    
5.477648729336052    	-0.7249829200591824    	-0.7485042116794981    
5.63875604490476    	-0.7249829200591824    	-0.7485060122097567    
5.799863360473467    	-0.7249829200591824    	-0.7485073167680413    
5.960970676042175    	-0.7249829200591824    	-0.748508261974756    
6.122077991610882    	-0.7249829200591824    	-0.7485089468166016    
6.283185307179586    	-0.7249829200591824    	-0.7485094430133455    

0.    	-0.5638756044904751    	0.    
0.16110731556870733    	-0.5638756044904751    	-0.44358981424683064    
0.32221463113741466    	-0.5638756044904751    	-0.5825303226943327    
0.483321946706122    	-0.5638756044904751    	-0.6653114860593266    
0.6444292622748293    	-0.5638756044904751    	-0.7193629363937012    
0.8055365778435366    	-0.5638756044904751    	-0.7561153745525881    
0.9666438934122439    	-0.5638756044904751    	-0.7816652371009367    
1.1277512089809512    	-0.5638756044904751    	-0.7996673586516231    
1.2888585245496584    	-0.5638756044904751    	-0.8124614994076224    
1.4499658401183657    	-0.5638756044904751    	-0.8216069392713061    
1.611073155687073    	-0.5638756044904751    	-0.8281701076594464    
1.7721804712557803    	-0.5638756044904751    	-0.8328930931421662    
1.9332877868244875    	-0.5638756044904751    	-0.83629843377021    
2.094395102393195    	-0.5638756044904751    	-0.8387571107913401    
2.2555024179619023    	-0.5638756044904751    	-0.8405340340045429    
2.41660973353061    	-0.5638756044904751    	-0.8418191473946938    
2.5777170490993173    	-0.5638756044904751    	-0.842749042561888    
2.738824364668025    	-0.5638756044904751    	-0.8434221507666818    
2.8999316802367323    	-0.5638756044904751    	-0.8439095109642877    
3.06103899580544    	-0.5638756044904751    	-0.8442624484560627    
3.2221463113741473    	-0.5638756044904751    	-0.84451807457683    
3.383253626942855    	-0.5638756044904751    	-0.8447032382777051    
3.5443609425115623    	-0.5638756044904751    	-0.8448373719248542    
3.70546825808027    	-0.5638756044904751    	-0.8449345441715934    
3.8665755736489773    	-0.5638756044904751    	-0.8450049426288851    
4.027682889217685    	-0.5638756044904751    	-0.8450559456507454    
4.188790204786392    	-0.5638756044904751    	-0.8450928975930166    
4.3498975203551    	-0.5638756044904751    	-0.8451196698423159    
4.511004835923807    	-0.5638756044904751    	-0.8451390669493047    
4.672112151492515    	-0.5638756044904751    	-0.8451531207027516    
4.833219467061222    	-0.5638756044904751    	-0.8451633031007165    
4.99432678262993    	-0.5638756044904751    	-0.8451706806058249    
5.155434098198637    	-0.5638756044904751    	-0.8451760258827987    
5.316541413767345    	-0.5638756044904751    	-0.845179898742898    
5.477648729336052    	-0.5638756044904751    	-0.8451827047841854    
5.63875604490476    	-0.5638756044904751    	-0.8451847378749954    
5.799863360473467    	-0.5638756044904751    	-0.845186210932972    
5.960970676042175    	-0.5638756044904751    	-0.845187278224719    
6.122077991610882    	-0.5638756044904751    	-0.8451880515222828    
6.283185307179586    	-0.5638756044904751    	-0.845188611808918    

0.    	-0.4027682889217678    	0.    
0.16110731556870733    	-0.4027682889217678    	-0.48284228305985544    
0.32221463113741466    	-0.4027682889217678    	-0.6340773884515216    
0.483321946706122    	-0.4027682889217678    	-0.7241837088172627    
0.6444292622748293    	-0.4027682889217678    	-0.7830180752610866    
0.8055365778435366    	-0.4027682889217678    	-0.8230226709003786    
0.9666438934122439    	-0.4027682889217678    	-0.8508333950615191    
1.1277512089809512    	-0.4027682889217678    	-0.8704284921315744    
1.2888585245496584    	-0.4027682889217678    	-0.8843547635066389    
1.4499658401183657    	-0.4027682889217678    	-0.8943094669771531    
1.611073155687073    	-0.4027682889217678    	-0.9014533983904939    
1.7721804712557803    	-0.4027682889217678    	-0.9065943124063103    
1.9332877868244875    	-0.4027682889217678    	-0.9103009855323219    
2.094395102393195    	-0.4027682889217678    	-0.9129772264829958    
2.2555024179619023    	-0.4027682889217678    	-0.9149113864513478    
2.41660973353061    	-0.4027682889217678    	-0.9163102172255504    
2.5777170490993173    	-0.4027682889217678    	-0.9173223971519464    
2.738824364668025    	-0.4027682889217678    	-0.9180550674971859    
2.8999316802367323    	-0.4027682889217678    	-0.9185855533264966    
3.06103899580544    	-0.4027682889217678    	-0.9189697216253009    
3.2221463113741473    	-0.4027682889217678    	-0.9192479676440255    
3.383253626942855    	-0.4027682889217678    	-0.9194495161494215    
3.5443609425115623    	-0.4027682889217678    	-0.9195955190429609    
3.70546825808027    	-0.4027682889217678    	-0.9197012898879143    
3.8665755736489773    	-0.4027682889217678    	-0.9197779177787065    
4.027682889217685    	-0.4027682889217678    	-0.919833433966696    
4.188790204786392    	-0.4027682889217678    	-0.9198736557202095    
4.3498975203551    	-0.4027682889217678    	-0.9199027969979375    
4.511004835923807    	-0.4027682889217678    	-0.9199239105202107    
4.672112151492515    	-0.4027682889217678    	-0.9199392078651495    
4.833219467061222    	-0.4027682889217678    	-0.9199502912852879    
4.99432678262993    	-0.4027682889217678    	-0.9199583216126205    
5.155434098198637    	-0.4027682889217678    	-0.9199641398835877    
5.316541413767345    	-0.4027682889217678    	-0.9199683554461464    
5.477648729336052    	-0.4027682889217678    	-0.9199714097890056    
5.63875604490476    	-0.4027682889217678    	-0.9199736227843829    
5.799863360473467    	-0.4027682889217678    	-0.9199752261906237    
5.960970676042175    	-0.4027682889217678    	-0.9199763879251074    
6.122077991610882    	-0.4027682889217678    	-0.9199772296503888    
6.283185307179586    	-0.4027682889217678    	-0.9199778395157855    

0.    	-0.24166097335306047    	0.    
0.16110731556870733    	-0.24166097335306047    	-0.5095893903670089    
0.32221463113741466    	-0.24166097335306047    	-0.6692021829133398    
0.483321946706122    	-0.24166097335306047    	-0.7642999539130272    
0.6444292622748293    	-0.24166097335306047    	-0.8263934572796758    
0.8055365778435366    	-0.24166097335306047    	-0.8686141123857624    
0.9666438934122439    	-0.24166097335306047    	-0.8979654150122222    
1.1277512089809512    	-0.24166097335306047    	-0.9186459848803626    
1.2888585245496584    	-0.24166097335306047    	-0.933343703761012    
1.4499658401183657    	-0.24166097335306047    	-0.9438498492474354    
1.611073155687073    	-0.24166097335306047    	-0.9513895196149056    
1.7721804712557803    	-0.24166097335306047    	-0.956815215191207    
1.9332877868244875    	-0.24166097335306047    	-0.9607272199282483    
2.094395102393195    	-0.24166097335306047    	-0.9635517115736084    
2.2555024179619023    	-0.24166097335306047    	-0.9655930145698967    
2.41660973353061    	-0.24166097335306047    	-0.967069333745871    
2.5777170490993173    	-0.24166097335306047    	-0.9681375835030489    
2.738824364668025    	-0.24166097335306047    	-0.9689108402116464    
2.8999316802367323    	-0.24166097335306047    	-0.9694707123683343    
3.06103899580544    	-0.24166097335306047    	-0.969876161717023    
3.2221463113741473    	-0.24166097335306047    	-0.970169821207976    
3.383253626942855    	-0.24166097335306047    	-0.9703825345174717    
3.5443609425115623    	-0.24166097335306047    	-0.9705366252591504    
3.70546825808027    	-0.24166097335306047    	-0.9706482552929926    
3.8665755736489773    	-0.24166097335306047    	-0.9707291279951645    
4.027682889217685    	-0.24166097335306047    	-0.9707877195091756    
4.188790204786392    	-0.24166097335306047    	-0.970830169351643    
4.3498975203551    	-0.24166097335306047    	-0.9708609249140139    
4.511004835923807    	-0.24166097335306047    	-0.9708832080224349    
4.672112151492515    	-0.24166097335306047    	-0.9708993527656669    
4.833219467061222    	-0.24166097335306047    	-0.9709110501532191    
4.99432678262993    	-0.24166097335306047    	-0.9709195253215162    
5.155434098198637    	-0.24166097335306047    	-0.970925665896315    
5.316541413767345    	-0.24166097335306047    	-0.970930114980477    
5.477648729336052    	-0.24166097335306047    	-0.9709333385190323    
5.63875604490476    	-0.24166097335306047    	-0.9709356741035592    
5.799863360473467    	-0.24166097335306047    	-0.9709373663306847    
5.960970676042175    	-0.24166097335306047    	-0.9709385924195921    
6.122077991610882    	-0.24166097335306047    	-0.9709394807723484    
6.283185307179586    	-0.24166097335306047    	-0.9709401244213134    

0.    	-8.05536577843531400e-2	0.    
0.16110731556870733    	-8.05536577843531400e-2	-0.5231384001386447    
0.32221463113741466    	-8.05536577843531400e-2	-0.6869949923534318    
0.483321946706122    	-8.05536577843531400e-2	-0.7846212316707338    
0.6444292622748293    	-8.05536577843531400e-2	-0.8483656828392272    
0.8055365778435366    	-8.05536577843531400e-2	-0.89170890462235    
0.9666438934122439    	-8.05536577843531400e-2	-0.9218406023936336    
1.1277512089809512    	-8.05536577843531400e-2	-0.9430710291632779    
1.2888585245496584    	-8.05536577843531400e-2	-0.9581595323508597    
1.4499658401183657    	-8.05536577843531400e-2	-0.9689450162037182    
1.611073155687073    	-8.05536577843531400e-2	-0.9766851520232069    
1.7721804712557803    	-8.05536577843531400e-2	-0.9822551064945537    
1.9332877868244875    	-8.05536577843531400e-2	-0.986271123974817    
2.094395102393195    	-8.05536577843531400e-2	-0.9891707134648856    
2.2555024179619023    	-8.05536577843531400e-2	-0.9912662908137535    
2.41660973353061    	-8.05536577843531400e-2	-0.9927818625003166    
2.5777170490993173    	-8.05536577843531400e-2	-0.9938785149806911    
2.738824364668025    	-8.05536577843531400e-2	-0.994672331110067    
2.8999316802367323    	-8.05536577843531400e-2	-0.995247089199361    
3.06103899580544    	-8.05536577843531400e-2	-0.9956633186727759    
3.2221463113741473    	-8.05536577843531400e-2	-0.9959647860093939    
3.383253626942855    	-8.05536577843531400e-2	-0.9961831549600065    
3.5443609425115623    	-8.05536577843531400e-2	-0.9963413426805552    
3.70546825808027    	-8.05536577843531400e-2	-0.9964559407440463    
3.8665755736489773    	-8.05536577843531400e-2	-0.9965389636970922    
4.027682889217685    	-8.05536577843531400e-2	-0.9965991130476887    
4.188790204786392    	-8.05536577843531400e-2	-0.9966426915504878    
4.3498975203551    	-8.05536577843531400e-2	-0.9966742648445913    
4.511004835923807    	-8.05536577843531400e-2	-0.9966971404183569    
4.672112151492515    	-8.05536577843531400e-2	-0.9967137144195128    
4.833219467061222    	-8.05536577843531400e-2	-0.9967257228182855    
4.99432678262993    	-8.05536577843531400e-2	-0.99673442332514    
5.155434098198637    	-8.05536577843531400e-2	-0.9967407271661086    
5.316541413767345    	-8.05536577843531400e-2	-0.9967452945429313    
5.477648729336052    	-8.05536577843531400e-2	-0.9967486037892274    
5.63875604490476    	-8.05536577843531400e-2	-0.9967510014724913    
5.799863360473467    	-8.05536577843531400e-2	-0.996752738692708    
5.960970676042175    	-8.05536577843531400e-2	-0.9967539973809805    
6.122077991610882    	-8.05536577843531400e-2	-0.9967549093533419    
6.283185307179586    	-8.05536577843531400e-2	-0.9967555701157049    

0.    	8.0553657784354190e-2	0.    
0.16110731556870733    	8.0553657784354190e-2	-0.5231384001386447    
0.32221463113741466    	8.0553657784354190e-2	-0.6869949923534318    
0.483321946706122    	8.0553657784354190e-2	-0.7846212316707337    
0.6444292622748293    	8.0553657784354190e-2	-0.8483656828392271    
0.8055365778435366    	8.0553657784354190e-2	-0.8917089046223499    
0.9666438934122439    	8.0553657784354190e-2	-0.9218406023936335    
1.1277512089809512    	8.0553657784354190e-2	-0.9430710291632778    
1.2888585245496584    	8.0553657784354190e-2	-0.9581595323508596    
1.4499658401183657    	8.0553657784354190e-2	-0.9689450162037182    
1.611073155687073    	8.0553657784354190e-2	-0.9766851520232068    
1.7721804712557803    	8.0553657784354190e-2	-0.9822551064945536    
1.9332877868244875    	8.0553657784354190e-2	-0.9862711239748169    
2.094395102393195    	8.0553657784354190e-2	-0.9891707134648855    
2.2555024179619023    	8.0553657784354190e-2	-0.9912662908137534    
2.41660973353061    	8.0553657784354190e-2	-0.9927818625003165    
2.5777170490993173    	8.0553657784354190e-2	-0.993878514980691    
2.738824364668025    	8.0553657784354190e-2	-0.9946723311100669    
2.8999316802367323    	8.0553657784354190e-2	-0.9952470891993609    
3.06103899580544    	8.0553657784354190e-2	-0.9956633186727758    
3.2221463113741473    	8.0553657784354190e-2	-0.9959647860093938    
3.383253626942855    	8.0553657784354190e-2	-0.9961831549600064    
3.5443609425115623    	8.0553657784354190e-2	-0.9963413426805551    
3.70546825808027    	8.0553657784354190e-2	-0.9964559407440462    
3.8665755736489773    	8.0553657784354190e-2	-0.996538963697092    
4.027682889217685    	8.0553657784354190e-2	-0.9965991130476886    
4.188790204786392    	8.0553657784354190e-2	-0.9966426915504877    
4.3498975203551    	8.0553657784354190e-2	-0.9966742648445912    
4.511004835923807    	8.0553657784354190e-2	-0.9966971404183568    
4.672112151492515    	8.0553657784354190e-2	-0.9967137144195127    
4.833219467061222    	8.0553657784354190e-2	-0.9967257228182854    
4.99432678262993    	8.0553657784354190e-2	-0.9967344233251398    
5.155434098198637    	8.0553657784354190e-2	-0.9967407271661085    
5.316541413767345    	8.0553657784354190e-2	-0.9967452945429311    
5.477648729336052    	8.0553657784354190e-2	-0.9967486037892272    
5.63875604490476    	8.0553657784354190e-2	-0.9967510014724912    
5.799863360473467    	8.0553657784354190e-2	-0.9967527386927079    
5.960970676042175    	8.0553657784354190e-2	-0.9967539973809804    
6.122077991610882    	8.0553657784354190e-2	-0.9967549093533418    
6.283185307179586    	8.0553657784354190e-2	-0.9967555701157048    

0.    	0.24166097335306153    	0.    
0.16110731556870733    	0.24166097335306153    	-0.5095893903670088    
0.32221463113741466    	0.24166097335306153    	-0.6692021829133397    
0.483321946706122    	0.24166097335306153    	-0.764299953913027    
0.6444292622748293    	0.24166097335306153    	-0.8263934572796756    
0.8055365778435366    	0.24166097335306153    	-0.8686141123857621    
0.9666438934122439    	0.24166097335306153    	-0.8979654150122219    
1.1277512089809512    	0.24166097335306153    	-0.9186459848803624    
1.2888585245496584    	0.24166097335306153    	-0.9333437037610117    
1.4499658401183657    	0.24166097335306153    	-0.9438498492474352    
1.611073155687073    	0.24166097335306153    	-0.9513895196149054    
1.7721804712557803    	0.24166097335306153    	-0.9568152151912068    
1.9332877868244875    	0.24166097335306153    	-0.960727219928248    
2.094395102393195    	0.24166097335306153    	-0.9635517115736082    
2.2555024179619023    	0.24166097335306153    	-0.9655930145698964    
2.41660973353061    	0.24166097335306153    	-0.9670693337458708    
2.5777170490993173    	0.24166097335306153    	-0.9681375835030487    
2.738824364668025    	0.24166097335306153    	-0.9689108402116462    
2.8999316802367323    	0.24166097335306153    	-0.969470712368334    
3.06103899580544    	0.24166097335306153    	-0.9698761617170227    
3.2221463113741473    	0.24166097335306153    	-0.9701698212079758    
3.383253626942855    	0.24166097335306153    	-0.9703825345174715    
3.5443609425115623    	0.24166097335306153    	-0.9705366252591502    
3.70546825808027    	0.24166097335306153    	-0.9706482552929924    
3.8665755736489773    	0.24166097335306153    	-0.9707291279951643    
4.027682889217685    	0.24166097335306153    	-0.9707877195091754    
4.188790204786392    	0.24166097335306153    	-0.9708301693516428    
4.3498975203551    	0.24166097335306153    	-0.9708609249140137    
4.511004835923807    	0.24166097335306153    	-0.9708832080224347    
4.672112151492515    	0.24166097335306153    	-0.9708993527656666    
4.833219467061222    	0.24166097335306153    	-0.9709110501532189    
4.99432678262993    	0.24166097335306153    	-0.9709195253215159    
5.155434098198637    	0.24166097335306153    	-0.9709256658963148    
5.316541413767345    	0.24166097335306153    	-0.9709301149804768    
5.477648729336052    	0.24166097335306153    	-0.9709333385190321    
5.63875604490476    	0.24166097335306153    	-0.970935674103559    
5.799863360473467    	0.24166097335306153    	-0.9709373663306845    
5.960970676042175    	0.24166097335306153    	-0.9709385924195919    
6.122077991610882    	0.24166097335306153    	-0.9709394807723482    
6.283185307179586    	0.24166097335306153    	-0.9709401244213132    

0.    	0.40276828892176886    	0.    
0.16110731556870733    	0.40276828892176886    	-0.4828422830598552    
0.32221463113741466    	0.40276828892176886    	-0.6340773884515213    
0.483321946706122    	0.40276828892176886    	-0.7241837088172622    
0.6444292622748293    	0.40276828892176886    	-0.7830180752610862    
0.8055365778435366    	0.40276828892176886    	-0.8230226709003783    
0.9666438934122439    	0.40276828892176886    	-0.8508333950615187    
1.1277512089809512    	0.40276828892176886    	-0.8704284921315739    
1.2888585245496584    	0.40276828892176886    	-0.8843547635066384    
1.4499658401183657    	0.40276828892176886    	-0.8943094669771527    
1.611073155687073    	0.40276828892176886    	-0.9014533983904934    
1.7721804712557803    	0.40276828892176886    	-0.9065943124063098    
1.9332877868244875    	0.40276828892176886    	-0.9103009855323214    
2.094395102393195    	0.40276828892176886    	-0.9129772264829954    
2.2555024179619023    	0.40276828892176886    	-0.9149113864513474    
2.41660973353061    	0.40276828892176886    	-0.91631021722555    
2.5777170490993173    	0.40276828892176886    	-0.917322397151946    
2.738824364668025    	0.40276828892176886    	-0.9180550674971855    
2.8999316802367323    	0.40276828892176886    	-0.9185855533264962    
3.06103899580544    	0.40276828892176886    	-0.9189697216253004    
3.2221463113741473    	0.40276828892176886    	-0.919247967644025    
3.383253626942855    	0.40276828892176886    	-0.919449516149421    
3.5443609425115623    	0.40276828892176886    	-0.9195955190429604    
3.70546825808027    	0.40276828892176886    	-0.9197012898879139    
3.8665755736489773    	0.40276828892176886    	-0.9197779177787061    
4.027682889217685    	0.40276828892176886    	-0.9198334339666956    
4.188790204786392    	0.40276828892176886    	-0.9198736557202091    
4.3498975203551    	0.40276828892176886    	-0.9199027969979371    
4.511004835923807    	0.40276828892176886    	-0.9199239105202103    
4.672112151492515    	0.40276828892176886    	-0.919939207865149    
4.833219467061222    	0.40276828892176886    	-0.9199502912852875    
4.99432678262993    	0.40276828892176886    	-0.91995832161262    
5.155434098198637    	0.40276828892176886    	-0.9199641398835873    
5.316541413767345    	0.40276828892176886    	-0.919968355446146    
5.477648729336052    	0.40276828892176886    	-0.9199714097890052    
5.63875604490476    	0.40276828892176886    	-0.9199736227843824    
5.799863360473467    	0.40276828892176886    	-0.9199752261906232    
5.960970676042175    	0.40276828892176886    	-0.9199763879251069    
6.122077991610882    	0.40276828892176886    	-0.9199772296503883    
6.283185307179586    	0.40276828892176886    	-0.919977839515785    

0.    	0.5638756044904762    	0.    
0.16110731556870733    	0.5638756044904762    	-0.44358981424683036    
0.32221463113741466    	0.5638756044904762    	-0.5825303226943324    
0.483321946706122    	0.5638756044904762    	-0.6653114860593261    
0.6444292622748293    	0.5638756044904762    	-0.7193629363937006    
0.8055365778435366    	0.5638756044904762    	-0.7561153745525876    
0.9666438934122439    	0.5638756044904762    	-0.7816652371009363    
1.1277512089809512    	0.5638756044904762    	-0.7996673586516225    
1.2888585245496584    	0.5638756044904762    	-0.8124614994076218    
1.4499658401183657    	0.5638756044904762    	-0.8216069392713056    
1.611073155687073    	0.5638756044904762    	-0.8281701076594459    
1.7721804712557803    	0.5638756044904762    	-0.8328930931421656    
1.9332877868244875    	0.5638756044904762    	-0.8362984337702094    
2.094395102393195    	0.5638756044904762    	-0.8387571107913395    
2.2555024179619023    	0.5638756044904762    	-0.8405340340045423    
2.41660973353061    	0.5638756044904762    	-0.8418191473946932    
2.5777170490993173    	0.5638756044904762    	-0.8427490425618874    
2.738824364668025    	0.5638756044904762    	-0.8434221507666813    
2.8999316802367323    	0.5638756044904762    	-0.8439095109642871    
3.06103899580544    	0.5638756044904762    	-0.8442624484560621    
3.2221463113741473    	0.5638756044904762    	-0.8445180745768295    
3.383253626942855    	0.5638756044904762    	-0.8447032382777045    
3.5443609425115623    	0.5638756044904762    	-0.8448373719248536    
3.70546825808027    	0.5638756044904762    	-0.8449345441715929    
3.8665755736489773    	0.5638756044904762    	-0.8450049426288846    
4.027682889217685    	0.5638756044904762    	-0.8450559456507448    
4.188790204786392    	0.5638756044904762    	-0.8450928975930161    
4.3498975203551    	0.5638756044904762    	-0.8451196698423153    
4.511004835923807    	0.5638756044904762    	-0.8451390669493042    
4.672112151492515    	0.5638756044904762    	-0.8451531207027511    
4.833219467061222    	0.5638756044904762    	-0.845163303100716    
4.99432678262993    	0.5638756044904762    	-0.8451706806058243    
5.155434098198637    	0.5638756044904762    	-0.8451760258827982    
5.316541413767345    	0.5638756044904762    	-0.8451798987428975    
5.477648729336052    	0.5638756044904762    	-0.8451827047841849    
5.63875604490476    	0.5638756044904762    	-0.8451847378749948    
5.799863360473467    	0.5638756044904762    	-0.8451862109329714    
5.960970676042175    	0.5638756044904762    	-0.8451872782247184    
6.122077991610882    	0.5638756044904762    	-0.8451880515222823    
6.283185307179586    	0.5638756044904762    	-0.8451886118089175    

0.    	0.7249829200591835    	0.    
0.16110731556870733    	0.7249829200591835    	-0.39284860225181856    
0.32221463113741466    	0.7249829200591835    	-0.5158960275684565    
0.483321946706122    	0.7249829200591835    	-0.5892080452844937    
0.6444292622748293    	0.7249829200591835    	-0.6370766753376789    
0.8055365778435366    	0.7249829200591835    	-0.6696250871730128    
0.9666438934122439    	0.7249829200591835    	-0.6922523600892925    
1.1277512089809512    	0.7249829200591835    	-0.7081952606285263    
1.2888585245496584    	0.7249829200591835    	-0.7195259092403329    
1.4499658401183657    	0.7249829200591835    	-0.7276252234085953    
1.611073155687073    	0.7249829200591835    	-0.7334376461577559    
1.7721804712557803    	0.7249829200591835    	-0.7376203802642466    
1.9332877868244875    	0.7249829200591835    	-0.7406361918607995    
2.094395102393195    	0.7249829200591835    	-0.7428136265090219    
2.2555024179619023    	0.7249829200591835    	-0.7443872915892285    
2.41660973353061    	0.7249829200591835    	-0.7455254038335618    
2.5777170490993173    	0.7249829200591835    	-0.7463489304451754    
2.738824364668025    	0.7249829200591835    	-0.7469450433605868    
2.8999316802367323    	0.7249829200591835    	-0.7473766555533683    
3.06103899580544    	0.7249829200591835    	-0.7476892213424667    
3.2221463113741473    	0.7249829200591835    	-0.747915606983023    
3.383253626942855    	0.7249829200591835    	-0.7480795902367865    
3.5443609425115623    	0.7249829200591835    	-0.7481983806465413    
3.70546825808027    	0.7249829200591835    	-0.748284437584918    
3.8665755736489773    	0.7249829200591835    	-0.7483467833256441    
4.027682889217685    	0.7249829200591835    	-0.7483919522298995    
4.188790204786392    	0.7249829200591835    	-0.7484246773250337    
4.3498975203551    	0.7249829200591835    	-0.7484483871587101    
4.511004835923807    	0.7249829200591835    	-0.7484655654755324    
4.672112151492515    	0.7249829200591835    	-0.7484780116526553    
4.833219467061222    	0.7249829200591835    	-0.748487029309688    
4.99432678262993    	0.7249829200591835    	-0.7484935629190651    
5.155434098198637    	0.7249829200591835    	-0.7484982967621795    
5.316541413767345    	0.7249829200591835    	-0.7485017266147772    
5.477648729336052    	0.7249829200591835    	-0.7485042116794974    
5.63875604490476    	0.7249829200591835    	-0.748506012209756    
5.799863360473467    	0.7249829200591835    	-0.7485073167680406    
5.960970676042175    	0.7249829200591835    	-0.7485082619747553    
6.122077991610882    	0.7249829200591835    	-0.748508946816601    
6.283185307179586    	0.7249829200591835    	-0.7485094430133449    

0.    	0.8860902356278908    	0.    
0.16110731556870733    	0.8860902356278908    	-0.3319328178123586    
0.32221463113741466    	0.8860902356278908    	-0.4359002963162695    
0.483321946706122    	0.8860902356278908    	-0.49784442563353526    
0.6444292622748293    	0.8860902356278908    	-0.5382904630313877    
0.8055365778435366    	0.8860902356278908    	-0.5657918617735275    
0.9666438934122439    	0.8860902356278908    	-0.584910510574766    
1.1277512089809512    	0.8860902356278908    	-0.5983812773530016    
1.2888585245496584    	0.8860902356278908    	-0.6079549759732853    
1.4499658401183657    	0.8860902356278908    	-0.6147983964635423    
1.611073155687073    	0.8860902356278908    	-0.6197095348776451    
1.7721804712557803    	0.8860902356278908    	-0.6232436869916378    
1.9332877868244875    	0.8860902356278908    	-0.625791861620482    
2.094395102393195    	0.8860902356278908    	-0.6276316594821616    
2.2555024179619023    	0.8860902356278908    	-0.6289613093304027    
2.41660973353061    	0.8860902356278908    	-0.6299229439196132    
2.5777170490993173    	0.8860902356278908    	-0.630618773068984    
2.738824364668025    	0.8860902356278908    	-0.6311224516836275    
2.8999316802367323    	0.8860902356278908    	-0.631487137342507    
3.06103899580544    	0.8860902356278908    	-0.6317512361391745    
3.2221463113741473    	0.8860902356278908    	-0.6319425180303442    
3.383253626942855    	0.8860902356278908    	-0.6320810737568601    
3.5443609425115623    	0.8860902356278908    	-0.6321814443200058    
3.70546825808027    	0.8860902356278908    	-0.6322541571205196    
3.8665755736489773    	0.8860902356278908    	-0.6323068354227439    
4.027682889217685    	0.8860902356278908    	-0.6323450003585005    
4.188790204786392    	0.8860902356278908    	-0.6323726510437232    
4.3498975203551    	0.8860902356278908    	-0.6323926843895388    
4.511004835923807    	0.8860902356278908    	-0.6324071990068123    
4.672112151492515    	0.8860902356278908    	-0.6324177152581612    
4.833219467061222    	0.8860902356278908    	-0.6324253346216814    
4.99432678262993    	0.8860902356278908    	-0.6324308551182762    
5.155434098198637    	0.8860902356278908    	-0.6324348549234812    
5.316541413767345    	0.8860902356278908    	-0.6324377529371967    
5.477648729336052    	0.8860902356278908    	-0.6324398526634787    
5.63875604490476    	0.8860902356278908    	-0.632441374000398    
5.799863360473467    	0.8860902356278908    	-0.6324424762716163    
5.960970676042175    	0.8860902356278908    	-0.6324432749129413    
6.122077991610882    	0.8860902356278908    	-0.6324438535620246    
6.283185307179586    	0.8860902356278908    	-0.6324442728176424    

0.    	1.047197551196598    	0.    
0.16110731556870733    	1.047197551196598    	-0.2624201477478435    
0.32221463113741466    	1.047197551196598    	-0.3446149763573792    
0.483321946706122    	1.047197551196598    	-0.3935868968643101    
0.6444292622748293    	1.047197551196598    	-0.4255628104835511    
0.8055365778435366    	1.047197551196598    	-0.4473049243508952    
0.9666438934122439    	1.047197551196598    	-0.46241978607570455    
1.1277512089809512    	1.047197551196598    	-0.47306953330925366    
1.2888585245496584    	1.047197551196598    	-0.4806383281725817    
1.4499658401183657    	1.047197551196598    	-0.4860486139888189    
1.611073155687073    	1.047197551196598    	-0.4899312721626411    
1.7721804712557803    	1.047197551196598    	-0.4927253096007879    
1.9332877868244875    	1.047197551196598    	-0.4947398508775309    
2.094395102393195    	1.047197551196598    	-0.4961943621544516    
2.2555024179619023    	1.047197551196598    	-0.4972455595380908    
2.41660973353061    	1.047197551196598    	-0.49800581064144117    
2.5777170490993173    	1.047197551196598    	-0.49855592071910254    
2.738824364668025    	1.047197551196598    	-0.49895412002142914    
2.8999316802367323    	1.047197551196598    	-0.49924243397940243    
3.06103899580544    	1.047197551196598    	-0.4994512257635299    
3.2221463113741473    	1.047197551196598    	-0.49960244980480745    
3.383253626942855    	1.047197551196598    	-0.49971198948353895    
3.5443609425115623    	1.047197551196598    	-0.49979134065521225    
3.70546825808027    	1.047197551196598    	-0.49984882609452425    
3.8665755736489773    	1.047197551196598    	-0.4998904726178897    
4.027682889217685    	1.047197551196598    	-0.4999206451333585    
4.188790204786392    	1.047197551196598    	-0.49994250527044676    
4.3498975203551    	1.047197551196598    	-0.4999583432752679    
4.511004835923807    	1.047197551196598    	-0.49996981827202935    
4.672112151492515    	1.047197551196598    	-0.49997813223221843    
4.833219467061222    	1.047197551196598    	-0.49998415596471313    
4.99432678262993    	1.047197551196598    	-0.4999885203705637    
5.155434098198637    	1.047197551196598    	-0.49999168254500537    
5.316541413767345    	1.047197551196598    	-0.49999397366280574    
5.477648729336052    	1.047197551196598    	-0.49999563366884187    
5.63875604490476    	1.047197551196598    	-0.4999968364105947    
5.799863360473467    	1.047197551196598    	-0.49999770784650116    
5.960970676042175    	1.047197551196598    	-0.49999833923804565    
6.122077991610882    	1.047197551196598    	-0.49999879670765934    
6.283185307179586    	1.047197551196598    	-0.49999912816365055    

0.    	1.2083048667653054    	0.    
0.16110731556870733    	1.2083048667653054    	-0.18611093369961912    
0.32221463113741466    	1.2083048667653054    	-0.24440430952874903    
0.483321946706122    	1.2083048667653054    	-0.2791356742079816    
0.6444292622748293    	1.2083048667653054    	-0.30181330468204726    
0.8055365778435366    	1.2083048667653054    	-0.31723302434603823    
0.9666438934122439    	1.2083048667653054    	-0.3279526320152174    
1.1277512089809512    	1.2083048667653054    	-0.33550553684478585    
1.2888585245496584    	1.2083048667653054    	-0.34087340013990297    
1.4499658401183657    	1.2083048667653054    	-0.3447104277213722    
1.611073155687073    	1.2083048667653054    	-0.34746404684767823    
1.7721804712557803    	1.2083048667653054    	-0.34944560550797155    
1.9332877868244875    	1.2083048667653054    	-0.3508743378717355    
2.094395102393195    	1.2083048667653054    	-0.3519058914858446    
2.2555024179619023    	1.2083048667653054    	-0.35265141094481417    
2.41660973353061    	1.2083048667653054    	-0.3531905884580692    
2.5777170490993173    	1.2083048667653054    	-0.35358073190196937    
2.738824364668025    	1.2083048667653054    	-0.35386313873921327    
2.8999316802367323    	1.2083048667653054    	-0.35406761381621304    
3.06103899580544    	1.2083048667653054    	-0.35421569099026495    
3.2221463113741473    	1.2083048667653054    	-0.3543229405584156    
3.383253626942855    	1.2083048667653054    	-0.35440062716922216    
3.5443609425115623    	1.2083048667653054    	-0.35445690379575795    
3.70546825808027    	1.2083048667653054    	-0.35449767303118557    
3.8665755736489773    	1.2083048667653054    	-0.35452720915261304    
4.027682889217685    	1.2083048667653054    	-0.35454860779549224    
4.188790204786392    	1.2083048667653054    	-0.35456411121837805    
4.3498975203551    	1.2083048667653054    	-0.3545753436861992    
4.511004835923807    	1.2083048667653054    	-0.35458348186606004    
4.672112151492515    	1.2083048667653054    	-0.3545893782078875    
4.833219467061222    	1.2083048667653054    	-0.35459365029784917    
4.99432678262993    	1.2083048667653054    	-0.3545967455771365    
5.155434098198637    	1.2083048667653054    	-0.3545989882221579    
5.316541413767345    	1.2083048667653054    	-0.3546006131052955    
5.477648729336052    	1.2083048667653054    	-0.3546017903978014    
5.63875604490476    	1.2083048667653054    	-0.3546026433940082    
5.799863360473467    	1.2083048667653054    	-0.35460326142487053    
5.960970676042175    	1.2083048667653054    	-0.35460370921392514    
6.122077991610882    	1.2083048667653054    	-0.35460403365584653    
6.283185307179586    	1.2083048667653054    	-0.35460426872767514    

0.    	1.3694121823340126    	0.    
0.16110731556870733    	1.3694121823340126    	-0.10498154422814893    
0.32221463113741466    	1.3694121823340126    	-0.13786369946299978    
0.483321946706122    	1.3694121823340126    	-0.1574549842128881    
0.6444292622748293    	1.3694121823340126    	-0.17024699282451117    
0.8055365778435366    	1.3694121823340126    	-0.17894495564545768    
0.9666438934122439    	1.3694121823340126    	-0.18499167705112562    
1.1277512089809512    	1.3694121823340126    	-0.18925212320898596    
1.2888585245496584    	1.3694121823340126    	-0.19228003009615746    
1.4499658401183657    	1.3694121823340126    	-0.19444442244399654    
1.611073155687073    	1.3694121823340126    	-0.19599768523382458    
1.7721804712557803    	1.3694121823340126    	-0.1971154437878277    
1.9332877868244875    	1.3694121823340126    	-0.1979213638208697    
2.094395102393195    	1.3694121823340126    	-0.19850324307541198    
2.2555024179619023    	1.3694121823340126    	-0.19892377604732794    
2.41660973353061    	1.3694121823340126    	-0.19922791555611127    
2.5777170490993173    	1.3694121823340126    	-0.19944798785598608    
2.738824364668025    	1.3694121823340126    	-0.1996072880394041    
2.8999316802367323    	1.3694121823340126    	-0.199722628438342    
3.06103899580544    	1.3694121823340126    	-0.19980615588129164    
3.2221463113741473    	1.3694121823340126    	-0.19986665326883596    
3.383253626942855    	1.3694121823340126    	-0.1999104747693045    
3.5443609425115623    	1.3694121823340126    	-0.1999422193156363    
3.70546825808027    	1.3694121823340126    	-0.1999652164453971    
3.8665755736489773    	1.3694121823340126    	-0.1999818771948562    
4.027682889217685    	1.3694121823340126    	-0.1999939477515354    
4.188790204786392    	1.3694121823340126    	-0.20000269292970962    
4.3498975203551    	1.3694121823340126    	-0.2000090289455144    
4.511004835923807    	1.3694121823340126    	-0.20001361953389096    
4.672112151492515    	1.3694121823340126    	-0.20001694554520066    
4.833219467061222    	1.3694121823340126    	-0.2000193553477434    
4.99432678262993    	1.3694121823340126    	-0.20002110133435977    
5.155434098198637    	1.3694121823340126    	-0.20002236636663284    
5.316541413767345    	1.3694121823340126    	-0.2000232829314879    
5.477648729336052    	1.3694121823340126    	-0.20002394701920603    
5.63875604490476    	1.3694121823340126    	-0.20002442817771313    
5.799863360473467    	1.3694121823340126    	-0.20002477679685665    
5.960970676042175    	1.3694121823340126    	-0.20002502938592012    
6.122077991610882    	1.3694121823340126    	-0.20002521239727383    
6.283185307179586    	1.3694121823340126    	-0.20002534499670302    

0.    	1.53051949790272    	0.    
0.16110731556870733    	1.53051949790272    	-2.11331879054370300e-2
0.32221463113741466    	1.53051949790272    	-2.77524919976274200e-2
0.483321946706122    	1.53051949790272    	-3.16962928339776500e-2
0.6444292622748293    	1.53051949790272    	-3.427137327945002400e-2
0.8055365778435366    	1.53051949790272    	-3.60223065891191400e-2
0.9666438934122439    	1.53051949790272    	-3.72395348230656700e-2
1.1277512089809512    	1.53051949790272    	-3.80971789916386640e-2
1.2888585245496584    	1.53051949790272    	-3.870670827297309500e-2
1.4499658401183657    	1.53051949790272    	-3.91424087622759400e-2
1.611073155687073    	1.53051949790272    	-3.945508652526086000e-2
1.7721804712557803    	1.53051949790272    	-3.96800956135566200e-2
1.9332877868244875    	1.53051949790272    	-3.98423304103511800e-2
2.094395102393195    	1.53051949790272    	-3.99594649382810900e-2
2.2555024179619023    	1.53051949790272    	-4.00441198400666700e-2
2.41660973353061    	1.53051949790272    	-4.010534429085791400e-2
2.5777170490993173    	1.53051949790272    	-4.01496456897393100e-2
2.738824364668025    	1.53051949790272    	-4.0181713428257500e-2
2.8999316802367323    	1.53051949790272    	-4.02049318933864200e-2
3.06103899580544    	1.53051949790272    	-4.022174628833646000e-2
3.2221463113741473    	1.53051949790272    	-4.02339246447148200e-2
3.383253626942855    	1.53051949790272    	-4.02427460810016400e-2
3.5443609425115623    	1.53051949790272    	-4.024913638005405700e-2
3.70546825808027    	1.53051949790272    	-4.02537657905670530e-2
3.8665755736489773    	1.53051949790272    	-4.025711966339825500e-2
4.027682889217685    	1.53051949790272    	-4.025954951279988600e-2
4.188790204786392    	1.53051949790272    	-4.026130995074145000e-2
4.3498975203551    	1.53051949790272    	-4.0262585415048600e-2
4.511004835923807    	1.53051949790272    	-4.02635095181133100e-2
4.672112151492515    	1.53051949790272    	-4.0264179056959400e-2
4.833219467061222    	1.53051949790272    	-4.026466415946313700e-2
4.99432678262993    	1.53051949790272    	-4.02650156332723160e-2
5.155434098198637    	1.53051949790272    	-4.02652702891256900e-2
5.316541413767345    	1.53051949790272    	-4.026545479714996000e-2
5.477648729336052    	1.53051949790272    	-4.02655884805572200e-2
5.63875604490476    	1.53051949790272    	-4.026568533961199500e-2
5.799863360473467    	1.53051949790272    	-4.02657555179840300e-2
5.960970676042175    	1.53051949790272    	-4.02658063651322600e-2
6.122077991610882    	1.53051949790272    	-4.0265843206020396e-2
6.283185307179586    	1.53051949790272    	-4.026586989879457600e-2

0.    	1.6916268134714272    	0.    
0.16110731556870733    	1.6916268134714272    	6.32625068832729600e-2
0.32221463113741466    	1.6916268134714272    	8.30774904327703400e-2
0.483321946706122    	1.6916268134714272    	9.4883315880036400e-2
0.6444292622748293    	1.6916268134714272    	0.10259185683162497    
0.8055365778435366    	1.6916268134714272    	0.10783330128623074    
0.9666438934122439    	1.6916268134714272    	0.11147709179588429    
1.1277512089809512    	1.6916268134714272    	0.11404446215006493    
1.2888585245496584    	1.6916268134714272    	0.11586909696278314    
1.4499658401183657    	1.6916268134714272    	0.11717337274582652    
1.611073155687073    	1.6916268134714272    	0.11810937819950397    
1.7721804712557803    	1.6916268134714272    	0.11878294619411058    
1.9332877868244875    	1.6916268134714272    	0.11926859842958243    
2.094395102393195    	1.6916268134714272    	0.11961924235101033    
2.2555024179619023    	1.6916268134714272    	0.11987265803684422    
2.41660973353061    	1.6916268134714272    	0.12005593432516082    
2.5777170490993173    	1.6916268134714272    	0.12018855121023342    
2.738824364668025    	1.6916268134714272    	0.1202845464541983    
2.8999316802367323    	1.6916268134714272    	0.12035405126892904    
3.06103899580544    	1.6916268134714272    	0.12040438540597566    
3.2221463113741473    	1.6916268134714272    	0.12044084149379644    
3.383253626942855    	1.6916268134714272    	0.12046724859225749    
3.5443609425115623    	1.6916268134714272    	0.12048637804587324    
3.70546825808027    	1.6916268134714272    	0.12050023625390861    
3.8665755736489773    	1.6916268134714272    	0.12051027612124991    
4.027682889217685    	1.6916268134714272    	0.12051754991094903    
4.188790204786392    	1.6916268134714272    	0.12052281980765812    
4.3498975203551    	1.6916268134714272    	0.12052663792870413    
4.511004835923807    	1.6916268134714272    	0.12052940424473527    
4.672112151492515    	1.6916268134714272    	0.1205314085190572    
4.833219467061222    	1.6916268134714272    	0.12053286068049252    
4.99432678262993    	1.6916268134714272    	0.12053391282247754    
5.155434098198637    	1.6916268134714272    	0.12053467513849672    
5.316541413767345    	1.6916268134714272    	0.12053522746596418    
5.477648729336052    	1.6916268134714272    	0.12053562764919777    
5.63875604490476    	1.6916268134714272    	0.12053591759819396    
5.799863360473467    	1.6916268134714272    	0.1205361276781764    
5.960970676042175    	1.6916268134714272    	0.12053627988985782    
6.122077991610882    	1.6916268134714272    	0.12053639017359494    
6.283185307179586    	1.6916268134714272    	0.1205364700788046    

0.    	1.8527341290401345    	0.    
0.16110731556870733    	1.8527341290401345    	0.14601973597397172    
0.32221463113741466    	1.8527341290401345    	0.19175580949955676    
0.483321946706122    	1.8527341290401345    	0.21900549655266963    
0.6444292622748293    	1.8527341290401345    	0.2367980117397832    
0.8055365778435366    	1.8527341290401345    	0.24889608330049365    
0.9666438934122439    	1.8527341290401345    	0.2573065202935423    
1.1277512089809512    	1.8527341290401345    	0.2632324116268809    
1.2888585245496584    	1.8527341290401345    	0.26744395345043886    
1.4499658401183657    	1.8527341290401345    	0.27045442544815224    
1.611073155687073    	1.8527341290401345    	0.27261487206890284    
1.7721804712557803    	1.8527341290401345    	0.2741695720891605    
1.9332877868244875    	1.8527341290401345    	0.2752905332191014    
2.094395102393195    	1.8527341290401345    	0.2760998740965069    
2.2555024179619023    	1.8527341290401345    	0.2766847970368103    
2.41660973353061    	1.8527341290401345    	0.27710782730463795    
2.5777170490993173    	1.8527341290401345    	0.2774139277660016    
2.738824364668025    	1.8527341290401345    	0.27763549976605484    
2.8999316802367323    	1.8527341290401345    	0.27779592772245293    
3.06103899580544    	1.8527341290401345    	0.27791210676378597    
3.2221463113741473    	1.8527341290401345    	0.2779962531022809    
3.383253626942855    	1.8527341290401345    	0.27805720480551066    
3.5443609425115623    	1.8527341290401345    	0.27810135856899415    
3.70546825808027    	1.8527341290401345    	0.2781333454752692    
3.8665755736489773    	1.8527341290401345    	0.27815651905549255    
4.027682889217685    	1.8527341290401345    	0.27817330809695995    
4.188790204786392    	1.8527341290401345    	0.27818547184076303    
4.3498975203551    	1.8527341290401345    	0.2781942846598327    
4.511004835923807    	1.8527341290401345    	0.27820066974882757    
4.672112151492515    	1.8527341290401345    	0.2782052959266654    
4.833219467061222    	1.8527341290401345    	0.27820864774182136    
4.99432678262993    	1.8527341290401345    	0.27821107624967584    
5.155434098198637    	1.8527341290401345    	0.2782128357939831    
5.316541413767345    	1.8527341290401345    	0.278214110651951    
5.477648729336052    	1.8527341290401345    	0.2782150343372899    
5.63875604490476    	1.8527341290401345    	0.27821570358481035    
5.799863360473467    	1.8527341290401345    	0.2782161884821861    
5.960970676042175    	1.8527341290401345    	0.2782165398104946    
6.122077991610882    	1.8527341290401345    	0.2782167943625661    
6.283185307179586    	1.8527341290401345    	0.2782169787962566    

0.    	2.013841444608842    	0.    
0.16110731556870733    	2.013841444608842    	0.2249951306035821    
0.32221463113741466    	2.013841444608842    	0.2954677538249959    
0.483321946706122    	2.013841444608842    	0.3374555499028819    
0.6444292622748293    	2.013841444608842    	0.36487122252815235    
0.8055365778435366    	2.013841444608842    	0.3835125874963696    
0.9666438934122439    	2.013841444608842    	0.3964718450724926    
1.1277512089809512    	2.013841444608842    	0.4056027799121832    
1.2888585245496584    	2.013841444608842    	0.41209215202557187    
1.4499658401183657    	2.013841444608842    	0.41673085059454257    
1.611073155687073    	2.013841444608842    	0.42005978394971927    
1.7721804712557803    	2.013841444608842    	0.42245535008174967    
1.9332877868244875    	2.013841444608842    	0.4241825878017079    
2.094395102393195    	2.013841444608842    	0.42542966413149347    
2.2555024179619023    	2.013841444608842    	0.4263309451293584    
2.41660973353061    	2.013841444608842    	0.4269827731149679    
2.5777170490993173    	2.013841444608842    	0.4274544293114605    
2.738824364668025    	2.013841444608842    	0.4277958394691871    
2.8999316802367323    	2.013841444608842    	0.42804303556745077    
3.06103899580544    	2.013841444608842    	0.4282220505369258    
3.2221463113741473    	2.013841444608842    	0.42835170778012777    
3.383253626942855    	2.013841444608842    	0.4284456254710291    
3.5443609425115623    	2.013841444608842    	0.42851365998509905    
3.70546825808027    	2.013841444608842    	0.4285629471455431    
3.8665755736489773    	2.013841444608842    	0.42859865425509325    
4.027682889217685    	2.013841444608842    	0.4286245237209738    
4.188790204786392    	2.013841444608842    	0.4286432662772958    
4.3498975203551    	2.013841444608842    	0.4286568455470044    
4.511004835923807    	2.013841444608842    	0.42866668403851194    
4.672112151492515    	2.013841444608842    	0.42867381230428964    
4.833219467061222    	2.013841444608842    	0.42867897696291435    
4.99432678262993    	2.013841444608842    	0.4286827189395605    
5.155434098198637    	2.013841444608842    	0.4286854301408825    
5.316541413767345    	2.013841444608842    	0.42868739451119914    
5.477648729336052    	2.013841444608842    	0.4286888177756783    
5.63875604490476    	2.013841444608842    	0.42868984898856377    
5.799863360473467    	2.013841444608842    	0.4286905961447454    
5.960970676042175    	2.013841444608842    	0.42869113749046234    
6.122077991610882    	2.013841444608842    	0.42869152971810326    
6.283185307179586    	2.013841444608842    	0.428691813903539    

0.    	2.1749487601775495    	0.    
0.16110731556870733    	2.1749487601775495    	0.2981432695350627    
0.32221463113741466    	2.1749487601775495    	0.3915272385284361    
0.483321946706122    	2.1749487601775495    	0.44716568176785215    
0.6444292622748293    	2.1749487601775495    	0.48349446031107507    
0.8055365778435366    	2.1749487601775495    	0.5081963171259807    
0.9666438934122439    	2.1749487601775495    	0.5253687573211412    
1.1277512089809512    	2.1749487601775495    	0.537468249251095    
1.2888585245496584    	2.1749487601775495    	0.546067380325288    
1.4499658401183657    	2.1749487601775495    	0.5522141656091759    
1.611073155687073    	2.1749487601775495    	0.556625368073488    
1.7721804712557803    	2.1749487601775495    	0.5597997564128044    
1.9332877868244875    	2.1749487601775495    	0.5620885361731093    
2.094395102393195    	2.1749487601775495    	0.5637410493333924    
2.2555024179619023    	2.1749487601775495    	0.5649353456843953    
2.41660973353061    	2.1749487601775495    	0.565799089385349    
2.5777170490993173    	2.1749487601775495    	0.5664240856692309    
2.738824364668025    	2.1749487601775495    	0.5668764916408803    
2.8999316802367323    	2.1749487601775495    	0.5672040536319106    
3.06103899580544    	2.1749487601775495    	0.5674412681358504    
3.2221463113741473    	2.1749487601775495    	0.5676130782292664    
3.383253626942855    	2.1749487601775495    	0.5677375294889776    
3.5443609425115623    	2.1749487601775495    	0.5678276826954565    
3.70546825808027    	2.1749487601775495    	0.5678929935985034    
3.8665755736489773    	2.1749487601775495    	0.5679403094419991    
4.027682889217685    	2.1749487601775495    	0.5679745893267152    
4.188790204786392    	2.1749487601775495    	0.5679994252731922    
4.3498975203551    	2.1749487601775495    	0.5680174192975872    
4.511004835923807    	2.1749487601775495    	0.5680304563798453    
4.672112151492515    	2.1749487601775495    	0.5680399021152235    
4.833219467061222    	2.1749487601775495    	0.5680467458553715    
4.99432678262993    	2.1749487601775495    	0.5680517043855797    
5.155434098198637    	2.1749487601775495    	0.5680552970252264    
5.316541413767345    	2.1749487601775495    	0.5680579000317324    
5.477648729336052    	2.1749487601775495    	0.5680597860135493    
5.63875604490476    	2.1749487601775495    	0.5680611524839279    
5.799863360473467    	2.1749487601775495    	0.5680621425479627    
5.960970676042175    	2.1749487601775495    	0.5680628598905184    
6.122077991610882    	2.1749487601775495    	0.5680633796352389    
6.283185307179586    	2.1749487601775495    	0.5680637562121663    

0.    	2.336056075746257    	0.    
0.16110731556870733    	2.336056075746257    	0.3635696543930373    
0.32221463113741466    	2.336056075746257    	0.4774463734137832    
0.483321946706122    	2.336056075746257    	0.5452944573603578    
0.6444292622748293    	2.336056075746257    	0.5895954455398927    
0.8055365778435366    	2.336056075746257    	0.6197180290852689    
0.9666438934122439    	2.336056075746257    	0.6406588947186801    
1.1277512089809512    	2.336056075746257    	0.6554135732534819    
1.2888585245496584    	2.336056075746257    	0.6658997503105734    
1.4499658401183657    	2.336056075746257    	0.6733954237992834    
1.611073155687073    	2.336056075746257    	0.678774647546003    
1.7721804712557803    	2.336056075746257    	0.6826456431020468    
1.9332877868244875    	2.336056075746257    	0.6854366867091471    
2.094395102393195    	2.336056075746257    	0.6874518374771018    
2.2555024179619023    	2.336056075746257    	0.6889082175330866    
2.41660973353061    	2.336056075746257    	0.6899615064412333    
2.5777170490993173    	2.336056075746257    	0.6907236557370475    
2.738824364668025    	2.336056075746257    	0.6912753404455918    
2.8999316802367323    	2.336056075746257    	0.6916747846458815    
3.06103899580544    	2.336056075746257    	0.6919640549532372    
3.2221463113741473    	2.336056075746257    	0.6921735681056953    
3.383253626942855    	2.336056075746257    	0.6923253297119613    
3.5443609425115623    	2.336056075746257    	0.6924352666901564    
3.70546825808027    	2.336056075746257    	0.6925149098177237    
3.8665755736489773    	2.336056075746257    	0.6925726089396722    
4.027682889217685    	2.336056075746257    	0.6926144114122159    
4.188790204786392    	2.336056075746257    	0.6926446975108801    
4.3498975203551    	2.336056075746257    	0.6926666402541813    
4.511004835923807    	2.336056075746257    	0.6926825382736076    
4.672112151492515    	2.336056075746257    	0.6926940568390018    
4.833219467061222    	2.336056075746257    	0.6927024024113979    
4.99432678262993    	2.336056075746257    	0.6927084490718405    
5.155434098198637    	2.336056075746257    	0.6927128301023321    
5.316541413767345    	2.336056075746257    	0.6927160043285262    
5.477648729336052    	2.336056075746257    	0.6927183041817426    
5.63875604490476    	2.336056075746257    	0.692719970518749    
5.799863360473467    	2.336056075746257    	0.6927211778484988    
5.960970676042175    	2.336056075746257    	0.6927220526090978    
6.122077991610882    	2.336056075746257    	0.6927226864097825    
6.283185307179586    	2.336056075746257    	0.692723145625057    

0.    	2.4971633913149645    	0.    
0.16110731556870733    	2.4971633913149645    	0.4195797761765826    
0.32221463113741466    	2.4971633913149645    	0.5509998980187514    
0.483321946706122    	2.4971633913149645    	0.6293003929372264    
0.6444292622748293    	2.4971633913149645    	0.6804262184294617    
0.8055365778435366    	2.4971633913149645    	0.715189369614148    
0.9666438934122439    	2.4971633913149645    	0.739356303265635    
1.1277512089809512    	2.4971633913149645    	0.7563840299815096    
1.2888585245496584    	2.4971633913149645    	0.7684856665438559    
1.4499658401183657    	2.4971633913149645    	0.7771360942313268    
1.611073155687073    	2.4971633913149645    	0.78334402019099    
1.7721804712557803    	2.4971633913149645    	0.7878113662121999    
1.9332877868244875    	2.4971633913149645    	0.7910323871027396    
2.094395102393195    	2.4971633913149645    	0.7933579841319857    
2.2555024179619023    	2.4971633913149645    	0.7950387284145037    
2.41660973353061    	2.4971633913149645    	0.7962542829003897    
2.5777170490993173    	2.4971633913149645    	0.7971338459417131    
2.738824364668025    	2.4971633913149645    	0.7977705210429877    
2.8999316802367323    	2.4971633913149645    	0.7982315020575678    
3.06103899580544    	2.4971633913149645    	0.7985653362193254    
3.2221463113741473    	2.4971633913149645    	0.7988071261502293    
3.383253626942855    	2.4971633913149645    	0.7989822675571642    
3.5443609425115623    	2.4971633913149645    	0.7991091409970877    
3.70546825808027    	2.4971633913149645    	0.7992010536340058    
3.8665755736489773    	2.4971633913149645    	0.7992676416574568    
4.027682889217685    	2.4971633913149645    	0.7993158840557472    
4.188790204786392    	2.4971633913149645    	0.7993508359125516    
4.3498975203551    	2.4971633913149645    	0.7993761590692336    
4.511004835923807    	2.4971633913149645    	0.7993945062754757    
4.672112151492515    	2.4971633913149645    	0.7994077993460924    
4.833219467061222    	2.4971633913149645    	0.7994174306047955    
4.99432678262993    	2.4971633913149645    	0.7994244087901431    
5.155434098198637    	2.4971633913149645    	0.7994294647450911    
5.316541413767345    	2.4971633913149645    	0.7994331279801824    
5.477648729336052    	2.4971633913149645    	0.7994357821398079    
5.63875604490476    	2.4971633913149645    	0.7994377051861891    
5.799863360473467    	2.4971633913149645    	0.7994390985124474    
5.960970676042175    	2.4971633913149645    	0.7994401080352497    
6.122077991610882    	2.4971633913149645    	0.799440839476794    
6.283185307179586    	2.4971633913149645    	0.7994413694369811    

0.    	2.658270706883672    	0.    
0.16110731556870733    	2.658270706883672    	0.46472300215226775    
0.32221463113741466    	2.658270706883672    	0.6102828146919603    
0.483321946706122    	2.658270706883672    	0.6970077788933043    
0.6444292622748293    	2.658270706883672    	0.7536343096731514    
0.8055365778435366    	2.658270706883672    	0.7921376811417075    
0.9666438934122439    	2.658270706883672    	0.8189047719240026    
1.1277512089809512    	2.658270706883672    	0.8377645376432619    
1.2888585245496584    	2.658270706883672    	0.8511682076805956    
1.4499658401183657    	2.658270706883672    	0.8607493480335823    
1.611073155687073    	2.658270706883672    	0.8676251941847074    
1.7721804712557803    	2.658270706883672    	0.872573188755723    
1.9332877868244875    	2.658270706883672    	0.8761407641805613    
2.094395102393195    	2.658270706883672    	0.8787165757296213    
2.2555024179619023    	2.658270706883672    	0.8805781538446097    
2.41660973353061    	2.658270706883672    	0.8819244916855519    
2.5777170490993173    	2.658270706883672    	0.8828986882516275    
2.738824364668025    	2.658270706883672    	0.8836038641949395    
2.8999316802367323    	2.658270706883672    	0.8841144428576743    
3.06103899580544    	2.658270706883672    	0.8844841947443993    
3.2221463113741473    	2.658270706883672    	0.884751999221545    
3.383253626942855    	2.658270706883672    	0.8849459843587069    
3.5443609425115623    	2.658270706883672    	0.8850865083049084    
3.70546825808027    	2.658270706883672    	0.8851883099621607    
3.8665755736489773    	2.658270706883672    	0.8852620622922835    
4.027682889217685    	2.658270706883672    	0.8853154951635455    
4.188790204786392    	2.658270706883672    	0.8853542075437583    
4.3498975203551    	2.658270706883672    	0.8853822552573647    
4.511004835923807    	2.658270706883672    	0.8854025764674183    
4.672112151492515    	2.658270706883672    	0.8854172997597112    
4.833219467061222    	2.658270706883672    	0.8854279672601799    
4.99432678262993    	2.658270706883672    	0.8854356962390975    
5.155434098198637    	2.658270706883672    	0.8854412961719246    
5.316541413767345    	2.658270706883672    	0.8854453535400482    
5.477648729336052    	2.658270706883672    	0.8854482932647428    
5.63875604490476    	2.658270706883672    	0.8854504232146075    
5.799863360473467    	2.658270706883672    	0.8854519664509561    
5.960970676042175    	2.658270706883672    	0.8854530845898514    
6.122077991610882    	2.658270706883672    	0.8854538947283034    
6.283185307179586    	2.658270706883672    	0.8854544817077127    

0.    	2.8193780224523795    	0.    
0.16110731556870733    	2.8193780224523795    	0.49783014647996787    
0.32221463113741466    	2.8193780224523795    	0.6537597270314568    
0.483321946706122    	2.8193780224523795    	0.7466630294973823    
0.6444292622748293    	2.8193780224523795    	0.8073236681621906    
0.8055365778435366    	2.8193780224523795    	0.8485700428184711    
0.9666438934122439    	2.8193780224523795    	0.8772440371404188    
1.1277512089809512    	2.8193780224523795    	0.897447383837513    
1.2888585245496584    	2.8193780224523795    	0.911805939336491    
1.4499658401183657    	2.8193780224523795    	0.9220696458525925    
1.611073155687073    	2.8193780224523795    	0.9294353313915812    
1.7721804712557803    	2.8193780224523795    	0.934735824052075    
1.9332877868244875    	2.8193780224523795    	0.9385575556816699    
2.094395102393195    	2.8193780224523795    	0.9413168695844346    
2.2555024179619023    	2.8193780224523795    	0.9433110676365571    
2.41660973353061    	2.8193780224523795    	0.9447533193896739    
2.5777170490993173    	2.8193780224523795    	0.9457969183011622    
2.738824364668025    	2.8193780224523795    	0.9465523313999916    
2.8999316802367323    	2.8193780224523795    	0.947099283991711    
3.06103899580544    	2.8193780224523795    	0.9474953772237591    
3.2221463113741473    	2.8193780224523795    	0.9477822602518596    
3.383253626942855    	2.8193780224523795    	0.9479900650060917    
3.5443609425115623    	2.8193780224523795    	0.9481405999621784    
3.70546825808027    	2.8193780224523795    	0.9482496540303159    
3.8665755736489773    	2.8193780224523795    	0.948328660520501    
4.027682889217685    	2.8193780224523795    	0.9483858999814356    
4.188790204786392    	2.8193780224523795    	0.948427370254744    
4.3498975203551    	2.8193780224523795    	0.9484574161042252    
4.511004835923807    	2.8193780224523795    	0.9484791850094242    
4.672112151492515    	2.8193780224523795    	0.9484949571978566    
4.833219467061222    	2.8193780224523795    	0.9485063846574322    
4.99432678262993    	2.8193780224523795    	0.9485146642534256    
5.155434098198637    	2.8193780224523795    	0.948520663128813    
5.316541413767345    	2.8193780224523795    	0.948525009546266    
5.477648729336052    	2.8193780224523795    	0.9485281586987041    
5.63875604490476    	2.8193780224523795    	0.9485304403874698    
5.799863360473467    	2.8193780224523795    	0.948532093564898    
5.960970676042175    	2.8193780224523795    	0.9485332913606761    
6.122077991610882    	2.8193780224523795    	0.9485341592138755    
6.283185307179586    	2.8193780224523795    	0.9485347880100486    

0.    	2.980485338021087    	0.    
0.16110731556870733    	2.980485338021087    	0.5180437515119781    
0.32221463113741466    	2.980485338021087    	0.6803046058450191    
0.483321946706122    	2.980485338021087    	0.7769800998415174    
0.6444292622748293    	2.980485338021087    	0.8401037677134355    
0.8055365778435366    	2.980485338021087    	0.8830248861195663    
0.9666438934122439    	2.980485338021087    	0.912863142589984    
1.1277512089809512    	2.980485338021087    	0.9338868141977882    
1.2888585245496584    	2.980485338021087    	0.9488283761131889    
1.4499658401183657    	2.980485338021087    	0.9595088241849151    
1.611073155687073    	2.980485338021087    	0.9671735817253241    
1.7721804712557803    	2.980485338021087    	0.97268929249961    
1.9332877868244875    	2.980485338021087    	0.9766661994922182    
2.094395102393195    	2.980485338021087    	0.979537550968007    
2.2555024179619023    	2.980485338021087    	0.9816127202752176    
2.41660973353061    	2.980485338021087    	0.9831135323776832    
2.5777170490993173    	2.980485338021087    	0.984199504970954    
2.738824364668025    	2.980485338021087    	0.9849855904228414    
2.8999316802367323    	2.980485338021087    	0.9855547511587208    
3.06103899580544    	2.980485338021087    	0.9859669271294401    
3.2221463113741473    	2.980485338021087    	0.9862654585887605    
3.383253626942855    	2.980485338021087    	0.9864817009260829    
3.5443609425115623    	2.980485338021087    	0.9866383481157645    
3.70546825808027    	2.980485338021087    	0.986751830151706    
3.8665755736489773    	2.980485338021087    	0.9868340445753576    
4.027682889217685    	2.980485338021087    	0.9868936081539934    
4.188790204786392    	2.980485338021087    	0.9869367622621019    
4.3498975203551    	2.980485338021087    	0.9869680280757387    
4.511004835923807    	2.980485338021087    	0.986990680872873    
4.672112151492515    	2.980485338021087    	0.9870070934660494    
4.833219467061222    	2.980485338021087    	0.9870189849195313    
4.99432678262993    	2.980485338021087    	0.9870276006954134    
5.155434098198637    	2.980485338021087    	0.9870338431456398    
5.316541413767345    	2.980485338021087    	0.987038366042493    
5.477648729336052    	2.980485338021087    	0.9870416430612808    
5.63875604490476    	2.980485338021087    	0.987044017394407    
5.799863360473467    	2.980485338021087    	0.9870457376964875    
5.960970676042175    	2.980485338021087    	0.9870469841268672    
6.122077991610882    	2.980485338021087    	0.9870478872178718    
6.283185307179586    	2.980485338021087    	0.9870485415453182    

0.    	3.141592653589793    	0.    
0.16110731556870733    	3.141592653589793    	0.5248402954956873    
0.32221463113741466    	3.141592653589793    	0.6892299527147587    
0.483321946706122    	3.141592653589793    	0.7871737937286206    
0.6444292622748293    	3.141592653589793    	0.8511256209671026    
0.8055365778435366    	3.141592653589793    	0.8946098487017908    
0.9666438934122439    	3.141592653589793    	0.9248395721514097    
1.1277512089809512    	3.141592653589793    	0.9461390666185079    
1.2888585245496584    	3.141592653589793    	0.9612766563451639    
1.4499658401183657    	3.141592653589793    	0.9720972279776383    
1.611073155687073    	3.141592653589793    	0.9798625443252827    
1.7721804712557803    	3.141592653589793    	0.9854506192015764    
1.9332877868244875    	3.141592653589793    	0.9894797017550624    
2.094395102393195    	3.141592653589793    	0.9923887243089038    
2.2555024179619023    	3.141592653589793    	0.9944911190761822    
2.41660973353061    	3.141592653589793    	0.9960116212828829    
2.5777170490993173    	3.141592653589793    	0.9971118414382056    
2.738824364668025    	3.141592653589793    	0.9979082400428588    
2.8999316802367323    	3.141592653589793    	0.9984848679588054    
3.06103899580544    	3.141592653589793    	0.9989024515270604    
3.2221463113741473    	3.141592653589793    	0.9992048996096154    
3.383253626942855    	3.141592653589793    	0.9994239789670785    
3.5443609425115623    	3.141592653589793    	0.999582681310425    
3.70546825808027    	3.141592653589793    	0.999697652189049    
3.8665755736489773    	3.141592653589793    	0.99978094523578    
4.027682889217685    	3.141592653589793    	0.9998412902667175    
4.188790204786392    	3.141592653589793    	0.9998850105408941    
4.3498975203551    	3.141592653589793    	0.9999166865505363    
4.511004835923807    	3.141592653589793    	0.9999396365440593    
4.672112151492515    	3.141592653589793    	0.9999562644644374    
4.833219467061222    	3.141592653589793    	0.9999683119294268    
4.99432678262993    	3.141592653589793    	0.9999770407411279    
5.155434098198637    	3.141592653589793    	0.9999833650900113    
5.316541413767345    	3.141592653589793    	0.999987947325612    
5.477648729336052    	3.141592653589793    	0.9999912673376843    
5.63875604490476    	3.141592653589793    	0.99999367282119    
5.799863360473467    	3.141592653589793    	0.9999954156930029    
5.960970676042175    	3.141592653589793    	0.9999966784760919    
6.122077991610882    	3.141592653589793    	0.9999975934153192    
6.283185307179586    	3.141592653589793    	0.9999982563273017    


==> plot-data/largeq-hamiltonian/K0.1.dat <==
# K=0.1    
phi	p	h

0.    	-3.141592653589793    	0.    
0.16110731556870733    	-3.141592653589793    	0.540951027052558    
0.32221463113741466    	-3.141592653589793    	0.7214514158285001    
0.483321946706122    	-3.141592653589793    	0.8355059883992328    
0.6444292622748293    	-3.141592653589793    	0.9155685471945856    
0.8055365778435366    	-3.141592653589793    	0.9751635064861445    
0.9666438934122439    	-3.141592653589793    	1.021503961492634    
1.1277512089809512    	-3.141592653589793    	1.058914187516603    
1.2888585245496584    	-3.141592653589793    	1.0901625088001297    
1.4499658401183657    	-3.141592653589793    	1.1170938119894749    
1.611073155687073    	-3.141592653589793    	1.1409698598939901    
1.7721804712557803    	-3.141592653589793    	1.1626686663271544    
1.9332877868244875    	-3.141592653589793    	1.1828084804375112    
2.094395102393195    	-3.141592653589793    	1.2018282345482234    
2.2555024179619023    	-3.141592653589793    	1.2200413608723724    
2.41660973353061    	-3.141592653589793    	1.237672594635944    
2.5777170490993173    	-3.141592653589793    	1.2548835463481374    
2.738824364668025    	-3.141592653589793    	1.2717906765096614    
2.8999316802367323    	-3.141592653589793    	1.2884780359824788    
3.06103899580544    	-3.141592653589793    	1.3050063511076044    
3.2221463113741473    	-3.141592653589793    	1.3214195307470302    
3.383253626942855    	-3.141592653589793    	1.337749341661364    
3.5443609425115623    	-3.141592653589793    	1.3540187755615813    
3.70546825808027    	-3.141592653589793    	1.3702444779970762    
3.8665755736489773    	-3.141592653589793    	1.3864385026006778    
4.027682889217685    	-3.141592653589793    	1.402609579188486    
4.188790204786392    	-3.141592653589793    	1.4187640310195333    
4.3498975203551    	-3.141592653589793    	1.4349064385860464    
4.511004835923807    	-3.141592653589793    	1.45104012013644    
4.672112151492515    	-3.141592653589793    	1.4671674796136889    
4.833219467061222    	-3.141592653589793    	1.4832902586355492    
4.99432678262993    	-3.141592653589793    	1.499409719004121    
5.155434098198637    	-3.141592653589793    	1.515526774909875    
5.316541413767345    	-3.141592653589793    	1.5316420887023465    
5.477648729336052    	-3.141592653589793    	1.5477561402712894    
5.63875604490476    	-3.141592653589793    	1.563869277311666    
5.799863360473467    	-3.141592653589793    	1.5799817517403496    
5.960970676042175    	-3.141592653589793    	1.5960937460803093    
6.122077991610882    	-3.141592653589793    	1.6122053925764075    
6.283185307179586    	-3.141592653589793    	1.6283167870452604    

0.    	-2.9804853380210856    	0.    
0.16110731556870733    	-2.9804853380210856    	0.5341544830688487    
0.32221463113741466    	-2.9804853380210856    	0.7125260689587603    
0.483321946706122    	-2.9804853380210856    	0.8253122945121294    
0.6444292622748293    	-2.9804853380210856    	0.9045466939409182    
0.8055365778435366    	-2.9804853380210856    	0.9635785439039197    
0.9666438934122439    	-2.9804853380210856    	1.0095275319312083    
1.1277512089809512    	-2.9804853380210856    	1.046661935095883    
1.2888585245496584    	-2.9804853380210856    	1.0777142285681545    
1.4499658401183657    	-2.9804853380210856    	1.1045054081967516    
1.611073155687073    	-2.9804853380210856    	1.1282808972940312    
1.7721804712557803    	-2.9804853380210856    	1.1499073396251878    
1.9332877868244875    	-2.9804853380210856    	1.1699949781746668    
2.094395102393195    	-2.9804853380210856    	1.1889770612073263    
2.2555024179619023    	-2.9804853380210856    	1.2071629620714077    
2.41660973353061    	-2.9804853380210856    	1.224774505730744    
2.5777170490993173    	-2.9804853380210856    	1.2419712098808855    
2.738824364668025    	-2.9804853380210856    	1.2588680268896437    
2.8999316802367323    	-2.9804853380210856    	1.2755479191823937    
3.06103899580544    	-2.9804853380210856    	1.2920708267099839    
3.2221463113741473    	-2.9804853380210856    	1.308480089726175    
3.383253626942855    	-2.9804853380210856    	1.3248070636203682    
3.5443609425115623    	-2.9804853380210856    	1.3410744423669205    
3.70546825808027    	-2.9804853380210856    	1.3572986559597329    
3.8665755736489773    	-2.9804853380210856    	1.3734916019402552    
4.027682889217685    	-2.9804853380210856    	1.3896618970757617    
4.188790204786392    	-2.9804853380210856    	1.405815782740741    
4.3498975203551    	-2.9804853380210856    	1.4219577801112484    
4.511004835923807    	-2.9804853380210856    	1.4380911644652534    
4.672112151492515    	-2.9804853380210856    	1.4542183086153007    
4.833219467061222    	-2.9804853380210856    	1.4703409316256533    
4.99432678262993    	-2.9804853380210856    	1.4864602789584063    
5.155434098198637    	-2.9804853380210856    	1.5025772529655033    
5.316541413767345    	-2.9804853380210856    	1.5186925074192272    
5.477648729336052    	-2.9804853380210856    	1.5348065159948858    
5.63875604490476    	-2.9804853380210856    	1.5509196218848826    
5.799863360473467    	-2.9804853380210856    	1.567032073743834    
5.960970676042175    	-2.9804853380210856    	1.5831440517310846    
6.122077991610882    	-2.9804853380210856    	1.5992556863789598    
6.283185307179586    	-2.9804853380210856    	1.6153670722632767    

0.    	-2.819378022452378    	0.    
0.16110731556870733    	-2.819378022452378    	0.5139408780368384    
0.32221463113741466    	-2.819378022452378    	0.685981190145198    
0.483321946706122    	-2.819378022452378    	0.7949952241679942    
0.6444292622748293    	-2.819378022452378    	0.8717665943896732    
0.8055365778435366    	-2.819378022452378    	0.9291237006028243    
0.9666438934122439    	-2.819378022452378    	0.9739084264816427    
1.1277512089809512    	-2.819378022452378    	1.0102225047356077    
1.2888585245496584    	-2.819378022452378    	1.0406917917914564    
1.4499658401183657    	-2.819378022452378    	1.0670662298644287    
1.611073155687073    	-2.819378022452378    	1.0905426469602881    
1.7721804712557803    	-2.819378022452378    	1.1119538711776527    
1.9332877868244875    	-2.819378022452378    	1.1318863343641181    
2.094395102393195    	-2.819378022452378    	1.1507563798237537    
2.2555024179619023    	-2.819378022452378    	1.168861309432747    
2.41660973353061    	-2.819378022452378    	1.1864142927427344    
2.5777170490993173    	-2.819378022452378    	1.2035686232110936    
2.738824364668025    	-2.819378022452378    	1.2204347678667937    
2.8999316802367323    	-2.819378022452378    	1.2370924520153839    
3.06103899580544    	-2.819378022452378    	1.2535992768043027    
3.2221463113741473    	-2.819378022452378    	1.2699968913892739    
3.383253626942855    	-2.819378022452378    	1.2863154277003768    
3.5443609425115623    	-2.819378022452378    	1.302576694213334    
3.70546825808027    	-2.819378022452378    	1.3187964798383425    
3.8665755736489773    	-2.819378022452378    	1.3349862178853984    
4.027682889217685    	-2.819378022452378    	1.3511541889032037    
4.188790204786392    	-2.819378022452378    	1.3673063907333827    
4.3498975203551    	-2.819378022452378    	1.3834471681397347    
4.511004835923807    	-2.819378022452378    	1.3995796686018045    
4.672112151492515    	-2.819378022452378    	1.4157061723471076    
4.833219467061222    	-2.819378022452378    	1.431828331363554    
4.99432678262993    	-2.819378022452378    	1.447947342516418    
5.155434098198637    	-2.819378022452378    	1.4640640729486765    
5.316541413767345    	-2.819378022452378    	1.480179150923    
5.477648729336052    	-2.819378022452378    	1.4962930316323089    
5.63875604490476    	-2.819378022452378    	1.5124060448779453    
5.799863360473467    	-2.819378022452378    	1.5285184296122443    
5.960970676042175    	-2.819378022452378    	1.544630358964893    
6.122077991610882    	-2.819378022452378    	1.5607419583749633    
6.283185307179586    	-2.819378022452378    	1.576853318728007    

0.    	-2.6582707068836706    	0.    
0.16110731556870733    	-2.6582707068836706    	0.4808337337091382    
0.32221463113741466    	-2.6582707068836706    	0.6425042778057013    
0.483321946706122    	-2.6582707068836706    	0.745339973563916    
0.6444292622748293    	-2.6582707068836706    	0.8180772359006337    
0.8055365778435366    	-2.6582707068836706    	0.8726913389260604    
0.9666438934122439    	-2.6582707068836706    	0.9155691612652264    
1.1277512089809512    	-2.6582707068836706    	0.9505396585413565    
1.2888585245496584    	-2.6582707068836706    	0.9800540601355608    
1.4499658401183657    	-2.6582707068836706    	1.0057459320454183    
1.611073155687073    	-2.6582707068836706    	1.0287325097534141    
1.7721804712557803    	-2.6582707068836706    	1.0497912358813004    
1.9332877868244875    	-2.6582707068836706    	1.0694695428630094    
2.094395102393195    	-2.6582707068836706    	1.08815608596894    
2.2555024179619023    	-2.6582707068836706    	1.1061283956407992    
2.41660973353061    	-2.6582707068836706    	1.1235854650386121    
2.5777170490993173    	-2.6582707068836706    	1.1406703931615585    
2.738824364668025    	-2.6582707068836706    	1.1574863006617413    
2.8999316802367323    	-2.6582707068836706    	1.1741076108813469    
3.06103899580544    	-2.6582707068836706    	1.1905880943249427    
3.2221463113741473    	-2.6582707068836706    	1.2069666303589592    
3.383253626942855    	-2.6582707068836706    	1.2232713470529917    
3.5443609425115623    	-2.6582707068836706    	1.239522602556064    
3.70546825808027    	-2.6582707068836706    	1.2557351357701871    
3.8665755736489773    	-2.6582707068836706    	1.2719196196571807    
4.027682889217685    	-2.6582707068836706    	1.2880837840853134    
4.188790204786392    	-2.6582707068836706    	1.304233228022397    
4.3498975203551    	-2.6582707068836706    	1.320372007292874    
4.511004835923807    	-2.6582707068836706    	1.3365030600597985    
4.672112151492515    	-2.6582707068836706    	1.352628514908962    
4.833219467061222    	-2.6582707068836706    	1.3687499139663015    
4.99432678262993    	-2.6582707068836706    	1.3848683745020898    
5.155434098198637    	-2.6582707068836706    	1.4009847059917877    
5.316541413767345    	-2.6582707068836706    	1.417099494916782    
5.477648729336052    	-2.6582707068836706    	1.4332131661983474    
5.63875604490476    	-2.6582707068836706    	1.4493260277050828    
5.799863360473467    	-2.6582707068836706    	1.4654383024983022    
5.960970676042175    	-2.6582707068836706    	1.4815501521940684    
6.122077991610882    	-2.6582707068836706    	1.497661693889391    
6.283185307179586    	-2.6582707068836706    	1.5137730124256707    

0.    	-2.497163391314963    	0.    
0.16110731556870733    	-2.497163391314963    	0.43569050773345297    
0.32221463113741466    	-2.497163391314963    	0.5832213611324923    
0.483321946706122    	-2.497163391314963    	0.677632587607838    
0.6444292622748293    	-2.497163391314963    	0.744869144656944    
0.8055365778435366    	-2.497163391314963    	0.795743027398501    
0.9666438934122439    	-2.497163391314963    	0.8360206926068587    
1.1277512089809512    	-2.497163391314963    	0.8691591508796039    
1.2888585245496584    	-2.497163391314963    	0.8973715189988211    
1.4499658401183657    	-2.497163391314963    	0.9221326782431626    
1.611073155687073    	-2.497163391314963    	0.9444513357596965    
1.7721804712557803    	-2.497163391314963    	0.9650294133377773    
1.9332877868244875    	-2.497163391314963    	0.9843611657851876    
2.094395102393195    	-2.497163391314963    	1.0027974943713045    
2.2555024179619023    	-2.497163391314963    	1.0205889702106932    
2.41660973353061    	-2.497163391314963    	1.03791525625345    
2.5777170490993173    	-2.497163391314963    	1.054905550851644    
2.738824364668025    	-2.497163391314963    	1.0716529575097895    
2.8999316802367323    	-2.497163391314963    	1.0882246700812401    
3.06103899580544    	-2.497163391314963    	1.1046692357998686    
3.2221463113741473    	-2.497163391314963    	1.1210217572876433    
3.383253626942855    	-2.497163391314963    	1.1373076302514489    
3.5443609425115623    	-2.497163391314963    	1.1535452352482432    
3.70546825808027    	-2.497163391314963    	1.1697478794420322    
3.8665755736489773    	-2.497163391314963    	1.1859251990223538    
4.027682889217685    	-2.497163391314963    	1.202084172977515    
4.188790204786392    	-2.497163391314963    	1.21822985639119    
4.3498975203551    	-2.497163391314963    	1.234365911104743    
4.511004835923807    	-2.497163391314963    	1.2504949898678557    
4.672112151492515    	-2.497163391314963    	1.266619014495343    
4.833219467061222    	-2.497163391314963    	1.282739377310917    
4.99432678262993    	-2.497163391314963    	1.2988570870531353    
5.155434098198637    	-2.497163391314963    	1.3149728745649543    
5.316541413767345    	-2.497163391314963    	1.331087269356916    
5.477648729336052    	-2.497163391314963    	1.3472006550734124    
5.63875604490476    	-2.497163391314963    	1.3633133096766643    
5.799863360473467    	-2.497163391314963    	1.3794254345597934    
5.960970676042175    	-2.497163391314963    	1.3955371756394666    
6.122077991610882    	-2.497163391314963    	1.4116486386378815    
6.283185307179586    	-2.497163391314963    	1.427759900154939    

0.    	-2.3360560757462556    	0.    
0.16110731556870733    	-2.3360560757462556    	0.3796803859499075    
0.32221463113741466    	-2.3360560757462556    	0.509667836527524    
0.483321946706122    	-2.3360560757462556    	0.5936266520309692    
0.6444292622748293    	-2.3360560757462556    	0.6540383717673749    
0.8055365778435366    	-2.3360560757462556    	0.7002716868696216    
0.9666438934122439    	-2.3360560757462556    	0.7373232840599035    
1.1277512089809512    	-2.3360560757462556    	0.7681886941515762    
1.2888585245496584    	-2.3360560757462556    	0.7947856027655382    
1.4499658401183657    	-2.3360560757462556    	0.8183920078111191    
1.611073155687073    	-2.3360560757462556    	0.8398819631147093    
1.7721804712557803    	-2.3360560757462556    	0.8598636902276238    
1.9332877868244875    	-2.3360560757462556    	0.878765465391595    
2.094395102393195    	-2.3360560757462556    	0.8968913477164203    
2.2555024179619023    	-2.3360560757462556    	0.9144584593292758    
2.41660973353061    	-2.3360560757462556    	0.9316224797942934    
2.5777170490993173    	-2.3360560757462556    	0.9484953606469783    
2.738824364668025    	-2.3360560757462556    	0.9651577769123934    
2.8999316802367323    	-2.3360560757462556    	0.9816679526695538    
3.06103899580544    	-2.3360560757462556    	0.9980679545337803    
3.2221463113741473    	-2.3360560757462556    	1.014388199243109    
3.383253626942855    	-2.3360560757462556    	1.0306506924062457    
3.5443609425115623    	-2.3360560757462556    	1.0468713609413116    
3.70546825808027    	-2.3360560757462556    	1.0630617356257497    
3.8665755736489773    	-2.3360560757462556    	1.079230166304569    
4.027682889217685    	-2.3360560757462556    	1.0953827003339835    
4.188790204786392    	-2.3360560757462556    	1.1115237179895183    
4.3498975203551    	-2.3360560757462556    	1.1276563922896903    
4.511004835923807    	-2.3360560757462556    	1.1437830218659872    
4.672112151492515    	-2.3360560757462556    	1.1599052719882523    
4.833219467061222    	-2.3360560757462556    	1.1760243491175193    
4.99432678262993    	-2.3360560757462556    	1.1921411273348324    
5.155434098198637    	-2.3360560757462556    	1.208256239922195    
5.316541413767345    	-2.3360560757462556    	1.2243701457052598    
5.477648729336052    	-2.3360560757462556    	1.2404831771153468    
5.63875604490476    	-2.3360560757462556    	1.2565955750092241    
5.799863360473467    	-2.3360560757462556    	1.2727075138958446    
5.960970676042175    	-2.3360560757462556    	1.2888191202133144    
6.122077991610882    	-2.3360560757462556    	1.3049304855708699    
6.283185307179586    	-2.3360560757462556    	1.3210416763430146    

0.    	-2.174948760177548    	0.    
0.16110731556870733    	-2.174948760177548    	0.3142540010919329    
0.32221463113741466    	-2.174948760177548    	0.42374870164217676    
0.483321946706122    	-2.174948760177548    	0.49549787643846344    
0.6444292622748293    	-2.174948760177548    	0.5479373865385571    
0.8055365778435366    	-2.174948760177548    	0.5887499749103333    
0.9666438934122439    	-2.174948760177548    	0.6220331466623645    
1.1277512089809512    	-2.174948760177548    	0.6502433701491892    
1.2888585245496584    	-2.174948760177548    	0.6749532327802529    
1.4499658401183657    	-2.174948760177548    	0.6972107496210115    
1.611073155687073    	-2.174948760177548    	0.7177326836421941    
1.7721804712557803    	-2.174948760177548    	0.7370178035383814    
1.9332877868244875    	-2.174948760177548    	0.7554173148555571    
2.094395102393195    	-2.174948760177548    	0.7731805595727108    
2.2555024179619023    	-2.174948760177548    	0.7904855874805845    
2.41660973353061    	-2.174948760177548    	0.8074600627384089    
2.5777170490993173    	-2.174948760177548    	0.8241957905791615    
2.738824364668025    	-2.174948760177548    	0.8407589281076817    
2.8999316802367323    	-2.174948760177548    	0.8571972216555828    
3.06103899580544    	-2.174948760177548    	0.8735451677163932    
3.2221463113741473    	-2.174948760177548    	0.8898277093666801    
3.383253626942855    	-2.174948760177548    	0.906062892183262    
3.5443609425115623    	-2.174948760177548    	0.9222637769466115    
3.70546825808027    	-2.174948760177548    	0.9384398194065293    
3.8665755736489773    	-2.174948760177548    	0.9545978668068957    
4.027682889217685    	-2.174948760177548    	0.9707428782484826    
4.188790204786392    	-2.174948760177548    	0.9868784457518304    
4.3498975203551    	-2.174948760177548    	1.0030071713330961    
4.511004835923807    	-2.174948760177548    	1.019130939972225    
4.672112151492515    	-2.174948760177548    	1.0352511172644738    
4.833219467061222    	-2.174948760177548    	1.0513686925614927    
4.99432678262993    	-2.174948760177548    	1.0674843826485716    
5.155434098198637    	-2.174948760177548    	1.083598706845089    
5.316541413767345    	-2.174948760177548    	1.0997120414084658    
5.477648729336052    	-2.174948760177548    	1.1158246589471534    
5.63875604490476    	-2.174948760177548    	1.1319367569744028    
5.799863360473467    	-2.174948760177548    	1.1480484785953085    
5.960970676042175    	-2.174948760177548    	1.164159927494735    
6.122077991610882    	-2.174948760177548    	1.180271178796326    
6.283185307179586    	-2.174948760177548    	1.196382286930124    

0.    	-2.0138414446088406    	0.    
0.16110731556870733    	-2.0138414446088406    	0.2411058621604522    
0.32221463113741466    	-2.0138414446088406    	0.3276892169387366    
0.483321946706122    	-2.0138414446088406    	0.3857877445734932    
0.6444292622748293    	-2.0138414446088406    	0.4293141487556343    
0.8055365778435366    	-2.0138414446088406    	0.46406624528072216    
0.9666438934122439    	-2.0138414446088406    	0.49313623441371596    
1.1277512089809512    	-2.0138414446088406    	0.5183779008102772    
1.2888585245496584    	-2.0138414446088406    	0.5409780044805366    
1.4499658401183657    	-2.0138414446088406    	0.5617274346063781    
1.611073155687073    	-2.0138414446088406    	0.5811670995184255    
1.7721804712557803    	-2.0138414446088406    	0.5996733972073265    
1.9332877868244875    	-2.0138414446088406    	0.6175113664841555    
2.094395102393195    	-2.0138414446088406    	0.6348691743708118    
2.2555024179619023    	-2.0138414446088406    	0.6518811869255474    
2.41660973353061    	-2.0138414446088406    	0.6686437464680277    
2.5777170490993173    	-2.0138414446088406    	0.685226134221391    
2.738824364668025    	-2.0138414446088406    	0.7016782759359884    
2.8999316802367323    	-2.0138414446088406    	0.7180362035911229    
3.06103899580544    	-2.0138414446088406    	0.7343259501174686    
3.2221463113741473    	-2.0138414446088406    	0.7505663389175414    
3.383253626942855    	-2.0138414446088406    	0.7667709881653134    
3.5443609425115623    	-2.0138414446088406    	0.7829497542362541    
3.70546825808027    	-2.0138414446088406    	0.799109772953569    
3.8665755736489773    	-2.0138414446088406    	0.8152562116199898    
4.027682889217685    	-2.0138414446088406    	0.8313928126427412    
4.188790204786392    	-2.0138414446088406    	0.8475222867559339    
4.3498975203551    	-2.0138414446088406    	0.8636465975825132    
4.511004835923807    	-2.0138414446088406    	0.8797671676308916    
4.672112151492515    	-2.0138414446088406    	0.8958850274535399    
4.833219467061222    	-2.0138414446088406    	0.9120009236690354    
4.99432678262993    	-2.0138414446088406    	0.9281153972025523    
5.155434098198637    	-2.0138414446088406    	0.9442288399607451    
5.316541413767345    	-2.0138414446088406    	0.9603415358879325    
5.477648729336052    	-2.0138414446088406    	0.9764536907092823    
5.63875604490476    	-2.0138414446088406    	0.9925654534790387    
5.799863360473467    	-2.0138414446088406    	1.008676932192091    
5.960970676042175    	-2.0138414446088406    	1.0247882050946786    
6.122077991610882    	-2.0138414446088406    	1.0408993288791903    
6.283185307179586    	-2.0138414446088406    	1.0570103446214965    

0.    	-1.8527341290401333    	0.    
0.16110731556870733    	-1.8527341290401333    	0.1621304675308419    
0.32221463113741466    	-1.8527341290401333    	0.22397727261329747    
0.483321946706122    	-1.8527341290401333    	0.267337691223281    
0.6444292622748293    	-1.8527341290401333    	0.30124093796726525    
0.8055365778435366    	-1.8527341290401333    	0.32944974108484637    
0.9666438934122439    	-1.8527341290401333    	0.35397090963476574    
1.1277512089809512    	-1.8527341290401333    	0.376007532524975    
1.2888585245496584    	-1.8527341290401333    	0.3963298059054037    
1.4499658401183657    	-1.8527341290401333    	0.41545100945998775    
1.611073155687073    	-1.8527341290401333    	0.43372218763760906    
1.7721804712557803    	-1.8527341290401333    	0.45138761921473747    
1.9332877868244875    	-1.8527341290401333    	0.46861931190154915    
2.094395102393195    	-1.8527341290401333    	0.4855393843358254    
2.2555024179619023    	-1.8527341290401333    	0.5022350388329995    
2.41660973353061    	-1.8527341290401333    	0.5187688006576979    
2.5777170490993173    	-1.8527341290401333    	0.5351856326759323    
2.738824364668025    	-1.8527341290401333    	0.5515179362328563    
2.8999316802367323    	-1.8527341290401333    	0.5677890957461251    
3.06103899580544    	-1.8527341290401333    	0.5840160063443289    
3.2221463113741473    	-1.8527341290401333    	0.6002108842396946    
3.383253626942855    	-1.8527341290401333    	0.6163825674997951    
3.5443609425115623    	-1.8527341290401333    	0.6325374528201493    
3.70546825808027    	-1.8527341290401333    	0.6486801712832951    
3.8665755736489773    	-1.8527341290401333    	0.6648140764203893    
4.027682889217685    	-1.8527341290401333    	0.6809415970187274    
4.188790204786392    	-1.8527341290401333    	0.6970644923194012    
4.3498975203551    	-1.8527341290401333    	0.7131840366953417    
4.511004835923807    	-1.8527341290401333    	0.7293011533412073    
4.672112151492515    	-1.8527341290401333    	0.7454165110759159    
4.833219467061222    	-1.8527341290401333    	0.7615305944479426    
4.99432678262993    	-1.8527341290401333    	0.7776437545126678    
5.155434098198637    	-1.8527341290401333    	0.7937562456138458    
5.316541413767345    	-1.8527341290401333    	0.8098682520286844    
5.477648729336052    	-1.8527341290401333    	0.825979907270894    
5.63875604490476    	-1.8527341290401333    	0.8420913080752853    
5.799863360473467    	-1.8527341290401333    	0.8582025245295317    
5.960970676042175    	-1.8527341290401333    	0.8743136074147111    
6.122077991610882    	-1.8527341290401333    	0.8904245935236532    
6.283185307179586    	-1.8527341290401333    	0.9065355095142142    

0.    	-1.691626813471426    	0.    
0.16110731556870733    	-1.691626813471426    	7.93732384401431100e-2
0.32221463113741466    	-1.691626813471426    	0.11529895354651104    
0.483321946706122    	-1.691626813471426    	0.14321551055064774    
0.6444292622748293    	-1.691626813471426    	0.16703478305910696    
0.8055365778435366    	-1.691626813471426    	0.18838695907058342    
0.9666438934122439    	-1.691626813471426    	0.20814148113710768    
1.1277512089809512    	-1.691626813471426    	0.22681958304815902    
1.2888585245496584    	-1.691626813471426    	0.24475494941774792    
1.4499658401183657    	-1.691626813471426    	0.262169956757662    
1.611073155687073    	-1.691626813471426    	0.2792166937682102    
1.7721804712557803    	-1.691626813471426    	0.29600099331968754    
1.9332877868244875    	-1.691626813471426    	0.3125973771120301    
2.094395102393195    	-1.691626813471426    	0.32905875259032874    
2.2555024179619023    	-1.691626813471426    	0.34542289983303337    
2.41660973353061    	-1.691626813471426    	0.36171690767822073    
2.5777170490993173    	-1.691626813471426    	0.37796025612016404    
2.738824364668025    	-1.691626813471426    	0.3941669829209997    
2.8999316802367323    	-1.691626813471426    	0.4103472192926012    
3.06103899580544    	-1.691626813471426    	0.4265082849865186    
3.2221463113741473    	-1.691626813471426    	0.44265547263121013    
3.383253626942855    	-1.691626813471426    	0.4587926112865419    
3.5443609425115623    	-1.691626813471426    	0.4749224722970284    
3.70546825808027    	-1.691626813471426    	0.4910470620619345    
3.8665755736489773    	-1.691626813471426    	0.5071678334861466    
4.027682889217685    	-1.691626813471426    	0.5232858388327164    
4.188790204786392    	-1.691626813471426    	0.5394018402862962    
4.3498975203551    	-1.691626813471426    	0.555516389964213    
4.511004835923807    	-1.691626813471426    	0.5716298878371149    
4.672112151492515    	-1.691626813471426    	0.5877426236683077    
4.833219467061222    	-1.691626813471426    	0.6038548073866137    
4.99432678262993    	-1.691626813471426    	0.6199665910854695    
5.155434098198637    	-1.691626813471426    	0.6360780849583594    
5.316541413767345    	-1.691626813471426    	0.6521893688426976    
5.477648729336052    	-1.691626813471426    	0.6683005005828019    
5.63875604490476    	-1.691626813471426    	0.6844115220886688    
5.799863360473467    	-1.691626813471426    	0.7005224637255221    
5.960970676042175    	-1.691626813471426    	0.7166333474940743    
6.122077991610882    	-1.691626813471426    	0.7327441893346821    
6.283185307179586    	-1.691626813471426    	0.7488550007967621    

0.    	-1.5305194979027188    	0.    
0.16110731556870733    	-1.5305194979027188    	-5.022456348566878000e-3
0.32221463113741466    	-1.5305194979027188    	4.468971116113280600e-3
0.483321946706122    	-1.5305194979027188    	1.663590183663367400e-2
0.6444292622748293    	-1.5305194979027188    	3.017155294803196600e-2
0.8055365778435366    	-1.5305194979027188    	4.453135119523354000e-2
0.9666438934122439    	-1.5305194979027188    	5.9424854518157700e-2
1.1277512089809512    	-1.5305194979027188    	7.46779419064554000e-2
1.2888585245496584    	-1.5305194979027188    	9.01791441819916900e-2
1.4499658401183657    	-1.5305194979027188    	0.10585417524955955    
1.611073155687073    	-1.5305194979027188    	0.12165222904344536    
1.7721804712557803    	-1.5305194979027188    	0.1375379515120203    
1.9332877868244875    	-1.5305194979027188    	0.1534864482720965    
2.094395102393195    	-1.5305194979027188    	0.1694800453010373    
2.2555024179619023    	-1.5305194979027188    	0.18550612195612246    
2.41660973353061    	-1.5305194979027188    	0.20155562906220198    
2.5777170490993173    	-1.5305194979027188    	0.21762205922019132    
2.738824364668025    	-1.5305194979027188    	0.2337007230385439    
2.8999316802367323    	-1.5305194979027188    	0.24978823613028572    
3.06103899580544    	-1.5305194979027188    	0.26588215329220644    
3.2221463113741473    	-1.5305194979027188    	0.28198070649269885    
3.383253626942855    	-1.5305194979027188    	0.2980826166132827    
3.5443609425115623    	-1.5305194979027188    	0.31418695787110107    
3.70546825808027    	-1.5305194979027188    	0.33029306001745884    
3.8665755736489773    	-1.5305194979027188    	0.3464004377014984    
4.027682889217685    	-1.5305194979027188    	0.36250873940896755    
4.188790204786392    	-1.5305194979027188    	0.37861771052789667    
4.3498975203551    	-1.5305194979027188    	0.39472716662046026    
4.511004835923807    	-1.5305194979027188    	0.41083697407426634    
4.672112151492515    	-1.5305194979027188    	0.426947036092291    
4.833219467061222    	-1.5305194979027188    	0.44305728254665805    
4.99432678262993    	-1.5305194979027188    	0.45916766262971953    
5.155434098198637    	-1.5305194979027188    	0.475278139530737    
5.316541413767345    	-1.5305194979027188    	0.49138868657958346    
5.477648729336052    	-1.5305194979027188    	0.5074992844530469    
5.63875604490476    	-1.5305194979027188    	0.523609919150863    
5.799863360473467    	-1.5305194979027188    	0.5397205805293616    
5.960970676042175    	-1.5305194979027188    	0.5558312612390842    
6.122077991610882    	-1.5305194979027188    	0.5719419559550667    
6.283185307179586    	-1.5305194979027188    	0.588052660819163    

0.    	-1.3694121823340115    	0.    
0.16110731556870733    	-1.3694121823340115    	-8.88708126712787600e-2
0.32221463113741466    	-1.3694121823340115    	-0.10564223634925907    
0.483321946706122    	-1.3694121823340115    	-0.10912278954227672    
0.6444292622748293    	-1.3694121823340115    	-0.10580406659702915    
0.8055365778435366    	-1.3694121823340115    	-9.83912978611049900e-2
0.9666438934122439    	-1.3694121823340115    	-8.83272877099022200e-2
1.1277512089809512    	-1.3694121823340115    	-7.64770023108918700e-2
1.2888585245496584    	-1.3694121823340115    	-6.33941776411926800e-2
1.4499658401183657    	-1.3694121823340115    	-4.94478384321610230e-2
1.611073155687073    	-1.3694121823340115    	-3.489036966511832600e-2
1.7721804712557803    	-1.3694121823340115    	-1.989739666225073800e-2
1.9332877868244875    	-1.3694121823340115    	-4.5925851384219785000e-3
2.094395102393195    	-1.3694121823340115    	1.093626716390644300e-2
2.2555024179619023    	-1.3694121823340115    	2.66264657488612100e-2
2.41660973353061    	-1.3694121823340115    	4.24330577969486400e-2
2.5777170490993173    	-1.3694121823340115    	5.83237170539445700e-2
2.738824364668025    	-1.3694121823340115    	7.4275148427397300e-2
2.8999316802367323    	-1.3694121823340115    	9.02705395853302100e-2
3.06103899580544    	-1.3694121823340115    	0.1062977436992513    
3.2221463113741473    	-1.3694121823340115    	0.12234797786857773    
3.383253626942855    	-1.3694121823340115    	0.13841488792497988    
3.5443609425115623    	-1.3694121823340115    	0.15449387493551886    
3.70546825808027    	-1.3694121823340115    	0.1705816093626288    
3.8665755736489773    	-1.3694121823340115    	0.1866756801700405    
4.027682889217685    	-1.3694121823340115    	0.20277434117023205    
4.188790204786392    	-1.3694121823340115    	0.21887632754892852    
4.3498975203551    	-1.3694121823340115    	0.23498072308999451    
4.511004835923807    	-1.3694121823340115    	0.2510868640584887    
4.672112151492515    	-1.3694121823340115    	0.2671942696040498    
4.833219467061222    	-1.3694121823340115    	0.28330259135837776    
4.99432678262993    	-1.3694121823340115    	0.29941157692863213    
5.155434098198637    	-1.3694121823340115    	0.31552104345322984    
5.316541413767345    	-1.3694121823340115    	0.33163085844524554    
5.477648729336052    	-1.3694121823340115    	0.3477409259143981    
5.63875604490476    	-1.3694121823340115    	0.3638511763127618    
5.799863360473467    	-1.3694121823340115    	0.379961559250489    
5.960970676042175    	-1.3694121823340115    	0.39607203821829634    
6.122077991610882    	-1.3694121823340115    	0.41218258676381336    
6.283185307179586    	-1.3694121823340115    	0.4282931857212545    

0.    	-1.2083048667653042    	0.    
0.16110731556870733    	-1.2083048667653042    	-0.1700002021427489    
0.32221463113741466    	-1.2083048667653042    	-0.21218284641500826    
0.483321946706122    	-1.2083048667653042    	-0.23080347953737015    
0.6444292622748293    	-1.2083048667653042    	-0.23737037845456516    
0.8055365778435366    	-1.2083048667653042    	-0.23667936656168545    
0.9666438934122439    	-1.2083048667653042    	-0.2312882426739939    
1.1277512089809512    	-1.2083048667653042    	-0.22273041594669168    
1.2888585245496584    	-1.2083048667653042    	-0.21198754768493808    
1.4499658401183657    	-1.2083048667653042    	-0.1997138437095366    
1.611073155687073    	-1.2083048667653042    	-0.18635673127897193    
1.7721804712557803    	-1.2083048667653042    	-0.1722275583823945    
1.9332877868244875    	-1.2083048667653042    	-0.15754555918928773    
2.094395102393195    	-1.2083048667653042    	-0.1424663812465261    
2.2555024179619023    	-1.2083048667653042    	-0.12710116914862493    
2.41660973353061    	-1.2083048667653042    	-0.11152961510500922    
2.5777170490993173    	-1.2083048667653042    	-9.58090269920386400e-2
2.738824364668025    	-1.2083048667653042    	-7.99807022724117700e-2
2.8999316802367323    	-1.2083048667653042    	-6.40744457925407900e-2
3.06103899580544    	-1.2083048667653042    	-4.81117914097219400e-2
3.2221463113741473    	-1.2083048667653042    	-3.210830942100184600e-2
3.383253626942855    	-1.2083048667653042    	-1.60752644749376780e-2
3.5443609425115623    	-1.2083048667653042    	-2.080954460270678700000e-5
3.70546825808027    	-1.2083048667653042    	1.604915277684043600e-2
3.8665755736489773    	-1.2083048667653042    	3.21303482122837200e-2
4.027682889217685    	-1.2083048667653042    	4.82196811262752800e-2
4.188790204786392    	-1.2083048667653042    	6.43149092602601800e-2
4.3498975203551    	-1.2083048667653042    	8.0414408349309800e-2
4.511004835923807    	-1.2083048667653042    	9.65170017263197200e-2
4.672112151492515    	-1.2083048667653042    	0.11262183694136302    
4.833219467061222    	-1.2083048667653042    	0.1287282964082721    
4.99432678262993    	-1.2083048667653042    	0.14483593268585548    
5.155434098198637    	-1.2083048667653042    	0.1609444215977049    
5.316541413767345    	-1.2083048667653042    	0.177053528271438    
5.477648729336052    	-1.2083048667653042    	0.19316308253580283    
5.63875604490476    	-1.2083048667653042    	0.20927296109646681    
5.799863360473467    	-1.2083048667653042    	0.2253830746224752    
5.960970676042175    	-1.2083048667653042    	0.2414933583902914    
6.122077991610882    	-1.2083048667653042    	0.2576037655052407    
6.283185307179586    	-1.2083048667653042    	0.2737142619902825    

0.    	-1.047197551196597    	0.    
0.16110731556870733    	-1.047197551196597    	-0.24630941619097327    
0.32221463113741466    	-1.047197551196597    	-0.31239351324363834    
0.483321946706122    	-1.047197551196597    	-0.3452547021936986    
0.6444292622748293    	-1.047197551196597    	-0.36111988425606895    
0.8055365778435366    	-1.047197551196597    	-0.36675126656654233    
0.9666438934122439    	-1.047197551196597    	-0.36575539673448104    
1.1277512089809512    	-1.047197551196597    	-0.36029441241115945    
1.2888585245496584    	-1.047197551196597    	-0.3517524757176168    
1.4499658401183657    	-1.047197551196597    	-0.34105202997698325    
1.611073155687073    	-1.047197551196597    	-0.3288239565939347    
1.7721804712557803    	-1.047197551196597    	-0.3155072624752108    
1.9332877868244875    	-1.047197551196597    	-0.3014110721950831    
2.094395102393195    	-1.047197551196597    	-0.28675485191513306    
2.2555024179619023    	-1.047197551196597    	-0.2716953177419015    
2.41660973353061    	-1.047197551196597    	-0.2563448372883811    
2.5777170490993173    	-1.047197551196597    	-0.24078421580917175    
2.738824364668025    	-1.047197551196597    	-0.2250716835546276    
2.8999316802367323    	-1.047197551196597    	-0.20924926595573012    
3.06103899580544    	-1.047197551196597    	-0.19334732618298683    
3.2221463113741473    	-1.047197551196597    	-0.17738781866739362    
3.383253626942855    	-1.047197551196597    	-0.16138662678925442    
3.5443609425115623    	-1.047197551196597    	-0.14535524640405695    
3.70546825808027    	-1.047197551196597    	-0.1293020002864982    
3.8665755736489773    	-1.047197551196597    	-0.1132329152529929    
4.027682889217685    	-1.047197551196597    	-9.7152356211590910e-2
4.188790204786392    	-1.047197551196597    	-8.10634847918084700e-2
4.3498975203551    	-1.047197551196597    	-6.49685912397588400e-2
4.511004835923807    	-1.047197551196597    	-4.886933467964954500e-2
4.672112151492515    	-1.047197551196597    	-3.27669170829678600e-2
4.833219467061222    	-1.047197551196597    	-1.666220925859179800e-2
4.99432678262993    	-1.047197551196597    	-5.5584210757164690000e-4
5.155434098198637    	-1.047197551196597    	1.555172727485748500e-2
5.316541413767345    	-1.047197551196597    	3.16601677139278200e-2
5.477648729336052    	-1.047197551196597    	4.7769239264762400e-2
5.63875604490476    	-1.047197551196597    	6.38787680798803500e-2
5.799863360473467    	-1.047197551196597    	7.99886282008446200e-2
5.960970676042175    	-1.047197551196597    	9.60987283661709500e-2
6.122077991610882    	-1.047197551196597    	0.11220900245342796    
6.283185307179586    	-1.047197551196597    	0.12831940255430713    

0.    	-0.8860902356278897    	0.    
0.16110731556870733    	-0.8860902356278897    	-0.31582208625548835    
0.32221463113741466    	-0.8860902356278897    	-0.4036788332025286    
0.483321946706122    	-0.8860902356278897    	-0.4495122309629237    
0.6444292622748293    	-0.8860902356278897    	-0.47384753680390546    
0.8055365778435366    	-0.8860902356278897    	-0.4852382039891746    
0.9666438934122439    	-0.8860902356278897    	-0.48824612123354244    
1.1277512089809512    	-0.8860902356278897    	-0.4856061564549073    
1.2888585245496584    	-0.8860902356278897    	-0.4790691235183203    
1.4499658401183657    	-0.8860902356278897    	-0.4698018124517065    
1.611073155687073    	-0.8860902356278897    	-0.45860221930893874    
1.7721804712557803    	-0.8860902356278897    	-0.44602563986606064    
1.9332877868244875    	-0.8860902356278897    	-0.43246308293803404    
2.094395102393195    	-0.8860902356278897    	-0.418192149242843    
2.2555024179619023    	-0.8860902356278897    	-0.4034110675342134    
2.41660973353061    	-0.8860902356278897    	-0.3882619705665531    
2.5777170490993173    	-0.8860902356278897    	-0.3728470681590531    
2.738824364668025    	-0.8860902356278897    	-0.35724001521682586    
2.8999316802367323    	-0.8860902356278897    	-0.3414939693188347    
3.06103899580544    	-0.8860902356278897    	-0.3256473365586314    
3.2221463113741473    	-0.8860902356278897    	-0.3097278868929303    
3.383253626942855    	-0.8860902356278897    	-0.2937557110625755    
3.5443609425115623    	-0.8860902356278897    	-0.2777453500688504    
3.70546825808027    	-0.8860902356278897    	-0.26170733131249346    
3.8665755736489773    	-0.8860902356278897    	-0.24564927805784703    
4.027682889217685    	-0.8860902356278897    	-0.22957671143673286    
4.188790204786392    	-0.8860902356278897    	-0.21349363056508486    
4.3498975203551    	-0.8860902356278897    	-0.19740293235402967    
4.511004835923807    	-0.8860902356278897    	-0.18130671541443244    
4.672112151492515    	-0.8860902356278897    	-0.16520650010891053    
4.833219467061222    	-0.8860902356278897    	-0.14910338791556    
4.99432678262993    	-0.8860902356278897    	-0.13299817685528414    
5.155434098198637    	-0.8860902356278897    	-0.11689144510361826    
5.316541413767345    	-0.8860902356278897    	-0.10078361156046312    
5.477648729336052    	-0.8860902356278897    	-8.46749797298743700e-2
5.63875604490476    	-0.8860902356278897    	-6.85657695099228800e-2
5.799863360473467    	-0.8860902356278897    	-5.245614022427048000e-2
5.960970676042175    	-0.8860902356278897    	-3.63462073087246200e-2
6.122077991610882    	-0.8860902356278897    	-2.02360544009372300e-2
6.283185307179586    	-0.8860902356278897    	-4.125742099684637000e-3

0.    	-0.7249829200591824    	0.    
0.16110731556870733    	-0.7249829200591824    	-0.37673787069494824    
0.32221463113741466    	-0.7249829200591824    	-0.4836745644547155    
0.483321946706122    	-0.7249829200591824    	-0.540875850613882    
0.6444292622748293    	-0.7249829200591824    	-0.5726337491101965    
0.8055365778435366    	-0.7249829200591824    	-0.5890714293886598    
0.9666438934122439    	-0.7249829200591824    	-0.5955879707480687    
1.1277512089809512    	-0.7249829200591824    	-0.5954201397304318    
1.2888585245496584    	-0.7249829200591824    	-0.5906400567853676    
1.4499658401183657    	-0.7249829200591824    	-0.5826286393967594    
1.611073155687073    	-0.7249829200591824    	-0.5723303305890493    
1.7721804712557803    	-0.7249829200591824    	-0.5604023331386692    
1.9332877868244875    	-0.7249829200591824    	-0.5473074131783513    
2.094395102393195    	-0.7249829200591824    	-0.5333741162697031    
2.2555024179619023    	-0.7249829200591824    	-0.5188370497930389    
2.41660973353061    	-0.7249829200591824    	-0.5038644304805014    
2.5777170490993173    	-0.7249829200591824    	-0.4885772255352443    
2.738824364668025    	-0.7249829200591824    	-0.47306260689378493    
2.8999316802367323    	-0.7249829200591824    	-0.4573834875296957    
3.06103899580544    	-0.7249829200591824    	-0.4415853217619234    
3.2221463113741473    	-0.7249829200591824    	-0.42570097584560884    
3.383253626942855    	-0.7249829200591824    	-0.4097542275425017    
3.5443609425115623    	-0.7249829200591824    	-0.39376228639538574    
3.70546825808027    	-0.7249829200591824    	-0.3777376117768917    
3.8665755736489773    	-0.7249829200591824    	-0.361689225960747    
4.027682889217685    	-0.7249829200591824    	-0.34562366330813166    
4.188790204786392    	-0.7249829200591824    	-0.32954565684639514    
4.3498975203551    	-0.7249829200591824    	-0.31345863512320077    
4.511004835923807    	-0.7249829200591824    	-0.29736508188315236    
4.672112151492515    	-0.7249829200591824    	-0.2812667965034044    
4.833219467061222    	-0.7249829200591824    	-0.2651650826035664    
4.99432678262993    	-0.7249829200591824    	-0.2490608846560728    
5.155434098198637    	-0.7249829200591824    	-0.23295488694231636    
5.316541413767345    	-0.7249829200591824    	-0.21684758523804337    
5.477648729336052    	-0.7249829200591824    	-0.2007393387458929    
5.63875604490476    	-0.7249829200591824    	-0.18463040771928063    
5.799863360473467    	-0.7249829200591824    	-0.16852098072069455    
5.960970676042175    	-0.7249829200591824    	-0.1524111943705384    
6.122077991610882    	-0.7249829200591824    	-0.13630114765551338    
6.283185307179586    	-0.7249829200591824    	-0.12019091229538692    

0.    	-0.5638756044904751    	0.    
0.16110731556870733    	-0.5638756044904751    	-0.42747908268995993    
0.32221463113741466    	-0.5638756044904751    	-0.5503088595805912    
0.483321946706122    	-0.5638756044904751    	-0.6169792913887143    
0.6444292622748293    	-0.5638756044904751    	-0.6549200101662183    
0.8055365778435366    	-0.5638756044904751    	-0.6755617167682345    
0.9666438934122439    	-0.5638756044904751    	-0.6850008477597123    
1.1277512089809512    	-0.5638756044904751    	-0.6868922377535279    
1.2888585245496584    	-0.5638756044904751    	-0.6835756469526565    
1.4499658401183657    	-0.5638756044904751    	-0.6766103552594696    
1.611073155687073    	-0.5638756044904751    	-0.6670627920907392    
1.7721804712557803    	-0.5638756044904751    	-0.6556750460165881    
1.9332877868244875    	-0.5638756044904751    	-0.6429696550877612    
2.094395102393195    	-0.5638756044904751    	-0.6293176005520206    
2.2555024179619023    	-0.5638756044904751    	-0.6149837922083526    
2.41660973353061    	-0.5638756044904751    	-0.6001581740416327    
2.5777170490993173    	-0.5638756044904751    	-0.5849773376519563    
2.738824364668025    	-0.5638756044904751    	-0.5695397142998793    
2.8999316802367323    	-0.5638756044904751    	-0.5539163429406144    
3.06103899580544    	-0.5638756044904751    	-0.5381585488755187    
3.2221463113741473    	-0.5638756044904751    	-0.5223034434394153    
3.383253626942855    	-0.5638756044904751    	-0.5063778755834196    
3.5443609425115623    	-0.5638756044904751    	-0.49040127767369796    
3.70546825808027    	-0.5638756044904751    	-0.4743877183635664    
3.8665755736489773    	-0.5638756044904751    	-0.4583473852639874    
4.027682889217685    	-0.5638756044904751    	-0.44228765672897685    
4.188790204786392    	-0.5638756044904751    	-0.4262138771143774    
4.3498975203551    	-0.5638756044904751    	-0.4101299178068059    
4.511004835923807    	-0.5638756044904751    	-0.394038583356924    
4.672112151492515    	-0.5638756044904751    	-0.3779419055535001    
4.833219467061222    	-0.5638756044904751    	-0.36184135639459425    
4.99432678262993    	-0.5638756044904751    	-0.3457380023428319    
5.155434098198637    	-0.5638756044904751    	-0.3296326160629349    
5.316541413767345    	-0.5638756044904751    	-0.3135257573661635    
5.477648729336052    	-0.5638756044904751    	-0.29741783185058024    
5.63875604490476    	-0.5638756044904751    	-0.28130913338451935    
5.799863360473467    	-0.5638756044904751    	-0.26519987488562524    
5.960970676042175    	-0.5638756044904751    	-0.2490902106205014    
6.122077991610882    	-0.5638756044904751    	-0.23298025236119457    
6.283185307179586    	-0.5638756044904751    	-0.2168700810909594    

0.    	-0.4027682889217678    	0.    
0.16110731556870733    	-0.4027682889217678    	-0.46673155150298473    
0.32221463113741466    	-0.4027682889217678    	-0.6018559253377802    
0.483321946706122    	-0.4027682889217678    	-0.6758515141466505    
0.6444292622748293    	-0.4027682889217678    	-0.7185751490336036    
0.8055365778435366    	-0.4027682889217678    	-0.742469013116025    
0.9666438934122439    	-0.4027682889217678    	-0.7541690057202948    
1.1277512089809512    	-0.4027682889217678    	-0.7576533712334792    
1.2888585245496584    	-0.4027682889217678    	-0.755468911051673    
1.4499658401183657    	-0.4027682889217678    	-0.7493128829653165    
1.611073155687073    	-0.4027682889217678    	-0.7403460828217866    
1.7721804712557803    	-0.4027682889217678    	-0.7293762652807323    
1.9332877868244875    	-0.4027682889217678    	-0.7169722068498731    
2.094395102393195    	-0.4027682889217678    	-0.7035377162436763    
2.2555024179619023    	-0.4027682889217678    	-0.6893611446551576    
2.41660973353061    	-0.4027682889217678    	-0.6746492438724894    
2.5777170490993173    	-0.4027682889217678    	-0.6595506922420147    
2.738824364668025    	-0.4027682889217678    	-0.6441726310303835    
2.8999316802367323    	-0.4027682889217678    	-0.6285923853028234    
3.06103899580544    	-0.4027682889217678    	-0.6128658220447569    
3.2221463113741473    	-0.4027682889217678    	-0.5970333365066107    
3.383253626942855    	-0.4027682889217678    	-0.581124153455136    
3.5443609425115623    	-0.4027682889217678    	-0.5651594247918046    
3.70546825808027    	-0.4027682889217678    	-0.5491544640798873    
3.8665755736489773    	-0.4027682889217678    	-0.5331203604138088    
4.027682889217685    	-0.4027682889217678    	-0.5170651450449275    
4.188790204786392    	-0.4027682889217678    	-0.5009946352415703    
4.3498975203551    	-0.4027682889217678    	-0.48491304496242754    
4.511004835923807    	-0.4027682889217678    	-0.46882342692782997    
4.672112151492515    	-0.4027682889217678    	-0.452727992715898    
4.833219467061222    	-0.4027682889217678    	-0.43662834457916566    
4.99432678262993    	-0.4027682889217678    	-0.4205256433496275    
5.155434098198637    	-0.4027682889217678    	-0.4044207300637239    
5.316541413767345    	-0.4027682889217678    	-0.3883142140694119    
5.477648729336052    	-0.4027682889217678    	-0.3722065368554004    
5.63875604490476    	-0.4027682889217678    	-0.35609801829390686    
5.799863360473467    	-0.4027682889217678    	-0.33998889014327693    
5.960970676042175    	-0.4027682889217678    	-0.32387932032088984    
6.122077991610882    	-0.4027682889217678    	-0.3077694304893005    
6.283185307179586    	-0.4027682889217678    	-0.29165930879782687    

0.    	-0.24166097335306047    	0.    
0.16110731556870733    	-0.24166097335306047    	-0.4934786588101382    
0.32221463113741466    	-0.24166097335306047    	-0.6369807197995982    
0.483321946706122    	-0.24166097335306047    	-0.715967759242415    
0.6444292622748293    	-0.24166097335306047    	-0.7619505310521929    
0.8055365778435366    	-0.24166097335306047    	-0.7880604546014087    
0.9666438934122439    	-0.24166097335306047    	-0.8013010256709978    
1.1277512089809512    	-0.24166097335306047    	-0.8058708639822675    
1.2888585245496584    	-0.24166097335306047    	-0.8044578513060461    
1.4499658401183657    	-0.24166097335306047    	-0.7988532652355989    
1.611073155687073    	-0.24166097335306047    	-0.7902822040461983    
1.7721804712557803    	-0.24166097335306047    	-0.7795971680656291    
1.9332877868244875    	-0.24166097335306047    	-0.7673984412457995    
2.094395102393195    	-0.24166097335306047    	-0.7541122013342889    
2.2555024179619023    	-0.24166097335306047    	-0.7400427727737064    
2.41660973353061    	-0.24166097335306047    	-0.72540836039281    
2.5777170490993173    	-0.24166097335306047    	-0.7103658785931172    
2.738824364668025    	-0.24166097335306047    	-0.695028403744844    
2.8999316802367323    	-0.24166097335306047    	-0.679477544344661    
3.06103899580544    	-0.24166097335306047    	-0.663772262136479    
3.2221463113741473    	-0.24166097335306047    	-0.6479551900705612    
3.383253626942855    	-0.24166097335306047    	-0.6320571718231862    
3.5443609425115623    	-0.24166097335306047    	-0.6161005310079941    
3.70546825808027    	-0.24166097335306047    	-0.6001014294849656    
3.8665755736489773    	-0.24166097335306047    	-0.5840715706302668    
4.027682889217685    	-0.24166097335306047    	-0.5680194305874071    
4.188790204786392    	-0.24166097335306047    	-0.5519511488730038    
4.3498975203551    	-0.24166097335306047    	-0.5358711728785039    
4.511004835923807    	-0.24166097335306047    	-0.5197827244300541    
4.672112151492515    	-0.24166097335306047    	-0.5036881376164153    
4.833219467061222    	-0.24166097335306047    	-0.4875891034470968    
4.99432678262993    	-0.24166097335306047    	-0.4714868470585232    
5.155434098198637    	-0.24166097335306047    	-0.4553822560764512    
5.316541413767345    	-0.24166097335306047    	-0.4392759736037425    
5.477648729336052    	-0.24166097335306047    	-0.4231684655854271    
5.63875604490476    	-0.24166097335306047    	-0.40706006961308316    
5.799863360473467    	-0.24166097335306047    	-0.390951030283338    
5.960970676042175    	-0.24166097335306047    	-0.3748415248153746    
6.122077991610882    	-0.24166097335306047    	-0.3587316816112601    
6.283185307179586    	-0.24166097335306047    	-0.34262159370335477    

0.    	-8.05536577843531400e-2	0.    
0.16110731556870733    	-8.05536577843531400e-2	-0.507027668581774    
0.32221463113741466    	-8.05536577843531400e-2	-0.6547735292396903    
0.483321946706122    	-8.05536577843531400e-2	-0.7362890370001216    
0.6444292622748293    	-8.05536577843531400e-2	-0.7839227566117443    
0.8055365778435366    	-8.05536577843531400e-2	-0.8111552468379963    
0.9666438934122439    	-8.05536577843531400e-2	-0.8251762130524092    
1.1277512089809512    	-8.05536577843531400e-2	-0.8302959082651827    
1.2888585245496584    	-8.05536577843531400e-2	-0.8292736798958938    
1.4499658401183657    	-8.05536577843531400e-2	-0.8239484321918816    
1.611073155687073    	-8.05536577843531400e-2	-0.8155778364544997    
1.7721804712557803    	-8.05536577843531400e-2	-0.8050370593689757    
1.9332877868244875    	-8.05536577843531400e-2	-0.7929423452923682    
2.094395102393195    	-8.05536577843531400e-2	-0.7797312032255661    
2.2555024179619023    	-8.05536577843531400e-2	-0.7657160490175633    
2.41660973353061    	-8.05536577843531400e-2	-0.7511208891472556    
2.5777170490993173    	-8.05536577843531400e-2	-0.7361068100707594    
2.738824364668025    	-8.05536577843531400e-2	-0.7207898946432645    
2.8999316802367323    	-8.05536577843531400e-2	-0.7052539211756877    
3.06103899580544    	-8.05536577843531400e-2	-0.6895594190922318    
3.2221463113741473    	-8.05536577843531400e-2	-0.6737501548719791    
3.383253626942855    	-8.05536577843531400e-2	-0.657857792265721    
3.5443609425115623    	-8.05536577843531400e-2	-0.641905248429399    
3.70546825808027    	-8.05536577843531400e-2	-0.6259091149360193    
3.8665755736489773    	-8.05536577843531400e-2	-0.6098814063321945    
4.027682889217685    	-8.05536577843531400e-2	-0.5938308241259201    
4.188790204786392    	-8.05536577843531400e-2	-0.5777636710718486    
4.3498975203551    	-8.05536577843531400e-2	-0.5616845128090813    
4.511004835923807    	-8.05536577843531400e-2	-0.5455966568259761    
4.672112151492515    	-8.05536577843531400e-2	-0.5295024992702613    
4.833219467061222    	-8.05536577843531400e-2	-0.5134037761121633    
4.99432678262993    	-8.05536577843531400e-2	-0.49730174506214697    
5.155434098198637    	-8.05536577843531400e-2	-0.4811973173462448    
5.316541413767345    	-8.05536577843531400e-2	-0.46509115316619676    
5.477648729336052    	-8.05536577843531400e-2	-0.44898373085562215    
5.63875604490476    	-8.05536577843531400e-2	-0.43287539698201527    
5.799863360473467    	-8.05536577843531400e-2	-0.41676640264536124    
5.960970676042175    	-8.05536577843531400e-2	-0.4006569297767629    
6.122077991610882    	-8.05536577843531400e-2	-0.3845471101922536    
6.283185307179586    	-8.05536577843531400e-2	-0.3684370393977463    

0.    	8.0553657784354190e-2	0.    
0.16110731556870733    	8.0553657784354190e-2	-0.507027668581774    
0.32221463113741466    	8.0553657784354190e-2	-0.6547735292396903    
0.483321946706122    	8.0553657784354190e-2	-0.7362890370001215    
0.6444292622748293    	8.0553657784354190e-2	-0.7839227566117442    
0.8055365778435366    	8.0553657784354190e-2	-0.8111552468379962    
0.9666438934122439    	8.0553657784354190e-2	-0.8251762130524092    
1.1277512089809512    	8.0553657784354190e-2	-0.8302959082651826    
1.2888585245496584    	8.0553657784354190e-2	-0.8292736798958937    
1.4499658401183657    	8.0553657784354190e-2	-0.8239484321918816    
1.611073155687073    	8.0553657784354190e-2	-0.8155778364544995    
1.7721804712557803    	8.0553657784354190e-2	-0.8050370593689755    
1.9332877868244875    	8.0553657784354190e-2	-0.7929423452923681    
2.094395102393195    	8.0553657784354190e-2	-0.779731203225566    
2.2555024179619023    	8.0553657784354190e-2	-0.7657160490175632    
2.41660973353061    	8.0553657784354190e-2	-0.7511208891472555    
2.5777170490993173    	8.0553657784354190e-2	-0.7361068100707593    
2.738824364668025    	8.0553657784354190e-2	-0.7207898946432645    
2.8999316802367323    	8.0553657784354190e-2	-0.7052539211756876    
3.06103899580544    	8.0553657784354190e-2	-0.6895594190922318    
3.2221463113741473    	8.0553657784354190e-2	-0.673750154871979    
3.383253626942855    	8.0553657784354190e-2	-0.6578577922657209    
3.5443609425115623    	8.0553657784354190e-2	-0.6419052484293988    
3.70546825808027    	8.0553657784354190e-2	-0.6259091149360192    
3.8665755736489773    	8.0553657784354190e-2	-0.6098814063321942    
4.027682889217685    	8.0553657784354190e-2	-0.59383082412592    
4.188790204786392    	8.0553657784354190e-2	-0.5777636710718485    
4.3498975203551    	8.0553657784354190e-2	-0.5616845128090813    
4.511004835923807    	8.0553657784354190e-2	-0.545596656825976    
4.672112151492515    	8.0553657784354190e-2	-0.5295024992702613    
4.833219467061222    	8.0553657784354190e-2	-0.5134037761121631    
4.99432678262993    	8.0553657784354190e-2	-0.49730174506214686    
5.155434098198637    	8.0553657784354190e-2	-0.4811973173462447    
5.316541413767345    	8.0553657784354190e-2	-0.46509115316619665    
5.477648729336052    	8.0553657784354190e-2	-0.44898373085562204    
5.63875604490476    	8.0553657784354190e-2	-0.43287539698201516    
5.799863360473467    	8.0553657784354190e-2	-0.41676640264536113    
5.960970676042175    	8.0553657784354190e-2	-0.4006569297767628    
6.122077991610882    	8.0553657784354190e-2	-0.3845471101922535    
6.283185307179586    	8.0553657784354190e-2	-0.3684370393977462    

0.    	0.24166097335306153    	0.    
0.16110731556870733    	0.24166097335306153    	-0.4934786588101381    
0.32221463113741466    	0.24166097335306153    	-0.6369807197995982    
0.483321946706122    	0.24166097335306153    	-0.7159677592424147    
0.6444292622748293    	0.24166097335306153    	-0.7619505310521927    
0.8055365778435366    	0.24166097335306153    	-0.7880604546014085    
0.9666438934122439    	0.24166097335306153    	-0.8013010256709976    
1.1277512089809512    	0.24166097335306153    	-0.8058708639822673    
1.2888585245496584    	0.24166097335306153    	-0.8044578513060459    
1.4499658401183657    	0.24166097335306153    	-0.7988532652355986    
1.611073155687073    	0.24166097335306153    	-0.7902822040461981    
1.7721804712557803    	0.24166097335306153    	-0.7795971680656288    
1.9332877868244875    	0.24166097335306153    	-0.7673984412457993    
2.094395102393195    	0.24166097335306153    	-0.7541122013342887    
2.2555024179619023    	0.24166097335306153    	-0.7400427727737062    
2.41660973353061    	0.24166097335306153    	-0.7254083603928098    
2.5777170490993173    	0.24166097335306153    	-0.710365878593117    
2.738824364668025    	0.24166097335306153    	-0.6950284037448438    
2.8999316802367323    	0.24166097335306153    	-0.6794775443446608    
3.06103899580544    	0.24166097335306153    	-0.6637722621364788    
3.2221463113741473    	0.24166097335306153    	-0.647955190070561    
3.383253626942855    	0.24166097335306153    	-0.632057171823186    
3.5443609425115623    	0.24166097335306153    	-0.6161005310079939    
3.70546825808027    	0.24166097335306153    	-0.6001014294849654    
3.8665755736489773    	0.24166097335306153    	-0.5840715706302666    
4.027682889217685    	0.24166097335306153    	-0.5680194305874069    
4.188790204786392    	0.24166097335306153    	-0.5519511488730036    
4.3498975203551    	0.24166097335306153    	-0.5358711728785037    
4.511004835923807    	0.24166097335306153    	-0.5197827244300539    
4.672112151492515    	0.24166097335306153    	-0.5036881376164151    
4.833219467061222    	0.24166097335306153    	-0.4875891034470966    
4.99432678262993    	0.24166097335306153    	-0.47148684705852295    
5.155434098198637    	0.24166097335306153    	-0.455382256076451    
5.316541413767345    	0.24166097335306153    	-0.43927597360374226    
5.477648729336052    	0.24166097335306153    	-0.42316846558542687    
5.63875604490476    	0.24166097335306153    	-0.40706006961308294    
5.799863360473467    	0.24166097335306153    	-0.3909510302833378    
5.960970676042175    	0.24166097335306153    	-0.37484152481537436    
6.122077991610882    	0.24166097335306153    	-0.3587316816112599    
6.283185307179586    	0.24166097335306153    	-0.34262159370335454    

0.    	0.40276828892176886    	0.    
0.16110731556870733    	0.40276828892176886    	-0.4667315515029845    
0.32221463113741466    	0.40276828892176886    	-0.6018559253377798    
0.483321946706122    	0.40276828892176886    	-0.67585151414665    
0.6444292622748293    	0.40276828892176886    	-0.7185751490336033    
0.8055365778435366    	0.40276828892176886    	-0.7424690131160246    
0.9666438934122439    	0.40276828892176886    	-0.7541690057202943    
1.1277512089809512    	0.40276828892176886    	-0.7576533712334788    
1.2888585245496584    	0.40276828892176886    	-0.7554689110516726    
1.4499658401183657    	0.40276828892176886    	-0.7493128829653162    
1.611073155687073    	0.40276828892176886    	-0.7403460828217862    
1.7721804712557803    	0.40276828892176886    	-0.7293762652807319    
1.9332877868244875    	0.40276828892176886    	-0.7169722068498726    
2.094395102393195    	0.40276828892176886    	-0.7035377162436759    
2.2555024179619023    	0.40276828892176886    	-0.6893611446551572    
2.41660973353061    	0.40276828892176886    	-0.6746492438724889    
2.5777170490993173    	0.40276828892176886    	-0.6595506922420142    
2.738824364668025    	0.40276828892176886    	-0.644172631030383    
2.8999316802367323    	0.40276828892176886    	-0.6285923853028229    
3.06103899580544    	0.40276828892176886    	-0.6128658220447565    
3.2221463113741473    	0.40276828892176886    	-0.5970333365066103    
3.383253626942855    	0.40276828892176886    	-0.5811241534551356    
3.5443609425115623    	0.40276828892176886    	-0.5651594247918041    
3.70546825808027    	0.40276828892176886    	-0.5491544640798869    
3.8665755736489773    	0.40276828892176886    	-0.5331203604138084    
4.027682889217685    	0.40276828892176886    	-0.5170651450449271    
4.188790204786392    	0.40276828892176886    	-0.5009946352415698    
4.3498975203551    	0.40276828892176886    	-0.4849130449624271    
4.511004835923807    	0.40276828892176886    	-0.4688234269278295    
4.672112151492515    	0.40276828892176886    	-0.45272799271589753    
4.833219467061222    	0.40276828892176886    	-0.4366283445791652    
4.99432678262993    	0.40276828892176886    	-0.42052564334962705    
5.155434098198637    	0.40276828892176886    	-0.4044207300637235    
5.316541413767345    	0.40276828892176886    	-0.38831421406941147    
5.477648729336052    	0.40276828892176886    	-0.37220653685539995    
5.63875604490476    	0.40276828892176886    	-0.3560980182939064    
5.799863360473467    	0.40276828892176886    	-0.3399888901432765    
5.960970676042175    	0.40276828892176886    	-0.3238793203208894    
6.122077991610882    	0.40276828892176886    	-0.30776943048930006    
6.283185307179586    	0.40276828892176886    	-0.2916593087978264    

0.    	0.5638756044904762    	0.    
0.16110731556870733    	0.5638756044904762    	-0.4274790826899596    
0.32221463113741466    	0.5638756044904762    	-0.550308859580591    
0.483321946706122    	0.5638756044904762    	-0.6169792913887139    
0.6444292622748293    	0.5638756044904762    	-0.6549200101662177    
0.8055365778435366    	0.5638756044904762    	-0.675561716768234    
0.9666438934122439    	0.5638756044904762    	-0.6850008477597118    
1.1277512089809512    	0.5638756044904762    	-0.6868922377535274    
1.2888585245496584    	0.5638756044904762    	-0.6835756469526559    
1.4499658401183657    	0.5638756044904762    	-0.676610355259469    
1.611073155687073    	0.5638756044904762    	-0.6670627920907386    
1.7721804712557803    	0.5638756044904762    	-0.6556750460165877    
1.9332877868244875    	0.5638756044904762    	-0.6429696550877606    
2.094395102393195    	0.5638756044904762    	-0.62931760055202    
2.2555024179619023    	0.5638756044904762    	-0.6149837922083521    
2.41660973353061    	0.5638756044904762    	-0.6001581740416322    
2.5777170490993173    	0.5638756044904762    	-0.5849773376519557    
2.738824364668025    	0.5638756044904762    	-0.5695397142998788    
2.8999316802367323    	0.5638756044904762    	-0.5539163429406139    
3.06103899580544    	0.5638756044904762    	-0.5381585488755181    
3.2221463113741473    	0.5638756044904762    	-0.5223034434394147    
3.383253626942855    	0.5638756044904762    	-0.5063778755834191    
3.5443609425115623    	0.5638756044904762    	-0.4904012776736974    
3.70546825808027    	0.5638756044904762    	-0.47438771836356586    
3.8665755736489773    	0.5638756044904762    	-0.45834738526398683    
4.027682889217685    	0.5638756044904762    	-0.4422876567289763    
4.188790204786392    	0.5638756044904762    	-0.42621387711437686    
4.3498975203551    	0.5638756044904762    	-0.41012991780680536    
4.511004835923807    	0.5638756044904762    	-0.39403858335692343    
4.672112151492515    	0.5638756044904762    	-0.37794190555349955    
4.833219467061222    	0.5638756044904762    	-0.3618413563945937    
4.99432678262993    	0.5638756044904762    	-0.34573800234283136    
5.155434098198637    	0.5638756044904762    	-0.32963261606293437    
5.316541413767345    	0.5638756044904762    	-0.31352575736616295    
5.477648729336052    	0.5638756044904762    	-0.2974178318505797    
5.63875604490476    	0.5638756044904762    	-0.2813091333845188    
5.799863360473467    	0.5638756044904762    	-0.2651998748856247    
5.960970676042175    	0.5638756044904762    	-0.24909021062050085    
6.122077991610882    	0.5638756044904762    	-0.23298025236119402    
6.283185307179586    	0.5638756044904762    	-0.21687008109095884    

0.    	0.7249829200591835    	0.    
0.16110731556870733    	0.7249829200591835    	-0.3767378706949478    
0.32221463113741466    	0.7249829200591835    	-0.4836745644547151    
0.483321946706122    	0.7249829200591835    	-0.5408758506138814    
0.6444292622748293    	0.7249829200591835    	-0.5726337491101959    
0.8055365778435366    	0.7249829200591835    	-0.5890714293886592    
0.9666438934122439    	0.7249829200591835    	-0.595587970748068    
1.1277512089809512    	0.7249829200591835    	-0.5954201397304312    
1.2888585245496584    	0.7249829200591835    	-0.590640056785367    
1.4499658401183657    	0.7249829200591835    	-0.5826286393967587    
1.611073155687073    	0.7249829200591835    	-0.5723303305890486    
1.7721804712557803    	0.7249829200591835    	-0.5604023331386685    
1.9332877868244875    	0.7249829200591835    	-0.5473074131783507    
2.094395102393195    	0.7249829200591835    	-0.5333741162697024    
2.2555024179619023    	0.7249829200591835    	-0.5188370497930382    
2.41660973353061    	0.7249829200591835    	-0.5038644304805008    
2.5777170490993173    	0.7249829200591835    	-0.48857722553524363    
2.738824364668025    	0.7249829200591835    	-0.47306260689378427    
2.8999316802367323    	0.7249829200591835    	-0.45738348752969504    
3.06103899580544    	0.7249829200591835    	-0.4415853217619227    
3.2221463113741473    	0.7249829200591835    	-0.4257009758456082    
3.383253626942855    	0.7249829200591835    	-0.409754227542501    
3.5443609425115623    	0.7249829200591835    	-0.3937622863953851    
3.70546825808027    	0.7249829200591835    	-0.377737611776891    
3.8665755736489773    	0.7249829200591835    	-0.3616892259607463    
4.027682889217685    	0.7249829200591835    	-0.345623663308131    
4.188790204786392    	0.7249829200591835    	-0.3295456568463945    
4.3498975203551    	0.7249829200591835    	-0.3134586351232001    
4.511004835923807    	0.7249829200591835    	-0.2973650818831517    
4.672112151492515    	0.7249829200591835    	-0.28126679650340375    
4.833219467061222    	0.7249829200591835    	-0.26516508260356575    
4.99432678262993    	0.7249829200591835    	-0.24906088465607212    
5.155434098198637    	0.7249829200591835    	-0.2329548869423157    
5.316541413767345    	0.7249829200591835    	-0.2168475852380427    
5.477648729336052    	0.7249829200591835    	-0.20073933874589223    
5.63875604490476    	0.7249829200591835    	-0.18463040771927997    
5.799863360473467    	0.7249829200591835    	-0.16852098072069388    
5.960970676042175    	0.7249829200591835    	-0.15241119437053774    
6.122077991610882    	0.7249829200591835    	-0.1363011476555127    
6.283185307179586    	0.7249829200591835    	-0.12019091229538625    

0.    	0.8860902356278908    	0.    
0.16110731556870733    	0.8860902356278908    	-0.3158220862554879    
0.32221463113741466    	0.8860902356278908    	-0.403678833202528    
0.483321946706122    	0.8860902356278908    	-0.44951223096292303    
0.6444292622748293    	0.8860902356278908    	-0.4738475368039048    
0.8055365778435366    	0.8860902356278908    	-0.48523820398917383    
0.9666438934122439    	0.8860902356278908    	-0.48824612123354155    
1.1277512089809512    	0.8860902356278908    	-0.4856061564549065    
1.2888585245496584    	0.8860902356278908    	-0.47906912351831943    
1.4499658401183657    	0.8860902356278908    	-0.4698018124517057    
1.611073155687073    	0.8860902356278908    	-0.45860221930893785    
1.7721804712557803    	0.8860902356278908    	-0.44602563986605975    
1.9332877868244875    	0.8860902356278908    	-0.43246308293803315    
2.094395102393195    	0.8860902356278908    	-0.4181921492428421    
2.2555024179619023    	0.8860902356278908    	-0.4034110675342125    
2.41660973353061    	0.8860902356278908    	-0.3882619705665522    
2.5777170490993173    	0.8860902356278908    	-0.3728470681590522    
2.738824364668025    	0.8860902356278908    	-0.35724001521682497    
2.8999316802367323    	0.8860902356278908    	-0.3414939693188338    
3.06103899580544    	0.8860902356278908    	-0.3256473365586305    
3.2221463113741473    	0.8860902356278908    	-0.3097278868929294    
3.383253626942855    	0.8860902356278908    	-0.2937557110625746    
3.5443609425115623    	0.8860902356278908    	-0.27774535006884954    
3.70546825808027    	0.8860902356278908    	-0.2617073313124926    
3.8665755736489773    	0.8860902356278908    	-0.24564927805784614    
4.027682889217685    	0.8860902356278908    	-0.22957671143673197    
4.188790204786392    	0.8860902356278908    	-0.21349363056508397    
4.3498975203551    	0.8860902356278908    	-0.19740293235402878    
4.511004835923807    	0.8860902356278908    	-0.18130671541443155    
4.672112151492515    	0.8860902356278908    	-0.16520650010890964    
4.833219467061222    	0.8860902356278908    	-0.1491033879155591    
4.99432678262993    	0.8860902356278908    	-0.13299817685528326    
5.155434098198637    	0.8860902356278908    	-0.11689144510361738    
5.316541413767345    	0.8860902356278908    	-0.10078361156046223    
5.477648729336052    	0.8860902356278908    	-8.46749797298734800e-2
5.63875604490476    	0.8860902356278908    	-6.85657695099219900e-2
5.799863360473467    	0.8860902356278908    	-5.24561402242695900e-2
5.960970676042175    	0.8860902356278908    	-3.63462073087237300e-2
6.122077991610882    	0.8860902356278908    	-2.023605440093634300e-2
6.283185307179586    	0.8860902356278908    	-4.125742099683749000e-3

0.    	1.047197551196598    	0.    
0.16110731556870733    	1.047197551196598    	-0.24630941619097277    
0.32221463113741466    	1.047197551196598    	-0.31239351324363773    
0.483321946706122    	1.047197551196598    	-0.3452547021936979    
0.6444292622748293    	1.047197551196598    	-0.36111988425606817    
0.8055365778435366    	1.047197551196598    	-0.36675126656654156    
0.9666438934122439    	1.047197551196598    	-0.36575539673448015    
1.1277512089809512    	1.047197551196598    	-0.36029441241115856    
1.2888585245496584    	1.047197551196598    	-0.3517524757176158    
1.4499658401183657    	1.047197551196598    	-0.3410520299769823    
1.611073155687073    	1.047197551196598    	-0.3288239565939338    
1.7721804712557803    	1.047197551196598    	-0.3155072624752099    
1.9332877868244875    	1.047197551196598    	-0.3014110721950821    
2.094395102393195    	1.047197551196598    	-0.2867548519151321    
2.2555024179619023    	1.047197551196598    	-0.2716953177419006    
2.41660973353061    	1.047197551196598    	-0.2563448372883802    
2.5777170490993173    	1.047197551196598    	-0.2407842158091708    
2.738824364668025    	1.047197551196598    	-0.22507168355462664    
2.8999316802367323    	1.047197551196598    	-0.20924926595572918    
3.06103899580544    	1.047197551196598    	-0.1933473261829859    
3.2221463113741473    	1.047197551196598    	-0.17738781866739267    
3.383253626942855    	1.047197551196598    	-0.16138662678925347    
3.5443609425115623    	1.047197551196598    	-0.145355246404056    
3.70546825808027    	1.047197551196598    	-0.12930200028649724    
3.8665755736489773    	1.047197551196598    	-0.11323291525299195    
4.027682889217685    	1.047197551196598    	-9.71523562115899600e-2
4.188790204786392    	1.047197551196598    	-8.10634847918075300e-2
4.3498975203551    	1.047197551196598    	-6.4968591239757900e-2
4.511004835923807    	1.047197551196598    	-4.8869334679648600e-2
4.672112151492515    	1.047197551196598    	-3.27669170829669200e-2
4.833219467061222    	1.047197551196598    	-1.666220925859085400e-2
4.99432678262993    	1.047197551196598    	-5.5584210757070320000e-4
5.155434098198637    	1.047197551196598    	1.555172727485843000e-2
5.316541413767345    	1.047197551196598    	3.166016771392876600e-2
5.477648729336052    	1.047197551196598    	4.77692392647633400e-2
5.63875604490476    	1.047197551196598    	6.3878768079881300e-2
5.799863360473467    	1.047197551196598    	7.99886282008455700e-2
5.960970676042175    	1.047197551196598    	9.60987283661718900e-2
6.122077991610882    	1.047197551196598    	0.11220900245342891    
6.283185307179586    	1.047197551196598    	0.12831940255430807    

0.    	1.2083048667653054    	0.    
0.16110731556870733    	1.2083048667653054    	-0.17000020214274839    
0.32221463113741466    	1.2083048667653054    	-0.21218284641500756    
0.483321946706122    	1.2083048667653054    	-0.23080347953736938    
0.6444292622748293    	1.2083048667653054    	-0.23737037845456432    
0.8055365778435366    	1.2083048667653054    	-0.23667936656168456    
0.9666438934122439    	1.2083048667653054    	-0.231288242673993    
1.1277512089809512    	1.2083048667653054    	-0.22273041594669074    
1.2888585245496584    	1.2083048667653054    	-0.21198754768493713    
1.4499658401183657    	1.2083048667653054    	-0.19971384370953565    
1.611073155687073    	1.2083048667653054    	-0.18635673127897093    
1.7721804712557803    	1.2083048667653054    	-0.1722275583823935    
1.9332877868244875    	1.2083048667653054    	-0.15754555918928673    
2.094395102393195    	1.2083048667653054    	-0.1424663812465251    
2.2555024179619023    	1.2083048667653054    	-0.12710116914862393    
2.41660973353061    	1.2083048667653054    	-0.11152961510500822    
2.5777170490993173    	1.2083048667653054    	-9.58090269920376400e-2
2.738824364668025    	1.2083048667653054    	-7.99807022724107800e-2
2.8999316802367323    	1.2083048667653054    	-6.40744457925397900e-2
3.06103899580544    	1.2083048667653054    	-4.81117914097209400e-2
3.2221463113741473    	1.2083048667653054    	-3.21083094210008470e-2
3.383253626942855    	1.2083048667653054    	-1.60752644749366800e-2
3.5443609425115623    	1.2083048667653054    	-2.080954460170758600000e-5
3.70546825808027    	1.2083048667653054    	1.604915277684143500e-2
3.8665755736489773    	1.2083048667653054    	3.21303482122847200e-2
4.027682889217685    	1.2083048667653054    	4.82196811262762800e-2
4.188790204786392    	1.2083048667653054    	6.43149092602611800e-2
4.3498975203551    	1.2083048667653054    	8.0414408349310800e-2
4.511004835923807    	1.2083048667653054    	9.65170017263207200e-2
4.672112151492515    	1.2083048667653054    	0.11262183694136402    
4.833219467061222    	1.2083048667653054    	0.1287282964082731    
4.99432678262993    	1.2083048667653054    	0.14483593268585648    
5.155434098198637    	1.2083048667653054    	0.1609444215977059    
5.316541413767345    	1.2083048667653054    	0.177053528271439    
5.477648729336052    	1.2083048667653054    	0.19316308253580383    
5.63875604490476    	1.2083048667653054    	0.2092729610964678    
5.799863360473467    	1.2083048667653054    	0.2253830746224762    
5.960970676042175    	1.2083048667653054    	0.2414933583902924    
6.122077991610882    	1.2083048667653054    	0.2576037655052417    
6.283185307179586    	1.2083048667653054    	0.2737142619902835    

0.    	1.3694121823340126    	0.    
0.16110731556870733    	1.3694121823340126    	-8.8870812671278190e-2
0.32221463113741466    	1.3694121823340126    	-0.10564223634925832    
0.483321946706122    	1.3694121823340126    	-0.10912278954227589    
0.6444292622748293    	1.3694121823340126    	-0.10580406659702823    
0.8055365778435366    	1.3694121823340126    	-9.83912978611040100e-2
0.9666438934122439    	1.3694121823340126    	-8.83272877099012300e-2
1.1277512089809512    	1.3694121823340126    	-7.64770023108908400e-2
1.2888585245496584    	1.3694121823340126    	-6.33941776411916200e-2
1.4499658401183657    	1.3694121823340126    	-4.94478384321599700e-2
1.611073155687073    	1.3694121823340126    	-3.48903696651172700e-2
1.7721804712557803    	1.3694121823340126    	-1.989739666224965600e-2
1.9332877868244875    	1.3694121823340126    	-4.592585138420924000e-3
2.094395102393195    	1.3694121823340126    	1.093626716390752500e-2
2.2555024179619023    	1.3694121823340126    	2.662646574886229400e-2
2.41660973353061    	1.3694121823340126    	4.243305779694972500e-2
2.5777170490993173    	1.3694121823340126    	5.83237170539456600e-2
2.738824364668025    	1.3694121823340126    	7.42751484273983700e-2
2.8999316802367323    	1.3694121823340126    	9.02705395853312700e-2
3.06103899580544    	1.3694121823340126    	0.10629774369925238    
3.2221463113741473    	1.3694121823340126    	0.12234797786857882    
3.383253626942855    	1.3694121823340126    	0.13841488792498097    
3.5443609425115623    	1.3694121823340126    	0.15449387493551994    
3.70546825808027    	1.3694121823340126    	0.1705816093626299    
3.8665755736489773    	1.3694121823340126    	0.18667568017004157    
4.027682889217685    	1.3694121823340126    	0.20277434117023313    
4.188790204786392    	1.3694121823340126    	0.2188763275489296    
4.3498975203551    	1.3694121823340126    	0.2349807230899956    
4.511004835923807    	1.3694121823340126    	0.2510868640584898    
4.672112151492515    	1.3694121823340126    	0.26719426960405085    
4.833219467061222    	1.3694121823340126    	0.2833025913583789    
4.99432678262993    	1.3694121823340126    	0.2994115769286332    
5.155434098198637    	1.3694121823340126    	0.31552104345323095    
5.316541413767345    	1.3694121823340126    	0.3316308584452466    
5.477648729336052    	1.3694121823340126    	0.3477409259143992    
5.63875604490476    	1.3694121823340126    	0.36385117631276287    
5.799863360473467    	1.3694121823340126    	0.3799615592504901    
5.960970676042175    	1.3694121823340126    	0.3960720382182974    
6.122077991610882    	1.3694121823340126    	0.4121825867638144    
6.283185307179586    	1.3694121823340126    	0.42829318572125563    

0.    	1.53051949790272    	0.    
0.16110731556870733    	1.53051949790272    	-5.022456348566295000e-3
0.32221463113741466    	1.53051949790272    	4.468971116114048000e-3
0.483321946706122    	1.53051949790272    	1.663590183663454800e-2
0.6444292622748293    	1.53051949790272    	3.017155294803291000e-2
0.8055365778435366    	1.53051949790272    	4.45313511952345250e-2
0.9666438934122439    	1.53051949790272    	5.94248545181587300e-2
1.1277512089809512    	1.53051949790272    	7.46779419064564700e-2
1.2888585245496584    	1.53051949790272    	9.01791441819927400e-2
1.4499658401183657    	1.53051949790272    	0.10585417524956063    
1.611073155687073    	1.53051949790272    	0.12165222904344644    
1.7721804712557803    	1.53051949790272    	0.13753795151202142    
1.9332877868244875    	1.53051949790272    	0.1534864482720976    
2.094395102393195    	1.53051949790272    	0.1694800453010384    
2.2555024179619023    	1.53051949790272    	0.18550612195612357    
2.41660973353061    	1.53051949790272    	0.2015556290622031    
2.5777170490993173    	1.53051949790272    	0.21762205922019243    
2.738824364668025    	1.53051949790272    	0.233700723038545    
2.8999316802367323    	1.53051949790272    	0.24978823613028683    
3.06103899580544    	1.53051949790272    	0.26588215329220755    
3.2221463113741473    	1.53051949790272    	0.28198070649269996    
3.383253626942855    	1.53051949790272    	0.29808261661328384    
3.5443609425115623    	1.53051949790272    	0.3141869578711022    
3.70546825808027    	1.53051949790272    	0.33029306001745995    
3.8665755736489773    	1.53051949790272    	0.34640043770149953    
4.027682889217685    	1.53051949790272    	0.36250873940896866    
4.188790204786392    	1.53051949790272    	0.3786177105278978    
4.3498975203551    	1.53051949790272    	0.39472716662046137    
4.511004835923807    	1.53051949790272    	0.41083697407426745    
4.672112151492515    	1.53051949790272    	0.4269470360922921    
4.833219467061222    	1.53051949790272    	0.44305728254665916    
4.99432678262993    	1.53051949790272    	0.45916766262972064    
5.155434098198637    	1.53051949790272    	0.4752781395307381    
5.316541413767345    	1.53051949790272    	0.49138868657958457    
5.477648729336052    	1.53051949790272    	0.507499284453048    
5.63875604490476    	1.53051949790272    	0.5236099191508641    
5.799863360473467    	1.53051949790272    	0.5397205805293627    
5.960970676042175    	1.53051949790272    	0.5558312612390853    
6.122077991610882    	1.53051949790272    	0.5719419559550678    
6.283185307179586    	1.53051949790272    	0.5880526608191641    

0.    	1.6916268134714272    	0.    
0.16110731556870733    	1.6916268134714272    	7.9373238440143700e-2
0.32221463113741466    	1.6916268134714272    	0.1152989535465118    
0.483321946706122    	1.6916268134714272    	0.1432155105506486    
0.6444292622748293    	1.6916268134714272    	0.1670347830591079    
0.8055365778435366    	1.6916268134714272    	0.1883869590705844    
0.9666438934122439    	1.6916268134714272    	0.20814148113710867    
1.1277512089809512    	1.6916268134714272    	0.22681958304816005    
1.2888585245496584    	1.6916268134714272    	0.24475494941774897    
1.4499658401183657    	1.6916268134714272    	0.2621699567576631    
1.611073155687073    	1.6916268134714272    	0.2792166937682113    
1.7721804712557803    	1.6916268134714272    	0.2960009933196886    
1.9332877868244875    	1.6916268134714272    	0.31259737711203117    
2.094395102393195    	1.6916268134714272    	0.32905875259032985    
2.2555024179619023    	1.6916268134714272    	0.3454228998330344    
2.41660973353061    	1.6916268134714272    	0.36171690767822184    
2.5777170490993173    	1.6916268134714272    	0.37796025612016515    
2.738824364668025    	1.6916268134714272    	0.3941669829210008    
2.8999316802367323    	1.6916268134714272    	0.4103472192926023    
3.06103899580544    	1.6916268134714272    	0.42650828498651966    
3.2221463113741473    	1.6916268134714272    	0.4426554726312112    
3.383253626942855    	1.6916268134714272    	0.458792611286543    
3.5443609425115623    	1.6916268134714272    	0.4749224722970295    
3.70546825808027    	1.6916268134714272    	0.4910470620619356    
3.8665755736489773    	1.6916268134714272    	0.5071678334861477    
4.027682889217685    	1.6916268134714272    	0.5232858388327175    
4.188790204786392    	1.6916268134714272    	0.5394018402862973    
4.3498975203551    	1.6916268134714272    	0.5555163899642142    
4.511004835923807    	1.6916268134714272    	0.571629887837116    
4.672112151492515    	1.6916268134714272    	0.5877426236683088    
4.833219467061222    	1.6916268134714272    	0.6038548073866148    
4.99432678262993    	1.6916268134714272    	0.6199665910854705    
5.155434098198637    	1.6916268134714272    	0.6360780849583605    
5.316541413767345    	1.6916268134714272    	0.6521893688426987    
5.477648729336052    	1.6916268134714272    	0.668300500582803    
5.63875604490476    	1.6916268134714272    	0.68441152208867    
5.799863360473467    	1.6916268134714272    	0.7005224637255232    
5.960970676042175    	1.6916268134714272    	0.7166333474940754    
6.122077991610882    	1.6916268134714272    	0.7327441893346832    
6.283185307179586    	1.6916268134714272    	0.7488550007967633    

0.    	1.8527341290401345    	0.    
0.16110731556870733    	1.8527341290401345    	0.16213046753084245    
0.32221463113741466    	1.8527341290401345    	0.22397727261329822    
0.483321946706122    	1.8527341290401345    	0.2673376912232818    
0.6444292622748293    	1.8527341290401345    	0.30124093796726614    
0.8055365778435366    	1.8527341290401345    	0.3294497410848473    
0.9666438934122439    	1.8527341290401345    	0.3539709096347667    
1.1277512089809512    	1.8527341290401345    	0.376007532524976    
1.2888585245496584    	1.8527341290401345    	0.3963298059054047    
1.4499658401183657    	1.8527341290401345    	0.4154510094599888    
1.611073155687073    	1.8527341290401345    	0.43372218763761017    
1.7721804712557803    	1.8527341290401345    	0.4513876192147385    
1.9332877868244875    	1.8527341290401345    	0.46861931190155015    
2.094395102393195    	1.8527341290401345    	0.4855393843358264    
2.2555024179619023    	1.8527341290401345    	0.5022350388330006    
2.41660973353061    	1.8527341290401345    	0.5187688006576989    
2.5777170490993173    	1.8527341290401345    	0.5351856326759333    
2.738824364668025    	1.8527341290401345    	0.5515179362328573    
2.8999316802367323    	1.8527341290401345    	0.5677890957461262    
3.06103899580544    	1.8527341290401345    	0.58401600634433    
3.2221463113741473    	1.8527341290401345    	0.6002108842396956    
3.383253626942855    	1.8527341290401345    	0.6163825674997961    
3.5443609425115623    	1.8527341290401345    	0.6325374528201504    
3.70546825808027    	1.8527341290401345    	0.6486801712832961    
3.8665755736489773    	1.8527341290401345    	0.6648140764203903    
4.027682889217685    	1.8527341290401345    	0.6809415970187285    
4.188790204786392    	1.8527341290401345    	0.6970644923194023    
4.3498975203551    	1.8527341290401345    	0.7131840366953427    
4.511004835923807    	1.8527341290401345    	0.7293011533412084    
4.672112151492515    	1.8527341290401345    	0.7454165110759169    
4.833219467061222    	1.8527341290401345    	0.7615305944479436    
4.99432678262993    	1.8527341290401345    	0.7776437545126689    
5.155434098198637    	1.8527341290401345    	0.793756245613847    
5.316541413767345    	1.8527341290401345    	0.8098682520286855    
5.477648729336052    	1.8527341290401345    	0.8259799072708951    
5.63875604490476    	1.8527341290401345    	0.8420913080752863    
5.799863360473467    	1.8527341290401345    	0.8582025245295328    
5.960970676042175    	1.8527341290401345    	0.8743136074147122    
6.122077991610882    	1.8527341290401345    	0.8904245935236543    
6.283185307179586    	1.8527341290401345    	0.9065355095142152    

0.    	2.013841444608842    	0.    
0.16110731556870733    	2.013841444608842    	0.24110586216045282    
0.32221463113741466    	2.013841444608842    	0.32768921693873737    
0.483321946706122    	2.013841444608842    	0.3857877445734941    
0.6444292622748293    	2.013841444608842    	0.4293141487556353    
0.8055365778435366    	2.013841444608842    	0.46406624528072327    
0.9666438934122439    	2.013841444608842    	0.493136234413717    
1.1277512089809512    	2.013841444608842    	0.5183779008102783    
1.2888585245496584    	2.013841444608842    	0.5409780044805377    
1.4499658401183657    	2.013841444608842    	0.5617274346063792    
1.611073155687073    	2.013841444608842    	0.5811670995184266    
1.7721804712557803    	2.013841444608842    	0.5996733972073277    
1.9332877868244875    	2.013841444608842    	0.6175113664841567    
2.094395102393195    	2.013841444608842    	0.634869174370813    
2.2555024179619023    	2.013841444608842    	0.6518811869255486    
2.41660973353061    	2.013841444608842    	0.6686437464680289    
2.5777170490993173    	2.013841444608842    	0.6852261342213922    
2.738824364668025    	2.013841444608842    	0.7016782759359896    
2.8999316802367323    	2.013841444608842    	0.7180362035911241    
3.06103899580544    	2.013841444608842    	0.7343259501174698    
3.2221463113741473    	2.013841444608842    	0.7505663389175425    
3.383253626942855    	2.013841444608842    	0.7667709881653146    
3.5443609425115623    	2.013841444608842    	0.7829497542362553    
3.70546825808027    	2.013841444608842    	0.7991097729535701    
3.8665755736489773    	2.013841444608842    	0.8152562116199911    
4.027682889217685    	2.013841444608842    	0.8313928126427423    
4.188790204786392    	2.013841444608842    	0.8475222867559351    
4.3498975203551    	2.013841444608842    	0.8636465975825144    
4.511004835923807    	2.013841444608842    	0.8797671676308927    
4.672112151492515    	2.013841444608842    	0.8958850274535411    
4.833219467061222    	2.013841444608842    	0.9120009236690366    
4.99432678262993    	2.013841444608842    	0.9281153972025535    
5.155434098198637    	2.013841444608842    	0.9442288399607464    
5.316541413767345    	2.013841444608842    	0.9603415358879337    
5.477648729336052    	2.013841444608842    	0.9764536907092836    
5.63875604490476    	2.013841444608842    	0.9925654534790398    
5.799863360473467    	2.013841444608842    	1.008676932192092    
5.960970676042175    	2.013841444608842    	1.02478820509468    
6.122077991610882    	2.013841444608842    	1.0408993288791915    
6.283185307179586    	2.013841444608842    	1.0570103446214976    

0.    	2.1749487601775495    	0.    
0.16110731556870733    	2.1749487601775495    	0.31425400109193347    
0.32221463113741466    	2.1749487601775495    	0.42374870164217754    
0.483321946706122    	2.1749487601775495    	0.4954978764384643    
0.6444292622748293    	2.1749487601775495    	0.547937386538558    
0.8055365778435366    	2.1749487601775495    	0.5887499749103343    
0.9666438934122439    	2.1749487601775495    	0.6220331466623656    
1.1277512089809512    	2.1749487601775495    	0.6502433701491902    
1.2888585245496584    	2.1749487601775495    	0.6749532327802539    
1.4499658401183657    	2.1749487601775495    	0.6972107496210125    
1.611073155687073    	2.1749487601775495    	0.7177326836421952    
1.7721804712557803    	2.1749487601775495    	0.7370178035383825    
1.9332877868244875    	2.1749487601775495    	0.7554173148555581    
2.094395102393195    	2.1749487601775495    	0.7731805595727119    
2.2555024179619023    	2.1749487601775495    	0.7904855874805855    
2.41660973353061    	2.1749487601775495    	0.80746006273841    
2.5777170490993173    	2.1749487601775495    	0.8241957905791626    
2.738824364668025    	2.1749487601775495    	0.8407589281076828    
2.8999316802367323    	2.1749487601775495    	0.8571972216555839    
3.06103899580544    	2.1749487601775495    	0.8735451677163943    
3.2221463113741473    	2.1749487601775495    	0.8898277093666812    
3.383253626942855    	2.1749487601775495    	0.9060628921832631    
3.5443609425115623    	2.1749487601775495    	0.9222637769466127    
3.70546825808027    	2.1749487601775495    	0.9384398194065304    
3.8665755736489773    	2.1749487601775495    	0.9545978668068968    
4.027682889217685    	2.1749487601775495    	0.9707428782484837    
4.188790204786392    	2.1749487601775495    	0.9868784457518315    
4.3498975203551    	2.1749487601775495    	1.0030071713330972    
4.511004835923807    	2.1749487601775495    	1.019130939972226    
4.672112151492515    	2.1749487601775495    	1.035251117264475    
4.833219467061222    	2.1749487601775495    	1.0513686925614938    
4.99432678262993    	2.1749487601775495    	1.0674843826485727    
5.155434098198637    	2.1749487601775495    	1.0835987068450903    
5.316541413767345    	2.1749487601775495    	1.099712041408467    
5.477648729336052    	2.1749487601775495    	1.1158246589471545    
5.63875604490476    	2.1749487601775495    	1.1319367569744039    
5.799863360473467    	2.1749487601775495    	1.1480484785953093    
5.960970676042175    	2.1749487601775495    	1.1641599274947358    
6.122077991610882    	2.1749487601775495    	1.1802711787963271    
6.283185307179586    	2.1749487601775495    	1.1963822869301248    

0.    	2.336056075746257    	0.    
0.16110731556870733    	2.336056075746257    	0.37968038594990805    
0.32221463113741466    	2.336056075746257    	0.5096678365275247    
0.483321946706122    	2.336056075746257    	0.59362665203097    
0.6444292622748293    	2.336056075746257    	0.6540383717673757    
0.8055365778435366    	2.336056075746257    	0.7002716868696225    
0.9666438934122439    	2.336056075746257    	0.7373232840599044    
1.1277512089809512    	2.336056075746257    	0.7681886941515771    
1.2888585245496584    	2.336056075746257    	0.7947856027655392    
1.4499658401183657    	2.336056075746257    	0.81839200781112    
1.611073155687073    	2.336056075746257    	0.8398819631147103    
1.7721804712557803    	2.336056075746257    	0.8598636902276249    
1.9332877868244875    	2.336056075746257    	0.878765465391596    
2.094395102393195    	2.336056075746257    	0.8968913477164213    
2.2555024179619023    	2.336056075746257    	0.9144584593292768    
2.41660973353061    	2.336056075746257    	0.9316224797942944    
2.5777170490993173    	2.336056075746257    	0.9484953606469793    
2.738824364668025    	2.336056075746257    	0.9651577769123942    
2.8999316802367323    	2.336056075746257    	0.9816679526695548    
3.06103899580544    	2.336056075746257    	0.9980679545337812    
3.2221463113741473    	2.336056075746257    	1.01438819924311    
3.383253626942855    	2.336056075746257    	1.0306506924062466    
3.5443609425115623    	2.336056075746257    	1.0468713609413127    
3.70546825808027    	2.336056075746257    	1.0630617356257508    
3.8665755736489773    	2.336056075746257    	1.07923016630457    
4.027682889217685    	2.336056075746257    	1.0953827003339844    
4.188790204786392    	2.336056075746257    	1.1115237179895194    
4.3498975203551    	2.336056075746257    	1.1276563922896914    
4.511004835923807    	2.336056075746257    	1.1437830218659883    
4.672112151492515    	2.336056075746257    	1.1599052719882532    
4.833219467061222    	2.336056075746257    	1.1760243491175202    
4.99432678262993    	2.336056075746257    	1.1921411273348335    
5.155434098198637    	2.336056075746257    	1.2082562399221959    
5.316541413767345    	2.336056075746257    	1.2243701457052607    
5.477648729336052    	2.336056075746257    	1.240483177115348    
5.63875604490476    	2.336056075746257    	1.256595575009225    
5.799863360473467    	2.336056075746257    	1.2727075138958455    
5.960970676042175    	2.336056075746257    	1.2888191202133155    
6.122077991610882    	2.336056075746257    	1.3049304855708708    
6.283185307179586    	2.336056075746257    	1.3210416763430155    

0.    	2.4971633913149645    	0.    
0.16110731556870733    	2.4971633913149645    	0.4356905077334533    
0.32221463113741466    	2.4971633913149645    	0.5832213611324928    
0.483321946706122    	2.4971633913149645    	0.6776325876078386    
0.6444292622748293    	2.4971633913149645    	0.7448691446569446    
0.8055365778435366    	2.4971633913149645    	0.7957430273985017    
0.9666438934122439    	2.4971633913149645    	0.8360206926068594    
1.1277512089809512    	2.4971633913149645    	0.8691591508796047    
1.2888585245496584    	2.4971633913149645    	0.8973715189988217    
1.4499658401183657    	2.4971633913149645    	0.9221326782431634    
1.611073155687073    	2.4971633913149645    	0.9444513357596973    
1.7721804712557803    	2.4971633913149645    	0.9650294133377779    
1.9332877868244875    	2.4971633913149645    	0.9843611657851884    
2.094395102393195    	2.4971633913149645    	1.0027974943713052    
2.2555024179619023    	2.4971633913149645    	1.020588970210694    
2.41660973353061    	2.4971633913149645    	1.0379152562534506    
2.5777170490993173    	2.4971633913149645    	1.054905550851645    
2.738824364668025    	2.4971633913149645    	1.0716529575097902    
2.8999316802367323    	2.4971633913149645    	1.088224670081241    
3.06103899580544    	2.4971633913149645    	1.1046692357998693    
3.2221463113741473    	2.4971633913149645    	1.121021757287644    
3.383253626942855    	2.4971633913149645    	1.1373076302514495    
3.5443609425115623    	2.4971633913149645    	1.153545235248244    
3.70546825808027    	2.4971633913149645    	1.1697478794420328    
3.8665755736489773    	2.4971633913149645    	1.1859251990223545    
4.027682889217685    	2.4971633913149645    	1.2020841729775156    
4.188790204786392    	2.4971633913149645    	1.2182298563911909    
4.3498975203551    	2.4971633913149645    	1.2343659111047436    
4.511004835923807    	2.4971633913149645    	1.2504949898678563    
4.672112151492515    	2.4971633913149645    	1.266619014495344    
4.833219467061222    	2.4971633913149645    	1.282739377310918    
4.99432678262993    	2.4971633913149645    	1.2988570870531362    
5.155434098198637    	2.4971633913149645    	1.314972874564955    
5.316541413767345    	2.4971633913149645    	1.331087269356917    
5.477648729336052    	2.4971633913149645    	1.3472006550734132    
5.63875604490476    	2.4971633913149645    	1.363313309676665    
5.799863360473467    	2.4971633913149645    	1.3794254345597943    
5.960970676042175    	2.4971633913149645    	1.3955371756394672    
6.122077991610882    	2.4971633913149645    	1.4116486386378821    
6.283185307179586    	2.4971633913149645    	1.4277599001549397    

0.    	2.658270706883672    	0.    
0.16110731556870733    	2.658270706883672    	0.4808337337091385    
0.32221463113741466    	2.658270706883672    	0.6425042778057017    
0.483321946706122    	2.658270706883672    	0.7453399735639166    
0.6444292622748293    	2.658270706883672    	0.8180772359006343    
0.8055365778435366    	2.658270706883672    	0.8726913389260611    
0.9666438934122439    	2.658270706883672    	0.915569161265227    
1.1277512089809512    	2.658270706883672    	0.950539658541357    
1.2888585245496584    	2.658270706883672    	0.9800540601355615    
1.4499658401183657    	2.658270706883672    	1.0057459320454187    
1.611073155687073    	2.658270706883672    	1.0287325097534148    
1.7721804712557803    	2.658270706883672    	1.049791235881301    
1.9332877868244875    	2.658270706883672    	1.06946954286301    
2.094395102393195    	2.658270706883672    	1.0881560859689408    
2.2555024179619023    	2.658270706883672    	1.1061283956408    
2.41660973353061    	2.658270706883672    	1.1235854650386128    
2.5777170490993173    	2.658270706883672    	1.1406703931615594    
2.738824364668025    	2.658270706883672    	1.157486300661742    
2.8999316802367323    	2.658270706883672    	1.1741076108813475    
3.06103899580544    	2.658270706883672    	1.1905880943249434    
3.2221463113741473    	2.658270706883672    	1.2069666303589597    
3.383253626942855    	2.658270706883672    	1.2232713470529923    
3.5443609425115623    	2.658270706883672    	1.2395226025560646    
3.70546825808027    	2.658270706883672    	1.2557351357701876    
3.8665755736489773    	2.658270706883672    	1.2719196196571814    
4.027682889217685    	2.658270706883672    	1.2880837840853139    
4.188790204786392    	2.658270706883672    	1.3042332280223974    
4.3498975203551    	2.658270706883672    	1.3203720072928746    
4.511004835923807    	2.658270706883672    	1.336503060059799    
4.672112151492515    	2.658270706883672    	1.3526285149089627    
4.833219467061222    	2.658270706883672    	1.3687499139663022    
4.99432678262993    	2.658270706883672    	1.3848683745020904    
5.155434098198637    	2.658270706883672    	1.4009847059917884    
5.316541413767345    	2.658270706883672    	1.4170994949167826    
5.477648729336052    	2.658270706883672    	1.433213166198348    
5.63875604490476    	2.658270706883672    	1.4493260277050837    
5.799863360473467    	2.658270706883672    	1.4654383024983029    
5.960970676042175    	2.658270706883672    	1.4815501521940688    
6.122077991610882    	2.658270706883672    	1.4976616938893916    
6.283185307179586    	2.658270706883672    	1.5137730124256712    

0.    	2.8193780224523795    	0.    
0.16110731556870733    	2.8193780224523795    	0.5139408780368386    
0.32221463113741466    	2.8193780224523795    	0.6859811901451982    
0.483321946706122    	2.8193780224523795    	0.7949952241679945    
0.6444292622748293    	2.8193780224523795    	0.8717665943896735    
0.8055365778435366    	2.8193780224523795    	0.9291237006028248    
0.9666438934122439    	2.8193780224523795    	0.9739084264816431    
1.1277512089809512    	2.8193780224523795    	1.0102225047356082    
1.2888585245496584    	2.8193780224523795    	1.0406917917914569    
1.4499658401183657    	2.8193780224523795    	1.0670662298644291    
1.611073155687073    	2.8193780224523795    	1.0905426469602886    
1.7721804712557803    	2.8193780224523795    	1.111953871177653    
1.9332877868244875    	2.8193780224523795    	1.1318863343641186    
2.094395102393195    	2.8193780224523795    	1.1507563798237541    
2.2555024179619023    	2.8193780224523795    	1.1688613094327474    
2.41660973353061    	2.8193780224523795    	1.1864142927427348    
2.5777170490993173    	2.8193780224523795    	1.203568623211094    
2.738824364668025    	2.8193780224523795    	1.2204347678667942    
2.8999316802367323    	2.8193780224523795    	1.2370924520153843    
3.06103899580544    	2.8193780224523795    	1.2535992768043032    
3.2221463113741473    	2.8193780224523795    	1.2699968913892743    
3.383253626942855    	2.8193780224523795    	1.2863154277003772    
3.5443609425115623    	2.8193780224523795    	1.3025766942133346    
3.70546825808027    	2.8193780224523795    	1.318796479838343    
3.8665755736489773    	2.8193780224523795    	1.3349862178853988    
4.027682889217685    	2.8193780224523795    	1.3511541889032042    
4.188790204786392    	2.8193780224523795    	1.3673063907333831    
4.3498975203551    	2.8193780224523795    	1.3834471681397351    
4.511004835923807    	2.8193780224523795    	1.399579668601805    
4.672112151492515    	2.8193780224523795    	1.415706172347108    
4.833219467061222    	2.8193780224523795    	1.4318283313635545    
4.99432678262993    	2.8193780224523795    	1.4479473425164184    
5.155434098198637    	2.8193780224523795    	1.464064072948677    
5.316541413767345    	2.8193780224523795    	1.4801791509230005    
5.477648729336052    	2.8193780224523795    	1.4962930316323093    
5.63875604490476    	2.8193780224523795    	1.5124060448779457    
5.799863360473467    	2.8193780224523795    	1.5285184296122447    
5.960970676042175    	2.8193780224523795    	1.5446303589648935    
6.122077991610882    	2.8193780224523795    	1.5607419583749638    
6.283185307179586    	2.8193780224523795    	1.5768533187280074    

0.    	2.980485338021087    	0.    
0.16110731556870733    	2.980485338021087    	0.5341544830688488    
0.32221463113741466    	2.980485338021087    	0.7125260689587605    
0.483321946706122    	2.980485338021087    	0.8253122945121296    
0.6444292622748293    	2.980485338021087    	0.9045466939409185    
0.8055365778435366    	2.980485338021087    	0.96357854390392    
0.9666438934122439    	2.980485338021087    	1.0095275319312085    
1.1277512089809512    	2.980485338021087    	1.0466619350958832    
1.2888585245496584    	2.980485338021087    	1.0777142285681547    
1.4499658401183657    	2.980485338021087    	1.1045054081967516    
1.611073155687073    	2.980485338021087    	1.1282808972940315    
1.7721804712557803    	2.980485338021087    	1.149907339625188    
1.9332877868244875    	2.980485338021087    	1.169994978174667    
2.094395102393195    	2.980485338021087    	1.1889770612073265    
2.2555024179619023    	2.980485338021087    	1.207162962071408    
2.41660973353061    	2.980485338021087    	1.2247745057307442    
2.5777170490993173    	2.980485338021087    	1.2419712098808857    
2.738824364668025    	2.980485338021087    	1.258868026889644    
2.8999316802367323    	2.980485338021087    	1.2755479191823942    
3.06103899580544    	2.980485338021087    	1.292070826709984    
3.2221463113741473    	2.980485338021087    	1.3084800897261752    
3.383253626942855    	2.980485338021087    	1.3248070636203684    
3.5443609425115623    	2.980485338021087    	1.3410744423669207    
3.70546825808027    	2.980485338021087    	1.3572986559597329    
3.8665755736489773    	2.980485338021087    	1.3734916019402554    
4.027682889217685    	2.980485338021087    	1.389661897075762    
4.188790204786392    	2.980485338021087    	1.4058157827407411    
4.3498975203551    	2.980485338021087    	1.4219577801112486    
4.511004835923807    	2.980485338021087    	1.4380911644652539    
4.672112151492515    	2.980485338021087    	1.4542183086153009    
4.833219467061222    	2.980485338021087    	1.4703409316256537    
4.99432678262993    	2.980485338021087    	1.4864602789584063    
5.155434098198637    	2.980485338021087    	1.5025772529655037    
5.316541413767345    	2.980485338021087    	1.5186925074192275    
5.477648729336052    	2.980485338021087    	1.534806515994886    
5.63875604490476    	2.980485338021087    	1.550919621884883    
5.799863360473467    	2.980485338021087    	1.5670320737438344    
5.960970676042175    	2.980485338021087    	1.5831440517310846    
6.122077991610882    	2.980485338021087    	1.5992556863789602    
6.283185307179586    	2.980485338021087    	1.6153670722632767    

0.    	3.141592653589793    	0.    
0.16110731556870733    	3.141592653589793    	0.540951027052558    
0.32221463113741466    	3.141592653589793    	0.7214514158285001    
0.483321946706122    	3.141592653589793    	0.8355059883992328    
0.6444292622748293    	3.141592653589793    	0.9155685471945856    
0.8055365778435366    	3.141592653589793    	0.9751635064861445    
0.9666438934122439    	3.141592653589793    	1.021503961492634    
1.1277512089809512    	3.141592653589793    	1.058914187516603    
1.2888585245496584    	3.141592653589793    	1.0901625088001297    
1.4499658401183657    	3.141592653589793    	1.1170938119894749    
1.611073155687073    	3.141592653589793    	1.1409698598939901    
1.7721804712557803    	3.141592653589793    	1.1626686663271544    
1.9332877868244875    	3.141592653589793    	1.1828084804375112    
2.094395102393195    	3.141592653589793    	1.2018282345482234    
2.2555024179619023    	3.141592653589793    	1.2200413608723724    
2.41660973353061    	3.141592653589793    	1.237672594635944    
2.5777170490993173    	3.141592653589793    	1.2548835463481374    
2.738824364668025    	3.141592653589793    	1.2717906765096614    
2.8999316802367323    	3.141592653589793    	1.2884780359824788    
3.06103899580544    	3.141592653589793    	1.3050063511076044    
3.2221463113741473    	3.141592653589793    	1.3214195307470302    
3.383253626942855    	3.141592653589793    	1.337749341661364    
3.5443609425115623    	3.141592653589793    	1.3540187755615813    
3.70546825808027    	3.141592653589793    	1.3702444779970762    
3.8665755736489773    	3.141592653589793    	1.3864385026006778    
4.027682889217685    	3.141592653589793    	1.402609579188486    
4.188790204786392    	3.141592653589793    	1.4187640310195333    
4.3498975203551    	3.141592653589793    	1.4349064385860464    
4.511004835923807    	3.141592653589793    	1.45104012013644    
4.672112151492515    	3.141592653589793    	1.4671674796136889    
4.833219467061222    	3.141592653589793    	1.4832902586355492    
4.99432678262993    	3.141592653589793    	1.499409719004121    
5.155434098198637    	3.141592653589793    	1.515526774909875    
5.316541413767345    	3.141592653589793    	1.5316420887023465    
5.477648729336052    	3.141592653589793    	1.5477561402712894    
5.63875604490476    	3.141592653589793    	1.563869277311666    
5.799863360473467    	3.141592653589793    	1.5799817517403496    
5.960970676042175    	3.141592653589793    	1.5960937460803093    
6.122077991610882    	3.141592653589793    	1.6122053925764075    
6.283185307179586    	3.141592653589793    	1.6283167870452604    


==> plot-data/largeq-hamiltonian/K1.0.dat <==
# K=1.    
phi	p	h

0.    	-3.141592653589793    	0.    
0.16110731556870733    	-3.141592653589793    	0.6859476110643947    
0.32221463113741466    	-3.141592653589793    	1.0114445838521733    
0.483321946706122    	-3.141592653589793    	1.2704957404347426    
0.6444292622748293    	-3.141592653589793    	1.4955548832419319    
0.8055365778435366    	-3.141592653589793    	1.7001464265453274    
0.9666438934122439    	-3.141592653589793    	1.8914834655636534    
1.1277512089809512    	-3.141592653589793    	2.0738902755994593    
1.2888585245496584    	-3.141592653589793    	2.2501351808948225    
1.4499658401183657    	-3.141592653589793    	2.422063068096004    
1.611073155687073    	-3.141592653589793    	2.5909357000123556    
1.7721804712557803    	-3.141592653589793    	2.7576310904573567    
1.9332877868244875    	-3.141592653589793    	2.92276748857955    
2.094395102393195    	-3.141592653589793    	3.0867838267020984    
2.2555024179619023    	-3.141592653589793    	3.2499935370380846    
2.41660973353061    	-3.141592653589793    	3.412621354813493    
2.5777170490993173    	-3.141592653589793    	3.574828890537523    
2.738824364668025    	-3.141592653589793    	3.7367326047108835    
2.8999316802367323    	-3.141592653589793    	3.898416548195538    
3.06103899580544    	-3.141592653589793    	4.0599414473325    
3.2221463113741473    	-3.141592653589793    	4.221351210983762    
3.383253626942855    	-3.141592653589793    	4.382677605909933    
3.5443609425115623    	-3.141592653589793    	4.5439436238219875    
3.70546825808027    	-3.141592653589793    	4.705165910269319    
3.8665755736489773    	-3.141592653589793    	4.866356518884757    
4.027682889217685    	-3.141592653589793    	5.027524179484402    
4.188790204786392    	-3.141592653589793    	5.188675215327287    
4.3498975203551    	-3.141592653589793    	5.349814206905636    
4.511004835923807    	-3.141592653589793    	5.510944472467867    
4.672112151492515    	-3.141592653589793    	5.672068415956952    
4.833219467061222    	-3.141592653589793    	5.833187778990649    
4.99432678262993    	-3.141592653589793    	5.994303823371058    
5.155434098198637    	-3.141592653589793    	6.155417463288648    
5.316541413767345    	-3.141592653589793    	6.3165293610929565    
5.477648729336052    	-3.141592653589793    	6.477639996673736    
5.63875604490476    	-3.141592653589793    	6.63874971772595    
5.799863360473467    	-3.141592653589793    	6.79985877616647    
5.960970676042175    	-3.141592653589793    	6.960967354518266    
6.122077991610882    	-3.141592653589793    	7.122075585026201    
6.283185307179586    	-3.141592653589793    	7.283183563506888    

0.    	-2.9804853380210856    	0.    
0.16110731556870733    	-2.9804853380210856    	0.6791510670806853    
0.32221463113741466    	-2.9804853380210856    	1.0025192369824336    
0.483321946706122    	-2.9804853380210856    	1.260302046547639    
0.6444292622748293    	-2.9804853380210856    	1.4845330299882646    
0.8055365778435366    	-2.9804853380210856    	1.6885614639631026    
0.9666438934122439    	-2.9804853380210856    	1.8795070360022277    
1.1277512089809512    	-2.9804853380210856    	2.0616380231787392    
1.2888585245496584    	-2.9804853380210856    	2.237686900662847    
1.4499658401183657    	-2.9804853380210856    	2.4094746643032807    
1.611073155687073    	-2.9804853380210856    	2.578246737412397    
1.7721804712557803    	-2.9804853380210856    	2.74486976375539    
1.9332877868244875    	-2.9804853380210856    	2.9099539863167054    
2.094395102393195    	-2.9804853380210856    	3.0739326533612017    
2.2555024179619023    	-2.9804853380210856    	3.2371151382371197    
2.41660973353061    	-2.9804853380210856    	3.3997232659082925    
2.5777170490993173    	-2.9804853380210856    	3.561916554070271    
2.738824364668025    	-2.9804853380210856    	3.723809955090866    
2.8999316802367323    	-2.9804853380210856    	3.885486431395453    
3.06103899580544    	-2.9804853380210856    	4.04700592293488    
3.2221463113741473    	-2.9804853380210856    	4.208411769962908    
3.383253626942855    	-2.9804853380210856    	4.369735327868938    
3.5443609425115623    	-2.9804853380210856    	4.530999290627326    
3.70546825808027    	-2.9804853380210856    	4.692220088231975    
3.8665755736489773    	-2.9804853380210856    	4.853409618224335    
4.027682889217685    	-2.9804853380210856    	5.014576497371678    
4.188790204786392    	-2.9804853380210856    	5.175726967048494    
4.3498975203551    	-2.9804853380210856    	5.336865548430838    
4.511004835923807    	-2.9804853380210856    	5.49799551679668    
4.672112151492515    	-2.9804853380210856    	5.659119244958564    
4.833219467061222    	-2.9804853380210856    	5.820238451980753    
4.99432678262993    	-2.9804853380210856    	5.981354383325343    
5.155434098198637    	-2.9804853380210856    	6.142467941344277    
5.316541413767345    	-2.9804853380210856    	6.303579779809837    
5.477648729336052    	-2.9804853380210856    	6.464690372397333    
5.63875604490476    	-2.9804853380210856    	6.625800062299167    
5.799863360473467    	-2.9804853380210856    	6.7869090981699545    
5.960970676042175    	-2.9804853380210856    	6.948017660169041    
6.122077991610882    	-2.9804853380210856    	7.109125878828754    
6.283185307179586    	-2.9804853380210856    	7.270233848724904    

0.    	-2.819378022452378    	0.    
0.16110731556870733    	-2.819378022452378    	0.658937462048675    
0.32221463113741466    	-2.819378022452378    	0.9759743581688711    
0.483321946706122    	-2.819378022452378    	1.229984976203504    
0.6444292622748293    	-2.819378022452378    	1.4517529304370196    
0.8055365778435366    	-2.819378022452378    	1.6541066206620072    
0.9666438934122439    	-2.819378022452378    	1.843887930552662    
1.1277512089809512    	-2.819378022452378    	2.0251985928184637    
1.2888585245496584    	-2.819378022452378    	2.200664463886149    
1.4499658401183657    	-2.819378022452378    	2.372035485970958    
1.611073155687073    	-2.819378022452378    	2.540508487078654    
1.7721804712557803    	-2.819378022452378    	2.7069162953078547    
1.9332877868244875    	-2.819378022452378    	2.871845342506157    
2.094395102393195    	-2.819378022452378    	3.035711971977629    
2.2555024179619023    	-2.819378022452378    	3.198813485598459    
2.41660973353061    	-2.819378022452378    	3.361363052920283    
2.5777170490993173    	-2.819378022452378    	3.523513967400479    
2.738824364668025    	-2.819378022452378    	3.685376696068016    
2.8999316802367323    	-2.819378022452378    	3.847030964228443    
3.06103899580544    	-2.819378022452378    	4.008534373029199    
3.2221463113741473    	-2.819378022452378    	4.169928571626007    
3.383253626942855    	-2.819378022452378    	4.331243691948946    
3.5443609425115623    	-2.819378022452378    	4.4925015424737405    
3.70546825808027    	-2.819378022452378    	4.653717912110586    
3.8665755736489773    	-2.819378022452378    	4.814904234169478    
4.027682889217685    	-2.819378022452378    	4.97606878919912    
4.188790204786392    	-2.819378022452378    	5.137217575041136    
4.3498975203551    	-2.819378022452378    	5.298354936459324    
4.511004835923807    	-2.819378022452378    	5.459484020933231    
4.672112151492515    	-2.819378022452378    	5.620607108690371    
4.833219467061222    	-2.819378022452378    	5.7817258517186545    
4.99432678262993    	-2.819378022452378    	5.942841446883355    
5.155434098198637    	-2.819378022452378    	6.10395476132745    
5.316541413767345    	-2.819378022452378    	6.26506642331361    
5.477648729336052    	-2.819378022452378    	6.426176888034756    
5.63875604490476    	-2.819378022452378    	6.587286485292229    
5.799863360473467    	-2.819378022452378    	6.748395454038365    
5.960970676042175    	-2.819378022452378    	6.90950396740285    
6.122077991610882    	-2.819378022452378    	7.070612150824758    
6.283185307179586    	-2.819378022452378    	7.231720095189634    

0.    	-2.6582707068836706    	0.    
0.16110731556870733    	-2.6582707068836706    	0.6258303177209747    
0.32221463113741466    	-2.6582707068836706    	0.9324974458293745    
0.483321946706122    	-2.6582707068836706    	1.1803297255994258    
0.6444292622748293    	-2.6582707068836706    	1.3980635719479801    
0.8055365778435366    	-2.6582707068836706    	1.5976742589852435    
0.9666438934122439    	-2.6582707068836706    	1.785548665336246    
1.1277512089809512    	-2.6582707068836706    	1.9655157466242126    
1.2888585245496584    	-2.6582707068836706    	2.1400267322302535    
1.4499658401183657    	-2.6582707068836706    	2.3107151881519474    
1.611073155687073    	-2.6582707068836706    	2.4786983498717796    
1.7721804712557803    	-2.6582707068836706    	2.6447536600115025    
1.9332877868244875    	-2.6582707068836706    	2.8094285510050483    
2.094395102393195    	-2.6582707068836706    	2.9731116781228155    
2.2555024179619023    	-2.6582707068836706    	3.1360805718065112    
2.41660973353061    	-2.6582707068836706    	3.298534225216161    
2.5777170490993173    	-2.6582707068836706    	3.460615737350944    
2.738824364668025    	-2.6582707068836706    	3.6224282288629635    
2.8999316802367323    	-2.6582707068836706    	3.784046123094406    
3.06103899580544    	-2.6582707068836706    	3.9455231905498387    
3.2221463113741473    	-2.6582707068836706    	4.1068983105956915    
3.383253626942855    	-2.6582707068836706    	4.2681996113015614    
3.5443609425115623    	-2.6582707068836706    	4.42944745081647    
3.70546825808027    	-2.6582707068836706    	4.59065656804243    
3.8665755736489773    	-2.6582707068836706    	4.751837635941261    
4.027682889217685    	-2.6582707068836706    	4.91299838438123    
4.188790204786392    	-2.6582707068836706    	5.07414441233015    
4.3498975203551    	-2.6582707068836706    	5.235279775612463    
4.511004835923807    	-2.6582707068836706    	5.396407412391225    
4.672112151492515    	-2.6582707068836706    	5.5575294512522255    
4.833219467061222    	-2.6582707068836706    	5.718647434321402    
4.99432678262993    	-2.6582707068836706    	5.879762478869027    
5.155434098198637    	-2.6582707068836706    	6.040875394370561    
5.316541413767345    	-2.6582707068836706    	6.2019867673073925    
5.477648729336052    	-2.6582707068836706    	6.363097022600795    
5.63875604490476    	-2.6582707068836706    	6.524206468119367    
5.799863360473467    	-2.6582707068836706    	6.685315326924423    
5.960970676042175    	-2.6582707068836706    	6.8464237606320255    
6.122077991610882    	-2.6582707068836706    	7.007531886339185    
6.283185307179586    	-2.6582707068836706    	7.168639788887298    

0.    	-2.497163391314963    	0.    
0.16110731556870733    	-2.497163391314963    	0.5806870917452895    
0.32221463113741466    	-2.497163391314963    	0.8732145291561655    
0.483321946706122    	-2.497163391314963    	1.1126223396433477    
0.6444292622748293    	-2.497163391314963    	1.3248554807042905    
0.8055365778435366    	-2.497163391314963    	1.520725947457684    
0.9666438934122439    	-2.497163391314963    	1.7060001966778782    
1.1277512089809512    	-2.497163391314963    	1.88413523896246    
1.2888585245496584    	-2.497163391314963    	2.0573441910935135    
1.4499658401183657    	-2.497163391314963    	2.2271019343496916    
1.611073155687073    	-2.497163391314963    	2.394417175878062    
1.7721804712557803    	-2.497163391314963    	2.5599918374679795    
1.9332877868244875    	-2.497163391314963    	2.7243201739272265    
2.094395102393195    	-2.497163391314963    	2.88775308652518    
2.2555024179619023    	-2.497163391314963    	3.050541146376405    
2.41660973353061    	-2.497163391314963    	3.2128640164309985    
2.5777170490993173    	-2.497163391314963    	3.3748508950410296    
2.738824364668025    	-2.497163391314963    	3.5365948857110117    
2.8999316802367323    	-2.497163391314963    	3.6981631822942993    
3.06103899580544    	-2.497163391314963    	3.859604332024764    
3.2221463113741473    	-2.497163391314963    	4.020953437524376    
3.383253626942855    	-2.497163391314963    	4.182235894500018    
3.5443609425115623    	-2.497163391314963    	4.343470083508649    
3.70546825808027    	-2.497163391314963    	4.504669311714275    
3.8665755736489773    	-2.497163391314963    	4.665843215306433    
4.027682889217685    	-2.497163391314963    	4.826998773273431    
4.188790204786392    	-2.497163391314963    	4.9881410406989435    
4.3498975203551    	-2.497163391314963    	5.149273679424333    
4.511004835923807    	-2.497163391314963    	5.310399342199283    
4.672112151492515    	-2.497163391314963    	5.471519950838607    
4.833219467061222    	-2.497163391314963    	5.632636897666017    
4.99432678262993    	-2.497163391314963    	5.793751191420072    
5.155434098198637    	-2.497163391314963    	5.954863562943728    
5.316541413767345    	-2.497163391314963    	6.115974541747526    
5.477648729336052    	-2.497163391314963    	6.277084511475859    
5.63875604490476    	-2.497163391314963    	6.438193750090948    
5.799863360473467    	-2.497163391314963    	6.599302458985914    
5.960970676042175    	-2.497163391314963    	6.760410784077424    
6.122077991610882    	-2.497163391314963    	6.921518831087676    
6.283185307179586    	-2.497163391314963    	7.082626676616567    

0.    	-2.3360560757462556    	0.    
0.16110731556870733    	-2.3360560757462556    	0.5246769699617442    
0.32221463113741466    	-2.3360560757462556    	0.7996610045511972    
0.483321946706122    	-2.3360560757462556    	1.028616404066479    
0.6444292622748293    	-2.3360560757462556    	1.2340247078147213    
0.8055365778435366    	-2.3360560757462556    	1.4252546069288046    
0.9666438934122439    	-2.3360560757462556    	1.607302788130923    
1.1277512089809512    	-2.3360560757462556    	1.783164782234432    
1.2888585245496584    	-2.3360560757462556    	1.9547582748602308    
1.4499658401183657    	-2.3360560757462556    	2.1233612639176482    
1.611073155687073    	-2.3360560757462556    	2.289847803233075    
1.7721804712557803    	-2.3360560757462556    	2.454826114357826    
1.9332877868244875    	-2.3360560757462556    	2.618724473533634    
2.094395102393195    	-2.3360560757462556    	2.7818469398702956    
2.2555024179619023    	-2.3360560757462556    	2.9444106354949877    
2.41660973353061    	-2.3360560757462556    	3.106571239971842    
2.5777170490993173    	-2.3360560757462556    	3.268440704836364    
2.738824364668025    	-2.3360560757462556    	3.4300997051136157    
2.8999316802367323    	-2.3360560757462556    	3.591606464882613    
3.06103899580544    	-2.3360560757462556    	3.753003050758676    
3.2221463113741473    	-2.3360560757462556    	3.9143198794798417    
3.383253626942855    	-2.3360560757462556    	4.075578956654815    
3.5443609425115623    	-2.3360560757462556    	4.236796209201717    
3.70546825808027    	-2.3360560757462556    	4.397983167897992    
3.8665755736489773    	-2.3360560757462556    	4.559148182588649    
4.027682889217685    	-2.3360560757462556    	4.7202973006299    
4.188790204786392    	-2.3360560757462556    	4.881434902297271    
4.3498975203551    	-2.3360560757462556    	5.04256416060928    
4.511004835923807    	-2.3360560757462556    	5.203687374197414    
4.672112151492515    	-2.3360560757462556    	5.364806208331515    
4.833219467061222    	-2.3360560757462556    	5.5259218694726195    
4.99432678262993    	-2.3360560757462556    	5.68703523170177    
5.155434098198637    	-2.3360560757462556    	5.848146928300968    
5.316541413767345    	-2.3360560757462556    	6.00925741809587    
5.477648729336052    	-2.3360560757462556    	6.170367033517794    
5.63875604490476    	-2.3360560757462556    	6.331476015423508    
5.799863360473467    	-2.3360560757462556    	6.492584538321966    
5.960970676042175    	-2.3360560757462556    	6.653692728651271    
6.122077991610882    	-2.3360560757462556    	6.814800678020664    
6.283185307179586    	-2.3360560757462556    	6.975908452804642    

0.    	-2.174948760177548    	0.    
0.16110731556870733    	-2.174948760177548    	0.4592505851037695    
0.32221463113741466    	-2.174948760177548    	0.71374186966585    
0.483321946706122    	-2.174948760177548    	0.9304876284739733    
0.6444292622748293    	-2.174948760177548    	1.1279237225859036    
0.8055365778435366    	-2.174948760177548    	1.3137328949695162    
0.9666438934122439    	-2.174948760177548    	1.492012650733384    
1.1277512089809512    	-2.174948760177548    	1.6652194582320452    
1.2888585245496584    	-2.174948760177548    	1.8349259048749453    
1.4499658401183657    	-2.174948760177548    	2.0021800057275407    
1.611073155687073    	-2.174948760177548    	2.16769852376056    
1.7721804712557803    	-2.174948760177548    	2.3319802276685837    
1.9332877868244875    	-2.174948760177548    	2.495376322997596    
2.094395102393195    	-2.174948760177548    	2.6581361517265862    
2.2555024179619023    	-2.174948760177548    	2.8204377636462965    
2.41660973353061    	-2.174948760177548    	2.9824088229159575    
2.5777170490993173    	-2.174948760177548    	3.144141134768547    
2.738824364668025    	-2.174948760177548    	3.305700856308904    
2.8999316802367323    	-2.174948760177548    	3.4671357338686417    
3.06103899580544    	-2.174948760177548    	3.628480263941289    
3.2221463113741473    	-2.174948760177548    	3.7897593896034127    
3.383253626942855    	-2.174948760177548    	3.950991156431831    
3.5443609425115623    	-2.174948760177548    	4.1121886252070174    
3.70546825808027    	-2.174948760177548    	4.2733612516787725    
3.8665755736489773    	-2.174948760177548    	4.434515883090976    
4.027682889217685    	-2.174948760177548    	4.595657478544399    
4.188790204786392    	-2.174948760177548    	4.7567896300595836    
4.3498975203551    	-2.174948760177548    	4.917914939652686    
4.511004835923807    	-2.174948760177548    	5.079035292303652    
4.672112151492515    	-2.174948760177548    	5.240152053607737    
4.833219467061222    	-2.174948760177548    	5.4012662129165925    
4.99432678262993    	-2.174948760177548    	5.562378487015509    
5.155434098198637    	-2.174948760177548    	5.723489395223862    
5.316541413767345    	-2.174948760177548    	5.884599313799076    
5.477648729336052    	-2.174948760177548    	6.045708515349601    
5.63875604490476    	-2.174948760177548    	6.206817197388687    
5.799863360473467    	-2.174948760177548    	6.367925503021429    
5.960970676042175    	-2.174948760177548    	6.529033535932692    
6.122077991610882    	-2.174948760177548    	6.69014137124612    
6.283185307179586    	-2.174948760177548    	6.8512490633917515    

0.    	-2.0138414446088406    	0.    
0.16110731556870733    	-2.0138414446088406    	0.38610244617228884    
0.32221463113741466    	-2.0138414446088406    	0.6176823849624098    
0.483321946706122    	-2.0138414446088406    	0.8207774966090029    
0.6444292622748293    	-2.0138414446088406    	1.0093004848029807    
0.8055365778435366    	-2.0138414446088406    	1.1890491653399051    
0.9666438934122439    	-2.0138414446088406    	1.3631157384847354    
1.1277512089809512    	-2.0138414446088406    	1.5333539888931331    
1.2888585245496584    	-2.0138414446088406    	1.7009506765752291    
1.4499658401183657    	-2.0138414446088406    	1.8666966907129072    
1.611073155687073    	-2.0138414446088406    	2.031132939636791    
1.7721804712557803    	-2.0138414446088406    	2.1946358213375285    
1.9332877868244875    	-2.0138414446088406    	2.3574703746261942    
2.094395102393195    	-2.0138414446088406    	2.519824766524687    
2.2555024179619023    	-2.0138414446088406    	2.6818333630912594    
2.41660973353061    	-2.0138414446088406    	2.8435925066455767    
2.5777170490993173    	-2.0138414446088406    	3.0051714784107766    
2.738824364668025    	-2.0138414446088406    	3.1666202041372107    
2.8999316802367323    	-2.0138414446088406    	3.327974715804182    
3.06103899580544    	-2.0138414446088406    	3.4892610463423646    
3.2221463113741473    	-2.0138414446088406    	3.650498019154274    
3.383253626942855    	-2.0138414446088406    	3.8116992524138826    
3.5443609425115623    	-2.0138414446088406    	3.97287460249666    
3.70546825808027    	-2.0138414446088406    	4.134031205225812    
3.8665755736489773    	-2.0138414446088406    	4.295174227904069    
4.027682889217685    	-2.0138414446088406    	4.456307412938657    
4.188790204786392    	-2.0138414446088406    	4.617433471063687    
4.3498975203551    	-2.0138414446088406    	4.778554365902103    
4.511004835923807    	-2.0138414446088406    	4.939671519962318    
4.672112151492515    	-2.0138414446088406    	5.100785963796803    
4.833219467061222    	-2.0138414446088406    	5.261898444024135    
4.99432678262993    	-2.0138414446088406    	5.4230095015694895    
5.155434098198637    	-2.0138414446088406    	5.584119528339519    
5.316541413767345    	-2.0138414446088406    	5.745228808278543    
5.477648729336052    	-2.0138414446088406    	5.906337547111729    
5.63875604490476    	-2.0138414446088406    	6.067445893893322    
5.799863360473467    	-2.0138414446088406    	6.228553956618212    
5.960970676042175    	-2.0138414446088406    	6.389661813532636    
6.122077991610882    	-2.0138414446088406    	6.550769521328984    
6.283185307179586    	-2.0138414446088406    	6.711877121083124    

0.    	-1.8527341290401333    	0.    
0.16110731556870733    	-1.8527341290401333    	0.3071270515426785    
0.32221463113741466    	-1.8527341290401333    	0.5139704406369707    
0.483321946706122    	-1.8527341290401333    	0.7023274432587908    
0.6444292622748293    	-1.8527341290401333    	0.8812272740146117    
0.8055365778435366    	-1.8527341290401333    	1.0544326611440293    
0.9666438934122439    	-1.8527341290401333    	1.2239504137057853    
1.1277512089809512    	-1.8527341290401333    	1.390983620607831    
1.2888585245496584    	-1.8527341290401333    	1.5563024780000962    
1.4499658401183657    	-1.8527341290401333    	1.7204202655665168    
1.611073155687073    	-1.8527341290401333    	1.8836880277559747    
1.7721804712557803    	-1.8527341290401333    	2.0463500433449395    
1.9332877868244875    	-1.8527341290401333    	2.208578320043588    
2.094395102393195    	-1.8527341290401333    	2.3704949764897005    
2.2555024179619023    	-1.8527341290401333    	2.5321872149987117    
2.41660973353061    	-1.8527341290401333    	2.6937175608352466    
2.5777170490993173    	-1.8527341290401333    	2.855130976865318    
2.738824364668025    	-1.8527341290401333    	3.0164598644340788    
2.8999316802367323    	-1.8527341290401333    	3.1777276079591843    
3.06103899580544    	-1.8527341290401333    	3.338951102569225    
3.2221463113741473    	-1.8527341290401333    	3.5001425644764272    
3.383253626942855    	-1.8527341290401333    	3.6613108317483642    
3.5443609425115623    	-1.8527341290401333    	3.8224623010805554    
3.70546825808027    	-1.8527341290401333    	3.983601603555538    
3.8665755736489773    	-1.8527341290401333    	4.144732092704468    
4.027682889217685    	-1.8527341290401333    	4.305856197314644    
4.188790204786392    	-1.8527341290401333    	4.466975676627154    
4.3498975203551    	-1.8527341290401333    	4.628091805014932    
4.511004835923807    	-1.8527341290401333    	4.7892055056726335    
4.672112151492515    	-1.8527341290401333    	4.950317447419179    
4.833219467061222    	-1.8527341290401333    	5.111428114803043    
4.99432678262993    	-1.8527341290401333    	5.272537858879605    
5.155434098198637    	-1.8527341290401333    	5.43364693399262    
5.316541413767345    	-1.8527341290401333    	5.594755524419295    
5.477648729336052    	-1.8527341290401333    	5.755863763673341    
5.63875604490476    	-1.8527341290401333    	5.916971748489569    
5.799863360473467    	-1.8527341290401333    	6.078079548955652    
5.960970676042175    	-1.8527341290401333    	6.2391872158526684    
6.122077991610882    	-1.8527341290401333    	6.400294785973447    
6.283185307179586    	-1.8527341290401333    	6.561402285975841    

0.    	-1.691626813471426    	0.    
0.16110731556870733    	-1.691626813471426    	0.22436982245197973    
0.32221463113741466    	-1.691626813471426    	0.40529212157018424    
0.483321946706122    	-1.691626813471426    	0.5782052625861576    
0.6444292622748293    	-1.691626813471426    	0.7470211191064534    
0.8055365778435366    	-1.691626813471426    	0.9133698791297664    
0.9666438934122439    	-1.691626813471426    	1.0781209852081273    
1.1277512089809512    	-1.691626813471426    	1.241795671131015    
1.2888585245496584    	-1.691626813471426    	1.4047276215124405    
1.4499658401183657    	-1.691626813471426    	1.5671392128641912    
1.611073155687073    	-1.691626813471426    	1.7291825338865758    
1.7721804712557803    	-1.691626813471426    	1.8909634174498897    
1.9332877868244875    	-1.691626813471426    	2.0525563852540687    
2.094395102393195    	-1.691626813471426    	2.214014344744204    
2.2555024179619023    	-1.691626813471426    	2.3753750759987455    
2.41660973353061    	-1.691626813471426    	2.5366656678557695    
2.5777170490993173    	-1.691626813471426    	2.6979056003095496    
2.738824364668025    	-1.691626813471426    	2.859108911122222    
2.8999316802367323    	-1.691626813471426    	3.0202857315056604    
3.06103899580544    	-1.691626813471426    	3.1814433812114142    
3.2221463113741473    	-1.691626813471426    	3.3425871528679427    
3.383253626942855    	-1.691626813471426    	3.503720875535111    
3.5443609425115623    	-1.691626813471426    	3.6648473205574343    
3.70546825808027    	-1.691626813471426    	3.825968494334177    
3.8665755736489773    	-1.691626813471426    	3.987085849770226    
4.027682889217685    	-1.691626813471426    	4.148200439128633    
4.188790204786392    	-1.691626813471426    	4.309313024594049    
4.3498975203551    	-1.691626813471426    	4.4704241582838025    
4.511004835923807    	-1.691626813471426    	4.631534240168541    
4.672112151492515    	-1.691626813471426    	4.792643560011571    
4.833219467061222    	-1.691626813471426    	4.9537523277417135    
4.99432678262993    	-1.691626813471426    	5.114860695452406    
5.155434098198637    	-1.691626813471426    	5.275968773337133    
5.316541413767345    	-1.691626813471426    	5.437076641233308    
5.477648729336052    	-1.691626813471426    	5.598184356985249    
5.63875604490476    	-1.691626813471426    	5.759291962502953    
5.799863360473467    	-1.691626813471426    	5.920399488151642    
5.960970676042175    	-1.691626813471426    	6.081506955932031    
6.122077991610882    	-1.691626813471426    	6.242614381784476    
6.283185307179586    	-1.691626813471426    	6.40372177725839    

0.    	-1.5305194979027188    	0.    
0.16110731556870733    	-1.5305194979027188    	0.13997412766326972    
0.32221463113741466    	-1.5305194979027188    	0.29446213913978647    
0.483321946706122    	-1.5305194979027188    	0.4516256538721435    
0.6444292622748293    	-1.5305194979027188    	0.6101578889953784    
0.8055365778435366    	-1.5305194979027188    	0.7695142712544165    
0.9666438934122439    	-1.5305194979027188    	0.9294043585891771    
1.1277512089809512    	-1.5305194979027188    	1.0896540299893114    
1.2888585245496584    	-1.5305194979027188    	1.2501518162766843    
1.4499658401183657    	-1.5305194979027188    	1.4108234313560888    
1.611073155687073    	-1.5305194979027188    	1.5716180691618111    
1.7721804712557803    	-1.5305194979027188    	1.7325003756422226    
1.9332877868244875    	-1.5305194979027188    	1.8934454564141352    
2.094395102393195    	-1.5305194979027188    	2.0544356374549126    
2.2555024179619023    	-1.5305194979027188    	2.2154582981218347    
2.41660973353061    	-1.5305194979027188    	2.376504389239751    
2.5777170490993173    	-1.5305194979027188    	2.537567403409577    
2.738824364668025    	-1.5305194979027188    	2.698642651239766    
2.8999316802367323    	-1.5305194979027188    	2.859726748343345    
3.06103899580544    	-1.5305194979027188    	3.020817249517102    
3.2221463113741473    	-1.5305194979027188    	3.181912386729431    
3.383253626942855    	-1.5305194979027188    	3.343010880861852    
3.5443609425115623    	-1.5305194979027188    	3.5041118061315073    
3.70546825808027    	-1.5305194979027188    	3.6652144922897016    
3.8665755736489773    	-1.5305194979027188    	3.826318453985578    
4.027682889217685    	-1.5305194979027188    	3.987423339704884    
4.188790204786392    	-1.5305194979027188    	4.14852889483565    
4.3498975203551    	-1.5305194979027188    	4.30963493494005    
4.511004835923807    	-1.5305194979027188    	4.470741326405693    
4.672112151492515    	-1.5305194979027188    	4.631847972435554    
4.833219467061222    	-1.5305194979027188    	4.792954802901758    
4.99432678262993    	-1.5305194979027188    	4.954061766996657    
5.155434098198637    	-1.5305194979027188    	5.11516882790951    
5.316541413767345    	-1.5305194979027188    	5.276275958970194    
5.477648729336052    	-1.5305194979027188    	5.437383140855494    
5.63875604490476    	-1.5305194979027188    	5.5984903595651465    
5.799863360473467    	-1.5305194979027188    	5.7595976049554825    
5.960970676042175    	-1.5305194979027188    	5.920704869677041    
6.122077991610882    	-1.5305194979027188    	6.081812148404861    
6.283185307179586    	-1.5305194979027188    	6.242919437280791    

0.    	-1.3694121823340115    	0.    
0.16110731556870733    	-1.3694121823340115    	5.61257713405578400e-2
0.32221463113741466    	-1.3694121823340115    	0.18435093167441413    
0.483321946706122    	-1.3694121823340115    	0.3258669624932331    
0.6444292622748293    	-1.3694121823340115    	0.4741822694503173    
0.8055365778435366    	-1.3694121823340115    	0.626591622198078    
0.9666438934122439    	-1.3694121823340115    	0.7816522163611173    
1.1277512089809512    	-1.3694121823340115    	0.9384990857719642    
1.2888585245496584    	-1.3694121823340115    	1.0965784944535    
1.4499658401183657    	-1.3694121823340115    	1.255521417674368    
1.611073155687073    	-1.3694121823340115    	1.4150754704532473    
1.7721804712557803    	-1.3694121823340115    	1.5750650274679514    
1.9332877868244875    	-1.3694121823340115    	1.7353664230036168    
2.094395102393195    	-1.3694121823340115    	1.8958918593177818    
2.2555024179619023    	-1.3694121823340115    	2.056578641914573    
2.41660973353061    	-1.3694121823340115    	2.2173818179744975    
2.5777170490993173    	-1.3694121823340115    	2.37826906124333    
2.738824364668025    	-1.3694121823340115    	2.5392170766286197    
2.8999316802367323    	-1.3694121823340115    	2.700209051798389    
3.06103899580544    	-1.3694121823340115    	2.861232839924147    
3.2221463113741473    	-1.3694121823340115    	3.0222796581053104    
3.383253626942855    	-1.3694121823340115    	3.183343152173549    
3.5443609425115623    	-1.3694121823340115    	3.344418723195925    
3.70546825808027    	-1.3694121823340115    	3.5055030416348716    
3.8665755736489773    	-1.3694121823340115    	3.66659369645412    
4.027682889217685    	-1.3694121823340115    	3.8276889414661484    
4.188790204786392    	-1.3694121823340115    	3.988787511856682    
4.3498975203551    	-1.3694121823340115    	4.149888491409584    
4.511004835923807    	-1.3694121823340115    	4.310991216389915    
4.672112151492515    	-1.3694121823340115    	4.472095205947313    
4.833219467061222    	-1.3694121823340115    	4.633200111713478    
4.99432678262993    	-1.3694121823340115    	4.794305681295569    
5.155434098198637    	-1.3694121823340115    	4.955411731832004    
5.316541413767345    	-1.3694121823340115    	5.116518130835856    
5.477648729336052    	-1.3694121823340115    	5.277624782316845    
5.63875604490476    	-1.3694121823340115    	5.438731616727045    
5.799863360473467    	-1.3694121823340115    	5.599838583676609    
5.960970676042175    	-1.3694121823340115    	5.760945646656253    
6.122077991610882    	-1.3694121823340115    	5.922052779213607    
6.283185307179586    	-1.3694121823340115    	6.083159962182882    

0.    	-1.2083048667653042    	0.    
0.16110731556870733    	-1.2083048667653042    	-2.500361813091231400e-2
0.32221463113741466    	-1.2083048667653042    	7.78103216086649500e-2
0.483321946706122    	-1.2083048667653042    	0.20418627249813964    
0.6444292622748293    	-1.2083048667653042    	0.34261595759278124    
0.8055365778435366    	-1.2083048667653042    	0.4883035534974975    
0.9666438934122439    	-1.2083048667653042    	0.6386912613970256    
1.1277512089809512    	-1.2083048667653042    	0.7922456721361644    
1.2888585245496584    	-1.2083048667653042    	0.9479851244097546    
1.4499658401183657    	-1.2083048667653042    	1.1052554123969927    
1.611073155687073    	-1.2083048667653042    	1.2636091088393937    
1.7721804712557803    	-1.2083048667653042    	1.4227348657478078    
1.9332877868244875    	-1.2083048667653042    	1.582413448952751    
2.094395102393195    	-1.2083048667653042    	1.7424892109073493    
2.2555024179619023    	-1.2083048667653042    	1.9028510070170872    
2.41660973353061    	-1.2083048667653042    	2.0634191450725394    
2.5777170490993173    	-1.2083048667653042    	2.224136317197347    
2.738824364668025    	-1.2083048667653042    	2.3849612259288104    
2.8999316802367323    	-1.2083048667653042    	2.5458640664205183    
3.06103899580544    	-1.2083048667653042    	2.706823304815174    
3.2221463113741473    	-1.2083048667653042    	2.8678233708157306    
3.383253626942855    	-1.2083048667653042    	3.0288529997736315    
3.5443609425115623    	-1.2083048667653042    	3.1899040387158033    
3.70546825808027    	-1.2083048667653042    	3.350970585049083    
3.8665755736489773    	-1.2083048667653042    	3.5120483644963634    
4.027682889217685    	-1.2083048667653042    	3.6731342814221914    
4.188790204786392    	-1.2083048667653042    	3.834226093568013    
4.3498975203551    	-1.2083048667653042    	3.9953221766688998    
4.511004835923807    	-1.2083048667653042    	4.156421354057747    
4.672112151492515    	-1.2083048667653042    	4.317522773284626    
4.833219467061222    	-1.2083048667653042    	4.478625816763373    
4.99432678262993    	-1.2083048667653042    	4.639730037052792    
5.155434098198637    	-1.2083048667653042    	4.800835109976479    
5.316541413767345    	-1.2083048667653042    	4.961940800662048    
5.477648729336052    	-1.2083048667653042    	5.12304693893825    
5.63875604490476    	-1.2083048667653042    	5.284153401510751    
5.799863360473467    	-1.2083048667653042    	5.445260099048596    
5.960970676042175    	-1.2083048667653042    	5.606366966828249    
6.122077991610882    	-1.2083048667653042    	5.767473957955035    
6.283185307179586    	-1.2083048667653042    	5.92858103845191    

0.    	-1.047197551196597    	0.    
0.16110731556870733    	-1.047197551196597    	-0.10131283217913667    
0.32221463113741466    	-1.047197551196597    	-2.240034521996514500e-2
0.483321946706122    	-1.047197551196597    	8.97350498418111900e-2
0.6444292622748293    	-1.047197551196597    	0.21886645179127745    
0.8055365778435366    	-1.047197551196597    	0.3582316534926406    
0.9666438934122439    	-1.047197551196597    	0.5042241073365384    
1.1277512089809512    	-1.047197551196597    	0.6546816756716967    
1.2888585245496584    	-1.047197551196597    	0.8082201963770759    
1.4499658401183657    	-1.047197551196597    	0.9639172261295459    
1.611073155687073    	-1.047197551196597    	1.121141883524431    
1.7721804712557803    	-1.047197551196597    	1.2794551616549914    
1.9332877868244875    	-1.047197551196597    	1.4385479359469557    
2.094395102393195    	-1.047197551196597    	1.5982007402387421    
2.2555024179619023    	-1.047197551196597    	1.7582568584238105    
2.41660973353061    	-1.047197551196597    	1.9186039228891678    
2.5777170490993173    	-1.047197551196597    	2.079161128380214    
2.738824364668025    	-1.047197551196597    	2.239870244646595    
2.8999316802367323    	-1.047197551196597    	2.400689246257329    
3.06103899580544    	-1.047197551196597    	2.5615877700419087    
3.2221463113741473    	-1.047197551196597    	2.722543861569339    
3.383253626942855    	-1.047197551196597    	2.883541637459315    
3.5443609425115623    	-1.047197551196597    	3.0445696018563493    
3.70546825808027    	-1.047197551196597    	3.2056194319857445    
3.8665755736489773    	-1.047197551196597    	3.3666851010310865    
4.027682889217685    	-1.047197551196597    	3.5277622440843253    
4.188790204786392    	-1.047197551196597    	3.6888476995159447    
4.3498975203551    	-1.047197551196597    	3.849939177079831    
4.511004835923807    	-1.047197551196597    	4.011035017651777    
4.672112151492515    	-1.047197551196597    	4.172134019260295    
4.833219467061222    	-1.047197551196597    	4.333235311096508    
4.99432678262993    	-1.047197551196597    	4.494338262259365    
5.155434098198637    	-1.047197551196597    	4.655442415653631    
5.316541413767345    	-1.047197551196597    	4.8165474401045385    
5.477648729336052    	-1.047197551196597    	4.977653095667209    
5.63875604490476    	-1.047197551196597    	5.1387592084941645    
5.799863360473467    	-1.047197551196597    	5.299865652626965    
5.960970676042175    	-1.047197551196597    	5.4609723368041285    
6.122077991610882    	-1.047197551196597    	5.622079194903222    
6.283185307179586    	-1.047197551196597    	5.783186179015935    

0.    	-0.8860902356278897    	0.    
0.16110731556870733    	-0.8860902356278897    	-0.17082550224365173    
0.32221463113741466    	-0.8860902356278897    	-0.11368566517885542    
0.483321946706122    	-0.8860902356278897    	-1.452247892741393000e-2
0.6444292622748293    	-0.8860902356278897    	0.10613879924344094    
0.8055365778435366    	-0.8860902356278897    	0.23974471607000836    
0.9666438934122439    	-0.8860902356278897    	0.38173338283747704    
1.1277512089809512    	-0.8860902356278897    	0.5293699316279488    
1.2888585245496584    	-0.8860902356278897    	0.6809035485763723    
1.4499658401183657    	-0.8860902356278897    	0.8351674436548226    
1.611073155687073    	-0.8860902356278897    	0.991363620809427    
1.7721804712557803    	-0.8860902356278897    	1.1489367842641416    
1.9332877868244875    	-0.8860902356278897    	1.3074959252040048    
2.094395102393195    	-0.8860902356278897    	1.4667634429110323    
2.2555024179619023    	-0.8860902356278897    	1.6265411086314987    
2.41660973353061    	-0.8860902356278897    	1.7866867896109957    
2.5777170490993173    	-0.8860902356278897    	1.9470982760303324    
2.738824364668025    	-0.8860902356278897    	2.1077019129843966    
2.8999316802367323    	-0.8860902356278897    	2.2684445428942244    
3.06103899580544    	-0.8860902356278897    	2.4292877596662645    
3.2221463113741473    	-0.8860902356278897    	2.590203793343802    
3.383253626942855    	-0.8860902356278897    	2.751172553185994    
3.5443609425115623    	-0.8860902356278897    	2.9121794981915556    
3.70546825808027    	-0.8860902356278897    	3.073214100959749    
3.8665755736489773    	-0.8860902356278897    	3.2342687382262323    
4.027682889217685    	-0.8860902356278897    	3.395337888859183    
4.188790204786392    	-0.8860902356278897    	3.5564175537426683    
4.3498975203551    	-0.8860902356278897    	3.7175048359655603    
4.511004835923807    	-0.8860902356278897    	3.878597636916994    
4.672112151492515    	-0.8860902356278897    	4.0396944362343525    
4.833219467061222    	-0.8860902356278897    	4.20079413243954    
4.99432678262993    	-0.8860902356278897    	4.361895927511653    
5.155434098198637    	-0.8860902356278897    	4.522999243275155    
5.316541413767345    	-0.8860902356278897    	4.684103660830147    
5.477648729336052    	-0.8860902356278897    	4.845208876672572    
5.63875604490476    	-0.8860902356278897    	5.006314670904361    
5.799863360473467    	-0.8860902356278897    	5.16742088420185    
5.960970676042175    	-0.8860902356278897    	5.328527401129232    
6.122077991610882    	-0.8860902356278897    	5.4896341380488565    
6.283185307179586    	-0.8860902356278897    	5.650741034361943    

0.    	-0.7249829200591824    	0.    
0.16110731556870733    	-0.7249829200591824    	-0.2317412866831116    
0.32221463113741466    	-0.7249829200591824    	-0.19368139643104232    
0.483321946706122    	-0.7249829200591824    	-0.10588609857837222    
0.6444292622748293    	-0.7249829200591824    	7.3525869371499080000e-3
0.8055365778435366    	-0.7249829200591824    	0.13591149067052322    
0.9666438934122439    	-0.7249829200591824    	0.27439153332295085    
1.1277512089809512    	-0.7249829200591824    	0.41955594835242416    
1.2888585245496584    	-0.7249829200591824    	0.569332615309325    
1.4499658401183657    	-0.7249829200591824    	0.7223406167097698    
1.611073155687073    	-0.7249829200591824    	0.8776355095293165    
1.7721804712557803    	-0.7249829200591824    	1.034560090991533    
1.9332877868244875    	-0.7249829200591824    	1.1926515949636873    
2.094395102393195    	-0.7249829200591824    	1.3515814758841722    
2.2555024179619023    	-0.7249829200591824    	1.5111151263726732    
2.41660973353061    	-0.7249829200591824    	1.6710843296970475    
2.5777170490993173    	-0.7249829200591824    	1.8313681186541413    
2.738824364668025    	-0.7249829200591824    	1.9918793213074375    
2.8999316802367323    	-0.7249829200591824    	2.1525550246833633    
3.06103899580544    	-0.7249829200591824    	2.3133497744629725    
3.2221463113741473    	-0.7249829200591824    	2.4742307043911236    
3.383253626942855    	-0.7249829200591824    	2.6351740367060676    
3.5443609425115623    	-0.7249829200591824    	2.79616256186502    
3.70546825808027    	-0.7249829200591824    	2.9571838204953513    
3.8665755736489773    	-0.7249829200591824    	3.1182287903233323    
4.027682889217685    	-0.7249829200591824    	3.2792909369877847    
4.188790204786392    	-0.7249829200591824    	3.440365527461358    
4.3498975203551    	-0.7249829200591824    	3.601449133196389    
4.511004835923807    	-0.7249829200591824    	3.7625392704482743    
4.672112151492515    	-0.7249829200591824    	3.9236341398398586    
4.833219467061222    	-0.7249829200591824    	4.0847324377515335    
4.99432678262993    	-0.7249829200591824    	4.245833219710864    
5.155434098198637    	-0.7249829200591824    	4.4069358014364575    
5.316541413767345    	-0.7249829200591824    	4.568039687152567    
5.477648729336052    	-0.7249829200591824    	4.729144517656554    
5.63875604490476    	-0.7249829200591824    	4.890250032695003    
5.799863360473467    	-0.7249829200591824    	5.051356043705426    
5.960970676042175    	-0.7249829200591824    	5.212462414067419    
6.122077991610882    	-0.7249829200591824    	5.373569044794281    
6.283185307179586    	-0.7249829200591824    	5.534675864166241    

0.    	-0.5638756044904751    	0.    
0.16110731556870733    	-0.5638756044904751    	-0.2824824986781233    
0.32221463113741466    	-0.5638756044904751    	-0.260315691556918    
0.483321946706122    	-0.5638756044904751    	-0.18198953935320455    
0.6444292622748293    	-0.5638756044904751    	-7.49336741188718600e-2
0.8055365778435366    	-0.5638756044904751    	4.94212032909484570e-2
0.9666438934122439    	-0.5638756044904751    	0.18497865631130717    
1.1277512089809512    	-0.5638756044904751    	0.3280838503293281    
1.2888585245496584    	-0.5638756044904751    	0.4763970251420361    
1.4499658401183657    	-0.5638756044904751    	0.6283589008470596    
1.611073155687073    	-0.5638756044904751    	0.7829030480276266    
1.7721804712557803    	-0.5638756044904751    	0.9392873781136141    
1.9332877868244875    	-0.5638756044904751    	1.0969893530542776    
2.094395102393195    	-0.5638756044904751    	1.2556379916018547    
2.2555024179619023    	-0.5638756044904751    	1.4149683839573595    
2.41660973353061    	-0.5638756044904751    	1.574790586135916    
2.5777170490993173    	-0.5638756044904751    	1.7349680065374293    
2.738824364668025    	-0.5638756044904751    	1.8954022139013431    
2.8999316802367323    	-0.5638756044904751    	2.0560221692724445    
3.06103899580544    	-0.5638756044904751    	2.2167765473493772    
3.2221463113741473    	-0.5638756044904751    	2.3776282367973174    
3.383253626942855    	-0.5638756044904751    	2.5385503886651497    
3.5443609425115623    	-0.5638756044904751    	2.699523570586708    
3.70546825808027    	-0.5638756044904751    	2.8605337139086764    
3.8665755736489773    	-0.5638756044904751    	3.0215706310200923    
4.027682889217685    	-0.5638756044904751    	3.182626943566939    
4.188790204786392    	-0.5638756044904751    	3.3436973071933758    
4.3498975203551    	-0.5638756044904751    	3.504777850512784    
4.511004835923807    	-0.5638756044904751    	3.6658657689745024    
4.672112151492515    	-0.5638756044904751    	3.826959030789763    
4.833219467061222    	-0.5638756044904751    	3.988056163960506    
4.99432678262993    	-0.5638756044904751    	4.149156102024105    
5.155434098198637    	-0.5638756044904751    	4.310258072315839    
5.316541413767345    	-0.5638756044904751    	4.471361515024447    
5.477648729336052    	-0.5638756044904751    	4.632466024551867    
5.63875604490476    	-0.5638756044904751    	4.793571307029764    
5.799863360473467    	-0.5638756044904751    	4.954677149540496    
5.960970676042175    	-0.5638756044904751    	5.115783397817456    
6.122077991610882    	-0.5638756044904751    	5.2768899400886    
6.283185307179586    	-0.5638756044904751    	5.437996695370668    

0.    	-0.4027682889217678    	0.    
0.16110731556870733    	-0.4027682889217678    	-0.3217349674911481    
0.32221463113741466    	-0.4027682889217678    	-0.31186275731410695    
0.483321946706122    	-0.4027682889217678    	-0.2408617621111407    
0.6444292622748293    	-0.4027682889217678    	-0.13858881298625725    
0.8055365778435366    	-0.4027682889217678    	-1.74860930568420110e-2
0.9666438934122439    	-0.4027682889217678    	0.11581049835072477    
1.1277512089809512    	-0.4027682889217678    	0.2573227168493768    
1.2888585245496584    	-0.4027682889217678    	0.40450376104301955    
1.4499658401183657    	-0.4027682889217678    	0.5556563731412126    
1.611073155687073    	-0.4027682889217678    	0.7096197572965791    
1.7721804712557803    	-0.4027682889217678    	0.86558615884947    
1.9332877868244875    	-0.4027682889217678    	1.0229868012921657    
2.094395102393195    	-0.4027682889217678    	1.181417875910199    
2.2555024179619023    	-0.4027682889217678    	1.3405910315105545    
2.41660973353061    	-0.4027682889217678    	1.5002995163050594    
2.5777170490993173    	-0.4027682889217678    	1.660394651947371    
2.738824364668025    	-0.4027682889217678    	1.820769297170839    
2.8999316802367323    	-0.4027682889217678    	1.9813461269102357    
3.06103899580544    	-0.4027682889217678    	2.142069274180139    
3.2221463113741473    	-0.4027682889217678    	2.3028983437301216    
3.383253626942855    	-0.4027682889217678    	2.463804110793433    
3.5443609425115623    	-0.4027682889217678    	2.6247654234686015    
3.70546825808027    	-0.4027682889217678    	2.7857669681923554    
3.8665755736489773    	-0.4027682889217678    	2.9467976558702706    
4.027682889217685    	-0.4027682889217678    	3.1078494552509888    
4.188790204786392    	-0.4027682889217678    	3.2689165490661827    
4.3498975203551    	-0.4027682889217678    	3.4299947233571624    
4.511004835923807    	-0.4027682889217678    	3.5910809254035967    
4.672112151492515    	-0.4027682889217678    	3.7521729436273654    
4.833219467061222    	-0.4027682889217678    	3.9132691757759344    
4.99432678262993    	-0.4027682889217678    	4.074368461017309    
5.155434098198637    	-0.4027682889217678    	4.23546995831505    
5.316541413767345    	-0.4027682889217678    	4.396573058321199    
5.477648729336052    	-0.4027682889217678    	4.557677319547047    
5.63875604490476    	-0.4027682889217678    	4.718782422120377    
5.799863360473467    	-0.4027682889217678    	4.879888134282844    
5.960970676042175    	-0.4027682889217678    	5.0409942881170675    
6.122077991610882    	-0.4027682889217678    	5.2021007619604935    
6.283185307179586    	-0.4027682889217678    	5.363207467663801    

0.    	-0.24166097335306047    	0.    
0.16110731556870733    	-0.24166097335306047    	-0.34848207479830157    
0.32221463113741466    	-0.24166097335306047    	-0.3469875517759251    
0.483321946706122    	-0.24166097335306047    	-0.2809780072069052    
0.6444292622748293    	-0.24166097335306047    	-0.1819641950048465    
0.8055365778435366    	-0.24166097335306047    	-6.30775345422257500e-2
0.9666438934122439    	-0.24166097335306047    	6.86784784000217300e-2
1.1277512089809512    	-0.24166097335306047    	0.20910522410058852    
1.2888585245496584    	-0.24166097335306047    	0.3555148207886465    
1.4499658401183657    	-0.24166097335306047    	0.5061159908709303    
1.611073155687073    	-0.24166097335306047    	0.6596836360721674    
1.7721804712557803    	-0.24166097335306047    	0.8153652560645732    
1.9332877868244875    	-0.24166097335306047    	0.9725605668962393    
2.094395102393195    	-0.24166097335306047    	1.1308433908195865    
2.2555024179619023    	-0.24166097335306047    	1.2899094033920058    
2.41660973353061    	-0.24166097335306047    	1.449540399784739    
2.5777170490993173    	-0.24166097335306047    	1.6095794655962683    
2.738824364668025    	-0.24166097335306047    	1.7699135244563784    
2.8999316802367323    	-0.24166097335306047    	1.930460967868398    
3.06103899580544    	-0.24166097335306047    	2.0911628340884167    
3.2221463113741473    	-0.24166097335306047    	2.251976490166171    
3.383253626942855    	-0.24166097335306047    	2.412871092425383    
3.5443609425115623    	-0.24166097335306047    	2.573824317252412    
3.70546825808027    	-0.24166097335306047    	2.734820002787277    
3.8665755736489773    	-0.24166097335306047    	2.8958464456538127    
4.027682889217685    	-0.24166097335306047    	3.0568951697085094    
4.188790204786392    	-0.24166097335306047    	3.217960035434749    
4.3498975203551    	-0.24166097335306047    	3.379036595441086    
4.511004835923807    	-0.24166097335306047    	3.5401216279013723    
4.672112151492515    	-0.24166097335306047    	3.701212798726848    
4.833219467061222    	-0.24166097335306047    	3.8623084169080033    
4.99432678262993    	-0.24166097335306047    	4.023407257308413    
5.155434098198637    	-0.24166097335306047    	4.184508432302322    
5.316541413767345    	-0.24166097335306047    	4.345611298786868    
5.477648729336052    	-0.24166097335306047    	4.50671539081702    
5.63875604490476    	-0.24166097335306047    	4.6678203708012    
5.799863360473467    	-0.24166097335306047    	4.828925994142782    
5.960970676042175    	-0.24166097335306047    	4.990032083622583    
6.122077991610882    	-0.24166097335306047    	5.151138510838534    
6.283185307179586    	-0.24166097335306047    	5.312245182758273    

0.    	-8.05536577843531400e-2	0.    
0.16110731556870733    	-8.05536577843531400e-2	-0.3620310845699373    
0.32221463113741466    	-8.05536577843531400e-2	-0.3647803612160171    
0.483321946706122    	-8.05536577843531400e-2	-0.30129928496461184    
0.6444292622748293    	-8.05536577843531400e-2	-0.20393642056439787    
0.8055365778435366    	-8.05536577843531400e-2	-8.61723267788133700e-2
0.9666438934122439    	-8.05536577843531400e-2	4.48032910186102500e-2
1.1277512089809512    	-8.05536577843531400e-2	0.18468017981767326    
1.2888585245496584    	-8.05536577843531400e-2	0.3306989921987987    
1.4499658401183657    	-8.05536577843531400e-2	0.4810208239146475    
1.611073155687073    	-8.05536577843531400e-2	0.634388003663866    
1.7721804712557803    	-8.05536577843531400e-2	0.7899253647612265    
1.9332877868244875    	-8.05536577843531400e-2	0.9470166628496706    
2.094395102393195    	-8.05536577843531400e-2	1.1052243889283093    
2.2555024179619023    	-8.05536577843531400e-2	1.2642361271481488    
2.41660973353061    	-8.05536577843531400e-2	1.4238278710302932    
2.5777170490993173    	-8.05536577843531400e-2	1.5838385341186263    
2.738824364668025    	-8.05536577843531400e-2	1.744152033557958    
2.8999316802367323    	-8.05536577843531400e-2	1.9046845910373713    
3.06103899580544    	-8.05536577843531400e-2	2.065375677132664    
3.2221463113741473    	-8.05536577843531400e-2	2.2261815253647534    
3.383253626942855    	-8.05536577843531400e-2	2.3870704719828484    
3.5443609425115623    	-8.05536577843531400e-2	2.548019599831007    
3.70546825808027    	-8.05536577843531400e-2	2.7090123173362235    
3.8665755736489773    	-8.05536577843531400e-2	2.8700366099518853    
4.027682889217685    	-8.05536577843531400e-2	3.031083776169996    
4.188790204786392    	-8.05536577843531400e-2	3.1921475132359047    
4.3498975203551    	-8.05536577843531400e-2	3.3532232555105086    
4.511004835923807    	-8.05536577843531400e-2	3.51430769550545    
4.672112151492515    	-8.05536577843531400e-2	3.675398437073002    
4.833219467061222    	-8.05536577843531400e-2	3.8364937442429365    
4.99432678262993    	-8.05536577843531400e-2	3.99759235930479    
5.155434098198637    	-8.05536577843531400e-2	4.158693371032529    
5.316541413767345    	-8.05536577843531400e-2	4.319796119224414    
5.477648729336052    	-8.05536577843531400e-2	4.480900125546825    
5.63875604490476    	-8.05536577843531400e-2	4.642005043432269    
5.799863360473467    	-8.05536577843531400e-2	4.8031106217807595    
5.960970676042175    	-8.05536577843531400e-2	4.964216678661194    
6.122077991610882    	-8.05536577843531400e-2	5.12532308225754    
6.283185307179586    	-8.05536577843531400e-2	5.286429737063881    

0.    	8.0553657784354190e-2	0.    
0.16110731556870733    	8.0553657784354190e-2	-0.3620310845699373    
0.32221463113741466    	8.0553657784354190e-2	-0.3647803612160171    
0.483321946706122    	8.0553657784354190e-2	-0.3012992849646117    
0.6444292622748293    	8.0553657784354190e-2	-0.20393642056439776    
0.8055365778435366    	8.0553657784354190e-2	-8.61723267788132600e-2
0.9666438934122439    	8.0553657784354190e-2	4.48032910186103600e-2
1.1277512089809512    	8.0553657784354190e-2	0.18468017981767337    
1.2888585245496584    	8.0553657784354190e-2	0.33069899219879884    
1.4499658401183657    	8.0553657784354190e-2	0.4810208239146475    
1.611073155687073    	8.0553657784354190e-2	0.6343880036638662    
1.7721804712557803    	8.0553657784354190e-2	0.7899253647612267    
1.9332877868244875    	8.0553657784354190e-2	0.9470166628496707    
2.094395102393195    	8.0553657784354190e-2	1.1052243889283093    
2.2555024179619023    	8.0553657784354190e-2	1.2642361271481488    
2.41660973353061    	8.0553657784354190e-2	1.4238278710302934    
2.5777170490993173    	8.0553657784354190e-2	1.5838385341186263    
2.738824364668025    	8.0553657784354190e-2	1.744152033557958    
2.8999316802367323    	8.0553657784354190e-2	1.9046845910373715    
3.06103899580544    	8.0553657784354190e-2	2.065375677132664    
3.2221463113741473    	8.0553657784354190e-2	2.2261815253647534    
3.383253626942855    	8.0553657784354190e-2	2.3870704719828484    
3.5443609425115623    	8.0553657784354190e-2	2.548019599831007    
3.70546825808027    	8.0553657784354190e-2	2.7090123173362235    
3.8665755736489773    	8.0553657784354190e-2	2.8700366099518853    
4.027682889217685    	8.0553657784354190e-2	3.0310837761699965    
4.188790204786392    	8.0553657784354190e-2	3.1921475132359047    
4.3498975203551    	8.0553657784354190e-2	3.3532232555105086    
4.511004835923807    	8.0553657784354190e-2	3.5143076955054506    
4.672112151492515    	8.0553657784354190e-2	3.675398437073002    
4.833219467061222    	8.0553657784354190e-2	3.836493744242937    
4.99432678262993    	8.0553657784354190e-2	3.99759235930479    
5.155434098198637    	8.0553657784354190e-2	4.158693371032529    
5.316541413767345    	8.0553657784354190e-2	4.319796119224414    
5.477648729336052    	8.0553657784354190e-2	4.480900125546825    
5.63875604490476    	8.0553657784354190e-2	4.642005043432269    
5.799863360473467    	8.0553657784354190e-2	4.8031106217807595    
5.960970676042175    	8.0553657784354190e-2	4.964216678661194    
6.122077991610882    	8.0553657784354190e-2	5.12532308225754    
6.283185307179586    	8.0553657784354190e-2	5.286429737063881    

0.    	0.24166097335306153    	0.    
0.16110731556870733    	0.24166097335306153    	-0.34848207479830146    
0.32221463113741466    	0.24166097335306153    	-0.346987551775925    
0.483321946706122    	0.24166097335306153    	-0.28097800720690497    
0.6444292622748293    	0.24166097335306153    	-0.18196419500484629    
0.8055365778435366    	0.24166097335306153    	-6.30775345422255300e-2
0.9666438934122439    	0.24166097335306153    	6.86784784000219500e-2
1.1277512089809512    	0.24166097335306153    	0.20910522410058874    
1.2888585245496584    	0.24166097335306153    	0.3555148207886467    
1.4499658401183657    	0.24166097335306153    	0.5061159908709305    
1.611073155687073    	0.24166097335306153    	0.6596836360721676    
1.7721804712557803    	0.24166097335306153    	0.8153652560645734    
1.9332877868244875    	0.24166097335306153    	0.9725605668962395    
2.094395102393195    	0.24166097335306153    	1.1308433908195865    
2.2555024179619023    	0.24166097335306153    	1.2899094033920058    
2.41660973353061    	0.24166097335306153    	1.449540399784739    
2.5777170490993173    	0.24166097335306153    	1.6095794655962687    
2.738824364668025    	0.24166097335306153    	1.7699135244563786    
2.8999316802367323    	0.24166097335306153    	1.9304609678683984    
3.06103899580544    	0.24166097335306153    	2.091162834088417    
3.2221463113741473    	0.24166097335306153    	2.2519764901661716    
3.383253626942855    	0.24166097335306153    	2.4128710924253833    
3.5443609425115623    	0.24166097335306153    	2.573824317252412    
3.70546825808027    	0.24166097335306153    	2.7348200027872775    
3.8665755736489773    	0.24166097335306153    	2.895846445653813    
4.027682889217685    	0.24166097335306153    	3.0568951697085094    
4.188790204786392    	0.24166097335306153    	3.2179600354347495    
4.3498975203551    	0.24166097335306153    	3.379036595441086    
4.511004835923807    	0.24166097335306153    	3.5401216279013727    
4.672112151492515    	0.24166097335306153    	3.701212798726848    
4.833219467061222    	0.24166097335306153    	3.8623084169080033    
4.99432678262993    	0.24166097335306153    	4.023407257308413    
5.155434098198637    	0.24166097335306153    	4.184508432302323    
5.316541413767345    	0.24166097335306153    	4.345611298786868    
5.477648729336052    	0.24166097335306153    	4.50671539081702    
5.63875604490476    	0.24166097335306153    	4.667820370801201    
5.799863360473467    	0.24166097335306153    	4.828925994142783    
5.960970676042175    	0.24166097335306153    	4.990032083622583    
6.122077991610882    	0.24166097335306153    	5.151138510838534    
6.283185307179586    	0.24166097335306153    	5.312245182758273    

0.    	0.40276828892176886    	0.    
0.16110731556870733    	0.40276828892176886    	-0.3217349674911479    
0.32221463113741466    	0.40276828892176886    	-0.3118627573141066    
0.483321946706122    	0.40276828892176886    	-0.24086176211114024    
0.6444292622748293    	0.40276828892176886    	-0.13858881298625692    
0.8055365778435366    	0.40276828892176886    	-1.74860930568416780e-2
0.9666438934122439    	0.40276828892176886    	0.11581049835072521    
1.1277512089809512    	0.40276828892176886    	0.25732271684937724    
1.2888585245496584    	0.40276828892176886    	0.40450376104302    
1.4499658401183657    	0.40276828892176886    	0.555656373141213    
1.611073155687073    	0.40276828892176886    	0.7096197572965796    
1.7721804712557803    	0.40276828892176886    	0.8655861588494704    
1.9332877868244875    	0.40276828892176886    	1.0229868012921661    
2.094395102393195    	0.40276828892176886    	1.1814178759101994    
2.2555024179619023    	0.40276828892176886    	1.340591031510555    
2.41660973353061    	0.40276828892176886    	1.5002995163050599    
2.5777170490993173    	0.40276828892176886    	1.6603946519473713    
2.738824364668025    	0.40276828892176886    	1.8207692971708394    
2.8999316802367323    	0.40276828892176886    	1.9813461269102361    
3.06103899580544    	0.40276828892176886    	2.1420692741801393    
3.2221463113741473    	0.40276828892176886    	2.3028983437301225    
3.383253626942855    	0.40276828892176886    	2.4638041107934336    
3.5443609425115623    	0.40276828892176886    	2.624765423468602    
3.70546825808027    	0.40276828892176886    	2.785766968192356    
3.8665755736489773    	0.40276828892176886    	2.946797655870271    
4.027682889217685    	0.40276828892176886    	3.107849455250989    
4.188790204786392    	0.40276828892176886    	3.268916549066183    
4.3498975203551    	0.40276828892176886    	3.429994723357163    
4.511004835923807    	0.40276828892176886    	3.591080925403597    
4.672112151492515    	0.40276828892176886    	3.752172943627366    
4.833219467061222    	0.40276828892176886    	3.913269175775935    
4.99432678262993    	0.40276828892176886    	4.074368461017309    
5.155434098198637    	0.40276828892176886    	4.23546995831505    
5.316541413767345    	0.40276828892176886    	4.396573058321199    
5.477648729336052    	0.40276828892176886    	4.5576773195470475    
5.63875604490476    	0.40276828892176886    	4.718782422120377    
5.799863360473467    	0.40276828892176886    	4.879888134282844    
5.960970676042175    	0.40276828892176886    	5.0409942881170675    
6.122077991610882    	0.40276828892176886    	5.202100761960494    
6.283185307179586    	0.40276828892176886    	5.363207467663801    

0.    	0.5638756044904762    	0.    
0.16110731556870733    	0.5638756044904762    	-0.28248249867812303    
0.32221463113741466    	0.5638756044904762    	-0.2603156915569177    
0.483321946706122    	0.5638756044904762    	-0.1819895393532041    
0.6444292622748293    	0.5638756044904762    	-7.49336741188713100e-2
0.8055365778435366    	0.5638756044904762    	4.94212032909490100e-2
0.9666438934122439    	0.5638756044904762    	0.1849786563113076    
1.1277512089809512    	0.5638756044904762    	0.32808385032932863    
1.2888585245496584    	0.5638756044904762    	0.47639702514203663    
1.4499658401183657    	0.5638756044904762    	0.6283589008470601    
1.611073155687073    	0.5638756044904762    	0.7829030480276271    
1.7721804712557803    	0.5638756044904762    	0.9392873781136146    
1.9332877868244875    	0.5638756044904762    	1.096989353054278    
2.094395102393195    	0.5638756044904762    	1.2556379916018554    
2.2555024179619023    	0.5638756044904762    	1.4149683839573601    
2.41660973353061    	0.5638756044904762    	1.5747905861359166    
2.5777170490993173    	0.5638756044904762    	1.73496800653743    
2.738824364668025    	0.5638756044904762    	1.8954022139013436    
2.8999316802367323    	0.5638756044904762    	2.0560221692724454    
3.06103899580544    	0.5638756044904762    	2.2167765473493777    
3.2221463113741473    	0.5638756044904762    	2.377628236797318    
3.383253626942855    	0.5638756044904762    	2.53855038866515    
3.5443609425115623    	0.5638756044904762    	2.6995235705867087    
3.70546825808027    	0.5638756044904762    	2.860533713908677    
3.8665755736489773    	0.5638756044904762    	3.0215706310200927    
4.027682889217685    	0.5638756044904762    	3.18262694356694    
4.188790204786392    	0.5638756044904762    	3.343697307193376    
4.3498975203551    	0.5638756044904762    	3.5047778505127845    
4.511004835923807    	0.5638756044904762    	3.665865768974503    
4.672112151492515    	0.5638756044904762    	3.8269590307897636    
4.833219467061222    	0.5638756044904762    	3.9880561639605063    
4.99432678262993    	0.5638756044904762    	4.149156102024105    
5.155434098198637    	0.5638756044904762    	4.310258072315839    
5.316541413767345    	0.5638756044904762    	4.471361515024447    
5.477648729336052    	0.5638756044904762    	4.632466024551867    
5.63875604490476    	0.5638756044904762    	4.793571307029765    
5.799863360473467    	0.5638756044904762    	4.954677149540496    
5.960970676042175    	0.5638756044904762    	5.115783397817457    
6.122077991610882    	0.5638756044904762    	5.2768899400886    
6.283185307179586    	0.5638756044904762    	5.437996695370669    

0.    	0.7249829200591835    	0.    
0.16110731556870733    	0.7249829200591835    	-0.23174128668311123    
0.32221463113741466    	0.7249829200591835    	-0.19368139643104187    
0.483321946706122    	0.7249829200591835    	-0.10588609857837167    
0.6444292622748293    	0.7249829200591835    	7.352586937150463000e-3
0.8055365778435366    	0.7249829200591835    	0.13591149067052377    
0.9666438934122439    	0.7249829200591835    	0.2743915333229514    
1.1277512089809512    	0.7249829200591835    	0.4195559483524248    
1.2888585245496584    	0.7249829200591835    	0.5693326153093256    
1.4499658401183657    	0.7249829200591835    	0.7223406167097705    
1.611073155687073    	0.7249829200591835    	0.8776355095293171    
1.7721804712557803    	0.7249829200591835    	1.0345600909915338    
1.9332877868244875    	0.7249829200591835    	1.192651594963688    
2.094395102393195    	0.7249829200591835    	1.3515814758841729    
2.2555024179619023    	0.7249829200591835    	1.5111151263726739    
2.41660973353061    	0.7249829200591835    	1.671084329697048    
2.5777170490993173    	0.7249829200591835    	1.831368118654142    
2.738824364668025    	0.7249829200591835    	1.991879321307438    
2.8999316802367323    	0.7249829200591835    	2.1525550246833642    
3.06103899580544    	0.7249829200591835    	2.313349774462973    
3.2221463113741473    	0.7249829200591835    	2.4742307043911245    
3.383253626942855    	0.7249829200591835    	2.6351740367060685    
3.5443609425115623    	0.7249829200591835    	2.796162561865021    
3.70546825808027    	0.7249829200591835    	2.957183820495352    
3.8665755736489773    	0.7249829200591835    	3.118228790323333    
4.027682889217685    	0.7249829200591835    	3.279290936987785    
4.188790204786392    	0.7249829200591835    	3.4403655274613585    
4.3498975203551    	0.7249829200591835    	3.6014491331963896    
4.511004835923807    	0.7249829200591835    	3.7625392704482747    
4.672112151492515    	0.7249829200591835    	3.9236341398398595    
4.833219467061222    	0.7249829200591835    	4.084732437751534    
4.99432678262993    	0.7249829200591835    	4.245833219710865    
5.155434098198637    	0.7249829200591835    	4.4069358014364575    
5.316541413767345    	0.7249829200591835    	4.5680396871525675    
5.477648729336052    	0.7249829200591835    	4.729144517656555    
5.63875604490476    	0.7249829200591835    	4.890250032695004    
5.799863360473467    	0.7249829200591835    	5.051356043705427    
5.960970676042175    	0.7249829200591835    	5.21246241406742    
6.122077991610882    	0.7249829200591835    	5.373569044794281    
6.283185307179586    	0.7249829200591835    	5.534675864166242    

0.    	0.8860902356278908    	0.    
0.16110731556870733    	0.8860902356278908    	-0.17082550224365128    
0.32221463113741466    	0.8860902356278908    	-0.11368566517885481    
0.483321946706122    	0.8860902356278908    	-1.452247892741326300e-2
0.6444292622748293    	0.8860902356278908    	0.1061387992434416    
0.8055365778435366    	0.8860902356278908    	0.23974471607000913    
0.9666438934122439    	0.8860902356278908    	0.38173338283747793    
1.1277512089809512    	0.8860902356278908    	0.5293699316279495    
1.2888585245496584    	0.8860902356278908    	0.6809035485763731    
1.4499658401183657    	0.8860902356278908    	0.8351674436548234    
1.611073155687073    	0.8860902356278908    	0.9913636208094279    
1.7721804712557803    	0.8860902356278908    	1.1489367842641425    
1.9332877868244875    	0.8860902356278908    	1.3074959252040057    
2.094395102393195    	0.8860902356278908    	1.4667634429110332    
2.2555024179619023    	0.8860902356278908    	1.6265411086314996    
2.41660973353061    	0.8860902356278908    	1.7866867896109966    
2.5777170490993173    	0.8860902356278908    	1.9470982760303333    
2.738824364668025    	0.8860902356278908    	2.1077019129843975    
2.8999316802367323    	0.8860902356278908    	2.2684445428942253    
3.06103899580544    	0.8860902356278908    	2.4292877596662654    
3.2221463113741473    	0.8860902356278908    	2.590203793343803    
3.383253626942855    	0.8860902356278908    	2.7511725531859947    
3.5443609425115623    	0.8860902356278908    	2.9121794981915565    
3.70546825808027    	0.8860902356278908    	3.07321410095975    
3.8665755736489773    	0.8860902356278908    	3.234268738226233    
4.027682889217685    	0.8860902356278908    	3.395337888859184    
4.188790204786392    	0.8860902356278908    	3.556417553742669    
4.3498975203551    	0.8860902356278908    	3.717504835965561    
4.511004835923807    	0.8860902356278908    	3.8785976369169948    
4.672112151492515    	0.8860902356278908    	4.039694436234353    
4.833219467061222    	0.8860902356278908    	4.200794132439541    
4.99432678262993    	0.8860902356278908    	4.361895927511654    
5.155434098198637    	0.8860902356278908    	4.522999243275156    
5.316541413767345    	0.8860902356278908    	4.684103660830148    
5.477648729336052    	0.8860902356278908    	4.845208876672574    
5.63875604490476    	0.8860902356278908    	5.006314670904362    
5.799863360473467    	0.8860902356278908    	5.167420884201851    
5.960970676042175    	0.8860902356278908    	5.328527401129233    
6.122077991610882    	0.8860902356278908    	5.489634138048857    
6.283185307179586    	0.8860902356278908    	5.6507410343619435    

0.    	1.047197551196598    	0.    
0.16110731556870733    	1.047197551196598    	-0.10131283217913617    
0.32221463113741466    	1.047197551196598    	-2.240034521996453800e-2
0.483321946706122    	1.047197551196598    	8.97350498418119100e-2
0.6444292622748293    	1.047197551196598    	0.21886645179127823    
0.8055365778435366    	1.047197551196598    	0.3582316534926414    
0.9666438934122439    	1.047197551196598    	0.5042241073365393    
1.1277512089809512    	1.047197551196598    	0.6546816756716975    
1.2888585245496584    	1.047197551196598    	0.8082201963770768    
1.4499658401183657    	1.047197551196598    	0.9639172261295468    
1.611073155687073    	1.047197551196598    	1.121141883524432    
1.7721804712557803    	1.047197551196598    	1.2794551616549923    
1.9332877868244875    	1.047197551196598    	1.4385479359469566    
2.094395102393195    	1.047197551196598    	1.5982007402387433    
2.2555024179619023    	1.047197551196598    	1.7582568584238114    
2.41660973353061    	1.047197551196598    	1.9186039228891687    
2.5777170490993173    	1.047197551196598    	2.079161128380215    
2.738824364668025    	1.047197551196598    	2.2398702446465957    
2.8999316802367323    	1.047197551196598    	2.40068924625733    
3.06103899580544    	1.047197551196598    	2.56158777004191    
3.2221463113741473    	1.047197551196598    	2.72254386156934    
3.383253626942855    	1.047197551196598    	2.8835416374593157    
3.5443609425115623    	1.047197551196598    	3.04456960185635    
3.70546825808027    	1.047197551196598    	3.2056194319857454    
3.8665755736489773    	1.047197551196598    	3.3666851010310874    
4.027682889217685    	1.047197551196598    	3.527762244084326    
4.188790204786392    	1.047197551196598    	3.6888476995159456    
4.3498975203551    	1.047197551196598    	3.8499391770798317    
4.511004835923807    	1.047197551196598    	4.011035017651778    
4.672112151492515    	1.047197551196598    	4.172134019260296    
4.833219467061222    	1.047197551196598    	4.333235311096509    
4.99432678262993    	1.047197551196598    	4.494338262259366    
5.155434098198637    	1.047197551196598    	4.655442415653632    
5.316541413767345    	1.047197551196598    	4.816547440104539    
5.477648729336052    	1.047197551196598    	4.97765309566721    
5.63875604490476    	1.047197551196598    	5.138759208494165    
5.799863360473467    	1.047197551196598    	5.299865652626966    
5.960970676042175    	1.047197551196598    	5.460972336804129    
6.122077991610882    	1.047197551196598    	5.622079194903223    
6.283185307179586    	1.047197551196598    	5.783186179015936    

0.    	1.2083048667653054    	0.    
0.16110731556870733    	1.2083048667653054    	-2.500361813091178700e-2
0.32221463113741466    	1.2083048667653054    	7.78103216086656300e-2
0.483321946706122    	1.2083048667653054    	0.20418627249814042    
0.6444292622748293    	1.2083048667653054    	0.34261595759278207    
0.8055365778435366    	1.2083048667653054    	0.4883035534974984    
0.9666438934122439    	1.2083048667653054    	0.6386912613970265    
1.1277512089809512    	1.2083048667653054    	0.7922456721361653    
1.2888585245496584    	1.2083048667653054    	0.9479851244097555    
1.4499658401183657    	1.2083048667653054    	1.1052554123969935    
1.611073155687073    	1.2083048667653054    	1.2636091088393948    
1.7721804712557803    	1.2083048667653054    	1.4227348657478087    
1.9332877868244875    	1.2083048667653054    	1.5824134489527522    
2.094395102393195    	1.2083048667653054    	1.7424892109073502    
2.2555024179619023    	1.2083048667653054    	1.902851007017088    
2.41660973353061    	1.2083048667653054    	2.0634191450725408    
2.5777170490993173    	1.2083048667653054    	2.224136317197348    
2.738824364668025    	1.2083048667653054    	2.3849612259288113    
2.8999316802367323    	1.2083048667653054    	2.545864066420519    
3.06103899580544    	1.2083048667653054    	2.706823304815175    
3.2221463113741473    	1.2083048667653054    	2.8678233708157315    
3.383253626942855    	1.2083048667653054    	3.0288529997736324    
3.5443609425115623    	1.2083048667653054    	3.189904038715804    
3.70546825808027    	1.2083048667653054    	3.350970585049084    
3.8665755736489773    	1.2083048667653054    	3.5120483644963643    
4.027682889217685    	1.2083048667653054    	3.6731342814221923    
4.188790204786392    	1.2083048667653054    	3.8342260935680144    
4.3498975203551    	1.2083048667653054    	3.9953221766689007    
4.511004835923807    	1.2083048667653054    	4.1564213540577475    
4.672112151492515    	1.2083048667653054    	4.317522773284628    
4.833219467061222    	1.2083048667653054    	4.4786258167633735    
4.99432678262993    	1.2083048667653054    	4.639730037052793    
5.155434098198637    	1.2083048667653054    	4.80083510997648    
5.316541413767345    	1.2083048667653054    	4.961940800662049    
5.477648729336052    	1.2083048667653054    	5.123046938938251    
5.63875604490476    	1.2083048667653054    	5.284153401510752    
5.799863360473467    	1.2083048667653054    	5.445260099048597    
5.960970676042175    	1.2083048667653054    	5.60636696682825    
6.122077991610882    	1.2083048667653054    	5.767473957955036    
6.283185307179586    	1.2083048667653054    	5.928581038451911    

0.    	1.3694121823340126    	0.    
0.16110731556870733    	1.3694121823340126    	5.612577134055841000e-2
0.32221463113741466    	1.3694121823340126    	0.18435093167441488    
0.483321946706122    	1.3694121823340126    	0.3258669624932339    
0.6444292622748293    	1.3694121823340126    	0.47418226945031816    
0.8055365778435366    	1.3694121823340126    	0.626591622198079    
0.9666438934122439    	1.3694121823340126    	0.7816522163611183    
1.1277512089809512    	1.3694121823340126    	0.9384990857719652    
1.2888585245496584    	1.3694121823340126    	1.0965784944535009    
1.4499658401183657    	1.3694121823340126    	1.2555214176743692    
1.611073155687073    	1.3694121823340126    	1.4150754704532484    
1.7721804712557803    	1.3694121823340126    	1.5750650274679525    
1.9332877868244875    	1.3694121823340126    	1.7353664230036179    
2.094395102393195    	1.3694121823340126    	1.895891859317783    
2.2555024179619023    	1.3694121823340126    	2.0565786419145744    
2.41660973353061    	1.3694121823340126    	2.2173818179744984    
2.5777170490993173    	1.3694121823340126    	2.3782690612433313    
2.738824364668025    	1.3694121823340126    	2.5392170766286206    
2.8999316802367323    	1.3694121823340126    	2.7002090517983905    
3.06103899580544    	1.3694121823340126    	2.8612328399241482    
3.2221463113741473    	1.3694121823340126    	3.0222796581053113    
3.383253626942855    	1.3694121823340126    	3.1833431521735505    
3.5443609425115623    	1.3694121823340126    	3.344418723195926    
3.70546825808027    	1.3694121823340126    	3.5055030416348725    
3.8665755736489773    	1.3694121823340126    	3.6665936964541213    
4.027682889217685    	1.3694121823340126    	3.8276889414661492    
4.188790204786392    	1.3694121823340126    	3.9887875118566827    
4.3498975203551    	1.3694121823340126    	4.149888491409586    
4.511004835923807    	1.3694121823340126    	4.310991216389916    
4.672112151492515    	1.3694121823340126    	4.472095205947314    
4.833219467061222    	1.3694121823340126    	4.633200111713479    
4.99432678262993    	1.3694121823340126    	4.79430568129557    
5.155434098198637    	1.3694121823340126    	4.955411731832005    
5.316541413767345    	1.3694121823340126    	5.116518130835857    
5.477648729336052    	1.3694121823340126    	5.277624782316846    
5.63875604490476    	1.3694121823340126    	5.438731616727047    
5.799863360473467    	1.3694121823340126    	5.59983858367661    
5.960970676042175    	1.3694121823340126    	5.760945646656254    
6.122077991610882    	1.3694121823340126    	5.922052779213608    
6.283185307179586    	1.3694121823340126    	6.083159962182883    

0.    	1.53051949790272    	0.    
0.16110731556870733    	1.53051949790272    	0.1399741276632703    
0.32221463113741466    	1.53051949790272    	0.29446213913978725    
0.483321946706122    	1.53051949790272    	0.4516256538721444    
0.6444292622748293    	1.53051949790272    	0.6101578889953793    
0.8055365778435366    	1.53051949790272    	0.7695142712544175    
0.9666438934122439    	1.53051949790272    	0.9294043585891782    
1.1277512089809512    	1.53051949790272    	1.0896540299893125    
1.2888585245496584    	1.53051949790272    	1.2501518162766854    
1.4499658401183657    	1.53051949790272    	1.4108234313560897    
1.611073155687073    	1.53051949790272    	1.5716180691618122    
1.7721804712557803    	1.53051949790272    	1.7325003756422237    
1.9332877868244875    	1.53051949790272    	1.8934454564141363    
2.094395102393195    	1.53051949790272    	2.0544356374549135    
2.2555024179619023    	1.53051949790272    	2.2154582981218356    
2.41660973353061    	1.53051949790272    	2.3765043892397517    
2.5777170490993173    	1.53051949790272    	2.537567403409578    
2.738824364668025    	1.53051949790272    	2.6986426512397674    
2.8999316802367323    	1.53051949790272    	2.8597267483433457    
3.06103899580544    	1.53051949790272    	3.0208172495171035    
3.2221463113741473    	1.53051949790272    	3.1819123867294326    
3.383253626942855    	1.53051949790272    	3.3430108808618533    
3.5443609425115623    	1.53051949790272    	3.504111806131508    
3.70546825808027    	1.53051949790272    	3.665214492289703    
3.8665755736489773    	1.53051949790272    	3.826318453985579    
4.027682889217685    	1.53051949790272    	3.987423339704885    
4.188790204786392    	1.53051949790272    	4.148528894835651    
4.3498975203551    	1.53051949790272    	4.309634934940052    
4.511004835923807    	1.53051949790272    	4.470741326405694    
4.672112151492515    	1.53051949790272    	4.631847972435556    
4.833219467061222    	1.53051949790272    	4.792954802901759    
4.99432678262993    	1.53051949790272    	4.954061766996658    
5.155434098198637    	1.53051949790272    	5.115168827909511    
5.316541413767345    	1.53051949790272    	5.276275958970195    
5.477648729336052    	1.53051949790272    	5.437383140855495    
5.63875604490476    	1.53051949790272    	5.598490359565147    
5.799863360473467    	1.53051949790272    	5.759597604955483    
5.960970676042175    	1.53051949790272    	5.920704869677042    
6.122077991610882    	1.53051949790272    	6.081812148404862    
6.283185307179586    	1.53051949790272    	6.242919437280792    

0.    	1.6916268134714272    	0.    
0.16110731556870733    	1.6916268134714272    	0.22436982245198028    
0.32221463113741466    	1.6916268134714272    	0.405292121570185    
0.483321946706122    	1.6916268134714272    	0.5782052625861585    
0.6444292622748293    	1.6916268134714272    	0.7470211191064543    
0.8055365778435366    	1.6916268134714272    	0.9133698791297673    
0.9666438934122439    	1.6916268134714272    	1.0781209852081282    
1.1277512089809512    	1.6916268134714272    	1.241795671131016    
1.2888585245496584    	1.6916268134714272    	1.4047276215124416    
1.4499658401183657    	1.6916268134714272    	1.5671392128641923    
1.611073155687073    	1.6916268134714272    	1.729182533886577    
1.7721804712557803    	1.6916268134714272    	1.8909634174498908    
1.9332877868244875    	1.6916268134714272    	2.05255638525407    
2.094395102393195    	1.6916268134714272    	2.2140143447442053    
2.2555024179619023    	1.6916268134714272    	2.3753750759987464    
2.41660973353061    	1.6916268134714272    	2.536665667855771    
2.5777170490993173    	1.6916268134714272    	2.697905600309551    
2.738824364668025    	1.6916268134714272    	2.859108911122223    
2.8999316802367323    	1.6916268134714272    	3.0202857315056613    
3.06103899580544    	1.6916268134714272    	3.1814433812114156    
3.2221463113741473    	1.6916268134714272    	3.3425871528679436    
3.383253626942855    	1.6916268134714272    	3.5037208755351124    
3.5443609425115623    	1.6916268134714272    	3.6648473205574357    
3.70546825808027    	1.6916268134714272    	3.8259684943341785    
3.8665755736489773    	1.6916268134714272    	3.987085849770227    
4.027682889217685    	1.6916268134714272    	4.148200439128634    
4.188790204786392    	1.6916268134714272    	4.309313024594051    
4.3498975203551    	1.6916268134714272    	4.470424158283804    
4.511004835923807    	1.6916268134714272    	4.631534240168542    
4.672112151492515    	1.6916268134714272    	4.792643560011572    
4.833219467061222    	1.6916268134714272    	4.953752327741714    
4.99432678262993    	1.6916268134714272    	5.114860695452407    
5.155434098198637    	1.6916268134714272    	5.275968773337134    
5.316541413767345    	1.6916268134714272    	5.437076641233309    
5.477648729336052    	1.6916268134714272    	5.59818435698525    
5.63875604490476    	1.6916268134714272    	5.759291962502954    
5.799863360473467    	1.6916268134714272    	5.920399488151643    
5.960970676042175    	1.6916268134714272    	6.081506955932032    
6.122077991610882    	1.6916268134714272    	6.2426143817844775    
6.283185307179586    	1.6916268134714272    	6.403721777258391    

0.    	1.8527341290401345    	0.    
0.16110731556870733    	1.8527341290401345    	0.30712705154267905    
0.32221463113741466    	1.8527341290401345    	0.5139704406369714    
0.483321946706122    	1.8527341290401345    	0.7023274432587916    
0.6444292622748293    	1.8527341290401345    	0.8812272740146125    
0.8055365778435366    	1.8527341290401345    	1.0544326611440302    
0.9666438934122439    	1.8527341290401345    	1.2239504137057862    
1.1277512089809512    	1.8527341290401345    	1.390983620607832    
1.2888585245496584    	1.8527341290401345    	1.5563024780000974    
1.4499658401183657    	1.8527341290401345    	1.720420265566518    
1.611073155687073    	1.8527341290401345    	1.8836880277559758    
1.7721804712557803    	1.8527341290401345    	2.046350043344941    
1.9332877868244875    	1.8527341290401345    	2.208578320043589    
2.094395102393195    	1.8527341290401345    	2.370494976489702    
2.2555024179619023    	1.8527341290401345    	2.5321872149987126    
2.41660973353061    	1.8527341290401345    	2.693717560835248    
2.5777170490993173    	1.8527341290401345    	2.855130976865319    
2.738824364668025    	1.8527341290401345    	3.0164598644340797    
2.8999316802367323    	1.8527341290401345    	3.177727607959185    
3.06103899580544    	1.8527341290401345    	3.338951102569226    
3.2221463113741473    	1.8527341290401345    	3.500142564476428    
3.383253626942855    	1.8527341290401345    	3.6613108317483656    
3.5443609425115623    	1.8527341290401345    	3.8224623010805563    
3.70546825808027    	1.8527341290401345    	3.983601603555539    
3.8665755736489773    	1.8527341290401345    	4.14473209270447    
4.027682889217685    	1.8527341290401345    	4.305856197314645    
4.188790204786392    	1.8527341290401345    	4.466975676627156    
4.3498975203551    	1.8527341290401345    	4.6280918050149324    
4.511004835923807    	1.8527341290401345    	4.789205505672635    
4.672112151492515    	1.8527341290401345    	4.95031744741918    
4.833219467061222    	1.8527341290401345    	5.111428114803044    
4.99432678262993    	1.8527341290401345    	5.2725378588796055    
5.155434098198637    	1.8527341290401345    	5.4336469339926206    
5.316541413767345    	1.8527341290401345    	5.594755524419296    
5.477648729336052    	1.8527341290401345    	5.755863763673342    
5.63875604490476    	1.8527341290401345    	5.91697174848957    
5.799863360473467    	1.8527341290401345    	6.078079548955653    
5.960970676042175    	1.8527341290401345    	6.239187215852669    
6.122077991610882    	1.8527341290401345    	6.400294785973449    
6.283185307179586    	1.8527341290401345    	6.561402285975843    

0.    	2.013841444608842    	0.    
0.16110731556870733    	2.013841444608842    	0.3861024461722894    
0.32221463113741466    	2.013841444608842    	0.6176823849624106    
0.483321946706122    	2.013841444608842    	0.8207774966090039    
0.6444292622748293    	2.013841444608842    	1.0093004848029816    
0.8055365778435366    	2.013841444608842    	1.1890491653399062    
0.9666438934122439    	2.013841444608842    	1.3631157384847365    
1.1277512089809512    	2.013841444608842    	1.5333539888931345    
1.2888585245496584    	2.013841444608842    	1.7009506765752302    
1.4499658401183657    	2.013841444608842    	1.8666966907129083    
1.611073155687073    	2.013841444608842    	2.0311329396367923    
1.7721804712557803    	2.013841444608842    	2.19463582133753    
1.9332877868244875    	2.013841444608842    	2.3574703746261956    
2.094395102393195    	2.013841444608842    	2.5198247665246885    
2.2555024179619023    	2.013841444608842    	2.6818333630912607    
2.41660973353061    	2.013841444608842    	2.8435925066455776    
2.5777170490993173    	2.013841444608842    	3.005171478410778    
2.738824364668025    	2.013841444608842    	3.166620204137212    
2.8999316802367323    	2.013841444608842    	3.3279747158041832    
3.06103899580544    	2.013841444608842    	3.4892610463423654    
3.2221463113741473    	2.013841444608842    	3.6504980191542753    
3.383253626942855    	2.013841444608842    	3.811699252413884    
3.5443609425115623    	2.013841444608842    	3.9728746024966615    
3.70546825808027    	2.013841444608842    	4.134031205225813    
3.8665755736489773    	2.013841444608842    	4.29517422790407    
4.027682889217685    	2.013841444608842    	4.456307412938658    
4.188790204786392    	2.013841444608842    	4.617433471063688    
4.3498975203551    	2.013841444608842    	4.778554365902104    
4.511004835923807    	2.013841444608842    	4.939671519962319    
4.672112151492515    	2.013841444608842    	5.100785963796804    
4.833219467061222    	2.013841444608842    	5.261898444024137    
4.99432678262993    	2.013841444608842    	5.42300950156949    
5.155434098198637    	2.013841444608842    	5.58411952833952    
5.316541413767345    	2.013841444608842    	5.745228808278544    
5.477648729336052    	2.013841444608842    	5.906337547111731    
5.63875604490476    	2.013841444608842    	6.067445893893323    
5.799863360473467    	2.013841444608842    	6.228553956618213    
5.960970676042175    	2.013841444608842    	6.389661813532637    
6.122077991610882    	2.013841444608842    	6.550769521328985    
6.283185307179586    	2.013841444608842    	6.711877121083125    

0.    	2.1749487601775495    	0.    
0.16110731556870733    	2.1749487601775495    	0.45925058510377004    
0.32221463113741466    	2.1749487601775495    	0.7137418696658507    
0.483321946706122    	2.1749487601775495    	0.9304876284739741    
0.6444292622748293    	2.1749487601775495    	1.1279237225859045    
0.8055365778435366    	2.1749487601775495    	1.3137328949695173    
0.9666438934122439    	2.1749487601775495    	1.492012650733385    
1.1277512089809512    	2.1749487601775495    	1.665219458232046    
1.2888585245496584    	2.1749487601775495    	1.8349259048749464    
1.4499658401183657    	2.1749487601775495    	2.0021800057275416    
1.611073155687073    	2.1749487601775495    	2.167698523760561    
1.7721804712557803    	2.1749487601775495    	2.3319802276685846    
1.9332877868244875    	2.1749487601775495    	2.495376322997597    
2.094395102393195    	2.1749487601775495    	2.658136151726587    
2.2555024179619023    	2.1749487601775495    	2.8204377636462974    
2.41660973353061    	2.1749487601775495    	2.982408822915959    
2.5777170490993173    	2.1749487601775495    	3.144141134768548    
2.738824364668025    	2.1749487601775495    	3.305700856308905    
2.8999316802367323    	2.1749487601775495    	3.467135733868643    
3.06103899580544    	2.1749487601775495    	3.6284802639412903    
3.2221463113741473    	2.1749487601775495    	3.7897593896034136    
3.383253626942855    	2.1749487601775495    	3.9509911564318325    
3.5443609425115623    	2.1749487601775495    	4.112188625207018    
3.70546825808027    	2.1749487601775495    	4.273361251678773    
3.8665755736489773    	2.1749487601775495    	4.4345158830909766    
4.027682889217685    	2.1749487601775495    	4.5956574785444    
4.188790204786392    	2.1749487601775495    	4.756789630059584    
4.3498975203551    	2.1749487601775495    	4.917914939652687    
4.511004835923807    	2.1749487601775495    	5.079035292303653    
4.672112151492515    	2.1749487601775495    	5.240152053607738    
4.833219467061222    	2.1749487601775495    	5.401266212916594    
4.99432678262993    	2.1749487601775495    	5.5623784870155095    
5.155434098198637    	2.1749487601775495    	5.723489395223863    
5.316541413767345    	2.1749487601775495    	5.884599313799077    
5.477648729336052    	2.1749487601775495    	6.0457085153496015    
5.63875604490476    	2.1749487601775495    	6.206817197388688    
5.799863360473467    	2.1749487601775495    	6.36792550302143    
5.960970676042175    	2.1749487601775495    	6.529033535932693    
6.122077991610882    	2.1749487601775495    	6.6901413712461215    
6.283185307179586    	2.1749487601775495    	6.851249063391752    

0.    	2.336056075746257    	0.    
0.16110731556870733    	2.336056075746257    	0.5246769699617446    
0.32221463113741466    	2.336056075746257    	0.7996610045511978    
0.483321946706122    	2.336056075746257    	1.0286164040664798    
0.6444292622748293    	2.336056075746257    	1.2340247078147222    
0.8055365778435366    	2.336056075746257    	1.4252546069288055    
0.9666438934122439    	2.336056075746257    	1.6073027881309239    
1.1277512089809512    	2.336056075746257    	1.783164782234433    
1.2888585245496584    	2.336056075746257    	1.954758274860232    
1.4499658401183657    	2.336056075746257    	2.123361263917649    
1.611073155687073    	2.336056075746257    	2.289847803233076    
1.7721804712557803    	2.336056075746257    	2.454826114357827    
1.9332877868244875    	2.336056075746257    	2.618724473533635    
2.094395102393195    	2.336056075746257    	2.7818469398702965    
2.2555024179619023    	2.336056075746257    	2.944410635494989    
2.41660973353061    	2.336056075746257    	3.106571239971843    
2.5777170490993173    	2.336056075746257    	3.268440704836365    
2.738824364668025    	2.336056075746257    	3.4300997051136166    
2.8999316802367323    	2.336056075746257    	3.591606464882614    
3.06103899580544    	2.336056075746257    	3.753003050758677    
3.2221463113741473    	2.336056075746257    	3.9143198794798426    
3.383253626942855    	2.336056075746257    	4.075578956654816    
3.5443609425115623    	2.336056075746257    	4.236796209201719    
3.70546825808027    	2.336056075746257    	4.397983167897993    
3.8665755736489773    	2.336056075746257    	4.5591481825886495    
4.027682889217685    	2.336056075746257    	4.720297300629901    
4.188790204786392    	2.336056075746257    	4.881434902297272    
4.3498975203551    	2.336056075746257    	5.042564160609281    
4.511004835923807    	2.336056075746257    	5.203687374197415    
4.672112151492515    	2.336056075746257    	5.364806208331516    
4.833219467061222    	2.336056075746257    	5.52592186947262    
4.99432678262993    	2.336056075746257    	5.6870352317017705    
5.155434098198637    	2.336056075746257    	5.848146928300969    
5.316541413767345    	2.336056075746257    	6.009257418095871    
5.477648729336052    	2.336056075746257    	6.170367033517795    
5.63875604490476    	2.336056075746257    	6.331476015423509    
5.799863360473467    	2.336056075746257    	6.4925845383219665    
5.960970676042175    	2.336056075746257    	6.653692728651272    
6.122077991610882    	2.336056075746257    	6.8148006780206645    
6.283185307179586    	2.336056075746257    	6.975908452804643    

0.    	2.4971633913149645    	0.    
0.16110731556870733    	2.4971633913149645    	0.58068709174529    
0.32221463113741466    	2.4971633913149645    	0.873214529156166    
0.483321946706122    	2.4971633913149645    	1.1126223396433483    
0.6444292622748293    	2.4971633913149645    	1.324855480704291    
0.8055365778435366    	2.4971633913149645    	1.5207259474576846    
0.9666438934122439    	2.4971633913149645    	1.7060001966778788    
1.1277512089809512    	2.4971633913149645    	1.8841352389624606    
1.2888585245496584    	2.4971633913149645    	2.0573441910935144    
1.4499658401183657    	2.4971633913149645    	2.2271019343496925    
1.611073155687073    	2.4971633913149645    	2.394417175878063    
1.7721804712557803    	2.4971633913149645    	2.5599918374679804    
1.9332877868244875    	2.4971633913149645    	2.724320173927227    
2.094395102393195    	2.4971633913149645    	2.8877530865251804    
2.2555024179619023    	2.4971633913149645    	3.050541146376406    
2.41660973353061    	2.4971633913149645    	3.2128640164309994    
2.5777170490993173    	2.4971633913149645    	3.3748508950410305    
2.738824364668025    	2.4971633913149645    	3.5365948857110125    
2.8999316802367323    	2.4971633913149645    	3.6981631822943    
3.06103899580544    	2.4971633913149645    	3.859604332024765    
3.2221463113741473    	2.4971633913149645    	4.020953437524376    
3.383253626942855    	2.4971633913149645    	4.182235894500019    
3.5443609425115623    	2.4971633913149645    	4.34347008350865    
3.70546825808027    	2.4971633913149645    	4.5046693117142755    
3.8665755736489773    	2.4971633913149645    	4.665843215306434    
4.027682889217685    	2.4971633913149645    	4.826998773273432    
4.188790204786392    	2.4971633913149645    	4.9881410406989435    
4.3498975203551    	2.4971633913149645    	5.149273679424334    
4.511004835923807    	2.4971633913149645    	5.310399342199283    
4.672112151492515    	2.4971633913149645    	5.471519950838607    
4.833219467061222    	2.4971633913149645    	5.632636897666018    
4.99432678262993    	2.4971633913149645    	5.793751191420073    
5.155434098198637    	2.4971633913149645    	5.9548635629437285    
5.316541413767345    	2.4971633913149645    	6.115974541747527    
5.477648729336052    	2.4971633913149645    	6.27708451147586    
5.63875604490476    	2.4971633913149645    	6.4381937500909485    
5.799863360473467    	2.4971633913149645    	6.599302458985915    
5.960970676042175    	2.4971633913149645    	6.760410784077425    
6.122077991610882    	2.4971633913149645    	6.921518831087676    
6.283185307179586    	2.4971633913149645    	7.0826266766165675    

0.    	2.658270706883672    	0.    
0.16110731556870733    	2.658270706883672    	0.6258303177209751    
0.32221463113741466    	2.658270706883672    	0.932497445829375    
0.483321946706122    	2.658270706883672    	1.1803297255994263    
0.6444292622748293    	2.658270706883672    	1.3980635719479806    
0.8055365778435366    	2.658270706883672    	1.597674258985244    
0.9666438934122439    	2.658270706883672    	1.7855486653362465    
1.1277512089809512    	2.658270706883672    	1.965515746624213    
1.2888585245496584    	2.658270706883672    	2.140026732230254    
1.4499658401183657    	2.658270706883672    	2.310715188151948    
1.611073155687073    	2.658270706883672    	2.4786983498717805    
1.7721804712557803    	2.658270706883672    	2.6447536600115034    
1.9332877868244875    	2.658270706883672    	2.8094285510050487    
2.094395102393195    	2.658270706883672    	2.973111678122816    
2.2555024179619023    	2.658270706883672    	3.136080571806512    
2.41660973353061    	2.658270706883672    	3.298534225216162    
2.5777170490993173    	2.658270706883672    	3.460615737350945    
2.738824364668025    	2.658270706883672    	3.6224282288629643    
2.8999316802367323    	2.658270706883672    	3.7840461230944067    
3.06103899580544    	2.658270706883672    	3.945523190549839    
3.2221463113741473    	2.658270706883672    	4.106898310595692    
3.383253626942855    	2.658270706883672    	4.2681996113015614    
3.5443609425115623    	2.658270706883672    	4.429447450816471    
3.70546825808027    	2.658270706883672    	4.59065656804243    
3.8665755736489773    	2.658270706883672    	4.751837635941261    
4.027682889217685    	2.658270706883672    	4.91299838438123    
4.188790204786392    	2.658270706883672    	5.074144412330151    
4.3498975203551    	2.658270706883672    	5.235279775612464    
4.511004835923807    	2.658270706883672    	5.396407412391225    
4.672112151492515    	2.658270706883672    	5.5575294512522255    
4.833219467061222    	2.658270706883672    	5.718647434321403    
4.99432678262993    	2.658270706883672    	5.8797624788690275    
5.155434098198637    	2.658270706883672    	6.040875394370562    
5.316541413767345    	2.658270706883672    	6.2019867673073925    
5.477648729336052    	2.658270706883672    	6.363097022600795    
5.63875604490476    	2.658270706883672    	6.524206468119368    
5.799863360473467    	2.658270706883672    	6.685315326924424    
5.960970676042175    	2.658270706883672    	6.846423760632026    
6.122077991610882    	2.658270706883672    	7.007531886339185    
6.283185307179586    	2.658270706883672    	7.168639788887299    

0.    	2.8193780224523795    	0.    
0.16110731556870733    	2.8193780224523795    	0.6589374620486752    
0.32221463113741466    	2.8193780224523795    	0.9759743581688715    
0.483321946706122    	2.8193780224523795    	1.2299849762035042    
0.6444292622748293    	2.8193780224523795    	1.4517529304370198    
0.8055365778435366    	2.8193780224523795    	1.6541066206620076    
0.9666438934122439    	2.8193780224523795    	1.8438879305526625    
1.1277512089809512    	2.8193780224523795    	2.025198592818464    
1.2888585245496584    	2.8193780224523795    	2.2006644638861497    
1.4499658401183657    	2.8193780224523795    	2.372035485970958    
1.611073155687073    	2.8193780224523795    	2.5405084870786543    
1.7721804712557803    	2.8193780224523795    	2.706916295307855    
1.9332877868244875    	2.8193780224523795    	2.871845342506157    
2.094395102393195    	2.8193780224523795    	3.0357119719776295    
2.2555024179619023    	2.8193780224523795    	3.1988134855984596    
2.41660973353061    	2.8193780224523795    	3.3613630529202836    
2.5777170490993173    	2.8193780224523795    	3.5235139674004796    
2.738824364668025    	2.8193780224523795    	3.6853766960680163    
2.8999316802367323    	2.8193780224523795    	3.847030964228443    
3.06103899580544    	2.8193780224523795    	4.008534373029199    
3.2221463113741473    	2.8193780224523795    	4.169928571626007    
3.383253626942855    	2.8193780224523795    	4.331243691948947    
3.5443609425115623    	2.8193780224523795    	4.4925015424737405    
3.70546825808027    	2.8193780224523795    	4.653717912110586    
3.8665755736489773    	2.8193780224523795    	4.814904234169479    
4.027682889217685    	2.8193780224523795    	4.97606878919912    
4.188790204786392    	2.8193780224523795    	5.137217575041136    
4.3498975203551    	2.8193780224523795    	5.298354936459325    
4.511004835923807    	2.8193780224523795    	5.459484020933232    
4.672112151492515    	2.8193780224523795    	5.620607108690371    
4.833219467061222    	2.8193780224523795    	5.7817258517186545    
4.99432678262993    	2.8193780224523795    	5.942841446883356    
5.155434098198637    	2.8193780224523795    	6.103954761327451    
5.316541413767345    	2.8193780224523795    	6.265066423313611    
5.477648729336052    	2.8193780224523795    	6.426176888034757    
5.63875604490476    	2.8193780224523795    	6.587286485292229    
5.799863360473467    	2.8193780224523795    	6.7483954540383655    
5.960970676042175    	2.8193780224523795    	6.909503967402851    
6.122077991610882    	2.8193780224523795    	7.070612150824758    
6.283185307179586    	2.8193780224523795    	7.231720095189635    

0.    	2.980485338021087    	0.    
0.16110731556870733    	2.980485338021087    	0.6791510670806855    
0.32221463113741466    	2.980485338021087    	1.0025192369824336    
0.483321946706122    	2.980485338021087    	1.2603020465476393    
0.6444292622748293    	2.980485338021087    	1.4845330299882649    
0.8055365778435366    	2.980485338021087    	1.688561463963103    
0.9666438934122439    	2.980485338021087    	1.879507036002228    
1.1277512089809512    	2.980485338021087    	2.0616380231787392    
1.2888585245496584    	2.980485338021087    	2.2376869006628475    
1.4499658401183657    	2.980485338021087    	2.4094746643032807    
1.611073155687073    	2.980485338021087    	2.578246737412397    
1.7721804712557803    	2.980485338021087    	2.74486976375539    
1.9332877868244875    	2.980485338021087    	2.909953986316706    
2.094395102393195    	2.980485338021087    	3.0739326533612017    
2.2555024179619023    	2.980485338021087    	3.2371151382371197    
2.41660973353061    	2.980485338021087    	3.399723265908293    
2.5777170490993173    	2.980485338021087    	3.5619165540702715    
2.738824364668025    	2.980485338021087    	3.723809955090866    
2.8999316802367323    	2.980485338021087    	3.885486431395453    
3.06103899580544    	2.980485338021087    	4.04700592293488    
3.2221463113741473    	2.980485338021087    	4.208411769962908    
3.383253626942855    	2.980485338021087    	4.369735327868938    
3.5443609425115623    	2.980485338021087    	4.530999290627327    
3.70546825808027    	2.980485338021087    	4.692220088231975    
3.8665755736489773    	2.980485338021087    	4.853409618224335    
4.027682889217685    	2.980485338021087    	5.014576497371678    
4.188790204786392    	2.980485338021087    	5.175726967048494    
4.3498975203551    	2.980485338021087    	5.336865548430838    
4.511004835923807    	2.980485338021087    	5.4979955167966805    
4.672112151492515    	2.980485338021087    	5.659119244958564    
4.833219467061222    	2.980485338021087    	5.820238451980754    
4.99432678262993    	2.980485338021087    	5.9813543833253435    
5.155434098198637    	2.980485338021087    	6.142467941344277    
5.316541413767345    	2.980485338021087    	6.303579779809838    
5.477648729336052    	2.980485338021087    	6.4646903723973335    
5.63875604490476    	2.980485338021087    	6.625800062299167    
5.799863360473467    	2.980485338021087    	6.7869090981699545    
5.960970676042175    	2.980485338021087    	6.948017660169042    
6.122077991610882    	2.980485338021087    	7.109125878828754    
6.283185307179586    	2.980485338021087    	7.270233848724905    

0.    	3.141592653589793    	0.    
0.16110731556870733    	3.141592653589793    	0.6859476110643947    
0.32221463113741466    	3.141592653589793    	1.0114445838521733    
0.483321946706122    	3.141592653589793    	1.2704957404347426    
0.6444292622748293    	3.141592653589793    	1.4955548832419319    
0.8055365778435366    	3.141592653589793    	1.7001464265453274    
0.9666438934122439    	3.141592653589793    	1.8914834655636534    
1.1277512089809512    	3.141592653589793    	2.0738902755994593    
1.2888585245496584    	3.141592653589793    	2.2501351808948225    
1.4499658401183657    	3.141592653589793    	2.422063068096004    
1.611073155687073    	3.141592653589793    	2.5909357000123556    
1.7721804712557803    	3.141592653589793    	2.7576310904573567    
1.9332877868244875    	3.141592653589793    	2.92276748857955    
2.094395102393195    	3.141592653589793    	3.0867838267020984    
2.2555024179619023    	3.141592653589793    	3.2499935370380846    
2.41660973353061    	3.141592653589793    	3.412621354813493    
2.5777170490993173    	3.141592653589793    	3.574828890537523    
2.738824364668025    	3.141592653589793    	3.7367326047108835    
2.8999316802367323    	3.141592653589793    	3.898416548195538    
3.06103899580544    	3.141592653589793    	4.0599414473325    
3.2221463113741473    	3.141592653589793    	4.221351210983762    
3.383253626942855    	3.141592653589793    	4.382677605909933    
3.5443609425115623    	3.141592653589793    	4.5439436238219875    
3.70546825808027    	3.141592653589793    	4.705165910269319    
3.8665755736489773    	3.141592653589793    	4.866356518884757    
4.027682889217685    	3.141592653589793    	5.027524179484402    
4.188790204786392    	3.141592653589793    	5.188675215327287    
4.3498975203551    	3.141592653589793    	5.349814206905636    
4.511004835923807    	3.141592653589793    	5.510944472467867    
4.672112151492515    	3.141592653589793    	5.672068415956952    
4.833219467061222    	3.141592653589793    	5.833187778990649    
4.99432678262993    	3.141592653589793    	5.994303823371058    
5.155434098198637    	3.141592653589793    	6.155417463288648    
5.316541413767345    	3.141592653589793    	6.3165293610929565    
5.477648729336052    	3.141592653589793    	6.477639996673736    
5.63875604490476    	3.141592653589793    	6.63874971772595    
5.799863360473467    	3.141592653589793    	6.79985877616647    
5.960970676042175    	3.141592653589793    	6.960967354518266    
6.122077991610882    	3.141592653589793    	7.122075585026201    
6.283185307179586    	3.141592653589793    	7.283183563506888    


==> plot-data/largeq-hamiltonian/QPmu0.0.dat <==
# mu=0.0, recommend gnuplot view 59,20
Q P QPham

-9.    	-9.    	0.7071067811865476    
-8.63265306122449    	-9.    	0.6922251837293656    
-8.26530612244898    	-9.    	0.6764049995766791    
-7.8979591836734695    	-9.    	0.6595898904087386    
-7.530612244897959    	-9.    	0.6417226326736842    
-7.163265306122449    	-9.    	0.622745807406625    
-6.795918367346939    	-9.    	0.6026026663356221    
-6.428571428571429    	-9.    	0.5812381937190965    
-6.061224489795919    	-9.    	0.5586003794790644    
-5.6938775510204085    	-9.    	0.5346417126044628    
-5.326530612244898    	-9.    	0.5093208939162444    
-4.959183673469388    	-9.    	0.4826047536471347    
-4.591836734693878    	-9.    	0.4544703416878741    
-4.224489795918368    	-9.    	0.4249071370138707    
-3.8571428571428577    	-9.    	0.39391929857916774    
-3.4897959183673475    	-9.    	0.3615278544908723    
-3.1224489795918373    	-9.    	0.3277727020938721    
-2.755102040816327    	-9.    	0.29271427209411177    
-2.387755102040817    	-9.    	0.25643469902455335    
-2.020408163265307    	-9.    	0.21903834230672    
-1.6530612244897966    	-9.    	0.18065152032833265    
-1.2857142857142865    	-9.    	0.1414213562373096    
-0.9183673469387763    	-9.    	0.10151368801339457    
-0.5510204081632661    	-9.    	6.11100632795033800e-2
-0.18367346938775592    	-9.    	2.040391466251940000e-2
0.1836734693877543    	-9.    	-2.040391466251922400e-2
0.5510204081632646    	-9.    	-6.111006327950320000e-2
0.9183673469387748    	-9.    	-0.1015136880133944    
1.285714285714285    	-9.    	-0.14142135623730942    
1.653061224489795    	-9.    	-0.18065152032833248    
2.0204081632653055    	-9.    	-0.21903834230671987    
2.3877551020408156    	-9.    	-0.25643469902455324    
2.755102040816326    	-9.    	-0.29271427209411166    
3.122448979591836    	-9.    	-0.32777270209387205    
3.489795918367346    	-9.    	-0.36152785449087227    
3.8571428571428563    	-9.    	-0.39391929857916763    
4.224489795918367    	-9.    	-0.42490713701387056    
4.591836734693877    	-9.    	-0.454470341687874    
4.959183673469387    	-9.    	-0.4826047536471346    
5.326530612244897    	-9.    	-0.5093208939162442    
5.693877551020408    	-9.    	-0.5346417126044627    
6.061224489795918    	-9.    	-0.5586003794790644    
6.428571428571428    	-9.    	-0.5812381937190964    
6.795918367346938    	-9.    	-0.602602666335622    
7.163265306122448    	-9.    	-0.622745807406625    
7.530612244897958    	-9.    	-0.6417226326736841    
7.897959183673469    	-9.    	-0.6595898904087385    
8.26530612244898    	-9.    	-0.6764049995766791    
8.63265306122449    	-9.    	-0.6922251837293656    
9.    	-9.    	-0.7071067811865476    

-9.    	-8.63265306122449    	0.72168157452636    
-8.63265306122449    	-8.63265306122449    	0.7071067811865476    
-8.26530612244898    	-8.63265306122449    	0.691571499126013    
-7.8979591836734695    	-8.63265306122449    	0.6750134620711862    
-7.530612244897959    	-8.63265306122449    	0.6573687519897374    
-7.163265306122449    	-8.63265306122449    	0.6385724695973152    
-6.795918367346939    	-8.63265306122449    	0.6185596063312607    
-6.428571428571429    	-8.63265306122449    	0.5972661459981671    
-6.061224489795919    	-8.63265306122449    	0.5746304214759498    
-5.6938775510204085    	-8.63265306122449    	0.5505947458271756    
-5.326530612244898    	-8.63265306122449    	0.5251073270466076    
-4.959183673469388    	-8.63265306122449    	0.49812446056831405    
-4.591836734693878    	-8.63265306122449    	0.4696129729783403    
-4.224489795918368    	-8.63265306122449    	0.4395528639808269    
-3.8571428571428577    	-8.63265306122449    	0.4079400621900511    
-3.4897959183673475    	-8.63265306122449    	0.3747891754974241    
-3.1224489795918373    	-8.63265306122449    	0.34013608165443815    
-2.755102040816327    	-8.63265306122449    	0.3040401737931967    
-2.387755102040817    	-8.63265306122449    	0.26658605453839523    
-2.020408163265307    	-8.63265306122449    	0.22788446737788653    
-1.6530612244897966    	-8.63265306122449    	0.1880722707878579    
-1.2857142857142865    	-8.63265306122449    	0.1473113030887814    
-0.9183673469387763    	-8.63265306122449    	0.1057860545935227    
-0.5510204081632661    	-8.63265306122449    	6.37001542253379700e-2
-0.18367346938775592    	-8.63265306122449    	2.127178149057594400e-2
0.1836734693877543    	-8.63265306122449    	-2.12717814905757640e-2
0.5510204081632646    	-8.63265306122449    	-6.37001542253377900e-2
0.9183673469387748    	-8.63265306122449    	-0.10578605459352251    
1.285714285714285    	-8.63265306122449    	-0.14731130308878124    
1.653061224489795    	-8.63265306122449    	-0.1880722707878577    
2.0204081632653055    	-8.63265306122449    	-0.22788446737788642    
2.3877551020408156    	-8.63265306122449    	-0.26658605453839507    
2.755102040816326    	-8.63265306122449    	-0.30404017379319653    
3.122448979591836    	-8.63265306122449    	-0.34013608165443804    
3.489795918367346    	-8.63265306122449    	-0.37478917549742397    
3.8571428571428563    	-8.63265306122449    	-0.4079400621900509    
4.224489795918367    	-8.63265306122449    	-0.43955286398082677    
4.591836734693877    	-8.63265306122449    	-0.4696129729783403    
4.959183673469387    	-8.63265306122449    	-0.49812446056831394    
5.326530612244897    	-8.63265306122449    	-0.5251073270466075    
5.693877551020408    	-8.63265306122449    	-0.5505947458271756    
6.061224489795918    	-8.63265306122449    	-0.5746304214759497    
6.428571428571428    	-8.63265306122449    	-0.597266145998167    
6.795918367346938    	-8.63265306122449    	-0.6185596063312606    
7.163265306122448    	-8.63265306122449    	-0.6385724695973151    
7.530612244897958    	-8.63265306122449    	-0.6573687519897374    
7.897959183673469    	-8.63265306122449    	-0.6750134620711862    
8.26530612244898    	-8.63265306122449    	-0.691571499126013    
8.63265306122449    	-8.63265306122449    	-0.7071067811865476    
9.    	-8.63265306122449    	-0.72168157452636    

-9.    	-8.26530612244898    	0.7365298884279394    
-8.63265306122449    	-8.26530612244898    	0.7223080101982803    
-8.26530612244898    	-8.26530612244898    	0.7071067811865475    
-7.8979591836734695    	-8.26530612244898    	0.6908577715463126    
-7.530612244897959    	-8.26530612244898    	0.6734899961837036    
-7.163265306122449    	-8.26530612244898    	0.6549305384178419    
-6.795918367346939    	-8.26530612244898    	0.6351053995925655    
-6.428571428571429    	-8.26530612244898    	0.6139406135149205    
-6.061224489795919    	-8.26530612244898    	0.5913636636275174    
-5.6938775510204085    	-8.26530612244898    	0.5673052362514961    
-5.326530612244898    	-8.26530612244898    	0.5417013337270078    
-4.959183673469388    	-8.26530612244898    	0.5144957554275266    
-4.591836734693878    	-8.26530612244898    	0.4856429311786321    
-4.224489795918368    	-8.26530612244898    	0.4551110597891079    
-3.8571428571428577    	-8.26530612244898    	0.42288546533112387    
-3.4897959183673475    	-8.26530612244898    	0.3889720370403629    
-3.1224489795918373    	-8.26530612244898    	0.35340056871857706    
-2.755102040816327    	-8.26530612244898    	0.316227766016838    
-2.387755102040817    	-8.26530612244898    	0.27753965282077453    
-2.020408163265307    	-8.26530612244898    	0.23745309047699015    
-1.6530612244897966    	-8.26530612244898    	0.19611613513818413    
-1.2857142857142865    	-8.26530612244898    	0.1537070062818707    
-0.9183673469387763    	-8.26530612244898    	0.11043152607484664    
-0.5510204081632661    	-8.26530612244898    	6.65190105237740200e-2
-0.18367346938775592    	-8.26530612244898    	2.22167372851469870e-2
0.1836734693877543    	-8.26530612244898    	-2.221673728514679800e-2
0.5510204081632646    	-8.26530612244898    	-6.65190105237738400e-2
0.9183673469387748    	-8.26530612244898    	-0.11043152607484645    
1.285714285714285    	-8.26530612244898    	-0.1537070062818705    
1.653061224489795    	-8.26530612244898    	-0.19611613513818393    
2.0204081632653055    	-8.26530612244898    	-0.23745309047698998    
2.3877551020408156    	-8.26530612244898    	-0.2775396528207744    
2.755102040816326    	-8.26530612244898    	-0.31622776601683783    
3.122448979591836    	-8.26530612244898    	-0.35340056871857695    
3.489795918367346    	-8.26530612244898    	-0.3889720370403628    
3.8571428571428563    	-8.26530612244898    	-0.42288546533112376    
4.224489795918367    	-8.26530612244898    	-0.4551110597891078    
4.591836734693877    	-8.26530612244898    	-0.4856429311786321    
4.959183673469387    	-8.26530612244898    	-0.5144957554275265    
5.326530612244897    	-8.26530612244898    	-0.5417013337270077    
5.693877551020408    	-8.26530612244898    	-0.567305236251496    
6.061224489795918    	-8.26530612244898    	-0.5913636636275174    
6.428571428571428    	-8.26530612244898    	-0.6139406135149204    
6.795918367346938    	-8.26530612244898    	-0.6351053995925654    
7.163265306122448    	-8.26530612244898    	-0.6549305384178419    
7.530612244897958    	-8.26530612244898    	-0.6734899961837035    
7.897959183673469    	-8.26530612244898    	-0.6908577715463126    
8.26530612244898    	-8.26530612244898    	-0.7071067811865475    
8.63265306122449    	-8.26530612244898    	-0.7223080101982803    
9.    	-8.26530612244898    	-0.7365298884279394    

-9.    	-7.8979591836734695    	0.751625689070423    
-8.63265306122449    	-7.8979591836734695    	0.7378054120312966    
-8.26530612244898    	-7.8979591836734695    	0.7229906911531179    
-7.8979591836734695    	-7.8979591836734695    	0.7071067811865475    
-7.530612244897959    	-7.8979591836734695    	0.6900753335728396    
-7.163265306122449    	-7.8979591836734695    	0.6718149384858156    
-6.795918367346939    	-7.8979591836734695    	0.6522419146504225    
-6.428571428571429    	-7.8979591836734695    	0.6312713983695757    
-6.061224489795919    	-7.8979591836734695    	0.6088187851390504    
-5.6938775510204085    	-7.8979591836734695    	0.5848015753760224    
-5.326530612244898    	-7.8979591836734695    	0.5591416682777818    
-4.959183673469388    	-7.8979591836734695    	0.5317681325356475    
-4.591836734693878    	-7.8979591836734695    	0.5026204573745308    
-4.224489795918368    	-7.8979591836734695    	0.47165225033716063    
-3.8571428571428577    	-7.8979591836734695    	0.4388352985050015    
-3.4897959183673475    	-7.8979591836734695    	0.4041638483209412    
-3.1224489795918373    	-7.8979591836734695    	0.3676588893710892    
-2.755102040816327    	-7.8979591836734695    	0.3293721563182942    
-2.387755102040817    	-7.8979591836734695    	0.2893895012763238    
-2.020408163265307    	-7.8979591836734695    	0.24783324998263317    
-1.6530612244897966    	-7.8979591836734695    	0.2048631541226935    
-1.2857142857142865    	-7.8979591836734695    	0.16067560208171108    
-0.9183673469387763    	-7.8979591836734695    	0.11550085817456446    
-0.5510204081632661    	-7.8979591836734695    	6.95982628490387600e-2
-0.18367346938775592    	-7.8979591836734695    	2.324952774876395700e-2
0.1836734693877543    	-7.8979591836734695    	-2.324952774876375100e-2
0.5510204081632646    	-7.8979591836734695    	-6.95982628490385700e-2
0.9183673469387748    	-7.8979591836734695    	-0.11550085817456426    
1.285714285714285    	-7.8979591836734695    	-0.1606756020817109    
1.653061224489795    	-7.8979591836734695    	-0.20486315412269335    
2.0204081632653055    	-7.8979591836734695    	-0.247833249982633    
2.3877551020408156    	-7.8979591836734695    	-0.2893895012763236    
2.755102040816326    	-7.8979591836734695    	-0.32937215631829403    
3.122448979591836    	-7.8979591836734695    	-0.36765888937108915    
3.489795918367346    	-7.8979591836734695    	-0.40416384832094104    
3.8571428571428563    	-7.8979591836734695    	-0.43883529850500147    
4.224489795918367    	-7.8979591836734695    	-0.47165225033716063    
4.591836734693877    	-7.8979591836734695    	-0.5026204573745306    
4.959183673469387    	-7.8979591836734695    	-0.5317681325356474    
5.326530612244897    	-7.8979591836734695    	-0.5591416682777818    
5.693877551020408    	-7.8979591836734695    	-0.5848015753760223    
6.061224489795918    	-7.8979591836734695    	-0.6088187851390504    
6.428571428571428    	-7.8979591836734695    	-0.6312713983695756    
6.795918367346938    	-7.8979591836734695    	-0.6522419146504224    
7.163265306122448    	-7.8979591836734695    	-0.6718149384858155    
7.530612244897958    	-7.8979591836734695    	-0.6900753335728395    
7.897959183673469    	-7.8979591836734695    	-0.7071067811865475    
8.26530612244898    	-7.8979591836734695    	-0.7229906911531179    
8.63265306122449    	-7.8979591836734695    	-0.7378054120312966    
9.    	-7.8979591836734695    	-0.751625689070423    

-9.    	-7.530612244897959    	0.7669368049026958    
-8.63265306122449    	-7.530612244897959    	0.7535690571589673    
-8.26530612244898    	-7.530612244897959    	0.7391963372747966    
-7.8979591836734695    	-7.530612244897959    	0.7237375449666366    
-7.530612244897959    	-7.530612244897959    	0.7071067811865476    
-7.163265306122449    	-7.530612244897959    	0.689213765997513    
-6.795918367346939    	-7.530612244897959    	0.6699645207146372    
-6.428571428571429    	-7.530612244897959    	0.6492623799284575    
-6.061224489795919    	-7.530612244897959    	0.6270094052116179    
-5.6938775510204085    	-7.530612244897959    	0.6031082748717461    
-5.326530612244898    	-7.530612244897959    	0.5774647206268072    
-4.959183673469388    	-7.530612244897959    	0.5499905695155296    
-4.591836734693878    	-7.530612244897959    	0.5206074242646562    
-4.224489795918368    	-7.530612244897959    	0.4892509742832446    
-3.8571428571428577    	-7.530612244897959    	0.45587586980565786    
-3.4897959183673475    	-7.530612244897959    	0.4204610127839472    
-3.1224489795918373    	-7.530612244897959    	0.383015022700433    
-2.755102040816327    	-7.530612244897959    	0.34358153126353214    
-2.387755102040817    	-7.530612244897959    	0.30224386073393017    
-2.020408163265307    	-7.530612244897959    	0.2591285660873501    
-1.6530612244897966    	-7.530612244897959    	0.2144072948426087    
-1.2857142857142865    	-7.530612244897959    	0.16829646289202085    
-0.9183673469387763    	-7.530612244897959    	0.12105437531103985    
-0.5510204081632661    	-7.530612244897959    	7.29756383115781000e-2
-0.18367346938775592    	-7.530612244897959    	2.43829924547086380e-2
0.1836734693877543    	-7.530612244897959    	-2.43829924547084300e-2
0.5510204081632646    	-7.530612244897959    	-7.29756383115778800e-2
0.9183673469387748    	-7.530612244897959    	-0.12105437531103964    
1.285714285714285    	-7.530612244897959    	-0.16829646289202063    
1.653061224489795    	-7.530612244897959    	-0.21440729484260854    
2.0204081632653055    	-7.530612244897959    	-0.25912856608734997    
2.3877551020408156    	-7.530612244897959    	-0.30224386073393006    
2.755102040816326    	-7.530612244897959    	-0.343581531263532    
3.122448979591836    	-7.530612244897959    	-0.38301502270043286    
3.489795918367346    	-7.530612244897959    	-0.42046101278394715    
3.8571428571428563    	-7.530612244897959    	-0.4558758698056577    
4.224489795918367    	-7.530612244897959    	-0.4892509742832445    
4.591836734693877    	-7.530612244897959    	-0.5206074242646561    
4.959183673469387    	-7.530612244897959    	-0.5499905695155295    
5.326530612244897    	-7.530612244897959    	-0.5774647206268071    
5.693877551020408    	-7.530612244897959    	-0.6031082748717461    
6.061224489795918    	-7.530612244897959    	-0.6270094052116177    
6.428571428571428    	-7.530612244897959    	-0.6492623799284576    
6.795918367346938    	-7.530612244897959    	-0.6699645207146371    
7.163265306122448    	-7.530612244897959    	-0.6892137659975129    
7.530612244897958    	-7.530612244897959    	-0.7071067811865475    
7.897959183673469    	-7.530612244897959    	-0.7237375449666364    
8.26530612244898    	-7.530612244897959    	-0.7391963372747966    
8.63265306122449    	-7.530612244897959    	-0.7535690571589673    
9.    	-7.530612244897959    	-0.7669368049026958    

-9.    	-7.163265306122449    	0.7824242195621699    
-8.63265306122449    	-7.163265306122449    	0.7695616941300978    
-8.26530612244898    	-7.163265306122449    	0.7556890827898175    
-7.8979591836734695    	-7.163265306122449    	0.740719034740771    
-7.530612244897959    	-7.163265306122449    	0.7245580616896933    
-7.163265306122449    	-7.163265306122449    	0.7071067811865476    
-6.795918367346939    	-7.163265306122449    	0.6882604319190003    
-6.428571428571429    	-7.163265306122449    	0.6679097417772565    
-6.061224489795919    	-7.163265306122449    	0.6459422414661738    
-5.6938775510204085    	-7.163265306122449    	0.6222441255753678    
-5.326530612244898    	-7.163265306122449    	0.5967027663445608    
-4.959183673469388    	-7.163265306122449    	0.5692099788303083    
-4.591836734693878    	-7.163265306122449    	0.539666114720432    
-4.224489795918368    	-7.163265306122449    	0.5079850199442941    
-3.8571428571428577    	-7.163265306122449    	0.47409982303501746    
-3.4897959183673475    	-7.163265306122449    	0.43796942327969546    
-3.1224489795918373    	-7.163265306122449    	0.39958542051392826    
-2.755102040816327    	-7.163265306122449    	0.35897907930886913    
-2.387755102040817    	-7.163265306122449    	0.316227766016838    
-2.020408163265307    	-7.163265306122449    	0.27146016502180625    
-1.6530612244897966    	-7.163265306122449    	0.22485950669875854    
-1.2857142857142865    	-7.163265306122449    	0.17666406279377417    
-0.9183673469387763    	-7.163265306122449    	0.12716431598536557    
-0.5510204081632661    	-7.163265306122449    	7.66964988847371600e-2
-0.18367346938775592    	-7.163265306122449    	2.563260079255091400e-2
0.1836734693877543    	-7.163265306122449    	-2.56326007925506900e-2
0.5510204081632646    	-7.163265306122449    	-7.66964988847369400e-2
0.9183673469387748    	-7.163265306122449    	-0.12716431598536534    
1.285714285714285    	-7.163265306122449    	-0.17666406279377395    
1.653061224489795    	-7.163265306122449    	-0.22485950669875832    
2.0204081632653055    	-7.163265306122449    	-0.27146016502180614    
2.3877551020408156    	-7.163265306122449    	-0.31622776601683783    
2.755102040816326    	-7.163265306122449    	-0.35897907930886896    
3.122448979591836    	-7.163265306122449    	-0.3995854205139281    
3.489795918367346    	-7.163265306122449    	-0.43796942327969535    
3.8571428571428563    	-7.163265306122449    	-0.4740998230350174    
4.224489795918367    	-7.163265306122449    	-0.507985019944294    
4.591836734693877    	-7.163265306122449    	-0.5396661147204319    
4.959183673469387    	-7.163265306122449    	-0.5692099788303082    
5.326530612244897    	-7.163265306122449    	-0.5967027663445608    
5.693877551020408    	-7.163265306122449    	-0.6222441255753677    
6.061224489795918    	-7.163265306122449    	-0.6459422414661737    
6.428571428571428    	-7.163265306122449    	-0.6679097417772564    
6.795918367346938    	-7.163265306122449    	-0.6882604319190002    
7.163265306122448    	-7.163265306122449    	-0.7071067811865475    
7.530612244897958    	-7.163265306122449    	-0.7245580616896932    
7.897959183673469    	-7.163265306122449    	-0.7407190347407712    
8.26530612244898    	-7.163265306122449    	-0.7556890827898175    
8.63265306122449    	-7.163265306122449    	-0.7695616941300978    
9.    	-7.163265306122449    	-0.7824242195621699    

-9.    	-6.795918367346939    	0.798041368930959    
-8.63265306122449    	-6.795918367346939    	0.7857378783126825    
-8.26530612244898    	-6.795918367346939    	0.7724254859909581    
-7.8979591836734695    	-6.795918367346939    	0.7580108737829234    
-7.530612244897959    	-6.795918367346939    	0.742393117548652    
-7.163265306122449    	-6.795918367346939    	0.7254636985092165    
-6.795918367346939    	-6.795918367346939    	0.7071067811865475    
-6.428571428571429    	-6.795918367346939    	0.6871998538760824    
-6.061224489795919    	-6.795918367346939    	0.6656148469584017    
-5.6938775510204085    	-6.795918367346939    	0.6422198626104073    
-5.326530612244898    	-6.795918367346939    	0.6168816632266997    
-4.959183673469388    	-6.795918367346939    	0.5894690700594228    
-4.591836734693878    	-6.795918367346939    	0.5598574112779866    
-4.224489795918368    	-6.795918367346939    	0.5279341211256219    
-3.8571428571428577    	-6.795918367346939    	0.49360551945838194    
-3.4897959183673475    	-6.795918367346939    	0.4568046849926278    
-3.1224489795918373    	-6.795918367346939    	0.4175001715507113    
-2.755102040816327    	-6.795918367346939    	0.3757051087392183    
-2.387755102040817    	-6.795918367346939    	0.33148599501255993    
-2.020408163265307    	-6.795918367346939    	0.28497026808296194    
-1.6530612244897966    	-6.795918367346939    	0.23635157914750068    
-1.2857142857142865    	-6.795918367346939    	0.18589166810485075    
-0.9183673469387763    	-6.795918367346939    	0.13391789600139514    
-0.5510204081632661    	-6.795918367346939    	8.08158687660549100e-2
-0.18367346938775592    	-6.795918367346939    	2.701716134791507500e-2
0.1836734693877543    	-6.795918367346939    	-2.70171613479148400e-2
0.5510204081632646    	-6.795918367346939    	-8.08158687660546900e-2
0.9183673469387748    	-6.795918367346939    	-0.13391789600139492    
1.285714285714285    	-6.795918367346939    	-0.18589166810485053    
1.653061224489795    	-6.795918367346939    	-0.2363515791475005    
2.0204081632653055    	-6.795918367346939    	-0.2849702680829618    
2.3877551020408156    	-6.795918367346939    	-0.3314859950125597    
2.755102040816326    	-6.795918367346939    	-0.37570510873921814    
3.122448979591836    	-6.795918367346939    	-0.4175001715507112    
3.489795918367346    	-6.795918367346939    	-0.45680468499262766    
3.8571428571428563    	-6.795918367346939    	-0.4936055194583818    
4.224489795918367    	-6.795918367346939    	-0.5279341211256218    
4.591836734693877    	-6.795918367346939    	-0.5598574112779865    
4.959183673469387    	-6.795918367346939    	-0.5894690700594228    
5.326530612244897    	-6.795918367346939    	-0.6168816632266996    
5.693877551020408    	-6.795918367346939    	-0.6422198626104072    
6.061224489795918    	-6.795918367346939    	-0.6656148469584017    
6.428571428571428    	-6.795918367346939    	-0.6871998538760825    
6.795918367346938    	-6.795918367346939    	-0.7071067811865475    
7.163265306122448    	-6.795918367346939    	-0.7254636985092164    
7.530612244897958    	-6.795918367346939    	-0.7423931175486519    
7.897959183673469    	-6.795918367346939    	-0.7580108737829233    
8.26530612244898    	-6.795918367346939    	-0.7724254859909581    
8.63265306122449    	-6.795918367346939    	-0.7857378783126825    
9.    	-6.795918367346939    	-0.798041368930959    

-9.    	-6.428571428571429    	0.813733471206735    
-8.63265306122449    	-6.428571428571429    	0.8020431103403957    
-8.26530612244898    	-6.428571428571429    	0.7893522173763263    
-7.8979591836734695    	-6.428571428571429    	0.775562003711193    
-7.530612244897959    	-6.428571428571429    	0.7605645022019074    
-7.163265306122449    	-6.428571428571429    	0.7442422836946572    
-6.795918367346939    	-6.428571428571429    	0.7264684169547158    
-6.428571428571429    	-6.428571428571429    	0.7071067811865475    
-6.061224489795919    	-6.428571428571429    	0.6860128686890024    
-5.6938775510204085    	-6.428571428571429    	0.66303524529623    
-5.326530612244898    	-6.428571428571429    	0.638017864750323    
-4.959183673469388    	-6.428571428571429    	0.6108034542918211    
-4.591836734693878    	-6.428571428571429    	0.5812381937190965    
-4.224489795918368    	-6.428571428571429    	0.5491778866608372    
-3.8571428571428577    	-6.428571428571429    	0.5144957554275266    
-3.4897959183673475    	-6.428571428571429    	0.4770918629042342    
-3.1224489795918373    	-6.428571428571429    	0.4369039627369132    
-2.755102040816327    	-6.428571428571429    	0.39391929857916774    
-2.387755102040817    	-6.428571428571429    	0.34818652960362717    
-2.020408163265307    	-6.428571428571429    	0.2998265967403947    
-1.6530612244897966    	-6.428571428571429    	0.24904103981061856    
-1.2857142857142865    	-6.428571428571429    	0.19611613513818416    
-0.9183673469387763    	-6.428571428571429    	0.14142135623730961    
-0.5510204081632661    	-6.428571428571429    	8.54011413464359300e-2
-0.18367346938775592    	-6.428571428571429    	2.855977389887711700e-2
0.1836734693877543    	-6.428571428571429    	-2.855977389887686700e-2
0.5510204081632646    	-6.428571428571429    	-8.54011413464356800e-2
0.9183673469387748    	-6.428571428571429    	-0.1414213562373094    
1.285714285714285    	-6.428571428571429    	-0.1961161351381839    
1.653061224489795    	-6.428571428571429    	-0.24904103981061837    
2.0204081632653055    	-6.428571428571429    	-0.29982659674039447    
2.3877551020408156    	-6.428571428571429    	-0.34818652960362706    
2.755102040816326    	-6.428571428571429    	-0.3939192985791676    
3.122448979591836    	-6.428571428571429    	-0.436903962736913    
3.489795918367346    	-6.428571428571429    	-0.47709186290423405    
3.8571428571428563    	-6.428571428571429    	-0.5144957554275265    
4.224489795918367    	-6.428571428571429    	-0.5491778866608372    
4.591836734693877    	-6.428571428571429    	-0.5812381937190964    
4.959183673469387    	-6.428571428571429    	-0.6108034542918211    
5.326530612244897    	-6.428571428571429    	-0.638017864750323    
5.693877551020408    	-6.428571428571429    	-0.6630352452962301    
6.061224489795918    	-6.428571428571429    	-0.6860128686890024    
6.428571428571428    	-6.428571428571429    	-0.7071067811865476    
6.795918367346938    	-6.428571428571429    	-0.7264684169547158    
7.163265306122448    	-6.428571428571429    	-0.7442422836946571    
7.530612244897958    	-6.428571428571429    	-0.7605645022019074    
7.897959183673469    	-6.428571428571429    	-0.7755620037111929    
8.26530612244898    	-6.428571428571429    	-0.7893522173763263    
8.63265306122449    	-6.428571428571429    	-0.8020431103403957    
9.    	-6.428571428571429    	-0.813733471206735    

-9.    	-6.061224489795919    	0.8294369271052774    
-8.63265306122449    	-6.061224489795919    	0.8184130245263527    
-8.26530612244898    	-6.061224489795919    	0.8064049958557055    
-7.8979591836734695    	-6.061224489795919    	0.7933093260902778    
-7.530612244897959    	-6.061224489795919    	0.7790116852629191    
-7.163265306122449    	-6.061224489795919    	0.7633862853691146    
-6.795918367346939    	-6.061224489795919    	0.746295434468511    
-6.428571428571429    	-6.061224489795919    	0.7275894061853055    
-6.061224489795919    	-6.061224489795919    	0.7071067811865475    
-5.6938775510204085    	-6.061224489795919    	0.6846754616640486    
-5.326530612244898    	-6.061224489795919    	0.6601146077286788    
-4.959183673469388    	-6.061224489795919    	0.6332377902572627    
-4.591836734693878    	-6.061224489795919    	0.6038576879954624    
-4.224489795918368    	-6.061224489795919    	0.5717926616881726    
-3.8571428571428577    	-6.061224489795919    	0.5368754921931593    
-3.4897959183673475    	-6.061224489795919    	0.49896444486694574    
-3.1224489795918373    	-6.061224489795919    	0.4579565896743106    
-2.755102040816327    	-6.061224489795919    	0.41380294430118403    
-2.387755102040817    	-6.061224489795919    	0.36652451838249067    
-2.020408163265307    	-6.061224489795919    	0.316227766016838    
-1.6530612244897966    	-6.061224489795919    	0.26311740579210885    
-1.2857142857142865    	-6.061224489795919    	0.2075042083550634    
-0.9183673469387763    	-6.061224489795919    	0.14980537942799504    
-0.5510204081632661    	-6.061224489795919    	9.05357460425186400e-2
-0.18367346938775592    	-6.061224489795919    	3.02891266407692600e-2
0.1836734693877543    	-6.061224489795919    	-3.028912664076900000e-2
0.5510204081632646    	-6.061224489795919    	-9.05357460425184000e-2
0.9183673469387748    	-6.061224489795919    	-0.1498053794279948    
1.285714285714285    	-6.061224489795919    	-0.20750420835506314    
1.653061224489795    	-6.061224489795919    	-0.2631174057921086    
2.0204081632653055    	-6.061224489795919    	-0.31622776601683783    
2.3877551020408156    	-6.061224489795919    	-0.3665245183824905    
2.755102040816326    	-6.061224489795919    	-0.41380294430118386    
3.122448979591836    	-6.061224489795919    	-0.4579565896743104    
3.489795918367346    	-6.061224489795919    	-0.49896444486694563    
3.8571428571428563    	-6.061224489795919    	-0.5368754921931592    
4.224489795918367    	-6.061224489795919    	-0.5717926616881726    
4.591836734693877    	-6.061224489795919    	-0.6038576879954624    
4.959183673469387    	-6.061224489795919    	-0.6332377902572627    
5.326530612244897    	-6.061224489795919    	-0.6601146077286789    
5.693877551020408    	-6.061224489795919    	-0.6846754616640486    
6.061224489795918    	-6.061224489795919    	-0.7071067811865475    
6.428571428571428    	-6.061224489795919    	-0.7275894061853055    
6.795918367346938    	-6.061224489795919    	-0.746295434468511    
7.163265306122448    	-6.061224489795919    	-0.7633862853691145    
7.530612244897958    	-6.061224489795919    	-0.779011685262919    
7.897959183673469    	-6.061224489795919    	-0.7933093260902777    
8.26530612244898    	-6.061224489795919    	-0.8064049958557055    
8.63265306122449    	-6.061224489795919    	-0.8184130245263527    
9.    	-6.061224489795919    	-0.8294369271052774    

-9.    	-5.6938775510204085    	0.8450788360522153    
-8.63265306122449    	-5.6938775510204085    	0.8347726791573308    
-8.26530612244898    	-5.6938775510204085    	0.8235076010102362    
-7.8979591836734695    	-5.6938775510204085    	0.8111763787473859    
-7.530612244897959    	-5.6938775510204085    	0.7976593312819867    
-7.163265306122449    	-5.6938775510204085    	0.7828232547561078    
-6.795918367346939    	-5.6938775510204085    	0.7665204811801636    
-6.428571428571429    	-5.6938775510204085    	0.748588180173163    
-6.061224489795919    	-5.6938775510204085    	0.7288480720939873    
-5.6938775510204085    	-5.6938775510204085    	0.7071067811865476    
-5.326530612244898    	-5.6938775510204085    	0.683157128775741    
-4.959183673469388    	-5.6938775510204085    	0.6567807448042018    
-4.591836734693878    	-5.6938775510204085    	0.6277524511897818    
-4.224489795918368    	-5.6938775510204085    	0.5958469241734657    
-3.8571428571428577    	-5.6938775510204085    	0.5608481451695152    
-3.4897959183673475    	-5.6938775510204085    	0.5225620579292876    
-3.1224489795918373    	-5.6938775510204085    	0.4808326112068524    
-2.755102040816327    	-5.6938775510204085    	0.4355609281042808    
-2.387755102040817    	-5.6938775510204085    	0.3867266762506743    
-2.020408163265307    	-5.6938775510204085    	0.3344098451707649    
-1.6530612244897966    	-5.6938775510204085    	0.2788101948639554    
-1.2857142857142865    	-5.6938775510204085    	0.22026087143464335    
-0.9183673469387763    	-5.6938775510204085    	0.15923243882462035    
-0.5510204081632661    	-5.6938775510204085    	9.63241948601901700e-2
-0.18367346938775592    	-5.6938775510204085    	3.22412940109580550e-2
0.1836734693877543    	-5.6938775510204085    	-3.22412940109577800e-2
0.5510204081632646    	-5.6938775510204085    	-9.63241948601899000e-2
0.9183673469387748    	-5.6938775510204085    	-0.15923243882462007    
1.285714285714285    	-5.6938775510204085    	-0.2202608714346431    
1.653061224489795    	-5.6938775510204085    	-0.2788101948639552    
2.0204081632653055    	-5.6938775510204085    	-0.3344098451707647    
2.3877551020408156    	-5.6938775510204085    	-0.38672667625067414    
2.755102040816326    	-5.6938775510204085    	-0.43556092810428065    
3.122448979591836    	-5.6938775510204085    	-0.48083261120685217    
3.489795918367346    	-5.6938775510204085    	-0.5225620579292873    
3.8571428571428563    	-5.6938775510204085    	-0.5608481451695151    
4.224489795918367    	-5.6938775510204085    	-0.5958469241734657    
4.591836734693877    	-5.6938775510204085    	-0.6277524511897817    
4.959183673469387    	-5.6938775510204085    	-0.6567807448042018    
5.326530612244897    	-5.6938775510204085    	-0.6831571287757409    
5.693877551020408    	-5.6938775510204085    	-0.7071067811865475    
6.061224489795918    	-5.6938775510204085    	-0.7288480720939872    
6.428571428571428    	-5.6938775510204085    	-0.748588180173163    
6.795918367346938    	-5.6938775510204085    	-0.7665204811801636    
7.163265306122448    	-5.6938775510204085    	-0.7828232547561077    
7.530612244897958    	-5.6938775510204085    	-0.7976593312819867    
7.897959183673469    	-5.6938775510204085    	-0.8111763787473858    
8.26530612244898    	-5.6938775510204085    	-0.8235076010102362    
8.63265306122449    	-5.6938775510204085    	-0.8347726791573308    
9.    	-5.6938775510204085    	-0.8450788360522153    

-9.    	-5.326530612244898    	0.860576682823999    
-8.63265306122449    	-5.326530612244898    	0.8510360127996742    
-8.26530612244898    	-5.326530612244898    	0.8405710350936327    
-7.8979591836734695    	-5.326530612244898    	0.8290721288256764    
-7.530612244897959    	-5.326530612244898    	0.8164156395068652    
-7.163265306122449    	-5.326530612244898    	0.8024623409461334    
-6.795918367346939    	-5.326530612244898    	0.7870559151513065    
-6.428571428571429    	-5.326530612244898    	0.7700215609055622    
-6.061224489795919    	-5.326530612244898    	0.7511648984498759    
-5.6938775510204085    	-5.326530612244898    	0.7302714135188955    
-5.326530612244898    	-5.326530612244898    	0.7071067811865476    
-4.959183673469388    	-5.326530612244898    	0.6814185279188428    
-4.591836734693878    	-5.326530612244898    	0.6529396220694628    
-4.224489795918368    	-5.326530612244898    	0.6213947110020441    
-3.8571428571428577    	-5.326530612244898    	0.586509812151843    
-3.4897959183673475    	-5.326530612244898    	0.548026257310873    
-3.1224489795918373    	-5.326530612244898    	0.5057194997124203    
-2.755102040816327    	-5.326530612244898    	0.45942291887376663    
-2.387755102040817    	-5.326530612244898    	0.40905590409290893    
-2.020408163265307    	-5.326530612244898    	0.3546542341205372    
-1.6530612244897966    	-5.326530612244898    	0.2963992148724484    
-1.2857142857142865    	-5.326530612244898    	0.23464053310388622    
-0.9183673469387763    	-5.326530612244898    	0.1699069165076289    
-0.5510204081632661    	-5.326530612244898    	0.10289915108548735    
-0.18367346938775592    	-5.326530612244898    	3.44622758397710840e-2
0.1836734693877543    	-5.326530612244898    	-3.44622758397707840e-2
0.5510204081632646    	-5.326530612244898    	-0.10289915108548706    
0.9183673469387748    	-5.326530612244898    	-0.16990691650762862    
1.285714285714285    	-5.326530612244898    	-0.23464053310388597    
1.653061224489795    	-5.326530612244898    	-0.29639921487244814    
2.0204081632653055    	-5.326530612244898    	-0.354654234120537    
2.3877551020408156    	-5.326530612244898    	-0.4090559040929087    
2.755102040816326    	-5.326530612244898    	-0.45942291887376646    
3.122448979591836    	-5.326530612244898    	-0.50571949971242    
3.489795918367346    	-5.326530612244898    	-0.5480262573108728    
3.8571428571428563    	-5.326530612244898    	-0.5865098121518427    
4.224489795918367    	-5.326530612244898    	-0.621394711002044    
4.591836734693877    	-5.326530612244898    	-0.6529396220694627    
4.959183673469387    	-5.326530612244898    	-0.6814185279188427    
5.326530612244897    	-5.326530612244898    	-0.7071067811865475    
5.693877551020408    	-5.326530612244898    	-0.7302714135188955    
6.061224489795918    	-5.326530612244898    	-0.751164898449876    
6.428571428571428    	-5.326530612244898    	-0.7700215609055623    
6.795918367346938    	-5.326530612244898    	-0.7870559151513066    
7.163265306122448    	-5.326530612244898    	-0.8024623409461334    
7.530612244897958    	-5.326530612244898    	-0.8164156395068651    
7.897959183673469    	-5.326530612244898    	-0.8290721288256764    
8.26530612244898    	-5.326530612244898    	-0.8405710350936327    
8.63265306122449    	-5.326530612244898    	-0.8510360127996742    
9.    	-5.326530612244898    	-0.860576682823999    

-9.    	-4.959183673469388    	0.875838256618874    
-8.63265306122449    	-4.959183673469388    	0.8671055424707688    
-8.26530612244898    	-4.959183673469388    	0.8574929257125442    
-7.8979591836734695    	-4.959183673469388    	0.8468899888530682    
-7.530612244897959    	-4.959183673469388    	0.8351708648198782    
-7.163265306122449    	-4.959183673469388    	0.8221921916437787    
-6.795918367346939    	-4.959183673469388    	0.807790947859209    
-6.428571428571429    	-4.959183673469388    	0.7917822555634718    
-6.061224489795919    	-4.959183673469388    	0.773957299203321    
-5.6938775510204085    	-4.959183673469388    	0.7540815958863057    
-5.326530612244898    	-4.959183673469388    	0.7318939744313497    
-4.959183673469388    	-4.959183673469388    	0.7071067811865475    
-4.591836734693878    	-4.959183673469388    	0.679408031498305    
-4.224489795918368    	-4.959183673469388    	0.6484664555997911    
-3.8571428571428577    	-4.959183673469388    	0.6139406135149205    
-3.4897959183673475    	-4.959183673469388    	0.5754934061746134    
-3.1224489795918373    	-4.959183673469388    	0.532813269686139    
-2.755102040816327    	-4.959183673469388    	0.4856429311786295    
-2.387755102040817    	-4.959183673469388    	0.43381561877288494    
-2.020408163265307    	-4.959183673469388    	0.3772968873134532    
-1.6530612244897966    	-4.959183673469388    	0.31622776601662356    
-1.2857142857142865    	-4.959183673469388    	0.2509621587832252    
-0.9183673469387763    	-4.959183673469388    	0.18208926018149071    
-0.5510204081632661    	-4.959183673469388    	0.11043152607399677    
-0.18367346938775592    	-4.959183673469388    	3.70116605095073160e-2
0.1836734693877543    	-4.959183673469388    	-3.701166050950699400e-2
0.5510204081632646    	-4.959183673469388    	-0.11043152607399646    
0.9183673469387748    	-4.959183673469388    	-0.18208926018149038    
1.285714285714285    	-4.959183673469388    	-0.250962158783225    
1.653061224489795    	-4.959183673469388    	-0.3162277660166233    
2.0204081632653055    	-4.959183673469388    	-0.3772968873134529    
2.3877551020408156    	-4.959183673469388    	-0.43381561877288466    
2.755102040816326    	-4.959183673469388    	-0.48564293117862933    
3.122448979591836    	-4.959183673469388    	-0.5328132696861388    
3.489795918367346    	-4.959183673469388    	-0.5754934061746133    
3.8571428571428563    	-4.959183673469388    	-0.6139406135149204    
4.224489795918367    	-4.959183673469388    	-0.648466455599791    
4.591836734693877    	-4.959183673469388    	-0.679408031498305    
4.959183673469387    	-4.959183673469388    	-0.7071067811865475    
5.326530612244897    	-4.959183673469388    	-0.7318939744313496    
5.693877551020408    	-4.959183673469388    	-0.7540815958863057    
6.061224489795918    	-4.959183673469388    	-0.773957299203321    
6.428571428571428    	-4.959183673469388    	-0.7917822555634718    
6.795918367346938    	-4.959183673469388    	-0.807790947859209    
7.163265306122448    	-4.959183673469388    	-0.8221921916437785    
7.530612244897958    	-4.959183673469388    	-0.8351708648198782    
7.897959183673469    	-4.959183673469388    	-0.8468899888530681    
8.26530612244898    	-4.959183673469388    	-0.8574929257125442    
8.63265306122449    	-4.959183673469388    	-0.8671055424707688    
9.    	-4.959183673469388    	-0.875838256618874    

-9.    	-4.591836734693878    	0.8907618697082331    
-8.63265306122449    	-4.591836734693878    	0.8828723891992797    
-8.26530612244898    	-4.591836734693878    	0.8741572761215377    
-7.8979591836734695    	-4.591836734693878    	0.8645071866841928    
-7.530612244897959    	-4.591836734693878    	0.8537961757940361    
-7.163265306122449    	-4.591836734693878    	0.8418791389638739    
-6.795918367346939    	-4.591836734693878    	0.8285889686914202    
-6.428571428571429    	-4.591836734693878    	0.8137334712067349    
-6.061224489795919    	-4.591836734693878    	0.7970921481540103    
-5.6938775510204085    	-4.591836734693878    	0.7784130394753295    
-5.326530612244898    	-4.591836734693878    	0.7574099616005767    
-4.959183673469388    	-4.591836734693878    	0.7337606740181694    
-4.591836734693878    	-4.591836734693878    	0.7071067811865476    
-4.224489795918368    	-4.591836734693878    	0.6770565308208834    
-3.8571428571428577    	-4.591836734693878    	0.6431920864232732    
-3.4897959183673475    	-4.591836734693878    	0.6050832675335568    
-3.1224489795918373    	-4.591836734693878    	0.5623100214072677    
-2.755102040816327    	-4.591836734693878    	0.5144957554274361    
-2.387755102040817    	-4.591836734693878    	0.4613527366414527    
-2.020408163265307    	-4.591836734693878    	0.4027386142636505    
-1.6530612244897966    	-4.591836734693878    	0.3387194682650687    
-1.2857142857142865    	-4.591836734693878    	0.2696299255019931    
-0.9183673469387763    	-4.591836734693878    	0.1961161351087998    
-0.5510204081632661    	-4.591836734693878    	0.11914522058780407    
-0.18367346938775592    	-4.591836734693878    	3.99680383354147630e-2
0.1836734693877543    	-4.591836734693878    	-3.996803833541441300e-2
0.5510204081632646    	-4.591836734693878    	-0.11914522058780373    
0.9183673469387748    	-4.591836734693878    	-0.1961161351087995    
1.285714285714285    	-4.591836734693878    	-0.2696299255019928    
1.653061224489795    	-4.591836734693878    	-0.3387194682650685    
2.0204081632653055    	-4.591836734693878    	-0.40273861426365026    
2.3877551020408156    	-4.591836734693878    	-0.4613527366414525    
2.755102040816326    	-4.591836734693878    	-0.514495755427436    
3.122448979591836    	-4.591836734693878    	-0.5623100214072676    
3.489795918367346    	-4.591836734693878    	-0.6050832675335567    
3.8571428571428563    	-4.591836734693878    	-0.6431920864232731    
4.224489795918367    	-4.591836734693878    	-0.6770565308208832    
4.591836734693877    	-4.591836734693878    	-0.7071067811865475    
4.959183673469387    	-4.591836734693878    	-0.7337606740181694    
5.326530612244897    	-4.591836734693878    	-0.7574099616005767    
5.693877551020408    	-4.591836734693878    	-0.7784130394753292    
6.061224489795918    	-4.591836734693878    	-0.7970921481540104    
6.428571428571428    	-4.591836734693878    	-0.8137334712067349    
6.795918367346938    	-4.591836734693878    	-0.8285889686914201    
7.163265306122448    	-4.591836734693878    	-0.8418791389638738    
7.530612244897958    	-4.591836734693878    	-0.853796175794036    
7.897959183673469    	-4.591836734693878    	-0.8645071866841927    
8.26530612244898    	-4.591836734693878    	-0.8741572761215377    
8.63265306122449    	-4.591836734693878    	-0.8828723891992797    
9.    	-4.591836734693878    	-0.8907618697082331    

-9.    	-4.224489795918368    	0.9052369440730287    
-8.63265306122449    	-4.224489795918368    	0.8982167220477766    
-8.26530612244898    	-4.224489795918368    	0.8904346821960806    
-7.8979591836734695    	-4.224489795918368    	0.8817846419346915    
-7.530612244897959    	-4.224489795918368    	0.8721430411136099    
-7.163265306122449    	-4.224489795918368    	0.8613659033838031    
-6.795918367346939    	-4.224489795918368    	0.8492853252890439    
-6.428571428571429    	-4.224489795918368    	0.835705479701274    
-6.061224489795919    	-4.224489795918368    	0.8203981667699867    
-5.6938775510204085    	-4.224489795918368    	0.8030980282338016    
-5.326530612244898    	-4.224489795918368    	0.7834976790895338    
-4.959183673469388    	-4.224489795918368    	0.7612432304867113    
-4.591836734693878    	-4.224489795918368    	0.7359310117618297    
-4.224489795918368    	-4.224489795918368    	0.7071067811865475    
-3.8571428571428577    	-4.224489795918368    	0.6742693640213302    
-3.4897959183673475    	-4.224489795918368    	0.6368814469962623    
-3.1224489795918373    	-4.224489795918368    	0.594391061083498    
-2.755102040816327    	-4.224489795918368    	0.5462677805444718    
-2.387755102040817    	-4.224489795918368    	0.492057256653302    
-2.020408163265307    	-4.224489795918368    	0.43145549723935933    
-1.6530612244897966    	-4.224489795918368    	0.36439934837002114    
-1.2857142857142865    	-4.224489795918368    	0.2911616152876645    
-0.9183673469387763    	-4.224489795918368    	0.2124296435194363    
-0.5510204081632661    	-4.224489795918368    	0.12933918321998972    
-0.18367346938775592    	-4.224489795918368    	4.3437223903379096e-2
0.1836734693877543    	-4.224489795918368    	-4.343722390337872000e-2
0.5510204081632646    	-4.224489795918368    	-0.12933918321998936    
0.9183673469387748    	-4.224489795918368    	-0.21242964351943594    
1.285714285714285    	-4.224489795918368    	-0.2911616152876641    
1.653061224489795    	-4.224489795918368    	-0.3643993483700208    
2.0204081632653055    	-4.224489795918368    	-0.4314554972393591    
2.3877551020408156    	-4.224489795918368    	-0.49205725665330174    
2.755102040816326    	-4.224489795918368    	-0.5462677805444716    
3.122448979591836    	-4.224489795918368    	-0.5943910610834979    
3.489795918367346    	-4.224489795918368    	-0.6368814469962621    
3.8571428571428563    	-4.224489795918368    	-0.6742693640213301    
4.224489795918367    	-4.224489795918368    	-0.7071067811865474    
4.591836734693877    	-4.224489795918368    	-0.7359310117618296    
4.959183673469387    	-4.224489795918368    	-0.7612432304867112    
5.326530612244897    	-4.224489795918368    	-0.7834976790895337    
5.693877551020408    	-4.224489795918368    	-0.8030980282338016    
6.061224489795918    	-4.224489795918368    	-0.8203981667699868    
6.428571428571428    	-4.224489795918368    	-0.835705479701274    
6.795918367346938    	-4.224489795918368    	-0.849285325289044    
7.163265306122448    	-4.224489795918368    	-0.861365903383803    
7.530612244897958    	-4.224489795918368    	-0.87214304111361    
7.897959183673469    	-4.224489795918368    	-0.8817846419346916    
8.26530612244898    	-4.224489795918368    	-0.8904346821960806    
8.63265306122449    	-4.224489795918368    	-0.8982167220477766    
9.    	-4.224489795918368    	-0.9052369440730287    

-9.    	-3.8571428571428577    	0.9191450300180579    
-8.63265306122449    	-3.8571428571428577    	0.9130087106158284    
-8.26530612244898    	-3.8571428571428577    	0.9061831399952653    
-7.8979591836734695    	-3.8571428571428577    	0.8985675159864316    
-7.530612244897959    	-3.8571428571428577    	0.8900433648586652    
-7.163265306122449    	-3.8571428571428577    	0.8804710999221752    
-6.795918367346939    	-3.8571428571428577    	0.8696859152361966    
-6.428571428571429    	-3.8571428571428577    	0.8574929257125442    
-6.061224489795919    	-3.8571428571428577    	0.8436614877321075    
-5.6938775510204085    	-3.8571428571428577    	0.8279186904883319    
-5.326530612244898    	-3.8571428571428577    	0.8099421215430211    
-4.959183673469388    	-3.8571428571428577    	0.7893522173763262    
-4.591836734693878    	-3.8571428571428577    	0.765704864789611    
-4.224489795918368    	-3.8571428571428577    	0.7384854939281236    
-3.8571428571428577    	-3.8571428571428577    	0.7071067811865052    
-3.4897959183673475    	-3.8571428571428577    	0.6709133239685301    
-3.1224489795918373    	-3.8571428571428577    	0.6291982286616217    
-2.755102040816327    	-3.8571428571428577    	0.5812381936683346    
-2.387755102040817    	-3.8571428571428577    	0.5263546143122526    
-2.020408163265307    	-3.8571428571428577    	0.4640069933170996    
-1.6530612244897966    	-3.8571428571428577    	0.3939192941494007    
-1.2857142857142865    	-3.8571428571428577    	0.31622775554998006    
-0.9183673469387763    	-3.8571428571428577    	0.23162051007841514    
-0.5510204081632661    	-3.8571428571428577    	0.14142133819115354    
-0.18367346938775592    	-3.8571428571428577    	4.7565141465410600e-2
0.1836734693877543    	-3.8571428571428577    	-4.75651414654101900e-2
0.5510204081632646    	-3.8571428571428577    	-0.14142133819115316    
0.9183673469387748    	-3.8571428571428577    	-0.23162051007841478    
1.285714285714285    	-3.8571428571428577    	-0.31622775554997967    
1.653061224489795    	-3.8571428571428577    	-0.3939192941494004    
2.0204081632653055    	-3.8571428571428577    	-0.46400699331709927    
2.3877551020408156    	-3.8571428571428577    	-0.5263546143122524    
2.755102040816326    	-3.8571428571428577    	-0.5812381936683345    
3.122448979591836    	-3.8571428571428577    	-0.6291982286616216    
3.489795918367346    	-3.8571428571428577    	-0.67091332396853    
3.8571428571428563    	-3.8571428571428577    	-0.707106781186505    
4.224489795918367    	-3.8571428571428577    	-0.7384854939281235    
4.591836734693877    	-3.8571428571428577    	-0.7657048647896109    
4.959183673469387    	-3.8571428571428577    	-0.7893522173763262    
5.326530612244897    	-3.8571428571428577    	-0.809942121543021    
5.693877551020408    	-3.8571428571428577    	-0.8279186904883319    
6.061224489795918    	-3.8571428571428577    	-0.8436614877321074    
6.428571428571428    	-3.8571428571428577    	-0.8574929257125441    
6.795918367346938    	-3.8571428571428577    	-0.8696859152361966    
7.163265306122448    	-3.8571428571428577    	-0.8804710999221752    
7.530612244897958    	-3.8571428571428577    	-0.8900433648586652    
7.897959183673469    	-3.8571428571428577    	-0.8985675159864317    
8.26530612244898    	-3.8571428571428577    	-0.9061831399952653    
8.63265306122449    	-3.8571428571428577    	-0.9130087106158284    
9.    	-3.8571428571428577    	-0.9191450300180579    

-9.    	-3.4897959183673475    	0.9323613089501444    
-8.63265306122449    	-3.4897959183673475    	0.9271100657041542    
-8.26530612244898    	-3.4897959183673475    	0.9212495614113857    
-7.8979591836734695    	-3.4897959183673475    	0.9146866040947615    
-7.530612244897959    	-3.4897959183673475    	0.9073106065337807    
-7.163265306122449    	-3.4897959183673475    	0.8989898688372695    
-6.795918367346939    	-3.4897959183673475    	0.8895670181435381    
-6.428571428571429    	-3.4897959183673475    	0.8788534316656945    
-6.061224489795919    	-3.4897959183673475    	0.8666224568741688    
-5.6938775510204085    	-3.4897959183673475    	0.8526012524109428    
-5.326530612244898    	-3.4897959183673475    	0.8364611295797534    
-4.959183673469388    	-3.4897959183673475    	0.8178064193007665    
-4.591836734693878    	-3.4897959183673475    	0.7961621941231011    
-4.224489795918368    	-3.4897959183673475    	0.7709617516270544    
-3.8571428571428577    	-3.4897959183673475    	0.7415357791231123    
-3.4897959183673475    	-3.4897959183673475    	0.7071067811772108    
-3.1224489795918373    	-3.4897959183673475    	0.6667948593699189    
-2.755102040816327    	-3.4897959183673475    	0.6196442877746974    
-2.387755102040817    	-3.4897959183673475    	0.5646839107439258    
-2.020408163265307    	-3.4897959183673475    	0.5010362488198867    
-1.6530612244897966    	-3.4897959183673475    	0.4280862731886937    
-1.2857142857142865    	-3.4897959183673475    	0.34570518875674794    
-0.9183673469387763    	-3.4897959183673475    	0.2544930179395318    
-0.5510204081632661    	-3.4897959183673475    	0.1559622776736624    
-0.18367346938775592    	-3.4897959183673475    	5.255870255579099000e-2
0.1836734693877543    	-3.4897959183673475    	-5.25587025557905400e-2
0.5510204081632646    	-3.4897959183673475    	-0.15596227767366197    
0.9183673469387748    	-3.4897959183673475    	-0.2544930179395314    
1.285714285714285    	-3.4897959183673475    	-0.3457051887567476    
1.653061224489795    	-3.4897959183673475    	-0.4280862731886933    
2.0204081632653055    	-3.4897959183673475    	-0.5010362488198865    
2.3877551020408156    	-3.4897959183673475    	-0.5646839107439257    
2.755102040816326    	-3.4897959183673475    	-0.6196442877746973    
3.122448979591836    	-3.4897959183673475    	-0.6667948593699187    
3.489795918367346    	-3.4897959183673475    	-0.7071067811772105    
3.8571428571428563    	-3.4897959183673475    	-0.7415357791231121    
4.224489795918367    	-3.4897959183673475    	-0.7709617516270543    
4.591836734693877    	-3.4897959183673475    	-0.7961621941231009    
4.959183673469387    	-3.4897959183673475    	-0.8178064193007665    
5.326530612244897    	-3.4897959183673475    	-0.8364611295797533    
5.693877551020408    	-3.4897959183673475    	-0.8526012524109425    
6.061224489795918    	-3.4897959183673475    	-0.8666224568741688    
6.428571428571428    	-3.4897959183673475    	-0.8788534316656945    
6.795918367346938    	-3.4897959183673475    	-0.8895670181435381    
7.163265306122448    	-3.4897959183673475    	-0.8989898688372694    
7.530612244897958    	-3.4897959183673475    	-0.9073106065337808    
7.897959183673469    	-3.4897959183673475    	-0.9146866040947617    
8.26530612244898    	-3.4897959183673475    	-0.9212495614113857    
8.63265306122449    	-3.4897959183673475    	-0.9271100657041542    
9.    	-3.4897959183673475    	-0.9323613089501444    

-9.    	-3.1224489795918373    	0.9447566119176312    
-8.63265306122449    	-3.1224489795918373    	0.9403762257505054    
-8.26530612244898    	-3.1224489795918373    	0.9354720936668215    
-7.8979591836734695    	-3.1224489795918373    	0.9299607201739314    
-7.530612244897959    	-3.1224489795918373    	0.9237421135716325    
-7.163265306122449    	-3.1224489795918373    	0.9166959647084235    
-6.795918367346939    	-3.1224489795918373    	0.9086768439633127    
-6.428571428571429    	-3.1224489795918373    	0.8995081585759976    
-6.061224489795919    	-3.1224489795918373    	0.8889745564266028    
-5.6938775510204085    	-3.1224489795918373    	0.8768124086713189    
-5.326530612244898    	-3.1224489795918373    	0.8626979700976579    
-4.959183673469388    	-3.1224489795918373    	0.84623284008975    
-4.591836734693878    	-3.1224489795918373    	0.8269265020695113    
-4.224489795918368    	-3.1224489795918373    	0.804176141465909    
-3.8571428571428577    	-3.1224489795918373    	0.7772448706996502    
-3.4897959183673475    	-3.1224489795918373    	0.7452413134134388    
-3.1224489795918373    	-3.1224489795918373    	0.7071067799843275    
-2.755102040816327    	-3.1224489795918373    	0.6616216273415734    
-2.387755102040817    	-3.1224489795918373    	0.6074500483915212    
-2.020408163265307    	-3.1224489795918373    	0.543251010903461    
-1.6530612244897966    	-3.1224489795918373    	0.46788683302098666    
-1.2857142857142865    	-3.1224489795918373    	0.3807476797597225    
-0.9183673469387763    	-3.1224489795918373    	0.2821627843521591    
-0.5510204081632661    	-3.1224489795918373    	0.17378159374840418    
-0.18367346938775592    	-3.1224489795918373    	5.87203665998641200e-2
0.1836734693877543    	-3.1224489795918373    	-5.8720366599863590e-2
0.5510204081632646    	-3.1224489795918373    	-0.17378159374840368    
0.9183673469387748    	-3.1224489795918373    	-0.28216278435215864    
1.285714285714285    	-3.1224489795918373    	-0.3807476797597221    
1.653061224489795    	-3.1224489795918373    	-0.4678868330209864    
2.0204081632653055    	-3.1224489795918373    	-0.5432510109034607    
2.3877551020408156    	-3.1224489795918373    	-0.607450048391521    
2.755102040816326    	-3.1224489795918373    	-0.6616216273415731    
3.122448979591836    	-3.1224489795918373    	-0.7071067799843274    
3.489795918367346    	-3.1224489795918373    	-0.7452413134134386    
3.8571428571428563    	-3.1224489795918373    	-0.7772448706996501    
4.224489795918367    	-3.1224489795918373    	-0.804176141465909    
4.591836734693877    	-3.1224489795918373    	-0.8269265020695112    
4.959183673469387    	-3.1224489795918373    	-0.84623284008975    
5.326530612244897    	-3.1224489795918373    	-0.8626979700976579    
5.693877551020408    	-3.1224489795918373    	-0.8768124086713188    
6.061224489795918    	-3.1224489795918373    	-0.8889745564266027    
6.428571428571428    	-3.1224489795918373    	-0.8995081585759975    
6.795918367346938    	-3.1224489795918373    	-0.9086768439633128    
7.163265306122448    	-3.1224489795918373    	-0.9166959647084234    
7.530612244897958    	-3.1224489795918373    	-0.9237421135716325    
7.897959183673469    	-3.1224489795918373    	-0.9299607201739314    
8.26530612244898    	-3.1224489795918373    	-0.9354720936668215    
8.63265306122449    	-3.1224489795918373    	-0.9403762257505054    
9.    	-3.1224489795918373    	-0.9447566119176312    

-9.    	-2.755102040816327    	0.9561999555074315    
-8.63265306122449    	-2.755102040816327    	0.9526592112186828    
-8.26530612244898    	-2.755102040816327    	0.9486832980505138    
-7.8979591836734695    	-2.755102040816327    	0.9442001814457766    
-7.530612244897959    	-2.755102040816327    	0.9391228521203209    
-7.163265306122449    	-2.755102040816327    	0.9333456062030596    
-6.795918367346939    	-2.755102040816327    	0.9267392682234049    
-6.428571428571429    	-2.755102040816327    	0.9191450300180579    
-6.061224489795919    	-2.755102040816327    	0.9103664774626047    
-5.6938775510204085    	-2.755102040816327    	0.9001592514155135    
-5.326530612244898    	-2.755102040816327    	0.8882176431559486    
-4.959183673469388    	-2.755102040816327    	0.874157276121533    
-4.591836734693878    	-2.755102040816327    	0.8574929257123933    
-4.224489795918368    	-2.755102040816327    	0.8376105968348566    
-3.8571428571428577    	-2.755102040816327    	0.8137334711356685    
-3.4897959183673475    	-2.755102040816327    	0.7848827645146166    
-3.1224489795918373    	-2.755102040816327    	0.7498378443204499    
-2.755102040816327    	-2.755102040816327    	0.7071066909557666    
-2.387755102040817    	-2.755102040816327    	0.6549299856537583    
-2.020408163265307    	-2.755102040816327    	0.5913611432593422    
-1.6530612244897966    	-2.755102040816327    	0.5144873017212983    
-1.2857142857142865    	-2.755102040816327    	0.42286501323912784    
-0.9183673469387763    	-2.755102040816327    	0.3161933975550813    
-0.5510204081632661    	-2.755102040816327    	0.1960795662583877    
-0.18367346938775592    	-2.755102040816327    	6.65027637425946600e-2
0.1836734693877543    	-2.755102040816327    	-6.65027637425941000e-2
0.5510204081632646    	-2.755102040816327    	-0.19607956625838716    
0.9183673469387748    	-2.755102040816327    	-0.3161933975550808    
1.285714285714285    	-2.755102040816327    	-0.4228650132391274    
1.653061224489795    	-2.755102040816327    	-0.514487301721298    
2.0204081632653055    	-2.755102040816327    	-0.5913611432593419    
2.3877551020408156    	-2.755102040816327    	-0.654929985653758    
2.755102040816326    	-2.755102040816327    	-0.7071066909557665    
3.122448979591836    	-2.755102040816327    	-0.7498378443204496    
3.489795918367346    	-2.755102040816327    	-0.7848827645146165    
3.8571428571428563    	-2.755102040816327    	-0.8137334711356685    
4.224489795918367    	-2.755102040816327    	-0.8376105968348566    
4.591836734693877    	-2.755102040816327    	-0.8574929257123933    
4.959183673469387    	-2.755102040816327    	-0.8741572761215332    
5.326530612244897    	-2.755102040816327    	-0.8882176431559486    
5.693877551020408    	-2.755102040816327    	-0.9001592514155135    
6.061224489795918    	-2.755102040816327    	-0.9103664774626048    
6.428571428571428    	-2.755102040816327    	-0.9191450300180578    
6.795918367346938    	-2.755102040816327    	-0.9267392682234049    
7.163265306122448    	-2.755102040816327    	-0.9333456062030595    
7.530612244897958    	-2.755102040816327    	-0.939122852120321    
7.897959183673469    	-2.755102040816327    	-0.9442001814457764    
8.26530612244898    	-2.755102040816327    	-0.9486832980505138    
8.63265306122449    	-2.755102040816327    	-0.9526592112186828    
9.    	-2.755102040816327    	-0.9561999555074315    

-9.    	-2.387755102040817    	0.9665615578617778    
-8.63265306122449    	-2.387755102040817    	0.9638111202541979    
-8.26530612244898    	-2.387755102040817    	0.9607141828411424    
-7.8979591836734695    	-2.387755102040817    	0.9572114272986092    
-7.530612244897959    	-2.387755102040817    	0.953230637699318    
-7.163265306122449    	-2.387755102040817    	0.9486832980505138    
-6.795918367346939    	-2.387755102040817    	0.9434601396511318    
-6.428571428571429    	-2.387755102040817    	0.9374252720097653    
-6.061224489795919    	-2.387755102040817    	0.9304083928170914    
-5.6938775510204085    	-2.387755102040817    	0.9221943818285309    
-5.326530612244898    	-2.387755102040817    	0.9125093245149506    
-4.959183673469388    	-2.387755102040817    	0.9010016697590685    
-4.591836734693878    	-2.387755102040817    	0.8872168012335628    
-4.224489795918368    	-2.387755102040817    	0.8705628386943034    
-3.8571428571428577    	-2.387755102040817    	0.8502651461967157    
-3.4897959183673475    	-2.387755102040817    	0.8253072541641991    
-3.1224489795918373    	-2.387755102040817    	0.7943577555889121    
-2.755102040816327    	-2.387755102040817    	0.7556884449851057    
-2.387755102040817    	-2.387755102040817    	0.7071028338394845    
-2.020408163265307    	-2.387755102040817    	0.6459240325985025    
-1.6530612244897966    	-2.387755102040817    	0.5691481155991459    
-1.2857142857142865    	-2.387755102040817    	0.4739481464811148    
-0.9183673469387763    	-2.387755102040817    	0.35872095048037006    
-0.5510204081632661    	-2.387755102040817    	0.22458203938358637    
-0.18367346938775592    	-2.387755102040817    	7.6572513660415400e-2
0.1836734693877543    	-2.387755102040817    	-7.65725136604147300e-2
0.5510204081632646    	-2.387755102040817    	-0.22458203938358573    
0.9183673469387748    	-2.387755102040817    	-0.35872095048036956    
1.285714285714285    	-2.387755102040817    	-0.47394814648111433    
1.653061224489795    	-2.387755102040817    	-0.5691481155991456    
2.0204081632653055    	-2.387755102040817    	-0.6459240325985023    
2.3877551020408156    	-2.387755102040817    	-0.7071028338394842    
2.755102040816326    	-2.387755102040817    	-0.7556884449851056    
3.122448979591836    	-2.387755102040817    	-0.794357755588912    
3.489795918367346    	-2.387755102040817    	-0.8253072541641989    
3.8571428571428563    	-2.387755102040817    	-0.8502651461967157    
4.224489795918367    	-2.387755102040817    	-0.8705628386943032    
4.591836734693877    	-2.387755102040817    	-0.8872168012335626    
4.959183673469387    	-2.387755102040817    	-0.9010016697590685    
5.326530612244897    	-2.387755102040817    	-0.9125093245149506    
5.693877551020408    	-2.387755102040817    	-0.9221943818285309    
6.061224489795918    	-2.387755102040817    	-0.9304083928170914    
6.428571428571428    	-2.387755102040817    	-0.9374252720097652    
6.795918367346938    	-2.387755102040817    	-0.9434601396511318    
7.163265306122448    	-2.387755102040817    	-0.9486832980505137    
7.530612244897958    	-2.387755102040817    	-0.953230637699318    
7.897959183673469    	-2.387755102040817    	-0.9572114272986091    
8.26530612244898    	-2.387755102040817    	-0.9607141828411424    
8.63265306122449    	-2.387755102040817    	-0.9638111202541979    
9.    	-2.387755102040817    	-0.9665615578617778    

-9.    	-2.020408163265307    	0.9757162520935706    
-8.63265306122449    	-2.020408163265307    	0.9736881787964239    
-8.26530612244898    	-2.020408163265307    	0.9713990064967775    
-7.8979591836734695    	-2.020408163265307    	0.9688027044775658    
-7.530612244897959    	-2.020408163265307    	0.9658428372346682    
-7.163265306122449    	-2.020408163265307    	0.9624496759864037    
-6.795918367346939    	-2.020408163265307    	0.9585363562790535    
-6.428571428571429    	-2.020408163265307    	0.9539937169012555    
-6.061224489795919    	-2.020408163265307    	0.9486832980505138    
-5.6938775510204085    	-2.020408163265307    	0.9424277454812463    
-5.326530612244898    	-2.020408163265307    	0.9349975263177797    
-4.959183673469388    	-2.020408163265307    	0.9260923597693848    
-4.591836734693878    	-2.020408163265307    	0.9153150324173872    
-4.224489795918368    	-2.020408163265307    	0.9021342215004784    
-3.8571428571428577    	-2.020408163265307    	0.8858315326962809    
-3.4897959183673475    	-2.020408163265307    	0.8654262479616224    
-3.1224489795918373    	-2.020408163265307    	0.8395697441235304    
-2.755102040816327    	-2.020408163265307    	0.8064015589900119    
-2.387755102040817    	-2.020408163265307    	0.7633647657982302    
-2.020408163265307    	-2.020408163265307    	0.7070061197597516    
-1.6530612244897966    	-2.020408163265307    	0.63289018481416    
-1.2857142857142865    	-2.020408163265307    	0.5360075956229057    
-0.9183673469387763    	-2.020408163265307    	0.4122982123160864    
-0.5510204081632661    	-2.020408163265307    	0.26147377318624254    
-0.18367346938775592    	-2.020408163265307    	8.97942489617443300e-2
0.1836734693877543    	-2.020408163265307    	-8.97942489617435400e-2
0.5510204081632646    	-2.020408163265307    	-0.2614737731862419    
0.9183673469387748    	-2.020408163265307    	-0.4122982123160858    
1.285714285714285    	-2.020408163265307    	-0.5360075956229052    
1.653061224489795    	-2.020408163265307    	-0.6328901848141597    
2.0204081632653055    	-2.020408163265307    	-0.7070061197597514    
2.3877551020408156    	-2.020408163265307    	-0.7633647657982301    
2.755102040816326    	-2.020408163265307    	-0.8064015589900118    
3.122448979591836    	-2.020408163265307    	-0.8395697441235302    
3.489795918367346    	-2.020408163265307    	-0.8654262479616222    
3.8571428571428563    	-2.020408163265307    	-0.8858315326962808    
4.224489795918367    	-2.020408163265307    	-0.9021342215004784    
4.591836734693877    	-2.020408163265307    	-0.9153150324173872    
4.959183673469387    	-2.020408163265307    	-0.9260923597693848    
5.326530612244897    	-2.020408163265307    	-0.9349975263177797    
5.693877551020408    	-2.020408163265307    	-0.9424277454812463    
6.061224489795918    	-2.020408163265307    	-0.9486832980505138    
6.428571428571428    	-2.020408163265307    	-0.9539937169012555    
6.795918367346938    	-2.020408163265307    	-0.9585363562790535    
7.163265306122448    	-2.020408163265307    	-0.9624496759864037    
7.530612244897958    	-2.020408163265307    	-0.9658428372346681    
7.897959183673469    	-2.020408163265307    	-0.9688027044775659    
8.26530612244898    	-2.020408163265307    	-0.9713990064967775    
8.63265306122449    	-2.020408163265307    	-0.9736881787964239    
9.    	-2.020408163265307    	-0.9757162520935706    

-9.    	-1.6530612244897966    	0.9835471662320329    
-8.63265306122449    	-1.6530612244897966    	0.9821551918921464    
-8.26530612244898    	-1.6530612244897966    	0.9805806756909202    
-7.8979591836734695    	-1.6530612244897966    	0.9787906252528685    
-7.530612244897959    	-1.6530612244897966    	0.9767443431718837    
-7.163265306122449    	-1.6530612244897966    	0.97439119569462    
-6.795918367346939    	-1.6530612244897966    	0.9716676031619469    
-6.428571428571429    	-1.6530612244897966    	0.9684929325968495    
-6.061224489795919    	-1.6530612244897966    	0.9647638212377321    
-5.6938775510204085    	-1.6530612244897966    	0.9603462267536238    
-5.326530612244898    	-1.6530612244897966    	0.9550641368112223    
-4.959183673469388    	-1.6530612244897966    	0.9486832980498703    
-4.591836734693878    	-1.6530612244897966    	0.9408874118474126    
-4.224489795918368    	-1.6530612244897966    	0.9312427791678315    
-3.8571428571428577    	-1.6530612244897966    	0.9191450196819346    
-3.4897959183673475    	-1.6530612244897966    	0.9037376878427975    
-3.1224489795918373    	-1.6530612244897966    	0.8837862401507524    
-2.755102040816327    	-1.6530612244897966    	0.8574788362021637    
-2.387755102040817    	-1.6530612244897966    	0.8221028336432107    
-2.020408163265307    	-1.6530612244897966    	0.7735324481061955    
-1.6530612244897966    	-1.6530612244897966    	0.7056091701198051    
-1.2857142857142865    	-1.6530612244897966    	0.6101054707678987    
-0.9183673469387763    	-1.6530612244897966    	0.4787988251384494    
-0.5510204081632661    	-1.6530612244897966    	0.3085424878337284    
-0.18367346938775592    	-1.6530612244897966    	0.10690254820792819    
0.1836734693877543    	-1.6530612244897966    	-0.10690254820792726    
0.5510204081632646    	-1.6530612244897966    	-0.3085424878337276    
0.9183673469387748    	-1.6530612244897966    	-0.47879882513844874    
1.285714285714285    	-1.6530612244897966    	-0.6101054707678982    
1.653061224489795    	-1.6530612244897966    	-0.7056091701198048    
2.0204081632653055    	-1.6530612244897966    	-0.7735324481061953    
2.3877551020408156    	-1.6530612244897966    	-0.8221028336432105    
2.755102040816326    	-1.6530612244897966    	-0.8574788362021637    
3.122448979591836    	-1.6530612244897966    	-0.8837862401507524    
3.489795918367346    	-1.6530612244897966    	-0.9037376878427974    
3.8571428571428563    	-1.6530612244897966    	-0.9191450196819344    
4.224489795918367    	-1.6530612244897966    	-0.9312427791678315    
4.591836734693877    	-1.6530612244897966    	-0.9408874118474126    
4.959183673469387    	-1.6530612244897966    	-0.9486832980498703    
5.326530612244897    	-1.6530612244897966    	-0.9550641368112223    
5.693877551020408    	-1.6530612244897966    	-0.9603462267536238    
6.061224489795918    	-1.6530612244897966    	-0.9647638212377322    
6.428571428571428    	-1.6530612244897966    	-0.9684929325968495    
6.795918367346938    	-1.6530612244897966    	-0.9716676031619469    
7.163265306122448    	-1.6530612244897966    	-0.9743911956946198    
7.530612244897958    	-1.6530612244897966    	-0.9767443431718837    
7.897959183673469    	-1.6530612244897966    	-0.9787906252528686    
8.26530612244898    	-1.6530612244897966    	-0.9805806756909202    
8.63265306122449    	-1.6530612244897966    	-0.9821551918921464    
9.    	-1.6530612244897966    	-0.9835471662320329    

-9.    	-1.2857142857142865    	0.9899494936611665    
-8.63265306122449    	-1.2857142857142865    	0.9890901778818175    
-8.26530612244898    	-1.2857142857142865    	0.9881164689548825    
-7.8979591836734695    	-1.2857142857142865    	0.9870072699305105    
-7.530612244897959    	-1.2857142857142865    	0.9857364255104073    
-7.163265306122449    	-1.2857142857142865    	0.984271206993884    
-6.795918367346939    	-1.2857142857142865    	0.9825702456970677    
-6.428571428571429    	-1.2857142857142865    	0.9805806756909202    
-6.061224489795919    	-1.2857142857142865    	0.9782341251024411    
-5.6938775510204085    	-1.2857142857142865    	0.9754410020677058    
-5.326530612244898    	-1.2857142857142865    	0.9720822085732423    
-4.959183673469388    	-1.2857142857142865    	0.9679968981638682    
-4.591836734693878    	-1.2857142857142865    	0.962964019649975    
-4.224489795918368    	-1.2857142857142865    	0.9566738788023256    
-3.8571428571428577    	-1.2857142857142865    	0.9486832666499398    
-3.4897959183673475    	-1.2857142857142865    	0.9383426551968869    
-3.1224489795918373    	-1.2857142857142865    	0.9246729365593257    
-2.755102040816327    	-1.2857142857142865    	0.9061393140838451    
-2.387755102040817    	-1.2857142857142865    	0.8801894148934986    
-2.020408163265307    	-1.2857142857142865    	0.8422976502645658    
-1.6530612244897966    	-1.2857142857142865    	0.7844213195587267    
-1.2857142857142865    	-1.2857142857142865    	0.694025200567898    
-0.9183673469387763    	-1.2857142857142865    	0.5567836840873975    
-0.5510204081632661    	-1.2857142857142865    	0.36502395680653743    
-0.18367346938775592    	-1.2857142857142865    	0.12766272310416013    
0.1836734693877543    	-1.2857142857142865    	-0.12766272310415905    
0.5510204081632646    	-1.2857142857142865    	-0.3650239568065365    
0.9183673469387748    	-1.2857142857142865    	-0.5567836840873968    
1.285714285714285    	-1.2857142857142865    	-0.6940252005678975    
1.653061224489795    	-1.2857142857142865    	-0.7844213195587265    
2.0204081632653055    	-1.2857142857142865    	-0.8422976502645657    
2.3877551020408156    	-1.2857142857142865    	-0.8801894148934983    
2.755102040816326    	-1.2857142857142865    	-0.9061393140838451    
3.122448979591836    	-1.2857142857142865    	-0.9246729365593257    
3.489795918367346    	-1.2857142857142865    	-0.9383426551968869    
3.8571428571428563    	-1.2857142857142865    	-0.9486832666499397    
4.224489795918367    	-1.2857142857142865    	-0.9566738788023254    
4.591836734693877    	-1.2857142857142865    	-0.962964019649975    
4.959183673469387    	-1.2857142857142865    	-0.9679968981638682    
5.326530612244897    	-1.2857142857142865    	-0.9720822085732423    
5.693877551020408    	-1.2857142857142865    	-0.9754410020677058    
6.061224489795918    	-1.2857142857142865    	-0.9782341251024411    
6.428571428571428    	-1.2857142857142865    	-0.9805806756909201    
6.795918367346938    	-1.2857142857142865    	-0.9825702456970677    
7.163265306122448    	-1.2857142857142865    	-0.984271206993884    
7.530612244897958    	-1.2857142857142865    	-0.9857364255104073    
7.897959183673469    	-1.2857142857142865    	-0.9870072699305106    
8.26530612244898    	-1.2857142857142865    	-0.9881164689548825    
8.63265306122449    	-1.2857142857142865    	-0.9890901778818175    
9.    	-1.2857142857142865    	-0.9899494936611665    

-9.    	-0.9183673469387763    	0.994834142531266    
-8.63265306122449    	-0.9183673469387763    	0.9943889131791125    
-8.26530612244898    	-0.9183673469387763    	0.9938837346736189    
-7.8979591836734695    	-0.9183673469387763    	0.9933073803012535    
-7.530612244897959    	-0.9183673469387763    	0.9926458775505259    
-7.163265306122449    	-0.9183673469387763    	0.9918816646858505    
-6.795918367346939    	-0.9183673469387763    	0.9909924304103233    
-6.428571428571429    	-0.9183673469387763    	0.9899494936611666    
-6.061224489795919    	-0.9183673469387763    	0.9887155042247665    
-5.6938775510204085    	-0.9183673469387763    	0.9872411207126452    
-5.326530612244898    	-0.9183673469387763    	0.9854601157442469    
-4.959183673469388    	-0.9183673469387763    	0.9832820049800491    
-4.591836734693878    	-0.9183673469387763    	0.9805806755439983    
-4.224489795918368    	-0.9183673469387763    	0.9771763601894063    
-3.8571428571428577    	-0.9183673469387763    	0.972806142329343    
-3.4897959183673475    	-0.9183673469387763    	0.96707346817022    
-3.1224489795918373    	-0.9183673469387763    	0.9593534667973402    
-2.755102040816327    	-0.9183673469387763    	0.9485801926652432    
-2.387755102040817    	-0.9183673469387763    	0.9326744712489615    
-2.020408163265307    	-0.9183673469387763    	0.9070560670953894    
-1.6530612244897966    	-0.9183673469387763    	0.8618378852492086    
-1.2857142857142865    	-0.9183673469387763    	0.7794971577223563    
-0.9183673469387763    	-0.9183673469387763    	0.6383136155207983    
-0.5510204081632661    	-0.9183673469387763    	0.42501799753737446    
-0.18367346938775592    	-0.9183673469387763    	0.1498751832866247    
0.1836734693877543    	-0.9183673469387763    	-0.1498751832866234    
0.5510204081632646    	-0.9183673469387763    	-0.42501799753737346    
0.9183673469387748    	-0.9183673469387763    	-0.6383136155207976    
1.285714285714285    	-0.9183673469387763    	-0.7794971577223557    
1.653061224489795    	-0.9183673469387763    	-0.8618378852492083    
2.0204081632653055    	-0.9183673469387763    	-0.9070560670953893    
2.3877551020408156    	-0.9183673469387763    	-0.9326744712489615    
2.755102040816326    	-0.9183673469387763    	-0.9485801926652432    
3.122448979591836    	-0.9183673469387763    	-0.9593534667973402    
3.489795918367346    	-0.9183673469387763    	-0.96707346817022    
3.8571428571428563    	-0.9183673469387763    	-0.9728061423293429    
4.224489795918367    	-0.9183673469387763    	-0.9771763601894063    
4.591836734693877    	-0.9183673469387763    	-0.9805806755439983    
4.959183673469387    	-0.9183673469387763    	-0.9832820049800491    
5.326530612244897    	-0.9183673469387763    	-0.9854601157442469    
5.693877551020408    	-0.9183673469387763    	-0.9872411207126452    
6.061224489795918    	-0.9183673469387763    	-0.9887155042247666    
6.428571428571428    	-0.9183673469387763    	-0.9899494936611666    
6.795918367346938    	-0.9183673469387763    	-0.9909924304103233    
7.163265306122448    	-0.9183673469387763    	-0.9918816646858505    
7.530612244897958    	-0.9183673469387763    	-0.9926458775505259    
7.897959183673469    	-0.9183673469387763    	-0.9933073803012535    
8.26530612244898    	-0.9183673469387763    	-0.9938837346736189    
8.63265306122449    	-0.9183673469387763    	-0.9943889131791125    
9.    	-0.9183673469387763    	-0.994834142531266    

-9.    	-0.5510204081632661    	0.9981310335652204    
-8.63265306122449    	-0.5510204081632661    	0.9979690828636266    
-8.26530612244898    	-0.5510204081632661    	0.9977851578566089    
-7.8979591836734695    	-0.5510204081632661    	0.9975751008362208    
-7.530612244897959    	-0.5510204081632661    	0.9973337235915658    
-7.163265306122449    	-0.5510204081632661    	0.9970544855015816    
-6.795918367346939    	-0.5510204081632661    	0.9967290481146759    
-6.428571428571429    	-0.5510204081632661    	0.996346649041751    
-6.061224489795919    	-0.5510204081632661    	0.9958932064677037    
-5.6938775510204085    	-0.5510204081632661    	0.9953500135552971    
-5.326530612244898    	-0.5510204081632661    	0.9946917938263762    
-4.959183673469388    	-0.5510204081632661    	0.9938837346659696    
-4.591836734693878    	-0.5510204081632661    	0.9928768382316993    
-4.224489795918368    	-0.5510204081632661    	0.9916004046865864    
-3.8571428571428577    	-0.5510204081632661    	0.9899493673380734    
-3.4897959183673475    	-0.5510204081632661    	0.9877610919331938    
-3.1224489795918373    	-0.5510204081632661    	0.984762364574289    
-2.755102040816327    	-0.5510204081632661    	0.9803978312919374    
-2.387755102040817    	-0.5510204081632661    	0.9731888373288731    
-2.020408163265307    	-0.5510204081632661    	0.9587371683495549    
-1.6530612244897966    	-0.5510204081632661    	0.9256274635011842    
-1.2857142857142865    	-0.5510204081632661    	0.85172256588192    
-0.9183673469387763    	-0.5510204081632661    	0.708363329228957    
-0.5510204081632661    	-0.5510204081632661    	0.47704885200368075    
-0.18367346938775592    	-0.5510204081632661    	0.16921811864853314    
0.1836734693877543    	-0.5510204081632661    	-0.16921811864853162    
0.5510204081632646    	-0.5510204081632661    	-0.4770488520036797    
0.9183673469387748    	-0.5510204081632661    	-0.7083633292289562    
1.285714285714285    	-0.5510204081632661    	-0.8517225658819193    
1.653061224489795    	-0.5510204081632661    	-0.9256274635011841    
2.0204081632653055    	-0.5510204081632661    	-0.9587371683495548    
2.3877551020408156    	-0.5510204081632661    	-0.9731888373288728    
2.755102040816326    	-0.5510204081632661    	-0.9803978312919371    
3.122448979591836    	-0.5510204081632661    	-0.9847623645742889    
3.489795918367346    	-0.5510204081632661    	-0.9877610919331938    
3.8571428571428563    	-0.5510204081632661    	-0.9899493673380734    
4.224489795918367    	-0.5510204081632661    	-0.9916004046865864    
4.591836734693877    	-0.5510204081632661    	-0.992876838231699    
4.959183673469387    	-0.5510204081632661    	-0.9938837346659696    
5.326530612244897    	-0.5510204081632661    	-0.9946917938263762    
5.693877551020408    	-0.5510204081632661    	-0.995350013555297    
6.061224489795918    	-0.5510204081632661    	-0.9958932064677037    
6.428571428571428    	-0.5510204081632661    	-0.996346649041751    
6.795918367346938    	-0.5510204081632661    	-0.9967290481146759    
7.163265306122448    	-0.5510204081632661    	-0.9970544855015816    
7.530612244897958    	-0.5510204081632661    	-0.9973337235915658    
7.897959183673469    	-0.5510204081632661    	-0.9975751008362208    
8.26530612244898    	-0.5510204081632661    	-0.9977851578566089    
8.63265306122449    	-0.5510204081632661    	-0.9979690828636266    
9.    	-0.5510204081632661    	-0.9981310335652204    

-9.    	-0.18367346938775592    	0.9997918184634463    
-8.63265306122449    	-0.18367346938775592    	0.9997737300570652    
-8.26530612244898    	-0.18367346938775592    	0.9997531778316101    
-7.8979591836734695    	-0.18367346938775592    	0.9997296931968458    
-7.530612244897959    	-0.18367346938775592    	0.99970269064305    
-7.163265306122449    	-0.18367346938775592    	0.9996714309094812    
-6.795918367346939    	-0.18367346938775592    	0.9996349698728535    
-6.428571428571429    	-0.18367346938775592    	0.9995920864606946    
-6.061224489795919    	-0.18367346938775592    	0.9995411791453812    
-5.6938775510204085    	-0.18367346938775592    	0.9994801143396955    
-5.326530612244898    	-0.18367346938775592    	0.9994059993533572    
-4.959183673469388    	-0.18367346938775592    	0.9993148337566933    
-4.591836734693878    	-0.18367346938775592    	0.9992009583853647    
-4.224489795918368    	-0.18367346938775592    	0.999056149777715    
-3.8571428571428577    	-0.18367346938775592    	0.9988679707736183    
-3.4897959183673475    	-0.18367346938775592    	0.9986153485600247    
-3.1224489795918373    	-0.18367346938775592    	0.9982462321976856    
-2.755102040816327    	-0.18367346938775592    	0.9975414561389156    
-2.387755102040817    	-0.18367346938775592    	0.9954426775853961    
-2.020408163265307    	-0.18367346938775592    	0.9877367385791835    
-1.6530612244897966    	-0.18367346938775592    	0.9621229338713497    
-1.2857142857142865    	-0.18367346938775592    	0.8936390617291174    
-0.9183673469387763    	-0.18367346938775592    	0.7493759164331207    
-0.5510204081632661    	-0.18367346938775592    	0.5076543559455979    
-0.18367346938775592    	-0.18367346938775592    	0.18061838326527188    
0.1836734693877543    	-0.18367346938775592    	-0.1806183832652703    
0.5510204081632646    	-0.18367346938775592    	-0.5076543559455966    
0.9183673469387748    	-0.18367346938775592    	-0.7493759164331198    
1.285714285714285    	-0.18367346938775592    	-0.8936390617291171    
1.653061224489795    	-0.18367346938775592    	-0.9621229338713496    
2.0204081632653055    	-0.18367346938775592    	-0.9877367385791834    
2.3877551020408156    	-0.18367346938775592    	-0.9954426775853961    
2.755102040816326    	-0.18367346938775592    	-0.9975414561389156    
3.122448979591836    	-0.18367346938775592    	-0.9982462321976856    
3.489795918367346    	-0.18367346938775592    	-0.9986153485600247    
3.8571428571428563    	-0.18367346938775592    	-0.9988679707736183    
4.224489795918367    	-0.18367346938775592    	-0.999056149777715    
4.591836734693877    	-0.18367346938775592    	-0.9992009583853647    
4.959183673469387    	-0.18367346938775592    	-0.9993148337566933    
5.326530612244897    	-0.18367346938775592    	-0.9994059993533572    
5.693877551020408    	-0.18367346938775592    	-0.9994801143396955    
6.061224489795918    	-0.18367346938775592    	-0.9995411791453812    
6.428571428571428    	-0.18367346938775592    	-0.9995920864606948    
6.795918367346938    	-0.18367346938775592    	-0.9996349698728535    
7.163265306122448    	-0.18367346938775592    	-0.9996714309094812    
7.530612244897958    	-0.18367346938775592    	-0.99970269064305    
7.897959183673469    	-0.18367346938775592    	-0.9997296931968458    
8.26530612244898    	-0.18367346938775592    	-0.9997531778316101    
8.63265306122449    	-0.18367346938775592    	-0.9997737300570652    
9.    	-0.18367346938775592    	-0.9997918184634463    

-9.    	0.1836734693877543    	0.9997918184634463    
-8.63265306122449    	0.1836734693877543    	0.9997737300570652    
-8.26530612244898    	0.1836734693877543    	0.9997531778316101    
-7.8979591836734695    	0.1836734693877543    	0.9997296931968458    
-7.530612244897959    	0.1836734693877543    	0.99970269064305    
-7.163265306122449    	0.1836734693877543    	0.9996714309094812    
-6.795918367346939    	0.1836734693877543    	0.9996349698728535    
-6.428571428571429    	0.1836734693877543    	0.9995920864606946    
-6.061224489795919    	0.1836734693877543    	0.9995411791453812    
-5.6938775510204085    	0.1836734693877543    	0.9994801143396955    
-5.326530612244898    	0.1836734693877543    	0.9994059993533572    
-4.959183673469388    	0.1836734693877543    	0.9993148337566933    
-4.591836734693878    	0.1836734693877543    	0.9992009583853647    
-4.224489795918368    	0.1836734693877543    	0.999056149777715    
-3.8571428571428577    	0.1836734693877543    	0.9988679707736184    
-3.4897959183673475    	0.1836734693877543    	0.9986153485600247    
-3.1224489795918373    	0.1836734693877543    	0.9982462321976856    
-2.755102040816327    	0.1836734693877543    	0.9975414561389158    
-2.387755102040817    	0.1836734693877543    	0.9954426775853961    
-2.020408163265307    	0.1836734693877543    	0.9877367385791835    
-1.6530612244897966    	0.1836734693877543    	0.9621229338713498    
-1.2857142857142865    	0.1836734693877543    	0.8936390617291177    
-0.9183673469387763    	0.1836734693877543    	0.7493759164331208    
-0.5510204081632661    	0.1836734693877543    	0.5076543559455979    
-0.18367346938775592    	0.1836734693877543    	0.18061838326527185    
0.1836734693877543    	0.1836734693877543    	-0.18061838326527033    
0.5510204081632646    	0.1836734693877543    	-0.5076543559455967    
0.9183673469387748    	0.1836734693877543    	-0.74937591643312    
1.285714285714285    	0.1836734693877543    	-0.8936390617291172    
1.653061224489795    	0.1836734693877543    	-0.9621229338713496    
2.0204081632653055    	0.1836734693877543    	-0.9877367385791834    
2.3877551020408156    	0.1836734693877543    	-0.9954426775853961    
2.755102040816326    	0.1836734693877543    	-0.9975414561389158    
3.122448979591836    	0.1836734693877543    	-0.9982462321976857    
3.489795918367346    	0.1836734693877543    	-0.9986153485600247    
3.8571428571428563    	0.1836734693877543    	-0.9988679707736184    
4.224489795918367    	0.1836734693877543    	-0.999056149777715    
4.591836734693877    	0.1836734693877543    	-0.9992009583853647    
4.959183673469387    	0.1836734693877543    	-0.9993148337566933    
5.326530612244897    	0.1836734693877543    	-0.9994059993533572    
5.693877551020408    	0.1836734693877543    	-0.9994801143396955    
6.061224489795918    	0.1836734693877543    	-0.9995411791453812    
6.428571428571428    	0.1836734693877543    	-0.9995920864606948    
6.795918367346938    	0.1836734693877543    	-0.9996349698728535    
7.163265306122448    	0.1836734693877543    	-0.9996714309094812    
7.530612244897958    	0.1836734693877543    	-0.99970269064305    
7.897959183673469    	0.1836734693877543    	-0.9997296931968458    
8.26530612244898    	0.1836734693877543    	-0.9997531778316101    
8.63265306122449    	0.1836734693877543    	-0.9997737300570652    
9.    	0.1836734693877543    	-0.9997918184634463    

-9.    	0.5510204081632646    	0.9981310335652204    
-8.63265306122449    	0.5510204081632646    	0.9979690828636266    
-8.26530612244898    	0.5510204081632646    	0.9977851578566089    
-7.8979591836734695    	0.5510204081632646    	0.9975751008362208    
-7.530612244897959    	0.5510204081632646    	0.9973337235915658    
-7.163265306122449    	0.5510204081632646    	0.9970544855015816    
-6.795918367346939    	0.5510204081632646    	0.9967290481146759    
-6.428571428571429    	0.5510204081632646    	0.996346649041751    
-6.061224489795919    	0.5510204081632646    	0.9958932064677037    
-5.6938775510204085    	0.5510204081632646    	0.9953500135552971    
-5.326530612244898    	0.5510204081632646    	0.9946917938263762    
-4.959183673469388    	0.5510204081632646    	0.9938837346659696    
-4.591836734693878    	0.5510204081632646    	0.9928768382316993    
-4.224489795918368    	0.5510204081632646    	0.9916004046865866    
-3.8571428571428577    	0.5510204081632646    	0.9899493673380735    
-3.4897959183673475    	0.5510204081632646    	0.987761091933194    
-3.1224489795918373    	0.5510204081632646    	0.984762364574289    
-2.755102040816327    	0.5510204081632646    	0.9803978312919374    
-2.387755102040817    	0.5510204081632646    	0.9731888373288731    
-2.020408163265307    	0.5510204081632646    	0.9587371683495551    
-1.6530612244897966    	0.5510204081632646    	0.9256274635011844    
-1.2857142857142865    	0.5510204081632646    	0.8517225658819202    
-0.9183673469387763    	0.5510204081632646    	0.7083633292289573    
-0.5510204081632661    	0.5510204081632646    	0.477048852003681    
-0.18367346938775592    	0.5510204081632646    	0.16921811864853317    
0.1836734693877543    	0.5510204081632646    	-0.16921811864853176    
0.5510204081632646    	0.5510204081632646    	-0.4770488520036799    
0.9183673469387748    	0.5510204081632646    	-0.7083633292289563    
1.285714285714285    	0.5510204081632646    	-0.8517225658819196    
1.653061224489795    	0.5510204081632646    	-0.9256274635011843    
2.0204081632653055    	0.5510204081632646    	-0.958737168349555    
2.3877551020408156    	0.5510204081632646    	-0.9731888373288731    
2.755102040816326    	0.5510204081632646    	-0.9803978312919374    
3.122448979591836    	0.5510204081632646    	-0.984762364574289    
3.489795918367346    	0.5510204081632646    	-0.987761091933194    
3.8571428571428563    	0.5510204081632646    	-0.9899493673380735    
4.224489795918367    	0.5510204081632646    	-0.9916004046865866    
4.591836734693877    	0.5510204081632646    	-0.9928768382316993    
4.959183673469387    	0.5510204081632646    	-0.9938837346659696    
5.326530612244897    	0.5510204081632646    	-0.9946917938263762    
5.693877551020408    	0.5510204081632646    	-0.995350013555297    
6.061224489795918    	0.5510204081632646    	-0.9958932064677037    
6.428571428571428    	0.5510204081632646    	-0.996346649041751    
6.795918367346938    	0.5510204081632646    	-0.9967290481146759    
7.163265306122448    	0.5510204081632646    	-0.9970544855015816    
7.530612244897958    	0.5510204081632646    	-0.9973337235915658    
7.897959183673469    	0.5510204081632646    	-0.9975751008362208    
8.26530612244898    	0.5510204081632646    	-0.9977851578566089    
8.63265306122449    	0.5510204081632646    	-0.9979690828636266    
9.    	0.5510204081632646    	-0.9981310335652204    

-9.    	0.9183673469387748    	0.994834142531266    
-8.63265306122449    	0.9183673469387748    	0.9943889131791125    
-8.26530612244898    	0.9183673469387748    	0.9938837346736189    
-7.8979591836734695    	0.9183673469387748    	0.9933073803012535    
-7.530612244897959    	0.9183673469387748    	0.9926458775505259    
-7.163265306122449    	0.9183673469387748    	0.9918816646858505    
-6.795918367346939    	0.9183673469387748    	0.9909924304103233    
-6.428571428571429    	0.9183673469387748    	0.9899494936611666    
-6.061224489795919    	0.9183673469387748    	0.9887155042247665    
-5.6938775510204085    	0.9183673469387748    	0.9872411207126452    
-5.326530612244898    	0.9183673469387748    	0.9854601157442469    
-4.959183673469388    	0.9183673469387748    	0.9832820049800491    
-4.591836734693878    	0.9183673469387748    	0.9805806755439984    
-4.224489795918368    	0.9183673469387748    	0.9771763601894063    
-3.8571428571428577    	0.9183673469387748    	0.9728061423293431    
-3.4897959183673475    	0.9183673469387748    	0.9670734681702202    
-3.1224489795918373    	0.9183673469387748    	0.9593534667973403    
-2.755102040816327    	0.9183673469387748    	0.9485801926652434    
-2.387755102040817    	0.9183673469387748    	0.9326744712489619    
-2.020408163265307    	0.9183673469387748    	0.9070560670953898    
-1.6530612244897966    	0.9183673469387748    	0.8618378852492089    
-1.2857142857142865    	0.9183673469387748    	0.7794971577223565    
-0.9183673469387763    	0.9183673469387748    	0.6383136155207987    
-0.5510204081632661    	0.9183673469387748    	0.4250179975373747    
-0.18367346938775592    	0.9183673469387748    	0.14987518328662477    
0.1836734693877543    	0.9183673469387748    	-0.14987518328662347    
0.5510204081632646    	0.9183673469387748    	-0.4250179975373736    
0.9183673469387748    	0.9183673469387748    	-0.6383136155207979    
1.285714285714285    	0.9183673469387748    	-0.7794971577223561    
1.653061224489795    	0.9183673469387748    	-0.8618378852492086    
2.0204081632653055    	0.9183673469387748    	-0.9070560670953898    
2.3877551020408156    	0.9183673469387748    	-0.9326744712489617    
2.755102040816326    	0.9183673469387748    	-0.9485801926652432    
3.122448979591836    	0.9183673469387748    	-0.9593534667973403    
3.489795918367346    	0.9183673469387748    	-0.9670734681702201    
3.8571428571428563    	0.9183673469387748    	-0.972806142329343    
4.224489795918367    	0.9183673469387748    	-0.9771763601894063    
4.591836734693877    	0.9183673469387748    	-0.9805806755439984    
4.959183673469387    	0.9183673469387748    	-0.9832820049800493    
5.326530612244897    	0.9183673469387748    	-0.9854601157442469    
5.693877551020408    	0.9183673469387748    	-0.9872411207126452    
6.061224489795918    	0.9183673469387748    	-0.9887155042247666    
6.428571428571428    	0.9183673469387748    	-0.9899494936611666    
6.795918367346938    	0.9183673469387748    	-0.9909924304103233    
7.163265306122448    	0.9183673469387748    	-0.9918816646858505    
7.530612244897958    	0.9183673469387748    	-0.9926458775505259    
7.897959183673469    	0.9183673469387748    	-0.9933073803012535    
8.26530612244898    	0.9183673469387748    	-0.9938837346736189    
8.63265306122449    	0.9183673469387748    	-0.9943889131791125    
9.    	0.9183673469387748    	-0.994834142531266    

-9.    	1.285714285714285    	0.9899494936611667    
-8.63265306122449    	1.285714285714285    	0.9890901778818175    
-8.26530612244898    	1.285714285714285    	0.9881164689548825    
-7.8979591836734695    	1.285714285714285    	0.9870072699305105    
-7.530612244897959    	1.285714285714285    	0.9857364255104073    
-7.163265306122449    	1.285714285714285    	0.984271206993884    
-6.795918367346939    	1.285714285714285    	0.9825702456970677    
-6.428571428571429    	1.285714285714285    	0.9805806756909202    
-6.061224489795919    	1.285714285714285    	0.9782341251024411    
-5.6938775510204085    	1.285714285714285    	0.9754410020677058    
-5.326530612244898    	1.285714285714285    	0.9720822085732425    
-4.959183673469388    	1.285714285714285    	0.9679968981638685    
-4.591836734693878    	1.285714285714285    	0.962964019649975    
-4.224489795918368    	1.285714285714285    	0.9566738788023256    
-3.8571428571428577    	1.285714285714285    	0.9486832666499398    
-3.4897959183673475    	1.285714285714285    	0.9383426551968871    
-3.1224489795918373    	1.285714285714285    	0.9246729365593259    
-2.755102040816327    	1.285714285714285    	0.9061393140838453    
-2.387755102040817    	1.285714285714285    	0.8801894148934988    
-2.020408163265307    	1.285714285714285    	0.8422976502645662    
-1.6530612244897966    	1.285714285714285    	0.7844213195587271    
-1.2857142857142865    	1.285714285714285    	0.6940252005678984    
-0.9183673469387763    	1.285714285714285    	0.5567836840873978    
-0.5510204081632661    	1.285714285714285    	0.36502395680653765    
-0.18367346938775592    	1.285714285714285    	0.12766272310416024    
0.1836734693877543    	1.285714285714285    	-0.12766272310415913    
0.5510204081632646    	1.285714285714285    	-0.3650239568065367    
0.9183673469387748    	1.285714285714285    	-0.556783684087397    
1.285714285714285    	1.285714285714285    	-0.6940252005678978    
1.653061224489795    	1.285714285714285    	-0.7844213195587268    
2.0204081632653055    	1.285714285714285    	-0.842297650264566    
2.3877551020408156    	1.285714285714285    	-0.8801894148934987    
2.755102040816326    	1.285714285714285    	-0.9061393140838452    
3.122448979591836    	1.285714285714285    	-0.9246729365593258    
3.489795918367346    	1.285714285714285    	-0.938342655196887    
3.8571428571428563    	1.285714285714285    	-0.94868326664994    
4.224489795918367    	1.285714285714285    	-0.9566738788023256    
4.591836734693877    	1.285714285714285    	-0.962964019649975    
4.959183673469387    	1.285714285714285    	-0.9679968981638684    
5.326530612244897    	1.285714285714285    	-0.9720822085732425    
5.693877551020408    	1.285714285714285    	-0.9754410020677058    
6.061224489795918    	1.285714285714285    	-0.9782341251024411    
6.428571428571428    	1.285714285714285    	-0.9805806756909201    
6.795918367346938    	1.285714285714285    	-0.9825702456970677    
7.163265306122448    	1.285714285714285    	-0.984271206993884    
7.530612244897958    	1.285714285714285    	-0.9857364255104073    
7.897959183673469    	1.285714285714285    	-0.9870072699305106    
8.26530612244898    	1.285714285714285    	-0.9881164689548825    
8.63265306122449    	1.285714285714285    	-0.9890901778818175    
9.    	1.285714285714285    	-0.9899494936611667    

-9.    	1.653061224489795    	0.9835471662320329    
-8.63265306122449    	1.653061224489795    	0.9821551918921464    
-8.26530612244898    	1.653061224489795    	0.9805806756909202    
-7.8979591836734695    	1.653061224489795    	0.9787906252528688    
-7.530612244897959    	1.653061224489795    	0.9767443431718839    
-7.163265306122449    	1.653061224489795    	0.97439119569462    
-6.795918367346939    	1.653061224489795    	0.971667603161947    
-6.428571428571429    	1.653061224489795    	0.9684929325968498    
-6.061224489795919    	1.653061224489795    	0.9647638212377322    
-5.6938775510204085    	1.653061224489795    	0.9603462267536239    
-5.326530612244898    	1.653061224489795    	0.9550641368112223    
-4.959183673469388    	1.653061224489795    	0.9486832980498704    
-4.591836734693878    	1.653061224489795    	0.9408874118474129    
-4.224489795918368    	1.653061224489795    	0.9312427791678315    
-3.8571428571428577    	1.653061224489795    	0.9191450196819347    
-3.4897959183673475    	1.653061224489795    	0.9037376878427976    
-3.1224489795918373    	1.653061224489795    	0.8837862401507526    
-2.755102040816327    	1.653061224489795    	0.857478836202164    
-2.387755102040817    	1.653061224489795    	0.8221028336432109    
-2.020408163265307    	1.653061224489795    	0.7735324481061957    
-1.6530612244897966    	1.653061224489795    	0.7056091701198055    
-1.2857142857142865    	1.653061224489795    	0.610105470767899    
-0.9183673469387763    	1.653061224489795    	0.47879882513844974    
-0.5510204081632661    	1.653061224489795    	0.3085424878337286    
-0.18367346938775592    	1.653061224489795    	0.10690254820792827    
0.1836734693877543    	1.653061224489795    	-0.10690254820792734    
0.5510204081632646    	1.653061224489795    	-0.30854248783372784    
0.9183673469387748    	1.653061224489795    	-0.478798825138449    
1.285714285714285    	1.653061224489795    	-0.6101054707678986    
1.653061224489795    	1.653061224489795    	-0.7056091701198052    
2.0204081632653055    	1.653061224489795    	-0.7735324481061955    
2.3877551020408156    	1.653061224489795    	-0.8221028336432109    
2.755102040816326    	1.653061224489795    	-0.8574788362021638    
3.122448979591836    	1.653061224489795    	-0.8837862401507526    
3.489795918367346    	1.653061224489795    	-0.9037376878427976    
3.8571428571428563    	1.653061224489795    	-0.9191450196819346    
4.224489795918367    	1.653061224489795    	-0.9312427791678315    
4.591836734693877    	1.653061224489795    	-0.9408874118474129    
4.959183673469387    	1.653061224489795    	-0.9486832980498704    
5.326530612244897    	1.653061224489795    	-0.9550641368112223    
5.693877551020408    	1.653061224489795    	-0.9603462267536238    
6.061224489795918    	1.653061224489795    	-0.9647638212377322    
6.428571428571428    	1.653061224489795    	-0.9684929325968498    
6.795918367346938    	1.653061224489795    	-0.971667603161947    
7.163265306122448    	1.653061224489795    	-0.97439119569462    
7.530612244897958    	1.653061224489795    	-0.9767443431718839    
7.897959183673469    	1.653061224489795    	-0.9787906252528686    
8.26530612244898    	1.653061224489795    	-0.9805806756909202    
8.63265306122449    	1.653061224489795    	-0.9821551918921464    
9.    	1.653061224489795    	-0.9835471662320329    

-9.    	2.0204081632653055    	0.9757162520935706    
-8.63265306122449    	2.0204081632653055    	0.9736881787964241    
-8.26530612244898    	2.0204081632653055    	0.9713990064967775    
-7.8979591836734695    	2.0204081632653055    	0.9688027044775658    
-7.530612244897959    	2.0204081632653055    	0.9658428372346683    
-7.163265306122449    	2.0204081632653055    	0.9624496759864039    
-6.795918367346939    	2.0204081632653055    	0.9585363562790536    
-6.428571428571429    	2.0204081632653055    	0.9539937169012555    
-6.061224489795919    	2.0204081632653055    	0.9486832980505139    
-5.6938775510204085    	2.0204081632653055    	0.9424277454812464    
-5.326530612244898    	2.0204081632653055    	0.9349975263177797    
-4.959183673469388    	2.0204081632653055    	0.9260923597693848    
-4.591836734693878    	2.0204081632653055    	0.9153150324173874    
-4.224489795918368    	2.0204081632653055    	0.9021342215004786    
-3.8571428571428577    	2.0204081632653055    	0.8858315326962809    
-3.4897959183673475    	2.0204081632653055    	0.8654262479616225    
-3.1224489795918373    	2.0204081632653055    	0.8395697441235306    
-2.755102040816327    	2.0204081632653055    	0.8064015589900121    
-2.387755102040817    	2.0204081632653055    	0.7633647657982305    
-2.020408163265307    	2.0204081632653055    	0.7070061197597518    
-1.6530612244897966    	2.0204081632653055    	0.6328901848141603    
-1.2857142857142865    	2.0204081632653055    	0.536007595622906    
-0.9183673469387763    	2.0204081632653055    	0.4122982123160866    
-0.5510204081632661    	2.0204081632653055    	0.26147377318624265    
-0.18367346938775592    	2.0204081632653055    	8.97942489617443700e-2
0.1836734693877543    	2.0204081632653055    	-8.9794248961743600e-2
0.5510204081632646    	2.0204081632653055    	-0.261473773186242    
0.9183673469387748    	2.0204081632653055    	-0.41229821231608604    
1.285714285714285    	2.0204081632653055    	-0.5360075956229056    
1.653061224489795    	2.0204081632653055    	-0.6328901848141599    
2.0204081632653055    	2.0204081632653055    	-0.7070061197597516    
2.3877551020408156    	2.0204081632653055    	-0.7633647657982303    
2.755102040816326    	2.0204081632653055    	-0.806401558990012    
3.122448979591836    	2.0204081632653055    	-0.8395697441235304    
3.489795918367346    	2.0204081632653055    	-0.8654262479616224    
3.8571428571428563    	2.0204081632653055    	-0.885831532696281    
4.224489795918367    	2.0204081632653055    	-0.9021342215004785    
4.591836734693877    	2.0204081632653055    	-0.9153150324173872    
4.959183673469387    	2.0204081632653055    	-0.9260923597693848    
5.326530612244897    	2.0204081632653055    	-0.9349975263177799    
5.693877551020408    	2.0204081632653055    	-0.9424277454812464    
6.061224489795918    	2.0204081632653055    	-0.9486832980505139    
6.428571428571428    	2.0204081632653055    	-0.9539937169012555    
6.795918367346938    	2.0204081632653055    	-0.9585363562790536    
7.163265306122448    	2.0204081632653055    	-0.9624496759864039    
7.530612244897958    	2.0204081632653055    	-0.9658428372346682    
7.897959183673469    	2.0204081632653055    	-0.9688027044775659    
8.26530612244898    	2.0204081632653055    	-0.9713990064967775    
8.63265306122449    	2.0204081632653055    	-0.9736881787964241    
9.    	2.0204081632653055    	-0.9757162520935706    

-9.    	2.3877551020408156    	0.9665615578617778    
-8.63265306122449    	2.3877551020408156    	0.9638111202541979    
-8.26530612244898    	2.3877551020408156    	0.9607141828411424    
-7.8979591836734695    	2.3877551020408156    	0.9572114272986092    
-7.530612244897959    	2.3877551020408156    	0.9532306376993182    
-7.163265306122449    	2.3877551020408156    	0.9486832980505138    
-6.795918367346939    	2.3877551020408156    	0.9434601396511318    
-6.428571428571429    	2.3877551020408156    	0.9374252720097654    
-6.061224489795919    	2.3877551020408156    	0.9304083928170916    
-5.6938775510204085    	2.3877551020408156    	0.922194381828531    
-5.326530612244898    	2.3877551020408156    	0.9125093245149506    
-4.959183673469388    	2.3877551020408156    	0.9010016697590685    
-4.591836734693878    	2.3877551020408156    	0.8872168012335628    
-4.224489795918368    	2.3877551020408156    	0.8705628386943034    
-3.8571428571428577    	2.3877551020408156    	0.8502651461967158    
-3.4897959183673475    	2.3877551020408156    	0.8253072541641993    
-3.1224489795918373    	2.3877551020408156    	0.7943577555889123    
-2.755102040816327    	2.3877551020408156    	0.7556884449851059    
-2.387755102040817    	2.3877551020408156    	0.7071028338394846    
-2.020408163265307    	2.3877551020408156    	0.6459240325985027    
-1.6530612244897966    	2.3877551020408156    	0.5691481155991461    
-1.2857142857142865    	2.3877551020408156    	0.47394814648111494    
-0.9183673469387763    	2.3877551020408156    	0.3587209504803702    
-0.5510204081632661    	2.3877551020408156    	0.22458203938358645    
-0.18367346938775592    	2.3877551020408156    	7.65725136604154500e-2
0.1836734693877543    	2.3877551020408156    	-7.65725136604147800e-2
0.5510204081632646    	2.3877551020408156    	-0.22458203938358587    
0.9183673469387748    	2.3877551020408156    	-0.35872095048036967    
1.285714285714285    	2.3877551020408156    	-0.4739481464811145    
1.653061224489795    	2.3877551020408156    	-0.5691481155991458    
2.0204081632653055    	2.3877551020408156    	-0.6459240325985025    
2.3877551020408156    	2.3877551020408156    	-0.7071028338394844    
2.755102040816326    	2.3877551020408156    	-0.7556884449851057    
3.122448979591836    	2.3877551020408156    	-0.7943577555889121    
3.489795918367346    	2.3877551020408156    	-0.8253072541641991    
3.8571428571428563    	2.3877551020408156    	-0.8502651461967159    
4.224489795918367    	2.3877551020408156    	-0.8705628386943034    
4.591836734693877    	2.3877551020408156    	-0.8872168012335627    
4.959183673469387    	2.3877551020408156    	-0.9010016697590685    
5.326530612244897    	2.3877551020408156    	-0.9125093245149507    
5.693877551020408    	2.3877551020408156    	-0.922194381828531    
6.061224489795918    	2.3877551020408156    	-0.9304083928170916    
6.428571428571428    	2.3877551020408156    	-0.9374252720097654    
6.795918367346938    	2.3877551020408156    	-0.9434601396511318    
7.163265306122448    	2.3877551020408156    	-0.9486832980505138    
7.530612244897958    	2.3877551020408156    	-0.9532306376993182    
7.897959183673469    	2.3877551020408156    	-0.9572114272986093    
8.26530612244898    	2.3877551020408156    	-0.9607141828411424    
8.63265306122449    	2.3877551020408156    	-0.9638111202541979    
9.    	2.3877551020408156    	-0.9665615578617778    

-9.    	2.755102040816326    	0.9561999555074318    
-8.63265306122449    	2.755102040816326    	0.9526592112186828    
-8.26530612244898    	2.755102040816326    	0.9486832980505138    
-7.8979591836734695    	2.755102040816326    	0.9442001814457766    
-7.530612244897959    	2.755102040816326    	0.9391228521203211    
-7.163265306122449    	2.755102040816326    	0.9333456062030596    
-6.795918367346939    	2.755102040816326    	0.926739268223405    
-6.428571428571429    	2.755102040816326    	0.919145030018058    
-6.061224489795919    	2.755102040816326    	0.9103664774626048    
-5.6938775510204085    	2.755102040816326    	0.9001592514155137    
-5.326530612244898    	2.755102040816326    	0.8882176431559488    
-4.959183673469388    	2.755102040816326    	0.8741572761215332    
-4.591836734693878    	2.755102040816326    	0.8574929257123934    
-4.224489795918368    	2.755102040816326    	0.8376105968348568    
-3.8571428571428577    	2.755102040816326    	0.8137334711356686    
-3.4897959183673475    	2.755102040816326    	0.7848827645146167    
-3.1224489795918373    	2.755102040816326    	0.74983784432045    
-2.755102040816327    	2.755102040816326    	0.7071066909557668    
-2.387755102040817    	2.755102040816326    	0.6549299856537585    
-2.020408163265307    	2.755102040816326    	0.5913611432593423    
-1.6530612244897966    	2.755102040816326    	0.5144873017212985    
-1.2857142857142865    	2.755102040816326    	0.42286501323912806    
-0.9183673469387763    	2.755102040816326    	0.3161933975550814    
-0.5510204081632661    	2.755102040816326    	0.19607956625838777    
-0.18367346938775592    	2.755102040816326    	6.65027637425946800e-2
0.1836734693877543    	2.755102040816326    	-6.65027637425941200e-2
0.5510204081632646    	2.755102040816326    	-0.19607956625838724    
0.9183673469387748    	2.755102040816326    	-0.3161933975550809    
1.285714285714285    	2.755102040816326    	-0.4228650132391276    
1.653061224489795    	2.755102040816326    	-0.5144873017212981    
2.0204081632653055    	2.755102040816326    	-0.5913611432593422    
2.3877551020408156    	2.755102040816326    	-0.6549299856537583    
2.755102040816326    	2.755102040816326    	-0.7071066909557666    
3.122448979591836    	2.755102040816326    	-0.7498378443204499    
3.489795918367346    	2.755102040816326    	-0.7848827645146165    
3.8571428571428563    	2.755102040816326    	-0.8137334711356685    
4.224489795918367    	2.755102040816326    	-0.8376105968348568    
4.591836734693877    	2.755102040816326    	-0.8574929257123933    
4.959183673469387    	2.755102040816326    	-0.8741572761215332    
5.326530612244897    	2.755102040816326    	-0.8882176431559488    
5.693877551020408    	2.755102040816326    	-0.9001592514155135    
6.061224489795918    	2.755102040816326    	-0.9103664774626048    
6.428571428571428    	2.755102040816326    	-0.9191450300180579    
6.795918367346938    	2.755102040816326    	-0.926739268223405    
7.163265306122448    	2.755102040816326    	-0.9333456062030596    
7.530612244897958    	2.755102040816326    	-0.939122852120321    
7.897959183673469    	2.755102040816326    	-0.9442001814457764    
8.26530612244898    	2.755102040816326    	-0.9486832980505138    
8.63265306122449    	2.755102040816326    	-0.9526592112186828    
9.    	2.755102040816326    	-0.9561999555074318    

-9.    	3.122448979591836    	0.9447566119176314    
-8.63265306122449    	3.122448979591836    	0.9403762257505054    
-8.26530612244898    	3.122448979591836    	0.9354720936668215    
-7.8979591836734695    	3.122448979591836    	0.9299607201739315    
-7.530612244897959    	3.122448979591836    	0.9237421135716325    
-7.163265306122449    	3.122448979591836    	0.9166959647084235    
-6.795918367346939    	3.122448979591836    	0.9086768439633128    
-6.428571428571429    	3.122448979591836    	0.8995081585759976    
-6.061224489795919    	3.122448979591836    	0.8889745564266028    
-5.6938775510204085    	3.122448979591836    	0.8768124086713189    
-5.326530612244898    	3.122448979591836    	0.862697970097658    
-4.959183673469388    	3.122448979591836    	0.8462328400897502    
-4.591836734693878    	3.122448979591836    	0.8269265020695115    
-4.224489795918368    	3.122448979591836    	0.8041761414659091    
-3.8571428571428577    	3.122448979591836    	0.7772448706996503    
-3.4897959183673475    	3.122448979591836    	0.7452413134134389    
-3.1224489795918373    	3.122448979591836    	0.7071067799843277    
-2.755102040816327    	3.122448979591836    	0.6616216273415735    
-2.387755102040817    	3.122448979591836    	0.6074500483915213    
-2.020408163265307    	3.122448979591836    	0.5432510109034611    
-1.6530612244897966    	3.122448979591836    	0.4678868330209869    
-1.2857142857142865    	3.122448979591836    	0.3807476797597226    
-0.9183673469387763    	3.122448979591836    	0.2821627843521592    
-0.5510204081632661    	3.122448979591836    	0.1737815937484042    
-0.18367346938775592    	3.122448979591836    	5.87203665998641400e-2
0.1836734693877543    	3.122448979591836    	-5.872036659986364000e-2
0.5510204081632646    	3.122448979591836    	-0.17378159374840374    
0.9183673469387748    	3.122448979591836    	-0.28216278435215875    
1.285714285714285    	3.122448979591836    	-0.38074767975972224    
1.653061224489795    	3.122448979591836    	-0.46788683302098655    
2.0204081632653055    	3.122448979591836    	-0.5432510109034608    
2.3877551020408156    	3.122448979591836    	-0.6074500483915211    
2.755102040816326    	3.122448979591836    	-0.6616216273415734    
3.122448979591836    	3.122448979591836    	-0.7071067799843275    
3.489795918367346    	3.122448979591836    	-0.7452413134134387    
3.8571428571428563    	3.122448979591836    	-0.7772448706996502    
4.224489795918367    	3.122448979591836    	-0.8041761414659091    
4.591836734693877    	3.122448979591836    	-0.8269265020695115    
4.959183673469387    	3.122448979591836    	-0.8462328400897501    
5.326530612244897    	3.122448979591836    	-0.862697970097658    
5.693877551020408    	3.122448979591836    	-0.8768124086713189    
6.061224489795918    	3.122448979591836    	-0.8889745564266027    
6.428571428571428    	3.122448979591836    	-0.8995081585759975    
6.795918367346938    	3.122448979591836    	-0.9086768439633128    
7.163265306122448    	3.122448979591836    	-0.9166959647084234    
7.530612244897958    	3.122448979591836    	-0.9237421135716325    
7.897959183673469    	3.122448979591836    	-0.9299607201739314    
8.26530612244898    	3.122448979591836    	-0.9354720936668215    
8.63265306122449    	3.122448979591836    	-0.9403762257505054    
9.    	3.122448979591836    	-0.9447566119176314    

-9.    	3.489795918367346    	0.9323613089501445    
-8.63265306122449    	3.489795918367346    	0.9271100657041542    
-8.26530612244898    	3.489795918367346    	0.9212495614113858    
-7.8979591836734695    	3.489795918367346    	0.9146866040947615    
-7.530612244897959    	3.489795918367346    	0.9073106065337809    
-7.163265306122449    	3.489795918367346    	0.8989898688372696    
-6.795918367346939    	3.489795918367346    	0.8895670181435382    
-6.428571428571429    	3.489795918367346    	0.8788534316656945    
-6.061224489795919    	3.489795918367346    	0.866622456874169    
-5.6938775510204085    	3.489795918367346    	0.8526012524109429    
-5.326530612244898    	3.489795918367346    	0.8364611295797535    
-4.959183673469388    	3.489795918367346    	0.8178064193007666    
-4.591836734693878    	3.489795918367346    	0.7961621941231012    
-4.224489795918368    	3.489795918367346    	0.7709617516270545    
-3.8571428571428577    	3.489795918367346    	0.7415357791231124    
-3.4897959183673475    	3.489795918367346    	0.7071067811772108    
-3.1224489795918373    	3.489795918367346    	0.666794859369919    
-2.755102040816327    	3.489795918367346    	0.6196442877746975    
-2.387755102040817    	3.489795918367346    	0.564683910743926    
-2.020408163265307    	3.489795918367346    	0.5010362488198868    
-1.6530612244897966    	3.489795918367346    	0.42808627318869374    
-1.2857142857142865    	3.489795918367346    	0.34570518875674805    
-0.9183673469387763    	3.489795918367346    	0.2544930179395319    
-0.5510204081632661    	3.489795918367346    	0.15596227767366244    
-0.18367346938775592    	3.489795918367346    	5.255870255579101000e-2
0.1836734693877543    	3.489795918367346    	-5.25587025557905600e-2
0.5510204081632646    	3.489795918367346    	-0.15596227767366203    
0.9183673469387748    	3.489795918367346    	-0.2544930179395315    
1.285714285714285    	3.489795918367346    	-0.34570518875674766    
1.653061224489795    	3.489795918367346    	-0.42808627318869347    
2.0204081632653055    	3.489795918367346    	-0.5010362488198866    
2.3877551020408156    	3.489795918367346    	-0.5646839107439258    
2.755102040816326    	3.489795918367346    	-0.6196442877746973    
3.122448979591836    	3.489795918367346    	-0.6667948593699188    
3.489795918367346    	3.489795918367346    	-0.7071067811772108    
3.8571428571428563    	3.489795918367346    	-0.7415357791231123    
4.224489795918367    	3.489795918367346    	-0.7709617516270543    
4.591836734693877    	3.489795918367346    	-0.7961621941231012    
4.959183673469387    	3.489795918367346    	-0.8178064193007666    
5.326530612244897    	3.489795918367346    	-0.8364611295797535    
5.693877551020408    	3.489795918367346    	-0.8526012524109426    
6.061224489795918    	3.489795918367346    	-0.866622456874169    
6.428571428571428    	3.489795918367346    	-0.8788534316656945    
6.795918367346938    	3.489795918367346    	-0.8895670181435382    
7.163265306122448    	3.489795918367346    	-0.8989898688372695    
7.530612244897958    	3.489795918367346    	-0.9073106065337808    
7.897959183673469    	3.489795918367346    	-0.9146866040947617    
8.26530612244898    	3.489795918367346    	-0.9212495614113858    
8.63265306122449    	3.489795918367346    	-0.9271100657041542    
9.    	3.489795918367346    	-0.9323613089501445    

-9.    	3.8571428571428563    	0.9191450300180579    
-8.63265306122449    	3.8571428571428563    	0.9130087106158284    
-8.26530612244898    	3.8571428571428563    	0.9061831399952653    
-7.8979591836734695    	3.8571428571428563    	0.8985675159864318    
-7.530612244897959    	3.8571428571428563    	0.8900433648586652    
-7.163265306122449    	3.8571428571428563    	0.8804710999221753    
-6.795918367346939    	3.8571428571428563    	0.8696859152361968    
-6.428571428571429    	3.8571428571428563    	0.8574929257125442    
-6.061224489795919    	3.8571428571428563    	0.8436614877321076    
-5.6938775510204085    	3.8571428571428563    	0.827918690488332    
-5.326530612244898    	3.8571428571428563    	0.8099421215430213    
-4.959183673469388    	3.8571428571428563    	0.7893522173763263    
-4.591836734693878    	3.8571428571428563    	0.7657048647896111    
-4.224489795918368    	3.8571428571428563    	0.7384854939281237    
-3.8571428571428577    	3.8571428571428563    	0.7071067811865053    
-3.4897959183673475    	3.8571428571428563    	0.6709133239685302    
-3.1224489795918373    	3.8571428571428563    	0.6291982286616218    
-2.755102040816327    	3.8571428571428563    	0.5812381936683348    
-2.387755102040817    	3.8571428571428563    	0.5263546143122528    
-2.020408163265307    	3.8571428571428563    	0.4640069933170997    
-1.6530612244897966    	3.8571428571428563    	0.39391929414940074    
-1.2857142857142865    	3.8571428571428563    	0.31622775554998017    
-0.9183673469387763    	3.8571428571428563    	0.23162051007841522    
-0.5510204081632661    	3.8571428571428563    	0.14142133819115357    
-0.18367346938775592    	3.8571428571428563    	4.75651414654106200e-2
0.1836734693877543    	3.8571428571428563    	-4.7565141465410200e-2
0.5510204081632646    	3.8571428571428563    	-0.14142133819115318    
0.9183673469387748    	3.8571428571428563    	-0.23162051007841486    
1.285714285714285    	3.8571428571428563    	-0.31622775554997984    
1.653061224489795    	3.8571428571428563    	-0.39391929414940047    
2.0204081632653055    	3.8571428571428563    	-0.4640069933170995    
2.3877551020408156    	3.8571428571428563    	-0.5263546143122526    
2.755102040816326    	3.8571428571428563    	-0.5812381936683346    
3.122448979591836    	3.8571428571428563    	-0.6291982286616217    
3.489795918367346    	3.8571428571428563    	-0.6709133239685301    
3.8571428571428563    	3.8571428571428563    	-0.7071067811865052    
4.224489795918367    	3.8571428571428563    	-0.7384854939281235    
4.591836734693877    	3.8571428571428563    	-0.765704864789611    
4.959183673469387    	3.8571428571428563    	-0.7893522173763263    
5.326530612244897    	3.8571428571428563    	-0.8099421215430211    
5.693877551020408    	3.8571428571428563    	-0.827918690488332    
6.061224489795918    	3.8571428571428563    	-0.8436614877321075    
6.428571428571428    	3.8571428571428563    	-0.8574929257125442    
6.795918367346938    	3.8571428571428563    	-0.8696859152361968    
7.163265306122448    	3.8571428571428563    	-0.8804710999221752    
7.530612244897958    	3.8571428571428563    	-0.8900433648586652    
7.897959183673469    	3.8571428571428563    	-0.8985675159864317    
8.26530612244898    	3.8571428571428563    	-0.9061831399952653    
8.63265306122449    	3.8571428571428563    	-0.9130087106158284    
9.    	3.8571428571428563    	-0.9191450300180579    

-9.    	4.224489795918367    	0.9052369440730287    
-8.63265306122449    	4.224489795918367    	0.8982167220477766    
-8.26530612244898    	4.224489795918367    	0.8904346821960806    
-7.8979591836734695    	4.224489795918367    	0.8817846419346916    
-7.530612244897959    	4.224489795918367    	0.8721430411136099    
-7.163265306122449    	4.224489795918367    	0.8613659033838031    
-6.795918367346939    	4.224489795918367    	0.8492853252890439    
-6.428571428571429    	4.224489795918367    	0.8357054797012741    
-6.061224489795919    	4.224489795918367    	0.8203981667699869    
-5.6938775510204085    	4.224489795918367    	0.8030980282338017    
-5.326530612244898    	4.224489795918367    	0.7834976790895338    
-4.959183673469388    	4.224489795918367    	0.7612432304867114    
-4.591836734693878    	4.224489795918367    	0.7359310117618298    
-4.224489795918368    	4.224489795918367    	0.7071067811865476    
-3.8571428571428577    	4.224489795918367    	0.6742693640213303    
-3.4897959183673475    	4.224489795918367    	0.6368814469962624    
-3.1224489795918373    	4.224489795918367    	0.5943910610834982    
-2.755102040816327    	4.224489795918367    	0.5462677805444719    
-2.387755102040817    	4.224489795918367    	0.492057256653302    
-2.020408163265307    	4.224489795918367    	0.4314554972393594    
-1.6530612244897966    	4.224489795918367    	0.3643993483700212    
-1.2857142857142865    	4.224489795918367    	0.2911616152876645    
-0.9183673469387763    	4.224489795918367    	0.21242964351943636    
-0.5510204081632661    	4.224489795918367    	0.12933918321998975    
-0.18367346938775592    	4.224489795918367    	4.34372239033791130e-2
0.1836734693877543    	4.224489795918367    	-4.34372239033787300e-2
0.5510204081632646    	4.224489795918367    	-0.12933918321998938    
0.9183673469387748    	4.224489795918367    	-0.212429643519436    
1.285714285714285    	4.224489795918367    	-0.29116161528766416    
1.653061224489795    	4.224489795918367    	-0.36439934837002086    
2.0204081632653055    	4.224489795918367    	-0.4314554972393592    
2.3877551020408156    	4.224489795918367    	-0.49205725665330186    
2.755102040816326    	4.224489795918367    	-0.5462677805444717    
3.122448979591836    	4.224489795918367    	-0.594391061083498    
3.489795918367346    	4.224489795918367    	-0.6368814469962621    
3.8571428571428563    	4.224489795918367    	-0.6742693640213301    
4.224489795918367    	4.224489795918367    	-0.7071067811865474    
4.591836734693877    	4.224489795918367    	-0.7359310117618296    
4.959183673469387    	4.224489795918367    	-0.7612432304867113    
5.326530612244897    	4.224489795918367    	-0.7834976790895339    
5.693877551020408    	4.224489795918367    	-0.8030980282338016    
6.061224489795918    	4.224489795918367    	-0.8203981667699868    
6.428571428571428    	4.224489795918367    	-0.8357054797012741    
6.795918367346938    	4.224489795918367    	-0.849285325289044    
7.163265306122448    	4.224489795918367    	-0.861365903383803    
7.530612244897958    	4.224489795918367    	-0.87214304111361    
7.897959183673469    	4.224489795918367    	-0.8817846419346916    
8.26530612244898    	4.224489795918367    	-0.8904346821960806    
8.63265306122449    	4.224489795918367    	-0.8982167220477766    
9.    	4.224489795918367    	-0.9052369440730287    

-9.    	4.591836734693877    	0.8907618697082331    
-8.63265306122449    	4.591836734693877    	0.8828723891992799    
-8.26530612244898    	4.591836734693877    	0.8741572761215378    
-7.8979591836734695    	4.591836734693877    	0.8645071866841928    
-7.530612244897959    	4.591836734693877    	0.8537961757940361    
-7.163265306122449    	4.591836734693877    	0.8418791389638739    
-6.795918367346939    	4.591836734693877    	0.8285889686914202    
-6.428571428571429    	4.591836734693877    	0.813733471206735    
-6.061224489795919    	4.591836734693877    	0.7970921481540104    
-5.6938775510204085    	4.591836734693877    	0.7784130394753295    
-5.326530612244898    	4.591836734693877    	0.7574099616005768    
-4.959183673469388    	4.591836734693877    	0.7337606740181695    
-4.591836734693878    	4.591836734693877    	0.7071067811865476    
-4.224489795918368    	4.591836734693877    	0.6770565308208835    
-3.8571428571428577    	4.591836734693877    	0.6431920864232733    
-3.4897959183673475    	4.591836734693877    	0.6050832675335568    
-3.1224489795918373    	4.591836734693877    	0.5623100214072678    
-2.755102040816327    	4.591836734693877    	0.5144957554274362    
-2.387755102040817    	4.591836734693877    	0.4613527366414527    
-2.020408163265307    	4.591836734693877    	0.40273861426365054    
-1.6530612244897966    	4.591836734693877    	0.33871946826506877    
-1.2857142857142865    	4.591836734693877    	0.26962992550199316    
-0.9183673469387763    	4.591836734693877    	0.19611613510879983    
-0.5510204081632661    	4.591836734693877    	0.11914522058780407    
-0.18367346938775592    	4.591836734693877    	3.99680383354147700e-2
0.1836734693877543    	4.591836734693877    	-3.99680383354144240e-2
0.5510204081632646    	4.591836734693877    	-0.11914522058780376    
0.9183673469387748    	4.591836734693877    	-0.19611613510879952    
1.285714285714285    	4.591836734693877    	-0.26962992550199283    
1.653061224489795    	4.591836734693877    	-0.33871946826506855    
2.0204081632653055    	4.591836734693877    	-0.40273861426365026    
2.3877551020408156    	4.591836734693877    	-0.46135273664145254    
2.755102040816326    	4.591836734693877    	-0.514495755427436    
3.122448979591836    	4.591836734693877    	-0.5623100214072676    
3.489795918367346    	4.591836734693877    	-0.6050832675335568    
3.8571428571428563    	4.591836734693877    	-0.6431920864232732    
4.224489795918367    	4.591836734693877    	-0.6770565308208832    
4.591836734693877    	4.591836734693877    	-0.7071067811865476    
4.959183673469387    	4.591836734693877    	-0.7337606740181694    
5.326530612244897    	4.591836734693877    	-0.7574099616005768    
5.693877551020408    	4.591836734693877    	-0.7784130394753294    
6.061224489795918    	4.591836734693877    	-0.7970921481540104    
6.428571428571428    	4.591836734693877    	-0.813733471206735    
6.795918367346938    	4.591836734693877    	-0.8285889686914203    
7.163265306122448    	4.591836734693877    	-0.8418791389638738    
7.530612244897958    	4.591836734693877    	-0.853796175794036    
7.897959183673469    	4.591836734693877    	-0.8645071866841927    
8.26530612244898    	4.591836734693877    	-0.8741572761215378    
8.63265306122449    	4.591836734693877    	-0.8828723891992799    
9.    	4.591836734693877    	-0.8907618697082331    

-9.    	4.959183673469387    	0.875838256618874    
-8.63265306122449    	4.959183673469387    	0.8671055424707688    
-8.26530612244898    	4.959183673469387    	0.8574929257125442    
-7.8979591836734695    	4.959183673469387    	0.8468899888530682    
-7.530612244897959    	4.959183673469387    	0.8351708648198782    
-7.163265306122449    	4.959183673469387    	0.8221921916437787    
-6.795918367346939    	4.959183673469387    	0.8077909478592091    
-6.428571428571429    	4.959183673469387    	0.7917822555634719    
-6.061224489795919    	4.959183673469387    	0.7739572992033211    
-5.6938775510204085    	4.959183673469387    	0.7540815958863059    
-5.326530612244898    	4.959183673469387    	0.7318939744313497    
-4.959183673469388    	4.959183673469387    	0.7071067811865476    
-4.591836734693878    	4.959183673469387    	0.6794080314983051    
-4.224489795918368    	4.959183673469387    	0.6484664555997911    
-3.8571428571428577    	4.959183673469387    	0.6139406135149206    
-3.4897959183673475    	4.959183673469387    	0.5754934061746135    
-3.1224489795918373    	4.959183673469387    	0.5328132696861391    
-2.755102040816327    	4.959183673469387    	0.48564293117862967    
-2.387755102040817    	4.959183673469387    	0.433815618772885    
-2.020408163265307    	4.959183673469387    	0.37729688731345323    
-1.6530612244897966    	4.959183673469387    	0.31622776601662356    
-1.2857142857142865    	4.959183673469387    	0.25096215878322525    
-0.9183673469387763    	4.959183673469387    	0.18208926018149074    
-0.5510204081632661    	4.959183673469387    	0.1104315260739968    
-0.18367346938775592    	4.959183673469387    	3.70116605095073200e-2
0.1836734693877543    	4.959183673469387    	-3.701166050950700e-2
0.5510204081632646    	4.959183673469387    	-0.11043152607399648    
0.9183673469387748    	4.959183673469387    	-0.18208926018149046    
1.285714285714285    	4.959183673469387    	-0.25096215878322503    
1.653061224489795    	4.959183673469387    	-0.31622776601662334    
2.0204081632653055    	4.959183673469387    	-0.37729688731345296    
2.3877551020408156    	4.959183673469387    	-0.43381561877288477    
2.755102040816326    	4.959183673469387    	-0.48564293117862944    
3.122448979591836    	4.959183673469387    	-0.532813269686139    
3.489795918367346    	4.959183673469387    	-0.5754934061746134    
3.8571428571428563    	4.959183673469387    	-0.6139406135149204    
4.224489795918367    	4.959183673469387    	-0.6484664555997911    
4.591836734693877    	4.959183673469387    	-0.679408031498305    
4.959183673469387    	4.959183673469387    	-0.7071067811865476    
5.326530612244897    	4.959183673469387    	-0.7318939744313497    
5.693877551020408    	4.959183673469387    	-0.7540815958863059    
6.061224489795918    	4.959183673469387    	-0.7739572992033211    
6.428571428571428    	4.959183673469387    	-0.7917822555634718    
6.795918367346938    	4.959183673469387    	-0.807790947859209    
7.163265306122448    	4.959183673469387    	-0.8221921916437787    
7.530612244897958    	4.959183673469387    	-0.8351708648198782    
7.897959183673469    	4.959183673469387    	-0.8468899888530683    
8.26530612244898    	4.959183673469387    	-0.8574929257125442    
8.63265306122449    	4.959183673469387    	-0.8671055424707688    
9.    	4.959183673469387    	-0.875838256618874    

-9.    	5.326530612244897    	0.860576682823999    
-8.63265306122449    	5.326530612244897    	0.8510360127996742    
-8.26530612244898    	5.326530612244897    	0.8405710350936327    
-7.8979591836734695    	5.326530612244897    	0.8290721288256765    
-7.530612244897959    	5.326530612244897    	0.8164156395068652    
-7.163265306122449    	5.326530612244897    	0.8024623409461336    
-6.795918367346939    	5.326530612244897    	0.7870559151513065    
-6.428571428571429    	5.326530612244897    	0.7700215609055624    
-6.061224489795919    	5.326530612244897    	0.7511648984498761    
-5.6938775510204085    	5.326530612244897    	0.7302714135188956    
-5.326530612244898    	5.326530612244897    	0.7071067811865476    
-4.959183673469388    	5.326530612244897    	0.6814185279188428    
-4.591836734693878    	5.326530612244897    	0.6529396220694628    
-4.224489795918368    	5.326530612244897    	0.6213947110020441    
-3.8571428571428577    	5.326530612244897    	0.586509812151843    
-3.4897959183673475    	5.326530612244897    	0.548026257310873    
-3.1224489795918373    	5.326530612244897    	0.5057194997124203    
-2.755102040816327    	5.326530612244897    	0.4594229188737667    
-2.387755102040817    	5.326530612244897    	0.409055904092909    
-2.020408163265307    	5.326530612244897    	0.35465423412053726    
-1.6530612244897966    	5.326530612244897    	0.29639921487244847    
-1.2857142857142865    	5.326530612244897    	0.23464053310388625    
-0.9183673469387763    	5.326530612244897    	0.16990691650762893    
-0.5510204081632661    	5.326530612244897    	0.10289915108548736    
-0.18367346938775592    	5.326530612244897    	3.446227583977109500e-2
0.1836734693877543    	5.326530612244897    	-3.44622758397707900e-2
0.5510204081632646    	5.326530612244897    	-0.10289915108548707    
0.9183673469387748    	5.326530612244897    	-0.16990691650762865    
1.285714285714285    	5.326530612244897    	-0.234640533103886    
1.653061224489795    	5.326530612244897    	-0.2963992148724482    
2.0204081632653055    	5.326530612244897    	-0.3546542341205371    
2.3877551020408156    	5.326530612244897    	-0.4090559040929088    
2.755102040816326    	5.326530612244897    	-0.4594229188737665    
3.122448979591836    	5.326530612244897    	-0.5057194997124201    
3.489795918367346    	5.326530612244897    	-0.5480262573108728    
3.8571428571428563    	5.326530612244897    	-0.5865098121518428    
4.224489795918367    	5.326530612244897    	-0.6213947110020441    
4.591836734693877    	5.326530612244897    	-0.6529396220694628    
4.959183673469387    	5.326530612244897    	-0.6814185279188429    
5.326530612244897    	5.326530612244897    	-0.7071067811865475    
5.693877551020408    	5.326530612244897    	-0.7302714135188956    
6.061224489795918    	5.326530612244897    	-0.751164898449876    
6.428571428571428    	5.326530612244897    	-0.7700215609055623    
6.795918367346938    	5.326530612244897    	-0.7870559151513066    
7.163265306122448    	5.326530612244897    	-0.8024623409461334    
7.530612244897958    	5.326530612244897    	-0.8164156395068651    
7.897959183673469    	5.326530612244897    	-0.8290721288256764    
8.26530612244898    	5.326530612244897    	-0.8405710350936327    
8.63265306122449    	5.326530612244897    	-0.8510360127996742    
9.    	5.326530612244897    	-0.860576682823999    

-9.    	5.693877551020408    	0.8450788360522153    
-8.63265306122449    	5.693877551020408    	0.8347726791573308    
-8.26530612244898    	5.693877551020408    	0.8235076010102362    
-7.8979591836734695    	5.693877551020408    	0.8111763787473859    
-7.530612244897959    	5.693877551020408    	0.7976593312819868    
-7.163265306122449    	5.693877551020408    	0.7828232547561078    
-6.795918367346939    	5.693877551020408    	0.7665204811801636    
-6.428571428571429    	5.693877551020408    	0.7485881801731631    
-6.061224489795919    	5.693877551020408    	0.7288480720939873    
-5.6938775510204085    	5.693877551020408    	0.7071067811865476    
-5.326530612244898    	5.693877551020408    	0.683157128775741    
-4.959183673469388    	5.693877551020408    	0.6567807448042019    
-4.591836734693878    	5.693877551020408    	0.6277524511897818    
-4.224489795918368    	5.693877551020408    	0.5958469241734659    
-3.8571428571428577    	5.693877551020408    	0.5608481451695153    
-3.4897959183673475    	5.693877551020408    	0.5225620579292876    
-3.1224489795918373    	5.693877551020408    	0.4808326112068524    
-2.755102040816327    	5.693877551020408    	0.4355609281042809    
-2.387755102040817    	5.693877551020408    	0.38672667625067436    
-2.020408163265307    	5.693877551020408    	0.33440984517076494    
-1.6530612244897966    	5.693877551020408    	0.2788101948639554    
-1.2857142857142865    	5.693877551020408    	0.2202608714346434    
-0.9183673469387763    	5.693877551020408    	0.15923243882462038    
-0.5510204081632661    	5.693877551020408    	9.63241948601901700e-2
-0.18367346938775592    	5.693877551020408    	3.224129401095806600e-2
0.1836734693877543    	5.693877551020408    	-3.22412940109577800e-2
0.5510204081632646    	5.693877551020408    	-9.63241948601899000e-2
0.9183673469387748    	5.693877551020408    	-0.1592324388246201    
1.285714285714285    	5.693877551020408    	-0.22026087143464312    
1.653061224489795    	5.693877551020408    	-0.2788101948639552    
2.0204081632653055    	5.693877551020408    	-0.3344098451707648    
2.3877551020408156    	5.693877551020408    	-0.3867266762506742    
2.755102040816326    	5.693877551020408    	-0.43556092810428065    
3.122448979591836    	5.693877551020408    	-0.4808326112068522    
3.489795918367346    	5.693877551020408    	-0.5225620579292873    
3.8571428571428563    	5.693877551020408    	-0.5608481451695152    
4.224489795918367    	5.693877551020408    	-0.5958469241734657    
4.591836734693877    	5.693877551020408    	-0.6277524511897817    
4.959183673469387    	5.693877551020408    	-0.6567807448042019    
5.326530612244897    	5.693877551020408    	-0.683157128775741    
5.693877551020408    	5.693877551020408    	-0.7071067811865475    
6.061224489795918    	5.693877551020408    	-0.7288480720939872    
6.428571428571428    	5.693877551020408    	-0.748588180173163    
6.795918367346938    	5.693877551020408    	-0.7665204811801636    
7.163265306122448    	5.693877551020408    	-0.7828232547561077    
7.530612244897958    	5.693877551020408    	-0.7976593312819867    
7.897959183673469    	5.693877551020408    	-0.8111763787473858    
8.26530612244898    	5.693877551020408    	-0.8235076010102362    
8.63265306122449    	5.693877551020408    	-0.8347726791573308    
9.    	5.693877551020408    	-0.8450788360522153    

-9.    	6.061224489795918    	0.8294369271052775    
-8.63265306122449    	6.061224489795918    	0.8184130245263527    
-8.26530612244898    	6.061224489795918    	0.8064049958557055    
-7.8979591836734695    	6.061224489795918    	0.7933093260902778    
-7.530612244897959    	6.061224489795918    	0.7790116852629191    
-7.163265306122449    	6.061224489795918    	0.7633862853691146    
-6.795918367346939    	6.061224489795918    	0.7462954344685111    
-6.428571428571429    	6.061224489795918    	0.7275894061853057    
-6.061224489795919    	6.061224489795918    	0.7071067811865476    
-5.6938775510204085    	6.061224489795918    	0.6846754616640486    
-5.326530612244898    	6.061224489795918    	0.660114607728679    
-4.959183673469388    	6.061224489795918    	0.6332377902572628    
-4.591836734693878    	6.061224489795918    	0.6038576879954625    
-4.224489795918368    	6.061224489795918    	0.5717926616881727    
-3.8571428571428577    	6.061224489795918    	0.5368754921931593    
-3.4897959183673475    	6.061224489795918    	0.4989644448669458    
-3.1224489795918373    	6.061224489795918    	0.45795658967431063    
-2.755102040816327    	6.061224489795918    	0.41380294430118414    
-2.387755102040817    	6.061224489795918    	0.3665245183824907    
-2.020408163265307    	6.061224489795918    	0.31622776601683805    
-1.6530612244897966    	6.061224489795918    	0.2631174057921089    
-1.2857142857142865    	6.061224489795918    	0.20750420835506342    
-0.9183673469387763    	6.061224489795918    	0.1498053794279951    
-0.5510204081632661    	6.061224489795918    	9.05357460425186600e-2
-0.18367346938775592    	6.061224489795918    	3.028912664076926500e-2
0.1836734693877543    	6.061224489795918    	-3.028912664076900e-2
0.5510204081632646    	6.061224489795918    	-9.0535746042518410e-2
0.9183673469387748    	6.061224489795918    	-0.14980537942799482    
1.285714285714285    	6.061224489795918    	-0.20750420835506317    
1.653061224489795    	6.061224489795918    	-0.2631174057921087    
2.0204081632653055    	6.061224489795918    	-0.3162277660168379    
2.3877551020408156    	6.061224489795918    	-0.36652451838249056    
2.755102040816326    	6.061224489795918    	-0.4138029443011839    
3.122448979591836    	6.061224489795918    	-0.45795658967431047    
3.489795918367346    	6.061224489795918    	-0.4989644448669457    
3.8571428571428563    	6.061224489795918    	-0.5368754921931592    
4.224489795918367    	6.061224489795918    	-0.5717926616881727    
4.591836734693877    	6.061224489795918    	-0.6038576879954624    
4.959183673469387    	6.061224489795918    	-0.6332377902572627    
5.326530612244897    	6.061224489795918    	-0.6601146077286789    
5.693877551020408    	6.061224489795918    	-0.6846754616640486    
6.061224489795918    	6.061224489795918    	-0.7071067811865475    
6.428571428571428    	6.061224489795918    	-0.7275894061853055    
6.795918367346938    	6.061224489795918    	-0.746295434468511    
7.163265306122448    	6.061224489795918    	-0.7633862853691146    
7.530612244897958    	6.061224489795918    	-0.779011685262919    
7.897959183673469    	6.061224489795918    	-0.7933093260902777    
8.26530612244898    	6.061224489795918    	-0.8064049958557055    
8.63265306122449    	6.061224489795918    	-0.8184130245263527    
9.    	6.061224489795918    	-0.8294369271052775    

-9.    	6.428571428571428    	0.813733471206735    
-8.63265306122449    	6.428571428571428    	0.8020431103403957    
-8.26530612244898    	6.428571428571428    	0.7893522173763263    
-7.8979591836734695    	6.428571428571428    	0.775562003711193    
-7.530612244897959    	6.428571428571428    	0.7605645022019075    
-7.163265306122449    	6.428571428571428    	0.7442422836946572    
-6.795918367346939    	6.428571428571428    	0.7264684169547159    
-6.428571428571429    	6.428571428571428    	0.7071067811865476    
-6.061224489795919    	6.428571428571428    	0.6860128686890025    
-5.6938775510204085    	6.428571428571428    	0.6630352452962303    
-5.326530612244898    	6.428571428571428    	0.6380178647503231    
-4.959183673469388    	6.428571428571428    	0.6108034542918213    
-4.591836734693878    	6.428571428571428    	0.5812381937190965    
-4.224489795918368    	6.428571428571428    	0.5491778866608373    
-3.8571428571428577    	6.428571428571428    	0.5144957554275266    
-3.4897959183673475    	6.428571428571428    	0.4770918629042343    
-3.1224489795918373    	6.428571428571428    	0.43690396273691323    
-2.755102040816327    	6.428571428571428    	0.3939192985791678    
-2.387755102040817    	6.428571428571428    	0.3481865296036272    
-2.020408163265307    	6.428571428571428    	0.2998265967403947    
-1.6530612244897966    	6.428571428571428    	0.2490410398106186    
-1.2857142857142865    	6.428571428571428    	0.19611613513818416    
-0.9183673469387763    	6.428571428571428    	0.14142135623730964    
-0.5510204081632661    	6.428571428571428    	8.54011413464359400e-2
-0.18367346938775592    	6.428571428571428    	2.855977389887712000e-2
0.1836734693877543    	6.428571428571428    	-2.855977389887687000e-2
0.5510204081632646    	6.428571428571428    	-8.5401141346435700e-2
0.9183673469387748    	6.428571428571428    	-0.1414213562373094    
1.285714285714285    	6.428571428571428    	-0.19611613513818393    
1.653061224489795    	6.428571428571428    	-0.2490410398106184    
2.0204081632653055    	6.428571428571428    	-0.2998265967403945    
2.3877551020408156    	6.428571428571428    	-0.34818652960362706    
2.755102040816326    	6.428571428571428    	-0.39391929857916763    
3.122448979591836    	6.428571428571428    	-0.43690396273691307    
3.489795918367346    	6.428571428571428    	-0.4770918629042341    
3.8571428571428563    	6.428571428571428    	-0.5144957554275265    
4.224489795918367    	6.428571428571428    	-0.5491778866608372    
4.591836734693877    	6.428571428571428    	-0.5812381937190965    
4.959183673469387    	6.428571428571428    	-0.6108034542918211    
5.326530612244897    	6.428571428571428    	-0.638017864750323    
5.693877551020408    	6.428571428571428    	-0.6630352452962301    
6.061224489795918    	6.428571428571428    	-0.6860128686890024    
6.428571428571428    	6.428571428571428    	-0.7071067811865476    
6.795918367346938    	6.428571428571428    	-0.7264684169547158    
7.163265306122448    	6.428571428571428    	-0.7442422836946573    
7.530612244897958    	6.428571428571428    	-0.7605645022019074    
7.897959183673469    	6.428571428571428    	-0.775562003711193    
8.26530612244898    	6.428571428571428    	-0.7893522173763263    
8.63265306122449    	6.428571428571428    	-0.8020431103403957    
9.    	6.428571428571428    	-0.813733471206735    

-9.    	6.795918367346938    	0.798041368930959    
-8.63265306122449    	6.795918367346938    	0.7857378783126825    
-8.26530612244898    	6.795918367346938    	0.7724254859909581    
-7.8979591836734695    	6.795918367346938    	0.7580108737829234    
-7.530612244897959    	6.795918367346938    	0.742393117548652    
-7.163265306122449    	6.795918367346938    	0.7254636985092165    
-6.795918367346939    	6.795918367346938    	0.7071067811865475    
-6.428571428571429    	6.795918367346938    	0.6871998538760826    
-6.061224489795919    	6.795918367346938    	0.6656148469584018    
-5.6938775510204085    	6.795918367346938    	0.6422198626104074    
-5.326530612244898    	6.795918367346938    	0.6168816632266998    
-4.959183673469388    	6.795918367346938    	0.589469070059423    
-4.591836734693878    	6.795918367346938    	0.5598574112779866    
-4.224489795918368    	6.795918367346938    	0.527934121125622    
-3.8571428571428577    	6.795918367346938    	0.493605519458382    
-3.4897959183673475    	6.795918367346938    	0.45680468499262783    
-3.1224489795918373    	6.795918367346938    	0.4175001715507114    
-2.755102040816327    	6.795918367346938    	0.37570510873921836    
-2.387755102040817    	6.795918367346938    	0.33148599501255993    
-2.020408163265307    	6.795918367346938    	0.284970268082962    
-1.6530612244897966    	6.795918367346938    	0.2363515791475007    
-1.2857142857142865    	6.795918367346938    	0.18589166810485078    
-0.9183673469387763    	6.795918367346938    	0.13391789600139517    
-0.5510204081632661    	6.795918367346938    	8.08158687660549300e-2
-0.18367346938775592    	6.795918367346938    	2.70171613479150800e-2
0.1836734693877543    	6.795918367346938    	-2.701716134791484000e-2
0.5510204081632646    	6.795918367346938    	-8.0815868766054710e-2
0.9183673469387748    	6.795918367346938    	-0.13391789600139495    
1.285714285714285    	6.795918367346938    	-0.18589166810485055    
1.653061224489795    	6.795918367346938    	-0.23635157914750052    
2.0204081632653055    	6.795918367346938    	-0.28497026808296183    
2.3877551020408156    	6.795918367346938    	-0.33148599501255976    
2.755102040816326    	6.795918367346938    	-0.3757051087392182    
3.122448979591836    	6.795918367346938    	-0.41750017155071123    
3.489795918367346    	6.795918367346938    	-0.45680468499262766    
3.8571428571428563    	6.795918367346938    	-0.4936055194583819    
4.224489795918367    	6.795918367346938    	-0.5279341211256219    
4.591836734693877    	6.795918367346938    	-0.5598574112779866    
4.959183673469387    	6.795918367346938    	-0.5894690700594228    
5.326530612244897    	6.795918367346938    	-0.6168816632266997    
5.693877551020408    	6.795918367346938    	-0.6422198626104073    
6.061224489795918    	6.795918367346938    	-0.6656148469584017    
6.428571428571428    	6.795918367346938    	-0.6871998538760825    
6.795918367346938    	6.795918367346938    	-0.7071067811865476    
7.163265306122448    	6.795918367346938    	-0.7254636985092164    
7.530612244897958    	6.795918367346938    	-0.7423931175486519    
7.897959183673469    	6.795918367346938    	-0.7580108737829233    
8.26530612244898    	6.795918367346938    	-0.7724254859909581    
8.63265306122449    	6.795918367346938    	-0.7857378783126825    
9.    	6.795918367346938    	-0.798041368930959    

-9.    	7.163265306122448    	0.7824242195621699    
-8.63265306122449    	7.163265306122448    	0.7695616941300978    
-8.26530612244898    	7.163265306122448    	0.7556890827898176    
-7.8979591836734695    	7.163265306122448    	0.740719034740771    
-7.530612244897959    	7.163265306122448    	0.7245580616896933    
-7.163265306122449    	7.163265306122448    	0.7071067811865476    
-6.795918367346939    	7.163265306122448    	0.6882604319190003    
-6.428571428571429    	7.163265306122448    	0.6679097417772565    
-6.061224489795919    	7.163265306122448    	0.6459422414661738    
-5.6938775510204085    	7.163265306122448    	0.6222441255753678    
-5.326530612244898    	7.163265306122448    	0.5967027663445609    
-4.959183673469388    	7.163265306122448    	0.5692099788303083    
-4.591836734693878    	7.163265306122448    	0.539666114720432    
-4.224489795918368    	7.163265306122448    	0.5079850199442941    
-3.8571428571428577    	7.163265306122448    	0.4740998230350176    
-3.4897959183673475    	7.163265306122448    	0.43796942327969546    
-3.1224489795918373    	7.163265306122448    	0.3995854205139283    
-2.755102040816327    	7.163265306122448    	0.35897907930886913    
-2.387755102040817    	7.163265306122448    	0.316227766016838    
-2.020408163265307    	7.163265306122448    	0.2714601650218063    
-1.6530612244897966    	7.163265306122448    	0.22485950669875854    
-1.2857142857142865    	7.163265306122448    	0.1766640627937742    
-0.9183673469387763    	7.163265306122448    	0.12716431598536557    
-0.5510204081632661    	7.163265306122448    	7.66964988847371700e-2
-0.18367346938775592    	7.163265306122448    	2.563260079255091400e-2
0.1836734693877543    	7.163265306122448    	-2.563260079255069000e-2
0.5510204081632646    	7.163265306122448    	-7.66964988847369500e-2
0.9183673469387748    	7.163265306122448    	-0.12716431598536537    
1.285714285714285    	7.163265306122448    	-0.17666406279377397    
1.653061224489795    	7.163265306122448    	-0.22485950669875834    
2.0204081632653055    	7.163265306122448    	-0.27146016502180614    
2.3877551020408156    	7.163265306122448    	-0.3162277660168379    
2.755102040816326    	7.163265306122448    	-0.358979079308869    
3.122448979591836    	7.163265306122448    	-0.3995854205139281    
3.489795918367346    	7.163265306122448    	-0.43796942327969535    
3.8571428571428563    	7.163265306122448    	-0.4740998230350174    
4.224489795918367    	7.163265306122448    	-0.507985019944294    
4.591836734693877    	7.163265306122448    	-0.5396661147204319    
4.959183673469387    	7.163265306122448    	-0.5692099788303083    
5.326530612244897    	7.163265306122448    	-0.5967027663445608    
5.693877551020408    	7.163265306122448    	-0.6222441255753677    
6.061224489795918    	7.163265306122448    	-0.6459422414661738    
6.428571428571428    	7.163265306122448    	-0.6679097417772565    
6.795918367346938    	7.163265306122448    	-0.6882604319190002    
7.163265306122448    	7.163265306122448    	-0.7071067811865475    
7.530612244897958    	7.163265306122448    	-0.7245580616896933    
7.897959183673469    	7.163265306122448    	-0.7407190347407712    
8.26530612244898    	7.163265306122448    	-0.7556890827898176    
8.63265306122449    	7.163265306122448    	-0.7695616941300978    
9.    	7.163265306122448    	-0.7824242195621699    

-9.    	7.530612244897958    	0.7669368049026958    
-8.63265306122449    	7.530612244897958    	0.7535690571589674    
-8.26530612244898    	7.530612244897958    	0.7391963372747966    
-7.8979591836734695    	7.530612244897958    	0.7237375449666366    
-7.530612244897959    	7.530612244897958    	0.7071067811865476    
-7.163265306122449    	7.530612244897958    	0.689213765997513    
-6.795918367346939    	7.530612244897958    	0.6699645207146372    
-6.428571428571429    	7.530612244897958    	0.6492623799284576    
-6.061224489795919    	7.530612244897958    	0.6270094052116179    
-5.6938775510204085    	7.530612244897958    	0.6031082748717462    
-5.326530612244898    	7.530612244897958    	0.5774647206268072    
-4.959183673469388    	7.530612244897958    	0.5499905695155296    
-4.591836734693878    	7.530612244897958    	0.5206074242646562    
-4.224489795918368    	7.530612244897958    	0.4892509742832447    
-3.8571428571428577    	7.530612244897958    	0.45587586980565786    
-3.4897959183673475    	7.530612244897958    	0.4204610127839473    
-3.1224489795918373    	7.530612244897958    	0.38301502270043314    
-2.755102040816327    	7.530612244897958    	0.3435815312635322    
-2.387755102040817    	7.530612244897958    	0.3022438607339302    
-2.020408163265307    	7.530612244897958    	0.25912856608735013    
-1.6530612244897966    	7.530612244897958    	0.21440729484260873    
-1.2857142857142865    	7.530612244897958    	0.16829646289202085    
-0.9183673469387763    	7.530612244897958    	0.12105437531103987    
-0.5510204081632661    	7.530612244897958    	7.2975638311578110e-2
-0.18367346938775592    	7.530612244897958    	2.438299245470864600e-2
0.1836734693877543    	7.530612244897958    	-2.438299245470843500e-2
0.5510204081632646    	7.530612244897958    	-7.2975638311577900e-2
0.9183673469387748    	7.530612244897958    	-0.12105437531103966    
1.285714285714285    	7.530612244897958    	-0.16829646289202066    
1.653061224489795    	7.530612244897958    	-0.21440729484260856    
2.0204081632653055    	7.530612244897958    	-0.25912856608734997    
2.3877551020408156    	7.530612244897958    	-0.3022438607339301    
2.755102040816326    	7.530612244897958    	-0.343581531263532    
3.122448979591836    	7.530612244897958    	-0.38301502270043297    
3.489795918367346    	7.530612244897958    	-0.42046101278394715    
3.8571428571428563    	7.530612244897958    	-0.4558758698056577    
4.224489795918367    	7.530612244897958    	-0.4892509742832446    
4.591836734693877    	7.530612244897958    	-0.5206074242646561    
4.959183673469387    	7.530612244897958    	-0.5499905695155295    
5.326530612244897    	7.530612244897958    	-0.5774647206268071    
5.693877551020408    	7.530612244897958    	-0.6031082748717461    
6.061224489795918    	7.530612244897958    	-0.6270094052116177    
6.428571428571428    	7.530612244897958    	-0.6492623799284576    
6.795918367346938    	7.530612244897958    	-0.6699645207146371    
7.163265306122448    	7.530612244897958    	-0.6892137659975132    
7.530612244897958    	7.530612244897958    	-0.7071067811865475    
7.897959183673469    	7.530612244897958    	-0.7237375449666364    
8.26530612244898    	7.530612244897958    	-0.7391963372747966    
8.63265306122449    	7.530612244897958    	-0.7535690571589674    
9.    	7.530612244897958    	-0.7669368049026958    

-9.    	7.897959183673469    	0.751625689070423    
-8.63265306122449    	7.897959183673469    	0.7378054120312966    
-8.26530612244898    	7.897959183673469    	0.7229906911531179    
-7.8979591836734695    	7.897959183673469    	0.7071067811865476    
-7.530612244897959    	7.897959183673469    	0.6900753335728396    
-7.163265306122449    	7.897959183673469    	0.6718149384858157    
-6.795918367346939    	7.897959183673469    	0.6522419146504225    
-6.428571428571429    	7.897959183673469    	0.6312713983695757    
-6.061224489795919    	7.897959183673469    	0.6088187851390504    
-5.6938775510204085    	7.897959183673469    	0.5848015753760224    
-5.326530612244898    	7.897959183673469    	0.5591416682777819    
-4.959183673469388    	7.897959183673469    	0.5317681325356475    
-4.591836734693878    	7.897959183673469    	0.5026204573745308    
-4.224489795918368    	7.897959183673469    	0.47165225033716074    
-3.8571428571428577    	7.897959183673469    	0.43883529850500164    
-3.4897959183673475    	7.897959183673469    	0.40416384832094127    
-3.1224489795918373    	7.897959183673469    	0.36765888937108926    
-2.755102040816327    	7.897959183673469    	0.3293721563182942    
-2.387755102040817    	7.897959183673469    	0.2893895012763238    
-2.020408163265307    	7.897959183673469    	0.24783324998263323    
-1.6530612244897966    	7.897959183673469    	0.20486315412269354    
-1.2857142857142865    	7.897959183673469    	0.16067560208171114    
-0.9183673469387763    	7.897959183673469    	0.11550085817456447    
-0.5510204081632661    	7.897959183673469    	6.95982628490387800e-2
-0.18367346938775592    	7.897959183673469    	2.32495277487639600e-2
0.1836734693877543    	7.897959183673469    	-2.324952774876375100e-2
0.5510204081632646    	7.897959183673469    	-6.95982628490385700e-2
0.9183673469387748    	7.897959183673469    	-0.11550085817456428    
1.285714285714285    	7.897959183673469    	-0.16067560208171094    
1.653061224489795    	7.897959183673469    	-0.20486315412269335    
2.0204081632653055    	7.897959183673469    	-0.24783324998263306    
2.3877551020408156    	7.897959183673469    	-0.2893895012763237    
2.755102040816326    	7.897959183673469    	-0.32937215631829403    
3.122448979591836    	7.897959183673469    	-0.36765888937108915    
3.489795918367346    	7.897959183673469    	-0.40416384832094115    
3.8571428571428563    	7.897959183673469    	-0.43883529850500147    
4.224489795918367    	7.897959183673469    	-0.47165225033716063    
4.591836734693877    	7.897959183673469    	-0.5026204573745306    
4.959183673469387    	7.897959183673469    	-0.5317681325356475    
5.326530612244897    	7.897959183673469    	-0.5591416682777818    
5.693877551020408    	7.897959183673469    	-0.5848015753760223    
6.061224489795918    	7.897959183673469    	-0.6088187851390504    
6.428571428571428    	7.897959183673469    	-0.6312713983695757    
6.795918367346938    	7.897959183673469    	-0.6522419146504224    
7.163265306122448    	7.897959183673469    	-0.6718149384858156    
7.530612244897958    	7.897959183673469    	-0.6900753335728395    
7.897959183673469    	7.897959183673469    	-0.7071067811865475    
8.26530612244898    	7.897959183673469    	-0.7229906911531179    
8.63265306122449    	7.897959183673469    	-0.7378054120312966    
9.    	7.897959183673469    	-0.751625689070423    

-9.    	8.26530612244898    	0.7365298884279394    
-8.63265306122449    	8.26530612244898    	0.7223080101982803    
-8.26530612244898    	8.26530612244898    	0.7071067811865475    
-7.8979591836734695    	8.26530612244898    	0.6908577715463126    
-7.530612244897959    	8.26530612244898    	0.6734899961837036    
-7.163265306122449    	8.26530612244898    	0.6549305384178419    
-6.795918367346939    	8.26530612244898    	0.6351053995925655    
-6.428571428571429    	8.26530612244898    	0.6139406135149205    
-6.061224489795919    	8.26530612244898    	0.5913636636275174    
-5.6938775510204085    	8.26530612244898    	0.5673052362514961    
-5.326530612244898    	8.26530612244898    	0.5417013337270078    
-4.959183673469388    	8.26530612244898    	0.5144957554275266    
-4.591836734693878    	8.26530612244898    	0.4856429311786321    
-4.224489795918368    	8.26530612244898    	0.4551110597891079    
-3.8571428571428577    	8.26530612244898    	0.42288546533112387    
-3.4897959183673475    	8.26530612244898    	0.3889720370403629    
-3.1224489795918373    	8.26530612244898    	0.35340056871857706    
-2.755102040816327    	8.26530612244898    	0.316227766016838    
-2.387755102040817    	8.26530612244898    	0.27753965282077453    
-2.020408163265307    	8.26530612244898    	0.23745309047699015    
-1.6530612244897966    	8.26530612244898    	0.19611613513818413    
-1.2857142857142865    	8.26530612244898    	0.1537070062818707    
-0.9183673469387763    	8.26530612244898    	0.11043152607484664    
-0.5510204081632661    	8.26530612244898    	6.65190105237740200e-2
-0.18367346938775592    	8.26530612244898    	2.22167372851469870e-2
0.1836734693877543    	8.26530612244898    	-2.221673728514679800e-2
0.5510204081632646    	8.26530612244898    	-6.65190105237738400e-2
0.9183673469387748    	8.26530612244898    	-0.11043152607484645    
1.285714285714285    	8.26530612244898    	-0.1537070062818705    
1.653061224489795    	8.26530612244898    	-0.19611613513818393    
2.0204081632653055    	8.26530612244898    	-0.23745309047698998    
2.3877551020408156    	8.26530612244898    	-0.2775396528207744    
2.755102040816326    	8.26530612244898    	-0.31622776601683783    
3.122448979591836    	8.26530612244898    	-0.35340056871857695    
3.489795918367346    	8.26530612244898    	-0.3889720370403628    
3.8571428571428563    	8.26530612244898    	-0.42288546533112376    
4.224489795918367    	8.26530612244898    	-0.4551110597891078    
4.591836734693877    	8.26530612244898    	-0.4856429311786321    
4.959183673469387    	8.26530612244898    	-0.5144957554275265    
5.326530612244897    	8.26530612244898    	-0.5417013337270077    
5.693877551020408    	8.26530612244898    	-0.567305236251496    
6.061224489795918    	8.26530612244898    	-0.5913636636275174    
6.428571428571428    	8.26530612244898    	-0.6139406135149204    
6.795918367346938    	8.26530612244898    	-0.6351053995925654    
7.163265306122448    	8.26530612244898    	-0.6549305384178419    
7.530612244897958    	8.26530612244898    	-0.6734899961837035    
7.897959183673469    	8.26530612244898    	-0.6908577715463126    
8.26530612244898    	8.26530612244898    	-0.7071067811865475    
8.63265306122449    	8.26530612244898    	-0.7223080101982803    
9.    	8.26530612244898    	-0.7365298884279394    

-9.    	8.63265306122449    	0.72168157452636    
-8.63265306122449    	8.63265306122449    	0.7071067811865476    
-8.26530612244898    	8.63265306122449    	0.691571499126013    
-7.8979591836734695    	8.63265306122449    	0.6750134620711862    
-7.530612244897959    	8.63265306122449    	0.6573687519897374    
-7.163265306122449    	8.63265306122449    	0.6385724695973152    
-6.795918367346939    	8.63265306122449    	0.6185596063312607    
-6.428571428571429    	8.63265306122449    	0.5972661459981671    
-6.061224489795919    	8.63265306122449    	0.5746304214759498    
-5.6938775510204085    	8.63265306122449    	0.5505947458271756    
-5.326530612244898    	8.63265306122449    	0.5251073270466076    
-4.959183673469388    	8.63265306122449    	0.49812446056831405    
-4.591836734693878    	8.63265306122449    	0.4696129729783403    
-4.224489795918368    	8.63265306122449    	0.4395528639808269    
-3.8571428571428577    	8.63265306122449    	0.4079400621900511    
-3.4897959183673475    	8.63265306122449    	0.3747891754974241    
-3.1224489795918373    	8.63265306122449    	0.34013608165443815    
-2.755102040816327    	8.63265306122449    	0.3040401737931967    
-2.387755102040817    	8.63265306122449    	0.26658605453839523    
-2.020408163265307    	8.63265306122449    	0.22788446737788653    
-1.6530612244897966    	8.63265306122449    	0.1880722707878579    
-1.2857142857142865    	8.63265306122449    	0.1473113030887814    
-0.9183673469387763    	8.63265306122449    	0.1057860545935227    
-0.5510204081632661    	8.63265306122449    	6.37001542253379700e-2
-0.18367346938775592    	8.63265306122449    	2.127178149057594400e-2
0.1836734693877543    	8.63265306122449    	-2.12717814905757640e-2
0.5510204081632646    	8.63265306122449    	-6.37001542253377900e-2
0.9183673469387748    	8.63265306122449    	-0.10578605459352251    
1.285714285714285    	8.63265306122449    	-0.14731130308878124    
1.653061224489795    	8.63265306122449    	-0.1880722707878577    
2.0204081632653055    	8.63265306122449    	-0.22788446737788642    
2.3877551020408156    	8.63265306122449    	-0.26658605453839507    
2.755102040816326    	8.63265306122449    	-0.30404017379319653    
3.122448979591836    	8.63265306122449    	-0.34013608165443804    
3.489795918367346    	8.63265306122449    	-0.37478917549742397    
3.8571428571428563    	8.63265306122449    	-0.4079400621900509    
4.224489795918367    	8.63265306122449    	-0.43955286398082677    
4.591836734693877    	8.63265306122449    	-0.4696129729783403    
4.959183673469387    	8.63265306122449    	-0.49812446056831394    
5.326530612244897    	8.63265306122449    	-0.5251073270466075    
5.693877551020408    	8.63265306122449    	-0.5505947458271756    
6.061224489795918    	8.63265306122449    	-0.5746304214759497    
6.428571428571428    	8.63265306122449    	-0.597266145998167    
6.795918367346938    	8.63265306122449    	-0.6185596063312606    
7.163265306122448    	8.63265306122449    	-0.6385724695973151    
7.530612244897958    	8.63265306122449    	-0.6573687519897374    
7.897959183673469    	8.63265306122449    	-0.6750134620711862    
8.26530612244898    	8.63265306122449    	-0.691571499126013    
8.63265306122449    	8.63265306122449    	-0.7071067811865476    
9.    	8.63265306122449    	-0.72168157452636    

-9.    	9.    	0.7071067811865476    
-8.63265306122449    	9.    	0.6922251837293656    
-8.26530612244898    	9.    	0.6764049995766791    
-7.8979591836734695    	9.    	0.6595898904087386    
-7.530612244897959    	9.    	0.6417226326736842    
-7.163265306122449    	9.    	0.622745807406625    
-6.795918367346939    	9.    	0.6026026663356221    
-6.428571428571429    	9.    	0.5812381937190965    
-6.061224489795919    	9.    	0.5586003794790644    
-5.6938775510204085    	9.    	0.5346417126044628    
-5.326530612244898    	9.    	0.5093208939162444    
-4.959183673469388    	9.    	0.4826047536471347    
-4.591836734693878    	9.    	0.4544703416878741    
-4.224489795918368    	9.    	0.4249071370138707    
-3.8571428571428577    	9.    	0.39391929857916774    
-3.4897959183673475    	9.    	0.3615278544908723    
-3.1224489795918373    	9.    	0.3277727020938721    
-2.755102040816327    	9.    	0.29271427209411177    
-2.387755102040817    	9.    	0.25643469902455335    
-2.020408163265307    	9.    	0.21903834230672    
-1.6530612244897966    	9.    	0.18065152032833265    
-1.2857142857142865    	9.    	0.1414213562373096    
-0.9183673469387763    	9.    	0.10151368801339457    
-0.5510204081632661    	9.    	6.11100632795033800e-2
-0.18367346938775592    	9.    	2.040391466251940000e-2
0.1836734693877543    	9.    	-2.040391466251922400e-2
0.5510204081632646    	9.    	-6.111006327950320000e-2
0.9183673469387748    	9.    	-0.1015136880133944    
1.285714285714285    	9.    	-0.14142135623730942    
1.653061224489795    	9.    	-0.18065152032833248    
2.0204081632653055    	9.    	-0.21903834230671987    
2.3877551020408156    	9.    	-0.25643469902455324    
2.755102040816326    	9.    	-0.29271427209411166    
3.122448979591836    	9.    	-0.32777270209387205    
3.489795918367346    	9.    	-0.36152785449087227    
3.8571428571428563    	9.    	-0.39391929857916763    
4.224489795918367    	9.    	-0.42490713701387056    
4.591836734693877    	9.    	-0.454470341687874    
4.959183673469387    	9.    	-0.4826047536471346    
5.326530612244897    	9.    	-0.5093208939162442    
5.693877551020408    	9.    	-0.5346417126044627    
6.061224489795918    	9.    	-0.5586003794790644    
6.428571428571428    	9.    	-0.5812381937190964    
6.795918367346938    	9.    	-0.602602666335622    
7.163265306122448    	9.    	-0.622745807406625    
7.530612244897958    	9.    	-0.6417226326736841    
7.897959183673469    	9.    	-0.6595898904087385    
8.26530612244898    	9.    	-0.6764049995766791    
8.63265306122449    	9.    	-0.6922251837293656    
9.    	9.    	-0.7071067811865476    



==> plot-data/largeq-hamiltonian/QPmu0.01.dat <==
# mu=0.01, recommend gnuplot view 59,20
Q P QPham

-9.    	-9.    	1.5171067811865475    
-8.63265306122449    	-9.    	1.4698386781067083    
-8.26530612244898    	-9.    	1.422981426065642    
-7.8979591836734695    	-9.    	1.376478686743599    
-7.530612244897959    	-9.    	1.3302732365887198    
-7.163265306122449    	-9.    	1.2843076566361127    
-6.795918367346939    	-9.    	1.2385251986138395    
-6.428571428571429    	-9.    	1.192870846780321    
-6.061224489795919    	-9.    	1.1472925910575733    
-5.6938775510204085    	-9.    	1.1017429204345337    
-5.326530612244898    	-9.    	1.0561805357321545    
-4.959183673469388    	-9.    	1.0105722671831612    
-4.591836734693878    	-9.    	0.9648951646782946    
-4.224489795918368    	-9.    	0.9191387071929628    
-3.8571428571428577    	-9.    	0.8733070536812084    
-3.4897959183673475    	-9.    	0.8274212322501394    
-3.1224489795918373    	-9.    	0.7815211402446427    
-2.755102040816327    	-9.    	0.7356672083706634    
-2.387755102040817    	-9.    	0.6899415711611632    
-2.020408163265307    	-9.    	0.6444485880376654    
-1.6530612244897966    	-9.    	0.5993145773878912    
-1.2857142857142865    	-9.    	0.5546866623597587    
-0.9183673469387763    	-9.    	0.5107306809330114    
-0.5510204081632661    	-9.    	0.46762818073056545    
-0.18367346938775592    	-9.    	0.42557259437930406    
0.1836734693877543    	-9.    	0.38476476505426543    
0.5510204081632646    	-9.    	0.3454080541715589    
0.9183673469387748    	-9.    	0.30770330490622244    
1.285714285714285    	-9.    	0.2718439498851395    
1.653061224489795    	-9.    	0.23801153673122605    
2.0204081632653055    	-9.    	0.2063719034242255    
2.3877551020408156    	-9.    	0.17707217311205653    
2.755102040816326    	-9.    	0.1502386641824397    
3.122448979591836    	-9.    	0.12597573605689838    
3.489795918367346    	-9.    	0.1043655232683946    
3.8571428571428563    	-9.    	8.5468456522873100e-2
4.224489795918367    	-9.    	6.93244331652215200e-2
4.591836734693877    	-9.    	5.5954481302546600e-2
4.959183673469387    	-9.    	4.536275988889193500e-2
5.326530612244897    	-9.    	3.753874789966582500e-2
5.693877551020408    	-9.    	3.24594952256080900e-2
6.061224489795918    	-9.    	3.009183209944444000e-2
6.428571428571428    	-9.    	3.039445934212814400e-2
6.795918367346938    	-9.    	3.331986594259539500e-2
7.163265306122448    	-9.    	3.88160418228626900e-2
7.530612244897958    	-9.    	4.68279712413514070e-2
7.897959183673469    	-9.    	5.72989059261218600e-2
8.26530612244898    	-9.    	7.01714269122837300e-2
8.63265306122449    	-9.    	8.53883106479772500e-2
9.    	-9.    	0.10289321881345248    

-9.    	-8.63265306122449    	1.4992950689037028    
-8.63265306122449    	-8.63265306122449    	1.4523337699412333    
-8.26530612244898    	-8.63265306122449    	1.4057614199923187    
-7.8979591836734695    	-8.63265306122449    	1.3595157527833894    
-7.530612244897959    	-8.63265306122449    	1.3135328502821157    
-7.163265306122449    	-8.63265306122449    	1.2677478132041458    
-6.795918367346939    	-8.63265306122449    	1.222095632986821    
-6.428571428571429    	-8.63265306122449    	1.1765122934367342    
-6.061224489795919    	-8.63265306122449    	1.1309361274318015    
-5.6938775510204085    	-8.63265306122449    	1.085309448034589    
-5.326530612244898    	-8.63265306122449    	1.0395804632398602    
-4.959183673469388    	-8.63265306122449    	0.9937054684816835    
-4.591836734693878    	-8.63265306122449    	0.9476512903461038    
-4.224489795918368    	-8.63265306122449    	0.9013979285372618    
-3.8571428571428577    	-8.63265306122449    	0.8549413116694347    
-3.4897959183673475    	-8.63265306122449    	0.8082960476340338    
-3.1224489795918373    	-8.63265306122449    	0.7614980141825515    
-2.755102040816327    	-8.63265306122449    	0.7146066044470909    
-2.387755102040817    	-8.63265306122449    	0.6677064210523478    
-2.020408163265307    	-8.63265306122449    	0.6209082074861748    
-1.6530612244897966    	-8.63265306122449    	0.5743488222247591    
-1.2857142857142865    	-8.63265306122449    	0.5281901035885731    
-0.9183673469387763    	-8.63265306122449    	0.48261654189048225    
-0.5510204081632661    	-8.63265306122449    	0.4378317660537429    
-0.18367346938775592    	-8.63265306122449    	0.39405395558470335    
0.1836734693877543    	-8.63265306122449    	0.35151039260355166    
0.5510204081632646    	-8.63265306122449    	0.3104314576030671    
0.9183673469387748    	-8.63265306122449    	0.27104443270343703    
1.285714285714285    	-8.63265306122449    	0.2335674974110105    
1.653061224489795    	-8.63265306122449    	0.19820428064904355    
2.0204081632653055    	-8.63265306122449    	0.16513927273040174    
2.3877551020408156    	-8.63265306122449    	0.13453431197555743    
2.755102040816326    	-8.63265306122449    	0.10652625686069761    
3.122448979591836    	-8.63265306122449    	8.12258508736752900e-2
3.489795918367346    	-8.63265306122449    	5.8717696639185800e-2
3.8571428571428563    	-8.63265306122449    	3.90611872893326100e-2
4.224489795918367    	-8.63265306122449    	2.2292200575608100e-2
4.591836734693877    	-8.63265306122449    	8.42534438942305100e-3
4.959183673469387    	-8.63265306122449    	-2.5434526549445446000e-3
5.326530612244897    	-8.63265306122449    	-1.063419085335470800e-2
5.693877551020408    	-8.63265306122449    	-1.58800436197620300e-2
6.061224489795918    	-8.63265306122449    	-1.832471552009795600e-2
6.428571428571428    	-8.63265306122449    	-1.80199985595996810e-2
6.795918367346938    	-8.63265306122449    	-1.50235796757004500e-2
7.163265306122448    	-8.63265306122449    	-9.39712599048458900e-3
7.530612244897958    	-8.63265306122449    	-1.204653697359336900e-3
7.897959183673469    	-8.63265306122449    	9.488828641017077000e-3
8.26530612244898    	-8.63265306122449    	2.261842174029271600e-2
8.63265306122449    	-8.63265306122449    	3.812020756813805400e-2
9.    	-8.63265306122449    	5.59319198509828900e-2

-9.    	-8.26530612244898    	1.4831063149169021    
-8.63265306122449    	-8.26530612244898    	1.436497931064586    
-8.26530612244898    	-8.26530612244898    	1.3902596341644735    
-7.8979591836734695    	-8.26530612244898    	1.344322994370136    
-7.530612244897959    	-8.26530612244898    	1.298617026587702    
-7.163265306122449    	-8.26530612244898    	1.2530688141362927    
-6.795918367346939    	-8.26530612244898    	1.2076043583597458    
-6.428571428571429    	-8.26530612244898    	1.1621496930651078    
-6.061224489795919    	-8.26530612244898    	1.1166323016949893    
-5.6938775510204085    	-8.26530612244898    	1.0709828705705298    
-5.326530612244898    	-8.26530612244898    	1.0251374020318806    
-4.959183673469388    	-8.26530612244898    	0.9790396954525162    
-4.591836734693878    	-8.26530612244898    	0.9326441806580157    
-4.224489795918368    	-8.26530612244898    	0.8859190564571628    
-3.8571428571428577    	-8.26530612244898    	0.8388496469221276    
-3.4897959183673475    	-8.26530612244898    	0.7914418412885929    
-3.1224489795918373    	-8.26530612244898    	0.7437254333583104    
-2.755102040816327    	-8.26530612244898    	0.6957571287823524    
-2.387755102040817    	-8.26530612244898    	0.6476229514463472    
-2.020408163265307    	-8.26530612244898    	0.5994397626968986    
-1.6530612244897966    	-8.26530612244898    	0.5513556186867056    
-1.2857142857142865    	-8.26530612244898    	0.5035487388932826    
-0.9183673469387763    	-8.26530612244898    	0.45622494548342635    
-0.5510204081632661    	-8.26530612244898    	0.40961355446379905    
-0.18367346938775592    	-8.26530612244898    	0.3639618434908945    
0.1836734693877543    	-8.26530612244898    	0.3195283689206007    
0.5510204081632646    	-8.26530612244898    	0.2765755334162512    
0.9183673469387748    	-8.26530612244898    	0.23536189333373325    
1.285714285714285    	-8.26530612244898    	0.19613472632954138    
1.653061224489795    	-8.26530612244898    	0.15912334841033754    
2.0204081632653055    	-8.26530612244898    	0.1245335817429184    
2.3877551020408156    	-8.26530612244898    	9.25436458047982900e-2
2.755102040816326    	-8.26530612244898    	6.33015967486765800e-2
3.122448979591836    	-8.26530612244898    	3.692429592115642500e-2
3.489795918367346    	-8.26530612244898    	1.349776720786699500e-2
3.8571428571428563    	-8.26530612244898    	-6.921283740119966000e-3
4.224489795918367    	-8.26530612244898    	-2.430306312105279300e-2
4.591836734693877    	-8.26530612244898    	-3.86416816992485870e-2
4.959183673469387    	-8.26530612244898    	-4.99518154025368500e-2
5.326530612244897    	-8.26530612244898    	-5.82652654221347300e-2
5.693877551020408    	-8.26530612244898    	-6.36276019324623100e-2
6.061224489795918    	-8.26530612244898    	-6.60950255600454300e-2
6.428571428571428    	-8.26530612244898    	-6.57315339647328600e-2
6.795918367346938    	-8.26530612244898    	-6.26064408253850200e-2
7.163265306122448    	-8.26530612244898    	-5.679226269939130000e-2
7.530612244897958    	-8.26530612244898    	-4.836296577970522500e-2
7.897959183673469    	-8.26530612244898    	-3.739254872248920500e-2
8.26530612244898    	-8.26530612244898    	-2.39539282086214100e-2
8.63265306122449    	-8.26530612244898    	-8.118089331974554000e-3
9.    	-8.26530612244898    	1.004653806102340200e-2

-9.    	-7.8979591836734695    	1.4685144854052834    
-8.63265306122449    	-7.8979591836734695    	1.4223077027434998    
-8.26530612244898    	-7.8979591836734695    	1.3764559139769412    
-7.8979591836734695    	-7.8979591836734695    	1.3308843738562686    
-7.530612244897959    	-7.8979591836734695    	1.2855147338227355    
-7.163265306122449    	-7.8979591836734695    	1.240265584050164    
-6.795918367346939    	-7.8979591836734695    	1.1950532432635004    
-6.428571428571429    	-7.8979591836734695    	1.1497928477656607    
-6.061224489795919    	-7.8979591836734695    	1.1043997930524199    
-5.6938775510204085    	-7.8979591836734695    	1.0587915795409537    
-5.326530612244898    	-7.8979591836734695    	1.0128901064285525    
-4.959183673469388    	-7.8979591836734695    	0.9666244424065347    
-4.591836734693878    	-7.8979591836734695    	0.9199340766998119    
-4.224489795918368    	-7.8979591836734695    	0.8727726168511133    
-3.8571428571428577    	-7.8979591836734695    	0.825111849941903    
-3.4897959183673475    	-7.8979591836734695    	0.7769460224150688    
-3.1224489795918373    	-7.8979591836734695    	0.7282961238567203    
-2.755102040816327    	-7.8979591836734695    	0.6792138889297061    
-2.387755102040817    	-7.8979591836734695    	0.6297851697477941    
-2.020408163265307    	-7.8979591836734695    	0.5801322920484392    
-1.6530612244897966    	-7.8979591836734695    	0.5304150075171126    
-1.2857142857142865    	-7.8979591836734695    	0.4808297045390205    
-0.9183673469387763    	-7.8979591836734695    	0.4316066474290418    
-0.5510204081632661    	-7.8979591836734695    	0.3830051766349613    
-0.18367346938775592    	-7.8979591836734695    	0.3353070038004091    
0.1836734693877543    	-7.8979591836734695    	0.2888079483028814    
0.5510204081632646    	-7.8979591836734695    	0.24380865093688397    
0.9183673469387748    	-7.8979591836734695    	0.2006049310799131    
1.285714285714285    	-7.8979591836734695    	0.15947850037559858    
1.653061224489795    	-7.8979591836734695    	0.1206886992717256    
2.0204081632653055    	-7.8979591836734695    	8.44657920831730100e-2
2.3877551020408156    	-7.8979591836734695    	5.10061671951466700e-2
2.755102040816326    	-7.8979591836734695    	2.046957629311785300e-2
3.122448979591836    	-7.8979591836734695    	-7.0216548854582510000e-3
3.489795918367346    	-7.8979591836734695    	-3.13816742268134830e-2
3.8571428571428563    	-7.8979591836734695    	-5.25587470681002100e-2
4.224489795918367    	-7.8979591836734695    	-7.05318838232081300e-2
4.591836734693877    	-7.8979591836734695    	-8.53068380492495400e-2
4.959183673469387    	-7.8979591836734695    	-9.69118226647601700e-2
5.326530612244897    	-7.8979591836734695    	-0.10539323012701135    
5.693877551020408    	-7.8979591836734695    	-0.11081157121109098    
6.061224489795918    	-7.8979591836734695    	-0.11323777722568101    
6.428571428571428    	-7.8979591836734695    	-0.11274994897349055    
6.795918367346938    	-7.8979591836734695    	-0.10943058603734446    
7.163265306122448    	-7.8979591836734695    	-0.1033642929214672    
7.530612244897958    	-7.8979591836734695    	-9.46359333229435100e-2
7.897959183673469    	-7.8979591836734695    	-8.33291885168265800e-2
8.26530612244898    	-7.8979591836734695    	-6.95254683292945200e-2
8.63265306122449    	-7.8979591836734695    	-5.330312131909332000e-2
9.    	-7.8979591836734695    	-3.473689273556268600e-2

-9.    	-7.530612244897959    	1.4554874088177314    
-8.63265306122449    	-7.530612244897959    	1.4097331554513457    
-8.26530612244898    	-7.530612244897959    	1.364323367678795    
-7.8979591836734695    	-7.530612244897959    	1.3191769452165325    
-7.530612244897959    	-7.530612244897959    	1.2742079890166185    
-7.163265306122449    	-7.530612244897959    	1.2293262191420362    
-6.795918367346939    	-7.530612244897959    	1.1844376569078898    
-6.428571428571429    	-7.530612244897959    	1.1394456369047175    
-6.061224489795919    	-7.530612244897959    	1.0942522207051621    
-5.6938775510204085    	-7.530612244897959    	1.0487600866168525    
-5.326530612244898    	-7.530612244897959    	1.0028749663577525    
-4.959183673469388    	-7.530612244897959    	0.9565086869665917    
-4.591836734693878    	-7.530612244897959    	0.9095828511701123    
-4.224489795918368    	-7.530612244897959    	0.8620331483773722    
-3.8571428571428577    	-7.530612244897959    	0.813814228822734    
-3.4897959183673475    	-7.530612244897959    	0.7649049944582498    
-3.1224489795918373    	-7.530612244897959    	0.715314064766239    
-2.755102040816327    	-7.530612244897959    	0.6650850714551191    
-2.387755102040817    	-7.530612244897959    	0.6143013367855754    
-2.020408163265307    	-7.530612244897959    	0.563089415733331    
-1.6530612244897966    	-7.530612244897959    	0.5116209558172027    
-1.2857142857142865    	-7.530612244897959    	0.46011237292950524    
-0.9183673469387763    	-7.530612244897959    	0.40882197214569216    
-0.5510204081632661    	-7.530612244897959    	0.35804435967767556    
-0.18367346938775592    	-7.530612244897959    	0.3081022760865288    
0.1836734693877543    	-7.530612244897959    	0.2593362911771117    
0.5510204081632646    	-7.530612244897959    	0.21209308305451957    
0.9183673469387748    	-7.530612244897959    	0.16671322152361268    
1.285714285714285    	-7.530612244897959    	0.12351944714546378    
1.653061224489795    	-7.530612244897959    	8.28063661319853500e-2
2.0204081632653055    	-7.530612244897959    	4.48322835586308370e-2
2.3877551020408156    	-7.530612244897959    	9.813615317715074000e-3
2.755102040816326    	-7.530612244897959    	-2.20779910719451900e-2
3.122448979591836    	-7.530612244897959    	-5.071598063462684000e-2
3.489795918367346    	-7.530612244897959    	-7.6017031109644810e-2
3.8571428571428563    	-7.530612244897959    	-9.79375107885815400e-2
4.224489795918367    	-7.530612244897959    	-0.11646880018911693    
4.591836734693877    	-7.530612244897959    	-0.13163199735920011    
4.959183673469387    	-7.530612244897959    	-0.1434724520644674    
5.326530612244897    	-7.530612244897959    	-0.1520544748958617    
5.693877551020408    	-7.530612244897959    	-0.15745646312663997    
6.061224489795918    	-7.530612244897959    	-0.15976658971807334    
6.428571428571428    	-7.530612244897959    	-0.15907912295219773    
6.795918367346938    	-7.530612244897959    	-0.15549138452138433    
7.163265306122448    	-7.530612244897959    	-0.14910131285298978    
7.530612244897958    	-7.530612244897959    	-0.14000557335647668    
7.897959183673469    	-7.530612244897959    	-0.1282981447167405    
8.26530612244898    	-7.530612244897959    	-0.1140693068707983    
8.63265306122449    	-7.530612244897959    	-9.74049588665888400e-2
9.    	-7.530612244897959    	-7.83862009876602500e-2

-9.    	-7.163265306122449    	1.4439860687916575    
-8.63265306122449    	-7.163265306122449    	1.3987370377369284    
-8.26530612244898    	-7.163265306122449    	1.3538273585082683    
-7.8979591836734695    	-7.163265306122449    	1.3091696803051194    
-7.530612244897959    	-7.163265306122449    	1.2646705148342163    
-7.163265306122449    	-7.163265306122449    	1.220230479645523    
-6.795918367346939    	-7.163265306122449    	1.1757448134267054    
-6.428571428571429    	-7.163265306122449    	1.1311042440679686    
-6.061224489795919    	-7.163265306122449    	1.0861963022741705    
-5.6938775510204085    	-7.163265306122449    	1.0409071826349263    
-5.326530612244898    	-7.163265306122449    	0.9951242573899586    
-4.959183673469388    	-7.163265306122449    	0.9487393415958227    
-4.591836734693878    	-7.163265306122449    	0.9016527869403403    
-4.224489795918368    	-7.163265306122449    	0.8537784393528738    
-3.8571428571428577    	-7.163265306122449    	0.805049427366546    
-3.4897959183673475    	-7.163265306122449    	0.7554246502684502    
-3.1224489795918373    	-7.163265306122449    	0.7048957078941864    
-2.755102040816327    	-7.163265306122449    	0.6534938648149082    
-2.387755102040817    	-7.163265306122449    	0.6012964873829354    
-2.020408163265307    	-7.163265306122449    	0.5484322599822395    
-1.6530612244897966    	-7.163265306122449    	0.49508441298780476    
-1.2857142857142865    	-7.163265306122449    	0.4414912181457109    
-0.9183673469387763    	-7.163265306122449    	0.3879431581344701    
-0.5510204081632661    	-7.163265306122449    	0.33477646556528695    
-0.18367346938775592    	-7.163265306122449    	0.2823631297388233    
0.1836734693877543    	-7.163265306122449    	0.2310979281537217    
0.5510204081632646    	-7.163265306122449    	0.18138346779581282    
0.9183673469387748    	-7.163265306122449    	0.13361452616373923    
1.285714285714285    	-7.163265306122449    	8.81630925581627900e-2
1.653061224489795    	-7.163265306122449    	4.5365399590287900e-2
2.0204081632653055    	-7.163265306122449    	5.5119299386269800000e-3
2.3877551020408156    	-7.163265306122449    	-3.115904465074037500e-2
2.755102040816326    	-7.163265306122449    	-6.44642938028298100e-2
3.122448979591836    	-7.163265306122449    	-9.42751331336699200e-2
3.489795918367346    	-7.163265306122449    	-0.12051419629094068    
3.8571428571428563    	-7.163265306122449    	-0.14315021870348893    
4.224489795918367    	-7.163265306122449    	-0.1621916005357143    
4.591836734693877    	-7.163265306122449    	-0.17767944250052353    
4.959183673469387    	-7.163265306122449    	-0.1896806160647938    
5.326530612244897    	-7.163265306122449    	-0.19828127529916312    
5.693877551020408    	-7.163265306122449    	-0.20358106851580915    
6.061224489795918    	-7.163265306122449    	-0.205688180658177    
6.428571428571428    	-7.163265306122449    	-0.20471523948654413    
6.795918367346938    	-7.163265306122449    	-0.20077605041129515    
7.163265306122448    	-7.163265306122449    	-0.19398308272757203    
7.530612244897958    	-7.163265306122449    	-0.18444560854517    
7.897959183673469    	-7.163265306122449    	-0.17226838917642306    
8.26530612244898    	-7.163265306122449    	-0.1575508070713667    
8.63265306122449    	-7.163265306122449    	-0.1403863505232673    
9.    	-7.163265306122449    	-0.12086237033268221    

-9.    	-6.795918367346939    	1.4339639012091765    
-8.63265306122449    	-6.795918367346939    	1.3892739049682428    
-8.26530612244898    	-6.795918367346939    	1.3449244447581385    
-7.8979591836734695    	-6.795918367346939    	1.3008222023960014    
-7.530612244897959    	-6.795918367346939    	1.2568662537419049    
-7.163265306122449    	-6.795918367346939    	1.2129480800169217    
-6.795918367346939    	-6.795918367346939    	1.1689518457429824    
-6.428571428571429    	-6.795918367346939    	1.1247550392155246    
-6.061224489795919    	-6.795918367346939    	1.080229590815128    
-5.6938775510204085    	-6.795918367346939    	1.0352436027186955    
-5.326530612244898    	-6.795918367346939    	0.9896638373208273    
-4.959183673469388    	-6.795918367346939    	0.9433591158736669    
-4.591836734693878    	-6.795918367346939    	0.8962047665466247    
-4.224489795918368    	-6.795918367346939    	0.8480882235829313    
-3.8571428571428577    	-6.795918367346939    	0.7989158068386402    
-3.4897959183673475    	-6.795918367346939    	0.7486205950301122    
-3.1224489795918373    	-6.795918367346939    	0.6971711419796993    
-2.755102040816327    	-6.795918367346939    	0.6445805772939872    
-2.387755102040817    	-6.795918367346939    	0.590915399427387    
-2.020408163265307    	-6.795918367346939    	0.5363030460921248    
-1.6530612244897966    	-6.795918367346939    	0.4809371684852767    
-1.2857142857142865    	-6.795918367346939    	0.4250795065055171    
-0.9183673469387763    	-6.795918367346939    	0.3690574211992294    
-0.5510204081632661    	-6.795918367346939    	0.31325651849533437    
-0.18367346938775592    	-6.795918367346939    	0.2581083733429172    
0.1836734693877543    	-6.795918367346939    	0.20407405064708728    
0.5510204081632646    	-6.795918367346939    	0.1516247809632248    
0.9183673469387748    	-6.795918367346939    	0.10122162919643934    
1.285714285714285    	-6.795918367346939    	5.32961702958158500e-2
1.653061224489795    	-6.795918367346939    	8.234010190275393000e-3
2.0204081632653055    	-6.795918367346939    	-3.363749007379890400e-2
2.3877551020408156    	-6.795918367346939    	-7.20565905977325600e-2
2.755102040816326    	-6.795918367346939    	-0.10682964018444929    
3.122448979591836    	-6.795918367346939    	-0.13782920112172325    
3.489795918367346    	-6.795918367346939    	-0.16498877495514325    
3.8571428571428563    	-6.795918367346939    	-0.18829523207812365    
4.224489795918367    	-6.795918367346939    	-0.2077800186683123    
4.591836734693877    	-6.795918367346939    	-0.22351005600934837    
4.959183673469387    	-6.795918367346939    	-0.2355790242451789    
5.326530612244897    	-6.795918367346939    	-0.244099489132572    
5.693877551020408    	-6.795918367346939    	-0.24919612250211892    
6.061224489795918    	-6.795918367346939    	-0.2510001031016754    
6.428571428571428    	-6.795918367346939    	-0.24964466853664058    
6.795918367346938    	-6.795918367346939    	-0.2452617166301126    
7.163265306122448    	-6.795918367346939    	-0.23797931700151137    
7.530612244897958    	-6.795918367346939    	-0.22791998135539915    
7.897959183673469    	-6.795918367346939    	-0.2151995451698454    
8.26530612244898    	-6.795918367346939    	-0.19992652722377768    
8.63265306122449    	-6.795918367346939    	-0.18220185165712233    
9.    	-6.795918367346939    	-0.16211883665274163    

-9.    	-6.428571428571429    	1.4253661242679594    
-8.63265306122449    	-6.428571428571429    	1.3812892577789628    
-8.26530612244898    	-6.428571428571429    	1.3375612969265138    
-7.8979591836734695    	-6.428571428571429    	1.294083453107278    
-7.530612244897959    	-6.428571428571429    	1.2507477591781675    
-7.163265306122449    	-6.428571428571429    	1.2074367859853694    
-6.795918367346939    	-6.428571428571429    	1.164023602294158    
-6.428571428571429    	-6.428571428571429    	1.1203720873089966    
-6.061224489795919    	-6.428571428571429    	1.076337733328736    
-5.6938775510204085    	-6.428571428571429    	1.0317691061875254    
-5.326530612244898    	-6.428571428571429    	0.9865101596274575    
-4.959183673469388    	-6.428571428571429    	0.9404036208890725    
-4.591836734693878    	-6.428571428571429    	0.8932956697707417    
-4.224489795918368    	-6.428571428571429    	0.8450421099011538    
-3.8571428571428577    	-6.428571428571429    	0.7955161635907919    
-3.4897959183673475    	-6.428571428571429    	0.7446178937247256    
-3.1224489795918373    	-6.428571428571429    	0.6922850539489083    
-2.755102040816327    	-6.428571428571429    	0.6385048879169437    
-2.387755102040817    	-6.428571428571429    	0.5833260548014614    
-2.020408163265307    	-6.428571428571429    	0.5268694955325646    
-1.6530612244897966    	-6.428571428571429    	0.4693367499314016    
-1.2857142857142865    	-6.428571428571429    	0.41101409432185765    
-0.9183673469387763    	-6.428571428571429    	0.352271002218151    
-0.5510204081632661    	-6.428571428571429    	0.2935519118587225    
-0.18367346938775592    	-6.428571428571429    	0.2353611066768863    
0.1836734693877543    	-6.428571428571429    	0.17824155887913232    
0.5510204081632646    	-6.428571428571429    	0.12274962916585087    
0.9183673469387748    	-6.428571428571429    	6.94282897435319700e-2
1.285714285714285    	-6.428571428571429    	1.878182404548958700e-2
1.653061224489795    	-6.428571428571429    	-2.87453296898353700e-2
2.0204081632653055    	-6.428571428571429    	-7.27836979482245300e-2
2.3877551020408156    	-6.428571428571429    	-0.11304700440579285    
2.755102040816326    	-6.428571428571429    	-0.1493337092413917    
3.122448979591836    	-6.428571428571429    	-0.18152287152491797    
3.489795918367346    	-6.428571428571429    	-0.20956583208374258    
3.8571428571428563    	-6.428571428571429    	-0.23347534726426117    
4.224489795918367    	-6.428571428571429    	-0.25331366342052064    
4.591836734693877    	-6.428571428571429    	-0.2691807176674512    
4.959183673469387    	-6.428571428571429    	-0.28120328769457    
5.326530612244897    	-6.428571428571429    	-0.2895255698731885    
5.693877551020408    	-6.428571428571429    	-0.29430138440493486    
6.061224489795918    	-6.428571428571429    	-0.295688004049269    
6.428571428571428    	-6.428571428571429    	-0.2938414750640987    
6.795918367346938    	-6.428571428571429    	-0.2889132316152738    
7.163265306122448    	-6.428571428571429    	-0.2810477814039448    
7.530612244897958    	-6.428571428571429    	-0.27038124522564755    
7.897959183673469    	-6.428571428571429    	-0.25704055431510786    
8.26530612244898    	-6.428571428571429    	-0.24114313782613883    
8.63265306122449    	-6.428571428571429    	-0.22279696290182838    
9.    	-6.428571428571429    	-0.2021008181455105    

-9.    	-6.061224489795919    	1.4181291386837864    
-8.63265306122449    	-6.061224489795919    	1.3747187304822044    
-8.26530612244898    	-6.061224489795919    	1.3316736339231774    
-7.8979591836734695    	-6.061224489795919    	1.2888903340036473    
-7.530612244897959    	-6.061224489795919    	1.2462545007564634    
-7.163265306122449    	-6.061224489795919    	1.2036403461771112    
-6.795918367346939    	-6.061224489795919    	1.1609101783252374    
-6.428571428571429    	-6.061224489795919    	1.1179142708250391    
-6.061224489795919    	-6.061224489795919    	1.0744912043435655    
-5.6938775510204085    	-6.061224489795919    	1.0304688810726284    
-5.326530612244898    	-6.061224489795919    	0.9856664611230979    
-4.959183673469388    	-6.061224489795919    	0.9398975153717983    
-4.591836734693878    	-6.061224489795919    	0.892974722564392    
-4.224489795918368    	-6.061224489795919    	0.8447164434457737    
-3.8571428571428577    	-6.061224489795919    	0.7949554588737091    
-3.4897959183673475    	-6.061224489795919    	0.7435500342047217    
-3.1224489795918373    	-6.061224489795919    	0.69039723940359    
-2.755102040816327    	-6.061224489795919    	0.6354480921562445    
-2.387755102040817    	-6.061224489795919    	0.5787236020976094    
-2.020408163265307    	-6.061224489795919    	0.5203302233262924    
-1.6530612244897966    	-6.061224489795919    	0.46047267443017637    
-1.2857142857142865    	-6.061224489795919    	0.39946172605602137    
-0.9183673469387763    	-6.061224489795919    	0.3377145839261209    
-0.5510204081632661    	-6.061224489795919    	0.27574607507208965    
-0.18367346938775592    	-6.061224489795919    	0.21415001793606295    
0.1836734693877543    	-6.061224489795919    	0.15357176465452468    
0.5510204081632646    	-6.061224489795919    	9.46745829870526200e-2
0.9183673469387748    	-6.061224489795919    	3.810382507013107500e-2
1.285714285714285    	-6.061224489795919    	-1.55466906541051600e-2
1.653061224489795    	-6.061224489795919    	-6.57621371540411300e-2
2.0204081632653055    	-6.061224489795919    	-0.11212530870738346    
2.3877551020408156    	-6.061224489795919    	-0.1543254346673718    
2.755102040816326    	-6.061224489795919    	-0.19215779644612346    
3.122448979591836    	-6.061224489795919    	-0.22551593994503094    
3.489795918367346    	-6.061224489795919    	-0.2543788555291697    
3.8571428571428563    	-6.061224489795919    	-0.27879552551260944    
4.224489795918367    	-6.061224489795919    	-0.2988688799305716    
4.591836734693877    	-6.061224489795919    	-0.31474065342653273    
4.959183673469387    	-6.061224489795919    	-0.3265780651427271    
5.326530612244897    	-6.061224489795919    	-0.33456275433425997    
5.693877551020408    	-6.061224489795919    	-0.33888204225546886    
6.061224489795918    	-6.061224489795919    	-0.33972235802952955    
6.428571428571428    	-6.061224489795919    	-0.33726454154557217    
6.795918367346938    	-6.061224489795919    	-0.33168069061178473    
7.163265306122448    	-6.061224489795919    	-0.32313222456111773    
7.530612244897958    	-6.061224489795919    	-0.31176886976937457    
7.897959183673469    	-6.061224489795919    	-0.2977283181769083    
8.26530612244898    	-6.061224489795919    	-0.28113635778823354    
8.63265306122449    	-6.061224489795919    	-0.26210731857050096    
9.    	-6.061224489795919    	-0.24074471552676835    

-9.    	-5.6938775510204085    	1.412180043882286    
-8.63265306122449    	-5.6938775510204085    	1.3694873813647443    
-8.26530612244898    	-5.6938775510204085    	1.32718523532927    
-7.8979591836734695    	-5.6938775510204085    	1.2851663829123172    
-7.530612244897959    	-5.6938775510204085    	1.2433111430270931    
-7.163265306122449    	-5.6938775510204085    	1.2014863118156662    
-6.795918367346939    	-5.6938775510204085    	1.159544221288452    
-6.428571428571429    	-5.6938775510204085    	1.1173220410644584    
-6.061224489795919    	-5.6938775510204085    	1.074641491502567    
-5.6938775510204085    	-5.6938775510204085    	1.0313091968466892    
-5.326530612244898    	-5.6938775510204085    	0.9871179784217219    
-4.959183673469388    	-5.6938775510204085    	0.9418494661702994    
-4.591836734693878    	-5.6938775510204085    	0.8952784820102733    
-4.224489795918368    	-5.6938775510204085    	0.8471797021826286    
-3.8571428571428577    	-5.6938775510204085    	0.7973371081016268    
-3.4897959183673475    	-5.6938775510204085    	0.7455566435186254    
-3.1224489795918373    	-5.6938775510204085    	0.6916822571876937    
-2.755102040816327    	-5.6938775510204085    	0.6356150722109031    
-2.387755102040817    	-5.6938775510204085    	0.5773347562173549    
-2.020408163265307    	-5.6938775510204085    	0.5169212987317812    
-1.6530612244897966    	-5.6938775510204085    	0.4545744597535848    
-1.2857142857142865    	-5.6938775510204085    	0.39062738538716313    
-0.9183673469387763    	-5.6938775510204085    	0.3255506395743081    
-0.5510204081632661    	-5.6938775510204085    	0.25994352014132305    
-0.18367346938775592    	-5.6938775510204085    	0.19451118155781355    
0.1836734693877543    	-5.6938775510204085    	0.13002859353589774    
0.5510204081632646    	-5.6938775510204085    	6.72951304209429400e-2
0.9183673469387748    	-5.6938775510204085    	7.08576192506763000e-3
1.285714285714285    	-5.6938775510204085    	-4.989435748212328600e-2
1.653061224489795    	-5.6938775510204085    	-0.10304592997432593    
2.0204081632653055    	-5.6938775510204085    	-0.15189839160974847    
2.3877551020408156    	-5.6938775510204085    	-0.1961185962839936    
2.755102040816326    	-5.6938775510204085    	-0.23550678399765845    
3.122448979591836    	-5.6938775510204085    	-0.26998296522601084    
3.489795918367346    	-5.6938775510204085    	-0.2995674723399496    
3.8571428571428563    	-5.6938775510204085    	-0.32435918223740345    
4.224489795918367    	-5.6938775510204085    	-0.34451414616430287    
4.591836734693877    	-5.6938775510204085    	-0.36022642036929026    
4.959183673469387    	-5.6938775510204085    	-0.37171202343810433    
5.326530612244897    	-5.6938775510204085    	-0.37919627912976006    
5.693877551020408    	-5.6938775510204085    	-0.38290436552640583    
6.061224489795918    	-5.6938775510204085    	-0.38305465268540745    
6.428571428571428    	-5.6938775510204085    	-0.3798543192818677    
6.795918367346938    	-5.6938775510204085    	-0.3734967410718754    
7.163265306122448    	-5.6938775510204085    	-0.36416019769654917    
7.530612244897958    	-5.6938775510204085    	-0.3520075195368806    
7.897959183673469    	-5.6938775510204085    	-0.3371863745824545    
8.26530612244898    	-5.6938775510204085    	-0.31982996669120256    
8.63265306122449    	-5.6938775510204085    	-0.3000579769499172    
9.    	-5.6938775510204085    	-0.27797762822214456    

-9.    	-5.326530612244898    	1.407436324639909    
-8.63265306122449    	-5.326530612244898    	1.365509148992927    
-8.26530612244898    	-5.326530612244898    	1.3240071033985057    
-7.8979591836734695    	-5.326530612244898    	1.282820566976447    
-7.530612244897959    	-5.326530612244898    	1.2418258852378106    
-7.163265306122449    	-5.326530612244898    	1.2008838319915314    
-6.795918367346939    	-5.326530612244898    	1.159838089245434    
-6.428571428571429    	-5.326530612244898    	1.1185138557826968    
-6.061224489795919    	-5.326530612244898    	1.076716751844295    
-5.6938775510204085    	-5.326530612244898    	1.0342322631648764    
-5.326530612244898    	-5.326530612244898    	0.9908260648183678    
-4.959183673469388    	-5.326530612244898    	0.9462456832707795    
-4.591836734693878    	-5.326530612244898    	0.9002240868757936    
-4.224489795918368    	-5.326530612244898    	0.8524859229970463    
-3.8571428571428577    	-5.326530612244898    	0.8027572090697939    
-3.4897959183673475    	-5.326530612244898    	0.75077927688605    
-3.1224489795918373    	-5.326530612244898    	0.6963275796791009    
-2.755102040816327    	-5.326530612244898    	0.6392354969662282    
-2.387755102040817    	-5.326530612244898    	0.5794224180454287    
-2.020408163265307    	-5.326530612244898    	0.5169241216673928    
-1.6530612244897966    	-5.326530612244898    	0.451921913747917    
-1.2857142857142865    	-5.326530612244898    	0.3847654810422453    
-0.9183673469387763    	-5.326530612244898    	0.3159835512431558    
-0.5510204081632661    	-5.326530612244898    	0.24627691035245947    
-0.18367346938775592    	-5.326530612244898    	0.1764905973724658    
0.1836734693877543    	-5.326530612244898    	0.10756604569292395    
0.5510204081632646    	-5.326530612244898    	4.04786081814850500e-2
0.9183673469387748    	-5.326530612244898    	-2.383028177210175200e-2
1.285714285714285    	-5.326530612244898    	-8.45155851655269500e-2
1.653061224489795    	-5.326530612244898    	-0.14087651599697956    
2.0204081632653055    	-5.326530612244898    	-0.19238434657368148    
2.3877551020408156    	-5.326530612244898    	-0.2386893901403889    
2.755102040816326    	-5.326530612244898    	-0.279610340781305    
3.122448979591836    	-5.326530612244898    	-0.31511141974573953    
3.489795918367346    	-5.326530612244898    	-0.34527323773569585    
3.8571428571428563    	-5.326530612244898    	-0.3702624152338919    
4.224489795918367    	-5.326530612244898    	-0.39030349900704187    
4.591836734693877    	-5.326530612244898    	-0.40565515726313195    
4.959183673469387    	-5.326530612244898    	-0.416591372566906    
5.326530612244897    	-5.326530612244898    	-0.4233874975547273    
5.693877551020408    	-5.326530612244898    	-0.42631056387291466    
6.061224489795918    	-5.326530612244898    	-0.42561304505545705    
6.428571428571428    	-5.326530612244898    	-0.42152926602842783    
6.795918367346938    	-5.326530612244898    	-0.4142737410571792    
7.163265306122448    	-5.326530612244898    	-0.4040408499007358    
7.530612244897958    	-5.326530612244898    	-0.39100539377591975    
7.897959183673469    	-5.326530612244898    	-0.37532369067490595    
8.26530612244898    	-5.326530612244898    	-0.3571349667887598    
8.63265306122449    	-5.326530612244898    	-0.3365628766064215    
9.    	-5.326530612244898    	-0.31371704100808895    

-9.    	-4.959183673469388    	1.4038057701549005    
-8.63265306122449    	-4.959183673469388    	1.362686550384138    
-8.26530612244898    	-4.959183673469388    	1.3220368657375339    
-7.8979591836734695    	-4.959183673469388    	1.2817462987239554    
-7.530612244897959    	-4.959183673469388    	1.2416889822709403    
-7.163265306122449    	-4.959183673469388    	1.2017215544092932    
-6.795918367346939    	-4.959183673469388    	1.1616809936734531    
-6.428571428571429    	-4.959183673469388    	1.1213824221607231    
-6.061224489795919    	-4.959183673469388    	1.0806170243178568    
-5.6938775510204085    	-4.959183673469388    	1.0391503172524033    
-5.326530612244898    	-4.959183673469388    	0.9967211297832865    
-4.959183673469388    	-4.959183673469388    	0.9530418082586009    
-4.591836734693878    	-4.959183673469388    	0.9078003680247523    
-4.224489795918368    	-4.959183673469388    	0.8606655393149099    
-3.8571428571428577    	-4.959183673469388    	0.811295882152988    
-3.4897959183673475    	-4.959183673469388    	0.7593542974699071    
-3.1224489795918373    	-4.959183673469388    	0.7045292213729362    
-2.755102040816327    	-4.959183673469388    	0.6465633809912077    
-2.387755102040817    	-4.959183673469388    	0.5852900044455214    
-2.020408163265307    	-4.959183673469388    	0.5206746465804253    
-1.6530612244897966    	-4.959183673469388    	0.45285833661220876    
-1.2857142857142865    	-4.959183673469388    	0.38219497844170086    
-0.9183673469387763    	-4.959183673469388    	0.30927376663713424    
-0.5510204081632661    	-4.959183673469388    	0.2349171570610855    
-0.18367346938775592    	-4.959183673469388    	0.16014785376231866    
0.1836734693877543    	-4.959183673469388    	8.61245327433043400e-2
0.5510204081632646    	-4.959183673469388    	1.405410491309226600e-2
0.9183673469387748    	-4.959183673469388    	-5.490475372584686000e-2
1.285714285714285    	-4.959183673469388    	-0.11972933912474934    
1.653061224489795    	-4.959183673469388    	-0.1795971954210381    
2.0204081632653055    	-4.959183673469388    	-0.2339191280464808    
2.3877551020408156    	-4.959183673469388    	-0.2823412331002483    
2.755102040816326    	-4.959183673469388    	-0.3247224813660512    
3.122448979591836    	-4.959183673469388    	-0.3610973179993417    
3.489795918367346    	-4.959183673469388    	-0.3916325148793197    
3.8571428571428563    	-4.959183673469388    	-0.41658534487685284    
4.224489795918367    	-4.959183673469388    	-0.4362673718846723    
4.591836734693877    	-4.959183673469388    	-0.4510156949718577    
4.959183673469387    	-4.959183673469388    	-0.4611717541144942    
5.326530612244897    	-4.959183673469388    	-0.4670668190794129    
5.693877551020408    	-4.959183673469388    	-0.4690128745202083    
6.061224489795918    	-4.959183673469388    	-0.4672975740887854    
6.428571428571428    	-4.959183673469388    	-0.46218208896622065    
6.795918367346938    	-4.959183673469388    	-0.4539009020449651    
7.163265306122448    	-4.959183673469388    	-0.44266282887826414    
7.530612244897958    	-4.959183673469388    	-0.42865274736881614    
7.897959183673469    	-4.959183673469388    	-0.4120336789821809    
8.26530612244898    	-4.959183673469388    	-0.3929489856875546    
8.63265306122449    	-4.959183673469388    	-0.37152453455739937    
9.    	-4.959183673469388    	-0.3478707430828475    

-9.    	-4.591836734693878    	1.4011866926986536    
-8.63265306122449    	-4.591836734693878    	1.3609107065670432    
-8.26530612244898    	-4.591836734693878    	1.3211585256009213    
-7.8979591836734695    	-4.591836734693878    	1.281820806009474    
-7.530612244897959    	-4.591836734693878    	1.2427716026994922    
-7.163265306122449    	-4.591836734693878    	1.2038658111837823    
-6.795918367346939    	-4.591836734693878    	1.1649363239600583    
-6.428571428571429    	-4.591836734693878    	1.12579094725838    
-6.061224489795919    	-4.591836734693878    	1.08620918272294    
-5.6938775510204085    	-4.591836734693878    	1.045939070295821    
-5.326530612244898    	-4.591836734693878    	1.0046944264069075    
-4.959183673469388    	-4.591836734693878    	0.9621530105446167    
-4.591836734693878    	-4.591836734693878    	0.9179564271673889    
-4.224489795918368    	-4.591836734693878    	0.871712923990396    
-3.8571428571428577    	-4.591836734693878    	0.8230046645157347    
-3.4897959183673475    	-4.591836734693878    	0.7714014682832445    
-3.1224489795918373    	-4.591836734693878    	0.7164832825484589    
-2.755102040816327    	-4.591836734693878    	0.6578735146944081    
-2.387755102040817    	-4.591836734693878    	0.5952844317684831    
-2.020408163265307    	-4.591836734693878    	0.5285736829850166    
-1.6530612244897966    	-4.591836734693878    	0.45780734831504794    
-1.2857142857142865    	-4.591836734693878    	0.38332005461486274    
-0.9183673469387763    	-4.591836734693878    	0.3057579510188373    
-0.5510204081632661    	-4.591836734693878    	0.2260881610292868    
-0.18367346938775592    	-4.591836734693878    	0.14556154104262012    
0.1836734693877543    	-4.591836734693878    	6.56254643717909400e-2
0.5510204081632646    	-4.591836734693878    	-1.220228014632100700e-2
0.9183673469387748    	-4.591836734693878    	-8.64743191987620200e-2
1.285714285714285    	-4.591836734693878    	-0.15593979638912311    
1.653061224489795    	-4.591836734693878    	-0.21963158821508932    
2.0204081632653055    	-4.591836734693878    	-0.2769035455422842    
2.3877551020408156    	-4.591836734693878    	-0.3274210415144221    
2.755102040816326    	-4.591836734693878    	-0.3711179961604639    
3.122448979591836    	-4.591836734693878    	-0.4081367602660764    
3.489795918367346    	-4.591836734693878    	-0.43876506678386906    
3.8571428571428563    	-4.591836734693878    	-0.46337950833081165    
4.224489795918367    	-4.591836734693878    	-0.4824001376513706    
4.591836734693877    	-4.591836734693878    	-0.49625713520570613    
4.959183673469387    	-4.591836734693878    	-0.505368337491722    
5.326530612244897    	-4.591836734693878    	-0.510125496794246    
5.693877551020408    	-4.591836734693878    	-0.5108870086548378    
6.061224489795918    	-4.591836734693878    	-0.5079751135850809    
6.428571428571428    	-4.591836734693878    	-0.5016759951550898    
6.795918367346938    	-4.591836734693878    	-0.49224161342278194    
7.163265306122448    	-4.591836734693878    	-0.4798924667439654    
7.530612244897958    	-4.591836734693878    	-0.46482074888858    
7.897959183673469    	-4.591836734693878    	-0.4471935673589116    
8.26530612244898    	-4.591836734693878    	-0.4271560266421541    
8.63265306122449    	-4.591836734693878    	-0.40483407183151615    
9.    	-4.591836734693878    	-0.38033704671781254    

-9.    	-4.224489795918368    	1.3994685142521208    
-8.63265306122449    	-4.224489795918368    	1.3600617866042115    
-8.26530612244898    	-4.224489795918368    	1.3212426788641356    
-7.8979591836734695    	-4.224489795918368    	1.2829050084486442    
-7.530612244897959    	-4.224489795918368    	1.2449252152077375    
-7.163265306122449    	-4.224489795918368    	1.207159322792383    
-6.795918367346939    	-4.224489795918368    	1.1694394277463533    
-6.428571428571429    	-4.224489795918368    	1.1315697029415905    
-6.061224489795919    	-4.224489795918368    	1.0933219485275878    
-5.6938775510204085    	-4.224489795918368    	1.0544308062429644    
-5.326530612244898    	-4.224489795918368    	1.014588891084536    
-4.959183673469388    	-4.224489795918368    	0.97344231420183    
-4.591836734693878    	-4.224489795918368    	0.9305874049313425    
-4.224489795918368    	-4.224489795918368    	0.8855699215447316    
-3.8571428571428577    	-4.224489795918368    	0.8378886893024631    
-3.4897959183673475    	-4.224489795918368    	0.7870063949346213    
-3.1224489795918373    	-4.224489795918368    	0.7323710694133606    
-2.755102040816327    	-4.224489795918368    	0.6734522870001153    
-2.387755102040817    	-4.224489795918368    	0.6097956989690039    
-2.020408163265307    	-4.224489795918368    	0.5410973131493968    
-1.6530612244897966    	-4.224489795918368    	0.4672939756086717    
-1.2857142857142865    	-4.224489795918368    	0.3886584915892055    
-0.9183673469387763    	-4.224489795918368    	0.3058782066181452    
-0.5510204081632661    	-4.224489795918368    	0.22008887085014386    
-0.18367346938775592    	-4.224489795918368    	0.1328374737992558    
0.1836734693877543    	-4.224489795918368    	4.596302599249801000e-2
0.5510204081632646    	-4.224489795918368    	-3.85894955898352540e-2
0.9183673469387748    	-4.224489795918368    	-0.11898108042072704    
1.285714285714285    	-4.224489795918368    	-0.19366473898612308    
1.653061224489795    	-4.224489795918368    	-0.26150472113137024    
2.0204081632653055    	-4.224489795918368    	-0.32181368132932164    
2.3877551020408156    	-4.224489795918368    	-0.37431881433759995    
2.755102040816326    	-4.224489795918368    	-0.41908327408882806    
3.122448979591836    	-4.224489795918368    	-0.45641105275363536    
3.489795918367346    	-4.224489795918368    	-0.48675649905790314    
3.8571428571428563    	-4.224489795918368    	-0.5106500387401972    
4.224489795918367    	-4.224489795918368    	-0.5286436408283632    
4.591836734693877    	-4.224489795918368    	-0.541274618592317    
4.959183673469387    	-4.224489795918368    	-0.5490441467715925    
5.326530612244897    	-4.224489795918368    	-0.5524064670945316    
5.693877551020408    	-4.224489795918368    	-0.5517652502246387    
6.061224489795918    	-4.224489795918368    	-0.5474743850123858    
6.428571428571428    	-4.224489795918368    	-0.5398412564609574    
6.795918367346938    	-4.224489795918368    	-0.5291312228317346    
7.163265306122448    	-4.224489795918368    	-0.5155724839752234    
7.530612244897958    	-4.224489795918368    	-0.49936086701948257    
7.897959183673469    	-4.224489795918368    	-0.48066427542073914    
8.26530612244898    	-4.224489795918368    	-0.45962668552802555    
8.63265306122449    	-4.224489795918368    	-0.4363716574913417    
9.    	-4.224489795918368    	-0.4110053738939366    

-9.    	-3.8571428571428577    	1.3985327851200986    
-8.63265306122449    	-3.8571428571428577    	1.360009960095212    
-8.26530612244898    	-3.8571428571428577    	1.3221473215862691    
-7.8979591836734695    	-3.8571428571428577    	1.284844067423333    
-7.530612244897959    	-3.8571428571428577    	1.2479817238757414    
-7.163265306122449    	-3.8571428571428577    	1.2114207042537037    
-6.795918367346939    	-3.8571428571428577    	1.1749962026164549    
-6.428571428571429    	-3.8571428571428577    	1.1385133338758096    
-6.061224489795919    	-3.8571428571428577    	1.1017414544126574    
-5.6938775510204085    	-3.8571428571428577    	1.0644076534204436    
-5.326530612244898    	-3.8571428571428577    	1.026189518460972    
-4.959183673469388    	-3.8571428571428577    	0.9867074860143937    
-4.591836734693878    	-3.8571428571428577    	0.9455174428820725    
-4.224489795918368    	-3.8571428571428577    	0.9021048192092564    
-3.8571428571428577    	-3.8571428571428577    	0.8558822913905868    
-3.4897959183673475    	-3.8571428571428577    	0.8061944568298379    
-3.1224489795918373    	-3.8571428571428577    	0.752334421914433    
-2.755102040816327    	-3.8571428571428577    	0.6935788850469269    
-2.387755102040817    	-3.8571428571428577    	0.6292492415509032    
-2.020408163265307    	-3.8571428571428577    	0.5588049941500859    
-1.6530612244897966    	-3.8571428571428577    	0.48197010631100007    
-1.2857142857142865    	-3.8571428571428577    	0.3988808167744699    
-0.9183673469387763    	-3.8571428571428577    	0.3102252581000728    
-0.5510204081632661    	-3.8571428571428577    	0.21732721074425645    
-0.18367346938775592    	-3.8571428571428577    	0.12212157628423612    
0.1836734693877543    	-3.8571428571428577    	2.699129335341532400e-2
0.5510204081632646    	-3.8571428571428577    	-6.55154656380502600e-2
0.9183673469387748    	-3.8571428571428577    	-0.15301576205675713    
1.285714285714285    	-3.8571428571428577    	-0.23357469432548983    
1.653061224489795    	-3.8571428571428577    	-0.3058684819878011    
2.0204081632653055    	-3.8571428571428577    	-0.369208992484113    
2.3877551020408156    	-3.8571428571428577    	-0.4234599870736018    
2.755102040816326    	-3.8571428571428577    	-0.46889750228974225    
3.122448979591836    	-3.8571428571428577    	-0.5060620354088102    
3.489795918367346    	-3.8571428571428577    	-0.5356321911072222    
3.8571428571428563    	-3.8571428571428577    	-0.5583312709824234    
4.224489795918367    	-3.8571428571428577    	-0.5748661686469906    
4.591836734693877    	-3.8571428571428577    	-0.5858922866971494    
4.959183673469387    	-3.8571428571428577    	-0.5919969487382587    
5.326530612244897    	-3.8571428571428577    	-0.5936947246250702    
5.693877551020408    	-3.8571428571428577    	-0.5914297275562203    
6.061224489795918    	-3.8571428571428577    	-0.5855815210515576    
6.428571428571428    	-3.8571428571428577    	-0.5764725175492789    
6.795918367346938    	-3.8571428571428577    	-0.5643756278559384    
7.163265306122448    	-3.8571428571428577    	-0.5495214955906467    
7.530612244897958    	-3.8571428571428577    	-0.532105005841589    
7.897959183673469    	-3.8571428571428577    	-0.5122909645495304    
8.26530612244898    	-3.8571428571428577    	-0.49021895840426155    
8.63265306122449    	-3.8571428571428577    	-0.4660074611364449    
9.    	-3.8571428571428577    	-0.4397572749160172    

-9.    	-3.4897959183673475    	1.3982546867094114    
-8.63265306122449    	-3.4897959183673475    	1.360616937840764    
-8.26530612244898    	-3.4897959183673475    	1.3237193656596158    
-7.8979591836734695    	-3.4897959183673475    	1.2874687781888892    
-7.530612244897959    	-3.4897959183673475    	1.2517545882080832    
-7.163265306122449    	-3.4897959183673475    	1.2164450958260242    
-6.795918367346939    	-3.4897959183673475    	1.1813829281810226    
-6.428571428571429    	-3.4897959183673475    	1.146379462486186    
-6.061224489795919    	-3.4897959183673475    	1.111208046211945    
-5.6938775510204085    	-3.4897959183673475    	1.0755958380002806    
-5.326530612244898    	-3.4897959183673475    	1.0392141491549305    
-4.959183673469388    	-3.4897959183673475    	1.00166731059606    
-4.591836734693878    	-3.4897959183673475    	0.9624803948727888    
-4.224489795918368    	-3.4897959183673475    	0.9210866995654134    
-3.8571428571428577    	-3.4897959183673475    	0.8768169119844201    
-3.4897959183673475    	-3.4897959183673475    	0.8288935366957448    
-3.1224489795918373    	-3.4897959183673475    	0.7764366752799564    
-2.755102040816327    	-3.4897959183673475    	0.7184906018105158    
-2.387755102040817    	-3.4897959183673475    	0.6540841606398025    
-2.020408163265307    	-3.4897959183673475    	0.5823398723100992    
-1.6530612244897966    	-3.4897959183673475    	0.5026427080075192    
-1.2857142857142865    	-3.4897959183673475    	0.4148638726384639    
-0.9183673469387763    	-3.4897959183673475    	0.3196033886184156    
-0.5510204081632661    	-3.4897959183673475    	0.21837377288399146    
-0.18367346938775592    	-3.4897959183673475    	0.11362076003184267    
0.1836734693877543    	-3.4897959183673475    	8.503354920261136000e-3
0.5510204081632646    	-3.4897959183673475    	-9.35507824633329300e-2
0.9183673469387748    	-3.4897959183673475    	-0.18938264726064757    
1.285714285714285    	-3.4897959183673475    	-0.27654650487503163    
1.653061224489795    	-3.4897959183673475    	-0.3535298383698678    
2.0204081632653055    	-3.4897959183673475    	-0.4197326253296741    
2.3877551020408156    	-3.4897959183673475    	-0.47528366084804896    
2.755102040816326    	-3.4897959183673475    	-0.5207979737388788    
3.122448979591836    	-3.4897959183673475    	-0.5571530434598811    
3.489795918367346    	-3.4897959183673475    	-0.5853200256586765    
3.8571428571428563    	-3.4897959183673475    	-0.6062546462618043    
4.224489795918367    	-3.4897959183673475    	-0.6208368036886953    
4.591836734693877    	-3.4897959183673475    	-0.6298439933734131    
4.959183673469387    	-3.4897959183673475    	-0.6339455280054729    
5.326530612244897    	-3.4897959183673475    	-0.6337081100045763    
5.693877551020408    	-3.4897959183673475    	-0.6296066668216047    
6.061224489795918    	-3.4897959183673475    	-0.622036867536393    
6.428571428571428    	-3.4897959183673475    	-0.6113274008452032    
6.795918367346938    	-3.4897959183673475    	-0.5977511081060537    
7.163265306122448    	-3.4897959183673475    	-0.5815346418485147    
7.530612244897958    	-3.4897959183673475    	-0.5628666248594785    
7.897959183673469    	-3.4897959183673475    	-0.5419044300006343    
8.26530612244898    	-3.4897959183673475    	-0.5187797571631556    
8.63265306122449    	-3.4897959183673475    	-0.49360319356754445    
9.    	-3.4897959183673475    	-0.46646793119087726    

-9.    	-3.1224489795918373    	1.3985050500684018    
-8.63265306122449    	-3.1224489795918373    	1.3617381582786188    
-8.26530612244898    	-3.1224489795918373    	1.325796958306555    
-7.8979591836734695    	-3.1224489795918373    	1.2905979546595625    
-7.530612244897959    	-3.1224489795918373    	1.2560411556374385    
-7.163265306122449    	-3.1224489795918373    	1.2220062520886819    
-6.795918367346939    	-3.1224489795918373    	1.1883478143923007    
-6.428571428571429    	-3.1224489795918373    	1.1548892497879928    
-6.061224489795919    	-3.1224489795918373    	1.1214152061558824    
-5.6938775510204085    	-3.1224489795918373    	1.0876620546521603    
-5.326530612244898    	-3.1224489795918373    	1.0533060500643385    
-4.959183673469388    	-3.1224489795918373    	1.0179487917765473    
-4.591836734693878    	-3.1224489795918373    	0.9810997632107026    
-4.224489795918368    	-3.1224489795918373    	0.9421561497957716    
-3.8571428571428577    	-3.1224489795918373    	0.9003810639524615    
-3.4897959183673475    	-3.1224489795918373    	0.8548831293234763    
-3.1224489795918373    	-3.1224489795918373    	0.8046036562858685    
-2.755102040816327    	-3.1224489795918373    	0.7483230017688953    
-2.387755102040817    	-3.1224489795918373    	0.6847053586789015    
-2.020408163265307    	-3.1224489795918373    	0.6124096947851769    
-1.6530612244897966    	-3.1224489795918373    	0.5302983282313157    
-1.2857142857142865    	-3.1224489795918373    	0.43776142403294205    
-0.9183673469387763    	-3.1224489795918373    	0.33512821542254645    
-0.5510204081632661    	-3.1224489795918373    	0.22404814935023679    
-0.18367346938775592    	-3.1224489795918373    	0.10763748446741933    
0.1836734693877543    	-3.1224489795918373    	-9.803248732308388000e-3
0.5510204081632646    	-3.1224489795918373    	-0.12351503814657108    
0.9183673469387748    	-3.1224489795918373    	-0.2291973532817713    
1.285714285714285    	-3.1224489795918373    	-0.32373393548650264    
1.653061224489795    	-3.1224489795918373    	-0.40547533781065737    
2.0204081632653055    	-3.1224489795918373    	-0.47409232702174475    
2.3877551020408156    	-3.1224489795918373    	-0.5301947381041406    
2.755102040816326    	-3.1224489795918373    	-0.5749202529142512    
3.122448979591836    	-3.1224489795918373    	-0.6096099036827863    
3.489795918367346    	-3.1224489795918373    	-0.6355994975034011    
3.8571428571428563    	-3.1224489795918373    	-0.6541086774468388    
4.224489795918367    	-3.1224489795918373    	-0.6661961331360464    
4.591836734693877    	-3.1224489795918373    	-0.6727532409283201    
4.959183673469387    	-3.1224489795918373    	-0.6745168884029529    
5.326530612244897    	-3.1224489795918373    	-0.6720898901309774    
5.693877551020408    	-3.1224489795918373    	-0.6659627626904775    
6.061224489795918    	-3.1224489795918373    	-0.6565339066973233    
6.428571428571428    	-3.1224489795918373    	-0.6441270673640025    
6.795918367346938    	-3.1224489795918373    	-0.6290058735343249    
7.163265306122448    	-3.1224489795918373    	-0.6113856773281652    
7.530612244897958    	-3.1224489795918373    	-0.5914430715058266    
7.897959183673469    	-3.1224489795918373    	-0.5693234856883005    
8.26530612244898    	-3.1224489795918373    	-0.5451472290270881    
8.63265306122449    	-3.1224489795918373    	-0.519014293222392    
9.    	-3.1224489795918373    	-0.4910081737668605    

-9.    	-2.755102040816327    	1.399152891783983    
-8.63265306122449    	-2.755102040816327    	1.363225641872577    
-8.26530612244898    	-2.755102040816327    	1.3282126608160283    
-7.8979591836734695    	-2.755102040816327    	1.2940419140571884    
-7.530612244897959    	-2.755102040816327    	1.2606263923119079    
-7.163265306122449    	-2.755102040816327    	1.2278603917090987    
-6.795918367346939    	-2.755102040816327    	1.1956147367781738    
-6.428571428571429    	-2.755102040816327    	1.1637306193558339    
-6.061224489795919    	-2.755102040816327    	1.132011625317665    
-5.6938775510204085    	-2.755102040816327    	1.1002133955221356    
-5.326530612244898    	-2.755102040816327    	1.06803022124841    
-4.959183673469388    	-2.755102040816327    	1.0350777259341113    
-4.591836734693878    	-2.755102040816327    	1.0008706849793654    
-4.224489795918368    	-2.755102040816327    	0.9647951032905001    
-3.8571428571428577    	-2.755102040816327    	0.9260741625142608    
-3.4897959183673475    	-2.755102040816327    	0.883729078550435    
-3.1224489795918373    	-2.755102040816327    	0.8365392187477718    
-2.755102040816327    	-2.755102040816327    	0.7830125635088695    
-2.387755102040817    	-2.755102040816327    	0.7213897940669195    
-2.020408163265307    	-2.755102040816327    	0.6497243252668391    
-1.6530612244897966    	-2.755102040816327    	0.5661032950574083    
-1.2857142857142865    	-2.755102040816327    	0.4690832556381283    
-0.9183673469387763    	-2.755102040816327    	0.3583633267512496    
-0.5510204081632661    	-2.755102040816327    	0.23555061998600121    
-0.18367346938775592    	-2.755102040816327    	0.10462437973593079    
0.1836734693877543    	-2.755102040816327    	-2.83811477492579730e-2
0.5510204081632646    	-2.755102040816327    	-0.15660851253077365    
0.9183673469387748    	-2.755102040816327    	-0.27402346835891256    
1.285714285714285    	-2.755102040816327    	-0.376646770840127    
1.653061224489795    	-2.755102040816327    	-0.46287130838518803    
2.0204081632653055    	-2.755102040816327    	-0.532997961251845    
2.3877551020408156    	-2.755102040816327    	-0.5884701772405968    
2.755102040816326    	-2.755102040816327    	-0.6312008184026636    
3.122448979591836    	-2.755102040816327    	-0.6631364698931277    
3.489795918367346    	-2.755102040816327    	-0.6860364504787981    
3.8571428571428563    	-2.755102040816327    	-0.7013927797570763    
4.224489795918367    	-2.755102040816327    	-0.7104260903792131    
4.591836734693877    	-2.755102040816327    	-0.7141151664454213    
4.959183673469387    	-2.755102040816327    	-0.7132368263089551    
5.326530612244897    	-2.755102040816327    	-0.7084050650634872    
5.693877551020408    	-2.755102040816327    	-0.7001051073088913    
6.061224489795918    	-2.755102040816327    	-0.6887213296075445    
6.428571428571428    	-2.755102040816327    	-0.674559440680282    
6.795918367346938    	-2.755102040816327    	-0.6578637996686361    
7.163265306122448    	-2.755102040816327    	-0.6388308206970204    
7.530612244897958    	-2.755102040816327    	-0.6176193119287341    
7.897959183673469    	-2.755102040816327    	-0.5943584488343645    
8.26530612244898    	-2.755102040816327    	-0.5691539352849994    
8.63265306122449    	-2.755102040816327    	-0.5420927805647886    
9.    	-2.755102040816327    	-0.51324701923088    

-9.    	-2.387755102040817    	1.4000684299983877    
-8.63265306122449    	-2.387755102040817    	1.3649314867681503    
-8.26530612244898    	-2.387755102040817    	1.3307974814667152    
-7.8979591836734695    	-2.387755102040817    	1.2976070957700796    
-7.530612244897959    	-2.387755102040817    	1.2652881137509633    
-7.163265306122449    	-2.387755102040817    	1.2337520194166112    
-6.795918367346939    	-2.387755102040817    	1.202889544065959    
-6.428571428571429    	-2.387755102040817    	1.1725647972075997    
-6.061224489795919    	-2.387755102040817    	1.14260747653221    
-5.6938775510204085    	-2.387755102040817    	1.1128024617952115    
-5.326530612244898    	-2.387755102040817    	1.0828758384674704    
-4.959183673469388    	-2.387755102040817    	1.052476055431705    
-4.591836734693878    	-2.387755102040817    	1.0211484963605932    
-4.224489795918368    	-2.387755102040817    	0.9883012810100053    
-3.8571428571428577    	-2.387755102040817    	0.9531597734353663    
-3.4897959183673475    	-2.387755102040817    	0.9147075040600758    
-3.1224489795918373    	-2.387755102040817    	0.8716130658762924    
-2.755102040816327    	-2.387755102040817    	0.8221482533982669    
-2.387755102040817    	-2.387755102040817    	0.764116578112704    
-2.020408163265307    	-2.387755102040817    	0.6948411504660578    
-1.6530612244897966    	-2.387755102040817    	0.6113180447953142    
-1.2857142857142865    	-2.387755102040817    	0.5107203247401735    
-0.9183673469387763    	-2.387755102040817    	0.39144481553659666    
-0.5510204081632661    	-2.387755102040817    	0.2546070289712582    
-0.18367346938775592    	-2.387755102040817    	0.10524806551380983    
0.1836734693877543    	-2.387755102040817    	-4.7896961807020300e-2
0.5510204081632646    	-2.387755102040817    	-0.1945570497959139    
0.9183673469387748    	-2.387755102040817    	-0.32599708542414296    
1.285714285714285    	-2.387755102040817    	-0.4371759682220556    
1.653061224489795    	-2.387755102040817    	-0.5269781864029773    
2.0204081632653055    	-2.387755102040817    	-0.5970069147309471    
2.3877551020408156    	-2.387755102040817    	-0.6500890895662648    
2.755102040816326    	-2.387755102040817    	-0.6892286365719444    
3.122448979591836    	-2.387755102040817    	-0.7171024453015317    
3.489795918367346    	-2.387755102040817    	-0.7359070042683222    
3.8571428571428563    	-2.387755102040817    	-0.7473705189580652    
4.224489795918367    	-2.387755102040817    	-0.7528243963786013    
4.591836734693877    	-2.387755102040817    	-0.7532851061065322    
4.959183673469387    	-2.387755102040817    	-0.7495272840864321    
5.326530612244897    	-2.387755102040817    	-0.7421428105624308    
5.693877551020408    	-2.387755102040817    	-0.7315863018618504    
6.061224489795918    	-2.387755102040817    	-0.7182093091019728    
6.428571428571428    	-2.387755102040817    	-0.702285746811931    
6.795918367346938    	-2.387755102040817    	-0.6840307352363046    
7.163265306122448    	-2.387755102040817    	-0.6636145766844161    
7.530612244897958    	-2.387755102040817    	-0.6411731616476729    
7.897959183673469    	-2.387755102040817    	-0.6168157588271388    
8.26530612244898    	-2.387755102040817    	-0.5906308842155696    
8.63265306122449    	-2.387755102040817    	-0.5626907537402455    
9.    	-2.387755102040817    	-0.533054685725168    

-9.    	-2.020408163265307    	1.401126497824516    
-8.63265306122449    	-2.020408163265307    	1.366711918904712    
-8.26530612244898    	-2.020408163265307    	1.3333856787166858    
-7.8979591836734695    	-2.020408163265307    	1.3011017465433719    
-7.530612244897959    	-2.020408163265307    	1.2698036868806493    
-7.163265306122449    	-2.020408163265307    	1.239421770946837    
-6.795918367346939    	-2.020408163265307    	1.2098691342882164    
-6.428571428571429    	-2.020408163265307    	1.1810366156934253    
-6.061224489795919    	-2.020408163265307    	1.1527857553599683    
-5.6938775510204085    	-2.020408163265307    	1.1249391990422626    
-5.326530612244898    	-2.020408163265307    	1.0972674138646352    
-4.959183673469388    	-2.020408163265307    	1.069470119036357    
-4.591836734693878    	-2.020408163265307    	1.0411501011387534    
-4.224489795918368    	-2.020408163265307    	1.0117760374105158    
-3.8571428571428577    	-2.020408163265307    	0.9806295335292672    
-3.4897959183673475    	-2.020408163265307    	0.9467298714518348    
-3.1224489795918373    	-2.020408163265307    	0.9087284280052463    
-2.755102040816327    	-2.020408163265307    	0.8647647409975088    
-2.387755102040817    	-2.020408163265307    	0.8122818836657855    
-2.020408163265307    	-2.020408163265307    	0.7478266112216425    
-1.6530612244897966    	-2.020408163265307    	0.6669634876046641    
-1.2857142857142865    	-2.020408163265307    	0.5646831474763001    
-0.9183673469387763    	-2.020408163265307    	0.4369254509666487    
-0.5510204081632661    	-2.020408163265307    	0.28340213636825007    
-0.18367346938775592    	-2.020408163265307    	0.11037317440947446    
0.1836734693877543    	-2.020408163265307    	-6.92153235140134000e-2
0.5510204081632646    	-2.020408163265307    	-0.23954541000423438    
0.9183673469387748    	-2.020408163265307    	-0.38767097366552355    
1.285714285714285    	-2.020408163265307    	-0.5073320437695108    
1.653061224489795    	-2.020408163265307    	-0.5988168820236558    
2.0204081632653055    	-2.020408163265307    	-0.6661856282978604    
2.3877551020408156    	-2.020408163265307    	-0.714447647930675    
2.755102040816326    	-2.020408163265307    	-0.7480383769825149    
3.122448979591836    	-2.020408163265307    	-0.7704110602418143    
3.489795918367346    	-2.020408163265307    	-0.7841226244714098    
3.8571428571428563    	-2.020408163265307    	-0.7910335318632945    
4.224489795918367    	-2.020408163265307    	-0.7924924055904409    
4.591836734693877    	-2.020408163265307    	-0.7894799636960211    
4.959183673469387    	-2.020408163265307    	-0.7827146005024127    
5.326530612244897    	-2.020408163265307    	-0.7727276387709242    
5.693877551020408    	-2.020408163265307    	-0.75991629192023    
6.061224489795918    	-2.020408163265307    	-0.7445808407410595    
6.428571428571428    	-2.020408163265307    	-0.7269508181090856    
6.795918367346938    	-2.020408163265307    	-0.7072035782698907    
7.163265306122448    	-2.020408163265307    	-0.6854775810259706    
7.530612244897958    	-2.020408163265307    	-0.6618819875886873    
7.897959183673469    	-2.020408163265307    	-0.63650366241176    
8.26530612244898    	-2.020408163265307    	-0.6094123342768691    
8.63265306122449    	-2.020408163265307    	-0.5806644386881357    
9.    	-2.020408163265307    	-0.5503060063626253    

-9.    	-1.6530612244897966    	1.4022102232915914    
-8.63265306122449    	-1.6530612244897966    	1.3684317433290476    
-8.26530612244898    	-1.6530612244897966    	1.3358201592394416    
-7.8979591836734695    	-1.6530612244897966    	1.3043424786472877    
-7.530612244897959    	-1.6530612244897966    	1.2739580041464778    
-7.163265306122449    	-1.6530612244897966    	1.2446161019836661    
-6.795918367346939    	-1.6530612244897966    	1.2162531924997229    
-6.428571428571429    	-1.6530612244897966    	1.1887886427176326    
-6.061224489795919    	-1.6530612244897966    	1.1621190898757996    
-5.6938775510204085    	-1.6530612244897966    	1.1361104916432532    
-5.326530612244898    	-1.6530612244897966    	1.1105868356866908    
-4.959183673469388    	-1.6530612244897966    	1.0853138686454555    
-4.591836734693878    	-1.6530612244897966    	1.059975291897392    
-4.224489795918368    	-1.6530612244897966    	1.034137406406482    
-3.8571428571428577    	-1.6530612244897966    	1.007195831843534    
-3.4897959183673475    	-1.6530612244897966    	0.9782941226616231    
-3.1224489795918373    	-1.6530612244897966    	0.9461977353610814    
-2.755102040816327    	-1.6530612244897966    	0.9090948295382737    
-2.387755102040817    	-1.6530612244897966    	0.8642727628393789    
-2.020408163265307    	-1.6530612244897966    	0.8076057508966995    
-1.6530612244897966    	-1.6530612244897966    	0.7329352842389222    
-1.2857142857142865    	-1.6530612244897966    	0.6320338339499062    
-0.9183673469387763    	-1.6530612244897966    	0.49667887511762476    
-0.5510204081632661    	-1.6530612244897966    	0.323723662344349    
-0.18367346938775592    	-1.6530612244897966    	0.1207342849842714    
0.1836734693877543    	-1.6530612244897966    	-9.30708114315840400e-2
0.5510204081632646    	-1.6530612244897966    	-0.29336131332310705    
0.9183673469387748    	-1.6530612244897966    	-0.4609187751592734    
1.285714285714285    	-1.6530612244897966    	-0.5881771075858907    
1.653061224489795    	-1.6530612244897966    	-0.6782830560006878    
2.0204081632653055    	-1.6530612244897966    	-0.7394591453156913    
2.3877551020408156    	-1.6530612244897966    	-0.7799329044470422    
2.755102040816326    	-1.6530612244897966    	-0.8058628428660538    
3.122448979591836    	-1.6530612244897966    	-0.8213747449404234    
3.489795918367346    	-1.6530612244897966    	-0.8291812530239719    
3.8571428571428563    	-1.6530612244897966    	-0.8310942075203351    
4.224489795918367    	-1.6530612244897966    	-0.828348151929181    
4.591836734693877    	-1.6530612244897966    	-0.8217995317974335    
4.959183673469387    	-1.6530612244897966    	-0.8120527274542851    
5.326530612244897    	-1.6530612244897966    	-0.7995414379357537    
5.693877551020408    	-1.6530612244897966    	-0.7845819618639945    
6.061224489795918    	-1.6530612244897966    	-0.7674085525996648    
6.428571428571428    	-1.6530612244897966    	-0.7481972224760666    
6.795918367346938    	-1.6530612244897966    	-0.727082013824171    
7.163265306122448    	-1.6530612244897966    	-0.7041662894055736    
7.530612244897958    	-1.6530612244897966    	-0.6795306821972898    
7.897959183673469    	-1.6530612244897966    	-0.6532387718584497    
8.26530612244898    	-1.6530612244897966    	-0.6253411921423988    
8.63265306122449    	-1.6530612244897966    	-0.5958786404552452    
9.    	-1.6530612244897966    	-0.5648841091724743    

-9.    	-1.2857142857142865    	1.4032147997836155    
-8.63265306122449    	-1.2857142857142865    	1.3699689783816091    
-8.26530612244898    	-1.2857142857142865    	1.3379582015662943    
-7.8979591836734695    	-1.2857142857142865    	1.30716137238782    
-7.530612244897959    	-1.2857142857142865    	1.2775523355478917    
-7.163265306122449    	-1.2857142857142865    	1.2490983623458207    
-6.795918367346939    	-1.2857142857142865    	1.221758084097734    
-6.428571428571429    	-1.2857142857142865    	1.1954786348745938    
-6.061224489795919    	-1.2857142857142865    	1.1701916428033992    
-5.6938775510204085    	-1.2857142857142865    	1.1458075160202257    
-5.326530612244898    	-1.2857142857142865    	1.1222071565116014    
-4.959183673469388    	-1.2857142857142865    	1.099229717822344    
-4.591836734693878    	-1.2857142857142865    	1.0766541487628447    
-4.224489795918368    	-1.2857142857142865    	1.0541707551038666    
-3.8571428571428577    	-1.2857142857142865    	1.0313363278744296    
-3.4897959183673475    	-1.2857142857142865    	1.007501339078603    
-3.1224489795918373    	-1.2857142857142865    	0.9816866808325452    
-2.755102040816327    	-1.2857142857142865    	0.9523575564828455    
-2.387755102040817    	-1.2857142857142865    	0.9169615931525573    
-2.020408163265307    	-1.2857142857142865    	0.8709732021179603    
-1.6530612244897966    	-1.2857142857142865    	0.8063496827407343    
-1.2857142857142865    	-1.2857142857142865    	0.7105558128127959    
-0.9183673469387763    	-1.2857142857142865    	0.5692659831294633    
-0.5510204081632661    	-1.2857142857142865    	0.37480738038004846    
-0.18367346938775592    	-1.2857142857142865    	0.1360967089433938    
0.1836734693877543    	-1.2857142857142865    	-0.11922873726492539    
0.5510204081632646    	-1.2857142857142865    	-0.35524053323302546    
0.9183673469387748    	-1.2857142857142865    	-0.544301385045331    
1.285714285714285    	-1.2857142857142865    	-0.6774945883229996    
1.653061224489795    	-1.2857142857142865    	-0.762492956376719    
2.0204081632653055    	-1.2857142857142865    	-0.8136220984111713    
2.3877551020408156    	-1.2857142857142865    	-0.8434172366344396    
2.755102040816326    	-1.2857142857142865    	-0.8599210716848447    
3.122448979591836    	-1.2857142857142865    	-0.8676591922861062    
3.489795918367346    	-1.2857142857142865    	-0.8691839713151709    
3.8571428571428563    	-1.2857142857142865    	-0.86603020542545    
4.224489795918367    	-1.2857142857142865    	-0.8591770025007843    
4.591836734693877    	-1.2857142857142865    	-0.8492738905371054    
4.959183673469387    	-1.2857142857142865    	-0.8367640785053926    
5.326530612244897    	-1.2857142857142865    	-0.8219572606348833    
5.693877551020408    	-1.2857142857142865    	-0.805074488115186    
6.061224489795918    	-1.2857142857142865    	-0.7862766074014832    
6.428571428571428    	-1.2857142857142865    	-0.7656827165072466    
6.795918367346938    	-1.2857142857142865    	-0.7433824072964014    
7.163265306122448    	-1.2857142857142865    	-0.7194440516419474    
7.530612244897958    	-1.2857142857142865    	-0.6939205154729229    
7.897959183673469    	-1.2857142857142865    	-0.6668531674732012    
8.26530612244898    	-1.2857142857142865    	-0.6382747363434707    
8.63265306122449    	-1.2857142857142865    	-0.6082113773820258    
9.    	-1.2857142857142865    	-0.5766841875387174    

-9.    	-0.9183673469387763    	1.404051135450883    
-8.63265306122449    	-0.9183673469387763    	1.371219400476072    
-8.26530612244898    	-0.9183673469387763    	1.3396771540821986    
-7.8979591836734695    	-0.9183673469387763    	1.309413169555731    
-7.530612244897959    	-0.9183673469387763    	1.2804134743851783    
-7.163265306122449    	-0.9183673469387763    	1.252660506834955    
-6.795918367346939    	-0.9183673469387763    	1.2261319556081576    
-6.428571428571429    	-0.9183673469387763    	1.200799139642008    
-6.061224489795919    	-0.9183673469387763    	1.1766247087228923    
-5.6938775510204085    	-0.9183673469387763    	1.153559321462333    
-5.326530612244898    	-0.9183673469387763    	1.1315367504797738    
-4.959183673469388    	-0.9183673469387763    	1.1104665114356926    
-4.591836734693878    	-0.9183673469387763    	1.090222491454036    
-4.224489795918368    	-0.9183673469387763    	1.0706249232881153    
-3.8571428571428577    	-0.9183673469387763    	1.0514108903510007    
-3.4897959183673475    	-0.9183673469387763    	1.0321838388491038    
-3.1224489795918373    	-0.9183673469387763    	1.0123188978677276    
-2.755102040816327    	-0.9183673469387763    	0.9907501218614114    
-2.387755102040817    	-0.9183673469387763    	0.9653983363051881    
-2.020408163265307    	-0.9183673469387763    	0.9316833057459517    
-1.6530612244897966    	-0.9183673469387763    	0.8797179352283839    
-1.2857142857142865    	-0.9183673469387763    	0.791979456764422    
-0.9183673469387763    	-0.9183673469387763    	0.6467476013600321    
-0.5510204081632661    	-0.9183673469387763    	0.4307531079080534    
-0.18367346938775592    	-0.9183673469387763    	0.15426085592302619    
0.1836734693877543    	-0.9183673469387763    	-0.1454895106502219    
0.5510204081632646    	-0.9183673469387763    	-0.4192828871666946    
0.9183673469387748    	-0.9183673469387763    	-0.629879629681564    
1.285714285714285    	-0.9183673469387763    	-0.76701485868029    
1.653061224489795    	-0.9183673469387763    	-0.843957835270033    
2.0204081632653055    	-0.9183673469387763    	-0.8824288284448271    
2.3877551020408156    	-0.9183673469387763    	-0.8999506061927349    
2.755102040816326    	-0.9183673469387763    	-0.9064102634690749    
3.122448979591836    	-0.9183673469387763    	-0.9063880357269529    
3.489795918367346    	-0.9183673469387763    	-0.9019630974913362    
3.8571428571428563    	-0.9183673469387763    	-0.8942013943076853    
4.224489795918367    	-0.9183673469387763    	-0.8837277970906975    
4.591836734693877    	-0.9183673469387763    	-0.8709388596339608    
4.959183673469387    	-0.9183673469387763    	-0.8560974985244056    
5.326530612244897    	-0.9183673469387763    	-0.83938348100872    
5.693877551020408    	-0.9183673469387763    	-0.8209229199629576    
6.061224489795918    	-0.9183673469387763    	-0.8008062997266409    
6.428571428571428    	-0.9183673469387763    	-0.7790998476803253    
6.795918367346938    	-0.9183673469387763    	-0.755852905212489    
7.163265306122448    	-0.9183673469387763    	-0.731102822536746    
7.530612244897958    	-0.9183673469387763    	-0.7048782807158737    
7.897959183673469    	-0.9183673469387763    	-0.6772015910467764    
8.26530612244898    	-0.9183673469387763    	-0.6480903152650392    
8.63265306122449    	-0.9183673469387763    	-0.6175584258821529    
9.    	-0.9183673469387763    	-0.5856171496116491    

-9.    	-0.5510204081632661    	1.4046491510162824    
-8.63265306122449    	-0.5510204081632661    	1.3721006946920316    
-8.26530612244898    	-0.5510204081632661    	1.3408797017966338    
-7.8979591836734695    	-0.5510204081632661    	1.3109820146221434    
-7.530612244897959    	-0.5510204081632661    	1.2824024449576632    
-7.163265306122449    	-0.5510204081632661    	1.2551344521821313    
-6.795918367346939    	-0.5510204081632661    	1.2291696978439552    
-6.428571428571429    	-0.5510204081632661    	1.2044974195540374    
-6.061224489795919    	-0.5510204081632661    	1.1811035354972748    
-5.6938775510204085    	-0.5510204081632661    	1.15896933883643    
-5.326530612244898    	-0.5510204081632661    	1.1380695530933482    
-4.959183673469388    	-0.5510204081632661    	1.1183693656530582    
-4.591836734693878    	-0.5510204081632661    	1.099819778673182    
-4.224489795918368    	-0.5510204081632661    	1.0823500923167406    
-3.8571428571428577    	-0.5510204081632661    	1.0658552398911763    
-3.4897959183673475    	-0.5510204081632661    	1.050172587143523    
-3.1224489795918373    	-0.5510204081632661    	1.0350289201761216    
-2.755102040816327    	-0.5510204081632661    	1.019868885019551    
-2.387755102040817    	-0.5510204081632661    	1.003213826916545    
-2.020408163265307    	-0.5510204081632661    	0.9806655315315624    
-1.6530612244897966    	-0.5510204081632661    	0.9408086380118048    
-1.2857142857142865    	-0.5510204081632661    	0.861505989455431    
-0.9183673469387763    	-0.5510204081632661    	0.7140984395996358    
-0.5510204081632661    	-0.5510204081632661    	0.48008508690580487    
-0.18367346938775592    	-0.5510204081632661    	0.17090491581637987    
0.1836734693877543    	-0.5510204081632661    	-0.1675313214806849    
0.5510204081632646    	-0.5510204081632661    	-0.47401261710155557    
0.9183673469387748    	-0.5510204081632661    	-0.7026282188582773    
1.285714285714285    	-0.5510204081632661    	-0.8419391423084083    
1.653061224489795    	-0.5510204081632661    	-0.9104462889905636    
2.0204081632653055    	-0.5510204081632661    	-0.9368088051675473    
2.3877551020408156    	-0.5510204081632661    	-0.943163847741201    
2.755102040816326    	-0.5510204081632661    	-0.9409267775643236    
3.122448979591836    	-0.5510204081632661    	-0.9344958089724563    
3.489795918367346    	-0.5510204081632661    	-0.9253495967228649    
3.8571428571428563    	-0.5510204081632661    	-0.9140434947849705    
4.224489795918367    	-0.5510204081632661    	-0.9008507170564323    
4.591836734693877    	-0.5510204081632661    	-0.8859338977902163    
4.959183673469387    	-0.5510204081632661    	-0.8693981036788809    
5.326530612244897    	-0.5510204081632661    	-0.8513140345594041    
5.693877551020408    	-0.5510204081632661    	-0.8317306882741641    
6.061224489795918    	-0.5510204081632661    	-0.8106828774381327    
6.428571428571428    	-0.5510204081632661    	-0.7881958785294645    
6.795918367346938    	-0.5510204081632661    	-0.7642883983853964    
7.163265306122448    	-0.5510204081632661    	-0.7389745188210319    
7.530612244897958    	-0.5510204081632661    	-0.7122650022254684    
7.897959183673469    	-0.5510204081632661    	-0.6841681870502982    
8.26530612244898    	-0.5510204081632661    	-0.6546906139165839    
8.63265306122449    	-0.5510204081632661    	-0.6238374710352217    
9.    	-0.5510204081632661    	-0.5916129161141583    

-9.    	-0.18367346938775592    	1.404960498180231    
-8.63265306122449    	-0.18367346938775592    	1.3725559041511926    
-8.26530612244898    	-0.18367346938775592    	1.3414982840373577    
-7.8979591836734695    	-0.18367346938775592    	1.311787169248491    
-7.530612244897959    	-0.18367346938775592    	1.28342197427487    
-7.163265306122449    	-0.18367346938775592    	1.2564019598557536    
-6.795918367346939    	-0.18367346938775592    	1.2307261818678557    
-6.428571428571429    	-0.18367346938775592    	1.2063934192387038    
-6.061224489795919    	-0.18367346938775592    	1.183402070440675    
-5.6938775510204085    	-0.18367346938775592    	1.161750001886551    
-5.326530612244898    	-0.18367346938775592    	1.1414343208860518    
-4.959183673469388    	-0.18367346938775592    	1.1224510270095047    
-4.591836734693878    	-0.18367346938775592    	1.10479446109257    
-4.224489795918368    	-0.18367346938775592    	1.0884563996735916    
-3.8571428571428577    	-0.18367346938775592    	1.0734244055924438    
-3.4897959183673475    	-0.18367346938775592    	1.0596774060360763    
-3.1224489795918373    	-0.18367346938775592    	1.0471633500652409    
-2.755102040816327    	-0.18367346938775592    	1.0356630721322517    
-2.387755102040817    	-0.18367346938775592    	1.0241182294387905    
-2.020408163265307    	-0.18367346938775592    	1.0083156640269137    
-1.6530612244897966    	-0.18367346938775592    	0.9759546706476929    
-1.2857142857142865    	-0.18367346938775592    	0.9020730475683512    
-0.9183673469387763    	-0.18367346938775592    	0.7537615890695223    
-0.5510204081632661    	-0.18367346938775592    	0.5093411531134446    
-0.18367346938775592    	-0.18367346938775592    	0.18095574269884124    
0.1836734693877543    	-0.18367346938775592    	-0.18028102383170094    
0.5510204081632646    	-0.18367346938775592    	-0.5059675587777499    
0.9183673469387748    	-0.18367346938775592    	-0.7449902437967184    
1.285714285714285    	-0.18367346938775592    	-0.8852050758898835    
1.653061224489795    	-0.18367346938775592    	-0.9482911970950064    
2.0204081632653055    	-0.18367346938775592    	-0.9671578131314533    
2.3877551020408156    	-0.18367346938775592    	-0.9667671257320016    
2.755102040816326    	-0.18367346938775592    	-0.9594198401455796    
3.122448979591836    	-0.18367346938775592    	-0.9493291143301305    
3.489795918367346    	-0.18367346938775592    	-0.937553291083973    
3.8571428571428563    	-0.18367346938775592    	-0.9243115359547929    
4.224489795918367    	-0.18367346938775592    	-0.9096558998818383    
4.591836734693877    	-0.18367346938775592    	-0.8936074556781594    
4.959183673469387    	-0.18367346938775592    	-0.8761786405038821    
5.326530612244897    	-0.18367346938775592    	-0.8573776778206624    
5.693877551020408    	-0.18367346938775592    	-0.8372102267928401    
6.061224489795918    	-0.18367346938775592    	-0.8156802878500876    
6.428571428571428    	-0.18367346938775592    	-0.7927907536826857    
6.795918367346938    	-0.18367346938775592    	-0.7685437578778515    
7.163265306122448    	-0.18367346938775592    	-0.7429409019632088    
7.530612244897958    	-0.18367346938775592    	-0.7159834070112299    
7.897959183673469    	-0.18367346938775592    	-0.6876722171452007    
8.26530612244898    	-0.18367346938775592    	-0.6580080716258626    
8.63265306122449    	-0.18367346938775592    	-0.6269915559629378    
9.    	-0.18367346938775592    	-0.5946231387466616    

-9.    	0.1836734693877543    	1.404960498180231    
-8.63265306122449    	0.1836734693877543    	1.3725559041511926    
-8.26530612244898    	0.1836734693877543    	1.3414982840373577    
-7.8979591836734695    	0.1836734693877543    	1.311787169248491    
-7.530612244897959    	0.1836734693877543    	1.28342197427487    
-7.163265306122449    	0.1836734693877543    	1.2564019598557536    
-6.795918367346939    	0.1836734693877543    	1.2307261818678557    
-6.428571428571429    	0.1836734693877543    	1.2063934192387038    
-6.061224489795919    	0.1836734693877543    	1.183402070440675    
-5.6938775510204085    	0.1836734693877543    	1.161750001886551    
-5.326530612244898    	0.1836734693877543    	1.1414343208860518    
-4.959183673469388    	0.1836734693877543    	1.1224510270095047    
-4.591836734693878    	0.1836734693877543    	1.10479446109257    
-4.224489795918368    	0.1836734693877543    	1.0884563996735916    
-3.8571428571428577    	0.1836734693877543    	1.073424405592444    
-3.4897959183673475    	0.1836734693877543    	1.0596774060360763    
-3.1224489795918373    	0.1836734693877543    	1.0471633500652409    
-2.755102040816327    	0.1836734693877543    	1.035663072132252    
-2.387755102040817    	0.1836734693877543    	1.0241182294387905    
-2.020408163265307    	0.1836734693877543    	1.0083156640269137    
-1.6530612244897966    	0.1836734693877543    	0.975954670647693    
-1.2857142857142865    	0.1836734693877543    	0.9020730475683514    
-0.9183673469387763    	0.1836734693877543    	0.7537615890695224    
-0.5510204081632661    	0.1836734693877543    	0.5093411531134446    
-0.18367346938775592    	0.1836734693877543    	0.1809557426988412    
0.1836734693877543    	0.1836734693877543    	-0.18028102383170097    
0.5510204081632646    	0.1836734693877543    	-0.50596755877775    
0.9183673469387748    	0.1836734693877543    	-0.7449902437967185    
1.285714285714285    	0.1836734693877543    	-0.8852050758898836    
1.653061224489795    	0.1836734693877543    	-0.9482911970950064    
2.0204081632653055    	0.1836734693877543    	-0.9671578131314533    
2.3877551020408156    	0.1836734693877543    	-0.9667671257320016    
2.755102040816326    	0.1836734693877543    	-0.9594198401455797    
3.122448979591836    	0.1836734693877543    	-0.9493291143301306    
3.489795918367346    	0.1836734693877543    	-0.937553291083973    
3.8571428571428563    	0.1836734693877543    	-0.924311535954793    
4.224489795918367    	0.1836734693877543    	-0.9096558998818383    
4.591836734693877    	0.1836734693877543    	-0.8936074556781594    
4.959183673469387    	0.1836734693877543    	-0.8761786405038821    
5.326530612244897    	0.1836734693877543    	-0.8573776778206624    
5.693877551020408    	0.1836734693877543    	-0.8372102267928401    
6.061224489795918    	0.1836734693877543    	-0.8156802878500876    
6.428571428571428    	0.1836734693877543    	-0.7927907536826857    
6.795918367346938    	0.1836734693877543    	-0.7685437578778515    
7.163265306122448    	0.1836734693877543    	-0.7429409019632088    
7.530612244897958    	0.1836734693877543    	-0.7159834070112299    
7.897959183673469    	0.1836734693877543    	-0.6876722171452007    
8.26530612244898    	0.1836734693877543    	-0.6580080716258626    
8.63265306122449    	0.1836734693877543    	-0.6269915559629378    
9.    	0.1836734693877543    	-0.5946231387466616    

-9.    	0.5510204081632646    	1.4046491510162824    
-8.63265306122449    	0.5510204081632646    	1.3721006946920316    
-8.26530612244898    	0.5510204081632646    	1.3408797017966338    
-7.8979591836734695    	0.5510204081632646    	1.3109820146221434    
-7.530612244897959    	0.5510204081632646    	1.2824024449576632    
-7.163265306122449    	0.5510204081632646    	1.2551344521821313    
-6.795918367346939    	0.5510204081632646    	1.2291696978439552    
-6.428571428571429    	0.5510204081632646    	1.2044974195540374    
-6.061224489795919    	0.5510204081632646    	1.1811035354972748    
-5.6938775510204085    	0.5510204081632646    	1.15896933883643    
-5.326530612244898    	0.5510204081632646    	1.1380695530933482    
-4.959183673469388    	0.5510204081632646    	1.1183693656530582    
-4.591836734693878    	0.5510204081632646    	1.099819778673182    
-4.224489795918368    	0.5510204081632646    	1.0823500923167406    
-3.8571428571428577    	0.5510204081632646    	1.0658552398911765    
-3.4897959183673475    	0.5510204081632646    	1.050172587143523    
-3.1224489795918373    	0.5510204081632646    	1.0350289201761216    
-2.755102040816327    	0.5510204081632646    	1.019868885019551    
-2.387755102040817    	0.5510204081632646    	1.003213826916545    
-2.020408163265307    	0.5510204081632646    	0.9806655315315627    
-1.6530612244897966    	0.5510204081632646    	0.940808638011805    
-1.2857142857142865    	0.5510204081632646    	0.8615059894554312    
-0.9183673469387763    	0.5510204081632646    	0.7140984395996361    
-0.5510204081632661    	0.5510204081632646    	0.48008508690580515    
-0.18367346938775592    	0.5510204081632646    	0.1709049158163799    
0.1836734693877543    	0.5510204081632646    	-0.16753132148068503    
0.5510204081632646    	0.5510204081632646    	-0.4740126171015558    
0.9183673469387748    	0.5510204081632646    	-0.7026282188582774    
1.285714285714285    	0.5510204081632646    	-0.8419391423084086    
1.653061224489795    	0.5510204081632646    	-0.9104462889905638    
2.0204081632653055    	0.5510204081632646    	-0.9368088051675475    
2.3877551020408156    	0.5510204081632646    	-0.9431638477412013    
2.755102040816326    	0.5510204081632646    	-0.9409267775643239    
3.122448979591836    	0.5510204081632646    	-0.9344958089724564    
3.489795918367346    	0.5510204081632646    	-0.925349596722865    
3.8571428571428563    	0.5510204081632646    	-0.9140434947849706    
4.224489795918367    	0.5510204081632646    	-0.9008507170564325    
4.591836734693877    	0.5510204081632646    	-0.8859338977902166    
4.959183673469387    	0.5510204081632646    	-0.8693981036788809    
5.326530612244897    	0.5510204081632646    	-0.8513140345594041    
5.693877551020408    	0.5510204081632646    	-0.8317306882741641    
6.061224489795918    	0.5510204081632646    	-0.8106828774381327    
6.428571428571428    	0.5510204081632646    	-0.7881958785294645    
6.795918367346938    	0.5510204081632646    	-0.7642883983853964    
7.163265306122448    	0.5510204081632646    	-0.7389745188210319    
7.530612244897958    	0.5510204081632646    	-0.7122650022254684    
7.897959183673469    	0.5510204081632646    	-0.6841681870502982    
8.26530612244898    	0.5510204081632646    	-0.6546906139165839    
8.63265306122449    	0.5510204081632646    	-0.6238374710352217    
9.    	0.5510204081632646    	-0.5916129161141583    

-9.    	0.9183673469387748    	1.404051135450883    
-8.63265306122449    	0.9183673469387748    	1.371219400476072    
-8.26530612244898    	0.9183673469387748    	1.3396771540821986    
-7.8979591836734695    	0.9183673469387748    	1.309413169555731    
-7.530612244897959    	0.9183673469387748    	1.2804134743851783    
-7.163265306122449    	0.9183673469387748    	1.252660506834955    
-6.795918367346939    	0.9183673469387748    	1.2261319556081576    
-6.428571428571429    	0.9183673469387748    	1.200799139642008    
-6.061224489795919    	0.9183673469387748    	1.1766247087228923    
-5.6938775510204085    	0.9183673469387748    	1.153559321462333    
-5.326530612244898    	0.9183673469387748    	1.1315367504797738    
-4.959183673469388    	0.9183673469387748    	1.1104665114356926    
-4.591836734693878    	0.9183673469387748    	1.090222491454036    
-4.224489795918368    	0.9183673469387748    	1.0706249232881153    
-3.8571428571428577    	0.9183673469387748    	1.0514108903510009    
-3.4897959183673475    	0.9183673469387748    	1.032183838849104    
-3.1224489795918373    	0.9183673469387748    	1.0123188978677278    
-2.755102040816327    	0.9183673469387748    	0.9907501218614116    
-2.387755102040817    	0.9183673469387748    	0.9653983363051885    
-2.020408163265307    	0.9183673469387748    	0.931683305745952    
-1.6530612244897966    	0.9183673469387748    	0.8797179352283843    
-1.2857142857142865    	0.9183673469387748    	0.7919794567644223    
-0.9183673469387763    	0.9183673469387748    	0.6467476013600323    
-0.5510204081632661    	0.9183673469387748    	0.43075310790805355    
-0.18367346938775592    	0.9183673469387748    	0.15426085592302627    
0.1836734693877543    	0.9183673469387748    	-0.14548951065022198    
0.5510204081632646    	0.9183673469387748    	-0.41928288716669476    
0.9183673469387748    	0.9183673469387748    	-0.6298796296815643    
1.285714285714285    	0.9183673469387748    	-0.7670148586802903    
1.653061224489795    	0.9183673469387748    	-0.8439578352700332    
2.0204081632653055    	0.9183673469387748    	-0.8824288284448275    
2.3877551020408156    	0.9183673469387748    	-0.8999506061927351    
2.755102040816326    	0.9183673469387748    	-0.9064102634690749    
3.122448979591836    	0.9183673469387748    	-0.906388035726953    
3.489795918367346    	0.9183673469387748    	-0.9019630974913363    
3.8571428571428563    	0.9183673469387748    	-0.8942013943076854    
4.224489795918367    	0.9183673469387748    	-0.8837277970906975    
4.591836734693877    	0.9183673469387748    	-0.870938859633961    
4.959183673469387    	0.9183673469387748    	-0.8560974985244059    
5.326530612244897    	0.9183673469387748    	-0.83938348100872    
5.693877551020408    	0.9183673469387748    	-0.8209229199629576    
6.061224489795918    	0.9183673469387748    	-0.8008062997266409    
6.428571428571428    	0.9183673469387748    	-0.7790998476803253    
6.795918367346938    	0.9183673469387748    	-0.755852905212489    
7.163265306122448    	0.9183673469387748    	-0.731102822536746    
7.530612244897958    	0.9183673469387748    	-0.7048782807158737    
7.897959183673469    	0.9183673469387748    	-0.6772015910467764    
8.26530612244898    	0.9183673469387748    	-0.6480903152650392    
8.63265306122449    	0.9183673469387748    	-0.6175584258821529    
9.    	0.9183673469387748    	-0.5856171496116491    

-9.    	1.285714285714285    	1.4032147997836155    
-8.63265306122449    	1.285714285714285    	1.3699689783816091    
-8.26530612244898    	1.285714285714285    	1.3379582015662943    
-7.8979591836734695    	1.285714285714285    	1.30716137238782    
-7.530612244897959    	1.285714285714285    	1.2775523355478917    
-7.163265306122449    	1.285714285714285    	1.2490983623458207    
-6.795918367346939    	1.285714285714285    	1.221758084097734    
-6.428571428571429    	1.285714285714285    	1.1954786348745938    
-6.061224489795919    	1.285714285714285    	1.1701916428033992    
-5.6938775510204085    	1.285714285714285    	1.1458075160202257    
-5.326530612244898    	1.285714285714285    	1.1222071565116014    
-4.959183673469388    	1.285714285714285    	1.099229717822344    
-4.591836734693878    	1.285714285714285    	1.0766541487628447    
-4.224489795918368    	1.285714285714285    	1.0541707551038666    
-3.8571428571428577    	1.285714285714285    	1.0313363278744296    
-3.4897959183673475    	1.285714285714285    	1.007501339078603    
-3.1224489795918373    	1.285714285714285    	0.9816866808325454    
-2.755102040816327    	1.285714285714285    	0.9523575564828457    
-2.387755102040817    	1.285714285714285    	0.9169615931525575    
-2.020408163265307    	1.285714285714285    	0.8709732021179606    
-1.6530612244897966    	1.285714285714285    	0.8063496827407346    
-1.2857142857142865    	1.285714285714285    	0.7105558128127963    
-0.9183673469387763    	1.285714285714285    	0.5692659831294635    
-0.5510204081632661    	1.285714285714285    	0.3748073803800487    
-0.18367346938775592    	1.285714285714285    	0.13609670894339387    
0.1836734693877543    	1.285714285714285    	-0.11922873726492549    
0.5510204081632646    	1.285714285714285    	-0.3552405332330257    
0.9183673469387748    	1.285714285714285    	-0.5443013850453312    
1.285714285714285    	1.285714285714285    	-0.6774945883229999    
1.653061224489795    	1.285714285714285    	-0.7624929563767193    
2.0204081632653055    	1.285714285714285    	-0.8136220984111716    
2.3877551020408156    	1.285714285714285    	-0.8434172366344399    
2.755102040816326    	1.285714285714285    	-0.8599210716848448    
3.122448979591836    	1.285714285714285    	-0.8676591922861063    
3.489795918367346    	1.285714285714285    	-0.869183971315171    
3.8571428571428563    	1.285714285714285    	-0.8660302054254502    
4.224489795918367    	1.285714285714285    	-0.8591770025007845    
4.591836734693877    	1.285714285714285    	-0.8492738905371054    
4.959183673469387    	1.285714285714285    	-0.8367640785053928    
5.326530612244897    	1.285714285714285    	-0.8219572606348835    
5.693877551020408    	1.285714285714285    	-0.805074488115186    
6.061224489795918    	1.285714285714285    	-0.7862766074014832    
6.428571428571428    	1.285714285714285    	-0.7656827165072466    
6.795918367346938    	1.285714285714285    	-0.7433824072964014    
7.163265306122448    	1.285714285714285    	-0.7194440516419474    
7.530612244897958    	1.285714285714285    	-0.6939205154729229    
7.897959183673469    	1.285714285714285    	-0.6668531674732012    
8.26530612244898    	1.285714285714285    	-0.6382747363434707    
8.63265306122449    	1.285714285714285    	-0.6082113773820258    
9.    	1.285714285714285    	-0.5766841875387179    

-9.    	1.653061224489795    	1.4022102232915914    
-8.63265306122449    	1.653061224489795    	1.3684317433290476    
-8.26530612244898    	1.653061224489795    	1.3358201592394416    
-7.8979591836734695    	1.653061224489795    	1.3043424786472877    
-7.530612244897959    	1.653061224489795    	1.2739580041464778    
-7.163265306122449    	1.653061224489795    	1.2446161019836661    
-6.795918367346939    	1.653061224489795    	1.2162531924997229    
-6.428571428571429    	1.653061224489795    	1.1887886427176328    
-6.061224489795919    	1.653061224489795    	1.1621190898757996    
-5.6938775510204085    	1.653061224489795    	1.1361104916432532    
-5.326530612244898    	1.653061224489795    	1.1105868356866908    
-4.959183673469388    	1.653061224489795    	1.0853138686454555    
-4.591836734693878    	1.653061224489795    	1.0599752918973921    
-4.224489795918368    	1.653061224489795    	1.034137406406482    
-3.8571428571428577    	1.653061224489795    	1.0071958318435341    
-3.4897959183673475    	1.653061224489795    	0.9782941226616231    
-3.1224489795918373    	1.653061224489795    	0.9461977353610816    
-2.755102040816327    	1.653061224489795    	0.909094829538274    
-2.387755102040817    	1.653061224489795    	0.8642727628393791    
-2.020408163265307    	1.653061224489795    	0.8076057508966996    
-1.6530612244897966    	1.653061224489795    	0.7329352842389225    
-1.2857142857142865    	1.653061224489795    	0.6320338339499065    
-0.9183673469387763    	1.653061224489795    	0.4966788751176251    
-0.5510204081632661    	1.653061224489795    	0.3237236623443492    
-0.18367346938775592    	1.653061224489795    	0.12073428498427145    
0.1836734693877543    	1.653061224489795    	-9.30708114315841600e-2
0.5510204081632646    	1.653061224489795    	-0.2933613133231073    
0.9183673469387748    	1.653061224489795    	-0.4609187751592737    
1.285714285714285    	1.653061224489795    	-0.588177107585891    
1.653061224489795    	1.653061224489795    	-0.6782830560006882    
2.0204081632653055    	1.653061224489795    	-0.7394591453156916    
2.3877551020408156    	1.653061224489795    	-0.7799329044470427    
2.755102040816326    	1.653061224489795    	-0.8058628428660539    
3.122448979591836    	1.653061224489795    	-0.8213747449404236    
3.489795918367346    	1.653061224489795    	-0.8291812530239722    
3.8571428571428563    	1.653061224489795    	-0.8310942075203354    
4.224489795918367    	1.653061224489795    	-0.828348151929181    
4.591836734693877    	1.653061224489795    	-0.8217995317974337    
4.959183673469387    	1.653061224489795    	-0.8120527274542853    
5.326530612244897    	1.653061224489795    	-0.7995414379357537    
5.693877551020408    	1.653061224489795    	-0.7845819618639945    
6.061224489795918    	1.653061224489795    	-0.7674085525996648    
6.428571428571428    	1.653061224489795    	-0.7481972224760668    
6.795918367346938    	1.653061224489795    	-0.7270820138241711    
7.163265306122448    	1.653061224489795    	-0.7041662894055738    
7.530612244897958    	1.653061224489795    	-0.67953068219729    
7.897959183673469    	1.653061224489795    	-0.6532387718584497    
8.26530612244898    	1.653061224489795    	-0.6253411921423988    
8.63265306122449    	1.653061224489795    	-0.5958786404552452    
9.    	1.653061224489795    	-0.5648841091724743    

-9.    	2.0204081632653055    	1.401126497824516    
-8.63265306122449    	2.0204081632653055    	1.3667119189047123    
-8.26530612244898    	2.0204081632653055    	1.3333856787166858    
-7.8979591836734695    	2.0204081632653055    	1.3011017465433719    
-7.530612244897959    	2.0204081632653055    	1.2698036868806493    
-7.163265306122449    	2.0204081632653055    	1.239421770946837    
-6.795918367346939    	2.0204081632653055    	1.2098691342882164    
-6.428571428571429    	2.0204081632653055    	1.1810366156934253    
-6.061224489795919    	2.0204081632653055    	1.1527857553599683    
-5.6938775510204085    	2.0204081632653055    	1.1249391990422626    
-5.326530612244898    	2.0204081632653055    	1.0972674138646352    
-4.959183673469388    	2.0204081632653055    	1.069470119036357    
-4.591836734693878    	2.0204081632653055    	1.0411501011387534    
-4.224489795918368    	2.0204081632653055    	1.011776037410516    
-3.8571428571428577    	2.0204081632653055    	0.9806295335292672    
-3.4897959183673475    	2.0204081632653055    	0.9467298714518348    
-3.1224489795918373    	2.0204081632653055    	0.9087284280052466    
-2.755102040816327    	2.0204081632653055    	0.864764740997509    
-2.387755102040817    	2.0204081632653055    	0.8122818836657857    
-2.020408163265307    	2.0204081632653055    	0.7478266112216427    
-1.6530612244897966    	2.0204081632653055    	0.6669634876046642    
-1.2857142857142865    	2.0204081632653055    	0.5646831474763004    
-0.9183673469387763    	2.0204081632653055    	0.43692545096664887    
-0.5510204081632661    	2.0204081632653055    	0.2834021363682501    
-0.18367346938775592    	2.0204081632653055    	0.11037317440947447    
0.1836734693877543    	2.0204081632653055    	-6.9215323514013490e-2
0.5510204081632646    	2.0204081632653055    	-0.23954541000423452    
0.9183673469387748    	2.0204081632653055    	-0.3876709736655238    
1.285714285714285    	2.0204081632653055    	-0.5073320437695111    
1.653061224489795    	2.0204081632653055    	-0.598816882023656    
2.0204081632653055    	2.0204081632653055    	-0.6661856282978608    
2.3877551020408156    	2.0204081632653055    	-0.7144476479306752    
2.755102040816326    	2.0204081632653055    	-0.7480383769825152    
3.122448979591836    	2.0204081632653055    	-0.7704110602418144    
3.489795918367346    	2.0204081632653055    	-0.78412262447141    
3.8571428571428563    	2.0204081632653055    	-0.7910335318632948    
4.224489795918367    	2.0204081632653055    	-0.7924924055904411    
4.591836734693877    	2.0204081632653055    	-0.7894799636960211    
4.959183673469387    	2.0204081632653055    	-0.7827146005024127    
5.326530612244897    	2.0204081632653055    	-0.7727276387709245    
5.693877551020408    	2.0204081632653055    	-0.7599162919202302    
6.061224489795918    	2.0204081632653055    	-0.7445808407410596    
6.428571428571428    	2.0204081632653055    	-0.7269508181090856    
6.795918367346938    	2.0204081632653055    	-0.7072035782698909    
7.163265306122448    	2.0204081632653055    	-0.6854775810259708    
7.530612244897958    	2.0204081632653055    	-0.6618819875886874    
7.897959183673469    	2.0204081632653055    	-0.63650366241176    
8.26530612244898    	2.0204081632653055    	-0.6094123342768691    
8.63265306122449    	2.0204081632653055    	-0.5806644386881359    
9.    	2.0204081632653055    	-0.5503060063626253    

-9.    	2.3877551020408156    	1.4000684299983877    
-8.63265306122449    	2.3877551020408156    	1.3649314867681503    
-8.26530612244898    	2.3877551020408156    	1.3307974814667152    
-7.8979591836734695    	2.3877551020408156    	1.2976070957700796    
-7.530612244897959    	2.3877551020408156    	1.2652881137509633    
-7.163265306122449    	2.3877551020408156    	1.2337520194166112    
-6.795918367346939    	2.3877551020408156    	1.202889544065959    
-6.428571428571429    	2.3877551020408156    	1.1725647972075997    
-6.061224489795919    	2.3877551020408156    	1.1426074765322103    
-5.6938775510204085    	2.3877551020408156    	1.1128024617952115    
-5.326530612244898    	2.3877551020408156    	1.0828758384674704    
-4.959183673469388    	2.3877551020408156    	1.052476055431705    
-4.591836734693878    	2.3877551020408156    	1.0211484963605932    
-4.224489795918368    	2.3877551020408156    	0.9883012810100053    
-3.8571428571428577    	2.3877551020408156    	0.9531597734353664    
-3.4897959183673475    	2.3877551020408156    	0.914707504060076    
-3.1224489795918373    	2.3877551020408156    	0.8716130658762926    
-2.755102040816327    	2.3877551020408156    	0.8221482533982671    
-2.387755102040817    	2.3877551020408156    	0.7641165781127041    
-2.020408163265307    	2.3877551020408156    	0.6948411504660579    
-1.6530612244897966    	2.3877551020408156    	0.6113180447953144    
-1.2857142857142865    	2.3877551020408156    	0.5107203247401737    
-0.9183673469387763    	2.3877551020408156    	0.39144481553659677    
-0.5510204081632661    	2.3877551020408156    	0.25460702897125825    
-0.18367346938775592    	2.3877551020408156    	0.10524806551380986    
0.1836734693877543    	2.3877551020408156    	-4.78969618070203660e-2
0.5510204081632646    	2.3877551020408156    	-0.1945570497959141    
0.9183673469387748    	2.3877551020408156    	-0.32599708542414313    
1.285714285714285    	2.3877551020408156    	-0.4371759682220558    
1.653061224489795    	2.3877551020408156    	-0.5269781864029776    
2.0204081632653055    	2.3877551020408156    	-0.5970069147309474    
2.3877551020408156    	2.3877551020408156    	-0.6500890895662649    
2.755102040816326    	2.3877551020408156    	-0.6892286365719446    
3.122448979591836    	2.3877551020408156    	-0.7171024453015319    
3.489795918367346    	2.3877551020408156    	-0.7359070042683225    
3.8571428571428563    	2.3877551020408156    	-0.7473705189580654    
4.224489795918367    	2.3877551020408156    	-0.7528243963786017    
4.591836734693877    	2.3877551020408156    	-0.7532851061065323    
4.959183673469387    	2.3877551020408156    	-0.7495272840864321    
5.326530612244897    	2.3877551020408156    	-0.742142810562431    
5.693877551020408    	2.3877551020408156    	-0.7315863018618505    
6.061224489795918    	2.3877551020408156    	-0.718209309101973    
6.428571428571428    	2.3877551020408156    	-0.7022857468119312    
6.795918367346938    	2.3877551020408156    	-0.6840307352363046    
7.163265306122448    	2.3877551020408156    	-0.6636145766844164    
7.530612244897958    	2.3877551020408156    	-0.6411731616476731    
7.897959183673469    	2.3877551020408156    	-0.6168157588271392    
8.26530612244898    	2.3877551020408156    	-0.5906308842155696    
8.63265306122449    	2.3877551020408156    	-0.5626907537402455    
9.    	2.3877551020408156    	-0.533054685725168    

-9.    	2.755102040816326    	1.399152891783983    
-8.63265306122449    	2.755102040816326    	1.363225641872577    
-8.26530612244898    	2.755102040816326    	1.3282126608160283    
-7.8979591836734695    	2.755102040816326    	1.2940419140571884    
-7.530612244897959    	2.755102040816326    	1.2606263923119079    
-7.163265306122449    	2.755102040816326    	1.2278603917090987    
-6.795918367346939    	2.755102040816326    	1.195614736778174    
-6.428571428571429    	2.755102040816326    	1.1637306193558339    
-6.061224489795919    	2.755102040816326    	1.132011625317665    
-5.6938775510204085    	2.755102040816326    	1.1002133955221358    
-5.326530612244898    	2.755102040816326    	1.0680302212484103    
-4.959183673469388    	2.755102040816326    	1.0350777259341113    
-4.591836734693878    	2.755102040816326    	1.0008706849793656    
-4.224489795918368    	2.755102040816326    	0.9647951032905003    
-3.8571428571428577    	2.755102040816326    	0.9260741625142609    
-3.4897959183673475    	2.755102040816326    	0.883729078550435    
-3.1224489795918373    	2.755102040816326    	0.8365392187477719    
-2.755102040816327    	2.755102040816326    	0.7830125635088697    
-2.387755102040817    	2.755102040816326    	0.7213897940669196    
-2.020408163265307    	2.755102040816326    	0.6497243252668392    
-1.6530612244897966    	2.755102040816326    	0.5661032950574084    
-1.2857142857142865    	2.755102040816326    	0.46908325563812847    
-0.9183673469387763    	2.755102040816326    	0.35836332675124966    
-0.5510204081632661    	2.755102040816326    	0.23555061998600124    
-0.18367346938775592    	2.755102040816326    	0.10462437973593078    
0.1836734693877543    	2.755102040816326    	-2.838114774925803400e-2
0.5510204081632646    	2.755102040816326    	-0.15660851253077376    
0.9183673469387748    	2.755102040816326    	-0.27402346835891267    
1.285714285714285    	2.755102040816326    	-0.3766467708401272    
1.653061224489795    	2.755102040816326    	-0.46287130838518814    
2.0204081632653055    	2.755102040816326    	-0.5329979612518454    
2.3877551020408156    	2.755102040816326    	-0.5884701772405971    
2.755102040816326    	2.755102040816326    	-0.6312008184026637    
3.122448979591836    	2.755102040816326    	-0.6631364698931279    
3.489795918367346    	2.755102040816326    	-0.6860364504787981    
3.8571428571428563    	2.755102040816326    	-0.7013927797570763    
4.224489795918367    	2.755102040816326    	-0.7104260903792134    
4.591836734693877    	2.755102040816326    	-0.7141151664454213    
4.959183673469387    	2.755102040816326    	-0.7132368263089551    
5.326530612244897    	2.755102040816326    	-0.7084050650634873    
5.693877551020408    	2.755102040816326    	-0.7001051073088913    
6.061224489795918    	2.755102040816326    	-0.6887213296075445    
6.428571428571428    	2.755102040816326    	-0.6745594406802821    
6.795918367346938    	2.755102040816326    	-0.6578637996686363    
7.163265306122448    	2.755102040816326    	-0.6388308206970206    
7.530612244897958    	2.755102040816326    	-0.6176193119287341    
7.897959183673469    	2.755102040816326    	-0.5943584488343645    
8.26530612244898    	2.755102040816326    	-0.5691539352849994    
8.63265306122449    	2.755102040816326    	-0.5420927805647886    
9.    	2.755102040816326    	-0.5132470192308805    

-9.    	3.122448979591836    	1.3985050500684018    
-8.63265306122449    	3.122448979591836    	1.3617381582786188    
-8.26530612244898    	3.122448979591836    	1.325796958306555    
-7.8979591836734695    	3.122448979591836    	1.2905979546595625    
-7.530612244897959    	3.122448979591836    	1.2560411556374385    
-7.163265306122449    	3.122448979591836    	1.2220062520886816    
-6.795918367346939    	3.122448979591836    	1.1883478143923007    
-6.428571428571429    	3.122448979591836    	1.1548892497879928    
-6.061224489795919    	3.122448979591836    	1.1214152061558824    
-5.6938775510204085    	3.122448979591836    	1.0876620546521603    
-5.326530612244898    	3.122448979591836    	1.0533060500643385    
-4.959183673469388    	3.122448979591836    	1.0179487917765473    
-4.591836734693878    	3.122448979591836    	0.9810997632107026    
-4.224489795918368    	3.122448979591836    	0.9421561497957717    
-3.8571428571428577    	3.122448979591836    	0.9003810639524616    
-3.4897959183673475    	3.122448979591836    	0.8548831293234764    
-3.1224489795918373    	3.122448979591836    	0.8046036562858687    
-2.755102040816327    	3.122448979591836    	0.7483230017688954    
-2.387755102040817    	3.122448979591836    	0.6847053586789016    
-2.020408163265307    	3.122448979591836    	0.612409694785177    
-1.6530612244897966    	3.122448979591836    	0.5302983282313158    
-1.2857142857142865    	3.122448979591836    	0.4377614240329421    
-0.9183673469387763    	3.122448979591836    	0.3351282154225465    
-0.5510204081632661    	3.122448979591836    	0.22404814935023676    
-0.18367346938775592    	3.122448979591836    	0.1076374844674193    
0.1836734693877543    	3.122448979591836    	-9.803248732308485000e-3
0.5510204081632646    	3.122448979591836    	-0.12351503814657121    
0.9183673469387748    	3.122448979591836    	-0.22919735328177143    
1.285714285714285    	3.122448979591836    	-0.32373393548650276    
1.653061224489795    	3.122448979591836    	-0.4054753378106576    
2.0204081632653055    	3.122448979591836    	-0.4740923270217449    
2.3877551020408156    	3.122448979591836    	-0.5301947381041409    
2.755102040816326    	3.122448979591836    	-0.5749202529142514    
3.122448979591836    	3.122448979591836    	-0.6096099036827864    
3.489795918367346    	3.122448979591836    	-0.6355994975034013    
3.8571428571428563    	3.122448979591836    	-0.654108677446839    
4.224489795918367    	3.122448979591836    	-0.6661961331360466    
4.591836734693877    	3.122448979591836    	-0.6727532409283203    
4.959183673469387    	3.122448979591836    	-0.674516888402953    
5.326530612244897    	3.122448979591836    	-0.6720898901309775    
5.693877551020408    	3.122448979591836    	-0.6659627626904776    
6.061224489795918    	3.122448979591836    	-0.6565339066973233    
6.428571428571428    	3.122448979591836    	-0.6441270673640025    
6.795918367346938    	3.122448979591836    	-0.6290058735343249    
7.163265306122448    	3.122448979591836    	-0.6113856773281652    
7.530612244897958    	3.122448979591836    	-0.5914430715058266    
7.897959183673469    	3.122448979591836    	-0.5693234856883005    
8.26530612244898    	3.122448979591836    	-0.5451472290270881    
8.63265306122449    	3.122448979591836    	-0.519014293222392    
9.    	3.122448979591836    	-0.49100817376686096    

-9.    	3.489795918367346    	1.3982546867094112    
-8.63265306122449    	3.489795918367346    	1.360616937840764    
-8.26530612244898    	3.489795918367346    	1.3237193656596156    
-7.8979591836734695    	3.489795918367346    	1.2874687781888892    
-7.530612244897959    	3.489795918367346    	1.2517545882080832    
-7.163265306122449    	3.489795918367346    	1.2164450958260242    
-6.795918367346939    	3.489795918367346    	1.1813829281810226    
-6.428571428571429    	3.489795918367346    	1.146379462486186    
-6.061224489795919    	3.489795918367346    	1.111208046211945    
-5.6938775510204085    	3.489795918367346    	1.0755958380002806    
-5.326530612244898    	3.489795918367346    	1.0392141491549305    
-4.959183673469388    	3.489795918367346    	1.0016673105960603    
-4.591836734693878    	3.489795918367346    	0.9624803948727888    
-4.224489795918368    	3.489795918367346    	0.9210866995654134    
-3.8571428571428577    	3.489795918367346    	0.8768169119844202    
-3.4897959183673475    	3.489795918367346    	0.8288935366957448    
-3.1224489795918373    	3.489795918367346    	0.7764366752799565    
-2.755102040816327    	3.489795918367346    	0.7184906018105159    
-2.387755102040817    	3.489795918367346    	0.6540841606398027    
-2.020408163265307    	3.489795918367346    	0.5823398723100992    
-1.6530612244897966    	3.489795918367346    	0.5026427080075192    
-1.2857142857142865    	3.489795918367346    	0.414863872638464    
-0.9183673469387763    	3.489795918367346    	0.31960338861841564    
-0.5510204081632661    	3.489795918367346    	0.21837377288399146    
-0.18367346938775592    	3.489795918367346    	0.11362076003184265    
0.1836734693877543    	3.489795918367346    	8.503354920261074000e-3
0.5510204081632646    	3.489795918367346    	-9.35507824633330200e-2
0.9183673469387748    	3.489795918367346    	-0.18938264726064774    
1.285714285714285    	3.489795918367346    	-0.27654650487503174    
1.653061224489795    	3.489795918367346    	-0.353529838369868    
2.0204081632653055    	3.489795918367346    	-0.41973262532967426    
2.3877551020408156    	3.489795918367346    	-0.47528366084804907    
2.755102040816326    	3.489795918367346    	-0.5207979737388788    
3.122448979591836    	3.489795918367346    	-0.5571530434598814    
3.489795918367346    	3.489795918367346    	-0.5853200256586769    
3.8571428571428563    	3.489795918367346    	-0.6062546462618046    
4.224489795918367    	3.489795918367346    	-0.6208368036886953    
4.591836734693877    	3.489795918367346    	-0.6298439933734136    
4.959183673469387    	3.489795918367346    	-0.633945528005473    
5.326530612244897    	3.489795918367346    	-0.6337081100045765    
5.693877551020408    	3.489795918367346    	-0.6296066668216049    
6.061224489795918    	3.489795918367346    	-0.6220368675363931    
6.428571428571428    	3.489795918367346    	-0.6113274008452032    
6.795918367346938    	3.489795918367346    	-0.5977511081060538    
7.163265306122448    	3.489795918367346    	-0.5815346418485148    
7.530612244897958    	3.489795918367346    	-0.5628666248594785    
7.897959183673469    	3.489795918367346    	-0.5419044300006343    
8.26530612244898    	3.489795918367346    	-0.518779757163156    
8.63265306122449    	3.489795918367346    	-0.49360319356754445    
9.    	3.489795918367346    	-0.4664679311908776    

-9.    	3.8571428571428563    	1.3985327851200986    
-8.63265306122449    	3.8571428571428563    	1.360009960095212    
-8.26530612244898    	3.8571428571428563    	1.3221473215862691    
-7.8979591836734695    	3.8571428571428563    	1.284844067423333    
-7.530612244897959    	3.8571428571428563    	1.2479817238757414    
-7.163265306122449    	3.8571428571428563    	1.2114207042537037    
-6.795918367346939    	3.8571428571428563    	1.1749962026164549    
-6.428571428571429    	3.8571428571428563    	1.1385133338758096    
-6.061224489795919    	3.8571428571428563    	1.1017414544126574    
-5.6938775510204085    	3.8571428571428563    	1.0644076534204436    
-5.326530612244898    	3.8571428571428563    	1.026189518460972    
-4.959183673469388    	3.8571428571428563    	0.9867074860143938    
-4.591836734693878    	3.8571428571428563    	0.9455174428820725    
-4.224489795918368    	3.8571428571428563    	0.9021048192092566    
-3.8571428571428577    	3.8571428571428563    	0.8558822913905869    
-3.4897959183673475    	3.8571428571428563    	0.806194456829838    
-3.1224489795918373    	3.8571428571428563    	0.7523344219144331    
-2.755102040816327    	3.8571428571428563    	0.6935788850469271    
-2.387755102040817    	3.8571428571428563    	0.6292492415509033    
-2.020408163265307    	3.8571428571428563    	0.558804994150086    
-1.6530612244897966    	3.8571428571428563    	0.48197010631100007    
-1.2857142857142865    	3.8571428571428563    	0.39888081677446996    
-0.9183673469387763    	3.8571428571428563    	0.31022525810007284    
-0.5510204081632661    	3.8571428571428563    	0.21732721074425643    
-0.18367346938775592    	3.8571428571428563    	0.12212157628423609    
0.1836734693877543    	3.8571428571428563    	2.699129335341526000e-2
0.5510204081632646    	3.8571428571428563    	-6.55154656380503400e-2
0.9183673469387748    	3.8571428571428563    	-0.15301576205675727    
1.285714285714285    	3.8571428571428563    	-0.2335746943254901    
1.653061224489795    	3.8571428571428563    	-0.3058684819878012    
2.0204081632653055    	3.8571428571428563    	-0.3692089924841133    
2.3877551020408156    	3.8571428571428563    	-0.4234599870736021    
2.755102040816326    	3.8571428571428563    	-0.46889750228974236    
3.122448979591836    	3.8571428571428563    	-0.5060620354088103    
3.489795918367346    	3.8571428571428563    	-0.5356321911072224    
3.8571428571428563    	3.8571428571428563    	-0.5583312709824235    
4.224489795918367    	3.8571428571428563    	-0.5748661686469906    
4.591836734693877    	3.8571428571428563    	-0.5858922866971495    
4.959183673469387    	3.8571428571428563    	-0.5919969487382589    
5.326530612244897    	3.8571428571428563    	-0.5936947246250703    
5.693877551020408    	3.8571428571428563    	-0.5914297275562205    
6.061224489795918    	3.8571428571428563    	-0.5855815210515578    
6.428571428571428    	3.8571428571428563    	-0.576472517549279    
6.795918367346938    	3.8571428571428563    	-0.5643756278559386    
7.163265306122448    	3.8571428571428563    	-0.5495214955906467    
7.530612244897958    	3.8571428571428563    	-0.532105005841589    
7.897959183673469    	3.8571428571428563    	-0.5122909645495304    
8.26530612244898    	3.8571428571428563    	-0.49021895840426155    
8.63265306122449    	3.8571428571428563    	-0.4660074611364449    
9.    	3.8571428571428563    	-0.4397572749160172    

-9.    	4.224489795918367    	1.3994685142521208    
-8.63265306122449    	4.224489795918367    	1.3600617866042115    
-8.26530612244898    	4.224489795918367    	1.3212426788641356    
-7.8979591836734695    	4.224489795918367    	1.2829050084486442    
-7.530612244897959    	4.224489795918367    	1.2449252152077375    
-7.163265306122449    	4.224489795918367    	1.207159322792383    
-6.795918367346939    	4.224489795918367    	1.1694394277463533    
-6.428571428571429    	4.224489795918367    	1.1315697029415905    
-6.061224489795919    	4.224489795918367    	1.0933219485275878    
-5.6938775510204085    	4.224489795918367    	1.0544308062429646    
-5.326530612244898    	4.224489795918367    	1.014588891084536    
-4.959183673469388    	4.224489795918367    	0.97344231420183    
-4.591836734693878    	4.224489795918367    	0.9305874049313425    
-4.224489795918368    	4.224489795918367    	0.8855699215447317    
-3.8571428571428577    	4.224489795918367    	0.8378886893024632    
-3.4897959183673475    	4.224489795918367    	0.7870063949346213    
-3.1224489795918373    	4.224489795918367    	0.7323710694133607    
-2.755102040816327    	4.224489795918367    	0.6734522870001154    
-2.387755102040817    	4.224489795918367    	0.6097956989690039    
-2.020408163265307    	4.224489795918367    	0.5410973131493969    
-1.6530612244897966    	4.224489795918367    	0.4672939756086717    
-1.2857142857142865    	4.224489795918367    	0.3886584915892055    
-0.9183673469387763    	4.224489795918367    	0.30587820661814524    
-0.5510204081632661    	4.224489795918367    	0.22008887085014384    
-0.18367346938775592    	4.224489795918367    	0.13283747379925578    
0.1836734693877543    	4.224489795918367    	4.59630259924979500e-2
0.5510204081632646    	4.224489795918367    	-3.85894955898353100e-2
0.9183673469387748    	4.224489795918367    	-0.11898108042072714    
1.285714285714285    	4.224489795918367    	-0.19366473898612316    
1.653061224489795    	4.224489795918367    	-0.26150472113137035    
2.0204081632653055    	4.224489795918367    	-0.32181368132932175    
2.3877551020408156    	4.224489795918367    	-0.3743188143376001    
2.755102040816326    	4.224489795918367    	-0.4190832740888283    
3.122448979591836    	4.224489795918367    	-0.4564110527536356    
3.489795918367346    	4.224489795918367    	-0.48675649905790314    
3.8571428571428563    	4.224489795918367    	-0.5106500387401972    
4.224489795918367    	4.224489795918367    	-0.5286436408283632    
4.591836734693877    	4.224489795918367    	-0.541274618592317    
4.959183673469387    	4.224489795918367    	-0.5490441467715926    
5.326530612244897    	4.224489795918367    	-0.5524064670945319    
5.693877551020408    	4.224489795918367    	-0.5517652502246387    
6.061224489795918    	4.224489795918367    	-0.5474743850123859    
6.428571428571428    	4.224489795918367    	-0.5398412564609576    
6.795918367346938    	4.224489795918367    	-0.5291312228317346    
7.163265306122448    	4.224489795918367    	-0.5155724839752234    
7.530612244897958    	4.224489795918367    	-0.49936086701948257    
7.897959183673469    	4.224489795918367    	-0.48066427542073914    
8.26530612244898    	4.224489795918367    	-0.45962668552802555    
8.63265306122449    	4.224489795918367    	-0.4363716574913417    
9.    	4.224489795918367    	-0.4110053738939366    

-9.    	4.591836734693877    	1.4011866926986536    
-8.63265306122449    	4.591836734693877    	1.3609107065670432    
-8.26530612244898    	4.591836734693877    	1.3211585256009213    
-7.8979591836734695    	4.591836734693877    	1.281820806009474    
-7.530612244897959    	4.591836734693877    	1.2427716026994922    
-7.163265306122449    	4.591836734693877    	1.2038658111837823    
-6.795918367346939    	4.591836734693877    	1.1649363239600583    
-6.428571428571429    	4.591836734693877    	1.12579094725838    
-6.061224489795919    	4.591836734693877    	1.08620918272294    
-5.6938775510204085    	4.591836734693877    	1.045939070295821    
-5.326530612244898    	4.591836734693877    	1.0046944264069075    
-4.959183673469388    	4.591836734693877    	0.9621530105446168    
-4.591836734693878    	4.591836734693877    	0.9179564271673889    
-4.224489795918368    	4.591836734693877    	0.8717129239903961    
-3.8571428571428577    	4.591836734693877    	0.8230046645157347    
-3.4897959183673475    	4.591836734693877    	0.7714014682832445    
-3.1224489795918373    	4.591836734693877    	0.716483282548459    
-2.755102040816327    	4.591836734693877    	0.6578735146944082    
-2.387755102040817    	4.591836734693877    	0.5952844317684831    
-2.020408163265307    	4.591836734693877    	0.5285736829850166    
-1.6530612244897966    	4.591836734693877    	0.45780734831504794    
-1.2857142857142865    	4.591836734693877    	0.3833200546148628    
-0.9183673469387763    	4.591836734693877    	0.3057579510188373    
-0.5510204081632661    	4.591836734693877    	0.2260881610292868    
-0.18367346938775592    	4.591836734693877    	0.1455615410426201    
0.1836734693877543    	4.591836734693877    	6.5625464371790900e-2
0.5510204081632646    	4.591836734693877    	-1.220228014632107600e-2
0.9183673469387748    	4.591836734693877    	-8.64743191987620800e-2
1.285714285714285    	4.591836734693877    	-0.1559397963891232    
1.653061224489795    	4.591836734693877    	-0.21963158821508943    
2.0204081632653055    	4.591836734693877    	-0.2769035455422842    
2.3877551020408156    	4.591836734693877    	-0.3274210415144222    
2.755102040816326    	4.591836734693877    	-0.3711179961604639    
3.122448979591836    	4.591836734693877    	-0.4081367602660765    
3.489795918367346    	4.591836734693877    	-0.4387650667838692    
3.8571428571428563    	4.591836734693877    	-0.46337950833081176    
4.224489795918367    	4.591836734693877    	-0.4824001376513706    
4.591836734693877    	4.591836734693877    	-0.4962571352057063    
4.959183673469387    	4.591836734693877    	-0.505368337491722    
5.326530612244897    	4.591836734693877    	-0.5101254967942461    
5.693877551020408    	4.591836734693877    	-0.510887008654838    
6.061224489795918    	4.591836734693877    	-0.5079751135850809    
6.428571428571428    	4.591836734693877    	-0.50167599515509    
6.795918367346938    	4.591836734693877    	-0.4922416134227823    
7.163265306122448    	4.591836734693877    	-0.4798924667439654    
7.530612244897958    	4.591836734693877    	-0.46482074888858    
7.897959183673469    	4.591836734693877    	-0.4471935673589116    
8.26530612244898    	4.591836734693877    	-0.4271560266421543    
8.63265306122449    	4.591836734693877    	-0.40483407183151654    
9.    	4.591836734693877    	-0.38033704671781254    

-9.    	4.959183673469387    	1.4038057701549005    
-8.63265306122449    	4.959183673469387    	1.362686550384138    
-8.26530612244898    	4.959183673469387    	1.3220368657375339    
-7.8979591836734695    	4.959183673469387    	1.2817462987239554    
-7.530612244897959    	4.959183673469387    	1.2416889822709403    
-7.163265306122449    	4.959183673469387    	1.2017215544092932    
-6.795918367346939    	4.959183673469387    	1.1616809936734531    
-6.428571428571429    	4.959183673469387    	1.1213824221607231    
-6.061224489795919    	4.959183673469387    	1.0806170243178568    
-5.6938775510204085    	4.959183673469387    	1.0391503172524033    
-5.326530612244898    	4.959183673469387    	0.9967211297832865    
-4.959183673469388    	4.959183673469387    	0.9530418082586009    
-4.591836734693878    	4.959183673469387    	0.9078003680247524    
-4.224489795918368    	4.959183673469387    	0.8606655393149099    
-3.8571428571428577    	4.959183673469387    	0.8112958821529881    
-3.4897959183673475    	4.959183673469387    	0.7593542974699071    
-3.1224489795918373    	4.959183673469387    	0.7045292213729362    
-2.755102040816327    	4.959183673469387    	0.6465633809912077    
-2.387755102040817    	4.959183673469387    	0.5852900044455214    
-2.020408163265307    	4.959183673469387    	0.5206746465804253    
-1.6530612244897966    	4.959183673469387    	0.45285833661220876    
-1.2857142857142865    	4.959183673469387    	0.3821949784417009    
-0.9183673469387763    	4.959183673469387    	0.30927376663713424    
-0.5510204081632661    	4.959183673469387    	0.23491715706108549    
-0.18367346938775592    	4.959183673469387    	0.1601478537623186    
0.1836734693877543    	4.959183673469387    	8.61245327433042800e-2
0.5510204081632646    	4.959183673469387    	1.40541049130922100e-2
0.9183673469387748    	4.959183673469387    	-5.49047537258470400e-2
1.285714285714285    	4.959183673469387    	-0.11972933912474945    
1.653061224489795    	4.959183673469387    	-0.17959719542103822    
2.0204081632653055    	4.959183673469387    	-0.23391912804648088    
2.3877551020408156    	4.959183673469387    	-0.2823412331002484    
2.755102040816326    	4.959183673469387    	-0.3247224813660514    
3.122448979591836    	4.959183673469387    	-0.36109731799934186    
3.489795918367346    	4.959183673469387    	-0.3916325148793198    
3.8571428571428563    	4.959183673469387    	-0.41658534487685295    
4.224489795918367    	4.959183673469387    	-0.43626737188467246    
4.591836734693877    	4.959183673469387    	-0.4510156949718577    
4.959183673469387    	4.959183673469387    	-0.4611717541144943    
5.326530612244897    	4.959183673469387    	-0.46706681907941316    
5.693877551020408    	4.959183673469387    	-0.46901287452020846    
6.061224489795918    	4.959183673469387    	-0.4672975740887856    
6.428571428571428    	4.959183673469387    	-0.46218208896622065    
6.795918367346938    	4.959183673469387    	-0.4539009020449651    
7.163265306122448    	4.959183673469387    	-0.44266282887826447    
7.530612244897958    	4.959183673469387    	-0.42865274736881614    
7.897959183673469    	4.959183673469387    	-0.41203367898218135    
8.26530612244898    	4.959183673469387    	-0.3929489856875546    
8.63265306122449    	4.959183673469387    	-0.37152453455739937    
9.    	4.959183673469387    	-0.3478707430828475    

-9.    	5.326530612244897    	1.407436324639909    
-8.63265306122449    	5.326530612244897    	1.365509148992927    
-8.26530612244898    	5.326530612244897    	1.3240071033985057    
-7.8979591836734695    	5.326530612244897    	1.282820566976447    
-7.530612244897959    	5.326530612244897    	1.2418258852378106    
-7.163265306122449    	5.326530612244897    	1.2008838319915311    
-6.795918367346939    	5.326530612244897    	1.159838089245434    
-6.428571428571429    	5.326530612244897    	1.1185138557826968    
-6.061224489795919    	5.326530612244897    	1.076716751844295    
-5.6938775510204085    	5.326530612244897    	1.0342322631648764    
-5.326530612244898    	5.326530612244897    	0.9908260648183678    
-4.959183673469388    	5.326530612244897    	0.9462456832707795    
-4.591836734693878    	5.326530612244897    	0.9002240868757935    
-4.224489795918368    	5.326530612244897    	0.8524859229970463    
-3.8571428571428577    	5.326530612244897    	0.8027572090697938    
-3.4897959183673475    	5.326530612244897    	0.75077927688605    
-3.1224489795918373    	5.326530612244897    	0.6963275796791007    
-2.755102040816327    	5.326530612244897    	0.6392354969662282    
-2.387755102040817    	5.326530612244897    	0.5794224180454287    
-2.020408163265307    	5.326530612244897    	0.5169241216673928    
-1.6530612244897966    	5.326530612244897    	0.451921913747917    
-1.2857142857142865    	5.326530612244897    	0.3847654810422453    
-0.9183673469387763    	5.326530612244897    	0.3159835512431558    
-0.5510204081632661    	5.326530612244897    	0.24627691035245944    
-0.18367346938775592    	5.326530612244897    	0.1764905973724658    
0.1836734693877543    	5.326530612244897    	0.10756604569292391    
0.5510204081632646    	5.326530612244897    	4.04786081814850100e-2
0.9183673469387748    	5.326530612244897    	-2.383028177210180800e-2
1.285714285714285    	5.326530612244897    	-8.45155851655270200e-2
1.653061224489795    	5.326530612244897    	-0.14087651599697967    
2.0204081632653055    	5.326530612244897    	-0.1923843465736817    
2.3877551020408156    	5.326530612244897    	-0.2386893901403891    
2.755102040816326    	5.326530612244897    	-0.2796103407813051    
3.122448979591836    	5.326530612244897    	-0.31511141974573964    
3.489795918367346    	5.326530612244897    	-0.3452732377356959    
3.8571428571428563    	5.326530612244897    	-0.37026241523389203    
4.224489795918367    	5.326530612244897    	-0.39030349900704214    
4.591836734693877    	5.326530612244897    	-0.4056551572631321    
4.959183673469387    	5.326530612244897    	-0.41659137256690637    
5.326530612244897    	5.326530612244897    	-0.42338749755472743    
5.693877551020408    	5.326530612244897    	-0.4263105638729148    
6.061224489795918    	5.326530612244897    	-0.42561304505545705    
6.428571428571428    	5.326530612244897    	-0.42152926602842783    
6.795918367346938    	5.326530612244897    	-0.4142737410571792    
7.163265306122448    	5.326530612244897    	-0.4040408499007358    
7.530612244897958    	5.326530612244897    	-0.39100539377591975    
7.897959183673469    	5.326530612244897    	-0.37532369067490595    
8.26530612244898    	5.326530612244897    	-0.3571349667887598    
8.63265306122449    	5.326530612244897    	-0.3365628766064215    
9.    	5.326530612244897    	-0.31371704100808895    

-9.    	5.693877551020408    	1.412180043882286    
-8.63265306122449    	5.693877551020408    	1.3694873813647443    
-8.26530612244898    	5.693877551020408    	1.32718523532927    
-7.8979591836734695    	5.693877551020408    	1.2851663829123172    
-7.530612244897959    	5.693877551020408    	1.2433111430270931    
-7.163265306122449    	5.693877551020408    	1.2014863118156662    
-6.795918367346939    	5.693877551020408    	1.159544221288452    
-6.428571428571429    	5.693877551020408    	1.1173220410644584    
-6.061224489795919    	5.693877551020408    	1.074641491502567    
-5.6938775510204085    	5.693877551020408    	1.0313091968466892    
-5.326530612244898    	5.693877551020408    	0.9871179784217218    
-4.959183673469388    	5.693877551020408    	0.9418494661702994    
-4.591836734693878    	5.693877551020408    	0.8952784820102733    
-4.224489795918368    	5.693877551020408    	0.8471797021826287    
-3.8571428571428577    	5.693877551020408    	0.797337108101627    
-3.4897959183673475    	5.693877551020408    	0.7455566435186254    
-3.1224489795918373    	5.693877551020408    	0.6916822571876937    
-2.755102040816327    	5.693877551020408    	0.6356150722109031    
-2.387755102040817    	5.693877551020408    	0.5773347562173549    
-2.020408163265307    	5.693877551020408    	0.5169212987317812    
-1.6530612244897966    	5.693877551020408    	0.4545744597535847    
-1.2857142857142865    	5.693877551020408    	0.39062738538716313    
-0.9183673469387763    	5.693877551020408    	0.32555063957430797    
-0.5510204081632661    	5.693877551020408    	0.25994352014132305    
-0.18367346938775592    	5.693877551020408    	0.19451118155781355    
0.1836734693877543    	5.693877551020408    	0.13002859353589769    
0.5510204081632646    	5.693877551020408    	6.72951304209429400e-2
0.9183673469387748    	5.693877551020408    	7.0857619250675190000e-3
1.285714285714285    	5.693877551020408    	-4.98943574821233700e-2
1.653061224489795    	5.693877551020408    	-0.10304592997432593    
2.0204081632653055    	5.693877551020408    	-0.15189839160974858    
2.3877551020408156    	5.693877551020408    	-0.19611859628399372    
2.755102040816326    	5.693877551020408    	-0.23550678399765845    
3.122448979591836    	5.693877551020408    	-0.26998296522601095    
3.489795918367346    	5.693877551020408    	-0.2995674723399496    
3.8571428571428563    	5.693877551020408    	-0.3243591822374037    
4.224489795918367    	5.693877551020408    	-0.34451414616430287    
4.591836734693877    	5.693877551020408    	-0.36022642036929037    
4.959183673469387    	5.693877551020408    	-0.3717120234381045    
5.326530612244897    	5.693877551020408    	-0.3791962791297602    
5.693877551020408    	5.693877551020408    	-0.38290436552640583    
6.061224489795918    	5.693877551020408    	-0.38305465268540745    
6.428571428571428    	5.693877551020408    	-0.3798543192818677    
6.795918367346938    	5.693877551020408    	-0.3734967410718754    
7.163265306122448    	5.693877551020408    	-0.36416019769654917    
7.530612244897958    	5.693877551020408    	-0.3520075195368806    
7.897959183673469    	5.693877551020408    	-0.3371863745824545    
8.26530612244898    	5.693877551020408    	-0.31982996669120256    
8.63265306122449    	5.693877551020408    	-0.3000579769499172    
9.    	5.693877551020408    	-0.27797762822214456    

-9.    	6.061224489795918    	1.4181291386837862    
-8.63265306122449    	6.061224489795918    	1.3747187304822044    
-8.26530612244898    	6.061224489795918    	1.3316736339231774    
-7.8979591836734695    	6.061224489795918    	1.2888903340036473    
-7.530612244897959    	6.061224489795918    	1.2462545007564634    
-7.163265306122449    	6.061224489795918    	1.2036403461771112    
-6.795918367346939    	6.061224489795918    	1.1609101783252374    
-6.428571428571429    	6.061224489795918    	1.1179142708250391    
-6.061224489795919    	6.061224489795918    	1.0744912043435655    
-5.6938775510204085    	6.061224489795918    	1.0304688810726284    
-5.326530612244898    	6.061224489795918    	0.985666461123098    
-4.959183673469388    	6.061224489795918    	0.9398975153717983    
-4.591836734693878    	6.061224489795918    	0.892974722564392    
-4.224489795918368    	6.061224489795918    	0.8447164434457737    
-3.8571428571428577    	6.061224489795918    	0.7949554588737091    
-3.4897959183673475    	6.061224489795918    	0.7435500342047217    
-3.1224489795918373    	6.061224489795918    	0.6903972394035901    
-2.755102040816327    	6.061224489795918    	0.6354480921562444    
-2.387755102040817    	6.061224489795918    	0.5787236020976094    
-2.020408163265307    	6.061224489795918    	0.5203302233262924    
-1.6530612244897966    	6.061224489795918    	0.4604726744301763    
-1.2857142857142865    	6.061224489795918    	0.3994617260560213    
-0.9183673469387763    	6.061224489795918    	0.33771458392612086    
-0.5510204081632661    	6.061224489795918    	0.27574607507208965    
-0.18367346938775592    	6.061224489795918    	0.21415001793606286    
0.1836734693877543    	6.061224489795918    	0.1535717646545246    
0.5510204081632646    	6.061224489795918    	9.46745829870525800e-2
0.9183673469387748    	6.061224489795918    	3.81038250701309370e-2
1.285714285714285    	6.061224489795918    	-1.554669065410527200e-2
1.653061224489795    	6.061224489795918    	-6.57621371540412800e-2
2.0204081632653055    	6.061224489795918    	-0.11212530870738355    
2.3877551020408156    	6.061224489795918    	-0.15432543466737192    
2.755102040816326    	6.061224489795918    	-0.1921577964461236    
3.122448979591836    	6.061224489795918    	-0.22551593994503102    
3.489795918367346    	6.061224489795918    	-0.25437885552916983    
3.8571428571428563    	6.061224489795918    	-0.27879552551260955    
4.224489795918367    	6.061224489795918    	-0.29886887993057176    
4.591836734693877    	6.061224489795918    	-0.3147406534265328    
4.959183673469387    	6.061224489795918    	-0.32657806514272714    
5.326530612244897    	6.061224489795918    	-0.33456275433425997    
5.693877551020408    	6.061224489795918    	-0.33888204225546886    
6.061224489795918    	6.061224489795918    	-0.33972235802952955    
6.428571428571428    	6.061224489795918    	-0.33726454154557217    
6.795918367346938    	6.061224489795918    	-0.33168069061178473    
7.163265306122448    	6.061224489795918    	-0.323132224561118    
7.530612244897958    	6.061224489795918    	-0.31176886976937457    
7.897959183673469    	6.061224489795918    	-0.2977283181769083    
8.26530612244898    	6.061224489795918    	-0.28113635778823354    
8.63265306122449    	6.061224489795918    	-0.26210731857050096    
9.    	6.061224489795918    	-0.24074471552676868    

-9.    	6.428571428571428    	1.4253661242679594    
-8.63265306122449    	6.428571428571428    	1.3812892577789628    
-8.26530612244898    	6.428571428571428    	1.3375612969265138    
-7.8979591836734695    	6.428571428571428    	1.294083453107278    
-7.530612244897959    	6.428571428571428    	1.2507477591781675    
-7.163265306122449    	6.428571428571428    	1.2074367859853694    
-6.795918367346939    	6.428571428571428    	1.164023602294158    
-6.428571428571429    	6.428571428571428    	1.1203720873089964    
-6.061224489795919    	6.428571428571428    	1.0763377333287358    
-5.6938775510204085    	6.428571428571428    	1.0317691061875256    
-5.326530612244898    	6.428571428571428    	0.9865101596274575    
-4.959183673469388    	6.428571428571428    	0.9404036208890725    
-4.591836734693878    	6.428571428571428    	0.8932956697707416    
-4.224489795918368    	6.428571428571428    	0.8450421099011539    
-3.8571428571428577    	6.428571428571428    	0.7955161635907919    
-3.4897959183673475    	6.428571428571428    	0.7446178937247256    
-3.1224489795918373    	6.428571428571428    	0.6922850539489083    
-2.755102040816327    	6.428571428571428    	0.6385048879169437    
-2.387755102040817    	6.428571428571428    	0.5833260548014614    
-2.020408163265307    	6.428571428571428    	0.5268694955325646    
-1.6530612244897966    	6.428571428571428    	0.4693367499314016    
-1.2857142857142865    	6.428571428571428    	0.4110140943218576    
-0.9183673469387763    	6.428571428571428    	0.3522710022181509    
-0.5510204081632661    	6.428571428571428    	0.2935519118587225    
-0.18367346938775592    	6.428571428571428    	0.23536110667688623    
0.1836734693877543    	6.428571428571428    	0.17824155887913223    
0.5510204081632646    	6.428571428571428    	0.12274962916585083    
0.9183673469387748    	6.428571428571428    	6.94282897435318800e-2
1.285714285714285    	6.428571428571428    	1.878182404548950400e-2
1.653061224489795    	6.428571428571428    	-2.874532968983545000e-2
2.0204081632653055    	6.428571428571428    	-7.27836979482246100e-2
2.3877551020408156    	6.428571428571428    	-0.1130470044057929    
2.755102040816326    	6.428571428571428    	-0.14933370924139178    
3.122448979591836    	6.428571428571428    	-0.18152287152491808    
3.489795918367346    	6.428571428571428    	-0.20956583208374274    
3.8571428571428563    	6.428571428571428    	-0.23347534726426122    
4.224489795918367    	6.428571428571428    	-0.25331366342052075    
4.591836734693877    	6.428571428571428    	-0.26918071766745144    
4.959183673469387    	6.428571428571428    	-0.28120328769457    
5.326530612244897    	6.428571428571428    	-0.2895255698731885    
5.693877551020408    	6.428571428571428    	-0.29430138440493486    
6.061224489795918    	6.428571428571428    	-0.295688004049269    
6.428571428571428    	6.428571428571428    	-0.2938414750640987    
6.795918367346938    	6.428571428571428    	-0.2889132316152738    
7.163265306122448    	6.428571428571428    	-0.28104778140394526    
7.530612244897958    	6.428571428571428    	-0.27038124522564755    
7.897959183673469    	6.428571428571428    	-0.2570405543151082    
8.26530612244898    	6.428571428571428    	-0.24114313782613883    
8.63265306122449    	6.428571428571428    	-0.22279696290182838    
9.    	6.428571428571428    	-0.2021008181455105    

-9.    	6.795918367346938    	1.4339639012091765    
-8.63265306122449    	6.795918367346938    	1.3892739049682428    
-8.26530612244898    	6.795918367346938    	1.3449244447581385    
-7.8979591836734695    	6.795918367346938    	1.3008222023960014    
-7.530612244897959    	6.795918367346938    	1.2568662537419049    
-7.163265306122449    	6.795918367346938    	1.2129480800169217    
-6.795918367346939    	6.795918367346938    	1.1689518457429824    
-6.428571428571429    	6.795918367346938    	1.1247550392155246    
-6.061224489795919    	6.795918367346938    	1.080229590815128    
-5.6938775510204085    	6.795918367346938    	1.0352436027186955    
-5.326530612244898    	6.795918367346938    	0.9896638373208272    
-4.959183673469388    	6.795918367346938    	0.9433591158736669    
-4.591836734693878    	6.795918367346938    	0.8962047665466247    
-4.224489795918368    	6.795918367346938    	0.8480882235829313    
-3.8571428571428577    	6.795918367346938    	0.7989158068386402    
-3.4897959183673475    	6.795918367346938    	0.7486205950301122    
-3.1224489795918373    	6.795918367346938    	0.6971711419796993    
-2.755102040816327    	6.795918367346938    	0.6445805772939872    
-2.387755102040817    	6.795918367346938    	0.590915399427387    
-2.020408163265307    	6.795918367346938    	0.5363030460921249    
-1.6530612244897966    	6.795918367346938    	0.48093716848527657    
-1.2857142857142865    	6.795918367346938    	0.4250795065055171    
-0.9183673469387763    	6.795918367346938    	0.36905742119922935    
-0.5510204081632661    	6.795918367346938    	0.31325651849533437    
-0.18367346938775592    	6.795918367346938    	0.25810837334291714    
0.1836734693877543    	6.795918367346938    	0.2040740506470872    
0.5510204081632646    	6.795918367346938    	0.15162478096322474    
0.9183673469387748    	6.795918367346938    	0.10122162919643926    
1.285714285714285    	6.795918367346938    	5.32961702958157900e-2
1.653061224489795    	6.795918367346938    	8.234010190275337000e-3
2.0204081632653055    	6.795918367346938    	-3.363749007379901500e-2
2.3877551020408156    	6.795918367346938    	-7.20565905977326200e-2
2.755102040816326    	6.795918367346938    	-0.1068296401844494    
3.122448979591836    	6.795918367346938    	-0.13782920112172337    
3.489795918367346    	6.795918367346938    	-0.1649887749551433    
3.8571428571428563    	6.795918367346938    	-0.18829523207812376    
4.224489795918367    	6.795918367346938    	-0.20778001866831253    
4.591836734693877    	6.795918367346938    	-0.2235100560093486    
4.959183673469387    	6.795918367346938    	-0.2355790242451789    
5.326530612244897    	6.795918367346938    	-0.2440994891325723    
5.693877551020408    	6.795918367346938    	-0.24919612250211914    
6.061224489795918    	6.795918367346938    	-0.2510001031016754    
6.428571428571428    	6.795918367346938    	-0.24964466853664058    
6.795918367346938    	6.795918367346938    	-0.24526171663011287    
7.163265306122448    	6.795918367346938    	-0.23797931700151137    
7.530612244897958    	6.795918367346938    	-0.22791998135539915    
7.897959183673469    	6.795918367346938    	-0.2151995451698454    
8.26530612244898    	6.795918367346938    	-0.19992652722377768    
8.63265306122449    	6.795918367346938    	-0.18220185165712233    
9.    	6.795918367346938    	-0.16211883665274163    

-9.    	7.163265306122448    	1.4439860687916575    
-8.63265306122449    	7.163265306122448    	1.3987370377369284    
-8.26530612244898    	7.163265306122448    	1.3538273585082683    
-7.8979591836734695    	7.163265306122448    	1.3091696803051194    
-7.530612244897959    	7.163265306122448    	1.2646705148342163    
-7.163265306122449    	7.163265306122448    	1.220230479645523    
-6.795918367346939    	7.163265306122448    	1.1757448134267054    
-6.428571428571429    	7.163265306122448    	1.1311042440679686    
-6.061224489795919    	7.163265306122448    	1.0861963022741705    
-5.6938775510204085    	7.163265306122448    	1.0409071826349263    
-5.326530612244898    	7.163265306122448    	0.9951242573899586    
-4.959183673469388    	7.163265306122448    	0.9487393415958227    
-4.591836734693878    	7.163265306122448    	0.9016527869403403    
-4.224489795918368    	7.163265306122448    	0.8537784393528738    
-3.8571428571428577    	7.163265306122448    	0.805049427366546    
-3.4897959183673475    	7.163265306122448    	0.7554246502684502    
-3.1224489795918373    	7.163265306122448    	0.7048957078941864    
-2.755102040816327    	7.163265306122448    	0.6534938648149082    
-2.387755102040817    	7.163265306122448    	0.6012964873829354    
-2.020408163265307    	7.163265306122448    	0.5484322599822394    
-1.6530612244897966    	7.163265306122448    	0.49508441298780476    
-1.2857142857142865    	7.163265306122448    	0.4414912181457109    
-0.9183673469387763    	7.163265306122448    	0.3879431581344701    
-0.5510204081632661    	7.163265306122448    	0.33477646556528684    
-0.18367346938775592    	7.163265306122448    	0.28236312973882327    
0.1836734693877543    	7.163265306122448    	0.23109792815372165    
0.5510204081632646    	7.163265306122448    	0.18138346779581271    
0.9183673469387748    	7.163265306122448    	0.13361452616373914    
1.285714285714285    	7.163265306122448    	8.81630925581627000e-2
1.653061224489795    	7.163265306122448    	4.53653995902878200e-2
2.0204081632653055    	7.163265306122448    	5.511929938626925000e-3
2.3877551020408156    	7.163265306122448    	-3.115904465074048600e-2
2.755102040816326    	7.163265306122448    	-6.44642938028299800e-2
3.122448979591836    	7.163265306122448    	-9.42751331336699200e-2
3.489795918367346    	7.163265306122448    	-0.12051419629094068    
3.8571428571428563    	7.163265306122448    	-0.14315021870348893    
4.224489795918367    	7.163265306122448    	-0.1621916005357143    
4.591836734693877    	7.163265306122448    	-0.17767944250052353    
4.959183673469387    	7.163265306122448    	-0.18968061606479414    
5.326530612244897    	7.163265306122448    	-0.19828127529916312    
5.693877551020408    	7.163265306122448    	-0.20358106851580915    
6.061224489795918    	7.163265306122448    	-0.2056881806581773    
6.428571428571428    	7.163265306122448    	-0.20471523948654446    
6.795918367346938    	7.163265306122448    	-0.20077605041129515    
7.163265306122448    	7.163265306122448    	-0.19398308272757203    
7.530612244897958    	7.163265306122448    	-0.18444560854517034    
7.897959183673469    	7.163265306122448    	-0.17226838917642306    
8.26530612244898    	7.163265306122448    	-0.15755080707136704    
8.63265306122449    	7.163265306122448    	-0.1403863505232673    
9.    	7.163265306122448    	-0.12086237033268221    

-9.    	7.530612244897958    	1.4554874088177314    
-8.63265306122449    	7.530612244897958    	1.4097331554513455    
-8.26530612244898    	7.530612244897958    	1.364323367678795    
-7.8979591836734695    	7.530612244897958    	1.3191769452165325    
-7.530612244897959    	7.530612244897958    	1.2742079890166185    
-7.163265306122449    	7.530612244897958    	1.2293262191420362    
-6.795918367346939    	7.530612244897958    	1.1844376569078898    
-6.428571428571429    	7.530612244897958    	1.1394456369047175    
-6.061224489795919    	7.530612244897958    	1.0942522207051621    
-5.6938775510204085    	7.530612244897958    	1.0487600866168525    
-5.326530612244898    	7.530612244897958    	1.0028749663577525    
-4.959183673469388    	7.530612244897958    	0.9565086869665917    
-4.591836734693878    	7.530612244897958    	0.9095828511701123    
-4.224489795918368    	7.530612244897958    	0.8620331483773721    
-3.8571428571428577    	7.530612244897958    	0.813814228822734    
-3.4897959183673475    	7.530612244897958    	0.7649049944582497    
-3.1224489795918373    	7.530612244897958    	0.715314064766239    
-2.755102040816327    	7.530612244897958    	0.6650850714551191    
-2.387755102040817    	7.530612244897958    	0.6143013367855754    
-2.020408163265307    	7.530612244897958    	0.5630894157333309    
-1.6530612244897966    	7.530612244897958    	0.5116209558172027    
-1.2857142857142865    	7.530612244897958    	0.46011237292950524    
-0.9183673469387763    	7.530612244897958    	0.4088219721456921    
-0.5510204081632661    	7.530612244897958    	0.3580443596776755    
-0.18367346938775592    	7.530612244897958    	0.3081022760865287    
0.1836734693877543    	7.530612244897958    	0.2593362911771116    
0.5510204081632646    	7.530612244897958    	0.21209308305451952    
0.9183673469387748    	7.530612244897958    	0.1667132215236126    
1.285714285714285    	7.530612244897958    	0.1235194471454637    
1.653061224489795    	7.530612244897958    	8.28063661319852800e-2
2.0204081632653055    	7.530612244897958    	4.48322835586307800e-2
2.3877551020408156    	7.530612244897958    	9.813615317714908000e-3
2.755102040816326    	7.530612244897958    	-2.20779910719451900e-2
3.122448979591836    	7.530612244897958    	-5.07159806346271200e-2
3.489795918367346    	7.530612244897958    	-7.6017031109644810e-2
3.8571428571428563    	7.530612244897958    	-9.79375107885815400e-2
4.224489795918367    	7.530612244897958    	-0.1164688001891172    
4.591836734693877    	7.530612244897958    	-0.13163199735920011    
4.959183673469387    	7.530612244897958    	-0.1434724520644674    
5.326530612244897    	7.530612244897958    	-0.1520544748958617    
5.693877551020408    	7.530612244897958    	-0.15745646312663997    
6.061224489795918    	7.530612244897958    	-0.15976658971807334    
6.428571428571428    	7.530612244897958    	-0.15907912295219773    
6.795918367346938    	7.530612244897958    	-0.15549138452138433    
7.163265306122448    	7.530612244897958    	-0.14910131285299022    
7.530612244897958    	7.530612244897958    	-0.14000557335647668    
7.897959183673469    	7.530612244897958    	-0.1282981447167405    
8.26530612244898    	7.530612244897958    	-0.1140693068707983    
8.63265306122449    	7.530612244897958    	-9.74049588665892900e-2
9.    	7.530612244897958    	-7.83862009876602500e-2

-9.    	7.897959183673469    	1.4685144854052834    
-8.63265306122449    	7.897959183673469    	1.4223077027434998    
-8.26530612244898    	7.897959183673469    	1.3764559139769412    
-7.8979591836734695    	7.897959183673469    	1.3308843738562683    
-7.530612244897959    	7.897959183673469    	1.2855147338227355    
-7.163265306122449    	7.897959183673469    	1.2402655840501637    
-6.795918367346939    	7.897959183673469    	1.1950532432635004    
-6.428571428571429    	7.897959183673469    	1.1497928477656607    
-6.061224489795919    	7.897959183673469    	1.1043997930524199    
-5.6938775510204085    	7.897959183673469    	1.0587915795409537    
-5.326530612244898    	7.897959183673469    	1.0128901064285523    
-4.959183673469388    	7.897959183673469    	0.9666244424065347    
-4.591836734693878    	7.897959183673469    	0.9199340766998119    
-4.224489795918368    	7.897959183673469    	0.8727726168511132    
-3.8571428571428577    	7.897959183673469    	0.8251118499419029    
-3.4897959183673475    	7.897959183673469    	0.7769460224150686    
-3.1224489795918373    	7.897959183673469    	0.7282961238567202    
-2.755102040816327    	7.897959183673469    	0.6792138889297061    
-2.387755102040817    	7.897959183673469    	0.6297851697477941    
-2.020408163265307    	7.897959183673469    	0.5801322920484391    
-1.6530612244897966    	7.897959183673469    	0.5304150075171125    
-1.2857142857142865    	7.897959183673469    	0.4808297045390205    
-0.9183673469387763    	7.897959183673469    	0.4316066474290417    
-0.5510204081632661    	7.897959183673469    	0.38300517663496125    
-0.18367346938775592    	7.897959183673469    	0.3353070038004091    
0.1836734693877543    	7.897959183673469    	0.28880794830288137    
0.5510204081632646    	7.897959183673469    	0.24380865093688392    
0.9183673469387748    	7.897959183673469    	0.20060493107991295    
1.285714285714285    	7.897959183673469    	0.1594785003755984    
1.653061224489795    	7.897959183673469    	0.1206886992717256    
2.0204081632653055    	7.897959183673469    	8.44657920831727900e-2
2.3877551020408156    	7.897959183673469    	5.100616719514645000e-2
2.755102040816326    	7.897959183673469    	2.046957629311785300e-2
3.122448979591836    	7.897959183673469    	-7.0216548854582510000e-3
3.489795918367346    	7.897959183673469    	-3.13816742268137600e-2
3.8571428571428563    	7.897959183673469    	-5.25587470681002100e-2
4.224489795918367    	7.897959183673469    	-7.05318838232081300e-2
4.591836734693877    	7.897959183673469    	-8.53068380492495400e-2
4.959183673469387    	7.897959183673469    	-9.6911822664760500e-2
5.326530612244897    	7.897959183673469    	-0.10539323012701135    
5.693877551020408    	7.897959183673469    	-0.11081157121109098    
6.061224489795918    	7.897959183673469    	-0.11323777722568101    
6.428571428571428    	7.897959183673469    	-0.11274994897349089    
6.795918367346938    	7.897959183673469    	-0.10943058603734446    
7.163265306122448    	7.897959183673469    	-0.10336429292146754    
7.530612244897958    	7.897959183673469    	-9.46359333229435100e-2
7.897959183673469    	7.897959183673469    	-8.33291885168265800e-2
8.26530612244898    	7.897959183673469    	-6.95254683292945200e-2
8.63265306122449    	7.897959183673469    	-5.330312131909332000e-2
9.    	7.897959183673469    	-3.473689273556268600e-2

-9.    	8.26530612244898    	1.4831063149169021    
-8.63265306122449    	8.26530612244898    	1.436497931064586    
-8.26530612244898    	8.26530612244898    	1.3902596341644735    
-7.8979591836734695    	8.26530612244898    	1.344322994370136    
-7.530612244897959    	8.26530612244898    	1.298617026587702    
-7.163265306122449    	8.26530612244898    	1.2530688141362927    
-6.795918367346939    	8.26530612244898    	1.2076043583597458    
-6.428571428571429    	8.26530612244898    	1.1621496930651078    
-6.061224489795919    	8.26530612244898    	1.1166323016949893    
-5.6938775510204085    	8.26530612244898    	1.0709828705705298    
-5.326530612244898    	8.26530612244898    	1.0251374020318806    
-4.959183673469388    	8.26530612244898    	0.9790396954525162    
-4.591836734693878    	8.26530612244898    	0.9326441806580157    
-4.224489795918368    	8.26530612244898    	0.8859190564571628    
-3.8571428571428577    	8.26530612244898    	0.8388496469221276    
-3.4897959183673475    	8.26530612244898    	0.7914418412885929    
-3.1224489795918373    	8.26530612244898    	0.7437254333583104    
-2.755102040816327    	8.26530612244898    	0.6957571287823524    
-2.387755102040817    	8.26530612244898    	0.6476229514463472    
-2.020408163265307    	8.26530612244898    	0.5994397626968986    
-1.6530612244897966    	8.26530612244898    	0.5513556186867056    
-1.2857142857142865    	8.26530612244898    	0.5035487388932826    
-0.9183673469387763    	8.26530612244898    	0.45622494548342635    
-0.5510204081632661    	8.26530612244898    	0.40961355446379905    
-0.18367346938775592    	8.26530612244898    	0.3639618434908945    
0.1836734693877543    	8.26530612244898    	0.3195283689206007    
0.5510204081632646    	8.26530612244898    	0.2765755334162512    
0.9183673469387748    	8.26530612244898    	0.23536189333373325    
1.285714285714285    	8.26530612244898    	0.19613472632954138    
1.653061224489795    	8.26530612244898    	0.15912334841033754    
2.0204081632653055    	8.26530612244898    	0.1245335817429184    
2.3877551020408156    	8.26530612244898    	9.25436458047982900e-2
2.755102040816326    	8.26530612244898    	6.33015967486765800e-2
3.122448979591836    	8.26530612244898    	3.692429592115642500e-2
3.489795918367346    	8.26530612244898    	1.349776720786699500e-2
3.8571428571428563    	8.26530612244898    	-6.921283740119966000e-3
4.224489795918367    	8.26530612244898    	-2.430306312105279300e-2
4.591836734693877    	8.26530612244898    	-3.86416816992485870e-2
4.959183673469387    	8.26530612244898    	-4.99518154025368500e-2
5.326530612244897    	8.26530612244898    	-5.82652654221347300e-2
5.693877551020408    	8.26530612244898    	-6.36276019324623100e-2
6.061224489795918    	8.26530612244898    	-6.60950255600454300e-2
6.428571428571428    	8.26530612244898    	-6.57315339647328600e-2
6.795918367346938    	8.26530612244898    	-6.26064408253850200e-2
7.163265306122448    	8.26530612244898    	-5.679226269939130000e-2
7.530612244897958    	8.26530612244898    	-4.836296577970522500e-2
7.897959183673469    	8.26530612244898    	-3.739254872248920500e-2
8.26530612244898    	8.26530612244898    	-2.39539282086214100e-2
8.63265306122449    	8.26530612244898    	-8.118089331974554000e-3
9.    	8.26530612244898    	1.004653806102340200e-2

-9.    	8.63265306122449    	1.4992950689037028    
-8.63265306122449    	8.63265306122449    	1.4523337699412333    
-8.26530612244898    	8.63265306122449    	1.4057614199923187    
-7.8979591836734695    	8.63265306122449    	1.3595157527833894    
-7.530612244897959    	8.63265306122449    	1.3135328502821157    
-7.163265306122449    	8.63265306122449    	1.2677478132041458    
-6.795918367346939    	8.63265306122449    	1.222095632986821    
-6.428571428571429    	8.63265306122449    	1.1765122934367342    
-6.061224489795919    	8.63265306122449    	1.1309361274318015    
-5.6938775510204085    	8.63265306122449    	1.085309448034589    
-5.326530612244898    	8.63265306122449    	1.0395804632398602    
-4.959183673469388    	8.63265306122449    	0.9937054684816835    
-4.591836734693878    	8.63265306122449    	0.9476512903461038    
-4.224489795918368    	8.63265306122449    	0.9013979285372618    
-3.8571428571428577    	8.63265306122449    	0.8549413116694347    
-3.4897959183673475    	8.63265306122449    	0.8082960476340338    
-3.1224489795918373    	8.63265306122449    	0.7614980141825515    
-2.755102040816327    	8.63265306122449    	0.7146066044470909    
-2.387755102040817    	8.63265306122449    	0.6677064210523478    
-2.020408163265307    	8.63265306122449    	0.6209082074861748    
-1.6530612244897966    	8.63265306122449    	0.5743488222247591    
-1.2857142857142865    	8.63265306122449    	0.5281901035885731    
-0.9183673469387763    	8.63265306122449    	0.48261654189048225    
-0.5510204081632661    	8.63265306122449    	0.4378317660537429    
-0.18367346938775592    	8.63265306122449    	0.39405395558470335    
0.1836734693877543    	8.63265306122449    	0.35151039260355166    
0.5510204081632646    	8.63265306122449    	0.3104314576030671    
0.9183673469387748    	8.63265306122449    	0.27104443270343703    
1.285714285714285    	8.63265306122449    	0.2335674974110105    
1.653061224489795    	8.63265306122449    	0.19820428064904355    
2.0204081632653055    	8.63265306122449    	0.16513927273040174    
2.3877551020408156    	8.63265306122449    	0.13453431197555743    
2.755102040816326    	8.63265306122449    	0.10652625686069761    
3.122448979591836    	8.63265306122449    	8.12258508736752900e-2
3.489795918367346    	8.63265306122449    	5.8717696639185800e-2
3.8571428571428563    	8.63265306122449    	3.90611872893326100e-2
4.224489795918367    	8.63265306122449    	2.2292200575608100e-2
4.591836734693877    	8.63265306122449    	8.42534438942305100e-3
4.959183673469387    	8.63265306122449    	-2.5434526549445446000e-3
5.326530612244897    	8.63265306122449    	-1.063419085335470800e-2
5.693877551020408    	8.63265306122449    	-1.58800436197620300e-2
6.061224489795918    	8.63265306122449    	-1.832471552009795600e-2
6.428571428571428    	8.63265306122449    	-1.80199985595996810e-2
6.795918367346938    	8.63265306122449    	-1.50235796757004500e-2
7.163265306122448    	8.63265306122449    	-9.39712599048458900e-3
7.530612244897958    	8.63265306122449    	-1.204653697359336900e-3
7.897959183673469    	8.63265306122449    	9.488828641017077000e-3
8.26530612244898    	8.63265306122449    	2.261842174029271600e-2
8.63265306122449    	8.63265306122449    	3.812020756813805400e-2
9.    	8.63265306122449    	5.59319198509828900e-2

-9.    	9.    	1.5171067811865475    
-8.63265306122449    	9.    	1.4698386781067083    
-8.26530612244898    	9.    	1.422981426065642    
-7.8979591836734695    	9.    	1.376478686743599    
-7.530612244897959    	9.    	1.3302732365887198    
-7.163265306122449    	9.    	1.2843076566361127    
-6.795918367346939    	9.    	1.2385251986138395    
-6.428571428571429    	9.    	1.192870846780321    
-6.061224489795919    	9.    	1.1472925910575733    
-5.6938775510204085    	9.    	1.1017429204345337    
-5.326530612244898    	9.    	1.0561805357321545    
-4.959183673469388    	9.    	1.0105722671831612    
-4.591836734693878    	9.    	0.9648951646782946    
-4.224489795918368    	9.    	0.9191387071929628    
-3.8571428571428577    	9.    	0.8733070536812084    
-3.4897959183673475    	9.    	0.8274212322501394    
-3.1224489795918373    	9.    	0.7815211402446427    
-2.755102040816327    	9.    	0.7356672083706634    
-2.387755102040817    	9.    	0.6899415711611632    
-2.020408163265307    	9.    	0.6444485880376654    
-1.6530612244897966    	9.    	0.5993145773878912    
-1.2857142857142865    	9.    	0.5546866623597587    
-0.9183673469387763    	9.    	0.5107306809330114    
-0.5510204081632661    	9.    	0.46762818073056545    
-0.18367346938775592    	9.    	0.42557259437930406    
0.1836734693877543    	9.    	0.38476476505426543    
0.5510204081632646    	9.    	0.3454080541715589    
0.9183673469387748    	9.    	0.30770330490622244    
1.285714285714285    	9.    	0.2718439498851395    
1.653061224489795    	9.    	0.23801153673122605    
2.0204081632653055    	9.    	0.2063719034242255    
2.3877551020408156    	9.    	0.17707217311205653    
2.755102040816326    	9.    	0.1502386641824397    
3.122448979591836    	9.    	0.12597573605689838    
3.489795918367346    	9.    	0.1043655232683946    
3.8571428571428563    	9.    	8.5468456522873100e-2
4.224489795918367    	9.    	6.93244331652215200e-2
4.591836734693877    	9.    	5.5954481302546600e-2
4.959183673469387    	9.    	4.536275988889193500e-2
5.326530612244897    	9.    	3.753874789966582500e-2
5.693877551020408    	9.    	3.24594952256080900e-2
6.061224489795918    	9.    	3.009183209944444000e-2
6.428571428571428    	9.    	3.039445934212814400e-2
6.795918367346938    	9.    	3.331986594259539500e-2
7.163265306122448    	9.    	3.88160418228626900e-2
7.530612244897958    	9.    	4.68279712413514070e-2
7.897959183673469    	9.    	5.72989059261218600e-2
8.26530612244898    	9.    	7.01714269122837300e-2
8.63265306122449    	9.    	8.53883106479772500e-2
9.    	9.    	0.10289321881345248    



==> plot-data/largeq-hamiltonian/QPmu0.1.dat <==
# mu=0.1, recommend gnuplot view 59,20
Q P QPham

-9.    	-9.    	8.807106781186548    
-8.63265306122449    	-9.    	8.468360127502795    
-8.26530612244898    	-9.    	8.142169264466308    
-7.8979591836734695    	-9.    	7.8284778537573425    
-7.530612244897959    	-9.    	7.527228671824041    
-7.163265306122449    	-9.    	7.2383642997015025    
-6.795918367346939    	-9.    	6.961827989117796    
-6.428571428571429    	-9.    	6.697564724331341    
-6.061224489795919    	-9.    	6.4455224952641545    
-5.6938775510204085    	-9.    	6.205653790905171    
-5.326530612244898    	-9.    	5.977917312075345    
-4.959183673469388    	-9.    	5.7622798890074005    
-4.591836734693878    	-9.    	5.55871857159208    
-4.224489795918368    	-9.    	5.367222838804792    
-3.8571428571428577    	-9.    	5.187796849599575    
-3.4897959183673475    	-9.    	5.020461632083544    
-3.1224489795918373    	-9.    	4.865257083601579    
-2.755102040816327    	-9.    	4.722243634859628    
-2.387755102040817    	-9.    	4.5915034203906515    
-2.020408163265307    	-9.    	4.473140799616174    
-1.6530612244897966    	-9.    	4.367282090923918    
-1.2857142857142865    	-9.    	4.2740744174618    
-0.9183673469387763    	-9.    	4.193683617209563    
-0.5510204081632661    	-9.    	4.126291237790125    
-0.18367346938775592    	-9.    	4.0720907118303655    
0.1836734693877543    	-9.    	4.0312828825053275    
0.5510204081632646    	-9.    	4.004071111231117    
0.9183673469387748    	-9.    	3.9906562411827737    
1.285714285714285    	-9.    	3.9912317049871797    
1.653061224489795    	-9.    	4.0059790502672525    
2.0204081632653055    	-9.    	4.035064115002734    
2.3877551020408156    	-9.    	4.078634022341545    
2.755102040816326    	-9.    	4.136815090671401    
3.122448979591836    	-9.    	4.209711679413832    
3.489795918367346    	-9.    	4.297405923101796    
3.8571428571428563    	-9.    	4.399958252441239    
4.224489795918367    	-9.    	4.5174085647770506    
4.591836734693877    	-9.    	4.649777888216332    
4.959183673469387    	-9.    	4.797070381713132    
5.326530612244897    	-9.    	4.959275524242857    
5.693877551020408    	-9.    	5.136370365696246    
6.061224489795918    	-9.    	5.328321736306024    
6.428571428571428    	-9.    	5.535088336893148    
6.795918367346938    	-9.    	5.7566226564465515    
7.163265306122448    	-9.    	5.992872684888252    
7.530612244897958    	-9.    	6.243783406476672    
7.897959183673469    	-9.    	6.509298072939866    
8.26530612244898    	-9.    	6.7893592653129495    
8.63265306122449    	-9.    	7.083909760044063    
9.    	-9.    	7.392893218813452    

-9.    	-8.63265306122449    	8.497816518299787    
-8.63265306122449    	-8.63265306122449    	8.159376668733405    
-8.26530612244898    	-8.63265306122449    	7.83347070778907    
-7.8979591836734695    	-8.63265306122449    	7.520036369193219    
-7.530612244897959    	-8.63265306122449    	7.219009734913521    
-7.163265306122449    	-8.63265306122449    	6.930325905665621    
-6.795918367346939    	-8.63265306122449    	6.653919872886863    
-6.428571428571429    	-8.63265306122449    	6.38972762038384    
-6.061224489795919    	-8.63265306122449    	6.137687481034467    
-5.6938775510204085    	-8.63265306122449    	5.897741767901311    
-5.326530612244898    	-8.63265306122449    	5.669838688979136    
-4.959183673469388    	-8.63265306122449    	5.453934539702009    
-4.591836734693878    	-8.63265306122449    	5.249996146655976    
-4.224489795918368    	-8.63265306122449    	5.058003509545176    
-3.8571428571428577    	-8.63265306122449    	4.877952556983886    
-3.4897959183673475    	-8.63265306122449    	4.7098578968635225    
-3.1224489795918373    	-8.63265306122449    	4.553755406935571    
-2.755102040816327    	-8.63265306122449    	4.409704480332138    
-2.387755102040817    	-8.63265306122449    	4.27778971967792    
-2.020408163265307    	-8.63265306122449    	4.1581218684607695    
-1.6530612244897966    	-8.63265306122449    	4.050837785156871    
-1.2857142857142865    	-8.63265306122449    	3.9560993080866984    
-0.9183673469387763    	-8.63265306122449    	3.8740909275631186    
-0.5510204081632661    	-8.63265306122449    	3.8050162725093872    
-0.18367346938775592    	-8.63265306122449    	3.74909352243185    
0.1836734693877543    	-8.63265306122449    	3.7065499594506983    
0.5510204081632646    	-8.63265306122449    	3.6776159640587114    
0.9183673469387748    	-8.63265306122449    	3.6625188183760735    
1.285714285714285    	-8.63265306122449    	3.6614767019091357    
1.653061224489795    	-8.63265306122449    	3.674693243581155    
2.0204081632653055    	-8.63265306122449    	3.702352933704995    
2.3877551020408156    	-8.63265306122449    	3.74461761060113    
2.755102040816326    	-8.63265306122449    	3.8016241327457454    
3.122448979591836    	-8.63265306122449    	3.873483243626695    
3.489795918367346    	-8.63265306122449    	3.960279545868674    
3.8571428571428563    	-8.63265306122449    	4.062072432603784    
4.224489795918367    	-8.63265306122449    	4.178897781583522    
4.591836734693877    	-8.63265306122449    	4.310770200699293    
4.959183673469387    	-8.63265306122449    	4.457685618565381    
5.326530612244897    	-8.63265306122449    	4.619624034885921    
5.693877551020408    	-8.63265306122449    	4.796552276246961    
6.061224489795918    	-8.63265306122449    	4.988426638082567    
6.428571428571428    	-8.63265306122449    	5.1951953283875065    
6.795918367346938    	-8.63265306122449    	5.416800660224341    
7.163265306122448    	-8.63265306122449    	5.65318096647099    
7.530612244897958    	-8.63265306122449    	5.904272230934044    
7.897959183673469    	-8.63265306122449    	6.170009445050846    
8.26530612244898    	-8.63265306122449    	6.450327709537044    
8.63265306122449    	-8.63265306122449    	6.745163106360309    
9.    	-8.63265306122449    	7.054453369247068    

-9.    	-8.26530612244898    	8.202294153317569    
-8.63265306122449    	-8.26530612244898    	7.8642072188613374    
-8.26530612244898    	-8.26530612244898    	7.538635310965807    
-7.8979591836734695    	-8.26530612244898    	7.2255099997845464    
-7.530612244897959    	-8.26530612244898    	6.924760300223688    
-7.163265306122449    	-8.26530612244898    	6.63631329560235    
-6.795918367346939    	-8.26530612244898    	6.360094987264369    
-6.428571428571429    	-8.26530612244898    	6.0960314090167955    
-6.061224489795919    	-8.26530612244898    	5.844050044302238    
-5.6938775510204085    	-8.26530612244898    	5.604081579441833    
-5.326530612244898    	-8.26530612244898    	5.376062016775737    
-4.959183673469388    	-8.26530612244898    	5.159935155677423    
-4.591836734693878    	-8.26530612244898    	4.955655425972469    
-4.224489795918368    	-8.26530612244898    	4.763191026469658    
-3.8571428571428577    	-8.26530612244898    	4.582527281241162    
-3.4897959183673475    	-8.26530612244898    	4.413670079522663    
-3.1224489795918373    	-8.26530612244898    	4.25664921511591    
-2.755102040816327    	-8.26530612244898    	4.111521393671982    
-2.387755102040817    	-8.26530612244898    	3.9783726390765013    
-2.020408163265307    	-8.26530612244898    	3.8573198126760744    
-1.6530612244897966    	-8.26530612244898    	3.748510970623399    
-1.2857142857142865    	-8.26530612244898    	3.6521243323959895    
-0.9183673469387763    	-8.26530612244898    	3.568365720160644    
-0.5510204081632661    	-8.26530612244898    	3.497464449924024    
-0.18367346938775592    	-8.26530612244898    	3.4396677993426223    
0.1836734693877543    	-8.26530612244898    	3.3952343247723284    
0.5510204081632646    	-8.26530612244898    	3.3644264288764765    
0.9183673469387748    	-8.26530612244898    	3.347502668010951    
1.285714285714285    	-8.26530612244898    	3.3447103198322483    
1.653061224489795    	-8.26530612244898    	3.3562787003470307    
2.0204081632653055    	-8.26530612244898    	3.3824136317220943    
2.3877551020408156    	-8.26530612244898    	3.4232933334349527    
2.755102040816326    	-8.26530612244898    	3.4790658616383063    
3.122448979591836    	-8.26530612244898    	3.5498480776787567    
3.489795918367346    	-8.26530612244898    	3.635726005441936    
3.8571428571428563    	-8.26530612244898    	3.736756350578914    
4.224489795918367    	-8.26530612244898    	3.852968906891443    
4.591836734693877    	-8.26530612244898    	3.9843695636152026    
4.959183673469387    	-8.26530612244898    	4.13094364482237    
5.326530612244897    	-8.26530612244898    	4.292659349321722    
5.693877551020408    	-8.26530612244898    	4.469471106938841    
6.061224489795918    	-8.26530612244898    	4.661322717047202    
6.428571428571428    	-8.26530612244898    	4.868150181986955    
6.795918367346938    	-8.26530612244898    	5.089884188079238    
7.163265306122448    	-8.26530612244898    	5.326452218766663    
7.530612244897958    	-8.26530612244898    	5.577780307856281    
7.897959183673469    	-8.26530612244898    	5.8437944566919215    
8.26530612244898    	-8.26530612244898    	6.124421748592713    
8.63265306122449    	-8.26530612244898    	6.419591198464777    
9.    	-8.26530612244898    	6.729234376461689    

-9.    	-7.8979591836734695    	7.920513652419027    
-8.63265306122449    	-7.8979591836734695    	7.58282831915333    
-8.26530612244898    	-7.8979591836734695    	7.257642919391352    
-7.8979591836734695    	-7.8979591836734695    	6.9448827078837585    
-7.530612244897959    	-7.8979591836734695    	6.644469336071799    
-7.163265306122449    	-7.8979591836734695    	6.356321394129298    
-6.795918367346939    	-7.8979591836734695    	6.080355200781201    
-6.428571428571429    	-7.8979591836734695    	5.816485892330426    
-6.061224489795919    	-7.8979591836734695    	5.564628864272745    
-5.6938775510204085    	-7.8979591836734695    	5.324701617025335    
-5.326530612244898    	-7.8979591836734695    	5.096626049785488    
-4.959183673469388    	-7.8979591836734695    	4.8803312312445195    
-4.591836734693878    	-7.8979591836734695    	4.675756650627342    
-4.224489795918368    	-7.8979591836734695    	4.482855915476687    
-3.8571428571428577    	-7.8979591836734695    	4.301600812874016    
-3.4897959183673475    	-7.8979591836734695    	4.131985589262217    
-3.1224489795918373    	-7.8979591836734695    	3.9740312342274002    
-2.755102040816327    	-7.8979591836734695    	3.827789482432413    
-2.387755102040817    	-7.8979591836734695    	3.693346185991027    
-2.020408163265307    	-7.8979591836734695    	3.5708236706406935    
-1.6530612244897966    	-7.8979591836734695    	3.4603816880668843    
-1.2857142857142865    	-7.8979591836734695    	3.362216626654806    
-0.9183673469387763    	-7.8979591836734695    	3.276558750719338    
-0.5510204081632661    	-7.8979591836734695    	3.2036674007082646    
-0.18367346938775592    	-7.8979591836734695    	3.143824288265216    
0.1836734693877543    	-7.8979591836734695    	3.0973252327676883    
0.5510204081632646    	-7.8979591836734695    	3.0644708750101874    
0.9183673469387748    	-7.8979591836734695    	3.0455570343702094    
1.285714285714285    	-7.8979591836734695    	3.040865422491384    
1.653061224489795    	-7.8979591836734695    	3.050655379821496    
2.0204081632653055    	-7.8979591836734695    	3.0751571706754275    
2.3877551020408156    	-7.8979591836734695    	3.1145671834383797    
2.755102040816326    	-7.8979591836734695    	3.1690451697958246    
3.122448979591836    	-7.8979591836734695    	3.23871345548522    
3.489795918367346    	-7.8979591836734695    	3.3236578926203344    
3.8571428571428563    	-7.8979591836734695    	3.4239302158640115    
4.224489795918367    	-7.8979591836734695    	3.5395514148023643    
4.591836734693877    	-7.8979591836734695    	3.670515735878281    
4.959183673469387    	-7.8979591836734695    	3.8167949661732243    
5.326530612244897    	-7.8979591836734695    	3.9783427132299227    
5.693877551020408    	-7.8979591836734695    	4.155098466273291    
6.061224489795918    	-7.8979591836734695    	4.346991293994645    
6.428571428571428    	-7.8979591836734695    	4.553943095591275    
6.795918367346938    	-7.8979591836734695    	4.775871371480357    
7.163265306122448    	-7.8979591836734695    	5.012691517157667    
7.530612244897958    	-7.8979591836734695    	5.264318668926119    
7.897959183673469    	-7.8979591836734695    	5.530669145510661    
8.26530612244898    	-7.8979591836734695    	5.811661537085116    
8.63265306122449    	-7.8979591836734695    	6.107217495090736    
9.    	-7.8979591836734695    	6.4172622742781815    

-9.    	-7.530612244897959    	7.652442844053052    
-8.63265306122449    	-7.530612244897959    	7.315210040082751    
-8.26530612244898    	-7.530612244897959    	6.9904666413147805    
-7.8979591836734695    	-7.530612244897959    	6.678131547465595    
-7.530612244897959    	-7.530612244897959    	6.378118859487256    
-7.163265306122449    	-7.530612244897959    	6.090338297442744    
-6.795918367346939    	-7.530612244897959    	5.8146958826471655    
-6.428571428571429    	-7.530612244897959    	5.551094949691058    
-6.061224489795919    	-7.530612244897959    	5.299437560147062    
-5.6938775510204085    	-7.530612244897959    	5.0596263923228095    
-5.326530612244898    	-7.530612244897959    	4.831567177936261    
-4.959183673469388    	-7.530612244897959    	4.615171744026151    
-4.591836734693878    	-7.530612244897959    	4.410361693319216    
-4.224489795918368    	-7.530612244897959    	4.21707271522452    
-3.8571428571428577    	-7.530612244897959    	4.0352594599764195    
-3.4897959183673475    	-7.530612244897959    	3.8649008295269724    
-3.1224489795918373    	-7.530612244897959    	3.7060054433584932    
-2.755102040816327    	-7.530612244897959    	3.558616933179402    
-2.387755102040817    	-7.530612244897959    	3.422818621250382    
-2.020408163265307    	-7.530612244897959    	3.298737062547159    
-1.6530612244897966    	-7.530612244897959    	3.1865439045885484    
-1.2857142857142865    	-7.530612244897959    	3.086455563266865    
-0.9183673469387763    	-7.530612244897959    	2.998730343657563    
-0.5510204081632661    	-7.530612244897959    	2.923662851972553    
-0.18367346938775592    	-7.530612244897959    	2.86157582877291    
0.1836734693877543    	-7.530612244897959    	2.812809843863493    
0.5510204081632646    	-7.530612244897959    	2.777711575349397    
0.9183673469387748    	-7.530612244897959    	2.7566215930354834    
1.285714285714285    	-7.530612244897959    	2.7498626374828237    
1.653061224489795    	-7.530612244897959    	2.757729314903331    
2.0204081632653055    	-7.530612244897959    	2.7804799303724583    
2.3877551020408156    	-7.530612244897959    	2.818330899782521    
2.755102040816326    	-7.530612244897959    	2.8714538706523363    
3.122448979591836    	-7.530612244897959    	2.9399753979576273    
3.489795918367346    	-7.530612244897959    	3.0239788039590767    
3.8571428571428563    	-7.530612244897959    	3.1235077203651045    
4.224489795918367    	-7.530612244897959    	3.238570766658031    
4.591836734693877    	-7.530612244897959    	3.3691468447899036    
4.959183673469387    	-7.530612244897959    	3.5151906049950914    
5.326530612244897    	-7.530612244897959    	3.676637736682647    
5.693877551020408    	-7.530612244897959    	3.8534098425793153    
6.061224489795918    	-7.530612244897959    	4.045418749723826    
6.428571428571428    	-7.530612244897959    	4.252570189834141    
6.795918367346938    	-7.530612244897959    	4.474766841217892    
7.163265306122448    	-7.530612244897959    	4.711910765447718    
7.530612244897958    	-7.530612244897959    	4.963905297114161    
7.897959183673469    	-7.530612244897959    	5.230656457532323    
8.26530612244898    	-7.530612244897959    	5.512073966765188    
8.63265306122449    	-7.530612244897959    	5.808071925764817    
9.    	-7.530612244897959    	6.11856923424766    

-9.    	-7.163265306122449    	7.398042711857047    
-8.63265306122449    	-7.163265306122449    	7.061315130198403    
-8.26530612244898    	-7.163265306122449    	6.737071839974325    
-7.8979591836734695    	-7.163265306122449    	6.425225490384253    
-7.530612244897959    	-7.163265306122449    	6.125682593134925    
-7.163265306122449    	-7.163265306122449    	5.838343765776303    
-6.795918367346939    	-7.163265306122449    	5.563104246996051    
-6.428571428571429    	-7.163265306122449    	5.299854764684379    
-6.061224489795919    	-7.163265306122449    	5.048482849546141    
-5.6938775510204085    	-7.163265306122449    	4.808874696170953    
-5.326530612244898    	-7.163265306122449    	4.5809176767985385    
-4.959183673469388    	-7.163265306122449    	4.364503606485453    
-4.591836734693878    	-7.163265306122449    	4.159532836919516    
-4.224489795918368    	-7.163265306122449    	3.965919214030092    
-3.8571428571428577    	-7.163265306122449    	3.783595866350304    
-3.4897959183673475    	-7.163265306122449    	3.612521693167243    
-3.1224489795918373    	-7.163265306122449    	3.452688294316511    
-2.755102040816327    	-7.163265306122449    	3.3041269343692603    
-2.387755102040817    	-7.163265306122449    	3.166914979677813    
-2.020408163265307    	-7.163265306122449    	3.0411811146261387    
-1.6530612244897966    	-7.163265306122449    	2.927108569589221    
-1.2857142857142865    	-7.163265306122449    	2.824935616313142    
-0.9183673469387763    	-7.163265306122449    	2.7349527374764113    
-0.5510204081632661    	-7.163265306122449    	2.657496165690235    
-0.18367346938775592    	-7.163265306122449    	2.592937890255275    
0.1836734693877543    	-7.163265306122449    	2.5416726886701735    
0.5510204081632646    	-7.163265306122449    	2.504103167920761    
0.9183673469387748    	-7.163265306122449    	2.4806241055056804    
1.285714285714285    	-7.163265306122449    	2.4716074907255936    
1.653061224489795    	-7.163265306122449    	2.4773895561917043    
2.0204081632653055    	-7.163265306122449    	2.4982607845825253    
2.3877551020408156    	-7.163265306122449    	2.534459447644137    
2.755102040816326    	-7.163265306122449    	2.5861687757515224    
3.122448979591836    	-7.163265306122449    	2.6535174532886536    
3.489795918367346    	-7.163265306122449    	2.7365828466078517    
3.8571428571428563    	-7.163265306122449    	2.8353962202802676    
4.224489795918367    	-7.163265306122449    	2.9499491741415036    
4.591836734693877    	-7.163265306122449    	3.0802006074786523    
4.959183673469387    	-7.163265306122449    	3.226083648824836    
5.326530612244897    	-7.163265306122449    	3.387512144109416    
5.693877551020408    	-7.163265306122449    	3.5643864450202174    
6.061224489795918    	-7.163265306122449    	3.756598366613793    
6.428571428571428    	-7.163265306122449    	3.964035281129866    
6.795918367346938    	-7.163265306122449    	4.18658338315805    
7.163265306122448    	-7.163265306122449    	4.424130203403207    
7.530612244897958    	-7.163265306122449    	4.676566469755538    
7.897959183673469    	-7.163265306122449    	4.9437874209027095    
8.26530612244898    	-7.163265306122449    	5.225693674394691    
8.63265306122449    	-7.163265306122449    	5.522191741938207    
9.    	-7.163265306122449    	5.833194272732707    

-9.    	-6.795918367346939    	7.157266691713133    
-8.63265306122449    	-6.795918367346939    	6.821098144868285    
-8.26530612244898    	-6.795918367346939    	6.497415073662761    
-7.8979591836734695    	-6.795918367346939    	6.186124159913703    
-7.530612244897959    	-6.795918367346939    	5.88712447948118    
-7.163265306122449    	-6.795918367346939    	5.600307513586267    
-6.795918367346939    	-6.795918367346939    	5.325557426750896    
-6.428571428571429    	-6.795918367346939    	5.062751707270503    
-6.061224489795919    	-6.795918367346939    	4.811762285525666    
-5.6938775510204085    	-6.795918367346939    	4.57245726369329    
-5.326530612244898    	-6.795918367346939    	4.3447034041679755    
-4.959183673469388    	-6.795918367346939    	4.128369528201864    
-4.591836734693878    	-6.795918367346939    	3.923330963964368    
-4.224489795918368    	-6.795918367346939    	3.729475145698717    
-3.8571428571428577    	-6.795918367346939    	3.546708393260965    
-3.4897959183673475    	-6.795918367346939    	3.374963785367473    
-3.1224489795918373    	-6.795918367346939    	3.2142098758405915    
-2.755102040816327    	-6.795918367346939    	3.0644597942869076    
-2.387755102040817    	-6.795918367346939    	2.9257800391608315    
-2.020408163265307    	-6.795918367346939    	2.798298048174591    
-1.6530612244897966    	-6.795918367346939    	2.6822074725252603    
-1.2857142857142865    	-6.795918367346939    	2.5777700521115148    
-0.9183673469387763    	-6.795918367346939    	2.485313147979738    
-0.5510204081632661    	-6.795918367346939    	2.4052223660588496    
-0.18367346938775592    	-6.795918367346939    	2.337929281297936    
0.1836734693877543    	-6.795918367346939    	2.2838949586021062    
0.5510204081632646    	-6.795918367346939    	2.24359062852674    
0.9183673469387748    	-6.795918367346939    	2.217477355976948    
1.285714285714285    	-6.795918367346939    	2.2059867159018136    
1.653061224489795    	-6.795918367346939    	2.2095043142302586    
2.0204081632653055    	-6.795918367346939    	2.2283575120086674    
2.3877551020408156    	-6.795918367346939    	2.262808049135712    
2.755102040816326    	-6.795918367346939    	2.3130495768084707    
3.122448979591836    	-6.795918367346939    	2.3792095327391687    
3.489795918367346    	-6.795918367346939    	2.4613544153822167    
3.8571428571428563    	-6.795918367346939    	2.5594973543442    
4.224489795918367    	-6.795918367346939    	2.673606903447473    
4.591836734693877    	-6.795918367346939    	2.803616141408395    
4.959183673469387    	-6.795918367346939    	2.9494313880830165    
5.326530612244897    	-6.795918367346939    	3.110940077714576    
5.693877551020408    	-6.795918367346939    	3.2880175384724755    
6.061224489795918    	-6.795918367346939    	3.4805325916088607    
6.428571428571428    	-6.795918367346939    	3.6883519995183365    
6.795918367346938    	-6.795918367346939    	3.9113438643778013    
7.163265306122448    	-6.795918367346939    	4.149380116567834    
7.530612244897958    	-6.795918367346939    	4.402338244383877    
7.897959183673469    	-6.795918367346939    	4.670102412347856    
8.26530612244898    	-6.795918367346939    	4.952564101680846    
8.63265306122449    	-6.795918367346939    	5.24962238824292    
9.    	-6.795918367346939    	5.561183953851215    

-9.    	-6.428571428571429    	6.93006000181898    
-8.63265306122449    	-6.428571428571429    	6.594504584726069    
-8.26530612244898    	-6.428571428571429    	6.271443012878201    
-7.8979591836734695    	-6.428571428571429    	5.960776497672043    
-7.530612244897959    	-6.428571428571429    	5.662397071964508    
-7.163265306122449    	-6.428571428571429    	5.376187306601779    
-6.795918367346939    	-6.428571428571429    	5.102020270349136    
-6.428571428571429    	-6.428571428571429    	4.839759842411038    
-6.061224489795919    	-6.428571428571429    	4.5892615150863385    
-5.6938775510204085    	-6.428571428571429    	4.3503738542091845    
-5.326530612244898    	-6.428571428571429    	4.122940813521669    
-4.959183673469388    	-6.428571428571429    	3.9068051202643344    
-4.591836734693878    	-6.428571428571429    	3.7018129542355487    
-4.224489795918368    	-6.428571428571429    	3.5078201190640037    
-3.8571428571428577    	-6.428571428571429    	3.32469983706018    
-3.4897959183673475    	-6.428571428571429    	3.1523521711091487    
-3.1224489795918373    	-6.428571428571429    	2.990714874856864    
-2.755102040816327    	-6.428571428571429    	2.839775191956927    
-2.387755102040817    	-6.428571428571429    	2.69958178158197    
-2.020408163265307    	-6.428571428571429    	2.5702555846620943    
-1.6530612244897966    	-6.428571428571429    	2.451998141018449    
-1.2857142857142865    	-6.428571428571429    	2.345095726974919    
-0.9183673469387763    	-6.428571428571429    	2.2499178160457234    
-0.5510204081632661    	-6.428571428571429    	2.1669088464693016    
-0.18367346938775592    	-6.428571428571429    	2.096573101678969    
0.1836734693877543    	-6.428571428571429    	2.039453553881215    
0.5510204081632646    	-6.428571428571429    	1.99610656377643    
0.9183673469387748    	-6.428571428571429    	1.9670751035711043    
1.285714285714285    	-6.428571428571429    	1.952863456698551    
1.653061224489795    	-6.428571428571429    	1.9539160613972117    
2.0204081632653055    	-6.428571428571429    	1.970602391181305    
2.3877551020408156    	-6.428571428571429    	2.0032087223747146    
2.755102040816326    	-6.428571428571429    	2.0519365947985917    
3.122448979591836    	-6.428571428571429    	2.1169069493830377    
3.489795918367346    	-6.428571428571429    	2.1981684453006807    
3.8571428571428563    	-6.428571428571429    	2.2957083262051268    
4.224489795918367    	-6.428571428571429    	2.409464345742329    
4.591836734693877    	-6.428571428571429    	2.539336566797355    
4.959183673469387    	-6.428571428571429    	2.68519821168069    
5.326530612244897    	-6.428571428571429    	2.8469050840210217    
5.693877551020408    	-6.428571428571429    	3.0243033636167223    
6.061224489795918    	-6.428571428571429    	3.217235777708331    
6.428571428571428    	-6.428571428571429    	3.4255462800379415    
6.795918367346938    	-6.428571428571429    	3.649083436439703    
7.163265306122448    	-6.428571428571429    	3.8877027392124655    
7.530612244897958    	-6.428571428571429    	4.141268067560691    
7.897959183673469    	-6.428571428571429    	4.409652490249657    
8.26530612244898    	-6.428571428571429    	4.6927385781255495    
8.63265306122449    	-6.428571428571429    	4.9904183640452775    
9.    	-6.428571428571429    	5.30259305940551    

-9.    	-6.061224489795919    	6.7163590428903674    
-8.63265306122449    	-6.061224489795919    	6.38147008408487    
-8.26530612244898    	-6.061224489795919    	6.059091376530425    
-7.8979591836734695    	-6.061224489795919    	5.749119405223973    
-7.530612244897959    	-6.061224489795919    	5.451439840198363    
-7.163265306122449    	-6.061224489795919    	5.165926893449082    
-6.795918367346939    	-6.061224489795919    	4.892442873035775    
-6.428571428571429    	-6.061224489795919    	4.630838052582641    
-6.061224489795919    	-6.061224489795919    	4.380951012756729    
-5.6938775510204085    	-6.061224489795919    	4.142609655749846    
-5.326530612244898    	-6.061224489795919    	3.9156331416728696    
-4.959183673469388    	-6.061224489795919    	3.6998350414026193    
-4.591836734693878    	-6.061224489795919    	3.4950280336847594    
-4.224489795918368    	-6.061224489795919    	3.301030479264184    
-3.8571428571428577    	-6.061224489795919    	3.117675158998658    
-3.4897959183673475    	-6.061224489795919    	2.9448203382447056    
-3.1224489795918373    	-6.061224489795919    	2.782363086967105    
-2.755102040816327    	-6.061224489795919    	2.6302544228517886    
-2.387755102040817    	-6.061224489795919    	2.488515355533678    
-2.020408163265307    	-6.061224489795919    	2.3572523391113824    
-1.6530612244897966    	-6.061224489795919    	2.2366700921727842    
-1.2857142857142865    	-6.061224489795919    	2.127079385364643    
-0.9183673469387763    	-6.061224489795919    	2.0288974244092537    
-0.5510204081632661    	-6.061224489795919    	1.942639036338229    
-0.18367346938775592    	-6.061224489795919    	1.868898039593706    
0.1836734693877543    	-6.061224489795919    	1.8083197863121678    
0.5510204081632646    	-6.061224489795919    	1.761567544253192    
0.9183673469387748    	-6.061224489795919    	1.729286665553264    
1.285714285714285    	-6.061224489795919    	1.7120709686545166    
1.653061224489795    	-6.061224489795919    	1.710435280588566    
2.0204081632653055    	-6.061224489795919    	1.7247968070777062    
2.3877551020408156    	-6.061224489795919    	1.7554663187686967    
2.755102040816326    	-6.061224489795919    	1.8026485342494203    
3.122448979591836    	-6.061224489795919    	1.8664499076184842    
3.489795918367346    	-6.061224489795919    	1.9468914485108135    
3.8571428571428563    	-6.061224489795919    	2.0439241746123384    
4.224489795918367    	-6.061224489795919    	2.1574451558878374    
4.591836734693877    	-6.061224489795919    	2.287312657693834    
4.959183673469387    	-6.061224489795919    	2.4333594608880937    
5.326530612244897    	-6.061224489795919    	2.59540392621551    
5.693877551020408    	-6.061224489795919    	2.773258732421749    
6.061224489795918    	-6.061224489795919    	2.9667374503836315    
6.428571428571428    	-6.061224489795919    	3.175659240212028    
6.795918367346938    	-6.061224489795919    	3.3998520040987517    
7.163265306122448    	-6.061224489795919    	3.6391543227108523    
7.530612244897958    	-6.061224489795919    	3.893416469672525    
7.897959183673469    	-6.061224489795919    	4.1625007530434175    
8.26530612244898    	-6.061224489795919    	4.446281384819015    
8.63265306122449    	-6.061224489795919    	4.744644035032164    
9.    	-6.061224489795919    	5.057485188679813    

-9.    	-5.6938775510204085    	6.516090914352923    
-8.63265306122449    	-5.6938775510204085    	6.181919701231466    
-8.26530612244898    	-5.6938775510204085    	5.860283944200574    
-7.8979591836734695    	-5.6938775510204085    	5.551076420396699    
-7.530612244897959    	-5.6938775510204085    	5.25417744873305    
-7.163265306122449    	-5.6938775510204085    	4.9694538253516924    
-6.795918367346939    	-5.6938775510204085    	4.6967578822630465    
-6.428571428571429    	-5.6938775510204085    	4.435926789086118    
-6.061224489795919    	-5.6938775510204085    	4.186782266179785    
-5.6938775510204085    	-5.6938775510204085    	3.949130937787964    
-5.326530612244898    	-5.6938775510204085    	3.7227656252355503    
-4.959183673469388    	-5.6938775510204085    	3.5074679584651776    
-4.591836734693878    	-5.6938775510204085    	3.3030127593946963    
-4.224489795918368    	-5.6938775510204085    	3.1091747042650946    
-3.8571428571428577    	-5.6938775510204085    	2.925737774490632    
-3.4897959183673475    	-5.6938775510204085    	2.752507913822665    
-3.1224489795918373    	-5.6938775510204085    	2.589329071015266    
-2.755102040816327    	-5.6938775510204085    	2.4361023691705035    
-2.387755102040817    	-5.6938775510204085    	2.2928074759174804    
-2.020408163265307    	-5.6938775510204085    	2.159524380780928    
-1.6530612244897966    	-5.6938775510204085    	2.036452843760249    
-1.2857142857142865    	-5.6938775510204085    	1.9239260109598413    
-0.9183673469387763    	-5.6938775510204085    	1.8224144463214973    
-0.5510204081632661    	-5.6938775510204085    	1.732517447671519    
-0.18367346938775592    	-5.6938775510204085    	1.6549401694795132    
0.1836734693877543    	-5.6938775510204085    	1.5904575814575974    
0.5510204081632646    	-5.6938775510204085    	1.539869057951139    
0.9183673469387748    	-5.6938775510204085    	1.5039495686722568    
1.285714285714285    	-5.6938775510204085    	1.483404268090555    
1.653061224489795    	-5.6938775510204085    	1.4788324540323377    
2.0204081632653055    	-5.6938775510204085    	1.490704690439398    
2.3877551020408156    	-5.6938775510204085    	1.5193541234161314    
2.755102040816326    	-5.6938775510204085    	1.5649805129619412    
3.122448979591836    	-5.6938775510204085    	1.6276638486015615    
3.489795918367346    	-5.6938775510204085    	1.70738379796409    
3.8571428571428563    	-5.6938775510204085    	1.8040414841516008    
4.224489795918367    	-5.6938775510204085    	1.9174808559181633    
4.591836734693877    	-5.6938775510204085    	2.047507857015133    
4.959183673469387    	-5.6938775510204085    	2.193906468856773    
5.326530612244897    	-5.6938775510204085    	2.3564513676840675    
5.693877551020408    	-5.6938775510204085    	2.534917375414869    
6.061224489795918    	-5.6938775510204085    	2.72908612199181    
6.428571428571428    	-5.6938775510204085    	2.9387504287397896    
6.795918367346938    	-5.6938775510204085    	3.163716919902718    
7.163265306122448    	-5.6938775510204085    	3.4038073158394773    
7.530612244897958    	-5.6938775510204085    	3.6588587861690747    
7.897959183673469    	-5.6938775510204085    	3.928723662901927    
8.26530612244898    	-5.6938775510204085    	4.213268742180101    
8.63265306122449    	-5.6938775510204085    	4.5123743429168055    
9.    	-5.6938775510204085    	4.825933242248493    

-9.    	-5.326530612244898    	6.3291731009831    
-8.63265306122449    	-5.326530612244898    	5.9957673747322024    
-8.26530612244898    	-5.326530612244898    	5.674931718142362    
-7.8979591836734695    	-5.326530612244898    	5.366556510333383    
-7.530612244897959    	-5.326530612244898    	5.070518096816319    
-7.163265306122449    	-5.326530612244898    	4.7866772514001115    
-6.795918367346939    	-5.326530612244898    	4.514877656092582    
-6.428571428571429    	-5.326530612244898    	4.254944509676908    
-6.061224489795919    	-5.326530612244898    	4.006683432394066    
-5.6938775510204085    	-5.326530612244898    	3.7698799099787044    
-5.326530612244898    	-5.326530612244898    	3.5442996175047488    
-4.959183673469388    	-5.326530612244898    	3.32969008143821    
-4.591836734693878    	-5.326530612244898    	3.1257842701327707    
-4.224489795918368    	-5.326530612244898    	2.932306830952065    
-3.8571428571428577    	-5.326530612244898    	2.748983781331352    
-3.4897959183673475    	-5.326530612244898    	2.575556453062643    
-3.1224489795918373    	-5.326530612244898    	2.4118002993792262    
-2.755102040816327    	-5.326530612244898    	2.257548699798382    
-2.387755102040817    	-5.326530612244898    	2.112721043618107    
-2.020408163265307    	-5.326530612244898    	1.9773531095890924    
-1.6530612244897966    	-5.326530612244898    	1.8516262036271343    
-1.2857142857142865    	-5.326530612244898    	1.7358900124874768    
-0.9183673469387763    	-5.326530612244898    	1.6306732638628976    
-0.5510204081632661    	-5.326530612244898    	1.5366767437552085    
-0.18367346938775592    	-5.326530612244898    	1.4547454911667186    
0.1836734693877543    	-5.326530612244898    	1.3858209394871768    
0.5510204081632646    	-5.326530612244898    	1.330878441584234    
0.9183673469387748    	-5.326530612244898    	1.2908594308476402    
1.285714285714285    	-5.326530612244898    	1.2666089462797043    
1.653061224489795    	-5.326530612244898    	1.2588277738822378    
2.0204081632653055    	-5.326530612244898    	1.2680446413480182    
2.3877551020408156    	-5.326530612244898    	1.2946092354322893    
2.755102040816326    	-5.326530612244898    	1.338702862050848    
3.122448979591836    	-5.326530612244898    	1.4003612999543855    
3.489795918367346    	-5.326530612244898    	1.4795039384408972    
3.8571428571428563    	-5.326530612244898    	1.5759641570276655    
4.224489795918367    	-5.326530612244898    	1.6895174089479772    
4.591836734693877    	-5.326530612244898    	1.8199050259938447    
4.959183673469387    	-5.326530612244898    	1.9668530256005248    
5.326530612244897    	-5.326530612244898    	2.130086055131654    
5.693877551020408    	-5.326530612244898    	2.309337082940913    
6.061224489795918    	-5.326530612244898    	2.5043536354943132    
6.428571428571428    	-5.326530612244898    	2.7149013878657824    
6.795918367346938    	-5.326530612244898    	2.940765825789968    
7.163265306122448    	-5.326530612244898    	3.1817525695078435    
7.530612244897958    	-5.326530612244898    	3.4376868178025886    
7.897959183673469    	-5.326530612244898    	3.7084122526820282    
8.26530612244898    	-5.326530612244898    	3.993789647955097    
8.63265306122449    	-5.326530612244898    	4.293695349132855    
9.    	-5.326530612244898    	4.608019735335102    

-9.    	-4.959183673469388    	6.15551339197914    
-8.63265306122449    	-4.959183673469388    	5.822915621604464    
-8.26530612244898    	-4.959183673469388    	5.5029323259624405    
-7.8979591836734695    	-4.959183673469388    	5.19545308756194    
-7.530612244897959    	-4.959183673469388    	4.9003520393305    
-7.163265306122449    	-4.959183673469388    	4.617485819298923    
-6.795918367346939    	-4.959183673469388    	4.34669140600165    
-6.428571428571429    	-4.959183673469388    	4.087783921535985    
-6.061224489795919    	-4.959183673469388    	3.8405545503486778    
-5.6938775510204085    	-4.959183673469388    	3.6047688095472816    
-5.326530612244898    	-4.959183673469388    	3.3801655279507172    
-4.959183673469388    	-4.959183673469388    	3.166457051907081    
-4.591836734693878    	-4.959183673469388    	2.9633313967627783    
-4.224489795918368    	-4.959183673469388    	2.7704572927509785    
-3.8571428571428577    	-4.959183673469388    	2.587493299895596    
-3.4897959183673475    	-4.959183673469388    	2.4141023191275504    
-3.1224489795918373    	-4.959183673469388    	2.2499727865541113    
-2.755102040816327    	-4.959183673469388    	2.0948474293044113    
-2.387755102040817    	-4.959183673469388    	1.9485594754992492    
-2.020408163265307    	-4.959183673469388    	1.8110744799831744    
-1.6530612244897966    	-4.959183673469388    	1.6825334719724758    
-1.2857142857142865    	-4.959183673469388    	1.5632903553679818    
-0.9183673469387763    	-4.959183673469388    	1.453934324737926    
-0.5510204081632661    	-4.959183673469388    	1.3552878359448841    
-0.18367346938775592    	-4.959183673469388    	1.2683735930376205    
0.1836734693877543    	-4.959183673469388    	1.1943502720186063    
0.5510204081632646    	-4.959183673469388    	1.1344247837968908    
0.9183673469387748    	-4.959183673469388    	1.089755804374945    
1.285714285714285    	-4.959183673469388    	1.0613660378015315    
1.653061224489795    	-4.959183673469388    	1.0500779399392284    
2.0204081632653055    	-4.959183673469388    	1.0564807053562681    
2.3877551020408156    	-4.959183673469388    	1.0809282379534797    
2.755102040816326    	-4.959183673469388    	1.123561566947152    
3.122448979591836    	-4.959183673469388    	1.184346247181833    
3.489795918367346    	-4.959183673469388    	1.2631155067783228    
3.8571428571428563    	-4.959183673469388    	1.3596120728657544    
4.224489795918367    	-4.959183673469388    	1.4735243815513963    
4.591836734693877    	-4.959183673469388    	1.6045153337661682    
4.959183673469387    	-4.959183673469388    	1.7522434895339853    
5.326530612244897    	-4.959183673469388    	1.9163775790880178    
5.693877551020408    	-4.959183673469388    	2.096605617774669    
6.061224489795918    	-4.959183673469388    	2.2926399519420353    
6.428571428571428    	-4.959183673469388    	2.5042194104090396    
6.795918367346938    	-4.959183673469388    	2.7311095102832303    
7.163265306122448    	-4.959183673469388    	2.973101436011366    
7.530612244897958    	-4.959183673469388    	3.230010309690743    
7.897959183673469    	-4.959183673469388    	3.501673109855804    
8.26530612244898    	-4.959183673469388    	3.787946474537352    
8.63265306122449    	-4.959183673469388    	4.0887045366629255    
9.    	-4.959183673469388    	4.403836878741393    

-9.    	-4.591836734693878    	5.995010099612439    
-8.63265306122449    	-4.591836734693878    	5.663255562876915    
-8.26530612244898    	-4.591836734693878    	5.344169770915374    
-7.8979591836734695    	-4.591836734693878    	5.037643379937005    
-7.530612244897959    	-4.591836734693878    	4.743550444848596    
-7.163265306122449    	-4.591836734693878    	4.461745861162958    
-6.795918367346939    	-4.591836734693878    	4.192062521377801    
-6.428571428571429    	-4.591836734693878    	3.934308231723187    
-6.061224489795919    	-4.591836734693878    	3.6882624938433075    
-5.6938775510204085    	-4.591836734693878    	3.453673347680244    
-5.326530612244898    	-4.591836734693878    	3.2302546096638842    
-4.959183673469388    	-4.591836734693878    	3.017684039282643    
-4.591836734693878    	-4.591836734693878    	2.815603240994961    
-4.224489795918368    	-4.591836734693878    	2.6236204625160107    
-3.8571428571428577    	-4.591836734693878    	2.4413178673478884    
-3.4897959183673475    	-4.591836734693878    	2.2682652750304335    
-3.1224489795918373    	-4.591836734693878    	2.10404263281918    
-2.755102040816327    	-4.591836734693878    	1.9482733480971572    
-2.387755102040817    	-4.591836734693878    	1.800669687911757    
-2.020408163265307    	-4.591836734693878    	1.6610893014773118    
-1.6530612244897966    	-4.591836734693878    	1.5295982687648608    
-1.2857142857142865    	-4.591836734693878    	1.4065312166306898    
-0.9183673469387763    	-4.591836734693878    	1.292534294209175    
-0.5510204081632661    	-4.591836734693878    	1.1885746250026312    
-0.18367346938775592    	-4.591836734693878    	1.0959030654074684    
0.1836734693877543    	-4.591836734693878    	1.0159669887366392    
0.5510204081632646    	-4.591836734693878    	0.9502841838270234    
0.9183673469387748    	-4.591836734693878    	0.9003020239915753    
1.285714285714285    	-4.591836734693878    	0.8672713656267039    
1.653061224489795    	-4.591836734693878    	0.8521593322347232    
2.0204081632653055    	-4.591836734693878    	0.8556120729500107    
2.3877551020408156    	-4.591836734693878    	0.8779642146288518    
2.755102040816326    	-4.591836734693878    	0.9192818372422847    
3.122448979591836    	-4.591836734693878    	0.9794225900046443    
3.489795918367346    	-4.591836734693878    	1.0580987399633195    
3.8571428571428563    	-4.591836734693878    	1.1549336945013415    
4.224489795918367    	-4.591836734693878    	1.2695074008742435    
4.591836734693877    	-4.591836734693878    	1.4013896786218663    
4.959183673469387    	-4.591836734693878    	1.5501626912463036    
5.326530612244897    	-4.591836734693878    	1.7154346864627306    
5.693877551020408    	-4.591836734693878    	1.8968472687295854    
6.061224489795918    	-4.591836734693878    	2.094078197535285    
6.428571428571428    	-4.591836734693878    	2.306841289309716    
6.795918367346938    	-4.591836734693878    	2.5348845839949616    
7.163265306122448    	-4.591836734693878    	2.7779875832352103    
7.530612244897958    	-4.591836734693878    	3.0359580932605237    
7.897959183673469    	-4.591836734693878    	3.308629006568619    
8.26530612244898    	-4.591836734693878    	3.595855218672299    
8.63265306122449    	-4.591836734693878    	3.8975107844783556    
9.    	-4.591836734693878    	4.213486360195973    

-9.    	-4.224489795918368    	5.84755264586395    
-8.63265306122449    	-4.224489795918368    	5.516667367612126    
-8.26530612244898    	-4.224489795918368    	5.198514648876632    
-7.8979591836734695    	-4.224489795918368    	4.892988307074218    
-7.530612244897959    	-4.224489795918368    	4.599964782054886    
-7.163265306122449    	-4.224489795918368    	4.3193000974696005    
-6.795918367346939    	-4.224489795918368    	4.050826349862139    
-6.428571428571429    	-4.224489795918368    	3.7943477121044404    
-6.061224489795919    	-4.224489795918368    	3.549635984345998    
-5.6938775510204085    	-4.224489795918368    	3.3164258083254303    
-5.326530612244898    	-4.224489795918368    	3.094409799039555    
-4.959183673469388    	-4.224489795918368    	2.8832340676378987    
-4.591836734693878    	-4.224489795918368    	2.682494943456957    
-4.224489795918368    	-4.224489795918368    	2.491738184768389    
-3.8571428571428577    	-4.224489795918368    	2.310462616832659    
-3.4897959183673475    	-4.224489795918368    	2.138130926379853    
-3.1224489795918373    	-4.224489795918368    	1.9741911443821238    
-2.755102040816327    	-4.224489795918368    	1.818112845100907    
-2.387755102040817    	-4.224489795918368    	1.66944167981032    
-2.020408163265307    	-4.224489795918368    	1.5278736563397346    
-1.6530612244897966    	-4.224489795918368    	1.3933456207565271    
-1.2857142857142865    	-4.224489795918368    	1.2661303783030748    
-0.9183673469387763    	-4.224489795918368    	1.1469152745065254    
-0.5510204081632661    	-4.224489795918368    	1.0368360595215314    
-0.18367346938775592    	-4.224489795918368    	0.9374397228621463    
0.1836734693877543    	-4.224489795918368    	0.8505652750553885    
0.5510204081632646    	-4.224489795918368    	0.7781576930815518    
0.9183673469387748    	-4.224489795918368    	0.7220559874676531    
1.285714285714285    	-4.224489795918368    	0.6838071477277463    
1.653061224489795    	-4.224489795918368    	0.6645469240164852    
2.0204081632653055    	-4.224489795918368    	0.6649626618610156    
2.3877551020408156    	-4.224489795918368    	0.6853271665037164    
2.755102040816326    	-4.224489795918368    	0.7255772840119632    
3.122448979591836    	-4.224489795918368    	0.7854090222151275    
3.489795918367346    	-4.224489795918368    	0.8643680323873281    
3.8571428571428563    	-4.224489795918368    	0.9619238887899987    
4.224489795918367    	-4.224489795918368    	1.0775246223952935    
4.591836734693877    	-4.224489795918368    	1.2106329199332972    
4.959183673469387    	-4.224489795918368    	1.3607476066644761    
5.326530612244897    	-4.224489795918368    	1.5274144408604875    
5.693877551020408    	-4.224489795918368    	1.7102297518578273    
6.061224489795918    	-4.224489795918368    	1.9088396508060232    
6.428571428571428    	-4.224489795918368    	2.122936752701892    
6.795918367346938    	-4.224489795918368    	2.3522556992840498    
7.163265306122448    	-4.224489795918368    	2.5965682907019945    
7.530612244897958    	-4.224489795918368    	2.8556786998276644    
7.897959183673469    	-4.224489795918368    	3.129419023204833    
8.26530612244898    	-4.224489795918368    	3.4176452844844705    
8.63265306122449    	-4.224489795918368    	3.720233923516572    
9.    	-4.224489795918368    	4.037078757717892    

-9.    	-3.8571428571428577    	5.713022581038465    
-8.63265306122449    	-3.8571428571428577    	5.383021205409664    
-8.26530612244898    	-3.8571428571428577    	5.0658249559053035    
-7.8979591836734695    	-3.8571428571428577    	4.761333030355446    
-7.530612244897959    	-3.8571428571428577    	4.469426955029427    
-7.163265306122449    	-3.8571428571428577    	4.189967143237462    
-6.795918367346939    	-3.8571428571428577    	3.9227887890387794    
-6.428571428571429    	-3.8571428571428577    	3.6676970073451978    
-6.061224489795919    	-3.8571428571428577    	3.4244611545376062    
-5.6938775510204085    	-3.8571428571428577    	3.1928083198094486    
-5.326530612244898    	-3.8571428571428577    	2.97241609072253    
-4.959183673469388    	-3.8571428571428577    	2.762904903757002    
-4.591836734693878    	-3.8571428571428577    	2.5638306457142264    
-4.224489795918368    	-3.8571428571428577    	2.374678746739453    
-3.8571428571428577    	-3.8571428571428577    	2.1948618832273223    
-3.4897959183673475    	-3.8571428571428577    	2.023724652581609    
-3.1224489795918373    	-3.8571428571428577    	1.8605601611897353    
-2.755102040816327    	-3.8571428571428577    	1.704645107454258    
-2.387755102040817    	-3.8571428571428577    	1.555300886698759    
-2.020408163265307    	-3.8571428571428577    	1.4119870016469624    
-1.6530612244897966    	-3.8571428571428577    	1.2744274157653943    
-1.2857142857142865    	-3.8571428571428577    	1.1427583677948783    
-0.9183673469387763    	-3.8571428571428577    	1.0176679902949919    
-0.5510204081632661    	-3.8571428571428577    	0.9004800637221827    
-0.18367346938775592    	-3.8571428571428577    	0.7931294896536659    
0.1836734693877543    	-3.8571428571428577    	0.6979992067228449    
0.5510204081632646    	-3.8571428571428577    	0.6176373873398759    
0.9183673469387748    	-3.8571428571428577    	0.5544269701381618    
1.285714285714285    	-3.8571428571428577    	0.5103028566949186    
1.653061224489795    	-3.8571428571428577    	0.4865888274665928    
2.0204081632653055    	-3.8571428571428577    	0.4839730150127636    
2.3877551020408156    	-3.8571428571428577    	0.5025916580742535    
2.755102040816326    	-3.8571428571428577    	0.5421687201175881    
3.122448979591836    	-3.8571428571428577    	0.6021637038664918    
3.489795918367346    	-3.8571428571428577    	0.6818980046445481    
3.8571428571428563    	-3.8571428571428577    	0.7806483208543116    
4.224489795918367    	-3.8571428571428577    	0.8977077588832053    
4.591836734693877    	-3.8571428571428577    	1.0324209161350035    
4.959183673469387    	-3.8571428571428577    	1.1842004690043484    
5.326530612244897    	-3.8571428571428577    	1.3525318476364872    
5.693877551020408    	-3.8571428571428577    	1.5369709388327841    
6.061224489795918    	-3.8571428571428577    	1.7371381790733904    
6.428571428571428    	-3.8571428571428577    	1.9527111559201091    
6.795918367346938    	-3.8571428571428577    	2.183416958566385    
7.163265306122448    	-3.8571428571428577    	2.4290249433931095    
7.530612244897958    	-3.8571428571428577    	2.6893402253120966    
7.897959183673469    	-3.8571428571428577    	2.964197998382581    
8.26530612244898    	-3.8571428571428577    	3.2534586759147723    
8.63265306122449    	-3.8571428571428577    	3.5570037841780064    
9.    	-3.8571428571428577    	3.8747325210023496    

-9.    	-3.4897959183673475    	5.591295086542816    
-8.63265306122449    	-3.4897959183673475    	5.262178787070252    
-8.26530612244898    	-3.4897959183673475    	4.945947603893686    
-7.8979591836734695    	-3.4897959183673475    	4.642508345036037    
-7.530612244897959    	-3.4897959183673475    	4.351750423276806    
-7.163265306122449    	-3.4897959183673475    	4.073542138724816    
-6.795918367346939    	-3.4897959183673475    	3.8077261185183833    
-6.428571428571429    	-3.4897959183673475    	3.5541137398706093    
-6.061224489795919    	-3.4897959183673475    	3.3124783502519284    
-5.6938775510204085    	-3.4897959183673475    	3.0825471083043205    
-5.326530612244898    	-3.4897959183673475    	2.863991325331524    
-4.959183673469388    	-3.4897959183673475    	2.656415332253703    
-4.591836734693878    	-3.4897959183673475    	2.459344201619978    
-4.224489795918368    	-3.4897959183673475    	2.272211231010645    
-3.8571428571428577    	-3.4897959183673475    	2.0943471077361906    
-3.4897959183673475    	-3.4897959183673475    	1.9249743363625504    
-3.1224489795918373    	-3.4897959183673475    	1.763213018470294    
-2.755102040816327    	-3.4897959183673475    	1.6081074281328815    
-2.387755102040817    	-3.4897959183673475    	1.4586864097026933    
-2.020408163265307    	-3.4897959183673475    	1.3140724837220112    
-1.6530612244897966    	-3.4897959183673475    	1.173650621376949    
-1.2857142857142865    	-3.4897959183673475    	1.037292027573908    
-0.9183673469387763    	-3.4897959183673475    	0.90559672472837    
-0.5510204081632661    	-3.4897959183673475    	0.7800772297769532    
-0.18367346938775592    	-3.4897959183673475    	0.6631792773163078    
0.1836734693877543    	-3.4897959183673475    	0.5580618722047263    
0.5510204081632646    	-3.4897959183673475    	0.4681526744296285    
0.9183673469387748    	-3.4897959183673475    	0.39661068884930684    
1.285714285714285    	-3.4897959183673475    	0.34588165006041194    
1.653061224489795    	-3.4897959183673475    	0.3174780749995618    
2.0204081632653055    	-3.4897959183673475    	0.31199998608223756    
2.3877551020408156    	-3.4897959183673475    	0.3293185882148415    
2.755102040816326    	-3.4897959183673475    	0.3688188525834867    
3.122448979591836    	-3.4897959183673475    	0.4296232997304561    
3.489795918367346    	-3.4897959183673475    	0.5107607740081292    
3.8571428571428563    	-3.4897959183673475    	0.611275549489966    
4.224489795918367    	-3.4897959183673475    	0.7302877277565359    
4.591836734693877    	-3.4897959183673475    	0.867019813373776    
4.959183673469387    	-3.4897959183673475    	1.0208024936521696    
5.326530612244897    	-3.4897959183673475    	1.1910690661720167    
5.693877551020408    	-3.4897959183673475    	1.3773446034824353    
6.061224489795918    	-3.4897959183673475    	1.5792334365035905    
6.428571428571428    	-3.4897959183673475    	1.7964068765392192    
6.795918367346938    	-3.4897959183673475    	2.028592082231306    
7.163265306122448    	-3.4897959183673475    	2.2755624010502777    
7.530612244897958    	-3.4897959183673475    	2.537129210209243    
7.897959183673469    	-3.4897959183673475    	2.8131351368465127    
8.26530612244898    	-3.4897959183673475    	3.1034484810709144    
8.63265306122449    	-3.4897959183673475    	3.407958655661944    
9.    	-3.4897959183673475    	3.726572468642527    

-9.    	-3.1224489795918373    	5.4822409934253375    
-8.63265306122449    	-3.1224489795918373    	5.153995551031638    
-8.26530612244898    	-3.1224489795918373    	4.838720740064155    
-7.8979591836734695    	-3.1224489795918373    	4.5363330650302425    
-7.530612244897959    	-3.1224489795918373    	4.246732534229693    
-7.163265306122449    	-3.1224489795918373    	3.9697988385110063    
-6.795918367346939    	-3.1224489795918373    	3.705386548253193    
-6.428571428571429    	-3.1224489795918373    	3.4533190706959482    
-6.061224489795919    	-3.1224489795918373    	3.2133810537193974    
-5.6938775510204085    	-3.1224489795918373    	2.9853088684797324    
-5.326530612244898    	-3.1224489795918373    	2.768778769764464    
-4.959183673469388    	-3.1224489795918373    	2.5633923569577224    
-4.591836734693878    	-3.1224489795918373    	2.3686591134814234    
-4.224489795918368    	-3.1224489795918373    	2.183976224764535    
-3.8571428571428577    	-3.1224489795918373    	2.0086068032277637    
-3.4897959183673475    	-3.1224489795918373    	1.841659472513814    
-3.1224489795918373    	-3.1224489795918373    	1.6820755429997383    
-2.755102040816327    	-3.1224489795918373    	1.5286353716147931    
-2.387755102040817    	-3.1224489795918373    	1.3800031512653241    
-2.020408163265307    	-3.1224489795918373    	1.2348378497206207    
-1.6530612244897966    	-3.1224489795918373    	1.0920017851242774    
-1.2857142857142865    	-3.1224489795918373    	0.9508851224919177    
-0.9183673469387763    	-3.1224489795918373    	0.8118170950560326    
-0.5510204081632661    	-3.1224489795918373    	0.6764471497667301    
-0.18367346938775592    	-3.1224489795918373    	0.5478915452754163    
0.1836734693877543    	-3.1224489795918373    	0.4304508120756886    
0.5510204081632646    	-3.1224489795918373    	0.3288839622699223    
0.9183673469387748    	-3.1224489795918373    	0.24749152635171484    
1.285714285714285    	-3.1224489795918373    	0.18938976297247279    
1.653061224489795    	-3.1224489795918373    	0.156228119082304    
2.0204081632653055    	-3.1224489795918373    	0.14833582791369881    
2.3877551020408156    	-3.1224489795918373    	0.16510305448228169    
2.755102040816326    	-3.1224489795918373    	0.20539211693164616    
3.122448979591836    	-3.1224489795918373    	0.267861983031083    
3.489795918367346    	-3.1224489795918373    	0.3511768456869362    
3.8571428571428563    	-3.1224489795918373    	0.45411706182846323    
4.224489795918367    	-3.1224489795918373    	0.5756239418327165    
4.591836734693877    	-3.1224489795918373    	0.7148061093424006    
4.959183673469387    	-3.1224489795918373    	0.8709266767782217    
5.326530612244897    	-3.1224489795918373    	1.0433828295691474    
5.693877551020408    	-3.1224489795918373    	1.231684051137095    
6.061224489795918    	-3.1224489795918373    	1.435431940866192    
6.428571428571428    	-3.1224489795918373    	1.654302753543952    
6.795918367346938    	-3.1224489795918373    	1.888032860326566    
7.163265306122448    	-3.1224489795918373    	2.136406909094158    
7.530612244897958    	-3.1224489795918373    	2.399248307086426    
7.897959183673469    	-3.1224489795918373    	2.6764116246823777    
8.26530612244898    	-3.1224489795918373    	2.9677765527305118    
8.63265306122449    	-3.1224489795918373    	3.2732430995306276    
9.    	-3.1224489795918373    	3.5927277695900752    

-9.    	-2.755102040816327    	5.385729318272947    
-8.63265306122449    	-2.755102040816327    	5.058323517757625    
-8.26530612244898    	-2.755102040816327    	4.743976925705658    
-7.8979591836734695    	-2.755102040816327    	4.442617507559895    
-7.530612244897959    	-2.755102040816327    	4.154158254036191    
-7.163265306122449    	-2.755102040816327    	3.878493461263451    
-6.795918367346939    	-2.755102040816327    	3.615493953771094    
-6.428571428571429    	-2.755102040816327    	3.365000923395818    
-6.061224489795919    	-2.755102040816327    	3.1268179560132094    
-5.6938775510204085    	-2.755102040816327    	2.9007006924817365    
-5.326530612244898    	-2.755102040816327    	2.686343424080564    
-4.959183673469388    	-2.755102040816327    	2.4833617742473146    
-4.591836734693878    	-2.755102040816327    	2.2912705183821145    
-4.224489795918368    	-2.755102040816327    	2.1094556613912916    
-3.8571428571428577    	-2.755102040816327    	1.9371403849215918    
-3.4897959183673475    	-2.755102040816327    	1.7733459048728009    
-3.1224489795918373    	-2.755102040816327    	1.6168515885936694    
-2.755102040816327    	-2.755102040816327    	1.4661654164867959    
-2.387755102040817    	-2.755102040816327    	1.3195280697853704    
-2.020408163265307    	-2.755102040816327    	1.1749929633343115    
-1.6530612244897966    	-2.755102040816327    	1.030647235082398    
-1.2857142857142865    	-2.755102040816327    	0.8850474372291323    
-0.9183673469387763    	-2.755102040816327    	0.7378926895167641    
-0.5510204081632661    	-2.755102040816327    	0.5907901035345228    
-0.18367346938775592    	-2.755102040816327    	0.447718923675956    
0.1836734693877543    	-2.755102040816327    	0.3147133961907671    
0.5510204081632646    	-2.755102040816327    	0.19863097101774793    
0.9183673469387748    	-2.755102040816327    	0.10550589440660185    
1.285714285714285    	-2.755102040816327    	3.93174107508769130e-2
1.653061224489795    	-2.755102040816327    	1.6726316398015806000e-3
2.0204081632653055    	-2.755102040816327    	-7.729323184373027000e-3
2.3877551020408156    	-2.755102040816327    	9.668098477853881000e-3
2.755102040816326    	-2.755102040816327    	5.19520345752623200e-2
3.122448979591836    	-2.755102040816327    	0.11717589995276967    
3.489795918367346    	-2.755102040816327    	0.20358037584356747    
3.8571428571428563    	-2.755102040816327    	0.30967344265025387    
4.224489795918367    	-2.755102040816327    	0.43423446772157814    
4.591836734693877    	-2.755102040816327    	0.5762846669573274    
4.959183673469387    	-2.755102040816327    	0.7350472220042473    
5.326530612244897    	-2.755102040816327    	0.9099081377686659    
5.693877551020408    	-2.755102040816327    	1.1003821896507084    
6.061224489795918    	-2.755102040816327    	1.3060850010879985    
6.428571428571428    	-2.755102040816327    	1.5267108633597015    
6.795918367346938    	-2.755102040816327    	1.762015417324284    
7.163265306122448    	-2.755102040816327    	2.011802248857332    
7.530612244897958    	-2.755102040816327    	2.2759125497955477    
7.897959183673469    	-2.755102040816327    	2.554217144668342    
8.26530612244898    	-2.755102040816327    	2.846610329604631    
8.63265306122449    	-2.755102040816327    	3.153005095320259    
9.    	-2.755102040816327    	3.4733294072580843    

-9.    	-2.387755102040817    	5.301630279227876    
-8.63265306122449    	-2.387755102040817    	4.975014785393723    
-8.26530612244898    	-2.387755102040817    	4.6615471690968695    
-7.8979591836734695    	-2.387755102040817    	4.361168112013313    
-7.530612244897959    	-2.387755102040817    	4.07380539821577    
-7.163265306122449    	-2.387755102040817    	3.799370511711489    
-6.795918367346939    	-2.387755102040817    	3.5377541837994038    
-6.428571428571429    	-2.387755102040817    	3.2888205239881083    
-6.061224489795919    	-2.387755102040817    	3.0523992299682785    
-5.6938775510204085    	-2.387755102040817    	2.8282751814953366    
-5.326530612244898    	-2.387755102040817    	2.6161744640401485    
-4.959183673469388    	-2.387755102040817    	2.415745526485433    
-4.591836734693878    	-2.387755102040817    	2.226533752503867    
-4.224489795918368    	-2.387755102040817    	2.0479472618513217    
-3.8571428571428577    	-2.387755102040817    	1.879211418583222    
-3.4897959183673475    	-2.387755102040817    	1.7193097531229666    
-3.1224489795918373    	-2.387755102040817    	1.5669108584627152    
-2.755102040816327    	-2.387755102040817    	1.420286529116718    
-2.387755102040817    	-2.387755102040817    	1.2772402765716797    
-2.020408163265307    	-2.387755102040817    	1.1350952112740547    
-1.6530612244897966    	-2.387755102040817    	0.9908474075608289    
-1.2857142857142865    	-2.387755102040817    	0.8416699290717022    
-0.9183673469387763    	-2.387755102040817    	0.6859596010426361    
-0.5510204081632661    	-2.387755102040817    	0.5248319352603046    
-0.18367346938775592    	-2.387755102040817    	0.3633280321943598    
0.1836734693877543    	-2.387755102040817    	0.21018300487352964    
0.5510204081632646    	-2.387755102040817    	7.56678564931325100e-2
0.9183673469387748    	-2.387755102040817    	-3.14822999181038070e-2
1.285714285714285    	-2.387755102040817    	-0.10622636389052703    
1.653061224489795    	-2.387755102040817    	-0.14744882363746292    
2.0204081632653055    	-2.387755102040817    	-0.15675285392295052    
2.3877551020408156    	-2.387755102040817    	-0.13696539110728934    
2.755102040816326    	-2.387755102040817    	-9.10903608534938700e-2
3.122448979591836    	-2.387755102040817    	-2.18046527151093400e-2
3.489795918367346    	-2.387755102040817    	6.86952447945682300e-2
3.8571428571428563    	-2.387755102040817    	0.17868112618978982    
4.224489795918367    	-2.387755102040817    	0.3068215844627149    
4.591836734693877    	-2.387755102040817    	0.45210015003674164    
4.959183673469387    	-2.387755102040817    	0.6137421869672953    
5.326530612244897    	-2.387755102040817    	0.791155815010247    
5.693877551020408    	-2.387755102040817    	0.9838864178382746    
6.061224489795918    	-2.387755102040817    	1.1915824443340959    
6.428571428571428    	-2.387755102040817    	1.4139699799685768    
6.795918367346938    	-2.387755102040817    	1.6508339044971394    
7.163265306122448    	-2.387755102040817    	1.9020039156104613    
7.530612244897958    	-2.387755102040817    	2.1673441228171333    
7.897959183673469    	-2.387755102040817    	2.446745257416094    
8.26530612244898    	-2.387755102040817    	2.7401188034145845    
8.63265306122449    	-2.387755102040817    	3.047392544885327    
9.    	-2.387755102040817    	3.3685071635043204    

-9.    	-2.020408163265307    	5.229818709403024    
-8.63265306122449    	-2.020408163265307    	4.903925579879306    
-8.26530612244898    	-2.020408163265307    	4.591265728695862    
-7.8979591836734695    	-2.020408163265307    	4.2917931251356265    
-7.530612244897959    	-2.020408163265307    	4.005451333694477    
-7.163265306122449    	-2.020408163265307    	3.732170625590736    
-6.795918367346939    	-2.020408163265307    	3.4718641363706824    
-6.428571428571429    	-2.020408163265307    	3.224422704822955    
-6.061224489795919    	-2.020408163265307    	2.9897078711450584    
-5.6938775510204085    	-2.020408163265307    	2.7675422810914094    
-5.326530612244898    	-2.020408163265307    	2.557696401786335    
-4.959183673469388    	-2.020408163265307    	2.359869952439106    
-4.591836734693878    	-2.020408163265307    	2.1736657196310487    
-4.224489795918368    	-2.020408163265307    	1.9985523806008536    
-3.8571428571428577    	-2.020408163265307    	1.8338115410261437    
-3.4897959183673475    	-2.020408163265307    	1.6784624828637469    
-3.1224489795918373    	-2.020408163265307    	1.5311565829406901    
-2.755102040816327    	-2.020408163265307    	1.390033379064981    
-2.387755102040817    	-2.020408163265307    	1.2525359444737825    
-2.020408163265307    	-2.020408163265307    	1.1152110343786608    
-1.6530612244897966    	-2.020408163265307    	0.9736232127191999    
-1.2857142857142865    	-2.020408163265307    	0.8227631141568501    
-0.9183673469387763    	-2.020408163265307    	0.6585705988217093    
-0.5510204081632661    	-2.020408163265307    	0.4807574050063177    
-0.18367346938775592    	-2.020408163265307    	0.29558350343904555    
0.1836734693877543    	-2.020408163265307    	0.11599500551555769    
0.5510204081632646    	-2.020408163265307    	-4.21901413661667800e-2
0.9183673469387748    	-2.020408163265307    	-0.1660258258104631    
1.285714285714285    	-2.020408163265307    	-0.24925207708896097    
1.653061224489795    	-2.020408163265307    	-0.29215715690912014    
2.0204081632653055    	-2.020408163265307    	-0.2988012051408425    
2.3877551020408156    	-2.020408163265307    	-0.27419358712267833    
2.755102040816326    	-2.020408163265307    	-0.22276973891504293    
3.122448979591836    	-2.020408163265307    	-0.14798290530637082    
3.489795918367346    	-2.020408163265307    	-5.239001305949809000e-2
3.8571428571428563    	-2.020408163265307    	6.21484756335816100e-2
4.224489795918367    	-2.020408163265307    	0.19428393759989637    
4.591836734693877    	-2.020408163265307    	0.34303565479627374    
4.959183673469387    	-2.020408163265307    	0.507685232900336    
5.326530612244897    	-2.020408163265307    	0.6877013491507751    
5.693877551020408    	-2.020408163265307    	0.8826867901289163    
6.061224489795918    	-2.020408163265307    	1.0923412750440302    
6.428571428571428    	-2.020408163265307    	1.3164352710204437    
6.795918367346938    	-2.020408163265307    	1.5547914238125755    
7.163265306122448    	-2.020408163265307    	1.807271273617928    
7.530612244897958    	-2.020408163265307    	2.07376565922514    
7.897959183673469    	-2.020408163265307    	2.3541877161804927    
8.26530612244898    	-2.020408163265307    	2.6484677157023064    
8.63265306122449    	-2.020408163265307    	2.956549222286459    
9.    	-2.020408163265307    	3.278386205215883    

-9.    	-1.6530612244897966    	5.170177736827618    
-8.63265306122449    	-1.6530612244897966    	4.844920706261159    
-8.26530612244898    	-1.6530612244897966    	4.532975511176135    
-7.8979591836734695    	-1.6530612244897966    	4.234309159197059    
-7.530612244897959    	-1.6530612244897966    	3.9488809529178237    
-7.163265306122449    	-1.6530612244897966    	3.6766402585850826    
-6.795918367346939    	-1.6530612244897966    	3.4175234965397063    
-6.428571428571429    	-1.6530612244897966    	3.17145003380468    
-6.061224489795919    	-1.6530612244897966    	2.9383165076184077    
-5.6938775510204085    	-1.6530612244897966    	2.717988875649917    
-5.326530612244898    	-1.6530612244897966    	2.5102911255659084    
-4.959183673469388    	-1.6530612244897966    	2.3149890040057226    
-4.591836734693878    	-1.6530612244897966    	2.1317662123472045    
-4.224489795918368    	-1.6530612244897966    	1.9601890515543374    
-3.8571428571428577    	-1.6530612244897966    	1.7996531412979282    
-3.4897959183673475    	-1.6530612244897966    	1.6493020360310529    
-3.1224489795918373    	-1.6530612244897966    	1.507901192254043    
-2.755102040816327    	-1.6530612244897966    	1.3736387695632635    
-2.387755102040817    	-1.6530612244897966    	1.2438021256048937    
-2.020408163265307    	-1.6530612244897966    	1.1142654760112354    
-1.6530612244897966    	-1.6530612244897966    	0.9788703113109758    
-1.2857142857142865    	-1.6530612244897966    	0.8293891025879738    
-0.9183673469387763    	-1.6530612244897966    	0.657599324930203    
-0.5510204081632661    	-1.6530612244897966    	0.4603542329399343    
-0.18367346938775592    	-1.6530612244897966    	0.24521991597136023    
0.1836734693877543    	-1.6530612244897966    	3.14148195555047800e-2
0.5510204081632646    	-1.6530612244897966    	-0.15673074272752174    
0.9183673469387748    	-1.6530612244897966    	-0.29999832534669524    
1.285714285714285    	-1.6530612244897966    	-0.3908218389478232    
1.653061224489795    	-1.6530612244897966    	-0.4323480289286345    
2.0204081632653055    	-1.6530612244897966    	-0.4327994202011557    
2.3877551020408156    	-1.6530612244897966    	-0.4004035416815278    
2.755102040816326    	-1.6530612244897966    	-0.34131890284106425    
3.122448979591836    	-1.6530612244897966    	-0.2596712880474622    
3.489795918367346    	-1.6530612244897966    	-0.1581733396545424    
3.8571428571428563    	-1.6530612244897966    	-3.86368980659411700e-2
4.224489795918367    	-1.6530612244897966    	9.770349321867400e-2
4.591836734693877    	-1.6530612244897966    	0.24999138865237902    
4.959183673469387    	-1.6530612244897966    	0.4176224079059814    
5.326530612244897    	-1.6530612244897966    	0.6001628519434632    
5.693877551020408    	-1.6530612244897966    	0.797296422142669    
6.061224489795918    	-1.6530612244897966    	1.0087888651429417    
6.428571428571428    	-1.6530612244897966    	1.2344641686109807    
6.795918367346938    	-1.6530612244897966    	1.4741882902158123    
7.163265306122448    	-1.6530612244897966    	1.727857867195843    
7.530612244897958    	-1.6530612244897966    	1.9953922665740556    
7.897959183673469    	-1.6530612244897966    	2.2767279086913206    
8.26530612244898    	-1.6530612244897966    	2.5718141597942945    
8.63265306122449    	-1.6530612244897966    	2.8806103224768664    
9.    	-1.6530612244897966    	3.2030834043635523    

-9.    	-1.2857142857142865    	5.122602554885657    
-8.63265306122449    	-1.2857142857142865    	4.797878182879734    
-8.26530612244898    	-1.2857142857142865    	4.486533795069001    
-7.8979591836734695    	-1.2857142857142865    	4.188548294503605    
-7.530612244897959    	-1.2857142857142865    	3.9038955258852512    
-7.163265306122449    	-1.2857142857142865    	3.6325427605132514    
-6.795918367346939    	-1.2857142857142865    	3.374448629703732    
-6.428571428571429    	-1.2857142857142865    	3.1295602675276553    
-6.061224489795919    	-1.2857142857142865    	2.897809302112021    
-5.6938775510204085    	-1.2857142857142865    	2.6791061415929036    
-5.326530612244898    	-1.2857142857142865    	2.473331687956833    
-4.959183673469388    	-1.2857142857142865    	2.280325094748625    
-4.591836734693878    	-1.2857142857142865    	2.0998653107786716    
-4.224489795918368    	-1.2857142857142865    	1.931642641817736    
-3.8571428571428577    	-1.2857142857142865    	1.7752138788948382    
-3.4897959183673475    	-1.2857142857142865    	1.6299294940140467    
-3.1224489795918373    	-1.2857142857142865    	1.494810379291521    
-2.755102040816327    	-1.2857142857142865    	1.3683217380738495    
-2.387755102040817    	-1.2857142857142865    	1.2479111974840862    
-2.020408163265307    	-1.2857142857142865    	1.1290531687985104    
-1.6530612244897966    	-1.2857142857142865    	1.003704951378802    
-1.2857142857142865    	-1.2857142857142865    	0.8593313230168778    
-0.9183673469387763    	-1.2857142857142865    	0.6816066745080558    
-0.5510204081632661    	-1.2857142857142865    	0.46285819254164795    
-0.18367346938775592    	-1.2857142857142865    	0.21200258149649678    
0.1836734693877543    	-1.2857142857142865    	-4.33228647118224230e-2
0.5510204081632646    	-1.2857142857142865    	-0.2671897210714261    
0.9183673469387748    	-1.2857142857142865    	-0.4319606936667386    
1.285714285714285    	-1.2857142857142865    	-0.5287190781189179    
1.653061224489795    	-1.2857142857142865    	-0.5651376877386516    
2.0204081632653055    	-1.2857142857142865    	-0.5555421317306215    
2.3877551020408156    	-1.2857142857142865    	-0.512467632302911    
2.755102040816326    	-1.2857142857142865    	-0.443956890093841    
3.122448979591836    	-1.2857142857142865    	-0.3545354938271309    
3.489795918367346    	-1.2857142857142865    	-0.24675581637972743    
3.8571428571428563    	-1.2857142857142865    	-0.12215265440504175    
4.224489795918367    	-1.2857142857142865    	1.829488421308500500e-2
4.591836734693877    	-1.2857142857142865    	0.17393727147872118    
4.959183673469387    	-1.2857142857142865    	0.34433129842088817    
5.326530612244897    	-1.2857142857142865    	0.5291672708103479    
5.693877551020408    	-1.2857142857142865    	0.7282241374574918    
6.061224489795918    	-1.2857142857142865    	0.9413410519071379    
6.428571428571428    	-1.2857142857142865    	1.1683989161458144    
6.795918367346938    	-1.2857142857142865    	1.4093081383095958    
7.163265306122448    	-1.2857142857142865    	1.6640003465254827    
7.530612244897958    	-1.2857142857142865    	1.9324226748644364    
7.897959183673469    	-1.2857142857142865    	2.214533754642583    
8.26530612244898    	-1.2857142857142865    	2.510300857159236    
8.63265306122449    	-1.2857142857142865    	2.8196978271160997    
9.    	-1.2857142857142865    	3.1427035675633244    

-9.    	-0.9183673469387763    	5.087004071727434    
-8.63265306122449    	-0.9183673469387763    	4.762693786148708    
-8.26530612244898    	-0.9183673469387763    	4.451817928759416    
-7.8979591836734695    	-0.9183673469387763    	4.154365272846027    
-7.530612244897959    	-0.9183673469387763    	3.870321845897049    
-7.163265306122449    	-0.9183673469387763    	3.5996700861768964    
-6.795918367346939    	-0.9183673469387763    	3.342387682388666    
-6.428571428571429    	-0.9183673469387763    	3.0984459534695805    
-6.061224489795919    	-0.9183673469387763    	2.867807549206025    
-5.6938775510204085    	-0.9183673469387763    	2.650423128209522    
-5.326530612244898    	-0.9183673469387763    	2.4462264630995154    
-4.959183673469388    	-0.9183673469387763    	2.2551270695364845    
-4.591836734693878    	-0.9183673469387763    	2.0769988346443737    
-4.224489795918368    	-0.9183673469387763    	1.9116619911764954    
-3.8571428571428577    	-0.9183673469387763    	1.7588536225459197    
-3.4897959183673475    	-0.9183673469387763    	1.6181771749590583    
-3.1224489795918373    	-0.9183673469387763    	1.4890077775012138    
-2.755102040816327    	-0.9183673469387763    	1.3702794846269262    
-2.387755102040817    	-0.9183673469387763    	1.2599131218112274    
-2.020408163265307    	-0.9183673469387763    	1.1533284536010124    
-1.6530612244897966    	-0.9183673469387763    	1.0406383850409622    
-1.2857142857142865    	-0.9183673469387763    	0.9043201481430145    
-0.9183673469387763    	-0.9183673469387763    	0.7226534739131351    
-0.5510204081632661    	-0.9183673469387763    	0.48236910124416343    
-0.18367346938775592    	-0.9183673469387763    	0.19373190965063977    
0.1836734693877543    	-0.9183673469387763    	-0.10601845692260833    
0.5510204081632646    	-0.9183673469387763    	-0.3676668938305846    
0.9183673469387748    	-0.9183673469387763    	-0.5539737571284611    
1.285714285714285    	-0.9183673469387763    	-0.6546741673016977    
1.653061224489795    	-0.9183673469387763    	-0.683037385457455    
2.0204081632653055    	-0.9183673469387763    	-0.6607836805897667    
2.3877551020408156    	-0.9183673469387763    	-0.6054358206866959    
2.755102040816326    	-0.9183673469387763    	-0.5268809007035608    
3.122448979591836    	-0.9183673469387763    	-0.429699156093467    
3.489795918367346    	-0.9183673469387763    	-0.3159697613813821    
3.8571428571428563    	-0.9183673469387763    	-0.1867586621127667    
4.224489795918367    	-0.9183673469387763    	-4.269072920231764500e-2
4.591836734693877    	-0.9183673469387763    	0.11583748355637646    
4.959183673469387    	-0.9183673469387763    	0.2885630595763856    
5.326530612244897    	-0.9183673469387763    	0.4753062316110217    
5.693877551020408    	-0.9183673469387763    	0.6759408867842309    
6.061224489795918    	-0.9183673469387763    	0.890376540756491    
6.428571428571428    	-0.9183673469387763    	1.1185469661472462    
6.795918367346938    	-0.9183673469387763    	1.3604028215680186    
7.163265306122448    	-0.9183673469387763    	1.6159067568051948    
7.530612244897958    	-0.9183673469387763    	1.8850300907959965    
7.897959183673469    	-0.9183673469387763    	2.1677505122435194    
8.26530612244898    	-0.9183673469387763    	2.464050459412179    
8.63265306122449    	-0.9183673469387763    	2.773915959790483    
9.    	-0.9183673469387763    	3.0973357866649023    

-9.    	-0.5510204081632661    	5.063312208075842    
-8.63265306122449    	-0.5510204081632661    	4.739285201147676    
-8.26530612244898    	-0.5510204081632661    	4.428730597256859    
-7.8979591836734695    	-0.5510204081632661    	4.131644238695447    
-7.530612244897959    	-0.5510204081632661    	3.8480209372525405    
-7.163265306122449    	-0.5510204081632661    	3.5778541523070793    
-6.795918367346939    	-0.5510204081632661    	3.3211355454074707    
-6.428571428571429    	-0.5510204081632661    	3.0778543541646166    
-6.061224489795919    	-0.5510204081632661    	2.847996496763414    
-5.6938775510204085    	-0.5510204081632661    	2.631543266366626    
-5.326530612244898    	-0.5510204081632661    	2.428469386496097    
-4.959183673469388    	-0.5510204081632661    	2.238740044536857    
-4.591836734693878    	-0.5510204081632661    	2.0623062426465264    
-4.224489795918368    	-0.5510204081632661    	1.899097280988128    
-3.8571428571428577    	-0.5510204081632661    	1.7490080928691025    
-3.4897959183673475    	-0.5510204081632661    	1.6118760440364845    
-3.1224489795918373    	-0.5510204081632661    	1.4874279205926149    
-2.755102040816327    	-0.5510204081632661    	1.3751083685680725    
-2.387755102040817    	-0.5510204081632661    	1.2734387332055914    
-2.020408163265307    	-0.5510204081632661    	1.1780208001696302    
-1.6530612244897966    	-0.5510204081632661    	1.07743920860739    
-1.2857142857142865    	-0.5510204081632661    	0.9495568016170305    
-0.9183673469387763    	-0.5510204081632661    	0.7657144329357459    
-0.5510204081632661    	-0.5510204081632661    	0.507411201024922    
-0.18367346938775592    	-0.5510204081632661    	0.18608609032700052    
0.1836734693877543    	-0.5510204081632661    	-0.15235014697006427    
0.5510204081632646    	-0.5510204081632661    	-0.44668650298243856    
0.9183673469387748    	-0.5510204081632661    	-0.6510122255221673    
1.285714285714285    	-0.5510204081632661    	-0.753888330146809    
1.653061224489795    	-0.5510204081632661    	-0.7738157183949784    
2.0204081632653055    	-0.5510204081632661    	-0.7394535365294799    
2.3877551020408156    	-0.5510204081632661    	-0.6729389414521548    
2.755102040816326    	-0.5510204081632661    	-0.5856872940158023    
3.122448979591836    	-0.5510204081632661    	-0.4820968085559634    
3.489795918367346    	-0.5510204081632661    	-0.3636461398299037    
3.8571428571428563    	-0.5510204081632661    	-0.23089064180704477    
4.224489795918367    	-0.5510204081632661    	-8.4103528385045200e-2
4.591836734693877    	-0.5510204081632661    	7.65525661831281100e-2
4.959183673469387    	-0.5510204081632661    	0.25097257520491734    
5.326530612244897    	-0.5510204081632661    	0.43908579884334453    
5.693877551020408    	-0.5510204081632661    	0.6408432392560318    
6.061224489795918    	-0.5510204081632661    	0.8562100838280062    
6.428571428571428    	-0.5510204081632661    	1.0851610560811142    
6.795918367346938    	-0.5510204081632661    	1.3276774491781187    
7.163265306122448    	-0.5510204081632661    	1.5837451813039154    
7.530612244897958    	-0.5510204081632661    	1.8533534900694082    
7.897959183673469    	-0.5510204081632661    	2.136494037023004    
8.26530612244898    	-0.5510204081632661    	2.4331602815436413    
8.63265306122449    	-0.5510204081632661    	2.7433470354204226    
9.    	-0.5510204081632661    	3.0670501409454007    

-9.    	-0.18367346938775592    	5.051478615631293    
-8.63265306122449    	-0.18367346938775592    	4.727595470998339    
-8.26530612244898    	-0.18367346938775592    	4.417204239889085    
-7.8979591836734695    	-0.18367346938775592    	4.120304453713298    
-7.530612244897959    	-0.18367346938775592    	3.8368955269612512    
-7.163265306122449    	-0.18367346938775592    	3.5669767203722054    
-6.795918367346939    	-0.18367346938775592    	3.3105470898228746    
-6.428571428571429    	-0.18367346938775592    	3.067605414240787    
-6.061224489795919    	-0.18367346938775592    	2.838150092098318    
-5.6938775510204085    	-0.18367346938775592    	2.622178989808251    
-5.326530612244898    	-0.18367346938775592    	2.4196892146803046    
-4.959183673469388    	-0.18367346938775592    	2.2306767662848066    
-4.591836734693878    	-0.18367346938775592    	2.0551359854574183    
-4.224489795918368    	-0.18367346938775592    	1.8930586487364822    
-3.8571428571428577    	-0.18367346938775592    	1.7444323189618736    
-3.4897959183673475    	-0.18367346938775592    	1.6092359233205413    
-3.1224489795918373    	-0.18367346938775592    	1.4874174108732379    
-2.755102040816327    	-0.18367346938775592    	1.378757616072277    
-2.387755102040817    	-0.18367346938775592    	1.2821981961193405    
-2.020408163265307    	-0.18367346938775592    	1.1935259930564848    
-1.6530612244897966    	-0.18367346938775592    	1.1004403016347817    
-1.2857142857142865    	-0.18367346938775592    	0.9779789201214542    
-0.9183673469387763    	-0.18367346938775592    	0.7932326427971358    
-0.5510204081632661    	-0.18367346938775592    	0.5245223276240653    
-0.18367346938775592    	-0.18367346938775592    	0.18399197760096536    
0.1836734693877543    	-0.18367346938775592    	-0.17724478892957685    
0.5510204081632646    	-0.18367346938775592    	-0.49078638426712934    
0.9183673469387748    	-0.18367346938775592    	-0.7055191900691049    
1.285714285714285    	-0.18367346938775592    	-0.8092992033367806    
1.653061224489795    	-0.18367346938775592    	-0.8238055661079178    
2.0204081632653055    	-0.18367346938775592    	-0.7819474841018824    
2.3877551020408156    	-0.18367346938775592    	-0.7086871590514521    
2.755102040816326    	-0.18367346938775592    	-0.6163252962055547    
3.122448979591836    	-0.18367346938775592    	-0.5090750535221339    
3.489795918367346    	-0.18367346938775592    	-0.3879947737995083    
3.8571428571428563    	-0.18367346938775592    	-0.25330362258536354    
4.224489795918367    	-0.18367346938775592    	-0.10505365081894813    
4.591836734693877    	-0.18367346938775592    	5.6734068686688400e-2
4.959183673469387    	-0.18367346938775592    	0.2320470987714196    
5.326530612244897    	-0.18367346938775592    	0.42087721597358974    
5.693877551020408    	-0.18367346938775592    	0.6232187611288592    
6.061224489795918    	-0.18367346938775592    	0.839067733807555    
6.428571428571428    	-0.18367346938775592    	1.0684212413193963    
6.795918367346938    	-0.18367346938775592    	1.3112771500771672    
7.163265306122448    	-0.18367346938775592    	1.567633858553242    
7.530612244897958    	-0.18367346938775592    	1.8374901456751505    
7.897959183673469    	-0.18367346938775592    	2.120845067319605    
8.26530612244898    	-0.18367346938775592    	2.4176978842258654    
8.63265306122449    	-0.18367346938775592    	2.728048010884209    
9.    	-0.18367346938775592    	3.0518949787044    

-9.    	0.1836734693877543    	5.051478615631293    
-8.63265306122449    	0.1836734693877543    	4.727595470998339    
-8.26530612244898    	0.1836734693877543    	4.417204239889085    
-7.8979591836734695    	0.1836734693877543    	4.120304453713298    
-7.530612244897959    	0.1836734693877543    	3.8368955269612512    
-7.163265306122449    	0.1836734693877543    	3.5669767203722054    
-6.795918367346939    	0.1836734693877543    	3.3105470898228746    
-6.428571428571429    	0.1836734693877543    	3.067605414240787    
-6.061224489795919    	0.1836734693877543    	2.838150092098318    
-5.6938775510204085    	0.1836734693877543    	2.622178989808251    
-5.326530612244898    	0.1836734693877543    	2.4196892146803046    
-4.959183673469388    	0.1836734693877543    	2.2306767662848066    
-4.591836734693878    	0.1836734693877543    	2.0551359854574183    
-4.224489795918368    	0.1836734693877543    	1.8930586487364822    
-3.8571428571428577    	0.1836734693877543    	1.7444323189618736    
-3.4897959183673475    	0.1836734693877543    	1.6092359233205413    
-3.1224489795918373    	0.1836734693877543    	1.4874174108732379    
-2.755102040816327    	0.1836734693877543    	1.378757616072277    
-2.387755102040817    	0.1836734693877543    	1.2821981961193405    
-2.020408163265307    	0.1836734693877543    	1.1935259930564848    
-1.6530612244897966    	0.1836734693877543    	1.100440301634782    
-1.2857142857142865    	0.1836734693877543    	0.9779789201214543    
-0.9183673469387763    	0.1836734693877543    	0.7932326427971359    
-0.5510204081632661    	0.1836734693877543    	0.5245223276240653    
-0.18367346938775592    	0.1836734693877543    	0.1839919776009653    
0.1836734693877543    	0.1836734693877543    	-0.1772447889295769    
0.5510204081632646    	0.1836734693877543    	-0.49078638426712945    
0.9183673469387748    	0.1836734693877543    	-0.705519190069105    
1.285714285714285    	0.1836734693877543    	-0.8092992033367807    
1.653061224489795    	0.1836734693877543    	-0.8238055661079179    
2.0204081632653055    	0.1836734693877543    	-0.7819474841018824    
2.3877551020408156    	0.1836734693877543    	-0.7086871590514521    
2.755102040816326    	0.1836734693877543    	-0.616325296205555    
3.122448979591836    	0.1836734693877543    	-0.5090750535221342    
3.489795918367346    	0.1836734693877543    	-0.3879947737995083    
3.8571428571428563    	0.1836734693877543    	-0.2533036225853639    
4.224489795918367    	0.1836734693877543    	-0.10505365081894813    
4.591836734693877    	0.1836734693877543    	5.6734068686688400e-2
4.959183673469387    	0.1836734693877543    	0.2320470987714196    
5.326530612244897    	0.1836734693877543    	0.42087721597358974    
5.693877551020408    	0.1836734693877543    	0.6232187611288592    
6.061224489795918    	0.1836734693877543    	0.839067733807555    
6.428571428571428    	0.1836734693877543    	1.0684212413193963    
6.795918367346938    	0.1836734693877543    	1.3112771500771672    
7.163265306122448    	0.1836734693877543    	1.567633858553242    
7.530612244897958    	0.1836734693877543    	1.8374901456751505    
7.897959183673469    	0.1836734693877543    	2.120845067319605    
8.26530612244898    	0.1836734693877543    	2.4176978842258654    
8.63265306122449    	0.1836734693877543    	2.728048010884209    
9.    	0.1836734693877543    	3.0518949787044    

-9.    	0.5510204081632646    	5.063312208075842    
-8.63265306122449    	0.5510204081632646    	4.739285201147676    
-8.26530612244898    	0.5510204081632646    	4.428730597256859    
-7.8979591836734695    	0.5510204081632646    	4.131644238695447    
-7.530612244897959    	0.5510204081632646    	3.8480209372525405    
-7.163265306122449    	0.5510204081632646    	3.5778541523070793    
-6.795918367346939    	0.5510204081632646    	3.3211355454074707    
-6.428571428571429    	0.5510204081632646    	3.0778543541646166    
-6.061224489795919    	0.5510204081632646    	2.847996496763414    
-5.6938775510204085    	0.5510204081632646    	2.631543266366626    
-5.326530612244898    	0.5510204081632646    	2.428469386496097    
-4.959183673469388    	0.5510204081632646    	2.238740044536857    
-4.591836734693878    	0.5510204081632646    	2.0623062426465264    
-4.224489795918368    	0.5510204081632646    	1.8990972809881277    
-3.8571428571428577    	0.5510204081632646    	1.7490080928691025    
-3.4897959183673475    	0.5510204081632646    	1.6118760440364843    
-3.1224489795918373    	0.5510204081632646    	1.4874279205926149    
-2.755102040816327    	0.5510204081632646    	1.3751083685680725    
-2.387755102040817    	0.5510204081632646    	1.2734387332055914    
-2.020408163265307    	0.5510204081632646    	1.1780208001696302    
-1.6530612244897966    	0.5510204081632646    	1.0774392086073903    
-1.2857142857142865    	0.5510204081632646    	0.9495568016170306    
-0.9183673469387763    	0.5510204081632646    	0.7657144329357461    
-0.5510204081632661    	0.5510204081632646    	0.5074112010249222    
-0.18367346938775592    	0.5510204081632646    	0.18608609032700046    
0.1836734693877543    	0.5510204081632646    	-0.1523501469700645    
0.5510204081632646    	0.5510204081632646    	-0.44668650298243884    
0.9183673469387748    	0.5510204081632646    	-0.6510122255221675    
1.285714285714285    	0.5510204081632646    	-0.7538883301468093    
1.653061224489795    	0.5510204081632646    	-0.7738157183949788    
2.0204081632653055    	0.5510204081632646    	-0.7394535365294802    
2.3877551020408156    	0.5510204081632646    	-0.6729389414521552    
2.755102040816326    	0.5510204081632646    	-0.5856872940158027    
3.122448979591836    	0.5510204081632646    	-0.4820968085559636    
3.489795918367346    	0.5510204081632646    	-0.3636461398299039    
3.8571428571428563    	0.5510204081632646    	-0.230890641807045    
4.224489795918367    	0.5510204081632646    	-8.41035283850458700e-2
4.591836734693877    	0.5510204081632646    	7.65525661831276700e-2
4.959183673469387    	0.5510204081632646    	0.25097257520491734    
5.326530612244897    	0.5510204081632646    	0.43908579884334453    
5.693877551020408    	0.5510204081632646    	0.6408432392560318    
6.061224489795918    	0.5510204081632646    	0.8562100838280062    
6.428571428571428    	0.5510204081632646    	1.0851610560811142    
6.795918367346938    	0.5510204081632646    	1.3276774491781187    
7.163265306122448    	0.5510204081632646    	1.5837451813039154    
7.530612244897958    	0.5510204081632646    	1.8533534900694082    
7.897959183673469    	0.5510204081632646    	2.136494037023004    
8.26530612244898    	0.5510204081632646    	2.4331602815436413    
8.63265306122449    	0.5510204081632646    	2.7433470354204226    
9.    	0.5510204081632646    	3.0670501409454007    

-9.    	0.9183673469387748    	5.087004071727434    
-8.63265306122449    	0.9183673469387748    	4.762693786148708    
-8.26530612244898    	0.9183673469387748    	4.451817928759416    
-7.8979591836734695    	0.9183673469387748    	4.154365272846027    
-7.530612244897959    	0.9183673469387748    	3.870321845897049    
-7.163265306122449    	0.9183673469387748    	3.5996700861768964    
-6.795918367346939    	0.9183673469387748    	3.342387682388666    
-6.428571428571429    	0.9183673469387748    	3.0984459534695805    
-6.061224489795919    	0.9183673469387748    	2.867807549206025    
-5.6938775510204085    	0.9183673469387748    	2.650423128209522    
-5.326530612244898    	0.9183673469387748    	2.4462264630995154    
-4.959183673469388    	0.9183673469387748    	2.2551270695364845    
-4.591836734693878    	0.9183673469387748    	2.0769988346443733    
-4.224489795918368    	0.9183673469387748    	1.9116619911764954    
-3.8571428571428577    	0.9183673469387748    	1.7588536225459197    
-3.4897959183673475    	0.9183673469387748    	1.6181771749590586    
-3.1224489795918373    	0.9183673469387748    	1.4890077775012138    
-2.755102040816327    	0.9183673469387748    	1.3702794846269262    
-2.387755102040817    	0.9183673469387748    	1.2599131218112276    
-2.020408163265307    	0.9183673469387748    	1.1533284536010124    
-1.6530612244897966    	0.9183673469387748    	1.0406383850409624    
-1.2857142857142865    	0.9183673469387748    	0.9043201481430146    
-0.9183673469387763    	0.9183673469387748    	0.7226534739131352    
-0.5510204081632661    	0.9183673469387748    	0.48236910124416355    
-0.18367346938775592    	0.9183673469387748    	0.19373190965063972    
0.1836734693877543    	0.9183673469387748    	-0.10601845692260856    
0.5510204081632646    	0.9183673469387748    	-0.3676668938305849    
0.9183673469387748    	0.9183673469387748    	-0.5539737571284615    
1.285714285714285    	0.9183673469387748    	-0.6546741673016981    
1.653061224489795    	0.9183673469387748    	-0.6830373854574553    
2.0204081632653055    	0.9183673469387748    	-0.6607836805897673    
2.3877551020408156    	0.9183673469387748    	-0.6054358206866962    
2.755102040816326    	0.9183673469387748    	-0.5268809007035608    
3.122448979591836    	0.9183673469387748    	-0.4296991560934673    
3.489795918367346    	0.9183673469387748    	-0.31596976138138244    
3.8571428571428563    	0.9183673469387748    	-0.18675866211276693    
4.224489795918367    	0.9183673469387748    	-4.269072920231764500e-2
4.591836734693877    	0.9183673469387748    	0.11583748355637591    
4.959183673469387    	0.9183673469387748    	0.28856305957638506    
5.326530612244897    	0.9183673469387748    	0.4753062316110217    
5.693877551020408    	0.9183673469387748    	0.6759408867842309    
6.061224489795918    	0.9183673469387748    	0.890376540756491    
6.428571428571428    	0.9183673469387748    	1.1185469661472462    
6.795918367346938    	0.9183673469387748    	1.3604028215680186    
7.163265306122448    	0.9183673469387748    	1.6159067568051948    
7.530612244897958    	0.9183673469387748    	1.8850300907959965    
7.897959183673469    	0.9183673469387748    	2.1677505122435194    
8.26530612244898    	0.9183673469387748    	2.464050459412179    
8.63265306122449    	0.9183673469387748    	2.773915959790483    
9.    	0.9183673469387748    	3.0973357866649023    

-9.    	1.285714285714285    	5.122602554885655    
-8.63265306122449    	1.285714285714285    	4.797878182879734    
-8.26530612244898    	1.285714285714285    	4.486533795069001    
-7.8979591836734695    	1.285714285714285    	4.188548294503605    
-7.530612244897959    	1.285714285714285    	3.9038955258852512    
-7.163265306122449    	1.285714285714285    	3.6325427605132514    
-6.795918367346939    	1.285714285714285    	3.374448629703732    
-6.428571428571429    	1.285714285714285    	3.1295602675276553    
-6.061224489795919    	1.285714285714285    	2.897809302112021    
-5.6938775510204085    	1.285714285714285    	2.6791061415929036    
-5.326530612244898    	1.285714285714285    	2.473331687956833    
-4.959183673469388    	1.285714285714285    	2.280325094748625    
-4.591836734693878    	1.285714285714285    	2.0998653107786716    
-4.224489795918368    	1.285714285714285    	1.931642641817736    
-3.8571428571428577    	1.285714285714285    	1.7752138788948382    
-3.4897959183673475    	1.285714285714285    	1.6299294940140467    
-3.1224489795918373    	1.285714285714285    	1.4948103792915208    
-2.755102040816327    	1.285714285714285    	1.3683217380738495    
-2.387755102040817    	1.285714285714285    	1.2479111974840862    
-2.020408163265307    	1.285714285714285    	1.1290531687985104    
-1.6530612244897966    	1.285714285714285    	1.0037049513788021    
-1.2857142857142865    	1.285714285714285    	0.859331323016878    
-0.9183673469387763    	1.285714285714285    	0.6816066745080558    
-0.5510204081632661    	1.285714285714285    	0.462858192541648    
-0.18367346938775592    	1.285714285714285    	0.2120025814964967    
0.1836734693877543    	1.285714285714285    	-4.3322864711822700e-2
0.5510204081632646    	1.285714285714285    	-0.26718972107142647    
0.9183673469387748    	1.285714285714285    	-0.43196069366673906    
1.285714285714285    	1.285714285714285    	-0.5287190781189184    
1.653061224489795    	1.285714285714285    	-0.5651376877386521    
2.0204081632653055    	1.285714285714285    	-0.5555421317306222    
2.3877551020408156    	1.285714285714285    	-0.5124676323029116    
2.755102040816326    	1.285714285714285    	-0.4439568900938413    
3.122448979591836    	1.285714285714285    	-0.3545354938271311    
3.489795918367346    	1.285714285714285    	-0.24675581637972765    
3.8571428571428563    	1.285714285714285    	-0.12215265440504253    
4.224489795918367    	1.285714285714285    	1.82948842130844500e-2
4.591836734693877    	1.285714285714285    	0.17393727147872118    
4.959183673469387    	1.285714285714285    	0.3443312984208874    
5.326530612244897    	1.285714285714285    	0.5291672708103473    
5.693877551020408    	1.285714285714285    	0.7282241374574918    
6.061224489795918    	1.285714285714285    	0.9413410519071379    
6.428571428571428    	1.285714285714285    	1.1683989161458144    
6.795918367346938    	1.285714285714285    	1.4093081383095958    
7.163265306122448    	1.285714285714285    	1.6640003465254827    
7.530612244897958    	1.285714285714285    	1.9324226748644364    
7.897959183673469    	1.285714285714285    	2.214533754642583    
8.26530612244898    	1.285714285714285    	2.510300857159236    
8.63265306122449    	1.285714285714285    	2.8196978271160997    
9.    	1.285714285714285    	3.142703567563322    

-9.    	1.653061224489795    	5.170177736827618    
-8.63265306122449    	1.653061224489795    	4.844920706261159    
-8.26530612244898    	1.653061224489795    	4.532975511176135    
-7.8979591836734695    	1.653061224489795    	4.234309159197058    
-7.530612244897959    	1.653061224489795    	3.9488809529178233    
-7.163265306122449    	1.653061224489795    	3.6766402585850826    
-6.795918367346939    	1.653061224489795    	3.4175234965397063    
-6.428571428571429    	1.653061224489795    	3.17145003380468    
-6.061224489795919    	1.653061224489795    	2.938316507618407    
-5.6938775510204085    	1.653061224489795    	2.7179888756499166    
-5.326530612244898    	1.653061224489795    	2.5102911255659084    
-4.959183673469388    	1.653061224489795    	2.314989004005722    
-4.591836734693878    	1.653061224489795    	2.1317662123472045    
-4.224489795918368    	1.653061224489795    	1.9601890515543374    
-3.8571428571428577    	1.653061224489795    	1.799653141297928    
-3.4897959183673475    	1.653061224489795    	1.6493020360310529    
-3.1224489795918373    	1.653061224489795    	1.5079011922540428    
-2.755102040816327    	1.653061224489795    	1.3736387695632635    
-2.387755102040817    	1.653061224489795    	1.2438021256048937    
-2.020408163265307    	1.653061224489795    	1.1142654760112354    
-1.6530612244897966    	1.653061224489795    	0.9788703113109758    
-1.2857142857142865    	1.653061224489795    	0.8293891025879739    
-0.9183673469387763    	1.653061224489795    	0.6575993249302031    
-0.5510204081632661    	1.653061224489795    	0.46035423293993427    
-0.18367346938775592    	1.653061224489795    	0.2452199159713601    
0.1836734693877543    	1.653061224489795    	3.14148195555044140e-2
0.5510204081632646    	1.653061224489795    	-0.15673074272752227    
0.9183673469387748    	1.653061224489795    	-0.29999832534669574    
1.285714285714285    	1.653061224489795    	-0.39082183894782385    
1.653061224489795    	1.653061224489795    	-0.43234802892863516    
2.0204081632653055    	1.653061224489795    	-0.43279942020115614    
2.3877551020408156    	1.653061224489795    	-0.4004035416815286    
2.755102040816326    	1.653061224489795    	-0.3413189028410645    
3.122448979591836    	1.653061224489795    	-0.25967128804746265    
3.489795918367346    	1.653061224489795    	-0.15817333965454305    
3.8571428571428563    	1.653061224489795    	-3.86368980659417270e-2
4.224489795918367    	1.653061224489795    	9.770349321867400e-2
4.591836734693877    	1.653061224489795    	0.24999138865237835    
4.959183673469387    	1.653061224489795    	0.4176224079059808    
5.326530612244897    	1.653061224489795    	0.6001628519434632    
5.693877551020408    	1.653061224489795    	0.797296422142669    
6.061224489795918    	1.653061224489795    	1.0087888651429417    
6.428571428571428    	1.653061224489795    	1.2344641686109794    
6.795918367346938    	1.653061224489795    	1.4741882902158117    
7.163265306122448    	1.653061224489795    	1.727857867195842    
7.530612244897958    	1.653061224489795    	1.9953922665740547    
7.897959183673469    	1.653061224489795    	2.2767279086913206    
8.26530612244898    	1.653061224489795    	2.5718141597942945    
8.63265306122449    	1.653061224489795    	2.8806103224768664    
9.    	1.653061224489795    	3.2030834043635523    

-9.    	2.0204081632653055    	5.229818709403024    
-8.63265306122449    	2.0204081632653055    	4.9039255798793056    
-8.26530612244898    	2.0204081632653055    	4.591265728695862    
-7.8979591836734695    	2.0204081632653055    	4.2917931251356265    
-7.530612244897959    	2.0204081632653055    	4.005451333694476    
-7.163265306122449    	2.0204081632653055    	3.7321706255907356    
-6.795918367346939    	2.0204081632653055    	3.471864136370683    
-6.428571428571429    	2.0204081632653055    	3.224422704822955    
-6.061224489795919    	2.0204081632653055    	2.989707871145058    
-5.6938775510204085    	2.0204081632653055    	2.767542281091409    
-5.326530612244898    	2.0204081632653055    	2.557696401786335    
-4.959183673469388    	2.0204081632653055    	2.359869952439106    
-4.591836734693878    	2.0204081632653055    	2.1736657196310483    
-4.224489795918368    	2.0204081632653055    	1.9985523806008534    
-3.8571428571428577    	2.0204081632653055    	1.8338115410261437    
-3.4897959183673475    	2.0204081632653055    	1.6784624828637464    
-3.1224489795918373    	2.0204081632653055    	1.5311565829406901    
-2.755102040816327    	2.0204081632653055    	1.390033379064981    
-2.387755102040817    	2.0204081632653055    	1.2525359444737822    
-2.020408163265307    	2.0204081632653055    	1.1152110343786608    
-1.6530612244897966    	2.0204081632653055    	0.9736232127191998    
-1.2857142857142865    	2.0204081632653055    	0.8227631141568501    
-0.9183673469387763    	2.0204081632653055    	0.6585705988217092    
-0.5510204081632661    	2.0204081632653055    	0.4807574050063176    
-0.18367346938775592    	2.0204081632653055    	0.2955835034390454    
0.1836734693877543    	2.0204081632653055    	0.11599500551555739    
0.5510204081632646    	2.0204081632653055    	-4.219014136616716600e-2
0.9183673469387748    	2.0204081632653055    	-0.1660258258104636    
1.285714285714285    	2.0204081632653055    	-0.24925207708896163    
1.653061224489795    	2.0204081632653055    	-0.2921571569091206    
2.0204081632653055    	2.0204081632653055    	-0.298801205140843    
2.3877551020408156    	2.0204081632653055    	-0.27419358712267883    
2.755102040816326    	2.0204081632653055    	-0.2227697389150437    
3.122448979591836    	2.0204081632653055    	-0.14798290530637104    
3.489795918367346    	2.0204081632653055    	-5.23900130594986400e-2
3.8571428571428563    	2.0204081632653055    	6.21484756335810600e-2
4.224489795918367    	2.0204081632653055    	0.19428393759989582    
4.591836734693877    	2.0204081632653055    	0.34303565479627374    
4.959183673469387    	2.0204081632653055    	0.507685232900336    
5.326530612244897    	2.0204081632653055    	0.6877013491507742    
5.693877551020408    	2.0204081632653055    	0.8826867901289157    
6.061224489795918    	2.0204081632653055    	1.0923412750440296    
6.428571428571428    	2.0204081632653055    	1.3164352710204437    
6.795918367346938    	2.0204081632653055    	1.5547914238125744    
7.163265306122448    	2.0204081632653055    	1.8072712736179268    
7.530612244897958    	2.0204081632653055    	2.0737656592251397    
7.897959183673469    	2.0204081632653055    	2.3541877161804927    
8.26530612244898    	2.0204081632653055    	2.6484677157023064    
8.63265306122449    	2.0204081632653055    	2.9565492222864576    
9.    	2.0204081632653055    	3.278386205215883    

-9.    	2.3877551020408156    	5.301630279227876    
-8.63265306122449    	2.3877551020408156    	4.975014785393723    
-8.26530612244898    	2.3877551020408156    	4.6615471690968695    
-7.8979591836734695    	2.3877551020408156    	4.361168112013313    
-7.530612244897959    	2.3877551020408156    	4.073805398215769    
-7.163265306122449    	2.3877551020408156    	3.799370511711489    
-6.795918367346939    	2.3877551020408156    	3.5377541837994038    
-6.428571428571429    	2.3877551020408156    	3.2888205239881074    
-6.061224489795919    	2.3877551020408156    	3.052399229968279    
-5.6938775510204085    	2.3877551020408156    	2.8282751814953366    
-5.326530612244898    	2.3877551020408156    	2.6161744640401485    
-4.959183673469388    	2.3877551020408156    	2.415745526485433    
-4.591836734693878    	2.3877551020408156    	2.226533752503867    
-4.224489795918368    	2.3877551020408156    	2.0479472618513217    
-3.8571428571428577    	2.3877551020408156    	1.8792114185832216    
-3.4897959183673475    	2.3877551020408156    	1.7193097531229664    
-3.1224489795918373    	2.3877551020408156    	1.566910858462715    
-2.755102040816327    	2.3877551020408156    	1.420286529116718    
-2.387755102040817    	2.3877551020408156    	1.2772402765716795    
-2.020408163265307    	2.3877551020408156    	1.1350952112740544    
-1.6530612244897966    	2.3877551020408156    	0.9908474075608288    
-1.2857142857142865    	2.3877551020408156    	0.8416699290717022    
-0.9183673469387763    	2.3877551020408156    	0.6859596010426359    
-0.5510204081632661    	2.3877551020408156    	0.5248319352603045    
-0.18367346938775592    	2.3877551020408156    	0.3633280321943595    
0.1836734693877543    	2.3877551020408156    	0.21018300487352926    
0.5510204081632646    	2.3877551020408156    	7.56678564931320400e-2
0.9183673469387748    	2.3877551020408156    	-3.14822999181041400e-2
1.285714285714285    	2.3877551020408156    	-0.10622636389052742    
1.653061224489795    	2.3877551020408156    	-0.14744882363746348    
2.0204081632653055    	2.3877551020408156    	-0.15675285392295102    
2.3877551020408156    	2.3877551020408156    	-0.13696539110728967    
2.755102040816326    	2.3877551020408156    	-9.10903608534940900e-2
3.122448979591836    	2.3877551020408156    	-2.180465271510978500e-2
3.489795918367346    	2.3877551020408156    	6.86952447945676800e-2
3.8571428571428563    	2.3877551020408156    	0.17868112618978915    
4.224489795918367    	2.3877551020408156    	0.30682158446271424    
4.591836734693877    	2.3877551020408156    	0.4521001500367411    
4.959183673469387    	2.3877551020408156    	0.6137421869672953    
5.326530612244897    	2.3877551020408156    	0.7911558150102467    
5.693877551020408    	2.3877551020408156    	0.9838864178382738    
6.061224489795918    	2.3877551020408156    	1.1915824443340948    
6.428571428571428    	2.3877551020408156    	1.4139699799685763    
6.795918367346938    	2.3877551020408156    	1.6508339044971394    
7.163265306122448    	2.3877551020408156    	1.9020039156104602    
7.530612244897958    	2.3877551020408156    	2.1673441228171324    
7.897959183673469    	2.3877551020408156    	2.4467452574160924    
8.26530612244898    	2.3877551020408156    	2.7401188034145845    
8.63265306122449    	2.3877551020408156    	3.047392544885327    
9.    	2.3877551020408156    	3.3685071635043204    

-9.    	2.755102040816326    	5.385729318272945    
-8.63265306122449    	2.755102040816326    	5.058323517757625    
-8.26530612244898    	2.755102040816326    	4.743976925705658    
-7.8979591836734695    	2.755102040816326    	4.442617507559895    
-7.530612244897959    	2.755102040816326    	4.154158254036189    
-7.163265306122449    	2.755102040816326    	3.878493461263451    
-6.795918367346939    	2.755102040816326    	3.615493953771094    
-6.428571428571429    	2.755102040816326    	3.3650009233958174    
-6.061224489795919    	2.755102040816326    	3.126817956013209    
-5.6938775510204085    	2.755102040816326    	2.9007006924817356    
-5.326530612244898    	2.755102040816326    	2.6863434240805635    
-4.959183673469388    	2.755102040816326    	2.483361774247314    
-4.591836734693878    	2.755102040816326    	2.291270518382114    
-4.224489795918368    	2.755102040816326    	2.1094556613912916    
-3.8571428571428577    	2.755102040816326    	1.9371403849215914    
-3.4897959183673475    	2.755102040816326    	1.7733459048728006    
-3.1224489795918373    	2.755102040816326    	1.6168515885936694    
-2.755102040816327    	2.755102040816326    	1.4661654164867957    
-2.387755102040817    	2.755102040816326    	1.3195280697853702    
-2.020408163265307    	2.755102040816326    	1.174992963334311    
-1.6530612244897966    	2.755102040816326    	1.030647235082398    
-1.2857142857142865    	2.755102040816326    	0.8850474372291322    
-0.9183673469387763    	2.755102040816326    	0.7378926895167639    
-0.5510204081632661    	2.755102040816326    	0.5907901035345225    
-0.18367346938775592    	2.755102040816326    	0.44771892367595567    
0.1836734693877543    	2.755102040816326    	0.3147133961907667    
0.5510204081632646    	2.755102040816326    	0.19863097101774752    
0.9183673469387748    	2.755102040816326    	0.10550589440660152    
1.285714285714285    	2.755102040816326    	3.93174107508762470e-2
1.653061224489795    	2.755102040816326    	1.6726316398012475000e-3
2.0204081632653055    	2.755102040816326    	-7.729323184373915000e-3
2.3877551020408156    	2.755102040816326    	9.668098477853326000e-3
2.755102040816326    	2.755102040816326    	5.195203457526187000e-2
3.122448979591836    	2.755102040816326    	0.11717589995276911    
3.489795918367346    	2.755102040816326    	0.20358037584356747    
3.8571428571428563    	2.755102040816326    	0.30967344265025387    
4.224489795918367    	2.755102040816326    	0.4342344677215775    
4.591836734693877    	2.755102040816326    	0.5762846669573274    
4.959183673469387    	2.755102040816326    	0.7350472220042473    
5.326530612244897    	2.755102040816326    	0.9099081377686655    
5.693877551020408    	2.755102040816326    	1.1003821896507084    
6.061224489795918    	2.755102040816326    	1.3060850010879985    
6.428571428571428    	2.755102040816326    	1.5267108633597009    
6.795918367346938    	2.755102040816326    	1.7620154173242828    
7.163265306122448    	2.755102040816326    	2.0118022488573315    
7.530612244897958    	2.755102040816326    	2.2759125497955477    
7.897959183673469    	2.755102040816326    	2.554217144668342    
8.26530612244898    	2.755102040816326    	2.846610329604631    
8.63265306122449    	2.755102040816326    	3.153005095320259    
9.    	2.755102040816326    	3.4733294072580816    

-9.    	3.122448979591836    	5.482240993425336    
-8.63265306122449    	3.122448979591836    	5.153995551031638    
-8.26530612244898    	3.122448979591836    	4.838720740064155    
-7.8979591836734695    	3.122448979591836    	4.536333065030241    
-7.530612244897959    	3.122448979591836    	4.246732534229693    
-7.163265306122449    	3.122448979591836    	3.9697988385110055    
-6.795918367346939    	3.122448979591836    	3.7053865482531925    
-6.428571428571429    	3.122448979591836    	3.4533190706959482    
-6.061224489795919    	3.122448979591836    	3.2133810537193974    
-5.6938775510204085    	3.122448979591836    	2.9853088684797324    
-5.326530612244898    	3.122448979591836    	2.7687787697644635    
-4.959183673469388    	3.122448979591836    	2.563392356957722    
-4.591836734693878    	3.122448979591836    	2.3686591134814234    
-4.224489795918368    	3.122448979591836    	2.1839762247645345    
-3.8571428571428577    	3.122448979591836    	2.0086068032277637    
-3.4897959183673475    	3.122448979591836    	1.8416594725138138    
-3.1224489795918373    	3.122448979591836    	1.682075542999738    
-2.755102040816327    	3.122448979591836    	1.5286353716147927    
-2.387755102040817    	3.122448979591836    	1.380003151265324    
-2.020408163265307    	3.122448979591836    	1.2348378497206205    
-1.6530612244897966    	3.122448979591836    	1.092001785124277    
-1.2857142857142865    	3.122448979591836    	0.9508851224919175    
-0.9183673469387763    	3.122448979591836    	0.8118170950560324    
-0.5510204081632661    	3.122448979591836    	0.6764471497667297    
-0.18367346938775592    	3.122448979591836    	0.5478915452754158    
0.1836734693877543    	3.122448979591836    	0.43045081207568786    
0.5510204081632646    	3.122448979591836    	0.32888396226992167    
0.9183673469387748    	3.122448979591836    	0.24749152635171429    
1.285714285714285    	3.122448979591836    	0.18938976297247245    
1.653061224489795    	3.122448979591836    	0.15622811908230338    
2.0204081632653055    	3.122448979591836    	0.14833582791369848    
2.3877551020408156    	3.122448979591836    	0.16510305448228124    
2.755102040816326    	3.122448979591836    	0.2053921169316456    
3.122448979591836    	3.122448979591836    	0.26786198303108255    
3.489795918367346    	3.122448979591836    	0.35117684568693563    
3.8571428571428563    	3.122448979591836    	0.4541170618284627    
4.224489795918367    	3.122448979591836    	0.5756239418327159    
4.591836734693877    	3.122448979591836    	0.7148061093423997    
4.959183673469387    	3.122448979591836    	0.8709266767782211    
5.326530612244897    	3.122448979591836    	1.0433828295691467    
5.693877551020408    	3.122448979591836    	1.231684051137094    
6.061224489795918    	3.122448979591836    	1.435431940866192    
6.428571428571428    	3.122448979591836    	1.654302753543952    
6.795918367346938    	3.122448979591836    	1.888032860326566    
7.163265306122448    	3.122448979591836    	2.136406909094158    
7.530612244897958    	3.122448979591836    	2.399248307086426    
7.897959183673469    	3.122448979591836    	2.6764116246823777    
8.26530612244898    	3.122448979591836    	2.9677765527305118    
8.63265306122449    	3.122448979591836    	3.2732430995306276    
9.    	3.122448979591836    	3.5927277695900734    

-9.    	3.489795918367346    	5.5912950865428135    
-8.63265306122449    	3.489795918367346    	5.262178787070252    
-8.26530612244898    	3.489795918367346    	4.945947603893684    
-7.8979591836734695    	3.489795918367346    	4.642508345036037    
-7.530612244897959    	3.489795918367346    	4.351750423276805    
-7.163265306122449    	3.489795918367346    	4.073542138724816    
-6.795918367346939    	3.489795918367346    	3.8077261185183824    
-6.428571428571429    	3.489795918367346    	3.5541137398706093    
-6.061224489795919    	3.489795918367346    	3.3124783502519284    
-5.6938775510204085    	3.489795918367346    	3.08254710830432    
-5.326530612244898    	3.489795918367346    	2.8639913253315235    
-4.959183673469388    	3.489795918367346    	2.6564153322537027    
-4.591836734693878    	3.489795918367346    	2.4593442016199774    
-4.224489795918368    	3.489795918367346    	2.272211231010645    
-3.8571428571428577    	3.489795918367346    	2.0943471077361906    
-3.4897959183673475    	3.489795918367346    	1.9249743363625504    
-3.1224489795918373    	3.489795918367346    	1.7632130184702937    
-2.755102040816327    	3.489795918367346    	1.6081074281328815    
-2.387755102040817    	3.489795918367346    	1.4586864097026933    
-2.020408163265307    	3.489795918367346    	1.3140724837220108    
-1.6530612244897966    	3.489795918367346    	1.1736506213769489    
-1.2857142857142865    	3.489795918367346    	1.0372920275739075    
-0.9183673469387763    	3.489795918367346    	0.9055967247283698    
-0.5510204081632661    	3.489795918367346    	0.7800772297769526    
-0.18367346938775592    	3.489795918367346    	0.6631792773163073    
0.1836734693877543    	3.489795918367346    	0.5580618722047258    
0.5510204081632646    	3.489795918367346    	0.46815267442962805    
0.9183673469387748    	3.489795918367346    	0.39661068884930617    
1.285714285714285    	3.489795918367346    	0.34588165006041166    
1.653061224489795    	3.489795918367346    	0.3174780749995611    
2.0204081632653055    	3.489795918367346    	0.3119999860822371    
2.3877551020408156    	3.489795918367346    	0.32931858821484106    
2.755102040816326    	3.489795918367346    	0.3688188525834867    
3.122448979591836    	3.489795918367346    	0.42962329973045554    
3.489795918367346    	3.489795918367346    	0.510760774008128    
3.8571428571428563    	3.489795918367346    	0.6112755494899653    
4.224489795918367    	3.489795918367346    	0.7302877277565359    
4.591836734693877    	3.489795918367346    	0.8670198133737748    
4.959183673469387    	3.489795918367346    	1.0208024936521691    
5.326530612244897    	3.489795918367346    	1.191069066172016    
5.693877551020408    	3.489795918367346    	1.3773446034824346    
6.061224489795918    	3.489795918367346    	1.5792334365035898    
6.428571428571428    	3.489795918367346    	1.7964068765392192    
6.795918367346938    	3.489795918367346    	2.0285920822313055    
7.163265306122448    	3.489795918367346    	2.2755624010502773    
7.530612244897958    	3.489795918367346    	2.537129210209243    
7.897959183673469    	3.489795918367346    	2.8131351368465127    
8.26530612244898    	3.489795918367346    	3.1034484810709126    
8.63265306122449    	3.489795918367346    	3.407958655661944    
9.    	3.489795918367346    	3.7265724686425243    

-9.    	3.8571428571428563    	5.713022581038465    
-8.63265306122449    	3.8571428571428563    	5.383021205409664    
-8.26530612244898    	3.8571428571428563    	5.0658249559053035    
-7.8979591836734695    	3.8571428571428563    	4.761333030355445    
-7.530612244897959    	3.8571428571428563    	4.469426955029427    
-7.163265306122449    	3.8571428571428563    	4.18996714323746    
-6.795918367346939    	3.8571428571428563    	3.9227887890387785    
-6.428571428571429    	3.8571428571428563    	3.6676970073451973    
-6.061224489795919    	3.8571428571428563    	3.4244611545376054    
-5.6938775510204085    	3.8571428571428563    	3.1928083198094477    
-5.326530612244898    	3.8571428571428563    	2.9724160907225294    
-4.959183673469388    	3.8571428571428563    	2.762904903757001    
-4.591836734693878    	3.8571428571428563    	2.5638306457142255    
-4.224489795918368    	3.8571428571428563    	2.3746787467394523    
-3.8571428571428577    	3.8571428571428563    	2.194861883227322    
-3.4897959183673475    	3.8571428571428563    	2.0237246525816084    
-3.1224489795918373    	3.8571428571428563    	1.860560161189735    
-2.755102040816327    	3.8571428571428563    	1.7046451074542572    
-2.387755102040817    	3.8571428571428563    	1.5553008866987583    
-2.020408163265307    	3.8571428571428563    	1.411987001646962    
-1.6530612244897966    	3.8571428571428563    	1.2744274157653939    
-1.2857142857142865    	3.8571428571428563    	1.1427583677948783    
-0.9183673469387763    	3.8571428571428563    	1.0176679902949914    
-0.5510204081632661    	3.8571428571428563    	0.9004800637221821    
-0.18367346938775592    	3.8571428571428563    	0.7931294896536654    
0.1836734693877543    	3.8571428571428563    	0.6979992067228443    
0.5510204081632646    	3.8571428571428563    	0.6176373873398753    
0.9183673469387748    	3.8571428571428563    	0.5544269701381612    
1.285714285714285    	3.8571428571428563    	0.5103028566949176    
1.653061224489795    	3.8571428571428563    	0.48658882746659243    
2.0204081632653055    	3.8571428571428563    	0.4839730150127626    
2.3877551020408156    	3.8571428571428563    	0.5025916580742524    
2.755102040816326    	3.8571428571428563    	0.5421687201175878    
3.122448979591836    	3.8571428571428563    	0.6021637038664912    
3.489795918367346    	3.8571428571428563    	0.6818980046445475    
3.8571428571428563    	3.8571428571428563    	0.7806483208543108    
4.224489795918367    	3.8571428571428563    	0.8977077588832053    
4.591836734693877    	3.8571428571428563    	1.0324209161350033    
4.959183673469387    	3.8571428571428563    	1.1842004690043477    
5.326530612244897    	3.8571428571428563    	1.352531847636487    
5.693877551020408    	3.8571428571428563    	1.5369709388327835    
6.061224489795918    	3.8571428571428563    	1.7371381790733893    
6.428571428571428    	3.8571428571428563    	1.9527111559201082    
6.795918367346938    	3.8571428571428563    	2.1834169585663847    
7.163265306122448    	3.8571428571428563    	2.4290249433931095    
7.530612244897958    	3.8571428571428563    	2.6893402253120966    
7.897959183673469    	3.8571428571428563    	2.964197998382581    
8.26530612244898    	3.8571428571428563    	3.2534586759147723    
8.63265306122449    	3.8571428571428563    	3.5570037841780064    
9.    	3.8571428571428563    	3.8747325210023496    

-9.    	4.224489795918367    	5.84755264586395    
-8.63265306122449    	4.224489795918367    	5.516667367612126    
-8.26530612244898    	4.224489795918367    	5.198514648876632    
-7.8979591836734695    	4.224489795918367    	4.892988307074217    
-7.530612244897959    	4.224489795918367    	4.599964782054886    
-7.163265306122449    	4.224489795918367    	4.3193000974696005    
-6.795918367346939    	4.224489795918367    	4.050826349862139    
-6.428571428571429    	4.224489795918367    	3.79434771210444    
-6.061224489795919    	4.224489795918367    	3.549635984345997    
-5.6938775510204085    	4.224489795918367    	3.3164258083254308    
-5.326530612244898    	4.224489795918367    	3.094409799039555    
-4.959183673469388    	4.224489795918367    	2.8832340676378987    
-4.591836734693878    	4.224489795918367    	2.6824949434569567    
-4.224489795918368    	4.224489795918367    	2.4917381847683884    
-3.8571428571428577    	4.224489795918367    	2.310462616832659    
-3.4897959183673475    	4.224489795918367    	2.1381309263798527    
-3.1224489795918373    	4.224489795918367    	1.9741911443821236    
-2.755102040816327    	4.224489795918367    	1.8181128451009068    
-2.387755102040817    	4.224489795918367    	1.66944167981032    
-2.020408163265307    	4.224489795918367    	1.5278736563397342    
-1.6530612244897966    	4.224489795918367    	1.3933456207565267    
-1.2857142857142865    	4.224489795918367    	1.2661303783030748    
-0.9183673469387763    	4.224489795918367    	1.146915274506525    
-0.5510204081632661    	4.224489795918367    	1.036836059521531    
-0.18367346938775592    	4.224489795918367    	0.9374397228621459    
0.1836734693877543    	4.224489795918367    	0.850565275055388    
0.5510204081632646    	4.224489795918367    	0.7781576930815514    
0.9183673469387748    	4.224489795918367    	0.7220559874676526    
1.285714285714285    	4.224489795918367    	0.6838071477277459    
1.653061224489795    	4.224489795918367    	0.6645469240164846    
2.0204081632653055    	4.224489795918367    	0.6649626618610152    
2.3877551020408156    	4.224489795918367    	0.6853271665037157    
2.755102040816326    	4.224489795918367    	0.7255772840119626    
3.122448979591836    	4.224489795918367    	0.785409022215127    
3.489795918367346    	4.224489795918367    	0.8643680323873281    
3.8571428571428563    	4.224489795918367    	0.9619238887899987    
4.224489795918367    	4.224489795918367    	1.0775246223952935    
4.591836734693877    	4.224489795918367    	1.2106329199332972    
4.959183673469387    	4.224489795918367    	1.360747606664475    
5.326530612244897    	4.224489795918367    	1.5274144408604857    
5.693877551020408    	4.224489795918367    	1.7102297518578273    
6.061224489795918    	4.224489795918367    	1.9088396508060224    
6.428571428571428    	4.224489795918367    	2.1229367527018908    
6.795918367346938    	4.224489795918367    	2.3522556992840498    
7.163265306122448    	4.224489795918367    	2.5965682907019945    
7.530612244897958    	4.224489795918367    	2.8556786998276644    
7.897959183673469    	4.224489795918367    	3.129419023204833    
8.26530612244898    	4.224489795918367    	3.4176452844844705    
8.63265306122449    	4.224489795918367    	3.720233923516572    
9.    	4.224489795918367    	4.037078757717892    

-9.    	4.591836734693877    	5.995010099612439    
-8.63265306122449    	4.591836734693877    	5.6632555628769135    
-8.26530612244898    	4.591836734693877    	5.344169770915372    
-7.8979591836734695    	4.591836734693877    	5.037643379937005    
-7.530612244897959    	4.591836734693877    	4.743550444848596    
-7.163265306122449    	4.591836734693877    	4.461745861162958    
-6.795918367346939    	4.591836734693877    	4.192062521377801    
-6.428571428571429    	4.591836734693877    	3.934308231723186    
-6.061224489795919    	4.591836734693877    	3.688262493843307    
-5.6938775510204085    	4.591836734693877    	3.453673347680244    
-5.326530612244898    	4.591836734693877    	3.2302546096638842    
-4.959183673469388    	4.591836734693877    	3.0176840392826425    
-4.591836734693878    	4.591836734693877    	2.815603240994961    
-4.224489795918368    	4.591836734693877    	2.62362046251601    
-3.8571428571428577    	4.591836734693877    	2.441317867347888    
-3.4897959183673475    	4.591836734693877    	2.2682652750304335    
-3.1224489795918373    	4.591836734693877    	2.10404263281918    
-2.755102040816327    	4.591836734693877    	1.9482733480971568    
-2.387755102040817    	4.591836734693877    	1.800669687911757    
-2.020408163265307    	4.591836734693877    	1.6610893014773116    
-1.6530612244897966    	4.591836734693877    	1.5295982687648604    
-1.2857142857142865    	4.591836734693877    	1.4065312166306894    
-0.9183673469387763    	4.591836734693877    	1.2925342942091747    
-0.5510204081632661    	4.591836734693877    	1.1885746250026312    
-0.18367346938775592    	4.591836734693877    	1.095903065407468    
0.1836734693877543    	4.591836734693877    	1.0159669887366387    
0.5510204081632646    	4.591836734693877    	0.9502841838270232    
0.9183673469387748    	4.591836734693877    	0.9003020239915748    
1.285714285714285    	4.591836734693877    	0.8672713656267034    
1.653061224489795    	4.591836734693877    	0.8521593322347227    
2.0204081632653055    	4.591836734693877    	0.8556120729500107    
2.3877551020408156    	4.591836734693877    	0.8779642146288513    
2.755102040816326    	4.591836734693877    	0.9192818372422847    
3.122448979591836    	4.591836734693877    	0.9794225900046436    
3.489795918367346    	4.591836734693877    	1.0580987399633193    
3.8571428571428563    	4.591836734693877    	1.154933694501341    
4.224489795918367    	4.591836734693877    	1.2695074008742435    
4.591836734693877    	4.591836734693877    	1.4013896786218654    
4.959183673469387    	4.591836734693877    	1.5501626912463036    
5.326530612244897    	4.591836734693877    	1.7154346864627295    
5.693877551020408    	4.591836734693877    	1.8968472687295845    
6.061224489795918    	4.591836734693877    	2.094078197535285    
6.428571428571428    	4.591836734693877    	2.3068412893097157    
6.795918367346938    	4.591836734693877    	2.53488458399496    
7.163265306122448    	4.591836734693877    	2.7779875832352103    
7.530612244897958    	4.591836734693877    	3.0359580932605237    
7.897959183673469    	4.591836734693877    	3.308629006568619    
8.26530612244898    	4.591836734693877    	3.595855218672297    
8.63265306122449    	4.591836734693877    	3.897510784478354    
9.    	4.591836734693877    	4.213486360195973    

-9.    	4.959183673469387    	6.15551339197914    
-8.63265306122449    	4.959183673469387    	5.822915621604464    
-8.26530612244898    	4.959183673469387    	5.5029323259624405    
-7.8979591836734695    	4.959183673469387    	5.19545308756194    
-7.530612244897959    	4.959183673469387    	4.9003520393305    
-7.163265306122449    	4.959183673469387    	4.617485819298923    
-6.795918367346939    	4.959183673469387    	4.346691406001648    
-6.428571428571429    	4.959183673469387    	4.0877839215359835    
-6.061224489795919    	4.959183673469387    	3.8405545503486773    
-5.6938775510204085    	4.959183673469387    	3.6047688095472807    
-5.326530612244898    	4.959183673469387    	3.3801655279507172    
-4.959183673469388    	4.959183673469387    	3.1664570519070803    
-4.591836734693878    	4.959183673469387    	2.9633313967627783    
-4.224489795918368    	4.959183673469387    	2.7704572927509785    
-3.8571428571428577    	4.959183673469387    	2.5874932998955953    
-3.4897959183673475    	4.959183673469387    	2.41410231912755    
-3.1224489795918373    	4.959183673469387    	2.249972786554111    
-2.755102040816327    	4.959183673469387    	2.0948474293044104    
-2.387755102040817    	4.959183673469387    	1.9485594754992488    
-2.020408163265307    	4.959183673469387    	1.811074479983174    
-1.6530612244897966    	4.959183673469387    	1.6825334719724752    
-1.2857142857142865    	4.959183673469387    	1.5632903553679816    
-0.9183673469387763    	4.959183673469387    	1.4539343247379255    
-0.5510204081632661    	4.959183673469387    	1.3552878359448837    
-0.18367346938775592    	4.959183673469387    	1.26837359303762    
0.1836734693877543    	4.959183673469387    	1.1943502720186059    
0.5510204081632646    	4.959183673469387    	1.1344247837968904    
0.9183673469387748    	4.959183673469387    	1.0897558043749438    
1.285714285714285    	4.959183673469387    	1.0613660378015308    
1.653061224489795    	4.959183673469387    	1.050077939939228    
2.0204081632653055    	4.959183673469387    	1.0564807053562677    
2.3877551020408156    	4.959183673469387    	1.080928237953479    
2.755102040816326    	4.959183673469387    	1.123561566947151    
3.122448979591836    	4.959183673469387    	1.1843462471818322    
3.489795918367346    	4.959183673469387    	1.2631155067783224    
3.8571428571428563    	4.959183673469387    	1.3596120728657537    
4.224489795918367    	4.959183673469387    	1.4735243815513952    
4.591836734693877    	4.959183673469387    	1.6045153337661682    
4.959183673469387    	4.959183673469387    	1.7522434895339853    
5.326530612244897    	4.959183673469387    	1.9163775790880164    
5.693877551020408    	4.959183673469387    	2.096605617774668    
6.061224489795918    	4.959183673469387    	2.2926399519420344    
6.428571428571428    	4.959183673469387    	2.5042194104090396    
6.795918367346938    	4.959183673469387    	2.7311095102832303    
7.163265306122448    	4.959183673469387    	2.9731014360113637    
7.530612244897958    	4.959183673469387    	3.230010309690743    
7.897959183673469    	4.959183673469387    	3.5016731098558016    
8.26530612244898    	4.959183673469387    	3.787946474537352    
8.63265306122449    	4.959183673469387    	4.0887045366629255    
9.    	4.959183673469387    	4.403836878741393    

-9.    	5.326530612244897    	6.3291731009831    
-8.63265306122449    	5.326530612244897    	5.9957673747322024    
-8.26530612244898    	5.326530612244897    	5.674931718142362    
-7.8979591836734695    	5.326530612244897    	5.366556510333381    
-7.530612244897959    	5.326530612244897    	5.070518096816319    
-7.163265306122449    	5.326530612244897    	4.786677251400111    
-6.795918367346939    	5.326530612244897    	4.514877656092582    
-6.428571428571429    	5.326530612244897    	4.254944509676907    
-6.061224489795919    	5.326530612244897    	4.006683432394065    
-5.6938775510204085    	5.326530612244897    	3.769879909978704    
-5.326530612244898    	5.326530612244897    	3.5442996175047488    
-4.959183673469388    	5.326530612244897    	3.32969008143821    
-4.591836734693878    	5.326530612244897    	3.12578427013277    
-4.224489795918368    	5.326530612244897    	2.932306830952065    
-3.8571428571428577    	5.326530612244897    	2.748983781331351    
-3.4897959183673475    	5.326530612244897    	2.575556453062643    
-3.1224489795918373    	5.326530612244897    	2.411800299379226    
-2.755102040816327    	5.326530612244897    	2.2575486997983814    
-2.387755102040817    	5.326530612244897    	2.1127210436181065    
-2.020408163265307    	5.326530612244897    	1.977353109589092    
-1.6530612244897966    	5.326530612244897    	1.8516262036271338    
-1.2857142857142865    	5.326530612244897    	1.7358900124874765    
-0.9183673469387763    	5.326530612244897    	1.6306732638628976    
-0.5510204081632661    	5.326530612244897    	1.536676743755208    
-0.18367346938775592    	5.326530612244897    	1.454745491166718    
0.1836734693877543    	5.326530612244897    	1.385820939487176    
0.5510204081632646    	5.326530612244897    	1.3308784415842336    
0.9183673469387748    	5.326530612244897    	1.29085943084764    
1.285714285714285    	5.326530612244897    	1.2666089462797037    
1.653061224489795    	5.326530612244897    	1.2588277738822373    
2.0204081632653055    	5.326530612244897    	1.268044641348017    
2.3877551020408156    	5.326530612244897    	1.2946092354322887    
2.755102040816326    	5.326530612244897    	1.3387028620508477    
3.122448979591836    	5.326530612244897    	1.4003612999543846    
3.489795918367346    	5.326530612244897    	1.4795039384408968    
3.8571428571428563    	5.326530612244897    	1.5759641570276652    
4.224489795918367    	5.326530612244897    	1.6895174089479756    
4.591836734693877    	5.326530612244897    	1.8199050259938436    
4.959183673469387    	5.326530612244897    	1.9668530256005232    
5.326530612244897    	5.326530612244897    	2.130086055131653    
5.693877551020408    	5.326530612244897    	2.309337082940912    
6.061224489795918    	5.326530612244897    	2.5043536354943132    
6.428571428571428    	5.326530612244897    	2.7149013878657824    
6.795918367346938    	5.326530612244897    	2.940765825789968    
7.163265306122448    	5.326530612244897    	3.1817525695078435    
7.530612244897958    	5.326530612244897    	3.4376868178025886    
7.897959183673469    	5.326530612244897    	3.7084122526820282    
8.26530612244898    	5.326530612244897    	3.993789647955097    
8.63265306122449    	5.326530612244897    	4.293695349132855    
9.    	5.326530612244897    	4.608019735335102    

-9.    	5.693877551020408    	6.516090914352923    
-8.63265306122449    	5.693877551020408    	6.181919701231466    
-8.26530612244898    	5.693877551020408    	5.860283944200574    
-7.8979591836734695    	5.693877551020408    	5.551076420396699    
-7.530612244897959    	5.693877551020408    	5.254177448733048    
-7.163265306122449    	5.693877551020408    	4.9694538253516924    
-6.795918367346939    	5.693877551020408    	4.6967578822630465    
-6.428571428571429    	5.693877551020408    	4.435926789086116    
-6.061224489795919    	5.693877551020408    	4.186782266179785    
-5.6938775510204085    	5.693877551020408    	3.949130937787964    
-5.326530612244898    	5.693877551020408    	3.7227656252355494    
-4.959183673469388    	5.693877551020408    	3.5074679584651767    
-4.591836734693878    	5.693877551020408    	3.3030127593946963    
-4.224489795918368    	5.693877551020408    	3.1091747042650946    
-3.8571428571428577    	5.693877551020408    	2.9257377744906314    
-3.4897959183673475    	5.693877551020408    	2.752507913822665    
-3.1224489795918373    	5.693877551020408    	2.589329071015266    
-2.755102040816327    	5.693877551020408    	2.4361023691705026    
-2.387755102040817    	5.693877551020408    	2.29280747591748    
-2.020408163265307    	5.693877551020408    	2.1595243807809275    
-1.6530612244897966    	5.693877551020408    	2.036452843760248    
-1.2857142857142865    	5.693877551020408    	1.923926010959841    
-0.9183673469387763    	5.693877551020408    	1.8224144463214966    
-0.5510204081632661    	5.693877551020408    	1.732517447671519    
-0.18367346938775592    	5.693877551020408    	1.6549401694795127    
0.1836734693877543    	5.693877551020408    	1.590457581457597    
0.5510204081632646    	5.693877551020408    	1.539869057951139    
0.9183673469387748    	5.693877551020408    	1.5039495686722562    
1.285714285714285    	5.693877551020408    	1.4834042680905544    
1.653061224489795    	5.693877551020408    	1.4788324540323377    
2.0204081632653055    	5.693877551020408    	1.4907046904393972    
2.3877551020408156    	5.693877551020408    	1.5193541234161305    
2.755102040816326    	5.693877551020408    	1.5649805129619412    
3.122448979591836    	5.693877551020408    	1.6276638486015607    
3.489795918367346    	5.693877551020408    	1.70738379796409    
3.8571428571428563    	5.693877551020408    	1.8040414841516004    
4.224489795918367    	5.693877551020408    	1.9174808559181633    
4.591836734693877    	5.693877551020408    	2.047507857015132    
4.959183673469387    	5.693877551020408    	2.193906468856772    
5.326530612244897    	5.693877551020408    	2.356451367684067    
5.693877551020408    	5.693877551020408    	2.534917375414869    
6.061224489795918    	5.693877551020408    	2.72908612199181    
6.428571428571428    	5.693877551020408    	2.9387504287397896    
6.795918367346938    	5.693877551020408    	3.163716919902718    
7.163265306122448    	5.693877551020408    	3.4038073158394773    
7.530612244897958    	5.693877551020408    	3.6588587861690747    
7.897959183673469    	5.693877551020408    	3.928723662901927    
8.26530612244898    	5.693877551020408    	4.213268742180101    
8.63265306122449    	5.693877551020408    	4.5123743429168055    
9.    	5.693877551020408    	4.825933242248493    

-9.    	6.061224489795918    	6.716359042890366    
-8.63265306122449    	6.061224489795918    	6.38147008408487    
-8.26530612244898    	6.061224489795918    	6.059091376530425    
-7.8979591836734695    	6.061224489795918    	5.749119405223973    
-7.530612244897959    	6.061224489795918    	5.451439840198363    
-7.163265306122449    	6.061224489795918    	5.165926893449082    
-6.795918367346939    	6.061224489795918    	4.892442873035773    
-6.428571428571429    	6.061224489795918    	4.630838052582639    
-6.061224489795919    	6.061224489795918    	4.380951012756727    
-5.6938775510204085    	6.061224489795918    	4.142609655749846    
-5.326530612244898    	6.061224489795918    	3.9156331416728682    
-4.959183673469388    	6.061224489795918    	3.6998350414026193    
-4.591836734693878    	6.061224489795918    	3.495028033684758    
-4.224489795918368    	6.061224489795918    	3.3010304792641825    
-3.8571428571428577    	6.061224489795918    	3.117675158998657    
-3.4897959183673475    	6.061224489795918    	2.944820338244705    
-3.1224489795918373    	6.061224489795918    	2.782363086967105    
-2.755102040816327    	6.061224489795918    	2.6302544228517872    
-2.387755102040817    	6.061224489795918    	2.488515355533678    
-2.020408163265307    	6.061224489795918    	2.357252339111382    
-1.6530612244897966    	6.061224489795918    	2.236670092172783    
-1.2857142857142865    	6.061224489795918    	2.1270793853646426    
-0.9183673469387763    	6.061224489795918    	2.028897424409253    
-0.5510204081632661    	6.061224489795918    	1.9426390363382287    
-0.18367346938775592    	6.061224489795918    	1.8688980395937054    
0.1836734693877543    	6.061224489795918    	1.8083197863121672    
0.5510204081632646    	6.061224489795918    	1.7615675442531915    
0.9183673469387748    	6.061224489795918    	1.7292866655532628    
1.285714285714285    	6.061224489795918    	1.712070968654516    
1.653061224489795    	6.061224489795918    	1.7104352805885654    
2.0204081632653055    	6.061224489795918    	1.7247968070777056    
2.3877551020408156    	6.061224489795918    	1.7554663187686959    
2.755102040816326    	6.061224489795918    	1.8026485342494194    
3.122448979591836    	6.061224489795918    	1.8664499076184842    
3.489795918367346    	6.061224489795918    	1.946891448510813    
3.8571428571428563    	6.061224489795918    	2.0439241746123376    
4.224489795918367    	6.061224489795918    	2.1574451558878365    
4.591836734693877    	6.061224489795918    	2.287312657693833    
4.959183673469387    	6.061224489795918    	2.433359460888093    
5.326530612244897    	6.061224489795918    	2.59540392621551    
5.693877551020408    	6.061224489795918    	2.773258732421749    
6.061224489795918    	6.061224489795918    	2.9667374503836315    
6.428571428571428    	6.061224489795918    	3.175659240212028    
6.795918367346938    	6.061224489795918    	3.3998520040987517    
7.163265306122448    	6.061224489795918    	3.6391543227108514    
7.530612244897958    	6.061224489795918    	3.893416469672525    
7.897959183673469    	6.061224489795918    	4.1625007530434175    
8.26530612244898    	6.061224489795918    	4.446281384819015    
8.63265306122449    	6.061224489795918    	4.744644035032164    
9.    	6.061224489795918    	5.057485188679811    

-9.    	6.428571428571428    	6.93006000181898    
-8.63265306122449    	6.428571428571428    	6.594504584726069    
-8.26530612244898    	6.428571428571428    	6.271443012878201    
-7.8979591836734695    	6.428571428571428    	5.960776497672043    
-7.530612244897959    	6.428571428571428    	5.662397071964506    
-7.163265306122449    	6.428571428571428    	5.376187306601779    
-6.795918367346939    	6.428571428571428    	5.102020270349135    
-6.428571428571429    	6.428571428571428    	4.839759842411037    
-6.061224489795919    	6.428571428571428    	4.589261515086336    
-5.6938775510204085    	6.428571428571428    	4.350373854209183    
-5.326530612244898    	6.428571428571428    	4.122940813521668    
-4.959183673469388    	6.428571428571428    	3.9068051202643326    
-4.591836734693878    	6.428571428571428    	3.701812954235548    
-4.224489795918368    	6.428571428571428    	3.5078201190640033    
-3.8571428571428577    	6.428571428571428    	3.3246998370601797    
-3.4897959183673475    	6.428571428571428    	3.1523521711091482    
-3.1224489795918373    	6.428571428571428    	2.990714874856863    
-2.755102040816327    	6.428571428571428    	2.839775191956927    
-2.387755102040817    	6.428571428571428    	2.699581781581969    
-2.020408163265307    	6.428571428571428    	2.570255584662094    
-1.6530612244897966    	6.428571428571428    	2.4519981410184486    
-1.2857142857142865    	6.428571428571428    	2.3450957269749186    
-0.9183673469387763    	6.428571428571428    	2.2499178160457225    
-0.5510204081632661    	6.428571428571428    	2.166908846469301    
-0.18367346938775592    	6.428571428571428    	2.096573101678968    
0.1836734693877543    	6.428571428571428    	2.039453553881214    
0.5510204081632646    	6.428571428571428    	1.9961065637764295    
0.9183673469387748    	6.428571428571428    	1.9670751035711034    
1.285714285714285    	6.428571428571428    	1.9528634566985505    
1.653061224489795    	6.428571428571428    	1.9539160613972109    
2.0204081632653055    	6.428571428571428    	1.9706023911813044    
2.3877551020408156    	6.428571428571428    	2.0032087223747146    
2.755102040816326    	6.428571428571428    	2.0519365947985913    
3.122448979591836    	6.428571428571428    	2.116906949383037    
3.489795918367346    	6.428571428571428    	2.19816844530068    
3.8571428571428563    	6.428571428571428    	2.295708326205126    
4.224489795918367    	6.428571428571428    	2.409464345742328    
4.591836734693877    	6.428571428571428    	2.5393365667973544    
4.959183673469387    	6.428571428571428    	2.68519821168069    
5.326530612244897    	6.428571428571428    	2.8469050840210217    
5.693877551020408    	6.428571428571428    	3.0243033636167223    
6.061224489795918    	6.428571428571428    	3.217235777708331    
6.428571428571428    	6.428571428571428    	3.4255462800379415    
6.795918367346938    	6.428571428571428    	3.649083436439703    
7.163265306122448    	6.428571428571428    	3.8877027392124632    
7.530612244897958    	6.428571428571428    	4.141268067560691    
7.897959183673469    	6.428571428571428    	4.409652490249655    
8.26530612244898    	6.428571428571428    	4.6927385781255495    
8.63265306122449    	6.428571428571428    	4.9904183640452775    
9.    	6.428571428571428    	5.30259305940551    

-9.    	6.795918367346938    	7.157266691713133    
-8.63265306122449    	6.795918367346938    	6.821098144868285    
-8.26530612244898    	6.795918367346938    	6.497415073662761    
-7.8979591836734695    	6.795918367346938    	6.186124159913703    
-7.530612244897959    	6.795918367346938    	5.88712447948118    
-7.163265306122449    	6.795918367346938    	5.600307513586267    
-6.795918367346939    	6.795918367346938    	5.325557426750896    
-6.428571428571429    	6.795918367346938    	5.062751707270501    
-6.061224489795919    	6.795918367346938    	4.811762285525664    
-5.6938775510204085    	6.795918367346938    	4.572457263693289    
-5.326530612244898    	6.795918367346938    	4.344703404167974    
-4.959183673469388    	6.795918367346938    	4.128369528201862    
-4.591836734693878    	6.795918367346938    	3.923330963964368    
-4.224489795918368    	6.795918367346938    	3.7294751456987156    
-3.8571428571428577    	6.795918367346938    	3.546708393260964    
-3.4897959183673475    	6.795918367346938    	3.374963785367472    
-3.1224489795918373    	6.795918367346938    	3.21420987584059    
-2.755102040816327    	6.795918367346938    	3.064459794286907    
-2.387755102040817    	6.795918367346938    	2.9257800391608315    
-2.020408163265307    	6.795918367346938    	2.798298048174591    
-1.6530612244897966    	6.795918367346938    	2.68220747252526    
-1.2857142857142865    	6.795918367346938    	2.5777700521115143    
-0.9183673469387763    	6.795918367346938    	2.485313147979737    
-0.5510204081632661    	6.795918367346938    	2.4052223660588496    
-0.18367346938775592    	6.795918367346938    	2.3379292812979355    
0.1836734693877543    	6.795918367346938    	2.283894958602106    
0.5510204081632646    	6.795918367346938    	2.24359062852674    
0.9183673469387748    	6.795918367346938    	2.2174773559769467    
1.285714285714285    	6.795918367346938    	2.205986715901813    
1.653061224489795    	6.795918367346938    	2.209504314230258    
2.0204081632653055    	6.795918367346938    	2.228357512008666    
2.3877551020408156    	6.795918367346938    	2.2628080491357117    
2.755102040816326    	6.795918367346938    	2.31304957680847    
3.122448979591836    	6.795918367346938    	2.3792095327391674    
3.489795918367346    	6.795918367346938    	2.461354415382216    
3.8571428571428563    	6.795918367346938    	2.5594973543441997    
4.224489795918367    	6.795918367346938    	2.673606903447472    
4.591836734693877    	6.795918367346938    	2.8036161414083933    
4.959183673469387    	6.795918367346938    	2.9494313880830165    
5.326530612244897    	6.795918367346938    	3.1109400777145746    
5.693877551020408    	6.795918367346938    	3.288017538472474    
6.061224489795918    	6.795918367346938    	3.4805325916088607    
6.428571428571428    	6.795918367346938    	3.6883519995183365    
6.795918367346938    	6.795918367346938    	3.9113438643777996    
7.163265306122448    	6.795918367346938    	4.149380116567834    
7.530612244897958    	6.795918367346938    	4.402338244383877    
7.897959183673469    	6.795918367346938    	4.670102412347856    
8.26530612244898    	6.795918367346938    	4.952564101680846    
8.63265306122449    	6.795918367346938    	5.24962238824292    
9.    	6.795918367346938    	5.561183953851215    

-9.    	7.163265306122448    	7.398042711857047    
-8.63265306122449    	7.163265306122448    	7.061315130198403    
-8.26530612244898    	7.163265306122448    	6.737071839974323    
-7.8979591836734695    	7.163265306122448    	6.425225490384253    
-7.530612244897959    	7.163265306122448    	6.125682593134925    
-7.163265306122449    	7.163265306122448    	5.838343765776303    
-6.795918367346939    	7.163265306122448    	5.563104246996051    
-6.428571428571429    	7.163265306122448    	5.299854764684379    
-6.061224489795919    	7.163265306122448    	5.048482849546141    
-5.6938775510204085    	7.163265306122448    	4.808874696170953    
-5.326530612244898    	7.163265306122448    	4.580917676798538    
-4.959183673469388    	7.163265306122448    	4.364503606485453    
-4.591836734693878    	7.163265306122448    	4.159532836919516    
-4.224489795918368    	7.163265306122448    	3.965919214030092    
-3.8571428571428577    	7.163265306122448    	3.7835958663503027    
-3.4897959183673475    	7.163265306122448    	3.612521693167243    
-3.1224489795918373    	7.163265306122448    	3.45268829431651    
-2.755102040816327    	7.163265306122448    	3.3041269343692603    
-2.387755102040817    	7.163265306122448    	3.166914979677813    
-2.020408163265307    	7.163265306122448    	3.041181114626138    
-1.6530612244897966    	7.163265306122448    	2.927108569589221    
-1.2857142857142865    	7.163265306122448    	2.824935616313141    
-0.9183673469387763    	7.163265306122448    	2.734952737476411    
-0.5510204081632661    	7.163265306122448    	2.657496165690234    
-0.18367346938775592    	7.163265306122448    	2.592937890255274    
0.1836734693877543    	7.163265306122448    	2.5416726886701726    
0.5510204081632646    	7.163265306122448    	2.5041031679207597    
0.9183673469387748    	7.163265306122448    	2.48062410550568    
1.285714285714285    	7.163265306122448    	2.4716074907255927    
1.653061224489795    	7.163265306122448    	2.4773895561917034    
2.0204081632653055    	7.163265306122448    	2.4982607845825244    
2.3877551020408156    	7.163265306122448    	2.534459447644136    
2.755102040816326    	7.163265306122448    	2.586168775751522    
3.122448979591836    	7.163265306122448    	2.6535174532886536    
3.489795918367346    	7.163265306122448    	2.7365828466078517    
3.8571428571428563    	7.163265306122448    	2.8353962202802676    
4.224489795918367    	7.163265306122448    	2.9499491741415036    
4.591836734693877    	7.163265306122448    	3.0802006074786523    
4.959183673469387    	7.163265306122448    	3.226083648824834    
5.326530612244897    	7.163265306122448    	3.387512144109416    
5.693877551020408    	7.163265306122448    	3.5643864450202174    
6.061224489795918    	7.163265306122448    	3.756598366613792    
6.428571428571428    	7.163265306122448    	3.9640352811298643    
6.795918367346938    	7.163265306122448    	4.18658338315805    
7.163265306122448    	7.163265306122448    	4.424130203403207    
7.530612244897958    	7.163265306122448    	4.676566469755537    
7.897959183673469    	7.163265306122448    	4.9437874209027095    
8.26530612244898    	7.163265306122448    	5.225693674394687    
8.63265306122449    	7.163265306122448    	5.522191741938207    
9.    	7.163265306122448    	5.833194272732707    

-9.    	7.530612244897958    	7.652442844053052    
-8.63265306122449    	7.530612244897958    	7.315210040082748    
-8.26530612244898    	7.530612244897958    	6.9904666413147805    
-7.8979591836734695    	7.530612244897958    	6.678131547465595    
-7.530612244897959    	7.530612244897958    	6.378118859487256    
-7.163265306122449    	7.530612244897958    	6.090338297442744    
-6.795918367346939    	7.530612244897958    	5.8146958826471655    
-6.428571428571429    	7.530612244897958    	5.551094949691056    
-6.061224489795919    	7.530612244897958    	5.299437560147062    
-5.6938775510204085    	7.530612244897958    	5.059626392322808    
-5.326530612244898    	7.530612244897958    	4.831567177936261    
-4.959183673469388    	7.530612244897958    	4.615171744026151    
-4.591836734693878    	7.530612244897958    	4.410361693319216    
-4.224489795918368    	7.530612244897958    	4.217072715224519    
-3.8571428571428577    	7.530612244897958    	4.0352594599764195    
-3.4897959183673475    	7.530612244897958    	3.864900829526971    
-3.1224489795918373    	7.530612244897958    	3.7060054433584915    
-2.755102040816327    	7.530612244897958    	3.5586169331794006    
-2.387755102040817    	7.530612244897958    	3.4228186212503813    
-2.020408163265307    	7.530612244897958    	3.2987370625471586    
-1.6530612244897966    	7.530612244897958    	3.186543904588548    
-1.2857142857142865    	7.530612244897958    	3.0864555632668647    
-0.9183673469387763    	7.530612244897958    	2.9987303436575625    
-0.5510204081632661    	7.530612244897958    	2.9236628519725523    
-0.18367346938775592    	7.530612244897958    	2.861575828772909    
0.1836734693877543    	7.530612244897958    	2.812809843863492    
0.5510204081632646    	7.530612244897958    	2.777711575349396    
0.9183673469387748    	7.530612244897958    	2.756621593035483    
1.285714285714285    	7.530612244897958    	2.7498626374828232    
1.653061224489795    	7.530612244897958    	2.75772931490333    
2.0204081632653055    	7.530612244897958    	2.780479930372458    
2.3877551020408156    	7.530612244897958    	2.8183308997825205    
2.755102040816326    	7.530612244897958    	2.8714538706523363    
3.122448979591836    	7.530612244897958    	2.9399753979576255    
3.489795918367346    	7.530612244897958    	3.0239788039590767    
3.8571428571428563    	7.530612244897958    	3.1235077203651045    
4.224489795918367    	7.530612244897958    	3.2385707666580297    
4.591836734693877    	7.530612244897958    	3.3691468447899036    
4.959183673469387    	7.530612244897958    	3.5151906049950914    
5.326530612244897    	7.530612244897958    	3.676637736682647    
5.693877551020408    	7.530612244897958    	3.8534098425793153    
6.061224489795918    	7.530612244897958    	4.045418749723826    
6.428571428571428    	7.530612244897958    	4.252570189834141    
6.795918367346938    	7.530612244897958    	4.474766841217892    
7.163265306122448    	7.530612244897958    	4.711910765447717    
7.530612244897958    	7.530612244897958    	4.963905297114161    
7.897959183673469    	7.530612244897958    	5.230656457532323    
8.26530612244898    	7.530612244897958    	5.512073966765188    
8.63265306122449    	7.530612244897958    	5.808071925764814    
9.    	7.530612244897958    	6.11856923424766    

-9.    	7.897959183673469    	7.920513652419027    
-8.63265306122449    	7.897959183673469    	7.58282831915333    
-8.26530612244898    	7.897959183673469    	7.257642919391352    
-7.8979591836734695    	7.897959183673469    	6.944882707883757    
-7.530612244897959    	7.897959183673469    	6.644469336071799    
-7.163265306122449    	7.897959183673469    	6.356321394129297    
-6.795918367346939    	7.897959183673469    	6.080355200781201    
-6.428571428571429    	7.897959183673469    	5.816485892330426    
-6.061224489795919    	7.897959183673469    	5.564628864272745    
-5.6938775510204085    	7.897959183673469    	5.324701617025335    
-5.326530612244898    	7.897959183673469    	5.0966260497854865    
-4.959183673469388    	7.897959183673469    	4.8803312312445195    
-4.591836734693878    	7.897959183673469    	4.675756650627342    
-4.224489795918368    	7.897959183673469    	4.482855915476685    
-3.8571428571428577    	7.897959183673469    	4.301600812874014    
-3.4897959183673475    	7.897959183673469    	4.131985589262215    
-3.1224489795918373    	7.897959183673469    	3.9740312342273985    
-2.755102040816327    	7.897959183673469    	3.827789482432413    
-2.387755102040817    	7.897959183673469    	3.693346185991027    
-2.020408163265307    	7.897959183673469    	3.5708236706406917    
-1.6530612244897966    	7.897959183673469    	3.460381688066883    
-1.2857142857142865    	7.897959183673469    	3.3622166266548046    
-0.9183673469387763    	7.897959183673469    	3.2765587507193374    
-0.5510204081632661    	7.897959183673469    	3.2036674007082637    
-0.18367346938775592    	7.897959183673469    	3.143824288265215    
0.1836734693877543    	7.897959183673469    	3.0973252327676875    
0.5510204081632646    	7.897959183673469    	3.0644708750101866    
0.9183673469387748    	7.897959183673469    	3.0455570343702085    
1.285714285714285    	7.897959183673469    	3.0408654224913825    
1.653061224489795    	7.897959183673469    	3.050655379821496    
2.0204081632653055    	7.897959183673469    	3.0751571706754253    
2.3877551020408156    	7.897959183673469    	3.1145671834383784    
2.755102040816326    	7.897959183673469    	3.1690451697958246    
3.122448979591836    	7.897959183673469    	3.23871345548522    
3.489795918367346    	7.897959183673469    	3.323657892620333    
3.8571428571428563    	7.897959183673469    	3.4239302158640115    
4.224489795918367    	7.897959183673469    	3.5395514148023643    
4.591836734693877    	7.897959183673469    	3.670515735878281    
4.959183673469387    	7.897959183673469    	3.8167949661732226    
5.326530612244897    	7.897959183673469    	3.9783427132299227    
5.693877551020408    	7.897959183673469    	4.155098466273291    
6.061224489795918    	7.897959183673469    	4.346991293994645    
6.428571428571428    	7.897959183673469    	4.553943095591273    
6.795918367346938    	7.897959183673469    	4.775871371480357    
7.163265306122448    	7.897959183673469    	5.012691517157665    
7.530612244897958    	7.897959183673469    	5.264318668926119    
7.897959183673469    	7.897959183673469    	5.530669145510661    
8.26530612244898    	7.897959183673469    	5.811661537085116    
8.63265306122449    	7.897959183673469    	6.107217495090736    
9.    	7.897959183673469    	6.4172622742781815    

-9.    	8.26530612244898    	8.202294153317569    
-8.63265306122449    	8.26530612244898    	7.8642072188613374    
-8.26530612244898    	8.26530612244898    	7.538635310965807    
-7.8979591836734695    	8.26530612244898    	7.2255099997845464    
-7.530612244897959    	8.26530612244898    	6.924760300223688    
-7.163265306122449    	8.26530612244898    	6.63631329560235    
-6.795918367346939    	8.26530612244898    	6.360094987264369    
-6.428571428571429    	8.26530612244898    	6.0960314090167955    
-6.061224489795919    	8.26530612244898    	5.844050044302238    
-5.6938775510204085    	8.26530612244898    	5.604081579441833    
-5.326530612244898    	8.26530612244898    	5.376062016775737    
-4.959183673469388    	8.26530612244898    	5.159935155677423    
-4.591836734693878    	8.26530612244898    	4.955655425972469    
-4.224489795918368    	8.26530612244898    	4.763191026469658    
-3.8571428571428577    	8.26530612244898    	4.582527281241162    
-3.4897959183673475    	8.26530612244898    	4.413670079522663    
-3.1224489795918373    	8.26530612244898    	4.25664921511591    
-2.755102040816327    	8.26530612244898    	4.111521393671982    
-2.387755102040817    	8.26530612244898    	3.9783726390765013    
-2.020408163265307    	8.26530612244898    	3.8573198126760744    
-1.6530612244897966    	8.26530612244898    	3.748510970623399    
-1.2857142857142865    	8.26530612244898    	3.6521243323959895    
-0.9183673469387763    	8.26530612244898    	3.568365720160644    
-0.5510204081632661    	8.26530612244898    	3.497464449924024    
-0.18367346938775592    	8.26530612244898    	3.4396677993426223    
0.1836734693877543    	8.26530612244898    	3.3952343247723284    
0.5510204081632646    	8.26530612244898    	3.3644264288764765    
0.9183673469387748    	8.26530612244898    	3.347502668010951    
1.285714285714285    	8.26530612244898    	3.3447103198322483    
1.653061224489795    	8.26530612244898    	3.3562787003470307    
2.0204081632653055    	8.26530612244898    	3.3824136317220943    
2.3877551020408156    	8.26530612244898    	3.4232933334349527    
2.755102040816326    	8.26530612244898    	3.4790658616383063    
3.122448979591836    	8.26530612244898    	3.5498480776787567    
3.489795918367346    	8.26530612244898    	3.635726005441936    
3.8571428571428563    	8.26530612244898    	3.736756350578914    
4.224489795918367    	8.26530612244898    	3.852968906891443    
4.591836734693877    	8.26530612244898    	3.9843695636152026    
4.959183673469387    	8.26530612244898    	4.13094364482237    
5.326530612244897    	8.26530612244898    	4.292659349321722    
5.693877551020408    	8.26530612244898    	4.469471106938841    
6.061224489795918    	8.26530612244898    	4.661322717047202    
6.428571428571428    	8.26530612244898    	4.868150181986955    
6.795918367346938    	8.26530612244898    	5.089884188079238    
7.163265306122448    	8.26530612244898    	5.326452218766663    
7.530612244897958    	8.26530612244898    	5.577780307856281    
7.897959183673469    	8.26530612244898    	5.8437944566919215    
8.26530612244898    	8.26530612244898    	6.124421748592713    
8.63265306122449    	8.26530612244898    	6.419591198464777    
9.    	8.26530612244898    	6.729234376461689    

-9.    	8.63265306122449    	8.497816518299787    
-8.63265306122449    	8.63265306122449    	8.159376668733405    
-8.26530612244898    	8.63265306122449    	7.83347070778907    
-7.8979591836734695    	8.63265306122449    	7.520036369193219    
-7.530612244897959    	8.63265306122449    	7.219009734913521    
-7.163265306122449    	8.63265306122449    	6.930325905665621    
-6.795918367346939    	8.63265306122449    	6.653919872886863    
-6.428571428571429    	8.63265306122449    	6.38972762038384    
-6.061224489795919    	8.63265306122449    	6.137687481034467    
-5.6938775510204085    	8.63265306122449    	5.897741767901311    
-5.326530612244898    	8.63265306122449    	5.669838688979136    
-4.959183673469388    	8.63265306122449    	5.453934539702009    
-4.591836734693878    	8.63265306122449    	5.249996146655976    
-4.224489795918368    	8.63265306122449    	5.058003509545176    
-3.8571428571428577    	8.63265306122449    	4.877952556983886    
-3.4897959183673475    	8.63265306122449    	4.7098578968635225    
-3.1224489795918373    	8.63265306122449    	4.553755406935571    
-2.755102040816327    	8.63265306122449    	4.409704480332138    
-2.387755102040817    	8.63265306122449    	4.27778971967792    
-2.020408163265307    	8.63265306122449    	4.1581218684607695    
-1.6530612244897966    	8.63265306122449    	4.050837785156871    
-1.2857142857142865    	8.63265306122449    	3.9560993080866984    
-0.9183673469387763    	8.63265306122449    	3.8740909275631186    
-0.5510204081632661    	8.63265306122449    	3.8050162725093872    
-0.18367346938775592    	8.63265306122449    	3.74909352243185    
0.1836734693877543    	8.63265306122449    	3.7065499594506983    
0.5510204081632646    	8.63265306122449    	3.6776159640587114    
0.9183673469387748    	8.63265306122449    	3.6625188183760735    
1.285714285714285    	8.63265306122449    	3.6614767019091357    
1.653061224489795    	8.63265306122449    	3.674693243581155    
2.0204081632653055    	8.63265306122449    	3.702352933704995    
2.3877551020408156    	8.63265306122449    	3.74461761060113    
2.755102040816326    	8.63265306122449    	3.8016241327457454    
3.122448979591836    	8.63265306122449    	3.873483243626695    
3.489795918367346    	8.63265306122449    	3.960279545868674    
3.8571428571428563    	8.63265306122449    	4.062072432603784    
4.224489795918367    	8.63265306122449    	4.178897781583522    
4.591836734693877    	8.63265306122449    	4.310770200699293    
4.959183673469387    	8.63265306122449    	4.457685618565381    
5.326530612244897    	8.63265306122449    	4.619624034885921    
5.693877551020408    	8.63265306122449    	4.796552276246961    
6.061224489795918    	8.63265306122449    	4.988426638082567    
6.428571428571428    	8.63265306122449    	5.1951953283875065    
6.795918367346938    	8.63265306122449    	5.416800660224341    
7.163265306122448    	8.63265306122449    	5.65318096647099    
7.530612244897958    	8.63265306122449    	5.904272230934044    
7.897959183673469    	8.63265306122449    	6.170009445050846    
8.26530612244898    	8.63265306122449    	6.450327709537044    
8.63265306122449    	8.63265306122449    	6.745163106360309    
9.    	8.63265306122449    	7.054453369247068    

-9.    	9.    	8.807106781186548    
-8.63265306122449    	9.    	8.468360127502795    
-8.26530612244898    	9.    	8.142169264466308    
-7.8979591836734695    	9.    	7.8284778537573425    
-7.530612244897959    	9.    	7.527228671824041    
-7.163265306122449    	9.    	7.2383642997015025    
-6.795918367346939    	9.    	6.961827989117796    
-6.428571428571429    	9.    	6.697564724331341    
-6.061224489795919    	9.    	6.4455224952641545    
-5.6938775510204085    	9.    	6.205653790905171    
-5.326530612244898    	9.    	5.977917312075345    
-4.959183673469388    	9.    	5.7622798890074005    
-4.591836734693878    	9.    	5.55871857159208    
-4.224489795918368    	9.    	5.367222838804792    
-3.8571428571428577    	9.    	5.187796849599575    
-3.4897959183673475    	9.    	5.020461632083544    
-3.1224489795918373    	9.    	4.865257083601579    
-2.755102040816327    	9.    	4.722243634859628    
-2.387755102040817    	9.    	4.5915034203906515    
-2.020408163265307    	9.    	4.473140799616174    
-1.6530612244897966    	9.    	4.367282090923918    
-1.2857142857142865    	9.    	4.2740744174618    
-0.9183673469387763    	9.    	4.193683617209563    
-0.5510204081632661    	9.    	4.126291237790125    
-0.18367346938775592    	9.    	4.0720907118303655    
0.1836734693877543    	9.    	4.0312828825053275    
0.5510204081632646    	9.    	4.004071111231117    
0.9183673469387748    	9.    	3.9906562411827737    
1.285714285714285    	9.    	3.9912317049871797    
1.653061224489795    	9.    	4.0059790502672525    
2.0204081632653055    	9.    	4.035064115002734    
2.3877551020408156    	9.    	4.078634022341545    
2.755102040816326    	9.    	4.136815090671401    
3.122448979591836    	9.    	4.209711679413832    
3.489795918367346    	9.    	4.297405923101796    
3.8571428571428563    	9.    	4.399958252441239    
4.224489795918367    	9.    	4.5174085647770506    
4.591836734693877    	9.    	4.649777888216332    
4.959183673469387    	9.    	4.797070381713132    
5.326530612244897    	9.    	4.959275524242857    
5.693877551020408    	9.    	5.136370365696246    
6.061224489795918    	9.    	5.328321736306024    
6.428571428571428    	9.    	5.535088336893148    
6.795918367346938    	9.    	5.7566226564465515    
7.163265306122448    	9.    	5.992872684888252    
7.530612244897958    	9.    	6.243783406476672    
7.897959183673469    	9.    	6.509298072939866    
8.26530612244898    	9.    	6.7893592653129495    
8.63265306122449    	9.    	7.083909760044063    
9.    	9.    	7.392893218813452    



==> plot-data/largeq-hamiltonian/combined-phip.dat <==
# mu0=0.    , mu1=1.00d-2
phi	p	mu0	mu1	
0.    	-3.141592653589793    	0.    	0.    
0.7246376811594203    	-3.141592653589793    	0.8747912161397646    	0.8820375929513589    
1.4492753623188406    	-3.141592653589793    	0.9720581146892009    	0.9865508683123893    
2.1739130434782608    	-3.141592653589793    	0.9935114989828    	1.0152506294175827    
2.898550724637681    	-3.141592653589793    	0.9984806743263386    	1.0274661815727153    
3.6231884057971016    	-3.141592653589793    	0.9996435603996585    	1.0358754444576295    
4.3478260869565215    	-3.141592653589793    	0.9999163406635868    	1.043394601533152    
5.0724637681159415    	-3.141592653589793    	0.999980362408559    	1.0507050000897185    
5.797101449275361    	-3.141592653589793    	0.9999953902999782    	1.0579664047927317    
6.521739130434781    	-3.141592653589793    	0.9999989179194128    	1.0652163092237605    
7.246376811594201    	-3.141592653589793    	0.999999745992153    	1.0724635141080952    
7.971014492753621    	-3.141592653589793    	0.9999999403741204    	1.0797100853016566    
8.695652173913041    	-3.141592653589793    	0.9999999860034018    	1.0869565077425323    
9.420289855072461    	-3.141592653589793    	0.999999996714434    	1.0942028952651586    
10.144927536231881    	-3.141592653589793    	0.9999999992287452    	1.101449274591064    
10.869565217391301    	-3.141592653589793    	0.9999999998189554    	1.1086956519928683    
11.594202898550721    	-3.141592653589793    	0.9999999999575016    	1.1159420289430089    
12.318840579710141    	-3.141592653589793    	0.9999999999900239    	1.1231884057871253    
13.043478260869561    	-3.141592653589793    	0.9999999999976582    	1.1304347826063539    
13.768115942028981    	-3.141592653589793    	0.9999999999994502    	1.13768115941974    
14.4927536231884    	-3.141592653589793    	0.9999999999998709    	1.1449275362317548    
15.21739130434782    	-3.141592653589793    	0.9999999999999697    	1.1521739130434479    
15.94202898550724    	-3.141592653589793    	0.9999999999999929    	1.1594202898550654    
16.66666666666666    	-3.141592653589793    	0.9999999999999983    	1.166666666666665    
17.391304347826082    	-3.141592653589793    	0.9999999999999996    	1.1739130434782603    
18.115942028985504    	-3.141592653589793    	0.9999999999999999    	1.181159420289855    
18.840579710144926    	-3.141592653589793    	1.    	1.1884057971014492    
19.565217391304348    	-3.141592653589793    	1.    	1.1956521739130435    
20.28985507246377    	-3.141592653589793    	1.    	1.2028985507246377    
21.01449275362319    	-3.141592653589793    	1.    	1.210144927536232    
21.739130434782613    	-3.141592653589793    	1.    	1.2173913043478262    
22.463768115942035    	-3.141592653589793    	1.    	1.2246376811594204    
23.188405797101456    	-3.141592653589793    	1.    	1.2318840579710146    
23.913043478260878    	-3.141592653589793    	1.    	1.2391304347826089    
24.6376811594203    	-3.141592653589793    	1.    	1.246376811594203    
25.36231884057972    	-3.141592653589793    	1.    	1.2536231884057973    
26.086956521739143    	-3.141592653589793    	1.    	1.2608695652173916    
26.811594202898565    	-3.141592653589793    	1.    	1.2681159420289856    
27.536231884057987    	-3.141592653589793    	1.    	1.2753623188405798    
28.26086956521741    	-3.141592653589793    	1.    	1.282608695652174    
28.98550724637683    	-3.141592653589793    	1.    	1.2898550724637683    
29.710144927536252    	-3.141592653589793    	1.    	1.2971014492753625    
30.434782608695674    	-3.141592653589793    	1.    	1.3043478260869568    
31.159420289855095    	-3.141592653589793    	1.    	1.311594202898551    
31.884057971014517    	-3.141592653589793    	1.    	1.3188405797101452    
32.608695652173935    	-3.141592653589793    	1.    	1.3260869565217392    
33.33333333333336    	-3.141592653589793    	1.    	1.3333333333333335    
34.05797101449278    	-3.141592653589793    	1.    	1.3405797101449277    
34.7826086956522    	-3.141592653589793    	1.    	1.347826086956522    
35.50724637681162    	-3.141592653589793    	1.    	1.3550724637681162    
36.231884057971044    	-3.141592653589793    	1.    	1.3623188405797104    
36.956521739130466    	-3.141592653589793    	1.    	1.3695652173913047    
37.68115942028989    	-3.141592653589793    	1.    	1.376811594202899    
38.40579710144931    	-3.141592653589793    	1.    	1.3840579710144931    
39.13043478260873    	-3.141592653589793    	1.    	1.3913043478260874    
39.85507246376815    	-3.141592653589793    	1.    	1.3985507246376816    
40.579710144927574    	-3.141592653589793    	1.    	1.4057971014492758    
41.304347826086996    	-3.141592653589793    	1.    	1.41304347826087    
42.02898550724642    	-3.141592653589793    	1.    	1.4202898550724643    
42.75362318840584    	-3.141592653589793    	1.    	1.4275362318840585    
43.47826086956526    	-3.141592653589793    	1.    	1.4347826086956526    
44.20289855072468    	-3.141592653589793    	1.    	1.4420289855072468    
44.927536231884105    	-3.141592653589793    	1.    	1.449275362318841    
45.65217391304353    	-3.141592653589793    	1.    	1.4565217391304353    
46.37681159420295    	-3.141592653589793    	1.    	1.4637681159420295    
47.10144927536237    	-3.141592653589793    	1.    	1.4710144927536237    
47.82608695652179    	-3.141592653589793    	1.    	1.478260869565218    
48.55072463768121    	-3.141592653589793    	1.    	1.4855072463768122    
49.275362318840635    	-3.141592653589793    	1.    	1.4927536231884064    
50.    	-3.141592653589793    	1.    	1.5    

0.    	-3.050531996964002    	0.    	0.    
0.7246376811594203    	-3.050531996964002    	0.8711668183792644    	0.8784131951908586    
1.4492753623188406    	-3.050531996964002    	0.9680307248515407    	0.9825234784747291    
2.1739130434782608    	-3.050531996964002    	0.9893952243957799    	1.0111343548305625    
2.898550724637681    	-3.050531996964002    	0.9943438116633817    	1.0233293189097585    
3.6231884057971016    	-3.050531996964002    	0.995501879716582    	1.031733763774553    
4.3478260869565215    	-3.050531996964002    	0.9957735298089225    	1.0392517906784877    
5.0724637681159415    	-3.050531996964002    	0.995837286301724    	1.0465619239828834    
5.797101449275361    	-3.050531996964002    	0.9958522519302225    	1.053823266422976    
6.521739130434781    	-3.050531996964002    	0.9958557649341743    	1.061073156238522    
7.246376811594201    	-3.050531996964002    	0.9958565895760788    	1.0683203576920208    
7.971014492753621    	-3.050531996964002    	0.9958567831526911    	1.0755669280802274    
8.695652173913041    	-3.050531996964002    	0.9958568285929231    	1.0828133503320536    
9.420289855072461    	-3.050531996964002    	0.9958568392595779    	1.0900597378103025    
10.144927536231881    	-3.050531996964002    	0.9958568417634719    	1.0973061171257907    
10.869565217391301    	-3.050531996964002    	0.9958568423512367    	1.1045524945251497    
11.594202898550721    	-3.050531996964002    	0.9958568424892089    	1.1117988714747162    
12.318840579710141    	-3.050531996964002    	0.9958568425215965    	1.119045248318698    
13.043478260869561    	-3.050531996964002    	0.9958568425291991    	1.1262916251378947    
13.768115942028981    	-3.050531996964002    	0.9958568425309838    	1.1335380019512735    
14.4927536231884    	-3.050531996964002    	0.9958568425314027    	1.1407843787632868    
15.21739130434782    	-3.050531996964002    	0.9958568425315011    	1.1480307555749794    
15.94202898550724    	-3.050531996964002    	0.9958568425315242    	1.1552771323865967    
16.66666666666666    	-3.050531996964002    	0.9958568425315296    	1.1625235091981962    
17.391304347826082    	-3.050531996964002    	0.9958568425315308    	1.1697698860097916    
18.115942028985504    	-3.050531996964002    	0.9958568425315312    	1.1770162628213863    
18.840579710144926    	-3.050531996964002    	0.9958568425315313    	1.1842626396329805    
19.565217391304348    	-3.050531996964002    	0.9958568425315313    	1.1915090164445747    
20.28985507246377    	-3.050531996964002    	0.9958568425315313    	1.198755393256169    
21.01449275362319    	-3.050531996964002    	0.9958568425315313    	1.2060017700677632    
21.739130434782613    	-3.050531996964002    	0.9958568425315313    	1.2132481468793574    
22.463768115942035    	-3.050531996964002    	0.9958568425315313    	1.2204945236909517    
23.188405797101456    	-3.050531996964002    	0.9958568425315313    	1.227740900502546    
23.913043478260878    	-3.050531996964002    	0.9958568425315313    	1.2349872773141402    
24.6376811594203    	-3.050531996964002    	0.9958568425315313    	1.2422336541257342    
25.36231884057972    	-3.050531996964002    	0.9958568425315313    	1.2494800309373284    
26.086956521739143    	-3.050531996964002    	0.9958568425315313    	1.2567264077489226    
26.811594202898565    	-3.050531996964002    	0.9958568425315313    	1.2639727845605169    
27.536231884057987    	-3.050531996964002    	0.9958568425315313    	1.271219161372111    
28.26086956521741    	-3.050531996964002    	0.9958568425315313    	1.2784655381837053    
28.98550724637683    	-3.050531996964002    	0.9958568425315313    	1.2857119149952996    
29.710144927536252    	-3.050531996964002    	0.9958568425315313    	1.2929582918068938    
30.434782608695674    	-3.050531996964002    	0.9958568425315313    	1.300204668618488    
31.159420289855095    	-3.050531996964002    	0.9958568425315313    	1.3074510454300823    
31.884057971014517    	-3.050531996964002    	0.9958568425315313    	1.3146974222416765    
32.608695652173935    	-3.050531996964002    	0.9958568425315313    	1.3219437990532708    
33.33333333333336    	-3.050531996964002    	0.9958568425315313    	1.329190175864865    
34.05797101449278    	-3.050531996964002    	0.9958568425315313    	1.336436552676459    
34.7826086956522    	-3.050531996964002    	0.9958568425315313    	1.3436829294880532    
35.50724637681162    	-3.050531996964002    	0.9958568425315313    	1.3509293062996475    
36.231884057971044    	-3.050531996964002    	0.9958568425315313    	1.3581756831112417    
36.956521739130466    	-3.050531996964002    	0.9958568425315313    	1.365422059922836    
37.68115942028989    	-3.050531996964002    	0.9958568425315313    	1.3726684367344302    
38.40579710144931    	-3.050531996964002    	0.9958568425315313    	1.3799148135460244    
39.13043478260873    	-3.050531996964002    	0.9958568425315313    	1.3871611903576186    
39.85507246376815    	-3.050531996964002    	0.9958568425315313    	1.3944075671692129    
40.579710144927574    	-3.050531996964002    	0.9958568425315313    	1.4016539439808071    
41.304347826086996    	-3.050531996964002    	0.9958568425315313    	1.4089003207924011    
42.02898550724642    	-3.050531996964002    	0.9958568425315313    	1.4161466976039954    
42.75362318840584    	-3.050531996964002    	0.9958568425315313    	1.4233930744155896    
43.47826086956526    	-3.050531996964002    	0.9958568425315313    	1.4306394512271838    
44.20289855072468    	-3.050531996964002    	0.9958568425315313    	1.437885828038778    
44.927536231884105    	-3.050531996964002    	0.9958568425315313    	1.4451322048503723    
45.65217391304353    	-3.050531996964002    	0.9958568425315313    	1.4523785816619665    
46.37681159420295    	-3.050531996964002    	0.9958568425315313    	1.4596249584735608    
47.10144927536237    	-3.050531996964002    	0.9958568425315313    	1.466871335285155    
47.82608695652179    	-3.050531996964002    	0.9958568425315313    	1.4741177120967492    
48.55072463768121    	-3.050531996964002    	0.9958568425315313    	1.4813640889083435    
49.275362318840635    	-3.050531996964002    	0.9958568425315313    	1.4886104657199377    
50.    	-3.050531996964002    	0.9958568425315313    	1.4958568425315313    

0.    	-2.9594713403382107    	0.    	0.    
0.7246376811594203    	-2.9594713403382107    	0.8603236579990635    	0.8675700348106578    
1.4492753623188406    	-2.9594713403382107    	0.9559819275591287    	0.9704746811823171    
2.1739130434782608    	-2.9594713403382107    	0.9770805093823143    	0.9988196398170969    
2.898550724637681    	-2.9594713403382107    	0.9819675030213871    	1.010953010267764    
3.6231884057971016    	-2.9594713403382107    	0.9831111569378606    	1.0193430409958315    
4.3478260869565215    	-2.9594713403382107    	0.9833794258803955    	1.0268576867499608    
5.0724637681159415    	-2.9594713403382107    	0.9834423888146475    	1.034167026495807    
5.797101449275361    	-2.9594713403382107    	0.9834571681703146    	1.0414281826630682    
6.521739130434781    	-2.9594713403382107    	0.9834606374489264    	1.0486780287532742    
7.246376811594201    	-2.9594713403382107    	0.9834614518267526    	1.0559252199426945    
7.971014492753621    	-2.9594713403382107    	0.9834616429939731    	1.0631717879215092    
8.695652173913041    	-2.9594713403382107    	0.9834616878686238    	1.0704182096077541    
9.420289855072461    	-2.9594713403382107    	0.9834616984025136    	1.0776645969532384    
10.144927536231881    	-2.9594713403382107    	0.9834617008752424    	1.0849109762375613    
10.869565217391301    	-2.9594713403382107    	0.9834617014556916    	1.0921573536296045    
11.594202898550721    	-2.9594713403382107    	0.9834617015919465    	1.0994037305774538    
12.318840579710141    	-2.9594713403382107    	0.9834617016239309    	1.1066501074210322    
13.043478260869561    	-2.9594713403382107    	0.983461701631439    	1.1138964842401347    
13.768115942028981    	-2.9594713403382107    	0.9834617016332013    	1.121142861053491    
14.4927536231884    	-2.9594713403382107    	0.983461701633615    	1.128389237865499    
15.21739130434782    	-2.9594713403382107    	0.9834617016337123    	1.1356356146771904    
15.94202898550724    	-2.9594713403382107    	0.983461701633735    	1.1428819914888075    
16.66666666666666    	-2.9594713403382107    	0.9834617016337404    	1.1501283683004069    
17.391304347826082    	-2.9594713403382107    	0.9834617016337416    	1.1573747451120024    
18.115942028985504    	-2.9594713403382107    	0.9834617016337419    	1.164621121923597    
18.840579710144926    	-2.9594713403382107    	0.983461701633742    	1.1718674987351914    
19.565217391304348    	-2.9594713403382107    	0.983461701633742    	1.1791138755467856    
20.28985507246377    	-2.9594713403382107    	0.983461701633742    	1.1863602523583796    
21.01449275362319    	-2.9594713403382107    	0.983461701633742    	1.1936066291699738    
21.739130434782613    	-2.9594713403382107    	0.983461701633742    	1.200853005981568    
22.463768115942035    	-2.9594713403382107    	0.983461701633742    	1.2080993827931623    
23.188405797101456    	-2.9594713403382107    	0.983461701633742    	1.2153457596047565    
23.913043478260878    	-2.9594713403382107    	0.983461701633742    	1.2225921364163508    
24.6376811594203    	-2.9594713403382107    	0.983461701633742    	1.229838513227945    
25.36231884057972    	-2.9594713403382107    	0.983461701633742    	1.2370848900395393    
26.086956521739143    	-2.9594713403382107    	0.983461701633742    	1.2443312668511335    
26.811594202898565    	-2.9594713403382107    	0.983461701633742    	1.2515776436627277    
27.536231884057987    	-2.9594713403382107    	0.983461701633742    	1.258824020474322    
28.26086956521741    	-2.9594713403382107    	0.983461701633742    	1.2660703972859162    
28.98550724637683    	-2.9594713403382107    	0.983461701633742    	1.2733167740975104    
29.710144927536252    	-2.9594713403382107    	0.983461701633742    	1.2805631509091047    
30.434782608695674    	-2.9594713403382107    	0.983461701633742    	1.287809527720699    
31.159420289855095    	-2.9594713403382107    	0.983461701633742    	1.295055904532293    
31.884057971014517    	-2.9594713403382107    	0.983461701633742    	1.3023022813438871    
32.608695652173935    	-2.9594713403382107    	0.983461701633742    	1.3095486581554814    
33.33333333333336    	-2.9594713403382107    	0.983461701633742    	1.3167950349670756    
34.05797101449278    	-2.9594713403382107    	0.983461701633742    	1.3240414117786699    
34.7826086956522    	-2.9594713403382107    	0.983461701633742    	1.331287788590264    
35.50724637681162    	-2.9594713403382107    	0.983461701633742    	1.3385341654018583    
36.231884057971044    	-2.9594713403382107    	0.983461701633742    	1.3457805422134523    
36.956521739130466    	-2.9594713403382107    	0.983461701633742    	1.3530269190250466    
37.68115942028989    	-2.9594713403382107    	0.983461701633742    	1.3602732958366408    
38.40579710144931    	-2.9594713403382107    	0.983461701633742    	1.367519672648235    
39.13043478260873    	-2.9594713403382107    	0.983461701633742    	1.3747660494598293    
39.85507246376815    	-2.9594713403382107    	0.983461701633742    	1.3820124262714235    
40.579710144927574    	-2.9594713403382107    	0.983461701633742    	1.3892588030830177    
41.304347826086996    	-2.9594713403382107    	0.983461701633742    	1.396505179894612    
42.02898550724642    	-2.9594713403382107    	0.983461701633742    	1.4037515567062062    
42.75362318840584    	-2.9594713403382107    	0.983461701633742    	1.4109979335178005    
43.47826086956526    	-2.9594713403382107    	0.983461701633742    	1.4182443103293947    
44.20289855072468    	-2.9594713403382107    	0.983461701633742    	1.425490687140989    
44.927536231884105    	-2.9594713403382107    	0.983461701633742    	1.4327370639525832    
45.65217391304353    	-2.9594713403382107    	0.983461701633742    	1.4399834407641774    
46.37681159420295    	-2.9594713403382107    	0.983461701633742    	1.4472298175757716    
47.10144927536237    	-2.9594713403382107    	0.983461701633742    	1.4544761943873659    
47.82608695652179    	-2.9594713403382107    	0.983461701633742    	1.4617225711989599    
48.55072463768121    	-2.9594713403382107    	0.983461701633742    	1.468968948010554    
49.275362318840635    	-2.9594713403382107    	0.983461701633742    	1.4762153248221483    
50.    	-2.9594713403382107    	0.983461701633742    	1.483461701633742    

0.    	-2.8684106837124195    	0.    	0.    
0.7246376811594203    	-2.8684106837124195    	0.8423515848409844    	0.8495979616525786    
1.4492753623188406    	-2.8684106837124195    	0.9360115629409411    	0.9505043165641295    
2.1739130434782608    	-2.8684106837124195    	0.9566693975493634    	0.978408527984146    
2.898550724637681    	-2.8684106837124195    	0.9614543023915192    	0.990439809637896    
3.6231884057971016    	-2.8684106837124195    	0.962574065494735    	0.9988059495527061    
4.3478260869565215    	-2.8684106837124195    	0.9628367303265188    	1.006314991196084    
5.0724637681159415    	-2.8684106837124195    	0.9628983779715188    	1.0136230156526782    
5.797101449275361    	-2.8684106837124195    	0.9629128485879587    	1.0208838630807122    
6.521739130434781    	-2.8684106837124195    	0.9629162453936954    	1.0281336366980431    
7.246376811594201    	-2.8684106837124195    	0.9629170427592522    	1.035380810875194    
7.971014492753621    	-2.8684106837124195    	0.9629172299330089    	1.042627374860545    
8.695652173913041    	-2.8684106837124195    	0.9629172738702327    	1.0498737956093631    
9.420289855072461    	-2.8684106837124195    	0.9629172841840707    	1.0571201827347954    
10.144927536231881    	-2.8684106837124195    	0.9629172866051445    	1.0643665619674634    
10.869565217391301    	-2.8684106837124195    	0.9629172871734681    	1.0716129393473812    
11.594202898550721    	-2.8684106837124195    	0.9629172873068766    	1.0788593162923839    
12.318840579710141    	-2.8684106837124195    	0.9629172873381929    	1.0861056931352944    
13.043478260869561    	-2.8684106837124195    	0.9629172873455442    	1.0933520699542398    
13.768115942028981    	-2.8684106837124195    	0.9629172873472698    	1.1005984467675596    
14.4927536231884    	-2.8684106837124195    	0.9629172873476748    	1.1078448235795588    
15.21739130434782    	-2.8684106837124195    	0.9629172873477699    	1.115091200391248    
15.94202898550724    	-2.8684106837124195    	0.9629172873477923    	1.1223375772028648    
16.66666666666666    	-2.8684106837124195    	0.9629172873477976    	1.129583954014464    
17.391304347826082    	-2.8684106837124195    	0.9629172873477987    	1.1368303308260594    
18.115942028985504    	-2.8684106837124195    	0.962917287347799    	1.1440767076376541    
18.840579710144926    	-2.8684106837124195    	0.9629172873477991    	1.1513230844492484    
19.565217391304348    	-2.8684106837124195    	0.9629172873477991    	1.1585694612608426    
20.28985507246377    	-2.8684106837124195    	0.9629172873477991    	1.1658158380724368    
21.01449275362319    	-2.8684106837124195    	0.9629172873477991    	1.173062214884031    
21.739130434782613    	-2.8684106837124195    	0.9629172873477991    	1.1803085916956253    
22.463768115942035    	-2.8684106837124195    	0.9629172873477991    	1.1875549685072195    
23.188405797101456    	-2.8684106837124195    	0.9629172873477991    	1.1948013453188138    
23.913043478260878    	-2.8684106837124195    	0.9629172873477991    	1.202047722130408    
24.6376811594203    	-2.8684106837124195    	0.9629172873477991    	1.209294098942002    
25.36231884057972    	-2.8684106837124195    	0.9629172873477991    	1.2165404757535963    
26.086956521739143    	-2.8684106837124195    	0.9629172873477991    	1.2237868525651905    
26.811594202898565    	-2.8684106837124195    	0.9629172873477991    	1.2310332293767847    
27.536231884057987    	-2.8684106837124195    	0.9629172873477991    	1.238279606188379    
28.26086956521741    	-2.8684106837124195    	0.9629172873477991    	1.2455259829999732    
28.98550724637683    	-2.8684106837124195    	0.9629172873477991    	1.2527723598115674    
29.710144927536252    	-2.8684106837124195    	0.9629172873477991    	1.2600187366231617    
30.434782608695674    	-2.8684106837124195    	0.9629172873477991    	1.267265113434756    
31.159420289855095    	-2.8684106837124195    	0.9629172873477991    	1.2745114902463501    
31.884057971014517    	-2.8684106837124195    	0.9629172873477991    	1.2817578670579444    
32.608695652173935    	-2.8684106837124195    	0.9629172873477991    	1.2890042438695386    
33.33333333333336    	-2.8684106837124195    	0.9629172873477991    	1.2962506206811328    
34.05797101449278    	-2.8684106837124195    	0.9629172873477991    	1.3034969974927268    
34.7826086956522    	-2.8684106837124195    	0.9629172873477991    	1.310743374304321    
35.50724637681162    	-2.8684106837124195    	0.9629172873477991    	1.3179897511159153    
36.231884057971044    	-2.8684106837124195    	0.9629172873477991    	1.3252361279275096    
36.956521739130466    	-2.8684106837124195    	0.9629172873477991    	1.3324825047391038    
37.68115942028989    	-2.8684106837124195    	0.9629172873477991    	1.339728881550698    
38.40579710144931    	-2.8684106837124195    	0.9629172873477991    	1.3469752583622923    
39.13043478260873    	-2.8684106837124195    	0.9629172873477991    	1.3542216351738865    
39.85507246376815    	-2.8684106837124195    	0.9629172873477991    	1.3614680119854807    
40.579710144927574    	-2.8684106837124195    	0.9629172873477991    	1.368714388797075    
41.304347826086996    	-2.8684106837124195    	0.9629172873477991    	1.375960765608669    
42.02898550724642    	-2.8684106837124195    	0.9629172873477991    	1.3832071424202632    
42.75362318840584    	-2.8684106837124195    	0.9629172873477991    	1.3904535192318574    
43.47826086956526    	-2.8684106837124195    	0.9629172873477991    	1.3976998960434517    
44.20289855072468    	-2.8684106837124195    	0.9629172873477991    	1.404946272855046    
44.927536231884105    	-2.8684106837124195    	0.9629172873477991    	1.4121926496666402    
45.65217391304353    	-2.8684106837124195    	0.9629172873477991    	1.4194390264782344    
46.37681159420295    	-2.8684106837124195    	0.9629172873477991    	1.4266854032898286    
47.10144927536237    	-2.8684106837124195    	0.9629172873477991    	1.4339317801014229    
47.82608695652179    	-2.8684106837124195    	0.9629172873477991    	1.441178156913017    
48.55072463768121    	-2.8684106837124195    	0.9629172873477991    	1.4484245337246113    
49.275362318840635    	-2.8684106837124195    	0.9629172873477991    	1.4556709105362056    
50.    	-2.8684106837124195    	0.9629172873477991    	1.4629172873477991    

0.    	-2.7773500270866283    	0.    	0.    
0.7246376811594203    	-2.7773500270866283    	0.8173995211632845    	0.8246458979748787    
1.4492753623188406    	-2.7773500270866283    	0.90828511172761    	0.9227778653507983    
2.1739130434782608    	-2.7773500270866283    	0.9283310217977885    	0.9500701522325711    
2.898550724637681    	-2.7773500270866283    	0.9329741886145617    	0.9619596958609385    
3.6231884057971016    	-2.7773500270866283    	0.9340607821947918    	0.9702926662527629    
4.3478260869565215    	-2.7773500270866283    	0.9343156663923055    	0.9777939272618706    
5.0724637681159415    	-2.7773500270866283    	0.9343754879162518    	0.9851001255974112    
5.797101449275361    	-2.7773500270866283    	0.9343895298853794    	0.992360544378133    
6.521739130434781    	-2.7773500270866283    	0.9343928260712389    	0.9996102173755866    
7.246376811594201    	-2.7773500270866283    	0.9343935998173041    	1.0068573679332462    
7.971014492753621    	-2.7773500270866283    	0.9343937814466166    	1.0141039263741527    
8.695652173913041    	-2.7773500270866283    	0.9343938240823358    	1.0213503458214663    
9.420289855072461    	-2.7773500270866283    	0.9343938340906582    	1.028596732641383    
10.144927536231881    	-2.7773500270866283    	0.9343938364400152    	1.035843111802334    
10.869565217391301    	-2.7773500270866283    	0.9343938369915039    	1.043089489165417    
11.594202898550721    	-2.7773500270866283    	0.9343938371209607    	1.050335866106468    
12.318840579710141    	-2.7773500270866283    	0.9343938371513493    	1.0575822429484507    
13.043478260869561    	-2.7773500270866283    	0.9343938371584828    	1.0648286197671784    
13.768115942028981    	-2.7773500270866283    	0.9343938371601572    	1.072074996580447    
14.4927536231884    	-2.7773500270866283    	0.9343938371605502    	1.0793213733924343    
15.21739130434782    	-2.7773500270866283    	0.9343938371606426    	1.0865677502041209    
15.94202898550724    	-2.7773500270866283    	0.9343938371606643    	1.0938141270157367    
16.66666666666666    	-2.7773500270866283    	0.9343938371606694    	1.101060503827336    
17.391304347826082    	-2.7773500270866283    	0.9343938371606705    	1.1083068806389313    
18.115942028985504    	-2.7773500270866283    	0.9343938371606708    	1.1155532574505258    
18.840579710144926    	-2.7773500270866283    	0.9343938371606709    	1.1227996342621203    
19.565217391304348    	-2.7773500270866283    	0.9343938371606709    	1.1300460110737145    
20.28985507246377    	-2.7773500270866283    	0.9343938371606709    	1.1372923878853087    
21.01449275362319    	-2.7773500270866283    	0.9343938371606709    	1.144538764696903    
21.739130434782613    	-2.7773500270866283    	0.9343938371606709    	1.151785141508497    
22.463768115942035    	-2.7773500270866283    	0.9343938371606709    	1.1590315183200912    
23.188405797101456    	-2.7773500270866283    	0.9343938371606709    	1.1662778951316854    
23.913043478260878    	-2.7773500270866283    	0.9343938371606709    	1.1735242719432797    
24.6376811594203    	-2.7773500270866283    	0.9343938371606709    	1.180770648754874    
25.36231884057972    	-2.7773500270866283    	0.9343938371606709    	1.1880170255664682    
26.086956521739143    	-2.7773500270866283    	0.9343938371606709    	1.1952634023780624    
26.811594202898565    	-2.7773500270866283    	0.9343938371606709    	1.2025097791896566    
27.536231884057987    	-2.7773500270866283    	0.9343938371606709    	1.2097561560012509    
28.26086956521741    	-2.7773500270866283    	0.9343938371606709    	1.217002532812845    
28.98550724637683    	-2.7773500270866283    	0.9343938371606709    	1.224248909624439    
29.710144927536252    	-2.7773500270866283    	0.9343938371606709    	1.2314952864360333    
30.434782608695674    	-2.7773500270866283    	0.9343938371606709    	1.2387416632476276    
31.159420289855095    	-2.7773500270866283    	0.9343938371606709    	1.2459880400592218    
31.884057971014517    	-2.7773500270866283    	0.9343938371606709    	1.253234416870816    
32.608695652173935    	-2.7773500270866283    	0.9343938371606709    	1.2604807936824103    
33.33333333333336    	-2.7773500270866283    	0.9343938371606709    	1.2677271704940045    
34.05797101449278    	-2.7773500270866283    	0.9343938371606709    	1.2749735473055988    
34.7826086956522    	-2.7773500270866283    	0.9343938371606709    	1.282219924117193    
35.50724637681162    	-2.7773500270866283    	0.9343938371606709    	1.2894663009287872    
36.231884057971044    	-2.7773500270866283    	0.9343938371606709    	1.2967126777403815    
36.956521739130466    	-2.7773500270866283    	0.9343938371606709    	1.3039590545519757    
37.68115942028989    	-2.7773500270866283    	0.9343938371606709    	1.31120543136357    
38.40579710144931    	-2.7773500270866283    	0.9343938371606709    	1.3184518081751642    
39.13043478260873    	-2.7773500270866283    	0.9343938371606709    	1.3256981849867582    
39.85507246376815    	-2.7773500270866283    	0.9343938371606709    	1.3329445617983524    
40.579710144927574    	-2.7773500270866283    	0.9343938371606709    	1.3401909386099466    
41.304347826086996    	-2.7773500270866283    	0.9343938371606709    	1.3474373154215409    
42.02898550724642    	-2.7773500270866283    	0.9343938371606709    	1.3546836922331351    
42.75362318840584    	-2.7773500270866283    	0.9343938371606709    	1.3619300690447294    
43.47826086956526    	-2.7773500270866283    	0.9343938371606709    	1.3691764458563236    
44.20289855072468    	-2.7773500270866283    	0.9343938371606709    	1.3764228226679178    
44.927536231884105    	-2.7773500270866283    	0.9343938371606709    	1.383669199479512    
45.65217391304353    	-2.7773500270866283    	0.9343938371606709    	1.390915576291106    
46.37681159420295    	-2.7773500270866283    	0.9343938371606709    	1.3981619531027003    
47.10144927536237    	-2.7773500270866283    	0.9343938371606709    	1.4054083299142945    
47.82608695652179    	-2.7773500270866283    	0.9343938371606709    	1.4126547067258888    
48.55072463768121    	-2.7773500270866283    	0.9343938371606709    	1.419901083537483    
49.275362318840635    	-2.7773500270866283    	0.9343938371606709    	1.4271474603490772    
50.    	-2.7773500270866283    	0.9343938371606709    	1.434393837160671    

0.    	-2.686289370460837    	0.    	0.    
0.7246376811594203    	-2.686289370460837    	0.7856742276239237    	0.7929206044355179    
1.4492753623188406    	-2.686289370460837    	0.8730323240259722    	0.8875250776491606    
2.1739130434782608    	-2.686289370460837    	0.8923002028338679    	0.9140393332686505    
2.898550724637681    	-2.686289370460837    	0.8967631568827101    	0.925748664129087    
3.6231884057971016    	-2.686289370460837    	0.8978075770833404    	0.9340394611413114    
4.3478260869565215    	-2.686289370460837    	0.8980525685958508    	0.941530829465416    
5.0724637681159415    	-2.686289370460837    	0.8981100682987561    	0.9488347059799155    
5.797101449275361    	-2.686289370460837    	0.8981235652643927    	0.9560945797571464    
6.521739130434781    	-2.686289370460837    	0.898126733517141    	0.9633441248214888    
7.246376811594201    	-2.686289370460837    	0.8981274772322111    	0.9705912453481531    
7.971014492753621    	-2.686289370460837    	0.8981276518120413    	0.9778377967395776    
8.695652173913041    	-2.686289370460837    	0.8981276927929631    	0.9850842145320935    
9.420289855072461    	-2.686289370460837    	0.8981277024128379    	0.9923306009635625    
10.144927536231881    	-2.686289370460837    	0.8981277046710104    	0.9995769800333293    
10.869565217391301    	-2.686289370460837    	0.8981277052010946    	1.0068233573750076    
11.594202898550721    	-2.686289370460837    	0.8981277053255268    	1.0140697343110339    
12.318840579710141    	-2.686289370460837    	0.898127705354736    	1.0213161111518374    
13.043478260869561    	-2.686289370460837    	0.8981277053615926    	1.0285624879702882    
13.768115942028981    	-2.686289370460837    	0.898127705363202    	1.0358088647834918    
14.4927536231884    	-2.686289370460837    	0.8981277053635798    	1.0430552415954637    
15.21739130434782    	-2.686289370460837    	0.8981277053636686    	1.0503016184071468    
15.94202898550724    	-2.686289370460837    	0.8981277053636895    	1.0575479952187619    
16.66666666666666    	-2.686289370460837    	0.8981277053636944    	1.064794372030361    
17.391304347826082    	-2.686289370460837    	0.8981277053636954    	1.072040748841956    
18.115942028985504    	-2.686289370460837    	0.8981277053636957    	1.0792871256535508    
18.840579710144926    	-2.686289370460837    	0.8981277053636958    	1.086533502465145    
19.565217391304348    	-2.686289370460837    	0.8981277053636958    	1.0937798792767393    
20.28985507246377    	-2.686289370460837    	0.8981277053636958    	1.1010262560883335    
21.01449275362319    	-2.686289370460837    	0.8981277053636958    	1.1082726328999277    
21.739130434782613    	-2.686289370460837    	0.8981277053636958    	1.115519009711522    
22.463768115942035    	-2.686289370460837    	0.8981277053636958    	1.1227653865231162    
23.188405797101456    	-2.686289370460837    	0.8981277053636958    	1.1300117633347104    
23.913043478260878    	-2.686289370460837    	0.8981277053636958    	1.1372581401463047    
24.6376811594203    	-2.686289370460837    	0.8981277053636958    	1.1445045169578987    
25.36231884057972    	-2.686289370460837    	0.8981277053636958    	1.151750893769493    
26.086956521739143    	-2.686289370460837    	0.8981277053636958    	1.1589972705810871    
26.811594202898565    	-2.686289370460837    	0.8981277053636958    	1.1662436473926814    
27.536231884057987    	-2.686289370460837    	0.8981277053636958    	1.1734900242042756    
28.26086956521741    	-2.686289370460837    	0.8981277053636958    	1.1807364010158699    
28.98550724637683    	-2.686289370460837    	0.8981277053636958    	1.187982777827464    
29.710144927536252    	-2.686289370460837    	0.8981277053636958    	1.1952291546390583    
30.434782608695674    	-2.686289370460837    	0.8981277053636958    	1.2024755314506526    
31.159420289855095    	-2.686289370460837    	0.8981277053636958    	1.2097219082622468    
31.884057971014517    	-2.686289370460837    	0.8981277053636958    	1.216968285073841    
32.608695652173935    	-2.686289370460837    	0.8981277053636958    	1.2242146618854353    
33.33333333333336    	-2.686289370460837    	0.8981277053636958    	1.2314610386970295    
34.05797101449278    	-2.686289370460837    	0.8981277053636958    	1.2387074155086235    
34.7826086956522    	-2.686289370460837    	0.8981277053636958    	1.2459537923202177    
35.50724637681162    	-2.686289370460837    	0.8981277053636958    	1.253200169131812    
36.231884057971044    	-2.686289370460837    	0.8981277053636958    	1.2604465459434062    
36.956521739130466    	-2.686289370460837    	0.8981277053636958    	1.2676929227550005    
37.68115942028989    	-2.686289370460837    	0.8981277053636958    	1.2749392995665947    
38.40579710144931    	-2.686289370460837    	0.8981277053636958    	1.282185676378189    
39.13043478260873    	-2.686289370460837    	0.8981277053636958    	1.2894320531897832    
39.85507246376815    	-2.686289370460837    	0.8981277053636958    	1.2966784300013774    
40.579710144927574    	-2.686289370460837    	0.8981277053636958    	1.3039248068129716    
41.304347826086996    	-2.686289370460837    	0.8981277053636958    	1.3111711836245656    
42.02898550724642    	-2.686289370460837    	0.8981277053636958    	1.3184175604361599    
42.75362318840584    	-2.686289370460837    	0.8981277053636958    	1.325663937247754    
43.47826086956526    	-2.686289370460837    	0.8981277053636958    	1.3329103140593483    
44.20289855072468    	-2.686289370460837    	0.8981277053636958    	1.3401566908709426    
44.927536231884105    	-2.686289370460837    	0.8981277053636958    	1.3474030676825368    
45.65217391304353    	-2.686289370460837    	0.8981277053636958    	1.354649444494131    
46.37681159420295    	-2.686289370460837    	0.8981277053636958    	1.3618958213057253    
47.10144927536237    	-2.686289370460837    	0.8981277053636958    	1.3691421981173195    
47.82608695652179    	-2.686289370460837    	0.8981277053636958    	1.3763885749289138    
48.55072463768121    	-2.686289370460837    	0.8981277053636958    	1.383634951740508    
49.275362318840635    	-2.686289370460837    	0.8981277053636958    	1.3908813285521022    
50.    	-2.686289370460837    	0.8981277053636958    	1.3981277053636958    

0.    	-2.595228713835046    	0.    	0.    
0.7246376811594203    	-2.595228713835046    	0.7474385899966359    	0.7546849668082302    
1.4492753623188406    	-2.595228713835046    	0.8305453155373289    	0.8450380691605173    
2.1739130434782608    	-2.595228713835046    	0.8488755033709728    	0.8706146338057554    
2.898550724637681    	-2.595228713835046    	0.8531212632090861    	0.8821067704554629    
3.6231884057971016    	-2.595228713835046    	0.8541148556354076    	0.8903467396933786    
4.3478260869565215    	-2.595228713835046    	0.8543479243860852    	0.8978261852556504    
5.0724637681159415    	-2.595228713835046    	0.8544026258073024    	0.9051272634884618    
5.797101449275361    	-2.595228713835046    	0.8544154659293404    	0.912386480422094    
6.521739130434781    	-2.595228713835046    	0.8544184799958371    	0.9196358713001849    
7.246376811594201    	-2.595228713835046    	0.8544191875172548    	0.9268829556331968    
7.971014492753621    	-2.595228713835046    	0.8544193536009796    	0.9341294985285159    
8.695652173913041    	-2.595228713835046    	0.854419392587523    	0.9413759143266534    
9.420289855072461    	-2.595228713835046    	0.8544194017392367    	0.9486223002899613    
10.144927536231881    	-2.595228713835046    	0.854419403887513    	0.9558686792498319    
10.869565217391301    	-2.595228713835046    	0.8544194043918001    	0.9631150565657131    
11.594202898550721    	-2.595228713835046    	0.8544194045101766    	0.9703614334956838    
12.318840579710141    	-2.595228713835046    	0.8544194045379643    	0.9776078103350657    
13.043478260869561    	-2.595228713835046    	0.8544194045444873    	0.9848541871531828    
13.768115942028981    	-2.595228713835046    	0.8544194045460184    	0.9921005639663082    
14.4927536231884    	-2.595228713835046    	0.8544194045463778    	0.9993469407782618    
15.21739130434782    	-2.595228713835046    	0.8544194045464623    	1.0065933175899404    
15.94202898550724    	-2.595228713835046    	0.854419404546482    	1.0138396944015544    
16.66666666666666    	-2.595228713835046    	0.8544194045464867    	1.0210860712131533    
17.391304347826082    	-2.595228713835046    	0.8544194045464878    	1.0283324480247487    
18.115942028985504    	-2.595228713835046    	0.854419404546488    	1.0355788248363431    
18.840579710144926    	-2.595228713835046    	0.8544194045464881    	1.0428252016479373    
19.565217391304348    	-2.595228713835046    	0.8544194045464881    	1.0500715784595316    
20.28985507246377    	-2.595228713835046    	0.8544194045464881    	1.0573179552711258    
21.01449275362319    	-2.595228713835046    	0.8544194045464881    	1.06456433208272    
21.739130434782613    	-2.595228713835046    	0.8544194045464881    	1.0718107088943143    
22.463768115942035    	-2.595228713835046    	0.8544194045464881    	1.0790570857059085    
23.188405797101456    	-2.595228713835046    	0.8544194045464881    	1.0863034625175028    
23.913043478260878    	-2.595228713835046    	0.8544194045464881    	1.093549839329097    
24.6376811594203    	-2.595228713835046    	0.8544194045464881    	1.100796216140691    
25.36231884057972    	-2.595228713835046    	0.8544194045464881    	1.1080425929522852    
26.086956521739143    	-2.595228713835046    	0.8544194045464881    	1.1152889697638795    
26.811594202898565    	-2.595228713835046    	0.8544194045464881    	1.1225353465754737    
27.536231884057987    	-2.595228713835046    	0.8544194045464881    	1.129781723387068    
28.26086956521741    	-2.595228713835046    	0.8544194045464881    	1.1370281001986622    
28.98550724637683    	-2.595228713835046    	0.8544194045464881    	1.1442744770102564    
29.710144927536252    	-2.595228713835046    	0.8544194045464881    	1.1515208538218507    
30.434782608695674    	-2.595228713835046    	0.8544194045464881    	1.158767230633445    
31.159420289855095    	-2.595228713835046    	0.8544194045464881    	1.1660136074450391    
31.884057971014517    	-2.595228713835046    	0.8544194045464881    	1.1732599842566334    
32.608695652173935    	-2.595228713835046    	0.8544194045464881    	1.1805063610682276    
33.33333333333336    	-2.595228713835046    	0.8544194045464881    	1.1877527378798218    
34.05797101449278    	-2.595228713835046    	0.8544194045464881    	1.1949991146914158    
34.7826086956522    	-2.595228713835046    	0.8544194045464881    	1.20224549150301    
35.50724637681162    	-2.595228713835046    	0.8544194045464881    	1.2094918683146043    
36.231884057971044    	-2.595228713835046    	0.8544194045464881    	1.2167382451261985    
36.956521739130466    	-2.595228713835046    	0.8544194045464881    	1.2239846219377928    
37.68115942028989    	-2.595228713835046    	0.8544194045464881    	1.231230998749387    
38.40579710144931    	-2.595228713835046    	0.8544194045464881    	1.2384773755609813    
39.13043478260873    	-2.595228713835046    	0.8544194045464881    	1.2457237523725755    
39.85507246376815    	-2.595228713835046    	0.8544194045464881    	1.2529701291841697    
40.579710144927574    	-2.595228713835046    	0.8544194045464881    	1.260216505995764    
41.304347826086996    	-2.595228713835046    	0.8544194045464881    	1.267462882807358    
42.02898550724642    	-2.595228713835046    	0.8544194045464881    	1.2747092596189522    
42.75362318840584    	-2.595228713835046    	0.8544194045464881    	1.2819556364305464    
43.47826086956526    	-2.595228713835046    	0.8544194045464881    	1.2892020132421407    
44.20289855072468    	-2.595228713835046    	0.8544194045464881    	1.296448390053735    
44.927536231884105    	-2.595228713835046    	0.8544194045464881    	1.3036947668653291    
45.65217391304353    	-2.595228713835046    	0.8544194045464881    	1.3109411436769234    
46.37681159420295    	-2.595228713835046    	0.8544194045464881    	1.3181875204885176    
47.10144927536237    	-2.595228713835046    	0.8544194045464881    	1.3254338973001119    
47.82608695652179    	-2.595228713835046    	0.8544194045464881    	1.332680274111706    
48.55072463768121    	-2.595228713835046    	0.8544194045464881    	1.3399266509233003    
49.275362318840635    	-2.595228713835046    	0.8544194045464881    	1.3471730277348946    
50.    	-2.595228713835046    	0.8544194045464881    	1.3544194045464881    

0.    	-2.5041680572092546    	0.    	0.    
0.7246376811594203    	-2.5041680572092546    	0.7030094408166155    	0.7102558176282098    
1.4492753623188406    	-2.5041680572092546    	0.7811761469947451    	0.7956689006179335    
2.1739130434782608    	-2.5041680572092546    	0.7984167541448944    	0.820155884579677    
2.898550724637681    	-2.5041680572092546    	0.8024101380691138    	0.8313956453154906    
3.6231884057971016    	-2.5041680572092546    	0.803344669501363    	0.839576553559334    
4.3478260869565215    	-2.5041680572092546    	0.8035638842091377    	0.8470421450787029    
5.0724637681159415    	-2.5041680572092546    	0.8036153340754632    	0.8543399717566226    
5.797101449275361    	-2.5041680572092546    	0.8036274109566073    	0.8615984254493609    
6.521739130434781    	-2.5041680572092546    	0.8036302458613483    	0.8688476371656961    
7.246376811594201    	-2.5041680572092546    	0.8036309113263683    	0.8760946794423103    
7.971014492753621    	-2.5041680572092546    	0.8036310675377656    	0.8833412124653018    
8.695652173913041    	-2.5041680572092546    	0.8036311042068759    	0.8905876259460063    
9.420289855072461    	-2.5041680572092546    	0.8036311128145945    	0.8978340113653192    
10.144927536231881    	-2.5041680572092546    	0.8036311148351732    	0.9050803901974921    
10.869565217391301    	-2.5041680572092546    	0.8036311153094846    	0.9123267674833976    
11.594202898550721    	-2.5041680572092546    	0.8036311154208245    	0.9195731444063318    
12.318840579710141    	-2.5041680572092546    	0.8036311154469605    	0.926819521244062    
13.043478260869561    	-2.5041680572092546    	0.8036311154530957    	0.9340658980617913    
13.768115942028981    	-2.5041680572092546    	0.8036311154545358    	0.9413122748748256    
14.4927536231884    	-2.5041680572092546    	0.8036311154548739    	0.9485586516867579    
15.21739130434782    	-2.5041680572092546    	0.8036311154549534    	0.9558050284984316    
15.94202898550724    	-2.5041680572092546    	0.803631115454972    	0.9630514053100444    
16.66666666666666    	-2.5041680572092546    	0.8036311154549763    	0.970297782121643    
17.391304347826082    	-2.5041680572092546    	0.8036311154549773    	0.9775441589332382    
18.115942028985504    	-2.5041680572092546    	0.8036311154549776    	0.9847905357448326    
18.840579710144926    	-2.5041680572092546    	0.8036311154549777    	0.9920369125564269    
19.565217391304348    	-2.5041680572092546    	0.8036311154549777    	0.9992832893680211    
20.28985507246377    	-2.5041680572092546    	0.8036311154549777    	1.0065296661796155    
21.01449275362319    	-2.5041680572092546    	0.8036311154549777    	1.0137760429912097    
21.739130434782613    	-2.5041680572092546    	0.8036311154549777    	1.0210224198028037    
22.463768115942035    	-2.5041680572092546    	0.8036311154549777    	1.028268796614398    
23.188405797101456    	-2.5041680572092546    	0.8036311154549777    	1.0355151734259922    
23.913043478260878    	-2.5041680572092546    	0.8036311154549777    	1.0427615502375864    
24.6376811594203    	-2.5041680572092546    	0.8036311154549777    	1.0500079270491807    
25.36231884057972    	-2.5041680572092546    	0.8036311154549777    	1.057254303860775    
26.086956521739143    	-2.5041680572092546    	0.8036311154549777    	1.0645006806723691    
26.811594202898565    	-2.5041680572092546    	0.8036311154549777    	1.0717470574839634    
27.536231884057987    	-2.5041680572092546    	0.8036311154549777    	1.0789934342955576    
28.26086956521741    	-2.5041680572092546    	0.8036311154549777    	1.0862398111071518    
28.98550724637683    	-2.5041680572092546    	0.8036311154549777    	1.0934861879187459    
29.710144927536252    	-2.5041680572092546    	0.8036311154549777    	1.10073256473034    
30.434782608695674    	-2.5041680572092546    	0.8036311154549777    	1.1079789415419343    
31.159420289855095    	-2.5041680572092546    	0.8036311154549777    	1.1152253183535286    
31.884057971014517    	-2.5041680572092546    	0.8036311154549777    	1.1224716951651228    
32.608695652173935    	-2.5041680572092546    	0.8036311154549777    	1.129718071976717    
33.33333333333336    	-2.5041680572092546    	0.8036311154549777    	1.1369644487883113    
34.05797101449278    	-2.5041680572092546    	0.8036311154549777    	1.1442108255999055    
34.7826086956522    	-2.5041680572092546    	0.8036311154549777    	1.1514572024114997    
35.50724637681162    	-2.5041680572092546    	0.8036311154549777    	1.158703579223094    
36.231884057971044    	-2.5041680572092546    	0.8036311154549777    	1.1659499560346882    
36.956521739130466    	-2.5041680572092546    	0.8036311154549777    	1.1731963328462824    
37.68115942028989    	-2.5041680572092546    	0.8036311154549777    	1.1804427096578767    
38.40579710144931    	-2.5041680572092546    	0.8036311154549777    	1.187689086469471    
39.13043478260873    	-2.5041680572092546    	0.8036311154549777    	1.194935463281065    
39.85507246376815    	-2.5041680572092546    	0.8036311154549777    	1.2021818400926592    
40.579710144927574    	-2.5041680572092546    	0.8036311154549777    	1.2094282169042534    
41.304347826086996    	-2.5041680572092546    	0.8036311154549777    	1.2166745937158476    
42.02898550724642    	-2.5041680572092546    	0.8036311154549777    	1.2239209705274419    
42.75362318840584    	-2.5041680572092546    	0.8036311154549777    	1.231167347339036    
43.47826086956526    	-2.5041680572092546    	0.8036311154549777    	1.2384137241506303    
44.20289855072468    	-2.5041680572092546    	0.8036311154549777    	1.2456601009622246    
44.927536231884105    	-2.5041680572092546    	0.8036311154549777    	1.2529064777738188    
45.65217391304353    	-2.5041680572092546    	0.8036311154549777    	1.2601528545854128    
46.37681159420295    	-2.5041680572092546    	0.8036311154549777    	1.267399231397007    
47.10144927536237    	-2.5041680572092546    	0.8036311154549777    	1.2746456082086013    
47.82608695652179    	-2.5041680572092546    	0.8036311154549777    	1.2818919850201955    
48.55072463768121    	-2.5041680572092546    	0.8036311154549777    	1.2891383618317898    
49.275362318840635    	-2.5041680572092546    	0.8036311154549777    	1.296384738643384    
50.    	-2.5041680572092546    	0.8036311154549777    	1.3036311154549778    

0.    	-2.4131074005834634    	0.    	0.    
0.7246376811594203    	-2.4131074005834634    	0.6527549340063482    	0.6600013108179424    
1.4492753623188406    	-2.4131074005834634    	0.7253339068769394    	0.7398266605001278    
2.1739130434782608    	-2.4131074005834634    	0.741342072243044    	0.7630812026778266    
2.898550724637681    	-2.4131074005834634    	0.745049989816509    	0.7740354970628859    
3.6231884057971016    	-2.4131074005834634    	0.7459177164329199    	0.782149600490891    
4.3478260869565215    	-2.4131074005834634    	0.7461212606156844    	0.7895995214852496    
5.0724637681159415    	-2.4131074005834634    	0.7461690325973223    	0.7968936702784817    
5.797101449275361    	-2.4131074005834634    	0.7461802461647319    	0.8041512606574855    
6.521739130434781    	-2.4131074005834634    	0.7461828784168039    	0.8114002697211516    
7.246376811594201    	-2.4131074005834634    	0.7461834963111733    	0.8186472644271153    
7.971014492753621    	-2.4131074005834634    	0.7461836413558262    	0.8258937862833624    
8.695652173913041    	-2.4131074005834634    	0.7461836754036516    	0.833140197142782    
9.420289855072461    	-2.4131074005834634    	0.746183683396049    	0.8403865819467736    
10.144927536231881    	-2.4131074005834634    	0.746183685272187    	0.8476329606345059    
10.869565217391301    	-2.4131074005834634    	0.7461836857125923    	0.8548793378865053    
11.594202898550721    	-2.4131074005834634    	0.7461836858159732    	0.8621257148014804    
12.318840579710141    	-2.4131074005834634    	0.7461836858402408    	0.8693720916373422    
13.043478260869561    	-2.4131074005834634    	0.7461836858459374    	0.876618468454633    
13.768115942028981    	-2.4131074005834634    	0.7461836858472746    	0.8838648452675644    
14.4927536231884    	-2.4131074005834634    	0.7461836858475884    	0.8911112220794725    
15.21739130434782    	-2.4131074005834634    	0.7461836858476621    	0.8983575988911403    
15.94202898550724    	-2.4131074005834634    	0.7461836858476795    	0.9056039757027519    
16.66666666666666    	-2.4131074005834634    	0.7461836858476836    	0.9128503525143502    
17.391304347826082    	-2.4131074005834634    	0.7461836858476845    	0.9200967293259453    
18.115942028985504    	-2.4131074005834634    	0.7461836858476847    	0.9273431061375397    
18.840579710144926    	-2.4131074005834634    	0.7461836858476848    	0.934589482949134    
19.565217391304348    	-2.4131074005834634    	0.7461836858476848    	0.9418358597607283    
20.28985507246377    	-2.4131074005834634    	0.7461836858476848    	0.9490822365723225    
21.01449275362319    	-2.4131074005834634    	0.7461836858476848    	0.9563286133839167    
21.739130434782613    	-2.4131074005834634    	0.7461836858476848    	0.963574990195511    
22.463768115942035    	-2.4131074005834634    	0.7461836858476848    	0.9708213670071051    
23.188405797101456    	-2.4131074005834634    	0.7461836858476848    	0.9780677438186993    
23.913043478260878    	-2.4131074005834634    	0.7461836858476848    	0.9853141206302936    
24.6376811594203    	-2.4131074005834634    	0.7461836858476848    	0.9925604974418878    
25.36231884057972    	-2.4131074005834634    	0.7461836858476848    	0.999806874253482    
26.086956521739143    	-2.4131074005834634    	0.7461836858476848    	1.0070532510650763    
26.811594202898565    	-2.4131074005834634    	0.7461836858476848    	1.0142996278766705    
27.536231884057987    	-2.4131074005834634    	0.7461836858476848    	1.0215460046882647    
28.26086956521741    	-2.4131074005834634    	0.7461836858476848    	1.028792381499859    
28.98550724637683    	-2.4131074005834634    	0.7461836858476848    	1.0360387583114532    
29.710144927536252    	-2.4131074005834634    	0.7461836858476848    	1.0432851351230474    
30.434782608695674    	-2.4131074005834634    	0.7461836858476848    	1.0505315119346417    
31.159420289855095    	-2.4131074005834634    	0.7461836858476848    	1.0577778887462357    
31.884057971014517    	-2.4131074005834634    	0.7461836858476848    	1.06502426555783    
32.608695652173935    	-2.4131074005834634    	0.7461836858476848    	1.0722706423694242    
33.33333333333336    	-2.4131074005834634    	0.7461836858476848    	1.0795170191810184    
34.05797101449278    	-2.4131074005834634    	0.7461836858476848    	1.0867633959926126    
34.7826086956522    	-2.4131074005834634    	0.7461836858476848    	1.0940097728042069    
35.50724637681162    	-2.4131074005834634    	0.7461836858476848    	1.101256149615801    
36.231884057971044    	-2.4131074005834634    	0.7461836858476848    	1.108502526427395    
36.956521739130466    	-2.4131074005834634    	0.7461836858476848    	1.1157489032389893    
37.68115942028989    	-2.4131074005834634    	0.7461836858476848    	1.1229952800505836    
38.40579710144931    	-2.4131074005834634    	0.7461836858476848    	1.1302416568621778    
39.13043478260873    	-2.4131074005834634    	0.7461836858476848    	1.137488033673772    
39.85507246376815    	-2.4131074005834634    	0.7461836858476848    	1.1447344104853663    
40.579710144927574    	-2.4131074005834634    	0.7461836858476848    	1.1519807872969605    
41.304347826086996    	-2.4131074005834634    	0.7461836858476848    	1.1592271641085548    
42.02898550724642    	-2.4131074005834634    	0.7461836858476848    	1.166473540920149    
42.75362318840584    	-2.4131074005834634    	0.7461836858476848    	1.1737199177317432    
43.47826086956526    	-2.4131074005834634    	0.7461836858476848    	1.1809662945433375    
44.20289855072468    	-2.4131074005834634    	0.7461836858476848    	1.1882126713549317    
44.927536231884105    	-2.4131074005834634    	0.7461836858476848    	1.195459048166526    
45.65217391304353    	-2.4131074005834634    	0.7461836858476848    	1.2027054249781202    
46.37681159420295    	-2.4131074005834634    	0.7461836858476848    	1.2099518017897144    
47.10144927536237    	-2.4131074005834634    	0.7461836858476848    	1.2171981786013086    
47.82608695652179    	-2.4131074005834634    	0.7461836858476848    	1.2244445554129026    
48.55072463768121    	-2.4131074005834634    	0.7461836858476848    	1.2316909322244969    
49.275362318840635    	-2.4131074005834634    	0.7461836858476848    	1.2389373090360911    
50.    	-2.4131074005834634    	0.7461836858476848    	1.2461836858476847    

0.    	-2.322046743957672    	0.    	0.    
0.7246376811594203    	-2.322046743957672    	0.5970914942362647    	0.604337871047859    
1.4492753623188406    	-2.322046743957672    	0.6634813215723123    	0.6779740751955007    
2.1739130434782608    	-2.322046743957672    	0.6781243964545861    	0.6998635268893687    
2.898550724637681    	-2.322046743957672    	0.681516122704523    	0.7105016299508998    
3.6231884057971016    	-2.322046743957672    	0.6823098542490726    	0.7185417383070437    
4.3478260869565215    	-2.322046743957672    	0.6824960412756249    	0.7259743021451901    
5.0724637681159415    	-2.322046743957672    	0.68253973951889    	0.7332643772000494    
5.797101449275361    	-2.322046743957672    	0.6825499968534142    	0.7405210113461679    
6.521739130434781    	-2.322046743957672    	0.6825524046411473    	0.7477697959454951    
7.246376811594201    	-2.322046743957672    	0.682552969844799    	0.755016737960741    
7.971014492753621    	-2.322046743957672    	0.6825531025208218    	0.762263247448358    
8.695652173913041    	-2.322046743957672    	0.6825531336652313    	0.7695096554043617    
9.420289855072461    	-2.322046743957672    	0.6825531409760799    	0.7767560395268045    
10.144927536231881    	-2.322046743957672    	0.6825531426922309    	0.7840024180545497    
10.869565217391301    	-2.322046743957672    	0.6825531430950807    	0.7912487952689937    
11.594202898550721    	-2.322046743957672    	0.6825531431896459    	0.7984951721751531    
12.318840579710141    	-2.322046743957672    	0.6825531432118441    	0.8057415490089456    
13.043478260869561    	-2.322046743957672    	0.682553143217055    	0.8129879258257506    
13.768115942028981    	-2.322046743957672    	0.6825531432182781    	0.8202343026385679    
14.4927536231884    	-2.322046743957672    	0.6825531432185652    	0.8274806794504492    
15.21739130434782    	-2.322046743957672    	0.6825531432186327    	0.834727056262111    
15.94202898550724    	-2.322046743957672    	0.6825531432186485    	0.8419734330737209    
16.66666666666666    	-2.322046743957672    	0.6825531432186522    	0.8492198098853189    
17.391304347826082    	-2.322046743957672    	0.682553143218653    	0.8564661866969139    
18.115942028985504    	-2.322046743957672    	0.6825531432186532    	0.8637125635085083    
18.840579710144926    	-2.322046743957672    	0.6825531432186533    	0.8709589403201026    
19.565217391304348    	-2.322046743957672    	0.6825531432186533    	0.8782053171316968    
20.28985507246377    	-2.322046743957672    	0.6825531432186533    	0.885451693943291    
21.01449275362319    	-2.322046743957672    	0.6825531432186533    	0.8926980707548853    
21.739130434782613    	-2.322046743957672    	0.6825531432186533    	0.8999444475664795    
22.463768115942035    	-2.322046743957672    	0.6825531432186533    	0.9071908243780737    
23.188405797101456    	-2.322046743957672    	0.6825531432186533    	0.914437201189668    
23.913043478260878    	-2.322046743957672    	0.6825531432186533    	0.9216835780012621    
24.6376811594203    	-2.322046743957672    	0.6825531432186533    	0.9289299548128563    
25.36231884057972    	-2.322046743957672    	0.6825531432186533    	0.9361763316244506    
26.086956521739143    	-2.322046743957672    	0.6825531432186533    	0.9434227084360448    
26.811594202898565    	-2.322046743957672    	0.6825531432186533    	0.9506690852476389    
27.536231884057987    	-2.322046743957672    	0.6825531432186533    	0.9579154620592332    
28.26086956521741    	-2.322046743957672    	0.6825531432186533    	0.9651618388708274    
28.98550724637683    	-2.322046743957672    	0.6825531432186533    	0.9724082156824216    
29.710144927536252    	-2.322046743957672    	0.6825531432186533    	0.9796545924940159    
30.434782608695674    	-2.322046743957672    	0.6825531432186533    	0.9869009693056101    
31.159420289855095    	-2.322046743957672    	0.6825531432186533    	0.9941473461172043    
31.884057971014517    	-2.322046743957672    	0.6825531432186533    	1.0013937229287986    
32.608695652173935    	-2.322046743957672    	0.6825531432186533    	1.0086400997403926    
33.33333333333336    	-2.322046743957672    	0.6825531432186533    	1.0158864765519868    
34.05797101449278    	-2.322046743957672    	0.6825531432186533    	1.023132853363581    
34.7826086956522    	-2.322046743957672    	0.6825531432186533    	1.0303792301751753    
35.50724637681162    	-2.322046743957672    	0.6825531432186533    	1.0376256069867695    
36.231884057971044    	-2.322046743957672    	0.6825531432186533    	1.0448719837983638    
36.956521739130466    	-2.322046743957672    	0.6825531432186533    	1.052118360609958    
37.68115942028989    	-2.322046743957672    	0.6825531432186533    	1.0593647374215522    
38.40579710144931    	-2.322046743957672    	0.6825531432186533    	1.0666111142331465    
39.13043478260873    	-2.322046743957672    	0.6825531432186533    	1.0738574910447407    
39.85507246376815    	-2.322046743957672    	0.6825531432186533    	1.081103867856335    
40.579710144927574    	-2.322046743957672    	0.6825531432186533    	1.0883502446679292    
41.304347826086996    	-2.322046743957672    	0.6825531432186533    	1.0955966214795234    
42.02898550724642    	-2.322046743957672    	0.6825531432186533    	1.1028429982911176    
42.75362318840584    	-2.322046743957672    	0.6825531432186533    	1.1100893751027119    
43.47826086956526    	-2.322046743957672    	0.6825531432186533    	1.117335751914306    
44.20289855072468    	-2.322046743957672    	0.6825531432186533    	1.1245821287259001    
44.927536231884105    	-2.322046743957672    	0.6825531432186533    	1.1318285055374944    
45.65217391304353    	-2.322046743957672    	0.6825531432186533    	1.1390748823490886    
46.37681159420295    	-2.322046743957672    	0.6825531432186533    	1.1463212591606828    
47.10144927536237    	-2.322046743957672    	0.6825531432186533    	1.153567635972277    
47.82608695652179    	-2.322046743957672    	0.6825531432186533    	1.1608140127838713    
48.55072463768121    	-2.322046743957672    	0.6825531432186533    	1.1680603895954655    
49.275362318840635    	-2.322046743957672    	0.6825531432186533    	1.1753067664070598    
50.    	-2.322046743957672    	0.6825531432186533    	1.1825531432186533    

0.    	-2.230986087331881    	0.    	0.    
0.7246376811594203    	-2.230986087331881    	0.5364803662987727    	0.543726743110367    
1.4492753623188406    	-2.230986087331881    	0.5961309210823613    	0.6106236747055497    
2.1739130434782608    	-2.230986087331881    	0.6092875683506845    	0.6310266987854671    
2.898550724637681    	-2.230986087331881    	0.6123349983652064    	0.6413205056115833    
3.6231884057971016    	-2.230986087331881    	0.6130481577283415    	0.6492800417863126    
4.3478260869565215    	-2.230986087331881    	0.6132154447943423    	0.6566937056639075    
5.0724637681159415    	-2.230986087331881    	0.613254707201829    	0.6639793448829884    
5.797101449275361    	-2.230986087331881    	0.6132639233079632    	0.6712349378007169    
6.521739130434781    	-2.230986087331881    	0.6132660866796701    	0.6784834779840179    
7.246376811594201    	-2.230986087331881    	0.6132665945091484    	0.6857303626250905    
7.971014492753621    	-2.230986087331881    	0.6132667137171459    	0.6929768586446822    
8.695652173913041    	-2.230986087331881    	0.613266741700067    	0.7002232634391974    
9.420289855072461    	-2.230986087331881    	0.6132667482687869    	0.7074696468195115    
10.144927536231881    	-2.230986087331881    	0.6132667498107304    	0.7147160251730492    
10.869565217391301    	-2.230986087331881    	0.6132667501726867    	0.7219624023465997    
11.594202898550721    	-2.230986087331881    	0.6132667502576524    	0.7292087792431596    
12.318840579710141    	-2.230986087331881    	0.6132667502775974    	0.7364551560746988    
13.043478260869561    	-2.230986087331881    	0.6132667502822792    	0.7437015328909748    
13.768115942028981    	-2.230986087331881    	0.6132667502833782    	0.750947909703668    
14.4927536231884    	-2.230986087331881    	0.6132667502836362    	0.7581942865155202    
15.21739130434782    	-2.230986087331881    	0.6132667502836968    	0.7654406633271751    
15.94202898550724    	-2.230986087331881    	0.613266750283711    	0.7726870401387834    
16.66666666666666    	-2.230986087331881    	0.6132667502837144    	0.779933416950381    
17.391304347826082    	-2.230986087331881    	0.6132667502837151    	0.787179793761976    
18.115942028985504    	-2.230986087331881    	0.6132667502837152    	0.7944261705735702    
18.840579710144926    	-2.230986087331881    	0.6132667502837154    	0.8016725473851646    
19.565217391304348    	-2.230986087331881    	0.6132667502837154    	0.8089189241967588    
20.28985507246377    	-2.230986087331881    	0.6132667502837154    	0.816165301008353    
21.01449275362319    	-2.230986087331881    	0.6132667502837154    	0.8234116778199473    
21.739130434782613    	-2.230986087331881    	0.6132667502837154    	0.8306580546315415    
22.463768115942035    	-2.230986087331881    	0.6132667502837154    	0.8379044314431356    
23.188405797101456    	-2.230986087331881    	0.6132667502837154    	0.8451508082547299    
23.913043478260878    	-2.230986087331881    	0.6132667502837154    	0.8523971850663241    
24.6376811594203    	-2.230986087331881    	0.6132667502837154    	0.8596435618779183    
25.36231884057972    	-2.230986087331881    	0.6132667502837154    	0.8668899386895126    
26.086956521739143    	-2.230986087331881    	0.6132667502837154    	0.8741363155011068    
26.811594202898565    	-2.230986087331881    	0.6132667502837154    	0.881382692312701    
27.536231884057987    	-2.230986087331881    	0.6132667502837154    	0.8886290691242953    
28.26086956521741    	-2.230986087331881    	0.6132667502837154    	0.8958754459358895    
28.98550724637683    	-2.230986087331881    	0.6132667502837154    	0.9031218227474836    
29.710144927536252    	-2.230986087331881    	0.6132667502837154    	0.9103681995590779    
30.434782608695674    	-2.230986087331881    	0.6132667502837154    	0.9176145763706721    
31.159420289855095    	-2.230986087331881    	0.6132667502837154    	0.9248609531822662    
31.884057971014517    	-2.230986087331881    	0.6132667502837154    	0.9321073299938605    
32.608695652173935    	-2.230986087331881    	0.6132667502837154    	0.9393537068054547    
33.33333333333336    	-2.230986087331881    	0.6132667502837154    	0.946600083617049    
34.05797101449278    	-2.230986087331881    	0.6132667502837154    	0.9538464604286432    
34.7826086956522    	-2.230986087331881    	0.6132667502837154    	0.9610928372402374    
35.50724637681162    	-2.230986087331881    	0.6132667502837154    	0.9683392140518317    
36.231884057971044    	-2.230986087331881    	0.6132667502837154    	0.9755855908634258    
36.956521739130466    	-2.230986087331881    	0.6132667502837154    	0.98283196767502    
37.68115942028989    	-2.230986087331881    	0.6132667502837154    	0.9900783444866142    
38.40579710144931    	-2.230986087331881    	0.6132667502837154    	0.9973247212982085    
39.13043478260873    	-2.230986087331881    	0.6132667502837154    	1.0045710981098026    
39.85507246376815    	-2.230986087331881    	0.6132667502837154    	1.0118174749213968    
40.579710144927574    	-2.230986087331881    	0.6132667502837154    	1.019063851732991    
41.304347826086996    	-2.230986087331881    	0.6132667502837154    	1.0263102285445853    
42.02898550724642    	-2.230986087331881    	0.6132667502837154    	1.0335566053561795    
42.75362318840584    	-2.230986087331881    	0.6132667502837154    	1.0408029821677738    
43.47826086956526    	-2.230986087331881    	0.6132667502837154    	1.048049358979368    
44.20289855072468    	-2.230986087331881    	0.6132667502837154    	1.0552957357909623    
44.927536231884105    	-2.230986087331881    	0.6132667502837154    	1.0625421126025565    
45.65217391304353    	-2.230986087331881    	0.6132667502837154    	1.0697884894141505    
46.37681159420295    	-2.230986087331881    	0.6132667502837154    	1.0770348662257447    
47.10144927536237    	-2.230986087331881    	0.6132667502837154    	1.084281243037339    
47.82608695652179    	-2.230986087331881    	0.6132667502837154    	1.0915276198489332    
48.55072463768121    	-2.230986087331881    	0.6132667502837154    	1.0987739966605274    
49.275362318840635    	-2.230986087331881    	0.6132667502837154    	1.1060203734721217    
50.    	-2.230986087331881    	0.6132667502837154    	1.1132667502837155    

0.    	-2.1399254307060898    	0.    	0.    
0.7246376811594203    	-2.1399254307060898    	0.47142379308864546    	0.47867016990023964    
1.4492753623188406    	-2.1399254307060898    	0.5238407920366752    	0.5383335456598636    
2.1739130434782608    	-2.1399254307060898    	0.5354019915682684    	0.557141122003051    
2.898550724637681    	-2.1399254307060898    	0.5380798733825266    	0.5670653806289034    
3.6231884057971016    	-2.1399254307060898    	0.5387065511011639    	0.574938435159135    
4.3478260869565215    	-2.1399254307060898    	0.5388535520132997    	0.5823318128828648    
5.0724637681159415    	-2.1399254307060898    	0.5388880532443341    	0.5896126909254935    
5.797101449275361    	-2.1399254307060898    	0.5388961517545205    	0.5968671662472742    
6.521739130434781    	-2.1399254307060898    	0.5388980527838219    	0.6041154440881696    
7.246376811594201    	-2.1399254307060898    	0.5388984990310921    	0.6113622671470341    
7.971014492753621    	-2.1399254307060898    	0.5388986037832691    	0.6186087487108054    
8.695652173913041    	-2.1399254307060898    	0.5388986283728266    	0.625855150111957    
9.420289855072461    	-2.1399254307060898    	0.5388986341449873    	0.6331015326957119    
10.144927536231881    	-2.1399254307060898    	0.5388986354999461    	0.640347910862265    
10.869565217391301    	-2.1399254307060898    	0.5388986358180096    	0.6475942879919225    
11.594202898550721    	-2.1399254307060898    	0.538898635892672    	0.6548406648781792    
12.318840579710141    	-2.1399254307060898    	0.5388986359101982    	0.6620870417072996    
13.043478260869561    	-2.1399254307060898    	0.5388986359143123    	0.669333418523008    
13.768115942028981    	-2.1399254307060898    	0.538898635915278    	0.6765797953355678    
14.4927536231884    	-2.1399254307060898    	0.5388986359155047    	0.6838261721473887    
15.21739130434782    	-2.1399254307060898    	0.538898635915558    	0.6910725489590361    
15.94202898550724    	-2.1399254307060898    	0.5388986359155705    	0.6983189257706429    
16.66666666666666    	-2.1399254307060898    	0.5388986359155734    	0.70556530258224    
17.391304347826082    	-2.1399254307060898    	0.5388986359155741    	0.7128116793938349    
18.115942028985504    	-2.1399254307060898    	0.5388986359155742    	0.7200580562054293    
18.840579710144926    	-2.1399254307060898    	0.5388986359155743    	0.7273044330170235    
19.565217391304348    	-2.1399254307060898    	0.5388986359155743    	0.7345508098286178    
20.28985507246377    	-2.1399254307060898    	0.5388986359155743    	0.741797186640212    
21.01449275362319    	-2.1399254307060898    	0.5388986359155743    	0.7490435634518062    
21.739130434782613    	-2.1399254307060898    	0.5388986359155743    	0.7562899402634005    
22.463768115942035    	-2.1399254307060898    	0.5388986359155743    	0.7635363170749947    
23.188405797101456    	-2.1399254307060898    	0.5388986359155743    	0.7707826938865889    
23.913043478260878    	-2.1399254307060898    	0.5388986359155743    	0.7780290706981831    
24.6376811594203    	-2.1399254307060898    	0.5388986359155743    	0.7852754475097773    
25.36231884057972    	-2.1399254307060898    	0.5388986359155743    	0.7925218243213715    
26.086956521739143    	-2.1399254307060898    	0.5388986359155743    	0.7997682011329658    
26.811594202898565    	-2.1399254307060898    	0.5388986359155743    	0.8070145779445599    
27.536231884057987    	-2.1399254307060898    	0.5388986359155743    	0.8142609547561541    
28.26086956521741    	-2.1399254307060898    	0.5388986359155743    	0.8215073315677484    
28.98550724637683    	-2.1399254307060898    	0.5388986359155743    	0.8287537083793426    
29.710144927536252    	-2.1399254307060898    	0.5388986359155743    	0.8360000851909368    
30.434782608695674    	-2.1399254307060898    	0.5388986359155743    	0.8432464620025311    
31.159420289855095    	-2.1399254307060898    	0.5388986359155743    	0.8504928388141253    
31.884057971014517    	-2.1399254307060898    	0.5388986359155743    	0.8577392156257195    
32.608695652173935    	-2.1399254307060898    	0.5388986359155743    	0.8649855924373137    
33.33333333333336    	-2.1399254307060898    	0.5388986359155743    	0.8722319692489079    
34.05797101449278    	-2.1399254307060898    	0.5388986359155743    	0.879478346060502    
34.7826086956522    	-2.1399254307060898    	0.5388986359155743    	0.8867247228720962    
35.50724637681162    	-2.1399254307060898    	0.5388986359155743    	0.8939710996836905    
36.231884057971044    	-2.1399254307060898    	0.5388986359155743    	0.9012174764952847    
36.956521739130466    	-2.1399254307060898    	0.5388986359155743    	0.908463853306879    
37.68115942028989    	-2.1399254307060898    	0.5388986359155743    	0.9157102301184732    
38.40579710144931    	-2.1399254307060898    	0.5388986359155743    	0.9229566069300674    
39.13043478260873    	-2.1399254307060898    	0.5388986359155743    	0.9302029837416617    
39.85507246376815    	-2.1399254307060898    	0.5388986359155743    	0.9374493605532559    
40.579710144927574    	-2.1399254307060898    	0.5388986359155743    	0.9446957373648501    
41.304347826086996    	-2.1399254307060898    	0.5388986359155743    	0.9519421141764443    
42.02898550724642    	-2.1399254307060898    	0.5388986359155743    	0.9591884909880385    
42.75362318840584    	-2.1399254307060898    	0.5388986359155743    	0.9664348677996327    
43.47826086956526    	-2.1399254307060898    	0.5388986359155743    	0.9736812446112268    
44.20289855072468    	-2.1399254307060898    	0.5388986359155743    	0.9809276214228211    
44.927536231884105    	-2.1399254307060898    	0.5388986359155743    	0.9881739982344153    
45.65217391304353    	-2.1399254307060898    	0.5388986359155743    	0.9954203750460096    
46.37681159420295    	-2.1399254307060898    	0.5388986359155743    	1.0026667518576038    
47.10144927536237    	-2.1399254307060898    	0.5388986359155743    	1.009913128669198    
47.82608695652179    	-2.1399254307060898    	0.5388986359155743    	1.0171595054807923    
48.55072463768121    	-2.1399254307060898    	0.5388986359155743    	1.0244058822923865    
49.275362318840635    	-2.1399254307060898    	0.5388986359155743    	1.0316522591039807    
50.    	-2.1399254307060898    	0.5388986359155743    	1.0388986359155743    

0.    	-2.0488647740802985    	0.    	0.    
0.7246376811594203    	-2.0488647740802985    	0.4024608538602202    	0.40970723067181436    
1.4492753623188406    	-2.0488647740802985    	0.4472099532113586    	0.461702706834547    
2.1739130434782608    	-2.0488647740802985    	0.4570799052658541    	0.4788190357006367    
2.898550724637681    	-2.0488647740802985    	0.4593660491077719    	0.48835155635414873    
3.6231884057971016    	-2.0488647740802985    	0.4599010523329709    	0.4961329363909419    
4.3478260869565215    	-2.0488647740802985    	0.46002654899538736    	0.5035048098649526    
5.0724637681159415    	-2.0488647740802985    	0.46005600316190365    	0.5107806408430631    
5.797101449275361    	-2.0488647740802985    	0.46006291696933643    	0.5180339314620901    
6.521739130434781    	-2.0488647740802985    	0.46006453990370466    	0.5252819312080524    
7.246376811594201    	-2.0488647740802985    	0.4600649208710212    	0.5325286889869632    
7.971014492753621    	-2.0488647740802985    	0.46006501029936836    	0.5397751552269046    
8.695652173913041    	-2.0488647740802985    	0.46006503129180537    	0.5470215530309358    
9.420289855072461    	-2.0488647740802985    	0.4600650362195768    	0.5542679347703015    
10.144927536231881    	-2.0488647740802985    	0.4600650373763235    	0.5615143127386423    
10.869565217391301    	-2.0488647740802985    	0.46006503764785855    	0.5687606898217715    
11.594202898550721    	-2.0488647740802985    	0.46006503771159885    	0.576007066697106    
12.318840579710141    	-2.0488647740802985    	0.4600650377265612    	0.5832534435236626    
13.043478260869561    	-2.0488647740802985    	0.4600650377300735    	0.5904998203387691    
13.768115942028981    	-2.0488647740802985    	0.46006503773089796    	0.5977461971511877    
14.4927536231884    	-2.0488647740802985    	0.4600650377310915    	0.6049925739629755    
15.21739130434782    	-2.0488647740802985    	0.46006503773113694    	0.6122389507746151    
15.94202898550724    	-2.0488647740802985    	0.4600650377311476    	0.61948532758622    
16.66666666666666    	-2.0488647740802985    	0.4600650377311501    	0.6267317043978167    
17.391304347826082    	-2.0488647740802985    	0.46006503773115065    	0.6339780812094115    
18.115942028985504    	-2.0488647740802985    	0.4600650377311508    	0.6412244580210058    
18.840579710144926    	-2.0488647740802985    	0.46006503773115087    	0.6484708348326002    
19.565217391304348    	-2.0488647740802985    	0.46006503773115087    	0.6557172116441944    
20.28985507246377    	-2.0488647740802985    	0.46006503773115087    	0.6629635884557885    
21.01449275362319    	-2.0488647740802985    	0.46006503773115087    	0.6702099652673827    
21.739130434782613    	-2.0488647740802985    	0.46006503773115087    	0.677456342078977    
22.463768115942035    	-2.0488647740802985    	0.46006503773115087    	0.6847027188905712    
23.188405797101456    	-2.0488647740802985    	0.46006503773115087    	0.6919490957021655    
23.913043478260878    	-2.0488647740802985    	0.46006503773115087    	0.6991954725137597    
24.6376811594203    	-2.0488647740802985    	0.46006503773115087    	0.7064418493253539    
25.36231884057972    	-2.0488647740802985    	0.46006503773115087    	0.7136882261369482    
26.086956521739143    	-2.0488647740802985    	0.46006503773115087    	0.7209346029485424    
26.811594202898565    	-2.0488647740802985    	0.46006503773115087    	0.7281809797601365    
27.536231884057987    	-2.0488647740802985    	0.46006503773115087    	0.7354273565717308    
28.26086956521741    	-2.0488647740802985    	0.46006503773115087    	0.742673733383325    
28.98550724637683    	-2.0488647740802985    	0.46006503773115087    	0.7499201101949191    
29.710144927536252    	-2.0488647740802985    	0.46006503773115087    	0.7571664870065133    
30.434782608695674    	-2.0488647740802985    	0.46006503773115087    	0.7644128638181076    
31.159420289855095    	-2.0488647740802985    	0.46006503773115087    	0.7716592406297018    
31.884057971014517    	-2.0488647740802985    	0.46006503773115087    	0.778905617441296    
32.608695652173935    	-2.0488647740802985    	0.46006503773115087    	0.7861519942528903    
33.33333333333336    	-2.0488647740802985    	0.46006503773115087    	0.7933983710644845    
34.05797101449278    	-2.0488647740802985    	0.46006503773115087    	0.8006447478760786    
34.7826086956522    	-2.0488647740802985    	0.46006503773115087    	0.8078911246876729    
35.50724637681162    	-2.0488647740802985    	0.46006503773115087    	0.8151375014992671    
36.231884057971044    	-2.0488647740802985    	0.46006503773115087    	0.8223838783108612    
36.956521739130466    	-2.0488647740802985    	0.46006503773115087    	0.8296302551224555    
37.68115942028989    	-2.0488647740802985    	0.46006503773115087    	0.8368766319340497    
38.40579710144931    	-2.0488647740802985    	0.46006503773115087    	0.8441230087456439    
39.13043478260873    	-2.0488647740802985    	0.46006503773115087    	0.8513693855572382    
39.85507246376815    	-2.0488647740802985    	0.46006503773115087    	0.8586157623688324    
40.579710144927574    	-2.0488647740802985    	0.46006503773115087    	0.8658621391804266    
41.304347826086996    	-2.0488647740802985    	0.46006503773115087    	0.8731085159920209    
42.02898550724642    	-2.0488647740802985    	0.46006503773115087    	0.8803548928036151    
42.75362318840584    	-2.0488647740802985    	0.46006503773115087    	0.8876012696152094    
43.47826086956526    	-2.0488647740802985    	0.46006503773115087    	0.8948476464268035    
44.20289855072468    	-2.0488647740802985    	0.46006503773115087    	0.9020940232383977    
44.927536231884105    	-2.0488647740802985    	0.46006503773115087    	0.909340400049992    
45.65217391304353    	-2.0488647740802985    	0.46006503773115087    	0.9165867768615861    
46.37681159420295    	-2.0488647740802985    	0.46006503773115087    	0.9238331536731803    
47.10144927536237    	-2.0488647740802985    	0.46006503773115087    	0.9310795304847745    
47.82608695652179    	-2.0488647740802985    	0.46006503773115087    	0.9383259072963688    
48.55072463768121    	-2.0488647740802985    	0.46006503773115087    	0.945572284107963    
49.275362318840635    	-2.0488647740802985    	0.46006503773115087    	0.9528186609195572    
50.    	-2.0488647740802985    	0.46006503773115087    	0.9600650377311508    

0.    	-1.9578041174545073    	0.    	0.    
0.7246376811594203    	-1.9578041174545073    	0.3301629972469203    	0.33740937405851446    
1.4492753623188406    	-1.9578041174545073    	0.36687339187079954    	0.38136614549398795    
2.1739130434782608    	-1.9578041174545073    	0.37497031091706146    	0.39670944135184405    
2.898550724637681    	-1.9578041174545073    	0.3768457730787735    	0.4058312803251503    
3.6231884057971016    	-1.9578041174545073    	0.3772846686053178    	0.4135165526632888    
4.3478260869565215    	-1.9578041174545073    	0.37738762111314683    	0.420865881982712    
5.0724637681159415    	-1.9578041174545073    	0.3774117841486449    	0.4281364218298043    
5.797101449275361    	-1.9578041174545073    	0.3774174559633382    	0.4353884704560918    
6.521739130434781    	-1.9578041174545073    	0.3774187873546281    	0.44263617865897587    
7.246376811594201    	-1.9578041174545073    	0.37741909988517575    	0.44988286800111776    
7.971014492753621    	-1.9578041174545073    	0.37741917324866153    	0.45712931817619773    
8.695652173913041    	-1.9578041174545073    	0.37741919047002825    	0.4643757122091587    
9.420289855072461    	-1.9578041174545073    	0.3774191945125774    	0.471622093063302    
10.144927536231881    	-1.9578041174545073    	0.3774191954615267    	0.47886847082384554    
10.869565217391301    	-1.9578041174545073    	0.37741919568428334    	0.48611484785819636    
11.594202898550721    	-1.9578041174545073    	0.37741919573657334    	0.49336122472208055    
12.318840579710141    	-1.9578041174545073    	0.37741919574884786    	0.5006076015459493    
13.043478260869561    	-1.9578041174545073    	0.3774191957517292    	0.5078539783604248    
13.768115942028981    	-1.9578041174545073    	0.37741919575240557    	0.5151003551726954    
14.4927536231884    	-1.9578041174545073    	0.37741919575256433    	0.5223467319844484    
15.21739130434782    	-1.9578041174545073    	0.37741919575260163    	0.5295931087960799    
15.94202898550724    	-1.9578041174545073    	0.3774191957526104    	0.5368394856076828    
16.66666666666666    	-1.9578041174545073    	0.37741919575261246    	0.544085862419279    
17.391304347826082    	-1.9578041174545073    	0.3774191957526129    	0.5513322392308737    
18.115942028985504    	-1.9578041174545073    	0.377419195752613    	0.5585786160424681    
18.840579710144926    	-1.9578041174545073    	0.37741919575261307    	0.5658249928540623    
19.565217391304348    	-1.9578041174545073    	0.37741919575261307    	0.5730713696656565    
20.28985507246377    	-1.9578041174545073    	0.37741919575261307    	0.5803177464772508    
21.01449275362319    	-1.9578041174545073    	0.37741919575261307    	0.587564123288845    
21.739130434782613    	-1.9578041174545073    	0.37741919575261307    	0.5948105001004392    
22.463768115942035    	-1.9578041174545073    	0.37741919575261307    	0.6020568769120334    
23.188405797101456    	-1.9578041174545073    	0.37741919575261307    	0.6093032537236276    
23.913043478260878    	-1.9578041174545073    	0.37741919575261307    	0.6165496305352218    
24.6376811594203    	-1.9578041174545073    	0.37741919575261307    	0.6237960073468161    
25.36231884057972    	-1.9578041174545073    	0.37741919575261307    	0.6310423841584103    
26.086956521739143    	-1.9578041174545073    	0.37741919575261307    	0.6382887609700045    
26.811594202898565    	-1.9578041174545073    	0.37741919575261307    	0.6455351377815988    
27.536231884057987    	-1.9578041174545073    	0.37741919575261307    	0.652781514593193    
28.26086956521741    	-1.9578041174545073    	0.37741919575261307    	0.6600278914047872    
28.98550724637683    	-1.9578041174545073    	0.37741919575261307    	0.6672742682163814    
29.710144927536252    	-1.9578041174545073    	0.37741919575261307    	0.6745206450279756    
30.434782608695674    	-1.9578041174545073    	0.37741919575261307    	0.6817670218395698    
31.159420289855095    	-1.9578041174545073    	0.37741919575261307    	0.689013398651164    
31.884057971014517    	-1.9578041174545073    	0.37741919575261307    	0.6962597754627582    
32.608695652173935    	-1.9578041174545073    	0.37741919575261307    	0.7035061522743524    
33.33333333333336    	-1.9578041174545073    	0.37741919575261307    	0.7107525290859467    
34.05797101449278    	-1.9578041174545073    	0.37741919575261307    	0.7179989058975409    
34.7826086956522    	-1.9578041174545073    	0.37741919575261307    	0.7252452827091351    
35.50724637681162    	-1.9578041174545073    	0.37741919575261307    	0.7324916595207294    
36.231884057971044    	-1.9578041174545073    	0.37741919575261307    	0.7397380363323235    
36.956521739130466    	-1.9578041174545073    	0.37741919575261307    	0.7469844131439177    
37.68115942028989    	-1.9578041174545073    	0.37741919575261307    	0.754230789955512    
38.40579710144931    	-1.9578041174545073    	0.37741919575261307    	0.7614771667671062    
39.13043478260873    	-1.9578041174545073    	0.37741919575261307    	0.7687235435787003    
39.85507246376815    	-1.9578041174545073    	0.37741919575261307    	0.7759699203902946    
40.579710144927574    	-1.9578041174545073    	0.37741919575261307    	0.7832162972018888    
41.304347826086996    	-1.9578041174545073    	0.37741919575261307    	0.790462674013483    
42.02898550724642    	-1.9578041174545073    	0.37741919575261307    	0.7977090508250773    
42.75362318840584    	-1.9578041174545073    	0.37741919575261307    	0.8049554276366715    
43.47826086956526    	-1.9578041174545073    	0.37741919575261307    	0.8122018044482657    
44.20289855072468    	-1.9578041174545073    	0.37741919575261307    	0.81944818125986    
44.927536231884105    	-1.9578041174545073    	0.37741919575261307    	0.8266945580714542    
45.65217391304353    	-1.9578041174545073    	0.37741919575261307    	0.8339409348830483    
46.37681159420295    	-1.9578041174545073    	0.37741919575261307    	0.8411873116946426    
47.10144927536237    	-1.9578041174545073    	0.37741919575261307    	0.8484336885062368    
47.82608695652179    	-1.9578041174545073    	0.37741919575261307    	0.8556800653178309    
48.55072463768121    	-1.9578041174545073    	0.37741919575261307    	0.8629264421294252    
49.275362318840635    	-1.9578041174545073    	0.37741919575261307    	0.8701728189410194    
50.    	-1.9578041174545073    	0.37741919575261307    	0.8774191957526131    

0.    	-1.8667434608287161    	0.    	0.    
0.7246376811594203    	-1.8667434608287161    	0.2551293060579091    	0.2623756828695033    
1.4492753623188406    	-1.8667434608287161    	0.2834968020632165    	0.2979895556864049    
2.1739130434782608    	-1.8667434608287161    	0.28975359448000854    	0.31149272491479113    
2.898550724637681    	-1.8667434608287161    	0.2912028342913906    	0.32018834153776743    
3.6231884057971016    	-1.8667434608287161    	0.2915419852927229    	0.3277738693506939    
4.3478260869565215    	-1.8667434608287161    	0.29162154054906103    	0.3350998014186263    
5.0724637681159415    	-1.8667434608287161    	0.291640212231019    	0.3423648499121784    
5.797101449275361    	-1.8667434608287161    	0.29164459505452994    	0.34961560954728355    
6.521739130434781    	-1.8667434608287161    	0.291645623870414    	0.3568630151747618    
7.246376811594201    	-1.8667434608287161    	0.29164586537446624    	0.36410963349040826    
7.971014492753621    	-1.8667434608287161    	0.29164592206517775    	0.37135606699271395    
8.695652173913041    	-1.8667434608287161    	0.2916459353727724    	0.3786024571119028    
9.420289855072461    	-1.8667434608287161    	0.2916459384966014    	0.38584883704732603    
10.144927536231881    	-1.8667434608287161    	0.29164593922989007    	0.39309521459220886    
10.869565217391301    	-1.8667434608287161    	0.2916459394020225    	0.4003415915759355    
11.594202898550721    	-1.8667434608287161    	0.29164593944242895    	0.40758796842793615    
12.318840579710141    	-1.8667434608287161    	0.2916459394519139    	0.4148343452490153    
13.043478260869561    	-1.8667434608287161    	0.29164593945414047    	0.4220807220628361    
13.768115942028981    	-1.8667434608287161    	0.2916459394546631    	0.4293270988749529    
14.4927536231884    	-1.8667434608287161    	0.2916459394547858    	0.4365734756866698    
15.21739130434782    	-1.8667434608287161    	0.2916459394548146    	0.4438198524982928    
15.94202898550724    	-1.8667434608287161    	0.29164593945482137    	0.4510662293098938    
16.66666666666666    	-1.8667434608287161    	0.2916459394548229    	0.4583126061214895    
17.391304347826082    	-1.8667434608287161    	0.2916459394548233    	0.4655589829330842    
18.115942028985504    	-1.8667434608287161    	0.29164593945482337    	0.4728053597446784    
18.840579710144926    	-1.8667434608287161    	0.2916459394548234    	0.48005173655627265    
19.565217391304348    	-1.8667434608287161    	0.2916459394548234    	0.4872981133678669    
20.28985507246377    	-1.8667434608287161    	0.2916459394548234    	0.4945444901794611    
21.01449275362319    	-1.8667434608287161    	0.2916459394548234    	0.5017908669910554    
21.739130434782613    	-1.8667434608287161    	0.2916459394548234    	0.5090372438026496    
22.463768115942035    	-1.8667434608287161    	0.2916459394548234    	0.5162836206142438    
23.188405797101456    	-1.8667434608287161    	0.2916459394548234    	0.5235299974258381    
23.913043478260878    	-1.8667434608287161    	0.2916459394548234    	0.5307763742374322    
24.6376811594203    	-1.8667434608287161    	0.2916459394548234    	0.5380227510490264    
25.36231884057972    	-1.8667434608287161    	0.2916459394548234    	0.5452691278606207    
26.086956521739143    	-1.8667434608287161    	0.2916459394548234    	0.5525155046722149    
26.811594202898565    	-1.8667434608287161    	0.2916459394548234    	0.559761881483809    
27.536231884057987    	-1.8667434608287161    	0.2916459394548234    	0.5670082582954032    
28.26086956521741    	-1.8667434608287161    	0.2916459394548234    	0.5742546351069975    
28.98550724637683    	-1.8667434608287161    	0.2916459394548234    	0.5815010119185917    
29.710144927536252    	-1.8667434608287161    	0.2916459394548234    	0.588747388730186    
30.434782608695674    	-1.8667434608287161    	0.2916459394548234    	0.5959937655417802    
31.159420289855095    	-1.8667434608287161    	0.2916459394548234    	0.6032401423533744    
31.884057971014517    	-1.8667434608287161    	0.2916459394548234    	0.6104865191649687    
32.608695652173935    	-1.8667434608287161    	0.2916459394548234    	0.6177328959765628    
33.33333333333336    	-1.8667434608287161    	0.2916459394548234    	0.624979272788157    
34.05797101449278    	-1.8667434608287161    	0.2916459394548234    	0.6322256495997511    
34.7826086956522    	-1.8667434608287161    	0.2916459394548234    	0.6394720264113454    
35.50724637681162    	-1.8667434608287161    	0.2916459394548234    	0.6467184032229396    
36.231884057971044    	-1.8667434608287161    	0.2916459394548234    	0.6539647800345338    
36.956521739130466    	-1.8667434608287161    	0.2916459394548234    	0.6612111568461281    
37.68115942028989    	-1.8667434608287161    	0.2916459394548234    	0.6684575336577223    
38.40579710144931    	-1.8667434608287161    	0.2916459394548234    	0.6757039104693165    
39.13043478260873    	-1.8667434608287161    	0.2916459394548234    	0.6829502872809108    
39.85507246376815    	-1.8667434608287161    	0.2916459394548234    	0.690196664092505    
40.579710144927574    	-1.8667434608287161    	0.2916459394548234    	0.6974430409040993    
41.304347826086996    	-1.8667434608287161    	0.2916459394548234    	0.7046894177156934    
42.02898550724642    	-1.8667434608287161    	0.2916459394548234    	0.7119357945272876    
42.75362318840584    	-1.8667434608287161    	0.2916459394548234    	0.7191821713388818    
43.47826086956526    	-1.8667434608287161    	0.2916459394548234    	0.726428548150476    
44.20289855072468    	-1.8667434608287161    	0.2916459394548234    	0.7336749249620702    
44.927536231884105    	-1.8667434608287161    	0.2916459394548234    	0.7409213017736644    
45.65217391304353    	-1.8667434608287161    	0.2916459394548234    	0.7481676785852587    
46.37681159420295    	-1.8667434608287161    	0.2916459394548234    	0.7554140553968529    
47.10144927536237    	-1.8667434608287161    	0.2916459394548234    	0.7626604322084471    
47.82608695652179    	-1.8667434608287161    	0.2916459394548234    	0.7699068090200414    
48.55072463768121    	-1.8667434608287161    	0.2916459394548234    	0.7771531858316356    
49.275362318840635    	-1.8667434608287161    	0.2916459394548234    	0.7843995626432299    
50.    	-1.8667434608287161    	0.2916459394548234    	0.7916459394548234    

0.    	-1.775682804202925    	0.    	0.    
0.7246376811594203    	-1.775682804202925    	0.17798153308925987    	0.18522790990085408    
1.4492753623188406    	-1.775682804202925    	0.19777106847012302    	0.21226382209331143    
2.1739130434782608    	-1.775682804202925    	0.20213588850498465    	0.22387501893976725    
2.898550724637681    	-1.775682804202925    	0.20314689710854045    	0.23213240435491725    
3.6231884057971016    	-1.775682804202925    	0.20338349327265257    	0.23961537733062357    
4.3478260869565215    	-1.775682804202925    	0.20343899205759086    	0.24691725292715608    
5.0724637681159415    	-1.775682804202925    	0.2034520176665716    	0.254176655347731    
5.797101449275361    	-1.775682804202925    	0.20345507518144432    	0.26142608967419795    
6.521739130434781    	-1.775682804202925    	0.20345579289683002    	0.2686731842011778    
7.246376811594201    	-1.775682804202925    	0.2034559613732083    	0.27591972948915033    
7.971014492753621    	-1.775682804202925    	0.20345600092138838    	0.2831661458489246    
8.695652173913041    	-1.775682804202925    	0.20345601020494003    	0.29041253194407046    
9.420289855072461    	-1.775682804202925    	0.20345601238416394    	0.29765891093488855    
10.144927536231881    	-1.775682804202925    	0.2034560128957157    	0.30490528825803453    
10.869565217391301    	-1.775682804202925    	0.2034560130157975    	0.3121516651897105    
11.594202898550721    	-1.775682804202925    	0.20345601304398556    	0.31939804202949273    
12.318840579710141    	-1.775682804202925    	0.2034560130506024    	0.3266444188477038    
13.043478260869561    	-1.775682804202925    	0.20345601305215566    	0.3338907956608513    
13.768115942028981    	-1.775682804202925    	0.20345601305252026    	0.34113717247281006    
14.4927536231884    	-1.775682804202925    	0.20345601305260586    	0.3483835492844899    
15.21739130434782    	-1.775682804202925    	0.20345601305262595    	0.35562992609610417    
15.94202898550724    	-1.775682804202925    	0.20345601305263067    	0.3628763029077031    
16.66666666666666    	-1.775682804202925    	0.20345601305263178    	0.37012267971929835    
17.391304347826082    	-1.775682804202925    	0.20345601305263203    	0.37736905653089287    
18.115942028985504    	-1.775682804202925    	0.20345601305263208    	0.38461543334248716    
18.840579710144926    	-1.775682804202925    	0.2034560130526321    	0.3918618101540814    
19.565217391304348    	-1.775682804202925    	0.2034560130526321    	0.3991081869656756    
20.28985507246377    	-1.775682804202925    	0.2034560130526321    	0.4063545637772698    
21.01449275362319    	-1.775682804202925    	0.2034560130526321    	0.41360094058886404    
21.739130434782613    	-1.775682804202925    	0.2034560130526321    	0.4208473174004582    
22.463768115942035    	-1.775682804202925    	0.2034560130526321    	0.42809369421205246    
23.188405797101456    	-1.775682804202925    	0.2034560130526321    	0.4353400710236467    
23.913043478260878    	-1.775682804202925    	0.2034560130526321    	0.4425864478352409    
24.6376811594203    	-1.775682804202925    	0.2034560130526321    	0.4498328246468351    
25.36231884057972    	-1.775682804202925    	0.2034560130526321    	0.45707920145842934    
26.086956521739143    	-1.775682804202925    	0.2034560130526321    	0.4643255782700236    
26.811594202898565    	-1.775682804202925    	0.2034560130526321    	0.47157195508161776    
27.536231884057987    	-1.775682804202925    	0.2034560130526321    	0.478818331893212    
28.26086956521741    	-1.775682804202925    	0.2034560130526321    	0.4860647087048062    
28.98550724637683    	-1.775682804202925    	0.2034560130526321    	0.4933110855164004    
29.710144927536252    	-1.775682804202925    	0.2034560130526321    	0.5005574623279947    
30.434782608695674    	-1.775682804202925    	0.2034560130526321    	0.5078038391395889    
31.159420289855095    	-1.775682804202925    	0.2034560130526321    	0.515050215951183    
31.884057971014517    	-1.775682804202925    	0.2034560130526321    	0.5222965927627773    
32.608695652173935    	-1.775682804202925    	0.2034560130526321    	0.5295429695743714    
33.33333333333336    	-1.775682804202925    	0.2034560130526321    	0.5367893463859656    
34.05797101449278    	-1.775682804202925    	0.2034560130526321    	0.5440357231975599    
34.7826086956522    	-1.775682804202925    	0.2034560130526321    	0.5512821000091541    
35.50724637681162    	-1.775682804202925    	0.2034560130526321    	0.5585284768207484    
36.231884057971044    	-1.775682804202925    	0.2034560130526321    	0.5657748536323426    
36.956521739130466    	-1.775682804202925    	0.2034560130526321    	0.5730212304439368    
37.68115942028989    	-1.775682804202925    	0.2034560130526321    	0.5802676072555311    
38.40579710144931    	-1.775682804202925    	0.2034560130526321    	0.5875139840671253    
39.13043478260873    	-1.775682804202925    	0.2034560130526321    	0.5947603608787194    
39.85507246376815    	-1.775682804202925    	0.2034560130526321    	0.6020067376903137    
40.579710144927574    	-1.775682804202925    	0.2034560130526321    	0.6092531145019079    
41.304347826086996    	-1.775682804202925    	0.2034560130526321    	0.616499491313502    
42.02898550724642    	-1.775682804202925    	0.2034560130526321    	0.6237458681250962    
42.75362318840584    	-1.775682804202925    	0.2034560130526321    	0.6309922449366905    
43.47826086956526    	-1.775682804202925    	0.2034560130526321    	0.6382386217482847    
44.20289855072468    	-1.775682804202925    	0.2034560130526321    	0.645484998559879    
44.927536231884105    	-1.775682804202925    	0.2034560130526321    	0.6527313753714732    
45.65217391304353    	-1.775682804202925    	0.2034560130526321    	0.6599777521830674    
46.37681159420295    	-1.775682804202925    	0.2034560130526321    	0.6672241289946617    
47.10144927536237    	-1.775682804202925    	0.2034560130526321    	0.6744705058062559    
47.82608695652179    	-1.775682804202925    	0.2034560130526321    	0.68171688261785    
48.55072463768121    	-1.775682804202925    	0.2034560130526321    	0.6889632594294443    
49.275362318840635    	-1.775682804202925    	0.2034560130526321    	0.6962096362410385    
50.    	-1.775682804202925    	0.2034560130526321    	0.7034560130526322    

0.    	-1.6846221475771337    	0.    	0.    
0.7246376811594203    	-1.6846221475771337    	9.93589490844740200e-2	0.10660532589606823    
1.4492753623188406    	-1.6846221475771337    	0.11040654151827149    	0.12489929514145989    
2.1739130434782608    	-1.6846221475771337    	0.11284322089775077    	0.13458235133253338    
2.898550724637681    	-1.6846221475771337    	0.1134076207577873    	0.14239312800416412    
3.6231884057971016    	-1.6846221475771337    	0.11353970157435049    	0.1497715856323215    
4.3478260869565215    	-1.6846221475771337    	0.11357068400747836    	0.15704894487704357    
5.0724637681159415    	-1.6846221475771337    	0.11357795560918357    	0.164302593290343    
5.797101449275361    	-1.6846221475771337    	0.11357966247988692    	0.17155067697264054    
6.521739130434781    	-1.6846221475771337    	0.11358006314755861    	0.17879745445190642    
7.246376811594201    	-1.6846221475771337    	0.11358015720021451    	0.18604392531615654    
7.971014492753621    	-1.6846221475771337    	0.11358017927815453    	0.19329032420569076    
8.695652173913041    	-1.6846221475771337    	0.1135801844607368    	0.20053670619986722    
9.420289855072461    	-1.6846221475771337    	0.11358018567729783    	0.20778308422802244    
10.144927536231881    	-1.6846221475771337    	0.11358018596287377    	0.21502946132519257    
10.869565217391301    	-1.6846221475771337    	0.11358018602990995    	0.22227583820382296    
11.594202898550721    	-1.6846221475771337    	0.11358018604564604    	0.22952221503115325    
12.318840579710141    	-1.6846221475771337    	0.11358018604933993    	0.23676859184644133    
13.043478260869561    	-1.6846221475771337    	0.11358018605020705    	0.24401496865890265    
13.768115942028981    	-1.6846221475771337    	0.11358018605041058    	0.2512613454707004    
14.4927536231884    	-1.6846221475771337    	0.11358018605045836    	0.25850772228234237    
15.21739130434782    	-1.6846221475771337    	0.11358018605046959    	0.2657540990939478    
15.94202898550724    	-1.6846221475771337    	0.11358018605047222    	0.27300047590554466    
16.66666666666666    	-1.6846221475771337    	0.11358018605047283    	0.28024685271713945    
17.391304347826082    	-1.6846221475771337    	0.11358018605047297    	0.2874932295287338    
18.115942028985504    	-1.6846221475771337    	0.11358018605047301    	0.29473960634032803    
18.840579710144926    	-1.6846221475771337    	0.11358018605047303    	0.30198598315192227    
19.565217391304348    	-1.6846221475771337    	0.11358018605047303    	0.3092323599635165    
20.28985507246377    	-1.6846221475771337    	0.11358018605047303    	0.31647873677511074    
21.01449275362319    	-1.6846221475771337    	0.11358018605047303    	0.32372511358670497    
21.739130434782613    	-1.6846221475771337    	0.11358018605047303    	0.33097149039829915    
22.463768115942035    	-1.6846221475771337    	0.11358018605047303    	0.3382178672098934    
23.188405797101456    	-1.6846221475771337    	0.11358018605047303    	0.3454642440214876    
23.913043478260878    	-1.6846221475771337    	0.11358018605047303    	0.3527106208330818    
24.6376811594203    	-1.6846221475771337    	0.11358018605047303    	0.35995699764467604    
25.36231884057972    	-1.6846221475771337    	0.11358018605047303    	0.36720337445627027    
26.086956521739143    	-1.6846221475771337    	0.11358018605047303    	0.3744497512678645    
26.811594202898565    	-1.6846221475771337    	0.11358018605047303    	0.3816961280794587    
27.536231884057987    	-1.6846221475771337    	0.11358018605047303    	0.3889425048910529    
28.26086956521741    	-1.6846221475771337    	0.11358018605047303    	0.39618888170264716    
28.98550724637683    	-1.6846221475771337    	0.11358018605047303    	0.40343525851424133    
29.710144927536252    	-1.6846221475771337    	0.11358018605047303    	0.41068163532583557    
30.434782608695674    	-1.6846221475771337    	0.11358018605047303    	0.4179280121374298    
31.159420289855095    	-1.6846221475771337    	0.11358018605047303    	0.425174388949024    
31.884057971014517    	-1.6846221475771337    	0.11358018605047303    	0.4324207657606182    
32.608695652173935    	-1.6846221475771337    	0.11358018605047303    	0.4396671425722124    
33.33333333333336    	-1.6846221475771337    	0.11358018605047303    	0.44691351938380663    
34.05797101449278    	-1.6846221475771337    	0.11358018605047303    	0.4541598961954008    
34.7826086956522    	-1.6846221475771337    	0.11358018605047303    	0.46140627300699505    
35.50724637681162    	-1.6846221475771337    	0.11358018605047303    	0.4686526498185893    
36.231884057971044    	-1.6846221475771337    	0.11358018605047303    	0.47589902663018346    
36.956521739130466    	-1.6846221475771337    	0.11358018605047303    	0.4831454034417777    
37.68115942028989    	-1.6846221475771337    	0.11358018605047303    	0.49039178025337193    
38.40579710144931    	-1.6846221475771337    	0.11358018605047303    	0.49763815706496617    
39.13043478260873    	-1.6846221475771337    	0.11358018605047303    	0.5048845338765603    
39.85507246376815    	-1.6846221475771337    	0.11358018605047303    	0.5121309106881545    
40.579710144927574    	-1.6846221475771337    	0.11358018605047303    	0.5193772874997488    
41.304347826086996    	-1.6846221475771337    	0.11358018605047303    	0.526623664311343    
42.02898550724642    	-1.6846221475771337    	0.11358018605047303    	0.5338700411229372    
42.75362318840584    	-1.6846221475771337    	0.11358018605047303    	0.5411164179345315    
43.47826086956526    	-1.6846221475771337    	0.11358018605047303    	0.5483627947461256    
44.20289855072468    	-1.6846221475771337    	0.11358018605047303    	0.5556091715577198    
44.927536231884105    	-1.6846221475771337    	0.11358018605047303    	0.5628555483693141    
45.65217391304353    	-1.6846221475771337    	0.11358018605047303    	0.5701019251809083    
46.37681159420295    	-1.6846221475771337    	0.11358018605047303    	0.5773483019925025    
47.10144927536237    	-1.6846221475771337    	0.11358018605047303    	0.5845946788040968    
47.82608695652179    	-1.6846221475771337    	0.11358018605047303    	0.5918410556156909    
48.55072463768121    	-1.6846221475771337    	0.11358018605047303    	0.5990874324272851    
49.275362318840635    	-1.6846221475771337    	0.11358018605047303    	0.6063338092388794    
50.    	-1.6846221475771337    	0.11358018605047303    	0.613580186050473    

0.    	-1.5935614909513425    	0.    	0.    
0.7246376811594203    	-1.5935614909513425    	1.991304553577109600e-2	2.7159422347365300e-2
1.4492753623188406    	-1.5935614909513425    	2.212715119230148600e-2	3.66199048154898900e-2
2.1739130434782608    	-1.5935614909513425    	2.261549882365971000e-2	4.435462925844231300e-2
2.898550724637681    	-1.5935614909513425    	2.27286131451863500e-2	5.17141203915631600e-2
3.6231884057971016    	-1.5935614909513425    	2.27550841509574400e-2	5.89869682089284600e-2
4.3478260869565215    	-1.5935614909513425    	2.27612935020764800e-2	6.6239554371641700e-2
5.0724637681159415    	-1.5935614909513425    	2.276275084172438000e-2	7.34873885228837900e-2
5.797101449275361    	-1.5935614909513425    	2.276309292459010600e-2	8.07341074173437300e-2
6.521739130434781    	-1.5935614909513425    	2.276317322448925800e-2	8.79805645288370700e-2
7.246376811594201    	-1.5935614909513425    	2.276319207407288500e-2	9.5226960190014910e-2
7.971014492753621    	-1.5935614909513425    	2.27631964988280700e-2	0.10247334142636427    
8.695652173913041    	-1.5935614909513425    	2.276319753749642700e-2	0.10971971927662685    
9.420289855072461    	-1.5935614909513425    	2.276319778131377600e-2	0.11696609633203839    
10.144927536231881    	-1.5935614909513425    	2.276319783854753600e-2	0.12421247320086636    
10.869565217391301    	-1.5935614909513425    	2.27631978519826100e-2	0.13145885002589563    
11.594202898550721    	-1.5935614909513425    	2.276319785513636300e-2	0.13870522684064357    
12.318840579710141    	-1.5935614909513425    	2.276319785587667400e-2	0.1459516036529781    
13.043478260869561    	-1.5935614909513425    	2.276319785605045400e-2	0.1531979804647461    
13.768115942028981    	-1.5935614909513425    	2.27631978560912500e-2	0.16044435727638104    
14.4927536231884    	-1.5935614909513425    	2.276319785610082800e-2	0.16769073408798482    
15.21739130434782    	-1.5935614909513425    	2.276319785610307300e-2	0.17493711089958128    
15.94202898550724    	-1.5935614909513425    	2.2763197856103598e-2	0.182183487711176    
16.66666666666666    	-1.5935614909513425    	2.276319785610372800e-2	0.18942986452277033    
17.391304347826082    	-1.5935614909513425    	2.276319785610375300e-2	0.1966762413343646    
18.115942028985504    	-1.5935614909513425    	2.27631978561037600e-2	0.2039226181459588    
18.840579710144926    	-1.5935614909513425    	2.276319785610376200e-2	0.211168994957553    
19.565217391304348    	-1.5935614909513425    	2.276319785610376200e-2	0.21841537176914724    
20.28985507246377    	-1.5935614909513425    	2.276319785610376200e-2	0.22566174858074145    
21.01449275362319    	-1.5935614909513425    	2.276319785610376200e-2	0.23290812539233569    
21.739130434782613    	-1.5935614909513425    	2.276319785610376200e-2	0.2401545022039299    
22.463768115942035    	-1.5935614909513425    	2.276319785610376200e-2	0.2474008790155241    
23.188405797101456    	-1.5935614909513425    	2.276319785610376200e-2	0.25464725582711834    
23.913043478260878    	-1.5935614909513425    	2.276319785610376200e-2	0.26189363263871257    
24.6376811594203    	-1.5935614909513425    	2.276319785610376200e-2	0.26914000945030675    
25.36231884057972    	-1.5935614909513425    	2.276319785610376200e-2	0.276386386261901    
26.086956521739143    	-1.5935614909513425    	2.276319785610376200e-2	0.2836327630734952    
26.811594202898565    	-1.5935614909513425    	2.276319785610376200e-2	0.2908791398850894    
27.536231884057987    	-1.5935614909513425    	2.276319785610376200e-2	0.29812551669668363    
28.26086956521741    	-1.5935614909513425    	2.276319785610376200e-2	0.30537189350827787    
28.98550724637683    	-1.5935614909513425    	2.276319785610376200e-2	0.31261827031987205    
29.710144927536252    	-1.5935614909513425    	2.276319785610376200e-2	0.3198646471314663    
30.434782608695674    	-1.5935614909513425    	2.276319785610376200e-2	0.3271110239430605    
31.159420289855095    	-1.5935614909513425    	2.276319785610376200e-2	0.3343574007546547    
31.884057971014517    	-1.5935614909513425    	2.276319785610376200e-2	0.34160377756624893    
32.608695652173935    	-1.5935614909513425    	2.276319785610376200e-2	0.3488501543778431    
33.33333333333336    	-1.5935614909513425    	2.276319785610376200e-2	0.35609653118943735    
34.05797101449278    	-1.5935614909513425    	2.276319785610376200e-2	0.36334290800103153    
34.7826086956522    	-1.5935614909513425    	2.276319785610376200e-2	0.37058928481262576    
35.50724637681162    	-1.5935614909513425    	2.276319785610376200e-2	0.37783566162422    
36.231884057971044    	-1.5935614909513425    	2.276319785610376200e-2	0.3850820384358142    
36.956521739130466    	-1.5935614909513425    	2.276319785610376200e-2	0.3923284152474084    
37.68115942028989    	-1.5935614909513425    	2.276319785610376200e-2	0.39957479205900265    
38.40579710144931    	-1.5935614909513425    	2.276319785610376200e-2	0.4068211688705969    
39.13043478260873    	-1.5935614909513425    	2.276319785610376200e-2	0.41406754568219106    
39.85507246376815    	-1.5935614909513425    	2.276319785610376200e-2	0.4213139224937853    
40.579710144927574    	-1.5935614909513425    	2.276319785610376200e-2	0.42856029930537953    
41.304347826086996    	-1.5935614909513425    	2.276319785610376200e-2	0.4358066761169737    
42.02898550724642    	-1.5935614909513425    	2.276319785610376200e-2	0.44305305292856795    
42.75362318840584    	-1.5935614909513425    	2.276319785610376200e-2	0.4502994297401622    
43.47826086956526    	-1.5935614909513425    	2.276319785610376200e-2	0.45754580655175636    
44.20289855072468    	-1.5935614909513425    	2.276319785610376200e-2	0.4647921833633506    
44.927536231884105    	-1.5935614909513425    	2.276319785610376200e-2	0.47203856017494483    
45.65217391304353    	-1.5935614909513425    	2.276319785610376200e-2	0.479284936986539    
46.37681159420295    	-1.5935614909513425    	2.276319785610376200e-2	0.48653131379813325    
47.10144927536237    	-1.5935614909513425    	2.276319785610376200e-2	0.4937776906097275    
47.82608695652179    	-1.5935614909513425    	2.276319785610376200e-2	0.5010240674213217    
48.55072463768121    	-1.5935614909513425    	2.276319785610376200e-2	0.5082704442329159    
49.275362318840635    	-1.5935614909513425    	2.276319785610376200e-2	0.5155168210445101    
50.    	-1.5935614909513425    	2.276319785610376200e-2	0.5227631978561038    

0.    	-1.5025008343255513    	0.    	0.    
0.7246376811594203    	-1.5025008343255513    	-5.96978637795948300e-2	-5.24514869680006300e-2
1.4492753623188406    	-1.5025008343255513    	-6.63355916771051700e-2	-5.184283805391675000e-2
2.1739130434782608    	-1.5025008343255513    	-6.77996223961401400e-2	-4.60604919613575300e-2
2.898550724637681    	-1.5025008343255513    	-6.81387309140154400e-2	-3.915322366763862600e-2
3.6231884057971016    	-1.5025008343255513    	-6.82180890661269600e-2	-3.198620500815594300e-2
4.3478260869565215    	-1.5025008343255513    	-6.82367042496556800e-2	-2.475844338009046400e-2
5.0724637681159415    	-1.5025008343255513    	-6.82410732480404100e-2	-1.75164355668809900e-2
5.797101449275361    	-1.5025008343255513    	-6.82420987876186200e-2	-1.027108429486500700e-2
6.521739130434781    	-1.5025008343255513    	-6.82423395208822700e-2	-3.0249482165344566000e-3
7.246376811594201    	-1.5025008343255513    	-6.8242396030564500e-2	4.221372085377511600e-3
7.971014492753621    	-1.5025008343255513    	-6.82424092956590800e-2	1.146773563187712700e-2
8.695652173913041    	-1.5025008343255513    	-6.82424124095113500e-2	1.87141093296190600e-2
9.420289855072461    	-1.5025008343255513    	-6.82424131404580500e-2	2.596048541026656500e-2
10.144927536231881    	-1.5025008343255513    	-6.82424133120407200e-2	3.320686205027811000e-2
10.869565217391301    	-1.5025008343255513    	-6.82424133523180800e-2	4.04532388215949330e-2
11.594202898550721    	-1.5025008343255513    	-6.82424133617728100e-2	4.7699615623734400e-2
12.318840579710141    	-1.5025008343255513    	-6.82424133639922200e-2	5.4945992433109200e-2
13.043478260869561    	-1.5025008343255513    	-6.8242413364513200e-2	6.21923692441824200e-2
13.768115942028981    	-1.5025008343255513    	-6.82424133646354900e-2	6.94387460556543100e-2
14.4927536231884    	-1.5025008343255513    	-6.82424133646641900e-2	7.66851228672198200e-2
15.21739130434782    	-1.5025008343255513    	-6.82424133646709400e-2	8.39314996788072900e-2
15.94202898550724    	-1.5025008343255513    	-6.82424133646725200e-2	9.1177876490399900e-2
16.66666666666666    	-1.5025008343255513    	-6.82424133646728900e-2	9.84242533019937100e-2
17.391304347826082    	-1.5025008343255513    	-6.82424133646729700e-2	0.10567063011358786    
18.115942028985504    	-1.5025008343255513    	-6.82424133646729800e-2	0.11291700692518206    
18.840579710144926    	-1.5025008343255513    	-6.824241336467300e-2	0.12016338373677625    
19.565217391304348    	-1.5025008343255513    	-6.824241336467300e-2	0.1274097605483705    
20.28985507246377    	-1.5025008343255513    	-6.824241336467300e-2	0.13465613735996468    
21.01449275362319    	-1.5025008343255513    	-6.824241336467300e-2	0.1419025141715589    
21.739130434782613    	-1.5025008343255513    	-6.824241336467300e-2	0.14914889098315315    
22.463768115942035    	-1.5025008343255513    	-6.824241336467300e-2	0.15639526779474733    
23.188405797101456    	-1.5025008343255513    	-6.824241336467300e-2	0.16364164460634156    
23.913043478260878    	-1.5025008343255513    	-6.824241336467300e-2	0.1708880214179358    
24.6376811594203    	-1.5025008343255513    	-6.824241336467300e-2	0.17813439822952998    
25.36231884057972    	-1.5025008343255513    	-6.824241336467300e-2	0.1853807750411242    
26.086956521739143    	-1.5025008343255513    	-6.824241336467300e-2	0.19262715185271845    
26.811594202898565    	-1.5025008343255513    	-6.824241336467300e-2	0.19987352866431263    
27.536231884057987    	-1.5025008343255513    	-6.824241336467300e-2	0.20711990547590686    
28.26086956521741    	-1.5025008343255513    	-6.824241336467300e-2	0.2143662822875011    
28.98550724637683    	-1.5025008343255513    	-6.824241336467300e-2	0.22161265909909528    
29.710144927536252    	-1.5025008343255513    	-6.824241336467300e-2	0.2288590359106895    
30.434782608695674    	-1.5025008343255513    	-6.824241336467300e-2	0.23610541272228375    
31.159420289855095    	-1.5025008343255513    	-6.824241336467300e-2	0.24335178953387793    
31.884057971014517    	-1.5025008343255513    	-6.824241336467300e-2	0.25059816634547216    
32.608695652173935    	-1.5025008343255513    	-6.824241336467300e-2	0.25784454315706634    
33.33333333333336    	-1.5025008343255513    	-6.824241336467300e-2	0.2650909199686606    
34.05797101449278    	-1.5025008343255513    	-6.824241336467300e-2	0.27233729678025476    
34.7826086956522    	-1.5025008343255513    	-6.824241336467300e-2	0.279583673591849    
35.50724637681162    	-1.5025008343255513    	-6.824241336467300e-2	0.2868300504034432    
36.231884057971044    	-1.5025008343255513    	-6.824241336467300e-2	0.2940764272150374    
36.956521739130466    	-1.5025008343255513    	-6.824241336467300e-2	0.30132280402663164    
37.68115942028989    	-1.5025008343255513    	-6.824241336467300e-2	0.3085691808382259    
38.40579710144931    	-1.5025008343255513    	-6.824241336467300e-2	0.3158155576498201    
39.13043478260873    	-1.5025008343255513    	-6.824241336467300e-2	0.3230619344614143    
39.85507246376815    	-1.5025008343255513    	-6.824241336467300e-2	0.3303083112730085    
40.579710144927574    	-1.5025008343255513    	-6.824241336467300e-2	0.33755468808460276    
41.304347826086996    	-1.5025008343255513    	-6.824241336467300e-2	0.34480106489619694    
42.02898550724642    	-1.5025008343255513    	-6.824241336467300e-2	0.3520474417077912    
42.75362318840584    	-1.5025008343255513    	-6.824241336467300e-2	0.3592938185193854    
43.47826086956526    	-1.5025008343255513    	-6.824241336467300e-2	0.3665401953309796    
44.20289855072468    	-1.5025008343255513    	-6.824241336467300e-2	0.3737865721425738    
44.927536231884105    	-1.5025008343255513    	-6.824241336467300e-2	0.38103294895416806    
45.65217391304353    	-1.5025008343255513    	-6.824241336467300e-2	0.38827932576576224    
46.37681159420295    	-1.5025008343255513    	-6.824241336467300e-2	0.3955257025773565    
47.10144927536237    	-1.5025008343255513    	-6.824241336467300e-2	0.4027720793889507    
47.82608695652179    	-1.5025008343255513    	-6.824241336467300e-2	0.4100184562005449    
48.55072463768121    	-1.5025008343255513    	-6.824241336467300e-2	0.4172648330121391    
49.275362318840635    	-1.5025008343255513    	-6.824241336467300e-2	0.42451120982373336    
50.    	-1.5025008343255513    	-6.824241336467300e-2	0.431757586635327    

0.    	-1.41144017769976    	0.    	0.    
0.7246376811594203    	-1.41144017769976    	-0.13881409779462062    	-0.1315677209830264    
1.4492753623188406    	-1.41144017769976    	-0.1542486569423472    	-0.1397559033191588    
2.1739130434782608    	-1.41144017769976    	-0.15765293459216012    	-0.13591380415737753    
2.898550724637681    	-1.41144017769976    	-0.15844145598946044    	-0.12945594874308364    
3.6231884057971016    	-1.41144017769976    	-0.15862598571281336    	-0.12239410165484235    
4.3478260869565215    	-1.41144017769976    	-0.15866927117971652    	-0.1151910103101513    
5.0724637681159415    	-1.41144017769976    	-0.15867943031323728    	-0.10795479263207786    
5.797101449275361    	-1.41144017769976    	-0.15868181497731554    	-0.10071080048456192    
6.521739130434781    	-1.41144017769976    	-0.15868237474895036    	-9.34649834446025500e-2
7.246376811594201    	-1.41144017769976    	-0.15868250614964144    	-8.62187380336994200e-2
7.971014492753621    	-1.41144017769976    	-0.158682536994667    	-7.89723920671307900e-2
8.695652173913041    	-1.41144017769976    	-0.15868254423523756    	-7.17260224961071400e-2
9.420289855072461    	-1.41144017769976    	-0.15868254593489142    	-6.44796473841668000e-2
10.144927536231881    	-1.41144017769976    	-0.15868254633386872    	-5.7233270971549900e-2
10.869565217391301    	-1.41144017769976    	-0.15868254642752477    	-4.99868942536117600e-2
11.594202898550721    	-1.41144017769976    	-0.15868254644950963    	-4.274051746400242500e-2
12.318840579710141    	-1.41144017769976    	-0.15868254645467036    	-3.54941406575689500e-2
13.043478260869561    	-1.41144017769976    	-0.1586825464558818    	-2.82477638471861900e-2
13.768115942028981    	-1.41144017769976    	-0.15868254645616617    	-2.100138703587636800e-2
14.4927536231884    	-1.41144017769976    	-0.15868254645623292    	-1.375501022434891300e-2
15.21739130434782    	-1.41144017769976    	-0.1586825464562486    	-6.508633412770387000e-3
15.94202898550724    	-1.41144017769976    	-0.15868254645625227    	7.3774339882015650000e-4
16.66666666666666    	-1.41144017769976    	-0.15868254645625313    	7.984120210413476000e-3
17.391304347826082    	-1.41144017769976    	-0.15868254645625332    	1.523049702200751600e-2
18.115942028985504    	-1.41144017769976    	-0.15868254645625338    	2.247687383360166800e-2
18.840579710144926    	-1.41144017769976    	-0.1586825464562534    	2.972325064519585000e-2
19.565217391304348    	-1.41144017769976    	-0.1586825464562534    	3.69696274567900830e-2
20.28985507246377    	-1.41144017769976    	-0.1586825464562534    	4.42160042683842900e-2
21.01449275362319    	-1.41144017769976    	-0.1586825464562534    	5.146238107997853000e-2
21.739130434782613    	-1.41144017769976    	-0.1586825464562534    	5.87087578915727300e-2
22.463768115942035    	-1.41144017769976    	-0.1586825464562534    	6.59551347031669400e-2
23.188405797101456    	-1.41144017769976    	-0.1586825464562534    	7.32015115147611800e-2
23.913043478260878    	-1.41144017769976    	-0.1586825464562534    	8.04478883263553900e-2
24.6376811594203    	-1.41144017769976    	-0.1586825464562534    	8.76942651379495900e-2
25.36231884057972    	-1.41144017769976    	-0.1586825464562534    	9.49406419495438200e-2
26.086956521739143    	-1.41144017769976    	-0.1586825464562534    	0.10218701876113806    
26.811594202898565    	-1.41144017769976    	-0.1586825464562534    	0.10943339557273224    
27.536231884057987    	-1.41144017769976    	-0.1586825464562534    	0.11667977238432647    
28.26086956521741    	-1.41144017769976    	-0.1586825464562534    	0.12392614919592071    
28.98550724637683    	-1.41144017769976    	-0.1586825464562534    	0.1311725260075149    
29.710144927536252    	-1.41144017769976    	-0.1586825464562534    	0.13841890281910912    
30.434782608695674    	-1.41144017769976    	-0.1586825464562534    	0.14566527963070336    
31.159420289855095    	-1.41144017769976    	-0.1586825464562534    	0.15291165644229754    
31.884057971014517    	-1.41144017769976    	-0.1586825464562534    	0.16015803325389177    
32.608695652173935    	-1.41144017769976    	-0.1586825464562534    	0.16740441006548595    
33.33333333333336    	-1.41144017769976    	-0.1586825464562534    	0.1746507868770802    
34.05797101449278    	-1.41144017769976    	-0.1586825464562534    	0.18189716368867437    
34.7826086956522    	-1.41144017769976    	-0.1586825464562534    	0.1891435405002686    
35.50724637681162    	-1.41144017769976    	-0.1586825464562534    	0.19638991731186284    
36.231884057971044    	-1.41144017769976    	-0.1586825464562534    	0.20363629412345702    
36.956521739130466    	-1.41144017769976    	-0.1586825464562534    	0.21088267093505125    
37.68115942028989    	-1.41144017769976    	-0.1586825464562534    	0.2181290477466455    
38.40579710144931    	-1.41144017769976    	-0.1586825464562534    	0.22537542455823972    
39.13043478260873    	-1.41144017769976    	-0.1586825464562534    	0.2326218013698339    
39.85507246376815    	-1.41144017769976    	-0.1586825464562534    	0.23986817818142814    
40.579710144927574    	-1.41144017769976    	-0.1586825464562534    	0.24711455499302237    
41.304347826086996    	-1.41144017769976    	-0.1586825464562534    	0.25436093180461655    
42.02898550724642    	-1.41144017769976    	-0.1586825464562534    	0.2616073086162108    
42.75362318840584    	-1.41144017769976    	-0.1586825464562534    	0.268853685427805    
43.47826086956526    	-1.41144017769976    	-0.1586825464562534    	0.2761000622393992    
44.20289855072468    	-1.41144017769976    	-0.1586825464562534    	0.28334643905099344    
44.927536231884105    	-1.41144017769976    	-0.1586825464562534    	0.2905928158625877    
45.65217391304353    	-1.41144017769976    	-0.1586825464562534    	0.29783919267418185    
46.37681159420295    	-1.41144017769976    	-0.1586825464562534    	0.3050855694857761    
47.10144927536237    	-1.41144017769976    	-0.1586825464562534    	0.3123319462973703    
47.82608695652179    	-1.41144017769976    	-0.1586825464562534    	0.3195783231089645    
48.55072463768121    	-1.41144017769976    	-0.1586825464562534    	0.32682469992055874    
49.275362318840635    	-1.41144017769976    	-0.1586825464562534    	0.33407107673215297    
50.    	-1.41144017769976    	-0.1586825464562534    	0.3413174535437466    

0.    	-1.3203795210739688    	0.    	0.    
0.7246376811594203    	-1.3203795210739688    	-0.21678007447763334    	-0.20953369766603913    
1.4492753623188406    	-1.3203795210739688    	-0.24088356925756535    	-0.22639081563437694    
2.1739130434782608    	-1.3203795210739688    	-0.24619988492141703    	-0.22446075448663444    
2.898550724637681    	-1.3203795210739688    	-0.24743128526150987    	-0.21844577801513307    
3.6231884057971016    	-1.3203795210739688    	-0.24771945748470126    	-0.21148757342673025    
4.3478260869565215    	-1.3203795210739688    	-0.24778705455796787    	-0.20430879368840266    
5.0724637681159415    	-1.3203795210739688    	-0.24780291964484485    	-0.19707828196368543    
5.797101449275361    	-1.3203795210739688    	-0.24780664367334557    	-0.18983562918059194    
6.521739130434781    	-1.3203795210739688    	-0.24780751784490748    	-0.18259012654055967    
7.246376811594201    	-1.3203795210739688    	-0.24780772304777987    	-0.17534395493183785    
7.971014492753621    	-1.3203795210739688    	-0.24780777121714487    	-0.16809762628960867    
8.695652173913041    	-1.3203795210739688    	-0.24780778252443605    	-0.16085126078530565    
9.420289855072461    	-1.3203795210739688    	-0.2478077851787132    	-0.1536048866279886    
10.144927536231881    	-1.3203795210739688    	-0.24780778580177912    	-0.1463585104394603    
10.869565217391301    	-1.3203795210739688    	-0.2478077859480378    	-0.1391121337741248    
11.594202898550721    	-1.3203795210739688    	-0.24780778598237063    	-0.13186575699686343    
12.318840579710141    	-1.3203795210739688    	-0.2478077859904299    	-0.1246193801933285    
13.043478260869561    	-1.3203795210739688    	-0.24780778599232176    	-0.11737300338362613    
13.768115942028981    	-1.3203795210739688    	-0.24780778599276582    	-0.11012662657247602    
14.4927536231884    	-1.3203795210739688    	-0.24780778599287007    	-0.10288024976098606    
15.21739130434782    	-1.3203795210739688    	-0.24780778599289455    	-9.56338729494163300e-2
15.94202898550724    	-1.3203795210739688    	-0.24780778599290032    	-8.8387496137827900e-2
16.66666666666666    	-1.3203795210739688    	-0.24780778599290165    	-8.11411193262350400e-2
17.391304347826082    	-1.3203795210739688    	-0.24780778599290196    	-7.38947425146411200e-2
18.115942028985504    	-1.3203795210739688    	-0.24780778599290204    	-6.664836570304700e-2
18.840579710144926    	-1.3203795210739688    	-0.24780778599290207    	-5.94019888914528200e-2
19.565217391304348    	-1.3203795210739688    	-0.24780778599290207    	-5.21556120798585800e-2
20.28985507246377    	-1.3203795210739688    	-0.24780778599290207    	-4.490923526826437500e-2
21.01449275362319    	-1.3203795210739688    	-0.24780778599290207    	-3.76628584566701400e-2
21.739130434782613    	-1.3203795210739688    	-0.24780778599290207    	-3.041648164507593000e-2
22.463768115942035    	-1.3203795210739688    	-0.24780778599290207    	-2.317010483348172500e-2
23.188405797101456    	-1.3203795210739688    	-0.24780778599290207    	-1.59237280218874900e-2
23.913043478260878    	-1.3203795210739688    	-0.24780778599290207    	-8.677351210293283000e-3
24.6376811594203    	-1.3203795210739688    	-0.24780778599290207    	-1.4309743986990753000e-3
25.36231884057972    	-1.3203795210739688    	-0.24780778599290207    	5.81540241289516000e-3
26.086956521739143    	-1.3203795210739688    	-0.24780778599290207    	1.306177922448939500e-2
26.811594202898565    	-1.3203795210739688    	-0.24780778599290207    	2.030815603608357400e-2
27.536231884057987    	-1.3203795210739688    	-0.24780778599290207    	2.75545328476778100e-2
28.26086956521741    	-1.3203795210739688    	-0.24780778599290207    	3.480090965927204500e-2
28.98550724637683    	-1.3203795210739688    	-0.24780778599290207    	4.204728647086622400e-2
29.710144927536252    	-1.3203795210739688    	-0.24780778599290207    	4.92936632824604600e-2
30.434782608695674    	-1.3203795210739688    	-0.24780778599290207    	5.654004009405469000e-2
31.159420289855095    	-1.3203795210739688    	-0.24780778599290207    	6.37864169056488800e-2
31.884057971014517    	-1.3203795210739688    	-0.24780778599290207    	7.10327937172431100e-2
32.608695652173935    	-1.3203795210739688    	-0.24780778599290207    	7.82791705288372800e-2
33.33333333333336    	-1.3203795210739688    	-0.24780778599290207    	8.55255473404315200e-2
34.05797101449278    	-1.3203795210739688    	-0.24780778599290207    	9.2771924152025710e-2
34.7826086956522    	-1.3203795210739688    	-0.24780778599290207    	0.10001830096361994    
35.50724637681162    	-1.3203795210739688    	-0.24780778599290207    	0.10726467777521417    
36.231884057971044    	-1.3203795210739688    	-0.24780778599290207    	0.11451105458680835    
36.956521739130466    	-1.3203795210739688    	-0.24780778599290207    	0.12175743139840259    
37.68115942028989    	-1.3203795210739688    	-0.24780778599290207    	0.12900380820999682    
38.40579710144931    	-1.3203795210739688    	-0.24780778599290207    	0.13625018502159106    
39.13043478260873    	-1.3203795210739688    	-0.24780778599290207    	0.14349656183318524    
39.85507246376815    	-1.3203795210739688    	-0.24780778599290207    	0.15074293864477947    
40.579710144927574    	-1.3203795210739688    	-0.24780778599290207    	0.1579893154563737    
41.304347826086996    	-1.3203795210739688    	-0.24780778599290207    	0.1652356922679679    
42.02898550724642    	-1.3203795210739688    	-0.24780778599290207    	0.17248206907956212    
42.75362318840584    	-1.3203795210739688    	-0.24780778599290207    	0.17972844589115636    
43.47826086956526    	-1.3203795210739688    	-0.24780778599290207    	0.18697482270275054    
44.20289855072468    	-1.3203795210739688    	-0.24780778599290207    	0.19422119951434477    
44.927536231884105    	-1.3203795210739688    	-0.24780778599290207    	0.201467576325939    
45.65217391304353    	-1.3203795210739688    	-0.24780778599290207    	0.2087139531375332    
46.37681159420295    	-1.3203795210739688    	-0.24780778599290207    	0.21596032994912742    
47.10144927536237    	-1.3203795210739688    	-0.24780778599290207    	0.22320670676072166    
47.82608695652179    	-1.3203795210739688    	-0.24780778599290207    	0.23045308357231584    
48.55072463768121    	-1.3203795210739688    	-0.24780778599290207    	0.23769946038391007    
49.275362318840635    	-1.3203795210739688    	-0.24780778599290207    	0.2449458371955043    
50.    	-1.3203795210739688    	-0.24780778599290207    	0.2521922140070979    

0.    	-1.2293188644481776    	0.    	0.    
0.7246376811594203    	-1.2293188644481776    	-0.29294974319147166    	-0.2857033663798775    
1.4492753623188406    	-1.2293188644481776    	-0.32552244445478173    	-0.3110296908315933    
2.1739130434782608    	-1.2293188644481776    	-0.33270674546677736    	-0.31096761503199477    
2.898550724637681    	-1.2293188644481776    	-0.33437082097863124    	-0.3053853137322544    
3.6231884057971016    	-1.2293188644481776    	-0.33476024781586367    	-0.29852836375789266    
4.3478260869565215    	-1.2293188644481776    	-0.33485159636485584    	-0.29137333549529065    
5.0724637681159415    	-1.2293188644481776    	-0.33487303594198264    	-0.2841483982608232    
5.797101449275361    	-1.2293188644481776    	-0.33487806847643287    	-0.27690705398367926    
6.521739130434781    	-1.2293188644481776    	-0.334879249804261    	-0.2696618584999132    
7.246376811594201    	-1.2293188644481776    	-0.3348795271089391    	-0.2624157589929971    
7.971014492753621    	-1.2293188644481776    	-0.33487959220349695    	-0.25516944727596075    
8.695652173913041    	-1.2293188644481776    	-0.334879607483813    	-0.24792308574468258    
9.420289855072461    	-1.2293188644481776    	-0.3348796110707193    	-0.24067671251999467    
10.144927536231881    	-1.2293188644481776    	-0.3348796119127109    	-0.23343033655039205    
10.869565217391301    	-1.2293188644481776    	-0.3348796121103602    	-0.2261839599364472    
11.594202898550721    	-1.2293188644481776    	-0.33487961215675655    	-0.21893758317124934    
12.318840579710141    	-1.2293188644481776    	-0.33487961216764756    	-0.21169120637054614    
13.043478260869561    	-1.2293188644481776    	-0.3348796121702042    	-0.20444482956150856    
13.768115942028981    	-1.2293188644481776    	-0.33487961217080425    	-0.19719845275051445    
14.4927536231884    	-1.2293188644481776    	-0.33487961217094514    	-0.18995207593906113    
15.21739130434782    	-1.2293188644481776    	-0.3348796121709782    	-0.1827056991275    
15.94202898550724    	-1.2293188644481776    	-0.334879612170986    	-0.17545932231591357    
16.66666666666666    	-1.2293188644481776    	-0.33487961217098783    	-0.16821294550432123    
17.391304347826082    	-1.2293188644481776    	-0.3348796121709882    	-0.16096656869272738    
18.115942028985504    	-1.2293188644481776    	-0.33487961217098833    	-0.15372019188113328    
18.840579710144926    	-1.2293188644481776    	-0.3348796121709884    	-0.14647381506953913    
19.565217391304348    	-1.2293188644481776    	-0.3348796121709884    	-0.1392274382579449    
20.28985507246377    	-1.2293188644481776    	-0.3348796121709884    	-0.1319810614463507    
21.01449275362319    	-1.2293188644481776    	-0.3348796121709884    	-0.12473468463475645    
21.739130434782613    	-1.2293188644481776    	-0.3348796121709884    	-0.11748830782316225    
22.463768115942035    	-1.2293188644481776    	-0.3348796121709884    	-0.11024193101156804    
23.188405797101456    	-1.2293188644481776    	-0.3348796121709884    	-0.1029955541999738    
23.913043478260878    	-1.2293188644481776    	-0.3348796121709884    	-9.5749177388379600e-2
24.6376811594203    	-1.2293188644481776    	-0.3348796121709884    	-8.85028005767853900e-2
25.36231884057972    	-1.2293188644481776    	-0.3348796121709884    	-8.12564237651911500e-2
26.086956521739143    	-1.2293188644481776    	-0.3348796121709884    	-7.40100469535969200e-2
26.811594202898565    	-1.2293188644481776    	-0.3348796121709884    	-6.67636701420027400e-2
27.536231884057987    	-1.2293188644481776    	-0.3348796121709884    	-5.951729333040850000e-2
28.26086956521741    	-1.2293188644481776    	-0.3348796121709884    	-5.22709165188142700e-2
28.98550724637683    	-1.2293188644481776    	-0.3348796121709884    	-4.50245397072200900e-2
29.710144927536252    	-1.2293188644481776    	-0.3348796121709884    	-3.777816289562585500e-2
30.434782608695674    	-1.2293188644481776    	-0.3348796121709884    	-3.05317860840316200e-2
31.159420289855095    	-1.2293188644481776    	-0.3348796121709884    	-2.32854092724374430e-2
31.884057971014517    	-1.2293188644481776    	-0.3348796121709884    	-1.603903246084320600e-2
32.608695652173935    	-1.2293188644481776    	-0.3348796121709884    	-8.792655649249026000e-3
33.33333333333336    	-1.2293188644481776    	-0.3348796121709884    	-1.546278837654791000e-3
34.05797101449278    	-1.2293188644481776    	-0.3348796121709884    	5.700097973939389000e-3
34.7826086956522    	-1.2293188644481776    	-0.3348796121709884    	1.294647478553362400e-2
35.50724637681162    	-1.2293188644481776    	-0.3348796121709884    	2.01928515971278620e-2
36.231884057971044    	-1.2293188644481776    	-0.3348796121709884    	2.74392284087220400e-2
36.956521739130466    	-1.2293188644481776    	-0.3348796121709884    	3.46856052203162730e-2
37.68115942028989    	-1.2293188644481776    	-0.3348796121709884    	4.19319820319105100e-2
38.40579710144931    	-1.2293188644481776    	-0.3348796121709884    	4.917835884350474400e-2
39.13043478260873    	-1.2293188644481776    	-0.3348796121709884    	5.64247356550989200e-2
39.85507246376815    	-1.2293188644481776    	-0.3348796121709884    	6.36711124666931600e-2
40.579710144927574    	-1.2293188644481776    	-0.3348796121709884    	7.0917489278287390e-2
41.304347826086996    	-1.2293188644481776    	-0.3348796121709884    	7.81638660898815700e-2
42.02898550724642    	-1.2293188644481776    	-0.3348796121709884    	8.54102429014758100e-2
42.75362318840584    	-1.2293188644481776    	-0.3348796121709884    	9.26566197130700400e-2
43.47826086956526    	-1.2293188644481776    	-0.3348796121709884    	9.99029965246642200e-2
44.20289855072468    	-1.2293188644481776    	-0.3348796121709884    	0.10714937333625846    
44.927536231884105    	-1.2293188644481776    	-0.3348796121709884    	0.11439575014785269    
45.65217391304353    	-1.2293188644481776    	-0.3348796121709884    	0.12164212695944687    
46.37681159420295    	-1.2293188644481776    	-0.3348796121709884    	0.1288885037710411    
47.10144927536237    	-1.2293188644481776    	-0.3348796121709884    	0.13613488058263534    
47.82608695652179    	-1.2293188644481776    	-0.3348796121709884    	0.14338125739422952    
48.55072463768121    	-1.2293188644481776    	-0.3348796121709884    	0.15062763420582376    
49.275362318840635    	-1.2293188644481776    	-0.3348796121709884    	0.157874011017418    
50.    	-1.2293188644481776    	-0.3348796121709884    	0.16512038782901162    

0.    	-1.1382582078223864    	0.    	0.    
0.7246376811594203    	-1.1382582078223864    	-0.3666919380725304    	-0.35944556126093624    
1.4492753623188406    	-1.1382582078223864    	-0.40746393815820403    	-0.3929711845350156    
2.1739130434782608    	-1.1382582078223864    	-0.41645669313755646    	-0.39471756270277386    
2.898550724637681    	-1.1382582078223864    	-0.41853965476740124    	-0.3895541475210244    
3.6231884057971016    	-1.1382582078223864    	-0.4190271093052565    	-0.3827952252472855    
4.3478260869565215    	-1.1382582078223864    	-0.4191414523871283    	-0.3756631915175631    
5.0724637681159415    	-1.1382582078223864    	-0.41916828879941676    	-0.36844365111825733    
5.797101449275361    	-1.1382582078223864    	-0.41917458813865105    	-0.36120357364589745    
6.521739130434781    	-1.1382582078223864    	-0.41917606683389097    	-0.3539586755295432    
7.246376811594201    	-1.1382582078223864    	-0.4191764139425409    	-0.3467126458265989    
7.971014492753621    	-1.1382582078223864    	-0.41917649542289764    	-0.33946635049536145    
8.695652173913041    	-1.1382582078223864    	-0.419176514549621    	-0.3322199928104906    
9.420289855072461    	-1.1382582078223864    	-0.4191765190394342    	-0.3249736204887096    
10.144927536231881    	-1.1382582078223864    	-0.41917652009337447    	-0.3177272447310556    
10.869565217391301    	-1.1382582078223864    	-0.41917652034077674    	-0.3104808681668637    
11.594202898550721    	-1.1382582078223864    	-0.419176520398852    	-0.3032344914133448    
12.318840579710141    	-1.1382582078223864    	-0.4191765204124846    	-0.2959881146153832    
13.043478260869561    	-1.1382582078223864    	-0.41917652041568476    	-0.28874173780698914    
13.768115942028981    	-1.1382582078223864    	-0.4191765204164359    	-0.2814953609961461    
14.4927536231884    	-1.1382582078223864    	-0.41917652041661224    	-0.2742489841847282    
15.21739130434782    	-1.1382582078223864    	-0.41917652041665365    	-0.26700260737317544    
15.94202898550724    	-1.1382582078223864    	-0.41917652041666337    	-0.2597562305615909    
16.66666666666666    	-1.1382582078223864    	-0.41917652041666564    	-0.252509853749999    
17.391304347826082    	-1.1382582078223864    	-0.4191765204166662    	-0.24526347693840536    
18.115942028985504    	-1.1382582078223864    	-0.4191765204166663    	-0.23801710012681127    
18.840579710144926    	-1.1382582078223864    	-0.41917652041666636    	-0.2307707233152171    
19.565217391304348    	-1.1382582078223864    	-0.41917652041666636    	-0.22352434650362288    
20.28985507246377    	-1.1382582078223864    	-0.41917652041666636    	-0.21627796969202867    
21.01449275362319    	-1.1382582078223864    	-0.41917652041666636    	-0.20903159288043444    
21.739130434782613    	-1.1382582078223864    	-0.41917652041666636    	-0.20178521606884023    
22.463768115942035    	-1.1382582078223864    	-0.41917652041666636    	-0.19453883925724602    
23.188405797101456    	-1.1382582078223864    	-0.41917652041666636    	-0.1872924624456518    
23.913043478260878    	-1.1382582078223864    	-0.41917652041666636    	-0.18004608563405758    
24.6376811594203    	-1.1382582078223864    	-0.41917652041666636    	-0.17279970882246337    
25.36231884057972    	-1.1382582078223864    	-0.41917652041666636    	-0.16555333201086914    
26.086956521739143    	-1.1382582078223864    	-0.41917652041666636    	-0.1583069551992749    
26.811594202898565    	-1.1382582078223864    	-0.41917652041666636    	-0.15106057838768072    
27.536231884057987    	-1.1382582078223864    	-0.41917652041666636    	-0.1438142015760865    
28.26086956521741    	-1.1382582078223864    	-0.41917652041666636    	-0.13656782476449225    
28.98550724637683    	-1.1382582078223864    	-0.41917652041666636    	-0.12932144795289807    
29.710144927536252    	-1.1382582078223864    	-0.41917652041666636    	-0.12207507114130384    
30.434782608695674    	-1.1382582078223864    	-0.41917652041666636    	-0.1148286943297096    
31.159420289855095    	-1.1382582078223864    	-0.41917652041666636    	-0.10758231751811542    
31.884057971014517    	-1.1382582078223864    	-0.41917652041666636    	-0.10033594070652119    
32.608695652173935    	-1.1382582078223864    	-0.41917652041666636    	-9.30895638949270100e-2
33.33333333333336    	-1.1382582078223864    	-0.41917652041666636    	-8.58431870833327700e-2
34.05797101449278    	-1.1382582078223864    	-0.41917652041666636    	-7.85968102717385900e-2
34.7826086956522    	-1.1382582078223864    	-0.41917652041666636    	-7.13504334601443600e-2
35.50724637681162    	-1.1382582078223864    	-0.41917652041666636    	-6.41040566485501200e-2
36.231884057971044    	-1.1382582078223864    	-0.41917652041666636    	-5.68576798369559400e-2
36.956521739130466    	-1.1382582078223864    	-0.41917652041666636    	-4.96113030253617100e-2
37.68115942028989    	-1.1382582078223864    	-0.41917652041666636    	-4.23649262137674730e-2
38.40579710144931    	-1.1382582078223864    	-0.41917652041666636    	-3.51185494021732400e-2
39.13043478260873    	-1.1382582078223864    	-0.41917652041666636    	-2.78721725905790600e-2
39.85507246376815    	-1.1382582078223864    	-0.41917652041666636    	-2.062579577898482300e-2
40.579710144927574    	-1.1382582078223864    	-0.41917652041666636    	-1.337941896739058800e-2
41.304347826086996    	-1.1382582078223864    	-0.41917652041666636    	-6.133042155796409000e-3
42.02898550724642    	-1.1382582078223864    	-0.41917652041666636    	1.1133346557978263000e-3
42.75362318840584    	-1.1382582078223864    	-0.41917652041666636    	8.359711467392061000e-3
43.47826086956526    	-1.1382582078223864    	-0.41917652041666636    	1.560608827898624000e-2
44.20289855072468    	-1.1382582078223864    	-0.41917652041666636    	2.285246509058047600e-2
44.927536231884105    	-1.1382582078223864    	-0.41917652041666636    	3.00988419021747100e-2
45.65217391304353    	-1.1382582078223864    	-0.41917652041666636    	3.73452187137688900e-2
46.37681159420295    	-1.1382582078223864    	-0.41917652041666636    	4.459159552536312600e-2
47.10144927536237    	-1.1382582078223864    	-0.41917652041666636    	5.18379723369573600e-2
47.82608695652179    	-1.1382582078223864    	-0.41917652041666636    	5.90843491485515400e-2
48.55072463768121    	-1.1382582078223864    	-0.41917652041666636    	6.63307259601457800e-2
49.275362318840635    	-1.1382582078223864    	-0.41917652041666636    	7.35771027717400100e-2
50.    	-1.1382582078223864    	-0.41917652041666636    	8.08234795833336400e-2

0.    	-1.0471975511965952    	0.    	0.    
0.7246376811594203    	-1.0471975511965952    	-0.43739560806988426    	-0.4301492312582901    
1.4492753623188406    	-1.0471975511965952    	-0.4860290573446026    	-0.4715363037214142    
2.1739130434782608    	-1.0471975511965952    	-0.4967557494914022    	-0.4750166190566196    
2.898550724637681    	-1.0471975511965952    	-0.4992403371631715    	-0.4702548299167947    
3.6231884057971016    	-1.0471975511965952    	-0.4998217801998315    	-0.46358989614186047    
4.3478260869565215    	-1.0471975511965952    	-0.4999581703317956    	-0.4564799094622304    
5.0724637681159415    	-1.0471975511965952    	-0.49999018120428174    	-0.4492655435231223    
5.797101449275361    	-1.0471975511965952    	-0.4999976951499913    	-0.4420266806572377    
6.521739130434781    	-1.0471975511965952    	-0.4999994589597086    	-0.43478206765536076    
7.246376811594201    	-1.0471975511965952    	-0.49999987299607873    	-0.4275361048801367    
7.971014492753621    	-1.0471975511965952    	-0.49999997018706244    	-0.42028982525952624    
8.695652173913041    	-1.0471975511965952    	-0.4999999930017031    	-0.4130434712625727    
9.420289855072461    	-1.0471975511965952    	-0.4999999983572192    	-0.4057970998064946    
10.144927536231881    	-1.0471975511965952    	-0.4999999996143748    	-0.39855072425205595    
10.869565217391301    	-1.0471975511965952    	-0.4999999999094799    	-0.3913043477355669    
11.594202898550721    	-1.0471975511965952    	-0.499999999978753    	-0.3840579709932458    
12.318840579710141    	-1.0471975511965952    	-0.49999999999501415    	-0.37681159419791277    
13.043478260869561    	-1.0471975511965952    	-0.4999999999988313    	-0.3695652173901357    
13.768115942028981    	-1.0471975511965952    	-0.49999999999972733    	-0.36231884057943753    
14.4927536231884    	-1.0471975511965952    	-0.49999999999993766    	-0.3550724637680537    
15.21739130434782    	-1.0471975511965952    	-0.49999999999998707    	-0.34782608695650885    
15.94202898550724    	-1.0471975511965952    	-0.49999999999999867    	-0.3405797101449263    
16.66666666666666    	-1.0471975511965952    	-0.5000000000000013    	-0.3333333333333347    
17.391304347826082    	-1.0471975511965952    	-0.500000000000002    	-0.32608695652174113    
18.115942028985504    	-1.0471975511965952    	-0.5000000000000021    	-0.31884057971014707    
18.840579710144926    	-1.0471975511965952    	-0.5000000000000022    	-0.311594202898553    
19.565217391304348    	-1.0471975511965952    	-0.5000000000000022    	-0.30434782608695876    
20.28985507246377    	-1.0471975511965952    	-0.5000000000000022    	-0.2971014492753645    
21.01449275362319    	-1.0471975511965952    	-0.5000000000000022    	-0.2898550724637703    
21.739130434782613    	-1.0471975511965952    	-0.5000000000000022    	-0.28260869565217606    
22.463768115942035    	-1.0471975511965952    	-0.5000000000000022    	-0.2753623188405819    
23.188405797101456    	-1.0471975511965952    	-0.5000000000000022    	-0.26811594202898764    
23.913043478260878    	-1.0471975511965952    	-0.5000000000000022    	-0.26086956521739346    
24.6376811594203    	-1.0471975511965952    	-0.5000000000000022    	-0.2536231884057992    
25.36231884057972    	-1.0471975511965952    	-0.5000000000000022    	-0.246376811594205    
26.086956521739143    	-1.0471975511965952    	-0.5000000000000022    	-0.23913043478261076    
26.811594202898565    	-1.0471975511965952    	-0.5000000000000022    	-0.23188405797101658    
27.536231884057987    	-1.0471975511965952    	-0.5000000000000022    	-0.22463768115942234    
28.26086956521741    	-1.0471975511965952    	-0.5000000000000022    	-0.2173913043478281    
28.98550724637683    	-1.0471975511965952    	-0.5000000000000022    	-0.21014492753623393    
29.710144927536252    	-1.0471975511965952    	-0.5000000000000022    	-0.2028985507246397    
30.434782608695674    	-1.0471975511965952    	-0.5000000000000022    	-0.19565217391304546    
31.159420289855095    	-1.0471975511965952    	-0.5000000000000022    	-0.18840579710145128    
31.884057971014517    	-1.0471975511965952    	-0.5000000000000022    	-0.18115942028985704    
32.608695652173935    	-1.0471975511965952    	-0.5000000000000022    	-0.17391304347826286    
33.33333333333336    	-1.0471975511965952    	-0.5000000000000022    	-0.16666666666666863    
34.05797101449278    	-1.0471975511965952    	-0.5000000000000022    	-0.15942028985507445    
34.7826086956522    	-1.0471975511965952    	-0.5000000000000022    	-0.1521739130434802    
35.50724637681162    	-1.0471975511965952    	-0.5000000000000022    	-0.14492753623188598    
36.231884057971044    	-1.0471975511965952    	-0.5000000000000022    	-0.1376811594202918    
36.956521739130466    	-1.0471975511965952    	-0.5000000000000022    	-0.13043478260869756    
37.68115942028989    	-1.0471975511965952    	-0.5000000000000022    	-0.12318840579710333    
38.40579710144931    	-1.0471975511965952    	-0.5000000000000022    	-0.1159420289855091    
39.13043478260873    	-1.0471975511965952    	-0.5000000000000022    	-0.10869565217391491    
39.85507246376815    	-1.0471975511965952    	-0.5000000000000022    	-0.10144927536232068    
40.579710144927574    	-1.0471975511965952    	-0.5000000000000022    	-9.42028985507264400e-2
41.304347826086996    	-1.0471975511965952    	-0.5000000000000022    	-8.69565217391322600e-2
42.02898550724642    	-1.0471975511965952    	-0.5000000000000022    	-7.97101449275380300e-2
42.75362318840584    	-1.0471975511965952    	-0.5000000000000022    	-7.2463768115943790e-2
43.47826086956526    	-1.0471975511965952    	-0.5000000000000022    	-6.52173913043496100e-2
44.20289855072468    	-1.0471975511965952    	-0.5000000000000022    	-5.79710144927553800e-2
44.927536231884105    	-1.0471975511965952    	-0.5000000000000022    	-5.072463768116114000e-2
45.65217391304353    	-1.0471975511965952    	-0.5000000000000022    	-4.347826086956696500e-2
46.37681159420295    	-1.0471975511965952    	-0.5000000000000022    	-3.62318840579727300e-2
47.10144927536237    	-1.0471975511965952    	-0.5000000000000022    	-2.898550724637849500e-2
47.82608695652179    	-1.0471975511965952    	-0.5000000000000022    	-2.173913043478431200e-2
48.55072463768121    	-1.0471975511965952    	-0.5000000000000022    	-1.44927536231900800e-2
49.275362318840635    	-1.0471975511965952    	-0.5000000000000022    	-7.246376811595845000e-3
50.    	-1.0471975511965952    	-0.5000000000000022    	-2.220446049250313000000000000000e-15

0.    	-0.9561368945708041    	0.    	0.    
0.7246376811594203    	-0.9561368945708041    	-0.5044748803067376    	-0.4972285034951434    
1.4492753623188406    	-0.9561368945708041    	-0.5605667866933408    	-0.5460740330701525    
2.1739130434782608    	-0.9561368945708041    	-0.5729385312582277    	-0.5511994008234451    
2.898550724637681    	-0.9561368945708041    	-0.5758041568959847    	-0.5468186496496079    
3.6231884057971016    	-0.9561368945708041    	-0.5764747704113298    	-0.5402428863533587    
4.3478260869565215    	-0.9561368945708041    	-0.5766320774217986    	-0.5331538165522334    
5.0724637681159415    	-0.9561368945708041    	-0.5766689975023115    	-0.5259443598211521    
5.797101449275361    	-0.9561368945708041    	-0.5766776637915758    	-0.5187066492988222    
6.521739130434781    	-0.9561368945708041    	-0.5766796981002876    	-0.5114623067959398    
7.246376811594201    	-0.9561368945708041    	-0.5766801756335421    	-0.5042164075176001    
7.971014492753621    	-0.9561368945708041    	-0.5766802877297977    	-0.49697014280226154    
8.695652173913041    	-0.9561368945708041    	-0.5766803140433064    	-0.489723792304176    
9.420289855072461    	-0.9561368945708041    	-0.5766803202201479    	-0.4824774216694233    
10.144927536231881    	-0.9561368945708041    	-0.5766803216701017    	-0.4752310463077829    
10.869565217391301    	-0.9561368945708041    	-0.5766803220104644    	-0.46798466983655135    
11.594202898550721    	-0.9561368945708041    	-0.5766803220903611    	-0.4607382931048539    
12.318840579710141    	-0.9561368945708041    	-0.5766803221091161    	-0.4534919163120147    
13.043478260869561    	-0.9561368945708041    	-0.5766803221135187    	-0.4462455395048231    
13.768115942028981    	-0.9561368945708041    	-0.5766803221145521    	-0.4389991626942623    
14.4927536231884    	-0.9561368945708041    	-0.5766803221147947    	-0.43175278588291066    
15.21739130434782    	-0.9561368945708041    	-0.5766803221148518    	-0.42450640907137355    
15.94202898550724    	-0.9561368945708041    	-0.5766803221148651    	-0.4172600322597927    
16.66666666666666    	-0.9561368945708041    	-0.5766803221148682    	-0.41001365544820156    
17.391304347826082    	-0.9561368945708041    	-0.576680322114869    	-0.4027672786366081    
18.115942028985504    	-0.9561368945708041    	-0.5766803221148691    	-0.39552090182501404    
18.840579710144926    	-0.9561368945708041    	-0.5766803221148692    	-0.38827452501341997    
19.565217391304348    	-0.9561368945708041    	-0.5766803221148692    	-0.38102814820182573    
20.28985507246377    	-0.9561368945708041    	-0.5766803221148692    	-0.3737817713902315    
21.01449275362319    	-0.9561368945708041    	-0.5766803221148692    	-0.36653539457863726    
21.739130434782613    	-0.9561368945708041    	-0.5766803221148692    	-0.35928901776704303    
22.463768115942035    	-0.9561368945708041    	-0.5766803221148692    	-0.35204264095544885    
23.188405797101456    	-0.9561368945708041    	-0.5766803221148692    	-0.3447962641438546    
23.913043478260878    	-0.9561368945708041    	-0.5766803221148692    	-0.33754988733226043    
24.6376811594203    	-0.9561368945708041    	-0.5766803221148692    	-0.3303035105206662    
25.36231884057972    	-0.9561368945708041    	-0.5766803221148692    	-0.32305713370907196    
26.086956521739143    	-0.9561368945708041    	-0.5766803221148692    	-0.31581075689747773    
26.811594202898565    	-0.9561368945708041    	-0.5766803221148692    	-0.30856438008588355    
27.536231884057987    	-0.9561368945708041    	-0.5766803221148692    	-0.3013180032742893    
28.26086956521741    	-0.9561368945708041    	-0.5766803221148692    	-0.2940716264626951    
28.98550724637683    	-0.9561368945708041    	-0.5766803221148692    	-0.2868252496511009    
29.710144927536252    	-0.9561368945708041    	-0.5766803221148692    	-0.27957887283950666    
30.434782608695674    	-0.9561368945708041    	-0.5766803221148692    	-0.27233249602791243    
31.159420289855095    	-0.9561368945708041    	-0.5766803221148692    	-0.26508611921631825    
31.884057971014517    	-0.9561368945708041    	-0.5766803221148692    	-0.257839742404724    
32.608695652173935    	-0.9561368945708041    	-0.5766803221148692    	-0.25059336559312984    
33.33333333333336    	-0.9561368945708041    	-0.5766803221148692    	-0.2433469887815356    
34.05797101449278    	-0.9561368945708041    	-0.5766803221148692    	-0.23610061196994142    
34.7826086956522    	-0.9561368945708041    	-0.5766803221148692    	-0.22885423515834719    
35.50724637681162    	-0.9561368945708041    	-0.5766803221148692    	-0.22160785834675295    
36.231884057971044    	-0.9561368945708041    	-0.5766803221148692    	-0.21436148153515877    
36.956521739130466    	-0.9561368945708041    	-0.5766803221148692    	-0.20711510472356454    
37.68115942028989    	-0.9561368945708041    	-0.5766803221148692    	-0.1998687279119703    
38.40579710144931    	-0.9561368945708041    	-0.5766803221148692    	-0.19262235110037607    
39.13043478260873    	-0.9561368945708041    	-0.5766803221148692    	-0.1853759742887819    
39.85507246376815    	-0.9561368945708041    	-0.5766803221148692    	-0.17812959747718765    
40.579710144927574    	-0.9561368945708041    	-0.5766803221148692    	-0.17088322066559342    
41.304347826086996    	-0.9561368945708041    	-0.5766803221148692    	-0.16363684385399924    
42.02898550724642    	-0.9561368945708041    	-0.5766803221148692    	-0.156390467042405    
42.75362318840584    	-0.9561368945708041    	-0.5766803221148692    	-0.14914409023081077    
43.47826086956526    	-0.9561368945708041    	-0.5766803221148692    	-0.1418977134192166    
44.20289855072468    	-0.9561368945708041    	-0.5766803221148692    	-0.13465133660762235    
44.927536231884105    	-0.9561368945708041    	-0.5766803221148692    	-0.12740495979602812    
45.65217391304353    	-0.9561368945708041    	-0.5766803221148692    	-0.12015858298443394    
46.37681159420295    	-0.9561368945708041    	-0.5766803221148692    	-0.1129122061728397    
47.10144927536237    	-0.9561368945708041    	-0.5766803221148692    	-0.10566582936124547    
47.82608695652179    	-0.9561368945708041    	-0.5766803221148692    	-9.84194525496512900e-2
48.55072463768121    	-0.9561368945708041    	-0.5766803221148692    	-9.11730757380570500e-2
49.275362318840635    	-0.9561368945708041    	-0.5766803221148692    	-8.39266989264628200e-2
50.    	-0.9561368945708041    	-0.5766803221148692    	-7.66803221148691900e-2

0.    	-0.865076237945013    	0.    	0.    
0.7246376811594203    	-0.865076237945013    	-0.5673739148075956    	-0.5601275379960013    
1.4492753623188406    	-0.865076237945013    	-0.6304594831043511    	-0.6159667294811627    
2.1739130434782608    	-0.865076237945013    	-0.644373763915541    	-0.6226346334807584    
2.898550724637681    	-0.865076237945013    	-0.6475966820427601    	-0.6186111747963833    
3.6231884057971016    	-0.865076237945013    	-0.6483509091220011    	-0.61211902506403    
4.3478260869565215    	-0.865076237945013    	-0.6485278295155439    	-0.6050495686459787    
5.0724637681159415    	-0.865076237945013    	-0.648569352872669    	-0.5978447151915096    
5.797101449275361    	-0.865076237945013    	-0.6485790996938859    	-0.5906080852011323    
6.521739130434781    	-0.865076237945013    	-0.6485813876446697    	-0.5833639963403219    
7.246376811594201    	-0.865076237945013    	-0.6485819247178177    	-0.5761181566018757    
7.971014492753621    	-0.865076237945013    	-0.6485820507904803    	-0.568871905862944    
8.695652173913041    	-0.865076237945013    	-0.6485820803848149    	-0.5616255586456845    
9.420289855072461    	-0.865076237945013    	-0.6485820873317986    	-0.554379188781074    
10.144927536231881    	-0.865076237945013    	-0.6485820889625358    	-0.5471328136002169    
10.869565217391301    	-0.865076237945013    	-0.6485820893453356    	-0.5398864371714226    
11.594202898550721    	-0.865076237945013    	-0.6485820894351941    	-0.5326400604496869    
12.318840579710141    	-0.865076237945013    	-0.6485820894562875    	-0.525393683659186    
13.043478260869561    	-0.865076237945013    	-0.648582089461239    	-0.5181473068525433    
13.768115942028981    	-0.865076237945013    	-0.6485820894624013    	-0.5109009300421115    
14.4927536231884    	-0.865076237945013    	-0.6485820894626741    	-0.5036545532307901    
15.21739130434782    	-0.865076237945013    	-0.6485820894627382    	-0.49640817641926    
15.94202898550724    	-0.865076237945013    	-0.6485820894627532    	-0.4891617996076808    
16.66666666666666    	-0.865076237945013    	-0.6485820894627568    	-0.4819154227960901    
17.391304347826082    	-0.865076237945013    	-0.6485820894627575    	-0.47466904598449666    
18.115942028985504    	-0.865076237945013    	-0.6485820894627577    	-0.4674226691729027    
18.840579710144926    	-0.865076237945013    	-0.6485820894627579    	-0.46017629236130864    
19.565217391304348    	-0.865076237945013    	-0.6485820894627579    	-0.4529299155497144    
20.28985507246377    	-0.865076237945013    	-0.6485820894627579    	-0.44568353873812017    
21.01449275362319    	-0.865076237945013    	-0.6485820894627579    	-0.43843716192652593    
21.739130434782613    	-0.865076237945013    	-0.6485820894627579    	-0.4311907851149317    
22.463768115942035    	-0.865076237945013    	-0.6485820894627579    	-0.4239444083033375    
23.188405797101456    	-0.865076237945013    	-0.6485820894627579    	-0.4166980314917433    
23.913043478260878    	-0.865076237945013    	-0.6485820894627579    	-0.4094516546801491    
24.6376811594203    	-0.865076237945013    	-0.6485820894627579    	-0.40220527786855487    
25.36231884057972    	-0.865076237945013    	-0.6485820894627579    	-0.39495890105696063    
26.086956521739143    	-0.865076237945013    	-0.6485820894627579    	-0.3877125242453664    
26.811594202898565    	-0.865076237945013    	-0.6485820894627579    	-0.3804661474337722    
27.536231884057987    	-0.865076237945013    	-0.6485820894627579    	-0.373219770622178    
28.26086956521741    	-0.865076237945013    	-0.6485820894627579    	-0.36597339381058375    
28.98550724637683    	-0.865076237945013    	-0.6485820894627579    	-0.35872701699898957    
29.710144927536252    	-0.865076237945013    	-0.6485820894627579    	-0.35148064018739533    
30.434782608695674    	-0.865076237945013    	-0.6485820894627579    	-0.3442342633758011    
31.159420289855095    	-0.865076237945013    	-0.6485820894627579    	-0.3369878865642069    
31.884057971014517    	-0.865076237945013    	-0.6485820894627579    	-0.3297415097526127    
32.608695652173935    	-0.865076237945013    	-0.6485820894627579    	-0.3224951329410185    
33.33333333333336    	-0.865076237945013    	-0.6485820894627579    	-0.31524875612942427    
34.05797101449278    	-0.865076237945013    	-0.6485820894627579    	-0.3080023793178301    
34.7826086956522    	-0.865076237945013    	-0.6485820894627579    	-0.30075600250623585    
35.50724637681162    	-0.865076237945013    	-0.6485820894627579    	-0.2935096256946416    
36.231884057971044    	-0.865076237945013    	-0.6485820894627579    	-0.28626324888304744    
36.956521739130466    	-0.865076237945013    	-0.6485820894627579    	-0.2790168720714532    
37.68115942028989    	-0.865076237945013    	-0.6485820894627579    	-0.27177049525985897    
38.40579710144931    	-0.865076237945013    	-0.6485820894627579    	-0.26452411844826473    
39.13043478260873    	-0.865076237945013    	-0.6485820894627579    	-0.25727774163667055    
39.85507246376815    	-0.865076237945013    	-0.6485820894627579    	-0.2500313648250763    
40.579710144927574    	-0.865076237945013    	-0.6485820894627579    	-0.24278498801348208    
41.304347826086996    	-0.865076237945013    	-0.6485820894627579    	-0.2355386112018879    
42.02898550724642    	-0.865076237945013    	-0.6485820894627579    	-0.22829223439029367    
42.75362318840584    	-0.865076237945013    	-0.6485820894627579    	-0.22104585757869943    
43.47826086956526    	-0.865076237945013    	-0.6485820894627579    	-0.21379948076710525    
44.20289855072468    	-0.865076237945013    	-0.6485820894627579    	-0.20655310395551102    
44.927536231884105    	-0.865076237945013    	-0.6485820894627579    	-0.19930672714391678    
45.65217391304353    	-0.865076237945013    	-0.6485820894627579    	-0.1920603503323226    
46.37681159420295    	-0.865076237945013    	-0.6485820894627579    	-0.18481397352072837    
47.10144927536237    	-0.865076237945013    	-0.6485820894627579    	-0.17756759670913413    
47.82608695652179    	-0.865076237945013    	-0.6485820894627579    	-0.17032121989753995    
48.55072463768121    	-0.865076237945013    	-0.6485820894627579    	-0.16307484308594572    
49.275362318840635    	-0.865076237945013    	-0.6485820894627579    	-0.15582846627435148    
50.    	-0.865076237945013    	-0.6485820894627579    	-0.14858208946275786    

0.    	-0.7740155813192219    	0.    	0.    
0.7246376811594203    	-0.7740155813192219    	-0.6255715103633547    	-0.6183251335517604    
1.4492753623188406    	-0.7740155813192219    	-0.6951279936833797    	-0.6806352400601914    
2.1739130434782608    	-0.7740155813192219    	-0.7104695126279504    	-0.6887303821931678    
2.898550724637681    	-0.7740155813192219    	-0.7140230171300135    	-0.6850375098836367    
3.6231884057971016    	-0.7740155813192219    	-0.7148546080100378    	-0.6786227239520667    
4.3478260869565215    	-0.7740155813192219    	-0.715049675768555    	-0.6715714148989899    
5.0724637681159415    	-0.7740155813192219    	-0.715095458326678    	-0.6643708206455186    
5.797101449275361    	-0.7740155813192219    	-0.7151062049146172    	-0.6571351904218635    
6.521739130434781    	-0.7740155813192219    	-0.715108727548792    	-0.6498913362444442    
7.246376811594201    	-0.7740155813192219    	-0.7151093197114764    	-0.6426455515955344    
7.971014492753621    	-0.7740155813192219    	-0.7151094587158682    	-0.6353993137883319    
8.695652173913041    	-0.7740155813192219    	-0.7151094913458008    	-0.6281529696066704    
9.420289855072461    	-0.7740155813192219    	-0.7151094990053617    	-0.6209066004546371    
10.144927536231881    	-0.7740155813192219    	-0.7151095008033694    	-0.6136602254410506    
10.869565217391301    	-0.7740155813192219    	-0.7151095012254344    	-0.6064138490515214    
11.594202898550721    	-0.7740155813192219    	-0.7151095013245101    	-0.5991674723390029    
12.318840579710141    	-0.7740155813192219    	-0.7151095013477671    	-0.5919210955506656    
13.043478260869561    	-0.7740155813192219    	-0.7151095013532265    	-0.5846747187445309    
13.768115942028981    	-0.7740155813192219    	-0.715109501354508    	-0.5774283419342182    
14.4927536231884    	-0.7740155813192219    	-0.7151095013548088    	-0.5701819651229247    
15.21739130434782    	-0.7740155813192219    	-0.7151095013548795    	-0.5629355883114013    
15.94202898550724    	-0.7740155813192219    	-0.715109501354896    	-0.5556892114998236    
16.66666666666666    	-0.7740155813192219    	-0.7151095013548999    	-0.5484428346882333    
17.391304347826082    	-0.7740155813192219    	-0.7151095013549008    	-0.54119645787664    
18.115942028985504    	-0.7740155813192219    	-0.715109501354901    	-0.5339500810650459    
18.840579710144926    	-0.7740155813192219    	-0.7151095013549011    	-0.5267037042534519    
19.565217391304348    	-0.7740155813192219    	-0.7151095013549011    	-0.5194573274418577    
20.28985507246377    	-0.7740155813192219    	-0.7151095013549011    	-0.5122109506302635    
21.01449275362319    	-0.7740155813192219    	-0.7151095013549011    	-0.5049645738186692    
21.739130434782613    	-0.7740155813192219    	-0.7151095013549011    	-0.497718197007075    
22.463768115942035    	-0.7740155813192219    	-0.7151095013549011    	-0.4904718201954808    
23.188405797101456    	-0.7740155813192219    	-0.7151095013549011    	-0.48322544338388657    
23.913043478260878    	-0.7740155813192219    	-0.7151095013549011    	-0.4759790665722924    
24.6376811594203    	-0.7740155813192219    	-0.7151095013549011    	-0.46873268976069815    
25.36231884057972    	-0.7740155813192219    	-0.7151095013549011    	-0.4614863129491039    
26.086956521739143    	-0.7740155813192219    	-0.7151095013549011    	-0.4542399361375097    
26.811594202898565    	-0.7740155813192219    	-0.7151095013549011    	-0.4469935593259155    
27.536231884057987    	-0.7740155813192219    	-0.7151095013549011    	-0.43974718251432127    
28.26086956521741    	-0.7740155813192219    	-0.7151095013549011    	-0.43250080570272703    
28.98550724637683    	-0.7740155813192219    	-0.7151095013549011    	-0.42525442889113285    
29.710144927536252    	-0.7740155813192219    	-0.7151095013549011    	-0.4180080520795386    
30.434782608695674    	-0.7740155813192219    	-0.7151095013549011    	-0.4107616752679444    
31.159420289855095    	-0.7740155813192219    	-0.7151095013549011    	-0.4035152984563502    
31.884057971014517    	-0.7740155813192219    	-0.7151095013549011    	-0.39626892164475597    
32.608695652173935    	-0.7740155813192219    	-0.7151095013549011    	-0.3890225448331618    
33.33333333333336    	-0.7740155813192219    	-0.7151095013549011    	-0.38177616802156755    
34.05797101449278    	-0.7740155813192219    	-0.7151095013549011    	-0.3745297912099734    
34.7826086956522    	-0.7740155813192219    	-0.7151095013549011    	-0.36728341439837914    
35.50724637681162    	-0.7740155813192219    	-0.7151095013549011    	-0.3600370375867849    
36.231884057971044    	-0.7740155813192219    	-0.7151095013549011    	-0.3527906607751907    
36.956521739130466    	-0.7740155813192219    	-0.7151095013549011    	-0.3455442839635965    
37.68115942028989    	-0.7740155813192219    	-0.7151095013549011    	-0.33829790715200225    
38.40579710144931    	-0.7740155813192219    	-0.7151095013549011    	-0.331051530340408    
39.13043478260873    	-0.7740155813192219    	-0.7151095013549011    	-0.32380515352881384    
39.85507246376815    	-0.7740155813192219    	-0.7151095013549011    	-0.3165587767172196    
40.579710144927574    	-0.7740155813192219    	-0.7151095013549011    	-0.30931239990562537    
41.304347826086996    	-0.7740155813192219    	-0.7151095013549011    	-0.3020660230940312    
42.02898550724642    	-0.7740155813192219    	-0.7151095013549011    	-0.29481964628243695    
42.75362318840584    	-0.7740155813192219    	-0.7151095013549011    	-0.2875732694708427    
43.47826086956526    	-0.7740155813192219    	-0.7151095013549011    	-0.28032689265924854    
44.20289855072468    	-0.7740155813192219    	-0.7151095013549011    	-0.2730805158476543    
44.927536231884105    	-0.7740155813192219    	-0.7151095013549011    	-0.26583413903606007    
45.65217391304353    	-0.7740155813192219    	-0.7151095013549011    	-0.2585877622244659    
46.37681159420295    	-0.7740155813192219    	-0.7151095013549011    	-0.25134138541287165    
47.10144927536237    	-0.7740155813192219    	-0.7151095013549011    	-0.24409500860127742    
47.82608695652179    	-0.7740155813192219    	-0.7151095013549011    	-0.23684863178968324    
48.55072463768121    	-0.7740155813192219    	-0.7151095013549011    	-0.229602254978089    
49.275362318840635    	-0.7740155813192219    	-0.7151095013549011    	-0.22235587816649477    
50.    	-0.7740155813192219    	-0.7151095013549011    	-0.21510950135490114    

0.    	-0.6829549246934308    	0.    	0.    
0.7246376811594203    	-0.6829549246934308    	-0.6785854233686672    	-0.671339046557073    
1.4492753623188406    	-0.6829549246934308    	-0.7540364547852665    	-0.7395437011620781    
2.1739130434782608    	-0.6829549246934308    	-0.7706780872056322    	-0.7489389567708497    
2.898550724637681    	-0.6829549246934308    	-0.7745327326251051    	-0.7455472253787283    
3.6231884057971016    	-0.6829549246934308    	-0.7754347964819823    	-0.7392029124240113    
4.3478260869565215    	-0.6829549246934308    	-0.7756463952125928    	-0.7321681343430276    
5.0724637681159415    	-0.6829549246934308    	-0.7756960576030184    	-0.724971419921859    
5.797101449275361    	-0.6829549246934308    	-0.7757077149080677    	-0.717736700415314    
6.521739130434781    	-0.6829549246934308    	-0.7757104513222923    	-0.7104930600179445    
7.246376811594201    	-0.6829549246934308    	-0.7757110936676666    	-0.7032473255517245    
7.971014492753621    	-0.6829549246934308    	-0.7757112444519534    	-0.6960010995244171    
8.695652173913041    	-0.6829549246934308    	-0.7757112798471021    	-0.6887547581079717    
9.420289855072461    	-0.6829549246934308    	-0.7757112881557707    	-0.6815083896050461    
10.144927536231881    	-0.6829549246934308    	-0.7757112901061503    	-0.6742620147438314    
10.869565217391301    	-0.6829549246934308    	-0.775711290563983    	-0.66701563839007    
11.594202898550721    	-0.6829549246934308    	-0.7757112906714548    	-0.6597692616859476    
12.318840579710141    	-0.6829549246934308    	-0.7757112906966828    	-0.6525228848995813    
13.043478260869561    	-0.6829549246934308    	-0.7757112907026048    	-0.6452765080939091    
13.768115942028981    	-0.6829549246934308    	-0.7757112907039949    	-0.6380301312837051    
14.4927536231884    	-0.6829549246934308    	-0.7757112907043212    	-0.6307837544724372    
15.21739130434782    	-0.6829549246934308    	-0.7757112907043978    	-0.6235373776609197    
15.94202898550724    	-0.6829549246934308    	-0.7757112907044158    	-0.6162910008493434    
16.66666666666666    	-0.6829549246934308    	-0.77571129070442    	-0.6090446240377534    
17.391304347826082    	-0.6829549246934308    	-0.775711290704421    	-0.6017982472261602    
18.115942028985504    	-0.6829549246934308    	-0.7757112907044212    	-0.5945518704145663    
18.840579710144926    	-0.6829549246934308    	-0.7757112907044214    	-0.5873054936029721    
19.565217391304348    	-0.6829549246934308    	-0.7757112907044214    	-0.5800591167913779    
20.28985507246377    	-0.6829549246934308    	-0.7757112907044214    	-0.5728127399797837    
21.01449275362319    	-0.6829549246934308    	-0.7757112907044214    	-0.5655663631681894    
21.739130434782613    	-0.6829549246934308    	-0.7757112907044214    	-0.5583199863565952    
22.463768115942035    	-0.6829549246934308    	-0.7757112907044214    	-0.5510736095450011    
23.188405797101456    	-0.6829549246934308    	-0.7757112907044214    	-0.5438272327334068    
23.913043478260878    	-0.6829549246934308    	-0.7757112907044214    	-0.5365808559218126    
24.6376811594203    	-0.6829549246934308    	-0.7757112907044214    	-0.5293344791102184    
25.36231884057972    	-0.6829549246934308    	-0.7757112907044214    	-0.5220881022986241    
26.086956521739143    	-0.6829549246934308    	-0.7757112907044214    	-0.5148417254870299    
26.811594202898565    	-0.6829549246934308    	-0.7757112907044214    	-0.5075953486754357    
27.536231884057987    	-0.6829549246934308    	-0.7757112907044214    	-0.5003489718638414    
28.26086956521741    	-0.6829549246934308    	-0.7757112907044214    	-0.49310259505224724    
28.98550724637683    	-0.6829549246934308    	-0.7757112907044214    	-0.48585621824065306    
29.710144927536252    	-0.6829549246934308    	-0.7757112907044214    	-0.4786098414290588    
30.434782608695674    	-0.6829549246934308    	-0.7757112907044214    	-0.4713634646174646    
31.159420289855095    	-0.6829549246934308    	-0.7757112907044214    	-0.4641170878058704    
31.884057971014517    	-0.6829549246934308    	-0.7757112907044214    	-0.4568707109942762    
32.608695652173935    	-0.6829549246934308    	-0.7757112907044214    	-0.449624334182682    
33.33333333333336    	-0.6829549246934308    	-0.7757112907044214    	-0.44237795737108776    
34.05797101449278    	-0.6829549246934308    	-0.7757112907044214    	-0.4351315805594936    
34.7826086956522    	-0.6829549246934308    	-0.7757112907044214    	-0.42788520374789935    
35.50724637681162    	-0.6829549246934308    	-0.7757112907044214    	-0.4206388269363051    
36.231884057971044    	-0.6829549246934308    	-0.7757112907044214    	-0.41339245012471093    
36.956521739130466    	-0.6829549246934308    	-0.7757112907044214    	-0.4061460733131167    
37.68115942028989    	-0.6829549246934308    	-0.7757112907044214    	-0.39889969650152246    
38.40579710144931    	-0.6829549246934308    	-0.7757112907044214    	-0.3916533196899282    
39.13043478260873    	-0.6829549246934308    	-0.7757112907044214    	-0.38440694287833405    
39.85507246376815    	-0.6829549246934308    	-0.7757112907044214    	-0.3771605660667398    
40.579710144927574    	-0.6829549246934308    	-0.7757112907044214    	-0.3699141892551456    
41.304347826086996    	-0.6829549246934308    	-0.7757112907044214    	-0.3626678124435514    
42.02898550724642    	-0.6829549246934308    	-0.7757112907044214    	-0.35542143563195716    
42.75362318840584    	-0.6829549246934308    	-0.7757112907044214    	-0.3481750588203629    
43.47826086956526    	-0.6829549246934308    	-0.7757112907044214    	-0.34092868200876875    
44.20289855072468    	-0.6829549246934308    	-0.7757112907044214    	-0.3336823051971745    
44.927536231884105    	-0.6829549246934308    	-0.7757112907044214    	-0.3264359283855803    
45.65217391304353    	-0.6829549246934308    	-0.7757112907044214    	-0.3191895515739861    
46.37681159420295    	-0.6829549246934308    	-0.7757112907044214    	-0.31194317476239186    
47.10144927536237    	-0.6829549246934308    	-0.7757112907044214    	-0.3046967979507976    
47.82608695652179    	-0.6829549246934308    	-0.7757112907044214    	-0.29745042113920345    
48.55072463768121    	-0.6829549246934308    	-0.7757112907044214    	-0.2902040443276092    
49.275362318840635    	-0.6829549246934308    	-0.7757112907044214    	-0.282957667516015    
50.    	-0.6829549246934308    	-0.7757112907044214    	-0.27571129070442135    

0.    	-0.5918942680676397    	0.    	0.    
0.7246376811594203    	-0.5918942680676397    	-0.7259763638443322    	-0.7187299870327379    
1.4492753623188406    	-0.5918942680676397    	-0.8066967323488707    	-0.7922039787256824    
2.1739130434782608    	-0.5918942680676397    	-0.8245005804377316    	-0.802761450002949    
2.898550724637681    	-0.5918942680676397    	-0.8286244259686985    	-0.7996389187223216    
3.6231884057971016    	-0.5918942680676397    	-0.8295894880172172    	-0.7933576039592461    
4.3478260869565215    	-0.5918942680676397    	-0.8298158643461989    	-0.7863376034766337    
5.0724637681159415    	-0.5918942680676397    	-0.8298689950507194    	-0.77914435736956    
5.797101449275361    	-0.5918942680676397    	-0.829881466476778    	-0.7719104519840243    
6.521739130434781    	-0.5918942680676397    	-0.8298843939962625    	-0.7646670026919147    
7.246376811594201    	-0.5918942680676397    	-0.8298850812016504    	-0.7574213130857084    
7.971014492753621    	-0.5918942680676397    	-0.8298852425163862    	-0.7501750975888499    
8.695652173913041    	-0.5918942680676397    	-0.8298852803834557    	-0.7429287586443253    
9.420289855072461    	-0.5918942680676397    	-0.8298852892723837    	-0.7356823907216591    
10.144927536231881    	-0.5918942680676397    	-0.8298852913589736    	-0.7284360159966548    
10.869565217391301    	-0.5918942680676397    	-0.8298852918487803    	-0.7211896396748674    
11.594202898550721    	-0.5918942680676397    	-0.8298852919637578    	-0.7139432629782506    
12.318840579710141    	-0.5918942680676397    	-0.8298852919907476    	-0.7066968861936461    
13.043478260869561    	-0.5918942680676397    	-0.8298852919970832    	-0.6994505093883876    
13.768115942028981    	-0.5918942680676397    	-0.8298852919985703    	-0.6922041325782805    
14.4927536231884    	-0.5918942680676397    	-0.8298852919989195    	-0.6849577557670354    
15.21739130434782    	-0.5918942680676397    	-0.8298852919990014    	-0.6777113789555231    
15.94202898550724    	-0.5918942680676397    	-0.8298852919990207    	-0.6704650021439483    
16.66666666666666    	-0.5918942680676397    	-0.8298852919990253    	-0.6632186253323586    
17.391304347826082    	-0.5918942680676397    	-0.8298852919990263    	-0.6559722485207654    
18.115942028985504    	-0.5918942680676397    	-0.8298852919990265    	-0.6487258717091715    
18.840579710144926    	-0.5918942680676397    	-0.8298852919990266    	-0.6414794948975774    
19.565217391304348    	-0.5918942680676397    	-0.8298852919990266    	-0.6342331180859831    
20.28985507246377    	-0.5918942680676397    	-0.8298852919990266    	-0.6269867412743889    
21.01449275362319    	-0.5918942680676397    	-0.8298852919990266    	-0.6197403644627947    
21.739130434782613    	-0.5918942680676397    	-0.8298852919990266    	-0.6124939876512004    
22.463768115942035    	-0.5918942680676397    	-0.8298852919990266    	-0.6052476108396063    
23.188405797101456    	-0.5918942680676397    	-0.8298852919990266    	-0.5980012340280121    
23.913043478260878    	-0.5918942680676397    	-0.8298852919990266    	-0.5907548572164179    
24.6376811594203    	-0.5918942680676397    	-0.8298852919990266    	-0.5835084804048236    
25.36231884057972    	-0.5918942680676397    	-0.8298852919990266    	-0.5762621035932294    
26.086956521739143    	-0.5918942680676397    	-0.8298852919990266    	-0.5690157267816351    
26.811594202898565    	-0.5918942680676397    	-0.8298852919990266    	-0.5617693499700409    
27.536231884057987    	-0.5918942680676397    	-0.8298852919990266    	-0.5545229731584467    
28.26086956521741    	-0.5918942680676397    	-0.8298852919990266    	-0.5472765963468524    
28.98550724637683    	-0.5918942680676397    	-0.8298852919990266    	-0.5400302195352583    
29.710144927536252    	-0.5918942680676397    	-0.8298852919990266    	-0.5327838427236641    
30.434782608695674    	-0.5918942680676397    	-0.8298852919990266    	-0.5255374659120698    
31.159420289855095    	-0.5918942680676397    	-0.8298852919990266    	-0.5182910891004757    
31.884057971014517    	-0.5918942680676397    	-0.8298852919990266    	-0.5110447122888815    
32.608695652173935    	-0.5918942680676397    	-0.8298852919990266    	-0.5037983354772873    
33.33333333333336    	-0.5918942680676397    	-0.8298852919990266    	-0.496551958665693    
34.05797101449278    	-0.5918942680676397    	-0.8298852919990266    	-0.48930558185409884    
34.7826086956522    	-0.5918942680676397    	-0.8298852919990266    	-0.4820592050425046    
35.50724637681162    	-0.5918942680676397    	-0.8298852919990266    	-0.47481282823091037    
36.231884057971044    	-0.5918942680676397    	-0.8298852919990266    	-0.4675664514193162    
36.956521739130466    	-0.5918942680676397    	-0.8298852919990266    	-0.46032007460772195    
37.68115942028989    	-0.5918942680676397    	-0.8298852919990266    	-0.4530736977961277    
38.40579710144931    	-0.5918942680676397    	-0.8298852919990266    	-0.4458273209845335    
39.13043478260873    	-0.5918942680676397    	-0.8298852919990266    	-0.4385809441729393    
39.85507246376815    	-0.5918942680676397    	-0.8298852919990266    	-0.43133456736134507    
40.579710144927574    	-0.5918942680676397    	-0.8298852919990266    	-0.42408819054975083    
41.304347826086996    	-0.5918942680676397    	-0.8298852919990266    	-0.41684181373815665    
42.02898550724642    	-0.5918942680676397    	-0.8298852919990266    	-0.4095954369265624    
42.75362318840584    	-0.5918942680676397    	-0.8298852919990266    	-0.4023490601149682    
43.47826086956526    	-0.5918942680676397    	-0.8298852919990266    	-0.395102683303374    
44.20289855072468    	-0.5918942680676397    	-0.8298852919990266    	-0.38785630649177977    
44.927536231884105    	-0.5918942680676397    	-0.8298852919990266    	-0.38060992968018553    
45.65217391304353    	-0.5918942680676397    	-0.8298852919990266    	-0.37336355286859135    
46.37681159420295    	-0.5918942680676397    	-0.8298852919990266    	-0.3661171760569971    
47.10144927536237    	-0.5918942680676397    	-0.8298852919990266    	-0.3588707992454029    
47.82608695652179    	-0.5918942680676397    	-0.8298852919990266    	-0.3516244224338087    
48.55072463768121    	-0.5918942680676397    	-0.8298852919990266    	-0.34437804562221447    
49.275362318840635    	-0.5918942680676397    	-0.8298852919990266    	-0.33713166881062023    
50.    	-0.5918942680676397    	-0.8298852919990266    	-0.3298852919990266    

0.    	-0.5008336114418486    	0.    	0.    
0.7246376811594203    	-0.5008336114418486    	-0.7673516355324101    	-0.7601052587208159    
1.4492753623188406    	-0.5008336114418486    	-0.8526724667296339    	-0.8381797131064456    
2.1739130434782608    	-0.5008336114418486    	-0.8714910021946362    	-0.8497518717598536    
2.898550724637681    	-0.5008336114418486    	-0.8758498763542761    	-0.8468643691078993    
3.6231884057971016    	-0.5008336114418486    	-0.8768699397863686    	-0.8406380557283976    
4.3478260869565215    	-0.5008336114418486    	-0.8771092178881653    	-0.8336309570186001    
5.0724637681159415    	-0.5008336114418486    	-0.8771653766490304    	-0.826440738967871    
5.797101449275361    	-0.5008336114418486    	-0.877178558853934    	-0.8192075443611804    
6.521739130434781    	-0.5008336114418486    	-0.8771816532203299    	-0.8119642619159821    
7.246376811594201    	-0.5008336114418486    	-0.8771823795913313    	-0.8047186114753893    
7.971014492753621    	-0.5008336114418486    	-0.8771825500998113    	-0.797472405172275    
8.695652173913041    	-0.5008336114418486    	-0.8771825901250231    	-0.7902260683858927    
9.420289855072461    	-0.5008336114418486    	-0.8771825995205541    	-0.7829797009698295    
10.144927536231881    	-0.5008336114418486    	-0.8771826017260642    	-0.7757333263637454    
10.869565217391301    	-0.5008336114418486    	-0.8771826022437863    	-0.7684869500698733    
11.594202898550721    	-0.5008336114418486    	-0.8771826023653166    	-0.7612405733798094    
12.318840579710141    	-0.5008336114418486    	-0.8771826023938446    	-0.7539941965967432    
13.043478260869561    	-0.5008336114418486    	-0.8771826024005414    	-0.7467478197918458    
13.768115942028981    	-0.5008336114418486    	-0.8771826024021132    	-0.7395014429818234    
14.4927536231884    	-0.5008336114418486    	-0.8771826024024822    	-0.7322550661705982    
15.21739130434782    	-0.5008336114418486    	-0.877182602402569    	-0.7250086893590908    
15.94202898550724    	-0.5008336114418486    	-0.8771826024025893    	-0.7177623125475169    
16.66666666666666    	-0.5008336114418486    	-0.877182602402594    	-0.7105159357359274    
17.391304347826082    	-0.5008336114418486    	-0.877182602402595    	-0.7032695589243342    
18.115942028985504    	-0.5008336114418486    	-0.8771826024025954    	-0.6960231821127403    
18.840579710144926    	-0.5008336114418486    	-0.8771826024025955    	-0.6887768053011463    
19.565217391304348    	-0.5008336114418486    	-0.8771826024025955    	-0.681530428489552    
20.28985507246377    	-0.5008336114418486    	-0.8771826024025955    	-0.6742840516779578    
21.01449275362319    	-0.5008336114418486    	-0.8771826024025955    	-0.6670376748663636    
21.739130434782613    	-0.5008336114418486    	-0.8771826024025955    	-0.6597912980547693    
22.463768115942035    	-0.5008336114418486    	-0.8771826024025955    	-0.6525449212431751    
23.188405797101456    	-0.5008336114418486    	-0.8771826024025955    	-0.6452985444315809    
23.913043478260878    	-0.5008336114418486    	-0.8771826024025955    	-0.6380521676199867    
24.6376811594203    	-0.5008336114418486    	-0.8771826024025955    	-0.6308057908083925    
25.36231884057972    	-0.5008336114418486    	-0.8771826024025955    	-0.6235594139967983    
26.086956521739143    	-0.5008336114418486    	-0.8771826024025955    	-0.616313037185204    
26.811594202898565    	-0.5008336114418486    	-0.8771826024025955    	-0.6090666603736099    
27.536231884057987    	-0.5008336114418486    	-0.8771826024025955    	-0.6018202835620157    
28.26086956521741    	-0.5008336114418486    	-0.8771826024025955    	-0.5945739067504214    
28.98550724637683    	-0.5008336114418486    	-0.8771826024025955    	-0.5873275299388272    
29.710144927536252    	-0.5008336114418486    	-0.8771826024025955    	-0.580081153127233    
30.434782608695674    	-0.5008336114418486    	-0.8771826024025955    	-0.5728347763156387    
31.159420289855095    	-0.5008336114418486    	-0.8771826024025955    	-0.5655883995040445    
31.884057971014517    	-0.5008336114418486    	-0.8771826024025955    	-0.5583420226924503    
32.608695652173935    	-0.5008336114418486    	-0.8771826024025955    	-0.5510956458808561    
33.33333333333336    	-0.5008336114418486    	-0.8771826024025955    	-0.5438492690692619    
34.05797101449278    	-0.5008336114418486    	-0.8771826024025955    	-0.5366028922576678    
34.7826086956522    	-0.5008336114418486    	-0.8771826024025955    	-0.5293565154460735    
35.50724637681162    	-0.5008336114418486    	-0.8771826024025955    	-0.5221101386344793    
36.231884057971044    	-0.5008336114418486    	-0.8771826024025955    	-0.5148637618228851    
36.956521739130466    	-0.5008336114418486    	-0.8771826024025955    	-0.5076173850112908    
37.68115942028989    	-0.5008336114418486    	-0.8771826024025955    	-0.5003710081996966    
38.40579710144931    	-0.5008336114418486    	-0.8771826024025955    	-0.49312463138810236    
39.13043478260873    	-0.5008336114418486    	-0.8771826024025955    	-0.4858782545765082    
39.85507246376815    	-0.5008336114418486    	-0.8771826024025955    	-0.47863187776491395    
40.579710144927574    	-0.5008336114418486    	-0.8771826024025955    	-0.4713855009533197    
41.304347826086996    	-0.5008336114418486    	-0.8771826024025955    	-0.46413912414172553    
42.02898550724642    	-0.5008336114418486    	-0.8771826024025955    	-0.4568927473301313    
42.75362318840584    	-0.5008336114418486    	-0.8771826024025955    	-0.44964637051853706    
43.47826086956526    	-0.5008336114418486    	-0.8771826024025955    	-0.4423999937069429    
44.20289855072468    	-0.5008336114418486    	-0.8771826024025955    	-0.43515361689534865    
44.927536231884105    	-0.5008336114418486    	-0.8771826024025955    	-0.4279072400837544    
45.65217391304353    	-0.5008336114418486    	-0.8771826024025955    	-0.42066086327216023    
46.37681159420295    	-0.5008336114418486    	-0.8771826024025955    	-0.413414486460566    
47.10144927536237    	-0.5008336114418486    	-0.8771826024025955    	-0.40616810964897176    
47.82608695652179    	-0.5008336114418486    	-0.8771826024025955    	-0.3989217328373776    
48.55072463768121    	-0.5008336114418486    	-0.8771826024025955    	-0.39167535602578335    
49.275362318840635    	-0.5008336114418486    	-0.8771826024025955    	-0.3844289792141891    
50.    	-0.5008336114418486    	-0.8771826024025955    	-0.3771826024025955    

0.    	-0.40977295481605747    	0.    	0.    
0.7246376811594203    	-0.40977295481605747    	-0.8023683899010925    	-0.7951220130894983    
1.4492753623188406    	-0.40977295481605747    	-0.8915826885130199    	-0.8770899348898316    
2.1739130434782608    	-0.40977295481605747    	-0.9112599750426486    	-0.889520844607866    
2.898550724637681    	-0.40977295481605747    	-0.9158177588269044    	-0.8868322515805276    
3.6231884057971016    	-0.40977295481605747    	-0.9168843710757167    	-0.8806524870177457    
4.3478260869565215    	-0.40977295481605747    	-0.9171345682166194    	-0.8736563073470542    
5.0724637681159415    	-0.40977295481605747    	-0.9171932896846501    	-0.8664686520034907    
5.797101449275361    	-0.40977295481605747    	-0.9172070734364975    	-0.8592360589437439    
6.521739130434781    	-0.40977295481605747    	-0.9172103090089103    	-0.8519929177045625    
7.246376811594201    	-0.40977295481605747    	-0.9172110685265862    	-0.8447473004106442    
7.971014492753621    	-0.40977295481605747    	-0.9172112468159235    	-0.8375011018883872    
8.695652173913041    	-0.40977295481605747    	-0.917211288667616    	-0.8302547669284857    
9.420289855072461    	-0.40977295481605747    	-0.9172112984918958    	-0.8230083999411711    
10.144927536231881    	-0.40977295481605747    	-0.9172113007980504    	-0.8157620254357315    
10.869565217391301    	-0.40977295481605747    	-0.9172113013393979    	-0.8085156491654849    
11.594202898550721    	-0.40977295481605747    	-0.917211301466474    	-0.8012692724809668    
12.318840579710141    	-0.40977295481605747    	-0.9172113014963038    	-0.7940228956992024    
13.043478260869561    	-0.40977295481605747    	-0.9172113015033061    	-0.7867765188946105    
13.768115942028981    	-0.40977295481605747    	-0.9172113015049498    	-0.77953014208466    
14.4927536231884    	-0.40977295481605747    	-0.9172113015053356    	-0.7722837652734516    
15.21739130434782    	-0.40977295481605747    	-0.9172113015054263    	-0.7650373884619481    
15.94202898550724    	-0.40977295481605747    	-0.9172113015054475    	-0.7577910116503751    
16.66666666666666    	-0.40977295481605747    	-0.9172113015054525    	-0.7505446348387859    
17.391304347826082    	-0.40977295481605747    	-0.9172113015054536    	-0.7432982580271927    
18.115942028985504    	-0.40977295481605747    	-0.9172113015054539    	-0.736051881215599    
18.840579710144926    	-0.40977295481605747    	-0.917211301505454    	-0.7288055044040048    
19.565217391304348    	-0.40977295481605747    	-0.917211301505454    	-0.7215591275924106    
20.28985507246377    	-0.40977295481605747    	-0.917211301505454    	-0.7143127507808164    
21.01449275362319    	-0.40977295481605747    	-0.917211301505454    	-0.7070663739692221    
21.739130434782613    	-0.40977295481605747    	-0.917211301505454    	-0.6998199971576279    
22.463768115942035    	-0.40977295481605747    	-0.917211301505454    	-0.6925736203460338    
23.188405797101456    	-0.40977295481605747    	-0.917211301505454    	-0.6853272435344395    
23.913043478260878    	-0.40977295481605747    	-0.917211301505454    	-0.6780808667228453    
24.6376811594203    	-0.40977295481605747    	-0.917211301505454    	-0.670834489911251    
25.36231884057972    	-0.40977295481605747    	-0.917211301505454    	-0.6635881130996568    
26.086956521739143    	-0.40977295481605747    	-0.917211301505454    	-0.6563417362880626    
26.811594202898565    	-0.40977295481605747    	-0.917211301505454    	-0.6490953594764683    
27.536231884057987    	-0.40977295481605747    	-0.917211301505454    	-0.6418489826648741    
28.26086956521741    	-0.40977295481605747    	-0.917211301505454    	-0.6346026058532799    
28.98550724637683    	-0.40977295481605747    	-0.917211301505454    	-0.6273562290416858    
29.710144927536252    	-0.40977295481605747    	-0.917211301505454    	-0.6201098522300915    
30.434782608695674    	-0.40977295481605747    	-0.917211301505454    	-0.6128634754184973    
31.159420289855095    	-0.40977295481605747    	-0.917211301505454    	-0.6056170986069032    
31.884057971014517    	-0.40977295481605747    	-0.917211301505454    	-0.5983707217953089    
32.608695652173935    	-0.40977295481605747    	-0.917211301505454    	-0.5911243449837147    
33.33333333333336    	-0.40977295481605747    	-0.917211301505454    	-0.5838779681721205    
34.05797101449278    	-0.40977295481605747    	-0.917211301505454    	-0.5766315913605262    
34.7826086956522    	-0.40977295481605747    	-0.917211301505454    	-0.569385214548932    
35.50724637681162    	-0.40977295481605747    	-0.917211301505454    	-0.5621388377373377    
36.231884057971044    	-0.40977295481605747    	-0.917211301505454    	-0.5548924609257436    
36.956521739130466    	-0.40977295481605747    	-0.917211301505454    	-0.5476460841141494    
37.68115942028989    	-0.40977295481605747    	-0.917211301505454    	-0.5403997073025552    
38.40579710144931    	-0.40977295481605747    	-0.917211301505454    	-0.5331533304909609    
39.13043478260873    	-0.40977295481605747    	-0.917211301505454    	-0.5259069536793668    
39.85507246376815    	-0.40977295481605747    	-0.917211301505454    	-0.5186605768677726    
40.579710144927574    	-0.40977295481605747    	-0.917211301505454    	-0.5114142000561783    
41.304347826086996    	-0.40977295481605747    	-0.917211301505454    	-0.5041678232445841    
42.02898550724642    	-0.40977295481605747    	-0.917211301505454    	-0.49692144643298986    
42.75362318840584    	-0.40977295481605747    	-0.917211301505454    	-0.4896750696213956    
43.47826086956526    	-0.40977295481605747    	-0.917211301505454    	-0.48242869280980144    
44.20289855072468    	-0.40977295481605747    	-0.917211301505454    	-0.4751823159982072    
44.927536231884105    	-0.40977295481605747    	-0.917211301505454    	-0.46793593918661297    
45.65217391304353    	-0.40977295481605747    	-0.917211301505454    	-0.4606895623750188    
46.37681159420295    	-0.40977295481605747    	-0.917211301505454    	-0.45344318556342456    
47.10144927536237    	-0.40977295481605747    	-0.917211301505454    	-0.4461968087518303    
47.82608695652179    	-0.40977295481605747    	-0.917211301505454    	-0.43895043194023614    
48.55072463768121    	-0.40977295481605747    	-0.917211301505454    	-0.4317040551286419    
49.275362318840635    	-0.40977295481605747    	-0.917211301505454    	-0.42445767831704767    
50.    	-0.40977295481605747    	-0.917211301505454    	-0.41721130150545405    

0.    	-0.31871229819026636    	0.    	0.    
0.7246376811594203    	-0.31871229819026636    	-0.8307364670956109    	-0.8234900902840167    
1.4492753623188406    	-0.31871229819026636    	-0.9231049753470655    	-0.9086122217238771    
2.1739130434782608    	-0.31871229819026636    	-0.9434779607480318    	-0.9217388303132492    
2.898550724637681    	-0.31871229819026636    	-0.9481968869250527    	-0.9192113796786758    
3.6231884057971016    	-0.31871229819026636    	-0.9493012097055756    	-0.9130693256476046    
4.3478260869565215    	-0.31871229819026636    	-0.9495602526732785    	-0.9060819918037133    
5.0724637681159415    	-0.31871229819026636    	-0.949621050263897    	-0.8988964125827376    
5.797101449275361    	-0.31871229819026636    	-0.9496353213461793    	-0.8916643068534257    
6.521739130434781    	-0.31871229819026636    	-0.949638671313637    	-0.8844212800092892    
7.246376811594201    	-0.31871229819026636    	-0.9496394576843847    	-0.8771756895684427    
7.971014492753621    	-0.31871229819026636    	-0.9496396422772178    	-0.8699294973496815    
8.695652173913041    	-0.31871229819026636    	-0.9496396856085948    	-0.8626831638694644    
9.420289855072461    	-0.31871229819026636    	-0.9496396957802161    	-0.8554367972294915    
10.144927536231881    	-0.31871229819026636    	-0.9496396981679058    	-0.848190422805587    
10.869565217391301    	-0.31871229819026636    	-0.9496396987283929    	-0.84094404655448    
11.594202898550721    	-0.31871229819026636    	-0.9496396988599619    	-0.8336976698744547    
12.318840579710141    	-0.31871229819026636    	-0.9496396988908463    	-0.8264512930937449    
13.043478260869561    	-0.31871229819026636    	-0.9496396988980962    	-0.8192049162894006    
13.768115942028981    	-0.31871229819026636    	-0.9496396988997979    	-0.8119585394795081    
14.4927536231884    	-0.31871229819026636    	-0.9496396989001975    	-0.8047121626683135    
15.21739130434782    	-0.31871229819026636    	-0.9496396989002913    	-0.797465785856813    
15.94202898550724    	-0.31871229819026636    	-0.9496396989003133    	-0.7902194090452409    
16.66666666666666    	-0.31871229819026636    	-0.9496396989003185    	-0.7829730322336519    
17.391304347826082    	-0.31871229819026636    	-0.9496396989003196    	-0.7757266554220588    
18.115942028985504    	-0.31871229819026636    	-0.94963969890032    	-0.768480278610465    
18.840579710144926    	-0.31871229819026636    	-0.9496396989003201    	-0.7612339017988708    
19.565217391304348    	-0.31871229819026636    	-0.9496396989003201    	-0.7539875249872766    
20.28985507246377    	-0.31871229819026636    	-0.9496396989003201    	-0.7467411481756824    
21.01449275362319    	-0.31871229819026636    	-0.9496396989003201    	-0.7394947713640881    
21.739130434782613    	-0.31871229819026636    	-0.9496396989003201    	-0.7322483945524939    
22.463768115942035    	-0.31871229819026636    	-0.9496396989003201    	-0.7250020177408998    
23.188405797101456    	-0.31871229819026636    	-0.9496396989003201    	-0.7177556409293055    
23.913043478260878    	-0.31871229819026636    	-0.9496396989003201    	-0.7105092641177113    
24.6376811594203    	-0.31871229819026636    	-0.9496396989003201    	-0.7032628873061171    
25.36231884057972    	-0.31871229819026636    	-0.9496396989003201    	-0.6960165104945228    
26.086956521739143    	-0.31871229819026636    	-0.9496396989003201    	-0.6887701336829286    
26.811594202898565    	-0.31871229819026636    	-0.9496396989003201    	-0.6815237568713344    
27.536231884057987    	-0.31871229819026636    	-0.9496396989003201    	-0.6742773800597401    
28.26086956521741    	-0.31871229819026636    	-0.9496396989003201    	-0.6670310032481459    
28.98550724637683    	-0.31871229819026636    	-0.9496396989003201    	-0.6597846264365518    
29.710144927536252    	-0.31871229819026636    	-0.9496396989003201    	-0.6525382496249575    
30.434782608695674    	-0.31871229819026636    	-0.9496396989003201    	-0.6452918728133633    
31.159420289855095    	-0.31871229819026636    	-0.9496396989003201    	-0.6380454960017692    
31.884057971014517    	-0.31871229819026636    	-0.9496396989003201    	-0.630799119190175    
32.608695652173935    	-0.31871229819026636    	-0.9496396989003201    	-0.6235527423785807    
33.33333333333336    	-0.31871229819026636    	-0.9496396989003201    	-0.6163063655669865    
34.05797101449278    	-0.31871229819026636    	-0.9496396989003201    	-0.6090599887553922    
34.7826086956522    	-0.31871229819026636    	-0.9496396989003201    	-0.601813611943798    
35.50724637681162    	-0.31871229819026636    	-0.9496396989003201    	-0.5945672351322038    
36.231884057971044    	-0.31871229819026636    	-0.9496396989003201    	-0.5873208583206097    
36.956521739130466    	-0.31871229819026636    	-0.9496396989003201    	-0.5800744815090154    
37.68115942028989    	-0.31871229819026636    	-0.9496396989003201    	-0.5728281046974212    
38.40579710144931    	-0.31871229819026636    	-0.9496396989003201    	-0.565581727885827    
39.13043478260873    	-0.31871229819026636    	-0.9496396989003201    	-0.5583353510742328    
39.85507246376815    	-0.31871229819026636    	-0.9496396989003201    	-0.5510889742626386    
40.579710144927574    	-0.31871229819026636    	-0.9496396989003201    	-0.5438425974510444    
41.304347826086996    	-0.31871229819026636    	-0.9496396989003201    	-0.5365962206394501    
42.02898550724642    	-0.31871229819026636    	-0.9496396989003201    	-0.5293498438278559    
42.75362318840584    	-0.31871229819026636    	-0.9496396989003201    	-0.5221034670162616    
43.47826086956526    	-0.31871229819026636    	-0.9496396989003201    	-0.5148570902046674    
44.20289855072468    	-0.31871229819026636    	-0.9496396989003201    	-0.5076107133930732    
44.927536231884105    	-0.31871229819026636    	-0.9496396989003201    	-0.5003643365814789    
45.65217391304353    	-0.31871229819026636    	-0.9496396989003201    	-0.4931179597698848    
46.37681159420295    	-0.31871229819026636    	-0.9496396989003201    	-0.4858715829582906    
47.10144927536237    	-0.31871229819026636    	-0.9496396989003201    	-0.47862520614669635    
47.82608695652179    	-0.31871229819026636    	-0.9496396989003201    	-0.47137882933510217    
48.55072463768121    	-0.31871229819026636    	-0.9496396989003201    	-0.46413245252350793    
49.275362318840635    	-0.31871229819026636    	-0.9496396989003201    	-0.4568860757119137    
50.    	-0.31871229819026636    	-0.9496396989003201    	-0.4496396989003201    

0.    	-0.22765164156447526    	0.    	0.    
0.7246376811594203    	-0.22765164156447526    	-0.8522208002941764    	-0.8449744234825821    
1.4492753623188406    	-0.22765164156447526    	-0.9469781236355316    	-0.9324853700123432    
2.1739130434782608    	-0.22765164156447526    	-0.9678779909345975    	-0.9461388604998149    
2.898550724637681    	-0.22765164156447526    	-0.9727189569959165    	-0.9437334497495397    
3.6231884057971016    	-0.22765164156447526    	-0.9738518395417984    	-0.9376199554838274    
4.3478260869565215    	-0.22765164156447526    	-0.9741175818246889    	-0.9306393209551237    
5.0724637681159415    	-0.22765164156447526    	-0.9741799517499119    	-0.9234553140687525    
5.797101449275361    	-0.22765164156447526    	-0.974194591907947    	-0.9162235774151933    
6.521739130434781    	-0.22765164156447526    	-0.9741980285115642    	-0.9089806372072164    
7.246376811594201    	-0.22765164156447526    	-0.9741988352192681    	-0.9017350671033261    
7.971014492753621    	-0.22765164156447526    	-0.9741990245860025    	-0.8944888796584662    
8.695652173913041    	-0.22765164156447526    	-0.9741990690380065    	-0.8872425472988761    
9.420289855072461    	-0.22765164156447526    	-0.9741990794726842    	-0.8799961809219596    
10.144927536231881    	-0.22765164156447526    	-0.9741990819221239    	-0.872749806559805    
10.869565217391301    	-0.22765164156447526    	-0.9741990824971062    	-0.8655034303231932    
11.594202898550721    	-0.22765164156447526    	-0.9741990826320777    	-0.8582570536465705    
12.318840579710141    	-0.22765164156447526    	-0.9741990826637609    	-0.8510106768666594    
13.043478260869561    	-0.22765164156447526    	-0.9741990826711983    	-0.8437643000625026    
13.768115942028981    	-0.22765164156447526    	-0.9741990826729441    	-0.8365179232526543    
14.4927536231884    	-0.22765164156447526    	-0.9741990826733539    	-0.8292715464414698    
15.21739130434782    	-0.22765164156447526    	-0.9741990826734501    	-0.8220251696299719    
15.94202898550724    	-0.22765164156447526    	-0.9741990826734728    	-0.8147787928184004    
16.66666666666666    	-0.22765164156447526    	-0.974199082673478    	-0.8075324160068114    
17.391304347826082    	-0.22765164156447526    	-0.9741990826734792    	-0.8002860391952183    
18.115942028985504    	-0.22765164156447526    	-0.9741990826734795    	-0.7930396623836244    
18.840579710144926    	-0.22765164156447526    	-0.9741990826734797    	-0.7857932855720304    
19.565217391304348    	-0.22765164156447526    	-0.9741990826734797    	-0.7785469087604362    
20.28985507246377    	-0.22765164156447526    	-0.9741990826734797    	-0.771300531948842    
21.01449275362319    	-0.22765164156447526    	-0.9741990826734797    	-0.7640541551372477    
21.739130434782613    	-0.22765164156447526    	-0.9741990826734797    	-0.7568077783256535    
22.463768115942035    	-0.22765164156447526    	-0.9741990826734797    	-0.7495614015140593    
23.188405797101456    	-0.22765164156447526    	-0.9741990826734797    	-0.742315024702465    
23.913043478260878    	-0.22765164156447526    	-0.9741990826734797    	-0.7350686478908709    
24.6376811594203    	-0.22765164156447526    	-0.9741990826734797    	-0.7278222710792767    
25.36231884057972    	-0.22765164156447526    	-0.9741990826734797    	-0.7205758942676824    
26.086956521739143    	-0.22765164156447526    	-0.9741990826734797    	-0.7133295174560882    
26.811594202898565    	-0.22765164156447526    	-0.9741990826734797    	-0.7060831406444941    
27.536231884057987    	-0.22765164156447526    	-0.9741990826734797    	-0.6988367638328998    
28.26086956521741    	-0.22765164156447526    	-0.9741990826734797    	-0.6915903870213056    
28.98550724637683    	-0.22765164156447526    	-0.9741990826734797    	-0.6843440102097114    
29.710144927536252    	-0.22765164156447526    	-0.9741990826734797    	-0.6770976333981171    
30.434782608695674    	-0.22765164156447526    	-0.9741990826734797    	-0.6698512565865229    
31.159420289855095    	-0.22765164156447526    	-0.9741990826734797    	-0.6626048797749287    
31.884057971014517    	-0.22765164156447526    	-0.9741990826734797    	-0.6553585029633344    
32.608695652173935    	-0.22765164156447526    	-0.9741990826734797    	-0.6481121261517403    
33.33333333333336    	-0.22765164156447526    	-0.9741990826734797    	-0.6408657493401461    
34.05797101449278    	-0.22765164156447526    	-0.9741990826734797    	-0.6336193725285519    
34.7826086956522    	-0.22765164156447526    	-0.9741990826734797    	-0.6263729957169577    
35.50724637681162    	-0.22765164156447526    	-0.9741990826734797    	-0.6191266189053635    
36.231884057971044    	-0.22765164156447526    	-0.9741990826734797    	-0.6118802420937692    
36.956521739130466    	-0.22765164156447526    	-0.9741990826734797    	-0.604633865282175    
37.68115942028989    	-0.22765164156447526    	-0.9741990826734797    	-0.5973874884705808    
38.40579710144931    	-0.22765164156447526    	-0.9741990826734797    	-0.5901411116589865    
39.13043478260873    	-0.22765164156447526    	-0.9741990826734797    	-0.5828947348473923    
39.85507246376815    	-0.22765164156447526    	-0.9741990826734797    	-0.5756483580357981    
40.579710144927574    	-0.22765164156447526    	-0.9741990826734797    	-0.5684019812242038    
41.304347826086996    	-0.22765164156447526    	-0.9741990826734797    	-0.5611556044126097    
42.02898550724642    	-0.22765164156447526    	-0.9741990826734797    	-0.5539092276010155    
42.75362318840584    	-0.22765164156447526    	-0.9741990826734797    	-0.5466628507894212    
43.47826086956526    	-0.22765164156447526    	-0.9741990826734797    	-0.5394164739778271    
44.20289855072468    	-0.22765164156447526    	-0.9741990826734797    	-0.5321700971662329    
44.927536231884105    	-0.22765164156447526    	-0.9741990826734797    	-0.5249237203546386    
45.65217391304353    	-0.22765164156447526    	-0.9741990826734797    	-0.5176773435430444    
46.37681159420295    	-0.22765164156447526    	-0.9741990826734797    	-0.5104309667314502    
47.10144927536237    	-0.22765164156447526    	-0.9741990826734797    	-0.5031845899198559    
47.82608695652179    	-0.22765164156447526    	-0.9741990826734797    	-0.49593821310826175    
48.55072463768121    	-0.22765164156447526    	-0.9741990826734797    	-0.4886918362966675    
49.275362318840635    	-0.22765164156447526    	-0.9741990826734797    	-0.4814454594850733    
50.    	-0.22765164156447526    	-0.9741990826734797    	-0.47419908267347965    

0.    	-0.13659098493868416    	0.    	0.    
0.7246376811594203    	-0.13659098493868416    	-0.8666433635456953    	-0.859396986734101    
1.4492753623188406    	-0.13659098493868416    	-0.9630043129531635    	-0.9485115593299751    
2.1739130434782608    	-0.13659098493868416    	-0.9842578792677487    	-0.9625187488329661    
2.898550724637681    	-0.13659098493868416    	-0.9891807714439825    	-0.9601952641976057    
3.6231884057971016    	-0.13659098493868416    	-0.9903328263336619    	-0.9541009422756909    
4.3478260869565215    	-0.13659098493868416    	-0.9906030659074918    	-0.9471248050379266    
5.0724637681159415    	-0.13659098493868416    	-0.9906664913504765    	-0.939941853669317    
5.797101449275361    	-0.13659098493868416    	-0.9906813792713041    	-0.9327103647785504    
6.521739130434781    	-0.13659098493868416    	-0.9906848740343008    	-0.925467482729953    
7.246376811594201    	-0.13659098493868416    	-0.9906856943943269    	-0.9182219262783848    
7.971014492753621    	-0.13659098493868416    	-0.9906858869658102    	-0.9109757420382739    
8.695652173913041    	-0.13659098493868416    	-0.9906859321700979    	-0.9037294104309676    
9.420289855072461    	-0.13659098493868416    	-0.990685942781367    	-0.8964830442306424    
10.144927536231881    	-0.13659098493868416    	-0.9906859452722597    	-0.8892366699099409    
10.869565217391301    	-0.13659098493868416    	-0.9906859458569727    	-0.8819902936830597    
11.594202898550721    	-0.13659098493868416    	-0.9906859459942284    	-0.8747439170087212    
12.318840579710141    	-0.13659098493868416    	-0.9906859460264479    	-0.8674975402293464    
13.043478260869561    	-0.13659098493868416    	-0.9906859460340111    	-0.8602511634253154    
13.768115942028981    	-0.13659098493868416    	-0.9906859460357864    	-0.8530047866154966    
14.4927536231884    	-0.13659098493868416    	-0.9906859460362032    	-0.8457584098043192    
15.21739130434782    	-0.13659098493868416    	-0.9906859460363011    	-0.8385120329928228    
15.94202898550724    	-0.13659098493868416    	-0.9906859460363241    	-0.8312656561812517    
16.66666666666666    	-0.13659098493868416    	-0.9906859460363294    	-0.8240192793696628    
17.391304347826082    	-0.13659098493868416    	-0.9906859460363306    	-0.8167729025580698    
18.115942028985504    	-0.13659098493868416    	-0.990685946036331    	-0.8095265257464759    
18.840579710144926    	-0.13659098493868416    	-0.9906859460363311    	-0.8022801489348819    
19.565217391304348    	-0.13659098493868416    	-0.9906859460363311    	-0.7950337721232876    
20.28985507246377    	-0.13659098493868416    	-0.9906859460363311    	-0.7877873953116934    
21.01449275362319    	-0.13659098493868416    	-0.9906859460363311    	-0.7805410185000992    
21.739130434782613    	-0.13659098493868416    	-0.9906859460363311    	-0.7732946416885049    
22.463768115942035    	-0.13659098493868416    	-0.9906859460363311    	-0.7660482648769107    
23.188405797101456    	-0.13659098493868416    	-0.9906859460363311    	-0.7588018880653165    
23.913043478260878    	-0.13659098493868416    	-0.9906859460363311    	-0.7515555112537223    
24.6376811594203    	-0.13659098493868416    	-0.9906859460363311    	-0.7443091344421281    
25.36231884057972    	-0.13659098493868416    	-0.9906859460363311    	-0.7370627576305339    
26.086956521739143    	-0.13659098493868416    	-0.9906859460363311    	-0.7298163808189396    
26.811594202898565    	-0.13659098493868416    	-0.9906859460363311    	-0.7225700040073455    
27.536231884057987    	-0.13659098493868416    	-0.9906859460363311    	-0.7153236271957513    
28.26086956521741    	-0.13659098493868416    	-0.9906859460363311    	-0.708077250384157    
28.98550724637683    	-0.13659098493868416    	-0.9906859460363311    	-0.7008308735725628    
29.710144927536252    	-0.13659098493868416    	-0.9906859460363311    	-0.6935844967609686    
30.434782608695674    	-0.13659098493868416    	-0.9906859460363311    	-0.6863381199493743    
31.159420289855095    	-0.13659098493868416    	-0.9906859460363311    	-0.6790917431377801    
31.884057971014517    	-0.13659098493868416    	-0.9906859460363311    	-0.6718453663261859    
32.608695652173935    	-0.13659098493868416    	-0.9906859460363311    	-0.6645989895145917    
33.33333333333336    	-0.13659098493868416    	-0.9906859460363311    	-0.6573526127029975    
34.05797101449278    	-0.13659098493868416    	-0.9906859460363311    	-0.6501062358914034    
34.7826086956522    	-0.13659098493868416    	-0.9906859460363311    	-0.6428598590798091    
35.50724637681162    	-0.13659098493868416    	-0.9906859460363311    	-0.6356134822682149    
36.231884057971044    	-0.13659098493868416    	-0.9906859460363311    	-0.6283671054566207    
36.956521739130466    	-0.13659098493868416    	-0.9906859460363311    	-0.6211207286450264    
37.68115942028989    	-0.13659098493868416    	-0.9906859460363311    	-0.6138743518334322    
38.40579710144931    	-0.13659098493868416    	-0.9906859460363311    	-0.606627975021838    
39.13043478260873    	-0.13659098493868416    	-0.9906859460363311    	-0.5993815982102437    
39.85507246376815    	-0.13659098493868416    	-0.9906859460363311    	-0.5921352213986495    
40.579710144927574    	-0.13659098493868416    	-0.9906859460363311    	-0.5848888445870553    
41.304347826086996    	-0.13659098493868416    	-0.9906859460363311    	-0.5776424677754611    
42.02898550724642    	-0.13659098493868416    	-0.9906859460363311    	-0.5703960909638669    
42.75362318840584    	-0.13659098493868416    	-0.9906859460363311    	-0.5631497141522727    
43.47826086956526    	-0.13659098493868416    	-0.9906859460363311    	-0.5559033373406785    
44.20289855072468    	-0.13659098493868416    	-0.9906859460363311    	-0.5486569605290843    
44.927536231884105    	-0.13659098493868416    	-0.9906859460363311    	-0.5414105837174901    
45.65217391304353    	-0.13659098493868416    	-0.9906859460363311    	-0.5341642069058958    
46.37681159420295    	-0.13659098493868416    	-0.9906859460363311    	-0.5269178300943016    
47.10144927536237    	-0.13659098493868416    	-0.9906859460363311    	-0.5196714532827074    
47.82608695652179    	-0.13659098493868416    	-0.9906859460363311    	-0.5124250764711131    
48.55072463768121    	-0.13659098493868416    	-0.9906859460363311    	-0.5051786996595189    
49.275362318840635    	-0.13659098493868416    	-0.9906859460363311    	-0.4979323228479247    
50.    	-0.13659098493868416    	-0.9906859460363311    	-0.4906859460363311    

0.    	-4.553032831289305400e-2	0.    	0.    
0.7246376811594203    	-4.553032831289305400e-2	-0.8738846469488678    	-0.8666382701372736    
1.4492753623188406    	-4.553032831289305400e-2	-0.9710507452480363    	-0.9565579916248479    
2.1739130434782608    	-4.553032831289305400e-2	-0.992481896834125    	-0.9707427663993424    
2.898550724637681    	-4.553032831289305400e-2	-0.9974459224903011    	-0.9684604152439242    
3.6231884057971016    	-4.553032831289305400e-2	-0.9986076034341373    	-0.9623757193761663    
4.3478260869565215    	-4.553032831289305400e-2	-0.9988801010086895    	-0.9554018401391243    
5.0724637681159415    	-4.553032831289305400e-2	-0.9989440564062402    	-0.9482194187250808    
5.797101449275361    	-4.553032831289305400e-2	-0.9989590687238594    	-0.9409880542311058    
6.521739130434781    	-4.553032831289305400e-2	-0.9989625926875291    	-0.9337452013831813    
7.246376811594201    	-4.553032831289305400e-2	-0.9989634199021157    	-0.9264996517861737    
7.971014492753621    	-4.553032831289305400e-2	-0.99896361408264    	-0.9192534691551038    
8.695652173913041    	-4.553032831289305400e-2	-0.9989636596646345    	-0.9120071379255041    
9.420289855072461    	-4.553032831289305400e-2	-0.9989636703645666    	-0.904760771813842    
10.144927536231881    	-4.553032831289305400e-2	-0.9989636728762721    	-0.8975143975139532    
10.869565217391301    	-4.553032831289305400e-2	-0.9989636734658707    	-0.8902680212919577    
11.594202898550721    	-4.553032831289305400e-2	-0.9989636736042733    	-0.8830216446187661    
12.318840579710141    	-4.553032831289305400e-2	-0.9989636736367619    	-0.8757752678396604    
13.043478260869561    	-4.553032831289305400e-2	-0.9989636736443883    	-0.8685288910356928    
13.768115942028981    	-4.553032831289305400e-2	-0.9989636736461784    	-0.8612825142258886    
14.4927536231884    	-4.553032831289305400e-2	-0.9989636736465987    	-0.8540361374147146    
15.21739130434782    	-4.553032831289305400e-2	-0.9989636736466974    	-0.8467897606032191    
15.94202898550724    	-4.553032831289305400e-2	-0.9989636736467206    	-0.8395433837916482    
16.66666666666666    	-4.553032831289305400e-2	-0.998963673646726    	-0.8322970069800594    
17.391304347826082    	-4.553032831289305400e-2	-0.9989636736467272    	-0.8250506301684664    
18.115942028985504    	-4.553032831289305400e-2	-0.9989636736467276    	-0.8178042533568726    
18.840579710144926    	-4.553032831289305400e-2	-0.9989636736467277    	-0.8105578765452784    
19.565217391304348    	-4.553032831289305400e-2	-0.9989636736467277    	-0.8033114997336842    
20.28985507246377    	-4.553032831289305400e-2	-0.9989636736467277    	-0.79606512292209    
21.01449275362319    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7888187461104957    
21.739130434782613    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7815723692989015    
22.463768115942035    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7743259924873074    
23.188405797101456    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7670796156757131    
23.913043478260878    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7598332388641189    
24.6376811594203    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7525868620525247    
25.36231884057972    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7453404852409304    
26.086956521739143    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7380941084293362    
26.811594202898565    	-4.553032831289305400e-2	-0.9989636736467277    	-0.730847731617742    
27.536231884057987    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7236013548061477    
28.26086956521741    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7163549779945535    
28.98550724637683    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7091086011829594    
29.710144927536252    	-4.553032831289305400e-2	-0.9989636736467277    	-0.7018622243713651    
30.434782608695674    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6946158475597709    
31.159420289855095    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6873694707481768    
31.884057971014517    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6801230939365825    
32.608695652173935    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6728767171249883    
33.33333333333336    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6656303403133941    
34.05797101449278    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6583839635017998    
34.7826086956522    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6511375866902056    
35.50724637681162    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6438912098786114    
36.231884057971044    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6366448330670172    
36.956521739130466    	-4.553032831289305400e-2	-0.9989636736467277    	-0.629398456255423    
37.68115942028989    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6221520794438288    
38.40579710144931    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6149057026322345    
39.13043478260873    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6076593258206404    
39.85507246376815    	-4.553032831289305400e-2	-0.9989636736467277    	-0.6004129490090462    
40.579710144927574    	-4.553032831289305400e-2	-0.9989636736467277    	-0.593166572197452    
41.304347826086996    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5859201953858577    
42.02898550724642    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5786738185742635    
42.75362318840584    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5714274417626692    
43.47826086956526    	-4.553032831289305400e-2	-0.9989636736467277    	-0.564181064951075    
44.20289855072468    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5569346881394808    
44.927536231884105    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5496883113278865    
45.65217391304353    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5424419345162924    
46.37681159420295    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5351955577046982    
47.10144927536237    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5279491808931039    
47.82608695652179    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5207028040815098    
48.55072463768121    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5134564272699156    
49.275362318840635    	-4.553032831289305400e-2	-0.9989636736467277    	-0.5062100504583213    
50.    	-4.553032831289305400e-2	-0.9989636736467277    	-0.49896367364672767    

0.    	4.55303283128980500e-2	0.    	0.    
0.7246376811594203    	4.55303283128980500e-2	-0.8738846469488677    	-0.8666382701372735    
1.4492753623188406    	4.55303283128980500e-2	-0.971050745248036    	-0.9565579916248477    
2.1739130434782608    	4.55303283128980500e-2	-0.9924818968341248    	-0.9707427663993422    
2.898550724637681    	4.55303283128980500e-2	-0.9974459224903008    	-0.968460415243924    
3.6231884057971016    	4.55303283128980500e-2	-0.9986076034341371    	-0.9623757193761661    
4.3478260869565215    	4.55303283128980500e-2	-0.9988801010086893    	-0.9554018401391241    
5.0724637681159415    	4.55303283128980500e-2	-0.99894405640624    	-0.9482194187250805    
5.797101449275361    	4.55303283128980500e-2	-0.9989590687238592    	-0.9409880542311055    
6.521739130434781    	4.55303283128980500e-2	-0.9989625926875288    	-0.9337452013831811    
7.246376811594201    	4.55303283128980500e-2	-0.9989634199021155    	-0.9264996517861734    
7.971014492753621    	4.55303283128980500e-2	-0.9989636140826398    	-0.9192534691551035    
8.695652173913041    	4.55303283128980500e-2	-0.9989636596646343    	-0.9120071379255039    
9.420289855072461    	4.55303283128980500e-2	-0.9989636703645663    	-0.9047607718138417    
10.144927536231881    	4.55303283128980500e-2	-0.9989636728762719    	-0.897514397513953    
10.869565217391301    	4.55303283128980500e-2	-0.9989636734658704    	-0.8902680212919575    
11.594202898550721    	4.55303283128980500e-2	-0.9989636736042731    	-0.8830216446187659    
12.318840579710141    	4.55303283128980500e-2	-0.9989636736367616    	-0.8757752678396602    
13.043478260869561    	4.55303283128980500e-2	-0.9989636736443881    	-0.8685288910356925    
13.768115942028981    	4.55303283128980500e-2	-0.9989636736461782    	-0.8612825142258884    
14.4927536231884    	4.55303283128980500e-2	-0.9989636736465984    	-0.8540361374147144    
15.21739130434782    	4.55303283128980500e-2	-0.9989636736466971    	-0.8467897606032189    
15.94202898550724    	4.55303283128980500e-2	-0.9989636736467203    	-0.839543383791648    
16.66666666666666    	4.55303283128980500e-2	-0.9989636736467258    	-0.8322970069800592    
17.391304347826082    	4.55303283128980500e-2	-0.998963673646727    	-0.8250506301684661    
18.115942028985504    	4.55303283128980500e-2	-0.9989636736467273    	-0.8178042533568723    
18.840579710144926    	4.55303283128980500e-2	-0.9989636736467274    	-0.8105578765452782    
19.565217391304348    	4.55303283128980500e-2	-0.9989636736467274    	-0.803311499733684    
20.28985507246377    	4.55303283128980500e-2	-0.9989636736467274    	-0.7960651229220898    
21.01449275362319    	4.55303283128980500e-2	-0.9989636736467274    	-0.7888187461104955    
21.739130434782613    	4.55303283128980500e-2	-0.9989636736467274    	-0.7815723692989013    
22.463768115942035    	4.55303283128980500e-2	-0.9989636736467274    	-0.7743259924873072    
23.188405797101456    	4.55303283128980500e-2	-0.9989636736467274    	-0.7670796156757129    
23.913043478260878    	4.55303283128980500e-2	-0.9989636736467274    	-0.7598332388641187    
24.6376811594203    	4.55303283128980500e-2	-0.9989636736467274    	-0.7525868620525245    
25.36231884057972    	4.55303283128980500e-2	-0.9989636736467274    	-0.7453404852409302    
26.086956521739143    	4.55303283128980500e-2	-0.9989636736467274    	-0.738094108429336    
26.811594202898565    	4.55303283128980500e-2	-0.9989636736467274    	-0.7308477316177417    
27.536231884057987    	4.55303283128980500e-2	-0.9989636736467274    	-0.7236013548061475    
28.26086956521741    	4.55303283128980500e-2	-0.9989636736467274    	-0.7163549779945533    
28.98550724637683    	4.55303283128980500e-2	-0.9989636736467274    	-0.7091086011829592    
29.710144927536252    	4.55303283128980500e-2	-0.9989636736467274    	-0.7018622243713649    
30.434782608695674    	4.55303283128980500e-2	-0.9989636736467274    	-0.6946158475597707    
31.159420289855095    	4.55303283128980500e-2	-0.9989636736467274    	-0.6873694707481766    
31.884057971014517    	4.55303283128980500e-2	-0.9989636736467274    	-0.6801230939365823    
32.608695652173935    	4.55303283128980500e-2	-0.9989636736467274    	-0.6728767171249881    
33.33333333333336    	4.55303283128980500e-2	-0.9989636736467274    	-0.6656303403133939    
34.05797101449278    	4.55303283128980500e-2	-0.9989636736467274    	-0.6583839635017996    
34.7826086956522    	4.55303283128980500e-2	-0.9989636736467274    	-0.6511375866902054    
35.50724637681162    	4.55303283128980500e-2	-0.9989636736467274    	-0.6438912098786111    
36.231884057971044    	4.55303283128980500e-2	-0.9989636736467274    	-0.636644833067017    
36.956521739130466    	4.55303283128980500e-2	-0.9989636736467274    	-0.6293984562554228    
37.68115942028989    	4.55303283128980500e-2	-0.9989636736467274    	-0.6221520794438286    
38.40579710144931    	4.55303283128980500e-2	-0.9989636736467274    	-0.6149057026322343    
39.13043478260873    	4.55303283128980500e-2	-0.9989636736467274    	-0.6076593258206402    
39.85507246376815    	4.55303283128980500e-2	-0.9989636736467274    	-0.600412949009046    
40.579710144927574    	4.55303283128980500e-2	-0.9989636736467274    	-0.5931665721974517    
41.304347826086996    	4.55303283128980500e-2	-0.9989636736467274    	-0.5859201953858575    
42.02898550724642    	4.55303283128980500e-2	-0.9989636736467274    	-0.5786738185742633    
42.75362318840584    	4.55303283128980500e-2	-0.9989636736467274    	-0.571427441762669    
43.47826086956526    	4.55303283128980500e-2	-0.9989636736467274    	-0.5641810649510748    
44.20289855072468    	4.55303283128980500e-2	-0.9989636736467274    	-0.5569346881394805    
44.927536231884105    	4.55303283128980500e-2	-0.9989636736467274    	-0.5496883113278863    
45.65217391304353    	4.55303283128980500e-2	-0.9989636736467274    	-0.5424419345162922    
46.37681159420295    	4.55303283128980500e-2	-0.9989636736467274    	-0.535195557704698    
47.10144927536237    	4.55303283128980500e-2	-0.9989636736467274    	-0.5279491808931037    
47.82608695652179    	4.55303283128980500e-2	-0.9989636736467274    	-0.5207028040815096    
48.55072463768121    	4.55303283128980500e-2	-0.9989636736467274    	-0.5134564272699154    
49.275362318840635    	4.55303283128980500e-2	-0.9989636736467274    	-0.5062100504583211    
50.    	4.55303283128980500e-2	-0.9989636736467274    	-0.49896367364672745    

0.    	0.13659098493868915    	0.    	0.    
0.7246376811594203    	0.13659098493868915    	-0.8666433635456947    	-0.8593969867341005    
1.4492753623188406    	0.13659098493868915    	-0.9630043129531628    	-0.9485115593299744    
2.1739130434782608    	0.13659098493868915    	-0.984257879267748    	-0.9625187488329654    
2.898550724637681    	0.13659098493868915    	-0.9891807714439819    	-0.960195264197605    
3.6231884057971016    	0.13659098493868915    	-0.9903328263336613    	-0.9541009422756902    
4.3478260869565215    	0.13659098493868915    	-0.9906030659074911    	-0.947124805037926    
5.0724637681159415    	0.13659098493868915    	-0.9906664913504758    	-0.9399418536693164    
5.797101449275361    	0.13659098493868915    	-0.9906813792713034    	-0.9327103647785497    
6.521739130434781    	0.13659098493868915    	-0.9906848740343002    	-0.9254674827299524    
7.246376811594201    	0.13659098493868915    	-0.9906856943943262    	-0.9182219262783842    
7.971014492753621    	0.13659098493868915    	-0.9906858869658095    	-0.9109757420382733    
8.695652173913041    	0.13659098493868915    	-0.9906859321700973    	-0.9037294104309669    
9.420289855072461    	0.13659098493868915    	-0.9906859427813663    	-0.8964830442306417    
10.144927536231881    	0.13659098493868915    	-0.9906859452722591    	-0.8892366699099402    
10.869565217391301    	0.13659098493868915    	-0.990685945856972    	-0.881990293683059    
11.594202898550721    	0.13659098493868915    	-0.9906859459942278    	-0.8747439170087206    
12.318840579710141    	0.13659098493868915    	-0.9906859460264472    	-0.8674975402293458    
13.043478260869561    	0.13659098493868915    	-0.9906859460340104    	-0.8602511634253147    
13.768115942028981    	0.13659098493868915    	-0.9906859460357857    	-0.853004786615496    
14.4927536231884    	0.13659098493868915    	-0.9906859460362025    	-0.8457584098043185    
15.21739130434782    	0.13659098493868915    	-0.9906859460363004    	-0.8385120329928222    
15.94202898550724    	0.13659098493868915    	-0.9906859460363234    	-0.831265656181251    
16.66666666666666    	0.13659098493868915    	-0.9906859460363288    	-0.8240192793696621    
17.391304347826082    	0.13659098493868915    	-0.99068594603633    	-0.8167729025580691    
18.115942028985504    	0.13659098493868915    	-0.9906859460363303    	-0.8095265257464752    
18.840579710144926    	0.13659098493868915    	-0.9906859460363304    	-0.8022801489348812    
19.565217391304348    	0.13659098493868915    	-0.9906859460363304    	-0.795033772123287    
20.28985507246377    	0.13659098493868915    	-0.9906859460363304    	-0.7877873953116927    
21.01449275362319    	0.13659098493868915    	-0.9906859460363304    	-0.7805410185000985    
21.739130434782613    	0.13659098493868915    	-0.9906859460363304    	-0.7732946416885043    
22.463768115942035    	0.13659098493868915    	-0.9906859460363304    	-0.76604826487691    
23.188405797101456    	0.13659098493868915    	-0.9906859460363304    	-0.7588018880653158    
23.913043478260878    	0.13659098493868915    	-0.9906859460363304    	-0.7515555112537217    
24.6376811594203    	0.13659098493868915    	-0.9906859460363304    	-0.7443091344421274    
25.36231884057972    	0.13659098493868915    	-0.9906859460363304    	-0.7370627576305332    
26.086956521739143    	0.13659098493868915    	-0.9906859460363304    	-0.729816380818939    
26.811594202898565    	0.13659098493868915    	-0.9906859460363304    	-0.7225700040073448    
27.536231884057987    	0.13659098493868915    	-0.9906859460363304    	-0.7153236271957506    
28.26086956521741    	0.13659098493868915    	-0.9906859460363304    	-0.7080772503841564    
28.98550724637683    	0.13659098493868915    	-0.9906859460363304    	-0.7008308735725621    
29.710144927536252    	0.13659098493868915    	-0.9906859460363304    	-0.6935844967609679    
30.434782608695674    	0.13659098493868915    	-0.9906859460363304    	-0.6863381199493737    
31.159420289855095    	0.13659098493868915    	-0.9906859460363304    	-0.6790917431377794    
31.884057971014517    	0.13659098493868915    	-0.9906859460363304    	-0.6718453663261852    
32.608695652173935    	0.13659098493868915    	-0.9906859460363304    	-0.6645989895145911    
33.33333333333336    	0.13659098493868915    	-0.9906859460363304    	-0.6573526127029968    
34.05797101449278    	0.13659098493868915    	-0.9906859460363304    	-0.6501062358914027    
34.7826086956522    	0.13659098493868915    	-0.9906859460363304    	-0.6428598590798085    
35.50724637681162    	0.13659098493868915    	-0.9906859460363304    	-0.6356134822682142    
36.231884057971044    	0.13659098493868915    	-0.9906859460363304    	-0.62836710545662    
36.956521739130466    	0.13659098493868915    	-0.9906859460363304    	-0.6211207286450258    
37.68115942028989    	0.13659098493868915    	-0.9906859460363304    	-0.6138743518334315    
38.40579710144931    	0.13659098493868915    	-0.9906859460363304    	-0.6066279750218373    
39.13043478260873    	0.13659098493868915    	-0.9906859460363304    	-0.5993815982102431    
39.85507246376815    	0.13659098493868915    	-0.9906859460363304    	-0.5921352213986488    
40.579710144927574    	0.13659098493868915    	-0.9906859460363304    	-0.5848888445870546    
41.304347826086996    	0.13659098493868915    	-0.9906859460363304    	-0.5776424677754605    
42.02898550724642    	0.13659098493868915    	-0.9906859460363304    	-0.5703960909638662    
42.75362318840584    	0.13659098493868915    	-0.9906859460363304    	-0.563149714152272    
43.47826086956526    	0.13659098493868915    	-0.9906859460363304    	-0.5559033373406779    
44.20289855072468    	0.13659098493868915    	-0.9906859460363304    	-0.5486569605290836    
44.927536231884105    	0.13659098493868915    	-0.9906859460363304    	-0.5414105837174894    
45.65217391304353    	0.13659098493868915    	-0.9906859460363304    	-0.5341642069058952    
46.37681159420295    	0.13659098493868915    	-0.9906859460363304    	-0.5269178300943009    
47.10144927536237    	0.13659098493868915    	-0.9906859460363304    	-0.5196714532827067    
47.82608695652179    	0.13659098493868915    	-0.9906859460363304    	-0.5124250764711125    
48.55072463768121    	0.13659098493868915    	-0.9906859460363304    	-0.5051786996595182    
49.275362318840635    	0.13659098493868915    	-0.9906859460363304    	-0.49793232284792405    
50.    	0.13659098493868915    	-0.9906859460363304    	-0.4906859460363304    

0.    	0.22765164156448026    	0.    	0.    
0.7246376811594203    	0.22765164156448026    	-0.8522208002941754    	-0.8449744234825811    
1.4492753623188406    	0.22765164156448026    	-0.9469781236355304    	-0.932485370012342    
2.1739130434782608    	0.22765164156448026    	-0.9678779909345963    	-0.9461388604998137    
2.898550724637681    	0.22765164156448026    	-0.9727189569959153    	-0.9437334497495384    
3.6231884057971016    	0.22765164156448026    	-0.9738518395417972    	-0.9376199554838262    
4.3478260869565215    	0.22765164156448026    	-0.9741175818246877    	-0.9306393209551225    
5.0724637681159415    	0.22765164156448026    	-0.9741799517499107    	-0.9234553140687513    
5.797101449275361    	0.22765164156448026    	-0.9741945919079458    	-0.9162235774151921    
6.521739130434781    	0.22765164156448026    	-0.974198028511563    	-0.9089806372072152    
7.246376811594201    	0.22765164156448026    	-0.9741988352192669    	-0.9017350671033248    
7.971014492753621    	0.22765164156448026    	-0.9741990245860013    	-0.894488879658465    
8.695652173913041    	0.22765164156448026    	-0.9741990690380052    	-0.8872425472988749    
9.420289855072461    	0.22765164156448026    	-0.974199079472683    	-0.8799961809219584    
10.144927536231881    	0.22765164156448026    	-0.9741990819221227    	-0.8727498065598038    
10.869565217391301    	0.22765164156448026    	-0.974199082497105    	-0.865503430323192    
11.594202898550721    	0.22765164156448026    	-0.9741990826320764    	-0.8582570536465692    
12.318840579710141    	0.22765164156448026    	-0.9741990826637597    	-0.8510106768666582    
13.043478260869561    	0.22765164156448026    	-0.974199082671197    	-0.8437643000625015    
13.768115942028981    	0.22765164156448026    	-0.9741990826729429    	-0.8365179232526531    
14.4927536231884    	0.22765164156448026    	-0.9741990826733526    	-0.8292715464414686    
15.21739130434782    	0.22765164156448026    	-0.9741990826734489    	-0.8220251696299707    
15.94202898550724    	0.22765164156448026    	-0.9741990826734716    	-0.8147787928183992    
16.66666666666666    	0.22765164156448026    	-0.9741990826734768    	-0.8075324160068101    
17.391304347826082    	0.22765164156448026    	-0.974199082673478    	-0.8002860391952171    
18.115942028985504    	0.22765164156448026    	-0.9741990826734783    	-0.7930396623836233    
18.840579710144926    	0.22765164156448026    	-0.9741990826734784    	-0.7857932855720292    
19.565217391304348    	0.22765164156448026    	-0.9741990826734784    	-0.778546908760435    
20.28985507246377    	0.22765164156448026    	-0.9741990826734784    	-0.7713005319488407    
21.01449275362319    	0.22765164156448026    	-0.9741990826734784    	-0.7640541551372465    
21.739130434782613    	0.22765164156448026    	-0.9741990826734784    	-0.7568077783256523    
22.463768115942035    	0.22765164156448026    	-0.9741990826734784    	-0.7495614015140581    
23.188405797101456    	0.22765164156448026    	-0.9741990826734784    	-0.7423150247024639    
23.913043478260878    	0.22765164156448026    	-0.9741990826734784    	-0.7350686478908697    
24.6376811594203    	0.22765164156448026    	-0.9741990826734784    	-0.7278222710792754    
25.36231884057972    	0.22765164156448026    	-0.9741990826734784    	-0.7205758942676812    
26.086956521739143    	0.22765164156448026    	-0.9741990826734784    	-0.713329517456087    
26.811594202898565    	0.22765164156448026    	-0.9741990826734784    	-0.7060831406444927    
27.536231884057987    	0.22765164156448026    	-0.9741990826734784    	-0.6988367638328985    
28.26086956521741    	0.22765164156448026    	-0.9741990826734784    	-0.6915903870213043    
28.98550724637683    	0.22765164156448026    	-0.9741990826734784    	-0.6843440102097101    
29.710144927536252    	0.22765164156448026    	-0.9741990826734784    	-0.6770976333981159    
30.434782608695674    	0.22765164156448026    	-0.9741990826734784    	-0.6698512565865217    
31.159420289855095    	0.22765164156448026    	-0.9741990826734784    	-0.6626048797749275    
31.884057971014517    	0.22765164156448026    	-0.9741990826734784    	-0.6553585029633333    
32.608695652173935    	0.22765164156448026    	-0.9741990826734784    	-0.6481121261517391    
33.33333333333336    	0.22765164156448026    	-0.9741990826734784    	-0.6408657493401448    
34.05797101449278    	0.22765164156448026    	-0.9741990826734784    	-0.6336193725285506    
34.7826086956522    	0.22765164156448026    	-0.9741990826734784    	-0.6263729957169564    
35.50724637681162    	0.22765164156448026    	-0.9741990826734784    	-0.6191266189053621    
36.231884057971044    	0.22765164156448026    	-0.9741990826734784    	-0.611880242093768    
36.956521739130466    	0.22765164156448026    	-0.9741990826734784    	-0.6046338652821738    
37.68115942028989    	0.22765164156448026    	-0.9741990826734784    	-0.5973874884705795    
38.40579710144931    	0.22765164156448026    	-0.9741990826734784    	-0.5901411116589853    
39.13043478260873    	0.22765164156448026    	-0.9741990826734784    	-0.5828947348473912    
39.85507246376815    	0.22765164156448026    	-0.9741990826734784    	-0.575648358035797    
40.579710144927574    	0.22765164156448026    	-0.9741990826734784    	-0.5684019812242027    
41.304347826086996    	0.22765164156448026    	-0.9741990826734784    	-0.5611556044126085    
42.02898550724642    	0.22765164156448026    	-0.9741990826734784    	-0.5539092276010142    
42.75362318840584    	0.22765164156448026    	-0.9741990826734784    	-0.54666285078942    
43.47826086956526    	0.22765164156448026    	-0.9741990826734784    	-0.5394164739778258    
44.20289855072468    	0.22765164156448026    	-0.9741990826734784    	-0.5321700971662315    
44.927536231884105    	0.22765164156448026    	-0.9741990826734784    	-0.5249237203546373    
45.65217391304353    	0.22765164156448026    	-0.9741990826734784    	-0.5176773435430432    
46.37681159420295    	0.22765164156448026    	-0.9741990826734784    	-0.5104309667314489    
47.10144927536237    	0.22765164156448026    	-0.9741990826734784    	-0.5031845899198547    
47.82608695652179    	0.22765164156448026    	-0.9741990826734784    	-0.49593821310826053    
48.55072463768121    	0.22765164156448026    	-0.9741990826734784    	-0.4886918362966663    
49.275362318840635    	0.22765164156448026    	-0.9741990826734784    	-0.48144545948507206    
50.    	0.22765164156448026    	-0.9741990826734784    	-0.47419908267347843    

0.    	0.31871229819027136    	0.    	0.    
0.7246376811594203    	0.31871229819027136    	-0.8307364670956096    	-0.8234900902840153    
1.4492753623188406    	0.31871229819027136    	-0.923104975347064    	-0.9086122217238757    
2.1739130434782608    	0.31871229819027136    	-0.9434779607480303    	-0.9217388303132477    
2.898550724637681    	0.31871229819027136    	-0.9481968869250512    	-0.9192113796786744    
3.6231884057971016    	0.31871229819027136    	-0.9493012097055741    	-0.913069325647603    
4.3478260869565215    	0.31871229819027136    	-0.9495602526732769    	-0.9060819918037117    
5.0724637681159415    	0.31871229819027136    	-0.9496210502638954    	-0.898896412582736    
5.797101449275361    	0.31871229819027136    	-0.9496353213461778    	-0.8916643068534241    
6.521739130434781    	0.31871229819027136    	-0.9496386713136354    	-0.8844212800092877    
7.246376811594201    	0.31871229819027136    	-0.9496394576843832    	-0.8771756895684412    
7.971014492753621    	0.31871229819027136    	-0.9496396422772162    	-0.86992949734968    
8.695652173913041    	0.31871229819027136    	-0.9496396856085932    	-0.8626831638694629    
9.420289855072461    	0.31871229819027136    	-0.9496396957802146    	-0.85543679722949    
10.144927536231881    	0.31871229819027136    	-0.9496396981679043    	-0.8481904228055854    
10.869565217391301    	0.31871229819027136    	-0.9496396987283914    	-0.8409440465544784    
11.594202898550721    	0.31871229819027136    	-0.9496396988599604    	-0.8336976698744532    
12.318840579710141    	0.31871229819027136    	-0.9496396988908448    	-0.8264512930937433    
13.043478260869561    	0.31871229819027136    	-0.9496396988980946    	-0.8192049162893991    
13.768115942028981    	0.31871229819027136    	-0.9496396988997964    	-0.8119585394795066    
14.4927536231884    	0.31871229819027136    	-0.949639698900196    	-0.8047121626683119    
15.21739130434782    	0.31871229819027136    	-0.9496396989002898    	-0.7974657858568115    
15.94202898550724    	0.31871229819027136    	-0.9496396989003117    	-0.7902194090452394    
16.66666666666666    	0.31871229819027136    	-0.949639698900317    	-0.7829730322336503    
17.391304347826082    	0.31871229819027136    	-0.9496396989003181    	-0.7757266554220572    
18.115942028985504    	0.31871229819027136    	-0.9496396989003184    	-0.7684802786104634    
18.840579710144926    	0.31871229819027136    	-0.9496396989003185    	-0.7612339017988693    
19.565217391304348    	0.31871229819027136    	-0.9496396989003185    	-0.7539875249872751    
20.28985507246377    	0.31871229819027136    	-0.9496396989003185    	-0.7467411481756808    
21.01449275362319    	0.31871229819027136    	-0.9496396989003185    	-0.7394947713640866    
21.739130434782613    	0.31871229819027136    	-0.9496396989003185    	-0.7322483945524924    
22.463768115942035    	0.31871229819027136    	-0.9496396989003185    	-0.7250020177408982    
23.188405797101456    	0.31871229819027136    	-0.9496396989003185    	-0.717755640929304    
23.913043478260878    	0.31871229819027136    	-0.9496396989003185    	-0.7105092641177098    
24.6376811594203    	0.31871229819027136    	-0.9496396989003185    	-0.7032628873061155    
25.36231884057972    	0.31871229819027136    	-0.9496396989003185    	-0.6960165104945213    
26.086956521739143    	0.31871229819027136    	-0.9496396989003185    	-0.688770133682927    
26.811594202898565    	0.31871229819027136    	-0.9496396989003185    	-0.6815237568713328    
27.536231884057987    	0.31871229819027136    	-0.9496396989003185    	-0.6742773800597386    
28.26086956521741    	0.31871229819027136    	-0.9496396989003185    	-0.6670310032481443    
28.98550724637683    	0.31871229819027136    	-0.9496396989003185    	-0.6597846264365502    
29.710144927536252    	0.31871229819027136    	-0.9496396989003185    	-0.652538249624956    
30.434782608695674    	0.31871229819027136    	-0.9496396989003185    	-0.6452918728133618    
31.159420289855095    	0.31871229819027136    	-0.9496396989003185    	-0.6380454960017676    
31.884057971014517    	0.31871229819027136    	-0.9496396989003185    	-0.6307991191901734    
32.608695652173935    	0.31871229819027136    	-0.9496396989003185    	-0.6235527423785792    
33.33333333333336    	0.31871229819027136    	-0.9496396989003185    	-0.6163063655669849    
34.05797101449278    	0.31871229819027136    	-0.9496396989003185    	-0.6090599887553907    
34.7826086956522    	0.31871229819027136    	-0.9496396989003185    	-0.6018136119437965    
35.50724637681162    	0.31871229819027136    	-0.9496396989003185    	-0.5945672351322022    
36.231884057971044    	0.31871229819027136    	-0.9496396989003185    	-0.5873208583206081    
36.956521739130466    	0.31871229819027136    	-0.9496396989003185    	-0.5800744815090139    
37.68115942028989    	0.31871229819027136    	-0.9496396989003185    	-0.5728281046974196    
38.40579710144931    	0.31871229819027136    	-0.9496396989003185    	-0.5655817278858254    
39.13043478260873    	0.31871229819027136    	-0.9496396989003185    	-0.5583353510742313    
39.85507246376815    	0.31871229819027136    	-0.9496396989003185    	-0.551088974262637    
40.579710144927574    	0.31871229819027136    	-0.9496396989003185    	-0.5438425974510428    
41.304347826086996    	0.31871229819027136    	-0.9496396989003185    	-0.5365962206394486    
42.02898550724642    	0.31871229819027136    	-0.9496396989003185    	-0.5293498438278543    
42.75362318840584    	0.31871229819027136    	-0.9496396989003185    	-0.5221034670162601    
43.47826086956526    	0.31871229819027136    	-0.9496396989003185    	-0.5148570902046659    
44.20289855072468    	0.31871229819027136    	-0.9496396989003185    	-0.5076107133930716    
44.927536231884105    	0.31871229819027136    	-0.9496396989003185    	-0.5003643365814774    
45.65217391304353    	0.31871229819027136    	-0.9496396989003185    	-0.49311795976988326    
46.37681159420295    	0.31871229819027136    	-0.9496396989003185    	-0.48587158295828903    
47.10144927536237    	0.31871229819027136    	-0.9496396989003185    	-0.4786252061466948    
47.82608695652179    	0.31871229819027136    	-0.9496396989003185    	-0.4713788293351006    
48.55072463768121    	0.31871229819027136    	-0.9496396989003185    	-0.4641324525235064    
49.275362318840635    	0.31871229819027136    	-0.9496396989003185    	-0.45688607571191214    
50.    	0.31871229819027136    	-0.9496396989003185    	-0.4496396989003185    

0.    	0.40977295481606246    	0.    	0.    
0.7246376811594203    	0.40977295481606246    	-0.8023683899010907    	-0.7951220130894965    
1.4492753623188406    	0.40977295481606246    	-0.8915826885130179    	-0.8770899348898296    
2.1739130434782608    	0.40977295481606246    	-0.9112599750426466    	-0.889520844607864    
2.898550724637681    	0.40977295481606246    	-0.9158177588269024    	-0.8868322515805256    
3.6231884057971016    	0.40977295481606246    	-0.9168843710757147    	-0.8806524870177437    
4.3478260869565215    	0.40977295481606246    	-0.9171345682166174    	-0.8736563073470522    
5.0724637681159415    	0.40977295481606246    	-0.9171932896846481    	-0.8664686520034887    
5.797101449275361    	0.40977295481606246    	-0.9172070734364955    	-0.8592360589437419    
6.521739130434781    	0.40977295481606246    	-0.9172103090089083    	-0.8519929177045605    
7.246376811594201    	0.40977295481606246    	-0.9172110685265842    	-0.8447473004106422    
7.971014492753621    	0.40977295481606246    	-0.9172112468159215    	-0.8375011018883852    
8.695652173913041    	0.40977295481606246    	-0.917211288667614    	-0.8302547669284837    
9.420289855072461    	0.40977295481606246    	-0.9172112984918938    	-0.8230083999411691    
10.144927536231881    	0.40977295481606246    	-0.9172113007980484    	-0.8157620254357295    
10.869565217391301    	0.40977295481606246    	-0.9172113013393959    	-0.8085156491654829    
11.594202898550721    	0.40977295481606246    	-0.917211301466472    	-0.8012692724809648    
12.318840579710141    	0.40977295481606246    	-0.9172113014963018    	-0.7940228956992004    
13.043478260869561    	0.40977295481606246    	-0.9172113015033041    	-0.7867765188946085    
13.768115942028981    	0.40977295481606246    	-0.9172113015049478    	-0.779530142084658    
14.4927536231884    	0.40977295481606246    	-0.9172113015053336    	-0.7722837652734496    
15.21739130434782    	0.40977295481606246    	-0.9172113015054243    	-0.7650373884619461    
15.94202898550724    	0.40977295481606246    	-0.9172113015054455    	-0.7577910116503731    
16.66666666666666    	0.40977295481606246    	-0.9172113015054505    	-0.7505446348387839    
17.391304347826082    	0.40977295481606246    	-0.9172113015054516    	-0.7432982580271907    
18.115942028985504    	0.40977295481606246    	-0.9172113015054519    	-0.736051881215597    
18.840579710144926    	0.40977295481606246    	-0.917211301505452    	-0.7288055044040028    
19.565217391304348    	0.40977295481606246    	-0.917211301505452    	-0.7215591275924086    
20.28985507246377    	0.40977295481606246    	-0.917211301505452    	-0.7143127507808144    
21.01449275362319    	0.40977295481606246    	-0.917211301505452    	-0.7070663739692201    
21.739130434782613    	0.40977295481606246    	-0.917211301505452    	-0.6998199971576259    
22.463768115942035    	0.40977295481606246    	-0.917211301505452    	-0.6925736203460318    
23.188405797101456    	0.40977295481606246    	-0.917211301505452    	-0.6853272435344375    
23.913043478260878    	0.40977295481606246    	-0.917211301505452    	-0.6780808667228433    
24.6376811594203    	0.40977295481606246    	-0.917211301505452    	-0.670834489911249    
25.36231884057972    	0.40977295481606246    	-0.917211301505452    	-0.6635881130996548    
26.086956521739143    	0.40977295481606246    	-0.917211301505452    	-0.6563417362880606    
26.811594202898565    	0.40977295481606246    	-0.917211301505452    	-0.6490953594764663    
27.536231884057987    	0.40977295481606246    	-0.917211301505452    	-0.6418489826648721    
28.26086956521741    	0.40977295481606246    	-0.917211301505452    	-0.6346026058532779    
28.98550724637683    	0.40977295481606246    	-0.917211301505452    	-0.6273562290416838    
29.710144927536252    	0.40977295481606246    	-0.917211301505452    	-0.6201098522300895    
30.434782608695674    	0.40977295481606246    	-0.917211301505452    	-0.6128634754184953    
31.159420289855095    	0.40977295481606246    	-0.917211301505452    	-0.6056170986069012    
31.884057971014517    	0.40977295481606246    	-0.917211301505452    	-0.5983707217953069    
32.608695652173935    	0.40977295481606246    	-0.917211301505452    	-0.5911243449837127    
33.33333333333336    	0.40977295481606246    	-0.917211301505452    	-0.5838779681721185    
34.05797101449278    	0.40977295481606246    	-0.917211301505452    	-0.5766315913605242    
34.7826086956522    	0.40977295481606246    	-0.917211301505452    	-0.56938521454893    
35.50724637681162    	0.40977295481606246    	-0.917211301505452    	-0.5621388377373358    
36.231884057971044    	0.40977295481606246    	-0.917211301505452    	-0.5548924609257416    
36.956521739130466    	0.40977295481606246    	-0.917211301505452    	-0.5476460841141474    
37.68115942028989    	0.40977295481606246    	-0.917211301505452    	-0.5403997073025532    
38.40579710144931    	0.40977295481606246    	-0.917211301505452    	-0.5331533304909589    
39.13043478260873    	0.40977295481606246    	-0.917211301505452    	-0.5259069536793648    
39.85507246376815    	0.40977295481606246    	-0.917211301505452    	-0.5186605768677706    
40.579710144927574    	0.40977295481606246    	-0.917211301505452    	-0.5114142000561763    
41.304347826086996    	0.40977295481606246    	-0.917211301505452    	-0.5041678232445821    
42.02898550724642    	0.40977295481606246    	-0.917211301505452    	-0.49692144643298786    
42.75362318840584    	0.40977295481606246    	-0.917211301505452    	-0.4896750696213936    
43.47826086956526    	0.40977295481606246    	-0.917211301505452    	-0.48242869280979944    
44.20289855072468    	0.40977295481606246    	-0.917211301505452    	-0.4751823159982052    
44.927536231884105    	0.40977295481606246    	-0.917211301505452    	-0.46793593918661097    
45.65217391304353    	0.40977295481606246    	-0.917211301505452    	-0.4606895623750168    
46.37681159420295    	0.40977295481606246    	-0.917211301505452    	-0.45344318556342256    
47.10144927536237    	0.40977295481606246    	-0.917211301505452    	-0.4461968087518283    
47.82608695652179    	0.40977295481606246    	-0.917211301505452    	-0.43895043194023414    
48.55072463768121    	0.40977295481606246    	-0.917211301505452    	-0.4317040551286399    
49.275362318840635    	0.40977295481606246    	-0.917211301505452    	-0.4244576783170457    
50.    	0.40977295481606246    	-0.917211301505452    	-0.41721130150545205    

0.    	0.5008336114418536    	0.    	0.    
0.7246376811594203    	0.5008336114418536    	-0.767351635532408    	-0.7601052587208138    
1.4492753623188406    	0.5008336114418536    	-0.8526724667296315    	-0.8381797131064431    
2.1739130434782608    	0.5008336114418536    	-0.8714910021946337    	-0.8497518717598511    
2.898550724637681    	0.5008336114418536    	-0.8758498763542737    	-0.8468643691078969    
3.6231884057971016    	0.5008336114418536    	-0.8768699397863662    	-0.8406380557283951    
4.3478260869565215    	0.5008336114418536    	-0.8771092178881629    	-0.8336309570185977    
5.0724637681159415    	0.5008336114418536    	-0.8771653766490279    	-0.8264407389678685    
5.797101449275361    	0.5008336114418536    	-0.8771785588539316    	-0.8192075443611779    
6.521739130434781    	0.5008336114418536    	-0.8771816532203275    	-0.8119642619159797    
7.246376811594201    	0.5008336114418536    	-0.8771823795913288    	-0.8047186114753868    
7.971014492753621    	0.5008336114418536    	-0.8771825500998088    	-0.7974724051722726    
8.695652173913041    	0.5008336114418536    	-0.8771825901250206    	-0.7902260683858903    
9.420289855072461    	0.5008336114418536    	-0.8771825995205517    	-0.782979700969827    
10.144927536231881    	0.5008336114418536    	-0.8771826017260618    	-0.7757333263637429    
10.869565217391301    	0.5008336114418536    	-0.8771826022437839    	-0.7684869500698709    
11.594202898550721    	0.5008336114418536    	-0.8771826023653142    	-0.761240573379807    
12.318840579710141    	0.5008336114418536    	-0.8771826023938422    	-0.7539941965967407    
13.043478260869561    	0.5008336114418536    	-0.8771826024005389    	-0.7467478197918433    
13.768115942028981    	0.5008336114418536    	-0.8771826024021108    	-0.739501442981821    
14.4927536231884    	0.5008336114418536    	-0.8771826024024798    	-0.7322550661705958    
15.21739130434782    	0.5008336114418536    	-0.8771826024025665    	-0.7250086893590884    
15.94202898550724    	0.5008336114418536    	-0.8771826024025868    	-0.7177623125475144    
16.66666666666666    	0.5008336114418536    	-0.8771826024025916    	-0.710515935735925    
17.391304347826082    	0.5008336114418536    	-0.8771826024025926    	-0.7032695589243317    
18.115942028985504    	0.5008336114418536    	-0.8771826024025929    	-0.6960231821127378    
18.840579710144926    	0.5008336114418536    	-0.877182602402593    	-0.6887768053011438    
19.565217391304348    	0.5008336114418536    	-0.877182602402593    	-0.6815304284895496    
20.28985507246377    	0.5008336114418536    	-0.877182602402593    	-0.6742840516779554    
21.01449275362319    	0.5008336114418536    	-0.877182602402593    	-0.6670376748663611    
21.739130434782613    	0.5008336114418536    	-0.877182602402593    	-0.6597912980547669    
22.463768115942035    	0.5008336114418536    	-0.877182602402593    	-0.6525449212431726    
23.188405797101456    	0.5008336114418536    	-0.877182602402593    	-0.6452985444315784    
23.913043478260878    	0.5008336114418536    	-0.877182602402593    	-0.6380521676199843    
24.6376811594203    	0.5008336114418536    	-0.877182602402593    	-0.63080579080839    
25.36231884057972    	0.5008336114418536    	-0.877182602402593    	-0.6235594139967958    
26.086956521739143    	0.5008336114418536    	-0.877182602402593    	-0.6163130371852016    
26.811594202898565    	0.5008336114418536    	-0.877182602402593    	-0.6090666603736075    
27.536231884057987    	0.5008336114418536    	-0.877182602402593    	-0.6018202835620132    
28.26086956521741    	0.5008336114418536    	-0.877182602402593    	-0.594573906750419    
28.98550724637683    	0.5008336114418536    	-0.877182602402593    	-0.5873275299388248    
29.710144927536252    	0.5008336114418536    	-0.877182602402593    	-0.5800811531272305    
30.434782608695674    	0.5008336114418536    	-0.877182602402593    	-0.5728347763156363    
31.159420289855095    	0.5008336114418536    	-0.877182602402593    	-0.565588399504042    
31.884057971014517    	0.5008336114418536    	-0.877182602402593    	-0.5583420226924478    
32.608695652173935    	0.5008336114418536    	-0.877182602402593    	-0.5510956458808537    
33.33333333333336    	0.5008336114418536    	-0.877182602402593    	-0.5438492690692595    
34.05797101449278    	0.5008336114418536    	-0.877182602402593    	-0.5366028922576653    
34.7826086956522    	0.5008336114418536    	-0.877182602402593    	-0.5293565154460711    
35.50724637681162    	0.5008336114418536    	-0.877182602402593    	-0.5221101386344769    
36.231884057971044    	0.5008336114418536    	-0.877182602402593    	-0.5148637618228826    
36.956521739130466    	0.5008336114418536    	-0.877182602402593    	-0.5076173850112884    
37.68115942028989    	0.5008336114418536    	-0.877182602402593    	-0.5003710081996942    
38.40579710144931    	0.5008336114418536    	-0.877182602402593    	-0.4931246313880999    
39.13043478260873    	0.5008336114418536    	-0.877182602402593    	-0.48587825457650574    
39.85507246376815    	0.5008336114418536    	-0.877182602402593    	-0.4786318777649115    
40.579710144927574    	0.5008336114418536    	-0.877182602402593    	-0.47138550095331727    
41.304347826086996    	0.5008336114418536    	-0.877182602402593    	-0.4641391241417231    
42.02898550724642    	0.5008336114418536    	-0.877182602402593    	-0.45689274733012886    
42.75362318840584    	0.5008336114418536    	-0.877182602402593    	-0.4496463705185346    
43.47826086956526    	0.5008336114418536    	-0.877182602402593    	-0.44239999370694044    
44.20289855072468    	0.5008336114418536    	-0.877182602402593    	-0.4351536168953462    
44.927536231884105    	0.5008336114418536    	-0.877182602402593    	-0.42790724008375197    
45.65217391304353    	0.5008336114418536    	-0.877182602402593    	-0.4206608632721578    
46.37681159420295    	0.5008336114418536    	-0.877182602402593    	-0.41341448646056356    
47.10144927536237    	0.5008336114418536    	-0.877182602402593    	-0.4061681096489693    
47.82608695652179    	0.5008336114418536    	-0.877182602402593    	-0.39892173283737514    
48.55072463768121    	0.5008336114418536    	-0.877182602402593    	-0.3916753560257809    
49.275362318840635    	0.5008336114418536    	-0.877182602402593    	-0.3844289792141867    
50.    	0.5008336114418536    	-0.877182602402593    	-0.37718260240259305    

0.    	0.5918942680676447    	0.    	0.    
0.7246376811594203    	0.5918942680676447    	-0.7259763638443296    	-0.7187299870327354    
1.4492753623188406    	0.5918942680676447    	-0.806696732348868    	-0.7922039787256796    
2.1739130434782608    	0.5918942680676447    	-0.8245005804377288    	-0.8027614500029462    
2.898550724637681    	0.5918942680676447    	-0.8286244259686956    	-0.7996389187223187    
3.6231884057971016    	0.5918942680676447    	-0.8295894880172143    	-0.7933576039592433    
4.3478260869565215    	0.5918942680676447    	-0.829815864346196    	-0.7863376034766308    
5.0724637681159415    	0.5918942680676447    	-0.8298689950507165    	-0.7791443573695571    
5.797101449275361    	0.5918942680676447    	-0.8298814664767751    	-0.7719104519840214    
6.521739130434781    	0.5918942680676447    	-0.8298843939962596    	-0.7646670026919118    
7.246376811594201    	0.5918942680676447    	-0.8298850812016475    	-0.7574213130857055    
7.971014492753621    	0.5918942680676447    	-0.8298852425163833    	-0.750175097588847    
8.695652173913041    	0.5918942680676447    	-0.8298852803834528    	-0.7429287586443224    
9.420289855072461    	0.5918942680676447    	-0.8298852892723808    	-0.7356823907216562    
10.144927536231881    	0.5918942680676447    	-0.8298852913589707    	-0.7284360159966519    
10.869565217391301    	0.5918942680676447    	-0.8298852918487775    	-0.7211896396748645    
11.594202898550721    	0.5918942680676447    	-0.8298852919637549    	-0.7139432629782477    
12.318840579710141    	0.5918942680676447    	-0.8298852919907447    	-0.7066968861936432    
13.043478260869561    	0.5918942680676447    	-0.8298852919970803    	-0.6994505093883847    
13.768115942028981    	0.5918942680676447    	-0.8298852919985674    	-0.6922041325782776    
14.4927536231884    	0.5918942680676447    	-0.8298852919989166    	-0.6849577557670326    
15.21739130434782    	0.5918942680676447    	-0.8298852919989985    	-0.6777113789555202    
15.94202898550724    	0.5918942680676447    	-0.8298852919990178    	-0.6704650021439454    
16.66666666666666    	0.5918942680676447    	-0.8298852919990224    	-0.6632186253323558    
17.391304347826082    	0.5918942680676447    	-0.8298852919990234    	-0.6559722485207625    
18.115942028985504    	0.5918942680676447    	-0.8298852919990236    	-0.6487258717091686    
18.840579710144926    	0.5918942680676447    	-0.8298852919990237    	-0.6414794948975745    
19.565217391304348    	0.5918942680676447    	-0.8298852919990237    	-0.6342331180859803    
20.28985507246377    	0.5918942680676447    	-0.8298852919990237    	-0.626986741274386    
21.01449275362319    	0.5918942680676447    	-0.8298852919990237    	-0.6197403644627918    
21.739130434782613    	0.5918942680676447    	-0.8298852919990237    	-0.6124939876511976    
22.463768115942035    	0.5918942680676447    	-0.8298852919990237    	-0.6052476108396034    
23.188405797101456    	0.5918942680676447    	-0.8298852919990237    	-0.5980012340280092    
23.913043478260878    	0.5918942680676447    	-0.8298852919990237    	-0.590754857216415    
24.6376811594203    	0.5918942680676447    	-0.8298852919990237    	-0.5835084804048207    
25.36231884057972    	0.5918942680676447    	-0.8298852919990237    	-0.5762621035932265    
26.086956521739143    	0.5918942680676447    	-0.8298852919990237    	-0.5690157267816323    
26.811594202898565    	0.5918942680676447    	-0.8298852919990237    	-0.561769349970038    
27.536231884057987    	0.5918942680676447    	-0.8298852919990237    	-0.5545229731584438    
28.26086956521741    	0.5918942680676447    	-0.8298852919990237    	-0.5472765963468496    
28.98550724637683    	0.5918942680676447    	-0.8298852919990237    	-0.5400302195352554    
29.710144927536252    	0.5918942680676447    	-0.8298852919990237    	-0.5327838427236612    
30.434782608695674    	0.5918942680676447    	-0.8298852919990237    	-0.525537465912067    
31.159420289855095    	0.5918942680676447    	-0.8298852919990237    	-0.5182910891004728    
31.884057971014517    	0.5918942680676447    	-0.8298852919990237    	-0.5110447122888786    
32.608695652173935    	0.5918942680676447    	-0.8298852919990237    	-0.5037983354772844    
33.33333333333336    	0.5918942680676447    	-0.8298852919990237    	-0.49655195866569013    
34.05797101449278    	0.5918942680676447    	-0.8298852919990237    	-0.48930558185409595    
34.7826086956522    	0.5918942680676447    	-0.8298852919990237    	-0.4820592050425017    
35.50724637681162    	0.5918942680676447    	-0.8298852919990237    	-0.4748128282309075    
36.231884057971044    	0.5918942680676447    	-0.8298852919990237    	-0.4675664514193133    
36.956521739130466    	0.5918942680676447    	-0.8298852919990237    	-0.46032007460771907    
37.68115942028989    	0.5918942680676447    	-0.8298852919990237    	-0.45307369779612483    
38.40579710144931    	0.5918942680676447    	-0.8298852919990237    	-0.4458273209845306    
39.13043478260873    	0.5918942680676447    	-0.8298852919990237    	-0.4385809441729364    
39.85507246376815    	0.5918942680676447    	-0.8298852919990237    	-0.4313345673613422    
40.579710144927574    	0.5918942680676447    	-0.8298852919990237    	-0.42408819054974795    
41.304347826086996    	0.5918942680676447    	-0.8298852919990237    	-0.41684181373815377    
42.02898550724642    	0.5918942680676447    	-0.8298852919990237    	-0.40959543692655953    
42.75362318840584    	0.5918942680676447    	-0.8298852919990237    	-0.4023490601149653    
43.47826086956526    	0.5918942680676447    	-0.8298852919990237    	-0.3951026833033711    
44.20289855072468    	0.5918942680676447    	-0.8298852919990237    	-0.3878563064917769    
44.927536231884105    	0.5918942680676447    	-0.8298852919990237    	-0.38060992968018265    
45.65217391304353    	0.5918942680676447    	-0.8298852919990237    	-0.37336355286858847    
46.37681159420295    	0.5918942680676447    	-0.8298852919990237    	-0.36611717605699423    
47.10144927536237    	0.5918942680676447    	-0.8298852919990237    	-0.3588707992454    
47.82608695652179    	0.5918942680676447    	-0.8298852919990237    	-0.3516244224338058    
48.55072463768121    	0.5918942680676447    	-0.8298852919990237    	-0.3443780456222116    
49.275362318840635    	0.5918942680676447    	-0.8298852919990237    	-0.33713166881061735    
50.    	0.5918942680676447    	-0.8298852919990237    	-0.3298852919990237    

0.    	0.6829549246934358    	0.    	0.    
0.7246376811594203    	0.6829549246934358    	-0.6785854233686646    	-0.6713390465570703    
1.4492753623188406    	0.6829549246934358    	-0.7540364547852635    	-0.7395437011620751    
2.1739130434782608    	0.6829549246934358    	-0.7706780872056291    	-0.7489389567708465    
2.898550724637681    	0.6829549246934358    	-0.774532732625102    	-0.7455472253787252    
3.6231884057971016    	0.6829549246934358    	-0.7754347964819792    	-0.7392029124240082    
4.3478260869565215    	0.6829549246934358    	-0.7756463952125897    	-0.7321681343430245    
5.0724637681159415    	0.6829549246934358    	-0.7756960576030153    	-0.7249714199218559    
5.797101449275361    	0.6829549246934358    	-0.7757077149080646    	-0.7177367004153109    
6.521739130434781    	0.6829549246934358    	-0.7757104513222892    	-0.7104930600179414    
7.246376811594201    	0.6829549246934358    	-0.7757110936676634    	-0.7032473255517214    
7.971014492753621    	0.6829549246934358    	-0.7757112444519503    	-0.696001099524414    
8.695652173913041    	0.6829549246934358    	-0.775711279847099    	-0.6887547581079686    
9.420289855072461    	0.6829549246934358    	-0.7757112881557676    	-0.681508389605043    
10.144927536231881    	0.6829549246934358    	-0.7757112901061471    	-0.6742620147438283    
10.869565217391301    	0.6829549246934358    	-0.7757112905639799    	-0.667015638390067    
11.594202898550721    	0.6829549246934358    	-0.7757112906714517    	-0.6597692616859445    
12.318840579710141    	0.6829549246934358    	-0.7757112906966797    	-0.6525228848995782    
13.043478260869561    	0.6829549246934358    	-0.7757112907026017    	-0.645276508093906    
13.768115942028981    	0.6829549246934358    	-0.7757112907039918    	-0.638030131283702    
14.4927536231884    	0.6829549246934358    	-0.7757112907043181    	-0.6307837544724341    
15.21739130434782    	0.6829549246934358    	-0.7757112907043947    	-0.6235373776609165    
15.94202898550724    	0.6829549246934358    	-0.7757112907044127    	-0.6162910008493403    
16.66666666666666    	0.6829549246934358    	-0.7757112907044169    	-0.6090446240377503    
17.391304347826082    	0.6829549246934358    	-0.7757112907044179    	-0.601798247226157    
18.115942028985504    	0.6829549246934358    	-0.7757112907044181    	-0.5945518704145631    
18.840579710144926    	0.6829549246934358    	-0.7757112907044182    	-0.587305493602969    
19.565217391304348    	0.6829549246934358    	-0.7757112907044182    	-0.5800591167913748    
20.28985507246377    	0.6829549246934358    	-0.7757112907044182    	-0.5728127399797805    
21.01449275362319    	0.6829549246934358    	-0.7757112907044182    	-0.5655663631681863    
21.739130434782613    	0.6829549246934358    	-0.7757112907044182    	-0.5583199863565921    
22.463768115942035    	0.6829549246934358    	-0.7757112907044182    	-0.551073609544998    
23.188405797101456    	0.6829549246934358    	-0.7757112907044182    	-0.5438272327334037    
23.913043478260878    	0.6829549246934358    	-0.7757112907044182    	-0.5365808559218095    
24.6376811594203    	0.6829549246934358    	-0.7757112907044182    	-0.5293344791102153    
25.36231884057972    	0.6829549246934358    	-0.7757112907044182    	-0.522088102298621    
26.086956521739143    	0.6829549246934358    	-0.7757112907044182    	-0.5148417254870268    
26.811594202898565    	0.6829549246934358    	-0.7757112907044182    	-0.5075953486754325    
27.536231884057987    	0.6829549246934358    	-0.7757112907044182    	-0.5003489718638383    
28.26086956521741    	0.6829549246934358    	-0.7757112907044182    	-0.49310259505224413    
28.98550724637683    	0.6829549246934358    	-0.7757112907044182    	-0.48585621824064995    
29.710144927536252    	0.6829549246934358    	-0.7757112907044182    	-0.4786098414290557    
30.434782608695674    	0.6829549246934358    	-0.7757112907044182    	-0.4713634646174615    
31.159420289855095    	0.6829549246934358    	-0.7757112907044182    	-0.4641170878058673    
31.884057971014517    	0.6829549246934358    	-0.7757112907044182    	-0.45687071099427307    
32.608695652173935    	0.6829549246934358    	-0.7757112907044182    	-0.4496243341826789    
33.33333333333336    	0.6829549246934358    	-0.7757112907044182    	-0.44237795737108465    
34.05797101449278    	0.6829549246934358    	-0.7757112907044182    	-0.43513158055949047    
34.7826086956522    	0.6829549246934358    	-0.7757112907044182    	-0.42788520374789624    
35.50724637681162    	0.6829549246934358    	-0.7757112907044182    	-0.420638826936302    
36.231884057971044    	0.6829549246934358    	-0.7757112907044182    	-0.4133924501247078    
36.956521739130466    	0.6829549246934358    	-0.7757112907044182    	-0.4061460733131136    
37.68115942028989    	0.6829549246934358    	-0.7757112907044182    	-0.39889969650151935    
38.40579710144931    	0.6829549246934358    	-0.7757112907044182    	-0.3916533196899251    
39.13043478260873    	0.6829549246934358    	-0.7757112907044182    	-0.38440694287833094    
39.85507246376815    	0.6829549246934358    	-0.7757112907044182    	-0.3771605660667367    
40.579710144927574    	0.6829549246934358    	-0.7757112907044182    	-0.36991418925514247    
41.304347826086996    	0.6829549246934358    	-0.7757112907044182    	-0.3626678124435483    
42.02898550724642    	0.6829549246934358    	-0.7757112907044182    	-0.35542143563195405    
42.75362318840584    	0.6829549246934358    	-0.7757112907044182    	-0.3481750588203598    
43.47826086956526    	0.6829549246934358    	-0.7757112907044182    	-0.34092868200876564    
44.20289855072468    	0.6829549246934358    	-0.7757112907044182    	-0.3336823051971714    
44.927536231884105    	0.6829549246934358    	-0.7757112907044182    	-0.32643592838557717    
45.65217391304353    	0.6829549246934358    	-0.7757112907044182    	-0.319189551573983    
46.37681159420295    	0.6829549246934358    	-0.7757112907044182    	-0.31194317476238875    
47.10144927536237    	0.6829549246934358    	-0.7757112907044182    	-0.3046967979507945    
47.82608695652179    	0.6829549246934358    	-0.7757112907044182    	-0.29745042113920034    
48.55072463768121    	0.6829549246934358    	-0.7757112907044182    	-0.2902040443276061    
49.275362318840635    	0.6829549246934358    	-0.7757112907044182    	-0.28295766751601187    
50.    	0.6829549246934358    	-0.7757112907044182    	-0.27571129070441824    

0.    	0.7740155813192269    	0.    	0.    
0.7246376811594203    	0.7740155813192269    	-0.6255715103633516    	-0.6183251335517573    
1.4492753623188406    	0.7740155813192269    	-0.6951279936833764    	-0.680635240060188    
2.1739130434782608    	0.7740155813192269    	-0.7104695126279471    	-0.6887303821931645    
2.898550724637681    	0.7740155813192269    	-0.71402301713001    	-0.6850375098836332    
3.6231884057971016    	0.7740155813192269    	-0.7148546080100344    	-0.6786227239520634    
4.3478260869565215    	0.7740155813192269    	-0.7150496757685516    	-0.6715714148989864    
5.0724637681159415    	0.7740155813192269    	-0.7150954583266745    	-0.6643708206455151    
5.797101449275361    	0.7740155813192269    	-0.7151062049146137    	-0.6571351904218601    
6.521739130434781    	0.7740155813192269    	-0.7151087275487885    	-0.6498913362444407    
7.246376811594201    	0.7740155813192269    	-0.715109319711473    	-0.6426455515955309    
7.971014492753621    	0.7740155813192269    	-0.7151094587158647    	-0.6353993137883285    
8.695652173913041    	0.7740155813192269    	-0.7151094913457974    	-0.628152969606667    
9.420289855072461    	0.7740155813192269    	-0.7151094990053583    	-0.6209066004546336    
10.144927536231881    	0.7740155813192269    	-0.715109500803366    	-0.6136602254410471    
10.869565217391301    	0.7740155813192269    	-0.7151095012254309    	-0.606413849051518    
11.594202898550721    	0.7740155813192269    	-0.7151095013245067    	-0.5991674723389995    
12.318840579710141    	0.7740155813192269    	-0.7151095013477636    	-0.5919210955506622    
13.043478260869561    	0.7740155813192269    	-0.715109501353223    	-0.5846747187445274    
13.768115942028981    	0.7740155813192269    	-0.7151095013545046    	-0.5774283419342148    
14.4927536231884    	0.7740155813192269    	-0.7151095013548053    	-0.5701819651229213    
15.21739130434782    	0.7740155813192269    	-0.715109501354876    	-0.5629355883113978    
15.94202898550724    	0.7740155813192269    	-0.7151095013548926    	-0.5556892114998202    
16.66666666666666    	0.7740155813192269    	-0.7151095013548965    	-0.5484428346882299    
17.391304347826082    	0.7740155813192269    	-0.7151095013548974    	-0.5411964578766365    
18.115942028985504    	0.7740155813192269    	-0.7151095013548976    	-0.5339500810650426    
18.840579710144926    	0.7740155813192269    	-0.7151095013548977    	-0.5267037042534485    
19.565217391304348    	0.7740155813192269    	-0.7151095013548977    	-0.5194573274418542    
20.28985507246377    	0.7740155813192269    	-0.7151095013548977    	-0.51221095063026    
21.01449275362319    	0.7740155813192269    	-0.7151095013548977    	-0.5049645738186658    
21.739130434782613    	0.7740155813192269    	-0.7151095013548977    	-0.49771819700707154    
22.463768115942035    	0.7740155813192269    	-0.7151095013548977    	-0.49047182019547736    
23.188405797101456    	0.7740155813192269    	-0.7151095013548977    	-0.4832254433838831    
23.913043478260878    	0.7740155813192269    	-0.7151095013548977    	-0.47597906657228894    
24.6376811594203    	0.7740155813192269    	-0.7151095013548977    	-0.4687326897606947    
25.36231884057972    	0.7740155813192269    	-0.7151095013548977    	-0.4614863129491005    
26.086956521739143    	0.7740155813192269    	-0.7151095013548977    	-0.45423993613750624    
26.811594202898565    	0.7740155813192269    	-0.7151095013548977    	-0.44699355932591206    
27.536231884057987    	0.7740155813192269    	-0.7151095013548977    	-0.4397471825143178    
28.26086956521741    	0.7740155813192269    	-0.7151095013548977    	-0.4325008057027236    
28.98550724637683    	0.7740155813192269    	-0.7151095013548977    	-0.4252544288911294    
29.710144927536252    	0.7740155813192269    	-0.7151095013548977    	-0.4180080520795352    
30.434782608695674    	0.7740155813192269    	-0.7151095013548977    	-0.41076167526794094    
31.159420289855095    	0.7740155813192269    	-0.7151095013548977    	-0.40351529845634676    
31.884057971014517    	0.7740155813192269    	-0.7151095013548977    	-0.3962689216447525    
32.608695652173935    	0.7740155813192269    	-0.7151095013548977    	-0.38902254483315835    
33.33333333333336    	0.7740155813192269    	-0.7151095013548977    	-0.3817761680215641    
34.05797101449278    	0.7740155813192269    	-0.7151095013548977    	-0.37452979120996993    
34.7826086956522    	0.7740155813192269    	-0.7151095013548977    	-0.3672834143983757    
35.50724637681162    	0.7740155813192269    	-0.7151095013548977    	-0.36003703758678146    
36.231884057971044    	0.7740155813192269    	-0.7151095013548977    	-0.3527906607751873    
36.956521739130466    	0.7740155813192269    	-0.7151095013548977    	-0.34554428396359305    
37.68115942028989    	0.7740155813192269    	-0.7151095013548977    	-0.3382979071519988    
38.40579710144931    	0.7740155813192269    	-0.7151095013548977    	-0.3310515303404046    
39.13043478260873    	0.7740155813192269    	-0.7151095013548977    	-0.3238051535288104    
39.85507246376815    	0.7740155813192269    	-0.7151095013548977    	-0.31655877671721616    
40.579710144927574    	0.7740155813192269    	-0.7151095013548977    	-0.3093123999056219    
41.304347826086996    	0.7740155813192269    	-0.7151095013548977    	-0.30206602309402775    
42.02898550724642    	0.7740155813192269    	-0.7151095013548977    	-0.2948196462824335    
42.75362318840584    	0.7740155813192269    	-0.7151095013548977    	-0.2875732694708393    
43.47826086956526    	0.7740155813192269    	-0.7151095013548977    	-0.2803268926592451    
44.20289855072468    	0.7740155813192269    	-0.7151095013548977    	-0.27308051584765086    
44.927536231884105    	0.7740155813192269    	-0.7151095013548977    	-0.2658341390360566    
45.65217391304353    	0.7740155813192269    	-0.7151095013548977    	-0.25858776222446245    
46.37681159420295    	0.7740155813192269    	-0.7151095013548977    	-0.2513413854128682    
47.10144927536237    	0.7740155813192269    	-0.7151095013548977    	-0.24409500860127398    
47.82608695652179    	0.7740155813192269    	-0.7151095013548977    	-0.2368486317896798    
48.55072463768121    	0.7740155813192269    	-0.7151095013548977    	-0.22960225497808556    
49.275362318840635    	0.7740155813192269    	-0.7151095013548977    	-0.22235587816649133    
50.    	0.7740155813192269    	-0.7151095013548977    	-0.2151095013548977    

0.    	0.865076237945018    	0.    	0.    
0.7246376811594203    	0.865076237945018    	-0.5673739148075923    	-0.560127537995998    
1.4492753623188406    	0.865076237945018    	-0.6304594831043474    	-0.615966729481159    
2.1739130434782608    	0.865076237945018    	-0.6443737639155374    	-0.6226346334807548    
2.898550724637681    	0.865076237945018    	-0.6475966820427563    	-0.6186111747963795    
3.6231884057971016    	0.865076237945018    	-0.6483509091219973    	-0.6121190250640263    
4.3478260869565215    	0.865076237945018    	-0.6485278295155401    	-0.6050495686459749    
5.0724637681159415    	0.865076237945018    	-0.6485693528726653    	-0.5978447151915058    
5.797101449275361    	0.865076237945018    	-0.6485790996938822    	-0.5906080852011285    
6.521739130434781    	0.865076237945018    	-0.6485813876446659    	-0.5833639963403181    
7.246376811594201    	0.865076237945018    	-0.648581924717814    	-0.5761181566018719    
7.971014492753621    	0.865076237945018    	-0.6485820507904765    	-0.5688719058629402    
8.695652173913041    	0.865076237945018    	-0.6485820803848111    	-0.5616255586456808    
9.420289855072461    	0.865076237945018    	-0.6485820873317948    	-0.5543791887810702    
10.144927536231881    	0.865076237945018    	-0.648582088962532    	-0.5471328136002132    
10.869565217391301    	0.865076237945018    	-0.6485820893453318    	-0.5398864371714188    
11.594202898550721    	0.865076237945018    	-0.6485820894351904    	-0.5326400604496832    
12.318840579710141    	0.865076237945018    	-0.6485820894562837    	-0.5253936836591823    
13.043478260869561    	0.865076237945018    	-0.6485820894612352    	-0.5181473068525395    
13.768115942028981    	0.865076237945018    	-0.6485820894623975    	-0.5109009300421077    
14.4927536231884    	0.865076237945018    	-0.6485820894626704    	-0.5036545532307863    
15.21739130434782    	0.865076237945018    	-0.6485820894627344    	-0.4964081764192562    
15.94202898550724    	0.865076237945018    	-0.6485820894627494    	-0.48916179960767703    
16.66666666666666    	0.865076237945018    	-0.648582089462753    	-0.48191542279608635    
17.391304347826082    	0.865076237945018    	-0.6485820894627538    	-0.4746690459844929    
18.115942028985504    	0.865076237945018    	-0.648582089462754    	-0.46742266917289893    
18.840579710144926    	0.865076237945018    	-0.6485820894627541    	-0.46017629236130486    
19.565217391304348    	0.865076237945018    	-0.6485820894627541    	-0.4529299155497106    
20.28985507246377    	0.865076237945018    	-0.6485820894627541    	-0.4456835387381164    
21.01449275362319    	0.865076237945018    	-0.6485820894627541    	-0.43843716192652216    
21.739130434782613    	0.865076237945018    	-0.6485820894627541    	-0.4311907851149279    
22.463768115942035    	0.865076237945018    	-0.6485820894627541    	-0.42394440830333374    
23.188405797101456    	0.865076237945018    	-0.6485820894627541    	-0.4166980314917395    
23.913043478260878    	0.865076237945018    	-0.6485820894627541    	-0.4094516546801453    
24.6376811594203    	0.865076237945018    	-0.6485820894627541    	-0.4022052778685511    
25.36231884057972    	0.865076237945018    	-0.6485820894627541    	-0.39495890105695686    
26.086956521739143    	0.865076237945018    	-0.6485820894627541    	-0.3877125242453626    
26.811594202898565    	0.865076237945018    	-0.6485820894627541    	-0.38046614743376844    
27.536231884057987    	0.865076237945018    	-0.6485820894627541    	-0.3732197706221742    
28.26086956521741    	0.865076237945018    	-0.6485820894627541    	-0.36597339381057997    
28.98550724637683    	0.865076237945018    	-0.6485820894627541    	-0.3587270169989858    
29.710144927536252    	0.865076237945018    	-0.6485820894627541    	-0.35148064018739156    
30.434782608695674    	0.865076237945018    	-0.6485820894627541    	-0.3442342633757973    
31.159420289855095    	0.865076237945018    	-0.6485820894627541    	-0.33698788656420314    
31.884057971014517    	0.865076237945018    	-0.6485820894627541    	-0.3297415097526089    
32.608695652173935    	0.865076237945018    	-0.6485820894627541    	-0.32249513294101473    
33.33333333333336    	0.865076237945018    	-0.6485820894627541    	-0.3152487561294205    
34.05797101449278    	0.865076237945018    	-0.6485820894627541    	-0.3080023793178263    
34.7826086956522    	0.865076237945018    	-0.6485820894627541    	-0.3007560025062321    
35.50724637681162    	0.865076237945018    	-0.6485820894627541    	-0.29350962569463784    
36.231884057971044    	0.865076237945018    	-0.6485820894627541    	-0.28626324888304366    
36.956521739130466    	0.865076237945018    	-0.6485820894627541    	-0.27901687207144943    
37.68115942028989    	0.865076237945018    	-0.6485820894627541    	-0.2717704952598552    
38.40579710144931    	0.865076237945018    	-0.6485820894627541    	-0.26452411844826096    
39.13043478260873    	0.865076237945018    	-0.6485820894627541    	-0.2572777416366668    
39.85507246376815    	0.865076237945018    	-0.6485820894627541    	-0.25003136482507254    
40.579710144927574    	0.865076237945018    	-0.6485820894627541    	-0.2427849880134783    
41.304347826086996    	0.865076237945018    	-0.6485820894627541    	-0.23553861120188413    
42.02898550724642    	0.865076237945018    	-0.6485820894627541    	-0.2282922343902899    
42.75362318840584    	0.865076237945018    	-0.6485820894627541    	-0.22104585757869566    
43.47826086956526    	0.865076237945018    	-0.6485820894627541    	-0.21379948076710148    
44.20289855072468    	0.865076237945018    	-0.6485820894627541    	-0.20655310395550724    
44.927536231884105    	0.865076237945018    	-0.6485820894627541    	-0.199306727143913    
45.65217391304353    	0.865076237945018    	-0.6485820894627541    	-0.19206035033231883    
46.37681159420295    	0.865076237945018    	-0.6485820894627541    	-0.1848139735207246    
47.10144927536237    	0.865076237945018    	-0.6485820894627541    	-0.17756759670913036    
47.82608695652179    	0.865076237945018    	-0.6485820894627541    	-0.17032121989753618    
48.55072463768121    	0.865076237945018    	-0.6485820894627541    	-0.16307484308594195    
49.275362318840635    	0.865076237945018    	-0.6485820894627541    	-0.1558284662743477    
50.    	0.865076237945018    	-0.6485820894627541    	-0.14858208946275409    

0.    	0.9561368945708091    	0.    	0.    
0.7246376811594203    	0.9561368945708091    	-0.5044748803067342    	-0.49722850349514    
1.4492753623188406    	0.9561368945708091    	-0.5605667866933369    	-0.5460740330701486    
2.1739130434782608    	0.9561368945708091    	-0.5729385312582237    	-0.5511994008234411    
2.898550724637681    	0.9561368945708091    	-0.5758041568959807    	-0.5468186496496039    
3.6231884057971016    	0.9561368945708091    	-0.5764747704113258    	-0.5402428863533547    
4.3478260869565215    	0.9561368945708091    	-0.5766320774217946    	-0.5331538165522294    
5.0724637681159415    	0.9561368945708091    	-0.5766689975023075    	-0.5259443598211481    
5.797101449275361    	0.9561368945708091    	-0.5766776637915718    	-0.5187066492988182    
6.521739130434781    	0.9561368945708091    	-0.5766796981002836    	-0.5114623067959359    
7.246376811594201    	0.9561368945708091    	-0.5766801756335381    	-0.5042164075175961    
7.971014492753621    	0.9561368945708091    	-0.5766802877297937    	-0.49697014280225754    
8.695652173913041    	0.9561368945708091    	-0.5766803140433024    	-0.489723792304172    
9.420289855072461    	0.9561368945708091    	-0.5766803202201439    	-0.4824774216694193    
10.144927536231881    	0.9561368945708091    	-0.5766803216700978    	-0.4752310463077789    
10.869565217391301    	0.9561368945708091    	-0.5766803220104604    	-0.46798466983654735    
11.594202898550721    	0.9561368945708091    	-0.5766803220903571    	-0.4607382931048499    
12.318840579710141    	0.9561368945708091    	-0.5766803221091121    	-0.4534919163120107    
13.043478260869561    	0.9561368945708091    	-0.5766803221135147    	-0.4462455395048191    
13.768115942028981    	0.9561368945708091    	-0.5766803221145481    	-0.4389991626942583    
14.4927536231884    	0.9561368945708091    	-0.5766803221147907    	-0.43175278588290666    
15.21739130434782    	0.9561368945708091    	-0.5766803221148478    	-0.42450640907136955    
15.94202898550724    	0.9561368945708091    	-0.5766803221148611    	-0.4172600322597887    
16.66666666666666    	0.9561368945708091    	-0.5766803221148642    	-0.41001365544819757    
17.391304347826082    	0.9561368945708091    	-0.576680322114865    	-0.4027672786366041    
18.115942028985504    	0.9561368945708091    	-0.5766803221148651    	-0.39552090182501004    
18.840579710144926    	0.9561368945708091    	-0.5766803221148652    	-0.38827452501341597    
19.565217391304348    	0.9561368945708091    	-0.5766803221148652    	-0.38102814820182174    
20.28985507246377    	0.9561368945708091    	-0.5766803221148652    	-0.3737817713902275    
21.01449275362319    	0.9561368945708091    	-0.5766803221148652    	-0.36653539457863327    
21.739130434782613    	0.9561368945708091    	-0.5766803221148652    	-0.35928901776703903    
22.463768115942035    	0.9561368945708091    	-0.5766803221148652    	-0.35204264095544485    
23.188405797101456    	0.9561368945708091    	-0.5766803221148652    	-0.3447962641438506    
23.913043478260878    	0.9561368945708091    	-0.5766803221148652    	-0.33754988733225644    
24.6376811594203    	0.9561368945708091    	-0.5766803221148652    	-0.3303035105206622    
25.36231884057972    	0.9561368945708091    	-0.5766803221148652    	-0.32305713370906797    
26.086956521739143    	0.9561368945708091    	-0.5766803221148652    	-0.31581075689747373    
26.811594202898565    	0.9561368945708091    	-0.5766803221148652    	-0.30856438008587955    
27.536231884057987    	0.9561368945708091    	-0.5766803221148652    	-0.3013180032742853    
28.26086956521741    	0.9561368945708091    	-0.5766803221148652    	-0.2940716264626911    
28.98550724637683    	0.9561368945708091    	-0.5766803221148652    	-0.2868252496510969    
29.710144927536252    	0.9561368945708091    	-0.5766803221148652    	-0.27957887283950267    
30.434782608695674    	0.9561368945708091    	-0.5766803221148652    	-0.27233249602790843    
31.159420289855095    	0.9561368945708091    	-0.5766803221148652    	-0.26508611921631425    
31.884057971014517    	0.9561368945708091    	-0.5766803221148652    	-0.25783974240472    
32.608695652173935    	0.9561368945708091    	-0.5766803221148652    	-0.25059336559312584    
33.33333333333336    	0.9561368945708091    	-0.5766803221148652    	-0.2433469887815316    
34.05797101449278    	0.9561368945708091    	-0.5766803221148652    	-0.23610061196993742    
34.7826086956522    	0.9561368945708091    	-0.5766803221148652    	-0.2288542351583432    
35.50724637681162    	0.9561368945708091    	-0.5766803221148652    	-0.22160785834674895    
36.231884057971044    	0.9561368945708091    	-0.5766803221148652    	-0.21436148153515477    
36.956521739130466    	0.9561368945708091    	-0.5766803221148652    	-0.20711510472356054    
37.68115942028989    	0.9561368945708091    	-0.5766803221148652    	-0.1998687279119663    
38.40579710144931    	0.9561368945708091    	-0.5766803221148652    	-0.19262235110037207    
39.13043478260873    	0.9561368945708091    	-0.5766803221148652    	-0.1853759742887779    
39.85507246376815    	0.9561368945708091    	-0.5766803221148652    	-0.17812959747718365    
40.579710144927574    	0.9561368945708091    	-0.5766803221148652    	-0.17088322066558942    
41.304347826086996    	0.9561368945708091    	-0.5766803221148652    	-0.16363684385399524    
42.02898550724642    	0.9561368945708091    	-0.5766803221148652    	-0.156390467042401    
42.75362318840584    	0.9561368945708091    	-0.5766803221148652    	-0.14914409023080677    
43.47826086956526    	0.9561368945708091    	-0.5766803221148652    	-0.1418977134192126    
44.20289855072468    	0.9561368945708091    	-0.5766803221148652    	-0.13465133660761835    
44.927536231884105    	0.9561368945708091    	-0.5766803221148652    	-0.12740495979602412    
45.65217391304353    	0.9561368945708091    	-0.5766803221148652    	-0.12015858298442994    
46.37681159420295    	0.9561368945708091    	-0.5766803221148652    	-0.1129122061728357    
47.10144927536237    	0.9561368945708091    	-0.5766803221148652    	-0.10566582936124147    
47.82608695652179    	0.9561368945708091    	-0.5766803221148652    	-9.84194525496472900e-2
48.55072463768121    	0.9561368945708091    	-0.5766803221148652    	-9.11730757380530600e-2
49.275362318840635    	0.9561368945708091    	-0.5766803221148652    	-8.39266989264588200e-2
50.    	0.9561368945708091    	-0.5766803221148652    	-7.6680322114865200e-2

0.    	1.0471975511966    	0.    	0.    
0.7246376811594203    	1.0471975511966    	-0.4373956080698806    	-0.4301492312582864    
1.4492753623188406    	1.0471975511966    	-0.4860290573445985    	-0.4715363037214101    
2.1739130434782608    	1.0471975511966    	-0.496755749491398    	-0.4750166190566154    
2.898550724637681    	1.0471975511966    	-0.4992403371631673    	-0.47025482991679046    
3.6231884057971016    	1.0471975511966    	-0.49982178019982726    	-0.46358989614185625    
4.3478260869565215    	1.0471975511966    	-0.4999581703317914    	-0.45647990946222616    
5.0724637681159415    	1.0471975511966    	-0.4999901812042775    	-0.4492655435231181    
5.797101449275361    	1.0471975511966    	-0.4999976951499871    	-0.4420266806572335    
6.521739130434781    	1.0471975511966    	-0.4999994589597044    	-0.43478206765535654    
7.246376811594201    	1.0471975511966    	-0.4999998729960745    	-0.4275361048801325    
7.971014492753621    	1.0471975511966    	-0.4999999701870582    	-0.420289825259522    
8.695652173913041    	1.0471975511966    	-0.4999999930016989    	-0.41304347126256846    
9.420289855072461    	1.0471975511966    	-0.499999998357215    	-0.40579709980649037    
10.144927536231881    	1.0471975511966    	-0.4999999996143706    	-0.39855072425205174    
10.869565217391301    	1.0471975511966    	-0.4999999999094757    	-0.39130434773556266    
11.594202898550721    	1.0471975511966    	-0.4999999999787488    	-0.38405797099324157    
12.318840579710141    	1.0471975511966    	-0.49999999999500994    	-0.37681159419790855    
13.043478260869561    	1.0471975511966    	-0.4999999999988271    	-0.3695652173901315    
13.768115942028981    	1.0471975511966    	-0.4999999999997231    	-0.3623188405794333    
14.4927536231884    	1.0471975511966    	-0.49999999999993344    	-0.35507246376804946    
15.21739130434782    	1.0471975511966    	-0.49999999999998285    	-0.34782608695650463    
15.94202898550724    	1.0471975511966    	-0.49999999999999445    	-0.34057971014492205    
16.66666666666666    	1.0471975511966    	-0.49999999999999717    	-0.3333333333333306    
17.391304347826082    	1.0471975511966    	-0.4999999999999978    	-0.3260869565217369    
18.115942028985504    	1.0471975511966    	-0.49999999999999795    	-0.3188405797101429    
18.840579710144926    	1.0471975511966    	-0.499999999999998    	-0.3115942028985488    
19.565217391304348    	1.0471975511966    	-0.499999999999998    	-0.30434782608695454    
20.28985507246377    	1.0471975511966    	-0.499999999999998    	-0.2971014492753603    
21.01449275362319    	1.0471975511966    	-0.499999999999998    	-0.2898550724637661    
21.739130434782613    	1.0471975511966    	-0.499999999999998    	-0.28260869565217184    
22.463768115942035    	1.0471975511966    	-0.499999999999998    	-0.27536231884057766    
23.188405797101456    	1.0471975511966    	-0.499999999999998    	-0.2681159420289834    
23.913043478260878    	1.0471975511966    	-0.499999999999998    	-0.26086956521738924    
24.6376811594203    	1.0471975511966    	-0.499999999999998    	-0.253623188405795    
25.36231884057972    	1.0471975511966    	-0.499999999999998    	-0.24637681159420077    
26.086956521739143    	1.0471975511966    	-0.499999999999998    	-0.23913043478260654    
26.811594202898565    	1.0471975511966    	-0.499999999999998    	-0.23188405797101236    
27.536231884057987    	1.0471975511966    	-0.499999999999998    	-0.22463768115941812    
28.26086956521741    	1.0471975511966    	-0.499999999999998    	-0.2173913043478239    
28.98550724637683    	1.0471975511966    	-0.499999999999998    	-0.2101449275362297    
29.710144927536252    	1.0471975511966    	-0.499999999999998    	-0.20289855072463547    
30.434782608695674    	1.0471975511966    	-0.499999999999998    	-0.19565217391304124    
31.159420289855095    	1.0471975511966    	-0.499999999999998    	-0.18840579710144706    
31.884057971014517    	1.0471975511966    	-0.499999999999998    	-0.18115942028985282    
32.608695652173935    	1.0471975511966    	-0.499999999999998    	-0.17391304347825864    
33.33333333333336    	1.0471975511966    	-0.499999999999998    	-0.1666666666666644    
34.05797101449278    	1.0471975511966    	-0.499999999999998    	-0.15942028985507023    
34.7826086956522    	1.0471975511966    	-0.499999999999998    	-0.152173913043476    
35.50724637681162    	1.0471975511966    	-0.499999999999998    	-0.14492753623188176    
36.231884057971044    	1.0471975511966    	-0.499999999999998    	-0.13768115942028758    
36.956521739130466    	1.0471975511966    	-0.499999999999998    	-0.13043478260869334    
37.68115942028989    	1.0471975511966    	-0.499999999999998    	-0.12318840579709911    
38.40579710144931    	1.0471975511966    	-0.499999999999998    	-0.11594202898550487    
39.13043478260873    	1.0471975511966    	-0.499999999999998    	-0.1086956521739107    
39.85507246376815    	1.0471975511966    	-0.499999999999998    	-0.10144927536231646    
40.579710144927574    	1.0471975511966    	-0.499999999999998    	-9.42028985507222200e-2
41.304347826086996    	1.0471975511966    	-0.499999999999998    	-8.69565217391280500e-2
42.02898550724642    	1.0471975511966    	-0.499999999999998    	-7.97101449275338100e-2
42.75362318840584    	1.0471975511966    	-0.499999999999998    	-7.24637681159395800e-2
43.47826086956526    	1.0471975511966    	-0.499999999999998    	-6.5217391304345400e-2
44.20289855072468    	1.0471975511966    	-0.499999999999998    	-5.79710144927511600e-2
44.927536231884105    	1.0471975511966    	-0.499999999999998    	-5.072463768115693000e-2
45.65217391304353    	1.0471975511966    	-0.499999999999998    	-4.347826086956274600e-2
46.37681159420295    	1.0471975511966    	-0.499999999999998    	-3.62318840579685100e-2
47.10144927536237    	1.0471975511966    	-0.499999999999998    	-2.898550724637427600e-2
47.82608695652179    	1.0471975511966    	-0.499999999999998    	-2.173913043478009300e-2
48.55072463768121    	1.0471975511966    	-0.499999999999998    	-1.449275362318586000e-2
49.275362318840635    	1.0471975511966    	-0.499999999999998    	-7.246376811591626000e-3
50.    	1.0471975511966    	-0.499999999999998    	1.9984014443252818000000000000000e-15

0.    	1.1382582078223913    	0.    	0.    
0.7246376811594203    	1.1382582078223913    	-0.36669193807252654    	-0.35944556126093236    
1.4492753623188406    	1.1382582078223913    	-0.4074639381581997    	-0.3929711845350113    
2.1739130434782608    	1.1382582078223913    	-0.41645669313755207    	-0.3947175627027695    
2.898550724637681    	1.1382582078223913    	-0.41853965476739685    	-0.38955414752102    
3.6231884057971016    	1.1382582078223913    	-0.41902710930525205    	-0.38279522524728105    
4.3478260869565215    	1.1382582078223913    	-0.41914145238712386    	-0.37566319151755867    
5.0724637681159415    	1.1382582078223913    	-0.4191682887994123    	-0.3684436511182529    
5.797101449275361    	1.1382582078223913    	-0.4191745881386466    	-0.361203573645893    
6.521739130434781    	1.1382582078223913    	-0.41917606683388653    	-0.35395867552953875    
7.246376811594201    	1.1382582078223913    	-0.41917641394253646    	-0.34671264582659445    
7.971014492753621    	1.1382582078223913    	-0.4191764954228932    	-0.339466350495357    
8.695652173913041    	1.1382582078223913    	-0.4191765145496166    	-0.33221999281048614    
9.420289855072461    	1.1382582078223913    	-0.41917651903942976    	-0.32497362048870515    
10.144927536231881    	1.1382582078223913    	-0.41917652009337003    	-0.3177272447310512    
10.869565217391301    	1.1382582078223913    	-0.4191765203407723    	-0.31048086816685927    
11.594202898550721    	1.1382582078223913    	-0.41917652039884756    	-0.30323449141334036    
12.318840579710141    	1.1382582078223913    	-0.41917652041248016    	-0.2959881146153788    
13.043478260869561    	1.1382582078223913    	-0.4191765204156803    	-0.2887417378069847    
13.768115942028981    	1.1382582078223913    	-0.41917652041643144    	-0.28149536099614164    
14.4927536231884    	1.1382582078223913    	-0.4191765204166078    	-0.27424898418472377    
15.21739130434782    	1.1382582078223913    	-0.4191765204166492    	-0.267002607373171    
15.94202898550724    	1.1382582078223913    	-0.4191765204166589    	-0.2597562305615865    
16.66666666666666    	1.1382582078223913    	-0.4191765204166612    	-0.2525098537499946    
17.391304347826082    	1.1382582078223913    	-0.41917652041666176    	-0.24526347693840092    
18.115942028985504    	1.1382582078223913    	-0.41917652041666187    	-0.23801710012680682    
18.840579710144926    	1.1382582078223913    	-0.4191765204166619    	-0.23077072331521267    
19.565217391304348    	1.1382582078223913    	-0.4191765204166619    	-0.22352434650361844    
20.28985507246377    	1.1382582078223913    	-0.4191765204166619    	-0.21627796969202423    
21.01449275362319    	1.1382582078223913    	-0.4191765204166619    	-0.20903159288043    
21.739130434782613    	1.1382582078223913    	-0.4191765204166619    	-0.2017852160688358    
22.463768115942035    	1.1382582078223913    	-0.4191765204166619    	-0.19453883925724158    
23.188405797101456    	1.1382582078223913    	-0.4191765204166619    	-0.18729246244564735    
23.913043478260878    	1.1382582078223913    	-0.4191765204166619    	-0.18004608563405314    
24.6376811594203    	1.1382582078223913    	-0.4191765204166619    	-0.17279970882245893    
25.36231884057972    	1.1382582078223913    	-0.4191765204166619    	-0.1655533320108647    
26.086956521739143    	1.1382582078223913    	-0.4191765204166619    	-0.15830695519927046    
26.811594202898565    	1.1382582078223913    	-0.4191765204166619    	-0.15106057838767628    
27.536231884057987    	1.1382582078223913    	-0.4191765204166619    	-0.14381420157608205    
28.26086956521741    	1.1382582078223913    	-0.4191765204166619    	-0.1365678247644878    
28.98550724637683    	1.1382582078223913    	-0.4191765204166619    	-0.12932144795289363    
29.710144927536252    	1.1382582078223913    	-0.4191765204166619    	-0.1220750711412994    
30.434782608695674    	1.1382582078223913    	-0.4191765204166619    	-0.11482869432970516    
31.159420289855095    	1.1382582078223913    	-0.4191765204166619    	-0.10758231751811098    
31.884057971014517    	1.1382582078223913    	-0.4191765204166619    	-0.10033594070651675    
32.608695652173935    	1.1382582078223913    	-0.4191765204166619    	-9.30895638949225700e-2
33.33333333333336    	1.1382582078223913    	-0.4191765204166619    	-8.58431870833283300e-2
34.05797101449278    	1.1382582078223913    	-0.4191765204166619    	-7.85968102717341500e-2
34.7826086956522    	1.1382582078223913    	-0.4191765204166619    	-7.13504334601399200e-2
35.50724637681162    	1.1382582078223913    	-0.4191765204166619    	-6.41040566485456800e-2
36.231884057971044    	1.1382582078223913    	-0.4191765204166619    	-5.6857679836951500e-2
36.956521739130466    	1.1382582078223913    	-0.4191765204166619    	-4.96113030253572700e-2
37.68115942028989    	1.1382582078223913    	-0.4191765204166619    	-4.23649262137630300e-2
38.40579710144931    	1.1382582078223913    	-0.4191765204166619    	-3.5118549402168797e-2
39.13043478260873    	1.1382582078223913    	-0.4191765204166619    	-2.787217259057462000e-2
39.85507246376815    	1.1382582078223913    	-0.4191765204166619    	-2.062579577898038300e-2
40.579710144927574    	1.1382582078223913    	-0.4191765204166619    	-1.337941896738614700e-2
41.304347826086996    	1.1382582078223913    	-0.4191765204166619    	-6.133042155791968000e-3
42.02898550724642    	1.1382582078223913    	-0.4191765204166619    	1.1133346558022672000e-3
42.75362318840584    	1.1382582078223913    	-0.4191765204166619    	8.359711467396502000e-3
43.47826086956526    	1.1382582078223913    	-0.4191765204166619    	1.560608827899068200e-2
44.20289855072468    	1.1382582078223913    	-0.4191765204166619    	2.285246509058491700e-2
44.927536231884105    	1.1382582078223913    	-0.4191765204166619    	3.009884190217915000e-2
45.65217391304353    	1.1382582078223913    	-0.4191765204166619    	3.73452187137733300e-2
46.37681159420295    	1.1382582078223913    	-0.4191765204166619    	4.45915955253675670e-2
47.10144927536237    	1.1382582078223913    	-0.4191765204166619    	5.1837972336961800e-2
47.82608695652179    	1.1382582078223913    	-0.4191765204166619    	5.90843491485559800e-2
48.55072463768121    	1.1382582078223913    	-0.4191765204166619    	6.63307259601502200e-2
49.275362318840635    	1.1382582078223913    	-0.4191765204166619    	7.35771027717444500e-2
50.    	1.1382582078223913    	-0.4191765204166619    	8.08234795833380800e-2

0.    	1.2293188644481825    	0.    	0.    
0.7246376811594203    	1.2293188644481825    	-0.2929497431914676    	-0.2857033663798734    
1.4492753623188406    	1.2293188644481825    	-0.32552244445477724    	-0.3110296908315888    
2.1739130434782608    	1.2293188644481825    	-0.3327067454667728    	-0.3109676150319902    
2.898550724637681    	1.2293188644481825    	-0.33437082097862664    	-0.3053853137322498    
3.6231884057971016    	1.2293188644481825    	-0.33476024781585906    	-0.29852836375788805    
4.3478260869565215    	1.2293188644481825    	-0.33485159636485123    	-0.291373335495286    
5.0724637681159415    	1.2293188644481825    	-0.33487303594197804    	-0.2841483982608186    
5.797101449275361    	1.2293188644481825    	-0.33487806847642826    	-0.27690705398367466    
6.521739130434781    	1.2293188644481825    	-0.3348792498042564    	-0.26966185849990854    
7.246376811594201    	1.2293188644481825    	-0.3348795271089345    	-0.26241575899299246    
7.971014492753621    	1.2293188644481825    	-0.33487959220349234    	-0.25516944727595614    
8.695652173913041    	1.2293188644481825    	-0.3348796074838084    	-0.24792308574467797    
9.420289855072461    	1.2293188644481825    	-0.3348796110707147    	-0.24067671251999007    
10.144927536231881    	1.2293188644481825    	-0.33487961191270627    	-0.23343033655038745    
10.869565217391301    	1.2293188644481825    	-0.3348796121103556    	-0.22618395993644258    
11.594202898550721    	1.2293188644481825    	-0.33487961215675194    	-0.21893758317124473    
12.318840579710141    	1.2293188644481825    	-0.33487961216764295    	-0.21169120637054153    
13.043478260869561    	1.2293188644481825    	-0.33487961217019957    	-0.20444482956150395    
13.768115942028981    	1.2293188644481825    	-0.33487961217079965    	-0.19719845275050985    
14.4927536231884    	1.2293188644481825    	-0.33487961217094053    	-0.18995207593905652    
15.21739130434782    	1.2293188644481825    	-0.3348796121709736    	-0.1827056991274954    
15.94202898550724    	1.2293188644481825    	-0.3348796121709814    	-0.17545932231590897    
16.66666666666666    	1.2293188644481825    	-0.3348796121709832    	-0.16821294550431662    
17.391304347826082    	1.2293188644481825    	-0.3348796121709836    	-0.16096656869272277    
18.115942028985504    	1.2293188644481825    	-0.3348796121709837    	-0.15372019188112868    
18.840579710144926    	1.2293188644481825    	-0.3348796121709838    	-0.14647381506953452    
19.565217391304348    	1.2293188644481825    	-0.3348796121709838    	-0.1392274382579403    
20.28985507246377    	1.2293188644481825    	-0.3348796121709838    	-0.13198106144634608    
21.01449275362319    	1.2293188644481825    	-0.3348796121709838    	-0.12473468463475185    
21.739130434782613    	1.2293188644481825    	-0.3348796121709838    	-0.11748830782315764    
22.463768115942035    	1.2293188644481825    	-0.3348796121709838    	-0.11024193101156343    
23.188405797101456    	1.2293188644481825    	-0.3348796121709838    	-0.1029955541999692    
23.913043478260878    	1.2293188644481825    	-0.3348796121709838    	-9.57491773883749800e-2
24.6376811594203    	1.2293188644481825    	-0.3348796121709838    	-8.85028005767807800e-2
25.36231884057972    	1.2293188644481825    	-0.3348796121709838    	-8.12564237651865500e-2
26.086956521739143    	1.2293188644481825    	-0.3348796121709838    	-7.40100469535923100e-2
26.811594202898565    	1.2293188644481825    	-0.3348796121709838    	-6.67636701419981300e-2
27.536231884057987    	1.2293188644481825    	-0.3348796121709838    	-5.9517293330403900e-2
28.26086956521741    	1.2293188644481825    	-0.3348796121709838    	-5.22709165188096600e-2
28.98550724637683    	1.2293188644481825    	-0.3348796121709838    	-4.50245397072154830e-2
29.710144927536252    	1.2293188644481825    	-0.3348796121709838    	-3.77781628956212500e-2
30.434782608695674    	1.2293188644481825    	-0.3348796121709838    	-3.053178608402701000e-2
31.159420289855095    	1.2293188644481825    	-0.3348796121709838    	-2.328540927243283300e-2
31.884057971014517    	1.2293188644481825    	-0.3348796121709838    	-1.603903246083859800e-2
32.608695652173935    	1.2293188644481825    	-0.3348796121709838    	-8.792655649244419000e-3
33.33333333333336    	1.2293188644481825    	-0.3348796121709838    	-1.5462788376501835000e-3
34.05797101449278    	1.2293188644481825    	-0.3348796121709838    	5.700097973943996000e-3
34.7826086956522    	1.2293188644481825    	-0.3348796121709838    	1.294647478553823000e-2
35.50724637681162    	1.2293188644481825    	-0.3348796121709838    	2.019285159713246600e-2
36.231884057971044    	1.2293188644481825    	-0.3348796121709838    	2.743922840872664600e-2
36.956521739130466    	1.2293188644481825    	-0.3348796121709838    	3.46856052203208800e-2
37.68115942028989    	1.2293188644481825    	-0.3348796121709838    	4.193198203191511600e-2
38.40579710144931    	1.2293188644481825    	-0.3348796121709838    	4.91783588435093500e-2
39.13043478260873    	1.2293188644481825    	-0.3348796121709838    	5.64247356551035300e-2
39.85507246376815    	1.2293188644481825    	-0.3348796121709838    	6.36711124666977700e-2
40.579710144927574    	1.2293188644481825    	-0.3348796121709838    	7.091748927829200e-2
41.304347826086996    	1.2293188644481825    	-0.3348796121709838    	7.81638660898861800e-2
42.02898550724642    	1.2293188644481825    	-0.3348796121709838    	8.54102429014804200e-2
42.75362318840584    	1.2293188644481825    	-0.3348796121709838    	9.26566197130746500e-2
43.47826086956526    	1.2293188644481825    	-0.3348796121709838    	9.99029965246688300e-2
44.20289855072468    	1.2293188644481825    	-0.3348796121709838    	0.10714937333626307    
44.927536231884105    	1.2293188644481825    	-0.3348796121709838    	0.1143957501478573    
45.65217391304353    	1.2293188644481825    	-0.3348796121709838    	0.12164212695945148    
46.37681159420295    	1.2293188644481825    	-0.3348796121709838    	0.12888850377104571    
47.10144927536237    	1.2293188644481825    	-0.3348796121709838    	0.13613488058263995    
47.82608695652179    	1.2293188644481825    	-0.3348796121709838    	0.14338125739423413    
48.55072463768121    	1.2293188644481825    	-0.3348796121709838    	0.15062763420582836    
49.275362318840635    	1.2293188644481825    	-0.3348796121709838    	0.1578740110174226    
50.    	1.2293188644481825    	-0.3348796121709838    	0.16512038782901622    

0.    	1.3203795210739737    	0.    	0.    
0.7246376811594203    	1.3203795210739737    	-0.2167800744776292    	-0.209533697666035    
1.4492753623188406    	1.3203795210739737    	-0.24088356925756077    	-0.22639081563437236    
2.1739130434782608    	1.3203795210739737    	-0.24619988492141234    	-0.22446075448662972    
2.898550724637681    	1.3203795210739737    	-0.24743128526150515    	-0.21844577801512835    
3.6231884057971016    	1.3203795210739737    	-0.24771945748469654    	-0.21148757342672553    
4.3478260869565215    	1.3203795210739737    	-0.24778705455796315    	-0.20430879368839794    
5.0724637681159415    	1.3203795210739737    	-0.24780291964484014    	-0.1970782819636807    
5.797101449275361    	1.3203795210739737    	-0.24780664367334085    	-0.18983562918058722    
6.521739130434781    	1.3203795210739737    	-0.24780751784490276    	-0.18259012654055495    
7.246376811594201    	1.3203795210739737    	-0.24780772304777515    	-0.17534395493183313    
7.971014492753621    	1.3203795210739737    	-0.24780777121714015    	-0.16809762628960395    
8.695652173913041    	1.3203795210739737    	-0.24780778252443134    	-0.16085126078530093    
9.420289855072461    	1.3203795210739737    	-0.2478077851787085    	-0.15360488662798388    
10.144927536231881    	1.3203795210739737    	-0.2478077858017744    	-0.14635851043945558    
10.869565217391301    	1.3203795210739737    	-0.24780778594803307    	-0.13911213377412007    
11.594202898550721    	1.3203795210739737    	-0.2478077859823659    	-0.1318657569968587    
12.318840579710141    	1.3203795210739737    	-0.2478077859904252    	-0.12461938019332378    
13.043478260869561    	1.3203795210739737    	-0.24780778599231704    	-0.11737300338362142    
13.768115942028981    	1.3203795210739737    	-0.2478077859927611    	-0.1101266265724713    
14.4927536231884    	1.3203795210739737    	-0.24780778599286535    	-0.10288024976098134    
15.21739130434782    	1.3203795210739737    	-0.24780778599288983    	-9.56338729494116100e-2
15.94202898550724    	1.3203795210739737    	-0.2478077859928956    	-8.83874961378231700e-2
16.66666666666666    	1.3203795210739737    	-0.24780778599289693    	-8.11411193262303400e-2
17.391304347826082    	1.3203795210739737    	-0.24780778599289724    	-7.3894742514636400e-2
18.115942028985504    	1.3203795210739737    	-0.24780778599289732    	-6.66483657030422800e-2
18.840579710144926    	1.3203795210739737    	-0.24780778599289735    	-5.9401988891448100e-2
19.565217391304348    	1.3203795210739737    	-0.24780778599289735    	-5.215561207985386000e-2
20.28985507246377    	1.3203795210739737    	-0.24780778599289735    	-4.490923526825965600e-2
21.01449275362319    	1.3203795210739737    	-0.24780778599289735    	-3.76628584566654200e-2
21.739130434782613    	1.3203795210739737    	-0.24780778599289735    	-3.041648164507121400e-2
22.463768115942035    	1.3203795210739737    	-0.24780778599289735    	-2.317010483347700700e-2
23.188405797101456    	1.3203795210739737    	-0.24780778599289735    	-1.59237280218827710e-2
23.913043478260878    	1.3203795210739737    	-0.24780778599289735    	-8.677351210288564000e-3
24.6376811594203    	1.3203795210739737    	-0.24780778599289735    	-1.4309743986943568000e-3
25.36231884057972    	1.3203795210739737    	-0.24780778599289735    	5.815402412899878000e-3
26.086956521739143    	1.3203795210739737    	-0.24780778599289735    	1.306177922449411300e-2
26.811594202898565    	1.3203795210739737    	-0.24780778599289735    	2.030815603608829300e-2
27.536231884057987    	1.3203795210739737    	-0.24780778599289735    	2.755453284768253000e-2
28.26086956521741    	1.3203795210739737    	-0.24780778599289735    	3.48009096592767630e-2
28.98550724637683    	1.3203795210739737    	-0.24780778599289735    	4.20472864708709400e-2
29.710144927536252    	1.3203795210739737    	-0.24780778599289735    	4.92936632824651800e-2
30.434782608695674    	1.3203795210739737    	-0.24780778599289735    	5.65400400940594200e-2
31.159420289855095    	1.3203795210739737    	-0.24780778599289735    	6.37864169056535900e-2
31.884057971014517    	1.3203795210739737    	-0.24780778599289735    	7.10327937172478200e-2
32.608695652173935    	1.3203795210739737    	-0.24780778599289735    	7.82791705288420100e-2
33.33333333333336    	1.3203795210739737    	-0.24780778599289735    	8.55255473404362500e-2
34.05797101449278    	1.3203795210739737    	-0.24780778599289735    	9.27719241520304200e-2
34.7826086956522    	1.3203795210739737    	-0.24780778599289735    	0.10001830096362466    
35.50724637681162    	1.3203795210739737    	-0.24780778599289735    	0.10726467777521889    
36.231884057971044    	1.3203795210739737    	-0.24780778599289735    	0.11451105458681307    
36.956521739130466    	1.3203795210739737    	-0.24780778599289735    	0.1217574313984073    
37.68115942028989    	1.3203795210739737    	-0.24780778599289735    	0.12900380821000154    
38.40579710144931    	1.3203795210739737    	-0.24780778599289735    	0.13625018502159578    
39.13043478260873    	1.3203795210739737    	-0.24780778599289735    	0.14349656183318996    
39.85507246376815    	1.3203795210739737    	-0.24780778599289735    	0.1507429386447842    
40.579710144927574    	1.3203795210739737    	-0.24780778599289735    	0.15798931545637843    
41.304347826086996    	1.3203795210739737    	-0.24780778599289735    	0.1652356922679726    
42.02898550724642    	1.3203795210739737    	-0.24780778599289735    	0.17248206907956684    
42.75362318840584    	1.3203795210739737    	-0.24780778599289735    	0.17972844589116108    
43.47826086956526    	1.3203795210739737    	-0.24780778599289735    	0.18697482270275526    
44.20289855072468    	1.3203795210739737    	-0.24780778599289735    	0.1942211995143495    
44.927536231884105    	1.3203795210739737    	-0.24780778599289735    	0.20146757632594373    
45.65217391304353    	1.3203795210739737    	-0.24780778599289735    	0.2087139531375379    
46.37681159420295    	1.3203795210739737    	-0.24780778599289735    	0.21596032994913214    
47.10144927536237    	1.3203795210739737    	-0.24780778599289735    	0.22320670676072638    
47.82608695652179    	1.3203795210739737    	-0.24780778599289735    	0.23045308357232056    
48.55072463768121    	1.3203795210739737    	-0.24780778599289735    	0.2376994603839148    
49.275362318840635    	1.3203795210739737    	-0.24780778599289735    	0.24494583719550903    
50.    	1.3203795210739737    	-0.24780778599289735    	0.2521922140071027    

0.    	1.411440177699765    	0.    	0.    
0.7246376811594203    	1.411440177699765    	-0.1388140977946164    	-0.1315677209830222    
1.4492753623188406    	1.411440177699765    	-0.15424865694234252    	-0.1397559033191541    
2.1739130434782608    	1.411440177699765    	-0.15765293459215532    	-0.1359138041573727    
2.898550724637681    	1.411440177699765    	-0.15844145598945564    	-0.12945594874307884    
3.6231884057971016    	1.411440177699765    	-0.15862598571280853    	-0.12239410165483752    
4.3478260869565215    	1.411440177699765    	-0.1586692711797117    	-0.11519101031014647    
5.0724637681159415    	1.411440177699765    	-0.15867943031323245    	-0.10795479263207303    
5.797101449275361    	1.411440177699765    	-0.1586818149773107    	-0.10071080048455709    
6.521739130434781    	1.411440177699765    	-0.15868237474894553    	-9.34649834445977300e-2
7.246376811594201    	1.411440177699765    	-0.1586825061496366    	-8.62187380336946000e-2
7.971014492753621    	1.411440177699765    	-0.15868253699466217    	-7.89723920671259600e-2
8.695652173913041    	1.411440177699765    	-0.15868254423523273    	-7.17260224961023200e-2
9.420289855072461    	1.411440177699765    	-0.1586825459348866    	-6.44796473841619900e-2
10.144927536231881    	1.411440177699765    	-0.1586825463338639    	-5.72332709715450700e-2
10.869565217391301    	1.411440177699765    	-0.15868254642751994    	-4.99868942536069300e-2
11.594202898550721    	1.411440177699765    	-0.1586825464495048    	-4.274051746399759600e-2
12.318840579710141    	1.411440177699765    	-0.15868254645466554    	-3.54941406575641200e-2
13.043478260869561    	1.411440177699765    	-0.15868254645587698    	-2.824776384718136000e-2
13.768115942028981    	1.411440177699765    	-0.15868254645616134    	-2.100138703587153800e-2
14.4927536231884    	1.411440177699765    	-0.1586825464562281    	-1.375501022434408300e-2
15.21739130434782    	1.411440177699765    	-0.15868254645624377    	-6.508633412765558000e-3
15.94202898550724    	1.411440177699765    	-0.15868254645624744    	7.377433988249860000e-4
16.66666666666666    	1.411440177699765    	-0.1586825464562483    	7.984120210418305000e-3
17.391304347826082    	1.411440177699765    	-0.1586825464562485    	1.523049702201234600e-2
18.115942028985504    	1.411440177699765    	-0.15868254645624855    	2.247687383360649800e-2
18.840579710144926    	1.411440177699765    	-0.15868254645624857    	2.972325064520068000e-2
19.565217391304348    	1.411440177699765    	-0.15868254645624857    	3.69696274567949100e-2
20.28985507246377    	1.411440177699765    	-0.15868254645624857    	4.42160042683891200e-2
21.01449275362319    	1.411440177699765    	-0.15868254645624857    	5.146238107998335000e-2
21.739130434782613    	1.411440177699765    	-0.15868254645624857    	5.87087578915775700e-2
22.463768115942035    	1.411440177699765    	-0.15868254645624857    	6.59551347031717700e-2
23.188405797101456    	1.411440177699765    	-0.15868254645624857    	7.320151151476600e-2
23.913043478260878    	1.411440177699765    	-0.15868254645624857    	8.04478883263602100e-2
24.6376811594203    	1.411440177699765    	-0.15868254645624857    	8.76942651379544200e-2
25.36231884057972    	1.411440177699765    	-0.15868254645624857    	9.49406419495486500e-2
26.086956521739143    	1.411440177699765    	-0.15868254645624857    	0.10218701876114289    
26.811594202898565    	1.411440177699765    	-0.15868254645624857    	0.10943339557273707    
27.536231884057987    	1.411440177699765    	-0.15868254645624857    	0.1166797723843313    
28.26086956521741    	1.411440177699765    	-0.15868254645624857    	0.12392614919592554    
28.98550724637683    	1.411440177699765    	-0.15868254645624857    	0.13117252600751972    
29.710144927536252    	1.411440177699765    	-0.15868254645624857    	0.13841890281911395    
30.434782608695674    	1.411440177699765    	-0.15868254645624857    	0.1456652796307082    
31.159420289855095    	1.411440177699765    	-0.15868254645624857    	0.15291165644230237    
31.884057971014517    	1.411440177699765    	-0.15868254645624857    	0.1601580332538966    
32.608695652173935    	1.411440177699765    	-0.15868254645624857    	0.16740441006549078    
33.33333333333336    	1.411440177699765    	-0.15868254645624857    	0.17465078687708502    
34.05797101449278    	1.411440177699765    	-0.15868254645624857    	0.1818971636886792    
34.7826086956522    	1.411440177699765    	-0.15868254645624857    	0.18914354050027343    
35.50724637681162    	1.411440177699765    	-0.15868254645624857    	0.19638991731186767    
36.231884057971044    	1.411440177699765    	-0.15868254645624857    	0.20363629412346185    
36.956521739130466    	1.411440177699765    	-0.15868254645624857    	0.21088267093505608    
37.68115942028989    	1.411440177699765    	-0.15868254645624857    	0.21812904774665032    
38.40579710144931    	1.411440177699765    	-0.15868254645624857    	0.22537542455824455    
39.13043478260873    	1.411440177699765    	-0.15868254645624857    	0.23262180136983873    
39.85507246376815    	1.411440177699765    	-0.15868254645624857    	0.23986817818143297    
40.579710144927574    	1.411440177699765    	-0.15868254645624857    	0.2471145549930272    
41.304347826086996    	1.411440177699765    	-0.15868254645624857    	0.2543609318046214    
42.02898550724642    	1.411440177699765    	-0.15868254645624857    	0.2616073086162156    
42.75362318840584    	1.411440177699765    	-0.15868254645624857    	0.26885368542780985    
43.47826086956526    	1.411440177699765    	-0.15868254645624857    	0.27610006223940403    
44.20289855072468    	1.411440177699765    	-0.15868254645624857    	0.28334643905099827    
44.927536231884105    	1.411440177699765    	-0.15868254645624857    	0.2905928158625925    
45.65217391304353    	1.411440177699765    	-0.15868254645624857    	0.2978391926741867    
46.37681159420295    	1.411440177699765    	-0.15868254645624857    	0.3050855694857809    
47.10144927536237    	1.411440177699765    	-0.15868254645624857    	0.31233194629737515    
47.82608695652179    	1.411440177699765    	-0.15868254645624857    	0.31957832310896933    
48.55072463768121    	1.411440177699765    	-0.15868254645624857    	0.32682469992056357    
49.275362318840635    	1.411440177699765    	-0.15868254645624857    	0.3340710767321578    
50.    	1.411440177699765    	-0.15868254645624857    	0.3413174535437514    

0.    	1.5025008343255561    	0.    	0.    
0.7246376811594203    	1.5025008343255561    	-5.96978637795905700e-2	-5.24514869679963600e-2
1.4492753623188406    	1.5025008343255561    	-6.63355916771004400e-2	-5.18428380539120200e-2
2.1739130434782608    	1.5025008343255561    	-6.7799622396135300e-2	-4.60604919613526900e-2
2.898550724637681    	1.5025008343255561    	-6.81387309140105700e-2	-3.915322366763375000e-2
3.6231884057971016    	1.5025008343255561    	-6.82180890661220900e-2	-3.198620500815107500e-2
4.3478260869565215    	1.5025008343255561    	-6.82367042496508000e-2	-2.475844338008559300e-2
5.0724637681159415    	1.5025008343255561    	-6.82410732480355300e-2	-1.75164355668761200e-2
5.797101449275361    	1.5025008343255561    	-6.82420987876137600e-2	-1.027108429486013600e-2
6.521739130434781    	1.5025008343255561    	-6.8242339520877390e-2	-3.0249482165295855000e-3
7.246376811594201    	1.5025008343255561    	-6.82423960305596400e-2	4.221372085382383000e-3
7.971014492753621    	1.5025008343255561    	-6.82424092956542200e-2	1.146773563188199600e-2
8.695652173913041    	1.5025008343255561    	-6.82424124095064800e-2	1.871410932962393200e-2
9.420289855072461    	1.5025008343255561    	-6.82424131404531800e-2	2.596048541027143300e-2
10.144927536231881    	1.5025008343255561    	-6.82424133120358400e-2	3.320686205028297600e-2
10.869565217391301    	1.5025008343255561    	-6.82424133523132000e-2	4.045323882159980000e-2
11.594202898550721    	1.5025008343255561    	-6.82424133617679400e-2	4.76996156237392670e-2
12.318840579710141    	1.5025008343255561    	-6.82424133639873400e-2	5.49459924331140700e-2
13.043478260869561    	1.5025008343255561    	-6.82424133645083300e-2	6.21923692441873000e-2
13.768115942028981    	1.5025008343255561    	-6.82424133646306200e-2	6.94387460556591800e-2
14.4927536231884    	1.5025008343255561    	-6.82424133646593200e-2	7.66851228672246900e-2
15.21739130434782    	1.5025008343255561    	-6.82424133646660700e-2	8.39314996788121500e-2
15.94202898550724    	1.5025008343255561    	-6.82424133646676400e-2	9.11778764904047700e-2
16.66666666666666    	1.5025008343255561    	-6.82424133646680200e-2	9.84242533019985800e-2
17.391304347826082    	1.5025008343255561    	-6.8242413364668100e-2	0.10567063011359273    
18.115942028985504    	1.5025008343255561    	-6.82424133646681200e-2	0.11291700692518693    
18.840579710144926    	1.5025008343255561    	-6.82424133646681300e-2	0.12016338373678112    
19.565217391304348    	1.5025008343255561    	-6.82424133646681300e-2	0.12740976054837536    
20.28985507246377    	1.5025008343255561    	-6.82424133646681300e-2	0.13465613735996956    
21.01449275362319    	1.5025008343255561    	-6.82424133646681300e-2	0.1419025141715638    
21.739130434782613    	1.5025008343255561    	-6.82424133646681300e-2	0.149148890983158    
22.463768115942035    	1.5025008343255561    	-6.82424133646681300e-2	0.1563952677947522    
23.188405797101456    	1.5025008343255561    	-6.82424133646681300e-2	0.16364164460634645    
23.913043478260878    	1.5025008343255561    	-6.82424133646681300e-2	0.17088802141794066    
24.6376811594203    	1.5025008343255561    	-6.82424133646681300e-2	0.17813439822953486    
25.36231884057972    	1.5025008343255561    	-6.82424133646681300e-2	0.1853807750411291    
26.086956521739143    	1.5025008343255561    	-6.82424133646681300e-2	0.19262715185272333    
26.811594202898565    	1.5025008343255561    	-6.82424133646681300e-2	0.1998735286643175    
27.536231884057987    	1.5025008343255561    	-6.82424133646681300e-2	0.20711990547591175    
28.26086956521741    	1.5025008343255561    	-6.82424133646681300e-2	0.21436628228750598    
28.98550724637683    	1.5025008343255561    	-6.82424133646681300e-2	0.22161265909910016    
29.710144927536252    	1.5025008343255561    	-6.82424133646681300e-2	0.2288590359106944    
30.434782608695674    	1.5025008343255561    	-6.82424133646681300e-2	0.23610541272228863    
31.159420289855095    	1.5025008343255561    	-6.82424133646681300e-2	0.2433517895338828    
31.884057971014517    	1.5025008343255561    	-6.82424133646681300e-2	0.25059816634547705    
32.608695652173935    	1.5025008343255561    	-6.82424133646681300e-2	0.2578445431570712    
33.33333333333336    	1.5025008343255561    	-6.82424133646681300e-2	0.26509091996866546    
34.05797101449278    	1.5025008343255561    	-6.82424133646681300e-2	0.27233729678025964    
34.7826086956522    	1.5025008343255561    	-6.82424133646681300e-2	0.2795836735918539    
35.50724637681162    	1.5025008343255561    	-6.82424133646681300e-2	0.2868300504034481    
36.231884057971044    	1.5025008343255561    	-6.82424133646681300e-2	0.2940764272150423    
36.956521739130466    	1.5025008343255561    	-6.82424133646681300e-2	0.3013228040266365    
37.68115942028989    	1.5025008343255561    	-6.82424133646681300e-2	0.30856918083823076    
38.40579710144931    	1.5025008343255561    	-6.82424133646681300e-2	0.315815557649825    
39.13043478260873    	1.5025008343255561    	-6.82424133646681300e-2	0.3230619344614192    
39.85507246376815    	1.5025008343255561    	-6.82424133646681300e-2	0.3303083112730134    
40.579710144927574    	1.5025008343255561    	-6.82424133646681300e-2	0.33755468808460765    
41.304347826086996    	1.5025008343255561    	-6.82424133646681300e-2	0.3448010648962018    
42.02898550724642    	1.5025008343255561    	-6.82424133646681300e-2	0.35204744170779606    
42.75362318840584    	1.5025008343255561    	-6.82424133646681300e-2	0.3592938185193903    
43.47826086956526    	1.5025008343255561    	-6.82424133646681300e-2	0.3665401953309845    
44.20289855072468    	1.5025008343255561    	-6.82424133646681300e-2	0.3737865721425787    
44.927536231884105    	1.5025008343255561    	-6.82424133646681300e-2	0.38103294895417295    
45.65217391304353    	1.5025008343255561    	-6.82424133646681300e-2	0.3882793257657671    
46.37681159420295    	1.5025008343255561    	-6.82424133646681300e-2	0.39552570257736136    
47.10144927536237    	1.5025008343255561    	-6.82424133646681300e-2	0.4027720793889556    
47.82608695652179    	1.5025008343255561    	-6.82424133646681300e-2	0.4100184562005498    
48.55072463768121    	1.5025008343255561    	-6.82424133646681300e-2	0.417264833012144    
49.275362318840635    	1.5025008343255561    	-6.82424133646681300e-2	0.42451120982373824    
50.    	1.5025008343255561    	-6.82424133646681300e-2	0.43175758663533187    

0.    	1.5935614909513474    	0.    	0.    
0.7246376811594203    	1.5935614909513474    	1.991304553577536400e-2	2.71594223473695700e-2
1.4492753623188406    	1.5935614909513474    	2.212715119230623000e-2	3.66199048154946300e-2
2.1739130434782608    	1.5935614909513474    	2.261549882366456000e-2	4.435462925844716500e-2
2.898550724637681    	1.5935614909513474    	2.272861314519122600e-2	5.17141203915680400e-2
3.6231884057971016    	1.5935614909513474    	2.27550841509623180e-2	5.89869682089333300e-2
4.3478260869565215    	1.5935614909513474    	2.27612935020813640e-2	6.62395543716465800e-2
5.0724637681159415    	1.5935614909513474    	2.276275084172925700e-2	7.34873885228886700e-2
5.797101449275361    	1.5935614909513474    	2.27630929245949900e-2	8.0734107417348600e-2
6.521739130434781    	1.5935614909513474    	2.27631732244941400e-2	8.79805645288419500e-2
7.246376811594201    	1.5935614909513474    	2.276319207407776200e-2	9.52269601900197700e-2
7.971014492753621    	1.5935614909513474    	2.27631964988329470e-2	0.10247334142636916    
8.695652173913041    	1.5935614909513474    	2.27631975375013060e-2	0.10971971927663172    
9.420289855072461    	1.5935614909513474    	2.276319778131865600e-2	0.11696609633204327    
10.144927536231881    	1.5935614909513474    	2.276319783855242000e-2	0.12421247320087124    
10.869565217391301    	1.5935614909513474    	2.27631978519874900e-2	0.1314588500259005    
11.594202898550721    	1.5935614909513474    	2.276319785514124300e-2	0.13870522684064845    
12.318840579710141    	1.5935614909513474    	2.276319785588155300e-2	0.14595160365298296    
13.043478260869561    	1.5935614909513474    	2.276319785605533400e-2	0.15319798046475097    
13.768115942028981    	1.5935614909513474    	2.27631978560961300e-2	0.16044435727638592    
14.4927536231884    	1.5935614909513474    	2.276319785610570500e-2	0.1676907340879897    
15.21739130434782    	1.5935614909513474    	2.276319785610795000e-2	0.17493711089958616    
15.94202898550724    	1.5935614909513474    	2.27631978561084800e-2	0.1821834877111809    
16.66666666666666    	1.5935614909513474    	2.276319785610860800e-2	0.18942986452277522    
17.391304347826082    	1.5935614909513474    	2.276319785610863600e-2	0.19667624133436948    
18.115942028985504    	1.5935614909513474    	2.27631978561086440e-2	0.20392261814596369    
18.840579710144926    	1.5935614909513474    	2.276319785610864400e-2	0.2111689949575579    
19.565217391304348    	1.5935614909513474    	2.276319785610864400e-2	0.21841537176915213    
20.28985507246377    	1.5935614909513474    	2.276319785610864400e-2	0.22566174858074634    
21.01449275362319    	1.5935614909513474    	2.276319785610864400e-2	0.23290812539234057    
21.739130434782613    	1.5935614909513474    	2.276319785610864400e-2	0.24015450220393478    
22.463768115942035    	1.5935614909513474    	2.276319785610864400e-2	0.24740087901552898    
23.188405797101456    	1.5935614909513474    	2.276319785610864400e-2	0.2546472558271232    
23.913043478260878    	1.5935614909513474    	2.276319785610864400e-2	0.26189363263871746    
24.6376811594203    	1.5935614909513474    	2.276319785610864400e-2	0.26914000945031163    
25.36231884057972    	1.5935614909513474    	2.276319785610864400e-2	0.27638638626190587    
26.086956521739143    	1.5935614909513474    	2.276319785610864400e-2	0.2836327630735001    
26.811594202898565    	1.5935614909513474    	2.276319785610864400e-2	0.2908791398850943    
27.536231884057987    	1.5935614909513474    	2.276319785610864400e-2	0.2981255166966885    
28.26086956521741    	1.5935614909513474    	2.276319785610864400e-2	0.30537189350828275    
28.98550724637683    	1.5935614909513474    	2.276319785610864400e-2	0.31261827031987693    
29.710144927536252    	1.5935614909513474    	2.276319785610864400e-2	0.31986464713147117    
30.434782608695674    	1.5935614909513474    	2.276319785610864400e-2	0.3271110239430654    
31.159420289855095    	1.5935614909513474    	2.276319785610864400e-2	0.3343574007546596    
31.884057971014517    	1.5935614909513474    	2.276319785610864400e-2	0.3416037775662538    
32.608695652173935    	1.5935614909513474    	2.276319785610864400e-2	0.348850154377848    
33.33333333333336    	1.5935614909513474    	2.276319785610864400e-2	0.35609653118944223    
34.05797101449278    	1.5935614909513474    	2.276319785610864400e-2	0.3633429080010364    
34.7826086956522    	1.5935614909513474    	2.276319785610864400e-2	0.37058928481263065    
35.50724637681162    	1.5935614909513474    	2.276319785610864400e-2	0.3778356616242249    
36.231884057971044    	1.5935614909513474    	2.276319785610864400e-2	0.38508203843581906    
36.956521739130466    	1.5935614909513474    	2.276319785610864400e-2	0.3923284152474133    
37.68115942028989    	1.5935614909513474    	2.276319785610864400e-2	0.39957479205900753    
38.40579710144931    	1.5935614909513474    	2.276319785610864400e-2	0.40682116887060177    
39.13043478260873    	1.5935614909513474    	2.276319785610864400e-2	0.41406754568219595    
39.85507246376815    	1.5935614909513474    	2.276319785610864400e-2	0.4213139224937902    
40.579710144927574    	1.5935614909513474    	2.276319785610864400e-2	0.4285602993053844    
41.304347826086996    	1.5935614909513474    	2.276319785610864400e-2	0.4358066761169786    
42.02898550724642    	1.5935614909513474    	2.276319785610864400e-2	0.44305305292857283    
42.75362318840584    	1.5935614909513474    	2.276319785610864400e-2	0.45029942974016707    
43.47826086956526    	1.5935614909513474    	2.276319785610864400e-2	0.45754580655176125    
44.20289855072468    	1.5935614909513474    	2.276319785610864400e-2	0.4647921833633555    
44.927536231884105    	1.5935614909513474    	2.276319785610864400e-2	0.4720385601749497    
45.65217391304353    	1.5935614909513474    	2.276319785610864400e-2	0.4792849369865439    
46.37681159420295    	1.5935614909513474    	2.276319785610864400e-2	0.48653131379813813    
47.10144927536237    	1.5935614909513474    	2.276319785610864400e-2	0.49377769060973237    
47.82608695652179    	1.5935614909513474    	2.276319785610864400e-2	0.5010240674213265    
48.55072463768121    	1.5935614909513474    	2.276319785610864400e-2	0.5082704442329208    
49.275362318840635    	1.5935614909513474    	2.276319785610864400e-2	0.515516821044515    
50.    	1.5935614909513474    	2.276319785610864400e-2	0.5227631978561087    

0.    	1.6846221475771386    	0.    	0.    
0.7246376811594203    	1.6846221475771386    	9.93589490844782800e-2	0.10660532589607248    
1.4492753623188406    	1.6846221475771386    	0.11040654151827621    	0.12489929514146461    
2.1739130434782608    	1.6846221475771386    	0.1128432208977556    	0.1345823513325382    
2.898550724637681    	1.6846221475771386    	0.11340762075779215    	0.14239312800416895    
3.6231884057971016    	1.6846221475771386    	0.11353970157435535    	0.14977158563232637    
4.3478260869565215    	1.6846221475771386    	0.11357068400748321    	0.15704894487704843    
5.0724637681159415    	1.6846221475771386    	0.11357795560918843    	0.16430259329034785    
5.797101449275361    	1.6846221475771386    	0.11357966247989178    	0.1715506769726454    
6.521739130434781    	1.6846221475771386    	0.11358006314756347    	0.17879745445191128    
7.246376811594201    	1.6846221475771386    	0.11358015720021937    	0.18604392531616137    
7.971014492753621    	1.6846221475771386    	0.11358017927815939    	0.19329032420569559    
8.695652173913041    	1.6846221475771386    	0.11358018446074165    	0.20053670619987207    
9.420289855072461    	1.6846221475771386    	0.11358018567730269    	0.2077830842280273    
10.144927536231881    	1.6846221475771386    	0.11358018596287862    	0.21502946132519746    
10.869565217391301    	1.6846221475771386    	0.1135801860299148    	0.22227583820382782    
11.594202898550721    	1.6846221475771386    	0.1135801860456509    	0.2295222150311581    
12.318840579710141    	1.6846221475771386    	0.11358018604934479    	0.23676859184644622    
13.043478260869561    	1.6846221475771386    	0.1135801860502119    	0.24401496865890754    
13.768115942028981    	1.6846221475771386    	0.11358018605041544    	0.2512613454707052    
14.4927536231884    	1.6846221475771386    	0.11358018605046322    	0.2585077222823472    
15.21739130434782    	1.6846221475771386    	0.11358018605047444    	0.26575409909395264    
15.94202898550724    	1.6846221475771386    	0.11358018605047708    	0.2730004759055495    
16.66666666666666    	1.6846221475771386    	0.11358018605047769    	0.2802468527171443    
17.391304347826082    	1.6846221475771386    	0.11358018605047783    	0.2874932295287387    
18.115942028985504    	1.6846221475771386    	0.11358018605047787    	0.2947396063403329    
18.840579710144926    	1.6846221475771386    	0.11358018605047789    	0.30198598315192715    
19.565217391304348    	1.6846221475771386    	0.11358018605047789    	0.3092323599635214    
20.28985507246377    	1.6846221475771386    	0.11358018605047789    	0.31647873677511557    
21.01449275362319    	1.6846221475771386    	0.11358018605047789    	0.3237251135867098    
21.739130434782613    	1.6846221475771386    	0.11358018605047789    	0.33097149039830404    
22.463768115942035    	1.6846221475771386    	0.11358018605047789    	0.3382178672098982    
23.188405797101456    	1.6846221475771386    	0.11358018605047789    	0.34546424402149245    
23.913043478260878    	1.6846221475771386    	0.11358018605047789    	0.3527106208330867    
24.6376811594203    	1.6846221475771386    	0.11358018605047789    	0.35995699764468087    
25.36231884057972    	1.6846221475771386    	0.11358018605047789    	0.3672033744562751    
26.086956521739143    	1.6846221475771386    	0.11358018605047789    	0.37444975126786934    
26.811594202898565    	1.6846221475771386    	0.11358018605047789    	0.3816961280794635    
27.536231884057987    	1.6846221475771386    	0.11358018605047789    	0.38894250489105775    
28.26086956521741    	1.6846221475771386    	0.11358018605047789    	0.396188881702652    
28.98550724637683    	1.6846221475771386    	0.11358018605047789    	0.40343525851424616    
29.710144927536252    	1.6846221475771386    	0.11358018605047789    	0.4106816353258404    
30.434782608695674    	1.6846221475771386    	0.11358018605047789    	0.41792801213743463    
31.159420289855095    	1.6846221475771386    	0.11358018605047789    	0.4251743889490288    
31.884057971014517    	1.6846221475771386    	0.11358018605047789    	0.43242076576062305    
32.608695652173935    	1.6846221475771386    	0.11358018605047789    	0.43966714257221723    
33.33333333333336    	1.6846221475771386    	0.11358018605047789    	0.44691351938381146    
34.05797101449278    	1.6846221475771386    	0.11358018605047789    	0.45415989619540564    
34.7826086956522    	1.6846221475771386    	0.11358018605047789    	0.4614062730069999    
35.50724637681162    	1.6846221475771386    	0.11358018605047789    	0.4686526498185941    
36.231884057971044    	1.6846221475771386    	0.11358018605047789    	0.4758990266301883    
36.956521739130466    	1.6846221475771386    	0.11358018605047789    	0.48314540344178253    
37.68115942028989    	1.6846221475771386    	0.11358018605047789    	0.49039178025337676    
38.40579710144931    	1.6846221475771386    	0.11358018605047789    	0.497638157064971    
39.13043478260873    	1.6846221475771386    	0.11358018605047789    	0.5048845338765652    
39.85507246376815    	1.6846221475771386    	0.11358018605047789    	0.5121309106881594    
40.579710144927574    	1.6846221475771386    	0.11358018605047789    	0.5193772874997536    
41.304347826086996    	1.6846221475771386    	0.11358018605047789    	0.5266236643113479    
42.02898550724642    	1.6846221475771386    	0.11358018605047789    	0.5338700411229421    
42.75362318840584    	1.6846221475771386    	0.11358018605047789    	0.5411164179345364    
43.47826086956526    	1.6846221475771386    	0.11358018605047789    	0.5483627947461305    
44.20289855072468    	1.6846221475771386    	0.11358018605047789    	0.5556091715577247    
44.927536231884105    	1.6846221475771386    	0.11358018605047789    	0.562855548369319    
45.65217391304353    	1.6846221475771386    	0.11358018605047789    	0.5701019251809132    
46.37681159420295    	1.6846221475771386    	0.11358018605047789    	0.5773483019925074    
47.10144927536237    	1.6846221475771386    	0.11358018605047789    	0.5845946788041017    
47.82608695652179    	1.6846221475771386    	0.11358018605047789    	0.5918410556156958    
48.55072463768121    	1.6846221475771386    	0.11358018605047789    	0.59908743242729    
49.275362318840635    	1.6846221475771386    	0.11358018605047789    	0.6063338092388842    
50.    	1.6846221475771386    	0.11358018605047789    	0.6135801860504779    

0.    	1.7756828042029298    	0.    	0.    
0.7246376811594203    	1.7756828042029298    	0.17798153308926404    	0.18522790990085825    
1.4492753623188406    	1.7756828042029298    	0.19777106847012765    	0.21226382209331607    
2.1739130434782608    	1.7756828042029298    	0.2021358885049894    	0.22387501893977202    
2.898550724637681    	1.7756828042029298    	0.20314689710854522    	0.23213240435492202    
3.6231884057971016    	1.7756828042029298    	0.20338349327265734    	0.23961537733062835    
4.3478260869565215    	1.7756828042029298    	0.20343899205759564    	0.24691725292716085    
5.0724637681159415    	1.7756828042029298    	0.20345201766657636    	0.25417665534773576    
5.797101449275361    	1.7756828042029298    	0.2034550751814491    	0.2614260896742027    
6.521739130434781    	1.7756828042029298    	0.2034557928968348    	0.2686731842011826    
7.246376811594201    	1.7756828042029298    	0.20345596137321306    	0.2759197294891551    
7.971014492753621    	1.7756828042029298    	0.20345600092139315    	0.28316614584892935    
8.695652173913041    	1.7756828042029298    	0.2034560102049448    	0.29041253194407524    
9.420289855072461    	1.7756828042029298    	0.20345601238416872    	0.29765891093489333    
10.144927536231881    	1.7756828042029298    	0.20345601289572046    	0.3049052882580393    
10.869565217391301    	1.7756828042029298    	0.20345601301580227    	0.31215166518971527    
11.594202898550721    	1.7756828042029298    	0.20345601304399033    	0.3193980420294975    
12.318840579710141    	1.7756828042029298    	0.20345601305060718    	0.32664441884770856    
13.043478260869561    	1.7756828042029298    	0.20345601305216043    	0.33389079566085605    
13.768115942028981    	1.7756828042029298    	0.20345601305252503    	0.34113717247281483    
14.4927536231884    	1.7756828042029298    	0.20345601305261063    	0.34838354928449466    
15.21739130434782    	1.7756828042029298    	0.20345601305263072    	0.35562992609610894    
15.94202898550724    	1.7756828042029298    	0.20345601305263544    	0.3628763029077079    
16.66666666666666    	1.7756828042029298    	0.20345601305263655    	0.3701226797193031    
17.391304347826082    	1.7756828042029298    	0.2034560130526368    	0.37736905653089764    
18.115942028985504    	1.7756828042029298    	0.20345601305263686    	0.38461543334249193    
18.840579710144926    	1.7756828042029298    	0.20345601305263689    	0.39186181015408617    
19.565217391304348    	1.7756828042029298    	0.20345601305263689    	0.3991081869656804    
20.28985507246377    	1.7756828042029298    	0.20345601305263689    	0.4063545637772746    
21.01449275362319    	1.7756828042029298    	0.20345601305263689    	0.4136009405888688    
21.739130434782613    	1.7756828042029298    	0.20345601305263689    	0.420847317400463    
22.463768115942035    	1.7756828042029298    	0.20345601305263689    	0.42809369421205723    
23.188405797101456    	1.7756828042029298    	0.20345601305263689    	0.43534007102365146    
23.913043478260878    	1.7756828042029298    	0.20345601305263689    	0.4425864478352457    
24.6376811594203    	1.7756828042029298    	0.20345601305263689    	0.4498328246468399    
25.36231884057972    	1.7756828042029298    	0.20345601305263689    	0.4570792014584341    
26.086956521739143    	1.7756828042029298    	0.20345601305263689    	0.46432557827002835    
26.811594202898565    	1.7756828042029298    	0.20345601305263689    	0.47157195508162253    
27.536231884057987    	1.7756828042029298    	0.20345601305263689    	0.47881833189321676    
28.26086956521741    	1.7756828042029298    	0.20345601305263689    	0.486064708704811    
28.98550724637683    	1.7756828042029298    	0.20345601305263689    	0.4933110855164052    
29.710144927536252    	1.7756828042029298    	0.20345601305263689    	0.5005574623279994    
30.434782608695674    	1.7756828042029298    	0.20345601305263689    	0.5078038391395936    
31.159420289855095    	1.7756828042029298    	0.20345601305263689    	0.5150502159511878    
31.884057971014517    	1.7756828042029298    	0.20345601305263689    	0.5222965927627821    
32.608695652173935    	1.7756828042029298    	0.20345601305263689    	0.5295429695743763    
33.33333333333336    	1.7756828042029298    	0.20345601305263689    	0.5367893463859705    
34.05797101449278    	1.7756828042029298    	0.20345601305263689    	0.5440357231975647    
34.7826086956522    	1.7756828042029298    	0.20345601305263689    	0.5512821000091589    
35.50724637681162    	1.7756828042029298    	0.20345601305263689    	0.5585284768207531    
36.231884057971044    	1.7756828042029298    	0.20345601305263689    	0.5657748536323473    
36.956521739130466    	1.7756828042029298    	0.20345601305263689    	0.5730212304439415    
37.68115942028989    	1.7756828042029298    	0.20345601305263689    	0.5802676072555357    
38.40579710144931    	1.7756828042029298    	0.20345601305263689    	0.58751398406713    
39.13043478260873    	1.7756828042029298    	0.20345601305263689    	0.5947603608787242    
39.85507246376815    	1.7756828042029298    	0.20345601305263689    	0.6020067376903184    
40.579710144927574    	1.7756828042029298    	0.20345601305263689    	0.6092531145019127    
41.304347826086996    	1.7756828042029298    	0.20345601305263689    	0.6164994913135069    
42.02898550724642    	1.7756828042029298    	0.20345601305263689    	0.6237458681251011    
42.75362318840584    	1.7756828042029298    	0.20345601305263689    	0.6309922449366954    
43.47826086956526    	1.7756828042029298    	0.20345601305263689    	0.6382386217482895    
44.20289855072468    	1.7756828042029298    	0.20345601305263689    	0.6454849985598837    
44.927536231884105    	1.7756828042029298    	0.20345601305263689    	0.652731375371478    
45.65217391304353    	1.7756828042029298    	0.20345601305263689    	0.6599777521830721    
46.37681159420295    	1.7756828042029298    	0.20345601305263689    	0.6672241289946663    
47.10144927536237    	1.7756828042029298    	0.20345601305263689    	0.6744705058062606    
47.82608695652179    	1.7756828042029298    	0.20345601305263689    	0.6817168826178548    
48.55072463768121    	1.7756828042029298    	0.20345601305263689    	0.688963259429449    
49.275362318840635    	1.7756828042029298    	0.20345601305263689    	0.6962096362410433    
50.    	1.7756828042029298    	0.20345601305263689    	0.7034560130526368    

0.    	1.866743460828721    	0.    	0.    
0.7246376811594203    	1.866743460828721    	0.25512930605791323    	0.2623756828695074    
1.4492753623188406    	1.866743460828721    	0.28349680206322103    	0.29798955568640945    
2.1739130434782608    	1.866743460828721    	0.2897535944800132    	0.3114927249147958    
2.898550724637681    	1.866743460828721    	0.29120283429139526    	0.3201883415377721    
3.6231884057971016    	1.866743460828721    	0.29154198529272757    	0.3277738693506986    
4.3478260869565215    	1.866743460828721    	0.2916215405490657    	0.33509980141863094    
5.0724637681159415    	1.866743460828721    	0.29164021223102365    	0.3423648499121831    
5.797101449275361    	1.866743460828721    	0.2916445950545346    	0.3496156095472882    
6.521739130434781    	1.866743460828721    	0.29164562387041865    	0.3568630151747665    
7.246376811594201    	1.866743460828721    	0.2916458653744709    	0.3641096334904129    
7.971014492753621    	1.866743460828721    	0.2916459220651824    	0.3713560669927186    
8.695652173913041    	1.866743460828721    	0.29164593537277705    	0.3786024571119075    
9.420289855072461    	1.866743460828721    	0.2916459384966061    	0.3858488370473307    
10.144927536231881    	1.866743460828721    	0.29164593922989474    	0.3930952145922135    
10.869565217391301    	1.866743460828721    	0.29164593940202715    	0.4003415915759402    
11.594202898550721    	1.866743460828721    	0.2916459394424336    	0.4075879684279408    
12.318840579710141    	1.866743460828721    	0.2916459394519186    	0.41483434524901996    
13.043478260869561    	1.866743460828721    	0.29164593945414513    	0.42208072206284075    
13.768115942028981    	1.866743460828721    	0.29164593945466777    	0.42932709887495757    
14.4927536231884    	1.866743460828721    	0.29164593945479045    	0.4365734756866745    
15.21739130434782    	1.866743460828721    	0.29164593945481926    	0.4438198524982975    
15.94202898550724    	1.866743460828721    	0.29164593945482603    	0.4510662293098985    
16.66666666666666    	1.866743460828721    	0.2916459394548276    	0.45831260612149416    
17.391304347826082    	1.866743460828721    	0.291645939454828    	0.46555898293308884    
18.115942028985504    	1.866743460828721    	0.29164593945482803    	0.4728053597446831    
18.840579710144926    	1.866743460828721    	0.2916459394548281    	0.4800517365562773    
19.565217391304348    	1.866743460828721    	0.2916459394548281    	0.48729811336787154    
20.28985507246377    	1.866743460828721    	0.2916459394548281    	0.4945444901794658    
21.01449275362319    	1.866743460828721    	0.2916459394548281    	0.50179086699106    
21.739130434782613    	1.866743460828721    	0.2916459394548281    	0.5090372438026542    
22.463768115942035    	1.866743460828721    	0.2916459394548281    	0.5162836206142485    
23.188405797101456    	1.866743460828721    	0.2916459394548281    	0.5235299974258427    
23.913043478260878    	1.866743460828721    	0.2916459394548281    	0.5307763742374368    
24.6376811594203    	1.866743460828721    	0.2916459394548281    	0.5380227510490311    
25.36231884057972    	1.866743460828721    	0.2916459394548281    	0.5452691278606253    
26.086956521739143    	1.866743460828721    	0.2916459394548281    	0.5525155046722195    
26.811594202898565    	1.866743460828721    	0.2916459394548281    	0.5597618814838137    
27.536231884057987    	1.866743460828721    	0.2916459394548281    	0.5670082582954079    
28.26086956521741    	1.866743460828721    	0.2916459394548281    	0.5742546351070021    
28.98550724637683    	1.866743460828721    	0.2916459394548281    	0.5815010119185964    
29.710144927536252    	1.866743460828721    	0.2916459394548281    	0.5887473887301906    
30.434782608695674    	1.866743460828721    	0.2916459394548281    	0.5959937655417848    
31.159420289855095    	1.866743460828721    	0.2916459394548281    	0.6032401423533791    
31.884057971014517    	1.866743460828721    	0.2916459394548281    	0.6104865191649733    
32.608695652173935    	1.866743460828721    	0.2916459394548281    	0.6177328959765674    
33.33333333333336    	1.866743460828721    	0.2916459394548281    	0.6249792727881617    
34.05797101449278    	1.866743460828721    	0.2916459394548281    	0.6322256495997558    
34.7826086956522    	1.866743460828721    	0.2916459394548281    	0.63947202641135    
35.50724637681162    	1.866743460828721    	0.2916459394548281    	0.6467184032229443    
36.231884057971044    	1.866743460828721    	0.2916459394548281    	0.6539647800345385    
36.956521739130466    	1.866743460828721    	0.2916459394548281    	0.6612111568461327    
37.68115942028989    	1.866743460828721    	0.2916459394548281    	0.668457533657727    
38.40579710144931    	1.866743460828721    	0.2916459394548281    	0.6757039104693212    
39.13043478260873    	1.866743460828721    	0.2916459394548281    	0.6829502872809154    
39.85507246376815    	1.866743460828721    	0.2916459394548281    	0.6901966640925097    
40.579710144927574    	1.866743460828721    	0.2916459394548281    	0.6974430409041039    
41.304347826086996    	1.866743460828721    	0.2916459394548281    	0.704689417715698    
42.02898550724642    	1.866743460828721    	0.2916459394548281    	0.7119357945272923    
42.75362318840584    	1.866743460828721    	0.2916459394548281    	0.7191821713388865    
43.47826086956526    	1.866743460828721    	0.2916459394548281    	0.7264285481504806    
44.20289855072468    	1.866743460828721    	0.2916459394548281    	0.7336749249620749    
44.927536231884105    	1.866743460828721    	0.2916459394548281    	0.7409213017736691    
45.65217391304353    	1.866743460828721    	0.2916459394548281    	0.7481676785852633    
46.37681159420295    	1.866743460828721    	0.2916459394548281    	0.7554140553968576    
47.10144927536237    	1.866743460828721    	0.2916459394548281    	0.7626604322084518    
47.82608695652179    	1.866743460828721    	0.2916459394548281    	0.769906809020046    
48.55072463768121    	1.866743460828721    	0.2916459394548281    	0.7771531858316403    
49.275362318840635    	1.866743460828721    	0.2916459394548281    	0.7843995626432345    
50.    	1.866743460828721    	0.2916459394548281    	0.7916459394548281    

0.    	1.9578041174545122    	0.    	0.    
0.7246376811594203    	1.9578041174545122    	0.3301629972469242    	0.3374093740585184    
1.4492753623188406    	1.9578041174545122    	0.36687339187080387    	0.3813661454939923    
2.1739130434782608    	1.9578041174545122    	0.3749703109170659    	0.3967094413518485    
2.898550724637681    	1.9578041174545122    	0.376845773078778    	0.4058312803251548    
3.6231884057971016    	1.9578041174545122    	0.3772846686053223    	0.4135165526632933    
4.3478260869565215    	1.9578041174545122    	0.37738762111315133    	0.42086588198271657    
5.0724637681159415    	1.9578041174545122    	0.3774117841486494    	0.4281364218298088    
5.797101449275361    	1.9578041174545122    	0.3774174559633427    	0.4353884704560963    
6.521739130434781    	1.9578041174545122    	0.3774187873546326    	0.4426361786589804    
7.246376811594201    	1.9578041174545122    	0.37741909988518024    	0.44988286800112226    
7.971014492753621    	1.9578041174545122    	0.37741917324866603    	0.4571293181762022    
8.695652173913041    	1.9578041174545122    	0.37741919047003275    	0.4643757122091632    
9.420289855072461    	1.9578041174545122    	0.3774191945125819    	0.4716220930633065    
10.144927536231881    	1.9578041174545122    	0.3774191954615312    	0.47886847082385    
10.869565217391301    	1.9578041174545122    	0.37741919568428783    	0.48611484785820086    
11.594202898550721    	1.9578041174545122    	0.37741919573657784    	0.49336122472208505    
12.318840579710141    	1.9578041174545122    	0.37741919574885235    	0.5006076015459537    
13.043478260869561    	1.9578041174545122    	0.3774191957517337    	0.5078539783604293    
13.768115942028981    	1.9578041174545122    	0.37741919575241006    	0.5151003551726998    
14.4927536231884    	1.9578041174545122    	0.3774191957525688    	0.5223467319844528    
15.21739130434782    	1.9578041174545122    	0.37741919575260613    	0.5295931087960843    
15.94202898550724    	1.9578041174545122    	0.3774191957526149    	0.5368394856076874    
16.66666666666666    	1.9578041174545122    	0.37741919575261695    	0.5440858624192836    
17.391304347826082    	1.9578041174545122    	0.3774191957526174    	0.5513322392308783    
18.115942028985504    	1.9578041174545122    	0.3774191957526175    	0.5585786160424726    
18.840579710144926    	1.9578041174545122    	0.37741919575261756    	0.5658249928540668    
19.565217391304348    	1.9578041174545122    	0.37741919575261756    	0.5730713696656611    
20.28985507246377    	1.9578041174545122    	0.37741919575261756    	0.5803177464772553    
21.01449275362319    	1.9578041174545122    	0.37741919575261756    	0.5875641232888495    
21.739130434782613    	1.9578041174545122    	0.37741919575261756    	0.5948105001004437    
22.463768115942035    	1.9578041174545122    	0.37741919575261756    	0.6020568769120379    
23.188405797101456    	1.9578041174545122    	0.37741919575261756    	0.6093032537236321    
23.913043478260878    	1.9578041174545122    	0.37741919575261756    	0.6165496305352264    
24.6376811594203    	1.9578041174545122    	0.37741919575261756    	0.6237960073468205    
25.36231884057972    	1.9578041174545122    	0.37741919575261756    	0.6310423841584147    
26.086956521739143    	1.9578041174545122    	0.37741919575261756    	0.638288760970009    
26.811594202898565    	1.9578041174545122    	0.37741919575261756    	0.6455351377816032    
27.536231884057987    	1.9578041174545122    	0.37741919575261756    	0.6527815145931974    
28.26086956521741    	1.9578041174545122    	0.37741919575261756    	0.6600278914047917    
28.98550724637683    	1.9578041174545122    	0.37741919575261756    	0.6672742682163859    
29.710144927536252    	1.9578041174545122    	0.37741919575261756    	0.6745206450279801    
30.434782608695674    	1.9578041174545122    	0.37741919575261756    	0.6817670218395744    
31.159420289855095    	1.9578041174545122    	0.37741919575261756    	0.6890133986511685    
31.884057971014517    	1.9578041174545122    	0.37741919575261756    	0.6962597754627627    
32.608695652173935    	1.9578041174545122    	0.37741919575261756    	0.7035061522743569    
33.33333333333336    	1.9578041174545122    	0.37741919575261756    	0.7107525290859511    
34.05797101449278    	1.9578041174545122    	0.37741919575261756    	0.7179989058975453    
34.7826086956522    	1.9578041174545122    	0.37741919575261756    	0.7252452827091396    
35.50724637681162    	1.9578041174545122    	0.37741919575261756    	0.7324916595207338    
36.231884057971044    	1.9578041174545122    	0.37741919575261756    	0.739738036332328    
36.956521739130466    	1.9578041174545122    	0.37741919575261756    	0.7469844131439223    
37.68115942028989    	1.9578041174545122    	0.37741919575261756    	0.7542307899555165    
38.40579710144931    	1.9578041174545122    	0.37741919575261756    	0.7614771667671107    
39.13043478260873    	1.9578041174545122    	0.37741919575261756    	0.7687235435787049    
39.85507246376815    	1.9578041174545122    	0.37741919575261756    	0.7759699203902991    
40.579710144927574    	1.9578041174545122    	0.37741919575261756    	0.7832162972018933    
41.304347826086996    	1.9578041174545122    	0.37741919575261756    	0.7904626740134875    
42.02898550724642    	1.9578041174545122    	0.37741919575261756    	0.7977090508250817    
42.75362318840584    	1.9578041174545122    	0.37741919575261756    	0.8049554276366759    
43.47826086956526    	1.9578041174545122    	0.37741919575261756    	0.8122018044482702    
44.20289855072468    	1.9578041174545122    	0.37741919575261756    	0.8194481812598644    
44.927536231884105    	1.9578041174545122    	0.37741919575261756    	0.8266945580714586    
45.65217391304353    	1.9578041174545122    	0.37741919575261756    	0.8339409348830529    
46.37681159420295    	1.9578041174545122    	0.37741919575261756    	0.8411873116946471    
47.10144927536237    	1.9578041174545122    	0.37741919575261756    	0.8484336885062413    
47.82608695652179    	1.9578041174545122    	0.37741919575261756    	0.8556800653178355    
48.55072463768121    	1.9578041174545122    	0.37741919575261756    	0.8629264421294297    
49.275362318840635    	1.9578041174545122    	0.37741919575261756    	0.8701728189410239    
50.    	1.9578041174545122    	0.37741919575261756    	0.8774191957526176    

0.    	2.0488647740803034    	0.    	0.    
0.7246376811594203    	2.0488647740803034    	0.40246085386022395    	0.40970723067181813    
1.4492753623188406    	2.0488647740803034    	0.4472099532113628    	0.4617027068345512    
2.1739130434782608    	2.0488647740803034    	0.45707990526585845    	0.47881903570064105    
2.898550724637681    	2.0488647740803034    	0.45936604910777623    	0.48835155635415306    
3.6231884057971016    	2.0488647740803034    	0.45990105233297524    	0.49613293639094624    
4.3478260869565215    	2.0488647740803034    	0.4600265489953917    	0.5035048098649569    
5.0724637681159415    	2.0488647740803034    	0.460056003161908    	0.5107806408430674    
5.797101449275361    	2.0488647740803034    	0.46006291696934076    	0.5180339314620944    
6.521739130434781    	2.0488647740803034    	0.460064539903709    	0.5252819312080568    
7.246376811594201    	2.0488647740803034    	0.4600649208710255    	0.5325286889869676    
7.971014492753621    	2.0488647740803034    	0.4600650102993727    	0.5397751552269089    
8.695652173913041    	2.0488647740803034    	0.4600650312918097    	0.5470215530309401    
9.420289855072461    	2.0488647740803034    	0.4600650362195811    	0.5542679347703057    
10.144927536231881    	2.0488647740803034    	0.4600650373763278    	0.5615143127386466    
10.869565217391301    	2.0488647740803034    	0.4600650376478629    	0.5687606898217759    
11.594202898550721    	2.0488647740803034    	0.4600650377116032    	0.5760070666971104    
12.318840579710141    	2.0488647740803034    	0.46006503772656554    	0.5832534435236669    
13.043478260869561    	2.0488647740803034    	0.46006503773007784    	0.5904998203387735    
13.768115942028981    	2.0488647740803034    	0.4600650377309023    	0.5977461971511921    
14.4927536231884    	2.0488647740803034    	0.4600650377310958    	0.6049925739629798    
15.21739130434782    	2.0488647740803034    	0.46006503773114127    	0.6122389507746195    
15.94202898550724    	2.0488647740803034    	0.4600650377311519    	0.6194853275862243    
16.66666666666666    	2.0488647740803034    	0.4600650377311544    	0.626731704397821    
17.391304347826082    	2.0488647740803034    	0.460065037731155    	0.6339780812094158    
18.115942028985504    	2.0488647740803034    	0.46006503773115515    	0.6412244580210102    
18.840579710144926    	2.0488647740803034    	0.4600650377311552    	0.6484708348326045    
19.565217391304348    	2.0488647740803034    	0.4600650377311552    	0.6557172116441987    
20.28985507246377    	2.0488647740803034    	0.4600650377311552    	0.662963588455793    
21.01449275362319    	2.0488647740803034    	0.4600650377311552    	0.6702099652673872    
21.739130434782613    	2.0488647740803034    	0.4600650377311552    	0.6774563420789813    
22.463768115942035    	2.0488647740803034    	0.4600650377311552    	0.6847027188905755    
23.188405797101456    	2.0488647740803034    	0.4600650377311552    	0.6919490957021698    
23.913043478260878    	2.0488647740803034    	0.4600650377311552    	0.699195472513764    
24.6376811594203    	2.0488647740803034    	0.4600650377311552    	0.7064418493253581    
25.36231884057972    	2.0488647740803034    	0.4600650377311552    	0.7136882261369524    
26.086956521739143    	2.0488647740803034    	0.4600650377311552    	0.7209346029485466    
26.811594202898565    	2.0488647740803034    	0.4600650377311552    	0.7281809797601408    
27.536231884057987    	2.0488647740803034    	0.4600650377311552    	0.7354273565717351    
28.26086956521741    	2.0488647740803034    	0.4600650377311552    	0.7426737333833293    
28.98550724637683    	2.0488647740803034    	0.4600650377311552    	0.7499201101949236    
29.710144927536252    	2.0488647740803034    	0.4600650377311552    	0.7571664870065178    
30.434782608695674    	2.0488647740803034    	0.4600650377311552    	0.764412863818112    
31.159420289855095    	2.0488647740803034    	0.4600650377311552    	0.7716592406297061    
31.884057971014517    	2.0488647740803034    	0.4600650377311552    	0.7789056174413004    
32.608695652173935    	2.0488647740803034    	0.4600650377311552    	0.7861519942528945    
33.33333333333336    	2.0488647740803034    	0.4600650377311552    	0.7933983710644887    
34.05797101449278    	2.0488647740803034    	0.4600650377311552    	0.800644747876083    
34.7826086956522    	2.0488647740803034    	0.4600650377311552    	0.8078911246876772    
35.50724637681162    	2.0488647740803034    	0.4600650377311552    	0.8151375014992714    
36.231884057971044    	2.0488647740803034    	0.4600650377311552    	0.8223838783108657    
36.956521739130466    	2.0488647740803034    	0.4600650377311552    	0.8296302551224599    
37.68115942028989    	2.0488647740803034    	0.4600650377311552    	0.8368766319340541    
38.40579710144931    	2.0488647740803034    	0.4600650377311552    	0.8441230087456484    
39.13043478260873    	2.0488647740803034    	0.4600650377311552    	0.8513693855572425    
39.85507246376815    	2.0488647740803034    	0.4600650377311552    	0.8586157623688367    
40.579710144927574    	2.0488647740803034    	0.4600650377311552    	0.865862139180431    
41.304347826086996    	2.0488647740803034    	0.4600650377311552    	0.8731085159920251    
42.02898550724642    	2.0488647740803034    	0.4600650377311552    	0.8803548928036193    
42.75362318840584    	2.0488647740803034    	0.4600650377311552    	0.8876012696152136    
43.47826086956526    	2.0488647740803034    	0.4600650377311552    	0.8948476464268078    
44.20289855072468    	2.0488647740803034    	0.4600650377311552    	0.902094023238402    
44.927536231884105    	2.0488647740803034    	0.4600650377311552    	0.9093404000499963    
45.65217391304353    	2.0488647740803034    	0.4600650377311552    	0.9165867768615905    
46.37681159420295    	2.0488647740803034    	0.4600650377311552    	0.9238331536731847    
47.10144927536237    	2.0488647740803034    	0.4600650377311552    	0.931079530484779    
47.82608695652179    	2.0488647740803034    	0.4600650377311552    	0.9383259072963731    
48.55072463768121    	2.0488647740803034    	0.4600650377311552    	0.9455722841079673    
49.275362318840635    	2.0488647740803034    	0.4600650377311552    	0.9528186609195616    
50.    	2.0488647740803034    	0.4600650377311552    	0.9600650377311553    

0.    	2.1399254307060946    	0.    	0.    
0.7246376811594203    	2.1399254307060946    	0.4714237930886492    	0.47867016990024336    
1.4492753623188406    	2.1399254307060946    	0.5238407920366793    	0.5383335456598677    
2.1739130434782608    	2.1399254307060946    	0.5354019915682726    	0.5571411220030552    
2.898550724637681    	2.1399254307060946    	0.5380798733825308    	0.5670653806289077    
3.6231884057971016    	2.1399254307060946    	0.5387065511011682    	0.5749384351591392    
4.3478260869565215    	2.1399254307060946    	0.5388535520133039    	0.5823318128828691    
5.0724637681159415    	2.1399254307060946    	0.5388880532443383    	0.5896126909254977    
5.797101449275361    	2.1399254307060946    	0.5388961517545248    	0.5968671662472784    
6.521739130434781    	2.1399254307060946    	0.5388980527838261    	0.6041154440881739    
7.246376811594201    	2.1399254307060946    	0.5388984990310963    	0.6113622671470383    
7.971014492753621    	2.1399254307060946    	0.5388986037832734    	0.6186087487108096    
8.695652173913041    	2.1399254307060946    	0.5388986283728309    	0.6258551501119612    
9.420289855072461    	2.1399254307060946    	0.5388986341449915    	0.6331015326957161    
10.144927536231881    	2.1399254307060946    	0.5388986354999503    	0.6403479108622692    
10.869565217391301    	2.1399254307060946    	0.5388986358180138    	0.6475942879919268    
11.594202898550721    	2.1399254307060946    	0.5388986358926762    	0.6548406648781834    
12.318840579710141    	2.1399254307060946    	0.5388986359102024    	0.6620870417073038    
13.043478260869561    	2.1399254307060946    	0.5388986359143165    	0.6693334185230122    
13.768115942028981    	2.1399254307060946    	0.5388986359152822    	0.676579795335572    
14.4927536231884    	2.1399254307060946    	0.5388986359155089    	0.6838261721473929    
15.21739130434782    	2.1399254307060946    	0.5388986359155622    	0.6910725489590404    
15.94202898550724    	2.1399254307060946    	0.5388986359155747    	0.6983189257706471    
16.66666666666666    	2.1399254307060946    	0.5388986359155776    	0.7055653025822443    
17.391304347826082    	2.1399254307060946    	0.5388986359155783    	0.7128116793938392    
18.115942028985504    	2.1399254307060946    	0.5388986359155784    	0.7200580562054335    
18.840579710144926    	2.1399254307060946    	0.5388986359155785    	0.7273044330170277    
19.565217391304348    	2.1399254307060946    	0.5388986359155785    	0.734550809828622    
20.28985507246377    	2.1399254307060946    	0.5388986359155785    	0.7417971866402162    
21.01449275362319    	2.1399254307060946    	0.5388986359155785    	0.7490435634518104    
21.739130434782613    	2.1399254307060946    	0.5388986359155785    	0.7562899402634047    
22.463768115942035    	2.1399254307060946    	0.5388986359155785    	0.7635363170749989    
23.188405797101456    	2.1399254307060946    	0.5388986359155785    	0.7707826938865932    
23.913043478260878    	2.1399254307060946    	0.5388986359155785    	0.7780290706981873    
24.6376811594203    	2.1399254307060946    	0.5388986359155785    	0.7852754475097815    
25.36231884057972    	2.1399254307060946    	0.5388986359155785    	0.7925218243213757    
26.086956521739143    	2.1399254307060946    	0.5388986359155785    	0.79976820113297    
26.811594202898565    	2.1399254307060946    	0.5388986359155785    	0.8070145779445641    
27.536231884057987    	2.1399254307060946    	0.5388986359155785    	0.8142609547561583    
28.26086956521741    	2.1399254307060946    	0.5388986359155785    	0.8215073315677526    
28.98550724637683    	2.1399254307060946    	0.5388986359155785    	0.8287537083793468    
29.710144927536252    	2.1399254307060946    	0.5388986359155785    	0.836000085190941    
30.434782608695674    	2.1399254307060946    	0.5388986359155785    	0.8432464620025353    
31.159420289855095    	2.1399254307060946    	0.5388986359155785    	0.8504928388141295    
31.884057971014517    	2.1399254307060946    	0.5388986359155785    	0.8577392156257237    
32.608695652173935    	2.1399254307060946    	0.5388986359155785    	0.8649855924373179    
33.33333333333336    	2.1399254307060946    	0.5388986359155785    	0.8722319692489121    
34.05797101449278    	2.1399254307060946    	0.5388986359155785    	0.8794783460605062    
34.7826086956522    	2.1399254307060946    	0.5388986359155785    	0.8867247228721005    
35.50724637681162    	2.1399254307060946    	0.5388986359155785    	0.8939710996836947    
36.231884057971044    	2.1399254307060946    	0.5388986359155785    	0.9012174764952889    
36.956521739130466    	2.1399254307060946    	0.5388986359155785    	0.9084638533068832    
37.68115942028989    	2.1399254307060946    	0.5388986359155785    	0.9157102301184774    
38.40579710144931    	2.1399254307060946    	0.5388986359155785    	0.9229566069300716    
39.13043478260873    	2.1399254307060946    	0.5388986359155785    	0.9302029837416659    
39.85507246376815    	2.1399254307060946    	0.5388986359155785    	0.9374493605532601    
40.579710144927574    	2.1399254307060946    	0.5388986359155785    	0.9446957373648543    
41.304347826086996    	2.1399254307060946    	0.5388986359155785    	0.9519421141764485    
42.02898550724642    	2.1399254307060946    	0.5388986359155785    	0.9591884909880427    
42.75362318840584    	2.1399254307060946    	0.5388986359155785    	0.9664348677996369    
43.47826086956526    	2.1399254307060946    	0.5388986359155785    	0.9736812446112311    
44.20289855072468    	2.1399254307060946    	0.5388986359155785    	0.9809276214228253    
44.927536231884105    	2.1399254307060946    	0.5388986359155785    	0.9881739982344195    
45.65217391304353    	2.1399254307060946    	0.5388986359155785    	0.9954203750460138    
46.37681159420295    	2.1399254307060946    	0.5388986359155785    	1.002666751857608    
47.10144927536237    	2.1399254307060946    	0.5388986359155785    	1.0099131286692022    
47.82608695652179    	2.1399254307060946    	0.5388986359155785    	1.0171595054807965    
48.55072463768121    	2.1399254307060946    	0.5388986359155785    	1.0244058822923907    
49.275362318840635    	2.1399254307060946    	0.5388986359155785    	1.031652259103985    
50.    	2.1399254307060946    	0.5388986359155785    	1.0388986359155785    

0.    	2.230986087331886    	0.    	0.    
0.7246376811594203    	2.230986087331886    	0.536480366298776    	0.5437267431103703    
1.4492753623188406    	2.230986087331886    	0.5961309210823651    	0.6106236747055535    
2.1739130434782608    	2.230986087331886    	0.6092875683506884    	0.631026698785471    
2.898550724637681    	2.230986087331886    	0.6123349983652103    	0.6413205056115872    
3.6231884057971016    	2.230986087331886    	0.6130481577283454    	0.6492800417863165    
4.3478260869565215    	2.230986087331886    	0.6132154447943462    	0.6566937056639114    
5.0724637681159415    	2.230986087331886    	0.6132547072018328    	0.6639793448829923    
5.797101449275361    	2.230986087331886    	0.6132639233079671    	0.6712349378007207    
6.521739130434781    	2.230986087331886    	0.613266086679674    	0.6784834779840218    
7.246376811594201    	2.230986087331886    	0.6132665945091523    	0.6857303626250943    
7.971014492753621    	2.230986087331886    	0.6132667137171498    	0.6929768586446861    
8.695652173913041    	2.230986087331886    	0.6132667417000709    	0.7002232634392013    
9.420289855072461    	2.230986087331886    	0.6132667482687908    	0.7074696468195154    
10.144927536231881    	2.230986087331886    	0.6132667498107343    	0.7147160251730531    
10.869565217391301    	2.230986087331886    	0.6132667501726906    	0.7219624023466036    
11.594202898550721    	2.230986087331886    	0.6132667502576563    	0.7292087792431635    
12.318840579710141    	2.230986087331886    	0.6132667502776012    	0.7364551560747027    
13.043478260869561    	2.230986087331886    	0.6132667502822831    	0.7437015328909786    
13.768115942028981    	2.230986087331886    	0.6132667502833821    	0.7509479097036719    
14.4927536231884    	2.230986087331886    	0.6132667502836401    	0.7581942865155241    
15.21739130434782    	2.230986087331886    	0.6132667502837007    	0.7654406633271789    
15.94202898550724    	2.230986087331886    	0.6132667502837149    	0.7726870401387873    
16.66666666666666    	2.230986087331886    	0.6132667502837182    	0.7799334169503849    
17.391304347826082    	2.230986087331886    	0.613266750283719    	0.7871797937619799    
18.115942028985504    	2.230986087331886    	0.6132667502837191    	0.7944261705735742    
18.840579710144926    	2.230986087331886    	0.6132667502837192    	0.8016725473851685    
19.565217391304348    	2.230986087331886    	0.6132667502837192    	0.8089189241967627    
20.28985507246377    	2.230986087331886    	0.6132667502837192    	0.8161653010083569    
21.01449275362319    	2.230986087331886    	0.6132667502837192    	0.8234116778199512    
21.739130434782613    	2.230986087331886    	0.6132667502837192    	0.8306580546315454    
22.463768115942035    	2.230986087331886    	0.6132667502837192    	0.8379044314431396    
23.188405797101456    	2.230986087331886    	0.6132667502837192    	0.8451508082547339    
23.913043478260878    	2.230986087331886    	0.6132667502837192    	0.852397185066328    
24.6376811594203    	2.230986087331886    	0.6132667502837192    	0.8596435618779222    
25.36231884057972    	2.230986087331886    	0.6132667502837192    	0.8668899386895165    
26.086956521739143    	2.230986087331886    	0.6132667502837192    	0.8741363155011107    
26.811594202898565    	2.230986087331886    	0.6132667502837192    	0.8813826923127048    
27.536231884057987    	2.230986087331886    	0.6132667502837192    	0.8886290691242991    
28.26086956521741    	2.230986087331886    	0.6132667502837192    	0.8958754459358933    
28.98550724637683    	2.230986087331886    	0.6132667502837192    	0.9031218227474875    
29.710144927536252    	2.230986087331886    	0.6132667502837192    	0.9103681995590818    
30.434782608695674    	2.230986087331886    	0.6132667502837192    	0.917614576370676    
31.159420289855095    	2.230986087331886    	0.6132667502837192    	0.9248609531822702    
31.884057971014517    	2.230986087331886    	0.6132667502837192    	0.9321073299938645    
32.608695652173935    	2.230986087331886    	0.6132667502837192    	0.9393537068054586    
33.33333333333336    	2.230986087331886    	0.6132667502837192    	0.9466000836170528    
34.05797101449278    	2.230986087331886    	0.6132667502837192    	0.953846460428647    
34.7826086956522    	2.230986087331886    	0.6132667502837192    	0.9610928372402412    
35.50724637681162    	2.230986087331886    	0.6132667502837192    	0.9683392140518354    
36.231884057971044    	2.230986087331886    	0.6132667502837192    	0.9755855908634297    
36.956521739130466    	2.230986087331886    	0.6132667502837192    	0.9828319676750239    
37.68115942028989    	2.230986087331886    	0.6132667502837192    	0.9900783444866181    
38.40579710144931    	2.230986087331886    	0.6132667502837192    	0.9973247212982124    
39.13043478260873    	2.230986087331886    	0.6132667502837192    	1.0045710981098066    
39.85507246376815    	2.230986087331886    	0.6132667502837192    	1.0118174749214008    
40.579710144927574    	2.230986087331886    	0.6132667502837192    	1.019063851732995    
41.304347826086996    	2.230986087331886    	0.6132667502837192    	1.026310228544589    
42.02898550724642    	2.230986087331886    	0.6132667502837192    	1.0335566053561833    
42.75362318840584    	2.230986087331886    	0.6132667502837192    	1.0408029821677776    
43.47826086956526    	2.230986087331886    	0.6132667502837192    	1.0480493589793718    
44.20289855072468    	2.230986087331886    	0.6132667502837192    	1.055295735790966    
44.927536231884105    	2.230986087331886    	0.6132667502837192    	1.0625421126025603    
45.65217391304353    	2.230986087331886    	0.6132667502837192    	1.0697884894141545    
46.37681159420295    	2.230986087331886    	0.6132667502837192    	1.0770348662257487    
47.10144927536237    	2.230986087331886    	0.6132667502837192    	1.084281243037343    
47.82608695652179    	2.230986087331886    	0.6132667502837192    	1.0915276198489372    
48.55072463768121    	2.230986087331886    	0.6132667502837192    	1.0987739966605314    
49.275362318840635    	2.230986087331886    	0.6132667502837192    	1.1060203734721257    
50.    	2.230986087331886    	0.6132667502837192    	1.1132667502837192    

0.    	2.322046743957677    	0.    	0.    
0.7246376811594203    	2.322046743957677    	0.5970914942362678    	0.6043378710478621    
1.4492753623188406    	2.322046743957677    	0.6634813215723158    	0.6779740751955041    
2.1739130434782608    	2.322046743957677    	0.6781243964545896    	0.6998635268893721    
2.898550724637681    	2.322046743957677    	0.6815161227045264    	0.7105016299509033    
3.6231884057971016    	2.322046743957677    	0.6823098542490762    	0.7185417383070473    
4.3478260869565215    	2.322046743957677    	0.6824960412756285    	0.7259743021451937    
5.0724637681159415    	2.322046743957677    	0.6825397395188936    	0.733264377200053    
5.797101449275361    	2.322046743957677    	0.6825499968534178    	0.7405210113461714    
6.521739130434781    	2.322046743957677    	0.6825524046411509    	0.7477697959454986    
7.246376811594201    	2.322046743957677    	0.6825529698448025    	0.7550167379607445    
7.971014492753621    	2.322046743957677    	0.6825531025208253    	0.7622632474483616    
8.695652173913041    	2.322046743957677    	0.6825531336652348    	0.7695096554043652    
9.420289855072461    	2.322046743957677    	0.6825531409760834    	0.776756039526808    
10.144927536231881    	2.322046743957677    	0.6825531426922344    	0.7840024180545533    
10.869565217391301    	2.322046743957677    	0.6825531430950843    	0.7912487952689973    
11.594202898550721    	2.322046743957677    	0.6825531431896494    	0.7984951721751566    
12.318840579710141    	2.322046743957677    	0.6825531432118477    	0.8057415490089491    
13.043478260869561    	2.322046743957677    	0.6825531432170585    	0.8129879258257542    
13.768115942028981    	2.322046743957677    	0.6825531432182816    	0.8202343026385714    
14.4927536231884    	2.322046743957677    	0.6825531432185687    	0.8274806794504528    
15.21739130434782    	2.322046743957677    	0.6825531432186362    	0.8347270562621145    
15.94202898550724    	2.322046743957677    	0.682553143218652    	0.8419734330737244    
16.66666666666666    	2.322046743957677    	0.6825531432186558    	0.8492198098853224    
17.391304347826082    	2.322046743957677    	0.6825531432186566    	0.8564661866969174    
18.115942028985504    	2.322046743957677    	0.6825531432186568    	0.8637125635085119    
18.840579710144926    	2.322046743957677    	0.6825531432186569    	0.8709589403201061    
19.565217391304348    	2.322046743957677    	0.6825531432186569    	0.8782053171317004    
20.28985507246377    	2.322046743957677    	0.6825531432186569    	0.8854516939432946    
21.01449275362319    	2.322046743957677    	0.6825531432186569    	0.8926980707548888    
21.739130434782613    	2.322046743957677    	0.6825531432186569    	0.8999444475664831    
22.463768115942035    	2.322046743957677    	0.6825531432186569    	0.9071908243780773    
23.188405797101456    	2.322046743957677    	0.6825531432186569    	0.9144372011896715    
23.913043478260878    	2.322046743957677    	0.6825531432186569    	0.9216835780012657    
24.6376811594203    	2.322046743957677    	0.6825531432186569    	0.9289299548128599    
25.36231884057972    	2.322046743957677    	0.6825531432186569    	0.9361763316244541    
26.086956521739143    	2.322046743957677    	0.6825531432186569    	0.9434227084360484    
26.811594202898565    	2.322046743957677    	0.6825531432186569    	0.9506690852476425    
27.536231884057987    	2.322046743957677    	0.6825531432186569    	0.9579154620592367    
28.26086956521741    	2.322046743957677    	0.6825531432186569    	0.965161838870831    
28.98550724637683    	2.322046743957677    	0.6825531432186569    	0.9724082156824252    
29.710144927536252    	2.322046743957677    	0.6825531432186569    	0.9796545924940194    
30.434782608695674    	2.322046743957677    	0.6825531432186569    	0.9869009693056137    
31.159420289855095    	2.322046743957677    	0.6825531432186569    	0.9941473461172079    
31.884057971014517    	2.322046743957677    	0.6825531432186569    	1.0013937229288021    
32.608695652173935    	2.322046743957677    	0.6825531432186569    	1.0086400997403961    
33.33333333333336    	2.322046743957677    	0.6825531432186569    	1.0158864765519904    
34.05797101449278    	2.322046743957677    	0.6825531432186569    	1.0231328533635846    
34.7826086956522    	2.322046743957677    	0.6825531432186569    	1.0303792301751789    
35.50724637681162    	2.322046743957677    	0.6825531432186569    	1.037625606986773    
36.231884057971044    	2.322046743957677    	0.6825531432186569    	1.0448719837983673    
36.956521739130466    	2.322046743957677    	0.6825531432186569    	1.0521183606099616    
37.68115942028989    	2.322046743957677    	0.6825531432186569    	1.0593647374215558    
38.40579710144931    	2.322046743957677    	0.6825531432186569    	1.06661111423315    
39.13043478260873    	2.322046743957677    	0.6825531432186569    	1.0738574910447443    
39.85507246376815    	2.322046743957677    	0.6825531432186569    	1.0811038678563385    
40.579710144927574    	2.322046743957677    	0.6825531432186569    	1.0883502446679327    
41.304347826086996    	2.322046743957677    	0.6825531432186569    	1.095596621479527    
42.02898550724642    	2.322046743957677    	0.6825531432186569    	1.1028429982911212    
42.75362318840584    	2.322046743957677    	0.6825531432186569    	1.1100893751027154    
43.47826086956526    	2.322046743957677    	0.6825531432186569    	1.1173357519143094    
44.20289855072468    	2.322046743957677    	0.6825531432186569    	1.1245821287259037    
44.927536231884105    	2.322046743957677    	0.6825531432186569    	1.131828505537498    
45.65217391304353    	2.322046743957677    	0.6825531432186569    	1.1390748823490922    
46.37681159420295    	2.322046743957677    	0.6825531432186569    	1.1463212591606864    
47.10144927536237    	2.322046743957677    	0.6825531432186569    	1.1535676359722806    
47.82608695652179    	2.322046743957677    	0.6825531432186569    	1.1608140127838749    
48.55072463768121    	2.322046743957677    	0.6825531432186569    	1.168060389595469    
49.275362318840635    	2.322046743957677    	0.6825531432186569    	1.1753067664070633    
50.    	2.322046743957677    	0.6825531432186569    	1.182553143218657    

0.    	2.4131074005834683    	0.    	0.    
0.7246376811594203    	2.4131074005834683    	0.6527549340063512    	0.6600013108179454    
1.4492753623188406    	2.4131074005834683    	0.7253339068769427    	0.739826660500131    
2.1739130434782608    	2.4131074005834683    	0.7413420722430474    	0.76308120267783    
2.898550724637681    	2.4131074005834683    	0.7450499898165124    	0.7740354970628892    
3.6231884057971016    	2.4131074005834683    	0.7459177164329233    	0.7821496004908943    
4.3478260869565215    	2.4131074005834683    	0.7461212606156877    	0.7895995214852529    
5.0724637681159415    	2.4131074005834683    	0.7461690325973256    	0.796893670278485    
5.797101449275361    	2.4131074005834683    	0.7461802461647352    	0.8041512606574889    
6.521739130434781    	2.4131074005834683    	0.7461828784168072    	0.811400269721155    
7.246376811594201    	2.4131074005834683    	0.7461834963111766    	0.8186472644271187    
7.971014492753621    	2.4131074005834683    	0.7461836413558295    	0.8258937862833657    
8.695652173913041    	2.4131074005834683    	0.7461836754036549    	0.8331401971427853    
9.420289855072461    	2.4131074005834683    	0.7461836833960523    	0.840386581946777    
10.144927536231881    	2.4131074005834683    	0.7461836852721904    	0.8476329606345092    
10.869565217391301    	2.4131074005834683    	0.7461836857125956    	0.8548793378865086    
11.594202898550721    	2.4131074005834683    	0.7461836858159765    	0.8621257148014837    
12.318840579710141    	2.4131074005834683    	0.7461836858402441    	0.8693720916373455    
13.043478260869561    	2.4131074005834683    	0.7461836858459407    	0.8766184684546363    
13.768115942028981    	2.4131074005834683    	0.7461836858472779    	0.8838648452675677    
14.4927536231884    	2.4131074005834683    	0.7461836858475918    	0.8911112220794758    
15.21739130434782    	2.4131074005834683    	0.7461836858476655    	0.8983575988911436    
15.94202898550724    	2.4131074005834683    	0.7461836858476828    	0.9056039757027552    
16.66666666666666    	2.4131074005834683    	0.7461836858476869    	0.9128503525143535    
17.391304347826082    	2.4131074005834683    	0.7461836858476878    	0.9200967293259487    
18.115942028985504    	2.4131074005834683    	0.746183685847688    	0.927343106137543    
18.840579710144926    	2.4131074005834683    	0.7461836858476881    	0.9345894829491374    
19.565217391304348    	2.4131074005834683    	0.7461836858476881    	0.9418358597607316    
20.28985507246377    	2.4131074005834683    	0.7461836858476881    	0.9490822365723258    
21.01449275362319    	2.4131074005834683    	0.7461836858476881    	0.9563286133839201    
21.739130434782613    	2.4131074005834683    	0.7461836858476881    	0.9635749901955143    
22.463768115942035    	2.4131074005834683    	0.7461836858476881    	0.9708213670071084    
23.188405797101456    	2.4131074005834683    	0.7461836858476881    	0.9780677438187027    
23.913043478260878    	2.4131074005834683    	0.7461836858476881    	0.9853141206302969    
24.6376811594203    	2.4131074005834683    	0.7461836858476881    	0.9925604974418911    
25.36231884057972    	2.4131074005834683    	0.7461836858476881    	0.9998068742534854    
26.086956521739143    	2.4131074005834683    	0.7461836858476881    	1.0070532510650796    
26.811594202898565    	2.4131074005834683    	0.7461836858476881    	1.0142996278766738    
27.536231884057987    	2.4131074005834683    	0.7461836858476881    	1.021546004688268    
28.26086956521741    	2.4131074005834683    	0.7461836858476881    	1.0287923814998623    
28.98550724637683    	2.4131074005834683    	0.7461836858476881    	1.0360387583114563    
29.710144927536252    	2.4131074005834683    	0.7461836858476881    	1.0432851351230505    
30.434782608695674    	2.4131074005834683    	0.7461836858476881    	1.0505315119346448    
31.159420289855095    	2.4131074005834683    	0.7461836858476881    	1.057777888746239    
31.884057971014517    	2.4131074005834683    	0.7461836858476881    	1.0650242655578332    
32.608695652173935    	2.4131074005834683    	0.7461836858476881    	1.0722706423694275    
33.33333333333336    	2.4131074005834683    	0.7461836858476881    	1.0795170191810217    
34.05797101449278    	2.4131074005834683    	0.7461836858476881    	1.086763395992616    
34.7826086956522    	2.4131074005834683    	0.7461836858476881    	1.0940097728042102    
35.50724637681162    	2.4131074005834683    	0.7461836858476881    	1.1012561496158044    
36.231884057971044    	2.4131074005834683    	0.7461836858476881    	1.1085025264273987    
36.956521739130466    	2.4131074005834683    	0.7461836858476881    	1.115748903238993    
37.68115942028989    	2.4131074005834683    	0.7461836858476881    	1.1229952800505871    
38.40579710144931    	2.4131074005834683    	0.7461836858476881    	1.1302416568621814    
39.13043478260873    	2.4131074005834683    	0.7461836858476881    	1.1374880336737754    
39.85507246376815    	2.4131074005834683    	0.7461836858476881    	1.1447344104853696    
40.579710144927574    	2.4131074005834683    	0.7461836858476881    	1.1519807872969638    
41.304347826086996    	2.4131074005834683    	0.7461836858476881    	1.159227164108558    
42.02898550724642    	2.4131074005834683    	0.7461836858476881    	1.1664735409201523    
42.75362318840584    	2.4131074005834683    	0.7461836858476881    	1.1737199177317466    
43.47826086956526    	2.4131074005834683    	0.7461836858476881    	1.1809662945433408    
44.20289855072468    	2.4131074005834683    	0.7461836858476881    	1.188212671354935    
44.927536231884105    	2.4131074005834683    	0.7461836858476881    	1.1954590481665293    
45.65217391304353    	2.4131074005834683    	0.7461836858476881    	1.2027054249781233    
46.37681159420295    	2.4131074005834683    	0.7461836858476881    	1.2099518017897175    
47.10144927536237    	2.4131074005834683    	0.7461836858476881    	1.2171981786013117    
47.82608695652179    	2.4131074005834683    	0.7461836858476881    	1.224444555412906    
48.55072463768121    	2.4131074005834683    	0.7461836858476881    	1.2316909322245002    
49.275362318840635    	2.4131074005834683    	0.7461836858476881    	1.2389373090360944    
50.    	2.4131074005834683    	0.7461836858476881    	1.2461836858476882    

0.    	2.5041680572092595    	0.    	0.    
0.7246376811594203    	2.5041680572092595    	0.7030094408166181    	0.7102558176282123    
1.4492753623188406    	2.5041680572092595    	0.7811761469947479    	0.7956689006179363    
2.1739130434782608    	2.5041680572092595    	0.7984167541448973    	0.8201558845796799    
2.898550724637681    	2.5041680572092595    	0.8024101380691167    	0.8313956453154935    
3.6231884057971016    	2.5041680572092595    	0.8033446695013658    	0.8395765535593369    
4.3478260869565215    	2.5041680572092595    	0.8035638842091406    	0.8470421450787058    
5.0724637681159415    	2.5041680572092595    	0.803615334075466    	0.8543399717566255    
5.797101449275361    	2.5041680572092595    	0.8036274109566102    	0.8615984254493638    
6.521739130434781    	2.5041680572092595    	0.8036302458613512    	0.868847637165699    
7.246376811594201    	2.5041680572092595    	0.8036309113263712    	0.8760946794423132    
7.971014492753621    	2.5041680572092595    	0.8036310675377685    	0.8833412124653047    
8.695652173913041    	2.5041680572092595    	0.8036311042068788    	0.8905876259460092    
9.420289855072461    	2.5041680572092595    	0.8036311128145974    	0.897834011365322    
10.144927536231881    	2.5041680572092595    	0.8036311148351761    	0.905080390197495    
10.869565217391301    	2.5041680572092595    	0.8036311153094875    	0.9123267674834005    
11.594202898550721    	2.5041680572092595    	0.8036311154208274    	0.9195731444063346    
12.318840579710141    	2.5041680572092595    	0.8036311154469634    	0.9268195212440649    
13.043478260869561    	2.5041680572092595    	0.8036311154530986    	0.9340658980617942    
13.768115942028981    	2.5041680572092595    	0.8036311154545387    	0.9413122748748285    
14.4927536231884    	2.5041680572092595    	0.8036311154548768    	0.9485586516867608    
15.21739130434782    	2.5041680572092595    	0.8036311154549562    	0.9558050284984345    
15.94202898550724    	2.5041680572092595    	0.8036311154549749    	0.9630514053100473    
16.66666666666666    	2.5041680572092595    	0.8036311154549792    	0.9702977821216459    
17.391304347826082    	2.5041680572092595    	0.8036311154549802    	0.9775441589332411    
18.115942028985504    	2.5041680572092595    	0.8036311154549804    	0.9847905357448354    
18.840579710144926    	2.5041680572092595    	0.8036311154549806    	0.9920369125564298    
19.565217391304348    	2.5041680572092595    	0.8036311154549806    	0.999283289368024    
20.28985507246377    	2.5041680572092595    	0.8036311154549806    	1.0065296661796181    
21.01449275362319    	2.5041680572092595    	0.8036311154549806    	1.0137760429912124    
21.739130434782613    	2.5041680572092595    	0.8036311154549806    	1.0210224198028066    
22.463768115942035    	2.5041680572092595    	0.8036311154549806    	1.0282687966144008    
23.188405797101456    	2.5041680572092595    	0.8036311154549806    	1.035515173425995    
23.913043478260878    	2.5041680572092595    	0.8036311154549806    	1.0427615502375893    
24.6376811594203    	2.5041680572092595    	0.8036311154549806    	1.0500079270491836    
25.36231884057972    	2.5041680572092595    	0.8036311154549806    	1.0572543038607778    
26.086956521739143    	2.5041680572092595    	0.8036311154549806    	1.064500680672372    
26.811594202898565    	2.5041680572092595    	0.8036311154549806    	1.0717470574839663    
27.536231884057987    	2.5041680572092595    	0.8036311154549806    	1.0789934342955605    
28.26086956521741    	2.5041680572092595    	0.8036311154549806    	1.0862398111071547    
28.98550724637683    	2.5041680572092595    	0.8036311154549806    	1.093486187918749    
29.710144927536252    	2.5041680572092595    	0.8036311154549806    	1.1007325647303432    
30.434782608695674    	2.5041680572092595    	0.8036311154549806    	1.1079789415419374    
31.159420289855095    	2.5041680572092595    	0.8036311154549806    	1.1152253183535314    
31.884057971014517    	2.5041680572092595    	0.8036311154549806    	1.1224716951651257    
32.608695652173935    	2.5041680572092595    	0.8036311154549806    	1.12971807197672    
33.33333333333336    	2.5041680572092595    	0.8036311154549806    	1.1369644487883142    
34.05797101449278    	2.5041680572092595    	0.8036311154549806    	1.1442108255999084    
34.7826086956522    	2.5041680572092595    	0.8036311154549806    	1.1514572024115026    
35.50724637681162    	2.5041680572092595    	0.8036311154549806    	1.1587035792230969    
36.231884057971044    	2.5041680572092595    	0.8036311154549806    	1.1659499560346909    
36.956521739130466    	2.5041680572092595    	0.8036311154549806    	1.173196332846285    
37.68115942028989    	2.5041680572092595    	0.8036311154549806    	1.1804427096578793    
38.40579710144931    	2.5041680572092595    	0.8036311154549806    	1.1876890864694736    
39.13043478260873    	2.5041680572092595    	0.8036311154549806    	1.1949354632810678    
39.85507246376815    	2.5041680572092595    	0.8036311154549806    	1.202181840092662    
40.579710144927574    	2.5041680572092595    	0.8036311154549806    	1.2094282169042563    
41.304347826086996    	2.5041680572092595    	0.8036311154549806    	1.2166745937158505    
42.02898550724642    	2.5041680572092595    	0.8036311154549806    	1.2239209705274448    
42.75362318840584    	2.5041680572092595    	0.8036311154549806    	1.231167347339039    
43.47826086956526    	2.5041680572092595    	0.8036311154549806    	1.2384137241506332    
44.20289855072468    	2.5041680572092595    	0.8036311154549806    	1.2456601009622275    
44.927536231884105    	2.5041680572092595    	0.8036311154549806    	1.2529064777738217    
45.65217391304353    	2.5041680572092595    	0.8036311154549806    	1.260152854585416    
46.37681159420295    	2.5041680572092595    	0.8036311154549806    	1.2673992313970102    
47.10144927536237    	2.5041680572092595    	0.8036311154549806    	1.2746456082086044    
47.82608695652179    	2.5041680572092595    	0.8036311154549806    	1.2818919850201984    
48.55072463768121    	2.5041680572092595    	0.8036311154549806    	1.2891383618317926    
49.275362318840635    	2.5041680572092595    	0.8036311154549806    	1.2963847386433869    
50.    	2.5041680572092595    	0.8036311154549806    	1.3036311154549804    

0.    	2.5952287138350507    	0.    	0.    
0.7246376811594203    	2.5952287138350507    	0.7474385899966381    	0.7546849668082324    
1.4492753623188406    	2.5952287138350507    	0.8305453155373314    	0.8450380691605197    
2.1739130434782608    	2.5952287138350507    	0.8488755033709754    	0.870614633805758    
2.898550724637681    	2.5952287138350507    	0.8531212632090887    	0.8821067704554655    
3.6231884057971016    	2.5952287138350507    	0.8541148556354101    	0.8903467396933812    
4.3478260869565215    	2.5952287138350507    	0.8543479243860878    	0.8978261852556529    
5.0724637681159415    	2.5952287138350507    	0.854402625807305    	0.9051272634884644    
5.797101449275361    	2.5952287138350507    	0.8544154659293429    	0.9123864804220966    
6.521739130434781    	2.5952287138350507    	0.8544184799958396    	0.9196358713001874    
7.246376811594201    	2.5952287138350507    	0.8544191875172573    	0.9268829556331993    
7.971014492753621    	2.5952287138350507    	0.8544193536009822    	0.9341294985285185    
8.695652173913041    	2.5952287138350507    	0.8544193925875255    	0.9413759143266559    
9.420289855072461    	2.5952287138350507    	0.8544194017392392    	0.9486223002899639    
10.144927536231881    	2.5952287138350507    	0.8544194038875156    	0.9558686792498344    
10.869565217391301    	2.5952287138350507    	0.8544194043918026    	0.9631150565657156    
11.594202898550721    	2.5952287138350507    	0.8544194045101792    	0.9703614334956864    
12.318840579710141    	2.5952287138350507    	0.8544194045379668    	0.9776078103350683    
13.043478260869561    	2.5952287138350507    	0.8544194045444898    	0.9848541871531855    
13.768115942028981    	2.5952287138350507    	0.8544194045460209    	0.9921005639663107    
14.4927536231884    	2.5952287138350507    	0.8544194045463803    	0.9993469407782644    
15.21739130434782    	2.5952287138350507    	0.8544194045464648    	1.006593317589943    
15.94202898550724    	2.5952287138350507    	0.8544194045464846    	1.013839694401557    
16.66666666666666    	2.5952287138350507    	0.8544194045464892    	1.0210860712131558    
17.391304347826082    	2.5952287138350507    	0.8544194045464903    	1.028332448024751    
18.115942028985504    	2.5952287138350507    	0.8544194045464906    	1.0355788248363456    
18.840579710144926    	2.5952287138350507    	0.8544194045464907    	1.04282520164794    
19.565217391304348    	2.5952287138350507    	0.8544194045464907    	1.0500715784595342    
20.28985507246377    	2.5952287138350507    	0.8544194045464907    	1.0573179552711283    
21.01449275362319    	2.5952287138350507    	0.8544194045464907    	1.0645643320827225    
21.739130434782613    	2.5952287138350507    	0.8544194045464907    	1.0718107088943167    
22.463768115942035    	2.5952287138350507    	0.8544194045464907    	1.079057085705911    
23.188405797101456    	2.5952287138350507    	0.8544194045464907    	1.0863034625175052    
23.913043478260878    	2.5952287138350507    	0.8544194045464907    	1.0935498393290994    
24.6376811594203    	2.5952287138350507    	0.8544194045464907    	1.1007962161406937    
25.36231884057972    	2.5952287138350507    	0.8544194045464907    	1.108042592952288    
26.086956521739143    	2.5952287138350507    	0.8544194045464907    	1.1152889697638821    
26.811594202898565    	2.5952287138350507    	0.8544194045464907    	1.1225353465754764    
27.536231884057987    	2.5952287138350507    	0.8544194045464907    	1.1297817233870706    
28.26086956521741    	2.5952287138350507    	0.8544194045464907    	1.1370281001986648    
28.98550724637683    	2.5952287138350507    	0.8544194045464907    	1.144274477010259    
29.710144927536252    	2.5952287138350507    	0.8544194045464907    	1.1515208538218533    
30.434782608695674    	2.5952287138350507    	0.8544194045464907    	1.1587672306334476    
31.159420289855095    	2.5952287138350507    	0.8544194045464907    	1.1660136074450416    
31.884057971014517    	2.5952287138350507    	0.8544194045464907    	1.1732599842566358    
32.608695652173935    	2.5952287138350507    	0.8544194045464907    	1.18050636106823    
33.33333333333336    	2.5952287138350507    	0.8544194045464907    	1.1877527378798243    
34.05797101449278    	2.5952287138350507    	0.8544194045464907    	1.1949991146914185    
34.7826086956522    	2.5952287138350507    	0.8544194045464907    	1.2022454915030127    
35.50724637681162    	2.5952287138350507    	0.8544194045464907    	1.209491868314607    
36.231884057971044    	2.5952287138350507    	0.8544194045464907    	1.216738245126201    
36.956521739130466    	2.5952287138350507    	0.8544194045464907    	1.2239846219377952    
37.68115942028989    	2.5952287138350507    	0.8544194045464907    	1.2312309987493895    
38.40579710144931    	2.5952287138350507    	0.8544194045464907    	1.2384773755609837    
39.13043478260873    	2.5952287138350507    	0.8544194045464907    	1.245723752372578    
39.85507246376815    	2.5952287138350507    	0.8544194045464907    	1.2529701291841722    
40.579710144927574    	2.5952287138350507    	0.8544194045464907    	1.2602165059957664    
41.304347826086996    	2.5952287138350507    	0.8544194045464907    	1.2674628828073606    
42.02898550724642    	2.5952287138350507    	0.8544194045464907    	1.2747092596189549    
42.75362318840584    	2.5952287138350507    	0.8544194045464907    	1.281955636430549    
43.47826086956526    	2.5952287138350507    	0.8544194045464907    	1.2892020132421433    
44.20289855072468    	2.5952287138350507    	0.8544194045464907    	1.2964483900537376    
44.927536231884105    	2.5952287138350507    	0.8544194045464907    	1.3036947668653318    
45.65217391304353    	2.5952287138350507    	0.8544194045464907    	1.310941143676926    
46.37681159420295    	2.5952287138350507    	0.8544194045464907    	1.3181875204885203    
47.10144927536237    	2.5952287138350507    	0.8544194045464907    	1.3254338973001145    
47.82608695652179    	2.5952287138350507    	0.8544194045464907    	1.3326802741117085    
48.55072463768121    	2.5952287138350507    	0.8544194045464907    	1.3399266509233028    
49.275362318840635    	2.5952287138350507    	0.8544194045464907    	1.347173027734897    
50.    	2.5952287138350507    	0.8544194045464907    	1.3544194045464906    

0.    	2.686289370460842    	0.    	0.    
0.7246376811594203    	2.686289370460842    	0.7856742276239256    	0.7929206044355198    
1.4492753623188406    	2.686289370460842    	0.8730323240259744    	0.8875250776491628    
2.1739130434782608    	2.686289370460842    	0.8923002028338701    	0.9140393332686527    
2.898550724637681    	2.686289370460842    	0.8967631568827124    	0.9257486641290892    
3.6231884057971016    	2.686289370460842    	0.8978075770833426    	0.9340394611413136    
4.3478260869565215    	2.686289370460842    	0.898052568595853    	0.9415308294654182    
5.0724637681159415    	2.686289370460842    	0.8981100682987583    	0.9488347059799177    
5.797101449275361    	2.686289370460842    	0.898123565264395    	0.9560945797571486    
6.521739130434781    	2.686289370460842    	0.8981267335171432    	0.963344124821491    
7.246376811594201    	2.686289370460842    	0.8981274772322133    	0.9705912453481553    
7.971014492753621    	2.686289370460842    	0.8981276518120436    	0.9778377967395798    
8.695652173913041    	2.686289370460842    	0.8981276927929653    	0.9850842145320957    
9.420289855072461    	2.686289370460842    	0.8981277024128401    	0.9923306009635647    
10.144927536231881    	2.686289370460842    	0.8981277046710127    	0.9995769800333315    
10.869565217391301    	2.686289370460842    	0.8981277052010969    	1.0068233573750098    
11.594202898550721    	2.686289370460842    	0.898127705325529    	1.014069734311036    
12.318840579710141    	2.686289370460842    	0.8981277053547382    	1.0213161111518396    
13.043478260869561    	2.686289370460842    	0.8981277053615948    	1.0285624879702904    
13.768115942028981    	2.686289370460842    	0.8981277053632042    	1.035808864783494    
14.4927536231884    	2.686289370460842    	0.898127705363582    	1.043055241595466    
15.21739130434782    	2.686289370460842    	0.8981277053636708    	1.050301618407149    
15.94202898550724    	2.686289370460842    	0.8981277053636917    	1.057547995218764    
16.66666666666666    	2.686289370460842    	0.8981277053636966    	1.0647943720303632    
17.391304347826082    	2.686289370460842    	0.8981277053636976    	1.0720407488419583    
18.115942028985504    	2.686289370460842    	0.8981277053636979    	1.079287125653553    
18.840579710144926    	2.686289370460842    	0.898127705363698    	1.0865335024651472    
19.565217391304348    	2.686289370460842    	0.898127705363698    	1.0937798792767415    
20.28985507246377    	2.686289370460842    	0.898127705363698    	1.1010262560883357    
21.01449275362319    	2.686289370460842    	0.898127705363698    	1.10827263289993    
21.739130434782613    	2.686289370460842    	0.898127705363698    	1.1155190097115242    
22.463768115942035    	2.686289370460842    	0.898127705363698    	1.1227653865231184    
23.188405797101456    	2.686289370460842    	0.898127705363698    	1.1300117633347126    
23.913043478260878    	2.686289370460842    	0.898127705363698    	1.1372581401463069    
24.6376811594203    	2.686289370460842    	0.898127705363698    	1.144504516957901    
25.36231884057972    	2.686289370460842    	0.898127705363698    	1.1517508937694951    
26.086956521739143    	2.686289370460842    	0.898127705363698    	1.1589972705810894    
26.811594202898565    	2.686289370460842    	0.898127705363698    	1.1662436473926836    
27.536231884057987    	2.686289370460842    	0.898127705363698    	1.1734900242042778    
28.26086956521741    	2.686289370460842    	0.898127705363698    	1.180736401015872    
28.98550724637683    	2.686289370460842    	0.898127705363698    	1.1879827778274663    
29.710144927536252    	2.686289370460842    	0.898127705363698    	1.1952291546390605    
30.434782608695674    	2.686289370460842    	0.898127705363698    	1.2024755314506548    
31.159420289855095    	2.686289370460842    	0.898127705363698    	1.209721908262249    
31.884057971014517    	2.686289370460842    	0.898127705363698    	1.2169682850738432    
32.608695652173935    	2.686289370460842    	0.898127705363698    	1.2242146618854375    
33.33333333333336    	2.686289370460842    	0.898127705363698    	1.2314610386970317    
34.05797101449278    	2.686289370460842    	0.898127705363698    	1.2387074155086257    
34.7826086956522    	2.686289370460842    	0.898127705363698    	1.24595379232022    
35.50724637681162    	2.686289370460842    	0.898127705363698    	1.2532001691318142    
36.231884057971044    	2.686289370460842    	0.898127705363698    	1.2604465459434084    
36.956521739130466    	2.686289370460842    	0.898127705363698    	1.2676929227550027    
37.68115942028989    	2.686289370460842    	0.898127705363698    	1.274939299566597    
38.40579710144931    	2.686289370460842    	0.898127705363698    	1.2821856763781911    
39.13043478260873    	2.686289370460842    	0.898127705363698    	1.2894320531897854    
39.85507246376815    	2.686289370460842    	0.898127705363698    	1.2966784300013796    
40.579710144927574    	2.686289370460842    	0.898127705363698    	1.3039248068129738    
41.304347826086996    	2.686289370460842    	0.898127705363698    	1.3111711836245679    
42.02898550724642    	2.686289370460842    	0.898127705363698    	1.318417560436162    
42.75362318840584    	2.686289370460842    	0.898127705363698    	1.3256639372477563    
43.47826086956526    	2.686289370460842    	0.898127705363698    	1.3329103140593506    
44.20289855072468    	2.686289370460842    	0.898127705363698    	1.3401566908709448    
44.927536231884105    	2.686289370460842    	0.898127705363698    	1.347403067682539    
45.65217391304353    	2.686289370460842    	0.898127705363698    	1.3546494444941333    
46.37681159420295    	2.686289370460842    	0.898127705363698    	1.3618958213057275    
47.10144927536237    	2.686289370460842    	0.898127705363698    	1.3691421981173217    
47.82608695652179    	2.686289370460842    	0.898127705363698    	1.376388574928916    
48.55072463768121    	2.686289370460842    	0.898127705363698    	1.3836349517405102    
49.275362318840635    	2.686289370460842    	0.898127705363698    	1.3908813285521044    
50.    	2.686289370460842    	0.898127705363698    	1.398127705363698    

0.    	2.777350027086633    	0.    	0.    
0.7246376811594203    	2.777350027086633    	0.8173995211632861    	0.8246458979748803    
1.4492753623188406    	2.777350027086633    	0.9082851117276117    	0.9227778653508001    
2.1739130434782608    	2.777350027086633    	0.9283310217977903    	0.9500701522325729    
2.898550724637681    	2.777350027086633    	0.9329741886145635    	0.9619596958609403    
3.6231884057971016    	2.777350027086633    	0.9340607821947936    	0.9702926662527647    
4.3478260869565215    	2.777350027086633    	0.9343156663923072    	0.9777939272618724    
5.0724637681159415    	2.777350027086633    	0.9343754879162536    	0.985100125597413    
5.797101449275361    	2.777350027086633    	0.9343895298853812    	0.9923605443781348    
6.521739130434781    	2.777350027086633    	0.9343928260712406    	0.9996102173755884    
7.246376811594201    	2.777350027086633    	0.9343935998173059    	1.006857367933248    
7.971014492753621    	2.777350027086633    	0.9343937814466183    	1.0141039263741545    
8.695652173913041    	2.777350027086633    	0.9343938240823376    	1.021350345821468    
9.420289855072461    	2.777350027086633    	0.93439383409066    	1.0285967326413847    
10.144927536231881    	2.777350027086633    	0.934393836440017    	1.0358431118023357    
10.869565217391301    	2.777350027086633    	0.9343938369915057    	1.0430894891654188    
11.594202898550721    	2.777350027086633    	0.9343938371209625    	1.0503358661064697    
12.318840579710141    	2.777350027086633    	0.934393837151351    	1.0575822429484525    
13.043478260869561    	2.777350027086633    	0.9343938371584846    	1.0648286197671801    
13.768115942028981    	2.777350027086633    	0.934393837160159    	1.0720749965804488    
14.4927536231884    	2.777350027086633    	0.934393837160552    	1.079321373392436    
15.21739130434782    	2.777350027086633    	0.9343938371606444    	1.0865677502041227    
15.94202898550724    	2.777350027086633    	0.934393837160666    	1.0938141270157384    
16.66666666666666    	2.777350027086633    	0.9343938371606711    	1.1010605038273378    
17.391304347826082    	2.777350027086633    	0.9343938371606723    	1.1083068806389331    
18.115942028985504    	2.777350027086633    	0.9343938371606726    	1.1155532574505276    
18.840579710144926    	2.777350027086633    	0.9343938371606727    	1.122799634262122    
19.565217391304348    	2.777350027086633    	0.9343938371606727    	1.1300460110737163    
20.28985507246377    	2.777350027086633    	0.9343938371606727    	1.1372923878853105    
21.01449275362319    	2.777350027086633    	0.9343938371606727    	1.1445387646969047    
21.739130434782613    	2.777350027086633    	0.9343938371606727    	1.1517851415084988    
22.463768115942035    	2.777350027086633    	0.9343938371606727    	1.159031518320093    
23.188405797101456    	2.777350027086633    	0.9343938371606727    	1.1662778951316872    
23.913043478260878    	2.777350027086633    	0.9343938371606727    	1.1735242719432815    
24.6376811594203    	2.777350027086633    	0.9343938371606727    	1.1807706487548757    
25.36231884057972    	2.777350027086633    	0.9343938371606727    	1.18801702556647    
26.086956521739143    	2.777350027086633    	0.9343938371606727    	1.1952634023780642    
26.811594202898565    	2.777350027086633    	0.9343938371606727    	1.2025097791896584    
27.536231884057987    	2.777350027086633    	0.9343938371606727    	1.2097561560012526    
28.26086956521741    	2.777350027086633    	0.9343938371606727    	1.2170025328128469    
28.98550724637683    	2.777350027086633    	0.9343938371606727    	1.2242489096244409    
29.710144927536252    	2.777350027086633    	0.9343938371606727    	1.2314952864360351    
30.434782608695674    	2.777350027086633    	0.9343938371606727    	1.2387416632476294    
31.159420289855095    	2.777350027086633    	0.9343938371606727    	1.2459880400592236    
31.884057971014517    	2.777350027086633    	0.9343938371606727    	1.2532344168708178    
32.608695652173935    	2.777350027086633    	0.9343938371606727    	1.260480793682412    
33.33333333333336    	2.777350027086633    	0.9343938371606727    	1.2677271704940063    
34.05797101449278    	2.777350027086633    	0.9343938371606727    	1.2749735473056005    
34.7826086956522    	2.777350027086633    	0.9343938371606727    	1.2822199241171948    
35.50724637681162    	2.777350027086633    	0.9343938371606727    	1.289466300928789    
36.231884057971044    	2.777350027086633    	0.9343938371606727    	1.2967126777403832    
36.956521739130466    	2.777350027086633    	0.9343938371606727    	1.3039590545519775    
37.68115942028989    	2.777350027086633    	0.9343938371606727    	1.3112054313635717    
38.40579710144931    	2.777350027086633    	0.9343938371606727    	1.318451808175166    
39.13043478260873    	2.777350027086633    	0.9343938371606727    	1.32569818498676    
39.85507246376815    	2.777350027086633    	0.9343938371606727    	1.3329445617983542    
40.579710144927574    	2.777350027086633    	0.9343938371606727    	1.3401909386099484    
41.304347826086996    	2.777350027086633    	0.9343938371606727    	1.3474373154215427    
42.02898550724642    	2.777350027086633    	0.9343938371606727    	1.354683692233137    
42.75362318840584    	2.777350027086633    	0.9343938371606727    	1.3619300690447311    
43.47826086956526    	2.777350027086633    	0.9343938371606727    	1.3691764458563254    
44.20289855072468    	2.777350027086633    	0.9343938371606727    	1.3764228226679196    
44.927536231884105    	2.777350027086633    	0.9343938371606727    	1.3836691994795138    
45.65217391304353    	2.777350027086633    	0.9343938371606727    	1.3909155762911078    
46.37681159420295    	2.777350027086633    	0.9343938371606727    	1.398161953102702    
47.10144927536237    	2.777350027086633    	0.9343938371606727    	1.4054083299142963    
47.82608695652179    	2.777350027086633    	0.9343938371606727    	1.4126547067258906    
48.55072463768121    	2.777350027086633    	0.9343938371606727    	1.4199010835374848    
49.275362318840635    	2.777350027086633    	0.9343938371606727    	1.427147460349079    
50.    	2.777350027086633    	0.9343938371606727    	1.4343938371606728    

0.    	2.8684106837124244    	0.    	0.    
0.7246376811594203    	2.8684106837124244    	0.8423515848409856    	0.8495979616525798    
1.4492753623188406    	2.8684106837124244    	0.9360115629409425    	0.9505043165641308    
2.1739130434782608    	2.8684106837124244    	0.9566693975493648    	0.9784085279841473    
2.898550724637681    	2.8684106837124244    	0.9614543023915205    	0.9904398096378974    
3.6231884057971016    	2.8684106837124244    	0.9625740654947363    	0.9988059495527074    
4.3478260869565215    	2.8684106837124244    	0.9628367303265202    	1.0063149911960854    
5.0724637681159415    	2.8684106837124244    	0.9628983779715201    	1.0136230156526795    
5.797101449275361    	2.8684106837124244    	0.96291284858796    	1.0208838630807135    
6.521739130434781    	2.8684106837124244    	0.9629162453936967    	1.0281336366980445    
7.246376811594201    	2.8684106837124244    	0.9629170427592535    	1.0353808108751954    
7.971014492753621    	2.8684106837124244    	0.9629172299330102    	1.0426273748605464    
8.695652173913041    	2.8684106837124244    	0.9629172738702341    	1.0498737956093644    
9.420289855072461    	2.8684106837124244    	0.9629172841840721    	1.0571201827347967    
10.144927536231881    	2.8684106837124244    	0.9629172866051459    	1.0643665619674647    
10.869565217391301    	2.8684106837124244    	0.9629172871734695    	1.0716129393473826    
11.594202898550721    	2.8684106837124244    	0.962917287306878    	1.0788593162923852    
12.318840579710141    	2.8684106837124244    	0.9629172873381943    	1.0861056931352957    
13.043478260869561    	2.8684106837124244    	0.9629172873455455    	1.0933520699542412    
13.768115942028981    	2.8684106837124244    	0.9629172873472711    	1.100598446767561    
14.4927536231884    	2.8684106837124244    	0.9629172873476761    	1.1078448235795602    
15.21739130434782    	2.8684106837124244    	0.9629172873477713    	1.1150912003912494    
15.94202898550724    	2.8684106837124244    	0.9629172873477936    	1.122337577202866    
16.66666666666666    	2.8684106837124244    	0.9629172873477989    	1.1295839540144654    
17.391304347826082    	2.8684106837124244    	0.9629172873478    	1.1368303308260608    
18.115942028985504    	2.8684106837124244    	0.9629172873478004    	1.1440767076376555    
18.840579710144926    	2.8684106837124244    	0.9629172873478005    	1.1513230844492497    
19.565217391304348    	2.8684106837124244    	0.9629172873478005    	1.158569461260844    
20.28985507246377    	2.8684106837124244    	0.9629172873478005    	1.1658158380724382    
21.01449275362319    	2.8684106837124244    	0.9629172873478005    	1.1730622148840324    
21.739130434782613    	2.8684106837124244    	0.9629172873478005    	1.1803085916956266    
22.463768115942035    	2.8684106837124244    	0.9629172873478005    	1.1875549685072209    
23.188405797101456    	2.8684106837124244    	0.9629172873478005    	1.194801345318815    
23.913043478260878    	2.8684106837124244    	0.9629172873478005    	1.2020477221304093    
24.6376811594203    	2.8684106837124244    	0.9629172873478005    	1.2092940989420033    
25.36231884057972    	2.8684106837124244    	0.9629172873478005    	1.2165404757535976    
26.086956521739143    	2.8684106837124244    	0.9629172873478005    	1.2237868525651918    
26.811594202898565    	2.8684106837124244    	0.9629172873478005    	1.231033229376786    
27.536231884057987    	2.8684106837124244    	0.9629172873478005    	1.2382796061883803    
28.26086956521741    	2.8684106837124244    	0.9629172873478005    	1.2455259829999745    
28.98550724637683    	2.8684106837124244    	0.9629172873478005    	1.2527723598115688    
29.710144927536252    	2.8684106837124244    	0.9629172873478005    	1.260018736623163    
30.434782608695674    	2.8684106837124244    	0.9629172873478005    	1.2672651134347572    
31.159420289855095    	2.8684106837124244    	0.9629172873478005    	1.2745114902463515    
31.884057971014517    	2.8684106837124244    	0.9629172873478005    	1.2817578670579457    
32.608695652173935    	2.8684106837124244    	0.9629172873478005    	1.28900424386954    
33.33333333333336    	2.8684106837124244    	0.9629172873478005    	1.2962506206811342    
34.05797101449278    	2.8684106837124244    	0.9629172873478005    	1.3034969974927282    
34.7826086956522    	2.8684106837124244    	0.9629172873478005    	1.3107433743043224    
35.50724637681162    	2.8684106837124244    	0.9629172873478005    	1.3179897511159167    
36.231884057971044    	2.8684106837124244    	0.9629172873478005    	1.3252361279275109    
36.956521739130466    	2.8684106837124244    	0.9629172873478005    	1.3324825047391051    
37.68115942028989    	2.8684106837124244    	0.9629172873478005    	1.3397288815506994    
38.40579710144931    	2.8684106837124244    	0.9629172873478005    	1.3469752583622936    
39.13043478260873    	2.8684106837124244    	0.9629172873478005    	1.3542216351738878    
39.85507246376815    	2.8684106837124244    	0.9629172873478005    	1.361468011985482    
40.579710144927574    	2.8684106837124244    	0.9629172873478005    	1.3687143887970763    
41.304347826086996    	2.8684106837124244    	0.9629172873478005    	1.3759607656086703    
42.02898550724642    	2.8684106837124244    	0.9629172873478005    	1.3832071424202645    
42.75362318840584    	2.8684106837124244    	0.9629172873478005    	1.3904535192318588    
43.47826086956526    	2.8684106837124244    	0.9629172873478005    	1.397699896043453    
44.20289855072468    	2.8684106837124244    	0.9629172873478005    	1.4049462728550473    
44.927536231884105    	2.8684106837124244    	0.9629172873478005    	1.4121926496666415    
45.65217391304353    	2.8684106837124244    	0.9629172873478005    	1.4194390264782357    
46.37681159420295    	2.8684106837124244    	0.9629172873478005    	1.42668540328983    
47.10144927536237    	2.8684106837124244    	0.9629172873478005    	1.4339317801014242    
47.82608695652179    	2.8684106837124244    	0.9629172873478005    	1.4411781569130184    
48.55072463768121    	2.8684106837124244    	0.9629172873478005    	1.4484245337246127    
49.275362318840635    	2.8684106837124244    	0.9629172873478005    	1.455670910536207    
50.    	2.8684106837124244    	0.9629172873478005    	1.4629172873478005    

0.    	2.9594713403382156    	0.    	0.    
0.7246376811594203    	2.9594713403382156    	0.8603236579990643    	0.8675700348106585    
1.4492753623188406    	2.9594713403382156    	0.9559819275591296    	0.9704746811823179    
2.1739130434782608    	2.9594713403382156    	0.9770805093823152    	0.9988196398170978    
2.898550724637681    	2.9594713403382156    	0.981967503021388    	1.0109530102677649    
3.6231884057971016    	2.9594713403382156    	0.9831111569378614    	1.0193430409958324    
4.3478260869565215    	2.9594713403382156    	0.9833794258803964    	1.0268576867499617    
5.0724637681159415    	2.9594713403382156    	0.9834423888146484    	1.0341670264958078    
5.797101449275361    	2.9594713403382156    	0.9834571681703155    	1.0414281826630691    
6.521739130434781    	2.9594713403382156    	0.9834606374489273    	1.048678028753275    
7.246376811594201    	2.9594713403382156    	0.9834614518267535    	1.0559252199426954    
7.971014492753621    	2.9594713403382156    	0.983461642993974    	1.0631717879215101    
8.695652173913041    	2.9594713403382156    	0.9834616878686246    	1.070418209607755    
9.420289855072461    	2.9594713403382156    	0.9834616984025145    	1.0776645969532392    
10.144927536231881    	2.9594713403382156    	0.9834617008752433    	1.0849109762375622    
10.869565217391301    	2.9594713403382156    	0.9834617014556924    	1.0921573536296054    
11.594202898550721    	2.9594713403382156    	0.9834617015919473    	1.0994037305774547    
12.318840579710141    	2.9594713403382156    	0.9834617016239318    	1.106650107421033    
13.043478260869561    	2.9594713403382156    	0.9834617016314399    	1.1138964842401355    
13.768115942028981    	2.9594713403382156    	0.9834617016332022    	1.121142861053492    
14.4927536231884    	2.9594713403382156    	0.9834617016336159    	1.1283892378654998    
15.21739130434782    	2.9594713403382156    	0.9834617016337132    	1.1356356146771913    
15.94202898550724    	2.9594713403382156    	0.9834617016337359    	1.1428819914888084    
16.66666666666666    	2.9594713403382156    	0.9834617016337412    	1.1501283683004078    
17.391304347826082    	2.9594713403382156    	0.9834617016337425    	1.1573747451120033    
18.115942028985504    	2.9594713403382156    	0.9834617016337428    	1.1646211219235978    
18.840579710144926    	2.9594713403382156    	0.9834617016337429    	1.1718674987351922    
19.565217391304348    	2.9594713403382156    	0.9834617016337429    	1.1791138755467865    
20.28985507246377    	2.9594713403382156    	0.9834617016337429    	1.1863602523583805    
21.01449275362319    	2.9594713403382156    	0.9834617016337429    	1.1936066291699747    
21.739130434782613    	2.9594713403382156    	0.9834617016337429    	1.200853005981569    
22.463768115942035    	2.9594713403382156    	0.9834617016337429    	1.2080993827931632    
23.188405797101456    	2.9594713403382156    	0.9834617016337429    	1.2153457596047574    
23.913043478260878    	2.9594713403382156    	0.9834617016337429    	1.2225921364163517    
24.6376811594203    	2.9594713403382156    	0.9834617016337429    	1.229838513227946    
25.36231884057972    	2.9594713403382156    	0.9834617016337429    	1.2370848900395401    
26.086956521739143    	2.9594713403382156    	0.9834617016337429    	1.2443312668511344    
26.811594202898565    	2.9594713403382156    	0.9834617016337429    	1.2515776436627286    
27.536231884057987    	2.9594713403382156    	0.9834617016337429    	1.2588240204743228    
28.26086956521741    	2.9594713403382156    	0.9834617016337429    	1.266070397285917    
28.98550724637683    	2.9594713403382156    	0.9834617016337429    	1.2733167740975113    
29.710144927536252    	2.9594713403382156    	0.9834617016337429    	1.2805631509091056    
30.434782608695674    	2.9594713403382156    	0.9834617016337429    	1.2878095277206998    
31.159420289855095    	2.9594713403382156    	0.9834617016337429    	1.2950559045322938    
31.884057971014517    	2.9594713403382156    	0.9834617016337429    	1.302302281343888    
32.608695652173935    	2.9594713403382156    	0.9834617016337429    	1.3095486581554823    
33.33333333333336    	2.9594713403382156    	0.9834617016337429    	1.3167950349670765    
34.05797101449278    	2.9594713403382156    	0.9834617016337429    	1.3240414117786707    
34.7826086956522    	2.9594713403382156    	0.9834617016337429    	1.331287788590265    
35.50724637681162    	2.9594713403382156    	0.9834617016337429    	1.3385341654018592    
36.231884057971044    	2.9594713403382156    	0.9834617016337429    	1.3457805422134532    
36.956521739130466    	2.9594713403382156    	0.9834617016337429    	1.3530269190250475    
37.68115942028989    	2.9594713403382156    	0.9834617016337429    	1.3602732958366417    
38.40579710144931    	2.9594713403382156    	0.9834617016337429    	1.367519672648236    
39.13043478260873    	2.9594713403382156    	0.9834617016337429    	1.3747660494598302    
39.85507246376815    	2.9594713403382156    	0.9834617016337429    	1.3820124262714244    
40.579710144927574    	2.9594713403382156    	0.9834617016337429    	1.3892588030830186    
41.304347826086996    	2.9594713403382156    	0.9834617016337429    	1.3965051798946129    
42.02898550724642    	2.9594713403382156    	0.9834617016337429    	1.403751556706207    
42.75362318840584    	2.9594713403382156    	0.9834617016337429    	1.4109979335178013    
43.47826086956526    	2.9594713403382156    	0.9834617016337429    	1.4182443103293956    
44.20289855072468    	2.9594713403382156    	0.9834617016337429    	1.4254906871409898    
44.927536231884105    	2.9594713403382156    	0.9834617016337429    	1.432737063952584    
45.65217391304353    	2.9594713403382156    	0.9834617016337429    	1.4399834407641783    
46.37681159420295    	2.9594713403382156    	0.9834617016337429    	1.4472298175757725    
47.10144927536237    	2.9594713403382156    	0.9834617016337429    	1.4544761943873667    
47.82608695652179    	2.9594713403382156    	0.9834617016337429    	1.4617225711989608    
48.55072463768121    	2.9594713403382156    	0.9834617016337429    	1.468968948010555    
49.275362318840635    	2.9594713403382156    	0.9834617016337429    	1.4762153248221492    
50.    	2.9594713403382156    	0.9834617016337429    	1.4834617016337428    

0.    	3.050531996964007    	0.    	0.    
0.7246376811594203    	3.050531996964007    	0.8711668183792647    	0.8784131951908589    
1.4492753623188406    	3.050531996964007    	0.9680307248515412    	0.9825234784747295    
2.1739130434782608    	3.050531996964007    	0.9893952243957803    	1.011134354830563    
2.898550724637681    	3.050531996964007    	0.9943438116633821    	1.023329318909759    
3.6231884057971016    	3.050531996964007    	0.9955018797165824    	1.0317337637745534    
4.3478260869565215    	3.050531996964007    	0.995773529808923    	1.0392517906784882    
5.0724637681159415    	3.050531996964007    	0.9958372863017244    	1.0465619239828838    
5.797101449275361    	3.050531996964007    	0.995852251930223    	1.0538232664229765    
6.521739130434781    	3.050531996964007    	0.9958557649341747    	1.0610731562385225    
7.246376811594201    	3.050531996964007    	0.9958565895760793    	1.0683203576920213    
7.971014492753621    	3.050531996964007    	0.9958567831526915    	1.0755669280802278    
8.695652173913041    	3.050531996964007    	0.9958568285929236    	1.082813350332054    
9.420289855072461    	3.050531996964007    	0.9958568392595784    	1.090059737810303    
10.144927536231881    	3.050531996964007    	0.9958568417634723    	1.0973061171257912    
10.869565217391301    	3.050531996964007    	0.9958568423512372    	1.1045524945251501    
11.594202898550721    	3.050531996964007    	0.9958568424892094    	1.1117988714747167    
12.318840579710141    	3.050531996964007    	0.9958568425215969    	1.1190452483186983    
13.043478260869561    	3.050531996964007    	0.9958568425291996    	1.1262916251378952    
13.768115942028981    	3.050531996964007    	0.9958568425309843    	1.133538001951274    
14.4927536231884    	3.050531996964007    	0.9958568425314032    	1.1407843787632872    
15.21739130434782    	3.050531996964007    	0.9958568425315015    	1.1480307555749798    
15.94202898550724    	3.050531996964007    	0.9958568425315246    	1.1552771323865971    
16.66666666666666    	3.050531996964007    	0.9958568425315301    	1.1625235091981967    
17.391304347826082    	3.050531996964007    	0.9958568425315313    	1.169769886009792    
18.115942028985504    	3.050531996964007    	0.9958568425315316    	1.1770162628213867    
18.840579710144926    	3.050531996964007    	0.9958568425315317    	1.184262639632981    
19.565217391304348    	3.050531996964007    	0.9958568425315317    	1.1915090164445752    
20.28985507246377    	3.050531996964007    	0.9958568425315317    	1.1987553932561694    
21.01449275362319    	3.050531996964007    	0.9958568425315317    	1.2060017700677637    
21.739130434782613    	3.050531996964007    	0.9958568425315317    	1.213248146879358    
22.463768115942035    	3.050531996964007    	0.9958568425315317    	1.2204945236909521    
23.188405797101456    	3.050531996964007    	0.9958568425315317    	1.2277409005025464    
23.913043478260878    	3.050531996964007    	0.9958568425315317    	1.2349872773141406    
24.6376811594203    	3.050531996964007    	0.9958568425315317    	1.2422336541257346    
25.36231884057972    	3.050531996964007    	0.9958568425315317    	1.2494800309373288    
26.086956521739143    	3.050531996964007    	0.9958568425315317    	1.256726407748923    
26.811594202898565    	3.050531996964007    	0.9958568425315317    	1.2639727845605173    
27.536231884057987    	3.050531996964007    	0.9958568425315317    	1.2712191613721116    
28.26086956521741    	3.050531996964007    	0.9958568425315317    	1.2784655381837058    
28.98550724637683    	3.050531996964007    	0.9958568425315317    	1.2857119149953    
29.710144927536252    	3.050531996964007    	0.9958568425315317    	1.2929582918068943    
30.434782608695674    	3.050531996964007    	0.9958568425315317    	1.3002046686184885    
31.159420289855095    	3.050531996964007    	0.9958568425315317    	1.3074510454300827    
31.884057971014517    	3.050531996964007    	0.9958568425315317    	1.314697422241677    
32.608695652173935    	3.050531996964007    	0.9958568425315317    	1.3219437990532712    
33.33333333333336    	3.050531996964007    	0.9958568425315317    	1.3291901758648654    
34.05797101449278    	3.050531996964007    	0.9958568425315317    	1.3364365526764594    
34.7826086956522    	3.050531996964007    	0.9958568425315317    	1.3436829294880537    
35.50724637681162    	3.050531996964007    	0.9958568425315317    	1.350929306299648    
36.231884057971044    	3.050531996964007    	0.9958568425315317    	1.3581756831112421    
36.956521739130466    	3.050531996964007    	0.9958568425315317    	1.3654220599228364    
37.68115942028989    	3.050531996964007    	0.9958568425315317    	1.3726684367344306    
38.40579710144931    	3.050531996964007    	0.9958568425315317    	1.3799148135460249    
39.13043478260873    	3.050531996964007    	0.9958568425315317    	1.387161190357619    
39.85507246376815    	3.050531996964007    	0.9958568425315317    	1.3944075671692133    
40.579710144927574    	3.050531996964007    	0.9958568425315317    	1.4016539439808076    
41.304347826086996    	3.050531996964007    	0.9958568425315317    	1.4089003207924016    
42.02898550724642    	3.050531996964007    	0.9958568425315317    	1.4161466976039958    
42.75362318840584    	3.050531996964007    	0.9958568425315317    	1.42339307441559    
43.47826086956526    	3.050531996964007    	0.9958568425315317    	1.4306394512271843    
44.20289855072468    	3.050531996964007    	0.9958568425315317    	1.4378858280387785    
44.927536231884105    	3.050531996964007    	0.9958568425315317    	1.4451322048503727    
45.65217391304353    	3.050531996964007    	0.9958568425315317    	1.452378581661967    
46.37681159420295    	3.050531996964007    	0.9958568425315317    	1.4596249584735612    
47.10144927536237    	3.050531996964007    	0.9958568425315317    	1.4668713352851555    
47.82608695652179    	3.050531996964007    	0.9958568425315317    	1.4741177120967497    
48.55072463768121    	3.050531996964007    	0.9958568425315317    	1.481364088908344    
49.275362318840635    	3.050531996964007    	0.9958568425315317    	1.4886104657199382    
50.    	3.050531996964007    	0.9958568425315317    	1.4958568425315317    

0.    	3.141592653589793    	0.    	0.    
0.7246376811594203    	3.141592653589793    	0.8747912161397646    	0.8820375929513589    
1.4492753623188406    	3.141592653589793    	0.9720581146892009    	0.9865508683123893    
2.1739130434782608    	3.141592653589793    	0.9935114989828    	1.0152506294175827    
2.898550724637681    	3.141592653589793    	0.9984806743263386    	1.0274661815727153    
3.6231884057971016    	3.141592653589793    	0.9996435603996585    	1.0358754444576295    
4.3478260869565215    	3.141592653589793    	0.9999163406635868    	1.043394601533152    
5.0724637681159415    	3.141592653589793    	0.999980362408559    	1.0507050000897185    
5.797101449275361    	3.141592653589793    	0.9999953902999782    	1.0579664047927317    
6.521739130434781    	3.141592653589793    	0.9999989179194128    	1.0652163092237605    
7.246376811594201    	3.141592653589793    	0.999999745992153    	1.0724635141080952    
7.971014492753621    	3.141592653589793    	0.9999999403741204    	1.0797100853016566    
8.695652173913041    	3.141592653589793    	0.9999999860034018    	1.0869565077425323    
9.420289855072461    	3.141592653589793    	0.999999996714434    	1.0942028952651586    
10.144927536231881    	3.141592653589793    	0.9999999992287452    	1.101449274591064    
10.869565217391301    	3.141592653589793    	0.9999999998189554    	1.1086956519928683    
11.594202898550721    	3.141592653589793    	0.9999999999575016    	1.1159420289430089    
12.318840579710141    	3.141592653589793    	0.9999999999900239    	1.1231884057871253    
13.043478260869561    	3.141592653589793    	0.9999999999976582    	1.1304347826063539    
13.768115942028981    	3.141592653589793    	0.9999999999994502    	1.13768115941974    
14.4927536231884    	3.141592653589793    	0.9999999999998709    	1.1449275362317548    
15.21739130434782    	3.141592653589793    	0.9999999999999697    	1.1521739130434479    
15.94202898550724    	3.141592653589793    	0.9999999999999929    	1.1594202898550654    
16.66666666666666    	3.141592653589793    	0.9999999999999983    	1.166666666666665    
17.391304347826082    	3.141592653589793    	0.9999999999999996    	1.1739130434782603    
18.115942028985504    	3.141592653589793    	0.9999999999999999    	1.181159420289855    
18.840579710144926    	3.141592653589793    	1.    	1.1884057971014492    
19.565217391304348    	3.141592653589793    	1.    	1.1956521739130435    
20.28985507246377    	3.141592653589793    	1.    	1.2028985507246377    
21.01449275362319    	3.141592653589793    	1.    	1.210144927536232    
21.739130434782613    	3.141592653589793    	1.    	1.2173913043478262    
22.463768115942035    	3.141592653589793    	1.    	1.2246376811594204    
23.188405797101456    	3.141592653589793    	1.    	1.2318840579710146    
23.913043478260878    	3.141592653589793    	1.    	1.2391304347826089    
24.6376811594203    	3.141592653589793    	1.    	1.246376811594203    
25.36231884057972    	3.141592653589793    	1.    	1.2536231884057973    
26.086956521739143    	3.141592653589793    	1.    	1.2608695652173916    
26.811594202898565    	3.141592653589793    	1.    	1.2681159420289856    
27.536231884057987    	3.141592653589793    	1.    	1.2753623188405798    
28.26086956521741    	3.141592653589793    	1.    	1.282608695652174    
28.98550724637683    	3.141592653589793    	1.    	1.2898550724637683    
29.710144927536252    	3.141592653589793    	1.    	1.2971014492753625    
30.434782608695674    	3.141592653589793    	1.    	1.3043478260869568    
31.159420289855095    	3.141592653589793    	1.    	1.311594202898551    
31.884057971014517    	3.141592653589793    	1.    	1.3188405797101452    
32.608695652173935    	3.141592653589793    	1.    	1.3260869565217392    
33.33333333333336    	3.141592653589793    	1.    	1.3333333333333335    
34.05797101449278    	3.141592653589793    	1.    	1.3405797101449277    
34.7826086956522    	3.141592653589793    	1.    	1.347826086956522    
35.50724637681162    	3.141592653589793    	1.    	1.3550724637681162    
36.231884057971044    	3.141592653589793    	1.    	1.3623188405797104    
36.956521739130466    	3.141592653589793    	1.    	1.3695652173913047    
37.68115942028989    	3.141592653589793    	1.    	1.376811594202899    
38.40579710144931    	3.141592653589793    	1.    	1.3840579710144931    
39.13043478260873    	3.141592653589793    	1.    	1.3913043478260874    
39.85507246376815    	3.141592653589793    	1.    	1.3985507246376816    
40.579710144927574    	3.141592653589793    	1.    	1.4057971014492758    
41.304347826086996    	3.141592653589793    	1.    	1.41304347826087    
42.02898550724642    	3.141592653589793    	1.    	1.4202898550724643    
42.75362318840584    	3.141592653589793    	1.    	1.4275362318840585    
43.47826086956526    	3.141592653589793    	1.    	1.4347826086956526    
44.20289855072468    	3.141592653589793    	1.    	1.4420289855072468    
44.927536231884105    	3.141592653589793    	1.    	1.449275362318841    
45.65217391304353    	3.141592653589793    	1.    	1.4565217391304353    
46.37681159420295    	3.141592653589793    	1.    	1.4637681159420295    
47.10144927536237    	3.141592653589793    	1.    	1.4710144927536237    
47.82608695652179    	3.141592653589793    	1.    	1.478260869565218    
48.55072463768121    	3.141592653589793    	1.    	1.4855072463768122    
49.275362318840635    	3.141592653589793    	1.    	1.4927536231884064    
50.    	3.141592653589793    	1.    	1.5    



==> plot-data/largeq-hamiltonian/combined-qp.dat <==
# mu0=0.    , mu1=1.00d-2
q	p	mu0	mu1	
-20.    	-20.    	0.7071067811865475    	4.707106781186548    
-19.420289855072465    	-20.    	0.6966328281794487    	4.582371118454601    
-18.84057971014493    	-20.    	0.68569368457602    	4.460530903647644    
-18.260869565217394    	-20.    	0.6742693640213323    	4.341566150410746    
-17.68115942028986    	-20.    	0.6623395687372302    	4.225456560965755    
-17.101449275362324    	-20.    	0.6498837930206934    	4.112181629609646    
-16.52173913043479    	-20.    	0.6368814469962916    	4.001720766466992    
-15.942028985507251    	-20.    	0.6233120025764542    	3.894053443450221    
-15.362318840579714    	-20.    	0.609155163492882    	3.7891593642910344    
-14.782608695652177    	-20.    	0.5943910610838058    	3.687018660327663    
-14.20289855072464    	-20.    	0.5790004772354923    	3.5876121134463728    
-13.623188405797103    	-20.    	0.5629650954621892    	3.4909214071614123    
-13.043478260869566    	-20.    	0.5462677805469224    	3.3969294062558073    
-12.46376811594203    	-20.    	0.5288928864385158    	3.3056204646783813    
-11.884057971014492    	-20.    	0.5108265911944525    	3.216980760486618    
-11.304347826086955    	-20.    	0.4920572566679019    	3.1309986555336864    
-10.724637681159418    	-20.    	0.4725758093633573    	3.04766507632408    
-10.144927536231881    	-20.    	0.45237613744468047    	2.96697391102166    
-9.565217391304344    	-20.    	0.43145549730400473    	2.88892241601856    
-8.985507246376807    	-20.    	0.40981492144103493    	2.8135116238144855    
-8.40579710144927    	-20.    	0.3874596177320688    	2.740746742285734    
-7.826086956521734    	-20.    	0.364399348580512    	2.6706375338357105    
-7.246376811594198    	-20.    	0.3406487770499213    	2.6031986615279714    
-6.666666666666662    	-20.    	0.3162277660168377    	2.5384499882390594    
-6.0869565217391255    	-20.    	0.29116161578269584    	2.4764168142704084    
-5.507246376811589    	-20.    	0.26548122558889076    	2.4171300388634123    
-4.927536231884053    	-20.    	0.239223165208299    	2.3606262317909494    
-4.347826086956517    	-20.    	0.21242964433104344    	2.3069476027431417    
-3.768115942028981    	-20.    	0.18514836986616243    	2.2561418586290274    
-3.188405797101445    	-20.    	0.157432284526995    	2.2082619421619456    
-2.6086956521739086    	-20.    	0.12933918406776782    	2.1633656490961233    
-2.0289855072463725    	-20.    	0.10093121512748246    	2.121515126070562    
-1.4492753623188364    	-20.    	7.22742605784702400e-2	2.082776255957592    
-0.8695652173913001    	-20.    	4.343722427630672400e-2	2.0472179426127908    
-0.28985507246376385    	-20.    	1.449123183459543300e-2	2.0149113116497603    
0.2898550724637724    	-20.    	-1.44912318345958600e-2	1.985928847980569    
0.8695652173913087    	-20.    	-4.34372242763071460e-2	1.9603434940601767    
1.4492753623188448    	-20.    	-7.22742605784706500e-2	1.9382277348006516    
2.028985507246381    	-20.    	-0.10093121512748288    	1.9196526958155966    
2.608695652173917    	-20.    	-0.12933918406776826    	1.9046872809605875    
3.188405797101453    	-20.    	-0.1574322845269954    	1.8933973731079554    
3.7681159420289894    	-20.    	-0.18514836986616282    	1.8858451188967025    
4.347826086956526    	-20.    	-0.2124296443310439    	1.8820883140810545    
4.927536231884062    	-20.    	-0.2392231652082994    	1.8821799013743514    
5.507246376811598    	-20.    	-0.26548122558889115    	1.8861675876856314    
6.086956521739134    	-20.    	-0.29116161578269617    	1.894093582705017    
6.6666666666666705    	-20.    	-0.31622776601683805    	1.9059944562053848    
7.246376811594207    	-20.    	-0.34064877704992164    	1.9219011074281296    
7.826086956521743    	-20.    	-0.3643993485805123    	1.9418388366746864    
8.405797101449279    	-20.    	-0.3874596177320691    	1.9658275068215965    
8.985507246376816    	-20.    	-0.40981492144103526    	1.993881780932416    
9.565217391304353    	-20.    	-0.43145549730400506    	2.026011421410551    
10.14492753623189    	-20.    	-0.4523761374446808    	2.0622216361322994    
10.724637681159427    	-20.    	-0.47257580936335764    	2.1025134575973654    
11.304347826086964    	-20.    	-0.49205725666790223    	2.1468841421978837    
11.884057971014501    	-20.    	-0.5108265911944527    	2.1953275780977135    
12.463768115942038    	-20.    	-0.5288928864385161    	2.2478346918013505    
13.043478260869575    	-20.    	-0.5462677805469226    	2.3043938451619637    
13.623188405797112    	-20.    	-0.5629650954621895    	2.3649912162370352    
14.20289855072465    	-20.    	-0.5790004772354924    	2.4296111589753897    
14.782608695652186    	-20.    	-0.5943910610838061    	2.498236538160052    
15.362318840579723    	-20.    	-0.6091551634928821    	2.5708490373052717    
15.94202898550726    	-20.    	-0.6233120025764545    	2.6474294382973134    
16.521739130434796    	-20.    	-0.6368814469962917    	2.7279578724744096    
17.10144927536233    	-20.    	-0.6498837930206937    	2.81241404356826    
17.681159420289866    	-20.    	-0.6623395687372303    	2.900777423491295    
18.2608695652174    	-20.    	-0.6742693640213325    	2.9930274223680833    
18.840579710144937    	-20.    	-0.68569368457602    	3.0891435344956055    
19.420289855072472    	-20.    	-0.6966328281794488    	3.1891054620957053    
20.    	-20.    	-0.7071067811865475    	3.2928932188134525    

-20.    	-19.420289855072465    	0.7174278379758502    	4.603166128251003    
-19.420289855072465    	-19.420289855072465    	0.7071067811865476    	4.4785833617368525    
-18.84057971014493    	-19.420289855072465    	0.6963131209157426    	4.356888630262519    
-18.260869565217394    	-19.420289855072465    	0.6850254537681347    	4.238060530432702    
-17.68115942028986    	-19.420289855072465    	0.673221932954477    	4.1220772154581535    
-17.101449275362324    	-19.420289855072465    	0.6608803679394094    	4.008916494803515    
-16.52173913043479    	-19.420289855072465    	0.64797834603836    	3.8985559557842127    
-15.942028985507251    	-19.420289855072465    	0.6344933783882426    	3.7909731095371617    
-15.362318840579714    	-19.420289855072465    	0.6204030726835834    	3.686145563756888    
-14.782608695652177    	-19.420289855072465    	0.6056853349427731    	3.584051224461782    
-14.20289855072464    	-19.420289855072465    	0.5903186023238953    	3.4846685288099284    
-13.623188405797103    	-19.420289855072465    	0.574282108619693    	3.3879767105940686    
-13.043478260869566    	-19.420289855072465    	0.5575561834996304    	3.293956099483668    
-12.46376811594203    	-19.420289855072465    	0.540122585807694    	3.202588454322712    
-11.884057971014492    	-19.420289855072465    	0.5219648702449755    	3.1138573298122934    
-11.304347826086955    	-19.420289855072465    	0.5030687855502548    	3.027748474691192    
-10.724637681159418    	-19.420289855072465    	0.4834227008341691    	2.944250258070044    
-10.144927536231881    	-19.420289855072465    	0.4630180550323758    	2.8633541188845077    
-9.565217391304344    	-19.420289855072465    	0.44184982254904875    	2.7850550315387568    
-8.985507246376807    	-19.420289855072465    	0.4199169861167295    	2.709351978765332    
-8.40579710144927    	-19.420289855072465    	0.3972230057822702    	2.6362484206110874    
-7.826086956521734    	-19.420289855072465    	0.3737762708514152    	2.565752746381766    
-7.246376811594198    	-19.420289855072465    	0.34959051972587235    	2.497878694479075    
-6.666666666666662    	-19.420289855072465    	0.3246852110113758    	2.4326457235087506    
-6.0869565217391255    	-19.420289855072465    	0.2990858282453394    	2.370079317008204    
-5.507246376811589    	-19.420289855072465    	0.27282410027474024    	2.310211203824415    
-4.927536231884053    	-19.420289855072465    	0.24593811988225406    	2.2530794767400573    
-4.347826086956517    	-19.420289855072465    	0.21847234485072364    	2.1987285935379743    
-3.768115942028981    	-19.420289855072465    	0.19047746835531984    	2.147209247393337    
-3.188405797101445    	-19.420289855072465    	0.16201014938346833    	2.0985780972935713    
-2.6086956521739086    	-19.420289855072465    	0.13313259871369792    	2.0528973540172055    
-2.0289855072463725    	-19.420289855072465    	0.10391202164098261    	2.0102342228592143    
-1.4492753623188364    	-19.420289855072465    	7.44199248216250600e-2	1.9706602104758995    
-0.8695652173913001    	-19.420289855072465    	4.47313009438162770e-2	1.9342503095554529    
-0.28985507246376385    	-19.420289855072465    	1.492371097349728700e-2	1.9010820810638147    
0.2898550724637724    	-19.420289855072465    	-1.492371097349772800e-2	1.8712346591168199    
0.8695652173913087    	-19.420289855072465    	-4.473130094381671500e-2	1.8447877076678199    
1.4492753623188448    	-19.420289855072465    	-7.44199248216254900e-2	1.821820360832649    
2.028985507246381    	-19.420289855072465    	-0.10391202164098304    	1.8024101795772487    
2.608695652173917    	-19.420289855072465    	-0.13313259871369834    	1.7866321565898096    
3.188405797101453    	-19.420289855072465    	-0.16201014938346875    	1.7745577985266345    
3.7681159420289894    	-19.420289855072465    	-0.19047746835532023    	1.7662543106826973    
4.347826086956526    	-19.420289855072465    	-0.21847234485072406    	1.761783903836527    
4.927536231884062    	-19.420289855072465    	-0.24593811988225447    	1.761203236975549    
5.507246376811598    	-19.420289855072465    	-0.27282410027474063    	1.7645630032749342    
6.086956521739134    	-19.420289855072465    	-0.2990858282453398    	1.7719076605175257    
6.6666666666666705    	-19.420289855072465    	-0.3246852110113762    	1.7832753014859988    
7.246376811594207    	-19.420289855072465    	-0.34959051972587274    	1.7986976550273313    
7.826086956521743    	-19.420289855072465    	-0.3737762708514155    	1.818200204678936    
8.405797101449279    	-19.420289855072465    	-0.39722300578227066    	1.8418024090465472    
8.985507246376816    	-19.420289855072465    	-0.4199169861167299    	1.869518006531874    
9.565217391304353    	-19.420289855072465    	-0.4418498225490491    	1.9013553864406598    
10.14492753623189    	-19.420289855072465    	-0.46301805503237614    	1.9373180088197566    
10.724637681159427    	-19.420289855072465    	-0.48342270083416944    	1.9774048564017064    
11.304347826086964    	-19.420289855072465    	-0.503068785550255    	2.021610903590683    
11.884057971014501    	-19.420289855072465    	-0.5219648702449757    	2.069927589322343    
12.463768115942038    	-19.420289855072465    	-0.5401225858076942    	2.122343282707325    
13.043478260869575    	-19.420289855072465    	-0.5575561834996308    	2.178843732484408    
13.623188405797112    	-19.420289855072465    	-0.5742821086196933    	2.239412493354683    
14.20289855072465    	-19.420289855072465    	-0.5903186023238955    	2.304031324162138    
14.782608695652186    	-19.420289855072465    	-0.6056853349427733    	2.3726805545762373    
15.362318840579723    	-19.420289855072465    	-0.6204030726835836    	2.4453394183897226    
15.94202898550726    	-19.420289855072465    	-0.6344933783882427    	2.5219863527606776    
16.521739130434796    	-19.420289855072465    	-0.6479783460383601    	2.6025992637074937    
17.10144927536233    	-19.420289855072465    	-0.6608803679394095    	2.687155758924697    
17.681159420289866    	-19.420289855072465    	-0.6732219329544772    	2.7756333495492007    
18.2608695652174    	-19.420289855072465    	-0.6850254537681348    	2.868009622896434    
18.840579710144937    	-19.420289855072465    	-0.6963131209157428    	2.9642623884310355    
19.420289855072472    	-19.420289855072465    	-0.7071067811865476    	3.0643697993637593    
20.    	-19.420289855072465    	-0.7174278379758502    	3.168310452299302    

-20.    	-18.84057971014493    	0.7278902190114672    	4.502727438083091    
-19.420289855072465    	-18.84057971014493    	0.7177381400208424    	4.378313649367619    
-18.84057971014493    	-18.84057971014493    	0.7071067811865476    	4.256781219329795    
-18.260869565217394    	-18.84057971014493    	0.6959732852388592    	4.138107290699898    
-17.68115942028986    	-18.84057971014493    	0.6843142041691718    	4.02226841546932    
-17.101449275362324    	-18.84057971014493    	0.6721055927816922    	3.9092406484422693    
-16.52173913043479    	-18.84057971014493    	0.6593231257979163    	3.7989996643402404    
-15.942028985507251    	-18.84057971014493    	0.645942241466174    	3.6915209014115646    
-15.362318840579714    	-18.84057971014493    	0.6319383146726603    	3.5867797345424366    
-14.782608695652177    	-18.84057971014493    	0.6172868624977893    	3.48475168081327    
-14.20289855072464    	-18.84057971014493    	0.6019637849824736    	3.385412640264978    
-13.623188405797103    	-18.84057971014493    	0.5859456435295664    	3.2887391743004133    
-13.043478260869566    	-18.84057971014493    	0.5692099788303082    	3.194708823610817    
-12.46376811594203    	-18.84057971014493    	0.5517356694376981    	3.1033004667491877    
-11.884057971014492    	-18.84057971014493    	0.5335033310738061    	3.0144947194375957    
-11.304347826086955    	-18.84057971014493    	0.5144957554275265    	2.928274373364935    
-10.724637681159418    	-18.84057971014493    	0.49469838555499507    	2.8446248715873415    
-10.144927536231881    	-18.84057971014493    	0.4740998230350173    	2.7635348156836206    
-9.565217391304344    	-18.84057971014493    	0.4526923597772303    	2.68499649756341    
-8.985507246376807    	-18.84057971014493    	0.43047252488164567    	2.60900644632672    
-8.40579710144927    	-18.84057971014493    	0.4074416342905273    	2.535565977915816    
-7.826086956521734    	-18.84057971014493    	0.383606328283189    	2.464681732610011    
-7.246376811594198    	-18.84057971014493    	0.3589790793088688    	2.3963661828585434    
-6.666666666666662    	-18.84057971014493    	0.33357865043885426    	2.3306380917327    
-6.0869565217391255    	-18.84057971014493    	0.3074304830833254    	2.267522900642662    
-5.507246376811589    	-18.84057971014493    	0.28056699181282424    	2.20705302415897    
-4.927536231884053    	-18.84057971014493    	0.25302774439352566    	2.1492680300478    
-4.347826086956517    	-18.84057971014493    	0.22485950669875818    	2.09421468418248    
-3.768115942028981    	-18.84057971014493    	0.1961161351381838    	2.041946842972673    
-3.188405797101445    	-18.84057971014493    	0.16685830369290783    	1.9925251803994823    
-2.6086956521739086    	-18.84057971014493    	0.13715305847534232    	1.9460167425753214    
-2.0289855072463725    	-18.84057971014493    	0.10707319971995115    	1.9024943297346544    
-1.4492753623188364    	-18.84057971014493    	7.66964988847368200e-2	1.8620357133354826    
-0.8695652173913001    	-18.84057971014493    	4.61047666084006400e-2	1.8247227040165086    
-0.28985507246376385    	-18.84057971014493    	1.538279504320375600e-2	1.7906400939299927    
0.2898550724637724    	-18.84057971014493    	-1.538279504320421000e-2	1.7598745038435848    
0.8695652173913087    	-18.84057971014493    	-4.61047666084010930e-2	1.7325131707997068    
1.4492753623188448    	-18.84057971014493    	-7.66964988847372600e-2	1.7086427155660089    
2.028985507246381    	-18.84057971014493    	-0.1070731997199516    	1.6883479302947515    
2.608695652173917    	-18.84057971014493    	-0.13715305847534273    	1.6717106256246368    
3.188405797101453    	-18.84057971014493    	-0.16685830369290824    	1.6588085730136664    
3.7681159420289894    	-18.84057971014493    	-0.19611613513818418    	1.649714572696305    
4.347826086956526    	-18.84057971014493    	-0.22485950669875862    	1.6444956707849638    
4.927536231884062    	-18.84057971014493    	-0.2530277443935261    	1.643212541260749    
5.507246376811598    	-18.84057971014493    	-0.28056699181282463    	1.6459190405333217    
6.086956521739134    	-18.84057971014493    	-0.30743048308332577    	1.652661934476011    
6.6666666666666705    	-18.84057971014493    	-0.33357865043885465    	1.6634807908549918    
7.246376811594207    	-18.84057971014493    	-0.3589790793088692    	1.6784080242408062    
7.826086956521743    	-18.84057971014493    	-0.3836063282831894    	1.6974690760436335    
8.405797101449279    	-18.84057971014493    	-0.40744163429052765    	1.7206827093347616    
8.985507246376816    	-18.84057971014493    	-0.43047252488164595    	1.7480613965634293    
9.565217391304353    	-18.84057971014493    	-0.45269235977723066    	1.7796117780089498    
10.14492753623189    	-18.84057971014493    	-0.47409982303501763    	1.8153351696135864    
10.724637681159427    	-18.84057971014493    	-0.4946983855549953    	1.8552281004773519    
11.304347826086964    	-18.84057971014493    	-0.5144957554275267    	1.8992828625098828    
11.884057971014501    	-18.84057971014493    	-0.5335033310738064    	1.947488057289984    
12.463768115942038    	-18.84057971014493    	-0.5517356694376985    	1.999829127873792    
13.043478260869575    	-18.84057971014493    	-0.5692099788303084    	2.0562888659502017    
13.623188405797112    	-18.84057971014493    	-0.5859456435295666    	2.1168478872412813    
14.20289855072465    	-18.84057971014493    	-0.6019637849824738    	2.1814850703000315    
14.782608695652186    	-18.84057971014493    	-0.6172868624977894    	2.2501779558176924    
15.362318840579723    	-18.84057971014493    	-0.6319383146726605    	2.322903105197117    
15.94202898550726    	-18.84057971014493    	-0.6459422414661741    	2.399636418479218    
16.521739130434796    	-18.84057971014493    	-0.6593231257979163    	2.4803534127444093    
17.10144927536233    	-18.84057971014493    	-0.6721055927816924    	2.5650294628788854    
17.681159420289866    	-18.84057971014493    	-0.684314204169172    	2.6536400071309774    
18.2608695652174    	-18.84057971014493    	-0.6959732852388594    	2.7461607202221803    
18.840579710144937    	-18.84057971014493    	-0.7071067811865476    	2.842567656956702    
19.420289855072472    	-18.84057971014493    	-0.7177381400208426    	2.9428373693259355    
20.    	-18.84057971014493    	-0.7278902190114672    	3.0469470000601566    

-20.    	-18.260869565217394    	0.7384854939281258    	4.40578228031754    
-19.420289855072465    	-18.260869565217394    	0.7285191333724607    	4.281554210037028    
-18.84057971014493    	-18.260869565217394    	0.718067675246442    	4.16020168070748    
-18.260869565217394    	-18.260869565217394    	0.7071067811865475    	4.041700353965377    
-17.68115942028986    	-18.260869565217394    	0.6956113588411021    	3.926025137459041    
-17.101449275362324    	-18.260869565217394    	0.6835556467089209    	3.8131502696872883    
-16.52173913043479    	-18.260869565217394    	0.6709133239691263    	3.703049429829241    
-15.942028985507251    	-18.260869565217394    	0.6576576488350181    	3.5956958760981994    
-15.362318840579714    	-18.260869565217394    	0.6437616291094109    	3.4910626162969782    
-14.782608695652177    	-18.260869565217394    	0.6291982286679645    	3.389122614301236    
-14.20289855072464    	-18.260869565217394    	0.6139406135149205    	3.2898490361152155    
-13.623188405797103    	-18.260869565217394    	0.5979624408009345    	3.1932155388895724    
-13.043478260869566    	-18.260869565217394    	0.5812381937190964    	3.099196605817396    
-12.46376811594203    	-18.260869565217394    	0.5637435644534684    	3.007767929082749    
-11.884057971014492    	-18.260869565217394    	0.5454558862949461    	2.9189068419765265    
-11.304347826086955    	-18.260869565217394    	0.5263546146162953    	2.8325927998714944    
-10.724637681159418    	-18.260869565217394    	0.5064218545758633    	2.7488079079260004    
-10.144927536231881    	-18.260869565217394    	0.4856429311786319    	2.667537491145026    
-9.565217391304344    	-18.260869565217394    	0.4640069946705574    	2.5887706997745275    
-8.985507246376807    	-18.260869565217394    	0.4415076512193107    	2.512501139982176    
-8.40579710144927    	-18.260869565217394    	0.41814360552814217    	2.4387275164712214    
-7.826086956521734    	-18.260869565217394    	0.39391929857916735    	2.36745427022378    
-7.246376811594198    	-18.260869565217394    	0.36884552030540985    	2.2986921911728753    
-6.666666666666662    	-18.260869565217394    	0.34293997390259284    	2.2324589825142294    
-6.0869565217391255    	-18.260869565217394    	0.3162277660168376    	2.1687797508939646    
-5.507246376811589    	-18.260869565217394    	0.2887417955204431    	2.1076873951843798    
-4.927536231884053    	-18.260869565217394    	0.2605230133567707    	2.049222866328836    
-4.347826086956517    	-18.260869565217394    	0.23162052730603946    	1.9934352721075523    
-3.768115942028981    	-18.260869565217394    	0.2020915287278683    	1.940381803880148    
-3.188405797101445    	-18.260869565217394    	0.1720010234802093    	1.8901274675045747    
-2.6086956521739086    	-18.260869565217394    	0.14142135623730925    	1.842744607655079    
-2.0289855072463725    	-18.260869565217394    	0.11043152607484628    	1.79831222340734    
-1.4492753623188364    	-18.260869565217394    	7.91163009981217400e-2	1.7569150827666584    
-0.8695652173913001    	-18.260869565217394    	4.75651494154491600e-2	1.7186426541413478    
-0.28985507246376385    	-18.260869565217394    	1.587101662672355500e-2	1.6835878828313031    
0.2898550724637724    	-18.260869565217394    	-1.587101662672402400e-2	1.6518458495778556    
0.8695652173913087    	-18.260869565217394    	-4.756514941544963700e-2	1.623512355310449    
1.4492753623188448    	-18.260869565217394    	-7.9116300998122190e-2	1.5986824807704147    
2.028985507246381    	-18.260869565217394    	-0.11043152607484674    	1.577449171257647    
2.608695652173917    	-18.260869565217394    	-0.1414213562373097    	1.5599018951804606    
3.188405797101453    	-18.260869565217394    	-0.17200102348020976    	1.5461254205441557    
3.7681159420289894    	-18.260869565217394    	-0.20209152872786876    	1.536198746424411    
4.347826086956526    	-18.260869565217394    	-0.2316205273060399    	1.5301942174954732    
4.927536231884062    	-18.260869565217394    	-0.2605230133567711    	1.5281768396152946    
5.507246376811598    	-18.260869565217394    	-0.2887417955204435    	1.5302038041434936    
6.086956521739134    	-18.260869565217394    	-0.31622776601683805    	1.5363242188602897    
6.6666666666666705    	-18.260869565217394    	-0.34293997390259323    	1.546579034709044    
7.246376811594207    	-18.260869565217394    	-0.36884552030541023    	1.5610011505620558    
7.826086956521743    	-18.260869565217394    	-0.39391929857916774    	1.5796156730654458    
8.405797101449279    	-18.260869565217394    	-0.4181436055281426    	1.6024403054149376    
8.985507246376816    	-18.260869565217394    	-0.441507651219311    	1.6294858375435548    
9.565217391304353    	-18.260869565217394    	-0.46400699467055767    	1.6607567104334133    
10.14492753623189    	-18.260869565217394    	-0.4856429311786322    	1.6962516287877625    
10.724637681159427    	-18.260869565217394    	-0.5064218545758636    	1.7359641987742742    
11.304347826086964    	-18.260869565217394    	-0.5263546146162956    	1.7798835706389045    
11.884057971014501    	-18.260869565217394    	-0.5454558862949465    	1.8279950693866347    
12.463768115942038    	-18.260869565217394    	-0.5637435644534687    	1.880280800175813    
13.043478260869575    	-18.260869565217394    	-0.5812381937190967    	1.9367202183792038    
13.623188405797112    	-18.260869565217394    	-0.5979624408009349    	1.9972906572877043    
14.20289855072465    	-18.260869565217394    	-0.6139406135149207    	2.0619678090853757    
14.782608695652186    	-18.260869565217394    	-0.6291982286679648    	2.130726156965308    
15.362318840579723    	-18.260869565217394    	-0.6437616291094113    	2.203539358078157    
15.94202898550726    	-18.260869565217394    	-0.6576576488350183    	2.280380578428165    
16.521739130434796    	-18.260869565217394    	-0.6709133239691265    	2.36122278189099    
17.10144927536233    	-18.260869565217394    	-0.683555646708921    	2.446038976269448    
17.681159420289866    	-18.260869565217394    	-0.6956113588411024    	2.5348024197768373    
18.2608695652174    	-18.260869565217394    	-0.7071067811865477    	2.6274867915922826    
18.840579710144937    	-18.260869565217394    	-0.718067675246442    	2.7240663302145984    
19.420289855072472    	-18.260869565217394    	-0.7285191333724607    	2.8245159432921083    
20.    	-18.260869565217394    	-0.7384854939281258    	2.9288112924612886    

-20.    	-17.68115942028986    	0.7492037744732603    	4.312320766701784    
-19.420289855072465    	-17.68115942028986    	0.7394404837368844    	4.188295766240561    
-18.84057971014493    	-17.68115942028986    	0.729187266737642    	4.06714147803779    
-18.260869565217394    	-17.68115942028986    	0.718418288639171    	3.94883206725711    
-17.68115942028986    	-17.68115942028986    	0.7071067811865475    	3.833340765643596    
-17.101449275362324    	-17.68115942028986    	0.6952251158274648    	3.7206399446449416    
-16.52173913043479    	-17.68115942028986    	0.6827449030073359    	3.6107012147065607    
-15.942028985507251    	-17.68115942028986    	0.6696371217971888    	3.50349555489948    
-15.362318840579714    	-17.68115942028986    	0.6558722842844453    	3.3989934773111217    
-14.782608695652177    	-17.68115942028986    	0.6414206393395098    	3.2971652308118906    
-14.20289855072464    	-17.68115942028986    	0.626252420423985    	3.1979810488633893    
-13.623188405797103    	-17.68115942028986    	0.6103381419793507    	3.1014114459070976    
-13.043478260869566    	-17.68115942028986    	0.5936489485702229    	3.0074275665076318    
-12.46376811594203    	-17.68115942028986    	0.5761570202893698    	2.9160015907577597    
-11.884057971014492    	-17.68115942028986    	0.5578360368941363    	2.8271071984148257    
-11.304347826086955    	-17.68115942028986    	0.5386617016680809    	2.7407200927623894    
-10.724637681159418    	-17.68115942028986    	0.5186123240269294    	2.6568185832161757    
-10.144927536231881    	-17.68115942028986    	0.49766945737007945    	2.5753842231755826    
-9.565217391304344    	-17.68115942028986    	0.4758185856009895    	2.4964024965440688    
-8.985507246376807    	-17.68115942028986    	0.45304984812578875    	2.4198635427277635    
-8.40579710144927    	-17.68115942028986    	0.42935878906819797    	2.345762905850387    
-7.826086956521734    	-17.68115942028986    	0.40474711205776487    	2.274102289541487    
-7.246376811594198    	-17.68115942028986    	0.3792234174838816    	2.2048902941904562    
-6.666666666666662    	-17.68115942028986    	0.35280389486979014    	2.138143109320536    
-6.0869565217391255    	-17.68115942028986    	0.3255129393965164    	2.073885130112753    
-5.507246376811589    	-17.68115942028986    	0.2973836590439022    	2.012149464546948    
-4.927536231884053    	-17.68115942028986    	0.26845823778831746    	1.952978296599492    
-4.347826086956517    	-17.68115942028986    	0.23878812125503382    	1.896423071895656    
-3.768115942028981    	-17.68115942028986    	0.2084339945333311    	1.84254447552472    
-3.188405797101445    	-17.68115942028986    	0.17746552773600086    	1.7914121775994756    
-2.6086956521739086    	-17.68115942028986    	0.14596087331426796    	1.7431043305711473    
-2.0289855072463725    	-17.68115942028986    	0.11400590984727958    	1.697706813018883    
-1.4492753623188364    	-17.68115942028986    	8.16932394452712700e-2	1.6553122270529173    
-0.8695652173913001    	-17.68115942028986    	4.91209591997932240e-2	1.6160186697648014    
-0.28985507246376385    	-17.68115942028986    	1.639124023930082500e-2	1.5799283122829897    
0.2898550724637724    	-17.68115942028986    	-1.639124023930130500e-2	1.5471458318043876    
0.8695652173913087    	-17.68115942028986    	-4.9120959199793700e-2	1.5177767513652145    
1.4492753623188448    	-17.68115942028986    	-8.16932394452717400e-2	1.4919257481623744    
2.028985507246381    	-17.68115942028986    	-0.11400590984728005    	1.4696949933243233    
2.608695652173917    	-17.68115942028986    	-0.14596087331426844    	1.4511825839426113    
3.188405797101453    	-17.68115942028986    	-0.17746552773600133    	1.4364811221274736    
3.7681159420289894    	-17.68115942028986    	-0.20843399453333156    	1.4256764864580578    
4.347826086956526    	-17.68115942028986    	-0.23878812125503426    	1.4188468293855883    
4.927536231884062    	-17.68115942028986    	-0.26845823778831795    	1.4160618210228573    
5.507246376811598    	-17.68115942028986    	-0.2973836590439026    	1.4173821464591438    
6.086956521739134    	-17.68115942028986    	-0.32551293939651677    	1.4228592513197202    
6.6666666666666705    	-17.68115942028986    	-0.3528038948697905    	1.4325353195809563    
7.246376811594207    	-17.68115942028986    	-0.379223417483882    	1.4464434592226934    
7.826086956521743    	-17.68115942028986    	-0.40474711205776526    	1.4646080654259577    
8.405797101449279    	-17.68115942028986    	-0.4293587890681984    	1.487045327713991    
8.985507246376816    	-17.68115942028986    	-0.45304984812578913    	1.5137638464761862    
9.565217391304353    	-17.68115942028986    	-0.47581858560098983    	1.5447653253420905    
10.14492753623189    	-17.68115942028986    	-0.4976694573700798    	1.5800453084354245    
10.724637681159427    	-17.68115942028986    	-0.5186123240269297    	1.6195939351623179    
11.304347826086964    	-17.68115942028986    	-0.5386617016680811    	1.6633966894262282    
11.884057971014501    	-17.68115942028986    	-0.5578360368941366    	1.7114351246265542    
12.463768115942038    	-17.68115942028986    	-0.57615702028937    	1.763687550179021    
13.043478260869575    	-17.68115942028986    	-0.5936489485702231    	1.8201296693671867    
13.623188405797112    	-17.68115942028986    	-0.610338141979351    	1.8807351619483974    
14.20289855072465    	-17.68115942028986    	-0.6262524204239852    	1.9454762080154209    
14.782608695652186    	-17.68115942028986    	-0.64142063933951    	2.0143239521328726    
15.362318840579723    	-17.68115942028986    	-0.6558722842844456    	2.0872489087422323    
15.94202898550726    	-17.68115942028986    	-0.669637121797189    	2.1642213113051034    
16.521739130434796    	-17.68115942028986    	-0.682744903007336    	2.2452114086918895    
17.10144927536233    	-17.68115942028986    	-0.6952251158274649    	2.3301897129900135    
17.681159420289866    	-17.68115942028986    	-0.7071067811865477    	2.4191272032705013    
18.2608695652174    	-17.68115942028986    	-0.7184182886391712    	2.5119954899787684    
18.840579710144937    	-17.68115942028986    	-0.7291872667376421    	2.608766944562507    
19.420289855072472    	-17.68115942028986    	-0.7394404837368846    	2.709414798766793    
20.    	-17.68115942028986    	-0.7492037744732603    	2.8139132177552644    

-20.    	-17.101449275362324    	0.7600335884479295    	4.222331425036883    
-19.420289855072465    	-17.101449275362324    	0.7504912652871257    	4.098527392151231    
-18.84057971014493    	-17.101449275362324    	0.7404553140815252    	3.977590369742102    
-18.260869565217394    	-17.101449275362324    	0.7298984024180001    	3.8594930253963677    
-17.68115942028986    	-17.101449275362324    	0.7187920689063618    	3.7442068977238385    
-17.101449275362324    	-17.101449275362324    	0.7071067811865475    	3.6317024543644534    
-16.52173913043479    	-17.101449275362324    	0.6948120209293551    	3.5219491769890086    
-15.942028985507251    	-17.101449275362324    	0.6818764006481205    	3.4149156781108396    
-15.362318840579714    	-17.101449275362324    	0.6682678175654134    	3.3105698549525187    
-14.782608695652177    	-17.101449275362324    	0.653953650131935    	3.2088790859647447    
-14.20289855072464    	-17.101449275362324    	0.6389010030274644    	3.109810475827298    
-13.623188405797103    	-17.101449275362324    	0.6230770065274989    	3.013331154815675    
-13.043478260869566    	-17.101449275362324    	0.6064491759237279    	2.9194086382215656    
-12.46376811594203    	-17.101449275362324    	0.5889858361599182    	2.828011250988737    
-11.884057971014492    	-17.101449275362324    	0.5706566158962636    	2.7391086217773815    
-11.304347826086955    	-17.101449275362324    	0.5514330137492122    	2.6526722492039494    
-10.724637681159418    	-17.101449275362324    	0.5312890373771261    	2.5686761409268013    
-10.144927536231881    	-17.101449275362324    	0.5102019133149062    	2.4870975234808386    
-9.565217391304344    	-17.101449275362324    	0.4881528619502263    	2.4079176172537347    
-8.985507246376807    	-17.101449275362324    	0.4651279277726252    	2.3311224667350285    
-8.40579710144927    	-17.101449275362324    	0.4411188500721092    	2.256703811214727    
-7.826086956521734    	-17.101449275362324    	0.4161239537603085    	2.1846599756044593    
-7.246376811594198    	-17.101449275362324    	0.39014903418413976    	2.114996755251143    
-6.666666666666662    	-17.101449275362324    	0.36320820406654725    	2.047728262877722    
-6.0869565217391255    	-17.101449275362324    	0.3353246655266439    	1.9828777006033094    
-5.507246376811589    	-17.101449275362324    	0.3065313660894562    	1.9204780159529309    
-4.927536231884053    	-17.101449275362324    	0.27687149534339356    	1.860572398514997    
-4.347826086956517    	-17.101449275362324    	0.24639877909159857    	1.8032145740926495    
-3.768115942028981    	-17.101449275362324    	0.21517753103661535    	1.748468856388433    
-3.188405797101445    	-17.101449275362324    	0.183282428616724    	1.6964099228406275    
-2.6086956521739086    	-17.101449275362324    	0.1507979896714101    	1.6471222912887182    
-2.0289855072463725    	-17.101449275362324    	0.11781773987828939    	1.6006994874103215    
-1.4492753623188364    	-17.101449275362324    	8.44430766861803400e-2	1.5572429086542552    
-0.8695652173913001    	-17.101449275362324    	5.078185267991467000e-2	1.5168604076053513    
-0.28985507246376385    	-17.101449275362324    	1.69467185432874280e-2	1.4796646349474052    
0.2898550724637724    	-17.101449275362324    	-1.694671854328792800e-2	1.4457711978608299    
0.8695652173913087    	-17.101449275362324    	-5.078185267991517000e-2	1.4152967022455216    
1.4492753623188448    	-17.101449275362324    	-8.44430766861808300e-2	1.3883567552818943    
2.028985507246381    	-17.101449275362324    	-0.11781773987828988    	1.3650640076537424    
2.608695652173917    	-17.101449275362324    	-0.1507979896714106    	1.3455263119458978    
3.188405797101453    	-17.101449275362324    	-0.18328242861672447    	1.3298450656071792    
3.7681159420289894    	-17.101449275362324    	-0.2151775310366158    	1.3181137943152024    
4.347826086956526    	-17.101449275362324    	-0.24639877909159902    	1.3104170159094521    
4.927536231884062    	-17.101449275362324    	-0.276871495343394    	1.3068294078282099    
5.507246376811598    	-17.101449275362324    	-0.3065313660894566    	1.3074152837740187    
6.086956521739134    	-17.101449275362324    	-0.3353246655266443    	1.3122283695500214    
6.6666666666666705    	-17.101449275362324    	-0.36320820406654764    	1.3213118547446279    
7.246376811594207    	-17.101449275362324    	-0.3901490341841402    	1.3346986868828639    
7.826086956521743    	-17.101449275362324    	-0.41612395376030886    	1.3524120680838427    
8.405797101449279    	-17.101449275362324    	-0.44111885007210966    	1.3744661110705085    
8.985507246376816    	-17.101449275362324    	-0.46512792777262557    	1.4008666111897785    
9.565217391304353    	-17.101449275362324    	-0.48815286195022667    	1.4316118933532824    
10.14492753623189    	-17.101449275362324    	-0.5102019133149065    	1.4666936968510265    
10.724637681159427    	-17.101449275362324    	-0.5312890373771263    	1.5060980661725498    
11.304347826086964    	-17.101449275362324    	-0.5514330137492125    	1.5498062217055255    
11.884057971014501    	-17.101449275362324    	-0.5706566158962639    	1.5977953899848556    
12.463768115942038    	-17.101449275362324    	-0.5889858361599184    	1.6500395786689013    
13.043478260869575    	-17.101449275362324    	-0.6064491759237283    	1.7065102863741106    
13.623188405797112    	-17.101449275362324    	-0.6230770065274991    	1.7671771417606779    
14.20289855072465    	-17.101449275362324    	-0.6389010030274647    	1.83200846977237    
14.782608695652186    	-17.101449275362324    	-0.6539536501319353    	1.9009717857008757    
15.362318840579723    	-17.101449275362324    	-0.6682678175654136    	1.974034219821693    
15.94202898550726    	-17.101449275362324    	-0.6818764006481207    	2.0511628768146    
16.521739130434796    	-17.101449275362324    	-0.6948120209293552    	2.132325135130299    
17.10144927536233    	-17.101449275362324    	-0.7071067811865477    	2.2174888919913593    
17.681159420289866    	-17.101449275362324    	-0.718792068906362    	2.306622759911116    
18.2608695652174    	-17.101449275362324    	-0.7298984024180003    	2.3996962205603687    
18.840579710144937    	-17.101449275362324    	-0.7404553140815252    	2.4966797415790536    
19.420289855072472    	-17.101449275362324    	-0.7504912652871258    	2.5975448615769814    
20.    	-17.101449275362324    	-0.7600335884479295    	2.7022642481410233    

-20.    	-16.52173913043479    	0.7709617516270895    	4.13580107109779    
-19.420289855072465    	-16.52173913043479    	0.7616587576240369    	4.01223636736989    
-18.84057971014493    	-16.52173913043479    	0.7518597048572727    	3.891536243399597    
-18.260869565217394    	-16.52173913043479    	0.741535779123771    	3.773671884983886    
-17.68115942028986    	-16.52173913043479    	0.7306568260253945    	3.658613137724619    
-17.101449275362324    	-16.52173913043479    	0.7191913900847711    	3.5463285461444243    
-16.52173913043479    	-16.52173913043479    	0.7071067811865476    	3.436785420127948    
-15.942028985507251    	-16.52173913043479    	0.6943691738330933    	3.3299499341775602    
-15.362318840579714    	-16.52173913043479    	0.6809437453161917    	3.225787265585044    
-14.782608695652177    	-16.52173913043479    	0.6667948594698258    	3.124261778184383    
-14.20289855072464    	-16.52173913043479    	0.6518863031329845    	3.025337258814565    
-13.623188405797103    	-16.52173913043479    	0.636181582749287    	2.9289772139192105    
-13.043478260869566    	-16.52173913043479    	0.6196442885790207    	2.835145233758606    
-12.46376811594203    	-16.52173913043479    	0.6022385336983719    	2.743805431408938    
-11.884057971014492    	-16.52173913043479    	0.583929474193282    	2.6549229629561477    
-11.304347826086955    	-16.52173913043479    	0.5646839155919899    	2.5684646339284747    
-10.724637681159418    	-16.52173913043479    	0.5444710084860841    	2.4843995949175066    
-10.144927536231881    	-16.52173913043479    	0.5232630333363185    	2.402700126383998    
-9.565217391304344    	-16.52173913043479    	0.5010362705417044    	2.3233425087269604    
-8.985507246376807    	-16.52173913043479    	0.47777194690998387    	2.2463079687541345    
-8.40579710144927    	-16.52173913043479    	0.45345724372055213    	2.1715836877449175    
-7.826086956521734    	-16.52173913043479    	0.4280863447390444    	2.0991638494649427    
-7.246376811594198    	-16.52173913043479    	0.40166149508506505    	2.029050699033816    
-6.666666666666662    	-16.52173913043479    	0.37419403419213737    	1.9612555758850596    
-6.0869565217391255    	-16.52173913043479    	0.34570535882735604    	1.8957998767857687    
-5.507246376811589    	-16.52173913043479    	0.31622776601683755    	1.8327158987620598    
-4.927536231884053    	-16.52173913043479    	0.2858051216341114    	1.7720475076874624    
-4.347826086956517    	-16.52173913043479    	0.2544932992796435    	1.7138505771624422    
-3.768115942028981    	-16.52173913043479    	0.2223603367690635    	1.6581931450026286    
-3.188405797101445    	-16.52173913043479    	0.18948626470112717    	1.605155241806778    
-2.6086956521739086    	-16.52173913043479    	0.1559625734730106    	1.554828357972066    
-2.0289855072463725    	-16.52173913043479    	0.12189130152520118    	1.507314531938981    
-1.4492753623188364    	-16.52173913043479    	8.73837477148437400e-2	1.4627250625646662    
-0.8695652173913001    	-16.52173913043479    	5.2558833122763400e-2	1.4211788709299475    
-0.28985507246376385    	-16.52173913043479    	1.75411603861403200e-2	1.3828005596720057    
0.2898550724637724    	-16.52173913043479    	-1.754116038614084000e-2	1.3477182388997244    
0.8695652173913087    	-16.52173913043479    	-5.255883312276391000e-2	1.3160612046844202    
1.4492753623188448    	-16.52173913043479    	-8.73837477148442500e-2	1.2879575671349783    
2.028985507246381    	-16.52173913043479    	-0.12189130152520168    	1.263531928888578    
2.608695652173917    	-16.52173913043479    	-0.1559625734730111    	1.242903211026045    
3.188405797101453    	-16.52173913043479    	-0.18948626470112767    	1.2261827124045235    
3.7681159420289894    	-16.52173913043479    	-0.222360336769064    	1.2134724714645013    
4.347826086956526    	-16.52173913043479    	-0.2544932992796439    	1.204863978603155    
4.927536231884062    	-16.52173913043479    	-0.28580512163411187    	1.2004372644192394    
5.507246376811598    	-16.52173913043479    	-0.316227766016838    	1.2002603667283847    
6.086956521739134    	-16.52173913043479    	-0.3457053588273565    	1.204389159131057    
6.6666666666666705    	-16.52173913043479    	-0.3741940341921378    	1.212867507500785    
7.246376811594207    	-16.52173913043479    	-0.4016614950850655    	1.2257277088636862    
7.826086956521743    	-16.52173913043479    	-0.42808634473904467    	1.2429911599868546    
8.405797101449279    	-16.52173913043479    	-0.4534572437205526    	1.2646692003038131    
8.985507246376816    	-16.52173913043479    	-0.47777194690998426    	1.2907640749341676    
9.565217391304353    	-16.52173913043479    	-0.5010362705417047    	1.321269967643552    
10.14492753623189    	-16.52173913043479    	-0.5232630333363189    	1.3561740597113616    
10.724637681159427    	-16.52173913043479    	-0.5444710084860843    	1.3954575779453395    
11.304347826086964    	-16.52173913043479    	-0.5646839155919903    	1.4390968027444955    
11.884057971014501    	-16.52173913043479    	-0.5839294741932823    	1.4870640145695844    
12.463768115942038    	-16.52173913043479    	-0.6022385336983722    	1.539328364012195    
13.043478260869575    	-16.52173913043479    	-0.6196442885790209    	1.5958566566005654    
13.623188405797112    	-16.52173913043479    	-0.6361815827492874    	1.6566140484206373    
14.20289855072465    	-16.52173913043479    	-0.6518863031329847    	1.7215646525485973    
14.782608695652186    	-16.52173913043479    	-0.6667948594698259    	1.7906720592447325    
15.362318840579723    	-16.52173913043479    	-0.6809437453161921    	1.863899774952662    
15.94202898550726    	-16.52173913043479    	-0.6943691738330935    	1.9412115865113753    
16.521739130434796    	-16.52173913043479    	-0.7071067811865477    	2.022571857754854    
17.10144927536233    	-16.52173913043479    	-0.7191913900847712    	2.1079457659748835    
17.681159420289866    	-16.52173913043479    	-0.7306568260253946    	2.197299485673831    
18.2608695652174    	-16.52173913043479    	-0.7415357791237712    	2.290600326736345    
18.840579710144937    	-16.52173913043479    	-0.7518597048572728    	2.3878168336850534    
19.420289855072472    	-16.52173913043479    	-0.761658757624037    	2.4889188521218175    
20.    	-16.52173913043479    	-0.7709617516270895    	2.5938775678436103    

-20.    	-15.942028985507251    	0.781973239595915    	4.052714680469682    
-19.420289855072465    	-15.942028985507251    	0.7729282973093135    	3.9294080284582327    
-18.84057971014493    	-15.942028985507251    	0.7633862853691145    	3.8089649453145054    
-18.260869565217394    	-15.942028985507251    	0.7533169432110206    	3.691355170474202    
-17.68115942028986    	-15.942028985507251    	0.7426884441750639    	3.576546877277355    
-17.101449275362324    	-15.942028985507251    	0.7314674116043474    	3.4645066890670666    
-16.52173913043479    	-15.942028985507251    	0.7196189619724785    	3.3551997223169456    
-15.942028985507251    	-15.942028985507251    	0.7071067811865475    	3.248589662934081    
-15.362318840579714    	-15.942028985507251    	0.6938932410409328    	3.1446388827128517    
-14.782608695652177    	-15.942028985507251    	0.679939563613621    	3.043308603731245    
-14.20289855072464    	-15.942028985507251    	0.6652060421485012    	2.9445591192331486    
-13.623188405797103    	-15.942028985507251    	0.6496523275821462    	2.8483500801551367    
-13.043478260869566    	-15.942028985507251    	0.6332377902572627    	2.7546408568399143    
-12.46376811594203    	-15.942028985507251    	0.6159219663975408    	2.6633909855111733    
-11.884057971014492    	-15.942028985507251    	0.5976650984546045    	2.574560708620537    
-11.304347826086955    	-15.942028985507251    	0.5784287773079324    	2.4881116170474837    
-10.724637681159418    	-15.942028985507251    	0.5581766923163697    	2.4040074001508587    
-10.144927536231881    	-15.942028985507251    	0.5368754921931591    	2.322214706643905    
-9.565217391304344    	-15.942028985507251    	0.5144957554275262    	2.242704115015848    
-8.985507246376807    	-15.942028985507251    	0.4910130633693951    	2.1654512066166123    
-8.40579710144927    	-15.942028985507251    	0.46640916207406546    	2.0904377275014974    
-7.826086956521734    	-15.942028985507251    	0.4406731906394142    	2.017652816768379    
-7.246376811594198    	-15.942028985507251    	0.4138029443011837    	1.947094269653001    
-6.666666666666662    	-15.942028985507251    	0.3858061304424805    	1.8787697935384693    
-6.0869565217391255    	-15.942028985507251    	0.35670156563212374    	1.812698204993603    
-5.507246376811589    	-15.942028985507251    	0.32652025279804686    	1.7489105069463355    
-4.927536231884053    	-15.942028985507251    	0.29530627084926014    	1.6874507783056776    
-4.347826086956517    	-15.942028985507251    	0.26311740579210846    	1.6283768050779734    
-3.768115942028981    	-15.942028985507251    	0.23002545392896934    	1.5717603835656009    
-3.188405797101445    	-15.942028985507251    	0.1961161351381837    	1.5176872336469012    
-2.6086956521739086    	-15.942028985507251    	0.16148856811054055    	1.4662564740126625    
-2.0289855072463725    	-15.942028985507251    	0.12625427967391484    	1.417579631490761    
-1.4492753623188364    	-15.942028985507251    	9.05357460425182500e-2	1.371779182295407    
-0.8695652173913001    	-15.942028985507251    	5.4464493159869500e-2	1.3289866523701201    
-0.28985507246376385    	-15.942028985507251    	1.817881366751468400e-2	1.2893403343564465    
0.2898550724637724    	-15.942028985507251    	-1.817881366751522300e-2	1.2529827070214166    
0.8695652173913087    	-15.942028985507251    	-5.446449315987004000e-2	1.2200576660503806    
1.4492753623188448    	-15.942028985507251    	-9.05357460425187500e-2	1.1907076902103704    
2.028985507246381    	-15.942028985507251    	-0.12625427967391536    	1.1650710721429307    
2.608695652173917    	-15.942028985507251    	-0.16148856811054102    	1.1432793377915815    
3.188405797101453    	-15.942028985507251    	-0.1961161351381842    	1.1254549633705335    
3.7681159420289894    	-15.942028985507251    	-0.2300254539289698    	1.111709475707662    
4.347826086956526    	-15.942028985507251    	-0.2631174057921089    	1.1021419934937564    
4.927536231884062    	-15.942028985507251    	-0.29530627084926064    	1.0968382366071572    
5.507246376811598    	-15.942028985507251    	-0.32652025279804736    	1.0958700013502418    
6.086956521739134    	-15.942028985507251    	-0.3567015656321242    	1.0992950737293556    
6.6666666666666705    	-15.942028985507251    	-0.38580613044248097    	1.1071575326535086    
7.246376811594207    	-15.942028985507251    	-0.41380294430118403    	1.1194883810506342    
7.826086956521743    	-15.942028985507251    	-0.44067319063941457    	1.1363064354895511    
8.405797101449279    	-15.942028985507251    	-0.46640916207406585    	1.1576194033533664    
8.985507246376816    	-15.942028985507251    	-0.4910130633693955    	1.1834250798778227    
9.565217391304353    	-15.942028985507251    	-0.5144957554275267    	1.2137126041607964    
10.14492753623189    	-15.942028985507251    	-0.5368754921931593    	1.2484637222575876    
10.724637681159427    	-15.942028985507251    	-0.5581766923163701    	1.28765401551812    
11.304347826086964    	-15.942028985507251    	-0.5784287773079327    	1.3312540624316194    
11.884057971014501    	-15.942028985507251    	-0.5976650984546048    	1.3792305117113286    
12.463768115942038    	-15.942028985507251    	-0.6159219663975412    	1.4315470527160925    
13.043478260869575    	-15.942028985507251    	-0.6332377902572629    	1.4881652763253896    
13.623188405797112    	-15.942028985507251    	-0.6496523275821464    	1.5490454249908447    
14.20289855072465    	-15.942028985507251    	-0.6652060421485014    	1.6141470349361469    
14.782608695652186    	-15.942028985507251    	-0.6799395636136213    	1.6834294765040037    
15.362318840579723    	-15.942028985507251    	-0.693893241040933    	1.7568524006309874    
15.94202898550726    	-15.942028985507251    	-0.7071067811865478    	1.8343761005609873    
16.521739130434796    	-15.942028985507251    	-0.7196189619724788    	1.9159617983719892    
17.10144927536233    	-15.942028985507251    	-0.7314674116043476    	2.0015718658583728    
17.681159420289866    	-15.942028985507251    	-0.742688444175064    	2.0911699889272284    
18.2608695652174    	-15.942028985507251    	-0.7533169432110207    	2.1847212840521615    
18.840579710144937    	-15.942028985507251    	-0.7633862853691146    	2.2821923745762773    
19.420289855072472    	-15.942028985507251    	-0.7729282973093136    	2.383551433839607    
20.    	-15.942028985507251    	-0.781973239595915    	2.488768201277852    

-20.    	-15.362318840579714    	0.7930510619058273    	3.9730552627039795    
-19.420289855072465    	-15.362318840579714    	0.7842831296188695    	3.8500256206921746    
-18.84057971014493    	-15.362318840579714    	0.7750186878060926    	3.729860107675869    
-18.260869565217394    	-15.362318840579714    	0.7652260874319412    	3.612527074619509    
-17.68115942028986    	-15.362318840579714    	0.7548718743651163    	3.4979930673917927    
-17.101449275362324    	-15.362318840579714    	0.7439207780445168    	3.3862228154316223    
-16.52173913043479    	-15.362318840579714    	0.7323357260947723    	3.277179246363625    
-15.942028985507251    	-15.362318840579714    	0.720077891646251    	3.17082353331817    
-15.362318840579714    	-15.362318840579714    	0.7071067811865476    	3.0671151827828522    
-14.782608695652177    	-15.362318840579714    	0.6933803718817729    	2.9660121719237824    
-14.20289855072464    	-15.362318840579714    	0.6788553084056129    	2.8674711454146458    
-13.623188405797103    	-15.362318840579714    	0.6634871703275944    	2.77144768282497    
-13.043478260869566    	-15.362318840579714    	0.6472308219359464    	2.6778966484429834    
-12.46376811594203    	-15.362318840579714    	0.630040856867597    	2.586772635905615    
-11.884057971014492    	-15.362318840579714    	0.6118721499133978    	2.4980305200037156    
-11.304347826086955    	-15.362318840579714    	0.5926805276472257    	2.4116261273111625    
-10.724637681159418    	-15.362318840579714    	0.5724235678450122    	2.327517035603887    
-10.144927536231881    	-15.362318840579714    	0.5510615347417098    	2.2456635091168415    
-9.565217391304344    	-15.362318840579714    	0.5285584527450001    	2.166029572257708    
-8.985507246376807    	-15.362318840579714    	0.5048833150379534    	2.088584218209556    
-8.40579710144927    	-15.362318840579714    	0.4800114153893731    	2.0133027407411905    
-7.826086956521734    	-15.362318840579714    	0.45392578141888307    	1.9401681674722335    
-7.246376811594198    	-15.362318840579714    	0.4266186757129761    	1.8691727609891788    
-6.666666666666662    	-15.362318840579714    	0.39809311802282604    	1.8003195410432002    
-6.0869565217391255    	-15.362318840579714    	0.3683643681089519    	1.7336237673948165    
-5.507246376811589    	-15.362318840579714    	0.33746129582955886    	1.669114309902233    
-4.927536231884053    	-15.362318840579714    	0.3054275543593123    	1.6068348217401152    
-4.347826086956517    	-15.362318840579714    	0.2723224657993486    	1.546844625009599    
-3.768115942028981    	-15.362318840579714    	0.23822152779764813    	1.4892192173586651    
-3.188405797101445    	-15.362318840579714    	0.2032164568327204    	1.4340503152658233    
-2.6086956521739086    	-15.362318840579714    	0.1674146996559727    	1.3814453654824803    
-2.0289855072463725    	-15.362318840579714    	0.1309383692545352    	1.3315264809957665    
-1.4492753623188364    	-15.362318840579714    	9.39225945956677700e-2	1.2844287907729421    
-0.8695652173913001    	-15.362318840579714    	5.651331202265548000e-2	1.2402982311572917    
-0.28985507246376385    	-15.362318840579714    	1.88645669476133430e-2	1.1992888475609305    
0.2898550724637724    	-15.362318840579714    	-1.8864566947613900e-2	1.1615597136657032    
0.8695652173913087    	-15.362318840579714    	-5.65133120226560400e-2	1.1272716071119802    
1.4492753623188448    	-15.362318840579714    	-9.3922594595668310e-2	1.096583601581606    
2.028985507246381    	-15.362318840579714    	-0.13093836925453572    	1.0696497424866958    
2.608695652173917    	-15.362318840579714    	-0.16741469965597322    	1.0466159661705348    
3.188405797101453    	-15.362318840579714    	-0.20321645683272094    	1.027617401600382    
3.7681159420289894    	-15.362318840579714    	-0.23822152779764866    	1.0127761617633688    
4.347826086956526    	-15.362318840579714    	-0.2723224657993491    	1.0021996934109016    
4.927536231884062    	-15.362318840579714    	-0.3054275543593128    	0.9959797130214905    
5.507246376811598    	-15.362318840579714    	-0.3374612958295594    	0.9941917182431151    
6.086956521739134    	-15.362318840579714    	-0.3683643681089524    	0.9968950311769129    
6.6666666666666705    	-15.362318840579714    	-0.3980931180228265    	1.0041333049975485    
7.246376811594207    	-15.362318840579714    	-0.42661867571297657    	1.015935409563227    
7.826086956521743    	-15.362318840579714    	-0.4539257814188835    	1.0323166046344676    
8.405797101449279    	-15.362318840579714    	-0.48001141538937353    	1.0532799099624441    
8.985507246376816    	-15.362318840579714    	-0.5048833150379537    	1.07881758813365    
9.565217391304353    	-15.362318840579714    	-0.5285584527450006    	1.1089126667677078    
10.14492753623189    	-15.362318840579714    	-0.5510615347417103    	1.1435404396334221    
10.724637681159427    	-15.362318840579714    	-0.5724235678450126    	1.1826698999138632    
11.304347826086964    	-15.362318840579714    	-0.592680527647226    	1.2262650720167116    
11.884057971014501    	-15.362318840579714    	-0.611872149913398    	1.2742862201769207    
12.463768115942038    	-15.362318840579714    	-0.6300408568675973    	1.3266909221704217    
13.043478260869575    	-15.362318840579714    	-0.6472308219359466    	1.3834350045710917    
13.623188405797112    	-15.362318840579714    	-0.6634871703275947    	1.4444733421697822    
14.20289855072465    	-15.362318840579714    	-0.6788553084056131    	1.509760528603421    
14.782608695652186    	-15.362318840579714    	-0.6933803718817731    	1.5792514281602372    
15.362318840579723    	-15.362318840579714    	-0.7071067811865477    	1.6529016204097584    
15.94202898550726    	-15.362318840579714    	-0.7200778916462512    	1.730667750025669    
16.521739130434796    	-15.362318840579714    	-0.7323357260947725    	1.8125077941740815    
17.10144927536233    	-15.362318840579714    	-0.743920778044517    	1.8983812593425897    
17.681159420289866    	-15.362318840579714    	-0.7548718743651164    	1.9882493186615608    
18.2608695652174    	-15.362318840579714    	-0.7652260874319414    	2.082074899755627    
18.840579710144937    	-15.362318840579714    	-0.7750186878060928    	2.179822732063685    
19.420289855072472    	-15.362318840579714    	-0.7842831296188695    	2.281459361454437    
20.    	-15.362318840579714    	-0.7930510619058273    	2.386953138892325    

-20.    	-14.782608695652177    	0.8041761414663253    	3.8968037407101823    
-19.420289855072465    	-14.782608695652177    	0.7957042635522704    	3.7740701530712797    
-18.84057971014493    	-14.782608695652177    	0.7867381580854176    	3.6542029764008985    
-18.260869565217394    	-14.782608695652177    	0.7772448707074855    	3.537169256340757    
-17.68115942028986    	-14.782608695652177    	0.7671893921511783    	3.422933983623559    
-17.101449275362324    	-14.782608695652177    	0.756534614858513    	3.3114600506913225    
-16.52173913043479    	-14.782608695652177    	0.7452413135250994    	3.2027082322396563    
-15.942028985507251    	-14.782608695652177    	0.7332681568382188    	3.0966371969558426    
-15.362318840579714    	-14.782608695652177    	0.7205717590143914    	2.993203559056401    
-14.782608695652177    	-14.782608695652177    	0.7071067811865475    	2.8923619796742615    
-14.20289855072464    	-14.782608695652177    	0.6928260941977282    	2.794065329652465    
-13.623188405797103    	-14.782608695652177    	0.6776810158559551    	2.6982649267990353    
-13.043478260869566    	-14.782608695652177    	0.6616216370868462    	2.604910862039588    
-12.46376811594203    	-14.782608695652177    	0.6445972525364407    	2.513952430020163    
-11.884057971014492    	-14.782608695652177    	0.6265569118246597    	2.425338680360682    
-11.304347826086955    	-14.782608695652177    	0.6074501075707969    	2.339019105680438    
-10.724637681159418    	-14.782608695652177    	0.5872276151887801    	2.2549444813933595    
-10.144927536231881    	-14.782608695652177    	0.5658424969124137    	2.17306786973325    
-9.565217391304344    	-14.782608695652177    	0.543251278157274    	2.0933457961156865    
-8.985507246376807    	-14.782608695652177    	0.51941529775708    	2.0157395993743874    
-8.40579710144927    	-14.782608695652177    	0.4943022244884439    	1.9402169482859655    
-7.826086956521734    	-14.782608695652177    	0.46788772041903237    	1.8667535049180874    
-7.246376811594198    	-14.782608695652177    	0.44015721702302896    	1.7953347007449365    
-6.666666666666662    	-14.782608695652177    	0.411107753106818    	1.725957574572897    
-6.0869565217391255    	-14.782608695652177    	0.38074980525429447    	1.6586326029858638    
-5.507246376811589    	-14.782608695652177    	0.3491090231729474    	1.5933854356913264    
-4.927536231884053    	-14.782608695652177    	0.3162277660168376    	1.530258431843345    
-4.347826086956517    	-14.782608695652177    	0.28216632399154984    	1.469311881647505    
-3.768115942028981    	-14.782608695652177    	0.24700370508336425    	1.410624793090086    
-3.188405797101445    	-14.782608695652177    	0.21083787225305095    	1.3542951291318586    
-2.6086956521739086    	-14.782608695652177    	0.17378533390904735    	1.3004393981812596    
-2.0289855072463725    	-14.782608695652177    	0.13598002073001667    	1.2491915309169526    
-1.4492753623188364    	-14.782608695652177    	9.75714240313702700e-2	1.2007010186543492    
-0.8695652173913001    	-14.782608695652177    	5.87220219514700500e-2	1.1551303395318109    
-0.28985507246376385    	-14.782608695652177    	1.960407493444528700e-2	1.112651753993467    
0.2898550724637724    	-14.782608695652177    	-1.960407493444586400e-2	1.0734436041245758    
0.8695652173913087    	-14.782608695652177    	-5.872202195147063000e-2	1.0376862956288702    
1.4492753623188448    	-14.782608695652177    	-9.75714240313708500e-2	1.0055581705916083    
2.028985507246381    	-14.782608695652177    	-0.13598002073001722    	0.977231489456919    
2.608695652173917    	-14.782608695652177    	-0.17378533390904788    	0.9528687303631647    
3.188405797101453    	-14.782608695652177    	-0.21083787225305148    	0.9326193846257562    
3.7681159420289894    	-14.782608695652177    	-0.24700370508336475    	0.9166173829233574    
4.347826086956526    	-14.782608695652177    	-0.2821663239915504    	0.9049792336644049    
4.927536231884062    	-14.782608695652177    	-0.3162277660168381    	0.8978028998096698    
5.507246376811598    	-14.782608695652177    	-0.3491090231729479    	0.8951673893454315    
6.086956521739134    	-14.782608695652177    	-0.38074980525429497    	0.8971329924772746    
6.6666666666666705    	-14.782608695652177    	-0.4111077531068185    	0.9037420683592607    
7.246376811594207    	-14.782608695652177    	-0.4401572170230294    	0.9150202666988785    
7.826086956521743    	-14.782608695652177    	-0.4678877204190328    	0.9309780640800227    
8.405797101449279    	-14.782608695652177    	-0.49430222448844424    	0.9516124993090782    
8.985507246376816    	-14.782608695652177    	-0.5194152977570804    	0.976909003860228    
9.565217391304353    	-14.782608695652177    	-0.5432512781572744    	1.0068432398011389    
10.14492753623189    	-14.782608695652177    	-0.5658424969124142    	1.0413828759084232    
10.724637681159427    	-14.782608695652177    	-0.5872276151887804    	1.0804892510157997    
11.304347826086964    	-14.782608695652177    	-0.6074501075707972    	1.124118890538845    
11.884057971014501    	-14.782608695652177    	-0.62655691182466    	1.1722248567113631    
12.463768115942038    	-14.782608695652177    	-0.6445972525364411    	1.2247579249472826    
13.043478260869575    	-14.782608695652177    	-0.6616216370868465    	1.2816675878658965    
13.623188405797112    	-14.782608695652177    	-0.6776810158559553    	1.3429028950871258    
14.20289855072465    	-14.782608695652177    	-0.6928260941977284    	1.4084131412570104    
14.782608695652186    	-14.782608695652177    	-0.7071067811865477    	1.4781484173011676    
15.362318840579723    	-14.782608695652177    	-0.7205717590143917    	1.5520600410276186    
15.94202898550726    	-14.782608695652177    	-0.733268156838219    	1.6301008832794057    
16.521739130434796    	-14.782608695652177    	-0.7452413135250995    	1.7122256051894589    
17.10144927536233    	-14.782608695652177    	-0.7565346148585133    	1.7983908209742974    
17.681159420289866    	-14.782608695652177    	-0.7671893921511785    	1.8885551993212035    
18.2608695652174    	-14.782608695652177    	-0.7772448707074857    	1.982679514925787    
18.840579710144937    	-14.782608695652177    	-0.7867381580854177    	2.0807266602300647    
19.420289855072472    	-14.782608695652177    	-0.7957042635522704    	2.1826616259667406    
20.    	-14.782608695652177    	-0.8041761414663253    	2.2884514577775317    

-20.    	-14.20289855072464    	0.8153272026377338    	3.8239388388486146    
-19.420289855072465    	-14.20289855072464    	0.807170333789816    	3.701520260275849    
-18.84057971014493    	-14.20289855072464    	0.7985233882420567    	3.581972243524561    
-18.260869565217394    	-14.20289855072464    	0.7893522173763262    	3.4652606399766213    
-17.68115942028986    	-14.20289855072464    	0.7796203601196549    	3.3513489885590593    
-17.101449275362324    	-14.20289855072464    	0.7692889628289878    	3.2401984356288214    
-16.52173913043479    	-14.20289855072464    	0.7583167199710229    	3.1317676756526036    
-15.942028985507251    	-14.20289855072464    	0.7466598432279096    	3.026012920312557    
-15.362318840579714    	-14.20289855072464    	0.734272068275459    	2.9228879052844916    
-14.782608695652177    	-14.20289855072464    	0.7211047102874315    	2.8223439457421686    
-14.20289855072464    	-14.20289855072464    	0.7071067811865476    	2.724330053608308    
-13.623188405797103    	-14.20289855072464    	0.6922251837293656    	2.628793131639469    
-13.043478260869566    	-14.20289855072464    	0.676404999576679    	2.5356782614964444    
-12.46376811594203    	-14.20289855072464    	0.6595898904087385    	2.444929104859485    
-11.884057971014492    	-14.20289855072464    	0.6417226326736842    	2.35648843817673    
-11.304347826086955    	-14.20289855072464    	0.6227458074066249    	2.2702988424832897    
-10.724637681159418    	-14.20289855072464    	0.6026026663356219    	2.1863035695072246    
-10.144927536231881    	-14.20289855072464    	0.5812381937190962    	2.104447603506956    
-9.565217391304344    	-14.20289855072464    	0.5586003794790642    	2.0246789344045    
-8.985507246376807    	-14.20289855072464    	0.5346417126044626    	1.9469500511887938    
-8.40579710144927    	-14.20289855072464    	0.509320893916244    	1.871219654680789    
-7.826086956521734    	-14.20289855072464    	0.48260475364713434    	1.7974545751132127    
-7.246376811594198    	-14.20289855072464    	0.45447034168787365    	1.7256318623768045    
-6.666666666666662    	-14.20289855072464    	0.42490713701387034    	1.6557409954469726    
-6.0869565217391255    	-14.20289855072464    	0.39391929857916735    	1.58778613327776    
-5.507246376811589    	-14.20289855072464    	0.361527854490872    	1.5217883039762743    
-4.927536231884053    	-14.20289855072464    	0.32777270209387177    	1.4577874048874024    
-4.347826086956517    	-14.20289855072464    	0.2927142720941114    	1.39584386671709    
-3.768115942028981    	-14.20289855072464    	0.25643469902455296    	1.336039823998298    
-3.188405797101445    	-14.20289855072464    	0.2190383423067196    	1.2784796361525506    
-2.6086956521739086    	-14.20289855072464    	0.18065152032833226    	1.223289621567568    
-2.0289855072463725    	-14.20289855072464    	0.14142135623730917    	1.1706169033912688    
-1.4492753623188364    	-14.20289855072464    	0.10151368801339418    	1.1206273196033965    
-0.8695652173913001    	-14.20289855072464    	6.11100632795029800e-2	1.0735024178268673    
-0.28985507246376385    	-14.20289855072464    	2.040391466251900700e-2	1.0294356306885644    
0.2898550724637724    	-14.20289855072464    	-2.04039146625196120e-2	0.9886278013635258    
0.8695652173913087    	-14.20289855072464    	-6.111006327950359000e-2	0.9512822912678607    
1.4492753623188448    	-14.20289855072464    	-0.10151368801339478    	0.9175999435766077    
2.028985507246381    	-14.20289855072464    	-0.14142135623730978    	0.8877741909166498    
2.608695652173917    	-14.20289855072464    	-0.18065152032833282    	0.8619865809109031    
3.188405797101453    	-14.20289855072464    	-0.21903834230672015    	0.8404029515391112    
3.7681159420289894    	-14.20289855072464    	-0.25643469902455346    	0.8231704259491921    
4.347826086956526    	-14.20289855072464    	-0.292714272094112    	0.8104153225288668    
4.927536231884062    	-14.20289855072464    	-0.32777270209387227    	0.8022420006996589    
5.507246376811598    	-14.20289855072464    	-0.3615278544908725    	0.7987325949945303    
6.086956521739134    	-14.20289855072464    	-0.39391929857916785    	0.7999475361194254    
6.6666666666666705    	-14.20289855072464    	-0.4249071370138708    	0.805926721419232    
7.246376811594207    	-14.20289855072464    	-0.4544703416878741    	0.8166911790010574    
7.826086956521743    	-14.20289855072464    	-0.4826047536471348    	0.8322450678189444    
8.405797101449279    	-14.20289855072464    	-0.5093208939162444    	0.8525778668483017    
8.985507246376816    	-14.20289855072464    	-0.5346417126044628    	0.877666625979869    
9.565217391304353    	-14.20289855072464    	-0.5586003794790646    	0.9074781754463719    
10.14492753623189    	-14.20289855072464    	-0.5812381937190966    	0.9419712160687642    
10.724637681159427    	-14.20289855072464    	-0.6026026663356223    	0.9810982368359813    
11.304347826086964    	-14.20289855072464    	-0.6227458074066252    	1.0248072276700406    
11.884057971014501    	-14.20289855072464    	-0.6417226326736846    	1.0730431728293621    
12.463768115942038    	-14.20289855072464    	-0.6595898904087387    	1.1257493240420087    
13.043478260869575    	-14.20289855072464    	-0.6764049995766792    	1.1828682623430873    
13.623188405797112    	-14.20289855072464    	-0.6922251837293658    	1.244342764180739    
14.20289855072465    	-14.20289855072464    	-0.7071067811865477    	1.3101164912352143    
14.782608695652186    	-14.20289855072464    	-0.7211047102874317    	1.3801345251673072    
15.362318840579723    	-14.20289855072464    	-0.7342720682754591    	1.454343768733575    
15.94202898550726    	-14.20289855072464    	-0.7466598432279098    	1.5326932338567385    
16.521739130434796    	-14.20289855072464    	-0.758316719971023    	1.615134235710559    
17.10144927536233    	-14.20289855072464    	-0.7692889628289881    	1.7016205099708461    
17.681159420289866    	-14.20289855072464    	-0.7796203601196551    	1.7921082683197507    
18.2608695652174    	-14.20289855072464    	-0.7893522173763264    	1.88655620522397    
18.840579710144937    	-14.20289855072464    	-0.7985233882420568    	1.9849254670404493    
19.420289855072472    	-14.20289855072464    	-0.807170333789816    	2.0871795926962187    
20.    	-14.20289855072464    	-0.8153272026377338    	2.1932844335731465    

-20.    	-13.623188405797103    	0.8264806720615118    	3.754436983760735    
-19.420289855072465    	-13.623188405797103    	0.8186574739897751    	3.6323520759641506    
-18.84057971014493    	-13.623188405797103    	0.8103503580728045    	3.5131438888436515    
-18.260869565217394    	-13.623188405797103    	0.8015241227757208    	3.3967772208643585    
-17.68115942028986    	-13.623188405797103    	0.7921409927817105    	3.2832142967094575    
-17.101449275362324    	-13.623188405797103    	0.7821604975557965    	3.172414645843973    
-16.52173913043479    	-13.623188405797103    	0.7715393663129653    	3.064334997482889    
-15.942028985507251    	-13.623188405797103    	0.7602314471705968    	2.958929199743587    
-15.362318840579714    	-13.623188405797103    	0.7481876601566492    	2.8561481726540245    
-14.782608695652177    	-13.623188405797103    	0.7353559959288024    	2.7559399068718826    
-14.20289855072464    	-13.623188405797103    	0.72168157452636    	2.6582495224364635    
-13.623188405797103    	-13.623188405797103    	0.7071067811865475    	2.5630194045849937    
-13.043478260869566    	-13.623188405797103    	0.6915714991260129    	2.4701894365341213    
-12.46376811594203    	-13.623188405797103    	0.6750134620711862    	2.379697352010275    
-11.884057971014492    	-13.623188405797103    	0.6573687519897374    	2.291479232981126    
-11.304347826086955    	-13.623188405797103    	0.6385724695973151    	2.2054701801623224    
-10.724637681159418    	-13.623188405797103    	0.6185596063312605    	2.121605184991206    
-10.144927536231881    	-13.623188405797103    	0.5972661459981669    	2.0398202312743696    
-9.565217391304344    	-13.623188405797103    	0.5746304214759496    	1.9600536518897282    
-8.985507246376807    	-13.623188405797103    	0.5505947458271754    	1.8822477598998493    
-8.40579710144927    	-13.623188405797103    	0.5251073270466071    	1.806350763299495    
-7.826086956521734    	-13.623188405797103    	0.49812446056831367    	1.732318957522735    
-7.246376811594198    	-13.623188405797103    	0.46961297297834004    	1.6601191691556136    
-6.666666666666662    	-13.623188405797103    	0.4395528639808265    	1.5897313979022716    
-6.0869565217391255    	-13.623188405797103    	0.40794006219005063    	1.5211515723769862    
-5.507246376811589    	-13.623188405797103    	0.3747891754974237    	1.4543943004711688    
-4.927536231884053    	-13.623188405797103    	0.34013608165443776    	1.3894954599363114    
-4.347826086956517    	-13.623188405797103    	0.30404017379319626    	1.3265144439045176    
-3.768115942028981    	-13.623188405797103    	0.26658605453839485    	1.2655358550004827    
-3.188405797101445    	-13.623188405797103    	0.22788446737788612    	1.2066704367120598    
-2.6086956521739086    	-13.623188405797103    	0.18807227078785746    	1.1500550475154359    
-2.0289855072463725    	-13.623188405797103    	0.147311303088781    	1.0958515257310832    
-1.4492753623188364    	-13.623188405797103    	0.10578605459352228    	1.0442443616718673    
-0.8695652173913001    	-13.623188405797103    	6.37001542253375500e-2	0.9954371842610447    
-0.28985507246376385    	-13.623188405797103    	2.127178149057553600e-2	0.9496481730049636    
0.2898550724637724    	-13.623188405797103    	-2.127178149057616400e-2	0.9071046100238119    
0.8695652173913087    	-13.623188405797103    	-6.37001542253381700e-2	0.8680368758103689    
1.4492753623188448    	-13.623188405797103    	-0.10578605459352287    	0.8326722524848224    
2.028985507246381    	-13.623188405797103    	-0.1473113030887816    	0.8012289195535208    
2.608695652173917    	-13.623188405797103    	-0.18807227078785804    	0.7739105059397207    
3.188405797101453    	-13.623188405797103    	-0.2278844673778867    	0.7509015019562874    
3.7681159420289894    	-13.623188405797103    	-0.26658605453839535    	0.732363745923693    
4.347826086956526    	-13.623188405797103    	-0.30404017379319687    	0.7184340963181248    
4.927536231884062    	-13.623188405797103    	-0.3401360816544383    	0.7092232966274357    
5.507246376811598    	-13.623188405797103    	-0.3747891754974242    	0.7048159494763213    
6.086956521739134    	-13.623188405797103    	-0.40794006219005113    	0.7052714479968849    
6.6666666666666705    	-13.623188405797103    	-0.439552863980827    	0.7106256699406186    
7.246376811594207    	-13.623188405797103    	-0.4696129729783405    	0.7208932231989338    
7.826086956521743    	-13.623188405797103    	-0.49812446056831405    	0.736070036386108    
8.405797101449279    	-13.623188405797103    	-0.5251073270466076    	0.7561361092062813    
8.985507246376816    	-13.623188405797103    	-0.5505947458271757    	0.7810582682454988    
9.565217391304353    	-13.623188405797103    	-0.5746304214759499    	0.8107928089378293    
10.14492753623189    	-13.623188405797103    	-0.5972661459981672    	0.8452879392780364    
10.724637681159427    	-13.623188405797103    	-0.6185596063312608    	0.8844859723286855    
11.304347826086964    	-13.623188405797103    	-0.6385724695973153    	0.9283252409676933    
11.884057971014501    	-13.623188405797103    	-0.6573687519897377    	0.9767417290016519    
12.463768115942038    	-13.623188405797103    	-0.6750134620711864    	1.0296704278679036    
13.043478260869575    	-13.623188405797103    	-0.6915714991260132    	1.087046438282096    
13.623188405797112    	-13.623188405797103    	-0.7071067811865478    	1.1488058422118996    
14.20289855072465    	-13.623188405797103    	-0.7216815745263602    	1.2148863733837447    
14.782608695652186    	-13.623188405797103    	-0.7353559959288025    	1.2852279150142791    
15.362318840579723    	-13.623188405797103    	-0.7481876601566494    	1.3597728523407273    
15.94202898550726    	-13.623188405797103    	-0.7602314471705969    	1.4384663054023943    
16.521739130434796    	-13.623188405797103    	-0.7715393663129655    	1.5212562648569592    
17.10144927536233    	-13.623188405797103    	-0.7821604975557968    	1.6080936507323802    
17.681159420289866    	-13.623188405797103    	-0.7921409927817107    	1.6989323111460377    
18.2608695652174    	-13.623188405797103    	-0.801524122775721    	1.793728975312918    
18.840579710144937    	-13.623188405797103    	-0.8103503580728046    	1.8924431726980442    
19.420289855072472    	-13.623188405797103    	-0.8186574739897751    	1.9950371279846024    
20.    	-13.623188405797103    	-0.8264806720615118    	2.1014756396377114    

-20.    	-13.043478260869566    	0.8376105968386142    	3.688272222547499    
-19.420289855072465    	-13.043478260869566    	0.8301392065438942    	3.5665391225279315    
-18.84057971014493    	-13.043478260869566    	0.8221921916437787    	3.4476910364242874    
-18.260869565217394    	-13.043478260869566    	0.8137334712067349    	3.3316918833050346    
-17.68115942028986    	-13.043478260869566    	0.8047241302840801    	3.218502748221489    
-17.101449275362324    	-13.043478260869566    	0.7951222528777768    	3.108081715175614    
-16.52173913043479    	-13.043478260869566    	0.7848827655334264    	3.000383710713012    
-15.942028985507251    	-13.043478260869566    	0.7739572992033212    	2.8953603657859732    
-15.362318840579714    	-13.043478260869566    	0.7622940791690037    	2.7929599056760406    
-14.782608695652177    	-13.043478260869566    	0.7498378553650925    	2.693127080317834    
-14.20289855072464    	-13.043478260869566    	0.7365298884279394    	2.595803150347705    
-13.623188405797103    	-13.043478260869566    	0.7223080101982802    	2.5009259476063885    
-13.043478260869566    	-13.043478260869566    	0.7071067811865476    	2.408430032604317    
-12.46376811594203    	-13.043478260869566    	0.6908577715463126    	2.3182469754950628    
-11.884057971014492    	-13.043478260869566    	0.6734899961837034    	2.2303057911847537    
-11.304347826086955    	-13.043478260869566    	0.6549305384178419    	2.1445335629925113    
-10.724637681159418    	-13.043478260869566    	0.6351053995925654    	2.0608562922621725    
-10.144927536231881    	-13.043478260869566    	0.6139406135149204    	1.9792000128007845    
-9.565217391304344    	-13.043478260869566    	0.5913636636275172    	1.8994922080509575    
-8.985507246376807    	-13.043478260869566    	0.5673052362514959    	1.8216635643338313    
-8.40579710144927    	-13.043478260869566    	0.5417013337270075    	1.745650083989557    
-7.826086956521734    	-13.043478260869566    	0.5144957554275262    	1.6713955663916091    
-7.246376811594198    	-13.043478260869566    	0.48564293117863183    	1.5988544413655672    
-6.666666666666662    	-13.043478260869566    	0.45511105978910754    	1.5279949077202142    
-6.0869565217391255    	-13.043478260869566    	0.4228854653311236    	1.4588022895277208    
-5.507246376811589    	-13.043478260869566    	0.38897203704036254    	1.3912824760237692    
-4.927536231884053    	-13.043478260869566    	0.35340056871857667    	1.3254652610101119    
-4.347826086956517    	-13.043478260869566    	0.3162277660168376    	1.2614073501378207    
-3.768115942028981    	-13.043478260869566    	0.27753965282077414    	1.1991947672925238    
-3.188405797101445    	-13.043478260869566    	0.2374530904769897    	1.138944373820825    
-2.6086956521739086    	-13.043478260869566    	0.1961161351381837    	1.0808042258754238    
-2.0289855072463725    	-13.043478260869566    	0.15370700628187026    	1.0249525429338342    
-1.4492753623188364    	-13.043478260869566    	0.11043152607484621    	0.9715951471628529    
-0.8695652173913001    	-13.043478260869566    	6.6519010523773600e-2	0.9209613545691424    
-0.28985507246376385    	-13.043478260869566    	2.22167372851465570e-2	0.8732984428091963    
0.2898550724637724    	-13.043478260869566    	-2.221673728514721400e-2	0.8288649682389025    
0.8695652173913087    	-13.043478260869566    	-6.65190105237742500e-2	0.7879233335215945    
1.4492753623188448    	-13.043478260869566    	-0.11043152607484687    	0.7507320950131601    
2.028985507246381    	-13.043478260869566    	-0.1537070062818709    	0.7175385303700932    
2.608695652173917    	-13.043478260869566    	-0.19611613513818432    	0.6885719555990559    
3.188405797101453    	-13.043478260869566    	-0.23745309047699031    	0.6640381928668453    
3.7681159420289894    	-13.043478260869566    	-0.2775396528207747    	0.6441154616509752    
4.347826086956526    	-13.043478260869566    	-0.31622776601683816    	0.6289518181041451    
4.927536231884062    	-13.043478260869566    	-0.3534005687185772    	0.6186641235729584    
5.507246376811598    	-13.043478260869566    	-0.3889720370403631    	0.6133384019430441    
6.086956521739134    	-13.043478260869566    	-0.4228854653311241    	0.6130313588654737    
6.6666666666666705    	-13.043478260869566    	-0.45511105978910804    	0.6177727881419993    
7.246376811594207    	-13.043478260869566    	-0.4856429311786322    	0.6275685790083038    
7.826086956521743    	-13.043478260869566    	-0.5144957554275267    	0.6424040555365569    
8.405797101449279    	-13.043478260869566    	-0.5417013337270078    	0.6622474165355425    
8.985507246376816    	-13.043478260869566    	-0.5673052362514962    	0.6870530918308398    
9.565217391304353    	-13.043478260869566    	-0.5913636636275176    	0.7167648807959236    
10.14492753623189    	-13.043478260869566    	-0.6139406135149207    	0.7513187857709444    
10.724637681159427    	-13.043478260869566    	-0.6351053995925656    	0.7906454930770425    
11.304347826086964    	-13.043478260869566    	-0.6549305384178421    	0.834672486156828    
11.884057971014501    	-13.043478260869566    	-0.6734899961837039    	0.8833257988173474    
12.463768115942038    	-13.043478260869566    	-0.6908577715463128    	0.9365314324024389    
13.043478260869575    	-13.043478260869566    	-0.7071067811865478    	0.994216470231223    
13.623188405797112    	-13.043478260869566    	-0.7223080101982805    	1.0563099272098286    
14.20289855072465    	-13.043478260869566    	-0.7365298884279396    	1.1227433734918268    
14.782608695652186    	-13.043478260869566    	-0.7498378553650927    	1.1934513695876503    
15.362318840579723    	-13.043478260869566    	-0.7622940791690039    	1.2683717473380347    
15.94202898550726    	-13.043478260869566    	-0.7739572992033213    	1.3474457673793316    
16.521739130434796    	-13.043478260869566    	-0.7848827655334264    	1.4306181796461597    
17.10144927536233    	-13.043478260869566    	-0.7951222528777769    	1.5178372094200618    
17.681159420289866    	-13.043478260869566    	-0.8047241302840801    	1.6090544876533297    
18.2608695652174    	-13.043478260869566    	-0.8137334712067351    	1.7042249408915655    
18.840579710144937    	-13.043478260869566    	-0.8221921916437787    	1.8033066531367317    
19.420289855072472    	-13.043478260869566    	-0.8301392065438944    	1.9062607094401445    
20.    	-13.043478260869566    	-0.8376105968386142    	2.0130510288702705    

-20.    	-12.46376811594203    	0.8486885852152928    	3.6254161634551583    
-19.420289855072465    	-12.46376811594203    	0.8415863546305931    	3.504052223145611    
-18.84057971014493    	-12.46376811594203    	0.8340190351965205    	3.38558383250801    
-18.260869565217394    	-12.46376811594203    	0.8259498735015933    	3.2699742381308736    
-17.68115942028986    	-12.46376811594203    	0.8173390287825946    	3.1571835992509842    
-17.101449275362324    	-12.46376811594203    	0.8081433565915159    	3.047168771420335    
-16.52173913043479    	-12.46376811594203    	0.7983161958327257    	2.939883093543292    
-15.942028985507251    	-12.46376811594203    	0.7878071663224361    	2.8352761854360686    
-15.362318840579714    	-12.46376811594203    	0.7765619863716896    	2.7332937654097074    
-14.782608695652177    	-12.46376811594203    	0.7645223227757787    	2.6338775002595014    
-14.20289855072464    	-12.46376811594203    	0.7516256890704232    	2.536964903521169    
-13.623188405797103    	-12.46376811594203    	0.7378054120312966    	2.4424893019703853    
-13.043478260869566    	-12.46376811594203    	0.7229906911531179    	2.3503798951018684    
-12.46376811594203    	-12.46376811594203    	0.7071067811865475    	2.260561937666279    
-11.884057971014492    	-12.46376811594203    	0.6900753335728395    	2.1729570811048706    
-11.304347826086955    	-12.46376811594203    	0.6718149384858156    	2.0874839155914655    
-10.724637681159418    	-12.46376811594203    	0.6522419146504224    	2.0040587598510102    
-10.144927536231881    	-12.46376811594203    	0.6312713983695756    	1.9225967501864205    
-9.565217391304344    	-12.46376811594203    	0.6088187851390503    	1.8430132820934713    
-8.985507246376807    	-12.46376811594203    	0.5848015753760222    	1.7652258559893381    
-8.40579710144927    	-12.46376811594203    	0.5591416682777816    	1.689156371071312    
-7.826086956521734    	-12.46376811594203    	0.5317681325356473    	1.6147338960307112    
-7.246376811594198    	-12.46376811594203    	0.5026204573745304    	1.5418979200924463    
-6.666666666666662    	-12.46376811594203    	0.47165225033716035    	1.4706020507992479    
-6.0869565217391255    	-12.46376811594203    	0.43883529850500125    	1.4008180752325794    
-5.507246376811589    	-12.46376811594203    	0.40416384832094093    	1.3325402398353285    
-4.927536231884053    	-12.46376811594203    	0.36765888937108887    	1.265789534193605    
-4.347826086956517    	-12.46376811594203    	0.3293721563182938    	1.2006176929702577    
-3.768115942028981    	-12.46376811594203    	0.2893895012763234    	1.1371105682790539    
-3.188405797101445    	-12.46376811594203    	0.2478332499826328    	1.075390485857449    
-2.6086956521739086    	-12.46376811594203    	0.20486315412269313    	1.015617197390914    
-2.0289855072463725    	-12.46376811594203    	0.1606756020817107    	0.9579870912646554    
-1.4492753623188364    	-12.46376811594203    	0.11550085817456404    	0.9027304317935515    
-0.8695652173913001    	-12.46376811594203    	6.95982628490383400e-2	0.8501065594253878    
-0.28985507246376385    	-12.46376811594203    	2.324952774876351500e-2	0.800397185803794    
0.2898550724637724    	-12.46376811594203    	-2.3249527748764195e-2	0.7538981303062663    
0.8695652173913087    	-12.46376811594203    	-6.95982628490390200e-2	0.7109100337273104    
1.4492753623188448    	-12.46376811594203    	-0.1155008581745647    	0.671728715444423    
2.028985507246381    	-12.46376811594203    	-0.16067560208171136    	0.6366358871012334    
2.608695652173917    	-12.46376811594203    	-0.20486315412269374    	0.6058908891455274    
3.188405797101453    	-12.46376811594203    	-0.2478332499826334    	0.579723985892183    
3.7681159420289894    	-12.46376811594203    	-0.28938950127632396    	0.5583315657264067    
4.347826086956526    	-12.46376811594203    	-0.3293721563182944    	0.5418733803336696    
4.927536231884062    	-12.46376811594203    	-0.3676588893710895    	0.530471755451427    
5.507246376811598    	-12.46376811594203    	-0.40416384832094143    	0.5242125431934466    
6.086956521739134    	-12.46376811594203    	-0.43883529850500175    	0.5231474782225769    
6.6666666666666705    	-12.46376811594203    	-0.47165225033716085    	0.5272975501249272    
7.246376811594207    	-12.46376811594203    	-0.5026204573745308    	0.5366570053433861    
7.826086956521743    	-12.46376811594203    	-0.5317681325356477    	0.5511976309594168    
8.405797101449279    	-12.46376811594203    	-0.559141668277782    	0.570873034515749    
8.985507246376816    	-12.46376811594203    	-0.5848015753760226    	0.5956227052372943    
9.565217391304353    	-12.46376811594203    	-0.6088187851390506    	0.6253757118153712    
10.14492753623189    	-12.46376811594203    	-0.6312713983695759    	0.6600539534472698    
10.724637681159427    	-12.46376811594203    	-0.6522419146504227    	0.6995749305501663    
11.304347826086964    	-12.46376811594203    	-0.6718149384858159    	0.7438540386198351    
11.884057971014501    	-12.46376811594203    	-0.6900753335728398    	0.7928064139591924    
12.463768115942038    	-12.46376811594203    	-0.7071067811865478    	0.8463483752931845    
13.043478260869575    	-12.46376811594203    	-0.722990691153118    	0.9043985127956337    
13.623188405797112    	-12.46376811594203    	-0.7378054120312968    	0.9668784779077934    
14.20289855072465    	-12.46376811594203    	-0.7516256890704233    	1.0337135253803242    
14.782608695652186    	-12.46376811594203    	-0.764522322775779    	1.104832854707945    
15.362318840579723    	-12.46376811594203    	-0.7765619863716897    	1.1801697926663297    
15.94202898550726    	-12.46376811594203    	-0.7878071663224363    	1.2596618527911976    
16.521739130434796    	-12.46376811594203    	-0.798316195832726    	1.3432507018778415    
17.10144927536233    	-12.46376811594203    	-0.8081433565915159    	1.4308820582373036    
17.681159420289866    	-12.46376811594203    	-0.8173390287825946    	1.5225055416857964    
18.2608695652174    	-12.46376811594203    	-0.8259498735015935    	1.618074491127688    
18.840579710144937    	-12.46376811594203    	-0.8340190351965208    	1.7175457621149701    
19.420289855072472    	-12.46376811594203    	-0.8415863546305932    	1.8208795138844263    
20.    	-12.46376811594203    	-0.8486885852152928    	1.9280389930245727    

-20.    	-11.884057971014492    	0.8596837754248103    	3.565837944716976    
-19.420289855072465    	-11.884057971014492    	0.8529669830832528    	3.444859442650571    
-18.84057971014493    	-11.884057971014492    	0.8457979638974976    	3.326789352261287    
-18.260869565217394    	-11.884057971014492    	0.8381395325995515    	3.2115904882811317    
-17.68115942028986    	-11.884057971014492    	0.8299511768424958    	3.099222338363185    
-17.101449275362324    	-11.884057971014492    	0.8211887887287699    	2.9896407946098877    
-16.52173913043479    	-11.884057971014492    	0.8118043909516363    	2.882797879714502    
-15.942028985507251    	-11.884057971014492    	0.8017458637805672    	2.7786414739464997    
-15.362318840579714    	-11.884057971014492    	0.7909566815953681    	2.677115051685686    
-14.782608695652177    	-11.884057971014492    	0.7793756708062842    	2.5781574393423066    
-14.20289855072464    	-11.884057971014492    	0.7669368049026959    	2.481702610405742    
-13.623188405797103    	-11.884057971014492    	0.7535690571589675    	2.387679538150356    
-13.043478260869566    	-11.884057971014492    	0.7391963372747966    	2.296012132275847    
-12.46376811594203    	-11.884057971014492    	0.7237375449666364    	2.206619292498668    
-11.884057971014492    	-11.884057971014492    	0.7071067811865476    	2.1194151197708786    
-11.304347826086955    	-11.884057971014492    	0.689213765997513    	2.034309334155463    
-10.724637681159418    	-11.884057971014492    	0.669964520714637    	1.951207956967525    
-10.144927536231881    	-11.884057971014492    	0.6492623799284575    	1.8700143227976023    
-9.565217391304344    	-11.884057971014492    	0.6270094052116176    	1.7906304932183383    
-8.985507246376807    	-11.884057971014492    	0.6031082748717459    	1.712959146537362    
-8.40579710144927    	-11.884057971014492    	0.5774647206268069    	1.636906014472637    
-7.826086956521734    	-11.884057971014492    	0.5499905695155294    	1.562382924062893    
-7.246376811594198    	-11.884057971014492    	0.5206074242646558    	1.4893114780348717    
-6.666666666666662    	-11.884057971014492    	0.4892509742832443    	1.4176273657976317    
-6.0869565217391255    	-11.884057971014492    	0.4558758698056575    	1.3472852375855353    
-5.507246376811589    	-11.884057971014492    	0.42046101278394693    	1.2782639953506343    
-4.927536231884053    	-11.884057971014492    	0.38301502270043264    	1.2105722585752487    
-4.347826086956517    	-11.884057971014492    	0.34358153126353175    	1.1442536589677954    
-3.768115942028981    	-11.884057971014492    	0.30224386073392984    	1.07939151878896    
-3.188405797101445    	-11.884057971014492    	0.2591285660873497    	1.0161123930144658    
-2.6086956521739086    	-11.884057971014492    	0.2144072948426083    	0.954587929163129    
-2.0289855072463725    	-11.884057971014492    	0.1682964628920204    	0.8950345431272649    
-1.4492753623188364    	-11.884057971014492    	0.12105437531103941    	0.8377105399823268    
-0.8695652173913001    	-11.884057971014492    	7.29756383115776300e-2	0.782910525940227    
-0.28985507246376385    	-11.884057971014492    	2.438299245470817700e-2	0.7309572415620387    
0.2898550724637724    	-11.884057971014492    	-2.438299245470889600e-2	0.6821912566526216    
0.8695652173913087    	-11.884057971014492    	-7.29756383115783600e-2	0.636959249317071    
1.4492753623188448    	-11.884057971014492    	-0.12105437531104012    	0.5956017893602474    
2.028985507246381    	-11.884057971014492    	-0.16829646289202108    	0.5584416173432237    
2.608695652173917    	-11.884057971014492    	-0.21440729484260895    	0.525773339477912    
3.188405797101453    	-11.884057971014492    	-0.25912856608735035    	0.49785526083976595    
3.7681159420289894    	-11.884057971014492    	-0.3022438607339304    	0.4749037973211002    
4.347826086956526    	-11.884057971014492    	-0.3435815312635324    	0.4570905964407316    
4.927536231884062    	-11.884057971014492    	-0.3830150227004333    	0.44454221317438314    
5.507246376811598    	-11.884057971014492    	-0.4204610127839475    	0.43734196978274037    
6.086956521739134    	-11.884057971014492    	-0.45587586980565803    	0.4355334979742203    
6.6666666666666705    	-11.884057971014492    	-0.4892509742832448    	0.4391254172311432    
7.246376811594207    	-11.884057971014492    	-0.5206074242646563    	0.4480966295055603    
7.826086956521743    	-11.884057971014492    	-0.5499905695155298    	0.4624017850318345    
8.405797101449279    	-11.884057971014492    	-0.5774647206268072    	0.4819765732190239    
8.985507246376816    	-11.884057971014492    	-0.6031082748717463    	0.5067425967938705    
9.565217391304353    	-11.884057971014492    	-0.627009405211618    	0.5366116827951037    
10.14492753623189    	-11.884057971014492    	-0.6492623799284577    	0.5714895629406881    
10.724637681159427    	-11.884057971014492    	-0.6699645207146374    	0.6112789155382514    
11.304347826086964    	-11.884057971014492    	-0.6892137659975134    	0.6558818021604377    
11.884057971014501    	-11.884057971014492    	-0.7071067811865478    	0.705201557397784    
12.463768115942038    	-11.884057971014492    	-0.7237375449666367    	0.7591442025653957    
13.043478260869575    	-11.884057971014492    	-0.7391963372747969    	0.8176194577262548    
13.623188405797112    	-11.884057971014492    	-0.7535690571589677    	0.8805414238324221    
14.20289855072465    	-11.884057971014492    	-0.7669368049026961    	0.9478290006003511    
14.782608695652186    	-11.884057971014492    	-0.7793756708062843    	1.0194060977297394    
15.362318840579723    	-11.884057971014492    	-0.7909566815953682    	1.0952016884949507    
15.94202898550726    	-11.884057971014492    	-0.8017458637805676    	1.1751497463853662    
16.521739130434796    	-11.884057971014492    	-0.8118043909516365    	1.2591890978112303    
17.10144927536233    	-11.884057971014492    	-0.82118878872877    	1.3472632171523493    
17.681159420289866    	-11.884057971014492    	-0.829951176842496    	1.4393199846781948    
18.2608695652174    	-11.884057971014492    	-0.8381395325995518    	1.5353114230820293    
18.840579710144937    	-11.884057971014492    	-0.8457979638974977    	1.6351934244662931    
19.420289855072472    	-11.884057971014492    	-0.8529669830832528    	1.7389254764840665    
20.    	-11.884057971014492    	-0.8596837754248103    	1.8464703938673555    

-20.    	-11.304347826086955    	0.8705628387201342    	3.5095042375859187    
-19.420289855072465    	-11.304347826086955    	0.8642463751760788    	3.388926064317016    
-18.84057971014493    	-11.304347826086955    	0.8574929257125442    	3.2712715436499527    
-18.260869565217394    	-11.304347826086955    	0.8502651466878618    	3.156503331943061    
-17.68115942028986    	-11.304347826086955    	0.842522148762896    	3.0445805398572046    
-17.101449275362324    	-11.304347826086955    	0.8342191746462443    	2.9354584101009813    
-16.52173913043479    	-11.304347826086955    	0.8253072612498319    	2.829087979586317    
-15.942028985507251    	-11.304347826086955    	0.8157328910752897    	2.725415730814841    
-15.362318840579714    	-11.304347826086955    	0.8054376401359736    	2.6243832397999105    
-14.782608695652177    	-11.304347826086955    	0.7943578329771962    	2.5259268310868372    
-14.20289855072464    	-11.304347826086955    	0.78242421956217    	2.4299772546388345    
-13.623188405797103    	-11.304347826086955    	0.7695616941300978    	2.3364594046951055    
-13.043478260869566    	-11.304347826086955    	0.7556890827898176    	2.2452921073644867    
-12.46376811594203    	-11.304347826086955    	0.7407190347407712    	2.1563880118464214    
-11.884057971014492    	-11.304347826086955    	0.7245580616896933    	2.069653629847643    
-11.304347826086955    	-11.304347826086955    	0.7071067811865475    	1.9849895789181162    
-10.724637681159418    	-11.304347826086955    	0.6882604319190002    	1.902291097745507    
-10.144927536231881    	-11.304347826086955    	0.6679097417772564    	1.82144891422002    
-9.565217391304344    	-11.304347826086955    	0.6459422414661736    	1.7423505590465136    
-8.985507246376807    	-11.304347826086955    	0.6222441255753676    	1.6648822268146026    
-8.40579710144927    	-11.304347826086955    	0.5967027663445605    	1.5889312897640098    
-7.826086956521734    	-11.304347826086955    	0.5692099788303081    	1.5143895629512905    
-7.246376811594198    	-11.304347826086955    	0.5396661147204318    	1.4411573980642665    
-6.666666666666662    	-11.304347826086955    	0.5079850199442938    	1.3691486410323002    
-6.0869565217391255    	-11.304347826086955    	0.47409982303501724    	1.298296420388514    
-5.507246376811589    	-11.304347826086955    	0.4379694232796951    	1.2285596354200012    
-4.927536231884053    	-11.304347826086955    	0.39958542051392787    	1.1599298859623628    
-4.347826086956517    	-11.304347826086955    	0.35897907930886874    	1.0924384365867512    
-3.768115942028981    	-11.304347826086955    	0.3162277660168376    	1.0261626536454869    
-3.188405797101445    	-11.304347826086955    	0.27146016502180587    	0.9612312215225407    
-2.6086956521739086    	-11.304347826086955    	0.22485950669875807    	0.8978273705928977    
-2.0289855072463725    	-11.304347826086955    	0.17666406279377372    	0.8361893726026373    
-1.4492753623188364    	-11.304347826086955    	0.1271643159853651    	0.7766077102302715    
-0.8695652173913001    	-11.304347826086955    	7.66964988847366900e-2	0.719418616087005    
-0.28985507246376385    	-11.304347826086955    	2.56326007925504300e-2	0.6649940794734996    
0.2898550724637724    	-11.304347826086955    	-2.56326007925511800e-2	0.6137288778883981    
0.8695652173913087    	-11.304347826086955    	-7.66964988847374200e-2	0.566025618317531    
1.4492753623188448    	-11.304347826086955    	-0.12716431598536582    	0.5222790782595407    
2.028985507246381    	-11.304347826086955    	-0.17666406279377445    	0.48286124701508926    
2.608695652173917    	-11.304347826086955    	-0.22485950669875882    	0.44810835719538106    
3.188405797101453    	-11.304347826086955    	-0.2714601650218066    	0.4183108914789285    
3.7681159420289894    	-11.304347826086955    	-0.3162277660168383    	0.39370712161181115    
4.347826086956526    	-11.304347826086955    	-0.35897907930886935    	0.37448027796901356    
4.927536231884062    	-11.304347826086955    	-0.3995854205139285    	0.3607590449345069    
5.507246376811598    	-11.304347826086955    	-0.4379694232796957    	0.3526207888606111    
6.086956521739134    	-11.304347826086955    	-0.47409982303501774    	0.3500967743184795    
6.6666666666666705    	-11.304347826086955    	-0.5079850199442943    	0.3531786011437126    
7.246376811594207    	-11.304347826086955    	-0.5396661147204322    	0.3618251686234033    
7.826086956521743    	-11.304347826086955    	-0.5692099788303085    	0.3759696052906746    
8.405797101449279    	-11.304347826086955    	-0.596702766344561    	0.3955257570748889    
8.985507246376816    	-11.304347826086955    	-0.6222441255753679    	0.42039397566386794    
9.565217391304353    	-11.304347826086955    	-0.6459422414661741    	0.45046607611416667    
10.14492753623189    	-11.304347826086955    	-0.6679097417772567    	0.4856294306655079    
10.724637681159427    	-11.304347826086955    	-0.6882604319190005    	0.5257702339075071    
11.304347826086964    	-11.304347826086955    	-0.7071067811865478    	0.5707760165450219    
11.884057971014501    	-11.304347826086955    	-0.7245580616896935    	0.6205375064682576    
12.463768115942038    	-11.304347826086955    	-0.7407190347407714    	0.6749499423648798    
13.043478260869575    	-11.304347826086955    	-0.7556890827898178    	0.7339139417848525    
13.623188405797112    	-11.304347826086955    	-0.769561694130098    	0.7973360164349106    
14.20289855072465    	-11.304347826086955    	-0.7824242195621702    	0.8651288155144958    
14.782608695652186    	-11.304347826086955    	-0.7943578329771964    	0.9372111651324463    
15.362318840579723    	-11.304347826086955    	-0.8054376401359737    	1.0135079595279644    
15.94202898550726    	-11.304347826086955    	-0.8157328910752898    	1.093949948664263    
16.521739130434796    	-11.304347826086955    	-0.8253072612498321    	1.1784734570866537    
17.10144927536233    	-11.304347826086955    	-0.8342191746462445    	1.2670200608084938    
17.681159420289866    	-11.304347826086955    	-0.8425221487628961    	1.359536242331414    
18.2608695652174    	-11.304347826086955    	-0.8502651466878619    	1.4559730385673382    
18.840579710144937    	-11.304347826086955    	-0.8574929257125442    	1.5562856922248658    
19.420289855072472    	-11.304347826086955    	-0.864246375176079    	1.6604333139648593    
20.    	-11.304347826086955    	-0.8705628387201342    	1.76837856014565    

-20.    	-10.724637681159418    	0.8812900228668017    	3.4563792898275243    
-19.420289855072465    	-10.724637681159418    	0.875387052861874    	3.336214610097749    
-18.84057971014493    	-10.724637681159418    	0.869064731380397    	3.2189912174127433    
-18.260869565217394    	-10.724637681159418    	0.8622858604940378    	3.1046719138441747    
-17.68115942028986    	-10.724637681159418    	0.8550095071795326    	2.993215766368779    
-17.101449275362324    	-10.724637681159418    	0.8471906271689311    	2.8845777307186067    
-16.52173913043479    	-10.724637681159418    	0.8387796617218056    	2.778708248153228    
-15.942028985507251    	-10.724637681159418    	0.8297221102000094    	2.6755528180344985    
-15.362318840579714    	-10.724637681159418    	0.8199580836698829    	2.5750515514287575    
-14.782608695652177    	-10.724637681159418    	0.8094218479629134    	2.4771387141674928    
-14.20289855072464    	-10.724637681159418    	0.798041368930959    	2.381742272102562    
-13.623188405797103    	-10.724637681159418    	0.7857378783126825    	2.288783456972628    
-13.043478260869566    	-10.724637681159418    	0.7724254859909582    	2.1981763786605653    
-12.46376811594203    	-10.724637681159418    	0.7580108737829235    	2.1098277189835115    
-11.884057971014492    	-10.724637681159418    	0.7423931175486519    	2.02363655380154    
-11.304347826086955    	-10.724637681159418    	0.7254636985092164    	1.9394943643357232    
-10.724637681159418    	-10.724637681159418    	0.7071067811865476    	1.8572853151079922    
-10.144927536231881    	-10.724637681159418    	0.6871998538760825    	1.7768868944137841    
-9.565217391304344    	-10.724637681159418    	0.6656148469584017    	1.6981710326336792    
-8.985507246376807    	-10.724637681159418    	0.6422198626104072    	1.6210058319445801    
-8.40579710144927    	-10.724637681159418    	0.6168816632266996    	1.5452580547410868    
-7.826086956521734    	-10.724637681159418    	0.5894690700594226    	1.470796522275343    
-7.246376811594198    	-10.724637681159418    	0.5598574112779864    	1.3974965627167593    
-6.666666666666662    	-10.724637681159418    	0.5279341211256217    	1.325245610308566    
-6.0869565217391255    	-10.724637681159418    	0.4936055194583816    	1.253949984906816    
-5.507246376811589    	-10.724637681159418    	0.4568046849926275    	1.1835427652278718    
-4.927536231884053    	-10.724637681159418    	0.41750017155071106    	1.1139925050940838    
-4.347826086956517    	-10.724637681159418    	0.3757051087392179    	1.0453123341120383    
-3.768115942028981    	-10.724637681159418    	0.33148599501255954    	0.9775687507361466    
-3.188405797101445    	-10.724637681159418    	0.2849702680829616    	0.9108891926786344    
-2.6086956521739086    	-10.724637681159418    	0.23635157914750024    	0.8454673111365779    
-2.0289855072463725    	-10.724637681159418    	0.1858916681048503    	0.7815648460086517    
-1.4492753623188364    	-10.724637681159418    	0.1339178960013947    	0.719509158341239    
-0.8695652173913001    	-10.724637681159418    	8.08158687660544200e-2	0.6596858540632606    
-0.28985507246376385    	-10.724637681159418    	2.70171613479145700e-2	0.6025265081238017    
0.2898550724637724    	-10.724637681159418    	-2.701716134791536400e-2	0.548492185427972    
0.8695652173913087    	-10.724637681159418    	-8.0815868766055200e-2	0.49805411653115117    
1.4492753623188448    	-10.724637681159418    	-0.13391789600139548    	0.4516733663384489    
2.028985507246381    	-10.724637681159418    	-0.18589166810485105    	0.40978150979895056    
2.608695652173917    	-10.724637681159418    	-0.236351579147501    	0.3727641528415769    
3.188405797101453    	-10.724637681159418    	-0.2849702680829623    	0.34094865651271083    
3.7681159420289894    	-10.724637681159418    	-0.3314859950125602    	0.3145967607110272    
4.347826086956526    	-10.724637681159418    	-0.3757051087392186    	0.2939021166336022    
4.927536231884062    	-10.724637681159418    	-0.4175001715507116    	0.27899216199266164    
5.507246376811598    	-10.724637681159418    	-0.45680468499262805    	0.2699333952426167    
6.086956521739134    	-10.724637681159418    	-0.4936055194583822    	0.26673894599005304    
6.6666666666666705    	-10.724637681159418    	-0.5279341211256222    	0.2693773680573226    
7.246376811594207    	-10.724637681159418    	-0.5598574112779869    	0.2777817401607865    
7.826086956521743    	-10.724637681159418    	-0.5894690700594231    	0.29185838215649795    
8.405797101449279    	-10.724637681159418    	-0.6168816632266999    	0.31149472828768787    
8.985507246376816    	-10.724637681159418    	-0.6422198626104076    	0.33656610672376597    
9.565217391304353    	-10.724637681159418    	-0.6656148469584019    	0.3669413387168766    
10.14492753623189    	-10.724637681159418    	-0.6871998538760828    	0.40248718666161976    
10.724637681159427    	-10.724637681159418    	-0.7071067811865478    	0.44307175273489785    
11.304347826086964    	-10.724637681159418    	-0.7254636985092168    	0.4885669673172909    
11.884057971014501    	-10.724637681159418    	-0.7423931175486523    	0.5388503187042365    
12.463768115942038    	-10.724637681159418    	-0.7580108737829238    	0.5938059714176652    
13.043478260869575    	-10.724637681159418    	-0.7724254859909584    	0.6533254066786497    
13.623188405797112    	-10.724637681159418    	-0.7857378783126828    	0.717307700347264    
14.20289855072465    	-10.724637681159418    	-0.7980413689309592    	0.7856595342406446    
14.782608695652186    	-10.724637681159418    	-0.8094218479629137    	0.8582950182416668    
15.362318840579723    	-10.724637681159418    	-0.819958083669883    	0.9351353840889929    
15.94202898550726    	-10.724637681159418    	-0.8297221102000096    	1.0161085976344808    
16.521739130434796    	-10.724637681159418    	-0.8387796617218057    	1.101148924709618    
17.10144927536233    	-10.724637681159418    	-0.8471906271689311    	1.190196476380745    
17.681159420289866    	-10.724637681159418    	-0.8550095071795327    	1.283196752009715    
18.2608695652174    	-10.724637681159418    	-0.862285860494038    	1.3801001928560999    
18.840579710144937    	-10.724637681159418    	-0.8690647313803971    	1.4808617546519507    
19.420289855072472    	-10.724637681159418    	-0.875387052861874    	1.5854405043740023    
20.    	-10.724637681159418    	-0.8812900228668017    	1.693799244093921    

-20.    	-10.144927536231881    	0.8918272423909418    	3.4064250159679212    
-19.420289855072465    	-10.144927536231881    	0.886348848204834    	3.2866849120569657    
-18.84057971014493    	-10.144927536231881    	0.8804710999221753    	3.1699060925707787    
-18.260869565217394    	-10.144927536231881    	0.8741572761215378    	3.056051836087932    
-17.68115942028986    	-10.144927536231881    	0.8673667685592817    	2.945081534364785    
-17.101449275362324    	-10.144927536231881    	0.8600546538736995    	2.836950264039632    
-16.52173913043479    	-10.144927536231881    	0.8521712257191478    	2.7316083187668276    
-15.942028985507251    	-10.144927536231881    	0.8436614877321077    	2.6290007021828536    
-15.362318840579714    	-10.144927536231881    	0.8344646097517325    	2.5290665841268645    
-14.782608695652177    	-10.144927536231881    	0.8245133526438033    	2.4317387254646396    
-14.20289855072464    	-10.144927536231881    	0.8137334712067351    	2.336942880994595    
-13.623188405797103    	-10.144927536231881    	0.8020431103403958    	2.244597195616598    
-13.043478260869566    	-10.144927536231881    	0.7893522173763264    	2.1546116166621907    
-12.46376811594203    	-10.144927536231881    	0.7755620037111931    	2.066887355528038    
-11.884057971014492    	-10.144927536231881    	0.7605645022019075    	1.9813164450710525    
-11.304347826086955    	-10.144927536231881    	0.7442422836946573    	1.8977814561374209    
-10.724637681159418    	-10.144927536231881    	0.7264684169547159    	1.8161554574924175    
-10.144927536231881    	-10.144927536231881    	0.7071067811865476    	1.7363023283405061    
-9.565217391304344    	-10.144927536231881    	0.6860128686890024    	1.6580775609805372    
-8.985507246376807    	-10.144927536231881    	0.6630352452962301    	1.58132972124666    
-8.40579710144927    	-10.144927536231881    	0.6380178647503228    	1.5059027628809671    
-7.826086956521734    	-10.144927536231881    	0.610803454291821    	1.4316394131239984    
-7.246376811594198    	-10.144927536231881    	0.5812381937190962    	1.358385851774126    
-6.666666666666662    	-10.144927536231881    	0.5491778866608371    	1.2859978824600384    
-6.0869565217391255    	-10.144927536231881    	0.5144957554275262    	1.2143487274922178    
-5.507246376811589    	-10.144927536231881    	0.4770918629042339    	1.1433384497557353    
-4.927536231884053    	-10.144927536231881    	0.43690396273691284    	1.0729048028965427    
-4.347826086956517    	-10.144927536231881    	0.3939192985791674    	1.003035030568245    
-3.768115942028981    	-10.144927536231881    	0.34818652960362684    	0.9337777919434709    
-3.188405797101445    	-10.144927536231881    	0.29982659674039425    	0.8652540279523241    
-2.6086956521739086    	-10.144927536231881    	0.24904103981061818    	0.7976652784159528    
-2.0289855072463725    	-10.144927536231881    	0.1961161351381837    	0.7312978196582421    
-1.4492753623188364    	-10.144927536231881    	0.14142135623730914    	0.6665211251934104    
-0.8695652173913001    	-10.144927536231881    	8.54011413464354000e-2	0.6037796332598986    
-0.28985507246376385    	-10.144927536231881    	2.855977389887658400e-2	0.5435776272910207    
0.2898550724637724    	-10.144927536231881    	-2.85597738988774200e-2	0.4864580794932668    
0.8695652173913087    	-10.144927536231881    	-8.54011413464362400e-2	0.4329773505670271    
1.4492753623188448    	-10.144927536231881    	-0.14142135623730995    	0.3836784127187914    
2.028985507246381    	-10.144927536231881    	-0.19611613513818446    	0.33906554938187417    
2.608695652173917    	-10.144927536231881    	-0.2490410398106189    	0.29958319879471595    
3.188405797101453    	-10.144927536231881    	-0.299826596740395    	0.26560083447153504    
3.7681159420289894    	-10.144927536231881    	-0.3481865296036275    	0.23740473273621698    
4.347826086956526    	-10.144927536231881    	-0.39391929857916813    	0.21519643340990963    
4.927536231884062    	-10.144927536231881    	-0.4369039627369135    	0.1990968774227167    
5.507246376811598    	-10.144927536231881    	-0.4770918629042345    	0.18915472394726712    
6.086956521739134    	-10.144927536231881    	-0.5144957554275269    	0.18535721663716542    
6.6666666666666705    	-10.144927536231881    	-0.5491778866608376    	0.1876421091383642    
7.246376811594207    	-10.144927536231881    	-0.5812381937190967    	0.19590946433593381    
7.826086956521743    	-10.144927536231881    	-0.6108034542918215    	0.2100325045403566    
8.405797101449279    	-10.144927536231881    	-0.6380178647503233    	0.22986703338032144    
8.985507246376816    	-10.144927536231881    	-0.6630352452962304    	0.2552592306542003    
9.565217391304353    	-10.144927536231881    	-0.6860128686890027    	0.2860518236025329    
10.14492753623189    	-10.144927536231881    	-0.7071067811865478    	0.32208876596741176    
10.724637681159427    	-10.144927536231881    	-0.7264684169547161    	0.3632186235829865    
11.304347826086964    	-10.144927536231881    	-0.7442422836946575    	0.4092968887481071    
11.884057971014501    	-10.144927536231881    	-0.7605645022019077    	0.46018744066723805    
12.463768115942038    	-10.144927536231881    	-0.7755620037111933    	0.5157633481056528    
13.043478260869575    	-10.144927536231881    	-0.7893522173763267    	0.5759071819095386    
13.623188405797112    	-10.144927536231881    	-0.802043110340396    	0.6405109749358078    
14.20289855072465    	-10.144927536231881    	-0.8137334712067353    	0.7094759385811257    
14.782608695652186    	-10.144927536231881    	-0.8245133526438035    	0.7827120201770339    
15.362318840579723    	-10.144927536231881    	-0.8344646097517326    	0.8601373646234004    
15.94202898550726    	-10.144927536231881    	-0.8436614877321078    	0.9416777267186398    
16.521739130434796    	-10.144927536231881    	-0.8521712257191479    	1.0272658673285329    
17.10144927536233    	-10.144927536231881    	-0.8600546538736995    	1.116840956292234    
17.681159420289866    	-10.144927536231881    	-0.867366768559282    	1.2103479972462226    
18.2608695652174    	-10.144927536231881    	-0.874157276121538    	1.3077372838448573    
18.840579710144937    	-10.144927536231881    	-0.8804710999221754    	1.4089638927264292    
19.420289855072472    	-10.144927536231881    	-0.8863488482048341    	1.513987215647299    
20.    	-10.144927536231881    	-0.8918272423909418    	1.6227705311860379    

-20.    	-9.565217391304344    	0.9021342216356466    	3.3596011403502017    
-19.420289855072465    	-9.565217391304344    	0.8970890336601903    	3.2402942426498984    
-18.84057971014493    	-9.565217391304344    	0.8916667692581813    	3.123970907044361    
-18.260869565217394    	-9.565217391304344    	0.8858315352801556    	3.0105952403841254    
-17.68115942028986    	-9.565217391304344    	0.8795434461109205    	2.900127357054    
-17.101449275362324    	-9.565217391304344    	0.8727581471231325    	2.792522902426641    
-16.52173913043479    	-9.565217391304344    	0.8654262854811264    	2.6877325236663823    
-15.942028985507251    	-9.565217391304344    	0.8574929257125443    	2.5857012853008667    
-15.362318840579714    	-9.565217391304344    	0.8488969089540918    	2.4863680284667993    
-14.782608695652177    	-9.565217391304344    	0.8395701571521512    	2.3896646751105637    
-14.20289855072464    	-9.565217391304344    	0.8294369271052776    	2.2955154820307135    
-13.623188405797103    	-9.565217391304344    	0.8184130245263528    	2.2038362549401316    
-13.043478260869566    	-9.565217391304344    	0.8064049958557058    	2.114533540279146    
-12.46376811594203    	-9.565217391304344    	0.7933093260902779    	2.027503823044699    
-11.884057971014492    	-9.565217391304344    	0.7790116852629192    	1.94263277326964    
-11.304347826086955    	-9.565217391304344    	0.7633862853691146    	1.8597946029494543    
-10.724637681159418    	-9.565217391304344    	0.7462954344685111    	1.7788516201437887    
-10.144927536231881    	-9.565217391304344    	0.7275894061853057    	1.6996540984768402    
-9.565217391304344    	-9.565217391304344    	0.7071067811865476    	1.6220406186156584    
-8.985507246376807    	-9.565217391304344    	0.6846754616640486    	1.5458390827520545    
-8.40579710144927    	-9.565217391304344    	0.6601146077286787    	1.470868650996899    
-7.826086956521734    	-9.565217391304344    	0.6332377902572626    	1.3969428942270161    
-7.246376811594198    	-9.565217391304344    	0.6038576879954622    	1.323874491188068    
-6.666666666666662    	-9.565217391304344    	0.5717926616881726    	1.2514818026249497    
-6.0869565217391255    	-9.565217391304344    	0.5368754921931592    	1.179597609395427    
-5.507246376811589    	-9.565217391304344    	0.4989644448669455    	1.108080176856023    
-4.927536231884053    	-9.565217391304344    	0.4579565896743103    	1.0368265749715162    
-4.347826086956517    	-9.565217391304344    	0.4138029443011837    	0.9657878214278371    
-3.768115942028981    	-9.565217391304344    	0.36652451838249034    	0.8949849258599105    
-3.188405797101445    	-9.565217391304344    	0.31622776601683766    	0.8245243423663436    
-2.6086956521739086    	-9.565217391304344    	0.26311740579210846    	0.7546107895350191    
-2.0289855072463725    	-9.565217391304344    	0.20750420835506295    	0.6855550380126973    
-1.4492753623188364    	-9.565217391304344    	0.14980537942799457    	0.617774293521672    
-0.8695652173913001    	-9.565217391304344    	9.05357460425181200e-2	0.5517833830935575    
-0.28985507246376385    	-9.565217391304344    	3.028912664076870400e-2	0.488176125170489    
0.2898550724637724    	-9.565217391304344    	-3.028912664076959000e-2	0.4275978718889507    
0.8695652173913087    	-9.565217391304344    	-9.05357460425190200e-2	0.37071189100852037    
1.4492753623188448    	-9.565217391304344    	-0.1498053794279954    	0.31816353466568204    
2.028985507246381    	-9.565217391304344    	-0.20750420835506375    	0.2705466213025709    
2.608695652173917    	-9.565217391304344    	-0.26311740579210924    	0.22837597795080167    
3.188405797101453    	-9.565217391304344    	-0.3162277660168384    	0.19206881033266782    
3.7681159420289894    	-9.565217391304344    	-0.366524518382491    	0.1619358890949295    
4.347826086956526    	-9.565217391304344    	-0.41380294430118447    	0.13818193282546942    
4.927536231884062    	-9.565217391304344    	-0.45795658967431097    	0.12091339562289538    
5.507246376811598    	-9.565217391304344    	-0.4989644448669462    	0.11015128712213157    
6.086956521739134    	-9.565217391304344    	-0.5368754921931597    	0.10584662500910869    
6.6666666666666705    	-9.565217391304344    	-0.571792661688173    	0.10789647924860479    
7.246376811594207    	-9.565217391304344    	-0.6038576879954628    	0.11615911519714384    
7.826086956521743    	-9.565217391304344    	-0.633237790257263    	0.1304673137124912    
8.405797101449279    	-9.565217391304344    	-0.6601146077286792    	0.15063943553954162    
8.985507246376816    	-9.565217391304344    	-0.6846754616640489    	0.1764881594239578    
9.565217391304353    	-9.565217391304344    	-0.7071067811865479    	0.2078270562425637    
10.14492753623189    	-9.565217391304344    	-0.727589406185306    	0.2444752861062296    
10.724637681159427    	-9.565217391304344    	-0.7462954344685112    	0.2862607512067675    
11.304347826086964    	-9.565217391304344    	-0.7633862853691149    	0.33302203221122584    
11.884057971014501    	-9.565217391304344    	-0.7790116852629194    	0.3846094027438025    
12.463768115942038    	-9.565217391304344    	-0.7933093260902782    	0.4408851708641439    
13.043478260869575    	-9.565217391304344    	-0.8064049958557059    	0.5017235485677355    
13.623188405797112    	-9.565217391304344    	-0.818413024526353    	0.5670102058874269    
14.20289855072465    	-9.565217391304344    	-0.8294369271052777    	0.6366416278201594    
14.782608695652186    	-9.565217391304344    	-0.8395701571521514    	0.7105243608062621    
15.362318840579723    	-9.565217391304344    	-0.8488969089540919    	0.7885742105586173    
15.94202898550726    	-9.565217391304344    	-0.8574929257125445    	0.8707154338757792    
16.521739130434796    	-9.565217391304344    	-0.8654262854811264    	0.9568799527041304    
17.10144927536233    	-9.565217391304344    	-0.8727581471231325    	1.0470066081803768    
17.681159420289866    	-9.565217391304344    	-0.8795434461109207    	1.1410404648321602    
18.2608695652174    	-9.565217391304344    	-0.8858315352801556    	1.2389321698238158    
18.840579710144937    	-9.565217391304344    	-0.8916667692581813    	1.3406373685279993    
19.420289855072472    	-9.565217391304344    	-0.8970890336601903    	1.4461161753295189    
20.    	-9.565217391304344    	-0.9021342216356466    	1.5553326970789088    

-20.    	-8.985507246376807    	0.9121686961106911    	3.3158653984841417    
-19.420289855072465    	-8.985507246376807    	0.9075625183813192    	3.196997511029922    
-18.84057971014493    	-8.985507246376807    	0.9026036812034511    	3.0811376026485253    
-18.260869565217394    	-8.985507246376807    	0.8972574847360191    	2.9682509734988844    
-17.68115942028986    	-8.985507246376807    	0.891485185021714    	2.8582988796236886    
-17.101449275362324    	-8.985507246376807    	0.8852434754382228    	2.7512380144006263    
-16.52173913043479    	-8.985507246376807    	0.8784839023828743    	2.647019924227025    
-15.942028985507251    	-8.985507246376807    	0.8711522092037661    	2.5455903524509833    
-15.362318840579714    	-8.985507246376807    	0.8631876031294048    	2.4468885063010077    
-14.782608695652177    	-8.985507246376807    	0.8545219414713258    	2.3508462430886334    
-14.20289855072464    	-8.985507246376807    	0.8450788360522156    	2.2573871746365466    
-13.623188405797103    	-8.985507246376807    	0.8347726791573309    	2.166425693230005    
-13.043478260869566    	-8.985507246376807    	0.8235076010102363    	2.077865929092572    
-12.46376811594203    	-8.985507246376807    	0.811176378747386    	1.991600659360702    
-11.884057971014492    	-8.985507246376807    	0.7976593312819868    	1.907510202947603    
-11.304347826086955    	-8.985507246376807    	0.7828232547561078    	1.8254613559953428    
-10.724637681159418    	-8.985507246376807    	0.7665204811801637    	1.7453064505143365    
-10.144927536231881    	-8.985507246376807    	0.7485881801731632    	1.666882656123593    
-9.565217391304344    	-8.985507246376807    	0.7288480720939873    	1.5900116931819932    
-8.985507246376807    	-8.985507246376807    	0.7071067811865475    	1.5145001859334486    
-8.40579710144927    	-8.985507246376807    	0.6831571287757409    	1.4401409557028562    
-7.826086956521734    	-8.985507246376807    	0.6567807448042018    	1.3667156324328507    
-7.246376811594198    	-8.985507246376807    	0.6277524511897816    	1.2939990380412827    
-6.666666666666662    	-8.985507246376807    	0.5958469241734656    	1.221765848769138    
-6.0869565217391255    	-8.985507246376807    	0.5608481451695151    	1.1498000460306779    
-5.507246376811589    	-8.985507246376807    	0.5225620579292873    	1.0779075735772596    
-4.927536231884053    	-8.985507246376807    	0.4808326112068521    	1.0059323801629532    
-4.347826086956517    	-8.985507246376807    	0.43556092810428054    	0.9337755888898291    
-3.768115942028981    	-8.985507246376807    	0.386726676250674    	0.8614168673869893    
-3.188405797101445    	-8.985507246376807    	0.3344098451707646    	0.7889362051791656    
-2.6086956521739086    	-8.985507246376807    	0.2788101948639551    	0.7165333622657609    
-2.0289855072463725    	-8.985507246376807    	0.22026087143464307    	0.6445414847511727    
-1.4492753623188364    	-8.985507246376807    	0.15923243882462015    	0.5734311365771927    
-0.8695652173913001    	-8.985507246376807    	9.63241948601899000e-2	0.5038016155701244    
-0.28985507246376385    	-8.985507246376807    	3.22412940109575940e-2	0.436358076199573    
0.2898550724637724    	-8.985507246376807    	-3.22412940109585430e-2	0.3718754881776569    
0.8695652173913087    	-8.985507246376807    	-9.63241948601908500e-2	0.3111532258497437    
1.4492753623188448    	-8.985507246376807    	-0.15923243882462104    	0.25496625892795155    
2.028985507246381    	-8.985507246376807    	-0.22026087143464393    	0.2040197418818859    
2.608695652173917    	-8.985507246376807    	-0.2788101948639559    	0.15891297253785014    
3.188405797101453    	-8.985507246376807    	-0.3344098451707654    	0.12011651483763591    
3.7681159420289894    	-8.985507246376807    	-0.3867266762506748    	8.7963514885640800e-2
4.347826086956526    	-8.985507246376807    	-0.4355609281042812    	6.26537326812678400e-2
4.927536231884062    	-8.985507246376807    	-0.48083261120685283    	4.42671577492486100e-2
5.507246376811598    	-8.985507246376807    	-0.5225620579292879    	3.27834577186850700e-2
6.086956521739134    	-8.985507246376807    	-0.5608481451695156    	2.810375569164780000e-2
6.6666666666666705    	-8.985507246376807    	-0.5958469241734662    	3.007200042220692400e-2
7.246376811594207    	-8.985507246376807    	-0.6277524511897821    	3.84941356617195530e-2
7.826086956521743    	-8.985507246376807    	-0.6567807448042022    	5.31541428244470800e-2
8.405797101449279    	-8.985507246376807    	-0.6831571287757413    	7.38266981513747700e-2
8.985507246376816    	-8.985507246376807    	-0.7071067811865479    	0.1002866235603539    
9.565217391304353    	-8.985507246376807    	-0.7288480720939876    	0.1323155489940191    
10.14492753623189    	-8.985507246376807    	-0.7485881801731633    	0.16970629577726748    
10.724637681159427    	-8.985507246376807    	-0.766520481180164    	0.2122654881540098    
11.304347826086964    	-8.985507246376807    	-0.7828232547561081    	0.2598148464831277    
11.884057971014501    	-8.985507246376807    	-0.7976593312819872    	0.31219154038362984    
12.463768115942038    	-8.985507246376807    	-0.8111763787473862    	0.3692479018659309    
13.043478260869575    	-8.985507246376807    	-0.8235076010102366    	0.4308507270720999    
13.623188405797112    	-8.985507246376807    	-0.8347726791573311    	0.4968803349153439    
14.20289855072465    	-8.985507246376807    	-0.8450788360522158    	0.5672295025321165    
14.782608695652186    	-8.985507246376807    	-0.8545219414713259    	0.6418023601459828    
15.362318840579723    	-8.985507246376807    	-0.8631876031294049    	0.7205133000421994    
15.94202898550726    	-8.985507246376807    	-0.8711522092037663    	0.8032859340434525    
16.521739130434796    	-8.985507246376807    	-0.8784839023828745    	0.8900521194612774    
17.10144927536233    	-8.985507246376807    	-0.885243475438223    	0.9807510635241814    
17.681159420289866    	-8.985507246376807    	-0.8914851850217141    	1.0753285095802618    
18.2608695652174    	-8.985507246376807    	-0.8972574847360192    	1.1737360040268472    
18.840579710144937    	-8.985507246376807    	-0.9026036812034511    	1.275930240241625    
19.420289855072472    	-8.985507246376807    	-0.9075625183813193    	1.3818724742672854    
20.    	-8.985507246376807    	-0.9121686961106911    	1.4915280062627594    

-20.    	-8.40579710144927    	0.9218866766728538    	3.275173801226519    
-19.420289855072465    	-8.40579710144927    	0.9177221168073145    	3.1567475316361318    
-18.84057971014493    	-8.40579710144927    	0.9132312492718722    	3.041355592897161    
-18.260869565217394    	-8.40579710144927    	0.908380936147344    	2.9289648470904233    
-17.68115942028986    	-8.40579710144927    	0.9031340045917275    	2.819538121373917    
-17.101449275362324    	-8.40579710144927    	0.897448694974292    	2.71303365611691    
-16.52173913043479    	-8.40579710144927    	0.8912780307610861    	2.6094044747854515    
-15.942028985507251    	-8.40579710144927    	0.8845691004852975    	2.5085976659127294    
-15.362318840579714    	-8.40579710144927    	0.8772622419185102    	2.4105535672703273    
-14.782608695652177    	-8.40579710144927    	0.8692901189279538    	2.3152048427254757    
-14.20289855072464    	-8.40579710144927    	0.8605766828239992    	2.2224754435885443    
-13.623188405797103    	-8.40579710144927    	0.8510360127996743    	2.1322794490525623    
-13.043478260869566    	-8.40579710144927    	0.8405710350936328    	2.0445197853561825    
-12.46376811594203    	-8.40579710144927    	0.8290721288256766    	1.9590868316192072    
-11.884057971014492    	-8.40579710144927    	0.8164156395068652    	1.8758569333526953    
-11.304347826086955    	-8.40579710144927    	0.8024623409461336    	1.7946908643655828    
-10.724637681159418    	-8.40579710144927    	0.7870559151513066    	1.7154323066656936    
-10.144927536231881    	-8.40579710144927    	0.7700215609055623    	1.6379064590362065    
-9.565217391304344    	-8.40579710144927    	0.751164898449876    	1.5619189417180963    
-8.985507246376807    	-8.40579710144927    	0.7302714135188956    	1.4872552404460109    
-8.40579710144927    	-8.40579710144927    	0.7071067811865475    	1.4136810302938771    
-7.826086956521734    	-8.40579710144927    	0.6814185279188428    	1.3409438377277056    
-7.246376811594198    	-8.40579710144927    	0.6529396220694627    	1.2687766311011779    
-6.666666666666662    	-8.40579710144927    	0.621394711002044    	1.1969040577779309    
-6.0869565217391255    	-8.40579710144927    	0.5865098121518428    	1.12505213519322    
-5.507246376811589    	-8.40579710144927    	0.5480262573108728    	1.0529621951390595    
-4.927536231884053    	-8.40579710144927    	0.50571949971242    	0.9804096908487353    
-4.347826086956517    	-8.40579710144927    	0.45942291887376646    	0.9072280018395293    
-3.768115942028981    	-8.40579710144927    	0.409055904092909    	0.8333365174094385    
-3.188405797101445    	-8.40579710144927    	0.3546542341205383    	0.7587710163091536    
-2.6086956521739086    	-8.40579710144927    	0.2963992148724526    	0.6837128044544727    
-2.0289855072463725    	-8.40579710144927    	0.23464053310389651    	0.6085115686006404    
-1.4492753623188364    	-8.40579710144927    	0.16990691650764583    	0.5336960364404326    
-0.8695652173913001    	-8.40579710144927    	0.10289915108550488    	0.45996699397565355    
-0.28985507246376385    	-8.40579710144927    	3.44622758397783950e-2	0.38816948020860803    
0.2898550724637724    	-8.40579710144927    	-3.446227583977940500e-2	0.3192449285290503    
0.8695652173913087    	-8.40579710144927    	-0.10289915108550586    	0.2541686918046429    
1.4492753623188448    	-8.40579710144927    	-0.16990691650764678    	0.19388220342514007    
2.028985507246381    	-8.40579710144927    	-0.23464053310389738    	0.13923050239284668    
2.608695652173917    	-8.40579710144927    	-0.29639921487245346    	9.09143747095668700e-2
3.188405797101453    	-8.40579710144927    	-0.3546542341205391    	4.94625480680764300e-2
3.7681159420289894    	-8.40579710144927    	-0.40905590409290976    	1.52247092236200700e-2
4.347826086956526    	-8.40579710144927    	-0.4594229188737672    	-1.16178359080038600e-2
4.927536231884062    	-8.40579710144927    	-0.5057194997124207    	-3.10293085761050300e-2
5.507246376811598    	-8.40579710144927    	-0.5480262573108734    	-4.30903194826861570e-2
6.086956521739134    	-8.40579710144927    	-0.5865098121518434    	-4.796748911046566600e-2
6.6666666666666705    	-8.40579710144927    	-0.6213947110020445    	-4.58853642261571900e-2
7.246376811594207    	-8.40579710144927    	-0.6529396220694631    	-3.7102613037747200e-2
7.826086956521743    	-8.40579710144927    	-0.6814185279188433    	-2.189321810997979500e-2
8.405797101449279    	-8.40579710144927    	-0.7071067811865479    	-5.3253207921766240000e-4
8.985507246376816    	-8.40579710144927    	-0.7302714135188958    	2.671241340822039000e-2
9.565217391304353    	-8.40579710144927    	-0.7511648984498762    	5.958914481834487000e-2
10.14492753623189    	-8.40579710144927    	-0.7700215609055627    	9.78633372250823400e-2
10.724637681159427    	-8.40579710144927    	-0.7870559151513069    	0.1413204763630812    
11.304347826086964    	-8.40579710144927    	-0.8024623409461339    	0.18976618247331623    
11.884057971014501    	-8.40579710144927    	-0.8164156395068655    	0.24302565433896584    
12.463768115942038    	-8.40579710144927    	-0.8290721288256768    	0.30094257396785484    
13.043478260869575    	-8.40579710144927    	-0.840571035093633    	0.3633777151689178    
13.623188405797112    	-8.40579710144927    	-0.8510360127996744    	0.4302074234532146    
14.20289855072465    	-8.40579710144927    	-0.8605766828239992    	0.5013220779405473    
14.782608695652186    	-8.40579710144927    	-0.8692901189279538    	0.5766246048695693    
15.362318840579723    	-8.40579710144927    	-0.8772622419185102    	0.6560290834333083    
15.94202898550726    	-8.40579710144927    	-0.8845691004852974    	0.7394594649421358    
16.521739130434796    	-8.40579710144927    	-0.8912780307610864    	0.8268484132632801    
17.10144927536233    	-8.40579710144927    	-0.8974486949742921    	0.9181362661683268    
17.681159420289866    	-8.40579710144927    	-0.9031340045917277    	1.0132701121904626    
18.2608695652174    	-8.40579710144927    	-0.9083809361473443    	1.1122029747957365    
18.840579710144937    	-8.40579710144927    	-0.9132312492718723    	1.214893094353418    
19.420289855072472    	-8.40579710144927    	-0.9177221168073147    	1.3213032980215038    
20.    	-8.40579710144927    	-0.9218866766728538    	1.431400447880811    

-20.    	-7.826086956521734    	0.9312427797057534    	3.2374809649609517    
-19.420289855072465    	-7.826086956521734    	0.9275188943349939    	3.1194953698653443    
-18.84057971014493    	-7.826086956521734    	0.9234967162373077    	3.00457212056413    
-18.260869565217394    	-7.826086956521734    	0.9191450300180579    	2.8926800016626704    
-17.68115942028986    	-7.826086956521734    	0.9144286605749511    	2.7837838380586732    
-17.101449275362324    	-7.826086956521734    	0.9093078989577119    	2.6778439208018625    
-16.52173913043479    	-7.826086956521734    	0.903737838893539    	2.5748153436194374    
-15.942028985507251    	-7.826086956521734    	0.8976676105617705    	2.4746472366907355    
-15.362318840579714    	-7.826086956521734    	0.8910394968592898    	2.3772818829126403    
-14.782608695652177    	-7.826086956521734    	0.883787916347062    	2.282653700846117    
-14.20289855072464    	-7.826086956521734    	0.8758382566188743    	2.1906880780849525    
-13.623188405797103    	-7.826086956521734    	0.867105542470769    	2.1013000394251904    
-13.043478260869566    	-7.826086956521734    	0.8574929257125443    	2.014392736676627    
-12.46376811594203    	-7.826086956521734    	0.8468899888530684    	1.9298557523481321    
-11.884057971014492    	-7.826086956521734    	0.8351708648198785    	1.8475632193672422    
-11.304347826086955    	-7.826086956521734    	0.8221921916437789    	1.7673717757647611    
-10.724637681159418    	-7.826086956521734    	0.8077909478592091    	1.6891184000751296    
-10.144927536231881    	-7.826086956521734    	0.791782255563472    	1.6126182143956496    
-9.565217391304344    	-7.826086956521734    	0.7739572992033211    	1.5376624031730746    
-8.985507246376807    	-7.826086956521734    	0.7540815958863059    	1.4640164835149547    
-8.40579710144927    	-7.826086956521734    	0.7318939744313497    	1.3914192842402127    
-7.826086956521734    	-7.826086956521734    	0.7071067811865476    	1.3195831516969436    
-7.246376811594198    	-7.826086956521734    	0.679408031498305    	1.2481961012315534    
-6.666666666666662    	-7.826086956521734    	0.6484664555997911    	1.176926863077211    
-6.0869565217391255    	-7.826086956521734    	0.6139406135149204    	1.1054339972578309    
-5.507246376811589    	-7.826086956521734    	0.5754934061746134    	1.0333804047043333    
-4.927536231884053    	-7.826086956521734    	0.5328132696861392    	0.9604545215239877    
-4.347826086956517    	-7.826086956521734    	0.4856429311786319    	0.8863990748459281    
-3.768115942028981    	-7.826086956521734    	0.4338156187728997    	0.8110472927909625    
-3.188405797101445    	-7.826086956521734    	0.3772968873135192    	0.7343647302036678    
-2.6086956521739086    	-7.826086956521734    	0.31622776601683766    	0.6564924163003911    
-2.0289855072463725    	-7.826086956521734    	0.25096215878372585    	0.577784254982003    
-1.4492753623188364    	-7.826086956521734    	0.18208926018230706    	0.49882944081662717    
-0.8695652173913001    	-7.826086956521734    	0.11043152607484609    	0.42045042966652807    
-0.28985507246376385    	-7.826086956521734    	3.701166050987974600e-2	0.34366992558024273    
0.2898550724637724    	-7.826086956521734    	-3.701166050988083400e-2	0.2696466045604822    
0.8695652173913087    	-7.826086956521734    	-0.11043152607484714    	0.19958737751683497    
1.4492753623188448    	-7.826086956521734    	-0.18208926018230806    	0.13465092045201213    
2.028985507246381    	-7.826086956521734    	-0.25096215878372674    	7.58599374145506600e-2
2.608695652173917    	-7.826086956521734    	-0.31622776601683855    	2.403688426671507800e-2
3.188405797101453    	-7.826086956521734    	-0.37729688731352007    	-2.0229044423371204e-2
3.7681159420289894    	-7.826086956521734    	-0.43381561877290054    	-5.6583944754837300e-2
4.347826086956526    	-7.826086956521734    	-0.4856429311786327    	-8.48867875113361600e-2
4.927536231884062    	-7.826086956521734    	-0.5328132696861398    	-0.10517201784829083    
5.507246376811598    	-7.826086956521734    	-0.5754934061746141    	-0.1176064076448936    
6.086956521739134    	-7.826086956521734    	-0.6139406135149209    	-0.12244722977200989    
6.6666666666666705    	-7.826086956521734    	-0.6484664555997915    	-0.12000604812237103    
7.246376811594207    	-7.826086956521734    	-0.6794080314983053    	-0.11061996176505606    
7.826086956521743    	-7.826086956521734    	-0.7071067811865479    	-9.46304106761509700e-2
8.405797101449279    	-7.826086956521734    	-0.7318939744313501    	-7.23686646224863700e-2
8.985507246376816    	-7.826086956521734    	-0.7540815958863063    	-4.414670825765687500e-2
9.565217391304353    	-7.826086956521734    	-0.7739572992033213    	-1.025219523356701900e-2
10.14492753623189    	-7.826086956521734    	-0.7917822555634723    	2.905370326870615500e-2
10.724637681159427    	-7.826086956521734    	-0.8077909478592095    	7.35365043567118800e-2
11.304347826086964    	-7.826086956521734    	-0.822192191643779    	0.12298739247720458    
11.884057971014501    	-7.826086956521734    	-0.8351708648198787    	0.17722148972748586    
12.463768115942038    	-7.826086956521734    	-0.8468899888530687    	0.23607577464199625    
13.043478260869575    	-7.826086956521734    	-0.8574929257125445    	0.29940688525153947    
13.623188405797112    	-7.826086956521734    	-0.8671055424707691    	0.3670889544836534    
14.20289855072465    	-7.826086956521734    	-0.8758382566188742    	0.4390115648472058    
14.782608695652186    	-7.826086956521734    	-0.8837879163470621    	0.5150778681519943    
15.362318840579723    	-7.826086956521734    	-0.8910394968592901    	0.5952028891940615    
15.94202898550726    	-7.826086956521734    	-0.8976676105617707    	0.6793120155671954    
16.521739130434796    	-7.826086956521734    	-0.9037378388935391    	0.7673396658323604    
17.10144927536233    	-7.826086956521734    	-0.9093078989577121    	0.8592281228864398    
17.681159420289866    	-7.826086956521734    	-0.9144286605749513    	0.9549265169087718    
18.2608695652174    	-7.826086956521734    	-0.9191450300180581    	1.0543899416265556    
18.840579710144937    	-7.826086956521734    	-0.9234967162373077    	1.157578688089516    
19.420289855072472    	-7.826086956521734    	-0.9275188943349939    	1.2644575811953584    
20.    	-7.826086956521734    	-0.9312427797057534    	1.3749954055494449    

-20.    	-7.246376811594198    	0.9401906246577835    	3.202740509135834    
-19.420289855072465    	-7.246376811594198    	0.9369025928653386    	3.0851907676185415    
-18.84057971014493    	-7.246376811594198    	0.9333456062030597    	2.9707327097527343    
-18.260869565217394    	-7.246376811594198    	0.9294907111696337    	2.859337382037099    
-17.68115942028986    	-7.246376811594198    	0.925305138660672    	2.7509720153672466    
-17.101449275362324    	-7.246376811594198    	0.9207517206745708    	2.6455994417415742    
-16.52173913043479    	-7.246376811594198    	0.9157882087939493    	2.5431774127427005    
-15.942028985507251    	-7.246376811594198    	0.910366477462605    	2.443657802814422    
-15.362318840579714    	-7.246376811594198    	0.9044315925115103    	2.346985677787713    
-14.782608695652177    	-7.246376811594198    	0.89792072272698    	2.2530982064488874    
-14.20289855072464    	-7.246376811594198    	0.8907618697082331    	2.161923390397164    
-13.623188405797103    	-7.246376811594198    	0.88287238919928    	2.0733785853765534    
-13.043478260869566    	-7.246376811594198    	0.8741572761215379    	1.9873687863084732    
-12.46376811594203    	-7.246376811594198    	0.8645071866841929    	1.903784649402109    
-11.884057971014492    	-7.246376811594198    	0.8537961757940361    	1.822500229564252    
-11.304347826086955    	-7.246376811594198    	0.841879138963874    	1.743370422307709    
-10.724637681159418    	-7.246376811594198    	0.8285889686914203    	1.6662281201301932    
-10.144927536231881    	-7.246376811594198    	0.8137334712067351    	1.5908811292617648    
-9.565217391304344    	-7.246376811594198    	0.7970921481540104    	1.5171089513466163    
-8.985507246376807    	-7.246376811594198    	0.7784130394753294    	1.4446596263268305    
-8.40579710144927    	-7.246376811594198    	0.7574099616005767    	1.3732469706322918    
-7.826086956521734    	-7.246376811594198    	0.7337606740181694    	1.302548743751418    
-7.246376811594198    	-7.246376811594198    	0.7071067811865476    	1.2322065501426485    
-6.666666666666662    	-7.246376811594198    	0.6770565308208832    	1.1618286375211555    
-6.0869565217391255    	-7.246376811594198    	0.6431920864232733    	1.0909971693890361    
-5.507246376811589    	-7.246376811594198    	0.6050832675335578    	1.0192819652861302    
-4.927536231884053    	-7.246376811594198    	0.562310021407279    	0.94626297246798    
-4.347826086956517    	-7.246376811594198    	0.5144957554275263    	0.8715635983176748    
-3.768115942028981    	-7.246376811594198    	0.4613527366419893    	0.7948961098829046    
-3.188405797101445    	-7.246376811594198    	0.4027386142660166    	0.7161181563790175    
-2.6086956521739086    	-7.246376811594198    	0.33871946827274135    	0.6352958177791471    
-2.0289855072463725    	-7.246376811594198    	0.2696299255199705    	0.5527637209411    
-1.4492753623188364    	-7.246376811594198    	0.19611613513818363    	0.4691680149953561    
-0.8695652173913001    	-7.246376811594198    	0.11914522061843015    	0.3854758234329645    
-0.28985507246376385    	-7.246376811594198    	3.99680383488710200e-2	0.30293800264208637    
0.2898550724637724    	-7.246376811594198    	-3.99680383488721900e-2	0.2230019259443432    
0.8695652173913087    	-7.246376811594198    	-0.1191452206184313    	0.14718538219610316    
1.4492753623188448    	-7.246376811594198    	-0.1961161351381847    	7.69357447189878400e-2
2.028985507246381    	-7.246376811594198    	-0.26962992551997156    	1.35038699011581500e-2
2.608695652173917    	-7.246376811594198    	-0.33871946827274235    	-4.21431187663364200e-2
3.188405797101453    	-7.246376811594198    	-0.40273861426601754    	-8.9359072153016310e-2
3.7681159420289894    	-7.246376811594198    	-0.46135273664199006    	-0.12780936340107446    
4.347826086956526    	-7.246376811594198    	-0.5144957554275271    	-0.1574279125373782    
4.927536231884062    	-7.246376811594198    	-0.5623100214072797    	-0.17835707034657833    
5.507246376811598    	-7.246376811594198    	-0.6050832675335585    	-0.1908845697809856    
6.086956521739134    	-7.246376811594198    	-0.6431920864232739    	-0.19538700345751048    
6.6666666666666705    	-7.246376811594198    	-0.6770565308208838    	-0.19228442412061086    
7.246376811594207    	-7.246376811594198    	-0.7071067811865479    	-0.18200701223044635    
7.826086956521743    	-7.246376811594198    	-0.7337606740181697    	-0.16497260428492044    
8.405797101449279    	-7.246376811594198    	-0.7574099616005772    	-0.14157295256886115    
8.985507246376816    	-7.246376811594198    	-0.7784130394753298    	-0.11216645262382796    
9.565217391304353    	-7.246376811594198    	-0.7970921481540107    	-7.707534496140400e-2
10.14492753623189    	-7.246376811594198    	-0.8137334712067352    	-3.658581315170439400e-2
10.724637681159427    	-7.246376811594198    	-0.8285889686914206    	9.050182747353142000e-3
11.304347826086964    	-7.246376811594198    	-0.8418791389638741    	5.96121443799617600e-2
11.884057971014501    	-7.246376811594198    	-0.8537961757940363    	0.11490787797618063    
12.463768115942038    	-7.246376811594198    	-0.864507186684193    	0.17477027603372408    
13.043478260869575    	-7.246376811594198    	-0.874157276121538    	0.23905423406539839    
13.623188405797112    	-7.246376811594198    	-0.88287238919928    	0.3076338069779947    
14.20289855072465    	-7.246376811594198    	-0.8907618697082333    	0.38039965098069883    
14.782608695652186    	-7.246376811594198    	-0.8979207227269801    	0.4572567609949285    
15.362318840579723    	-7.246376811594198    	-0.9044315925115102    	0.5381224927646943    
15.94202898550726    	-7.246376811594198    	-0.910366477462605    	0.6229248478892138    
16.521739130434796    	-7.246376811594198    	-0.9157882087939494    	0.7116009951548027    
17.10144927536233    	-7.246376811594198    	-0.9207517206745708    	0.8040960003924338    
17.681159420289866    	-7.246376811594198    	-0.9253051386606722    	0.9003617380459036    
18.2608695652174    	-7.246376811594198    	-0.9294907111696337    	1.0003559596978326    
18.840579710144937    	-7.246376811594198    	-0.9333456062030597    	1.104041497346616    
19.420289855072472    	-7.246376811594198    	-0.9369025928653386    	1.2113855818878658    
20.    	-7.246376811594198    	-0.9401906246577835    	1.3223592598202667    

-20.    	-6.666666666666662    	0.9486832980505138    	3.1709055202727354    
-19.420289855072465    	-6.666666666666662    	0.9458221364244433    	3.053782648921818    
-18.84057971014493    	-6.666666666666662    	0.9427222729793715    	2.9397817142732174    
-18.260869565217394    	-6.666666666666662    	0.9393573198201465    	2.8288763284317833    
-17.68115942028986    	-6.666666666666662    	0.9356972863937921    	2.721036500844538    
-17.101449275362324    	-6.666666666666662    	0.9317080017359265    	2.616228060547101    
-16.52173913043479    	-6.666666666666662    	0.9273504325631241    	2.5144119742560465    
-15.942028985507251    	-6.666666666666662    	0.9225798771450632    	2.415543540241052    
-15.362318840579714    	-6.666666666666662    	0.9173450110960784    	2.319571434116453    
-14.782608695652177    	-6.666666666666662    	0.9115867568890322    	2.226436578355111    
-14.20289855072464    	-6.666666666666662    	0.9052369440730289    	2.136070802506131    
-13.623188405797103    	-6.666666666666662    	0.8982167220477767    	2.0483952559692216    
-13.043478260869566    	-6.666666666666662    	0.8904346821960808    	1.9633185301271876    
-12.46376811594203    	-6.666666666666662    	0.8817846419346917    	1.8807344423967791    
-11.884057971014492    	-6.666666666666662    	0.8721430411136101    	1.8005194326279974    
-11.304347826086955    	-6.666666666666662    	0.8613659033838031    	1.7225295244718093    
-10.724637681159418    	-6.666666666666662    	0.8492853252890441    	1.6465968144719882    
-10.144927536231881    	-6.666666666666662    	0.8357054797012743    	1.5725254755004756    
-9.565217391304344    	-6.666666666666662    	0.8203981667699869    	1.5000873077067642    
-8.985507246376807    	-6.666666666666662    	0.8030980282338017    	1.4290169528294743    
-8.40579710144927    	-6.666666666666662    	0.7834976790895338    	1.3590070258654205    
-7.826086956521734    	-6.666666666666662    	0.7612432304867114    	1.2897036379641313    
-7.246376811594198    	-6.666666666666662    	0.7359310117618297    	1.220703118462102    
-6.666666666666662    	-6.666666666666662    	0.7071067811865475    	1.1515512256309912    
-6.0869565217391255    	-6.666666666666662    	0.6742693640213323    	1.0817467847312665    
-5.507246376811589    	-6.666666666666662    	0.6368814469962913    	1.0107524824930352    
-4.927536231884053    	-6.666666666666662    	0.5943910610838057    	0.938016349888678    
-4.347826086956517    	-6.666666666666662    	0.5462677805469222    	0.8630079611812422    
-3.768115942028981    	-6.666666666666662    	0.4920572566679018    	0.7852729676529885    
-3.188405797101445    	-6.666666666666662    	0.4314554973040046    	0.704507377161177    
-2.6086956521739086    	-6.666666666666662    	0.36439934858051193    	0.6206480358310891    
-2.0289855072463725    	-6.666666666666662    	0.29116161578269567    	0.5339677489479967    
-1.4492753623188364    	-6.666666666666662    	0.21242964433104325    	0.4451538619323871    
-0.8695652173913001    	-6.666666666666662    	0.12933918406776754    	0.3553421246264733    
-0.28985507246376385    	-6.666666666666662    	4.343722427630633500e-2	0.26607952631369314    
0.2898550724637724    	-6.666666666666662    	-4.343722427630760700e-2	0.1792050777610792    
0.8695652173913087    	-6.666666666666662    	-0.12933918406776876    	9.66637564909371100e-2
1.4492753623188448    	-6.666666666666662    	-0.21242964433104441    	2.02945732702995700e-2
2.028985507246381    	-6.666666666666662    	-0.2911616157826968    	-4.83554826173956400e-2
2.608695652173917    	-6.666666666666662    	-0.3643993485805129    	-0.10815066132993556    
3.188405797101453    	-6.666666666666662    	-0.43145549730400556    	-0.1584036174468329    
3.7681159420289894    	-6.666666666666662    	-0.49205725666790257    	-0.1988415456828156    
4.347826086956526    	-6.666666666666662    	-0.5462677805469229    	-0.22952759991260258    
4.927536231884062    	-6.666666666666662    	-0.5943910610838063    	-0.25076577227893354    
5.507246376811598    	-6.666666666666662    	-0.6368814469962919    	-0.2630104114995476    
6.086956521739134    	-6.666666666666662    	-0.6742693640213328    	-0.26679194331139794    
6.6666666666666705    	-6.666666666666662    	-0.707106781186548    	-0.26266233674210365    
7.246376811594207    	-6.666666666666662    	-0.7359310117618301    	-0.251158905061557    
7.826086956521743    	-6.666666666666662    	-0.7612432304867117    	-0.2327828230092911    
8.405797101449279    	-6.666666666666662    	-0.7834976790895342    	-0.20798833231364677    
8.985507246376816    	-6.666666666666662    	-0.8030980282338022    	-0.17717910363812894    
9.565217391304353    	-6.666666666666662    	-0.8203981667699871    	-0.140709025833209    
10.14492753623189    	-6.666666666666662    	-0.8357054797012744    	-9.88854839020721900e-2
10.724637681159427    	-6.666666666666662    	-0.8492853252890443    	-5.19738361060990700e-2
11.304347826086964    	-6.666666666666662    	-0.8613659033838034    	-2.0228229579610790000e-4
11.884057971014501    	-6.666666666666662    	-0.8721430411136103    	5.62333504007780400e-2
12.463768115942038    	-6.666666666666662    	-0.881784641934692    	0.11716515852739662    
13.043478260869575    	-6.666666666666662    	-0.8904346821960809    	0.1824491657350269    
13.623188405797112    	-6.666666666666662    	-0.8982167220477769    	0.2519618118736692    
14.20289855072465    	-6.666666666666662    	-0.905236944073029    	0.32559691436007454    
14.782608695652186    	-6.666666666666662    	-0.9115867568890323    	0.40326306457704786    
15.362318840579723    	-6.666666666666662    	-0.9173450110960785    	0.48488141192429735    
15.94202898550726    	-6.666666666666662    	-0.9225798771450631    	0.5703837859509271    
16.521739130434796    	-6.666666666666662    	-0.9273504325631241    	0.6597111091297994    
17.10144927536233    	-6.666666666666662    	-0.9317080017359265    	0.7528120570752495    
17.681159420289866    	-6.666666666666662    	-0.9356972863937921    	0.8496419280569553    
18.2608695652174    	-6.666666666666662    	-0.9393573198201465    	0.9501616887914913    
18.840579710144937    	-6.666666666666662    	-0.9427222729793716    	1.0543371683144758    
19.420289855072472    	-6.666666666666662    	-0.9458221364244433    	1.1621383760729325    
20.    	-6.666666666666662    	-0.9486832980505138    	1.273538924171708    

-20.    	-6.0869565217391255    	0.9566738804288585    	3.1419290789165712    
-19.420289855072465    	-6.0869565217391255    	0.9542262139256076    	3.0252197026884726    
-18.84057971014493    	-6.0869565217391255    	0.9515705428769604    	2.911662960436297    
-18.260869565217394    	-6.0869565217391255    	0.9486832980505138    	2.8012352829276406    
-17.68115942028986    	-6.0869565217391255    	0.9455375858660723    	2.693909776582309    
-17.101449275362324    	-6.0869565217391255    	0.9421026317177148    	2.58965566679438    
-16.52173913043479    	-6.0869565217391255    	0.9383431168171104    	2.488437634775523    
-15.942028985507251    	-6.0869565217391255    	0.9342183861793727    	2.3902150255408516    
-15.362318840579714    	-6.0869565217391255    	0.9296815004654511    	2.2949408997513157    
-14.782608695652177    	-6.0869565217391255    	0.924678098474716    	2.2025608962062853    
-14.20289855072464    	-6.0869565217391255    	0.919145030018058    	2.113011864716651    
-13.623188405797103    	-6.0869565217391255    	0.9130087106158284    	2.026220220802764    
-13.043478260869566    	-6.0869565217391255    	0.9061831399952656    	1.9420999641918628    
-12.46376811594203    	-6.0869565217391255    	0.8985675159864318    	1.8605502927140098    
-11.884057971014492    	-6.0869565217391255    	0.8900433648586652    	1.781452732638543    
-11.304347826086955    	-6.0869565217391255    	0.8804710999221754    	1.704667697275672    
-10.724637681159418    	-6.0869565217391255    	0.8696859152361968    	1.6300303806846315    
-10.144927536231881    	-6.0869565217391255    	0.8574929257125443    	1.5573458977772359    
-9.565217391304344    	-6.0869565217391255    	0.8436614877321076    	1.4863836049343755    
-8.985507246376807    	-6.0869565217391255    	0.827918690488332    	1.416870591349495    
-8.40579710144927    	-6.0869565217391255    	0.8099421215430213    	1.3484844445843984    
-7.826086956521734    	-6.0869565217391255    	0.7893522173763263    	1.2808456011192368    
-7.246376811594198    	-6.0869565217391255    	0.7657048647896111    	1.213509947755374    
-6.666666666666662    	-6.0869565217391255    	0.7384854939281259    	1.14596291463806    
-6.0869565217391255    	-6.0869565217391255    	0.7071067811865476    	1.0776171781619723    
-5.507246376811589    	-6.0869565217391255    	0.6709133239691262    	1.0078173357313605    
-4.927536231884053    	-6.0869565217391255    	0.6291982286679644    	0.9358564937383271    
-4.347826086956517    	-6.0869565217391255    	0.5812381937190964    	0.8610113506189068    
-3.768115942028981    	-6.0869565217391255    	0.5263546146162953    	0.7826033018668724    
-3.188405797101445    	-6.0869565217391255    	0.46400699467055734    	0.7000918507932202    
-2.6086956521739086    	-6.0869565217391255    	0.39391929857916735    	0.613200962095235    
-2.0289855072463725    	-6.0869565217391255    	0.31622776601683755    	0.522066875447629    
-1.4492753623188364    	-6.0869565217391255    	0.2316205273060393    	0.42737772117287365    
-0.8695652173913001    	-6.0869565217391255    	0.14142135623730895    	0.3304572730615052    
-0.28985507246376385    	-6.0869565217391255    	4.75651494154487400e-2	0.23324042771832595    
0.2898550724637724    	-6.0869565217391255    	-4.75651494154501400e-2	0.13811012888742713    
0.8695652173913087    	-6.0869565217391255    	-0.1414213562373103    	4.76145605868860400e-2
1.4492753623188448    	-6.0869565217391255    	-0.23162052730604055    	-3.586333343920608500e-2
2.028985507246381    	-6.0869565217391255    	-0.3162277660168388    	-0.11038865658604716    
2.608695652173917    	-6.0869565217391255    	-0.39391929857916846    	-0.17463763506310062    
3.188405797101453    	-6.0869565217391255    	-0.46400699467055834    	-0.2279221385478952    
3.7681159420289894    	-6.0869565217391255    	-0.5263546146162961    	-0.2701059273657186    
4.347826086956526    	-6.0869565217391255    	-0.5812381937190971    	-0.30146503681928627    
4.927536231884062    	-6.0869565217391255    	-0.6291982286679652    	-0.32253996359760184    
5.507246376811598    	-6.0869565217391255    	-0.6709133239691268    	-0.33400931220689206    
6.086956521739134    	-6.0869565217391255    	-0.707106781186548    	-0.3365963842111228    
6.6666666666666705    	-6.0869565217391255    	-0.7384854939281263    	-0.33100807321819153    
7.246376811594207    	-6.0869565217391255    	-0.7657048647896114    	-0.317899781823848    
7.826086956521743    	-6.0869565217391255    	-0.7893522173763267    	-0.29785883363341553    
8.405797101449279    	-6.0869565217391255    	-0.8099421215430215    	-0.27139979850164364    
8.985507246376816    	-6.0869565217391255    	-0.8279186904883323    	-0.23896678962716855    
9.565217391304353    	-6.0869565217391255    	-0.8436614877321077    	-0.200939370529839    
10.14492753623189    	-6.0869565217391255    	-0.8574929257125445    	-0.157639953647852    
10.724637681159427    	-6.0869565217391255    	-0.869685915236197    	-0.10934144978776139    
11.304347826086964    	-6.0869565217391255    	-0.8804710999221755    	-5.62745025686778300e-2
11.884057971014501    	-6.0869565217391255    	-0.8900433648586654    	1.3660029212134717000e-3
12.463768115942038    	-6.0869565217391255    	-0.8985675159864319    	6.34152607411472300e-2
13.043478260869575    	-6.0869565217391255    	-0.9061831399952657    	0.1297336842013327    
13.623188405797112    	-6.0869565217391255    	-0.9130087106158286    	0.2002027995711081    
14.20289855072465    	-6.0869565217391255    	-0.9191450300180581    	0.274721804680536    
14.782608695652186    	-6.0869565217391255    	-0.9246780984747162    	0.3532046992568544    
15.362318840579723    	-6.0869565217391255    	-0.9296815004654512    	0.435577898820415    
15.94202898550726    	-6.0869565217391255    	-0.9342183861793728    	0.5217782531821079    
16.521739130434796    	-6.0869565217391255    	-0.9383431168171104    	0.6117514011413034    
17.10144927536233    	-6.0869565217391255    	-0.9421026317177148    	0.7054504033589517    
17.681159420289866    	-6.0869565217391255    	-0.9455375858660723    	0.8028346048501654    
18.2608695652174    	-6.0869565217391255    	-0.948683298050514    	0.9038686868266141    
18.840579710144937    	-6.0869565217391255    	-0.9515705428769604    	1.0085218746823772    
19.420289855072472    	-6.0869565217391255    	-0.9542262139256076    	1.1167672748372586    
20.    	-6.0869565217391255    	-0.9566738804288585    	1.228581318058854    

-20.    	-5.507246376811589    	0.9641160297701832    	3.1157648430447047    
-19.420289855072465    	-5.507246376811589    	0.9620639325477691    	2.999451036097444    
-18.84057971014493    	-5.507246376811589    	0.9598344456754523    	2.886320478021598    
-18.260869565217394    	-5.507246376811589    	0.9574070061993649    	2.7763526058633015    
-17.68115942028986    	-5.507246376811589    	0.9547580632462133    	2.669523868749259    
-17.101449275362324    	-5.507246376811589    	0.9518605578567334    	2.565807207720208    
-16.52173913043479    	-5.507246376811589    	0.9486832980505139    	2.465171430795736    
-15.942028985507251    	-5.507246376811589    	0.9451902054680316    	2.3675804596163204    
-15.362318840579714    	-5.507246376811589    	0.941339404156139    	2.2729924182288133    
-14.782608695652177    	-5.507246376811589    	0.9370821148326492    	2.181358527351028    
-14.20289855072464    	-5.507246376811589    	0.9323613089501446    	2.0926217584355467    
-13.623188405797103    	-5.507246376811589    	0.9271100657041543    	2.0067151906778995    
-13.043478260869566    	-5.507246376811589    	0.9212495614113859    	1.9235600003947928    
-12.46376811594203    	-5.507246376811589    	0.9146866040947619    	1.8430629956091495    
-11.884057971014492    	-5.507246376811589    	0.907310606533781    	1.7651135891004683    
-11.304347826086955    	-5.507246376811589    	0.8989898688372696    	1.6895800809775758    
-10.724637681159418    	-5.507246376811589    	0.8895670181435384    	1.6163050983787826    
-10.144927536231881    	-5.507246376811589    	0.8788534316656945    	1.545100018517196    
-9.565217391304344    	-5.507246376811589    	0.866622456874169    	1.4757381888632461    
-8.985507246376807    	-5.507246376811589    	0.8526012524109428    	1.407946768058915    
-8.40579710144927    	-5.507246376811589    	0.8364611295797535    	1.3413970674079403    
-7.826086956521734    	-5.507246376811589    	0.8178064193007667    	1.2756934178304866    
-7.246376811594198    	-5.507246376811589    	0.7961621941231024    	1.2103608918756747    
-6.666666666666662    	-5.507246376811589    	0.7709617516270896    	1.1448327871238333    
-6.0869565217391255    	-5.507246376811589    	0.7415357791237711    	1.0784397908860055    
-5.507246376811589    	-5.507246376811589    	0.7071067811865475    	1.0104044077355914    
-4.927536231884053    	-5.507246376811589    	0.6667948594698256    	0.939846739326998    
-4.347826086956517    	-5.507246376811589    	0.6196442885790205    	0.8658110602656406    
-3.768115942028981    	-5.507246376811589    	0.56468391559199    	0.7873262176293767    
-3.188405797101445    	-5.507246376811589    	0.5010362705417044    	0.7035147414511769    
-2.6086956521739086    	-5.507246376811589    	0.42808634473904433    	0.6137616230419215    
-2.0289855072463725    	-5.507246376811589    	0.3457053588273558    	0.5179380830449568    
-1.4492753623188364    	-5.507246376811589    	0.25449329927964226    	0.4166441079332861    
-0.8695652173913001    	-5.507246376811589    	0.15596257347300782    	0.3113921050840136    
-0.28985507246376385    	-5.507246376811589    	5.255883312276132000e-2	0.20462772621244807    
0.2898550724637724    	-5.507246376811589    	-5.25588331227628600e-2	9.95100599669239500e-2
0.8695652173913087    	-5.507246376811589    	-0.15596257347300932    	-5.3304186200345270000e-4
1.4492753623188448    	-5.507246376811589    	-0.25449329927964365    	-9.23424906259996400e-2
2.028985507246381    	-5.507246376811589    	-0.34570535882735715    	-0.173472634609756    
2.608695652173917    	-5.507246376811589    	-0.4280863447390455    	-0.2424110664361681    
3.188405797101453    	-5.507246376811589    	-0.5010362705417054    	-0.2985577996322327    
3.7681159420289894    	-5.507246376811589    	-0.5646839155919909    	-0.34204161355460394    
4.347826086956526    	-5.507246376811589    	-0.6196442885790214    	-0.37347751689240105    
4.927536231884062    	-5.507246376811589    	-0.6667948594698263    	-0.3937429796126535    
5.507246376811598    	-5.507246376811589    	-0.707106781186548    	-0.4038091546375037    
6.086956521739134    	-5.507246376811589    	-0.7415357791237717    	-0.4046317673615369    
6.6666666666666705    	-5.507246376811589    	-0.7709617516270899    	-0.3970907161303455    
7.246376811594207    	-5.507246376811589    	-0.796162194123103    	-0.38196349637053    
7.826086956521743    	-5.507246376811589    	-0.8178064193007669    	-0.3599194207710463    
8.405797101449279    	-5.507246376811589    	-0.8364611295797537    	-0.33152519175156636    
8.985507246376816    	-5.507246376811589    	-0.852601252410943    	-0.2972557367629697    
9.565217391304353    	-5.507246376811589    	-0.8666224568741691    	-0.25750672488509085    
10.14492753623189    	-5.507246376811589    	-0.8788534316656947    	-0.21260684481419267    
10.724637681159427    	-5.507246376811589    	-0.8895670181435384    	-0.16282893790829334    
11.304347826086964    	-5.507246376811589    	-0.8989898688372698    	-0.10839965669696261    
11.884057971014501    	-5.507246376811589    	-0.9073106065337811    	-4.95076239670927400e-2
12.463768115942038    	-5.507246376811589    	-0.9146866040947619    	1.368978741962678700e-2
13.043478260869575    	-5.507246376811589    	-0.9212495614113859    	8.10608775720219600e-2
13.623188405797112    	-5.507246376811589    	-0.9271100657041543    	0.15249505926959184    
14.20289855072465    	-5.507246376811589    	-0.9323613089501446    	0.22789914053525906    
14.782608695652186    	-5.507246376811589    	-0.9370821148326494    	0.3071942976857307    
15.362318840579723    	-5.507246376811589    	-0.9413394041561391    	0.3903136099165363    
15.94202898550726    	-5.507246376811589    	-0.9451902054680316    	0.47720004868025845    
16.521739130434796    	-5.507246376811589    	-0.9486832980505141    	0.5678048346947092    
17.10144927536233    	-5.507246376811589    	-0.9518605578567334    	0.6620860920067424    
17.681159420289866    	-5.507246376811589    	-0.9547580632462134    	0.7600077422568337    
18.2608695652174    	-5.507246376811589    	-0.9574070061993649    	0.8615385934645727    
18.840579710144937    	-5.507246376811589    	-0.9598344456754523    	0.966651586670695    
19.420289855072472    	-5.507246376811589    	-0.9620639325477691    	1.0753231710019067    
20.    	-5.507246376811589    	-0.9641160297701832    	1.1875327835043386    

-20.    	-4.927536231884053    	0.9709646117278028    	3.0923676783104534    
-19.420289855072465    	-4.927536231884053    	0.9692855313006493    	2.9764268881584526    
-18.84057971014493    	-4.927536231884053    	0.9674590226811286    	2.863699308335403    
-18.260869565217394    	-4.927536231884053    	0.965467637733916    	2.7541674907059814    
-17.68115942028986    	-4.927536231884053    	0.9632913238286697    	2.647811382639844    
-17.101449275362324    	-4.927536231884053    	0.9609069544270731    	2.5446078575986766    
-16.52173913043479    	-4.927536231884053    	0.9582877607731984    	2.4445301468265495    
-15.942028985507251    	-4.927536231884053    	0.9554026409829017    	2.347547148439319    
-15.362318840579714    	-4.927536231884053    	0.9522153165319749    	2.2536225839127777    
-14.782608695652177    	-4.927536231884053    	0.9486832980505139    	2.1627139638770214    
-14.20289855072464    	-4.927536231884053    	0.9447566119176315    	2.074771314711162    
-13.623188405797103    	-4.927536231884053    	0.9403762257505054    	1.9897356040323793    
-13.043478260869566    	-4.927536231884053    	0.9354720936668216    	1.907536785958357    
-12.46376811594203    	-4.927536231884053    	0.9299607201739315    	1.8280913649964474    
-11.884057971014492    	-4.927536231884053    	0.9237421135716326    	1.7512993494464486    
-11.304347826086955    	-4.927536231884053    	0.9166959647084235    	1.6770404301568584    
-10.724637681159418    	-4.927536231884053    	0.9086768439633129    	1.6051691775066856    
-10.144927536231881    	-4.927536231884053    	0.8995081585759976    	1.5355089987356274    
-9.565217391304344    	-4.927536231884053    	0.8889745564266028    	1.4678445417238088    
-8.985507246376807    	-4.927536231884053    	0.8768124086713189    	1.40191217762742    
-8.40579710144927    	-4.927536231884053    	0.862697970097658    	1.3373881612339733    
-7.826086956521734    	-4.927536231884053    	0.8462328400897506    	1.2738740919275993    
-7.246376811594198    	-4.927536231884053    	0.8269265020695282    	1.2108794531302292    
-6.666666666666662    	-4.927536231884053    	0.8041761414663255    	1.1478014302711979    
-6.0869565217391255    	-4.927536231884053    	0.7772448707074856    	1.0839031357778484    
-5.507246376811589    	-4.927536231884053    	0.7452413135250994    	1.0182931933822719    
-4.927536231884053    	-4.927536231884053    	0.7071067811865476    	0.9499129143518485    
-4.347826086956517    	-4.927536231884053    	0.6616216370868463    	0.8775426620815948    
-3.768115942028981    	-4.927536231884053    	0.607450107570797    	0.7998466629163122    
-3.188405797101445    	-4.927536231884053    	0.5432512781572738    	0.7154840023748748    
-2.6086956521739086    	-4.927536231884053    	0.467887720419025    	0.6233172520300307    
-2.0289855072463725    	-4.927536231884053    	0.380749805254206    	0.5227367827799355    
-1.4492753623188364    	-4.927536231884053    	0.28216632399105723    	0.41407138595282966    
-0.8695652173913001    	-4.927536231884053    	0.17378533390788378    	0.29896911882701815    
-0.28985507246376385    	-4.927536231884053    	5.872202195069980000e-2	0.18054516834851514    
0.2898550724637724    	-4.927536231884053    	-5.87220219507015300e-2	6.31011244471138200e-2
0.8695652173913087    	-4.927536231884053    	-0.17378533390788548    	-4.86015489887510500e-2
1.4492753623188448    	-4.927536231884053    	-0.28216632399105873    	-0.15026126202928616    
2.028985507246381    	-4.927536231884053    	-0.3807498052542073    	-0.23876282772847757    
2.608695652173917    	-4.927536231884053    	-0.46788772041902615    	-0.3124581888080202    
3.188405797101453    	-4.927536231884053    	-0.5432512781572748    	-0.3710185539396736    
3.7681159420289894    	-4.927536231884053    	-0.6074501075707978    	-0.4150535522252822    
4.347826086956526    	-4.927536231884053    	-0.6616216370868471    	-0.4457006120920981    
4.927536231884062    	-4.927536231884053    	-0.7071067811865481    	-0.46430064802124676    
5.507246376811598    	-4.927536231884053    	-0.7452413135250998    	-0.4721894336679269    
6.086956521739134    	-4.927536231884053    	-0.777244870707486    	-0.4705866056371227    
6.6666666666666705    	-4.927536231884053    	-0.8041761414663259    	-0.46055085266145296    
7.246376811594207    	-4.927536231884053    	-0.8269265020695284    	-0.44297355100882685    
7.826086956521743    	-4.927536231884053    	-0.846232840089751    	-0.4185915882519017    
8.405797101449279    	-4.927536231884053    	-0.8626979700976583    	-0.3880077789613423    
8.985507246376816    	-4.927536231884053    	-0.8768124086713193    	-0.3517126397152175    
9.565217391304353    	-4.927536231884053    	-0.8889745564266031    	-0.3101045711293964    
10.14492753623189    	-4.927536231884053    	-0.8995081585759979    	-0.2635073184163671    
10.724637681159427    	-4.927536231884053    	-0.9086768439633129    	-0.21218451041993913    
11.304347826086964    	-4.927536231884053    	-0.9166959647084237    	-0.15635149925998792    
11.884057971014501    	-4.927536231884053    	-0.9237421135716327    	-9.61848776968157200e-2
12.463768115942038    	-4.927536231884053    	-0.9299607201739317    	-3.183007535141446600e-2
13.043478260869575    	-4.927536231884053    	-0.9354720936668216    	3.65925986247148670e-2
13.623188405797112    	-4.927536231884053    	-0.9403762257505056    	0.10898315253136925    
14.20289855072465    	-4.927536231884053    	-0.9447566119176315    	0.18525809087590062    
14.782608695652186    	-4.927536231884053    	-0.948683298050514    	0.26534736777599477    
15.362318840579723    	-4.927536231884053    	-0.952215316531975    	0.34919195084882915    
15.94202898550726    	-4.927536231884053    	-0.9554026409829018    	0.43674186647351687    
16.521739130434796    	-4.927536231884053    	-0.9582877607731984    	0.5279546252801536    
17.10144927536233    	-4.927536231884053    	-0.9609069544270731    	0.6227939487445314    
17.681159420289866    	-4.927536231884053    	-0.9632913238286699    	0.7212287349825058    
18.2608695652174    	-4.927536231884053    	-0.965467637733916    	0.8232322152381504    
18.840579710144937    	-4.927536231884053    	-0.9674590226811286    	0.9287812629731473    
19.420289855072472    	-4.927536231884053    	-0.9692855313006494    	1.037855825557155    
20.    	-4.927536231884053    	-0.9709646117278028    	1.1504384548548476    

-20.    	-4.347826086956517    	0.9771763639228009    	3.071694322334899    
-19.420289855072465    	-4.347826086956517    	0.9758431403332334    	2.956099389020484    
-18.84057971014493    	-4.347826086956517    	0.97439119569462    	2.843746373178342    
-18.260869565217394    	-4.347826086956517    	0.972806214685367    	2.7346209594868798    
-17.68115942028986    	-4.347826086956517    	0.9710716931038055    	2.6287066437444278    
-17.101449275362324    	-4.347826086956517    	0.9691685310936223    	2.5259843260946733    
-16.52173913043479    	-4.347826086956517    	0.9670745372626466    	2.4264318151454454    
-15.942028985507251    	-4.347826086956517    	0.9647638212377323    	2.3300232205235973    
-15.362318840579714    	-4.347826086956517    	0.9622060458243663    	2.2367282050346167    
-14.782608695652177    	-4.347826086956517    	0.9593655015712707    	2.1465110592272256    
-14.20289855072464    	-4.347826086956517    	0.9561999555074318    	2.0593295501304105    
-13.623188405797103    	-4.347826086956517    	0.9526592112186828    	1.9751334813300043    
-13.043478260869566    	-4.347826086956517    	0.9486832980505139    	1.893862882171497    
-12.46376811594203    	-4.347826086956517    	0.9442001814457766    	1.8154457180977404    
-11.884057971014492    	-4.347826086956517    	0.9391228521203211    	1.7397949798245849    
-11.304347826086955    	-4.347826086956517    	0.9333456062030596    	1.666804963480942    
-10.724637681159418    	-4.347826086956517    	0.926739268223405    	1.5963464935962253    
-10.144927536231881    	-4.347826086956517    	0.9191450300180579    	1.5282607620071353    
-9.565217391304344    	-4.347826086956517    	0.9103664774626048    	1.4623513545892584    
-8.985507246376807    	-4.347826086956517    	0.9001592514155137    	1.3983739122010623    
-8.40579710144927    	-4.347826086956517    	0.888217643155949    	1.336022726121712    
-7.826086956521734    	-4.347826086956517    	0.8741572761215378    	1.274913419788834    
-7.246376811594198    	-4.347826086956517    	0.8574929257125442    	1.2145607686026927    
-6.666666666666662    	-4.347826086956517    	0.8376105968386143    	1.1543507774729342    
-6.0869565217391255    	-4.347826086956517    	0.813733471206735    	1.0935066281065455    
-5.507246376811589    	-4.347826086956517    	0.7848827655334262    	1.031049537220046    
-4.927536231884053    	-4.347826086956517    	0.7498378553650925    	0.965758880359841    
-4.347826086956517    	-4.347826086956517    	0.7071067811865475    	0.8961426980107436    
-3.768115942028981    	-4.347826086956517    	0.6549305384178405    	0.8204419855928033    
-3.188405797101445    	-4.347826086956517    	0.5913636636274471    	0.7367112796744957    
-2.6086956521739086    	-4.347826086956517    	0.5144957554257679    	0.6430401788662212    
-2.0289855072463725    	-4.347826086956517    	0.42288546530986304    	0.5379873346650402    
-1.4492753623188364    	-4.347826086956517    	0.3162277658974241    	0.42124771968864416    
-0.8695652173913001    	-4.347826086956517    	0.19611613485415033    	0.2944148116027323    
-0.28985507246376385    	-4.347826086956517    	6.65190103351031600e-2	0.16145704856236615    
0.2898550724637724    	-4.347826086956517    	-6.65190103351051100e-2	2.841902789215788000e-2
0.8695652173913087    	-4.347826086956517    	-0.19611613485415216    	-9.78174581055700900e-2
1.4492753623188448    	-4.347826086956517    	-0.31622776589742574    	-0.21120781210620554    
2.028985507246381    	-4.347826086956517    	-0.4228854653098645    	-0.30778359595468713    
2.608695652173917    	-4.347826086956517    	-0.5144957554257691    	-0.3859513319853155    
3.188405797101453    	-4.347826086956517    	-0.5913636636274482    	-0.4460160475803993    
3.7681159420289894    	-4.347826086956517    	-0.6549305384178413    	-0.4894190912428781    
4.347826086956526    	-4.347826086956517    	-0.7071067811865482    	-0.5180708643623516    
4.927536231884062    	-4.347826086956517    	-0.7498378553650931    	-0.5339168303703441    
5.507246376811598    	-4.347826086956517    	-0.7848827655334267    	-0.5387159938468062    
6.086956521739134    	-4.347826086956517    	-0.8137334712067354    	-0.5339603143069245    
6.6666666666666705    	-4.347826086956517    	-0.8376105968386146    	-0.5208704162042941    
7.246376811594207    	-4.347826086956517    	-0.8574929257125445    	-0.5004250828223953    
7.826086956521743    	-4.347826086956517    	-0.874157276121538    	-0.47340113245424115    
8.405797101449279    	-4.347826086956517    	-0.8882176431559492    	-0.4404125601901856    
8.985507246376816    	-4.347826086956517    	-0.9001592514155138    	-0.40194459062996435    
9.565217391304353    	-4.347826086956517    	-0.910366477462605    	-0.3583816003359507    
10.14492753623189    	-4.347826086956517    	-0.9191450300180581    	-0.3100292980289798    
10.724637681159427    	-4.347826086956517    	-0.9267392682234052    	-0.2571320428505839    
11.304347826086964    	-4.347826086956517    	-0.9333456062030598    	-0.19988624892517637    
11.884057971014501    	-4.347826086956517    	-0.9391228521203213    	-0.13845072441605666    
12.463768115942038    	-4.347826086956517    	-0.9442001814457767    	-7.29546447938117500e-2
13.043478260869575    	-4.347826086956517    	-0.948683298050514    	-3.5037139295298614000e-3
13.623188405797112    	-4.347826086956517    	-0.9526592112186829    	6.98150588926396100e-2
14.20289855072465    	-4.347826086956517    	-0.9561999555074319    	0.1469296391155479    
14.782608695652186    	-4.347826086956517    	-0.9593655015712707    	0.22778005608468577    
15.362318840579723    	-4.347826086956517    	-0.9622060458243663    	0.3123161133858855    
15.94202898550726    	-4.347826086956517    	-0.9647638212377322    	0.4004955780481342    
16.521739130434796    	-4.347826086956517    	-0.9670745372626466    	0.4922827406201531    
17.10144927536233    	-4.347826086956517    	-0.9691685310936224    	0.5876472639074297    
17.681159420289866    	-4.347826086956517    	-0.9710716931038055    	0.6865632575368179    
18.2608695652174    	-4.347826086956517    	-0.972806214685367    	0.789008530116147    
18.840579710144937    	-4.347826086956517    	-0.97439119569462    	0.8949639817891036    
19.420289855072472    	-4.347826086956517    	-0.9758431403332334    	1.0044131083540186    
20.    	-4.347826086956517    	-0.9771763639228009    	1.1173415944892975    

-20.    	-3.768115942028981    	0.9827105785204018    	3.0537040672832667    
-19.420289855072465    	-3.768115942028981    	0.9816915676774188    	2.938423346715436    
-18.84057971014493    	-3.768115942028981    	0.9805806756909202    	2.826411383525409    
-18.260869565217394    	-3.768115942028981    	0.9793666392196709    	2.7176569143719504    
-17.68115942028986    	-3.768115942028981    	0.9780364358871704    	2.6121469168785594    
-17.101449275362324    	-3.768115942028981    	0.9765749485507943    	2.509866273902612    
-16.52173913043479    	-3.768115942028981    	0.9749645535258954    	2.4107973617594607    
-15.942028985507251    	-3.768115942028981    	0.9731846127764102    	2.3149195424130418    
-15.362318840579714    	-3.768115942028981    	0.9712108440981054    	2.2222085336591224    
-14.782608695652177    	-3.768115942028981    	0.9690145353270458    	2.1326356233337673    
-14.20289855072464    	-3.768115942028981    	0.9665615578617779    	2.0461666828355227    
-13.623188405797103    	-3.768115942028981    	0.963811120254198    	1.962760920716286    
-13.043478260869566    	-3.768115942028981    	0.9607141828411425    	1.8823692973128923    
-12.46376811594203    	-3.768115942028981    	0.9572114272986093    	1.8049324943013398    
-11.884057971014492    	-3.768115942028981    	0.9532306376993183    	1.7303782957543485    
-11.304347826086955    	-3.768115942028981    	0.9486832980505139    	1.658618185679163    
-10.724637681159418    	-3.768115942028981    	0.943460139651132    	1.589542895374719    
-10.144927536231881    	-3.768115942028981    	0.9374252720097654    	1.5230165343496096    
-9.565217391304344    	-3.768115942028981    	0.9304083928170915    	1.4588688002945118    
-8.985507246376807    	-3.768115942028981    	0.922194381828531    	1.3968845729648462    
-8.40579710144927    	-3.768115942028981    	0.9125093245149514    	1.336789937831481    
-7.826086956521734    	-3.768115942028981    	0.9010016697590999    	1.2782333437771627    
-7.246376811594198    	-3.768115942028981    	0.8872168012345952    	1.2207601744755106    
-6.666666666666662    	-3.768115942028981    	0.8705628387201343    	1.163778549705221    
-6.0869565217391255    	-3.768115942028981    	0.8502651466878619    	1.106513833938439    
-5.507246376811589    	-3.768115942028981    	0.8253072612498319    	1.0479495632872187    
-4.927536231884053    	-3.768115942028981    	0.7943578329771962    	0.9867543883227115    
-4.347826086956517    	-3.768115942028981    	0.7556890827898161    	0.921200529964779    
-3.768115942028981    	-3.768115942028981    	0.7071067811863833    	0.8490937587121128    
-3.188405797101445    	-3.768115942028981    	0.6459422414577066    	0.767765387855522    
-2.6086956521739086    	-3.768115942028981    	0.5692099786153642    	0.6742299324065842    
-2.0289855072463725    	-3.768115942028981    	0.4740998204015498    	0.5656772201074937    
-1.4492753623188364    	-3.768115942028981    	0.35897906433164395    	0.4404745484736307    
-0.8695652173913001    	-3.768115942028981    	0.22485947071751267    	0.29963367781686134    
-0.28985507246376385    	-3.768115942028981    	7.66964748498615400e-2	0.1481100434278912    
0.2898550724637724    	-3.768115942028981    	-7.66964748498637700e-2	-5.282906271834115000e-3
0.8695652173913087    	-3.768115942028981    	-0.22485947071751478    	-0.15008526361816604    
1.4492753623188448    	-3.768115942028981    	-0.35897906433164584    	-0.27748358018965896    
2.028985507246381    	-3.768115942028981    	-0.4740998204015514    	-0.3825224206956074    
2.608695652173917    	-3.768115942028981    	-0.5692099786153654    	-0.4641900248241451    
3.188405797101453    	-3.768115942028981    	-0.6459422414577076    	-0.5241190950598921    
3.7681159420289894    	-3.768115942028981    	-0.7071067811863839    	-0.5651198036606541    
4.347826086956526    	-3.768115942028981    	-0.7556890827898167    	-0.5901776356148535    
4.927536231884062    	-3.768115942028981    	-0.7943578329771968    	-0.6019612776316811    
5.507246376811598    	-3.768115942028981    	-0.8253072612498323    	-0.6026649592124451    
6.086956521739134    	-3.768115942028981    	-0.8502651466878622    	-0.5940164594372845    
6.6666666666666705    	-3.768115942028981    	-0.8705628387201346    	-0.5773471277350474    
7.246376811594207    	-3.768115942028981    	-0.8872168012345953    	-0.5536734279936795    
7.826086956521743    	-3.768115942028981    	-0.9010016697591002    	-0.5237699957410367    
8.405797101449279    	-3.768115942028981    	-0.9125093245149515    	-0.4882287111984212    
8.985507246376816    	-3.768115942028981    	-0.9221943818285312    	-0.4475041906922151    
9.565217391304353    	-3.768115942028981    	-0.9304083928170918    	-0.4019479853396707    
10.14492753623189    	-3.768115942028981    	-0.9374252720097654    	-0.3518340096699204    
10.724637681159427    	-3.768115942028981    	-0.943460139651132    	-0.29737738392754387    
11.304347826086964    	-3.768115942028981    	-0.9486832980505139    	-0.2387484104218638    
11.884057971014501    	-3.768115942028981    	-0.9532306376993183    	-0.17608297964428687    
12.463768115942038    	-3.768115942028981    	-0.9572114272986093    	-0.10949036029587778    
13.043478260869575    	-3.768115942028981    	-0.9607141828411425    	-3.90590683693917700e-2
13.623188405797112    	-3.768115942028981    	-0.963811120254198    	3.513868020789101500e-2
14.20289855072465    	-3.768115942028981    	-0.9665615578617779    	0.11304356711196872    
14.782608695652186    	-3.768115942028981    	-0.9690145353270457    	0.1946065526796773    
15.362318840579723    	-3.768115942028981    	-0.9712108440981054    	0.2797868454629132    
15.94202898550726    	-3.768115942028981    	-0.9731846127764102    	0.36855031686022277    
16.521739130434796    	-3.768115942028981    	-0.9749645535258956    	0.4608682547076707    
17.10144927536233    	-3.768115942028981    	-0.9765749485507943    	0.5567163768010245    
17.681159420289866    	-3.768115942028981    	-0.9780364358871705    	0.6560740451042197    
18.2608695652174    	-3.768115942028981    	-0.979366639219671    	0.7589236359326096    
18.840579710144937    	-3.768115942028981    	-0.9805806756909202    	0.86525003214357    
19.420289855072472    	-3.768115942028981    	-0.9816915676774187    	0.9750402113606    
20.    	-3.768115942028981    	-0.9827105785204018    	1.0882829102424632    

-20.    	-3.188405797101445    	0.9875297847602428    	3.0383594423951936    
-19.420289855072465    	-3.188405797101445    	0.9867890916993085    	2.9233570396094115    
-18.84057971014493    	-3.188405797101445    	0.9859808854580931    	2.8116477621646676    
-18.260869565217394    	-3.188405797101445    	0.9850967708412003    	2.7032232148655657    
-17.68115942028986    	-3.188405797101445    	0.9841270174450972    	2.598073667308572    
-17.101449275362324    	-3.188405797101445    	0.9830602989442485    	2.496187793168152    
-16.52173913043479    	-3.188405797101445    	0.9818833716331152    	2.397552348738766    
-15.942028985507251    	-3.188405797101445    	0.9805806756909203    	2.302151774199638    
-15.362318840579714    	-3.188405797101445    	0.9791338374667454    	2.209967695899848    
-14.782608695652177    	-3.188405797101445    	0.9775210440823288    	2.120978300961136    
-14.20289855072464    	-3.188405797101445    	0.9757162520935707    	2.0351575459394016    
-13.623188405797103    	-3.188405797101445    	0.973688178796424    	1.9524741481305976    
-13.043478260869566    	-3.188405797101445    	0.9713990064967776    	1.8728902898406128    
-12.46376811594203    	-3.188405797101445    	0.9688027044775659    	1.796359940352382    
-11.884057971014492    	-3.188405797101445    	0.9658428372346683    	1.7228266641617844    
-11.304347826086955    	-3.188405797101445    	0.962449675986404    	1.6522207324871387    
-10.724637681159418    	-3.188405797101445    	0.9585363562790538    	1.5844552808747265    
-10.144927536231881    	-3.188405797101445    	0.9539937169012556    	1.5194211481131854    
-9.565217391304344    	-3.188405797101445    	0.948683298050514    	1.45697987440002    
-8.985507246376807    	-3.188405797101445    	0.9424277454812466    	1.3969541054896477    
-8.40579710144927    	-3.188405797101445    	0.9349975263177835    	1.3391143085063988    
-7.826086956521734    	-3.188405797101445    	0.9260923597695477    	1.2831602026596964    
-7.246376811594198    	-3.188405797101445    	0.9153150324227657    	1.2286945745357667    
-6.666666666666662    	-3.188405797101445    	0.9021342216356466    	1.175186101492819    
-6.0869565217391255    	-3.188405797101445    	0.8858315352801555    	1.1219163914028183    
-5.507246376811589    	-3.188405797101445    	0.8654262854811262    	1.0679047563905986    
-4.927536231884053    	-3.188405797101445    	0.8395701571521509    	1.011802881369752    
-4.347826086956517    	-3.188405797101445    	0.8064049958556099    	0.9517526119026585    
-3.768115942028981    	-3.188405797101445    	0.763386285359108    	0.8852094317569232    
-3.188405797101445    	-3.188405797101445    	0.7071067806636229    	0.8087660959335239    
-2.6086956521739086    	-3.188405797101445    	0.6332377767667743    	0.7180938994300801    
-2.0289855072463725    	-3.188405797101445    	0.5368753239490376    	0.6082888925270672    
-1.4492753623188364    	-3.188405797101445    	0.4138019702889807    	0.4751336233030532    
-0.8695652173913001    	-3.188405797101445    	0.2631150304588176    	0.31772540643025204    
-0.28985507246376385    	-3.188405797101445    	9.0534145385461300e-2	0.14178388283557666    
0.2898550724637724    	-3.188405797101445    	-9.05341453854639500e-2	-3.928440793534855300e-2
0.8695652173913087    	-3.188405797101445    	-0.26311503045882007    	-0.2085046544873856    
1.4492753623188448    	-3.188405797101445    	-0.41380197028898275    	-0.3524703172749102    
2.028985507246381    	-3.188405797101445    	-0.5368753239490393    	-0.4654617553710095    
2.608695652173917    	-3.188405797101445    	-0.6332377767667755    	-0.5483816541034695    
3.188405797101453    	-3.188405797101445    	-0.7071067806636239    	-0.6054474653937226    
3.7681159420289894    	-3.188405797101445    	-0.7633862853591086    	-0.641563138961293    
4.347826086956526    	-3.188405797101445    	-0.8064049958556104    	-0.6610573798085615    
4.927536231884062    	-3.188405797101445    	-0.8395701571521512    	-0.6673374329345498    
5.507246376811598    	-3.188405797101445    	-0.8654262854811267    	-0.6629478145716537    
6.086956521739134    	-3.188405797101445    	-0.8858315352801558    	-0.6497466791574924    
6.6666666666666705    	-3.188405797101445    	-0.9021342216356469    	-0.6290823417784739    
7.246376811594207    	-3.188405797101445    	-0.9153150324227659    	-0.6019354903097642    
7.826086956521743    	-3.188405797101445    	-0.9260923597695481    	-0.5690245168793988    
8.405797101449279    	-3.188405797101445    	-0.9349975263177838    	-0.5308807441291679    
8.985507246376816    	-3.188405797101445    	-0.9424277454812466    	-0.4879013854728448    
9.565217391304353    	-3.188405797101445    	-0.948683298050514    	-0.44038672170100723    
10.14492753623189    	-3.188405797101445    	-0.9539937169012558    	-0.38856628568932505    
10.724637681159427    	-3.188405797101445    	-0.9585363562790539    	-0.3326174316833801    
11.304347826086964    	-3.188405797101445    	-0.962449675986404    	-0.2726786194856681    
11.884057971014501    	-3.188405797101445    	-0.9658428372346683    	-0.20885901030755127    
12.463768115942038    	-3.188405797101445    	-0.9688027044775659    	-0.14124546860274867    
13.043478260869575    	-3.188405797101445    	-0.9713990064967777    	-6.99077231529412500e-2
13.623188405797112    	-3.188405797101445    	-0.9736881787964242    	5.097790537750613000e-3
14.20289855072465    	-3.188405797101445    	-0.9757162520935707    	8.37250417522614800e-2
14.782608695652186    	-3.188405797101445    	-0.9775210440823288    	0.16593621279648008    
15.362318840579723    	-3.188405797101445    	-0.9791338374667454    	0.2517000209663588    
15.94202898550726    	-3.188405797101445    	-0.9805806756909202    	0.34099042281779857    
16.521739130434796    	-3.188405797101445    	-0.9818833716331152    	0.43378560547253686    
17.10144927536233    	-3.188405797101445    	-0.9830602989442485    	0.5300671952796561    
17.681159420289866    	-3.188405797101445    	-0.9841270174450972    	0.6298196324183786    
18.2608695652174    	-3.188405797101445    	-0.9850967708412005    	0.7330296731831659    
18.840579710144937    	-3.188405797101445    	-0.9859808854580931    	0.8396859912484826    
19.420289855072472    	-3.188405797101445    	-0.9867890916993085    	0.949778856210796    
20.    	-3.188405797101445    	-0.9875297847602428    	1.0632998728747078    

-20.    	-2.6086956521739086    	0.9916004111862217    	3.025626876214577    
-19.420289855072465    	-2.6086956521739086    	0.9910982348686419    	2.9108629901721494    
-18.84057971014493    	-2.6086956521739086    	0.990549866766363    	2.7994135508663422    
-18.260869565217394    	-2.6086956521739086    	0.9899494936611667    	2.6912727450789364    
-17.68115942028986    	-2.6086956521739086    	0.9892903635744847    	2.586433820831364    
-17.101449275362324    	-2.6086956521739086    	0.9885645989570238    	2.484888900574332    
-16.52173913043479    	-2.6086956521739086    	0.9877629653290692    	2.386628749828125    
-15.942028985507251    	-2.6086956521739086    	0.9868745828977498    	2.2916424887998716    
-15.362318840579714    	-2.6086956521739086    	0.9858865646407301    	2.199917230467238    
-14.782608695652177    	-2.6086956521739086    	0.9847835588179368    	2.111437623090149    
-14.20289855072464    	-2.6086956521739086    	0.983547166232033    	2.0261852674712686    
-13.623188405797103    	-2.6086956521739086    	0.9821551918921463    	1.9441379686197247    
-13.043478260869566    	-2.6086956521739086    	0.9805806756909202    	1.8652687664281604    
-12.46376811594203    	-2.6086956521739086    	0.9787906252528689    	1.7895446685210898    
-11.884057971014492    	-2.6086956521739086    	0.9767443431718837    	1.7169249774924045    
-11.304347826086955    	-2.6086956521739086    	0.9743911956946198    	1.6473590595887595    
-10.724637681159418    	-2.6086956521739086    	0.9716676031619469    	1.5807833351510245    
-10.144927536231881    	-2.6086956521739086    	0.9684929325968498    	1.5171171712021843    
-9.565217391304344    	-2.6086956521739086    	0.9647638212377323    	1.456257204980643    
-8.985507246376807    	-2.6086956521739086    	0.9603462267536241    	1.39806939415543    
-8.40579710144927    	-2.6086956521739086    	0.9550641368112371    	1.3423777263932573    
-7.826086956521734    	-2.6086956521739086    	0.9486832980505139    	1.2889479483340673    
-7.246376811594198    	-2.6086956521739086    	0.9408874118687269    	1.2374637613751327    
-6.666666666666662    	-2.6086956521739086    	0.9312427797057535    	1.1874914669563306    
-6.0869565217391255    	-2.6086956521739086    	0.919145030018058    	1.1384266935341256    
-5.507246376811589    	-2.6086956521739086    	0.9037378388935389    	1.089413117196416    
-4.927536231884053    	-2.6086956521739086    	0.8837879163470479    	1.0392174479580536    
-4.347826086956517    	-2.6086956521739086    	0.8574929257096137    	0.986037349150067    
-3.768115942028981    	-2.6086956521739086    	0.8221921913333041    	0.9272121451245242    
-3.188405797101445    	-2.6086956521739086    	0.7739572827149466    	0.8588134053782523    
-2.6086956521739086    	-2.6086956521739086    	0.7071063472235108    	0.7751592772802214    
-2.0289855072463725    	-2.6086956521739086    	0.6139350710705762    	0.6685454470420106    
-1.4492753623188364    	-2.6086956521739086    	0.48560999987884834    	0.5301384602863256    
-0.8695652173913001    	-2.6086956521739086    	0.31614551594893736    	0.35395269931377654    
-0.28985507246376385    	-2.6086956521739086    	0.11037526800263367    	0.1448218128461538    
0.2898550724637724    	-2.6086956521739086    	-0.11037526800263689    	-7.59287231591167200e-2
0.8695652173913087    	-2.6086956521739086    	-0.3161455159489402    	-0.27833833258410096    
1.4492753623188448    	-2.6086956521739086    	-0.4856099998788505    	-0.44108153947137313    
2.028985507246381    	-2.6086956521739086    	-0.6139350710705779    	-0.5593246950991433    
2.608695652173917    	-2.6086956521739086    	-0.707106347223512    	-0.6390534171668012    
3.188405797101453    	-2.6086956521739086    	-0.7739572827149475    	-0.6891011600516415    
3.7681159420289894    	-2.6086956521739086    	-0.8221921913333047    	-0.7171722375420844    
4.347826086956526    	-2.6086956521739086    	-0.857492925709614    	-0.7289485022691602    
4.927536231884062    	-2.6086956521739086    	-0.8837879163470482    	-0.7283583847360421    
5.507246376811598    	-2.6086956521739086    	-0.9037378388935391    	-0.7180625605906614    
6.086956521739134    	-2.6086956521739086    	-0.9191450300180583    	-0.6998633665019901    
6.6666666666666705    	-2.6086956521739086    	-0.9312427797057538    	-0.674994092455176    
7.246376811594207    	-2.6086956521739086    	-0.940887411868727    	-0.6443110623623207    
7.826086956521743    	-2.6086956521739086    	-0.948683298050514    	-0.60841864776696    
8.405797101449279    	-2.6086956521739086    	-0.9550641368112374    	-0.5677505472292166    
8.985507246376816    	-2.6086956521739086    	-0.9603462267536242    	-0.5226230593518175    
9.565217391304353    	-2.6086956521739086    	-0.9647638212377323    	-0.47327043749482073    
10.14492753623189    	-2.6086956521739086    	-0.9684929325968498    	-0.41986869399151416    
10.724637681159427    	-2.6086956521739086    	-0.9716676031619469    	-0.36255187117286825    
11.304347826086964    	-2.6086956521739086    	-0.9743911956946201    	-0.3014233318004794    
11.884057971014501    	-2.6086956521739086    	-0.976744343171884    	-0.23656370885136224    
12.463768115942038    	-2.6086956521739086    	-0.9787906252528688    	-0.16803658198464677    
13.043478260869575    	-2.6086956521739086    	-0.9805806756909202    	-9.58925849536790300e-2
13.623188405797112    	-2.6086956521739086    	-0.9821551918921464    	-2.017241516456680400e-2
14.20289855072465    	-2.6086956521739086    	-0.983547166232033    	5.90909350072039700e-2
14.782608695652186    	-2.6086956521739086    	-0.984783558817937    	0.14187050545427637    
15.362318840579723    	-2.6086956521739086    	-0.9858865646407301    	0.22814410118577888    
15.94202898550726    	-2.6086956521739086    	-0.9868745828977497    	0.3178933230043739    
16.521739130434796    	-2.6086956521739086    	-0.9877629653290692    	0.4111028191699875    
17.10144927536233    	-2.6086956521739086    	-0.9885645989570238    	0.5077597026602856    
17.681159420289866    	-2.6086956521739086    	-0.9892903635744847    	0.6078530936823958    
18.2608695652174    	-2.6086956521739086    	-0.9899494936611667    	0.7113737577566043    
18.840579710144937    	-2.6086956521739086    	-0.990549866766363    	0.8183138173336175    
19.420289855072472    	-2.6086956521739086    	-0.9910982348686419    	0.9286665204348672    
20.    	-2.6086956521739086    	-0.9916004111862217    	1.0424260538421337    

-20.    	-2.0289855072463725    	0.9948934062566149    	3.0154773171996943    
-19.420289855072465    	-2.0289855072463725    	0.9945864928494071    	2.9009086940676387    
-18.84057971014493    	-2.0289855072463725    	0.9942511402566915    	2.7896722702713945    
-18.260869565217394    	-2.0289855072463725    	0.9938837346736188    	2.6817644320061125    
-17.68115942028986    	-2.0289855072463725    	0.9934800715262958    	2.577180974697899    
-17.101449275362324    	-2.0289855072463725    	0.9930352361170129    	2.475916983649045    
-16.52173913043479    	-2.0289855072463725    	0.9925434552766406    	2.3779666856904202    
-15.942028985507251    	-2.0289855072463725    	0.991997911723619    	2.283323263540465    
-15.362318840579714    	-2.0289855072463725    	0.9913905100700545    	2.1919786218112858    
-14.782608695652177    	-2.0289855072463725    	0.9907115796044095    	2.1039230897913455    
-14.20289855072464    	-2.0289855072463725    	0.9899494936611666    	2.0191450408151264    
-13.623188405797103    	-2.0289855072463725    	0.9890901778818174    	1.9376304005241196    
-13.043478260869566    	-2.0289855072463725    	0.9881164689548824    	1.8593620056068463    
-12.46376811594203    	-2.0289855072463725    	0.9870072699305106    	1.7843187591134553    
-11.884057971014492    	-2.0289855072463725    	0.9857364255104073    	1.7124745057456519    
-11.304347826086955    	-2.0289855072463725    	0.9842712069938842    	1.6437965168027477    
-10.724637681159418    	-2.0289855072463725    	0.9825702456970677    	1.578243423600869    
-10.144927536231881    	-2.0289855072463725    	0.9805806756909203    	1.5157623602109789    
-9.565217391304344    	-2.0289855072463725    	0.9782341251024412    	1.4562849547600756    
-8.985507246376807    	-2.0289855072463725    	0.9754410020677066    	1.3997216153842362    
-8.40579710144927    	-2.0289855072463725    	0.972082208573287    	1.3459532440700308    
-7.826086956521734    	-2.0289855072463725    	0.967996898165801    	1.2948189943640782    
-7.246376811594198    	-2.0289855072463725    	0.9629640197141817    	1.2460978151353113    
-6.666666666666662    	-2.0289855072463725    	0.9566738804288585    	1.1994800135941595    
-6.0869565217391255    	-2.0289855072463725    	0.9486832980505139    	1.1545224074813054    
-5.507246376811589    	-2.0289855072463725    	0.9383431168171097    	1.1105758410347106    
-4.927536231884053    	-2.0289855072463725    	0.9246780984745014    	1.066665076000231    
-4.347826086956517    	-2.0289855072463725    	0.9061831399497075    	1.0212850093048846    
-3.768115942028981    	-2.0289855072463725    	0.8804710950314505    	0.9720484947373944    
-3.188405797101445    	-2.0289855072463725    	0.8436612233484883    	0.9150747919265179    
-2.6086956521739086    	-2.0289855072463725    	0.7893450913764555    	0.8439554673478898    
-2.0289855072463725    	-2.0289855072463725    	0.7070128754183479    	0.7481806973045061    
-1.4492753623188364    	-2.0289855072463725    	0.5806581598090919    	0.611744066131293    
-0.8695652173913001    	-2.0289855072463725    	0.39240947731770753    	0.41677410659727054    
-0.28985507246376385    	-2.0289855072463725    	0.1403578560073283    	0.16136184676557228    
0.2898550724637724    	-2.0289855072463725    	-0.14035785600733242    	-0.11935386524908842    
0.8695652173913087    	-2.0289855072463725    	-0.39240947731771086    	-0.3680448480381478    
1.4492753623188448    	-2.0289855072463725    	-0.5806581598090941    	-0.5495722534868929    
2.028985507246381    	-2.0289855072463725    	-0.7070128754183495    	-0.6658450535321911    
2.608695652173917    	-2.0289855072463725    	-0.7893450913764565    	-0.7347347154050219    
3.188405797101453    	-2.0289855072463725    	-0.843661223348489    	-0.7722476547704592    
3.7681159420289894    	-2.0289855072463725    	-0.8804710950314509    	-0.7888936953255068    
4.347826086956526    	-2.0289855072463725    	-0.9061831399497078    	-0.7910812705945303    
4.927536231884062    	-2.0289855072463725    	-0.9246780984745016    	-0.7826911209487716    
5.507246376811598    	-2.0289855072463725    	-0.9383431168171099    	-0.7661103925995084    
6.086956521739134    	-2.0289855072463725    	-0.9486832980505141    	-0.7428441886197221    
6.6666666666666705    	-2.0289855072463725    	-0.9566738804288587    	-0.7138677472635571    
7.246376811594207    	-2.0289855072463725    	-0.9629640197141819    	-0.6798302242930516    
7.826086956521743    	-2.0289855072463725    	-0.967996898165801    	-0.6411748019675232    
8.405797101449279    	-2.0289855072463725    	-0.972082208573287    	-0.5982111730765425    
8.985507246376816    	-2.0289855072463725    	-0.9754410020677068    	-0.5511603887511763    
9.565217391304353    	-2.0289855072463725    	-0.9782341251024412    	-0.5001832954448059    
10.14492753623189    	-2.0289855072463725    	-0.9805806756909203    	-0.445398991170861    
10.724637681159427    	-2.0289855072463725    	-0.9825702456970677    	-0.3868970677932654    
11.304347826086964    	-2.0289855072463725    	-0.9842712069938842    	-0.32474589718501967    
11.884057971014501    	-2.0289855072463725    	-0.9857364255104073    	-0.25899834527516175    
12.463768115942038    	-2.0289855072463725    	-0.9870072699305106    	-0.18969578074756477    
13.043478260869575    	-2.0289855072463725    	-0.9881164689548825    	-0.11687093230291745    
13.623188405797112    	-2.0289855072463725    	-0.9890901778818175    	-4.0549955239514100e-2
14.20289855072465    	-2.0289855072463725    	-0.9899494936611666    	3.924605349279408600e-2
14.782608695652186    	-2.0289855072463725    	-0.9907115796044095    	0.12249993058252784    
15.362318840579723    	-2.0289855072463725    	-0.9913905100700545    	0.20919760167117818    
15.94202898550726    	-2.0289855072463725    	-0.9919979117236188    	0.29932744009322865    
16.521739130434796    	-2.0289855072463725    	-0.9925434552766406    	0.39287977513714023    
17.10144927536233    	-2.0289855072463725    	-0.9930352361170129    	0.48984651141502034    
17.681159420289866    	-2.0289855072463725    	-0.9934800715262958    	0.5902208316453087    
18.2608695652174    	-2.0289855072463725    	-0.993883734673619    	0.6939969626588761    
18.840579710144937    	-2.0289855072463725    	-0.9942511402566915    	0.801169989758013    
19.420289855072472    	-2.0289855072463725    	-0.9945864928494071    	0.9117357083688259    
20.    	-2.0289855072463725    	-0.9948934062566149    	1.0256905046864646    

-20.    	-1.4492753623188364    	0.9973847959828921    	3.007886791362014    
-19.420289855072465    	-1.4492753623188364    	0.9972269926097787    	2.893467278264053    
-18.84057971014493    	-1.4492753623188364    	0.9970544855015816    	2.7823936999523275    
-18.260869565217394    	-1.4492753623188364    	0.996865392576337    	2.6746641743448736    
-17.68115942028986    	-1.4492753623188364    	0.9966575212323125    	2.5702765088399584    
-17.101449275362324    	-1.4492753623188364    	0.9964283048969311    	2.4692281368650058    
-16.52173913043479    	-1.4492753623188364    	0.9961747239492219    	2.371516038799044    
-15.942028985507251    	-1.4492753623188364    	0.995893206467704    	2.277136642720593    
-15.362318840579714    	-1.4492753623188364    	0.9955795027140816    	2.1860856988913557    
-14.782608695652177    	-1.4492753623188364    	0.99522852511998    	2.098358119742959    
-14.20289855072464    	-1.4492753623188364    	0.994834142531266    	2.0139477741212684    
-13.623188405797103    	-1.4492753623188364    	0.9943889131791124    	1.9328472202574574    
-13.043478260869566    	-1.4492753623188364    	0.9938837346736189    	1.8550473557616256    
-12.46376811594203    	-1.4492753623188364    	0.9933073803012537    	1.7805369539202411    
-11.884057971014492    	-1.4492753623188364    	0.992645877550526    	1.7093020422218135    
-11.304347826086955    	-1.4492753623188364    	0.9918816646858506    	1.6413250589307569    
-10.724637681159418    	-1.4492753623188364    	0.9909924304103234    	1.5765836927501677    
-10.144927536231881    	-1.4492753623188364    	0.9899494936611666    	1.5150492626172678    
-9.565217391304344    	-1.4492753623188364    	0.9887155042247667    	1.4566844183184442    
-8.985507246376807    	-1.4492753623188364    	0.9872411207126472    	1.40143981846522    
-8.40579710144927    	-1.4492753623188364    	0.9854601157443481    	1.3492492356771348    
-7.826086956521734    	-1.4492753623188364    	0.9832820049844603    	1.3000221856187804    
-7.246376811594198    	-1.4492753623188364    	0.9805806756909202    	1.2536325555480927    
-6.666666666666662    	-1.4492753623188364    	0.9771763639228009    	1.2099005815241448    
-6.0869565217391255    	-1.4492753623188364    	0.9728062146853671    	1.1685634085522014    
-5.507246376811589    	-1.4492753623188364    	0.9670745372626426    	1.1292253459162864    
-4.927536231884053    	-1.4492753623188364    	0.9593655015695964    	1.0912705635313689    
-4.347826086956517    	-1.4492753623188364    	0.948683297692274    	1.053703251483494    
-3.768115942028981    	-1.4492753623188364    	0.9333455672622759    	1.0148410514042627    
-3.188405797101445    	-1.4492753623188364    	0.9103643346357589    	0.9716959876498314    
-2.6086956521739086    	-1.4492753623188364    	0.874097999781928    	0.9186264601894053    
-2.0289855072463725    	-1.4492753623188364    	0.8129214237327292    	0.8440073300549303    
-1.4492753623188364    	-1.4492753623188364    	0.7017892800366503    	0.7227932707948943    
-0.8695652173913001    	-1.4492753623188364    	0.49949374777973266    	0.5137764614953385    
-0.28985507246376385    	-1.4492753623188364    	0.18475102289656964    	0.19567309809085648    
0.2898550724637724    	-1.4492753623188364    	-0.18475102289657494    	-0.17382894770228807    
0.8695652173913087    	-1.4492753623188364    	-0.49949374777973643    	-0.48521103406413046    
1.4492753623188448    	-1.4492753623188364    	-0.7017892800366526    	-0.6807852892784085    
2.028985507246381    	-1.4492753623188364    	-0.8129214237327305    	-0.7818355174105293    
2.608695652173917    	-1.4492753623188364    	-0.8740979997819286    	-0.8295695393744511    
3.188405797101453    	-1.4492753623188364    	-0.9103643346357594    	-0.8490326816216867    
3.7681159420289894    	-1.4492753623188364    	-0.9333455672622764    	-0.8518500831202893    
4.347826086956526    	-1.4492753623188364    	-0.9486832976922742    	-0.8436633439010538    
4.927536231884062    	-1.4492753623188364    	-0.9593655015695965    	-0.8274604396078237    
5.507246376811598    	-1.4492753623188364    	-0.9670745372626427    	-0.8049237286089983    
6.086956521739134    	-1.4492753623188364    	-0.9728062146853671    	-0.7770490208185322    
6.6666666666666705    	-1.4492753623188364    	-0.9771763639228012    	-0.7444521463214567    
7.246376811594207    	-1.4492753623188364    	-0.9805806756909203    	-0.7075287958337473    
7.826086956521743    	-1.4492753623188364    	-0.9832820049844603    	-0.6665418243501395    
8.405797101449279    	-1.4492753623188364    	-0.9854601157443481    	-0.6216709958115606    
8.985507246376816    	-1.4492753623188364    	-0.9872411207126472    	-0.5730424229600739    
9.565217391304353    	-1.4492753623188364    	-0.9887155042247667    	-0.5207465901310885    
10.14492753623189    	-1.4492753623188364    	-0.9899494936611666    	-0.46484972470506436    
10.724637681159427    	-1.4492753623188364    	-0.9909924304103234    	-0.4054011680704781    
11.304347826086964    	-1.4492753623188364    	-0.9918816646858506    	-0.3424382704409432    
11.884057971014501    	-1.4492753623188364    	-0.9926458775505261    	-0.2759897128792377    
12.463768115942038    	-1.4492753623188364    	-0.9933073803012537    	-0.20607780668226494    
13.043478260869575    	-1.4492753623188364    	-0.993883734673619    	-0.1327201135856111    
13.623188405797112    	-1.4492753623188364    	-0.9943889131791124    	-5.59306061007661700e-2
14.20289855072465    	-1.4492753623188364    	-0.994834142531266    	2.427948905873755800e-2
14.782608695652186    	-1.4492753623188364    	-0.99522852511998    	0.10790106950300027    
15.362318840579723    	-1.4492753623188364    	-0.9955795027140815    	0.19492669346319413    
15.94202898550726    	-1.4492753623188364    	-0.9958932064677039    	0.2853502297851863    
16.521739130434796    	-1.4492753623188364    	-0.9961747239492219    	0.37916659090060156    
17.10144927536233    	-1.4492753623188364    	-0.9964283048969313    	0.4763715270711446    
17.681159420289866    	-1.4492753623188364    	-0.9966575212323125    	0.5769614663753346    
18.2608695652174    	-1.4492753623188364    	-0.996865392576337    	0.6809333891922008    
18.840579710144937    	-1.4492753623188364    	-0.9970544855015816    	0.7882847289491658    
19.420289855072472    	-1.4492753623188364    	-0.9972269926097787    	0.8990132930444973    
20.    	-1.4492753623188364    	-0.9973847959828921    	1.0131171993962298    

-20.    	-0.8695652173913001    	0.9990561583550595    	3.0028368766915436    
-19.420289855072465    	-0.8695652173913001    	0.9989990544119017    	2.8885180630235383    
-18.84057971014493    	-0.8695652173913001    	0.9989366098486855    	2.7775545472567935    
-18.260869565217394    	-0.8695652173913001    	0.9988681377244375    	2.669945642450336    
-17.68115942028986    	-0.8695652173913001    	0.9987928370624672    	2.5656905476274754    
-17.101449275362324    	-0.8695652173913001    	0.9987097693716604    	2.464788324297097    
-16.52173913043479    	-0.8695652173913001    	0.9986178293325099    	2.367237867139694    
-15.942028985507251    	-0.8695652173913001    	0.9985157079309461    	2.2730378671411966    
-15.362318840579714    	-0.8695652173913001    	0.9984018457335854    	2.1821867648682214    
-14.782608695652177    	-0.8695652173913001    	0.9982743731749959    	2.0946826907553366    
-14.20289855072464    	-0.8695652173913001    	0.9981310335652205    	2.010523388112585    
-13.623188405797103    	-0.8695652173913001    	0.9979690828636266    	1.9297061128993338    
-13.043478260869566    	-0.8695652173913001    	0.9977851578566089    	1.8522275019019778    
-12.46376811594203    	-0.8695652173913001    	0.9975751008362209    	1.7780833974125705    
-11.884057971014492    	-0.8695652173913001    	0.9973337235915658    	1.7072686112202153    
-11.304347826086955    	-0.8695652173913001    	0.9970544855015817    	1.6397766027038498    
-10.724637681159418    	-0.8695652173913001    	0.996729048114676    	1.5755990334118821    
-10.144927536231881    	-0.8695652173913001    	0.996346649041751    	1.514725140955214    
-9.565217391304344    	-0.8695652173913001    	0.9958932064677039    	1.4571408435187432    
-8.985507246376807    	-0.8695652173913001    	0.9953500135553001    	1.4028274342652345    
-8.40579710144927    	-0.8695652173913001    	0.9946917938265514    	1.3517596367167002    
-7.826086956521734    	-0.8695652173913001    	0.993883734673619    	1.303902638265301    
-7.246376811594198    	-0.8695652173913001    	0.9928768384869221    	1.2592074413014565    
-6.666666666666662    	-0.8695652173913001    	0.9916004111862219    	1.2176033517449276    
-6.0869565217391255    	-0.8695652173913001    	0.9899494936611667    	1.178985410485363    
-5.507246376811589    	-0.8695652173913001    	0.9877629653290535    	1.1431924969400593    
-4.927536231884053    	-0.8695652173913001    	0.9847835588113453    	1.1099673437304796    
-4.347826086956517    	-0.8695652173913001    	0.9805806742707555    	1.0788793510193375    
-3.768115942028981    	-0.8695652173913001    	0.9743910397758919    	1.0491652468752406    
-3.188405797101445    	-0.8695652173913001    	0.9647551116823346    	1.019365487653769    
-2.6086956521739086    	-0.8695652173913001    	0.9484365478468151    	0.9862437312116542    
-2.0289855072463725    	-0.8695652173913001    	0.9156221137413202    	0.9399867430208831    
-1.4492753623188364    	-0.8695652173913001    	0.8324895796328894    	0.8467722933484952    
-0.8695652173913001    	-0.8695652173913001    	0.6243375447729462    	0.631898981445914    
-0.28985507246376385    	-0.8695652173913001    	0.23840268143710672    	0.24260347958875547    
0.2898550724637724    	-0.8695652173913001    	-0.23840268143711352    	-0.23420188328546473    
0.8695652173913087    	-0.8695652173913001    	-0.6243375447729506    	-0.6167761080999827    
1.4492753623188448    	-0.8695652173913001    	-0.8324895796328913    	-0.8182068659172853    
2.028985507246381    	-0.8695652173913001    	-0.9156221137413209    	-0.8912574844617577    
2.608695652173917    	-0.8695652173913001    	-0.9484365478468154    	-0.9106293644819761    
3.188405797101453    	-0.8695652173913001    	-0.9647551116823349    	-0.9101447357109002    
3.7681159420289894    	-0.8695652173913001    	-0.974391039775892    	-0.899616832676543    
4.347826086956526    	-0.8695652173913001    	-0.9805806742707555    	-0.8822819975221731    
4.927536231884062    	-0.8695652173913001    	-0.9847835588113453    	-0.8595997738922104    
5.507246376811598    	-0.8695652173913001    	-0.9877629653290535    	-0.8323334337180472    
6.086956521739134    	-0.8695652173913001    	-0.9899494936611667    	-0.80091357683697    
6.6666666666666705    	-0.8695652173913001    	-0.9916004111862219    	-0.7655974706275155    
7.246376811594207    	-0.8695652173913001    	-0.9928768384869222    	-0.7265462356723872    
7.826086956521743    	-0.8695652173913001    	-0.993883734673619    	-0.6838648310819364    
8.405797101449279    	-0.8695652173913001    	-0.9946917938265514    	-0.6376239509364019    
8.985507246376816    	-0.8695652173913001    	-0.9953500135553002    	-0.587872592845365    
9.565217391304353    	-0.8695652173913001    	-0.9958932064677039    	-0.5346455694166636    
10.14492753623189    	-0.8695652173913001    	-0.996346649041751    	-0.4779681571282868    
10.724637681159427    	-0.8695652173913001    	-0.9967290481146758    	-0.41785906281746854    
11.304347826086964    	-0.8695652173913001    	-0.9970544855015817    	-0.3543323682993125    
11.884057971014501    	-0.8695652173913001    	-0.9973337235915658    	-0.2873988359629154    
12.463768115942038    	-0.8695652173913001    	-0.9975751008362208    	-0.21706680425987013    
13.043478260869575    	-0.8695652173913001    	-0.9977851578566089    	-0.14334281381123903    
13.623188405797112    	-0.8695652173913001    	-0.9979690828636267    	-6.62320528279185500e-2
14.20289855072465    	-0.8695652173913001    	-0.9981310335652205    	1.426132098214516500e-2
14.782608695652186    	-0.8695652173913001    	-0.9982743731749959    	9.81339444053461700e-2
15.362318840579723    	-0.8695652173913001    	-0.9984018457335853    	0.18538307340105242    
15.94202898550726    	-0.8695652173913001    	-0.9985157079309461    	0.2760064512793061    
16.521739130434796    	-0.8695652173913001    	-0.9986178293325099    	0.37000220847467546    
17.10144927536233    	-0.8695652173913001    	-0.9987097693716607    	0.46736878555377737    
17.681159420289866    	-0.8695652173913001    	-0.9987928370624672    	0.568104873502542    
18.2608695652174    	-0.8695652173913001    	-0.9988681377244375    	0.6722093670014622    
18.840579710144937    	-0.8695652173913001    	-0.9989366098486855    	0.7796813275594238    
19.420289855072472    	-0.8695652173913001    	-0.9989990544119017    	0.8905199541997361    
20.    	-0.8695652173913001    	-0.9990561583550595    	1.0047245599814245    

-20.    	-0.28985507246376385    	0.9998949965870996    	3.0003150764022646    
-19.420289855072465    	-0.28985507246376385    	0.999888635224333    	2.8860470053146505    
-18.84057971014493    	-0.28985507246376385    	0.999881677808259    	2.775138976695048    
-18.260869565217394    	-0.28985507246376385    	0.9998740474835989    	2.6675909136881786    
-17.68115942028986    	-0.28985507246376385    	0.9998656545973652    	2.563402726641054    
-17.101449275362324    	-0.28985507246376385    	0.9998563940539733    	2.4625743104580913    
-16.52173913043479    	-0.28985507246376385    	0.9998461420100133    	2.3651055412958786    
-15.942028985507251    	-0.28985507246376385    	0.9998347517133227    	2.2709962724022543    
-15.362318840579714    	-0.28985507246376385    	0.9998220482235222    	2.1802463288368394    
-14.782608695652177    	-0.28985507246376385    	0.9998078216567245    	2.0928555007157463    
-14.20289855072464    	-0.28985507246376385    	0.9997918184634463    	2.008823534489492    
-13.623188405797103    	-0.28985507246376385    	0.9997737300570649    	1.928150121571453    
-13.043478260869566    	-0.28985507246376385    	0.9997531778316099    	1.8508348833556596    
-12.46376811594203    	-0.28985507246376385    	0.9997296931968459    	1.7768773512518763    
-11.884057971014492    	-0.28985507246376385    	0.9997026906430498    	1.7062769397503803    
-11.304347826086955    	-0.28985507246376385    	0.9996714309094813    	1.6390329095904304    
-10.724637681159418    	-0.28985507246376385    	0.9996349698728536    	1.5751443166487409    
-10.144927536231881    	-0.28985507246376385    	0.9995920864606949    	1.514609939852839    
-9.565217391304344    	-0.28985507246376385    	0.9995411791453815    	1.457428177675102    
-8.985507246376807    	-0.28985507246376385    	0.9994801143396996    	1.403596896528315    
-8.40579710144927    	-0.28985507246376385    	0.9994059993535874    	1.3531132037224172    
-7.826086956521734    	-0.28985507246376385    	0.9993148337667671    	1.30597309883713    
-7.246376811594198    	-0.28985507246376385    	0.9992009587217895    	1.2621709230150049    
-6.666666666666662    	-0.28985507246376385    	0.9990561583550596    	1.2216984603924463    
-6.0869565217391255    	-0.28985507246376385    	0.9988681377244374    	1.1845434160273145    
-5.507246376811589    	-0.28985507246376385    	0.9986178293324788    	1.1506867224221655    
-4.927536231884053    	-0.28985507246376385    	0.9982743731619103    	1.1200975195597256    
-4.347826086956517    	-0.28985507246376385    	0.9977851550265607    	1.0927231932538237    
-3.768115942028981    	-0.28985507246376385    	0.9970541730482134    	1.0684677416262431    
-3.188405797101445    	-0.28985507246376385    	0.9958755992400874    	1.0471253366902027    
-2.6086956521739086    	-0.28985507246376385    	0.993377412023716    	1.027823956867236    
-2.0289855072463725    	-0.28985507246376385    	0.9825049920513107    	1.0035089828095547    
-1.4492753623188364    	-0.28985507246376385    	0.9237551144828591    	0.934677189677146    
-0.8695652173913001    	-0.28985507246376385    	0.7152080443113271    	0.7194088424629759    
-0.28985507246376385    	-0.28985507246376385    	0.2780945466085209    	0.27893470623885064    
0.2898550724637724    	-0.28985507246376385    	-0.2780945466085288    	-0.27725438697819904    
0.8695652173913087    	-0.28985507246376385    	-0.715208044311332    	-0.7110072461596831    
1.4492753623188448    	-0.28985507246376385    	-0.9237551144828609    	-0.9128330392885738    
2.028985507246381    	-0.28985507246376385    	-0.9825049920513111    	-0.961501001293067    
2.608695652173917    	-0.28985507246376385    	-0.993377412023716    	-0.9589308671801956    
3.188405797101453    	-0.28985507246376385    	-0.9958755992400876    	-0.944625861789972    
3.7681159420289894    	-0.28985507246376385    	-0.9970541730482134    	-0.9256406044701835    
4.347826086956526    	-0.28985507246376385    	-0.9977851550265607    	-0.9028471167992974    
4.927536231884062    	-0.28985507246376385    	-0.9982743731619103    	-0.8764512267640945    
5.507246376811598    	-0.28985507246376385    	-0.9986178293324788    	-0.8465489362427915    
6.086956521739134    	-0.28985507246376385    	-0.9988681377244376    	-0.8131928594215598    
6.6666666666666705    	-0.28985507246376385    	-0.9990561583550596    	-0.7764138563176722    
7.246376811594207    	-0.28985507246376385    	-0.9992009587217895    	-0.7362309944285734    
7.826086956521743    	-0.28985507246376385    	-0.9993148337667672    	-0.6926565686964036    
8.405797101449279    	-0.28985507246376385    	-0.9994059993535876    	-0.6456987949847572    
8.985507246376816    	-0.28985507246376385    	-0.9994801143396996    	-0.5953633321510834    
9.565217391304353    	-0.28985507246376385    	-0.9995411791453815    	-0.5416541806156605    
10.14492753623189    	-0.28985507246376385    	-0.9995920864606948    	-0.48457423306854963    
10.724637681159427    	-0.28985507246376385    	-0.9996349698728536    	-0.42412562309696544    
11.304347826086964    	-0.28985507246376385    	-0.9996714309094813    	-0.3603099522285311    
11.884057971014501    	-0.28985507246376385    	-0.9997026906430498    	-0.2931284415357184    
12.463768115942038    	-0.28985507246376385    	-0.9997296931968459    	-0.2225820351418143    
13.043478260869575    	-0.28985507246376385    	-0.9997531778316101    	-0.14867147230755928    
13.623188405797112    	-0.28985507246376385    	-0.9997737300570649    	-7.13973385426757100e-2
14.20289855072465    	-0.28985507246376385    	-0.9997918184634462    	9.239897562600463000e-3
14.782608695652186    	-0.28985507246376385    	-0.9998078216567245    	9.32398574022985600e-2
15.362318840579723    	-0.28985507246376385    	-0.9998220482235222    	0.18060223238979656    
15.94202898550726    	-0.28985507246376385    	-0.9998347517133227    	0.27132676897561037    
16.521739130434796    	-0.28985507246376385    	-0.9998461420100133    	0.36541325727585305    
17.10144927536233    	-0.28985507246376385    	-0.9998563940539735    	0.4628615223501453    
17.681159420289866    	-0.28985507246376385    	-0.9998656545973652    	0.5636714174463251    
18.2608695652174    	-0.28985507246376385    	-0.9998740474835989    	0.6678428187209818    
18.840579710144937    	-0.28985507246376385    	-0.999881677808259    	0.7753756210785313    
19.420289855072472    	-0.28985507246376385    	-0.999888635224333    	0.8862697348659858    
20.    	-0.28985507246376385    	-0.9998949965870996    	1.0005250832280652    

-20.    	0.2898550724637724    	0.9998949965870996    	3.0003150764022646    
-19.420289855072465    	0.2898550724637724    	0.999888635224333    	2.8860470053146505    
-18.84057971014493    	0.2898550724637724    	0.999881677808259    	2.775138976695048    
-18.260869565217394    	0.2898550724637724    	0.9998740474835989    	2.6675909136881786    
-17.68115942028986    	0.2898550724637724    	0.9998656545973652    	2.563402726641054    
-17.101449275362324    	0.2898550724637724    	0.9998563940539733    	2.4625743104580913    
-16.52173913043479    	0.2898550724637724    	0.9998461420100133    	2.3651055412958786    
-15.942028985507251    	0.2898550724637724    	0.9998347517133227    	2.2709962724022543    
-15.362318840579714    	0.2898550724637724    	0.9998220482235222    	2.1802463288368394    
-14.782608695652177    	0.2898550724637724    	0.9998078216567245    	2.0928555007157463    
-14.20289855072464    	0.2898550724637724    	0.9997918184634463    	2.008823534489492    
-13.623188405797103    	0.2898550724637724    	0.9997737300570649    	1.928150121571453    
-13.043478260869566    	0.2898550724637724    	0.9997531778316099    	1.8508348833556596    
-12.46376811594203    	0.2898550724637724    	0.9997296931968459    	1.7768773512518763    
-11.884057971014492    	0.2898550724637724    	0.9997026906430498    	1.7062769397503803    
-11.304347826086955    	0.2898550724637724    	0.9996714309094812    	1.6390329095904304    
-10.724637681159418    	0.2898550724637724    	0.9996349698728536    	1.5751443166487409    
-10.144927536231881    	0.2898550724637724    	0.9995920864606948    	1.514609939852839    
-9.565217391304344    	0.2898550724637724    	0.9995411791453813    	1.4574281776751017    
-8.985507246376807    	0.2898550724637724    	0.9994801143396996    	1.403596896528315    
-8.40579710144927    	0.2898550724637724    	0.9994059993535874    	1.3531132037224172    
-7.826086956521734    	0.2898550724637724    	0.9993148337667671    	1.30597309883713    
-7.246376811594198    	0.2898550724637724    	0.9992009587217894    	1.2621709230150047    
-6.666666666666662    	0.2898550724637724    	0.9990561583550595    	1.2216984603924463    
-6.0869565217391255    	0.2898550724637724    	0.9988681377244374    	1.1845434160273147    
-5.507246376811589    	0.2898550724637724    	0.9986178293324788    	1.1506867224221655    
-4.927536231884053    	0.2898550724637724    	0.9982743731619103    	1.1200975195597256    
-4.347826086956517    	0.2898550724637724    	0.9977851550265607    	1.0927231932538237    
-3.768115942028981    	0.2898550724637724    	0.9970541730482132    	1.068467741626243    
-3.188405797101445    	0.2898550724637724    	0.9958755992400873    	1.0471253366902027    
-2.6086956521739086    	0.2898550724637724    	0.9933774120237157    	1.0278239568672358    
-2.0289855072463725    	0.2898550724637724    	0.9825049920513103    	1.0035089828095543    
-1.4492753623188364    	0.2898550724637724    	0.9237551144828584    	0.9346771896771453    
-0.8695652173913001    	0.2898550724637724    	0.7152080443113265    	0.7194088424629752    
-0.28985507246376385    	0.2898550724637724    	0.27809454660852057    	0.2789347062388503    
0.2898550724637724    	0.2898550724637724    	-0.2780945466085284    	-0.2772543869781986    
0.8695652173913087    	0.2898550724637724    	-0.7152080443113312    	-0.7110072461596824    
1.4492753623188448    	0.2898550724637724    	-0.9237551144828601    	-0.9128330392885731    
2.028985507246381    	0.2898550724637724    	-0.9825049920513105    	-0.9615010012930664    
2.608695652173917    	0.2898550724637724    	-0.9933774120237157    	-0.9589308671801953    
3.188405797101453    	0.2898550724637724    	-0.9958755992400873    	-0.9446258617899717    
3.7681159420289894    	0.2898550724637724    	-0.9970541730482132    	-0.9256406044701833    
4.347826086956526    	0.2898550724637724    	-0.9977851550265607    	-0.9028471167992974    
4.927536231884062    	0.2898550724637724    	-0.9982743731619103    	-0.8764512267640945    
5.507246376811598    	0.2898550724637724    	-0.9986178293324786    	-0.8465489362427913    
6.086956521739134    	0.2898550724637724    	-0.9988681377244374    	-0.8131928594215596    
6.6666666666666705    	0.2898550724637724    	-0.9990561583550595    	-0.7764138563176721    
7.246376811594207    	0.2898550724637724    	-0.9992009587217894    	-0.7362309944285734    
7.826086956521743    	0.2898550724637724    	-0.9993148337667671    	-0.6926565686964035    
8.405797101449279    	0.2898550724637724    	-0.9994059993535874    	-0.645698794984757    
8.985507246376816    	0.2898550724637724    	-0.9994801143396996    	-0.5953633321510834    
9.565217391304353    	0.2898550724637724    	-0.9995411791453813    	-0.5416541806156602    
10.14492753623189    	0.2898550724637724    	-0.9995920864606948    	-0.48457423306854963    
10.724637681159427    	0.2898550724637724    	-0.9996349698728534    	-0.4241256230969652    
11.304347826086964    	0.2898550724637724    	-0.9996714309094812    	-0.3603099522285309    
11.884057971014501    	0.2898550724637724    	-0.9997026906430498    	-0.2931284415357184    
12.463768115942038    	0.2898550724637724    	-0.9997296931968459    	-0.2225820351418143    
13.043478260869575    	0.2898550724637724    	-0.9997531778316101    	-0.14867147230755928    
13.623188405797112    	0.2898550724637724    	-0.9997737300570649    	-7.13973385426757100e-2
14.20289855072465    	0.2898550724637724    	-0.9997918184634462    	9.239897562600463000e-3
14.782608695652186    	0.2898550724637724    	-0.9998078216567245    	9.32398574022985600e-2
15.362318840579723    	0.2898550724637724    	-0.9998220482235222    	0.18060223238979656    
15.94202898550726    	0.2898550724637724    	-0.9998347517133227    	0.27132676897561037    
16.521739130434796    	0.2898550724637724    	-0.9998461420100133    	0.36541325727585305    
17.10144927536233    	0.2898550724637724    	-0.9998563940539735    	0.4628615223501453    
17.681159420289866    	0.2898550724637724    	-0.9998656545973652    	0.5636714174463251    
18.2608695652174    	0.2898550724637724    	-0.9998740474835989    	0.6678428187209818    
18.840579710144937    	0.2898550724637724    	-0.999881677808259    	0.7753756210785313    
19.420289855072472    	0.2898550724637724    	-0.999888635224333    	0.8862697348659858    
20.    	0.2898550724637724    	-0.9998949965870996    	1.0005250832280652    

-20.    	0.8695652173913087    	0.9990561583550595    	3.0028368766915436    
-19.420289855072465    	0.8695652173913087    	0.9989990544119017    	2.8885180630235383    
-18.84057971014493    	0.8695652173913087    	0.9989366098486855    	2.7775545472567935    
-18.260869565217394    	0.8695652173913087    	0.9988681377244375    	2.669945642450336    
-17.68115942028986    	0.8695652173913087    	0.9987928370624672    	2.5656905476274754    
-17.101449275362324    	0.8695652173913087    	0.9987097693716604    	2.464788324297097    
-16.52173913043479    	0.8695652173913087    	0.9986178293325099    	2.367237867139694    
-15.942028985507251    	0.8695652173913087    	0.9985157079309461    	2.2730378671411966    
-15.362318840579714    	0.8695652173913087    	0.9984018457335854    	2.1821867648682214    
-14.782608695652177    	0.8695652173913087    	0.9982743731749959    	2.0946826907553366    
-14.20289855072464    	0.8695652173913087    	0.9981310335652205    	2.010523388112585    
-13.623188405797103    	0.8695652173913087    	0.9979690828636266    	1.9297061128993338    
-13.043478260869566    	0.8695652173913087    	0.9977851578566089    	1.8522275019019778    
-12.46376811594203    	0.8695652173913087    	0.9975751008362209    	1.7780833974125705    
-11.884057971014492    	0.8695652173913087    	0.9973337235915658    	1.7072686112202153    
-11.304347826086955    	0.8695652173913087    	0.9970544855015815    	1.6397766027038498    
-10.724637681159418    	0.8695652173913087    	0.9967290481146758    	1.5755990334118821    
-10.144927536231881    	0.8695652173913087    	0.996346649041751    	1.5147251409552143    
-9.565217391304344    	0.8695652173913087    	0.9958932064677039    	1.4571408435187432    
-8.985507246376807    	0.8695652173913087    	0.9953500135553001    	1.4028274342652347    
-8.40579710144927    	0.8695652173913087    	0.9946917938265512    	1.3517596367167    
-7.826086956521734    	0.8695652173913087    	0.9938837346736188    	1.303902638265301    
-7.246376811594198    	0.8695652173913087    	0.9928768384869219    	1.2592074413014562    
-6.666666666666662    	0.8695652173913087    	0.9916004111862216    	1.2176033517449274    
-6.0869565217391255    	0.8695652173913087    	0.9899494936611665    	1.1789854104853628    
-5.507246376811589    	0.8695652173913087    	0.9877629653290533    	1.143192496940059    
-4.927536231884053    	0.8695652173913087    	0.984783558811345    	1.1099673437304796    
-4.347826086956517    	0.8695652173913087    	0.980580674270755    	1.078879351019337    
-3.768115942028981    	0.8695652173913087    	0.9743910397758915    	1.0491652468752402    
-3.188405797101445    	0.8695652173913087    	0.964755111682334    	1.0193654876537683    
-2.6086956521739086    	0.8695652173913087    	0.9484365478468141    	0.9862437312116533    
-2.0289855072463725    	0.8695652173913087    	0.915622113741319    	0.939986743020882    
-1.4492753623188364    	0.8695652173913087    	0.8324895796328876    	0.8467722933484936    
-0.8695652173913001    	0.8695652173913087    	0.6243375447729443    	0.6318989814459122    
-0.28985507246376385    	0.8695652173913087    	0.23840268143710597    	0.2426034795887548    
0.2898550724637724    	0.8695652173913087    	-0.23840268143711274    	-0.23420188328546387    
0.8695652173913087    	0.8695652173913087    	-0.6243375447729488    	-0.6167761080999808    
1.4492753623188448    	0.8695652173913087    	-0.8324895796328895    	-0.8182068659172834    
2.028985507246381    	0.8695652173913087    	-0.9156221137413195    	-0.8912574844617562    
2.608695652173917    	0.8695652173913087    	-0.9484365478468144    	-0.910629364481975    
3.188405797101453    	0.8695652173913087    	-0.9647551116823342    	-0.9101447357108995    
3.7681159420289894    	0.8695652173913087    	-0.9743910397758915    	-0.8996168326765424    
4.347826086956526    	0.8695652173913087    	-0.9805806742707552    	-0.8822819975221727    
4.927536231884062    	0.8695652173913087    	-0.984783558811345    	-0.8595997738922102    
5.507246376811598    	0.8695652173913087    	-0.9877629653290534    	-0.832333433718047    
6.086956521739134    	0.8695652173913087    	-0.9899494936611665    	-0.8009135768369696    
6.6666666666666705    	0.8695652173913087    	-0.9916004111862217    	-0.7655974706275153    
7.246376811594207    	0.8695652173913087    	-0.992876838486922    	-0.7265462356723869    
7.826086956521743    	0.8695652173913087    	-0.9938837346736189    	-0.6838648310819362    
8.405797101449279    	0.8695652173913087    	-0.9946917938265512    	-0.6376239509364017    
8.985507246376816    	0.8695652173913087    	-0.9953500135553001    	-0.5878725928453647    
9.565217391304353    	0.8695652173913087    	-0.9958932064677039    	-0.5346455694166636    
10.14492753623189    	0.8695652173913087    	-0.996346649041751    	-0.4779681571282868    
10.724637681159427    	0.8695652173913087    	-0.9967290481146758    	-0.41785906281746843    
11.304347826086964    	0.8695652173913087    	-0.9970544855015815    	-0.35433236829931214    
11.884057971014501    	0.8695652173913087    	-0.9973337235915658    	-0.2873988359629154    
12.463768115942038    	0.8695652173913087    	-0.9975751008362208    	-0.21706680425987013    
13.043478260869575    	0.8695652173913087    	-0.9977851578566089    	-0.14334281381123903    
13.623188405797112    	0.8695652173913087    	-0.9979690828636267    	-6.62320528279185500e-2
14.20289855072465    	0.8695652173913087    	-0.9981310335652205    	1.426132098214516500e-2
14.782608695652186    	0.8695652173913087    	-0.9982743731749959    	9.81339444053461700e-2
15.362318840579723    	0.8695652173913087    	-0.9984018457335853    	0.18538307340105242    
15.94202898550726    	0.8695652173913087    	-0.9985157079309461    	0.2760064512793061    
16.521739130434796    	0.8695652173913087    	-0.9986178293325099    	0.37000220847467546    
17.10144927536233    	0.8695652173913087    	-0.9987097693716607    	0.46736878555377737    
17.681159420289866    	0.8695652173913087    	-0.9987928370624672    	0.568104873502542    
18.2608695652174    	0.8695652173913087    	-0.9988681377244375    	0.6722093670014622    
18.840579710144937    	0.8695652173913087    	-0.9989366098486855    	0.7796813275594238    
19.420289855072472    	0.8695652173913087    	-0.9989990544119017    	0.8905199541997361    
20.    	0.8695652173913087    	-0.9990561583550595    	1.0047245599814245    

-20.    	1.4492753623188448    	0.9973847959828921    	3.007886791362014    
-19.420289855072465    	1.4492753623188448    	0.9972269926097787    	2.8934672782640534    
-18.84057971014493    	1.4492753623188448    	0.9970544855015816    	2.7823936999523275    
-18.260869565217394    	1.4492753623188448    	0.996865392576337    	2.674664174344874    
-17.68115942028986    	1.4492753623188448    	0.9966575212323125    	2.570276508839959    
-17.101449275362324    	1.4492753623188448    	0.9964283048969311    	2.469228136865006    
-16.52173913043479    	1.4492753623188448    	0.9961747239492219    	2.3715160387990446    
-15.942028985507251    	1.4492753623188448    	0.9958932064677037    	2.277136642720593    
-15.362318840579714    	1.4492753623188448    	0.9955795027140815    	2.1860856988913557    
-14.782608695652177    	1.4492753623188448    	0.9952285251199798    	2.098358119742959    
-14.20289855072464    	1.4492753623188448    	0.994834142531266    	2.0139477741212684    
-13.623188405797103    	1.4492753623188448    	0.9943889131791123    	1.9328472202574574    
-13.043478260869566    	1.4492753623188448    	0.9938837346736189    	1.8550473557616258    
-12.46376811594203    	1.4492753623188448    	0.9933073803012535    	1.7805369539202411    
-11.884057971014492    	1.4492753623188448    	0.992645877550526    	1.7093020422218137    
-11.304347826086955    	1.4492753623188448    	0.9918816646858505    	1.6413250589307569    
-10.724637681159418    	1.4492753623188448    	0.9909924304103234    	1.5765836927501677    
-10.144927536231881    	1.4492753623188448    	0.9899494936611665    	1.5150492626172678    
-9.565217391304344    	1.4492753623188448    	0.9887155042247665    	1.456684418318444    
-8.985507246376807    	1.4492753623188448    	0.987241120712647    	1.4014398184652197    
-8.40579710144927    	1.4492753623188448    	0.9854601157443479    	1.3492492356771346    
-7.826086956521734    	1.4492753623188448    	0.9832820049844601    	1.3000221856187801    
-7.246376811594198    	1.4492753623188448    	0.98058067569092    	1.2536325555480925    
-6.666666666666662    	1.4492753623188448    	0.9771763639228007    	1.2099005815241446    
-6.0869565217391255    	1.4492753623188448    	0.9728062146853667    	1.1685634085522012    
-5.507246376811589    	1.4492753623188448    	0.9670745372626421    	1.1292253459162862    
-4.927536231884053    	1.4492753623188448    	0.959365501569596    	1.0912705635313686    
-4.347826086956517    	1.4492753623188448    	0.9486832976922734    	1.0537032514834936    
-3.768115942028981    	1.4492753623188448    	0.9333455672622754    	1.0148410514042623    
-3.188405797101445    	1.4492753623188448    	0.9103643346357582    	0.9716959876498308    
-2.6086956521739086    	1.4492753623188448    	0.8740979997819268    	0.9186264601894042    
-2.0289855072463725    	1.4492753623188448    	0.8129214237327276    	0.8440073300549288    
-1.4492753623188364    	1.4492753623188448    	0.7017892800366484    	0.7227932707948925    
-0.8695652173913001    	1.4492753623188448    	0.4994937477797309    	0.5137764614953368    
-0.28985507246376385    	1.4492753623188448    	0.18475102289656892    	0.19567309809085587    
0.2898550724637724    	1.4492753623188448    	-0.18475102289657422    	-0.17382894770228724    
0.8695652173913087    	1.4492753623188448    	-0.4994937477797347    	-0.48521103406412863    
1.4492753623188448    	1.4492753623188448    	-0.7017892800366505    	-0.6807852892784063    
2.028985507246381    	1.4492753623188448    	-0.8129214237327288    	-0.7818355174105275    
2.608695652173917    	1.4492753623188448    	-0.8740979997819275    	-0.8295695393744499    
3.188405797101453    	1.4492753623188448    	-0.9103643346357586    	-0.8490326816216858    
3.7681159420289894    	1.4492753623188448    	-0.9333455672622756    	-0.8518500831202884    
4.347826086956526    	1.4492753623188448    	-0.9486832976922737    	-0.8436633439010531    
4.927536231884062    	1.4492753623188448    	-0.9593655015695962    	-0.8274604396078232    
5.507246376811598    	1.4492753623188448    	-0.9670745372626421    	-0.8049237286089976    
6.086956521739134    	1.4492753623188448    	-0.9728062146853668    	-0.7770490208185318    
6.6666666666666705    	1.4492753623188448    	-0.9771763639228009    	-0.7444521463214564    
7.246376811594207    	1.4492753623188448    	-0.98058067569092    	-0.7075287958337468    
7.826086956521743    	1.4492753623188448    	-0.9832820049844601    	-0.6665418243501392    
8.405797101449279    	1.4492753623188448    	-0.9854601157443479    	-0.6216709958115603    
8.985507246376816    	1.4492753623188448    	-0.987241120712647    	-0.5730424229600737    
9.565217391304353    	1.4492753623188448    	-0.9887155042247665    	-0.5207465901310881    
10.14492753623189    	1.4492753623188448    	-0.9899494936611665    	-0.46484972470506414    
10.724637681159427    	1.4492753623188448    	-0.9909924304103233    	-0.4054011680704779    
11.304347826086964    	1.4492753623188448    	-0.9918816646858505    	-0.342438270440943    
11.884057971014501    	1.4492753623188448    	-0.992645877550526    	-0.27598971287923746    
12.463768115942038    	1.4492753623188448    	-0.9933073803012535    	-0.20607780668226472    
13.043478260869575    	1.4492753623188448    	-0.993883734673619    	-0.13272011358561098    
13.623188405797112    	1.4492753623188448    	-0.9943889131791124    	-5.593060610076594000e-2
14.20289855072465    	1.4492753623188448    	-0.9948341425312659    	2.42794890587378900e-2
14.782608695652186    	1.4492753623188448    	-0.9952285251199798    	0.10790106950300038    
15.362318840579723    	1.4492753623188448    	-0.9955795027140815    	0.19492669346319436    
15.94202898550726    	1.4492753623188448    	-0.9958932064677039    	0.28535022978518654    
16.521739130434796    	1.4492753623188448    	-0.9961747239492219    	0.3791665909006018    
17.10144927536233    	1.4492753623188448    	-0.9964283048969311    	0.47637152707114505    
17.681159420289866    	1.4492753623188448    	-0.9966575212323125    	0.5769614663753349    
18.2608695652174    	1.4492753623188448    	-0.996865392576337    	0.680933389192201    
18.840579710144937    	1.4492753623188448    	-0.9970544855015816    	0.788284728949166    
19.420289855072472    	1.4492753623188448    	-0.9972269926097787    	0.8990132930444975    
20.    	1.4492753623188448    	-0.9973847959828921    	1.0131171993962302    

-20.    	2.028985507246381    	0.9948934062566149    	3.0154773171996943    
-19.420289855072465    	2.028985507246381    	0.9945864928494071    	2.9009086940676387    
-18.84057971014493    	2.028985507246381    	0.9942511402566915    	2.7896722702713945    
-18.260869565217394    	2.028985507246381    	0.9938837346736188    	2.6817644320061125    
-17.68115942028986    	2.028985507246381    	0.9934800715262958    	2.577180974697899    
-17.101449275362324    	2.028985507246381    	0.9930352361170129    	2.475916983649045    
-16.52173913043479    	2.028985507246381    	0.9925434552766406    	2.3779666856904202    
-15.942028985507251    	2.028985507246381    	0.991997911723619    	2.283323263540465    
-15.362318840579714    	2.028985507246381    	0.9913905100700545    	2.191978621811286    
-14.782608695652177    	2.028985507246381    	0.9907115796044095    	2.103923089791346    
-14.20289855072464    	2.028985507246381    	0.9899494936611666    	2.0191450408151264    
-13.623188405797103    	2.028985507246381    	0.9890901778818174    	1.9376304005241198    
-13.043478260869566    	2.028985507246381    	0.9881164689548824    	1.8593620056068465    
-12.46376811594203    	2.028985507246381    	0.9870072699305106    	1.7843187591134555    
-11.884057971014492    	2.028985507246381    	0.9857364255104072    	1.7124745057456519    
-11.304347826086955    	2.028985507246381    	0.984271206993884    	1.6437965168027477    
-10.724637681159418    	2.028985507246381    	0.9825702456970676    	1.578243423600869    
-10.144927536231881    	2.028985507246381    	0.98058067569092    	1.5157623602109787    
-9.565217391304344    	2.028985507246381    	0.9782341251024411    	1.4562849547600758    
-8.985507246376807    	2.028985507246381    	0.9754410020677063    	1.3997216153842362    
-8.40579710144927    	2.028985507246381    	0.9720822085732865    	1.3459532440700306    
-7.826086956521734    	2.028985507246381    	0.9679968981658006    	1.294818994364078    
-7.246376811594198    	2.028985507246381    	0.9629640197141814    	1.246097815135311    
-6.666666666666662    	2.028985507246381    	0.9566738804288583    	1.1994800135941595    
-6.0869565217391255    	2.028985507246381    	0.9486832980505137    	1.1545224074813052    
-5.507246376811589    	2.028985507246381    	0.9383431168171094    	1.1105758410347104    
-4.927536231884053    	2.028985507246381    	0.9246780984745008    	1.0666650760002305    
-4.347826086956517    	2.028985507246381    	0.9061831399497068    	1.0212850093048842    
-3.768115942028981    	2.028985507246381    	0.8804710950314497    	0.9720484947373937    
-3.188405797101445    	2.028985507246381    	0.8436612233484873    	0.915074791926517    
-2.6086956521739086    	2.028985507246381    	0.7893450913764544    	0.843955467347889    
-2.0289855072463725    	2.028985507246381    	0.7070128754183466    	0.7481806973045049    
-1.4492753623188364    	2.028985507246381    	0.5806581598090903    	0.6117440661312915    
-0.8695652173913001    	2.028985507246381    	0.39240947731770626    	0.41677410659726943    
-0.28985507246376385    	2.028985507246381    	0.14035785600732784    	0.16136184676557197    
0.2898550724637724    	2.028985507246381    	-0.14035785600733186    	-0.1193538652490877    
0.8695652173913087    	2.028985507246381    	-0.39240947731770953    	-0.3680448480381463    
1.4492753623188448    	2.028985507246381    	-0.5806581598090925    	-0.5495722534868912    
2.028985507246381    	2.028985507246381    	-0.707012875418348    	-0.6658450535321895    
2.608695652173917    	2.028985507246381    	-0.7893450913764554    	-0.7347347154050206    
3.188405797101453    	2.028985507246381    	-0.8436612233484879    	-0.7722476547704579    
3.7681159420289894    	2.028985507246381    	-0.88047109503145    	-0.7888936953255057    
4.347826086956526    	2.028985507246381    	-0.9061831399497071    	-0.7910812705945294    
4.927536231884062    	2.028985507246381    	-0.9246780984745009    	-0.7826911209487707    
5.507246376811598    	2.028985507246381    	-0.9383431168171095    	-0.7661103925995079    
6.086956521739134    	2.028985507246381    	-0.9486832980505137    	-0.7428441886197215    
6.6666666666666705    	2.028985507246381    	-0.9566738804288583    	-0.7138677472635565    
7.246376811594207    	2.028985507246381    	-0.9629640197141817    	-0.6798302242930513    
7.826086956521743    	2.028985507246381    	-0.9679968981658008    	-0.6411748019675227    
8.405797101449279    	2.028985507246381    	-0.9720822085732868    	-0.598211173076542    
8.985507246376816    	2.028985507246381    	-0.9754410020677065    	-0.5511603887511758    
9.565217391304353    	2.028985507246381    	-0.9782341251024411    	-0.5001832954448056    
10.14492753623189    	2.028985507246381    	-0.98058067569092    	-0.44539899117086046    
10.724637681159427    	2.028985507246381    	-0.9825702456970676    	-0.38689706779326505    
11.304347826086964    	2.028985507246381    	-0.984271206993884    	-0.32474589718501934    
11.884057971014501    	2.028985507246381    	-0.9857364255104073    	-0.2589983452751615    
12.463768115942038    	2.028985507246381    	-0.9870072699305105    	-0.18969578074756455    
13.043478260869575    	2.028985507246381    	-0.9881164689548824    	-0.11687093230291723    
13.623188405797112    	2.028985507246381    	-0.9890901778818174    	-4.05499552395138800e-2
14.20289855072465    	2.028985507246381    	-0.9899494936611666    	3.92460534927943100e-2
14.782608695652186    	2.028985507246381    	-0.9907115796044095    	0.12249993058252806    
15.362318840579723    	2.028985507246381    	-0.9913905100700545    	0.2091976016711784    
15.94202898550726    	2.028985507246381    	-0.9919979117236188    	0.29932744009322865    
16.521739130434796    	2.028985507246381    	-0.9925434552766406    	0.39287977513714023    
17.10144927536233    	2.028985507246381    	-0.9930352361170129    	0.48984651141502034    
17.681159420289866    	2.028985507246381    	-0.9934800715262958    	0.5902208316453087    
18.2608695652174    	2.028985507246381    	-0.993883734673619    	0.6939969626588761    
18.840579710144937    	2.028985507246381    	-0.9942511402566915    	0.801169989758013    
19.420289855072472    	2.028985507246381    	-0.9945864928494071    	0.9117357083688259    
20.    	2.028985507246381    	-0.9948934062566149    	1.0256905046864646    

-20.    	2.608695652173917    	0.9916004111862217    	3.0256268762145773    
-19.420289855072465    	2.608695652173917    	0.9910982348686417    	2.9108629901721494    
-18.84057971014493    	2.608695652173917    	0.9905498667663628    	2.7994135508663422    
-18.260869565217394    	2.608695652173917    	0.9899494936611665    	2.691272745078937    
-17.68115942028986    	2.608695652173917    	0.9892903635744847    	2.586433820831364    
-17.101449275362324    	2.608695652173917    	0.9885645989570238    	2.484888900574332    
-16.52173913043479    	2.608695652173917    	0.9877629653290692    	2.386628749828125    
-15.942028985507251    	2.608695652173917    	0.9868745828977495    	2.291642488799872    
-15.362318840579714    	2.608695652173917    	0.98588656464073    	2.199917230467238    
-14.782608695652177    	2.608695652173917    	0.9847835588179367    	2.1114376230901493    
-14.20289855072464    	2.608695652173917    	0.9835471662320329    	2.0261852674712686    
-13.623188405797103    	2.608695652173917    	0.9821551918921462    	1.9441379686197249    
-13.043478260869566    	2.608695652173917    	0.9805806756909201    	1.8652687664281604    
-12.46376811594203    	2.608695652173917    	0.9787906252528685    	1.7895446685210896    
-11.884057971014492    	2.608695652173917    	0.9767443431718836    	1.7169249774924047    
-11.304347826086955    	2.608695652173917    	0.9743911956946198    	1.6473590595887597    
-10.724637681159418    	2.608695652173917    	0.9716676031619468    	1.5807833351510245    
-10.144927536231881    	2.608695652173917    	0.9684929325968494    	1.5171171712021843    
-9.565217391304344    	2.608695652173917    	0.964763821237732    	1.4562572049806428    
-8.985507246376807    	2.608695652173917    	0.960346226753624    	1.39806939415543    
-8.40579710144927    	2.608695652173917    	0.9550641368112369    	1.3423777263932573    
-7.826086956521734    	2.608695652173917    	0.9486832980505135    	1.2889479483340671    
-7.246376811594198    	2.608695652173917    	0.9408874118687266    	1.2374637613751325    
-6.666666666666662    	2.608695652173917    	0.9312427797057531    	1.1874914669563306    
-6.0869565217391255    	2.608695652173917    	0.9191450300180576    	1.1384266935341254    
-5.507246376811589    	2.608695652173917    	0.9037378388935383    	1.0894131171964156    
-4.927536231884053    	2.608695652173917    	0.8837879163470472    	1.0392174479580532    
-4.347826086956517    	2.608695652173917    	0.8574929257096129    	0.9860373491500665    
-3.768115942028981    	2.608695652173917    	0.8221921913333032    	0.9272121451245235    
-3.188405797101445    	2.608695652173917    	0.7739572827149456    	0.8588134053782516    
-2.6086956521739086    	2.608695652173917    	0.7071063472235097    	0.7751592772802205    
-2.0289855072463725    	2.608695652173917    	0.613935071070575    	0.6685454470420096    
-1.4492753623188364    	2.608695652173917    	0.48560999987884707    	0.5301384602863245    
-0.8695652173913001    	2.608695652173917    	0.3161455159489365    	0.3539526993137759    
-0.28985507246376385    	2.608695652173917    	0.11037526800263331    	0.14482181284615367    
0.2898550724637724    	2.608695652173917    	-0.11037526800263653    	-7.59287231591161400e-2
0.8695652173913087    	2.608695652173917    	-0.31614551594893925    	-0.2783383325840998    
1.4492753623188448    	2.608695652173917    	-0.4856099998788493    	-0.4410815394713717    
2.028985507246381    	2.608695652173917    	-0.6139350710705767    	-0.5593246950991418    
2.608695652173917    	2.608695652173917    	-0.7071063472235107    	-0.6390534171667998    
3.188405797101453    	2.608695652173917    	-0.7739572827149465    	-0.6891011600516402    
3.7681159420289894    	2.608695652173917    	-0.8221921913333038    	-0.7171722375420833    
4.347826086956526    	2.608695652173917    	-0.8574929257096132    	-0.7289485022691593    
4.927536231884062    	2.608695652173917    	-0.8837879163470477    	-0.7283583847360413    
5.507246376811598    	2.608695652173917    	-0.9037378388935385    	-0.7180625605906606    
6.086956521739134    	2.608695652173917    	-0.9191450300180579    	-0.6998633665019895    
6.6666666666666705    	2.608695652173917    	-0.9312427797057533    	-0.6749940924551754    
7.246376811594207    	2.608695652173917    	-0.9408874118687267    	-0.64431106236232    
7.826086956521743    	2.608695652173917    	-0.9486832980505138    	-0.6084186477669595    
8.405797101449279    	2.608695652173917    	-0.9550641368112369    	-0.5677505472292159    
8.985507246376816    	2.608695652173917    	-0.960346226753624    	-0.5226230593518172    
9.565217391304353    	2.608695652173917    	-0.9647638212377321    	-0.4732704374948203    
10.14492753623189    	2.608695652173917    	-0.9684929325968495    	-0.41986869399151383    
10.724637681159427    	2.608695652173917    	-0.9716676031619468    	-0.3625518711728679    
11.304347826086964    	2.608695652173917    	-0.9743911956946198    	-0.301423331800479    
11.884057971014501    	2.608695652173917    	-0.9767443431718839    	-0.2365637088513618    
12.463768115942038    	2.608695652173917    	-0.9787906252528685    	-0.16803658198464633    
13.043478260869575    	2.608695652173917    	-0.9805806756909201    	-9.5892584953678700e-2
13.623188405797112    	2.608695652173917    	-0.9821551918921462    	-2.01724151645663600e-2
14.20289855072465    	2.608695652173917    	-0.9835471662320329    	5.909093500720430000e-2
14.782608695652186    	2.608695652173917    	-0.9847835588179367    	0.14187050545427715    
15.362318840579723    	2.608695652173917    	-0.98588656464073    	0.2281441011857792    
15.94202898550726    	2.608695652173917    	-0.9868745828977497    	0.3178933230043741    
16.521739130434796    	2.608695652173917    	-0.9877629653290692    	0.4111028191699879    
17.10144927536233    	2.608695652173917    	-0.9885645989570238    	0.5077597026602858    
17.681159420289866    	2.608695652173917    	-0.9892903635744847    	0.607853093682396    
18.2608695652174    	2.608695652173917    	-0.9899494936611665    	0.7113737577566049    
18.840579710144937    	2.608695652173917    	-0.9905498667663628    	0.818313817333618    
19.420289855072472    	2.608695652173917    	-0.9910982348686417    	0.9286665204348676    
20.    	2.608695652173917    	-0.9916004111862217    	1.0424260538421342    

-20.    	3.188405797101453    	0.9875297847602426    	3.038359442395193    
-19.420289855072465    	3.188405797101453    	0.9867890916993085    	2.923357039609412    
-18.84057971014493    	3.188405797101453    	0.985980885458093    	2.8116477621646676    
-18.260869565217394    	3.188405797101453    	0.9850967708412003    	2.7032232148655657    
-17.68115942028986    	3.188405797101453    	0.9841270174450972    	2.5980736673085723    
-17.101449275362324    	3.188405797101453    	0.9830602989442485    	2.4961877931681524    
-16.52173913043479    	3.188405797101453    	0.9818833716331152    	2.3975523487387664    
-15.942028985507251    	3.188405797101453    	0.9805806756909201    	2.302151774199638    
-15.362318840579714    	3.188405797101453    	0.9791338374667453    	2.2099676958998486    
-14.782608695652177    	3.188405797101453    	0.9775210440823286    	2.1209783009611365    
-14.20289855072464    	3.188405797101453    	0.9757162520935706    	2.035157545939402    
-13.623188405797103    	3.188405797101453    	0.9736881787964239    	1.952474148130598    
-13.043478260869566    	3.188405797101453    	0.9713990064967774    	1.872890289840613    
-12.46376811594203    	3.188405797101453    	0.9688027044775658    	1.7963599403523822    
-11.884057971014492    	3.188405797101453    	0.9658428372346681    	1.7228266641617844    
-11.304347826086955    	3.188405797101453    	0.9624496759864037    	1.6522207324871387    
-10.724637681159418    	3.188405797101453    	0.9585363562790534    	1.5844552808747265    
-10.144927536231881    	3.188405797101453    	0.9539937169012553    	1.5194211481131854    
-9.565217391304344    	3.188405797101453    	0.9486832980505137    	1.45697987440002    
-8.985507246376807    	3.188405797101453    	0.9424277454812463    	1.3969541054896477    
-8.40579710144927    	3.188405797101453    	0.9349975263177832    	1.3391143085063988    
-7.826086956521734    	3.188405797101453    	0.9260923597695475    	1.2831602026596964    
-7.246376811594198    	3.188405797101453    	0.9153150324227654    	1.2286945745357665    
-6.666666666666662    	3.188405797101453    	0.9021342216356462    	1.1751861014928189    
-6.0869565217391255    	3.188405797101453    	0.885831535280155    	1.121916391402818    
-5.507246376811589    	3.188405797101453    	0.8654262854811257    	1.0679047563905983    
-4.927536231884053    	3.188405797101453    	0.8395701571521502    	1.0118028813697515    
-4.347826086956517    	3.188405797101453    	0.8064049958556092    	0.951752611902658    
-3.768115942028981    	3.188405797101453    	0.7633862853591071    	0.8852094317569227    
-3.188405797101445    	3.188405797101453    	0.707106780663622    	0.8087660959335232    
-2.6086956521739086    	3.188405797101453    	0.6332377767667733    	0.7180938994300793    
-2.0289855072463725    	3.188405797101453    	0.5368753239490367    	0.6082888925270665    
-1.4492753623188364    	3.188405797101453    	0.4138019702889798    	0.47513362330305253    
-0.8695652173913001    	3.188405797101453    	0.263115030458817    	0.31772540643025166    
-0.28985507246376385    	3.188405797101453    	9.05341453854610600e-2	0.1417838828355767    
0.2898550724637724    	3.188405797101453    	-9.05341453854637200e-2	-3.92844079353480500e-2
0.8695652173913087    	3.188405797101453    	-0.2631150304588194    	-0.20850465448738467    
1.4492753623188448    	3.188405797101453    	-0.41380197028898186    	-0.352470317274909    
2.028985507246381    	3.188405797101453    	-0.5368753239490381    	-0.4654617553710081    
2.608695652173917    	3.188405797101453    	-0.6332377767667745    	-0.5483816541034683    
3.188405797101453    	3.188405797101453    	-0.7071067806636229    	-0.6054474653937213    
3.7681159420289894    	3.188405797101453    	-0.7633862853591078    	-0.6415631389612919    
4.347826086956526    	3.188405797101453    	-0.8064049958556098    	-0.6610573798085605    
4.927536231884062    	3.188405797101453    	-0.8395701571521506    	-0.6673374329345488    
5.507246376811598    	3.188405797101453    	-0.8654262854811261    	-0.662947814571653    
6.086956521739134    	3.188405797101453    	-0.8858315352801552    	-0.6497466791574916    
6.6666666666666705    	3.188405797101453    	-0.9021342216356464    	-0.6290823417784731    
7.246376811594207    	3.188405797101453    	-0.9153150324227656    	-0.6019354903097638    
7.826086956521743    	3.188405797101453    	-0.9260923597695476    	-0.5690245168793981    
8.405797101449279    	3.188405797101453    	-0.9349975263177834    	-0.5308807441291672    
8.985507246376816    	3.188405797101453    	-0.9424277454812465    	-0.48790138547284445    
9.565217391304353    	3.188405797101453    	-0.9486832980505138    	-0.4403867217010068    
10.14492753623189    	3.188405797101453    	-0.9539937169012555    	-0.3885662856893245    
10.724637681159427    	3.188405797101453    	-0.9585363562790535    	-0.3326174316833794    
11.304347826086964    	3.188405797101453    	-0.9624496759864039    	-0.27267861948566774    
11.884057971014501    	3.188405797101453    	-0.9658428372346682    	-0.20885901030755094    
12.463768115942038    	3.188405797101453    	-0.9688027044775658    	-0.14124546860274823    
13.043478260869575    	3.188405797101453    	-0.9713990064967775    	-6.99077231529406900e-2
13.623188405797112    	3.188405797101453    	-0.973688178796424    	5.097790537751168000e-3
14.20289855072465    	3.188405797101453    	-0.9757162520935706    	8.37250417522618100e-2
14.782608695652186    	3.188405797101453    	-0.9775210440823286    	0.1659362127964804    
15.362318840579723    	3.188405797101453    	-0.9791338374667453    	0.25170002096635913    
15.94202898550726    	3.188405797101453    	-0.9805806756909202    	0.3409904228177988    
16.521739130434796    	3.188405797101453    	-0.9818833716331152    	0.4337856054725371    
17.10144927536233    	3.188405797101453    	-0.9830602989442485    	0.5300671952796563    
17.681159420289866    	3.188405797101453    	-0.9841270174450972    	0.6298196324183788    
18.2608695652174    	3.188405797101453    	-0.9850967708412003    	0.7330296731831664    
18.840579710144937    	3.188405797101453    	-0.985980885458093    	0.8396859912484832    
19.420289855072472    	3.188405797101453    	-0.9867890916993083    	0.9497788562107965    
20.    	3.188405797101453    	-0.9875297847602426    	1.0632998728747083    

-20.    	3.7681159420289894    	0.9827105785204017    	3.053704067283267    
-19.420289855072465    	3.7681159420289894    	0.9816915676774187    	2.938423346715436    
-18.84057971014493    	3.7681159420289894    	0.9805806756909201    	2.826411383525409    
-18.260869565217394    	3.7681159420289894    	0.9793666392196709    	2.7176569143719504    
-17.68115942028986    	3.7681159420289894    	0.9780364358871704    	2.61214691687856    
-17.101449275362324    	3.7681159420289894    	0.9765749485507941    	2.5098662739026123    
-16.52173913043479    	3.7681159420289894    	0.9749645535258954    	2.4107973617594607    
-15.942028985507251    	3.7681159420289894    	0.9731846127764101    	2.314919542413042    
-15.362318840579714    	3.7681159420289894    	0.9712108440981053    	2.222208533659123    
-14.782608695652177    	3.7681159420289894    	0.9690145353270456    	2.1326356233337678    
-14.20289855072464    	3.7681159420289894    	0.9665615578617777    	2.046166682835523    
-13.623188405797103    	3.7681159420289894    	0.9638111202541978    	1.9627609207162862    
-13.043478260869566    	3.7681159420289894    	0.9607141828411423    	1.8823692973128923    
-12.46376811594203    	3.7681159420289894    	0.9572114272986091    	1.8049324943013398    
-11.884057971014492    	3.7681159420289894    	0.9532306376993179    	1.7303782957543485    
-11.304347826086955    	3.7681159420289894    	0.9486832980505138    	1.6586181856791633    
-10.724637681159418    	3.7681159420289894    	0.9434601396511317    	1.589542895374719    
-10.144927536231881    	3.7681159420289894    	0.9374252720097651    	1.5230165343496096    
-9.565217391304344    	3.7681159420289894    	0.9304083928170913    	1.4588688002945118    
-8.985507246376807    	3.7681159420289894    	0.9221943818285308    	1.3968845729648462    
-8.40579710144927    	3.7681159420289894    	0.912509324514951    	1.336789937831481    
-7.826086956521734    	3.7681159420289894    	0.9010016697590996    	1.278233343777163    
-7.246376811594198    	3.7681159420289894    	0.8872168012345947    	1.2207601744755103    
-6.666666666666662    	3.7681159420289894    	0.8705628387201338    	1.1637785497052209    
-6.0869565217391255    	3.7681159420289894    	0.8502651466878614    	1.1065138339384388    
-5.507246376811589    	3.7681159420289894    	0.8253072612498313    	1.0479495632872182    
-4.927536231884053    	3.7681159420289894    	0.7943578329771955    	0.9867543883227111    
-4.347826086956517    	3.7681159420289894    	0.7556890827898153    	0.9212005299647785    
-3.768115942028981    	3.7681159420289894    	0.7071067811863824    	0.8490937587121122    
-3.188405797101445    	3.7681159420289894    	0.6459422414577056    	0.7677653878555212    
-2.6086956521739086    	3.7681159420289894    	0.5692099786153633    	0.6742299324065837    
-2.0289855072463725    	3.7681159420289894    	0.474099820401549    	0.5656772201074932    
-1.4492753623188364    	3.7681159420289894    	0.35897906433164334    	0.44047454847363043    
-0.8695652173913001    	3.7681159420289894    	0.2248594707175122    	0.2996336778168612    
-0.28985507246376385    	3.7681159420289894    	7.66964748498613600e-2	0.1481100434278913    
0.2898550724637724    	3.7681159420289894    	-7.66964748498636200e-2	-5.282906271833630000e-3
0.8695652173913087    	3.7681159420289894    	-0.22485947071751428    	-0.1500852636181652    
1.4492753623188448    	3.7681159420289894    	-0.3589790643316451    	-0.2774835801896579    
2.028985507246381    	3.7681159420289894    	-0.4740998204015505    	-0.38252242069560616    
2.608695652173917    	3.7681159420289894    	-0.5692099786153645    	-0.4641900248241439    
3.188405797101453    	3.7681159420289894    	-0.6459422414577066    	-0.5241190950598907    
3.7681159420289894    	3.7681159420289894    	-0.7071067811863831    	-0.565119803660653    
4.347826086956526    	3.7681159420289894    	-0.755689082789816    	-0.5901776356148524    
4.927536231884062    	3.7681159420289894    	-0.7943578329771961    	-0.6019612776316801    
5.507246376811598    	3.7681159420289894    	-0.8253072612498318    	-0.6026649592124442    
6.086956521739134    	3.7681159420289894    	-0.8502651466878618    	-0.5940164594372839    
6.6666666666666705    	3.7681159420289894    	-0.8705628387201342    	-0.5773471277350466    
7.246376811594207    	3.7681159420289894    	-0.887216801234595    	-0.5536734279936788    
7.826086956521743    	3.7681159420289894    	-0.9010016697590997    	-0.5237699957410358    
8.405797101449279    	3.7681159420289894    	-0.9125093245149513    	-0.4882287111984207    
8.985507246376816    	3.7681159420289894    	-0.9221943818285309    	-0.4475041906922144    
9.565217391304353    	3.7681159420289894    	-0.9304083928170915    	-0.40194798533967013    
10.14492753623189    	3.7681159420289894    	-0.9374252720097653    	-0.35183400966992007    
10.724637681159427    	3.7681159420289894    	-0.9434601396511318    	-0.29737738392754354    
11.304347826086964    	3.7681159420289894    	-0.9486832980505138    	-0.23874841042186334    
11.884057971014501    	3.7681159420289894    	-0.9532306376993182    	-0.17608297964428654    
12.463768115942038    	3.7681159420289894    	-0.9572114272986092    	-0.10949036029587733    
13.043478260869575    	3.7681159420289894    	-0.9607141828411424    	-3.905906836939132500e-2
13.623188405797112    	3.7681159420289894    	-0.9638111202541978    	3.51386802078916800e-2
14.20289855072465    	3.7681159420289894    	-0.9665615578617777    	0.11304356711196917    
14.782608695652186    	3.7681159420289894    	-0.9690145353270456    	0.19460655267967764    
15.362318840579723    	3.7681159420289894    	-0.9712108440981053    	0.27978684546291355    
15.94202898550726    	3.7681159420289894    	-0.9731846127764102    	0.3685503168602232    
16.521739130434796    	3.7681159420289894    	-0.9749645535258954    	0.4608682547076711    
17.10144927536233    	3.7681159420289894    	-0.9765749485507941    	0.5567163768010251    
17.681159420289866    	3.7681159420289894    	-0.9780364358871705    	0.65607404510422    
18.2608695652174    	3.7681159420289894    	-0.9793666392196709    	0.7589236359326099    
18.840579710144937    	3.7681159420289894    	-0.9805806756909201    	0.8652500321435703    
19.420289855072472    	3.7681159420289894    	-0.9816915676774187    	0.9750402113606003    
20.    	3.7681159420289894    	-0.9827105785204017    	1.0882829102424636    

-20.    	4.347826086956526    	0.9771763639228009    	3.071694322334899    
-19.420289855072465    	4.347826086956526    	0.9758431403332332    	2.9560993890204843    
-18.84057971014493    	4.347826086956526    	0.97439119569462    	2.8437463731783423    
-18.260869565217394    	4.347826086956526    	0.9728062146853668    	2.7346209594868798    
-17.68115942028986    	4.347826086956526    	0.9710716931038053    	2.6287066437444278    
-17.101449275362324    	4.347826086956526    	0.9691685310936222    	2.5259843260946733    
-16.52173913043479    	4.347826086956526    	0.9670745372626464    	2.4264318151454454    
-15.942028985507251    	4.347826086956526    	0.9647638212377321    	2.3300232205235973    
-15.362318840579714    	4.347826086956526    	0.9622060458243662    	2.236728205034617    
-14.782608695652177    	4.347826086956526    	0.9593655015712705    	2.146511059227226    
-14.20289855072464    	4.347826086956526    	0.9561999555074316    	2.0593295501304105    
-13.623188405797103    	4.347826086956526    	0.9526592112186827    	1.9751334813300043    
-13.043478260869566    	4.347826086956526    	0.9486832980505138    	1.8938628821714971    
-12.46376811594203    	4.347826086956526    	0.9442001814457764    	1.8154457180977404    
-11.884057971014492    	4.347826086956526    	0.939122852120321    	1.7397949798245849    
-11.304347826086955    	4.347826086956526    	0.9333456062030594    	1.6668049634809423    
-10.724637681159418    	4.347826086956526    	0.9267392682234048    	1.5963464935962257    
-10.144927536231881    	4.347826086956526    	0.9191450300180578    	1.5282607620071356    
-9.565217391304344    	4.347826086956526    	0.9103664774626047    	1.4623513545892586    
-8.985507246376807    	4.347826086956526    	0.9001592514155132    	1.3983739122010623    
-8.40579710144927    	4.347826086956526    	0.8882176431559484    	1.3360227261217117    
-7.826086956521734    	4.347826086956526    	0.8741572761215375    	1.274913419788834    
-7.246376811594198    	4.347826086956526    	0.8574929257125439    	1.2145607686026927    
-6.666666666666662    	4.347826086956526    	0.8376105968386137    	1.154350777472934    
-6.0869565217391255    	4.347826086956526    	0.8137334712067344    	1.0935066281065453    
-5.507246376811589    	4.347826086956526    	0.7848827655334257    	1.031049537220046    
-4.927536231884053    	4.347826086956526    	0.749837855365092    	0.9657588803598409    
-4.347826086956517    	4.347826086956526    	0.7071067811865468    	0.8961426980107434    
-3.768115942028981    	4.347826086956526    	0.6549305384178398    	0.820441985592803    
-3.188405797101445    	4.347826086956526    	0.5913636636274463    	0.7367112796744952    
-2.6086956521739086    	4.347826086956526    	0.514495755425767    	0.6430401788662208    
-2.0289855072463725    	4.347826086956526    	0.4228854653098623    	0.5379873346650399    
-1.4492753623188364    	4.347826086956526    	0.3162277658974235    	0.42124771968864394    
-0.8695652173913001    	4.347826086956526    	0.19611613485414994    	0.2944148116027323    
-0.28985507246376385    	4.347826086956526    	6.65190103351030100e-2	0.16145704856236637    
0.2898550724637724    	4.347826086956526    	-6.65190103351049800e-2	2.84190278921583900e-2
0.8695652173913087    	4.347826086956526    	-0.19611613485415183    	-9.78174581055693900e-2
1.4492753623188448    	4.347826086956526    	-0.3162277658974252    	-0.2112078121062046    
2.028985507246381    	4.347826086956526    	-0.42288546530986376    	-0.307783595954686    
2.608695652173917    	4.347826086956526    	-0.5144957554257682    	-0.3859513319853142    
3.188405797101453    	4.347826086956526    	-0.5913636636274474    	-0.44601604758039815    
3.7681159420289894    	4.347826086956526    	-0.6549305384178405    	-0.48941909124287697    
4.347826086956526    	4.347826086956526    	-0.7071067811865476    	-0.5180708643623506    
4.927536231884062    	4.347826086956526    	-0.7498378553650925    	-0.5339168303703431    
5.507246376811598    	4.347826086956526    	-0.7848827655334262    	-0.5387159938468054    
6.086956521739134    	4.347826086956526    	-0.8137334712067349    	-0.5339603143069236    
6.6666666666666705    	4.347826086956526    	-0.8376105968386142    	-0.5208704162042932    
7.246376811594207    	4.347826086956526    	-0.857492925712544    	-0.5004250828223944    
7.826086956521743    	4.347826086956526    	-0.8741572761215377    	-0.4734011324542405    
8.405797101449279    	4.347826086956526    	-0.8882176431559488    	-0.44041256019018477    
8.985507246376816    	4.347826086956526    	-0.9001592514155135    	-0.4019445906299637    
9.565217391304353    	4.347826086956526    	-0.9103664774626047    	-0.35838160033595    
10.14492753623189    	4.347826086956526    	-0.9191450300180579    	-0.31002929802897916    
10.724637681159427    	4.347826086956526    	-0.9267392682234048    	-0.257132042850583    
11.304347826086964    	4.347826086956526    	-0.9333456062030595    	-0.1998862489251756    
11.884057971014501    	4.347826086956526    	-0.9391228521203211    	-0.1384507244160561    
12.463768115942038    	4.347826086956526    	-0.9442001814457764    	-7.29546447938113100e-2
13.043478260869575    	4.347826086956526    	-0.9486832980505139    	-3.5037139295295283000e-3
13.623188405797112    	4.347826086956526    	-0.9526592112186828    	6.98150588926399500e-2
14.20289855072465    	4.347826086956526    	-0.9561999555074318    	0.14692963911554846    
14.782608695652186    	4.347826086956526    	-0.9593655015712705    	0.2277800560846861    
15.362318840579723    	4.347826086956526    	-0.9622060458243662    	0.31231611338588605    
15.94202898550726    	4.347826086956526    	-0.9647638212377322    	0.4004955780481344    
16.521739130434796    	4.347826086956526    	-0.9670745372626464    	0.49228274062015354    
17.10144927536233    	4.347826086956526    	-0.9691685310936222    	0.5876472639074302    
17.681159420289866    	4.347826086956526    	-0.9710716931038055    	0.6865632575368183    
18.2608695652174    	4.347826086956526    	-0.9728062146853668    	0.7890085301161475    
18.840579710144937    	4.347826086956526    	-0.97439119569462    	0.8949639817891039    
19.420289855072472    	4.347826086956526    	-0.9758431403332332    	1.004413108354019    
20.    	4.347826086956526    	-0.9771763639228009    	1.1173415944892975    

-20.    	4.927536231884062    	0.9709646117278027    	3.0923676783104534    
-19.420289855072465    	4.927536231884062    	0.9692855313006492    	2.9764268881584526    
-18.84057971014493    	4.927536231884062    	0.9674590226811285    	2.8636993083354034    
-18.260869565217394    	4.927536231884062    	0.9654676377339158    	2.7541674907059814    
-17.68115942028986    	4.927536231884062    	0.9632913238286697    	2.647811382639845    
-17.101449275362324    	4.927536231884062    	0.9609069544270729    	2.5446078575986766    
-16.52173913043479    	4.927536231884062    	0.9582877607731982    	2.4445301468265495    
-15.942028985507251    	4.927536231884062    	0.9554026409829015    	2.347547148439319    
-15.362318840579714    	4.927536231884062    	0.9522153165319747    	2.2536225839127777    
-14.782608695652177    	4.927536231884062    	0.9486832980505138    	2.162713963877022    
-14.20289855072464    	4.927536231884062    	0.9447566119176313    	2.0747713147111626    
-13.623188405797103    	4.927536231884062    	0.9403762257505052    	1.9897356040323793    
-13.043478260869566    	4.927536231884062    	0.9354720936668214    	1.907536785958357    
-12.46376811594203    	4.927536231884062    	0.9299607201739314    	1.8280913649964479    
-11.884057971014492    	4.927536231884062    	0.9237421135716324    	1.7512993494464488    
-11.304347826086955    	4.927536231884062    	0.9166959647084233    	1.6770404301568587    
-10.724637681159418    	4.927536231884062    	0.9086768439633125    	1.6051691775066859    
-10.144927536231881    	4.927536231884062    	0.8995081585759974    	1.5355089987356276    
-9.565217391304344    	4.927536231884062    	0.8889745564266026    	1.4678445417238088    
-8.985507246376807    	4.927536231884062    	0.8768124086713187    	1.4019121776274202    
-8.40579710144927    	4.927536231884062    	0.8626979700976576    	1.3373881612339733    
-7.826086956521734    	4.927536231884062    	0.8462328400897502    	1.2738740919275993    
-7.246376811594198    	4.927536231884062    	0.8269265020695278    	1.2108794531302292    
-6.666666666666662    	4.927536231884062    	0.804176141466325    	1.1478014302711979    
-6.0869565217391255    	4.927536231884062    	0.777244870707485    	1.0839031357778484    
-5.507246376811589    	4.927536231884062    	0.7452413135250987    	1.0182931933822714    
-4.927536231884053    	4.927536231884062    	0.7071067811865469    	0.9499129143518483    
-4.347826086956517    	4.927536231884062    	0.6616216370868456    	0.8775426620815947    
-3.768115942028981    	4.927536231884062    	0.6074501075707963    	0.799846662916312    
-3.188405797101445    	4.927536231884062    	0.543251278157273    	0.7154840023748745    
-2.6086956521739086    	4.927536231884062    	0.4678877204190243    	0.6233172520300305    
-2.0289855072463725    	4.927536231884062    	0.3807498052542054    	0.5227367827799354    
-1.4492753623188364    	4.927536231884062    	0.28216632399105673    	0.41407138595282966    
-0.8695652173913001    	4.927536231884062    	0.17378533390788348    	0.29896911882701827    
-0.28985507246376385    	4.927536231884062    	5.87220219506996900e-2	0.18054516834851547    
0.2898550724637724    	4.927536231884062    	-5.87220219507014300e-2	6.31011244471143800e-2
0.8695652173913087    	4.927536231884062    	-0.17378533390788517    	-4.8601548988750300e-2
1.4492753623188448    	4.927536231884062    	-0.2821663239910583    	-0.15026126202928528    
2.028985507246381    	4.927536231884062    	-0.3807498052542067    	-0.2387628277284765    
2.608695652173917    	4.927536231884062    	-0.46788772041902554    	-0.3124581888080191    
3.188405797101453    	4.927536231884062    	-0.543251278157274    	-0.3710185539396723    
3.7681159420289894    	4.927536231884062    	-0.6074501075707971    	-0.41505355222528106    
4.347826086956526    	4.927536231884062    	-0.6616216370868464    	-0.445700612092097    
4.927536231884062    	4.927536231884062    	-0.7071067811865476    	-0.4643006480212457    
5.507246376811598    	4.927536231884062    	-0.7452413135250993    	-0.47218943366792593    
6.086956521739134    	4.927536231884062    	-0.7772448707074855    	-0.4705866056371217    
6.6666666666666705    	4.927536231884062    	-0.8041761414663254    	-0.460550852661452    
7.246376811594207    	4.927536231884062    	-0.8269265020695281    	-0.44297355100882607    
7.826086956521743    	4.927536231884062    	-0.8462328400897505    	-0.41859158825190085    
8.405797101449279    	4.927536231884062    	-0.8626979700976578    	-0.3880077789613414    
8.985507246376816    	4.927536231884062    	-0.8768124086713189    	-0.3517126397152167    
9.565217391304353    	4.927536231884062    	-0.8889745564266028    	-0.3101045711293957    
10.14492753623189    	4.927536231884062    	-0.8995081585759976    	-0.26350731841636654    
10.724637681159427    	4.927536231884062    	-0.9086768439633126    	-0.21218451041993835    
11.304347826086964    	4.927536231884062    	-0.9166959647084234    	-0.15635149925998704    
11.884057971014501    	4.927536231884062    	-0.9237421135716325    	-9.61848776968150500e-2
12.463768115942038    	4.927536231884062    	-0.9299607201739315    	-3.18300753514139100e-2
13.043478260869575    	4.927536231884062    	-0.9354720936668215    	3.65925986247153100e-2
13.623188405797112    	4.927536231884062    	-0.9403762257505054    	0.10898315253136992    
14.20289855072465    	4.927536231884062    	-0.9447566119176313    	0.18525809087590128    
14.782608695652186    	4.927536231884062    	-0.9486832980505138    	0.26534736777599544    
15.362318840579723    	4.927536231884062    	-0.9522153165319748    	0.34919195084883003    
15.94202898550726    	4.927536231884062    	-0.9554026409829016    	0.43674186647351776    
16.521739130434796    	4.927536231884062    	-0.9582877607731982    	0.5279546252801542    
17.10144927536233    	4.927536231884062    	-0.9609069544270731    	0.6227939487445321    
17.681159420289866    	4.927536231884062    	-0.9632913238286698    	0.7212287349825066    
18.2608695652174    	4.927536231884062    	-0.9654676377339158    	0.823232215238151    
18.840579710144937    	4.927536231884062    	-0.9674590226811285    	0.9287812629731479    
19.420289855072472    	4.927536231884062    	-0.9692855313006492    	1.0378558255571557    
20.    	4.927536231884062    	-0.9709646117278027    	1.1504384548548483    

-20.    	5.507246376811598    	0.964116029770183    	3.1157648430447056    
-19.420289855072465    	5.507246376811598    	0.962063932547769    	2.999451036097444    
-18.84057971014493    	5.507246376811598    	0.9598344456754522    	2.8863204780215987    
-18.260869565217394    	5.507246376811598    	0.9574070061993647    	2.776352605863302    
-17.68115942028986    	5.507246376811598    	0.9547580632462132    	2.66952386874926    
-17.101449275362324    	5.507246376811598    	0.9518605578567332    	2.5658072077202085    
-16.52173913043479    	5.507246376811598    	0.9486832980505137    	2.465171430795736    
-15.942028985507251    	5.507246376811598    	0.9451902054680315    	2.3675804596163204    
-15.362318840579714    	5.507246376811598    	0.941339404156139    	2.2729924182288137    
-14.782608695652177    	5.507246376811598    	0.937082114832649    	2.1813585273510285    
-14.20289855072464    	5.507246376811598    	0.9323613089501444    	2.092621758435547    
-13.623188405797103    	5.507246376811598    	0.9271100657041541    	2.0067151906778995    
-13.043478260869566    	5.507246376811598    	0.9212495614113857    	1.9235600003947928    
-12.46376811594203    	5.507246376811598    	0.9146866040947615    	1.8430629956091495    
-11.884057971014492    	5.507246376811598    	0.9073106065337807    	1.7651135891004686    
-11.304347826086955    	5.507246376811598    	0.8989898688372694    	1.689580080977576    
-10.724637681159418    	5.507246376811598    	0.889567018143538    	1.6163050983787828    
-10.144927536231881    	5.507246376811598    	0.8788534316656943    	1.545100018517196    
-9.565217391304344    	5.507246376811598    	0.8666224568741687    	1.4757381888632466    
-8.985507246376807    	5.507246376811598    	0.8526012524109423    	1.4079467680589153    
-8.40579710144927    	5.507246376811598    	0.836461129579753    	1.3413970674079403    
-7.826086956521734    	5.507246376811598    	0.8178064193007661    	1.2756934178304866    
-7.246376811594198    	5.507246376811598    	0.7961621941231022    	1.210360891875675    
-6.666666666666662    	5.507246376811598    	0.7709617516270891    	1.1448327871238333    
-6.0869565217391255    	5.507246376811598    	0.7415357791237706    	1.0784397908860053    
-5.507246376811589    	5.507246376811598    	0.7071067811865469    	1.0104044077355911    
-4.927536231884053    	5.507246376811598    	0.6667948594698251    	0.939846739326998    
-4.347826086956517    	5.507246376811598    	0.61964428857902    	0.8658110602656405    
-3.768115942028981    	5.507246376811598    	0.5646839155919894    	0.7873262176293765    
-3.188405797101445    	5.507246376811598    	0.5010362705417039    	0.7035147414511768    
-2.6086956521739086    	5.507246376811598    	0.4280863447390438    	0.6137616230419214    
-2.0289855072463725    	5.507246376811598    	0.3457053588273553    	0.5179380830449568    
-1.4492753623188364    	5.507246376811598    	0.25449329927964187    	0.4166441079332862    
-0.8695652173913001    	5.507246376811598    	0.15596257347300757    	0.3113921050840138    
-0.28985507246376385    	5.507246376811598    	5.25588331227612300e-2	0.2046277262124485    
0.2898550724637724    	5.507246376811598    	-5.25588331227627700e-2	9.95100599669245200e-2
0.8695652173913087    	5.507246376811598    	-0.15596257347300907    	-5.3304186200270330000e-4
1.4492753623188448    	5.507246376811598    	-0.25449329927964326    	-9.23424906259987700e-2
2.028985507246381    	5.507246376811598    	-0.3457053588273566    	-0.17347263460975496    
2.608695652173917    	5.507246376811598    	-0.42808634473904494    	-0.24241106643616708    
3.188405797101453    	5.507246376811598    	-0.5010362705417049    	-0.29855779963223167    
3.7681159420289894    	5.507246376811598    	-0.5646839155919903    	-0.3420416135546028    
4.347826086956526    	5.507246376811598    	-0.6196442885790208    	-0.3734775168923999    
4.927536231884062    	5.507246376811598    	-0.6667948594698256    	-0.3937429796126523    
5.507246376811598    	5.507246376811598    	-0.7071067811865475    	-0.40380915463750267    
6.086956521739134    	5.507246376811598    	-0.741535779123771    	-0.40463176736153567    
6.6666666666666705    	5.507246376811598    	-0.7709617516270895    	-0.3970907161303446    
7.246376811594207    	5.507246376811598    	-0.7961621941231023    	-0.38196349637052873    
7.826086956521743    	5.507246376811598    	-0.8178064193007665    	-0.35991942077104533    
8.405797101449279    	5.507246376811598    	-0.8364611295797533    	-0.33152519175156536    
8.985507246376816    	5.507246376811598    	-0.8526012524109428    	-0.297255736762969    
9.565217391304353    	5.507246376811598    	-0.8666224568741688    	-0.2575067248850902    
10.14492753623189    	5.507246376811598    	-0.8788534316656943    	-0.21260684481419168    
10.724637681159427    	5.507246376811598    	-0.8895670181435382    	-0.16282893790829245    
11.304347826086964    	5.507246376811598    	-0.8989898688372694    	-0.10839965669696161    
11.884057971014501    	5.507246376811598    	-0.9073106065337809    	-4.950762396709207400e-2
12.463768115942038    	5.507246376811598    	-0.9146866040947617    	1.368978741962745300e-2
13.043478260869575    	5.507246376811598    	-0.9212495614113858    	8.10608775720225200e-2
13.623188405797112    	5.507246376811598    	-0.9271100657041542    	0.1524950592695924    
14.20289855072465    	5.507246376811598    	-0.9323613089501444    	0.22789914053525973    
14.782608695652186    	5.507246376811598    	-0.9370821148326491    	0.30719429768573137    
15.362318840579723    	5.507246376811598    	-0.9413394041561389    	0.3903136099165372    
15.94202898550726    	5.507246376811598    	-0.9451902054680313    	0.47720004868025934    
16.521739130434796    	5.507246376811598    	-0.9486832980505139    	0.5678048346947099    
17.10144927536233    	5.507246376811598    	-0.9518605578567333    	0.6620860920067432    
17.681159420289866    	5.507246376811598    	-0.9547580632462132    	0.7600077422568345    
18.2608695652174    	5.507246376811598    	-0.9574070061993647    	0.8615385934645734    
18.840579710144937    	5.507246376811598    	-0.9598344456754522    	0.9666515866706955    
19.420289855072472    	5.507246376811598    	-0.962063932547769    	1.0753231710019073    
20.    	5.507246376811598    	-0.964116029770183    	1.1875327835043397    

-20.    	6.086956521739134    	0.9566738804288583    	3.1419290789165712    
-19.420289855072465    	6.086956521739134    	0.9542262139256075    	3.0252197026884726    
-18.84057971014493    	6.086956521739134    	0.9515705428769602    	2.911662960436297    
-18.260869565217394    	6.086956521739134    	0.9486832980505138    	2.8012352829276415    
-17.68115942028986    	6.086956521739134    	0.9455375858660721    	2.6939097765823092    
-17.101449275362324    	6.086956521739134    	0.9421026317177147    	2.5896556667943806    
-16.52173913043479    	6.086956521739134    	0.9383431168171101    	2.4884376347755235    
-15.942028985507251    	6.086956521739134    	0.9342183861793725    	2.3902150255408525    
-15.362318840579714    	6.086956521739134    	0.9296815004654508    	2.294940899751316    
-14.782608695652177    	6.086956521739134    	0.9246780984747159    	2.2025608962062857    
-14.20289855072464    	6.086956521739134    	0.9191450300180579    	2.1130118647166514    
-13.623188405797103    	6.086956521739134    	0.9130087106158282    	2.026220220802764    
-13.043478260869566    	6.086956521739134    	0.9061831399952653    	1.942099964191863    
-12.46376811594203    	6.086956521739134    	0.8985675159864316    	1.8605502927140103    
-11.884057971014492    	6.086956521739134    	0.8900433648586651    	1.7814527326385434    
-11.304347826086955    	6.086956521739134    	0.8804710999221751    	1.7046676972756725    
-10.724637681159418    	6.086956521739134    	0.8696859152361965    	1.630030380684632    
-10.144927536231881    	6.086956521739134    	0.857492925712544    	1.5573458977772363    
-9.565217391304344    	6.086956521739134    	0.8436614877321073    	1.4863836049343755    
-8.985507246376807    	6.086956521739134    	0.8279186904883317    	1.416870591349495    
-8.40579710144927    	6.086956521739134    	0.8099421215430208    	1.3484844445843986    
-7.826086956521734    	6.086956521739134    	0.7893522173763259    	1.2808456011192368    
-7.246376811594198    	6.086956521739134    	0.7657048647896106    	1.213509947755374    
-6.666666666666662    	6.086956521739134    	0.7384854939281253    	1.14596291463806    
-6.0869565217391255    	6.086956521739134    	0.707106781186547    	1.0776171781619723    
-5.507246376811589    	6.086956521739134    	0.6709133239691257    	1.0078173357313605    
-4.927536231884053    	6.086956521739134    	0.6291982286679639    	0.9358564937383274    
-4.347826086956517    	6.086956521739134    	0.5812381937190958    	0.8610113506189068    
-3.768115942028981    	6.086956521739134    	0.5263546146162947    	0.7826033018668723    
-3.188405797101445    	6.086956521739134    	0.4640069946705569    	0.7000918507932203    
-2.6086956521739086    	6.086956521739134    	0.3939192985791669    	0.613200962095235    
-2.0289855072463725    	6.086956521739134    	0.31622776601683716    	0.5220668754476292    
-1.4492753623188364    	6.086956521739134    	0.23162052730603896    	0.4273777211728738    
-0.8695652173913001    	6.086956521739134    	0.14142135623730875    	0.3304572730615055    
-0.28985507246376385    	6.086956521739134    	4.756514941544867600e-2	0.23324042771832645    
0.2898550724637724    	6.086956521739134    	-4.75651494154500700e-2	0.13811012888742774    
0.8695652173913087    	6.086956521739134    	-0.14142135623731011    	4.76145605868867600e-2
1.4492753623188448    	6.086956521739134    	-0.2316205273060402    	-3.586333343920522500e-2
2.028985507246381    	6.086956521739134    	-0.31622776601683833    	-0.11038865658604619    
2.608695652173917    	6.086956521739134    	-0.393919298579168    	-0.17463763506309965    
3.188405797101453    	6.086956521739134    	-0.4640069946705578    	-0.22792213854789414    
3.7681159420289894    	6.086956521739134    	-0.5263546146162956    	-0.27010592736571765    
4.347826086956526    	6.086956521739134    	-0.5812381937190966    	-0.3014650368192852    
4.927536231884062    	6.086956521739134    	-0.6291982286679646    	-0.3225399635976008    
5.507246376811598    	6.086956521739134    	-0.6709133239691263    	-0.33400931220689095    
6.086956521739134    	6.086956521739134    	-0.7071067811865476    	-0.3365963842111218    
6.6666666666666705    	6.086956521739134    	-0.7384854939281259    	-0.3310080732181905    
7.246376811594207    	6.086956521739134    	-0.765704864789611    	-0.317899781823847    
7.826086956521743    	6.086956521739134    	-0.7893522173763262    	-0.2978588336334146    
8.405797101449279    	6.086956521739134    	-0.8099421215430211    	-0.27139979850164275    
8.985507246376816    	6.086956521739134    	-0.8279186904883319    	-0.23896678962716766    
9.565217391304353    	6.086956521739134    	-0.8436614877321075    	-0.20093937052983823    
10.14492753623189    	6.086956521739134    	-0.8574929257125442    	-0.1576399536478511    
10.724637681159427    	6.086956521739134    	-0.8696859152361965    	-0.10934144978776039    
11.304347826086964    	6.086956521739134    	-0.8804710999221753    	-5.627450256867705000e-2
11.884057971014501    	6.086956521739134    	-0.8900433648586652    	1.3660029212142488000e-3
12.463768115942038    	6.086956521739134    	-0.8985675159864317    	6.341526074114800e-2
13.043478260869575    	6.086956521739134    	-0.9061831399952655    	0.12973368420133335    
13.623188405797112    	6.086956521739134    	-0.9130087106158284    	0.20020279957110865    
14.20289855072465    	6.086956521739134    	-0.9191450300180579    	0.27472180468053664    
14.782608695652186    	6.086956521739134    	-0.9246780984747159    	0.35320469925685527    
15.362318840579723    	6.086956521739134    	-0.9296815004654511    	0.43557789882041553    
15.94202898550726    	6.086956521739134    	-0.9342183861793727    	0.5217782531821085    
16.521739130434796    	6.086956521739134    	-0.9383431168171102    	0.6117514011413042    
17.10144927536233    	6.086956521739134    	-0.9421026317177148    	0.7054504033589521    
17.681159420289866    	6.086956521739134    	-0.9455375858660722    	0.802834604850166    
18.2608695652174    	6.086956521739134    	-0.9486832980505138    	0.903868686826615    
18.840579710144937    	6.086956521739134    	-0.9515705428769603    	1.008521874682378    
19.420289855072472    	6.086956521739134    	-0.9542262139256075    	1.1167672748372592    
20.    	6.086956521739134    	-0.9566738804288583    	1.228581318058855    

-20.    	6.6666666666666705    	0.9486832980505137    	3.1709055202727363    
-19.420289855072465    	6.6666666666666705    	0.9458221364244432    	3.0537826489218185    
-18.84057971014493    	6.6666666666666705    	0.9427222729793714    	2.939781714273218    
-18.260869565217394    	6.6666666666666705    	0.9393573198201464    	2.8288763284317837    
-17.68115942028986    	6.6666666666666705    	0.9356972863937919    	2.7210365008445385    
-17.101449275362324    	6.6666666666666705    	0.9317080017359263    	2.616228060547102    
-16.52173913043479    	6.6666666666666705    	0.9273504325631239    	2.514411974256047    
-15.942028985507251    	6.6666666666666705    	0.922579877145063    	2.4155435402410523    
-15.362318840579714    	6.6666666666666705    	0.9173450110960781    	2.319571434116453    
-14.782608695652177    	6.6666666666666705    	0.911586756889032    	2.2264365783551114    
-14.20289855072464    	6.6666666666666705    	0.9052369440730287    	2.1360708025061315    
-13.623188405797103    	6.6666666666666705    	0.8982167220477765    	2.048395255969222    
-13.043478260869566    	6.6666666666666705    	0.8904346821960806    	1.963318530127188    
-12.46376811594203    	6.6666666666666705    	0.8817846419346915    	1.8807344423967796    
-11.884057971014492    	6.6666666666666705    	0.8721430411136099    	1.8005194326279979    
-11.304347826086955    	6.6666666666666705    	0.8613659033838029    	1.7225295244718097    
-10.724637681159418    	6.6666666666666705    	0.8492853252890438    	1.6465968144719887    
-10.144927536231881    	6.6666666666666705    	0.835705479701274    	1.5725254755004756    
-9.565217391304344    	6.6666666666666705    	0.8203981667699866    	1.5000873077067642    
-8.985507246376807    	6.6666666666666705    	0.8030980282338013    	1.4290169528294743    
-8.40579710144927    	6.6666666666666705    	0.7834976790895334    	1.3590070258654205    
-7.826086956521734    	6.6666666666666705    	0.7612432304867108    	1.2897036379641313    
-7.246376811594198    	6.6666666666666705    	0.7359310117618293    	1.2207031184621022    
-6.666666666666662    	6.6666666666666705    	0.7071067811865471    	1.1515512256309914    
-6.0869565217391255    	6.6666666666666705    	0.6742693640213318    	1.0817467847312665    
-5.507246376811589    	6.6666666666666705    	0.6368814469962908    	1.0107524824930352    
-4.927536231884053    	6.6666666666666705    	0.5943910610838052    	0.9380163498886782    
-4.347826086956517    	6.6666666666666705    	0.5462677805469217    	0.8630079611812422    
-3.768115942028981    	6.6666666666666705    	0.49205725666790134    	0.7852729676529886    
-3.188405797101445    	6.6666666666666705    	0.4314554973040042    	0.7045073771611772    
-2.6086956521739086    	6.6666666666666705    	0.3643993485805115    	0.6206480358310893    
-2.0289855072463725    	6.6666666666666705    	0.29116161578269534    	0.5339677489479969    
-1.4492753623188364    	6.6666666666666705    	0.212429644331043    	0.44515386193238743    
-0.8695652173913001    	6.6666666666666705    	0.12933918406776737    	0.35534212462647374    
-0.28985507246376385    	6.6666666666666705    	4.34372242763062740e-2	0.2660795263136936    
0.2898550724637724    	6.6666666666666705    	-4.34372242763075500e-2	0.17920507776107983    
0.8695652173913087    	6.6666666666666705    	-0.1293391840677686    	9.66637564909378600e-2
1.4492753623188448    	6.6666666666666705    	-0.21242964433104417    	2.029457327030040300e-2
2.028985507246381    	6.6666666666666705    	-0.29116161578269645    	-4.835548261739472400e-2
2.608695652173917    	6.6666666666666705    	-0.3643993485805125    	-0.10815066132993456    
3.188405797101453    	6.6666666666666705    	-0.43145549730400506    	-0.1584036174468318    
3.7681159420289894    	6.6666666666666705    	-0.4920572566679021    	-0.19884154568281454    
4.347826086956526    	6.6666666666666705    	-0.5462677805469225    	-0.22952759991260152    
4.927536231884062    	6.6666666666666705    	-0.5943910610838059    	-0.2507657722789325    
5.507246376811598    	6.6666666666666705    	-0.6368814469962915    	-0.26301041149954657    
6.086956521739134    	6.6666666666666705    	-0.6742693640213324    	-0.266791943311397    
6.6666666666666705    	6.6666666666666705    	-0.7071067811865475    	-0.26266233674210254    
7.246376811594207    	6.6666666666666705    	-0.7359310117618296    	-0.251158905061556    
7.826086956521743    	6.6666666666666705    	-0.7612432304867113    	-0.23278282300928999    
8.405797101449279    	6.6666666666666705    	-0.7834976790895337    	-0.20798833231364566    
8.985507246376816    	6.6666666666666705    	-0.8030980282338017    	-0.17717910363812794    
9.565217391304353    	6.6666666666666705    	-0.8203981667699868    	-0.1407090258332081    
10.14492753623189    	6.6666666666666705    	-0.8357054797012741    	-9.8885483902071300e-2
10.724637681159427    	6.6666666666666705    	-0.8492853252890439    	-5.19738361060980700e-2
11.304347826086964    	6.6666666666666705    	-0.861365903383803    	-2.0228229579510870000e-4
11.884057971014501    	6.6666666666666705    	-0.8721430411136101    	5.623335040077893000e-2
12.463768115942038    	6.6666666666666705    	-0.8817846419346916    	0.1171651585273975    
13.043478260869575    	6.6666666666666705    	-0.8904346821960807    	0.18244916573502779    
13.623188405797112    	6.6666666666666705    	-0.8982167220477767    	0.25196181187367006    
14.20289855072465    	6.6666666666666705    	-0.9052369440730288    	0.32559691436007543    
14.782608695652186    	6.6666666666666705    	-0.9115867568890321    	0.40326306457704875    
15.362318840579723    	6.6666666666666705    	-0.9173450110960782    	0.484881411924298    
15.94202898550726    	6.6666666666666705    	-0.922579877145063    	0.5703837859509279    
16.521739130434796    	6.6666666666666705    	-0.9273504325631241    	0.6597111091298    
17.10144927536233    	6.6666666666666705    	-0.9317080017359264    	0.7528120570752502    
17.681159420289866    	6.6666666666666705    	-0.9356972863937919    	0.8496419280569559    
18.2608695652174    	6.6666666666666705    	-0.9393573198201464    	0.9501616887914921    
18.840579710144937    	6.6666666666666705    	-0.9427222729793714    	1.0543371683144767    
19.420289855072472    	6.6666666666666705    	-0.9458221364244432    	1.1621383760729331    
20.    	6.6666666666666705    	-0.9486832980505137    	1.2735389241717092    

-20.    	7.246376811594207    	0.9401906246577832    	3.2027405091358343    
-19.420289855072465    	7.246376811594207    	0.9369025928653385    	3.0851907676185424    
-18.84057971014493    	7.246376811594207    	0.9333456062030595    	2.9707327097527347    
-18.260869565217394    	7.246376811594207    	0.9294907111696336    	2.8593373820370998    
-17.68115942028986    	7.246376811594207    	0.9253051386606719    	2.750972015367247    
-17.101449275362324    	7.246376811594207    	0.9207517206745707    	2.6455994417415747    
-16.52173913043479    	7.246376811594207    	0.9157882087939492    	2.543177412742701    
-15.942028985507251    	7.246376811594207    	0.9103664774626047    	2.443657802814423    
-15.362318840579714    	7.246376811594207    	0.9044315925115101    	2.3469856777877136    
-14.782608695652177    	7.246376811594207    	0.8979207227269798    	2.253098206448888    
-14.20289855072464    	7.246376811594207    	0.890761869708233    	2.1619233903971646    
-13.623188405797103    	7.246376811594207    	0.8828723891992798    	2.0733785853765543    
-13.043478260869566    	7.246376811594207    	0.8741572761215376    	1.9873687863084735    
-12.46376811594203    	7.246376811594207    	0.8645071866841926    	1.9037846494021093    
-11.884057971014492    	7.246376811594207    	0.8537961757940359    	1.8225002295642525    
-11.304347826086955    	7.246376811594207    	0.8418791389638737    	1.7433704223077093    
-10.724637681159418    	7.246376811594207    	0.8285889686914201    	1.6662281201301936    
-10.144927536231881    	7.246376811594207    	0.8137334712067348    	1.5908811292617653    
-9.565217391304344    	7.246376811594207    	0.7970921481540101    	1.5171089513466167    
-8.985507246376807    	7.246376811594207    	0.778413039475329    	1.4446596263268305    
-8.40579710144927    	7.246376811594207    	0.7574099616005764    	1.3732469706322923    
-7.826086956521734    	7.246376811594207    	0.7337606740181689    	1.302548743751418    
-7.246376811594198    	7.246376811594207    	0.707106781186547    	1.2322065501426485    
-6.666666666666662    	7.246376811594207    	0.6770565308208828    	1.1618286375211557    
-6.0869565217391255    	7.246376811594207    	0.6431920864232727    	1.0909971693890361    
-5.507246376811589    	7.246376811594207    	0.6050832675335575    	1.0192819652861305    
-4.927536231884053    	7.246376811594207    	0.5623100214072785    	0.9462629724679801    
-4.347826086956517    	7.246376811594207    	0.5144957554275259    	0.871563598317675    
-3.768115942028981    	7.246376811594207    	0.4613527366419888    	0.7948961098829046    
-3.188405797101445    	7.246376811594207    	0.4027386142660162    	0.7161181563790178    
-2.6086956521739086    	7.246376811594207    	0.338719468272741    	0.6352958177791475    
-2.0289855072463725    	7.246376811594207    	0.2696299255199702    	0.5527637209411005    
-1.4492753623188364    	7.246376811594207    	0.19611613513818338    	0.46916801499535643    
-0.8695652173913001    	7.246376811594207    	0.11914522061843001    	0.38547582343296505    
-0.28985507246376385    	7.246376811594207    	3.99680383488709700e-2	0.302938002642087    
0.2898550724637724    	7.246376811594207    	-3.996803834887214000e-2	0.22300192594434387    
0.8695652173913087    	7.246376811594207    	-0.11914522061843116    	0.14718538219610391    
1.4492753623188448    	7.246376811594207    	-0.1961161351381845    	7.69357447189887300e-2
2.028985507246381    	7.246376811594207    	-0.2696299255199713    	1.350386990115909300e-2
2.608695652173917    	7.246376811594207    	-0.33871946827274196    	-4.21431187663353630e-2
3.188405797101453    	7.246376811594207    	-0.40273861426601715    	-8.9359072153015310e-2
3.7681159420289894    	7.246376811594207    	-0.4613527366419896    	-0.12780936340107346    
4.347826086956526    	7.246376811594207    	-0.5144957554275266    	-0.15742791253737692    
4.927536231884062    	7.246376811594207    	-0.5623100214072793    	-0.17835707034657722    
5.507246376811598    	7.246376811594207    	-0.6050832675335579    	-0.19088456978098434    
6.086956521739134    	7.246376811594207    	-0.6431920864232733    	-0.1953870034575093    
6.6666666666666705    	7.246376811594207    	-0.6770565308208834    	-0.19228442412060975    
7.246376811594207    	7.246376811594207    	-0.7071067811865476    	-0.18200701223044535    
7.826086956521743    	7.246376811594207    	-0.7337606740181694    	-0.16497260428491956    
8.405797101449279    	7.246376811594207    	-0.7574099616005767    	-0.14157295256886016    
8.985507246376816    	7.246376811594207    	-0.7784130394753294    	-0.11216645262382685    
9.565217391304353    	7.246376811594207    	-0.7970921481540104    	-7.707534496140300e-2
10.14492753623189    	7.246376811594207    	-0.813733471206735    	-3.65858131517036170e-2
10.724637681159427    	7.246376811594207    	-0.8285889686914203    	9.05018274735414100e-3
11.304347826086964    	7.246376811594207    	-0.8418791389638739    	5.96121443799625400e-2
11.884057971014501    	7.246376811594207    	-0.853796175794036    	0.11490787797618174    
12.463768115942038    	7.246376811594207    	-0.8645071866841928    	0.1747702760337252    
13.043478260869575    	7.246376811594207    	-0.8741572761215378    	0.23905423406539927    
13.623188405797112    	7.246376811594207    	-0.8828723891992798    	0.3076338069779956    
14.20289855072465    	7.246376811594207    	-0.890761869708233    	0.38039965098069983    
14.782608695652186    	7.246376811594207    	-0.8979207227269799    	0.4572567609949296    
15.362318840579723    	7.246376811594207    	-0.9044315925115101    	0.5381224927646948    
15.94202898550726    	7.246376811594207    	-0.9103664774626048    	0.6229248478892147    
16.521739130434796    	7.246376811594207    	-0.9157882087939494    	0.7116009951548034    
17.10144927536233    	7.246376811594207    	-0.9207517206745707    	0.8040960003924346    
17.681159420289866    	7.246376811594207    	-0.925305138660672    	0.9003617380459045    
18.2608695652174    	7.246376811594207    	-0.9294907111696336    	1.0003559596978335    
18.840579710144937    	7.246376811594207    	-0.9333456062030595    	1.1040414973466173    
19.420289855072472    	7.246376811594207    	-0.9369025928653385    	1.2113855818878667    
20.    	7.246376811594207    	-0.9401906246577832    	1.322359259820268    

-20.    	7.826086956521743    	0.9312427797057533    	3.237480964960952    
-19.420289855072465    	7.826086956521743    	0.9275188943349937    	3.119495369865345    
-18.84057971014493    	7.826086956521743    	0.9234967162373074    	3.0045721205641303    
-18.260869565217394    	7.826086956521743    	0.9191450300180578    	2.8926800016626713    
-17.68115942028986    	7.826086956521743    	0.914428660574951    	2.7837838380586737    
-17.101449275362324    	7.826086956521743    	0.9093078989577118    	2.6778439208018634    
-16.52173913043479    	7.826086956521743    	0.9037378388935386    	2.574815343619438    
-15.942028985507251    	7.826086956521743    	0.8976676105617704    	2.474647236690736    
-15.362318840579714    	7.826086956521743    	0.8910394968592897    	2.3772818829126408    
-14.782608695652177    	7.826086956521743    	0.8837879163470618    	2.2826537008461174    
-14.20289855072464    	7.826086956521743    	0.875838256618874    	2.1906880780849534    
-13.623188405797103    	7.826086956521743    	0.8671055424707687    	2.101300039425191    
-13.043478260869566    	7.826086956521743    	0.8574929257125441    	2.0143927366766277    
-12.46376811594203    	7.826086956521743    	0.8468899888530681    	1.9298557523481326    
-11.884057971014492    	7.826086956521743    	0.8351708648198781    	1.8475632193672424    
-11.304347826086955    	7.826086956521743    	0.8221921916437785    	1.7673717757647616    
-10.724637681159418    	7.826086956521743    	0.8077909478592089    	1.68911840007513    
-10.144927536231881    	7.826086956521743    	0.7917822555634717    	1.6126182143956498    
-9.565217391304344    	7.826086956521743    	0.7739572992033208    	1.537662403173075    
-8.985507246376807    	7.826086956521743    	0.7540815958863055    	1.4640164835149547    
-8.40579710144927    	7.826086956521743    	0.7318939744313494    	1.3914192842402129    
-7.826086956521734    	7.826086956521743    	0.7071067811865471    	1.319583151696944    
-7.246376811594198    	7.826086956521743    	0.6794080314983045    	1.248196101231554    
-6.666666666666662    	7.826086956521743    	0.6484664555997907    	1.1769268630772114    
-6.0869565217391255    	7.826086956521743    	0.6139406135149199    	1.105433997257831    
-5.507246376811589    	7.826086956521743    	0.575493406174613    	1.0333804047043336    
-4.927536231884053    	7.826086956521743    	0.5328132696861387    	0.960454521523988    
-4.347826086956517    	7.826086956521743    	0.4856429311786315    	0.8863990748459284    
-3.768115942028981    	7.826086956521743    	0.43381561877289937    	0.8110472927909629    
-3.188405797101445    	7.826086956521743    	0.37729688731351885    	0.7343647302036681    
-2.6086956521739086    	7.826086956521743    	0.31622776601683733    	0.6564924163003913    
-2.0289855072463725    	7.826086956521743    	0.2509621587837256    	0.5777842549820035    
-1.4492753623188364    	7.826086956521743    	0.18208926018230684    	0.4988294408166276    
-0.8695652173913001    	7.826086956521743    	0.11043152607484596    	0.4204504296665286    
-0.28985507246376385    	7.826086956521743    	3.7011660509879700e-2	0.34366992558024334    
0.2898550724637724    	7.826086956521743    	-3.70116605098807950e-2	0.2696466045604829    
0.8695652173913087    	7.826086956521743    	-0.11043152607484703    	0.19958737751683575    
1.4492753623188448    	7.826086956521743    	-0.18208926018230787    	0.134650920452013    
2.028985507246381    	7.826086956521743    	-0.2509621587837265    	7.58599374145514900e-2
2.608695652173917    	7.826086956521743    	-0.3162277660168383    	2.403688426671596600e-2
3.188405797101453    	7.826086956521743    	-0.3772968873135197    	-2.022904442337014600e-2
3.7681159420289894    	7.826086956521743    	-0.4338156187729001    	-5.658394475483625000e-2
4.347826086956526    	7.826086956521743    	-0.48564293117863233    	-8.4886787511335100e-2
4.927536231884062    	7.826086956521743    	-0.5328132696861394    	-0.10517201784828972    
5.507246376811598    	7.826086956521743    	-0.5754934061746136    	-0.1176064076448925    
6.086956521739134    	7.826086956521743    	-0.6139406135149205    	-0.12244722977200884    
6.6666666666666705    	7.826086956521743    	-0.6484664555997912    	-0.12000604812236992    
7.246376811594207    	7.826086956521743    	-0.679408031498305    	-0.11061996176505517    
7.826086956521743    	7.826086956521743    	-0.7071067811865476    	-9.46304106761500800e-2
8.405797101449279    	7.826086956521743    	-0.7318939744313497    	-7.23686646224854800e-2
8.985507246376816    	7.826086956521743    	-0.7540815958863059    	-4.414670825765576500e-2
9.565217391304353    	7.826086956521743    	-0.773957299203321    	-1.025219523356590800e-2
10.14492753623189    	7.826086956521743    	-0.7917822555634719    	2.905370326870704300e-2
10.724637681159427    	7.826086956521743    	-0.8077909478592091    	7.35365043567128800e-2
11.304347826086964    	7.826086956521743    	-0.8221921916437788    	0.12298739247720536    
11.884057971014501    	7.826086956521743    	-0.8351708648198783    	0.17722148972748708    
12.463768115942038    	7.826086956521743    	-0.8468899888530683    	0.23607577464199725    
13.043478260869575    	7.826086956521743    	-0.8574929257125443    	0.29940688525154036    
13.623188405797112    	7.826086956521743    	-0.8671055424707688    	0.3670889544836544    
14.20289855072465    	7.826086956521743    	-0.875838256618874    	0.4390115648472064    
14.782608695652186    	7.826086956521743    	-0.8837879163470619    	0.5150778681519952    
15.362318840579723    	7.826086956521743    	-0.8910394968592896    	0.5952028891940628    
15.94202898550726    	7.826086956521743    	-0.8976676105617705    	0.6793120155671966    
16.521739130434796    	7.826086956521743    	-0.9037378388935389    	0.7673396658323615    
17.10144927536233    	7.826086956521743    	-0.9093078989577118    	0.859228122886441    
17.681159420289866    	7.826086956521743    	-0.914428660574951    	0.9549265169087731    
18.2608695652174    	7.826086956521743    	-0.919145030018058    	1.0543899416265567    
18.840579710144937    	7.826086956521743    	-0.9234967162373076    	1.1575786880895167    
19.420289855072472    	7.826086956521743    	-0.9275188943349937    	1.2644575811953591    
20.    	7.826086956521743    	-0.9312427797057533    	1.3749954055494453    

-20.    	8.405797101449279    	0.9218866766728537    	3.2751738012265195    
-19.420289855072465    	8.405797101449279    	0.9177221168073145    	3.156747531636132    
-18.84057971014493    	8.405797101449279    	0.913231249271872    	3.0413555928971614    
-18.260869565217394    	8.405797101449279    	0.908380936147344    	2.928964847090424    
-17.68115942028986    	8.405797101449279    	0.9031340045917275    	2.819538121373917    
-17.101449275362324    	8.405797101449279    	0.897448694974292    	2.7130336561169104    
-16.52173913043479    	8.405797101449279    	0.8912780307610861    	2.609404474785452    
-15.942028985507251    	8.405797101449279    	0.8845691004852972    	2.5085976659127294    
-15.362318840579714    	8.405797101449279    	0.8772622419185101    	2.4105535672703278    
-14.782608695652177    	8.405797101449279    	0.8692901189279535    	2.315204842725476    
-14.20289855072464    	8.405797101449279    	0.8605766828239989    	2.2224754435885448    
-13.623188405797103    	8.405797101449279    	0.8510360127996741    	2.1322794490525627    
-13.043478260869566    	8.405797101449279    	0.8405710350936325    	2.044519785356183    
-12.46376811594203    	8.405797101449279    	0.8290721288256764    	1.9590868316192074    
-11.884057971014492    	8.405797101449279    	0.816415639506865    	1.8758569333526962    
-11.304347826086955    	8.405797101449279    	0.8024623409461333    	1.7946908643655832    
-10.724637681159418    	8.405797101449279    	0.7870559151513064    	1.715432306665694    
-10.144927536231881    	8.405797101449279    	0.7700215609055621    	1.637906459036207    
-9.565217391304344    	8.405797101449279    	0.7511648984498758    	1.5619189417180968    
-8.985507246376807    	8.405797101449279    	0.7302714135188952    	1.4872552404460113    
-8.40579710144927    	8.405797101449279    	0.7071067811865471    	1.4136810302938774    
-7.826086956521734    	8.405797101449279    	0.6814185279188424    	1.340943837727706    
-7.246376811594198    	8.405797101449279    	0.6529396220694623    	1.2687766311011783    
-6.666666666666662    	8.405797101449279    	0.6213947110020436    	1.1969040577779309    
-6.0869565217391255    	8.405797101449279    	0.5865098121518424    	1.1250521351932203    
-5.507246376811589    	8.405797101449279    	0.5480262573108724    	1.0529621951390598    
-4.927536231884053    	8.405797101449279    	0.5057194997124197    	0.9804096908487356    
-4.347826086956517    	8.405797101449279    	0.45942291887376613    	0.9072280018395298    
-3.768115942028981    	8.405797101449279    	0.4090559040929086    	0.8333365174094389    
-3.188405797101445    	8.405797101449279    	0.35465423412053804    	0.758771016309154    
-2.6086956521739086    	8.405797101449279    	0.29639921487245235    	0.6837128044544731    
-2.0289855072463725    	8.405797101449279    	0.23464053310389626    	0.6085115686006408    
-1.4492753623188364    	8.405797101449279    	0.16990691650764564    	0.5336960364404332    
-0.8695652173913001    	8.405797101449279    	0.10289915108550476    	0.4599669939756542    
-0.28985507246376385    	8.405797101449279    	3.446227583977836700e-2	0.3881694802086087    
0.2898550724637724    	8.405797101449279    	-3.44622758397793700e-2	0.31924492852905106    
0.8695652173913087    	8.405797101449279    	-0.10289915108550575    	0.25416869180464374    
1.4492753623188448    	8.405797101449279    	-0.1699069165076466    	0.19388220342514095    
2.028985507246381    	8.405797101449279    	-0.23464053310389718    	0.1392305023928476    
2.608695652173917    	8.405797101449279    	-0.2963992148724532    	9.09143747095678100e-2
3.188405797101453    	8.405797101449279    	-0.3546542341205388    	4.94625480680774300e-2
3.7681159420289894    	8.405797101449279    	-0.40905590409290943    	1.522470922362112500e-2
4.347826086956526    	8.405797101449279    	-0.4594229188737668    	-1.161783590800280500e-2
4.927536231884062    	8.405797101449279    	-0.5057194997124204    	-3.102930857610397600e-2
5.507246376811598    	8.405797101449279    	-0.5480262573108731    	-4.30903194826851600e-2
6.086956521739134    	8.405797101449279    	-0.586509812151843    	-4.796748911046455600e-2
6.6666666666666705    	8.405797101449279    	-0.6213947110020441    	-4.58853642261560800e-2
7.246376811594207    	8.405797101449279    	-0.6529396220694628    	-3.7102613037746200e-2
7.826086956521743    	8.405797101449279    	-0.6814185279188428    	-2.189321810997857400e-2
8.405797101449279    	8.405797101449279    	-0.7071067811865475    	-5.3253207921644120000e-4
8.985507246376816    	8.405797101449279    	-0.7302714135188956    	2.67124134082211700e-2
9.565217391304353    	8.405797101449279    	-0.751164898449876    	5.95891448183456500e-2
10.14492753623189    	8.405797101449279    	-0.7700215609055624    	9.78633372250833400e-2
10.724637681159427    	8.405797101449279    	-0.7870559151513066    	0.1413204763630822    
11.304347826086964    	8.405797101449279    	-0.8024623409461336    	0.18976618247331734    
11.884057971014501    	8.405797101449279    	-0.8164156395068654    	0.2430256543389666    
12.463768115942038    	8.405797101449279    	-0.8290721288256766    	0.3009425739678555    
13.043478260869575    	8.405797101449279    	-0.8405710350936327    	0.3633777151689187    
13.623188405797112    	8.405797101449279    	-0.8510360127996743    	0.4302074234532156    
14.20289855072465    	8.405797101449279    	-0.8605766828239991    	0.5013220779405481    
14.782608695652186    	8.405797101449279    	-0.8692901189279537    	0.5766246048695699    
15.362318840579723    	8.405797101449279    	-0.8772622419185101    	0.6560290834333091    
15.94202898550726    	8.405797101449279    	-0.8845691004852974    	0.7394594649421364    
16.521739130434796    	8.405797101449279    	-0.8912780307610861    	0.8268484132632807    
17.10144927536233    	8.405797101449279    	-0.897448694974292    	0.9181362661683273    
17.681159420289866    	8.405797101449279    	-0.9031340045917275    	1.0132701121904633    
18.2608695652174    	8.405797101449279    	-0.908380936147344    	1.1122029747957372    
18.840579710144937    	8.405797101449279    	-0.913231249271872    	1.2148930943534184    
19.420289855072472    	8.405797101449279    	-0.9177221168073146    	1.321303298021505    
20.    	8.405797101449279    	-0.9218866766728537    	1.4314004478808118    

-20.    	8.985507246376816    	0.912168696110691    	3.315865398484142    
-19.420289855072465    	8.985507246376816    	0.907562518381319    	3.196997511029923    
-18.84057971014493    	8.985507246376816    	0.9026036812034508    	3.0811376026485258    
-18.260869565217394    	8.985507246376816    	0.8972574847360189    	2.9682509734988844    
-17.68115942028986    	8.985507246376816    	0.8914851850217138    	2.858298879623689    
-17.101449275362324    	8.985507246376816    	0.8852434754382227    	2.7512380144006268    
-16.52173913043479    	8.985507246376816    	0.8784839023828742    	2.647019924227026    
-15.942028985507251    	8.985507246376816    	0.871152209203766    	2.545590352450984    
-15.362318840579714    	8.985507246376816    	0.8631876031294046    	2.446888506301008    
-14.782608695652177    	8.985507246376816    	0.8545219414713255    	2.350846243088634    
-14.20289855072464    	8.985507246376816    	0.8450788360522152    	2.257387174636547    
-13.623188405797103    	8.985507246376816    	0.8347726791573307    	2.1664256932300052    
-13.043478260869566    	8.985507246376816    	0.8235076010102361    	2.0778659290925723    
-12.46376811594203    	8.985507246376816    	0.8111763787473858    	1.9916006593607027    
-11.884057971014492    	8.985507246376816    	0.7976593312819866    	1.9075102029476034    
-11.304347826086955    	8.985507246376816    	0.7828232547561076    	1.8254613559953434    
-10.724637681159418    	8.985507246376816    	0.7665204811801635    	1.7453064505143372    
-10.144927536231881    	8.985507246376816    	0.7485881801731628    	1.6668826561235934    
-9.565217391304344    	8.985507246376816    	0.7288480720939869    	1.5900116931819936    
-8.985507246376807    	8.985507246376816    	0.7071067811865471    	1.514500185933449    
-8.40579710144927    	8.985507246376816    	0.6831571287757405    	1.4401409557028568    
-7.826086956521734    	8.985507246376816    	0.6567807448042015    	1.3667156324328509    
-7.246376811594198    	8.985507246376816    	0.6277524511897813    	1.2939990380412831    
-6.666666666666662    	8.985507246376816    	0.5958469241734653    	1.2217658487691385    
-6.0869565217391255    	8.985507246376816    	0.5608481451695148    	1.1498000460306785    
-5.507246376811589    	8.985507246376816    	0.5225620579292869    	1.07790757357726    
-4.927536231884053    	8.985507246376816    	0.4808326112068518    	1.0059323801629536    
-4.347826086956517    	8.985507246376816    	0.43556092810428015    	0.9337755888898296    
-3.768115942028981    	8.985507246376816    	0.3867266762506737    	0.8614168673869897    
-3.188405797101445    	8.985507246376816    	0.33440984517076433    	0.7889362051791662    
-2.6086956521739086    	8.985507246376816    	0.2788101948639548    	0.7165333622657615    
-2.0289855072463725    	8.985507246376816    	0.2202608714346429    	0.6445414847511733    
-1.4492753623188364    	8.985507246376816    	0.15923243882462    	0.5734311365771934    
-0.8695652173913001    	8.985507246376816    	9.63241948601898300e-2	0.503801615570125    
-0.28985507246376385    	8.985507246376816    	3.22412940109575550e-2	0.43635807619957373    
0.2898550724637724    	8.985507246376816    	-3.22412940109585100e-2	0.37187548817765775    
0.8695652173913087    	8.985507246376816    	-9.63241948601907500e-2	0.3111532258497446    
1.4492753623188448    	8.985507246376816    	-0.15923243882462088    	0.25496625892795255    
2.028985507246381    	8.985507246376816    	-0.22026087143464373    	0.20401974188188687    
2.608695652173917    	8.985507246376816    	-0.27881019486395564    	0.1589129725378512    
3.188405797101453    	8.985507246376816    	-0.3344098451707651    	0.12011651483763697    
3.7681159420289894    	8.985507246376816    	-0.3867266762506744    	8.79635148856420200e-2
4.347826086956526    	8.985507246376816    	-0.43556092810428093    	6.26537326812688400e-2
4.927536231884062    	8.985507246376816    	-0.4808326112068525    	4.42671577492497200e-2
5.507246376811598    	8.985507246376816    	-0.5225620579292876    	3.27834577186861800e-2
6.086956521739134    	8.985507246376816    	-0.5608481451695152    	2.810375569164902400e-2
6.6666666666666705    	8.985507246376816    	-0.5958469241734659    	3.007200042220792300e-2
7.246376811594207    	8.985507246376816    	-0.6277524511897817    	3.849413566172077400e-2
7.826086956521743    	8.985507246376816    	-0.6567807448042018    	5.3154142824448300e-2
8.405797101449279    	8.985507246376816    	-0.683157128775741    	7.38266981513757700e-2
8.985507246376816    	8.985507246376816    	-0.7071067811865476    	0.10028662356035511    
9.565217391304353    	8.985507246376816    	-0.7288480720939873    	0.13231554899402032    
10.14492753623189    	8.985507246376816    	-0.7485881801731631    	0.16970629577726837    
10.724637681159427    	8.985507246376816    	-0.7665204811801636    	0.21226548815401114    
11.304347826086964    	8.985507246376816    	-0.7828232547561079    	0.2598148464831288    
11.884057971014501    	8.985507246376816    	-0.7976593312819868    	0.31219154038363106    
12.463768115942038    	8.985507246376816    	-0.811176378747386    	0.36924790186593204    
13.043478260869575    	8.985507246376816    	-0.8235076010102362    	0.43085072707210115    
13.623188405797112    	8.985507246376816    	-0.8347726791573309    	0.496880334915345    
14.20289855072465    	8.985507246376816    	-0.8450788360522153    	0.5672295025321178    
14.782608695652186    	8.985507246376816    	-0.8545219414713257    	0.6418023601459839    
15.362318840579723    	8.985507246376816    	-0.8631876031294048    	0.7205133000422004    
15.94202898550726    	8.985507246376816    	-0.8711522092037661    	0.8032859340434534    
16.521739130434796    	8.985507246376816    	-0.8784839023828742    	0.8900521194612786    
17.10144927536233    	8.985507246376816    	-0.8852434754382227    	0.9807510635241826    
17.681159420289866    	8.985507246376816    	-0.891485185021714    	1.0753285095802625    
18.2608695652174    	8.985507246376816    	-0.897257484736019    	1.173736004026848    
18.840579710144937    	8.985507246376816    	-0.902603681203451    	1.2759302402416255    
19.420289855072472    	8.985507246376816    	-0.9075625183813191    	1.3818724742672859    
20.    	8.985507246376816    	-0.912168696110691    	1.4915280062627605    

-20.    	9.565217391304353    	0.9021342216356465    	3.3596011403502026    
-19.420289855072465    	9.565217391304353    	0.8970890336601901    	3.240294242649899    
-18.84057971014493    	9.565217391304353    	0.8916667692581812    	3.1239709070443613    
-18.260869565217394    	9.565217391304353    	0.8858315352801552    	3.0105952403841263    
-17.68115942028986    	9.565217391304353    	0.8795434461109203    	2.9001273570540005    
-17.101449275362324    	9.565217391304353    	0.8727581471231323    	2.7925229024266414    
-16.52173913043479    	9.565217391304353    	0.8654262854811262    	2.6877325236663827    
-15.942028985507251    	9.565217391304353    	0.8574929257125442    	2.585701285300867    
-15.362318840579714    	9.565217391304353    	0.8488969089540915    	2.4863680284668    
-14.782608695652177    	9.565217391304353    	0.8395701571521511    	2.389664675110564    
-14.20289855072464    	9.565217391304353    	0.8294369271052774    	2.295515482030714    
-13.623188405797103    	9.565217391304353    	0.8184130245263526    	2.203836254940132    
-13.043478260869566    	9.565217391304353    	0.8064049958557054    	2.1145335402791465    
-12.46376811594203    	9.565217391304353    	0.7933093260902777    	2.0275038230446993    
-11.884057971014492    	9.565217391304353    	0.7790116852629189    	1.9426327732696405    
-11.304347826086955    	9.565217391304353    	0.7633862853691142    	1.859794602949455    
-10.724637681159418    	9.565217391304353    	0.7462954344685108    	1.7788516201437892    
-10.144927536231881    	9.565217391304353    	0.7275894061853053    	1.699654098476841    
-9.565217391304344    	9.565217391304353    	0.7071067811865472    	1.6220406186156588    
-8.985507246376807    	9.565217391304353    	0.6846754616640482    	1.545839082752055    
-8.40579710144927    	9.565217391304353    	0.6601146077286784    	1.4708686509968993    
-7.826086956521734    	9.565217391304353    	0.6332377902572622    	1.3969428942270166    
-7.246376811594198    	9.565217391304353    	0.6038576879954619    	1.3238744911880687    
-6.666666666666662    	9.565217391304353    	0.5717926616881721    	1.2514818026249501    
-6.0869565217391255    	9.565217391304353    	0.5368754921931588    	1.1795976093954275    
-5.507246376811589    	9.565217391304353    	0.49896444486694513    	1.1080801768560233    
-4.927536231884053    	9.565217391304353    	0.45795658967430997    	1.0368265749715166    
-4.347826086956517    	9.565217391304353    	0.4138029443011834    	0.9657878214278377    
-3.768115942028981    	9.565217391304353    	0.36652451838249006    	0.8949849258599112    
-3.188405797101445    	9.565217391304353    	0.3162277660168374    	0.8245243423663442    
-2.6086956521739086    	9.565217391304353    	0.26311740579210824    	0.7546107895350198    
-2.0289855072463725    	9.565217391304353    	0.20750420835506275    	0.6855550380126981    
-1.4492753623188364    	9.565217391304353    	0.14980537942799443    	0.6177742935216727    
-0.8695652173913001    	9.565217391304353    	9.05357460425180300e-2	0.5517833830935582    
-0.28985507246376385    	9.565217391304353    	3.028912664076867700e-2	0.48817612517048975    
0.2898550724637724    	9.565217391304353    	-3.028912664076956500e-2	0.4275978718889516    
0.8695652173913087    	9.565217391304353    	-9.05357460425189300e-2	0.3707118910085213    
1.4492753623188448    	9.565217391304353    	-0.1498053794279953    	0.31816353466568303    
2.028985507246381    	9.565217391304353    	-0.20750420835506359    	0.270546621302572    
2.608695652173917    	9.565217391304353    	-0.263117405792109    	0.22837597795080278    
3.188405797101453    	9.565217391304353    	-0.31622776601683816    	0.19206881033266882    
3.7681159420289894    	9.565217391304353    	-0.3665245183824908    	0.16193588909493062    
4.347826086956526    	9.565217391304353    	-0.41380294430118414    	0.13818193282547053    
4.927536231884062    	9.565217391304353    	-0.4579565896743107    	0.12091339562289644    
5.507246376811598    	9.565217391304353    	-0.4989644448669458    	0.11015128712213285    
6.086956521739134    	9.565217391304353    	-0.5368754921931593    	0.10584662500910991    
6.6666666666666705    	9.565217391304353    	-0.5717926616881727    	0.10789647924860601    
7.246376811594207    	9.565217391304353    	-0.6038576879954624    	0.11615911519714506    
7.826086956521743    	9.565217391304353    	-0.6332377902572627    	0.13046731371249243    
8.405797101449279    	9.565217391304353    	-0.6601146077286789    	0.15063943553954273    
8.985507246376816    	9.565217391304353    	-0.6846754616640486    	0.176488159423959    
9.565217391304353    	9.565217391304353    	-0.7071067811865476    	0.20782705624256492    
10.14492753623189    	9.565217391304353    	-0.7275894061853055    	0.24447528610623093    
10.724637681159427    	9.565217391304353    	-0.746295434468511    	0.28626075120676864    
11.304347826086964    	9.565217391304353    	-0.7633862853691146    	0.33302203221122706    
11.884057971014501    	9.565217391304353    	-0.7790116852629191    	0.38460940274380373    
12.463768115942038    	9.565217391304353    	-0.7933093260902779    	0.440885170864145    
13.043478260869575    	9.565217391304353    	-0.8064049958557056    	0.5017235485677367    
13.623188405797112    	9.565217391304353    	-0.8184130245263528    	0.5670102058874276    
14.20289855072465    	9.565217391304353    	-0.8294369271052776    	0.6366416278201604    
14.782608695652186    	9.565217391304353    	-0.8395701571521512    	0.7105243608062632    
15.362318840579723    	9.565217391304353    	-0.8488969089540915    	0.7885742105586185    
15.94202898550726    	9.565217391304353    	-0.8574929257125443    	0.8707154338757801    
16.521739130434796    	9.565217391304353    	-0.8654262854811263    	0.9568799527041314    
17.10144927536233    	9.565217391304353    	-0.8727581471231324    	1.0470066081803777    
17.681159420289866    	9.565217391304353    	-0.8795434461109205    	1.141040464832161    
18.2608695652174    	9.565217391304353    	-0.8858315352801555    	1.238932169823817    
18.840579710144937    	9.565217391304353    	-0.8916667692581812    	1.3406373685280004    
19.420289855072472    	9.565217391304353    	-0.8970890336601902    	1.44611617532952    
20.    	9.565217391304353    	-0.9021342216356465    	1.5553326970789096    

-20.    	10.14492753623189    	0.8918272423909417    	3.4064250159679217    
-19.420289855072465    	10.14492753623189    	0.8863488482048338    	3.2866849120569666    
-18.84057971014493    	10.14492753623189    	0.8804710999221752    	3.1699060925707796    
-18.260869565217394    	10.14492753623189    	0.8741572761215377    	3.0560518360879323    
-17.68115942028986    	10.14492753623189    	0.8673667685592815    	2.945081534364786    
-17.101449275362324    	10.14492753623189    	0.8600546538736992    	2.8369502640396322    
-16.52173913043479    	10.14492753623189    	0.8521712257191477    	2.731608318766828    
-15.942028985507251    	10.14492753623189    	0.8436614877321074    	2.6290007021828545    
-15.362318840579714    	10.14492753623189    	0.8344646097517324    	2.529066584126865    
-14.782608695652177    	10.14492753623189    	0.8245133526438032    	2.4317387254646405    
-14.20289855072464    	10.14492753623189    	0.8137334712067348    	2.3369428809945956    
-13.623188405797103    	10.14492753623189    	0.8020431103403957    	2.244597195616599    
-13.043478260869566    	10.14492753623189    	0.7893522173763262    	2.154611616662191    
-12.46376811594203    	10.14492753623189    	0.7755620037111928    	2.0668873555280385    
-11.884057971014492    	10.14492753623189    	0.7605645022019072    	1.981316445071053    
-11.304347826086955    	10.14492753623189    	0.744242283694657    	1.8977814561374216    
-10.724637681159418    	10.14492753623189    	0.7264684169547155    	1.8161554574924181    
-10.144927536231881    	10.14492753623189    	0.7071067811865472    	1.7363023283405068    
-9.565217391304344    	10.14492753623189    	0.6860128686890021    	1.6580775609805376    
-8.985507246376807    	10.14492753623189    	0.6630352452962297    	1.5813297212466604    
-8.40579710144927    	10.14492753623189    	0.6380178647503226    	1.5059027628809676    
-7.826086956521734    	10.14492753623189    	0.6108034542918207    	1.4316394131239991    
-7.246376811594198    	10.14492753623189    	0.5812381937190958    	1.3583858517741265    
-6.666666666666662    	10.14492753623189    	0.5491778866608367    	1.2859978824600389    
-6.0869565217391255    	10.14492753623189    	0.514495755427526    	1.2143487274922187    
-5.507246376811589    	10.14492753623189    	0.4770918629042336    	1.1433384497557357    
-4.927536231884053    	10.14492753623189    	0.43690396273691257    	1.0729048028965433    
-4.347826086956517    	10.14492753623189    	0.39391929857916713    	1.0030350305682454    
-3.768115942028981    	10.14492753623189    	0.34818652960362656    	0.9337777919434715    
-3.188405797101445    	10.14492753623189    	0.2998265967403941    	0.8652540279523249    
-2.6086956521739086    	10.14492753623189    	0.24904103981061795    	0.7976652784159536    
-2.0289855072463725    	10.14492753623189    	0.19611613513818354    	0.7312978196582429    
-1.4492753623188364    	10.14492753623189    	0.14142135623730903    	0.6665211251934112    
-0.8695652173913001    	10.14492753623189    	8.54011413464353400e-2	0.6037796332598995    
-0.28985507246376385    	10.14492753623189    	2.855977389887655000e-2	0.5435776272910217    
0.2898550724637724    	10.14492753623189    	-2.855977389887739400e-2	0.48645807949326775    
0.8695652173913087    	10.14492753623189    	-8.54011413464361700e-2	0.432977350567028    
1.4492753623188448    	10.14492753623189    	-0.1414213562373098    	0.38367841271879255    
2.028985507246381    	10.14492753623189    	-0.1961161351381843    	0.3390655493818753    
2.608695652173917    	10.14492753623189    	-0.24904103981061868    	0.29958319879471706    
3.188405797101453    	10.14492753623189    	-0.29982659674039475    	0.2656008344715362    
3.7681159420289894    	10.14492753623189    	-0.3481865296036273    	0.23740473273621798    
4.347826086956526    	10.14492753623189    	-0.3939192985791678    	0.21519643340991096    
4.927536231884062    	10.14492753623189    	-0.43690396273691323    	0.19909687742271787    
5.507246376811598    	10.14492753623189    	-0.47709186290423417    	0.18915472394726845    
6.086956521739134    	10.14492753623189    	-0.5144957554275266    	0.18535721663716653    
6.6666666666666705    	10.14492753623189    	-0.5491778866608372    	0.18764210913836554    
7.246376811594207    	10.14492753623189    	-0.5812381937190964    	0.19590946433593504    
7.826086956521743    	10.14492753623189    	-0.6108034542918211    	0.21003250454035782    
8.405797101449279    	10.14492753623189    	-0.638017864750323    	0.22986703338032277    
8.985507246376816    	10.14492753623189    	-0.66303524529623    	0.2552592306542014    
9.565217391304353    	10.14492753623189    	-0.6860128686890024    	0.2860518236025341    
10.14492753623189    	10.14492753623189    	-0.7071067811865475    	0.322088765967413    
10.724637681159427    	10.14492753623189    	-0.7264684169547159    	0.3632186235829876    
11.304347826086964    	10.14492753623189    	-0.7442422836946573    	0.40929688874810843    
11.884057971014501    	10.14492753623189    	-0.7605645022019075    	0.46018744066723916    
12.463768115942038    	10.14492753623189    	-0.775562003711193    	0.5157633481056538    
13.043478260869575    	10.14492753623189    	-0.7893522173763264    	0.5759071819095397    
13.623188405797112    	10.14492753623189    	-0.8020431103403958    	0.6405109749358089    
14.20289855072465    	10.14492753623189    	-0.813733471206735    	0.7094759385811269    
14.782608695652186    	10.14492753623189    	-0.8245133526438033    	0.782712020177035    
15.362318840579723    	10.14492753623189    	-0.8344646097517325    	0.8601373646234014    
15.94202898550726    	10.14492753623189    	-0.8436614877321075    	0.941677726718641    
16.521739130434796    	10.14492753623189    	-0.8521712257191477    	1.0272658673285338    
17.10144927536233    	10.14492753623189    	-0.8600546538736994    	1.116840956292235    
17.681159420289866    	10.14492753623189    	-0.8673667685592817    	1.2103479972462239    
18.2608695652174    	10.14492753623189    	-0.8741572761215377    	1.3077372838448584    
18.840579710144937    	10.14492753623189    	-0.8804710999221752    	1.4089638927264303    
19.420289855072472    	10.14492753623189    	-0.8863488482048338    	1.5139872156473002    
20.    	10.14492753623189    	-0.8918272423909417    	1.6227705311860383    

-20.    	10.724637681159427    	0.8812900228668015    	3.4563792898275247    
-19.420289855072465    	10.724637681159427    	0.8753870528618739    	3.3362146100977497    
-18.84057971014493    	10.724637681159427    	0.8690647313803967    	3.2189912174127437    
-18.260869565217394    	10.724637681159427    	0.8622858604940377    	3.1046719138441756    
-17.68115942028986    	10.724637681159427    	0.8550095071795324    	2.99321576636878    
-17.101449275362324    	10.724637681159427    	0.8471906271689308    	2.884577730718607    
-16.52173913043479    	10.724637681159427    	0.8387796617218053    	2.778708248153229    
-15.942028985507251    	10.724637681159427    	0.8297221102000093    	2.6755528180344994    
-15.362318840579714    	10.724637681159427    	0.8199580836698825    	2.575051551428758    
-14.782608695652177    	10.724637681159427    	0.8094218479629133    	2.4771387141674936    
-14.20289855072464    	10.724637681159427    	0.7980413689309589    	2.3817422721025627    
-13.623188405797103    	10.724637681159427    	0.7857378783126823    	2.2887834569726286    
-13.043478260869566    	10.724637681159427    	0.7724254859909578    	2.198176378660566    
-12.46376811594203    	10.724637681159427    	0.7580108737829232    	2.109827718983512    
-11.884057971014492    	10.724637681159427    	0.7423931175486518    	2.0236365538015404    
-11.304347826086955    	10.724637681159427    	0.7254636985092162    	1.9394943643357239    
-10.724637681159418    	10.724637681159427    	0.7071067811865472    	1.8572853151079929    
-10.144927536231881    	10.724637681159427    	0.6871998538760822    	1.7768868944137848    
-9.565217391304344    	10.724637681159427    	0.6656148469584012    	1.69817103263368    
-8.985507246376807    	10.724637681159427    	0.642219862610407    	1.6210058319445808    
-8.40579710144927    	10.724637681159427    	0.6168816632266992    	1.5452580547410872    
-7.826086956521734    	10.724637681159427    	0.5894690700594223    	1.4707965222753436    
-7.246376811594198    	10.724637681159427    	0.5598574112779862    	1.39749656271676    
-6.666666666666662    	10.724637681159427    	0.5279341211256214    	1.3252456103085666    
-6.0869565217391255    	10.724637681159427    	0.4936055194583813    	1.253949984906817    
-5.507246376811589    	10.724637681159427    	0.45680468499262716    	1.1835427652278723    
-4.927536231884053    	10.724637681159427    	0.4175001715507107    	1.1139925050940844    
-4.347826086956517    	10.724637681159427    	0.3757051087392177    	1.045312334112039    
-3.768115942028981    	10.724637681159427    	0.33148599501255926    	0.9775687507361474    
-3.188405797101445    	10.724637681159427    	0.2849702680829614    	0.9108891926786351    
-2.6086956521739086    	10.724637681159427    	0.23635157914750007    	0.8454673111365787    
-2.0289855072463725    	10.724637681159427    	0.18589166810485014    	0.7815648460086525    
-1.4492753623188364    	10.724637681159427    	0.1339178960013946    	0.7195091583412399    
-0.8695652173913001    	10.724637681159427    	8.08158687660543400e-2	0.6596858540632615    
-0.28985507246376385    	10.724637681159427    	2.701716134791455000e-2	0.6025265081238027    
0.2898550724637724    	10.724637681159427    	-2.70171613479153400e-2	0.5484921854279728    
0.8695652173913087    	10.724637681159427    	-8.08158687660551500e-2	0.49805411653115217    
1.4492753623188448    	10.724637681159427    	-0.13391789600139534    	0.45167336633845    
2.028985507246381    	10.724637681159427    	-0.1858916681048509    	0.40978150979895167    
2.608695652173917    	10.724637681159427    	-0.2363515791475008    	0.37276415284157804    
3.188405797101453    	10.724637681159427    	-0.28497026808296205    	0.34094865651271206    
3.7681159420289894    	10.724637681159427    	-0.33148599501256    	0.3145967607110283    
4.347826086956526    	10.724637681159427    	-0.3757051087392183    	0.2939021166336035    
4.927536231884062    	10.724637681159427    	-0.4175001715507113    	0.27899216199266297    
5.507246376811598    	10.724637681159427    	-0.4568046849926278    	0.269933395242618    
6.086956521739134    	10.724637681159427    	-0.4936055194583818    	0.2667389459900543    
6.6666666666666705    	10.724637681159427    	-0.5279341211256219    	0.26937736805732393    
7.246376811594207    	10.724637681159427    	-0.5598574112779866    	0.2777817401607878    
7.826086956521743    	10.724637681159427    	-0.5894690700594227    	0.2918583821564993    
8.405797101449279    	10.724637681159427    	-0.6168816632266996    	0.3114947282876892    
8.985507246376816    	10.724637681159427    	-0.6422198626104072    	0.3365661067237675    
9.565217391304353    	10.724637681159427    	-0.6656148469584016    	0.36694133871687806    
10.14492753623189    	10.724637681159427    	-0.6871998538760825    	0.402487186661621    
10.724637681159427    	10.724637681159427    	-0.7071067811865475    	0.44307175273489907    
11.304347826086964    	10.724637681159427    	-0.7254636985092164    	0.4885669673172923    
11.884057971014501    	10.724637681159427    	-0.742393117548652    	0.5388503187042379    
12.463768115942038    	10.724637681159427    	-0.7580108737829234    	0.5938059714176667    
13.043478260869575    	10.724637681159427    	-0.7724254859909581    	0.6533254066786514    
13.623188405797112    	10.724637681159427    	-0.7857378783126825    	0.717307700347265    
14.20289855072465    	10.724637681159427    	-0.7980413689309591    	0.785659534240646    
14.782608695652186    	10.724637681159427    	-0.8094218479629135    	0.8582950182416681    
15.362318840579723    	10.724637681159427    	-0.8199580836698827    	0.9351353840889945    
15.94202898550726    	10.724637681159427    	-0.8297221102000094    	1.0161085976344821    
16.521739130434796    	10.724637681159427    	-0.8387796617218055    	1.1011489247096193    
17.10144927536233    	10.724637681159427    	-0.847190627168931    	1.1901964763807467    
17.681159420289866    	10.724637681159427    	-0.8550095071795325    	1.283196752009716    
18.2608695652174    	10.724637681159427    	-0.8622858604940377    	1.3801001928561014    
18.840579710144937    	10.724637681159427    	-0.8690647313803967    	1.4808617546519518    
19.420289855072472    	10.724637681159427    	-0.8753870528618739    	1.5854405043740032    
20.    	10.724637681159427    	-0.8812900228668015    	1.6937992440939216    

-20.    	11.304347826086964    	0.8705628387201341    	3.5095042375859196    
-19.420289855072465    	11.304347826086964    	0.8642463751760787    	3.3889260643170167    
-18.84057971014493    	11.304347826086964    	0.8574929257125441    	3.2712715436499535    
-18.260869565217394    	11.304347826086964    	0.8502651466878617    	3.1565033319430618    
-17.68115942028986    	11.304347826086964    	0.8425221487628958    	3.044580539857205    
-17.101449275362324    	11.304347826086964    	0.8342191746462442    	2.935458410100982    
-16.52173913043479    	11.304347826086964    	0.8253072612498318    	2.8290879795863173    
-15.942028985507251    	11.304347826086964    	0.8157328910752895    	2.7254157308148415    
-15.362318840579714    	11.304347826086964    	0.8054376401359734    	2.624383239799911    
-14.782608695652177    	11.304347826086964    	0.794357832977196    	2.525926831086838    
-14.20289855072464    	11.304347826086964    	0.7824242195621697    	2.4299772546388354    
-13.623188405797103    	11.304347826086964    	0.7695616941300975    	2.336459404695106    
-13.043478260869566    	11.304347826086964    	0.7556890827898174    	2.2452921073644876    
-12.46376811594203    	11.304347826086964    	0.7407190347407709    	2.156388011846422    
-11.884057971014492    	11.304347826086964    	0.724558061689693    	2.069653629847644    
-11.304347826086955    	11.304347826086964    	0.7071067811865472    	1.984989578918117    
-10.724637681159418    	11.304347826086964    	0.6882604319189999    	1.9022910977455076    
-10.144927536231881    	11.304347826086964    	0.667909741777256    	1.8214489142200208    
-9.565217391304344    	11.304347826086964    	0.6459422414661734    	1.742350559046514    
-8.985507246376807    	11.304347826086964    	0.6222441255753673    	1.664882226814603    
-8.40579710144927    	11.304347826086964    	0.5967027663445603    	1.5889312897640104    
-7.826086956521734    	11.304347826086964    	0.5692099788303078    	1.5143895629512913    
-7.246376811594198    	11.304347826086964    	0.5396661147204314    	1.4411573980642673    
-6.666666666666662    	11.304347826086964    	0.5079850199442936    	1.3691486410323008    
-6.0869565217391255    	11.304347826086964    	0.4740998230350169    	1.2982964203885146    
-5.507246376811589    	11.304347826086964    	0.43796942327969485    	1.2285596354200021    
-4.927536231884053    	11.304347826086964    	0.39958542051392765    	1.1599298859623635    
-4.347826086956517    	11.304347826086964    	0.3589790793088685    	1.092438436586752    
-3.768115942028981    	11.304347826086964    	0.3162277660168374    	1.0261626536454875    
-3.188405797101445    	11.304347826086964    	0.2714601650218057    	0.9612312215225416    
-2.6086956521739086    	11.304347826086964    	0.22485950669875793    	0.8978273705928985    
-2.0289855072463725    	11.304347826086964    	0.17666406279377359    	0.836189372602638    
-1.4492753623188364    	11.304347826086964    	0.127164315985365    	0.7766077102302724    
-0.8695652173913001    	11.304347826086964    	7.66964988847366300e-2	0.7194186160870059    
-0.28985507246376385    	11.304347826086964    	2.56326007925504100e-2	0.6649940794735005    
0.2898550724637724    	11.304347826086964    	-2.563260079255116300e-2	0.6137288778883991    
0.8695652173913087    	11.304347826086964    	-7.66964988847373700e-2	0.566025618317532    
1.4492753623188448    	11.304347826086964    	-0.12716431598536573    	0.5222790782595418    
2.028985507246381    	11.304347826086964    	-0.1766640627937743    	0.48286124701509037    
2.608695652173917    	11.304347826086964    	-0.22485950669875862    	0.4481083571953822    
3.188405797101453    	11.304347826086964    	-0.27146016502180637    	0.41831089147892975    
3.7681159420289894    	11.304347826086964    	-0.31622776601683805    	0.39370712161181237    
4.347826086956526    	11.304347826086964    	-0.3589790793088692    	0.37448027796901473    
4.927536231884062    	11.304347826086964    	-0.39958542051392826    	0.3607590449345081    
5.507246376811598    	11.304347826086964    	-0.4379694232796954    	0.3526207888606124    
6.086956521739134    	11.304347826086964    	-0.47409982303501746    	0.3500967743184808    
6.6666666666666705    	11.304347826086964    	-0.507985019944294    	0.3531786011437139    
7.246376811594207    	11.304347826086964    	-0.5396661147204319    	0.3618251686234045    
7.826086956521743    	11.304347826086964    	-0.5692099788303082    	0.3759696052906759    
8.405797101449279    	11.304347826086964    	-0.5967027663445607    	0.39552575707489024    
8.985507246376816    	11.304347826086964    	-0.6222441255753677    	0.42039397566386905    
9.565217391304353    	11.304347826086964    	-0.6459422414661738    	0.4504660761141678    
10.14492753623189    	11.304347826086964    	-0.6679097417772565    	0.48562943066550923    
10.724637681159427    	11.304347826086964    	-0.6882604319190002    	0.5257702339075085    
11.304347826086964    	11.304347826086964    	-0.7071067811865475    	0.5707760165450233    
11.884057971014501    	11.304347826086964    	-0.7245580616896932    	0.6205375064682586    
12.463768115942038    	11.304347826086964    	-0.740719034740771    	0.674949942364881    
13.043478260869575    	11.304347826086964    	-0.7556890827898175    	0.7339139417848537    
13.623188405797112    	11.304347826086964    	-0.7695616941300977    	0.797336016434912    
14.20289855072465    	11.304347826086964    	-0.78242421956217    	0.8651288155144969    
14.782608695652186    	11.304347826086964    	-0.7943578329771963    	0.9372111651324473    
15.362318840579723    	11.304347826086964    	-0.8054376401359736    	1.0135079595279652    
15.94202898550726    	11.304347826086964    	-0.8157328910752897    	1.0939499486642639    
16.521739130434796    	11.304347826086964    	-0.8253072612498318    	1.1784734570866549    
17.10144927536233    	11.304347826086964    	-0.8342191746462443    	1.2670200608084952    
17.681159420289866    	11.304347826086964    	-0.842522148762896    	1.3595362423314148    
18.2608695652174    	11.304347826086964    	-0.8502651466878618    	1.4559730385673393    
18.840579710144937    	11.304347826086964    	-0.8574929257125441    	1.5562856922248667    
19.420289855072472    	11.304347826086964    	-0.8642463751760788    	1.6604333139648606    
20.    	11.304347826086964    	-0.8705628387201341    	1.7683785601456516    

-20.    	11.884057971014501    	0.8596837754248101    	3.5658379447169763    
-19.420289855072465    	11.884057971014501    	0.8529669830832525    	3.4448594426505714    
-18.84057971014493    	11.884057971014501    	0.8457979638974975    	3.326789352261288    
-18.260869565217394    	11.884057971014501    	0.8381395325995514    	3.2115904882811326    
-17.68115942028986    	11.884057971014501    	0.8299511768424956    	3.0992223383631865    
-17.101449275362324    	11.884057971014501    	0.8211887887287697    	2.989640794609889    
-16.52173913043479    	11.884057971014501    	0.8118043909516361    	2.882797879714503    
-15.942028985507251    	11.884057971014501    	0.8017458637805671    	2.7786414739465006    
-15.362318840579714    	11.884057971014501    	0.7909566815953678    	2.6771150516856865    
-14.782608695652177    	11.884057971014501    	0.779375670806284    	2.5781574393423075    
-14.20289855072464    	11.884057971014501    	0.7669368049026958    	2.4817026104057427    
-13.623188405797103    	11.884057971014501    	0.7535690571589672    	2.3876795381503566    
-13.043478260869566    	11.884057971014501    	0.7391963372747964    	2.2960121322758478    
-12.46376811594203    	11.884057971014501    	0.7237375449666363    	2.2066192924986687    
-11.884057971014492    	11.884057971014501    	0.7071067811865472    	2.119415119770879    
-11.304347826086955    	11.884057971014501    	0.6892137659975128    	2.0343093341554637    
-10.724637681159418    	11.884057971014501    	0.6699645207146369    	1.9512079569675258    
-10.144927536231881    	11.884057971014501    	0.6492623799284571    	1.870014322797603    
-9.565217391304344    	11.884057971014501    	0.6270094052116174    	1.7906304932183392    
-8.985507246376807    	11.884057971014501    	0.6031082748717457    	1.7129591465373628    
-8.40579710144927    	11.884057971014501    	0.5774647206268065    	1.636906014472638    
-7.826086956521734    	11.884057971014501    	0.549990569515529    	1.5623829240628937    
-7.246376811594198    	11.884057971014501    	0.5206074242646556    	1.4893114780348724    
-6.666666666666662    	11.884057971014501    	0.48925097428324404    	1.4176273657976324    
-6.0869565217391255    	11.884057971014501    	0.4558758698056572    	1.347285237585536    
-5.507246376811589    	11.884057971014501    	0.4204610127839467    	1.2782639953506352    
-4.927536231884053    	11.884057971014501    	0.3830150227004324    	1.2105722585752494    
-4.347826086956517    	11.884057971014501    	0.3435815312635316    	1.1442536589677963    
-3.768115942028981    	11.884057971014501    	0.3022438607339296    	1.079391518788961    
-3.188405797101445    	11.884057971014501    	0.25912856608734947    	1.0161123930144664    
-2.6086956521739086    	11.884057971014501    	0.21440729484260815    	0.9545879291631298    
-2.0289855072463725    	11.884057971014501    	0.16829646289202027    	0.8950345431272658    
-1.4492753623188364    	11.884057971014501    	0.12105437531103934    	0.8377105399823278    
-0.8695652173913001    	11.884057971014501    	7.29756383115775800e-2	0.782910525940228    
-0.28985507246376385    	11.884057971014501    	2.43829924547081580e-2	0.7309572415620397    
0.2898550724637724    	11.884057971014501    	-2.438299245470888000e-2	0.6821912566526226    
0.8695652173913087    	11.884057971014501    	-7.2975638311578300e-2	0.6369592493170722    
1.4492753623188448    	11.884057971014501    	-0.12105437531104002    	0.5956017893602485    
2.028985507246381    	11.884057971014501    	-0.168296462892021    	0.5584416173432247    
2.608695652173917    	11.884057971014501    	-0.21440729484260881    	0.5257733394779133    
3.188405797101453    	11.884057971014501    	-0.25912856608735013    	0.49785526083976717    
3.7681159420289894    	11.884057971014501    	-0.3022438607339302    	0.4749037973211014    
4.347826086956526    	11.884057971014501    	-0.3435815312635322    	0.4570905964407328    
4.927536231884062    	11.884057971014501    	-0.383015022700433    	0.4445422131743844    
5.507246376811598    	11.884057971014501    	-0.42046101278394726    	0.4373419697827416    
6.086956521739134    	11.884057971014501    	-0.45587586980565775    	0.4355334979742217    
6.6666666666666705    	11.884057971014501    	-0.4892509742832446    	0.4391254172311444    
7.246376811594207    	11.884057971014501    	-0.520607424264656    	0.4480966295055617    
7.826086956521743    	11.884057971014501    	-0.5499905695155295    	0.46240178503183593    
8.405797101449279    	11.884057971014501    	-0.577464720626807    	0.481976573219025    
8.985507246376816    	11.884057971014501    	-0.603108274871746    	0.5067425967938719    
9.565217391304353    	11.884057971014501    	-0.6270094052116177    	0.5366116827951051    
10.14492753623189    	11.884057971014501    	-0.6492623799284575    	0.5714895629406892    
10.724637681159427    	11.884057971014501    	-0.6699645207146371    	0.6112789155382529    
11.304347826086964    	11.884057971014501    	-0.689213765997513    	0.6558818021604387    
11.884057971014501    	11.884057971014501    	-0.7071067811865475    	0.7052015573977857    
12.463768115942038    	11.884057971014501    	-0.7237375449666366    	0.7591442025653967    
13.043478260869575    	11.884057971014501    	-0.7391963372747966    	0.8176194577262558    
13.623188405797112    	11.884057971014501    	-0.7535690571589674    	0.8805414238324233    
14.20289855072465    	11.884057971014501    	-0.7669368049026958    	0.9478290006003524    
14.782608695652186    	11.884057971014501    	-0.7793756708062842    	1.0194060977297406    
15.362318840579723    	11.884057971014501    	-0.790956681595368    	1.095201688494952    
15.94202898550726    	11.884057971014501    	-0.8017458637805672    	1.1751497463853675    
16.521739130434796    	11.884057971014501    	-0.8118043909516363    	1.2591890978112317    
17.10144927536233    	11.884057971014501    	-0.8211887887287699    	1.3472632171523509    
17.681159420289866    	11.884057971014501    	-0.8299511768424956    	1.439319984678196    
18.2608695652174    	11.884057971014501    	-0.8381395325995514    	1.5353114230820308    
18.840579710144937    	11.884057971014501    	-0.8457979638974976    	1.6351934244662942    
19.420289855072472    	11.884057971014501    	-0.8529669830832526    	1.7389254764840683    
20.    	11.884057971014501    	-0.8596837754248101    	1.8464703938673561    

-20.    	12.463768115942038    	0.8486885852152926    	3.625416163455159    
-19.420289855072465    	12.463768115942038    	0.8415863546305928    	3.504052223145612    
-18.84057971014493    	12.463768115942038    	0.8340190351965204    	3.385583832508011    
-18.260869565217394    	12.463768115942038    	0.8259498735015932    	3.269974238130875    
-17.68115942028986    	12.463768115942038    	0.8173390287825942    	3.157183599250985    
-17.101449275362324    	12.463768115942038    	0.8081433565915156    	3.0471687714203353    
-16.52173913043479    	12.463768115942038    	0.7983161958327256    	2.939883093543293    
-15.942028985507251    	12.463768115942038    	0.787807166322436    	2.8352761854360695    
-15.362318840579714    	12.463768115942038    	0.7765619863716893    	2.7332937654097083    
-14.782608695652177    	12.463768115942038    	0.7645223227757785    	2.6338775002595023    
-14.20289855072464    	12.463768115942038    	0.7516256890704228    	2.53696490352117    
-13.623188405797103    	12.463768115942038    	0.7378054120312963    	2.4424893019703866    
-13.043478260869566    	12.463768115942038    	0.7229906911531175    	2.3503798951018693    
-12.46376811594203    	12.463768115942038    	0.7071067811865474    	2.2605619376662798    
-11.884057971014492    	12.463768115942038    	0.6900753335728391    	2.1729570811048715    
-11.304347826086955    	12.463768115942038    	0.6718149384858154    	2.0874839155914664    
-10.724637681159418    	12.463768115942038    	0.6522419146504221    	2.004058759851011    
-10.144927536231881    	12.463768115942038    	0.6312713983695754    	1.9225967501864214    
-9.565217391304344    	12.463768115942038    	0.60881878513905    	1.8430132820934721    
-8.985507246376807    	12.463768115942038    	0.584801575376022    	1.765225855989339    
-8.40579710144927    	12.463768115942038    	0.5591416682777812    	1.689156371071313    
-7.826086956521734    	12.463768115942038    	0.531768132535647    	1.614733896030712    
-7.246376811594198    	12.463768115942038    	0.5026204573745301    	1.5418979200924472    
-6.666666666666662    	12.463768115942038    	0.47165225033716013    	1.4706020507992488    
-6.0869565217391255    	12.463768115942038    	0.43883529850500097    	1.40081807523258    
-5.507246376811589    	12.463768115942038    	0.40416384832094066    	1.3325402398353292    
-4.927536231884053    	12.463768115942038    	0.36765888937108865    	1.2657895341936058    
-4.347826086956517    	12.463768115942038    	0.3293721563182936    	1.2006176929702586    
-3.768115942028981    	12.463768115942038    	0.2893895012763232    	1.1371105682790548    
-3.188405797101445    	12.463768115942038    	0.24783324998263262    	1.07539048585745    
-2.6086956521739086    	12.463768115942038    	0.20486315412269296    	1.015617197390915    
-2.0289855072463725    	12.463768115942038    	0.16067560208171056    	0.9579870912646564    
-1.4492753623188364    	12.463768115942038    	0.11550085817456396    	0.9027304317935527    
-0.8695652173913001    	12.463768115942038    	6.95982628490382600e-2	0.8501065594253889    
-0.28985507246376385    	12.463768115942038    	2.324952774876350000e-2	0.8003971858037952    
0.2898550724637724    	12.463768115942038    	-2.324952774876418200e-2	0.7538981303062674    
0.8695652173913087    	12.463768115942038    	-6.95982628490389600e-2	0.7109100337273118    
1.4492753623188448    	12.463768115942038    	-0.11550085817456461    	0.6717287154444243    
2.028985507246381    	12.463768115942038    	-0.16067560208171122    	0.6366358871012348    
2.608695652173917    	12.463768115942038    	-0.2048631541226936    	0.6058908891455286    
3.188405797101453    	12.463768115942038    	-0.24783324998263323    	0.5797239858921843    
3.7681159420289894    	12.463768115942038    	-0.2893895012763238    	0.5583315657264081    
4.347826086956526    	12.463768115942038    	-0.3293721563182942    	0.5418733803336709    
4.927536231884062    	12.463768115942038    	-0.3676588893710892    	0.5304717554514284    
5.507246376811598    	12.463768115942038    	-0.4041638483209412    	0.5242125431934479    
6.086956521739134    	12.463768115942038    	-0.43883529850500147    	0.5231474782225782    
6.6666666666666705    	12.463768115942038    	-0.4716522503371606    	0.5272975501249286    
7.246376811594207    	12.463768115942038    	-0.5026204573745305    	0.5366570053433874    
7.826086956521743    	12.463768115942038    	-0.5317681325356474    	0.5511976309594182    
8.405797101449279    	12.463768115942038    	-0.5591416682777817    	0.5708730345157504    
8.985507246376816    	12.463768115942038    	-0.5848015753760223    	0.5956227052372958    
9.565217391304353    	12.463768115942038    	-0.6088187851390504    	0.6253757118153725    
10.14492753623189    	12.463768115942038    	-0.6312713983695756    	0.6600539534472712    
10.724637681159427    	12.463768115942038    	-0.6522419146504224    	0.6995749305501677    
11.304347826086964    	12.463768115942038    	-0.6718149384858156    	0.7438540386198365    
11.884057971014501    	12.463768115942038    	-0.6900753335728395    	0.7928064139591938    
12.463768115942038    	12.463768115942038    	-0.7071067811865476    	0.8463483752931859    
13.043478260869575    	12.463768115942038    	-0.7229906911531179    	0.9043985127956349    
13.623188405797112    	12.463768115942038    	-0.7378054120312966    	0.9668784779077947    
14.20289855072465    	12.463768115942038    	-0.751625689070423    	1.0337135253803256    
14.782608695652186    	12.463768115942038    	-0.7645223227757787    	1.1048328547079462    
15.362318840579723    	12.463768115942038    	-0.7765619863716895    	1.180169792666331    
15.94202898550726    	12.463768115942038    	-0.7878071663224362    	1.259661852791199    
16.521739130434796    	12.463768115942038    	-0.7983161958327257    	1.3432507018778423    
17.10144927536233    	12.463768115942038    	-0.8081433565915158    	1.4308820582373052    
17.681159420289866    	12.463768115942038    	-0.8173390287825945    	1.5225055416857973    
18.2608695652174    	12.463768115942038    	-0.8259498735015932    	1.6180744911276892    
18.840579710144937    	12.463768115942038    	-0.8340190351965204    	1.7175457621149715    
19.420289855072472    	12.463768115942038    	-0.8415863546305928    	1.8208795138844276    
20.    	12.463768115942038    	-0.8486885852152926    	1.9280389930245743    

-20.    	13.043478260869575    	0.837610596838614    	3.6882722225475    
-19.420289855072465    	13.043478260869575    	0.8301392065438941    	3.566539122527933    
-18.84057971014493    	13.043478260869575    	0.8221921916437783    	3.4476910364242888    
-18.260869565217394    	13.043478260869575    	0.8137334712067348    	3.3316918833050355    
-17.68115942028986    	13.043478260869575    	0.8047241302840797    	3.2185027482214896    
-17.101449275362324    	13.043478260869575    	0.7951222528777766    	3.1080817151756155    
-16.52173913043479    	13.043478260869575    	0.7848827655334261    	3.0003837107130122    
-15.942028985507251    	13.043478260869575    	0.7739572992033209    	2.8953603657859737    
-15.362318840579714    	13.043478260869575    	0.7622940791690035    	2.792959905676042    
-14.782608695652177    	13.043478260869575    	0.7498378553650923    	2.693127080317835    
-14.20289855072464    	13.043478260869575    	0.7365298884279392    	2.595803150347706    
-13.623188405797103    	13.043478260869575    	0.7223080101982801    	2.5009259476063894    
-13.043478260869566    	13.043478260869575    	0.7071067811865472    	2.408430032604318    
-12.46376811594203    	13.043478260869575    	0.6908577715463122    	2.3182469754950636    
-11.884057971014492    	13.043478260869575    	0.6734899961837033    	2.230305791184755    
-11.304347826086955    	13.043478260869575    	0.6549305384178415    	2.1445335629925117    
-10.724637681159418    	13.043478260869575    	0.6351053995925652    	2.0608562922621734    
-10.144927536231881    	13.043478260869575    	0.61394061351492    	1.9792000128007854    
-9.565217391304344    	13.043478260869575    	0.591363663627517    	1.8994922080509584    
-8.985507246376807    	13.043478260869575    	0.5673052362514955    	1.8216635643338321    
-8.40579710144927    	13.043478260869575    	0.5417013337270071    	1.745650083989558    
-7.826086956521734    	13.043478260869575    	0.514495755427526    	1.67139556639161    
-7.246376811594198    	13.043478260869575    	0.4856429311786315    	1.5988544413655679    
-6.666666666666662    	13.043478260869575    	0.4551110597891073    	1.527994907720215    
-6.0869565217391255    	13.043478260869575    	0.4228854653311233    	1.4588022895277217    
-5.507246376811589    	13.043478260869575    	0.3889720370403623    	1.39128247602377    
-4.927536231884053    	13.043478260869575    	0.35340056871857645    	1.325465261010113    
-4.347826086956517    	13.043478260869575    	0.31622776601683744    	1.2614073501378216    
-3.768115942028981    	13.043478260869575    	0.277539652820774    	1.1991947672925247    
-3.188405797101445    	13.043478260869575    	0.2374530904769896    	1.138944373820826    
-2.6086956521739086    	13.043478260869575    	0.19611613513818357    	1.0808042258754247    
-2.0289855072463725    	13.043478260869575    	0.15370700628187017    	1.024952542933835    
-1.4492753623188364    	13.043478260869575    	0.11043152607484615    	0.9715951471628541    
-0.8695652173913001    	13.043478260869575    	6.65190105237735600e-2	0.9209613545691434    
-0.28985507246376385    	13.043478260869575    	2.221673728514654300e-2	0.8732984428091973    
0.2898550724637724    	13.043478260869575    	-2.2216737285147200e-2	0.8288649682389037    
0.8695652173913087    	13.043478260869575    	-6.65190105237742000e-2	0.7879233335215957    
1.4492753623188448    	13.043478260869575    	-0.11043152607484678    	0.7507320950131613    
2.028985507246381    	13.043478260869575    	-0.15370700628187078    	0.7175385303700943    
2.608695652173917    	13.043478260869575    	-0.19611613513818418    	0.6885719555990573    
3.188405797101453    	13.043478260869575    	-0.23745309047699015    	0.6640381928668466    
3.7681159420289894    	13.043478260869575    	-0.27753965282077453    	0.6441154616509766    
4.347826086956526    	13.043478260869575    	-0.31622776601683805    	0.6289518181041462    
4.927536231884062    	13.043478260869575    	-0.35340056871857706    	0.6186641235729597    
5.507246376811598    	13.043478260869575    	-0.3889720370403629    	0.6133384019430455    
6.086956521739134    	13.043478260869575    	-0.4228854653311238    	0.613031358865475    
6.6666666666666705    	13.043478260869575    	-0.4551110597891078    	0.6177727881420007    
7.246376811594207    	13.043478260869575    	-0.485642931178632    	0.6275685790083051    
7.826086956521743    	13.043478260869575    	-0.5144957554275265    	0.6424040555365582    
8.405797101449279    	13.043478260869575    	-0.5417013337270076    	0.6622474165355439    
8.985507246376816    	13.043478260869575    	-0.567305236251496    	0.6870530918308414    
9.565217391304353    	13.043478260869575    	-0.5913636636275174    	0.7167648807959249    
10.14492753623189    	13.043478260869575    	-0.6139406135149205    	0.7513187857709457    
10.724637681159427    	13.043478260869575    	-0.6351053995925654    	0.790645493077044    
11.304347826086964    	13.043478260869575    	-0.6549305384178418    	0.8346724861568294    
11.884057971014501    	13.043478260869575    	-0.6734899961837035    	0.8833257988173489    
12.463768115942038    	13.043478260869575    	-0.6908577715463127    	0.9365314324024401    
13.043478260869575    	13.043478260869575    	-0.7071067811865475    	0.9942164702312244    
13.623188405797112    	13.043478260869575    	-0.7223080101982803    	1.05630992720983    
14.20289855072465    	13.043478260869575    	-0.7365298884279393    	1.1227433734918284    
14.782608695652186    	13.043478260869575    	-0.7498378553650925    	1.1934513695876516    
15.362318840579723    	13.043478260869575    	-0.7622940791690036    	1.268371747338036    
15.94202898550726    	13.043478260869575    	-0.7739572992033211    	1.347445767379333    
16.521739130434796    	13.043478260869575    	-0.7848827655334263    	1.4306181796461612    
17.10144927536233    	13.043478260869575    	-0.7951222528777767    	1.5178372094200632    
17.681159420289866    	13.043478260869575    	-0.80472413028408    	1.6090544876533313    
18.2608695652174    	13.043478260869575    	-0.8137334712067349    	1.7042249408915668    
18.840579710144937    	13.043478260869575    	-0.8221921916437785    	1.8033066531367328    
19.420289855072472    	13.043478260869575    	-0.8301392065438943    	1.9062607094401454    
20.    	13.043478260869575    	-0.837610596838614    	2.0130510288702723    

-20.    	13.623188405797112    	0.8264806720615117    	3.754436983760736    
-19.420289855072465    	13.623188405797112    	0.8186574739897748    	3.6323520759641514    
-18.84057971014493    	13.623188405797112    	0.8103503580728043    	3.5131438888436524    
-18.260869565217394    	13.623188405797112    	0.8015241227757207    	3.39677722086436    
-17.68115942028986    	13.623188405797112    	0.7921409927817104    	3.283214296709459    
-17.101449275362324    	13.623188405797112    	0.7821604975557964    	3.1724146458439733    
-16.52173913043479    	13.623188405797112    	0.7715393663129652    	3.0643349974828897    
-15.942028985507251    	13.623188405797112    	0.7602314471705965    	2.958929199743588    
-15.362318840579714    	13.623188405797112    	0.7481876601566491    	2.856148172654026    
-14.782608695652177    	13.623188405797112    	0.7353559959288021    	2.755939906871883    
-14.20289855072464    	13.623188405797112    	0.7216815745263596    	2.6582495224364644    
-13.623188405797103    	13.623188405797112    	0.7071067811865474    	2.563019404584995    
-13.043478260869566    	13.623188405797112    	0.6915714991260128    	2.470189436534122    
-12.46376811594203    	13.623188405797112    	0.675013462071186    	2.379697352010276    
-11.884057971014492    	13.623188405797112    	0.6573687519897372    	2.291479232981127    
-11.304347826086955    	13.623188405797112    	0.6385724695973147    	2.2054701801623233    
-10.724637681159418    	13.623188405797112    	0.6185596063312604    	2.121605184991207    
-10.144927536231881    	13.623188405797112    	0.5972661459981665    	2.03982023127437    
-9.565217391304344    	13.623188405797112    	0.5746304214759492    	1.9600536518897291    
-8.985507246376807    	13.623188405797112    	0.550594745827175    	1.8822477598998502    
-8.40579710144927    	13.623188405797112    	0.5251073270466069    	1.806350763299496    
-7.826086956521734    	13.623188405797112    	0.49812446056831344    	1.732318957522736    
-7.246376811594198    	13.623188405797112    	0.46961297297833976    	1.6601191691556145    
-6.666666666666662    	13.623188405797112    	0.4395528639808263    	1.5897313979022725    
-6.0869565217391255    	13.623188405797112    	0.4079400621900504    	1.521151572376987    
-5.507246376811589    	13.623188405797112    	0.37478917549742347    	1.4543943004711697    
-4.927536231884053    	13.623188405797112    	0.3401360816544376    	1.3894954599363125    
-4.347826086956517    	13.623188405797112    	0.3040401737931961    	1.3265144439045187    
-3.768115942028981    	13.623188405797112    	0.2665860545383947    	1.2655358550004836    
-3.188405797101445    	13.623188405797112    	0.227884467377886    	1.2066704367120609    
-2.6086956521739086    	13.623188405797112    	0.18807227078785738    	1.150055047515437    
-2.0289855072463725    	13.623188405797112    	0.1473113030887809    	1.0958515257310844    
-1.4492753623188364    	13.623188405797112    	0.10578605459352221    	1.0442443616718684    
-0.8695652173913001    	13.623188405797112    	6.37001542253375200e-2	0.9954371842610457    
-0.28985507246376385    	13.623188405797112    	2.12717814905755200e-2	0.9496481730049647    
0.2898550724637724    	13.623188405797112    	-2.12717814905761500e-2	0.907104610023813    
0.8695652173913087    	13.623188405797112    	-6.37001542253381500e-2	0.86803687581037    
1.4492753623188448    	13.623188405797112    	-0.10578605459352282    	0.8326722524848236    
2.028985507246381    	13.623188405797112    	-0.14731130308878151    	0.801228919553522    
2.608695652173917    	13.623188405797112    	-0.18807227078785793    	0.7739105059397219    
3.188405797101453    	13.623188405797112    	-0.2278844673778866    	0.7509015019562886    
3.7681159420289894    	13.623188405797112    	-0.2665860545383952    	0.7323637459236942    
4.347826086956526    	13.623188405797112    	-0.3040401737931967    	0.718434096318126    
4.927536231884062    	13.623188405797112    	-0.34013608165443815    	0.7092232966274372    
5.507246376811598    	13.623188405797112    	-0.374789175497424    	0.7048159494763226    
6.086956521739134    	13.623188405797112    	-0.4079400621900509    	0.7052714479968862    
6.6666666666666705    	13.623188405797112    	-0.43955286398082677    	0.7106256699406199    
7.246376811594207    	13.623188405797112    	-0.4696129729783402    	0.7208932231989351    
7.826086956521743    	13.623188405797112    	-0.49812446056831383    	0.7360700363861093    
8.405797101449279    	13.623188405797112    	-0.5251073270466073    	0.7561361092062826    
8.985507246376816    	13.623188405797112    	-0.5505947458271755    	0.7810582682455004    
9.565217391304353    	13.623188405797112    	-0.5746304214759497    	0.8107928089378307    
10.14492753623189    	13.623188405797112    	-0.597266145998167    	0.8452879392780377    
10.724637681159427    	13.623188405797112    	-0.6185596063312606    	0.8844859723286869    
11.304347826086964    	13.623188405797112    	-0.6385724695973151    	0.9283252409676946    
11.884057971014501    	13.623188405797112    	-0.6573687519897374    	0.9767417290016532    
12.463768115942038    	13.623188405797112    	-0.6750134620711862    	1.029670427867905    
13.043478260869575    	13.623188405797112    	-0.691571499126013    	1.0870464382820972    
13.623188405797112    	13.623188405797112    	-0.7071067811865476    	1.148805842211901    
14.20289855072465    	13.623188405797112    	-0.7216815745263598    	1.2148863733837463    
14.782608695652186    	13.623188405797112    	-0.7353559959288023    	1.2852279150142802    
15.362318840579723    	13.623188405797112    	-0.7481876601566492    	1.3597728523407286    
15.94202898550726    	13.623188405797112    	-0.7602314471705968    	1.4384663054023958    
16.521739130434796    	13.623188405797112    	-0.7715393663129653    	1.5212562648569603    
17.10144927536233    	13.623188405797112    	-0.7821604975557964    	1.608093650732382    
17.681159420289866    	13.623188405797112    	-0.7921409927817105    	1.6989323111460388    
18.2608695652174    	13.623188405797112    	-0.8015241227757207    	1.793728975312919    
18.840579710144937    	13.623188405797112    	-0.8103503580728043    	1.8924431726980453    
19.420289855072472    	13.623188405797112    	-0.818657473989775    	1.9950371279846033    
20.    	13.623188405797112    	-0.8264806720615117    	2.101475639637713    

-20.    	14.20289855072465    	0.8153272026377336    	3.8239388388486155    
-19.420289855072465    	14.20289855072465    	0.8071703337898157    	3.7015202602758492    
-18.84057971014493    	14.20289855072465    	0.7985233882420565    	3.581972243524562    
-18.260869565217394    	14.20289855072465    	0.7893522173763261    	3.4652606399766226    
-17.68115942028986    	14.20289855072465    	0.7796203601196546    	3.3513489885590606    
-17.101449275362324    	14.20289855072465    	0.7692889628289877    	3.2401984356288223    
-16.52173913043479    	14.20289855072465    	0.7583167199710226    	3.1317676756526045    
-15.942028985507251    	14.20289855072465    	0.7466598432279093    	3.026012920312558    
-15.362318840579714    	14.20289855072465    	0.7342720682754587    	2.922887905284493    
-14.782608695652177    	14.20289855072465    	0.7211047102874313    	2.82234394574217    
-14.20289855072464    	14.20289855072465    	0.7071067811865472    	2.724330053608309    
-13.623188405797103    	14.20289855072465    	0.6922251837293654    	2.6287931316394704    
-13.043478260869566    	14.20289855072465    	0.6764049995766788    	2.5356782614964453    
-12.46376811594203    	14.20289855072465    	0.6595898904087383    	2.4449291048594857    
-11.884057971014492    	14.20289855072465    	0.6417226326736839    	2.356488438176731    
-11.304347826086955    	14.20289855072465    	0.6227458074066247    	2.2702988424832906    
-10.724637681159418    	14.20289855072465    	0.6026026663356217    	2.1863035695072255    
-10.144927536231881    	14.20289855072465    	0.581238193719096    	2.104447603506957    
-9.565217391304344    	14.20289855072465    	0.5586003794790639    	2.024678934404501    
-8.985507246376807    	14.20289855072465    	0.5346417126044624    	1.9469500511887947    
-8.40579710144927    	14.20289855072465    	0.5093208939162437    	1.8712196546807902    
-7.826086956521734    	14.20289855072465    	0.48260475364713407    	1.797454575113214    
-7.246376811594198    	14.20289855072465    	0.4544703416878735    	1.7256318623768057    
-6.666666666666662    	14.20289855072465    	0.42490713701387006    	1.6557409954469735    
-6.0869565217391255    	14.20289855072465    	0.39391929857916713    	1.5877861332777612    
-5.507246376811589    	14.20289855072465    	0.36152785449087177    	1.5217883039762754    
-4.927536231884053    	14.20289855072465    	0.32777270209387155    	1.4577874048874038    
-4.347826086956517    	14.20289855072465    	0.2927142720941112    	1.395843866717091    
-3.768115942028981    	14.20289855072465    	0.2564346990245528    	1.3360398239982993    
-3.188405797101445    	14.20289855072465    	0.21903834230671948    	1.2784796361525517    
-2.6086956521739086    	14.20289855072465    	0.18065152032833215    	1.223289621567569    
-2.0289855072463725    	14.20289855072465    	0.1414213562373091    	1.1706169033912697    
-1.4492753623188364    	14.20289855072465    	0.10151368801339411    	1.1206273196033978    
-0.8695652173913001    	14.20289855072465    	6.11100632795029500e-2	1.0735024178268686    
-0.28985507246376385    	14.20289855072465    	2.040391466251899300e-2	1.0294356306885657    
0.2898550724637724    	14.20289855072465    	-2.040391466251959300e-2	0.9886278013635271    
0.8695652173913087    	14.20289855072465    	-6.111006327950355000e-2	0.9512822912678621    
1.4492753623188448    	14.20289855072465    	-0.10151368801339469    	0.9175999435766091    
2.028985507246381    	14.20289855072465    	-0.14142135623730967    	0.8877741909166512    
2.608695652173917    	14.20289855072465    	-0.1806515203283327    	0.8619865809109044    
3.188405797101453    	14.20289855072465    	-0.21903834230672004    	0.8404029515391124    
3.7681159420289894    	14.20289855072465    	-0.25643469902455335    	0.8231704259491934    
4.347826086956526    	14.20289855072465    	-0.29271427209411177    	0.8104153225288684    
4.927536231884062    	14.20289855072465    	-0.3277727020938721    	0.8022420006996605    
5.507246376811598    	14.20289855072465    	-0.36152785449087227    	0.7987325949945319    
6.086956521739134    	14.20289855072465    	-0.39391929857916763    	0.7999475361194269    
6.6666666666666705    	14.20289855072465    	-0.42490713701387056    	0.8059267214192336    
7.246376811594207    	14.20289855072465    	-0.45447034168787387    	0.8166911790010589    
7.826086956521743    	14.20289855072465    	-0.4826047536471345    	0.8322450678189459    
8.405797101449279    	14.20289855072465    	-0.5093208939162441    	0.8525778668483031    
8.985507246376816    	14.20289855072465    	-0.5346417126044626    	0.8776666259798706    
9.565217391304353    	14.20289855072465    	-0.5586003794790644    	0.9074781754463737    
10.14492753623189    	14.20289855072465    	-0.5812381937190962    	0.9419712160687657    
10.724637681159427    	14.20289855072465    	-0.602602666335622    	0.9810982368359832    
11.304347826086964    	14.20289855072465    	-0.6227458074066251    	1.024807227670042    
11.884057971014501    	14.20289855072465    	-0.6417226326736841    	1.073043172829364    
12.463768115942038    	14.20289855072465    	-0.6595898904087385    	1.12574932404201    
13.043478260869575    	14.20289855072465    	-0.676404999576679    	1.1828682623430886    
13.623188405797112    	14.20289855072465    	-0.6922251837293656    	1.2443427641807405    
14.20289855072465    	14.20289855072465    	-0.7071067811865475    	1.310116491235216    
14.782608695652186    	14.20289855072465    	-0.7211047102874315    	1.3801345251673083    
15.362318840579723    	14.20289855072465    	-0.7342720682754589    	1.4543437687335765    
15.94202898550726    	14.20289855072465    	-0.7466598432279096    	1.5326932338567403    
16.521739130434796    	14.20289855072465    	-0.7583167199710228    	1.6151342357105605    
17.10144927536233    	14.20289855072465    	-0.7692889628289877    	1.701620509970848    
17.681159420289866    	14.20289855072465    	-0.7796203601196547    	1.7921082683197527    
18.2608695652174    	14.20289855072465    	-0.7893522173763263    	1.8865562052239708    
18.840579710144937    	14.20289855072465    	-0.7985233882420566    	1.9849254670404504    
19.420289855072472    	14.20289855072465    	-0.8071703337898157    	2.08717959269622    
20.    	14.20289855072465    	-0.8153272026377336    	2.1932844335731483    

-20.    	14.782608695652186    	0.8041761414663252    	3.8968037407101837    
-19.420289855072465    	14.782608695652186    	0.7957042635522702    	3.774070153071281    
-18.84057971014493    	14.782608695652186    	0.7867381580854174    	3.6542029764008994    
-18.260869565217394    	14.782608695652186    	0.7772448707074854    	3.537169256340758    
-17.68115942028986    	14.782608695652186    	0.7671893921511781    	3.422933983623561    
-17.101449275362324    	14.782608695652186    	0.7565346148585129    	3.311460050691324    
-16.52173913043479    	14.782608695652186    	0.7452413135250991    	3.2027082322396576    
-15.942028985507251    	14.782608695652186    	0.7332681568382187    	3.0966371969558435    
-15.362318840579714    	14.782608695652186    	0.7205717590143913    	2.993203559056402    
-14.782608695652177    	14.782608695652186    	0.7071067811865472    	2.892361979674263    
-14.20289855072464    	14.782608695652186    	0.692826094197728    	2.794065329652467    
-13.623188405797103    	14.782608695652186    	0.6776810158559549    	2.6982649267990366    
-13.043478260869566    	14.782608695652186    	0.6616216370868461    	2.604910862039589    
-12.46376811594203    	14.782608695652186    	0.6445972525364406    	2.5139524300201646    
-11.884057971014492    	14.782608695652186    	0.6265569118246594    	2.4253386803606833    
-11.304347826086955    	14.782608695652186    	0.6074501075707966    	2.3390191056804395    
-10.724637681159418    	14.782608695652186    	0.58722761518878    	2.2549444813933603    
-10.144927536231881    	14.782608695652186    	0.5658424969124135    	2.173067869733251    
-9.565217391304344    	14.782608695652186    	0.5432512781572738    	2.0933457961156874    
-8.985507246376807    	14.782608695652186    	0.5194152977570797    	2.0157395993743883    
-8.40579710144927    	14.782608695652186    	0.49430222448844363    	1.9402169482859668    
-7.826086956521734    	14.782608695652186    	0.46788772041903215    	1.8667535049180886    
-7.246376811594198    	14.782608695652186    	0.4401572170230288    	1.7953347007449374    
-6.666666666666662    	14.782608695652186    	0.41110775310681785    	1.7259575745728981    
-6.0869565217391255    	14.782608695652186    	0.3807498052542943    	1.658632602985865    
-5.507246376811589    	14.782608695652186    	0.3491090231729472    	1.5933854356913273    
-4.927536231884053    	14.782608695652186    	0.31622776601683744    	1.5302584318433463    
-4.347826086956517    	14.782608695652186    	0.2821663239915497    	1.4693118816475061    
-3.768115942028981    	14.782608695652186    	0.24700370508336408    	1.410624793090087    
-3.188405797101445    	14.782608695652186    	0.21083787225305084    	1.3542951291318597    
-2.6086956521739086    	14.782608695652186    	0.17378533390904727    	1.3004393981812608    
-2.0289855072463725    	14.782608695652186    	0.13598002073001658    	1.249191530916954    
-1.4492753623188364    	14.782608695652186    	9.75714240313702100e-2	1.2007010186543505    
-0.8695652173913001    	14.782608695652186    	5.87220219514700200e-2	1.155130339531812    
-0.28985507246376385    	14.782608695652186    	1.960407493444527300e-2	1.1126517539934684    
0.2898550724637724    	14.782608695652186    	-1.960407493444585300e-2	1.0734436041245772    
0.8695652173913087    	14.782608695652186    	-5.87220219514705900e-2	1.0376862956288715    
1.4492753623188448    	14.782608695652186    	-9.75714240313707700e-2	1.0055581705916095    
2.028985507246381    	14.782608695652186    	-0.13598002073001716    	0.9772314894569204    
2.608695652173917    	14.782608695652186    	-0.17378533390904777    	0.952868730363166    
3.188405797101453    	14.782608695652186    	-0.21083787225305137    	0.9326193846257577    
3.7681159420289894    	14.782608695652186    	-0.2470037050833646    	0.9166173829233586    
4.347826086956526    	14.782608695652186    	-0.2821663239915502    	0.9049792336644065    
4.927536231884062    	14.782608695652186    	-0.31622776601683794    	0.8978028998096712    
5.507246376811598    	14.782608695652186    	-0.3491090231729477    	0.8951673893454328    
6.086956521739134    	14.782608695652186    	-0.38074980525429475    	0.8971329924772764    
6.6666666666666705    	14.782608695652186    	-0.4111077531068183    	0.9037420683592625    
7.246376811594207    	14.782608695652186    	-0.44015721702302923    	0.9150202666988803    
7.826086956521743    	14.782608695652186    	-0.4678877204190326    	0.9309780640800245    
8.405797101449279    	14.782608695652186    	-0.494302224488444    	0.9516124993090795    
8.985507246376816    	14.782608695652186    	-0.5194152977570802    	0.9769090038602294    
9.565217391304353    	14.782608695652186    	-0.5432512781572741    	1.0068432398011402    
10.14492753623189    	14.782608695652186    	-0.565842496912414    	1.0413828759084245    
10.724637681159427    	14.782608695652186    	-0.5872276151887802    	1.0804892510158015    
11.304347826086964    	14.782608695652186    	-0.6074501075707971    	1.1241188905388464    
11.884057971014501    	14.782608695652186    	-0.6265569118246598    	1.172224856711365    
12.463768115942038    	14.782608695652186    	-0.6445972525364408    	1.224757924947284    
13.043478260869575    	14.782608695652186    	-0.6616216370868463    	1.2816675878658979    
13.623188405797112    	14.782608695652186    	-0.6776810158559551    	1.3429028950871276    
14.20289855072465    	14.782608695652186    	-0.6928260941977283    	1.4084131412570113    
14.782608695652186    	14.782608695652186    	-0.7071067811865476    	1.4781484173011687    
15.362318840579723    	14.782608695652186    	-0.7205717590143915    	1.5520600410276204    
15.94202898550726    	14.782608695652186    	-0.7332681568382188    	1.630100883279408    
16.521739130434796    	14.782608695652186    	-0.7452413135250993    	1.7122256051894604    
17.10144927536233    	14.782608695652186    	-0.756534614858513    	1.7983908209742994    
17.681159420289866    	14.782608695652186    	-0.7671893921511783    	1.8885551993212055    
18.2608695652174    	14.782608695652186    	-0.7772448707074854    	1.9826795149257883    
18.840579710144937    	14.782608695652186    	-0.7867381580854174    	2.080726660230066    
19.420289855072472    	14.782608695652186    	-0.7957042635522702    	2.182661625966742    
20.    	14.782608695652186    	-0.8041761414663252    	2.288451457777533    

-20.    	15.362318840579723    	0.7930510619058271    	3.973055262703981    
-19.420289855072465    	15.362318840579723    	0.7842831296188693    	3.8500256206921755    
-18.84057971014493    	15.362318840579723    	0.7750186878060925    	3.7298601076758704    
-18.260869565217394    	15.362318840579723    	0.7652260874319411    	3.6125270746195093    
-17.68115942028986    	15.362318840579723    	0.754871874365116    	3.4979930673917936    
-17.101449275362324    	15.362318840579723    	0.7439207780445166    	3.386222815431623    
-16.52173913043479    	15.362318840579723    	0.7323357260947722    	3.2771792463636262    
-15.942028985507251    	15.362318840579723    	0.7200778916462508    	3.1708235333181714    
-15.362318840579714    	15.362318840579723    	0.7071067811865474    	3.0671151827828536    
-14.782608695652177    	15.362318840579723    	0.6933803718817728    	2.9660121719237833    
-14.20289855072464    	15.362318840579723    	0.6788553084056127    	2.8674711454146466    
-13.623188405797103    	15.362318840579723    	0.6634871703275943    	2.771447682824971    
-13.043478260869566    	15.362318840579723    	0.6472308219359462    	2.677896648442985    
-12.46376811594203    	15.362318840579723    	0.6300408568675968    	2.586772635905616    
-11.884057971014492    	15.362318840579723    	0.6118721499133976    	2.4980305200037165    
-11.304347826086955    	15.362318840579723    	0.5926805276472255    	2.4116261273111634    
-10.724637681159418    	15.362318840579723    	0.572423567845012    	2.327517035603888    
-10.144927536231881    	15.362318840579723    	0.5510615347417096    	2.2456635091168424    
-9.565217391304344    	15.362318840579723    	0.5285584527449999    	2.166029572257709    
-8.985507246376807    	15.362318840579723    	0.5048833150379531    	2.0885842182095575    
-8.40579710144927    	15.362318840579723    	0.4800114153893728    	2.0133027407411914    
-7.826086956521734    	15.362318840579723    	0.4539257814188829    	1.9401681674722344    
-7.246376811594198    	15.362318840579723    	0.42661867571297585    	1.8691727609891804    
-6.666666666666662    	15.362318840579723    	0.3980931180228259    	1.8003195410432018    
-6.0869565217391255    	15.362318840579723    	0.36836436810895173    	1.7336237673948178    
-5.507246376811589    	15.362318840579723    	0.33746129582955875    	1.669114309902234    
-4.927536231884053    	15.362318840579723    	0.3054275543593122    	1.6068348217401163    
-4.347826086956517    	15.362318840579723    	0.27232246579934843    	1.5468446250096002    
-3.768115942028981    	15.362318840579723    	0.23822152779764802    	1.4892192173586667    
-3.188405797101445    	15.362318840579723    	0.2032164568327203    	1.4340503152658246    
-2.6086956521739086    	15.362318840579723    	0.1674146996559726    	1.3814453654824816    
-2.0289855072463725    	15.362318840579723    	0.13093836925453511    	1.3315264809957679    
-1.4492753623188364    	15.362318840579723    	9.39225945956677100e-2	1.2844287907729433    
-0.8695652173913001    	15.362318840579723    	5.65133120226554500e-2	1.2402982311572932    
-0.28985507246376385    	15.362318840579723    	1.88645669476133320e-2	1.199288847560932    
0.2898550724637724    	15.362318840579723    	-1.88645669476138900e-2	1.1615597136657048    
0.8695652173913087    	15.362318840579723    	-5.651331202265600000e-2	1.1272716071119817    
1.4492753623188448    	15.362318840579723    	-9.39225945956682600e-2	1.0965836015816075    
2.028985507246381    	15.362318840579723    	-0.13093836925453567    	1.0696497424866973    
2.608695652173917    	15.362318840579723    	-0.16741469965597314    	1.046615966170536    
3.188405797101453    	15.362318840579723    	-0.2032164568327208    	1.0276174016003836    
3.7681159420289894    	15.362318840579723    	-0.23822152779764852    	1.0127761617633704    
4.347826086956526    	15.362318840579723    	-0.272322465799349    	1.0021996934109032    
4.927536231884062    	15.362318840579723    	-0.3054275543593127    	0.9959797130214921    
5.507246376811598    	15.362318840579723    	-0.3374612958295592    	0.9941917182431169    
6.086956521739134    	15.362318840579723    	-0.36836436810895223    	0.9968950311769144    
6.6666666666666705    	15.362318840579723    	-0.3980931180228263    	1.0041333049975498    
7.246376811594207    	15.362318840579723    	-0.4266186757129763    	1.0159354095632285    
7.826086956521743    	15.362318840579723    	-0.45392578141888323    	1.0323166046344692    
8.405797101449279    	15.362318840579723    	-0.4800114153893732    	1.0532799099624461    
8.985507246376816    	15.362318840579723    	-0.5048833150379535    	1.0788175881336517    
9.565217391304353    	15.362318840579723    	-0.5285584527450002    	1.1089126667677098    
10.14492753623189    	15.362318840579723    	-0.55106153474171    	1.1435404396334239    
10.724637681159427    	15.362318840579723    	-0.5724235678450124    	1.182669899913865    
11.304347826086964    	15.362318840579723    	-0.5926805276472258    	1.2262650720167132    
11.884057971014501    	15.362318840579723    	-0.6118721499133978    	1.2742862201769225    
12.463768115942038    	15.362318840579723    	-0.630040856867597    	1.3266909221704235    
13.043478260869575    	15.362318840579723    	-0.6472308219359464    	1.3834350045710933    
13.623188405797112    	15.362318840579723    	-0.6634871703275945    	1.444473342169783    
14.20289855072465    	15.362318840579723    	-0.6788553084056129    	1.5097605286034224    
14.782608695652186    	15.362318840579723    	-0.6933803718817729    	1.579251428160239    
15.362318840579723    	15.362318840579723    	-0.7071067811865475    	1.65290162040976    
15.94202898550726    	15.362318840579723    	-0.720077891646251    	1.7306677500256709    
16.521739130434796    	15.362318840579723    	-0.7323357260947723    	1.812507794174083    
17.10144927536233    	15.362318840579723    	-0.7439207780445168    	1.8983812593425906    
17.681159420289866    	15.362318840579723    	-0.7548718743651162    	1.9882493186615628    
18.2608695652174    	15.362318840579723    	-0.7652260874319412    	2.0820748997556286    
18.840579710144937    	15.362318840579723    	-0.7750186878060927    	2.1798227320636863    
19.420289855072472    	15.362318840579723    	-0.7842831296188694    	2.2814593614544383    
20.    	15.362318840579723    	-0.7930510619058271    	2.386953138892327    

-20.    	15.94202898550726    	0.7819732395959149    	4.052714680469682    
-19.420289855072465    	15.94202898550726    	0.7729282973093132    	3.9294080284582336    
-18.84057971014493    	15.94202898550726    	0.7633862853691142    	3.8089649453145062    
-18.260869565217394    	15.94202898550726    	0.7533169432110204    	3.6913551704742034    
-17.68115942028986    	15.94202898550726    	0.7426884441750637    	3.576546877277356    
-17.101449275362324    	15.94202898550726    	0.7314674116043471    	3.4645066890670684    
-16.52173913043479    	15.94202898550726    	0.7196189619724783    	3.355199722316947    
-15.942028985507251    	15.94202898550726    	0.7071067811865474    	3.2485896629340827    
-15.362318840579714    	15.94202898550726    	0.6938932410409325    	3.144638882712853    
-14.782608695652177    	15.94202898550726    	0.6799395636136208    	3.0433086037312456    
-14.20289855072464    	15.94202898550726    	0.665206042148501    	2.9445591192331495    
-13.623188405797103    	15.94202898550726    	0.649652327582146    	2.848350080155137    
-13.043478260869566    	15.94202898550726    	0.6332377902572625    	2.7546408568399157    
-12.46376811594203    	15.94202898550726    	0.6159219663975406    	2.6633909855111746    
-11.884057971014492    	15.94202898550726    	0.5976650984546044    	2.574560708620538    
-11.304347826086955    	15.94202898550726    	0.5784287773079322    	2.488111617047485    
-10.724637681159418    	15.94202898550726    	0.5581766923163695    	2.40400740015086    
-10.144927536231881    	15.94202898550726    	0.5368754921931589    	2.3222147066439067    
-9.565217391304344    	15.94202898550726    	0.514495755427526    	2.24270411501585    
-8.985507246376807    	15.94202898550726    	0.4910130633693949    	2.1654512066166136    
-8.40579710144927    	15.94202898550726    	0.4664091620740652    	2.0904377275014983    
-7.826086956521734    	15.94202898550726    	0.440673190639414    	2.01765281676838    
-7.246376811594198    	15.94202898550726    	0.4138029443011834    	1.9470942696530023    
-6.666666666666662    	15.94202898550726    	0.3858061304424803    	1.8787697935384704    
-6.0869565217391255    	15.94202898550726    	0.3567015656321236    	1.8126982049936042    
-5.507246376811589    	15.94202898550726    	0.3265202527980467    	1.7489105069463367    
-4.927536231884053    	15.94202898550726    	0.29530627084926003    	1.6874507783056787    
-4.347826086956517    	15.94202898550726    	0.2631174057921083    	1.6283768050779748    
-3.768115942028981    	15.94202898550726    	0.2300254539289692    	1.5717603835656022    
-3.188405797101445    	15.94202898550726    	0.1961161351381836    	1.5176872336469023    
-2.6086956521739086    	15.94202898550726    	0.16148856811054044    	1.466256474012664    
-2.0289855072463725    	15.94202898550726    	0.12625427967391475    	1.4175796314907623    
-1.4492753623188364    	15.94202898550726    	9.05357460425181800e-2	1.3717791822954084    
-0.8695652173913001    	15.94202898550726    	5.446449315986948000e-2	1.3289866523701217    
-0.28985507246376385    	15.94202898550726    	1.817881366751467300e-2	1.2893403343564478    
0.2898550724637724    	15.94202898550726    	-1.817881366751521200e-2	1.252982707021418    
0.8695652173913087    	15.94202898550726    	-5.44644931598700100e-2	1.2200576660503821    
1.4492753623188448    	15.94202898550726    	-9.05357460425187000e-2	1.1907076902103717    
2.028985507246381    	15.94202898550726    	-0.12625427967391528    	1.1650710721429323    
2.608695652173917    	15.94202898550726    	-0.16148856811054096    	1.1432793377915829    
3.188405797101453    	15.94202898550726    	-0.1961161351381841    	1.1254549633705349    
3.7681159420289894    	15.94202898550726    	-0.23002545392896973    	1.1117094757076638    
4.347826086956526    	15.94202898550726    	-0.2631174057921088    	1.1021419934937577    
4.927536231884062    	15.94202898550726    	-0.2953062708492605    	1.096838236607159    
5.507246376811598    	15.94202898550726    	-0.32652025279804714    	1.0958700013502436    
6.086956521739134    	15.94202898550726    	-0.356701565632124    	1.0992950737293572    
6.6666666666666705    	15.94202898550726    	-0.38580613044248074    	1.1071575326535101    
7.246376811594207    	15.94202898550726    	-0.41380294430118386    	1.1194883810506355    
7.826086956521743    	15.94202898550726    	-0.4406731906394144    	1.1363064354895527    
8.405797101449279    	15.94202898550726    	-0.4664091620740657    	1.157619403353368    
8.985507246376816    	15.94202898550726    	-0.49101306336939526    	1.1834250798778243    
9.565217391304353    	15.94202898550726    	-0.5144957554275265    	1.213712604160798    
10.14492753623189    	15.94202898550726    	-0.5368754921931592    	1.2484637222575894    
10.724637681159427    	15.94202898550726    	-0.5581766923163699    	1.2876540155181218    
11.304347826086964    	15.94202898550726    	-0.5784287773079325    	1.3312540624316211    
11.884057971014501    	15.94202898550726    	-0.5976650984546046    	1.3792305117113302    
12.463768115942038    	15.94202898550726    	-0.6159219663975409    	1.4315470527160943    
13.043478260869575    	15.94202898550726    	-0.6332377902572627    	1.4881652763253914    
13.623188405797112    	15.94202898550726    	-0.6496523275821463    	1.549045424990846    
14.20289855072465    	15.94202898550726    	-0.6652060421485012    	1.6141470349361486    
14.782608695652186    	15.94202898550726    	-0.6799395636136211    	1.6834294765040054    
15.362318840579723    	15.94202898550726    	-0.6938932410409328    	1.7568524006309891    
15.94202898550726    	15.94202898550726    	-0.7071067811865476    	1.834376100560989    
16.521739130434796    	15.94202898550726    	-0.7196189619724785    	1.915961798371991    
17.10144927536233    	15.94202898550726    	-0.7314674116043474    	2.001571865858375    
17.681159420289866    	15.94202898550726    	-0.7426884441750637    	2.0911699889272297    
18.2608695652174    	15.94202898550726    	-0.7533169432110206    	2.1847212840521633    
18.840579710144937    	15.94202898550726    	-0.7633862853691143    	2.2821923745762795    
19.420289855072472    	15.94202898550726    	-0.7729282973093133    	2.383551433839609    
20.    	15.94202898550726    	-0.7819732395959149    	2.488768201277853    

-20.    	16.521739130434796    	0.7709617516270894    	4.135801071097791    
-19.420289855072465    	16.521739130434796    	0.7616587576240368    	4.012236367369891    
-18.84057971014493    	16.521739130434796    	0.7518597048572725    	3.891536243399598    
-18.260869565217394    	16.521739130434796    	0.7415357791237709    	3.7736718849838873    
-17.68115942028986    	16.521739130434796    	0.7306568260253943    	3.65861313772462    
-17.101449275362324    	16.521739130434796    	0.7191913900847708    	3.5463285461444256    
-16.52173913043479    	16.521739130434796    	0.7071067811865475    	3.4367854201279493    
-15.942028985507251    	16.521739130434796    	0.6943691738330932    	3.329949934177561    
-15.362318840579714    	16.521739130434796    	0.6809437453161916    	3.2257872655850455    
-14.782608695652177    	16.521739130434796    	0.6667948594698255    	3.1242617781843838    
-14.20289855072464    	16.521739130434796    	0.6518863031329843    	3.025337258814566    
-13.623188405797103    	16.521739130434796    	0.6361815827492869    	2.928977213919212    
-13.043478260869566    	16.521739130434796    	0.6196442885790204    	2.8351452337586065    
-12.46376811594203    	16.521739130434796    	0.6022385336983718    	2.743805431408939    
-11.884057971014492    	16.521739130434796    	0.5839294741932819    	2.6549229629561486    
-11.304347826086955    	16.521739130434796    	0.5646839155919898    	2.5684646339284756    
-10.724637681159418    	16.521739130434796    	0.5444710084860839    	2.4843995949175075    
-10.144927536231881    	16.521739130434796    	0.5232630333363183    	2.402700126383999    
-9.565217391304344    	16.521739130434796    	0.5010362705417042    	2.3233425087269612    
-8.985507246376807    	16.521739130434796    	0.47777194690998376    	2.246307968754136    
-8.40579710144927    	16.521739130434796    	0.4534572437205521    	2.1715836877449184    
-7.826086956521734    	16.521739130434796    	0.4280863447390442    	2.0991638494649436    
-7.246376811594198    	16.521739130434796    	0.4016614950850649    	2.029050699033817    
-6.666666666666662    	16.521739130434796    	0.37419403419213726    	1.9612555758850607    
-6.0869565217391255    	16.521739130434796    	0.3457053588273559    	1.8957998767857698    
-5.507246376811589    	16.521739130434796    	0.3162277660168375    	1.8327158987620609    
-4.927536231884053    	16.521739130434796    	0.2858051216341113    	1.7720475076874633    
-4.347826086956517    	16.521739130434796    	0.25449329927964337    	1.713850577162443    
-3.768115942028981    	16.521739130434796    	0.22236033676906347    	1.6581931450026297    
-3.188405797101445    	16.521739130434796    	0.1894862647011271    	1.6051552418067792    
-2.6086956521739086    	16.521739130434796    	0.15596257347301054    	1.5548283579720672    
-2.0289855072463725    	16.521739130434796    	0.12189130152520113    	1.507314531938982    
-1.4492753623188364    	16.521739130434796    	8.73837477148437100e-2	1.4627250625646673    
-0.8695652173913001    	16.521739130434796    	5.255883312276337000e-2	1.4211788709299487    
-0.28985507246376385    	16.521739130434796    	1.75411603861403110e-2	1.3828005596720068    
0.2898550724637724    	16.521739130434796    	-1.75411603861408300e-2	1.3477182388997255    
0.8695652173913087    	16.521739130434796    	-5.255883312276389000e-2	1.3160612046844213    
1.4492753623188448    	16.521739130434796    	-8.73837477148442100e-2	1.2879575671349794    
2.028985507246381    	16.521739130434796    	-0.12189130152520163    	1.2635319288885791    
2.608695652173917    	16.521739130434796    	-0.15596257347301104    	1.242903211026046    
3.188405797101453    	16.521739130434796    	-0.1894862647011276    	1.2261827124045248    
3.7681159420289894    	16.521739130434796    	-0.22236033676906392    	1.2134724714645027    
4.347826086956526    	16.521739130434796    	-0.2544932992796438    	1.204863978603156    
4.927536231884062    	16.521739130434796    	-0.28580512163411176    	1.2004372644192407    
5.507246376811598    	16.521739130434796    	-0.31622776601683794    	1.2002603667283858    
6.086956521739134    	16.521739130434796    	-0.3457053588273563    	1.204389159131058    
6.6666666666666705    	16.521739130434796    	-0.37419403419213776    	1.2128675075007864    
7.246376811594207    	16.521739130434796    	-0.4016614950850654    	1.2257277088636873    
7.826086956521743    	16.521739130434796    	-0.4280863447390446    	1.2429911599868557    
8.405797101449279    	16.521739130434796    	-0.45345724372055246    	1.2646692003038145    
8.985507246376816    	16.521739130434796    	-0.4777719469099841    	1.2907640749341687    
9.565217391304353    	16.521739130434796    	-0.5010362705417045    	1.3212699676435533    
10.14492753623189    	16.521739130434796    	-0.5232630333363187    	1.3561740597113627    
10.724637681159427    	16.521739130434796    	-0.5444710084860842    	1.3954575779453406    
11.304347826086964    	16.521739130434796    	-0.5646839155919902    	1.4390968027444964    
11.884057971014501    	16.521739130434796    	-0.5839294741932821    	1.487064014569586    
12.463768115942038    	16.521739130434796    	-0.602238533698372    	1.5393283640121962    
13.043478260869575    	16.521739130434796    	-0.6196442885790208    	1.5958566566005667    
13.623188405797112    	16.521739130434796    	-0.6361815827492872    	1.6566140484206384    
14.20289855072465    	16.521739130434796    	-0.6518863031329846    	1.7215646525485986    
14.782608695652186    	16.521739130434796    	-0.6667948594698256    	1.790672059244734    
15.362318840579723    	16.521739130434796    	-0.6809437453161918    	1.8638997749526633    
15.94202898550726    	16.521739130434796    	-0.6943691738330934    	1.9412115865113764    
16.521739130434796    	16.521739130434796    	-0.7071067811865475    	2.0225718577548557    
17.10144927536233    	16.521739130434796    	-0.7191913900847711    	2.1079457659748844    
17.681159420289866    	16.521739130434796    	-0.7306568260253945    	2.1972994856738324    
18.2608695652174    	16.521739130434796    	-0.7415357791237711    	2.2906003267363464    
18.840579710144937    	16.521739130434796    	-0.7518597048572726    	2.3878168336850547    
19.420289855072472    	16.521739130434796    	-0.7616587576240369    	2.488918852121819    
20.    	16.521739130434796    	-0.7709617516270894    	2.593877567843612    

-20.    	17.10144927536233    	0.7600335884479293    	4.222331425036883    
-19.420289855072465    	17.10144927536233    	0.7504912652871255    	4.098527392151232    
-18.84057971014493    	17.10144927536233    	0.7404553140815251    	3.977590369742103    
-18.260869565217394    	17.10144927536233    	0.729898402418    	3.859493025396369    
-17.68115942028986    	17.10144927536233    	0.7187920689063617    	3.74420689772384    
-17.101449275362324    	17.10144927536233    	0.7071067811865474    	3.6317024543644543    
-16.52173913043479    	17.10144927536233    	0.6948120209293549    	3.5219491769890094    
-15.942028985507251    	17.10144927536233    	0.6818764006481204    	3.414915678110841    
-15.362318840579714    	17.10144927536233    	0.6682678175654132    	3.31056985495252    
-14.782608695652177    	17.10144927536233    	0.6539536501319348    	3.2088790859647456    
-14.20289855072464    	17.10144927536233    	0.6389010030274643    	3.1098104758272984    
-13.623188405797103    	17.10144927536233    	0.6230770065274988    	3.013331154815676    
-13.043478260869566    	17.10144927536233    	0.6064491759237278    	2.919408638221567    
-12.46376811594203    	17.10144927536233    	0.588985836159918    	2.8280112509887374    
-11.884057971014492    	17.10144927536233    	0.5706566158962635    	2.739108621777383    
-11.304347826086955    	17.10144927536233    	0.551433013749212    	2.6526722492039507    
-10.724637681159418    	17.10144927536233    	0.5312890373771259    	2.568676140926802    
-10.144927536231881    	17.10144927536233    	0.510201913314906    	2.4870975234808395    
-9.565217391304344    	17.10144927536233    	0.4881528619502261    	2.4079176172537355    
-8.985507246376807    	17.10144927536233    	0.4651279277726251    	2.3311224667350294    
-8.40579710144927    	17.10144927536233    	0.4411188500721091    	2.256703811214728    
-7.826086956521734    	17.10144927536233    	0.41612395376030836    	2.1846599756044602    
-7.246376811594198    	17.10144927536233    	0.39014903418413965    	2.1149967552511444    
-6.666666666666662    	17.10144927536233    	0.3632082040665471    	2.047728262877723    
-6.0869565217391255    	17.10144927536233    	0.33532466552664375    	1.9828777006033103    
-5.507246376811589    	17.10144927536233    	0.306531366089456    	1.9204780159529318    
-4.927536231884053    	17.10144927536233    	0.27687149534339345    	1.860572398514998    
-4.347826086956517    	17.10144927536233    	0.24639877909159846    	1.8032145740926506    
-3.768115942028981    	17.10144927536233    	0.21517753103661527    	1.748468856388434    
-3.188405797101445    	17.10144927536233    	0.18328242861672392    	1.6964099228406284    
-2.6086956521739086    	17.10144927536233    	0.15079798967141003    	1.6471222912887193    
-2.0289855072463725    	17.10144927536233    	0.11781773987828933    	1.6006994874103226    
-1.4492753623188364    	17.10144927536233    	8.44430766861803300e-2	1.5572429086542563    
-0.8695652173913001    	17.10144927536233    	5.07818526799146600e-2	1.5168604076053527    
-0.28985507246376385    	17.10144927536233    	1.694671854328742600e-2	1.4796646349474063    
0.2898550724637724    	17.10144927536233    	-1.694671854328792500e-2	1.445771197860831    
0.8695652173913087    	17.10144927536233    	-5.07818526799151600e-2	1.415296702245523    
1.4492753623188448    	17.10144927536233    	-8.4443076686180800e-2	1.3883567552818954    
2.028985507246381    	17.10144927536233    	-0.11781773987828982    	1.3650640076537435    
2.608695652173917    	17.10144927536233    	-0.15079798967141053    	1.3455263119458991    
3.188405797101453    	17.10144927536233    	-0.18328242861672442    	1.3298450656071803    
3.7681159420289894    	17.10144927536233    	-0.21517753103661572    	1.3181137943152035    
4.347826086956526    	17.10144927536233    	-0.24639877909159894    	1.3104170159094535    
4.927536231884062    	17.10144927536233    	-0.27687149534339395    	1.3068294078282112    
5.507246376811598    	17.10144927536233    	-0.30653136608945647    	1.30741528377402    
6.086956521739134    	17.10144927536233    	-0.33532466552664425    	1.3122283695500228    
6.6666666666666705    	17.10144927536233    	-0.3632082040665475    	1.321311854744629    
7.246376811594207    	17.10144927536233    	-0.39014903418414004    	1.3346986868828652    
7.826086956521743    	17.10144927536233    	-0.4161239537603087    	1.352412068083844    
8.405797101449279    	17.10144927536233    	-0.4411188500721095    	1.3744661110705099    
8.985507246376816    	17.10144927536233    	-0.4651279277726254    	1.4008666111897798    
9.565217391304353    	17.10144927536233    	-0.4881528619502265    	1.4316118933532838    
10.14492753623189    	17.10144927536233    	-0.5102019133149064    	1.4666936968510278    
10.724637681159427    	17.10144927536233    	-0.5312890373771262    	1.5060980661725514    
11.304347826086964    	17.10144927536233    	-0.5514330137492123    	1.549806221705527    
11.884057971014501    	17.10144927536233    	-0.5706566158962638    	1.597795389984857    
12.463768115942038    	17.10144927536233    	-0.5889858361599183    	1.6500395786689026    
13.043478260869575    	17.10144927536233    	-0.606449175923728    	1.7065102863741117    
13.623188405797112    	17.10144927536233    	-0.623077006527499    	1.7671771417606794    
14.20289855072465    	17.10144927536233    	-0.6389010030274644    	1.832008469772371    
14.782608695652186    	17.10144927536233    	-0.6539536501319351    	1.9009717857008774    
15.362318840579723    	17.10144927536233    	-0.6682678175654135    	1.974034219821694    
15.94202898550726    	17.10144927536233    	-0.6818764006481206    	2.051162876814602    
16.521739130434796    	17.10144927536233    	-0.6948120209293551    	2.1323251351303005    
17.10144927536233    	17.10144927536233    	-0.7071067811865475    	2.2174888919913607    
17.681159420289866    	17.10144927536233    	-0.7187920689063619    	2.306622759911117    
18.2608695652174    	17.10144927536233    	-0.7298984024180002    	2.3996962205603696    
18.840579710144937    	17.10144927536233    	-0.7404553140815251    	2.4966797415790545    
19.420289855072472    	17.10144927536233    	-0.7504912652871256    	2.5975448615769823    
20.    	17.10144927536233    	-0.7600335884479293    	2.702264248141024    

-20.    	17.681159420289866    	0.7492037744732601    	4.312320766701785    
-19.420289855072465    	17.681159420289866    	0.7394404837368843    	4.188295766240562    
-18.84057971014493    	17.681159420289866    	0.7291872667376419    	4.067141478037791    
-18.260869565217394    	17.681159420289866    	0.718418288639171    	3.948832067257111    
-17.68115942028986    	17.681159420289866    	0.7071067811865474    	3.8333407656435967    
-17.101449275362324    	17.681159420289866    	0.6952251158274647    	3.720639944644943    
-16.52173913043479    	17.681159420289866    	0.6827449030073357    	3.610701214706561    
-15.942028985507251    	17.681159420289866    	0.6696371217971887    	3.503495554899481    
-15.362318840579714    	17.681159420289866    	0.6558722842844451    	3.398993477311122    
-14.782608695652177    	17.681159420289866    	0.6414206393395097    	3.297165230811892    
-14.20289855072464    	17.681159420289866    	0.6262524204239849    	3.1979810488633906    
-13.623188405797103    	17.681159420289866    	0.6103381419793505    	3.101411445907099    
-13.043478260869566    	17.681159420289866    	0.5936489485702227    	3.0074275665076327    
-12.46376811594203    	17.681159420289866    	0.5761570202893697    	2.9160015907577606    
-11.884057971014492    	17.681159420289866    	0.5578360368941363    	2.827107198414827    
-11.304347826086955    	17.681159420289866    	0.5386617016680807    	2.7407200927623907    
-10.724637681159418    	17.681159420289866    	0.5186123240269293    	2.656818583216177    
-10.144927536231881    	17.681159420289866    	0.49766945737007934    	2.575384223175584    
-9.565217391304344    	17.681159420289866    	0.4758185856009894    	2.49640249654407    
-8.985507246376807    	17.681159420289866    	0.4530498481257887    	2.4198635427277644    
-8.40579710144927    	17.681159420289866    	0.42935878906819785    	2.345762905850388    
-7.826086956521734    	17.681159420289866    	0.4047471120577648    	2.2741022895414877    
-7.246376811594198    	17.681159420289866    	0.37922341748388155    	2.2048902941904576    
-6.666666666666662    	17.681159420289866    	0.35280389486978997    	2.1381431093205374    
-6.0869565217391255    	17.681159420289866    	0.3255129393965162    	2.073885130112754    
-5.507246376811589    	17.681159420289866    	0.29738365904390207    	2.0121494645469493    
-4.927536231884053    	17.681159420289866    	0.2684582377883174    	1.952978296599493    
-4.347826086956517    	17.681159420289866    	0.23878812125503374    	1.8964230718956572    
-3.768115942028981    	17.681159420289866    	0.20843399453333103    	1.8425444755247213    
-3.188405797101445    	17.681159420289866    	0.17746552773600077    	1.7914121775994767    
-2.6086956521739086    	17.681159420289866    	0.1459608733142679    	1.7431043305711484    
-2.0289855072463725    	17.681159420289866    	0.11400590984727953    	1.697706813018884    
-1.4492753623188364    	17.681159420289866    	8.16932394452712400e-2	1.6553122270529184    
-0.8695652173913001    	17.681159420289866    	4.9120959199793200e-2	1.6160186697648025    
-0.28985507246376385    	17.681159420289866    	1.639124023930081700e-2	1.579928312282991    
0.2898550724637724    	17.681159420289866    	-1.639124023930130200e-2	1.547145831804389    
0.8695652173913087    	17.681159420289866    	-4.91209591997936800e-2	1.5177767513652156    
1.4492753623188448    	17.681159420289866    	-8.16932394452717100e-2	1.4919257481623758    
2.028985507246381    	17.681159420289866    	-0.11400590984728    	1.4696949933243244    
2.608695652173917    	17.681159420289866    	-0.14596087331426838    	1.4511825839426125    
3.188405797101453    	17.681159420289866    	-0.17746552773600124    	1.4364811221274747    
3.7681159420289894    	17.681159420289866    	-0.2084339945333315    	1.425676486458059    
4.347826086956526    	17.681159420289866    	-0.2387881212550342    	1.4188468293855896    
4.927536231884062    	17.681159420289866    	-0.26845823778831784    	1.4160618210228586    
5.507246376811598    	17.681159420289866    	-0.29738365904390246    	1.4173821464591452    
6.086956521739134    	17.681159420289866    	-0.32551293939651665    	1.4228592513197216    
6.6666666666666705    	17.681159420289866    	-0.35280389486979036    	1.4325353195809574    
7.246376811594207    	17.681159420289866    	-0.37922341748388194    	1.4464434592226945    
7.826086956521743    	17.681159420289866    	-0.4047471120577651    	1.464608065425959    
8.405797101449279    	17.681159420289866    	-0.42935878906819824    	1.4870453277139926    
8.985507246376816    	17.681159420289866    	-0.453049848125789    	1.5137638464761876    
9.565217391304353    	17.681159420289866    	-0.4758185856009898    	1.5447653253420919    
10.14492753623189    	17.681159420289866    	-0.49766945737007967    	1.5800453084354258    
10.724637681159427    	17.681159420289866    	-0.5186123240269296    	1.619593935162319    
11.304347826086964    	17.681159420289866    	-0.538661701668081    	1.6633966894262298    
11.884057971014501    	17.681159420289866    	-0.5578360368941365    	1.7114351246265551    
12.463768115942038    	17.681159420289866    	-0.5761570202893699    	1.763687550179022    
13.043478260869575    	17.681159420289866    	-0.593648948570223    	1.8201296693671882    
13.623188405797112    	17.681159420289866    	-0.6103381419793508    	1.8807351619483985    
14.20289855072465    	17.681159420289866    	-0.6262524204239851    	1.9454762080154224    
14.782608695652186    	17.681159420289866    	-0.6414206393395099    	2.014323952132874    
15.362318840579723    	17.681159420289866    	-0.6558722842844453    	2.0872489087422337    
15.94202898550726    	17.681159420289866    	-0.6696371217971888    	2.1642213113051048    
16.521739130434796    	17.681159420289866    	-0.6827449030073359    	2.245211408691891    
17.10144927536233    	17.681159420289866    	-0.6952251158274649    	2.3301897129900144    
17.681159420289866    	17.681159420289866    	-0.7071067811865476    	2.419127203270503    
18.2608695652174    	17.681159420289866    	-0.7184182886391711    	2.51199548997877    
18.840579710144937    	17.681159420289866    	-0.729187266737642    	2.6087669445625083    
19.420289855072472    	17.681159420289866    	-0.7394404837368845    	2.7094147987667947    
20.    	17.681159420289866    	-0.7492037744732601    	2.8139132177552653    

-20.    	18.2608695652174    	0.7384854939281257    	4.405782280317541    
-19.420289855072465    	18.2608695652174    	0.7285191333724605    	4.281554210037029    
-18.84057971014493    	18.2608695652174    	0.7180676752464419    	4.160201680707482    
-18.260869565217394    	18.2608695652174    	0.7071067811865474    	4.0417003539653775    
-17.68115942028986    	18.2608695652174    	0.695611358841102    	3.926025137459042    
-17.101449275362324    	18.2608695652174    	0.6835556467089208    	3.8131502696872897    
-16.52173913043479    	18.2608695652174    	0.6709133239691262    	3.7030494298292425    
-15.942028985507251    	18.2608695652174    	0.657657648835018    	3.5956958760982003    
-15.362318840579714    	18.2608695652174    	0.6437616291094109    	3.491062616296979    
-14.782608695652177    	18.2608695652174    	0.6291982286679644    	3.389122614301237    
-14.20289855072464    	18.2608695652174    	0.6139406135149204    	3.289849036115217    
-13.623188405797103    	18.2608695652174    	0.5979624408009345    	3.1932155388895733    
-13.043478260869566    	18.2608695652174    	0.5812381937190962    	3.0991966058173968    
-12.46376811594203    	18.2608695652174    	0.5637435644534683    	3.0077679290827497    
-11.884057971014492    	18.2608695652174    	0.545455886294946    	2.918906841976527    
-11.304347826086955    	18.2608695652174    	0.5263546146162951    	2.8325927998714953    
-10.724637681159418    	18.2608695652174    	0.5064218545758632    	2.7488079079260013    
-10.144927536231881    	18.2608695652174    	0.48564293117863183    	2.667537491145027    
-9.565217391304344    	18.2608695652174    	0.4640069946705572    	2.588770699774529    
-8.985507246376807    	18.2608695652174    	0.44150765121931057    	2.512501139982177    
-8.40579710144927    	18.2608695652174    	0.4181436055281421    	2.4387275164712228    
-7.826086956521734    	18.2608695652174    	0.3939192985791673    	2.367454270223781    
-7.246376811594198    	18.2608695652174    	0.36884552030540974    	2.298692191172876    
-6.666666666666662    	18.2608695652174    	0.34293997390259273    	2.2324589825142307    
-6.0869565217391255    	18.2608695652174    	0.31622776601683755    	2.1687797508939655    
-5.507246376811589    	18.2608695652174    	0.288741795520443    	2.1076873951843806    
-4.927536231884053    	18.2608695652174    	0.2605230133567706    	2.049222866328837    
-4.347826086956517    	18.2608695652174    	0.23162052730603938    	1.9934352721075534    
-3.768115942028981    	18.2608695652174    	0.20209152872786829    	1.940381803880149    
-3.188405797101445    	18.2608695652174    	0.17200102348020926    	1.8901274675045756    
-2.6086956521739086    	18.2608695652174    	0.1414213562373092    	1.8427446076550802    
-2.0289855072463725    	18.2608695652174    	0.11043152607484626    	1.7983122234073414    
-1.4492753623188364    	18.2608695652174    	7.91163009981217100e-2	1.7569150827666595    
-0.8695652173913001    	18.2608695652174    	4.75651494154491500e-2	1.7186426541413489    
-0.28985507246376385    	18.2608695652174    	1.58710166267235500e-2	1.6835878828313042    
0.2898550724637724    	18.2608695652174    	-1.587101662672402000e-2	1.6518458495778567    
0.8695652173913087    	18.2608695652174    	-4.75651494154496150e-2	1.62351235531045    
1.4492753623188448    	18.2608695652174    	-7.91163009981221700e-2	1.5986824807704159    
2.028985507246381    	18.2608695652174    	-0.11043152607484671    	1.5774491712576484    
2.608695652173917    	18.2608695652174    	-0.14142135623730964    	1.5599018951804617    
3.188405797101453    	18.2608695652174    	-0.17200102348020968    	1.546125420544157    
3.7681159420289894    	18.2608695652174    	-0.2020915287278687    	1.5361987464244122    
4.347826086956526    	18.2608695652174    	-0.23162052730603983    	1.5301942174954744    
4.927536231884062    	18.2608695652174    	-0.26052301335677097    	1.5281768396152957    
5.507246376811598    	18.2608695652174    	-0.2887417955204434    	1.5302038041434947    
6.086956521739134    	18.2608695652174    	-0.31622776601683794    	1.5363242188602908    
6.6666666666666705    	18.2608695652174    	-0.3429399739025931    	1.5465790347090453    
7.246376811594207    	18.2608695652174    	-0.3688455203054101    	1.561001150562057    
7.826086956521743    	18.2608695652174    	-0.3939192985791677    	1.579615673065447    
8.405797101449279    	18.2608695652174    	-0.41814360552814245    	1.6024403054149388    
8.985507246376816    	18.2608695652174    	-0.44150765121931085    	1.6294858375435564    
9.565217391304353    	18.2608695652174    	-0.4640069946705576    	1.6607567104334147    
10.14492753623189    	18.2608695652174    	-0.48564293117863205    	1.696251628787764    
10.724637681159427    	18.2608695652174    	-0.5064218545758634    	1.7359641987742758    
11.304347826086964    	18.2608695652174    	-0.5263546146162954    	1.7798835706389056    
11.884057971014501    	18.2608695652174    	-0.5454558862949462    	1.827995069386636    
12.463768115942038    	18.2608695652174    	-0.5637435644534685    	1.880280800175814    
13.043478260869575    	18.2608695652174    	-0.5812381937190965    	1.9367202183792054    
13.623188405797112    	18.2608695652174    	-0.5979624408009346    	1.9972906572877052    
14.20289855072465    	18.2608695652174    	-0.6139406135149207    	2.0619678090853766    
14.782608695652186    	18.2608695652174    	-0.6291982286679646    	2.130726156965309    
15.362318840579723    	18.2608695652174    	-0.643761629109411    	2.2035393580781584    
15.94202898550726    	18.2608695652174    	-0.6576576488350182    	2.280380578428166    
16.521739130434796    	18.2608695652174    	-0.6709133239691264    	2.361222781890991    
17.10144927536233    	18.2608695652174    	-0.6835556467089209    	2.446038976269449    
17.681159420289866    	18.2608695652174    	-0.6956113588411023    	2.534802419776839    
18.2608695652174    	18.2608695652174    	-0.7071067811865476    	2.6274867915922844    
18.840579710144937    	18.2608695652174    	-0.7180676752464419    	2.7240663302145998    
19.420289855072472    	18.2608695652174    	-0.7285191333724605    	2.8245159432921096    
20.    	18.2608695652174    	-0.7384854939281257    	2.92881129246129    

-20.    	18.840579710144937    	0.727890219011467    	4.502727438083093    
-19.420289855072465    	18.840579710144937    	0.7177381400208422    	4.3783136493676205    
-18.84057971014493    	18.840579710144937    	0.7071067811865474    	4.256781219329797    
-18.260869565217394    	18.840579710144937    	0.6959732852388589    	4.1381072906998995    
-17.68115942028986    	18.840579710144937    	0.6843142041691717    	4.022268415469321    
-17.101449275362324    	18.840579710144937    	0.672105592781692    	3.9092406484422706    
-16.52173913043479    	18.840579710144937    	0.6593231257979161    	3.798999664340242    
-15.942028985507251    	18.840579710144937    	0.6459422414661737    	3.6915209014115655    
-15.362318840579714    	18.840579710144937    	0.6319383146726602    	3.586779734542438    
-14.782608695652177    	18.840579710144937    	0.6172868624977891    	3.4847516808132717    
-14.20289855072464    	18.840579710144937    	0.6019637849824734    	3.3854126402649793    
-13.623188405797103    	18.840579710144937    	0.5859456435295662    	3.288739174300415    
-13.043478260869566    	18.840579710144937    	0.5692099788303081    	3.1947088236108185    
-12.46376811594203    	18.840579710144937    	0.551735669437698    	3.103300466749189    
-11.884057971014492    	18.840579710144937    	0.533503331073806    	3.0144947194375966    
-11.304347826086955    	18.840579710144937    	0.5144957554275262    	2.9282743733649363    
-10.724637681159418    	18.840579710144937    	0.4946983855549949    	2.8446248715873423    
-10.144927536231881    	18.840579710144937    	0.47409982303501713    	2.763534815683622    
-9.565217391304344    	18.840579710144937    	0.45269235977723016    	2.684996497563411    
-8.985507246376807    	18.840579710144937    	0.4304725248816455    	2.6090064463267217    
-8.40579710144927    	18.840579710144937    	0.40744163429052715    	2.5355659779158173    
-7.826086956521734    	18.840579710144937    	0.3836063282831889    	2.4646817326100128    
-7.246376811594198    	18.840579710144937    	0.3589790793088687    	2.3963661828585443    
-6.666666666666662    	18.840579710144937    	0.33357865043885415    	2.3306380917327014    
-6.0869565217391255    	18.840579710144937    	0.30743048308332527    	2.267522900642663    
-5.507246376811589    	18.840579710144937    	0.28056699181282413    	2.2070530241589714    
-4.927536231884053    	18.840579710144937    	0.2530277443935256    	2.1492680300478018    
-4.347826086956517    	18.840579710144937    	0.2248595066987581    	2.094214684182482    
-3.768115942028981    	18.840579710144937    	0.1961161351381837    	2.041946842972674    
-3.188405797101445    	18.840579710144937    	0.16685830369290777    	1.9925251803994835    
-2.6086956521739086    	18.840579710144937    	0.13715305847534226    	1.9460167425753228    
-2.0289855072463725    	18.840579710144937    	0.10707319971995112    	1.9024943297346557    
-1.4492753623188364    	18.840579710144937    	7.66964988847367900e-2	1.8620357133354841    
-0.8695652173913001    	18.840579710144937    	4.61047666084006270e-2	1.82472270401651    
-0.28985507246376385    	18.840579710144937    	1.53827950432037500e-2	1.790640093929994    
0.2898550724637724    	18.840579710144937    	-1.538279504320420300e-2	1.7598745038435861    
0.8695652173913087    	18.840579710144937    	-4.61047666084010770e-2	1.7325131707997081    
1.4492753623188448    	18.840579710144937    	-7.66964988847372300e-2	1.7086427155660104    
2.028985507246381    	18.840579710144937    	-0.10707319971995156    	1.6883479302947528    
2.608695652173917    	18.840579710144937    	-0.13715305847534268    	1.6717106256246381    
3.188405797101453    	18.840579710144937    	-0.16685830369290816    	1.6588085730136681    
3.7681159420289894    	18.840579710144937    	-0.19611613513818413    	1.6497145726963063    
4.347826086956526    	18.840579710144937    	-0.22485950669875854    	1.6444956707849654    
4.927536231884062    	18.840579710144937    	-0.253027744393526    	1.6432125412607503    
5.507246376811598    	18.840579710144937    	-0.2805669918128245    	1.645919040533323    
6.086956521739134    	18.840579710144937    	-0.30743048308332566    	1.6526619344760127    
6.6666666666666705    	18.840579710144937    	-0.33357865043885454    	1.6634807908549936    
7.246376811594207    	18.840579710144937    	-0.3589790793088691    	1.6784080242408077    
7.826086956521743    	18.840579710144937    	-0.38360632828318925    	1.697469076043635    
8.405797101449279    	18.840579710144937    	-0.4074416342905275    	1.720682709334763    
8.985507246376816    	18.840579710144937    	-0.43047252488164583    	1.7480613965634306    
9.565217391304353    	18.840579710144937    	-0.4526923597772305    	1.779611778008951    
10.14492753623189    	18.840579710144937    	-0.47409982303501746    	1.815335169613588    
10.724637681159427    	18.840579710144937    	-0.4946983855549951    	1.8552281004773534    
11.304347826086964    	18.840579710144937    	-0.5144957554275266    	1.8992828625098843    
11.884057971014501    	18.840579710144937    	-0.5335033310738063    	1.9474880572899855    
12.463768115942038    	18.840579710144937    	-0.5517356694376983    	1.9998291278737936    
13.043478260869575    	18.840579710144937    	-0.5692099788303084    	2.0562888659502025    
13.623188405797112    	18.840579710144937    	-0.5859456435295664    	2.1168478872412835    
14.20289855072465    	18.840579710144937    	-0.6019637849824736    	2.1814850703000332    
14.782608695652186    	18.840579710144937    	-0.6172868624977893    	2.250177955817694    
15.362318840579723    	18.840579710144937    	-0.6319383146726605    	2.3229031051971187    
15.94202898550726    	18.840579710144937    	-0.645942241466174    	2.39963641847922    
16.521739130434796    	18.840579710144937    	-0.6593231257979162    	2.480353412744411    
17.10144927536233    	18.840579710144937    	-0.6721055927816922    	2.5650294628788872    
17.681159420289866    	18.840579710144937    	-0.6843142041691719    	2.6536400071309787    
18.2608695652174    	18.840579710144937    	-0.6959732852388592    	2.7461607202221825    
18.840579710144937    	18.840579710144937    	-0.7071067811865476    	2.842567656956703    
19.420289855072472    	18.840579710144937    	-0.7177381400208424    	2.942837369325937    
20.    	18.840579710144937    	-0.727890219011467    	3.0469470000601584    

-20.    	19.420289855072472    	0.71742783797585    	4.603166128251004    
-19.420289855072465    	19.420289855072472    	0.7071067811865474    	4.478583361736854    
-18.84057971014493    	19.420289855072472    	0.6963131209157425    	4.356888630262521    
-18.260869565217394    	19.420289855072472    	0.6850254537681345    	4.238060530432703    
-17.68115942028986    	19.420289855072472    	0.673221932954477    	4.122077215458154    
-17.101449275362324    	19.420289855072472    	0.6608803679394092    	4.0089164948035165    
-16.52173913043479    	19.420289855072472    	0.6479783460383598    	3.8985559557842144    
-15.942028985507251    	19.420289855072472    	0.6344933783882424    	3.790973109537163    
-15.362318840579714    	19.420289855072472    	0.6204030726835833    	3.6861455637568894    
-14.782608695652177    	19.420289855072472    	0.6056853349427729    	3.584051224461784    
-14.20289855072464    	19.420289855072472    	0.5903186023238951    	3.4846685288099297    
-13.623188405797103    	19.420289855072472    	0.5742821086196928    	3.38797671059407    
-13.043478260869566    	19.420289855072472    	0.5575561834996303    	3.293956099483669    
-12.46376811594203    	19.420289855072472    	0.5401225858076939    	3.202588454322713    
-11.884057971014492    	19.420289855072472    	0.5219648702449754    	3.1138573298122947    
-11.304347826086955    	19.420289855072472    	0.5030687855502547    	3.027748474691193    
-10.724637681159418    	19.420289855072472    	0.48342270083416894    	2.944250258070045    
-10.144927536231881    	19.420289855072472    	0.46301805503237564    	2.8633541188845086    
-9.565217391304344    	19.420289855072472    	0.44184982254904864    	2.785055031538758    
-8.985507246376807    	19.420289855072472    	0.41991698611672945    	2.709351978765334    
-8.40579710144927    	19.420289855072472    	0.39722300578227016    	2.6362484206110888    
-7.826086956521734    	19.420289855072472    	0.373776270851415    	2.5657527463817673    
-7.246376811594198    	19.420289855072472    	0.34959051972587224    	2.4978786944790765    
-6.666666666666662    	19.420289855072472    	0.3246852110113757    	2.4326457235087515    
-6.0869565217391255    	19.420289855072472    	0.29908582824533936    	2.3700793170082055    
-5.507246376811589    	19.420289855072472    	0.27282410027474013    	2.310211203824416    
-4.927536231884053    	19.420289855072472    	0.24593811988225397    	2.2530794767400586    
-4.347826086956517    	19.420289855072472    	0.21847234485072356    	2.1987285935379757    
-3.768115942028981    	19.420289855072472    	0.19047746835531973    	2.1472092473933384    
-3.188405797101445    	19.420289855072472    	0.16201014938346828    	2.098578097293573    
-2.6086956521739086    	19.420289855072472    	0.13313259871369787    	2.052897354017207    
-2.0289855072463725    	19.420289855072472    	0.10391202164098257    	2.0102342228592156    
-1.4492753623188364    	19.420289855072472    	7.44199248216250300e-2	1.970660210475901    
-0.8695652173913001    	19.420289855072472    	4.473130094381625500e-2	1.934250309555454    
-0.28985507246376385    	19.420289855072472    	1.492371097349728400e-2	1.901082081063816    
0.2898550724637724    	19.420289855072472    	-1.492371097349772200e-2	1.8712346591168212    
0.8695652173913087    	19.420289855072472    	-4.4731300943816700e-2	1.8447877076678212    
1.4492753623188448    	19.420289855072472    	-7.44199248216254600e-2	1.8218203608326506    
2.028985507246381    	19.420289855072472    	-0.10391202164098301    	1.80241017957725    
2.608695652173917    	19.420289855072472    	-0.13313259871369829    	1.7866321565898111    
3.188405797101453    	19.420289855072472    	-0.16201014938346867    	1.774557798526636    
3.7681159420289894    	19.420289855072472    	-0.19047746835532017    	1.766254310682699    
4.347826086956526    	19.420289855072472    	-0.21847234485072398    	1.7617839038365284    
4.927536231884062    	19.420289855072472    	-0.2459381198822544    	1.7612032369755506    
5.507246376811598    	19.420289855072472    	-0.2728241002747405    	1.7645630032749358    
6.086956521739134    	19.420289855072472    	-0.29908582824533975    	1.771907660517527    
6.6666666666666705    	19.420289855072472    	-0.3246852110113761    	1.7832753014860003    
7.246376811594207    	19.420289855072472    	-0.34959051972587263    	1.7986976550273326    
7.826086956521743    	19.420289855072472    	-0.3737762708514154    	1.8182002046789374    
8.405797101449279    	19.420289855072472    	-0.3972230057822705    	1.841802409046549    
8.985507246376816    	19.420289855072472    	-0.41991698611672973    	1.8695180065318753    
9.565217391304353    	19.420289855072472    	-0.441849822549049    	1.9013553864406612    
10.14492753623189    	19.420289855072472    	-0.463018055032376    	1.9373180088197581    
10.724637681159427    	19.420289855072472    	-0.48342270083416927    	1.9774048564017077    
11.304347826086964    	19.420289855072472    	-0.503068785550255    	2.0216109035906844    
11.884057971014501    	19.420289855072472    	-0.5219648702449756    	2.069927589322345    
12.463768115942038    	19.420289855072472    	-0.5401225858076941    	2.1223432827073263    
13.043478260869575    	19.420289855072472    	-0.5575561834996307    	2.178843732484409    
13.623188405797112    	19.420289855072472    	-0.5742821086196931    	2.2394124933546853    
14.20289855072465    	19.420289855072472    	-0.5903186023238953    	2.30403132416214    
14.782608695652186    	19.420289855072472    	-0.6056853349427731    	2.372680554576239    
15.362318840579723    	19.420289855072472    	-0.6204030726835835    	2.445339418389724    
15.94202898550726    	19.420289855072472    	-0.6344933783882426    	2.52198635276068    
16.521739130434796    	19.420289855072472    	-0.64797834603836    	2.602599263707496    
17.10144927536233    	19.420289855072472    	-0.6608803679394093    	2.687155758924699    
17.681159420289866    	19.420289855072472    	-0.6732219329544771    	2.775633349549202    
18.2608695652174    	19.420289855072472    	-0.6850254537681347    	2.8680096228964356    
18.840579710144937    	19.420289855072472    	-0.6963131209157426    	2.9642623884310364    
19.420289855072472    	19.420289855072472    	-0.7071067811865475    	3.06436979936376    
20.    	19.420289855072472    	-0.71742783797585    	3.168310452299304    

-20.    	20.    	0.7071067811865475    	4.707106781186548    
-19.420289855072465    	20.    	0.6966328281794487    	4.582371118454601    
-18.84057971014493    	20.    	0.68569368457602    	4.460530903647644    
-18.260869565217394    	20.    	0.6742693640213323    	4.341566150410746    
-17.68115942028986    	20.    	0.6623395687372302    	4.225456560965755    
-17.101449275362324    	20.    	0.6498837930206934    	4.112181629609646    
-16.52173913043479    	20.    	0.6368814469962916    	4.001720766466992    
-15.942028985507251    	20.    	0.6233120025764542    	3.894053443450221    
-15.362318840579714    	20.    	0.609155163492882    	3.7891593642910344    
-14.782608695652177    	20.    	0.5943910610838058    	3.687018660327663    
-14.20289855072464    	20.    	0.5790004772354923    	3.5876121134463728    
-13.623188405797103    	20.    	0.5629650954621892    	3.4909214071614123    
-13.043478260869566    	20.    	0.5462677805469224    	3.3969294062558073    
-12.46376811594203    	20.    	0.5288928864385158    	3.3056204646783813    
-11.884057971014492    	20.    	0.5108265911944525    	3.216980760486618    
-11.304347826086955    	20.    	0.4920572566679019    	3.1309986555336864    
-10.724637681159418    	20.    	0.4725758093633573    	3.04766507632408    
-10.144927536231881    	20.    	0.45237613744468047    	2.96697391102166    
-9.565217391304344    	20.    	0.43145549730400473    	2.88892241601856    
-8.985507246376807    	20.    	0.40981492144103493    	2.8135116238144855    
-8.40579710144927    	20.    	0.3874596177320688    	2.740746742285734    
-7.826086956521734    	20.    	0.364399348580512    	2.6706375338357105    
-7.246376811594198    	20.    	0.3406487770499213    	2.6031986615279714    
-6.666666666666662    	20.    	0.3162277660168377    	2.5384499882390594    
-6.0869565217391255    	20.    	0.29116161578269584    	2.4764168142704084    
-5.507246376811589    	20.    	0.26548122558889076    	2.4171300388634123    
-4.927536231884053    	20.    	0.239223165208299    	2.3606262317909494    
-4.347826086956517    	20.    	0.21242964433104344    	2.3069476027431417    
-3.768115942028981    	20.    	0.18514836986616243    	2.2561418586290274    
-3.188405797101445    	20.    	0.157432284526995    	2.2082619421619456    
-2.6086956521739086    	20.    	0.12933918406776782    	2.1633656490961233    
-2.0289855072463725    	20.    	0.10093121512748246    	2.121515126070562    
-1.4492753623188364    	20.    	7.22742605784702400e-2	2.082776255957592    
-0.8695652173913001    	20.    	4.343722427630672400e-2	2.0472179426127908    
-0.28985507246376385    	20.    	1.449123183459543300e-2	2.0149113116497603    
0.2898550724637724    	20.    	-1.44912318345958600e-2	1.985928847980569    
0.8695652173913087    	20.    	-4.34372242763071460e-2	1.9603434940601767    
1.4492753623188448    	20.    	-7.22742605784706500e-2	1.9382277348006516    
2.028985507246381    	20.    	-0.10093121512748288    	1.9196526958155966    
2.608695652173917    	20.    	-0.12933918406776826    	1.9046872809605875    
3.188405797101453    	20.    	-0.1574322845269954    	1.8933973731079554    
3.7681159420289894    	20.    	-0.18514836986616282    	1.8858451188967025    
4.347826086956526    	20.    	-0.2124296443310439    	1.8820883140810545    
4.927536231884062    	20.    	-0.2392231652082994    	1.8821799013743514    
5.507246376811598    	20.    	-0.26548122558889115    	1.8861675876856314    
6.086956521739134    	20.    	-0.29116161578269617    	1.894093582705017    
6.6666666666666705    	20.    	-0.31622776601683805    	1.9059944562053848    
7.246376811594207    	20.    	-0.34064877704992164    	1.9219011074281296    
7.826086956521743    	20.    	-0.3643993485805123    	1.9418388366746864    
8.405797101449279    	20.    	-0.3874596177320691    	1.9658275068215965    
8.985507246376816    	20.    	-0.40981492144103526    	1.993881780932416    
9.565217391304353    	20.    	-0.43145549730400506    	2.026011421410551    
10.14492753623189    	20.    	-0.4523761374446808    	2.0622216361322994    
10.724637681159427    	20.    	-0.47257580936335764    	2.1025134575973654    
11.304347826086964    	20.    	-0.49205725666790223    	2.1468841421978837    
11.884057971014501    	20.    	-0.5108265911944527    	2.1953275780977135    
12.463768115942038    	20.    	-0.5288928864385161    	2.2478346918013505    
13.043478260869575    	20.    	-0.5462677805469226    	2.3043938451619637    
13.623188405797112    	20.    	-0.5629650954621895    	2.3649912162370352    
14.20289855072465    	20.    	-0.5790004772354924    	2.4296111589753897    
14.782608695652186    	20.    	-0.5943910610838061    	2.498236538160052    
15.362318840579723    	20.    	-0.6091551634928821    	2.5708490373052717    
15.94202898550726    	20.    	-0.6233120025764545    	2.6474294382973134    
16.521739130434796    	20.    	-0.6368814469962917    	2.7279578724744096    
17.10144927536233    	20.    	-0.6498837930206937    	2.81241404356826    
17.681159420289866    	20.    	-0.6623395687372303    	2.900777423491295    
18.2608695652174    	20.    	-0.6742693640213325    	2.9930274223680833    
18.840579710144937    	20.    	-0.68569368457602    	3.0891435344956055    
19.420289855072472    	20.    	-0.6966328281794488    	3.1891054620957053    
20.    	20.    	-0.7071067811865475    	3.2928932188134525    



==> plot-data/largeq-hamiltonian/phipmu0.0.dat <==
# mu=0.0, recommend gnuplot view 59,20
phi p phipham

0.    	-3.141592653589793    	0.    
0.1282282715750936    	-3.141592653589793    	0.4756168413285102    
0.2564565431501872    	-3.141592653589793    	0.63344389742093    
0.38468481472528077    	-3.141592653589793    	0.7325946832144679    
0.5129130863003744    	-3.141592653589793    	0.8009368514349057    
0.6411413578754679    	-3.141592653589793    	0.8500568544665833    
0.7693696294505614    	-3.141592653589793    	0.8861988766975757    
0.897597901025655    	-3.141592653589793    	0.9131840299549643    
1.0258261726007485    	-3.141592653589793    	0.9335296649117618    
1.154054444175842    	-3.141592653589793    	0.9489735806255064    
1.2822827157509356    	-3.141592653589793    	0.9607535504180411    
1.410510987326029    	-3.141592653589793    	0.9697705614922736    
1.5387392589011226    	-3.141592653589793    	0.9766906939656341    
1.6669675304762162    	-3.141592653589793    	0.9820119481059142    
1.7951958020513097    	-3.141592653589793    	0.9861097682714091    
1.9234240736264032    	-3.141592653589793    	0.9892689660332084    
2.051652345201497    	-3.141592653589793    	0.9917066107293413    
2.1798806167765905    	-3.141592653589793    	0.9935887282653603    
2.308108888351684    	-3.141592653589793    	0.9950426462729661    
2.4363371599267776    	-3.141592653589793    	0.9961662152119891    
2.564565431501871    	-3.141592653589793    	0.997034751144307    
2.6927937030769646    	-3.141592653589793    	0.9977062954849709    
2.821021974652058    	-3.141592653589793    	0.998225618815846    
2.9492502462271517    	-3.141592653589793    	0.9986272799606781    
3.0774785178022452    	-3.141592653589793    	0.9989379699491573    
3.2057067893773388    	-3.141592653589793    	0.9991783120278596    
3.3339350609524323    	-3.141592653589793    	0.999364246326265    
3.462163332527526    	-3.141592653589793    	0.9995080964334256    
3.5903916041026194    	-3.141592653589793    	0.9996193918031024    
3.718619875677713    	-3.141592653589793    	0.9997055023905634    
3.8468481472528064    	-3.141592653589793    	0.999772128693358    
3.9750764188279    	-3.141592653589793    	0.9998236803213412    
4.103304690402994    	-3.141592653589793    	0.9998635685603734    
4.231532961978088    	-3.141592653589793    	0.9998944325338003    
4.359761233553182    	-3.141592653589793    	0.9999183140714308    
4.487989505128276    	-3.141592653589793    	0.9999367929420605    
4.61621777670337    	-3.141592653589793    	0.9999510914475179    
4.744446048278464    	-3.141592653589793    	0.9999621553280162    
4.872674319853558    	-3.141592653589793    	0.9999707163488335    
5.000902591428652    	-3.141592653589793    	0.9999773407190209    
5.129130863003746    	-3.141592653589793    	0.9999824665511727    
5.25735913457884    	-3.141592653589793    	0.9999864328437297    
5.385587406153934    	-3.141592653589793    	0.9999895019049787    
5.513815677729028    	-3.141592653589793    	0.9999918767031839    
5.642043949304122    	-3.141592653589793    	0.9999937142911401    
5.770272220879216    	-3.141592653589793    	0.999995136193472    
5.89850049245431    	-3.141592653589793    	0.999996236443928    
6.026728764029404    	-3.141592653589793    	0.9999970878043795    
6.154957035604498    	-3.141592653589793    	0.9999977465769112    
6.283185307179586    	-3.141592653589793    	0.9999982563273017    

0.    	-3.0133643820146996    	0.    
0.1282282715750936    	-3.0133643820146996    	0.47171203363577174    
0.2564565431501872    	-3.0133643820146996    	0.628243331779355    
0.38468481472528077    	-3.0133643820146996    	0.7265800909921136    
0.5129130863003744    	-3.0133643820146996    	0.7943611709561723    
0.6411413578754679    	-3.0133643820146996    	0.8430778994419577    
0.7693696294505614    	-3.0133643820146996    	0.8789231961700337    
0.897597901025655    	-3.0133643820146996    	0.9056868016922016    
1.0258261726007485    	-3.0133643820146996    	0.9258653992672465    
1.154054444175842    	-3.0133643820146996    	0.9411825206464663    
1.2822827157509356    	-3.0133643820146996    	0.9528657770498418    
1.410510987326029    	-3.0133643820146996    	0.9618087585877991    
1.5387392589011226    	-3.0133643820146996    	0.9686720768692121    
1.6669675304762162    	-3.0133643820146996    	0.9739496435865574    
1.7951958020513097    	-3.0133643820146996    	0.9780138207051388    
1.9234240736264032    	-3.0133643820146996    	0.981147081496984    
2.051652345201497    	-3.0133643820146996    	0.9835647131638579    
2.1798806167765905    	-3.0133643820146996    	0.9854313785409231    
2.308108888351684    	-3.0133643820146996    	0.9868733599017844    
2.4363371599267776    	-3.0133643820146996    	0.9879877043553494    
2.564565431501871    	-3.0133643820146996    	0.9888491096196689    
2.6927937030769646    	-3.0133643820146996    	0.9895151405905789    
2.821021974652058    	-3.0133643820146996    	0.9900302002840863    
2.9492502462271517    	-3.0133643820146996    	0.9904285637964716    
3.0774785178022452    	-3.0133643820146996    	0.9907367030244401    
3.2057067893773388    	-3.0133643820146996    	0.9909750718979985    
3.3339350609524323    	-3.0133643820146996    	0.9911594796783842    
3.462163332527526    	-3.0133643820146996    	0.9913021487781536    
3.5903916041026194    	-3.0133643820146996    	0.9914125304143838    
3.718619875677713    	-3.0133643820146996    	0.9914979340351121    
3.8468481472528064    	-3.0133643820146996    	0.9915640133368816    
3.9750764188279    	-3.0133643820146996    	0.9916151417267117    
4.103304690402994    	-3.0133643820146996    	0.9916547024838529    
4.231532961978088    	-3.0133643820146996    	0.9916853130644846    
4.359761233553182    	-3.0133643820146996    	0.9917089985350213    
4.487989505128276    	-3.0133643820146996    	0.9917273256943785    
4.61621777670337    	-3.0133643820146996    	0.9917415068093037    
4.744446048278464    	-3.0133643820146996    	0.9917524798554962    
4.872674319853558    	-3.0133643820146996    	0.9917609705904509    
5.000902591428652    	-3.0133643820146996    	0.9917675405746506    
5.129130863003746    	-3.0133643820146996    	0.9917726243237913    
5.25735913457884    	-3.0133643820146996    	0.9917765580531411    
5.385587406153934    	-3.0133643820146996    	0.9917796019174397    
5.513815677729028    	-3.0133643820146996    	0.9917819572185845    
5.642043949304122    	-3.0133643820146996    	0.991783779719969    
5.770272220879216    	-3.0133643820146996    	0.9917851899485024    
5.89850049245431    	-3.0133643820146996    	0.9917862811659174    
6.026728764029404    	-3.0133643820146996    	0.9917871255367113    
6.154957035604498    	-3.0133643820146996    	0.9917877789007297    
6.283185307179586    	-3.0133643820146996    	0.9917882844660765    

0.    	-2.885136110439606    	0.    
0.1282282715750936    	-2.885136110439606    	0.46006172739191703    
0.2564565431501872    	-2.885136110439606    	0.6127270279986875    
0.38468481472528077    	-2.885136110439606    	0.7086350737630599    
0.5129130863003744    	-2.885136110439606    	0.7747421020116385    
0.6411413578754679    	-2.885136110439606    	0.8222556286166419    
0.7693696294505614    	-2.885136110439606    	0.8572156210605232    
0.897597901025655    	-2.885136110439606    	0.8833182211847161    
1.0258261726007485    	-2.885136110439606    	0.9029984493636937    
1.154054444175842    	-2.885136110439606    	0.9179372696988066    
1.2822827157509356    	-2.885136110439606    	0.9293319739658804    
1.410510987326029    	-2.885136110439606    	0.9380540824579515    
1.5387392589011226    	-2.885136110439606    	0.9447478910509827    
1.6669675304762162    	-2.885136110439606    	0.9498951128458007    
1.7951958020513097    	-2.885136110439606    	0.9538589132415417    
1.9234240736264032    	-2.885136110439606    	0.9569147890078545    
2.051652345201497    	-2.885136110439606    	0.9592727102003383    
2.1798806167765905    	-2.885136110439606    	0.9610932728245651    
2.308108888351684    	-2.885136110439606    	0.9624996402446022    
2.4363371599267776    	-2.885136110439606    	0.9635864627075893    
2.564565431501871    	-2.885136110439606    	0.9644265930532852    
2.6927937030769646    	-2.885136110439606    	0.9650761744443124    
2.821021974652058    	-2.885136110439606    	0.9655785132345243    
2.9492502462271517    	-2.885136110439606    	0.9659670379966027    
3.0774785178022452    	-2.885136110439606    	0.9662675668264562    
3.2057067893773388    	-2.885136110439606    	0.9665000484845571    
3.3339350609524323    	-2.885136110439606    	0.9666799017762674    
3.462163332527526    	-2.885136110439606    	0.9668190472459715    
3.5903916041026194    	-2.885136110439606    	0.9669267026853399    
3.718619875677713    	-2.885136110439606    	0.9670099970142442    
3.8468481472528064    	-2.885136110439606    	0.9670744442946806    
3.9750764188279    	-2.885136110439606    	0.9671243099196101    
4.103304690402994    	-2.885136110439606    	0.9671628936083216    
4.231532961978088    	-2.885136110439606    	0.9671927481712704    
4.359761233553182    	-2.885136110439606    	0.9672158486599419    
4.487989505128276    	-2.885136110439606    	0.9672337231765767    
4.61621777670337    	-2.885136110439606    	0.9672475540474549    
4.744446048278464    	-2.885136110439606    	0.9672582560822262    
4.872674319853558    	-2.885136110439606    	0.967266537113685    
5.000902591428652    	-2.885136110439606    	0.9672729448329382    
5.129130863003746    	-2.885136110439606    	0.9672779030240475    
5.25735913457884    	-2.885136110439606    	0.9672817395984631    
5.385587406153934    	-2.885136110439606    	0.9672847082856436    
5.513815677729028    	-2.885136110439606    	0.9672870054157483    
5.642043949304122    	-2.885136110439606    	0.9672887829051388    
5.770272220879216    	-2.885136110439606    	0.9672901583039601    
5.89850049245431    	-2.885136110439606    	0.9672912225705742    
6.026728764029404    	-2.885136110439606    	0.9672920460871656    
6.154957035604498    	-2.885136110439606    	0.9672926833144514    
6.283185307179586    	-2.885136110439606    	0.9672931763933855    

0.    	-2.7569078388645125    	0.    
0.1282282715750936    	-2.7569078388645125    	0.44085722030338    
0.2564565431501872    	-2.7569078388645125    	0.5871497633580345    
0.38468481472528077    	-2.7569078388645125    	0.6790542882140905    
0.5129130863003744    	-2.7569078388645125    	0.7424017891709751    
0.6411413578754679    	-2.7569078388645125    	0.7879319431019245    
0.7693696294505614    	-2.7569078388645125    	0.8214325891522039    
0.897597901025655    	-2.7569078388645125    	0.8464455799060279    
1.0258261726007485    	-2.7569078388645125    	0.8653042898863286    
1.154054444175842    	-2.7569078388645125    	0.8796195141604379    
1.2822827157509356    	-2.7569078388645125    	0.8905385655621683    
1.410510987326029    	-2.7569078388645125    	0.898896584228049    
1.5387392589011226    	-2.7569078388645125    	0.9053109709806613    
1.6669675304762162    	-2.7569078388645125    	0.9102433306133838    
1.7951958020513097    	-2.7569078388645125    	0.9140416687933715    
1.9234240736264032    	-2.7569078388645125    	0.9169699821385532    
2.051652345201497    	-2.7569078388645125    	0.9192294758558545    
2.1798806167765905    	-2.7569078388645125    	0.9209740421392852    
2.308108888351684    	-2.7569078388645125    	0.9223217031043422    
2.4363371599267776    	-2.7569078388645125    	0.9233631579819562    
2.564565431501871    	-2.7569078388645125    	0.9241682184919787    
2.6927937030769646    	-2.7569078388645125    	0.924790684194641    
2.821021974652058    	-2.7569078388645125    	0.92527205369251    
2.9492502462271517    	-2.7569078388645125    	0.9256443601384297    
3.0774785178022452    	-2.7569078388645125    	0.9259323438950906    
3.2057067893773388    	-2.7569078388645125    	0.9261551209953351    
3.3339350609524323    	-2.7569078388645125    	0.9263274666122925    
3.462163332527526    	-2.7569078388645125    	0.9264608036871657    
3.5903916041026194    	-2.7569078388645125    	0.9265639652303341    
3.718619875677713    	-2.7569078388645125    	0.9266437825768367    
3.8468481472528064    	-2.7569078388645125    	0.9267055396133769    
3.9750764188279    	-2.7569078388645125    	0.926753323681223    
4.103304690402994    	-2.7569078388645125    	0.926790296758403    
4.231532961978088    	-2.7569078388645125    	0.9268189050925707    
4.359761233553182    	-2.7569078388645125    	0.9268410412899917    
4.487989505128276    	-2.7569078388645125    	0.9268581696648351    
4.61621777670337    	-2.7569078388645125    	0.9268714231891486    
4.744446048278464    	-2.7569078388645125    	0.9268816784853837    
4.872674319853558    	-2.7569078388645125    	0.9268896138390392    
5.000902591428652    	-2.7569078388645125    	0.9268957540787728    
5.129130863003746    	-2.7569078388645125    	0.9269005052984897    
5.25735913457884    	-2.7569078388645125    	0.9269041817215252    
5.385587406153934    	-2.7569078388645125    	0.9269070264858263    
5.513815677729028    	-2.7569078388645125    	0.926909227726078    
5.642043949304122    	-2.7569078388645125    	0.9269109310171477    
5.770272220879216    	-2.7569078388645125    	0.9269122490022464    
5.89850049245431    	-2.7569078388645125    	0.9269132688428314    
6.026728764029404    	-2.7569078388645125    	0.9269140579831004    
6.154957035604498    	-2.7569078388645125    	0.9269146686103994    
6.283185307179586    	-2.7569078388645125    	0.9269151411065784    

0.    	-2.628679567289419    	0.    
0.1282282715750936    	-2.628679567289419    	0.4144138498456172    
0.2564565431501872    	-2.628679567289419    	0.5519315158356739    
0.38468481472528077    	-2.628679567289419    	0.6383234500261151    
0.5129130863003744    	-2.628679567289419    	0.6978712594769296    
0.6411413578754679    	-2.628679567289419    	0.740670436865028    
0.7693696294505614    	-2.628679567289419    	0.772161656839735    
0.897597901025655    	-2.628679567289419    	0.795674325606534    
1.0258261726007485    	-2.628679567289419    	0.8134018578916582    
1.154054444175842    	-2.628679567289419    	0.826858430517949    
1.2822827157509356    	-2.628679567289419    	0.8371225385321931    
1.410510987326029    	-2.628679567289419    	0.8449792289364595    
1.5387392589011226    	-2.628679567289419    	0.8510088697955103    
1.6669675304762162    	-2.628679567289419    	0.8556453780573303    
1.7951958020513097    	-2.628679567289419    	0.85921588541366    
1.9234240736264032    	-2.628679567289419    	0.8619685535135404    
2.051652345201497    	-2.628679567289419    	0.8640925189312882    
2.1798806167765905    	-2.628679567289419    	0.8657324431437802    
2.308108888351684    	-2.628679567289419    	0.866999269098069    
2.4363371599267776    	-2.628679567289419    	0.8679782557300117    
2.564565431501871    	-2.628679567289419    	0.8687350273330435    
2.6927937030769646    	-2.628679567289419    	0.8693201564777123    
2.821021974652058    	-2.628679567289419    	0.8697726526093914    
2.9492502462271517    	-2.628679567289419    	0.8701226274776033    
3.0774785178022452    	-2.628679567289419    	0.8703933374757491    
3.2057067893773388    	-2.628679567289419    	0.8706027520243103    
3.3339350609524323    	-2.628679567289419    	0.8707647600562489    
3.462163332527526    	-2.628679567289419    	0.8708900993452081    
3.5903916041026194    	-2.628679567289419    	0.8709870730824899    
3.718619875677713    	-2.628679567289419    	0.8710621028479677    
3.8468481472528064    	-2.628679567289419    	0.8711201555917791    
3.9750764188279    	-2.628679567289419    	0.8711650734894689    
4.103304690402994    	-2.628679567289419    	0.8711998288582122    
4.231532961978088    	-2.628679567289419    	0.8712267212155427    
4.359761233553182    	-2.628679567289419    	0.8712475296459634    
4.487989505128276    	-2.628679567289419    	0.8712636306315741    
4.61621777670337    	-2.628679567289419    	0.8712760891868202    
4.744446048278464    	-2.628679567289419    	0.8712857293528385    
4.872674319853558    	-2.628679567289419    	0.8712931887304031    
5.000902591428652    	-2.628679567289419    	0.8712989606680503    
5.129130863003746    	-2.628679567289419    	0.8713034269014784    
5.25735913457884    	-2.628679567289419    	0.8713068828063694    
5.385587406153934    	-2.628679567289419    	0.8713095569368396    
5.513815677729028    	-2.628679567289419    	0.8713116261429344    
5.642043949304122    	-2.628679567289419    	0.8713132272676911    
5.770272220879216    	-2.628679567289419    	0.8713144661977883    
5.89850049245431    	-2.628679567289419    	0.8713154248665899    
6.026728764029404    	-2.628679567289419    	0.8713161666728751    
6.154957035604498    	-2.628679567289419    	0.8713167406737038    
6.283185307179586    	-2.628679567289419    	0.8713171848287534    

0.    	-2.5004512957143255    	0.    
0.1282282715750936    	-2.5004512957143255    	0.38116581543047867    
0.2564565431501872    	-2.5004512957143255    	0.507650568082262    
0.38468481472528077    	-2.5004512957143255    	0.5871113584361152    
0.5129130863003744    	-2.5004512957143255    	0.6418817029959654    
0.6411413578754679    	-2.5004512957143255    	0.6812471425317472    
0.7693696294505614    	-2.5004512957143255    	0.710211851469519    
0.897597901025655    	-2.5004512957143255    	0.7318381208781847    
1.0258261726007485    	-2.5004512957143255    	0.7481433898781151    
1.154054444175842    	-2.5004512957143255    	0.7605203543060907    
1.2822827157509356    	-2.5004512957143255    	0.769960982563021    
1.410510987326029    	-2.5004512957143255    	0.7771873380664451    
1.5387392589011226    	-2.5004512957143255    	0.7827332264957271    
1.6669675304762162    	-2.5004512957143255    	0.7869977520491688    
1.7951958020513097    	-2.5004512957143255    	0.7902818009497615    
1.9234240736264032    	-2.5004512957143255    	0.7928136250702422    
2.051652345201497    	-2.5004512957143255    	0.7947671867349974    
2.1798806167765905    	-2.5004512957143255    	0.7962755413663195    
2.308108888351684    	-2.5004512957143255    	0.797440731062694    
2.4363371599267776    	-2.5004512957143255    	0.7983411745155348    
2.564565431501871    	-2.5004512957143255    	0.799037231042776    
2.6927937030769646    	-2.5004512957143255    	0.7995754158250725    
2.821021974652058    	-2.5004512957143255    	0.7999916086165897    
2.9492502462271517    	-2.5004512957143255    	0.8003135053294331    
3.0774785178022452    	-2.5004512957143255    	0.8005624965183784    
3.2057067893773388    	-2.5004512957143255    	0.8007551099341584    
3.3339350609524323    	-2.5004512957143255    	0.800904120213673    
3.462163332527526    	-2.5004512957143255    	0.8010194036490588    
3.5903916041026194    	-2.5004512957143255    	0.8011085972743686    
3.718619875677713    	-2.5004512957143255    	0.8011776074721468    
3.8468481472528064    	-2.5004512957143255    	0.8012310026987811    
3.9750764188279    	-2.5004512957143255    	0.8012723168756762    
4.103304690402994    	-2.5004512957143255    	0.801304283853789    
4.231532961978088    	-2.5004512957143255    	0.8013290186625183    
4.359761233553182    	-2.5004512957143255    	0.8013481576520866    
4.487989505128276    	-2.5004512957143255    	0.801362966870726    
4.61621777670337    	-2.5004512957143255    	0.8013744258877719    
4.744446048278464    	-2.5004512957143255    	0.8013832926323139    
4.872674319853558    	-2.5004512957143255    	0.801390153551014    
5.000902591428652    	-2.5004512957143255    	0.8013954624115185    
5.129130863003746    	-2.5004512957143255    	0.8013995703232284    
5.25735913457884    	-2.5004512957143255    	0.8014027489641118    
5.385587406153934    	-2.5004512957143255    	0.8014052085516031    
5.513815677729028    	-2.5004512957143255    	0.8014071117472339    
5.642043949304122    	-2.5004512957143255    	0.8014085844152534    
5.770272220879216    	-2.5004512957143255    	0.8014097239471512    
5.89850049245431    	-2.5004512957143255    	0.801410605702854    
6.026728764029404    	-2.5004512957143255    	0.801411287994717    
6.154957035604498    	-2.5004512957143255    	0.8014118159439977    
6.283185307179586    	-2.5004512957143255    	0.8014122244649043    

0.    	-2.372223024139232    	0.    
0.1282282715750936    	-2.372223024139232    	0.34165904886386944    
0.2564565431501872    	-2.372223024139232    	0.4550340120356968    
0.38468481472528077    	-2.372223024139232    	0.5262589145721638    
0.5129130863003744    	-2.372223024139232    	0.5753524666975849    
0.6411413578754679    	-2.372223024139232    	0.6106377889521889    
0.7693696294505614    	-2.372223024139232    	0.6366003871330399    
0.897597901025655    	-2.372223024139232    	0.6559851544377726    
1.0258261726007485    	-2.372223024139232    	0.6706004280863137    
1.154054444175842    	-2.372223024139232    	0.6816945549022463    
1.2822827157509356    	-2.372223024139232    	0.6901566885468844    
1.410510987326029    	-2.372223024139232    	0.6966340525918834    
1.5387392589011226    	-2.372223024139232    	0.701605125256712    
1.6669675304762162    	-2.372223024139232    	0.7054276447100871    
1.7951958020513097    	-2.372223024139232    	0.7083713111627877    
1.9234240736264032    	-2.372223024139232    	0.7106407188218063    
2.051652345201497    	-2.372223024139232    	0.7123917993050427    
2.1798806167765905    	-2.372223024139232    	0.7137438172138494    
2.308108888351684    	-2.372223024139232    	0.7147882382697085    
2.4363371599267776    	-2.372223024139232    	0.7155953532868456    
2.564565431501871    	-2.372223024139232    	0.7162192655093627    
2.6927937030769646    	-2.372223024139232    	0.7167016689500405    
2.821021974652058    	-2.372223024139232    	0.7170747245272652    
2.9492502462271517    	-2.372223024139232    	0.7173632575496148    
3.0774785178022452    	-2.372223024139232    	0.7175864415009207    
3.2057067893773388    	-2.372223024139232    	0.7177590910769576    
3.3339350609524323    	-2.372223024139232    	0.717892656859378    
3.462163332527526    	-2.372223024139232    	0.7179959914903684    
3.5903916041026194    	-2.372223024139232    	0.7180759404468446    
3.718619875677713    	-2.372223024139232    	0.7181377979313838    
3.8468481472528064    	-2.372223024139232    	0.7181856588926956    
3.9750764188279    	-2.372223024139232    	0.7182226909711538    
4.103304690402994    	-2.372223024139232    	0.7182513446617391    
4.231532961978088    	-2.372223024139232    	0.7182735157769918    
4.359761233553182    	-2.372223024139232    	0.718290671064028    
4.487989505128276    	-2.372223024139232    	0.7183039453487354    
4.61621777670337    	-2.372223024139232    	0.7183142166708381    
4.744446048278464    	-2.372223024139232    	0.7183221644022036    
4.872674319853558    	-2.372223024139232    	0.7183283142059439    
5.000902591428652    	-2.372223024139232    	0.7183330728179628    
5.129130863003746    	-2.372223024139232    	0.7183367549561578    
5.25735913457884    	-2.372223024139232    	0.7183396041398383    
5.385587406153934    	-2.372223024139232    	0.718341808797992    
5.513815677729028    	-2.372223024139232    	0.7183435147327393    
5.642043949304122    	-2.372223024139232    	0.7183448347628535    
5.770272220879216    	-2.372223024139232    	0.7183458561854694    
5.89850049245431    	-2.372223024139232    	0.7183466465496694    
6.026728764029404    	-2.372223024139232    	0.7183472581238964    
6.154957035604498    	-2.372223024139232    	0.7183477313527165    
6.283185307179586    	-2.372223024139232    	0.7183480975315781    

0.    	-2.2439947525641384    	0.    
0.1282282715750936    	-2.2439947525641384    	0.29654225016058966    
0.2564565431501872    	-2.2439947525641384    	0.39494581009159974    
0.38468481472528077    	-2.2439947525641384    	0.45676531388015046    
0.5129130863003744    	-2.2439947525641384    	0.49937595880250746    
0.6411413578754679    	-2.2439947525641384    	0.5300017797600286    
0.7693696294505614    	-2.2439947525641384    	0.552535962039604    
0.897597901025655    	-2.2439947525641384    	0.5693609298971807    
1.0258261726007485    	-2.2439947525641384    	0.5820462258050846    
1.154054444175842    	-2.2439947525641384    	0.5916753497533701    
1.2822827157509356    	-2.2439947525641384    	0.5990200407852195    
1.410510987326029    	-2.2439947525641384    	0.6046420552332507    
1.5387392589011226    	-2.2439947525641384    	0.6089566872579024    
1.6669675304762162    	-2.2439947525641384    	0.6122744349474656    
1.7951958020513097    	-2.2439947525641384    	0.6148293840305028    
1.9234240736264032    	-2.2439947525641384    	0.6167991116170396    
2.051652345201497    	-2.2439947525641384    	0.6183189582256334    
2.1798806167765905    	-2.2439947525641384    	0.6194924393152408    
2.308108888351684    	-2.2439947525641384    	0.6203989423657218    
2.4363371599267776    	-2.2439947525641384    	0.6210994761408879    
2.564565431501871    	-2.2439947525641384    	0.6216409994372359    
2.6927937030769646    	-2.2439947525641384    	0.6220597004851358    
2.821021974652058    	-2.2439947525641384    	0.6223834932858038    
2.9492502462271517    	-2.2439947525641384    	0.6226339249134095    
3.0774785178022452    	-2.2439947525641384    	0.6228276369527659    
3.2057067893773388    	-2.2439947525641384    	0.6229774877877943    
3.3339350609524323    	-2.2439947525641384    	0.6230934159266658    
3.462163332527526    	-2.2439947525641384    	0.6231831050014768    
3.5903916041026194    	-2.2439947525641384    	0.6232524965294644    
3.718619875677713    	-2.2439947525641384    	0.6233061856025783    
3.8468481472528064    	-2.2439947525641384    	0.6233477264229063    
3.9750764188279    	-2.2439947525641384    	0.623379868337223    
4.103304690402994    	-2.2439947525641384    	0.6234047382474738    
4.231532961978088    	-2.2439947525641384    	0.6234239816201502    
4.359761233553182    	-2.2439947525641384    	0.6234388715153156    
4.487989505128276    	-2.2439947525641384    	0.6234503929027031    
4.61621777670337    	-2.2439947525641384    	0.6234593078750376    
4.744446048278464    	-2.2439947525641384    	0.6234662060916972    
4.872674319853558    	-2.2439947525641384    	0.6234715438008703    
5.000902591428652    	-2.2439947525641384    	0.6234756740281259    
5.129130863003746    	-2.2439947525641384    	0.6234788699321986    
5.25735913457884    	-2.2439947525641384    	0.623481342875159    
5.385587406153934    	-2.2439947525641384    	0.6234832564035491    
5.513815677729028    	-2.2439947525641384    	0.6234847370660115    
5.642043949304122    	-2.2439947525641384    	0.6234858827833623    
5.770272220879216    	-2.2439947525641384    	0.6234867693249654    
5.89850049245431    	-2.2439947525641384    	0.6234874553199042    
6.026728764029404    	-2.2439947525641384    	0.6234879861344634    
6.154957035604498    	-2.2439947525641384    	0.6234883968724186    
6.283185307179586    	-2.2439947525641384    	0.6234887146965886    

0.    	-2.115766480989045    	0.    
0.1282282715750936    	-2.115766480989045    	0.24655623590802603    
0.2564565431501872    	-2.115766480989045    	0.3283726088646649    
0.38468481472528077    	-2.115766480989045    	0.3797716393621837    
0.5129130863003744    	-2.115766480989045    	0.41519971146988643    
0.6411413578754679    	-2.115766480989045    	0.4406631559968986    
0.7693696294505614    	-2.115766480989045    	0.45939891172515884    
0.897597901025655    	-2.115766480989045    	0.47338781462850965    
1.0258261726007485    	-2.115766480989045    	0.48393484058767233    
1.154054444175842    	-2.115766480989045    	0.4919408517192917    
1.2822827157509356    	-2.115766480989045    	0.4980475005146642    
1.410510987326029    	-2.115766480989045    	0.50272185204392    
1.5387392589011226    	-2.115766480989045    	0.5063091972898345    
1.6669675304762162    	-2.115766480989045    	0.5090676958902473    
1.7951958020513097    	-2.115766480989045    	0.5111919754103128    
1.9234240736264032    	-2.115766480989045    	0.5128296800518528    
2.051652345201497    	-2.115766480989045    	0.5140933369465097    
2.1798806167765905    	-2.115766480989045    	0.5150690126898688    
2.308108888351684    	-2.115766480989045    	0.5158227129799445    
2.4363371599267776    	-2.115766480989045    	0.5164051627679186    
2.564565431501871    	-2.115766480989045    	0.5168554053405429    
2.6927937030769646    	-2.115766480989045    	0.517203528936034    
2.821021974652058    	-2.115766480989045    	0.5174727422913099    
2.9492502462271517    	-2.115766480989045    	0.51768096044377    
3.0774785178022452    	-2.115766480989045    	0.5178420198248461    
3.2057067893773388    	-2.115766480989045    	0.5179666113722976    
3.3339350609524323    	-2.115766480989045    	0.5180629983307851    
3.462163332527526    	-2.115766480989045    	0.5181375691572878    
3.5903916041026194    	-2.115766480989045    	0.5181952638498156    
3.718619875677713    	-2.115766480989045    	0.5182399029384083    
3.8468481472528064    	-2.115766480989045    	0.5182744415186309    
3.9750764188279    	-2.115766480989045    	0.5183011654994617    
4.103304690402994    	-2.115766480989045    	0.5183218432661391    
4.231532961978088    	-2.115766480989045    	0.518337842920592    
4.359761233553182    	-2.115766480989045    	0.5183502229322196    
4.487989505128276    	-2.115766480989045    	0.5183598022414247    
4.61621777670337    	-2.115766480989045    	0.5183672144803918    
4.744446048278464    	-2.115766480989045    	0.5183729499138189    
4.872674319853558    	-2.115766480989045    	0.5183773878833877    
5.000902591428652    	-2.115766480989045    	0.5183808219076625    
5.129130863003746    	-2.115766480989045    	0.5183834791009565    
5.25735913457884    	-2.115766480989045    	0.5183855351975417    
5.385587406153934    	-2.115766480989045    	0.518387126176085    
5.513815677729028    	-2.115766480989045    	0.5183883572538257    
5.642043949304122    	-2.115766480989045    	0.5183893098457659    
5.770272220879216    	-2.115766480989045    	0.5183900469493675    
5.89850049245431    	-2.115766480989045    	0.5183906173110272    
6.026728764029404    	-2.115766480989045    	0.5183910586499583    
6.154957035604498    	-2.115766480989045    	0.5183914001527429    
6.283185307179586    	-2.115766480989045    	0.518391664403557    

0.    	-1.9875382094139513    	0.    
0.1282282715750936    	-1.9875382094139513    	0.1925217750782677    
0.2564565431501872    	-1.9875382094139513    	0.25640753847852304    
0.38468481472528077    	-1.9875382094139513    	0.2965421250252437    
0.5129130863003744    	-1.9875382094139513    	0.3242058963537455    
0.6411413578754679    	-1.9875382094139513    	0.34408885539509015    
0.7693696294505614    	-1.9875382094139513    	0.35871854398095515    
0.897597901025655    	-1.9875382094139513    	0.3696416845311511    
1.0258261726007485    	-1.9875382094139513    	0.37787725866691146    
1.154054444175842    	-1.9875382094139513    	0.3841286985004215    
1.2822827157509356    	-1.9875382094139513    	0.3888970340549245    
1.410510987326029    	-1.9875382094139513    	0.3925469699425239    
1.5387392589011226    	-1.9875382094139513    	0.39534812429994065    
1.6669675304762162    	-1.9875382094139513    	0.3975020793404471    
1.7951958020513097    	-1.9875382094139513    	0.39916080868655046    
1.9234240736264032    	-1.9875382094139513    	0.40043959931815637    
2.051652345201497    	-1.9875382094139513    	0.40142631728760164    
2.1798806167765905    	-1.9875382094139513    	0.4021881671159807    
2.308108888351684    	-1.9875382094139513    	0.4027766889077252    
2.4363371599267776    	-1.9875382094139513    	0.40323149089909144    
2.564565431501871    	-1.9875382094139513    	0.403583059777397    
2.6927937030769646    	-1.9875382094139513    	0.40385488974066586    
2.821021974652058    	-1.9875382094139513    	0.40406510317469896    
2.9492502462271517    	-1.9875382094139513    	0.4042276889157065    
3.0774785178022452    	-1.9875382094139513    	0.4043534510479177    
3.2057067893773388    	-1.9875382094139513    	0.4044507375180278    
3.3339350609524323    	-1.9875382094139513    	0.4045260006249375    
3.462163332527526    	-1.9875382094139513    	0.4045842287522225    
3.5903916041026194    	-1.9875382094139513    	0.4046292792640343    
3.718619875677713    	-1.9875382094139513    	0.404664135395505    
3.8468481472528064    	-1.9875382094139513    	0.40469110461309005    
3.9750764188279    	-1.9875382094139513    	0.4047119718534085    
4.103304690402994    	-1.9875382094139513    	0.4047281179481552    
4.231532961978088    	-1.9875382094139513    	0.404740611170501    
4.359761233553182    	-1.9875382094139513    	0.404750278019142    
4.487989505128276    	-1.9875382094139513    	0.4047577579581726    
4.61621777670337    	-1.9875382094139513    	0.40476354575501333    
4.744446048278464    	-1.9875382094139513    	0.40476802422954933    
4.872674319853558    	-1.9875382094139513    	0.40477148958817627    
5.000902591428652    	-1.9875382094139513    	0.4047741710228868    
5.129130863003746    	-1.9875382094139513    	0.4047762458743615    
5.25735913457884    	-1.9875382094139513    	0.4047778513635225    
5.385587406153934    	-1.9875382094139513    	0.40477909366839515    
5.513815677729028    	-1.9875382094139513    	0.40478005494715186    
5.642043949304122    	-1.9875382094139513    	0.4047807987721481    
5.770272220879216    	-1.9875382094139513    	0.4047813743345276    
5.89850049245431    	-1.9875382094139513    	0.4047818196975854    
6.026728764029404    	-1.9875382094139513    	0.4047821643141152    
6.154957035604498    	-1.9875382094139513    	0.4047824309742629    
6.283185307179586    	-1.9875382094139513    	0.4047826373127301    

0.    	-1.8593099378388578    	0.    
0.1282282715750936    	-1.8593099378388578    	0.13532611202427597    
0.2564565431501872    	-1.8593099378388578    	0.18023226339933285    
0.38468481472528077    	-1.8593099378388578    	0.2084433971937387    
0.5129130863003744    	-1.8593099378388578    	0.22788862938263194    
0.6411413578754679    	-1.8593099378388578    	0.2418646253005442    
0.7693696294505614    	-1.8593099378388578    	0.2521480276618936    
0.897597901025655    	-1.8593099378388578    	0.2598260481930869    
1.0258261726007485    	-1.8593099378388578    	0.2656149426058205    
1.154054444175842    	-1.8593099378388578    	0.2700091626719854    
1.2822827157509356    	-1.8593099378388578    	0.2733608890476417    
1.410510987326029    	-1.8593099378388578    	0.2759264774472184    
1.5387392589011226    	-1.8593099378388578    	0.2778954460390307    
1.6669675304762162    	-1.8593099378388578    	0.27940948963741497    
1.7951958020513097    	-1.8593099378388578    	0.2805754325195512    
1.9234240736264032    	-1.8593099378388578    	0.28147431143440615    
2.051652345201497    	-1.8593099378388578    	0.28216788859686076    
2.1798806167765905    	-1.8593099378388578    	0.2827034029571402    
2.308108888351684    	-1.8593099378388578    	0.2831170827390037    
2.4363371599267776    	-1.8593099378388578    	0.2834367690976375    
2.564565431501871    	-1.8593099378388578    	0.2836838915303622    
2.6927937030769646    	-1.8593099378388578    	0.2838749644209271    
2.821021974652058    	-1.8593099378388578    	0.2840227262349422    
2.9492502462271517    	-1.8593099378388578    	0.28413700991112467    
3.0774785178022452    	-1.8593099378388578    	0.2842254097837371    
3.2057067893773388    	-1.8593099378388578    	0.2842937937353561    
3.3339350609524323    	-1.8593099378388578    	0.28434669717255334    
3.462163332527526    	-1.8593099378388578    	0.2843876264963804    
3.5903916041026194    	-1.8593099378388578    	0.28441929309931774    
3.718619875677713    	-1.8593099378388578    	0.2844437939369514    
3.8468481472528064    	-1.8593099378388578    	0.2844627509580917    
3.9750764188279    	-1.8593099378388578    	0.28447741881838867    
4.103304690402994    	-1.8593099378388578    	0.28448876812277546    
4.231532961978088    	-1.8593099378388578    	0.2844975497746484    
4.359761233553182    	-1.8593099378388578    	0.2845043447309155    
4.487989505128276    	-1.8593099378388578    	0.28450960247937945    
4.61621777670337    	-1.8593099378388578    	0.28451367079862966    
4.744446048278464    	-1.8593099378388578    	0.2845168187778466    
4.872674319853558    	-1.8593099378388578    	0.28451925462443883    
5.000902591428652    	-1.8593099378388578    	0.2845211394405012    
5.129130863003746    	-1.8593099378388578    	0.28452259788115286    
5.25735913457884    	-1.8593099378388578    	0.284523726400802    
5.385587406153934    	-1.8593099378388578    	0.2845245996333924    
5.513815677729028    	-1.8593099378388578    	0.2845252753289944    
5.642043949304122    	-1.8593099378388578    	0.28452579817346085    
5.770272220879216    	-1.8593099378388578    	0.2845262027438998    
5.89850049245431    	-1.8593099378388578    	0.2845265157955067    
6.026728764029404    	-1.8593099378388578    	0.28452675803104127    
6.154957035604498    	-1.8593099378388578    	0.2845269454699999    
6.283185307179586    	-1.8593099378388578    	0.28452709050804825    

0.    	-1.7310816662637643    	0.    
0.1282282715750936    	-1.7310816662637643    	7.5908397952137900e-2
0.2564565431501872    	-1.7310816662637643    	0.10109757953791546    
0.38468481472528077    	-1.7310816662637643    	0.11692203454304123    
0.5129130863003744    	-1.7310816662637643    	0.1278294374173767    
0.6411413578754679    	-1.7310816662637643    	0.13566898474527175    
0.7693696294505614    	-1.7310816662637643    	0.1414372476996322    
0.897597901025655    	-1.7310816662637643    	0.1457440753269711    
1.0258261726007485    	-1.7310816662637643    	0.14899123653046345    
1.154054444175842    	-1.7310816662637643    	0.15145608385728146    
1.2822827157509356    	-1.7310816662637643    	0.15333616579966639    
1.410510987326029    	-1.7310816662637643    	0.1547752798206287    
1.5387392589011226    	-1.7310816662637643    	0.1558797322369941    
1.6669675304762162    	-1.7310816662637643    	0.15672900383922875    
1.7951958020513097    	-1.7310816662637643    	0.1573830155075074    
1.9234240736264032    	-1.7310816662637643    	0.15788722313868025    
2.051652345201497    	-1.7310816662637643    	0.15827627097631175    
2.1798806167765905    	-1.7310816662637643    	0.15857665673750088    
2.308108888351684    	-1.7310816662637643    	0.1588087018989019    
2.4363371599267776    	-1.7310816662637643    	0.15898802338363274    
2.564565431501871    	-1.7310816662637643    	0.1591266416272634    
2.6927937030769646    	-1.7310816662637643    	0.1592338200335436    
2.821021974652058    	-1.7310816662637643    	0.15931670398263967    
2.9492502462271517    	-1.7310816662637643    	0.15938080905919386    
3.0774785178022452    	-1.7310816662637643    	0.15943039514874305    
3.2057067893773388    	-1.7310816662637643    	0.15946875371927605    
3.3339350609524323    	-1.7310816662637643    	0.15949842881378465    
3.462163332527526    	-1.7310816662637643    	0.15952138727578805    
3.5903916041026194    	-1.7310816662637643    	0.15953915000510616    
3.718619875677713    	-1.7310816662637643    	0.1595528932458262    
3.8468481472528064    	-1.7310816662637643    	0.15956352679675867    
3.9750764188279    	-1.7310816662637643    	0.15957175443117358    
4.103304690402994    	-1.7310816662637643    	0.15957812058993617    
4.231532961978088    	-1.7310816662637643    	0.15958304647685542    
4.359761233553182    	-1.7310816662637643    	0.15958685796775451    
4.487989505128276    	-1.7310816662637643    	0.15958980719356733    
4.61621777670337    	-1.7310816662637643    	0.15959208923353746    
4.744446048278464    	-1.7310816662637643    	0.15959385502770368    
4.872674319853558    	-1.7310816662637643    	0.15959522136572749    
5.000902591428652    	-1.7310816662637643    	0.15959627861451406    
5.129130863003746    	-1.7310816662637643    	0.15959709669678745    
5.25735913457884    	-1.7310816662637643    	0.1595977297166632    
5.385587406153934    	-1.7310816662637643    	0.15959821953851638    
5.513815677729028    	-1.7310816662637643    	0.15959859855606068    
5.642043949304122    	-1.7310816662637643    	0.1595988918349056    
5.770272220879216    	-1.7310816662637643    	0.15959911877036853    
5.89850049245431    	-1.7310816662637643    	0.1595992943702258    
6.026728764029404    	-1.7310816662637643    	0.1595994302472645    
6.154957035604498    	-1.7310816662637643    	0.1595995353872914    
6.283185307179586    	-1.7310816662637643    	0.15959961674340023    

0.    	-1.6028533946886707    	0.    
0.1282282715750936    	-1.6028533946886707    	1.524427008422668800e-2
0.2564565431501872    	-1.6028533946886707    	2.030287621547896300e-2
0.38468481472528077    	-1.6028533946886707    	2.348081531763117600e-2
0.5129130863003744    	-1.6028533946886707    	2.567128962376369300e-2
0.6411413578754679    	-1.6028533946886707    	2.724566321125348500e-2
0.7693696294505614    	-1.6028533946886707    	2.840407204038664600e-2
0.897597901025655    	-1.6028533946886707    	2.926898877329886000e-2
1.0258261726007485    	-1.6028533946886707    	2.992109847036124600e-2
1.154054444175842    	-1.6028533946886707    	3.041610033287045000e-2
1.2822827157509356    	-1.6028533946886707    	3.079366694846763500e-2
1.410510987326029    	-1.6028533946886707    	3.108267637837787700e-2
1.5387392589011226    	-1.6028533946886707    	3.13044775411539300e-2
1.6669675304762162    	-1.6028533946886707    	3.14750321310096100e-2
1.7951958020513097    	-1.6028533946886707    	3.160637373191866300e-2
1.9234240736264032    	-1.6028533946886707    	3.170763100404517000e-2
2.051652345201497    	-1.6028533946886707    	3.17857613621154170e-2
2.1798806167765905    	-1.6028533946886707    	3.184608619832010600e-2
2.308108888351684    	-1.6028533946886707    	3.18926865641237070e-2
2.4363371599267776    	-1.6028533946886707    	3.19286987211299100e-2
2.564565431501871    	-1.6028533946886707    	3.195653666793836000e-2
2.6927937030769646    	-1.6028533946886707    	3.19780607234659600e-2
2.821021974652058    	-1.6028533946886707    	3.199470585549027400e-2
2.9492502462271517    	-1.6028533946886707    	3.20075797288313800e-2
3.0774785178022452    	-1.6028533946886707    	3.20175378330978600e-2
3.2057067893773388    	-1.6028533946886707    	3.202524117587711700e-2
3.3339350609524323    	-1.6028533946886707    	3.20312006634656870e-2
3.462163332527526    	-1.6028533946886707    	3.203581128633404000e-2
3.5903916041026194    	-1.6028533946886707    	3.2039378478508600e-2
3.718619875677713    	-1.6028533946886707    	3.20421384586823450e-2
3.8468481472528064    	-1.6028533946886707    	3.20442739367946800e-2
3.9750764188279    	-1.6028533946886707    	3.20459262477979300e-2
4.103304690402994    	-1.6028533946886707    	3.204720472878546700e-2
4.231532961978088    	-1.6028533946886707    	3.20481939678239300e-2
4.359761233553182    	-1.6028533946886707    	3.204895940877982600e-2
4.487989505128276    	-1.6028533946886707    	3.20495516857352500e-2
4.61621777670337    	-1.6028533946886707    	3.20500099753920800e-2
4.744446048278464    	-1.6028533946886707    	3.20503645902161070e-2
4.872674319853558    	-1.6028533946886707    	3.205063898443893000e-2
5.000902591428652    	-1.6028533946886707    	3.20508513059538540e-2
5.129130863003746    	-1.6028533946886707    	3.205101559696068600e-2
5.25735913457884    	-1.6028533946886707    	3.20511427228942500e-2
5.385587406153934    	-1.6028533946886707    	3.205124109114894000e-2
5.513815677729028    	-1.6028533946886707    	3.20513172071778300e-2
5.642043949304122    	-1.6028533946886707    	3.20513761047707600e-2
5.770272220879216    	-1.6028533946886707    	3.20514216789836500e-2
5.89850049245431    	-1.6028533946886707    	3.20514569437464800e-2
6.026728764029404    	-1.6028533946886707    	3.205148423119203400e-2
6.154957035604498    	-1.6028533946886707    	3.20515053458909400e-2
6.283185307179586    	-1.6028533946886707    	3.205152168419512000e-2

0.    	-1.4746251231135772    	0.    
0.1282282715750936    	-1.4746251231135772    	-4.567016827701693000e-2
0.2564565431501872    	-1.4746251231135772    	-6.08251997731123800e-2
0.38468481472528077    	-1.4746251231135772    	-7.0345958246132200e-2
0.5129130863003744    	-1.4746251231135772    	-7.69083800357503900e-2
0.6411413578754679    	-1.4746251231135772    	-8.16250313594465400e-2
0.7693696294505614    	-1.4746251231135772    	-8.50954976964891100e-2
0.897597901025655    	-1.4746251231135772    	-8.76866937668460700e-2
1.0258261726007485    	-1.4746251231135772    	-8.96403431994108500e-2
1.154054444175842    	-1.4746251231135772    	-9.1123314718107810e-2
1.2822827157509356    	-1.4746251231135772    	-9.22544630626880500e-2
1.410510987326029    	-1.4746251231135772    	-9.31203037506789300e-2
1.5387392589011226    	-1.4746251231135772    	-9.37847958104530100e-2
1.6669675304762162    	-1.4746251231135772    	-9.42957587346264900e-2
1.7951958020513097    	-1.4746251231135772    	-9.46892438265428100e-2
1.9234240736264032    	-1.4746251231135772    	-9.49925995550715600e-2
2.051652345201497    	-1.4746251231135772    	-9.52266695748820600e-2
2.1798806167765905    	-1.4746251231135772    	-9.5407396195804510e-2
2.308108888351684    	-1.4746251231135772    	-9.55470058023164800e-2
2.4363371599267776    	-1.4746251231135772    	-9.56548942916573600e-2
2.564565431501871    	-1.4746251231135772    	-9.57382937399880600e-2
2.6927937030769646    	-1.4746251231135772    	-9.5802777459609800e-2
2.821021974652058    	-1.4746251231135772    	-9.58526444572648800e-2
2.9492502462271517    	-1.4746251231135772    	-9.5891213175781200e-2
3.0774785178022452    	-1.4746251231135772    	-9.5921046568594190e-2
3.2057067893773388    	-1.4746251231135772    	-9.59441249422441200e-2
3.3339350609524323    	-1.4746251231135772    	-9.59619789161970400e-2
3.462163332527526    	-1.4746251231135772    	-9.59757918387637500e-2
3.5903916041026194    	-1.4746251231135772    	-9.59864787569296300e-2
3.718619875677713    	-1.4746251231135772    	-9.59947473561003200e-2
3.8468481472528064    	-1.4746251231135772    	-9.60011450152996800e-2
3.9750764188279    	-1.4746251231135772    	-9.60060951586091200e-2
4.103304690402994    	-1.4746251231135772    	-9.60099253480191100e-2
4.231532961978088    	-1.4746251231135772    	-9.60128890001390900e-2
4.359761233553182    	-1.4746251231135772    	-9.60151821776457100e-2
4.487989505128276    	-1.4746251231135772    	-9.60169565747189300e-2
4.61621777670337    	-1.4746251231135772    	-9.6018329560478900e-2
4.744446048278464    	-1.4746251231135772    	-9.60193919477626300e-2
4.872674319853558    	-1.4746251231135772    	-9.60202140028863600e-2
5.000902591428652    	-1.4746251231135772    	-9.60208500949564900e-2
5.129130863003746    	-1.4746251231135772    	-9.60213422928700e-2
5.25735913457884    	-1.4746251231135772    	-9.60217231482829600e-2
5.385587406153934    	-1.4746251231135772    	-9.60220178488307900e-2
5.513815677729028    	-1.4746251231135772    	-9.60222458841403700e-2
5.642043949304122    	-1.4746251231135772    	-9.6022422334896310e-2
5.770272220879216    	-1.4746251231135772    	-9.60225588702607400e-2
5.89850049245431    	-1.4746251231135772    	-9.60226645196387900e-2
6.026728764029404    	-1.4746251231135772    	-9.60227462698454700e-2
6.154957035604498    	-1.4746251231135772    	-9.60228095271773600e-2
6.283185307179586    	-1.4746251231135772    	-9.60228584749523100e-2

0.    	-1.3463968515384837    	0.    
0.1282282715750936    	-1.3463968515384837    	-0.10583470373777189    
0.2564565431501872    	-1.3463968515384837    	-0.14095452766303265    
0.38468481472528077    	-1.3463968515384837    	-0.16301765312031308    
0.5129130863003744    	-1.3463968515384837    	-0.1782252162213244    
0.6411413578754679    	-1.3463968515384837    	-0.18915544517187025    
0.7693696294505614    	-1.3463968515384837    	-0.19719780171378054    
0.897597901025655    	-1.3463968515384837    	-0.2032025632195689    
1.0258261726007485    	-1.3463968515384837    	-0.2077298929120897    
1.154054444175842    	-1.3463968515384837    	-0.21116648746065475    
1.2822827157509356    	-1.3463968515384837    	-0.21378777734086674    
1.410510987326029    	-1.3463968515384837    	-0.21579425106659936    
1.5387392589011226    	-1.3463968515384837    	-0.21733412540767297    
1.6669675304762162    	-1.3463968515384837    	-0.21851821584878697    
1.7951958020513097    	-1.3463968515384837    	-0.21943006661919792    
1.9234240736264032    	-1.3463968515384837    	-0.22013305425570617    
2.051652345201497    	-1.3463968515384837    	-0.22067548123014336    
2.1798806167765905    	-1.3463968515384837    	-0.22109429178207385    
2.308108888351684    	-1.3463968515384837    	-0.2214178189750222    
2.4363371599267776    	-1.3463968515384837    	-0.2216678365846979    
2.564565431501871    	-1.3463968515384837    	-0.2218611040115319    
2.6927937030769646    	-1.3463968515384837    	-0.22201053668540952    
2.821021974652058    	-1.3463968515384837    	-0.22212609699802113    
2.9492502462271517    	-1.3463968515384837    	-0.22221547501110314    
3.0774785178022452    	-1.3463968515384837    	-0.2222846100375104    
3.2057067893773388    	-1.3463968515384837    	-0.22233809118133221    
3.3339350609524323    	-1.3463968515384837    	-0.2223794654550679    
3.462163332527526    	-1.3463968515384837    	-0.22241147511526302    
3.5903916041026194    	-1.3463968515384837    	-0.22243624066486853    
3.718619875677713    	-1.3463968515384837    	-0.22245540207321388    
3.8468481472528064    	-1.3463968515384837    	-0.22247022782033776    
3.9750764188279    	-1.3463968515384837    	-0.22248169913674354    
4.103304690402994    	-1.3463968515384837    	-0.22249057510494688    
4.231532961978088    	-1.3463968515384837    	-0.22249744298513943    
4.359761233553182    	-1.3463968515384837    	-0.22250275712719728    
4.487989505128276    	-1.3463968515384837    	-0.22250686906274825    
4.61621777670337    	-1.3463968515384837    	-0.22251005077953684    
4.744446048278464    	-1.3463968515384837    	-0.2225125127245585    
4.872674319853558    	-1.3463968515384837    	-0.22251441773090636    
5.000902591428652    	-1.3463968515384837    	-0.22251589179194733    
5.129130863003746    	-1.3463968515384837    	-0.22251703239690507    
5.25735913457884    	-1.3463968515384837    	-0.22251791498002918    
5.385587406153934    	-1.3463968515384837    	-0.22251859791040468    
5.513815677729028    	-1.3463968515384837    	-0.22251912635271925    
5.642043949304122    	-1.3463968515384837    	-0.22251953525450752    
5.770272220879216    	-1.3463968515384837    	-0.2225198516575424    
5.89850049245431    	-1.3463968515384837    	-0.22252009648630144    
6.026728764029404    	-1.3463968515384837    	-0.22252028593182424    
6.154957035604498    	-1.3463968515384837    	-0.22252043252250328    
6.283185307179586    	-1.3463968515384837    	-0.22252054595263623    

0.    	-1.2181685799633901    	0.    
0.1282282715750936    	-1.2181685799633901    	-0.16426143628911094    
0.2564565431501872    	-1.2181685799633901    	-0.21876938610562416    
0.38468481472528077    	-1.2181685799633901    	-0.25301260263712466    
0.5129130863003744    	-1.2181685799633901    	-0.27661559928384627    
0.6411413578754679    	-1.2181685799633901    	-0.2935799318040564    
0.7693696294505614    	-1.2181685799633901    	-0.30606212327875915    
0.897597901025655    	-1.2181685799633901    	-0.3153818522020645    
1.0258261726007485    	-1.2181685799633901    	-0.3224085235261549    
1.154054444175842    	-1.2181685799633901    	-0.3277423123171104    
1.2822827157509356    	-1.2181685799633901    	-0.33181070222559045    
1.410510987326029    	-1.2181685799633901    	-0.3349248627459603    
1.5387392589011226    	-1.2181685799633901    	-0.33731483467422513    
1.6669675304762162    	-1.2181685799633901    	-0.33915260989997253    
1.7951958020513097    	-1.2181685799633901    	-0.3405678537844374    
1.9234240736264032    	-1.2181685799633901    	-0.3416589302913689    
2.051652345201497    	-1.2181685799633901    	-0.3425008075845086    
2.1798806167765905    	-1.2181685799633901    	-0.34315082520976314    
2.308108888351684    	-1.2181685799633901    	-0.34365295768158405    
2.4363371599267776    	-1.2181685799633901    	-0.3440409991293558    
2.564565431501871    	-1.2181685799633901    	-0.3443409610888876    
2.6927937030769646    	-1.2181685799633901    	-0.34457288903664735    
2.821021974652058    	-1.2181685799633901    	-0.3447522451670773    
2.9492502462271517    	-1.2181685799633901    	-0.34489096489022114    
3.0774785178022452    	-1.2181685799633901    	-0.3449982663550004    
3.2057067893773388    	-1.2181685799633901    	-0.34508127211009115    
3.3339350609524323    	-1.2181685799633901    	-0.3451454873191787    
3.462163332527526    	-1.2181685799633901    	-0.34519516811926676    
3.5903916041026194    	-1.2181685799633901    	-0.34523360565067207    
3.718619875677713    	-1.2181685799633901    	-0.34526334523839675    
3.8468481472528064    	-1.2181685799633901    	-0.3452863556350873    
3.9750764188279    	-1.2181685799633901    	-0.34530415976589124    
4.103304690402994    	-1.2181685799633901    	-0.34531793576973535    
4.231532961978088    	-1.2181685799633901    	-0.3453285951075976    
4.359761233553182    	-1.2181685799633901    	-0.34533684295614103    
4.487989505128276    	-1.2181685799633901    	-0.3453432249123017    
4.61621777670337    	-1.2181685799633901    	-0.34534816311641714    
4.744446048278464    	-1.2181685799633901    	-0.34535198419410756    
4.872674319853558    	-1.2181685799633901    	-0.345354940871528    
5.000902591428652    	-1.2181685799633901    	-0.3453572286974983    
5.129130863003746    	-1.2181685799633901    	-0.34535899898079836    
5.25735913457884    	-1.2181685799633901    	-0.3453603687996431    
5.385587406153934    	-1.2181685799633901    	-0.34536142874614845    
5.513815677729028    	-1.2181685799633901    	-0.3453622489184598    
5.642043949304122    	-1.2181685799633901    	-0.3453628835571243    
5.770272220879216    	-1.2181685799633901    	-0.34536337463250055    
5.89850049245431    	-1.2181685799633901    	-0.3453637546205591    
6.026728764029404    	-1.2181685799633901    	-0.3453640486507078    
6.154957035604498    	-1.2181685799633901    	-0.3453642761677191    
6.283185307179586    	-1.2181685799633901    	-0.3453644522176904    

0.    	-1.0899403083882966    	0.    
0.1282282715750936    	-1.0899403083882966    	-0.21999100059783533    
0.2564565431501872    	-1.0899403083882966    	-0.29299205727656746    
0.38468481472528077    	-1.0899403083882966    	-0.3388530922135457    
0.5129130863003744    	-1.0899403083882966    	-0.3704639618535785    
0.6411413578754679    	-1.0899403083882966    	-0.39318384407247525    
0.7693696294505614    	-1.0899403083882966    	-0.4099009132410447    
0.897597901025655    	-1.0899403083882966    	-0.4223825798906041    
1.0258261726007485    	-1.0899403083882966    	-0.4317932150973854    
1.154054444175842    	-1.0899403083882966    	-0.43893661746624435    
1.2822827157509356    	-1.0899403083882966    	-0.44438530455317204    
1.410510987326029    	-1.0899403083882966    	-0.4485560174385302    
1.5387392589011226    	-1.0899403083882966    	-0.45175684368099844    
1.6669675304762162    	-1.0899403083882966    	-0.45421812747298057    
1.7951958020513097    	-1.0899403083882966    	-0.456113526206043    
1.9234240736264032    	-1.0899403083882966    	-0.4575747761373183    
2.051652345201497    	-1.0899403083882966    	-0.45870228014728226    
2.1798806167765905    	-1.0899403083882966    	-0.4595728315744248    
2.308108888351684    	-1.0899403083882966    	-0.46024532432381315    
2.4363371599267776    	-1.0899403083882966    	-0.46076501797983654    
2.564565431501871    	-1.0899403083882966    	-0.46116674910498356    
2.6927937030769646    	-1.0899403083882966    	-0.4614773640761352    
2.821021974652058    	-1.0899403083882966    	-0.46171757100168037    
2.9492502462271517    	-1.0899403083882966    	-0.4619033546608672    
3.0774785178022452    	-1.0899403083882966    	-0.46204706067693324    
3.2057067893773388    	-1.0899403083882966    	-0.46215822809108914    
3.3339350609524323    	-1.0899403083882966    	-0.4622442298235707    
3.462163332527526    	-1.0899403083882966    	-0.46231076600618776    
3.5903916041026194    	-1.0899403083882966    	-0.4623622443761898    
3.718619875677713    	-1.0899403083882966    	-0.46240207382008564    
3.8468481472528064    	-1.0899403083882966    	-0.4624328910362653    
3.9750764188279    	-1.0899403083882966    	-0.4624567356381318    
4.103304690402994    	-1.0899403083882966    	-0.46247518547601446    
4.231532961978088    	-1.0899403083882966    	-0.4624894612455134    
4.359761233553182    	-1.0899403083882966    	-0.4625005073710973    
4.487989505128276    	-1.0899403083882966    	-0.46250905455632396    
4.61621777670337    	-1.0899403083882966    	-0.4625156681625912    
4.744446048278464    	-1.0899403083882966    	-0.46252078563096033    
4.872674319853558    	-1.0899403083882966    	-0.46252474543089184    
5.000902591428652    	-1.0899403083882966    	-0.4625278094557523    
5.129130863003746    	-1.0899403083882966    	-0.46253018034939186    
5.25735913457884    	-1.0899403083882966    	-0.4625320149115697    
5.385587406153934    	-1.0899403083882966    	-0.4625334344699125    
5.513815677729028    	-1.0899403083882966    	-0.462534532905014    
5.642043949304122    	-1.0899403083882966    	-0.46253538285980544    
5.770272220879216    	-1.0899403083882966    	-0.46253604054407893    
5.89850049245431    	-1.0899403083882966    	-0.46253654945204364    
6.026728764029404    	-1.0899403083882966    	-0.46253694323885125    
6.154957035604498    	-1.0899403083882966    	-0.46253724794637174    
6.283185307179586    	-1.0899403083882966    	-0.4625374837254458    

0.    	-0.961712036813203    	0.    
0.1282282715750936    	-0.961712036813203    	-0.2721083187587227    
0.2564565431501872    	-0.961712036813203    	-0.3624038069672321    
0.38468481472528077    	-0.961712036813203    	-0.4191296233839196    
0.5129130863003744    	-0.961712036813203    	-0.4582293164117039    
0.6411413578754679    	-0.961712036813203    	-0.48633168849137814    
0.7693696294505614    	-0.961712036813203    	-0.5070091415402347    
0.897597901025655    	-0.961712036813203    	-0.5224477972947367    
1.0258261726007485    	-0.961712036813203    	-0.5340878740142846    
1.154054444175842    	-0.961712036813203    	-0.5429235954916404    
1.2822827157509356    	-0.961712036813203    	-0.5496631124656853    
1.410510987326029    	-0.961712036813203    	-0.5548218947257598    
1.5387392589011226    	-0.961712036813203    	-0.5587810178040219    
1.6669675304762162    	-0.961712036813203    	-0.5618253959504201    
1.7951958020513097    	-0.961712036813203    	-0.5641698271372844    
1.9234240736264032    	-0.961712036813203    	-0.5659772568094303    
2.051652345201497    	-0.961712036813203    	-0.5673718739515465    
2.1798806167765905    	-0.961712036813203    	-0.568448664750211    
2.308108888351684    	-0.961712036813203    	-0.569280475464814    
2.4363371599267776    	-0.961712036813203    	-0.5699232879736248    
2.564565431501871    	-0.961712036813203    	-0.5704201918504186    
2.6927937030769646    	-0.961712036813203    	-0.5708043935557232    
2.821021974652058    	-0.961712036813203    	-0.5711015070853069    
2.9492502462271517    	-0.961712036813203    	-0.5713313041179892    
3.0774785178022452    	-0.961712036813203    	-0.5715090550365313    
3.2057067893773388    	-0.961712036813203    	-0.5716465587438853    
3.3339350609524323    	-0.961712036813203    	-0.571752934853691    
3.462163332527526    	-0.961712036813203    	-0.5718352338965581    
3.5903916041026194    	-0.961712036813203    	-0.5718989078317446    
3.718619875677713    	-0.961712036813203    	-0.5719481731334439    
3.8468481472528064    	-0.961712036813203    	-0.5719862911512751    
3.9750764188279    	-0.961712036813203    	-0.5720157846965007    
4.103304690402994    	-0.961712036813203    	-0.572038605422594    
4.231532961978088    	-0.961712036813203    	-0.572056263215989    
4.359761233553182    	-0.961712036813203    	-0.5720699262415369    
4.487989505128276    	-0.961712036813203    	-0.5720804983112843    
4.61621777670337    	-0.961712036813203    	-0.5720886787244713    
4.744446048278464    	-0.961712036813203    	-0.57209500855483    
4.872674319853558    	-0.961712036813203    	-0.5720999064574672    
5.000902591428652    	-0.961712036813203    	-0.5721036963700142    
5.129130863003746    	-0.961712036813203    	-0.5721066289439853    
5.25735913457884    	-0.961712036813203    	-0.572108898126036    
5.385587406153934    	-0.961712036813203    	-0.5721106539871076    
5.513815677729028    	-0.961712036813203    	-0.5721120126487251    
5.642043949304122    	-0.961712036813203    	-0.5721130639634093    
5.770272220879216    	-0.961712036813203    	-0.5721138774574225    
5.89850049245431    	-0.961712036813203    	-0.5721145069290386    
6.026728764029404    	-0.961712036813203    	-0.5721149940065368    
6.154957035604498    	-0.961712036813203    	-0.5721153709012774    
6.283185307179586    	-0.961712036813203    	-0.5721156625379683    

0.    	-0.8334837652381095    	0.    
0.1282282715750936    	-0.8334837652381095    	-0.3197576258484324    
0.2564565431501872    	-0.8334837652381095    	-0.4258648961666889    
0.38468481472528077    	-0.8334837652381095    	-0.49252405772579344    
0.5129130863003744    	-0.8334837652381095    	-0.5384705582627823    
0.6411413578754679    	-0.8334837652381095    	-0.5714939800306178    
0.7693696294505614    	-0.8334837652381095    	-0.5957922937523582    
0.897597901025655    	-0.8334837652381095    	-0.6139344363111386    
1.0258261726007485    	-0.8334837652381095    	-0.6276128248055254    
1.154054444175842    	-0.8334837652381095    	-0.6379957830889966    
1.2822827157509356    	-0.8334837652381095    	-0.645915467267769    
1.410510987326029    	-0.8334837652381095    	-0.6519776118404718    
1.5387392589011226    	-0.8334837652381095    	-0.6566300230630383    
1.6669675304762162    	-0.8334837652381095    	-0.6602075069588552    
1.7951958020513097    	-0.8334837652381095    	-0.6629624751042482    
1.9234240736264032    	-0.8334837652381095    	-0.6650864065720175    
2.051652345201497    	-0.8334837652381095    	-0.6667252372713685    
2.1798806167765905    	-0.8334837652381095    	-0.6679905865664104    
2.308108888351684    	-0.8334837652381095    	-0.6689680569372908    
2.4363371599267776    	-0.8334837652381095    	-0.6697234333352658    
2.564565431501871    	-0.8334837652381095    	-0.6703073508157871    
2.6927937030769646    	-0.8334837652381095    	-0.6707588306738654    
2.821021974652058    	-0.8334837652381095    	-0.6711079722115463    
2.9492502462271517    	-0.8334837652381095    	-0.6713780093568003    
3.0774785178022452    	-0.8334837652381095    	-0.6715868865126501    
3.2057067893773388    	-0.8334837652381095    	-0.6717484687061289    
3.3339350609524323    	-0.8334837652381095    	-0.6718734725004769    
3.462163332527526    	-0.8334837652381095    	-0.6719701830555852    
3.5903916041026194    	-0.8334837652381095    	-0.6720450070317009    
3.718619875677713    	-0.8334837652381095    	-0.6721028992563118    
3.8468481472528064    	-0.8334837652381095    	-0.6721476921789954    
3.9750764188279    	-0.8334837652381095    	-0.672182350384383    
4.103304690402994    	-0.8334837652381095    	-0.6722091672829953    
4.231532961978088    	-0.8334837652381095    	-0.6722299171598072    
4.359761233553182    	-0.8334837652381095    	-0.672245972738817    
4.487989505128276    	-0.8334837652381095    	-0.6722583960999924    
4.61621777670337    	-0.8334837652381095    	-0.6722680089979408    
4.744446048278464    	-0.8334837652381095    	-0.6722754472546496    
4.872674319853558    	-0.8334837652381095    	-0.6722812028365666    
5.000902591428652    	-0.8334837652381095    	-0.6722856564065409    
5.129130863003746    	-0.8334837652381095    	-0.67228910250806    
5.25735913457884    	-0.8334837652381095    	-0.672291769050077    
5.385587406153934    	-0.8334837652381095    	-0.672293832382687    
5.513815677729028    	-0.8334837652381095    	-0.6722954289616345    
5.642043949304122    	-0.8334837652381095    	-0.6722966643736535    
5.770272220879216    	-0.8334837652381095    	-0.6722976203198571    
5.89850049245431    	-0.8334837652381095    	-0.6722983600192182    
6.026728764029404    	-0.8334837652381095    	-0.6722989323896076    
6.154957035604498    	-0.8334837652381095    	-0.6722993752829671    
6.283185307179586    	-0.8334837652381095    	-0.6722997179886084    

0.    	-0.705255493663016    	0.    
0.1282282715750936    	-0.705255493663016    	-0.3621565215618876    
0.2564565431501872    	-0.705255493663016    	-0.48233329554475923    
0.38468481472528077    	-0.705255493663016    	-0.5578312606563723    
0.5129130863003744    	-0.705255493663016    	-0.6098701284340081    
0.6411413578754679    	-0.705255493663016    	-0.6472723562175587    
0.7693696294505614    	-0.705255493663016    	-0.6747925529726352    
0.897597901025655    	-0.705255493663016    	-0.6953402888564454    
1.0258261726007485    	-0.705255493663016    	-0.7108323903647527    
1.154054444175842    	-0.705255493663016    	-0.722592097566377    
1.2822827157509356    	-0.705255493663016    	-0.7315619079546131    
1.410510987326029    	-0.705255493663016    	-0.7384278745936571    
1.5387392589011226    	-0.705255493663016    	-0.7436971814968765    
1.6669675304762162    	-0.705255493663016    	-0.7477490289554478    
1.7951958020513097    	-0.705255493663016    	-0.7508692975585873    
1.9234240736264032    	-0.705255493663016    	-0.7532748559259983    
2.051652345201497    	-0.705255493663016    	-0.7551309906278086    
2.1798806167765905    	-0.705255493663016    	-0.7565641214187859    
2.308108888351684    	-0.705255493663016    	-0.7576712014094775    
2.4363371599267776    	-0.705255493663016    	-0.7585267384370457    
2.564565431501871    	-0.705255493663016    	-0.7591880816124075    
2.6927937030769646    	-0.705255493663016    	-0.7596994263364717    
2.821021974652058    	-0.705255493663016    	-0.7600948629878533    
2.9492502462271517    	-0.705255493663016    	-0.7604007062432196    
3.0774785178022452    	-0.705255493663016    	-0.7606372798792529    
3.2057067893773388    	-0.705255493663016    	-0.7608202873837068    
3.3339350609524323    	-0.705255493663016    	-0.7609618663037497    
3.462163332527526    	-0.705255493663016    	-0.7610714003864583    
3.5903916041026194    	-0.705255493663016    	-0.7611561457958839    
3.718619875677713    	-0.705255493663016    	-0.7612217143546788    
3.8468481472528064    	-0.705255493663016    	-0.7612724466836628    
3.9750764188279    	-0.705255493663016    	-0.7613117004624379    
4.103304690402994    	-0.705255493663016    	-0.7613420732008355    
4.231532961978088    	-0.705255493663016    	-0.7613655744486606    
4.359761233553182    	-0.705255493663016    	-0.761383758948969    
4.487989505128276    	-0.705255493663016    	-0.7613978296103252    
4.61621777670337    	-0.705255493663016    	-0.7614087171495165    
4.744446048278464    	-0.705255493663016    	-0.7614171416966058    
4.872674319853558    	-0.705255493663016    	-0.7614236604513066    
5.000902591428652    	-0.705255493663016    	-0.7614287045512126    
5.129130863003746    	-0.705255493663016    	-0.7614326075953879    
5.25735913457884    	-0.705255493663016    	-0.761435627712825    
5.385587406153934    	-0.705255493663016    	-0.7614379646371091    
5.513815677729028    	-0.705255493663016    	-0.7614397729176043    
5.642043949304122    	-0.705255493663016    	-0.7614411721415268    
5.770272220879216    	-0.705255493663016    	-0.7614422548433106    
5.89850049245431    	-0.705255493663016    	-0.7614430926245735    
6.026728764029404    	-0.705255493663016    	-0.7614437408895484    
6.154957035604498    	-0.705255493663016    	-0.7614442425092302    
6.283185307179586    	-0.705255493663016    	-0.7614446306566047    

0.    	-0.5770272220879225    	0.    
0.1282282715750936    	-0.5770272220879225    	-0.39860881720365404    
0.2564565431501872    	-0.5770272220879225    	-0.5308817955448083    
0.38468481472528077    	-0.5770272220879225    	-0.6139788897090512    
0.5129130863003744    	-0.5770272220879225    	-0.6712556479571172    
0.6411413578754679    	-0.5770272220879225    	-0.7124225382102174    
0.7693696294505614    	-0.5770272220879225    	-0.7427127371287485    
0.897597901025655    	-0.5770272220879225    	-0.7653286730824492    
1.0258261726007485    	-0.5770272220879225    	-0.7823801077262128    
1.154054444175842    	-0.5770272220879225    	-0.7953234697788544    
1.2822827157509356    	-0.5770272220879225    	-0.8051961223379629    
1.410510987326029    	-0.5770272220879225    	-0.8127531720609551    
1.5387392589011226    	-0.5770272220879225    	-0.8185528527711543    
1.6669675304762162    	-0.5770272220879225    	-0.8230125325692295    
1.7951958020513097    	-0.5770272220879225    	-0.8264468669059166    
1.9234240736264032    	-0.5770272220879225    	-0.8290945529710816    
2.051652345201497    	-0.5770272220879225    	-0.8311375139948632    
2.1798806167765905    	-0.5770272220879225    	-0.8327148943138091    
2.308108888351684    	-0.5770272220879225    	-0.8339334057014716    
2.4363371599267776    	-0.5770272220879225    	-0.8348750554642927    
2.564565431501871    	-0.5770272220879225    	-0.8356029650978395    
2.6927937030769646    	-0.5770272220879225    	-0.8361657784216574    
2.821021974652058    	-0.5770272220879225    	-0.8366010171278566    
2.9492502462271517    	-0.5770272220879225    	-0.8369376445555377    
3.0774785178022452    	-0.5770272220879225    	-0.837198030139191    
3.2057067893773388    	-0.5770272220879225    	-0.8373994579764563    
3.3339350609524323    	-0.5770272220879225    	-0.8375552873002413    
3.462163332527526    	-0.5770272220879225    	-0.8376758463639401    
3.5903916041026194    	-0.5770272220879225    	-0.8377691216893958    
3.718619875677713    	-0.5770272220879225    	-0.8378412899484521    
3.8468481472528064    	-0.5770272220879225    	-0.8378971286602971    
3.9750764188279    	-0.5770272220879225    	-0.8379403334664977    
4.103304690402994    	-0.5770272220879225    	-0.8379737633251556    
4.231532961978088    	-0.5770272220879225    	-0.8379996300541543    
4.359761233553182    	-0.5770272220879225    	-0.838019644886769    
4.487989505128276    	-0.5770272220879225    	-0.8380351318084356    
4.61621777670337    	-0.5770272220879225    	-0.8380471152157772    
4.744446048278464    	-0.5770272220879225    	-0.8380563877224169    
4.872674319853558    	-0.5770272220879225    	-0.8380635626121294    
5.000902591428652    	-0.5770272220879225    	-0.8380691144179859    
5.129130863003746    	-0.5770272220879225    	-0.83807341031694    
5.25735913457884    	-0.5770272220879225    	-0.8380767344195525    
5.385587406153934    	-0.5770272220879225    	-0.8380793065632786    
5.513815677729028    	-0.5770272220879225    	-0.8380812968534058    
5.642043949304122    	-0.5770272220879225    	-0.8380828369140136    
5.770272220879216    	-0.5770272220879225    	-0.8380840285934443    
5.89850049245431    	-0.5770272220879225    	-0.8380849507002639    
6.026728764029404    	-0.5770272220879225    	-0.8380856642153313    
6.154957035604498    	-0.5770272220879225    	-0.8380862163247539    
6.283185307179586    	-0.5770272220879225    	-0.8380866435404927    

0.    	-0.44879895051282886    	0.    
0.1282282715750936    	-0.44879895051282886    	-0.42851596708707207    
0.2564565431501872    	-0.44879895051282886    	-0.570713231139031    
0.38468481472528077    	-0.44879895051282886    	-0.6600450023670701    
0.5129130863003744    	-0.44879895051282886    	-0.7216191682986346    
0.6411413578754679    	-0.44879895051282886    	-0.7658747618214485    
0.7693696294505614    	-0.44879895051282886    	-0.7984375986746098    
0.897597901025655    	-0.44879895051282886    	-0.8227503816550925    
1.0258261726007485    	-0.44879895051282886    	-0.8410811653488742    
1.154054444175842    	-0.44879895051282886    	-0.8549956526054671    
1.2822827157509356    	-0.44879895051282886    	-0.8656090386533718    
1.410510987326029    	-0.44879895051282886    	-0.8737330849127866    
1.5387392589011226    	-0.44879895051282886    	-0.879967908833045    
1.6669675304762162    	-0.44879895051282886    	-0.8847621931516342    
1.7951958020513097    	-0.44879895051282886    	-0.8884542015470077    
1.9234240736264032    	-0.44879895051282886    	-0.8913005403779359    
2.051652345201497    	-0.44879895051282886    	-0.8934967823601592    
2.1798806167765905    	-0.44879895051282886    	-0.8951925116658455    
2.308108888351684    	-0.44879895051282886    	-0.896502446527181    
2.4363371599267776    	-0.44879895051282886    	-0.8975147471621829    
2.564565431501871    	-0.44879895051282886    	-0.8982972709978558    
2.6927937030769646    	-0.44879895051282886    	-0.8989023115422101    
2.821021974652058    	-0.44879895051282886    	-0.899370205695704    
2.9492502462271517    	-0.44879895051282886    	-0.8997320898826437    
3.0774785178022452    	-0.44879895051282886    	-0.9000120118898325    
3.2057067893773388    	-0.44879895051282886    	-0.9002285526203901    
3.3339350609524323    	-0.44879895051282886    	-0.9003960736347287    
3.462163332527526    	-0.44879895051282886    	-0.9005256781029249    
3.5903916041026194    	-0.44879895051282886    	-0.9006259517661455    
3.718619875677713    	-0.44879895051282886    	-0.9007035347246446    
3.8468481472528064    	-0.44879895051282886    	-0.9007635629492459    
3.9750764188279    	-0.44879895051282886    	-0.9008100093611484    
4.103304690402994    	-0.44879895051282886    	-0.900845947422712    
4.231532961978088    	-0.44879895051282886    	-0.9008737549019094    
4.359761233553182    	-0.44879895051282886    	-0.9008952714238321    
4.487989505128276    	-0.44879895051282886    	-0.9009119203109834    
4.61621777670337    	-0.44879895051282886    	-0.900924802819258    
4.744446048278464    	-0.44879895051282886    	-0.9009347710311453    
4.872674319853558    	-0.44879895051282886    	-0.9009424842443791    
5.000902591428652    	-0.44879895051282886    	-0.9009484525956873    
5.129130863003746    	-0.44879895051282886    	-0.9009530708108783    
5.25735913457884    	-0.44879895051282886    	-0.9009566443169931    
5.385587406153934    	-0.44879895051282886    	-0.9009594094456321    
5.513815677729028    	-0.44879895051282886    	-0.9009615490648826    
5.642043949304122    	-0.44879895051282886    	-0.9009632046744231    
5.770272220879216    	-0.44879895051282886    	-0.9009644857641573    
5.89850049245431    	-0.44879895051282886    	-0.9009654770555651    
6.026728764029404    	-0.44879895051282886    	-0.9009662441048273    
6.154957035604498    	-0.44879895051282886    	-0.9009668376383694    
6.283185307179586    	-0.44879895051282886    	-0.9009672969076016    

0.    	-0.3205706789377353    	0.    
0.1282282715750936    	-0.3205706789377353    	-0.4513868966378837    
0.2564565431501872    	-0.3205706789377353    	-0.6011735712561699    
0.38468481472528077    	-0.3205706789377353    	-0.6952731943341507    
0.5129130863003744    	-0.3205706789377353    	-0.7601337218469271    
0.6411413578754679    	-0.3205706789377353    	-0.8067513430173222    
0.7693696294505614    	-0.3205706789377353    	-0.8410521369242329    
0.897597901025655    	-0.3205706789377353    	-0.8666625517071211    
1.0258261726007485    	-0.3205706789377353    	-0.8859716934894509    
1.154054444175842    	-0.3205706789377353    	-0.9006288304539286    
1.2822827157509356    	-0.3205706789377353    	-0.9118086784851458    
1.410510987326029    	-0.3205706789377353    	-0.920366324666005    
1.5387392589011226    	-0.3205706789377353    	-0.9269339161599229    
1.6669675304762162    	-0.3205706789377353    	-0.93198408298306    
1.7951958020513097    	-0.3205706789377353    	-0.9358731427613391    
1.9234240736264032    	-0.3205706789377353    	-0.938871397553118    
2.051652345201497    	-0.3205706789377353    	-0.9411848582611531    
2.1798806167765905    	-0.3205706789377353    	-0.9429710927252614    
2.308108888351684    	-0.3205706789377353    	-0.9443509419660621    
2.4363371599267776    	-0.3205706789377353    	-0.9454172715248045    
2.564565431501871    	-0.3205706789377353    	-0.946241560542856    
2.6927937030769646    	-0.3205706789377353    	-0.9468788935587357    
2.821021974652058    	-0.3205706789377353    	-0.9473717603504594    
2.9492502462271517    	-0.3205706789377353    	-0.9477529591683131    
3.0774785178022452    	-0.3205706789377353    	-0.948047821287418    
3.2057067893773388    	-0.3205706789377353    	-0.9482759193184589    
3.3339350609524323    	-0.3205706789377353    	-0.948452381332927    
3.462163332527526    	-0.3205706789377353    	-0.9485889031038358    
3.5903916041026194    	-0.3205706789377353    	-0.9486945286140434    
3.718619875677713    	-0.3205706789377353    	-0.9487762523619516    
3.8468481472528064    	-0.3205706789377353    	-0.9488394844375209    
3.9750764188279    	-0.3205706789377353    	-0.948888409806326    
4.103304690402994    	-0.3205706789377353    	-0.9489262659688177    
4.231532961978088    	-0.3205706789377353    	-0.9489555576001741    
4.359761233553182    	-0.3205706789377353    	-0.9489782225107098    
4.487989505128276    	-0.3205706789377353    	-0.9489957599890791    
4.61621777670337    	-0.3205706789377353    	-0.9490093300678573    
4.744446048278464    	-0.3205706789377353    	-0.9490198303072284    
4.872674319853558    	-0.3205706789377353    	-0.9490279551932352    
5.000902591428652    	-0.3205706789377353    	-0.949034242089832    
5.129130863003746    	-0.3205706789377353    	-0.9490391067902939    
5.25735913457884    	-0.3205706789377353    	-0.9490428710230394    
5.385587406153934    	-0.3205706789377353    	-0.9490457837332557    
5.513815677729028    	-0.3205706789377353    	-0.9490480375491404    
5.642043949304122    	-0.3205706789377353    	-0.9490497815225508    
5.770272220879216    	-0.3205706789377353    	-0.9490511309871306    
5.89850049245431    	-0.3205706789377353    	-0.9490521751861489    
6.026728764029404    	-0.3205706789377353    	-0.9490529831746782    
6.154957035604498    	-0.3205706789377353    	-0.9490536083865354    
6.283185307179586    	-0.3205706789377353    	-0.949054092168073    

0.    	-0.1923424073626417    	0.    
0.1282282715750936    	-0.1923424073626417    	-0.46684606582516563    
0.2564565431501872    	-0.1923424073626417    	-0.6217626579536227    
0.38468481472528077    	-0.1923424073626417    	-0.7190850196721295    
0.5129130863003744    	-0.1923424073626417    	-0.7861669006975239    
0.6411413578754679    	-0.1923424073626417    	-0.834381089464696    
0.7693696294505614    	-0.1923424073626417    	-0.8698566223377012    
0.897597901025655    	-0.1923424073626417    	-0.8963441466202983    
1.0258261726007485    	-0.1923424073626417    	-0.9163145909169405    
1.154054444175842    	-0.1923424073626417    	-0.9314737078055646    
1.2822827157509356    	-0.1923424073626417    	-0.9430364450245052    
1.410510987326029    	-0.1923424073626417    	-0.9518871748131079    
1.5387392589011226    	-0.1923424073626417    	-0.9586796942099262    
1.6669675304762162    	-0.1923424073626417    	-0.9639028199379948    
1.7951958020513097    	-0.1923424073626417    	-0.9679250728451388    
1.9234240736264032    	-0.1923424073626417    	-0.9710260123369786    
2.051652345201497    	-0.1923424073626417    	-0.9734187048099586    
2.1798806167765905    	-0.1923424073626417    	-0.9752661145119715    
2.308108888351684    	-0.1923424073626417    	-0.9766932210458512    
2.4363371599267776    	-0.1923424073626417    	-0.97779607042646    
2.564565431501871    	-0.1923424073626417    	-0.9786485898240023    
2.6927937030769646    	-0.1923424073626417    	-0.9793077503209066    
2.821021974652058    	-0.1923424073626417    	-0.9798174968917661    
2.9492502462271517    	-0.1923424073626417    	-0.9802117510664836    
3.0774785178022452    	-0.1923424073626417    	-0.9805167116696608    
3.2057067893773388    	-0.1923424073626417    	-0.9807526216378213    
3.3339350609524323    	-0.1923424073626417    	-0.9809351271510198    
3.462163332527526    	-0.1923424073626417    	-0.9810763245409375    
3.5903916041026194    	-0.1923424073626417    	-0.9811855675301745    
3.718619875677713    	-0.1923424073626417    	-0.9812700901658107    
3.8468481472528064    	-0.1923424073626417    	-0.9813354878234151    
3.9750764188279    	-0.1923424073626417    	-0.9813860887959198    
4.103304690402994    	-0.1923424073626417    	-0.9814252414621981    
4.231532961978088    	-0.1923424073626417    	-0.9814555362779365    
4.359761233553182    	-0.1923424073626417    	-0.9814789774198808    
4.487989505128276    	-0.1923424073626417    	-0.9814971155245581    
4.61621777670337    	-0.1923424073626417    	-0.9815111503535211    
4.744446048278464    	-0.1923424073626417    	-0.9815220102067361    
4.872674319853558    	-0.1923424073626417    	-0.9815304133551125    
5.000902591428652    	-0.1923424073626417    	-0.9815369155663293    
5.129130863003746    	-0.1923424073626417    	-0.981541946873815    
5.25735913457884    	-0.1923424073626417    	-0.9815458400245937    
5.385587406153934    	-0.1923424073626417    	-0.981548852489766    
5.513815677729028    	-0.1923424073626417    	-0.9815511834946903    
5.642043949304122    	-0.1923424073626417    	-0.9815529871959755    
5.770272220879216    	-0.1923424073626417    	-0.9815543828772297    
5.89850049245431    	-0.1923424073626417    	-0.9815554628381398    
6.026728764029404    	-0.1923424073626417    	-0.9815562984987868    
6.154957035604498    	-0.1923424073626417    	-0.9815569451229977    
6.283185307179586    	-0.1923424073626417    	-0.9815574454731613    

0.    	-6.4114135787548100e-2	0.    
0.1282282715750936    	-6.4114135787548100e-2	-0.47463963551825444    
0.2564565431501872    	-6.4114135787548100e-2	-0.6321424189970337    
0.38468481472528077    	-6.4114135787548100e-2	-0.7310894888672703    
0.5129130863003744    	-6.4114135787548100e-2	-0.7992912407734246    
0.6411413578754679    	-6.4114135787548100e-2	-0.8483103214907699    
0.7693696294505614    	-6.4114135787548100e-2	-0.884378086060869    
0.897597901025655    	-6.4114135787548100e-2	-0.9113077954267417    
1.0258261726007485    	-6.4114135787548100e-2	-0.931611628094458    
1.154054444175842    	-6.4114135787548100e-2	-0.9470238126270139    
1.2822827157509356    	-6.4114135787548100e-2	-0.958779579208212    
1.410510987326029    	-6.4114135787548100e-2	-0.9677780638661211    
1.5387392589011226    	-6.4114135787548100e-2	-0.9746839781851332    
1.6669675304762162    	-6.4114135787548100e-2	-0.9799942992380793    
1.7951958020513097    	-6.4114135787548100e-2	-0.9840836999925544    
1.9234240736264032    	-6.4114135787548100e-2	-0.9872364068437292    
2.051652345201497    	-6.4114135787548100e-2	-0.9896690431373973    
2.1798806167765905    	-6.4114135787548100e-2	-0.9915472936610821    
2.308108888351684    	-6.4114135787548100e-2	-0.9929982244382091    
2.4363371599267776    	-6.4114135787548100e-2	-0.9941194848843444    
2.564565431501871    	-6.4114135787548100e-2	-0.9949862363164391    
2.6927937030769646    	-6.4114135787548100e-2	-0.9956564008972323    
2.821021974652058    	-6.4114135787548100e-2	-0.9961746572226269    
2.9492502462271517    	-6.4114135787548100e-2	-0.9965754931115589    
3.0774785178022452    	-6.4114135787548100e-2	-0.9968855447541354    
3.2057067893773388    	-6.4114135787548100e-2	-0.9971253930242603    
3.3339350609524323    	-6.4114135787548100e-2	-0.9973109453007083    
3.462163332527526    	-6.4114135787548100e-2	-0.9974544998523959    
3.5903916041026194    	-6.4114135787548100e-2	-0.9975655665537992    
3.718619875677713    	-6.4114135787548100e-2	-0.997651500217823    
3.8468481472528064    	-6.4114135787548100e-2	-0.9977179896297328    
3.9750764188279    	-6.4114135787548100e-2	-0.9977694353393675    
4.103304690402994    	-6.4114135787548100e-2	-0.9978092416237345    
4.231532961978088    	-6.4114135787548100e-2	-0.9978400421838179    
4.359761233553182    	-6.4114135787548100e-2	-0.9978638746542681    
4.487989505128276    	-6.4114135787548100e-2	-0.9978823155580762    
4.61621777670337    	-6.4114135787548100e-2	-0.9978965846857206    
4.744446048278464    	-6.4114135787548100e-2	-0.9979076258342899    
4.872674319853558    	-6.4114135787548100e-2	-0.9979161692655717    
5.000902591428652    	-6.4114135787548100e-2	-0.9979227800252801    
5.129130863003746    	-6.4114135787548100e-2	-0.99792789532586    
5.25735913457884    	-6.4114135787548100e-2	-0.9979318534692435    
5.385587406153934    	-6.4114135787548100e-2	-0.997934916224777    
5.513815677729028    	-6.4114135787548100e-2	-0.9979372861437047    
5.642043949304122    	-6.4114135787548100e-2	-0.9979391199561394    
5.770272220879216    	-6.4114135787548100e-2	-0.9979405389370204    
5.89850049245431    	-6.4114135787548100e-2	-0.9979416369268937    
6.026728764029404    	-6.4114135787548100e-2	-0.9979424865381339    
6.154957035604498    	-6.4114135787548100e-2	-0.9979431439571469    
6.283185307179586    	-6.4114135787548100e-2	-0.9979436526602005    

0.    	6.41141357875454900e-2	0.    
0.1282282715750936    	6.41141357875454900e-2	-0.47463963551825455    
0.2564565431501872    	6.41141357875454900e-2	-0.6321424189970338    
0.38468481472528077    	6.41141357875454900e-2	-0.7310894888672704    
0.5129130863003744    	6.41141357875454900e-2	-0.7992912407734248    
0.6411413578754679    	6.41141357875454900e-2	-0.84831032149077    
0.7693696294505614    	6.41141357875454900e-2	-0.8843780860608692    
0.897597901025655    	6.41141357875454900e-2	-0.9113077954267418    
1.0258261726007485    	6.41141357875454900e-2	-0.9316116280944581    
1.154054444175842    	6.41141357875454900e-2	-0.9470238126270141    
1.2822827157509356    	6.41141357875454900e-2	-0.9587795792082122    
1.410510987326029    	6.41141357875454900e-2	-0.9677780638661213    
1.5387392589011226    	6.41141357875454900e-2	-0.9746839781851334    
1.6669675304762162    	6.41141357875454900e-2	-0.9799942992380796    
1.7951958020513097    	6.41141357875454900e-2	-0.9840836999925546    
1.9234240736264032    	6.41141357875454900e-2	-0.9872364068437294    
2.051652345201497    	6.41141357875454900e-2	-0.9896690431373976    
2.1798806167765905    	6.41141357875454900e-2	-0.9915472936610823    
2.308108888351684    	6.41141357875454900e-2	-0.9929982244382093    
2.4363371599267776    	6.41141357875454900e-2	-0.9941194848843447    
2.564565431501871    	6.41141357875454900e-2	-0.9949862363164393    
2.6927937030769646    	6.41141357875454900e-2	-0.9956564008972325    
2.821021974652058    	6.41141357875454900e-2	-0.9961746572226271    
2.9492502462271517    	6.41141357875454900e-2	-0.9965754931115591    
3.0774785178022452    	6.41141357875454900e-2	-0.9968855447541356    
3.2057067893773388    	6.41141357875454900e-2	-0.9971253930242605    
3.3339350609524323    	6.41141357875454900e-2	-0.9973109453007085    
3.462163332527526    	6.41141357875454900e-2	-0.9974544998523961    
3.5903916041026194    	6.41141357875454900e-2	-0.9975655665537995    
3.718619875677713    	6.41141357875454900e-2	-0.9976515002178232    
3.8468481472528064    	6.41141357875454900e-2	-0.997717989629733    
3.9750764188279    	6.41141357875454900e-2	-0.9977694353393677    
4.103304690402994    	6.41141357875454900e-2	-0.9978092416237347    
4.231532961978088    	6.41141357875454900e-2	-0.9978400421838182    
4.359761233553182    	6.41141357875454900e-2	-0.9978638746542683    
4.487989505128276    	6.41141357875454900e-2	-0.9978823155580764    
4.61621777670337    	6.41141357875454900e-2	-0.9978965846857208    
4.744446048278464    	6.41141357875454900e-2	-0.9979076258342902    
4.872674319853558    	6.41141357875454900e-2	-0.9979161692655719    
5.000902591428652    	6.41141357875454900e-2	-0.9979227800252803    
5.129130863003746    	6.41141357875454900e-2	-0.9979278953258602    
5.25735913457884    	6.41141357875454900e-2	-0.9979318534692437    
5.385587406153934    	6.41141357875454900e-2	-0.9979349162247773    
5.513815677729028    	6.41141357875454900e-2	-0.9979372861437049    
5.642043949304122    	6.41141357875454900e-2	-0.9979391199561396    
5.770272220879216    	6.41141357875454900e-2	-0.9979405389370206    
5.89850049245431    	6.41141357875454900e-2	-0.997941636926894    
6.026728764029404    	6.41141357875454900e-2	-0.9979424865381341    
6.154957035604498    	6.41141357875454900e-2	-0.9979431439571471    
6.283185307179586    	6.41141357875454900e-2	-0.9979436526602007    

0.    	0.19234240736263908    	0.    
0.1282282715750936    	0.19234240736263908    	-0.4668460658251659    
0.2564565431501872    	0.19234240736263908    	-0.6217626579536231    
0.38468481472528077    	0.19234240736263908    	-0.7190850196721299    
0.5129130863003744    	0.19234240736263908    	-0.7861669006975244    
0.6411413578754679    	0.19234240736263908    	-0.8343810894646965    
0.7693696294505614    	0.19234240736263908    	-0.8698566223377018    
0.897597901025655    	0.19234240736263908    	-0.8963441466202988    
1.0258261726007485    	0.19234240736263908    	-0.9163145909169409    
1.154054444175842    	0.19234240736263908    	-0.9314737078055652    
1.2822827157509356    	0.19234240736263908    	-0.9430364450245058    
1.410510987326029    	0.19234240736263908    	-0.9518871748131085    
1.5387392589011226    	0.19234240736263908    	-0.9586796942099267    
1.6669675304762162    	0.19234240736263908    	-0.9639028199379952    
1.7951958020513097    	0.19234240736263908    	-0.9679250728451394    
1.9234240736264032    	0.19234240736263908    	-0.9710260123369792    
2.051652345201497    	0.19234240736263908    	-0.9734187048099592    
2.1798806167765905    	0.19234240736263908    	-0.975266114511972    
2.308108888351684    	0.19234240736263908    	-0.9766932210458518    
2.4363371599267776    	0.19234240736263908    	-0.9777960704264606    
2.564565431501871    	0.19234240736263908    	-0.9786485898240028    
2.6927937030769646    	0.19234240736263908    	-0.9793077503209071    
2.821021974652058    	0.19234240736263908    	-0.9798174968917667    
2.9492502462271517    	0.19234240736263908    	-0.9802117510664842    
3.0774785178022452    	0.19234240736263908    	-0.9805167116696614    
3.2057067893773388    	0.19234240736263908    	-0.9807526216378218    
3.3339350609524323    	0.19234240736263908    	-0.9809351271510204    
3.462163332527526    	0.19234240736263908    	-0.9810763245409381    
3.5903916041026194    	0.19234240736263908    	-0.981185567530175    
3.718619875677713    	0.19234240736263908    	-0.9812700901658112    
3.8468481472528064    	0.19234240736263908    	-0.9813354878234156    
3.9750764188279    	0.19234240736263908    	-0.9813860887959204    
4.103304690402994    	0.19234240736263908    	-0.9814252414621987    
4.231532961978088    	0.19234240736263908    	-0.981455536277937    
4.359761233553182    	0.19234240736263908    	-0.9814789774198813    
4.487989505128276    	0.19234240736263908    	-0.9814971155245586    
4.61621777670337    	0.19234240736263908    	-0.9815111503535217    
4.744446048278464    	0.19234240736263908    	-0.9815220102067367    
4.872674319853558    	0.19234240736263908    	-0.981530413355113    
5.000902591428652    	0.19234240736263908    	-0.9815369155663298    
5.129130863003746    	0.19234240736263908    	-0.9815419468738156    
5.25735913457884    	0.19234240736263908    	-0.9815458400245942    
5.385587406153934    	0.19234240736263908    	-0.9815488524897665    
5.513815677729028    	0.19234240736263908    	-0.9815511834946908    
5.642043949304122    	0.19234240736263908    	-0.9815529871959761    
5.770272220879216    	0.19234240736263908    	-0.9815543828772303    
5.89850049245431    	0.19234240736263908    	-0.9815554628381403    
6.026728764029404    	0.19234240736263908    	-0.9815562984987873    
6.154957035604498    	0.19234240736263908    	-0.9815569451229983    
6.283185307179586    	0.19234240736263908    	-0.9815574454731618    

0.    	0.32057067893773267    	0.    
0.1282282715750936    	0.32057067893773267    	-0.4513868966378841    
0.2564565431501872    	0.32057067893773267    	-0.6011735712561703    
0.38468481472528077    	0.32057067893773267    	-0.6952731943341512    
0.5129130863003744    	0.32057067893773267    	-0.7601337218469277    
0.6411413578754679    	0.32057067893773267    	-0.8067513430173229    
0.7693696294505614    	0.32057067893773267    	-0.8410521369242335    
0.897597901025655    	0.32057067893773267    	-0.8666625517071218    
1.0258261726007485    	0.32057067893773267    	-0.8859716934894517    
1.154054444175842    	0.32057067893773267    	-0.9006288304539294    
1.2822827157509356    	0.32057067893773267    	-0.9118086784851466    
1.410510987326029    	0.32057067893773267    	-0.9203663246660057    
1.5387392589011226    	0.32057067893773267    	-0.9269339161599237    
1.6669675304762162    	0.32057067893773267    	-0.9319840829830608    
1.7951958020513097    	0.32057067893773267    	-0.9358731427613399    
1.9234240736264032    	0.32057067893773267    	-0.9388713975531188    
2.051652345201497    	0.32057067893773267    	-0.9411848582611538    
2.1798806167765905    	0.32057067893773267    	-0.9429710927252621    
2.308108888351684    	0.32057067893773267    	-0.9443509419660628    
2.4363371599267776    	0.32057067893773267    	-0.9454172715248053    
2.564565431501871    	0.32057067893773267    	-0.9462415605428568    
2.6927937030769646    	0.32057067893773267    	-0.9468788935587364    
2.821021974652058    	0.32057067893773267    	-0.9473717603504602    
2.9492502462271517    	0.32057067893773267    	-0.9477529591683139    
3.0774785178022452    	0.32057067893773267    	-0.9480478212874188    
3.2057067893773388    	0.32057067893773267    	-0.9482759193184597    
3.3339350609524323    	0.32057067893773267    	-0.9484523813329278    
3.462163332527526    	0.32057067893773267    	-0.9485889031038366    
3.5903916041026194    	0.32057067893773267    	-0.9486945286140441    
3.718619875677713    	0.32057067893773267    	-0.9487762523619524    
3.8468481472528064    	0.32057067893773267    	-0.9488394844375216    
3.9750764188279    	0.32057067893773267    	-0.9488884098063268    
4.103304690402994    	0.32057067893773267    	-0.9489262659688185    
4.231532961978088    	0.32057067893773267    	-0.9489555576001749    
4.359761233553182    	0.32057067893773267    	-0.9489782225107106    
4.487989505128276    	0.32057067893773267    	-0.9489957599890799    
4.61621777670337    	0.32057067893773267    	-0.949009330067858    
4.744446048278464    	0.32057067893773267    	-0.9490198303072291    
4.872674319853558    	0.32057067893773267    	-0.949027955193236    
5.000902591428652    	0.32057067893773267    	-0.9490342420898328    
5.129130863003746    	0.32057067893773267    	-0.9490391067902947    
5.25735913457884    	0.32057067893773267    	-0.9490428710230402    
5.385587406153934    	0.32057067893773267    	-0.9490457837332564    
5.513815677729028    	0.32057067893773267    	-0.9490480375491411    
5.642043949304122    	0.32057067893773267    	-0.9490497815225516    
5.770272220879216    	0.32057067893773267    	-0.9490511309871313    
5.89850049245431    	0.32057067893773267    	-0.9490521751861497    
6.026728764029404    	0.32057067893773267    	-0.949052983174679    
6.154957035604498    	0.32057067893773267    	-0.9490536083865362    
6.283185307179586    	0.32057067893773267    	-0.9490540921680738    

0.    	0.44879895051282626    	0.    
0.1282282715750936    	0.44879895051282626    	-0.42851596708707257    
0.2564565431501872    	0.44879895051282626    	-0.5707132311390317    
0.38468481472528077    	0.44879895051282626    	-0.6600450023670709    
0.5129130863003744    	0.44879895051282626    	-0.7216191682986355    
0.6411413578754679    	0.44879895051282626    	-0.7658747618214495    
0.7693696294505614    	0.44879895051282626    	-0.7984375986746108    
0.897597901025655    	0.44879895051282626    	-0.8227503816550935    
1.0258261726007485    	0.44879895051282626    	-0.8410811653488752    
1.154054444175842    	0.44879895051282626    	-0.8549956526054681    
1.2822827157509356    	0.44879895051282626    	-0.8656090386533728    
1.410510987326029    	0.44879895051282626    	-0.8737330849127877    
1.5387392589011226    	0.44879895051282626    	-0.879967908833046    
1.6669675304762162    	0.44879895051282626    	-0.8847621931516352    
1.7951958020513097    	0.44879895051282626    	-0.8884542015470088    
1.9234240736264032    	0.44879895051282626    	-0.891300540377937    
2.051652345201497    	0.44879895051282626    	-0.8934967823601603    
2.1798806167765905    	0.44879895051282626    	-0.8951925116658466    
2.308108888351684    	0.44879895051282626    	-0.8965024465271821    
2.4363371599267776    	0.44879895051282626    	-0.897514747162184    
2.564565431501871    	0.44879895051282626    	-0.898297270997857    
2.6927937030769646    	0.44879895051282626    	-0.8989023115422112    
2.821021974652058    	0.44879895051282626    	-0.8993702056957051    
2.9492502462271517    	0.44879895051282626    	-0.8997320898826449    
3.0774785178022452    	0.44879895051282626    	-0.9000120118898336    
3.2057067893773388    	0.44879895051282626    	-0.9002285526203913    
3.3339350609524323    	0.44879895051282626    	-0.9003960736347298    
3.462163332527526    	0.44879895051282626    	-0.900525678102926    
3.5903916041026194    	0.44879895051282626    	-0.9006259517661466    
3.718619875677713    	0.44879895051282626    	-0.9007035347246457    
3.8468481472528064    	0.44879895051282626    	-0.900763562949247    
3.9750764188279    	0.44879895051282626    	-0.9008100093611495    
4.103304690402994    	0.44879895051282626    	-0.9008459474227131    
4.231532961978088    	0.44879895051282626    	-0.9008737549019105    
4.359761233553182    	0.44879895051282626    	-0.9008952714238332    
4.487989505128276    	0.44879895051282626    	-0.9009119203109845    
4.61621777670337    	0.44879895051282626    	-0.9009248028192591    
4.744446048278464    	0.44879895051282626    	-0.9009347710311464    
4.872674319853558    	0.44879895051282626    	-0.9009424842443802    
5.000902591428652    	0.44879895051282626    	-0.9009484525956885    
5.129130863003746    	0.44879895051282626    	-0.9009530708108794    
5.25735913457884    	0.44879895051282626    	-0.9009566443169942    
5.385587406153934    	0.44879895051282626    	-0.9009594094456332    
5.513815677729028    	0.44879895051282626    	-0.9009615490648837    
5.642043949304122    	0.44879895051282626    	-0.9009632046744243    
5.770272220879216    	0.44879895051282626    	-0.9009644857641584    
5.89850049245431    	0.44879895051282626    	-0.9009654770555662    
6.026728764029404    	0.44879895051282626    	-0.9009662441048284    
6.154957035604498    	0.44879895051282626    	-0.9009668376383705    
6.283185307179586    	0.44879895051282626    	-0.9009672969076027    

0.    	0.5770272220879198    	0.    
0.1282282715750936    	0.5770272220879198    	-0.3986088172036547    
0.2564565431501872    	0.5770272220879198    	-0.5308817955448092    
0.38468481472528077    	0.5770272220879198    	-0.6139788897090522    
0.5129130863003744    	0.5770272220879198    	-0.6712556479571185    
0.6411413578754679    	0.5770272220879198    	-0.7124225382102186    
0.7693696294505614    	0.5770272220879198    	-0.7427127371287499    
0.897597901025655    	0.5770272220879198    	-0.7653286730824506    
1.0258261726007485    	0.5770272220879198    	-0.7823801077262141    
1.154054444175842    	0.5770272220879198    	-0.7953234697788557    
1.2822827157509356    	0.5770272220879198    	-0.8051961223379642    
1.410510987326029    	0.5770272220879198    	-0.8127531720609565    
1.5387392589011226    	0.5770272220879198    	-0.8185528527711557    
1.6669675304762162    	0.5770272220879198    	-0.8230125325692309    
1.7951958020513097    	0.5770272220879198    	-0.8264468669059181    
1.9234240736264032    	0.5770272220879198    	-0.829094552971083    
2.051652345201497    	0.5770272220879198    	-0.8311375139948647    
2.1798806167765905    	0.5770272220879198    	-0.8327148943138105    
2.308108888351684    	0.5770272220879198    	-0.833933405701473    
2.4363371599267776    	0.5770272220879198    	-0.8348750554642942    
2.564565431501871    	0.5770272220879198    	-0.8356029650978409    
2.6927937030769646    	0.5770272220879198    	-0.8361657784216588    
2.821021974652058    	0.5770272220879198    	-0.8366010171278581    
2.9492502462271517    	0.5770272220879198    	-0.8369376445555391    
3.0774785178022452    	0.5770272220879198    	-0.8371980301391925    
3.2057067893773388    	0.5770272220879198    	-0.8373994579764578    
3.3339350609524323    	0.5770272220879198    	-0.8375552873002428    
3.462163332527526    	0.5770272220879198    	-0.8376758463639415    
3.5903916041026194    	0.5770272220879198    	-0.8377691216893972    
3.718619875677713    	0.5770272220879198    	-0.8378412899484535    
3.8468481472528064    	0.5770272220879198    	-0.8378971286602985    
3.9750764188279    	0.5770272220879198    	-0.8379403334664991    
4.103304690402994    	0.5770272220879198    	-0.837973763325157    
4.231532961978088    	0.5770272220879198    	-0.8379996300541558    
4.359761233553182    	0.5770272220879198    	-0.8380196448867705    
4.487989505128276    	0.5770272220879198    	-0.838035131808437    
4.61621777670337    	0.5770272220879198    	-0.8380471152157787    
4.744446048278464    	0.5770272220879198    	-0.8380563877224183    
4.872674319853558    	0.5770272220879198    	-0.8380635626121309    
5.000902591428652    	0.5770272220879198    	-0.8380691144179874    
5.129130863003746    	0.5770272220879198    	-0.8380734103169415    
5.25735913457884    	0.5770272220879198    	-0.838076734419554    
5.385587406153934    	0.5770272220879198    	-0.83807930656328    
5.513815677729028    	0.5770272220879198    	-0.8380812968534073    
5.642043949304122    	0.5770272220879198    	-0.8380828369140151    
5.770272220879216    	0.5770272220879198    	-0.8380840285934458    
5.89850049245431    	0.5770272220879198    	-0.8380849507002653    
6.026728764029404    	0.5770272220879198    	-0.8380856642153327    
6.154957035604498    	0.5770272220879198    	-0.8380862163247553    
6.283185307179586    	0.5770272220879198    	-0.8380866435404941    

0.    	0.7052554936630133    	0.    
0.1282282715750936    	0.7052554936630133    	-0.36215652156188843    
0.2564565431501872    	0.7052554936630133    	-0.48233329554476034    
0.38468481472528077    	0.7052554936630133    	-0.5578312606563737    
0.5129130863003744    	0.7052554936630133    	-0.6098701284340096    
0.6411413578754679    	0.7052554936630133    	-0.6472723562175602    
0.7693696294505614    	0.7052554936630133    	-0.6747925529726367    
0.897597901025655    	0.7052554936630133    	-0.695340288856447    
1.0258261726007485    	0.7052554936630133    	-0.7108323903647543    
1.154054444175842    	0.7052554936630133    	-0.7225920975663788    
1.2822827157509356    	0.7052554936630133    	-0.7315619079546147    
1.410510987326029    	0.7052554936630133    	-0.7384278745936589    
1.5387392589011226    	0.7052554936630133    	-0.7436971814968782    
1.6669675304762162    	0.7052554936630133    	-0.7477490289554495    
1.7951958020513097    	0.7052554936630133    	-0.7508692975585891    
1.9234240736264032    	0.7052554936630133    	-0.753274855926    
2.051652345201497    	0.7052554936630133    	-0.7551309906278104    
2.1798806167765905    	0.7052554936630133    	-0.7565641214187877    
2.308108888351684    	0.7052554936630133    	-0.7576712014094793    
2.4363371599267776    	0.7052554936630133    	-0.7585267384370474    
2.564565431501871    	0.7052554936630133    	-0.7591880816124092    
2.6927937030769646    	0.7052554936630133    	-0.7596994263364735    
2.821021974652058    	0.7052554936630133    	-0.7600948629878551    
2.9492502462271517    	0.7052554936630133    	-0.7604007062432214    
3.0774785178022452    	0.7052554936630133    	-0.7606372798792547    
3.2057067893773388    	0.7052554936630133    	-0.7608202873837085    
3.3339350609524323    	0.7052554936630133    	-0.7609618663037515    
3.462163332527526    	0.7052554936630133    	-0.76107140038646    
3.5903916041026194    	0.7052554936630133    	-0.7611561457958856    
3.718619875677713    	0.7052554936630133    	-0.7612217143546806    
3.8468481472528064    	0.7052554936630133    	-0.7612724466836646    
3.9750764188279    	0.7052554936630133    	-0.7613117004624397    
4.103304690402994    	0.7052554936630133    	-0.7613420732008372    
4.231532961978088    	0.7052554936630133    	-0.7613655744486624    
4.359761233553182    	0.7052554936630133    	-0.7613837589489708    
4.487989505128276    	0.7052554936630133    	-0.761397829610327    
4.61621777670337    	0.7052554936630133    	-0.7614087171495183    
4.744446048278464    	0.7052554936630133    	-0.7614171416966076    
4.872674319853558    	0.7052554936630133    	-0.7614236604513084    
5.000902591428652    	0.7052554936630133    	-0.7614287045512144    
5.129130863003746    	0.7052554936630133    	-0.7614326075953897    
5.25735913457884    	0.7052554936630133    	-0.7614356277128268    
5.385587406153934    	0.7052554936630133    	-0.7614379646371109    
5.513815677729028    	0.7052554936630133    	-0.7614397729176061    
5.642043949304122    	0.7052554936630133    	-0.7614411721415286    
5.770272220879216    	0.7052554936630133    	-0.7614422548433124    
5.89850049245431    	0.7052554936630133    	-0.7614430926245753    
6.026728764029404    	0.7052554936630133    	-0.7614437408895501    
6.154957035604498    	0.7052554936630133    	-0.7614442425092319    
6.283185307179586    	0.7052554936630133    	-0.7614446306566065    

0.    	0.8334837652381069    	0.    
0.1282282715750936    	0.8334837652381069    	-0.31975762584843337    
0.2564565431501872    	0.8334837652381069    	-0.42586489616669015    
0.38468481472528077    	0.8334837652381069    	-0.4925240577257949    
0.5129130863003744    	0.8334837652381069    	-0.538470558262784    
0.6411413578754679    	0.8334837652381069    	-0.5714939800306195    
0.7693696294505614    	0.8334837652381069    	-0.59579229375236    
0.897597901025655    	0.8334837652381069    	-0.6139344363111405    
1.0258261726007485    	0.8334837652381069    	-0.6276128248055273    
1.154054444175842    	0.8334837652381069    	-0.6379957830889985    
1.2822827157509356    	0.8334837652381069    	-0.645915467267771    
1.410510987326029    	0.8334837652381069    	-0.6519776118404736    
1.5387392589011226    	0.8334837652381069    	-0.6566300230630402    
1.6669675304762162    	0.8334837652381069    	-0.6602075069588572    
1.7951958020513097    	0.8334837652381069    	-0.6629624751042502    
1.9234240736264032    	0.8334837652381069    	-0.6650864065720195    
2.051652345201497    	0.8334837652381069    	-0.6667252372713703    
2.1798806167765905    	0.8334837652381069    	-0.6679905865664124    
2.308108888351684    	0.8334837652381069    	-0.6689680569372928    
2.4363371599267776    	0.8334837652381069    	-0.6697234333352678    
2.564565431501871    	0.8334837652381069    	-0.6703073508157891    
2.6927937030769646    	0.8334837652381069    	-0.6707588306738674    
2.821021974652058    	0.8334837652381069    	-0.6711079722115483    
2.9492502462271517    	0.8334837652381069    	-0.6713780093568023    
3.0774785178022452    	0.8334837652381069    	-0.6715868865126521    
3.2057067893773388    	0.8334837652381069    	-0.6717484687061308    
3.3339350609524323    	0.8334837652381069    	-0.6718734725004789    
3.462163332527526    	0.8334837652381069    	-0.6719701830555872    
3.5903916041026194    	0.8334837652381069    	-0.6720450070317029    
3.718619875677713    	0.8334837652381069    	-0.6721028992563138    
3.8468481472528064    	0.8334837652381069    	-0.6721476921789974    
3.9750764188279    	0.8334837652381069    	-0.672182350384385    
4.103304690402994    	0.8334837652381069    	-0.6722091672829973    
4.231532961978088    	0.8334837652381069    	-0.6722299171598092    
4.359761233553182    	0.8334837652381069    	-0.672245972738819    
4.487989505128276    	0.8334837652381069    	-0.6722583960999944    
4.61621777670337    	0.8334837652381069    	-0.6722680089979428    
4.744446048278464    	0.8334837652381069    	-0.6722754472546516    
4.872674319853558    	0.8334837652381069    	-0.6722812028365686    
5.000902591428652    	0.8334837652381069    	-0.6722856564065429    
5.129130863003746    	0.8334837652381069    	-0.672289102508062    
5.25735913457884    	0.8334837652381069    	-0.672291769050079    
5.385587406153934    	0.8334837652381069    	-0.672293832382689    
5.513815677729028    	0.8334837652381069    	-0.6722954289616365    
5.642043949304122    	0.8334837652381069    	-0.6722966643736555    
5.770272220879216    	0.8334837652381069    	-0.6722976203198591    
5.89850049245431    	0.8334837652381069    	-0.6722983600192202    
6.026728764029404    	0.8334837652381069    	-0.6722989323896096    
6.154957035604498    	0.8334837652381069    	-0.6722993752829691    
6.283185307179586    	0.8334837652381069    	-0.6722997179886104    

0.    	0.9617120368132004    	0.    
0.1282282715750936    	0.9617120368132004    	-0.27210831875872377    
0.2564565431501872    	0.9617120368132004    	-0.36240380696723357    
0.38468481472528077    	0.9617120368132004    	-0.41912962338392123    
0.5129130863003744    	0.9617120368132004    	-0.45822931641170567    
0.6411413578754679    	0.9617120368132004    	-0.48633168849138003    
0.7693696294505614    	0.9617120368132004    	-0.5070091415402367    
0.897597901025655    	0.9617120368132004    	-0.5224477972947387    
1.0258261726007485    	0.9617120368132004    	-0.5340878740142866    
1.154054444175842    	0.9617120368132004    	-0.5429235954916425    
1.2822827157509356    	0.9617120368132004    	-0.5496631124656876    
1.410510987326029    	0.9617120368132004    	-0.554821894725762    
1.5387392589011226    	0.9617120368132004    	-0.558781017804024    
1.6669675304762162    	0.9617120368132004    	-0.5618253959504224    
1.7951958020513097    	0.9617120368132004    	-0.5641698271372866    
1.9234240736264032    	0.9617120368132004    	-0.5659772568094326    
2.051652345201497    	0.9617120368132004    	-0.5673718739515486    
2.1798806167765905    	0.9617120368132004    	-0.5684486647502133    
2.308108888351684    	0.9617120368132004    	-0.5692804754648162    
2.4363371599267776    	0.9617120368132004    	-0.569923287973627    
2.564565431501871    	0.9617120368132004    	-0.5704201918504208    
2.6927937030769646    	0.9617120368132004    	-0.5708043935557254    
2.821021974652058    	0.9617120368132004    	-0.5711015070853092    
2.9492502462271517    	0.9617120368132004    	-0.5713313041179914    
3.0774785178022452    	0.9617120368132004    	-0.5715090550365335    
3.2057067893773388    	0.9617120368132004    	-0.5716465587438875    
3.3339350609524323    	0.9617120368132004    	-0.5717529348536933    
3.462163332527526    	0.9617120368132004    	-0.5718352338965603    
3.5903916041026194    	0.9617120368132004    	-0.5718989078317468    
3.718619875677713    	0.9617120368132004    	-0.5719481731334461    
3.8468481472528064    	0.9617120368132004    	-0.5719862911512773    
3.9750764188279    	0.9617120368132004    	-0.5720157846965029    
4.103304690402994    	0.9617120368132004    	-0.5720386054225962    
4.231532961978088    	0.9617120368132004    	-0.5720562632159912    
4.359761233553182    	0.9617120368132004    	-0.5720699262415391    
4.487989505128276    	0.9617120368132004    	-0.5720804983112865    
4.61621777670337    	0.9617120368132004    	-0.5720886787244736    
4.744446048278464    	0.9617120368132004    	-0.5720950085548322    
4.872674319853558    	0.9617120368132004    	-0.5720999064574694    
5.000902591428652    	0.9617120368132004    	-0.5721036963700165    
5.129130863003746    	0.9617120368132004    	-0.5721066289439876    
5.25735913457884    	0.9617120368132004    	-0.5721088981260383    
5.385587406153934    	0.9617120368132004    	-0.5721106539871098    
5.513815677729028    	0.9617120368132004    	-0.5721120126487274    
5.642043949304122    	0.9617120368132004    	-0.5721130639634116    
5.770272220879216    	0.9617120368132004    	-0.5721138774574247    
5.89850049245431    	0.9617120368132004    	-0.5721145069290409    
6.026728764029404    	0.9617120368132004    	-0.572114994006539    
6.154957035604498    	0.9617120368132004    	-0.5721153709012796    
6.283185307179586    	0.9617120368132004    	-0.5721156625379705    

0.    	1.089940308388294    	0.    
0.1282282715750936    	1.089940308388294    	-0.21999100059783644    
0.2564565431501872    	1.089940308388294    	-0.29299205727656896    
0.38468481472528077    	1.089940308388294    	-0.33885309221354737    
0.5129130863003744    	1.089940308388294    	-0.3704639618535803    
0.6411413578754679    	1.089940308388294    	-0.39318384407247725    
0.7693696294505614    	1.089940308388294    	-0.40990091324104677    
0.897597901025655    	1.089940308388294    	-0.42238257989060624    
1.0258261726007485    	1.089940308388294    	-0.43179321509738755    
1.154054444175842    	1.089940308388294    	-0.43893661746624657    
1.2822827157509356    	1.089940308388294    	-0.44438530455317427    
1.410510987326029    	1.089940308388294    	-0.44855601743853246    
1.5387392589011226    	1.089940308388294    	-0.4517568436810008    
1.6669675304762162    	1.089940308388294    	-0.45421812747298285    
1.7951958020513097    	1.089940308388294    	-0.4561135262060453    
1.9234240736264032    	1.089940308388294    	-0.4575747761373206    
2.051652345201497    	1.089940308388294    	-0.4587022801472846    
2.1798806167765905    	1.089940308388294    	-0.4595728315744271    
2.308108888351684    	1.089940308388294    	-0.4602453243238155    
2.4363371599267776    	1.089940308388294    	-0.4607650179798389    
2.564565431501871    	1.089940308388294    	-0.4611667491049859    
2.6927937030769646    	1.089940308388294    	-0.46147736407613754    
2.821021974652058    	1.089940308388294    	-0.46171757100168265    
2.9492502462271517    	1.089940308388294    	-0.46190335466086946    
3.0774785178022452    	1.089940308388294    	-0.4620470606769356    
3.2057067893773388    	1.089940308388294    	-0.46215822809109147    
3.3339350609524323    	1.089940308388294    	-0.46224422982357305    
3.462163332527526    	1.089940308388294    	-0.4623107660061901    
3.5903916041026194    	1.089940308388294    	-0.4623622443761921    
3.718619875677713    	1.089940308388294    	-0.46240207382008797    
3.8468481472528064    	1.089940308388294    	-0.4624328910362676    
3.9750764188279    	1.089940308388294    	-0.4624567356381341    
4.103304690402994    	1.089940308388294    	-0.4624751854760168    
4.231532961978088    	1.089940308388294    	-0.4624894612455157    
4.359761233553182    	1.089940308388294    	-0.46250050737109966    
4.487989505128276    	1.089940308388294    	-0.4625090545563263    
4.61621777670337    	1.089940308388294    	-0.46251566816259354    
4.744446048278464    	1.089940308388294    	-0.46252078563096266    
4.872674319853558    	1.089940308388294    	-0.46252474543089417    
5.000902591428652    	1.089940308388294    	-0.4625278094557546    
5.129130863003746    	1.089940308388294    	-0.4625301803493942    
5.25735913457884    	1.089940308388294    	-0.46253201491157203    
5.385587406153934    	1.089940308388294    	-0.46253343446991485    
5.513815677729028    	1.089940308388294    	-0.46253453290501634    
5.642043949304122    	1.089940308388294    	-0.4625353828598078    
5.770272220879216    	1.089940308388294    	-0.46253604054408126    
5.89850049245431    	1.089940308388294    	-0.462536549452046    
6.026728764029404    	1.089940308388294    	-0.4625369432388536    
6.154957035604498    	1.089940308388294    	-0.4625372479463741    
6.283185307179586    	1.089940308388294    	-0.4625374837254481    

0.    	1.2181685799633875    	0.    
0.1282282715750936    	1.2181685799633875    	-0.16426143628911213    
0.2564565431501872    	1.2181685799633875    	-0.21876938610562574    
0.38468481472528077    	1.2181685799633875    	-0.2530126026371265    
0.5129130863003744    	1.2181685799633875    	-0.27661559928384827    
0.6411413578754679    	1.2181685799633875    	-0.2935799318040585    
0.7693696294505614    	1.2181685799633875    	-0.30606212327876137    
0.897597901025655    	1.2181685799633875    	-0.31538185220206677    
1.0258261726007485    	1.2181685799633875    	-0.32240852352615723    
1.154054444175842    	1.2181685799633875    	-0.32774231231711276    
1.2822827157509356    	1.2181685799633875    	-0.3318107022255929    
1.410510987326029    	1.2181685799633875    	-0.3349248627459627    
1.5387392589011226    	1.2181685799633875    	-0.33731483467422757    
1.6669675304762162    	1.2181685799633875    	-0.339152609899975    
1.7951958020513097    	1.2181685799633875    	-0.3405678537844399    
1.9234240736264032    	1.2181685799633875    	-0.34165893029137134    
2.051652345201497    	1.2181685799633875    	-0.3425008075845111    
2.1798806167765905    	1.2181685799633875    	-0.34315082520976564    
2.308108888351684    	1.2181685799633875    	-0.34365295768158655    
2.4363371599267776    	1.2181685799633875    	-0.3440409991293583    
2.564565431501871    	1.2181685799633875    	-0.3443409610888901    
2.6927937030769646    	1.2181685799633875    	-0.34457288903664984    
2.821021974652058    	1.2181685799633875    	-0.3447522451670798    
2.9492502462271517    	1.2181685799633875    	-0.34489096489022364    
3.0774785178022452    	1.2181685799633875    	-0.3449982663550029    
3.2057067893773388    	1.2181685799633875    	-0.34508127211009365    
3.3339350609524323    	1.2181685799633875    	-0.3451454873191812    
3.462163332527526    	1.2181685799633875    	-0.34519516811926926    
3.5903916041026194    	1.2181685799633875    	-0.34523360565067457    
3.718619875677713    	1.2181685799633875    	-0.34526334523839924    
3.8468481472528064    	1.2181685799633875    	-0.3452863556350898    
3.9750764188279    	1.2181685799633875    	-0.34530415976589374    
4.103304690402994    	1.2181685799633875    	-0.34531793576973785    
4.231532961978088    	1.2181685799633875    	-0.3453285951076001    
4.359761233553182    	1.2181685799633875    	-0.34533684295614353    
4.487989505128276    	1.2181685799633875    	-0.3453432249123042    
4.61621777670337    	1.2181685799633875    	-0.34534816311641964    
4.744446048278464    	1.2181685799633875    	-0.34535198419411006    
4.872674319853558    	1.2181685799633875    	-0.3453549408715305    
5.000902591428652    	1.2181685799633875    	-0.3453572286975008    
5.129130863003746    	1.2181685799633875    	-0.34535899898080086    
5.25735913457884    	1.2181685799633875    	-0.3453603687996456    
5.385587406153934    	1.2181685799633875    	-0.34536142874615094    
5.513815677729028    	1.2181685799633875    	-0.3453622489184623    
5.642043949304122    	1.2181685799633875    	-0.3453628835571268    
5.770272220879216    	1.2181685799633875    	-0.34536337463250305    
5.89850049245431    	1.2181685799633875    	-0.3453637546205616    
6.026728764029404    	1.2181685799633875    	-0.3453640486507103    
6.154957035604498    	1.2181685799633875    	-0.3453642761677216    
6.283185307179586    	1.2181685799633875    	-0.3453644522176929    

0.    	1.346396851538481    	0.    
0.1282282715750936    	1.346396851538481    	-0.10583470373777314    
0.2564565431501872    	1.346396851538481    	-0.1409545276630343    
0.38468481472528077    	1.346396851538481    	-0.163017653120315    
0.5129130863003744    	1.346396851538481    	-0.17822521622132648    
0.6411413578754679    	1.346396851538481    	-0.18915544517187247    
0.7693696294505614    	1.346396851538481    	-0.19719780171378284    
0.897597901025655    	1.346396851538481    	-0.20320256321957128    
1.0258261726007485    	1.346396851538481    	-0.20772989291209215    
1.154054444175842    	1.346396851538481    	-0.21116648746065722    
1.2822827157509356    	1.346396851538481    	-0.21378777734086923    
1.410510987326029    	1.346396851538481    	-0.21579425106660188    
1.5387392589011226    	1.346396851538481    	-0.2173341254076755    
1.6669675304762162    	1.346396851538481    	-0.21851821584878953    
1.7951958020513097    	1.346396851538481    	-0.21943006661920048    
1.9234240736264032    	1.346396851538481    	-0.22013305425570875    
2.051652345201497    	1.346396851538481    	-0.22067548123014594    
2.1798806167765905    	1.346396851538481    	-0.22109429178207643    
2.308108888351684    	1.346396851538481    	-0.2214178189750248    
2.4363371599267776    	1.346396851538481    	-0.2216678365847005    
2.564565431501871    	1.346396851538481    	-0.22186110401153447    
2.6927937030769646    	1.346396851538481    	-0.2220105366854121    
2.821021974652058    	1.346396851538481    	-0.22212609699802374    
2.9492502462271517    	1.346396851538481    	-0.22221547501110575    
3.0774785178022452    	1.346396851538481    	-0.22228461003751301    
3.2057067893773388    	1.346396851538481    	-0.22233809118133482    
3.3339350609524323    	1.346396851538481    	-0.2223794654550705    
3.462163332527526    	1.346396851538481    	-0.22241147511526563    
3.5903916041026194    	1.346396851538481    	-0.2224362406648711    
3.718619875677713    	1.346396851538481    	-0.22245540207321646    
3.8468481472528064    	1.346396851538481    	-0.22247022782034037    
3.9750764188279    	1.346396851538481    	-0.22248169913674615    
4.103304690402994    	1.346396851538481    	-0.2224905751049495    
4.231532961978088    	1.346396851538481    	-0.22249744298514204    
4.359761233553182    	1.346396851538481    	-0.22250275712719988    
4.487989505128276    	1.346396851538481    	-0.22250686906275086    
4.61621777670337    	1.346396851538481    	-0.22251005077953945    
4.744446048278464    	1.346396851538481    	-0.2225125127245611    
4.872674319853558    	1.346396851538481    	-0.22251441773090896    
5.000902591428652    	1.346396851538481    	-0.22251589179194994    
5.129130863003746    	1.346396851538481    	-0.22251703239690768    
5.25735913457884    	1.346396851538481    	-0.2225179149800318    
5.385587406153934    	1.346396851538481    	-0.2225185979104073    
5.513815677729028    	1.346396851538481    	-0.22251912635272186    
5.642043949304122    	1.346396851538481    	-0.22251953525451013    
5.770272220879216    	1.346396851538481    	-0.222519851657545    
5.89850049245431    	1.346396851538481    	-0.22252009648630405    
6.026728764029404    	1.346396851538481    	-0.22252028593182685    
6.154957035604498    	1.346396851538481    	-0.2225204325225059    
6.283185307179586    	1.346396851538481    	-0.22252054595263884    

0.    	1.4746251231135745    	0.    
0.1282282715750936    	1.4746251231135745    	-4.5670168277018197e-2
0.2564565431501872    	1.4746251231135745    	-6.08251997731140600e-2
0.38468481472528077    	1.4746251231135745    	-7.03459582461341400e-2
0.5129130863003744    	1.4746251231135745    	-7.69083800357525100e-2
0.6411413578754679    	1.4746251231135745    	-8.16250313594487900e-2
0.7693696294505614    	1.4746251231135745    	-8.50954976964914500e-2
0.897597901025655    	1.4746251231135745    	-8.7686693766848500e-2
1.0258261726007485    	1.4746251231135745    	-8.96403431994133400e-2
1.154054444175842    	1.4746251231135745    	-9.11233147181103200e-2
1.2822827157509356    	1.4746251231135745    	-9.22544630626906100e-2
1.410510987326029    	1.4746251231135745    	-9.3120303750681500e-2
1.5387392589011226    	1.4746251231135745    	-9.37847958104556100e-2
1.6669675304762162    	1.4746251231135745    	-9.42957587346290900e-2
1.7951958020513097    	1.4746251231135745    	-9.46892438265454300e-2
1.9234240736264032    	1.4746251231135745    	-9.49925995550741800e-2
2.051652345201497    	1.4746251231135745    	-9.52266695748846800e-2
2.1798806167765905    	1.4746251231135745    	-9.54073961958071400e-2
2.308108888351684    	1.4746251231135745    	-9.55470058023191200e-2
2.4363371599267776    	1.4746251231135745    	-9.56548942916599900e-2
2.564565431501871    	1.4746251231135745    	-9.57382937399907100e-2
2.6927937030769646    	1.4746251231135745    	-9.58027774596124300e-2
2.821021974652058    	1.4746251231135745    	-9.58526444572675300e-2
2.9492502462271517    	1.4746251231135745    	-9.58912131757838500e-2
3.0774785178022452    	1.4746251231135745    	-9.59210465685968500e-2
3.2057067893773388    	1.4746251231135745    	-9.59441249422467800e-2
3.3339350609524323    	1.4746251231135745    	-9.59619789161996900e-2
3.462163332527526    	1.4746251231135745    	-9.5975791838766390e-2
3.5903916041026194    	1.4746251231135745    	-9.59864787569322800e-2
3.718619875677713    	1.4746251231135745    	-9.59947473561029700e-2
3.8468481472528064    	1.4746251231135745    	-9.60011450153023400e-2
3.9750764188279    	1.4746251231135745    	-9.60060951586117600e-2
4.103304690402994    	1.4746251231135745    	-9.60099253480217600e-2
4.231532961978088    	1.4746251231135745    	-9.60128890001417300e-2
4.359761233553182    	1.4746251231135745    	-9.60151821776483600e-2
4.487989505128276    	1.4746251231135745    	-9.60169565747215800e-2
4.61621777670337    	1.4746251231135745    	-9.60183295604815500e-2
4.744446048278464    	1.4746251231135745    	-9.60193919477652800e-2
4.872674319853558    	1.4746251231135745    	-9.60202140028890100e-2
5.000902591428652    	1.4746251231135745    	-9.60208500949591400e-2
5.129130863003746    	1.4746251231135745    	-9.60213422928726500e-2
5.25735913457884    	1.4746251231135745    	-9.60217231482856100e-2
5.385587406153934    	1.4746251231135745    	-9.60220178488334400e-2
5.513815677729028    	1.4746251231135745    	-9.60222458841430100e-2
5.642043949304122    	1.4746251231135745    	-9.60224223348989500e-2
5.770272220879216    	1.4746251231135745    	-9.6022558870263400e-2
5.89850049245431    	1.4746251231135745    	-9.60226645196414300e-2
6.026728764029404    	1.4746251231135745    	-9.60227462698481200e-2
6.154957035604498    	1.4746251231135745    	-9.60228095271800100e-2
6.283185307179586    	1.4746251231135745    	-9.60228584749549600e-2

0.    	1.602853394688668    	0.    
0.1282282715750936    	1.602853394688668    	1.524427008422542000e-2
0.2564565431501872    	1.602853394688668    	2.030287621547727500e-2
0.38468481472528077    	1.602853394688668    	2.348081531762922200e-2
0.5129130863003744    	1.602853394688668    	2.56712896237615600e-2
0.6411413578754679    	1.602853394688668    	2.724566321125122000e-2
0.7693696294505614    	1.602853394688668    	2.840407204038429000e-2
0.897597901025655    	1.602853394688668    	2.926898877329643000e-2
1.0258261726007485    	1.602853394688668    	2.99210984703587600e-2
1.154054444175842    	1.602853394688668    	3.04161003328679200e-2
1.2822827157509356    	1.602853394688668    	3.079366694846507600e-2
1.410510987326029    	1.602853394688668    	3.108267637837529600e-2
1.5387392589011226    	1.602853394688668    	3.13044775411513300e-2
1.6669675304762162    	1.602853394688668    	3.147503213100700e-2
1.7951958020513097    	1.602853394688668    	3.160637373191604000e-2
1.9234240736264032    	1.602853394688668    	3.170763100404254700e-2
2.051652345201497    	1.602853394688668    	3.17857613621127740e-2
2.1798806167765905    	1.602853394688668    	3.184608619831746000e-2
2.308108888351684    	1.602853394688668    	3.18926865641210600e-2
2.4363371599267776    	1.602853394688668    	3.192869872112725000e-2
2.564565431501871    	1.602853394688668    	3.19565366679357100e-2
2.6927937030769646    	1.602853394688668    	3.197806072346331000e-2
2.821021974652058    	1.602853394688668    	3.199470585548761500e-2
2.9492502462271517    	1.602853394688668    	3.20075797288287200e-2
3.0774785178022452    	1.602853394688668    	3.201753783309519400e-2
3.2057067893773388    	1.602853394688668    	3.20252411758744600e-2
3.3339350609524323    	1.602853394688668    	3.20312006634630330e-2
3.462163332527526    	1.602853394688668    	3.20358112863313800e-2
3.5903916041026194    	1.602853394688668    	3.20393784785059370e-2
3.718619875677713    	1.602853394688668    	3.20421384586796900e-2
3.8468481472528064    	1.602853394688668    	3.20442739367920170e-2
3.9750764188279    	1.602853394688668    	3.204592624779526400e-2
4.103304690402994    	1.602853394688668    	3.2047204728782800e-2
4.231532961978088    	1.602853394688668    	3.20481939678212650e-2
4.359761233553182    	1.602853394688668    	3.20489594087771600e-2
4.487989505128276    	1.602853394688668    	3.204955168573258600e-2
4.61621777670337    	1.602853394688668    	3.20500099753894150e-2
4.744446048278464    	1.602853394688668    	3.205036459021344000e-2
4.872674319853558    	1.602853394688668    	3.20506389844362640e-2
5.000902591428652    	1.602853394688668    	3.205085130595119000e-2
5.129130863003746    	1.602853394688668    	3.20510155969580200e-2
5.25735913457884    	1.602853394688668    	3.205114272289158500e-2
5.385587406153934    	1.602853394688668    	3.20512410911462760e-2
5.513815677729028    	1.602853394688668    	3.20513172071751700e-2
5.642043949304122    	1.602853394688668    	3.205137610476810000e-2
5.770272220879216    	1.602853394688668    	3.205142167898098500e-2
5.89850049245431    	1.602853394688668    	3.20514569437438170e-2
6.026728764029404    	1.602853394688668    	3.20514842311893700e-2
6.154957035604498    	1.602853394688668    	3.20515053458882760e-2
6.283185307179586    	1.602853394688668    	3.20515216841924600e-2

0.    	1.7310816662637616    	0.    
0.1282282715750936    	1.7310816662637616    	7.59083979521366500e-2
0.2564565431501872    	1.7310816662637616    	0.10109757953791379    
0.38468481472528077    	1.7310816662637616    	0.1169220345430393    
0.5129130863003744    	1.7310816662637616    	0.12782943741737457    
0.6411413578754679    	1.7310816662637616    	0.1356689847452695    
0.7693696294505614    	1.7310816662637616    	0.14143724769962987    
0.897597901025655    	1.7310816662637616    	0.14574407532696868    
1.0258261726007485    	1.7310816662637616    	0.14899123653046098    
1.154054444175842    	1.7310816662637616    	0.15145608385727893    
1.2822827157509356    	1.7310816662637616    	0.15333616579966383    
1.410510987326029    	1.7310816662637616    	0.15477527982062614    
1.5387392589011226    	1.7310816662637616    	0.15587973223699156    
1.6669675304762162    	1.7310816662637616    	0.15672900383922617    
1.7951958020513097    	1.7310816662637616    	0.1573830155075048    
1.9234240736264032    	1.7310816662637616    	0.15788722313867765    
2.051652345201497    	1.7310816662637616    	0.15827627097630914    
2.1798806167765905    	1.7310816662637616    	0.15857665673749824    
2.308108888351684    	1.7310816662637616    	0.15880870189889928    
2.4363371599267776    	1.7310816662637616    	0.1589880233836301    
2.564565431501871    	1.7310816662637616    	0.15912664162726076    
2.6927937030769646    	1.7310816662637616    	0.15923382003354097    
2.821021974652058    	1.7310816662637616    	0.15931670398263703    
2.9492502462271517    	1.7310816662637616    	0.15938080905919122    
3.0774785178022452    	1.7310816662637616    	0.1594303951487404    
3.2057067893773388    	1.7310816662637616    	0.1594687537192734    
3.3339350609524323    	1.7310816662637616    	0.159498428813782    
3.462163332527526    	1.7310816662637616    	0.1595213872757854    
3.5903916041026194    	1.7310816662637616    	0.15953915000510352    
3.718619875677713    	1.7310816662637616    	0.15955289324582356    
3.8468481472528064    	1.7310816662637616    	0.15956352679675603    
3.9750764188279    	1.7310816662637616    	0.15957175443117094    
4.103304690402994    	1.7310816662637616    	0.15957812058993356    
4.231532961978088    	1.7310816662637616    	0.15958304647685279    
4.359761233553182    	1.7310816662637616    	0.15958685796775188    
4.487989505128276    	1.7310816662637616    	0.1595898071935647    
4.61621777670337    	1.7310816662637616    	0.15959208923353482    
4.744446048278464    	1.7310816662637616    	0.15959385502770104    
4.872674319853558    	1.7310816662637616    	0.15959522136572485    
5.000902591428652    	1.7310816662637616    	0.15959627861451142    
5.129130863003746    	1.7310816662637616    	0.15959709669678482    
5.25735913457884    	1.7310816662637616    	0.15959772971666056    
5.385587406153934    	1.7310816662637616    	0.15959821953851375    
5.513815677729028    	1.7310816662637616    	0.15959859855605804    
5.642043949304122    	1.7310816662637616    	0.15959889183490297    
5.770272220879216    	1.7310816662637616    	0.1595991187703659    
5.89850049245431    	1.7310816662637616    	0.15959929437022316    
6.026728764029404    	1.7310816662637616    	0.15959943024726186    
6.154957035604498    	1.7310816662637616    	0.15959953538728877    
6.283185307179586    	1.7310816662637616    	0.1595996167433976    

0.    	1.8593099378388551    	0.    
0.1282282715750936    	1.8593099378388551    	0.13532611202427475    
0.2564565431501872    	1.8593099378388551    	0.1802322633993312    
0.38468481472528077    	1.8593099378388551    	0.2084433971937368    
0.5129130863003744    	1.8593099378388551    	0.22788862938262988    
0.6411413578754679    	1.8593099378388551    	0.24186462530054204    
0.7693696294505614    	1.8593099378388551    	0.2521480276618913    
0.897597901025655    	1.8593099378388551    	0.2598260481930846    
1.0258261726007485    	1.8593099378388551    	0.26561494260581814    
1.154054444175842    	1.8593099378388551    	0.27000916267198294    
1.2822827157509356    	1.8593099378388551    	0.2733608890476393    
1.410510987326029    	1.8593099378388551    	0.27592647744721593    
1.5387392589011226    	1.8593099378388551    	0.2778954460390282    
1.6669675304762162    	1.8593099378388551    	0.27940948963741247    
1.7951958020513097    	1.8593099378388551    	0.2805754325195487    
1.9234240736264032    	1.8593099378388551    	0.2814743114344036    
2.051652345201497    	1.8593099378388551    	0.28216788859685826    
2.1798806167765905    	1.8593099378388551    	0.28270340295713764    
2.308108888351684    	1.8593099378388551    	0.28311708273900116    
2.4363371599267776    	1.8593099378388551    	0.28343676909763493    
2.564565431501871    	1.8593099378388551    	0.28368389153035967    
2.6927937030769646    	1.8593099378388551    	0.2838749644209245    
2.821021974652058    	1.8593099378388551    	0.2840227262349396    
2.9492502462271517    	1.8593099378388551    	0.2841370099111221    
3.0774785178022452    	1.8593099378388551    	0.28422540978373456    
3.2057067893773388    	1.8593099378388551    	0.2842937937353536    
3.3339350609524323    	1.8593099378388551    	0.2843466971725508    
3.462163332527526    	1.8593099378388551    	0.28438762649637783    
3.5903916041026194    	1.8593099378388551    	0.2844192930993152    
3.718619875677713    	1.8593099378388551    	0.28444379393694885    
3.8468481472528064    	1.8593099378388551    	0.28446275095808915    
3.9750764188279    	1.8593099378388551    	0.2844774188183861    
4.103304690402994    	1.8593099378388551    	0.2844887681227729    
4.231532961978088    	1.8593099378388551    	0.28449754977464586    
4.359761233553182    	1.8593099378388551    	0.28450434473091296    
4.487989505128276    	1.8593099378388551    	0.2845096024793769    
4.61621777670337    	1.8593099378388551    	0.2845136707986271    
4.744446048278464    	1.8593099378388551    	0.28451681877784407    
4.872674319853558    	1.8593099378388551    	0.2845192546244363    
5.000902591428652    	1.8593099378388551    	0.28452113944049867    
5.129130863003746    	1.8593099378388551    	0.2845225978811503    
5.25735913457884    	1.8593099378388551    	0.2845237264007994    
5.385587406153934    	1.8593099378388551    	0.28452459963338983    
5.513815677729028    	1.8593099378388551    	0.28452527532899186    
5.642043949304122    	1.8593099378388551    	0.2845257981734583    
5.770272220879216    	1.8593099378388551    	0.2845262027438972    
5.89850049245431    	1.8593099378388551    	0.28452651579550414    
6.026728764029404    	1.8593099378388551    	0.2845267580310387    
6.154957035604498    	1.8593099378388551    	0.28452694546999735    
6.283185307179586    	1.8593099378388551    	0.2845270905080457    

0.    	1.9875382094139487    	0.    
0.1282282715750936    	1.9875382094139487    	0.19252177507826654    
0.2564565431501872    	1.9875382094139487    	0.2564075384785215    
0.38468481472528077    	1.9875382094139487    	0.2965421250252419    
0.5129130863003744    	1.9875382094139487    	0.3242058963537436    
0.6411413578754679    	1.9875382094139487    	0.3440888553950881    
0.7693696294505614    	1.9875382094139487    	0.358718543980953    
0.897597901025655    	1.9875382094139487    	0.3696416845311489    
1.0258261726007485    	1.9875382094139487    	0.37787725866690913    
1.154054444175842    	1.9875382094139487    	0.38412869850041914    
1.2822827157509356    	1.9875382094139487    	0.3888970340549221    
1.410510987326029    	1.9875382094139487    	0.3925469699425216    
1.5387392589011226    	1.9875382094139487    	0.39534812429993826    
1.6669675304762162    	1.9875382094139487    	0.39750207934044474    
1.7951958020513097    	1.9875382094139487    	0.3991608086865481    
1.9234240736264032    	1.9875382094139487    	0.400439599318154    
2.051652345201497    	1.9875382094139487    	0.40142631728759925    
2.1798806167765905    	1.9875382094139487    	0.40218816711597827    
2.308108888351684    	1.9875382094139487    	0.40277668890772284    
2.4363371599267776    	1.9875382094139487    	0.403231490899089    
2.564565431501871    	1.9875382094139487    	0.40358305977739456    
2.6927937030769646    	1.9875382094139487    	0.4038548897406634    
2.821021974652058    	1.9875382094139487    	0.4040651031746965    
2.9492502462271517    	1.9875382094139487    	0.40422768891570404    
3.0774785178022452    	1.9875382094139487    	0.40435345104791526    
3.2057067893773388    	1.9875382094139487    	0.40445073751802535    
3.3339350609524323    	1.9875382094139487    	0.40452600062493504    
3.462163332527526    	1.9875382094139487    	0.40458422875222005    
3.5903916041026194    	1.9875382094139487    	0.40462927926403186    
3.718619875677713    	1.9875382094139487    	0.40466413539550256    
3.8468481472528064    	1.9875382094139487    	0.4046911046130876    
3.9750764188279    	1.9875382094139487    	0.40471197185340607    
4.103304690402994    	1.9875382094139487    	0.4047281179481528    
4.231532961978088    	1.9875382094139487    	0.40474061117049853    
4.359761233553182    	1.9875382094139487    	0.40475027801913954    
4.487989505128276    	1.9875382094139487    	0.40475775795817015    
4.61621777670337    	1.9875382094139487    	0.4047635457550109    
4.744446048278464    	1.9875382094139487    	0.4047680242295469    
4.872674319853558    	1.9875382094139487    	0.4047714895881738    
5.000902591428652    	1.9875382094139487    	0.4047741710228844    
5.129130863003746    	1.9875382094139487    	0.40477624587435906    
5.25735913457884    	1.9875382094139487    	0.40477785136352007    
5.385587406153934    	1.9875382094139487    	0.4047790936683927    
5.513815677729028    	1.9875382094139487    	0.4047800549471494    
5.642043949304122    	1.9875382094139487    	0.4047807987721457    
5.770272220879216    	1.9875382094139487    	0.40478137433452516    
5.89850049245431    	1.9875382094139487    	0.404781819697583    
6.026728764029404    	1.9875382094139487    	0.40478216431411274    
6.154957035604498    	1.9875382094139487    	0.4047824309742605    
6.283185307179586    	1.9875382094139487    	0.4047826373127277    

0.    	2.115766480989042    	0.    
0.1282282715750936    	2.115766480989042    	0.24655623590802497    
0.2564565431501872    	2.115766480989042    	0.32837260886466346    
0.38468481472528077    	2.115766480989042    	0.3797716393621821    
0.5129130863003744    	2.115766480989042    	0.41519971146988466    
0.6411413578754679    	2.115766480989042    	0.4406631559968967    
0.7693696294505614    	2.115766480989042    	0.4593989117251569    
0.897597901025655    	2.115766480989042    	0.47338781462850765    
1.0258261726007485    	2.115766480989042    	0.4839348405876703    
1.154054444175842    	2.115766480989042    	0.4919408517192896    
1.2822827157509356    	2.115766480989042    	0.498047500514662    
1.410510987326029    	2.115766480989042    	0.5027218520439178    
1.5387392589011226    	2.115766480989042    	0.5063091972898323    
1.6669675304762162    	2.115766480989042    	0.509067695890245    
1.7951958020513097    	2.115766480989042    	0.5111919754103106    
1.9234240736264032    	2.115766480989042    	0.5128296800518506    
2.051652345201497    	2.115766480989042    	0.5140933369465075    
2.1798806167765905    	2.115766480989042    	0.5150690126898666    
2.308108888351684    	2.115766480989042    	0.5158227129799423    
2.4363371599267776    	2.115766480989042    	0.5164051627679164    
2.564565431501871    	2.115766480989042    	0.5168554053405406    
2.6927937030769646    	2.115766480989042    	0.5172035289360318    
2.821021974652058    	2.115766480989042    	0.5174727422913077    
2.9492502462271517    	2.115766480989042    	0.5176809604437678    
3.0774785178022452    	2.115766480989042    	0.5178420198248439    
3.2057067893773388    	2.115766480989042    	0.5179666113722954    
3.3339350609524323    	2.115766480989042    	0.5180629983307828    
3.462163332527526    	2.115766480989042    	0.5181375691572856    
3.5903916041026194    	2.115766480989042    	0.5181952638498134    
3.718619875677713    	2.115766480989042    	0.518239902938406    
3.8468481472528064    	2.115766480989042    	0.5182744415186287    
3.9750764188279    	2.115766480989042    	0.5183011654994595    
4.103304690402994    	2.115766480989042    	0.5183218432661368    
4.231532961978088    	2.115766480989042    	0.5183378429205898    
4.359761233553182    	2.115766480989042    	0.5183502229322173    
4.487989505128276    	2.115766480989042    	0.5183598022414225    
4.61621777670337    	2.115766480989042    	0.5183672144803896    
4.744446048278464    	2.115766480989042    	0.5183729499138167    
4.872674319853558    	2.115766480989042    	0.5183773878833855    
5.000902591428652    	2.115766480989042    	0.5183808219076603    
5.129130863003746    	2.115766480989042    	0.5183834791009543    
5.25735913457884    	2.115766480989042    	0.5183855351975395    
5.385587406153934    	2.115766480989042    	0.5183871261760827    
5.513815677729028    	2.115766480989042    	0.5183883572538235    
5.642043949304122    	2.115766480989042    	0.5183893098457637    
5.770272220879216    	2.115766480989042    	0.5183900469493653    
5.89850049245431    	2.115766480989042    	0.518390617311025    
6.026728764029404    	2.115766480989042    	0.518391058649956    
6.154957035604498    	2.115766480989042    	0.5183914001527407    
6.283185307179586    	2.115766480989042    	0.5183916644035548    

0.    	2.2439947525641357    	0.    
0.1282282715750936    	2.2439947525641357    	0.29654225016058866    
0.2564565431501872    	2.2439947525641357    	0.3949458100915984    
0.38468481472528077    	2.2439947525641357    	0.4567653138801489    
0.5129130863003744    	2.2439947525641357    	0.4993759588025058    
0.6411413578754679    	2.2439947525641357    	0.5300017797600267    
0.7693696294505614    	2.2439947525641357    	0.5525359620396021    
0.897597901025655    	2.2439947525641357    	0.5693609298971788    
1.0258261726007485    	2.2439947525641357    	0.5820462258050826    
1.154054444175842    	2.2439947525641357    	0.5916753497533681    
1.2822827157509356    	2.2439947525641357    	0.5990200407852174    
1.410510987326029    	2.2439947525641357    	0.6046420552332487    
1.5387392589011226    	2.2439947525641357    	0.6089566872579004    
1.6669675304762162    	2.2439947525641357    	0.6122744349474636    
1.7951958020513097    	2.2439947525641357    	0.6148293840305007    
1.9234240736264032    	2.2439947525641357    	0.6167991116170375    
2.051652345201497    	2.2439947525641357    	0.6183189582256314    
2.1798806167765905    	2.2439947525641357    	0.6194924393152387    
2.308108888351684    	2.2439947525641357    	0.6203989423657197    
2.4363371599267776    	2.2439947525641357    	0.6210994761408858    
2.564565431501871    	2.2439947525641357    	0.6216409994372338    
2.6927937030769646    	2.2439947525641357    	0.6220597004851337    
2.821021974652058    	2.2439947525641357    	0.6223834932858017    
2.9492502462271517    	2.2439947525641357    	0.6226339249134074    
3.0774785178022452    	2.2439947525641357    	0.6228276369527638    
3.2057067893773388    	2.2439947525641357    	0.6229774877877922    
3.3339350609524323    	2.2439947525641357    	0.6230934159266637    
3.462163332527526    	2.2439947525641357    	0.6231831050014747    
3.5903916041026194    	2.2439947525641357    	0.6232524965294622    
3.718619875677713    	2.2439947525641357    	0.6233061856025762    
3.8468481472528064    	2.2439947525641357    	0.6233477264229041    
3.9750764188279    	2.2439947525641357    	0.6233798683372209    
4.103304690402994    	2.2439947525641357    	0.6234047382474717    
4.231532961978088    	2.2439947525641357    	0.6234239816201481    
4.359761233553182    	2.2439947525641357    	0.6234388715153135    
4.487989505128276    	2.2439947525641357    	0.623450392902701    
4.61621777670337    	2.2439947525641357    	0.6234593078750355    
4.744446048278464    	2.2439947525641357    	0.6234662060916951    
4.872674319853558    	2.2439947525641357    	0.6234715438008682    
5.000902591428652    	2.2439947525641357    	0.6234756740281238    
5.129130863003746    	2.2439947525641357    	0.6234788699321965    
5.25735913457884    	2.2439947525641357    	0.6234813428751569    
5.385587406153934    	2.2439947525641357    	0.623483256403547    
5.513815677729028    	2.2439947525641357    	0.6234847370660094    
5.642043949304122    	2.2439947525641357    	0.6234858827833601    
5.770272220879216    	2.2439947525641357    	0.6234867693249633    
5.89850049245431    	2.2439947525641357    	0.6234874553199021    
6.026728764029404    	2.2439947525641357    	0.6234879861344613    
6.154957035604498    	2.2439947525641357    	0.6234883968724165    
6.283185307179586    	2.2439947525641357    	0.6234887146965865    

0.    	2.3722230241392293    	0.    
0.1282282715750936    	2.3722230241392293    	0.3416590488638685    
0.2564565431501872    	2.3722230241392293    	0.45503401203569566    
0.38468481472528077    	2.3722230241392293    	0.5262589145721625    
0.5129130863003744    	2.3722230241392293    	0.5753524666975833    
0.6411413578754679    	2.3722230241392293    	0.6106377889521873    
0.7693696294505614    	2.3722230241392293    	0.6366003871330382    
0.897597901025655    	2.3722230241392293    	0.6559851544377708    
1.0258261726007485    	2.3722230241392293    	0.6706004280863119    
1.154054444175842    	2.3722230241392293    	0.6816945549022444    
1.2822827157509356    	2.3722230241392293    	0.6901566885468826    
1.410510987326029    	2.3722230241392293    	0.6966340525918815    
1.5387392589011226    	2.3722230241392293    	0.7016051252567103    
1.6669675304762162    	2.3722230241392293    	0.7054276447100852    
1.7951958020513097    	2.3722230241392293    	0.7083713111627858    
1.9234240736264032    	2.3722230241392293    	0.7106407188218046    
2.051652345201497    	2.3722230241392293    	0.7123917993050408    
2.1798806167765905    	2.3722230241392293    	0.7137438172138476    
2.308108888351684    	2.3722230241392293    	0.7147882382697066    
2.4363371599267776    	2.3722230241392293    	0.7155953532868438    
2.564565431501871    	2.3722230241392293    	0.7162192655093608    
2.6927937030769646    	2.3722230241392293    	0.7167016689500386    
2.821021974652058    	2.3722230241392293    	0.7170747245272633    
2.9492502462271517    	2.3722230241392293    	0.7173632575496129    
3.0774785178022452    	2.3722230241392293    	0.7175864415009188    
3.2057067893773388    	2.3722230241392293    	0.7177590910769557    
3.3339350609524323    	2.3722230241392293    	0.7178926568593761    
3.462163332527526    	2.3722230241392293    	0.7179959914903665    
3.5903916041026194    	2.3722230241392293    	0.7180759404468428    
3.718619875677713    	2.3722230241392293    	0.7181377979313819    
3.8468481472528064    	2.3722230241392293    	0.7181856588926937    
3.9750764188279    	2.3722230241392293    	0.7182226909711519    
4.103304690402994    	2.3722230241392293    	0.7182513446617372    
4.231532961978088    	2.3722230241392293    	0.71827351577699    
4.359761233553182    	2.3722230241392293    	0.7182906710640261    
4.487989505128276    	2.3722230241392293    	0.7183039453487335    
4.61621777670337    	2.3722230241392293    	0.7183142166708362    
4.744446048278464    	2.3722230241392293    	0.7183221644022018    
4.872674319853558    	2.3722230241392293    	0.718328314205942    
5.000902591428652    	2.3722230241392293    	0.7183330728179609    
5.129130863003746    	2.3722230241392293    	0.7183367549561559    
5.25735913457884    	2.3722230241392293    	0.7183396041398364    
5.385587406153934    	2.3722230241392293    	0.7183418087979901    
5.513815677729028    	2.3722230241392293    	0.7183435147327374    
5.642043949304122    	2.3722230241392293    	0.7183448347628516    
5.770272220879216    	2.3722230241392293    	0.7183458561854675    
5.89850049245431    	2.3722230241392293    	0.7183466465496675    
6.026728764029404    	2.3722230241392293    	0.7183472581238945    
6.154957035604498    	2.3722230241392293    	0.7183477313527146    
6.283185307179586    	2.3722230241392293    	0.7183480975315762    

0.    	2.500451295714323    	0.    
0.1282282715750936    	2.500451295714323    	0.3811658154304779    
0.2564565431501872    	2.500451295714323    	0.507650568082261    
0.38468481472528077    	2.500451295714323    	0.587111358436114    
0.5129130863003744    	2.500451295714323    	0.641881702995964    
0.6411413578754679    	2.500451295714323    	0.6812471425317458    
0.7693696294505614    	2.500451295714323    	0.7102118514695176    
0.897597901025655    	2.500451295714323    	0.7318381208781832    
1.0258261726007485    	2.500451295714323    	0.7481433898781136    
1.154054444175842    	2.500451295714323    	0.7605203543060891    
1.2822827157509356    	2.500451295714323    	0.7699609825630194    
1.410510987326029    	2.500451295714323    	0.7771873380664435    
1.5387392589011226    	2.500451295714323    	0.7827332264957254    
1.6669675304762162    	2.500451295714323    	0.7869977520491671    
1.7951958020513097    	2.500451295714323    	0.79028180094976    
1.9234240736264032    	2.500451295714323    	0.7928136250702407    
2.051652345201497    	2.500451295714323    	0.7947671867349957    
2.1798806167765905    	2.500451295714323    	0.7962755413663178    
2.308108888351684    	2.500451295714323    	0.7974407310626923    
2.4363371599267776    	2.500451295714323    	0.7983411745155331    
2.564565431501871    	2.500451295714323    	0.7990372310427744    
2.6927937030769646    	2.500451295714323    	0.7995754158250709    
2.821021974652058    	2.500451295714323    	0.799991608616588    
2.9492502462271517    	2.500451295714323    	0.8003135053294315    
3.0774785178022452    	2.500451295714323    	0.8005624965183767    
3.2057067893773388    	2.500451295714323    	0.8007551099341568    
3.3339350609524323    	2.500451295714323    	0.8009041202136713    
3.462163332527526    	2.500451295714323    	0.8010194036490571    
3.5903916041026194    	2.500451295714323    	0.8011085972743669    
3.718619875677713    	2.500451295714323    	0.8011776074721452    
3.8468481472528064    	2.500451295714323    	0.8012310026987794    
3.9750764188279    	2.500451295714323    	0.8012723168756746    
4.103304690402994    	2.500451295714323    	0.8013042838537874    
4.231532961978088    	2.500451295714323    	0.8013290186625166    
4.359761233553182    	2.500451295714323    	0.8013481576520849    
4.487989505128276    	2.500451295714323    	0.8013629668707243    
4.61621777670337    	2.500451295714323    	0.8013744258877702    
4.744446048278464    	2.500451295714323    	0.8013832926323122    
4.872674319853558    	2.500451295714323    	0.8013901535510123    
5.000902591428652    	2.500451295714323    	0.8013954624115168    
5.129130863003746    	2.500451295714323    	0.8013995703232267    
5.25735913457884    	2.500451295714323    	0.8014027489641101    
5.385587406153934    	2.500451295714323    	0.8014052085516015    
5.513815677729028    	2.500451295714323    	0.8014071117472322    
5.642043949304122    	2.500451295714323    	0.8014085844152518    
5.770272220879216    	2.500451295714323    	0.8014097239471495    
5.89850049245431    	2.500451295714323    	0.8014106057028524    
6.026728764029404    	2.500451295714323    	0.8014112879947153    
6.154957035604498    	2.500451295714323    	0.801411815943996    
6.283185307179586    	2.500451295714323    	0.8014122244649027    

0.    	2.6286795672894163    	0.    
0.1282282715750936    	2.6286795672894163    	0.4144138498456166    
0.2564565431501872    	2.6286795672894163    	0.5519315158356731    
0.38468481472528077    	2.6286795672894163    	0.6383234500261141    
0.5129130863003744    	2.6286795672894163    	0.6978712594769286    
0.6411413578754679    	2.6286795672894163    	0.7406704368650269    
0.7693696294505614    	2.6286795672894163    	0.7721616568397338    
0.897597901025655    	2.6286795672894163    	0.7956743256065327    
1.0258261726007485    	2.6286795672894163    	0.813401857891657    
1.154054444175842    	2.6286795672894163    	0.8268584305179478    
1.2822827157509356    	2.6286795672894163    	0.8371225385321918    
1.410510987326029    	2.6286795672894163    	0.8449792289364583    
1.5387392589011226    	2.6286795672894163    	0.8510088697955089    
1.6669675304762162    	2.6286795672894163    	0.855645378057329    
1.7951958020513097    	2.6286795672894163    	0.8592158854136587    
1.9234240736264032    	2.6286795672894163    	0.8619685535135391    
2.051652345201497    	2.6286795672894163    	0.8640925189312869    
2.1798806167765905    	2.6286795672894163    	0.8657324431437788    
2.308108888351684    	2.6286795672894163    	0.8669992690980677    
2.4363371599267776    	2.6286795672894163    	0.8679782557300105    
2.564565431501871    	2.6286795672894163    	0.8687350273330422    
2.6927937030769646    	2.6286795672894163    	0.869320156477711    
2.821021974652058    	2.6286795672894163    	0.8697726526093901    
2.9492502462271517    	2.6286795672894163    	0.8701226274776019    
3.0774785178022452    	2.6286795672894163    	0.8703933374757478    
3.2057067893773388    	2.6286795672894163    	0.8706027520243089    
3.3339350609524323    	2.6286795672894163    	0.8707647600562476    
3.462163332527526    	2.6286795672894163    	0.8708900993452068    
3.5903916041026194    	2.6286795672894163    	0.8709870730824886    
3.718619875677713    	2.6286795672894163    	0.8710621028479664    
3.8468481472528064    	2.6286795672894163    	0.8711201555917778    
3.9750764188279    	2.6286795672894163    	0.8711650734894676    
4.103304690402994    	2.6286795672894163    	0.8711998288582109    
4.231532961978088    	2.6286795672894163    	0.8712267212155413    
4.359761233553182    	2.6286795672894163    	0.8712475296459621    
4.487989505128276    	2.6286795672894163    	0.8712636306315727    
4.61621777670337    	2.6286795672894163    	0.8712760891868189    
4.744446048278464    	2.6286795672894163    	0.8712857293528372    
4.872674319853558    	2.6286795672894163    	0.8712931887304017    
5.000902591428652    	2.6286795672894163    	0.871298960668049    
5.129130863003746    	2.6286795672894163    	0.8713034269014771    
5.25735913457884    	2.6286795672894163    	0.871306882806368    
5.385587406153934    	2.6286795672894163    	0.8713095569368383    
5.513815677729028    	2.6286795672894163    	0.8713116261429331    
5.642043949304122    	2.6286795672894163    	0.8713132272676898    
5.770272220879216    	2.6286795672894163    	0.871314466197787    
5.89850049245431    	2.6286795672894163    	0.8713154248665885    
6.026728764029404    	2.6286795672894163    	0.8713161666728738    
6.154957035604498    	2.6286795672894163    	0.8713167406737025    
6.283185307179586    	2.6286795672894163    	0.8713171848287521    

0.    	2.75690783886451    	0.    
0.1282282715750936    	2.75690783886451    	0.44085722030337954    
0.2564565431501872    	2.75690783886451    	0.5871497633580338    
0.38468481472528077    	2.75690783886451    	0.6790542882140899    
0.5129130863003744    	2.75690783886451    	0.7424017891709743    
0.6411413578754679    	2.75690783886451    	0.7879319431019237    
0.7693696294505614    	2.75690783886451    	0.821432589152203    
0.897597901025655    	2.75690783886451    	0.846445579906027    
1.0258261726007485    	2.75690783886451    	0.8653042898863276    
1.154054444175842    	2.75690783886451    	0.8796195141604369    
1.2822827157509356    	2.75690783886451    	0.8905385655621674    
1.410510987326029    	2.75690783886451    	0.8988965842280481    
1.5387392589011226    	2.75690783886451    	0.9053109709806603    
1.6669675304762162    	2.75690783886451    	0.9102433306133828    
1.7951958020513097    	2.75690783886451    	0.9140416687933705    
1.9234240736264032    	2.75690783886451    	0.9169699821385522    
2.051652345201497    	2.75690783886451    	0.9192294758558535    
2.1798806167765905    	2.75690783886451    	0.9209740421392842    
2.308108888351684    	2.75690783886451    	0.9223217031043413    
2.4363371599267776    	2.75690783886451    	0.9233631579819552    
2.564565431501871    	2.75690783886451    	0.9241682184919777    
2.6927937030769646    	2.75690783886451    	0.9247906841946401    
2.821021974652058    	2.75690783886451    	0.925272053692509    
2.9492502462271517    	2.75690783886451    	0.9256443601384287    
3.0774785178022452    	2.75690783886451    	0.9259323438950896    
3.2057067893773388    	2.75690783886451    	0.9261551209953341    
3.3339350609524323    	2.75690783886451    	0.9263274666122915    
3.462163332527526    	2.75690783886451    	0.9264608036871647    
3.5903916041026194    	2.75690783886451    	0.9265639652303331    
3.718619875677713    	2.75690783886451    	0.9266437825768357    
3.8468481472528064    	2.75690783886451    	0.9267055396133759    
3.9750764188279    	2.75690783886451    	0.926753323681222    
4.103304690402994    	2.75690783886451    	0.926790296758402    
4.231532961978088    	2.75690783886451    	0.9268189050925697    
4.359761233553182    	2.75690783886451    	0.9268410412899907    
4.487989505128276    	2.75690783886451    	0.9268581696648341    
4.61621777670337    	2.75690783886451    	0.9268714231891476    
4.744446048278464    	2.75690783886451    	0.9268816784853827    
4.872674319853558    	2.75690783886451    	0.9268896138390382    
5.000902591428652    	2.75690783886451    	0.9268957540787718    
5.129130863003746    	2.75690783886451    	0.9269005052984887    
5.25735913457884    	2.75690783886451    	0.9269041817215242    
5.385587406153934    	2.75690783886451    	0.9269070264858253    
5.513815677729028    	2.75690783886451    	0.926909227726077    
5.642043949304122    	2.75690783886451    	0.9269109310171467    
5.770272220879216    	2.75690783886451    	0.9269122490022454    
5.89850049245431    	2.75690783886451    	0.9269132688428304    
6.026728764029404    	2.75690783886451    	0.9269140579830994    
6.154957035604498    	2.75690783886451    	0.9269146686103984    
6.283185307179586    	2.75690783886451    	0.9269151411065774    

0.    	2.8851361104396034    	0.    
0.1282282715750936    	2.8851361104396034    	0.46006172739191675    
0.2564565431501872    	2.8851361104396034    	0.6127270279986871    
0.38468481472528077    	2.8851361104396034    	0.7086350737630593    
0.5129130863003744    	2.8851361104396034    	0.7747421020116381    
0.6411413578754679    	2.8851361104396034    	0.8222556286166414    
0.7693696294505614    	2.8851361104396034    	0.8572156210605226    
0.897597901025655    	2.8851361104396034    	0.8833182211847155    
1.0258261726007485    	2.8851361104396034    	0.9029984493636931    
1.154054444175842    	2.8851361104396034    	0.917937269698806    
1.2822827157509356    	2.8851361104396034    	0.9293319739658797    
1.410510987326029    	2.8851361104396034    	0.9380540824579509    
1.5387392589011226    	2.8851361104396034    	0.944747891050982    
1.6669675304762162    	2.8851361104396034    	0.9498951128458001    
1.7951958020513097    	2.8851361104396034    	0.953858913241541    
1.9234240736264032    	2.8851361104396034    	0.9569147890078539    
2.051652345201497    	2.8851361104396034    	0.9592727102003377    
2.1798806167765905    	2.8851361104396034    	0.9610932728245645    
2.308108888351684    	2.8851361104396034    	0.9624996402446016    
2.4363371599267776    	2.8851361104396034    	0.9635864627075886    
2.564565431501871    	2.8851361104396034    	0.9644265930532845    
2.6927937030769646    	2.8851361104396034    	0.9650761744443117    
2.821021974652058    	2.8851361104396034    	0.9655785132345236    
2.9492502462271517    	2.8851361104396034    	0.965967037996602    
3.0774785178022452    	2.8851361104396034    	0.9662675668264555    
3.2057067893773388    	2.8851361104396034    	0.9665000484845564    
3.3339350609524323    	2.8851361104396034    	0.9666799017762667    
3.462163332527526    	2.8851361104396034    	0.9668190472459708    
3.5903916041026194    	2.8851361104396034    	0.9669267026853392    
3.718619875677713    	2.8851361104396034    	0.9670099970142435    
3.8468481472528064    	2.8851361104396034    	0.9670744442946799    
3.9750764188279    	2.8851361104396034    	0.9671243099196094    
4.103304690402994    	2.8851361104396034    	0.967162893608321    
4.231532961978088    	2.8851361104396034    	0.9671927481712698    
4.359761233553182    	2.8851361104396034    	0.9672158486599413    
4.487989505128276    	2.8851361104396034    	0.9672337231765761    
4.61621777670337    	2.8851361104396034    	0.9672475540474542    
4.744446048278464    	2.8851361104396034    	0.9672582560822255    
4.872674319853558    	2.8851361104396034    	0.9672665371136844    
5.000902591428652    	2.8851361104396034    	0.9672729448329376    
5.129130863003746    	2.8851361104396034    	0.9672779030240468    
5.25735913457884    	2.8851361104396034    	0.9672817395984624    
5.385587406153934    	2.8851361104396034    	0.967284708285643    
5.513815677729028    	2.8851361104396034    	0.9672870054157476    
5.642043949304122    	2.8851361104396034    	0.9672887829051381    
5.770272220879216    	2.8851361104396034    	0.9672901583039595    
5.89850049245431    	2.8851361104396034    	0.9672912225705735    
6.026728764029404    	2.8851361104396034    	0.9672920460871649    
6.154957035604498    	2.8851361104396034    	0.9672926833144507    
6.283185307179586    	2.8851361104396034    	0.9672931763933849    

0.    	3.013364382014697    	0.    
0.1282282715750936    	3.013364382014697    	0.4717120336357716    
0.2564565431501872    	3.013364382014697    	0.6282433317793548    
0.38468481472528077    	3.013364382014697    	0.7265800909921134    
0.5129130863003744    	3.013364382014697    	0.794361170956172    
0.6411413578754679    	3.013364382014697    	0.8430778994419574    
0.7693696294505614    	3.013364382014697    	0.8789231961700334    
0.897597901025655    	3.013364382014697    	0.9056868016922013    
1.0258261726007485    	3.013364382014697    	0.9258653992672462    
1.154054444175842    	3.013364382014697    	0.941182520646466    
1.2822827157509356    	3.013364382014697    	0.9528657770498414    
1.410510987326029    	3.013364382014697    	0.9618087585877988    
1.5387392589011226    	3.013364382014697    	0.9686720768692118    
1.6669675304762162    	3.013364382014697    	0.9739496435865571    
1.7951958020513097    	3.013364382014697    	0.9780138207051384    
1.9234240736264032    	3.013364382014697    	0.9811470814969837    
2.051652345201497    	3.013364382014697    	0.9835647131638575    
2.1798806167765905    	3.013364382014697    	0.9854313785409228    
2.308108888351684    	3.013364382014697    	0.986873359901784    
2.4363371599267776    	3.013364382014697    	0.9879877043553491    
2.564565431501871    	3.013364382014697    	0.9888491096196685    
2.6927937030769646    	3.013364382014697    	0.9895151405905785    
2.821021974652058    	3.013364382014697    	0.990030200284086    
2.9492502462271517    	3.013364382014697    	0.9904285637964713    
3.0774785178022452    	3.013364382014697    	0.9907367030244397    
3.2057067893773388    	3.013364382014697    	0.9909750718979982    
3.3339350609524323    	3.013364382014697    	0.9911594796783839    
3.462163332527526    	3.013364382014697    	0.9913021487781533    
3.5903916041026194    	3.013364382014697    	0.9914125304143835    
3.718619875677713    	3.013364382014697    	0.9914979340351118    
3.8468481472528064    	3.013364382014697    	0.9915640133368813    
3.9750764188279    	3.013364382014697    	0.9916151417267114    
4.103304690402994    	3.013364382014697    	0.9916547024838526    
4.231532961978088    	3.013364382014697    	0.9916853130644843    
4.359761233553182    	3.013364382014697    	0.9917089985350209    
4.487989505128276    	3.013364382014697    	0.9917273256943782    
4.61621777670337    	3.013364382014697    	0.9917415068093034    
4.744446048278464    	3.013364382014697    	0.9917524798554959    
4.872674319853558    	3.013364382014697    	0.9917609705904505    
5.000902591428652    	3.013364382014697    	0.9917675405746502    
5.129130863003746    	3.013364382014697    	0.991772624323791    
5.25735913457884    	3.013364382014697    	0.9917765580531408    
5.385587406153934    	3.013364382014697    	0.9917796019174394    
5.513815677729028    	3.013364382014697    	0.9917819572185842    
5.642043949304122    	3.013364382014697    	0.9917837797199687    
5.770272220879216    	3.013364382014697    	0.9917851899485021    
5.89850049245431    	3.013364382014697    	0.991786281165917    
6.026728764029404    	3.013364382014697    	0.991787125536711    
6.154957035604498    	3.013364382014697    	0.9917877789007293    
6.283185307179586    	3.013364382014697    	0.9917882844660761    

0.    	3.141592653589793    	0.    
0.1282282715750936    	3.141592653589793    	0.4756168413285102    
0.2564565431501872    	3.141592653589793    	0.63344389742093    
0.38468481472528077    	3.141592653589793    	0.7325946832144679    
0.5129130863003744    	3.141592653589793    	0.8009368514349057    
0.6411413578754679    	3.141592653589793    	0.8500568544665833    
0.7693696294505614    	3.141592653589793    	0.8861988766975757    
0.897597901025655    	3.141592653589793    	0.9131840299549643    
1.0258261726007485    	3.141592653589793    	0.9335296649117618    
1.154054444175842    	3.141592653589793    	0.9489735806255064    
1.2822827157509356    	3.141592653589793    	0.9607535504180411    
1.410510987326029    	3.141592653589793    	0.9697705614922736    
1.5387392589011226    	3.141592653589793    	0.9766906939656341    
1.6669675304762162    	3.141592653589793    	0.9820119481059142    
1.7951958020513097    	3.141592653589793    	0.9861097682714091    
1.9234240736264032    	3.141592653589793    	0.9892689660332084    
2.051652345201497    	3.141592653589793    	0.9917066107293413    
2.1798806167765905    	3.141592653589793    	0.9935887282653603    
2.308108888351684    	3.141592653589793    	0.9950426462729661    
2.4363371599267776    	3.141592653589793    	0.9961662152119891    
2.564565431501871    	3.141592653589793    	0.997034751144307    
2.6927937030769646    	3.141592653589793    	0.9977062954849709    
2.821021974652058    	3.141592653589793    	0.998225618815846    
2.9492502462271517    	3.141592653589793    	0.9986272799606781    
3.0774785178022452    	3.141592653589793    	0.9989379699491573    
3.2057067893773388    	3.141592653589793    	0.9991783120278596    
3.3339350609524323    	3.141592653589793    	0.999364246326265    
3.462163332527526    	3.141592653589793    	0.9995080964334256    
3.5903916041026194    	3.141592653589793    	0.9996193918031024    
3.718619875677713    	3.141592653589793    	0.9997055023905634    
3.8468481472528064    	3.141592653589793    	0.999772128693358    
3.9750764188279    	3.141592653589793    	0.9998236803213412    
4.103304690402994    	3.141592653589793    	0.9998635685603734    
4.231532961978088    	3.141592653589793    	0.9998944325338003    
4.359761233553182    	3.141592653589793    	0.9999183140714308    
4.487989505128276    	3.141592653589793    	0.9999367929420605    
4.61621777670337    	3.141592653589793    	0.9999510914475179    
4.744446048278464    	3.141592653589793    	0.9999621553280162    
4.872674319853558    	3.141592653589793    	0.9999707163488335    
5.000902591428652    	3.141592653589793    	0.9999773407190209    
5.129130863003746    	3.141592653589793    	0.9999824665511727    
5.25735913457884    	3.141592653589793    	0.9999864328437297    
5.385587406153934    	3.141592653589793    	0.9999895019049787    
5.513815677729028    	3.141592653589793    	0.9999918767031839    
5.642043949304122    	3.141592653589793    	0.9999937142911401    
5.770272220879216    	3.141592653589793    	0.999995136193472    
5.89850049245431    	3.141592653589793    	0.999996236443928    
6.026728764029404    	3.141592653589793    	0.9999970878043795    
6.154957035604498    	3.141592653589793    	0.9999977465769112    
6.283185307179586    	3.141592653589793    	0.9999982563273017    



==> plot-data/largeq-hamiltonian/phipmu0.01.dat <==
# mu=0.01, recommend gnuplot view 59,20
phi p phipham

0.    	-3.141592653589793    	0.    
0.1282282715750936    	-3.141592653589793    	0.4768991240442611    
0.2564565431501872    	-3.141592653589793    	0.6360084628524318    
0.38468481472528077    	-3.141592653589793    	0.7364415313617206    
0.5129130863003744    	-3.141592653589793    	0.8060659822979094    
0.6411413578754679    	-3.141592653589793    	0.8564682680453379    
0.7693696294505614    	-3.141592653589793    	0.8938925729920812    
0.897597901025655    	-3.141592653589793    	0.9221600089652209    
1.0258261726007485    	-3.141592653589793    	0.9437879266377693    
1.154054444175842    	-3.141592653589793    	0.9605141250672649    
1.2822827157509356    	-3.141592653589793    	0.9735763775755505    
1.410510987326029    	-3.141592653589793    	0.9838756713655339    
1.5387392589011226    	-3.141592653589793    	0.9920780865546454    
1.6669675304762162    	-3.141592653589793    	0.9986816234106763    
1.7951958020513097    	-3.141592653589793    	1.0040617262919223    
1.9234240736264032    	-3.141592653589793    	1.0085032067694724    
2.051652345201497    	-3.141592653589793    	1.0122231341813563    
2.1798806167765905    	-3.141592653589793    	1.0153875344331262    
2.308108888351684    	-3.141592653589793    	1.018123735156483    
2.4363371599267776    	-3.141592653589793    	1.020529586811257    
2.564565431501871    	-3.141592653589793    	1.0226804054593257    
2.6927937030769646    	-3.141592653589793    	1.0246342325157405    
2.821021974652058    	-3.141592653589793    	1.0264358385623666    
2.9492502462271517    	-3.141592653589793    	1.0281197824229495    
3.0774785178022452    	-3.141592653589793    	1.0297127551271796    
3.2057067893773388    	-3.141592653589793    	1.031235379921633    
3.3339350609524323    	-3.141592653589793    	1.0327035969357894    
3.462163332527526    	-3.141592653589793    	1.0341297297587009    
3.5903916041026194    	-3.141592653589793    	1.0355233078441286    
3.718619875677713    	-3.141592653589793    	1.0368917011473406    
3.8468481472528064    	-3.141592653589793    	1.038240610165886    
3.9750764188279    	-3.141592653589793    	1.0395744445096202    
4.103304690402994    	-3.141592653589793    	1.0408966154644033    
4.231532961978088    	-3.141592653589793    	1.042209762153581    
4.359761233553182    	-3.141592653589793    	1.0435159264069627    
4.487989505128276    	-3.141592653589793    	1.0448166879933432    
4.61621777670337    	-3.141592653589793    	1.0461132692145516    
4.744446048278464    	-3.141592653589793    	1.0474066158108009    
4.872674319853558    	-3.141592653589793    	1.048697459547369    
5.000902591428652    	-3.141592653589793    	1.0499863666333074    
5.129130863003746    	-3.141592653589793    	1.0512737751812102    
5.25735913457884    	-3.141592653589793    	1.052560024189518    
5.385587406153934    	-3.141592653589793    	1.053845375966518    
5.513815677729028    	-3.141592653589793    	1.055130033480474    
5.642043949304122    	-3.141592653589793    	1.0564141537841814    
5.770272220879216    	-3.141592653589793    	1.0576978584022643    
5.89850049245431    	-3.141592653589793    	1.0589812413684712    
6.026728764029404    	-3.141592653589793    	1.0602643754446734    
6.154957035604498    	-3.141592653589793    	1.0615473169329561    
6.283185307179586    	-3.141592653589793    	1.0628301093990975    

0.    	-3.0133643820146996    	0.    
0.1282282715750936    	-3.0133643820146996    	0.47299431635152267    
0.2564565431501872    	-3.0133643820146996    	0.6308078972108568    
0.38468481472528077    	-3.0133643820146996    	0.7304269391393664    
0.5129130863003744    	-3.0133643820146996    	0.799490301819176    
0.6411413578754679    	-3.0133643820146996    	0.8494893130207123    
0.7693696294505614    	-3.0133643820146996    	0.8866168924645392    
0.897597901025655    	-3.0133643820146996    	0.9146627807024582    
1.0258261726007485    	-3.0133643820146996    	0.9361236609932541    
1.154054444175842    	-3.0133643820146996    	0.9527230650882248    
1.2822827157509356    	-3.0133643820146996    	0.9656886042073511    
1.410510987326029    	-3.0133643820146996    	0.9759138684610594    
1.5387392589011226    	-3.0133643820146996    	0.9840594694582233    
1.6669675304762162    	-3.0133643820146996    	0.9906193188913196    
1.7951958020513097    	-3.0133643820146996    	0.9959657787256518    
1.9234240736264032    	-3.0133643820146996    	1.000381322233248    
2.051652345201497    	-3.0133643820146996    	1.004081236615873    
2.1798806167765905    	-3.0133643820146996    	1.007230184708689    
2.308108888351684    	-3.0133643820146996    	1.0099544487853012    
2.4363371599267776    	-3.0133643820146996    	1.0123510759546173    
2.564565431501871    	-3.0133643820146996    	1.0144947639346875    
2.6927937030769646    	-3.0133643820146996    	1.0164430776213484    
2.821021974652058    	-3.0133643820146996    	1.0182404200306068    
2.9492502462271517    	-3.0133643820146996    	1.019921066258743    
3.0774785178022452    	-3.0133643820146996    	1.0215114882024625    
3.2057067893773388    	-3.0133643820146996    	1.0230321397917719    
3.3339350609524323    	-3.0133643820146996    	1.0244988302879086    
3.462163332527526    	-3.0133643820146996    	1.0259237821034288    
3.5903916041026194    	-3.0133643820146996    	1.02731644645541    
3.718619875677713    	-3.0133643820146996    	1.0286841327918892    
3.8468481472528064    	-3.0133643820146996    	1.0300324948094097    
3.9750764188279    	-3.0133643820146996    	1.0313659059149907    
4.103304690402994    	-3.0133643820146996    	1.0326877493878828    
4.231532961978088    	-3.0133643820146996    	1.0340006426842654    
4.359761233553182    	-3.0133643820146996    	1.035306610870553    
4.487989505128276    	-3.0133643820146996    	1.0366072207456614    
4.61621777670337    	-3.0133643820146996    	1.0379036845763374    
4.744446048278464    	-3.0133643820146996    	1.0391969403382808    
4.872674319853558    	-3.0133643820146996    	1.0404877137889865    
5.000902591428652    	-3.0133643820146996    	1.0417765664889371    
5.129130863003746    	-3.0133643820146996    	1.0430639329538287    
5.25735913457884    	-3.0133643820146996    	1.0443501493989296    
5.385587406153934    	-3.0133643820146996    	1.045635475978979    
5.513815677729028    	-3.0133643820146996    	1.0469201139958748    
5.642043949304122    	-3.0133643820146996    	1.0482042192130103    
5.770272220879216    	-3.0133643820146996    	1.0494879121572946    
5.89850049245431    	-3.0133643820146996    	1.0507712860904606    
6.026728764029404    	-3.0133643820146996    	1.0520544131770053    
6.154957035604498    	-3.0133643820146996    	1.0533373492567746    
6.283185307179586    	-3.0133643820146996    	1.0546201375378723    

0.    	-2.885136110439606    	0.    
0.1282282715750936    	-2.885136110439606    	0.46134401010766796    
0.2564565431501872    	-2.885136110439606    	0.6152915934301894    
0.38468481472528077    	-2.885136110439606    	0.7124819219103127    
0.5129130863003744    	-2.885136110439606    	0.7798712328746422    
0.6411413578754679    	-2.885136110439606    	0.8286670421953966    
0.7693696294505614    	-2.885136110439606    	0.8649093173550289    
0.897597901025655    	-2.885136110439606    	0.8922942001949727    
1.0258261726007485    	-2.885136110439606    	0.9132567110897012    
1.154054444175842    	-2.885136110439606    	0.9294778141405651    
1.2822827157509356    	-2.885136110439606    	0.9421548011233898    
1.410510987326029    	-2.885136110439606    	0.9521591923312118    
1.5387392589011226    	-2.885136110439606    	0.9601352836399939    
1.6669675304762162    	-2.885136110439606    	0.9665647881505629    
1.7951958020513097    	-2.885136110439606    	0.9718108712620548    
1.9234240736264032    	-2.885136110439606    	0.9761490297441185    
2.051652345201497    	-2.885136110439606    	0.9797892336523533    
2.1798806167765905    	-2.885136110439606    	0.982892078992331    
2.308108888351684    	-2.885136110439606    	0.985580729128119    
2.4363371599267776    	-2.885136110439606    	0.9879498343068571    
2.564565431501871    	-2.885136110439606    	0.9900722473683039    
2.6927937030769646    	-2.885136110439606    	0.992004111475082    
2.821021974652058    	-2.885136110439606    	0.9937887329810449    
2.9492502462271517    	-2.885136110439606    	0.9954595404588742    
3.0774785178022452    	-2.885136110439606    	0.9970423520044787    
3.2057067893773388    	-2.885136110439606    	0.9985571163783304    
3.3339350609524323    	-2.885136110439606    	1.0000192523857918    
3.462163332527526    	-2.885136110439606    	1.0014406805712468    
3.5903916041026194    	-2.885136110439606    	1.002830618726366    
3.718619875677713    	-2.885136110439606    	1.0041961957710213    
3.8468481472528064    	-2.885136110439606    	1.0055429257672086    
3.9750764188279    	-2.885136110439606    	1.0068750741078891    
4.103304690402994    	-2.885136110439606    	1.0081959405123515    
4.231532961978088    	-2.885136110439606    	1.0095080777910512    
4.359761233553182    	-2.885136110439606    	1.0108134609954738    
4.487989505128276    	-2.885136110439606    	1.0121136182278594    
4.61621777670337    	-2.885136110439606    	1.0134097318144886    
4.744446048278464    	-2.885136110439606    	1.0147027165650109    
4.872674319853558    	-2.885136110439606    	1.0159932803122207    
5.000902591428652    	-2.885136110439606    	1.0172819707472247    
5.129130863003746    	-2.885136110439606    	1.018569211654085    
5.25735913457884    	-2.885136110439606    	1.0198553309442515    
5.385587406153934    	-2.885136110439606    	1.0211405823471829    
5.513815677729028    	-2.885136110439606    	1.0224251621930387    
5.642043949304122    	-2.885136110439606    	1.02370922239818    
5.770272220879216    	-2.885136110439606    	1.0249928805127524    
5.89850049245431    	-2.885136110439606    	1.0262762274951174    
6.026728764029404    	-2.885136110439606    	1.0275593337274596    
6.154957035604498    	-2.885136110439606    	1.0288422536704964    
6.283185307179586    	-2.885136110439606    	1.0301250294651814    

0.    	-2.7569078388645125    	0.    
0.1282282715750936    	-2.7569078388645125    	0.4421395030191309    
0.2564565431501872    	-2.7569078388645125    	0.5897143287895363    
0.38468481472528077    	-2.7569078388645125    	0.6829011363613433    
0.5129130863003744    	-2.7569078388645125    	0.7475309200339788    
0.6411413578754679    	-2.7569078388645125    	0.7943433566806791    
0.7693696294505614    	-2.7569078388645125    	0.8291262854467094    
0.897597901025655    	-2.7569078388645125    	0.8554215589162845    
1.0258261726007485    	-2.7569078388645125    	0.8755625516123361    
1.154054444175842    	-2.7569078388645125    	0.8911600586021964    
1.2822827157509356    	-2.7569078388645125    	0.9033613927196776    
1.410510987326029    	-2.7569078388645125    	0.9130016941013093    
1.5387392589011226    	-2.7569078388645125    	0.9206983635696725    
1.6669675304762162    	-2.7569078388645125    	0.926913005918146    
1.7951958020513097    	-2.7569078388645125    	0.9319936268138845    
1.9234240736264032    	-2.7569078388645125    	0.9362042228748172    
2.051652345201497    	-2.7569078388645125    	0.9397459993078694    
2.1798806167765905    	-2.7569078388645125    	0.9427728483070511    
2.308108888351684    	-2.7569078388645125    	0.945402791987859    
2.4363371599267776    	-2.7569078388645125    	0.947726529581224    
2.564565431501871    	-2.7569078388645125    	0.9498138728069975    
2.6927937030769646    	-2.7569078388645125    	0.9517186212254107    
2.821021974652058    	-2.7569078388645125    	0.9534822734390306    
2.9492502462271517    	-2.7569078388645125    	0.9551368626007012    
3.0774785178022452    	-2.7569078388645125    	0.9567071290731131    
3.2057067893773388    	-2.7569078388645125    	0.9582121888891085    
3.3339350609524323    	-2.7569078388645125    	0.9596668172218168    
3.462163332527526    	-2.7569078388645125    	0.9610824370124409    
3.5903916041026194    	-2.7569078388645125    	0.9624678812713603    
3.718619875677713    	-2.7569078388645125    	0.9638299813336138    
3.8468481472528064    	-2.7569078388645125    	0.9651740210859049    
3.9750764188279    	-2.7569078388645125    	0.9665040878695019    
4.103304690402994    	-2.7569078388645125    	0.9678233436624329    
4.231532961978088    	-2.7569078388645125    	0.9691342347123516    
4.359761233553182    	-2.7569078388645125    	0.9704386536255235    
4.487989505128276    	-2.7569078388645125    	0.9717380647161179    
4.61621777670337    	-2.7569078388645125    	0.9730336009561823    
4.744446048278464    	-2.7569078388645125    	0.9743261389681683    
4.872674319853558    	-2.7569078388645125    	0.9756163570375748    
5.000902591428652    	-2.7569078388645125    	0.9769047799930592    
5.129130863003746    	-2.7569078388645125    	0.9781918139285272    
5.25735913457884    	-2.7569078388645125    	0.9794777730673137    
5.385587406153934    	-2.7569078388645125    	0.9807629005473657    
5.513815677729028    	-2.7569078388645125    	0.9820473845033683    
5.642043949304122    	-2.7569078388645125    	0.9833313705101889    
5.770272220879216    	-2.7569078388645125    	0.9846149712110386    
5.89850049245431    	-2.7569078388645125    	0.9858982737673745    
6.026728764029404    	-2.7569078388645125    	0.9871813456233944    
6.154957035604498    	-2.7569078388645125    	0.9884642389664444    
6.283185307179586    	-2.7569078388645125    	0.9897469941783742    

0.    	-2.628679567289419    	0.    
0.1282282715750936    	-2.628679567289419    	0.4156961325613681    
0.2564565431501872    	-2.628679567289419    	0.5544960812671758    
0.38468481472528077    	-2.628679567289419    	0.6421702981733679    
0.5129130863003744    	-2.628679567289419    	0.7030003903399333    
0.6411413578754679    	-2.628679567289419    	0.7470818504437826    
0.7693696294505614    	-2.628679567289419    	0.7798553531342407    
0.897597901025655    	-2.628679567289419    	0.8046503046167905    
1.0258261726007485    	-2.628679567289419    	0.8236601196176657    
1.154054444175842    	-2.628679567289419    	0.8383989749597075    
1.2822827157509356    	-2.628679567289419    	0.8499453656897025    
1.410510987326029    	-2.628679567289419    	0.8590843388097198    
1.5387392589011226    	-2.628679567289419    	0.8663962623845215    
1.6669675304762162    	-2.628679567289419    	0.8723150533620925    
1.7951958020513097    	-2.628679567289419    	0.8771678434341731    
1.9234240736264032    	-2.628679567289419    	0.8812027942498044    
2.051652345201497    	-2.628679567289419    	0.8846090423833032    
2.1798806167765905    	-2.628679567289419    	0.887531249311546    
2.308108888351684    	-2.628679567289419    	0.8900803579815858    
2.4363371599267776    	-2.628679567289419    	0.8923416273292796    
2.564565431501871    	-2.628679567289419    	0.8943806816480623    
2.6927937030769646    	-2.628679567289419    	0.896248093508482    
2.821021974652058    	-2.628679567289419    	0.897982872355912    
2.9492502462271517    	-2.628679567289419    	0.8996151299398748    
3.0774785178022452    	-2.628679567289419    	0.9011681226537716    
3.2057067893773388    	-2.628679567289419    	0.9026598199180836    
3.3339350609524323    	-2.628679567289419    	0.9041041106657732    
3.462163332527526    	-2.628679567289419    	0.9055117326704833    
3.5903916041026194    	-2.628679567289419    	0.9068909891235161    
3.718619875677713    	-2.628679567289419    	0.9082483016047448    
3.8468481472528064    	-2.628679567289419    	0.9095886370643071    
3.9750764188279    	-2.628679567289419    	0.910915837677748    
4.103304690402994    	-2.628679567289419    	0.9122328757622422    
4.231532961978088    	-2.628679567289419    	0.9135420508353236    
4.359761233553182    	-2.628679567289419    	0.9148451419814952    
4.487989505128276    	-2.628679567289419    	0.9161435256828568    
4.61621777670337    	-2.628679567289419    	0.9174382669538539    
4.744446048278464    	-2.628679567289419    	0.9187301898356232    
4.872674319853558    	-2.628679567289419    	0.9200199319289386    
5.000902591428652    	-2.628679567289419    	0.9213079865823368    
5.129130863003746    	-2.628679567289419    	0.9225947355315159    
5.25735913457884    	-2.628679567289419    	0.9238804741521578    
5.385587406153934    	-2.628679567289419    	0.925165430998379    
5.513815677729028    	-2.628679567289419    	0.9264497829202247    
5.642043949304122    	-2.628679567289419    	0.9277336667607323    
5.770272220879216    	-2.628679567289419    	0.9290171884065804    
5.89850049245431    	-2.628679567289419    	0.9303004297911329    
6.026728764029404    	-2.628679567289419    	0.9315834543131691    
6.154957035604498    	-2.628679567289419    	0.9328663110297488    
6.283185307179586    	-2.628679567289419    	0.9341490379005493    

0.    	-2.5004512957143255    	0.    
0.1282282715750936    	-2.5004512957143255    	0.3824480981462296    
0.2564565431501872    	-2.5004512957143255    	0.5102151335137639    
0.38468481472528077    	-2.5004512957143255    	0.590958206583368    
0.5129130863003744    	-2.5004512957143255    	0.6470108338589691    
0.6411413578754679    	-2.5004512957143255    	0.6876585561105019    
0.7693696294505614    	-2.5004512957143255    	0.7179055477640246    
0.897597901025655    	-2.5004512957143255    	0.7408140998884413    
1.0258261726007485    	-2.5004512957143255    	0.7584016516041227    
1.154054444175842    	-2.5004512957143255    	0.7720608987478491    
1.2822827157509356    	-2.5004512957143255    	0.7827838097205304    
1.410510987326029    	-2.5004512957143255    	0.7912924479397054    
1.5387392589011226    	-2.5004512957143255    	0.7981206190847383    
1.6669675304762162    	-2.5004512957143255    	0.8036674273539309    
1.7951958020513097    	-2.5004512957143255    	0.8082337589702746    
1.9234240736264032    	-2.5004512957143255    	0.8120478658065062    
2.051652345201497    	-2.5004512957143255    	0.8152837101870123    
2.1798806167765905    	-2.5004512957143255    	0.8180743475340854    
2.308108888351684    	-2.5004512957143255    	0.8205218199462108    
2.4363371599267776    	-2.5004512957143255    	0.8227045461148026    
2.564565431501871    	-2.5004512957143255    	0.8246828853577948    
2.6927937030769646    	-2.5004512957143255    	0.8265033528558422    
2.821021974652058    	-2.5004512957143255    	0.8282018283631103    
2.9492502462271517    	-2.5004512957143255    	0.8298060077917047    
3.0774785178022452    	-2.5004512957143255    	0.8313372816964009    
3.2057067893773388    	-2.5004512957143255    	0.8328121778279318    
3.3339350609524323    	-2.5004512957143255    	0.8342434708231973    
3.462163332527526    	-2.5004512957143255    	0.835641036974334    
3.5903916041026194    	-2.5004512957143255    	0.8370125133153947    
3.718619875677713    	-2.5004512957143255    	0.8383638062289239    
3.8468481472528064    	-2.5004512957143255    	0.8396994841713091    
3.9750764188279    	-2.5004512957143255    	0.8410230810639552    
4.103304690402994    	-2.5004512957143255    	0.842337330757819    
4.231532961978088    	-2.5004512957143255    	0.8436443482822992    
4.359761233553182    	-2.5004512957143255    	0.8449457699876184    
4.487989505128276    	-2.5004512957143255    	0.8462428619220087    
4.61621777670337    	-2.5004512957143255    	0.8475366036548055    
4.744446048278464    	-2.5004512957143255    	0.8488277531150985    
4.872674319853558    	-2.5004512957143255    	0.8501168967495495    
5.000902591428652    	-2.5004512957143255    	0.851404488325805    
5.129130863003746    	-2.5004512957143255    	0.8526908789532659    
5.25735913457884    	-2.5004512957143255    	0.8539763403099002    
5.385587406153934    	-2.5004512957143255    	0.8552610826131425    
5.513815677729028    	-2.5004512957143255    	0.8565452685245242    
5.642043949304122    	-2.5004512957143255    	0.8578290239082946    
5.770272220879216    	-2.5004512957143255    	0.8591124461559433    
5.89850049245431    	-2.5004512957143255    	0.8603956106273971    
6.026728764029404    	-2.5004512957143255    	0.8616785756350109    
6.154957035604498    	-2.5004512957143255    	0.8629613863000427    
6.283185307179586    	-2.5004512957143255    	0.8642440775367002    

0.    	-2.372223024139232    	0.    
0.1282282715750936    	-2.372223024139232    	0.34294133157962037    
0.2564565431501872    	-2.372223024139232    	0.4575985774671987    
0.38468481472528077    	-2.372223024139232    	0.5301057627194166    
0.5129130863003744    	-2.372223024139232    	0.5804815975605886    
0.6411413578754679    	-2.372223024139232    	0.6170492025309435    
0.7693696294505614    	-2.372223024139232    	0.6442940834275455    
0.897597901025655    	-2.372223024139232    	0.6649611334480292    
1.0258261726007485    	-2.372223024139232    	0.6808586898123212    
1.154054444175842    	-2.372223024139232    	0.6932350993440047    
1.2822827157509356    	-2.372223024139232    	0.7029795157043938    
1.410510987326029    	-2.372223024139232    	0.7107391624651437    
1.5387392589011226    	-2.372223024139232    	0.7169925178457233    
1.6669675304762162    	-2.372223024139232    	0.7220973200148493    
1.7951958020513097    	-2.372223024139232    	0.7263232691833008    
1.9234240736264032    	-2.372223024139232    	0.7298749595580704    
2.051652345201497    	-2.372223024139232    	0.7329083227570576    
2.1798806167765905    	-2.372223024139232    	0.7355426233816152    
2.308108888351684    	-2.372223024139232    	0.7378693271532253    
2.4363371599267776    	-2.372223024139232    	0.7399587248861135    
2.564565431501871    	-2.372223024139232    	0.7418649198243814    
2.6927937030769646    	-2.372223024139232    	0.7436296059808102    
2.821021974652058    	-2.372223024139232    	0.7452849442737858    
2.9492502462271517    	-2.372223024139232    	0.7468557600118864    
3.0774785178022452    	-2.372223024139232    	0.7483612266789431    
3.2057067893773388    	-2.372223024139232    	0.749816158970731    
3.3339350609524323    	-2.372223024139232    	0.7512320074689023    
3.462163332527526    	-2.372223024139232    	0.7526176248156436    
3.5903916041026194    	-2.372223024139232    	0.7539798564878708    
3.718619875677713    	-2.372223024139232    	0.7553239966881609    
3.8468481472528064    	-2.372223024139232    	0.7566541403652236    
3.9750764188279    	-2.372223024139232    	0.7579734551594328    
4.103304690402994    	-2.372223024139232    	0.7592843915657691    
4.231532961978088    	-2.372223024139232    	0.7605888453967727    
4.359761233553182    	-2.372223024139232    	0.7618882833995598    
4.487989505128276    	-2.372223024139232    	0.7631838404000182    
4.61621777670337    	-2.372223024139232    	0.7644763944378717    
4.744446048278464    	-2.372223024139232    	0.7657666248849883    
4.872674319853558    	-2.372223024139232    	0.7670550574044794    
5.000902591428652    	-2.372223024139232    	0.7683420987322493    
5.129130863003746    	-2.372223024139232    	0.7696280635861953    
5.25735913457884    	-2.372223024139232    	0.7709131954856268    
5.385587406153934    	-2.372223024139232    	0.7721976828595314    
5.513815677729028    	-2.372223024139232    	0.7734816715100296    
5.642043949304122    	-2.372223024139232    	0.7747652742558947    
5.770272220879216    	-2.372223024139232    	0.7760485783942616    
5.89850049245431    	-2.372223024139232    	0.7773316514742125    
6.026728764029404    	-2.372223024139232    	0.7786145457641904    
6.154957035604498    	-2.372223024139232    	0.7798973017087615    
6.283185307179586    	-2.372223024139232    	0.781179950603374    

0.    	-2.2439947525641384    	0.    
0.1282282715750936    	-2.2439947525641384    	0.2978245328763406    
0.2564565431501872    	-2.2439947525641384    	0.3975103755231016    
0.38468481472528077    	-2.2439947525641384    	0.4606121620274033    
0.5129130863003744    	-2.2439947525641384    	0.5045050896655112    
0.6411413578754679    	-2.2439947525641384    	0.5364131933387832    
0.7693696294505614    	-2.2439947525641384    	0.5602296583341095    
0.897597901025655    	-2.2439947525641384    	0.5783369089074373    
1.0258261726007485    	-2.2439947525641384    	0.5923044875310921    
1.154054444175842    	-2.2439947525641384    	0.6032158941951286    
1.2822827157509356    	-2.2439947525641384    	0.6118428679427289    
1.410510987326029    	-2.2439947525641384    	0.618747165106511    
1.5387392589011226    	-2.2439947525641384    	0.6243440798469136    
1.6669675304762162    	-2.2439947525641384    	0.6289441102522277    
1.7951958020513097    	-2.2439947525641384    	0.6327813420510159    
1.9234240736264032    	-2.2439947525641384    	0.6360333523533036    
2.051652345201497    	-2.2439947525641384    	0.6388354816776484    
2.1798806167765905    	-2.2439947525641384    	0.6412912454830066    
2.308108888351684    	-2.2439947525641384    	0.6434800312492386    
2.4363371599267776    	-2.2439947525641384    	0.6454628477401557    
2.564565431501871    	-2.2439947525641384    	0.6472866537522547    
2.6927937030769646    	-2.2439947525641384    	0.6489876375159055    
2.821021974652058    	-2.2439947525641384    	0.6505937130323244    
2.9492502462271517    	-2.2439947525641384    	0.652126427375681    
3.0774785178022452    	-2.2439947525641384    	0.6536024221307883    
3.2057067893773388    	-2.2439947525641384    	0.6550345556815677    
3.3339350609524323    	-2.2439947525641384    	0.6564327665361901    
3.462163332527526    	-2.2439947525641384    	0.657804738326752    
3.5903916041026194    	-2.2439947525641384    	0.6591564125704905    
3.718619875677713    	-2.2439947525641384    	0.6604923843593554    
3.8468481472528064    	-2.2439947525641384    	0.6618162078954343    
3.9750764188279    	-2.2439947525641384    	0.663130632525502    
4.103304690402994    	-2.2439947525641384    	0.6644377851515038    
4.231532961978088    	-2.2439947525641384    	0.6657393112399311    
4.359761233553182    	-2.2439947525641384    	0.6670364838508475    
4.487989505128276    	-2.2439947525641384    	0.6683302879539859    
4.61621777670337    	-2.2439947525641384    	0.6696214856420712    
4.744446048278464    	-2.2439947525641384    	0.6709106665744818    
4.872674319853558    	-2.2439947525641384    	0.6721982869994059    
5.000902591428652    	-2.2439947525641384    	0.6734846999424124    
5.129130863003746    	-2.2439947525641384    	0.6747701785622361    
5.25735913457884    	-2.2439947525641384    	0.6760549342209474    
5.385587406153934    	-2.2439947525641384    	0.6773391304650884    
5.513815677729028    	-2.2439947525641384    	0.6786228938433018    
5.642043949304122    	-2.2439947525641384    	0.6799063222764035    
5.770272220879216    	-2.2439947525641384    	0.6811894915337575    
5.89850049245431    	-2.2439947525641384    	0.6824724602444473    
6.026728764029404    	-2.2439947525641384    	0.6837552737747574    
6.154957035604498    	-2.2439947525641384    	0.6850379672284637    
6.283185307179586    	-2.2439947525641384    	0.6863205677683845    

0.    	-2.115766480989045    	0.    
0.1282282715750936    	-2.115766480989045    	0.24783851862377695    
0.2564565431501872    	-2.115766480989045    	0.33093717429616676    
0.38468481472528077    	-2.115766480989045    	0.38361848750943656    
0.5129130863003744    	-2.115766480989045    	0.4203288423328902    
0.6411413578754679    	-2.115766480989045    	0.4470745695756533    
0.7693696294505614    	-2.115766480989045    	0.46709260801966446    
0.897597901025655    	-2.115766480989045    	0.4823637936387662    
1.0258261726007485    	-2.115766480989045    	0.4941931023136798    
1.154054444175842    	-2.115766480989045    	0.5034813961610501    
1.2822827157509356    	-2.115766480989045    	0.5108703276721736    
1.410510987326029    	-2.115766480989045    	0.5168269619171802    
1.5387392589011226    	-2.115766480989045    	0.5216965898788457    
1.6669675304762162    	-2.115766480989045    	0.5257373711950094    
1.7951958020513097    	-2.115766480989045    	0.5291439334308259    
1.9234240736264032    	-2.115766480989045    	0.5320639207881168    
2.051652345201497    	-2.115766480989045    	0.5346098603985247    
2.1798806167765905    	-2.115766480989045    	0.5368678188576347    
2.308108888351684    	-2.115766480989045    	0.5389038018634613    
2.4363371599267776    	-2.115766480989045    	0.5407685343671864    
2.564565431501871    	-2.115766480989045    	0.5425010596555616    
2.6927937030769646    	-2.115766480989045    	0.5441314659668037    
2.821021974652058    	-2.115766480989045    	0.5456829620378305    
2.9492502462271517    	-2.115766480989045    	0.5471734629060415    
3.0774785178022452    	-2.115766480989045    	0.5486168050028686    
3.2057067893773388    	-2.115766480989045    	0.550023679266071    
3.3339350609524323    	-2.115766480989045    	0.5514023489403094    
3.462163332527526    	-2.115766480989045    	0.552759202482563    
3.5903916041026194    	-2.115766480989045    	0.5540991798908418    
3.718619875677713    	-2.115766480989045    	0.5554261016951854    
3.8468481472528064    	-2.115766480989045    	0.5567429229911589    
3.9750764188279    	-2.115766480989045    	0.5580519296877406    
4.103304690402994    	-2.115766480989045    	0.559354890170169    
4.231532961978088    	-2.115766480989045    	0.560653172540373    
4.359761233553182    	-2.115766480989045    	0.5619478352677514    
4.487989505128276    	-2.115766480989045    	0.5632396972927075    
4.61621777670337    	-2.115766480989045    	0.5645293922474255    
4.744446048278464    	-2.115766480989045    	0.5658174103966035    
4.872674319853558    	-2.115766480989045    	0.5671041310819233    
5.000902591428652    	-2.115766480989045    	0.5683898478219491    
5.129130863003746    	-2.115766480989045    	0.569674787730994    
5.25735913457884    	-2.115766480989045    	0.5709591265433301    
5.385587406153934    	-2.115766480989045    	0.5722430002376243    
5.513815677729028    	-2.115766480989045    	0.573526514031116    
5.642043949304122    	-2.115766480989045    	0.5748097493388071    
5.770272220879216    	-2.115766480989045    	0.5760927691581597    
5.89850049245431    	-2.115766480989045    	0.5773756222355703    
6.026728764029404    	-2.115766480989045    	0.5786583462902523    
6.154957035604498    	-2.115766480989045    	0.5799409705087879    
6.283185307179586    	-2.115766480989045    	0.5812235174753528    

0.    	-1.9875382094139513    	0.    
0.1282282715750936    	-1.9875382094139513    	0.19380405779401863    
0.2564565431501872    	-1.9875382094139513    	0.2589721039100249    
0.38468481472528077    	-1.9875382094139513    	0.3003889731724965    
0.5129130863003744    	-1.9875382094139513    	0.3293350272167493    
0.6411413578754679    	-1.9875382094139513    	0.35050026897384484    
0.7693696294505614    	-1.9875382094139513    	0.36641224027546077    
0.897597901025655    	-1.9875382094139513    	0.37861766354140763    
1.0258261726007485    	-1.9875382094139513    	0.38813552039291893    
1.154054444175842    	-1.9875382094139513    	0.39566924294217987    
1.2822827157509356    	-1.9875382094139513    	0.40171986121243386    
1.410510987326029    	-1.9875382094139513    	0.4066520798157842    
1.5387392589011226    	-1.9875382094139513    	0.4107355168889519    
1.6669675304762162    	-1.9875382094139513    	0.4141717546452093    
1.7951958020513097    	-1.9875382094139513    	0.41711276670706354    
1.9234240736264032    	-1.9875382094139513    	0.4196738400544204    
2.051652345201497    	-1.9875382094139513    	0.42194284073961663    
2.1798806167765905    	-1.9875382094139513    	0.4239869732837466    
2.308108888351684    	-1.9875382094139513    	0.42585777779124206    
2.4363371599267776    	-1.9875382094139513    	0.4275948624983592    
2.564565431501871    	-1.9875382094139513    	0.4292287140924157    
2.6927937030769646    	-1.9875382094139513    	0.4307828267714355    
2.821021974652058    	-1.9875382094139513    	0.43227532292121956    
2.9492502462271517    	-1.9875382094139513    	0.433720191377978    
3.0774785178022452    	-1.9875382094139513    	0.43512823622594016    
3.2057067893773388    	-1.9875382094139513    	0.4365078054118012    
3.3339350609524323    	-1.9875382094139513    	0.4378653512344618    
3.462163332527526    	-1.9875382094139513    	0.43920586207749773    
3.5903916041026194    	-1.9875382094139513    	0.4405331953050605    
3.718619875677713    	-1.9875382094139513    	0.44185033415228214    
3.8468481472528064    	-1.9875382094139513    	0.4431595860856181    
3.9750764188279    	-1.9875382094139513    	0.4444627360416875    
4.103304690402994    	-1.9875382094139513    	0.44576116485218514    
4.231532961978088    	-1.9875382094139513    	0.4470559407902819    
4.359761233553182    	-1.9875382094139513    	0.4483478903546738    
4.487989505128276    	-1.9875382094139513    	0.44963765300945535    
4.61621777670337    	-1.9875382094139513    	0.450925723522047    
4.744446048278464    	-1.9875382094139513    	0.452212484712334    
4.872674319853558    	-1.9875382094139513    	0.45349823278671186    
5.000902591428652    	-1.9875382094139513    	0.45478319693717334    
5.129130863003746    	-1.9875382094139513    	0.45606755450439895    
5.25735913457884    	-1.9875382094139513    	0.45735144270931094    
5.385587406153934    	-1.9875382094139513    	0.4586349677299345    
5.513815677729028    	-1.9875382094139513    	0.45991821172444214    
5.642043949304122    	-1.9875382094139513    	0.46120123826518933    
5.770272220879216    	-1.9875382094139513    	0.46248409654331973    
5.89850049245431    	-1.9875382094139513    	0.46376682462212854    
6.026728764029404    	-1.9875382094139513    	0.4650494519544092    
6.154957035604498    	-1.9875382094139513    	0.4663320013303079    
6.283185307179586    	-1.9875382094139513    	0.46761449038452596    

0.    	-1.8593099378388578    	0.    
0.1282282715750936    	-1.8593099378388578    	0.1366083947400269    
0.2564565431501872    	-1.8593099378388578    	0.18279682883083473    
0.38468481472528077    	-1.8593099378388578    	0.2122902453409915    
0.5129130863003744    	-1.8593099378388578    	0.23301776024563567    
0.6411413578754679    	-1.8593099378388578    	0.2482760388792989    
0.7693696294505614    	-1.8593099378388578    	0.2598417239563992    
0.897597901025655    	-1.8593099378388578    	0.26880202720334345    
1.0258261726007485    	-1.8593099378388578    	0.275873204331828    
1.154054444175842    	-1.8593099378388578    	0.2815497071137438    
1.2822827157509356    	-1.8593099378388578    	0.2861837162051511    
1.410510987326029    	-1.8593099378388578    	0.2900315873204787    
1.5387392589011226    	-1.8593099378388578    	0.29328283862804194    
1.6669675304762162    	-1.8593099378388578    	0.2960791649421771    
1.7951958020513097    	-1.8593099378388578    	0.2985273905400643    
1.9234240736264032    	-1.8593099378388578    	0.30070855217067016    
2.051652345201497    	-1.8593099378388578    	0.30268441204887575    
2.1798806167765905    	-1.8593099378388578    	0.3045022091249061    
2.308108888351684    	-1.8593099378388578    	0.30619817162252055    
2.4363371599267776    	-1.8593099378388578    	0.30780014069690526    
2.564565431501871    	-1.8593099378388578    	0.3093295458453809    
2.6927937030769646    	-1.8593099378388578    	0.3108029014516967    
2.821021974652058    	-1.8593099378388578    	0.3122329459814628    
2.9492502462271517    	-1.8593099378388578    	0.3136295123733962    
3.0774785178022452    	-1.8593099378388578    	0.31500019496175957    
3.2057067893773388    	-1.8593099378388578    	0.3163508616291295    
3.3339350609524323    	-1.8593099378388578    	0.31768604778207765    
3.462163332527526    	-1.8593099378388578    	0.3190092598216556    
3.5903916041026194    	-1.8593099378388578    	0.32032320914034396    
3.718619875677713    	-1.8593099378388578    	0.32162999269372855    
3.8468481472528064    	-1.8593099378388578    	0.3229312324306198    
3.9750764188279    	-1.8593099378388578    	0.32422818300666767    
4.103304690402994    	-1.8593099378388578    	0.3255218150268054    
4.231532961978088    	-1.8593099378388578    	0.32681287939442927    
4.359761233553182    	-1.8593099378388578    	0.32810195706644735    
4.487989505128276    	-1.8593099378388578    	0.3293894975306622    
4.61621777670337    	-1.8593099378388578    	0.33067584856566334    
4.744446048278464    	-1.8593099378388578    	0.33196127926063124    
4.872674319853558    	-1.8593099378388578    	0.3332459978229744    
5.000902591428652    	-1.8593099378388578    	0.33453016535478775    
5.129130863003746    	-1.8593099378388578    	0.3358139065111903    
5.25735913457884    	-1.8593099378388578    	0.33709731774659035    
5.385587406153934    	-1.8593099378388578    	0.33838047369493174    
5.513815677729028    	-1.8593099378388578    	0.3396634321062847    
5.642043949304122    	-1.8593099378388578    	0.34094623766650206    
5.770272220879216    	-1.8593099378388578    	0.3422289249526919    
5.89850049245431    	-1.8593099378388578    	0.3435115207200498    
6.026728764029404    	-1.8593099378388578    	0.3447940456713353    
6.154957035604498    	-1.8593099378388578    	0.3460765158260449    
6.283185307179586    	-1.8593099378388578    	0.3473589435798441    

0.    	-1.7310816662637643    	0.    
0.1282282715750936    	-1.7310816662637643    	7.71906806678888300e-2
0.2564565431501872    	-1.7310816662637643    	0.10366214496941732    
0.38468481472528077    	-1.7310816662637643    	0.12076888269029404    
0.5129130863003744    	-1.7310816662637643    	0.13295856828038044    
0.6411413578754679    	-1.7310816662637643    	0.14208039832402644    
0.7693696294505614    	-1.7310816662637643    	0.14913094399413782    
0.897597901025655    	-1.7310816662637643    	0.15472005433722763    
1.0258261726007485    	-1.7310816662637643    	0.15924949825647094    
1.154054444175842    	-1.7310816662637643    	0.16299662829903988    
1.2822827157509356    	-1.7310816662637643    	0.16615899295717573    
1.410510987326029    	-1.7310816662637643    	0.168880389693889    
1.5387392589011226    	-1.7310816662637643    	0.17126712482600534    
1.6669675304762162    	-1.7310816662637643    	0.1733986791439909    
1.7951958020513097    	-1.7310816662637643    	0.17533497352802052    
1.9234240736264032    	-1.7310816662637643    	0.1771214638749443    
2.051652345201497    	-1.7310816662637643    	0.1787927944283267    
2.1798806167765905    	-1.7310816662637643    	0.1803754629052668    
2.308108888351684    	-1.7310816662637643    	0.18188979078241874    
2.4363371599267776    	-1.7310816662637643    	0.1833513949829005    
2.564565431501871    	-1.7310816662637643    	0.18477229594228212    
2.6927937030769646    	-1.7310816662637643    	0.18616175706431326    
2.821021974652058    	-1.7310816662637643    	0.18752692372916024    
2.9492502462271517    	-1.7310816662637643    	0.18887331152146536    
3.0774785178022452    	-1.7310816662637643    	0.1902051803267655    
3.2057067893773388    	-1.7310816662637643    	0.19152582161304943    
3.3339350609524323    	-1.7310816662637643    	0.19283777942330899    
3.462163332527526    	-1.7310816662637643    	0.1941430206010633    
3.5903916041026194    	-1.7310816662637643    	0.19544306604613235    
3.718619875677713    	-1.7310816662637643    	0.1967390920026033    
3.8468481472528064    	-1.7310816662637643    	0.19803200826928674    
3.9750764188279    	-1.7310816662637643    	0.19932251861945258    
4.103304690402994    	-1.7310816662637643    	0.20061116749396612    
4.231532961978088    	-1.7310816662637643    	0.2018983760966363    
4.359761233553182    	-1.7310816662637643    	0.20318447030328635    
4.487989505128276    	-1.7310816662637643    	0.2044697022448501    
4.61621777670337    	-1.7310816662637643    	0.20575426700057114    
4.744446048278464    	-1.7310816662637643    	0.20703831551048832    
4.872674319853558    	-1.7310816662637643    	0.20832196456426305    
5.000902591428652    	-1.7310816662637643    	0.20960530452880058    
5.129130863003746    	-1.7310816662637643    	0.2108884053268249    
5.25735913457884    	-1.7310816662637643    	0.2121713210624516    
5.385587406153934    	-1.7310816662637643    	0.21345409360005574    
5.513815677729028    	-1.7310816662637643    	0.21473675533335096    
5.642043949304122    	-1.7310816662637643    	0.21601933132794682    
5.770272220879216    	-1.7310816662637643    	0.2173018409791607    
5.89850049245431    	-1.7310816662637643    	0.21858429929476889    
6.026728764029404    	-1.7310816662637643    	0.21986671788755854    
6.154957035604498    	-1.7310816662637643    	0.22114910574333638    
6.283185307179586    	-1.7310816662637643    	0.2224314698151961    

0.    	-1.6028533946886707    	0.    
0.1282282715750936    	-1.6028533946886707    	1.652655279997762300e-2
0.2564565431501872    	-1.6028533946886707    	2.286744164698083200e-2
0.38468481472528077    	-1.6028533946886707    	2.732766346488398300e-2
0.5129130863003744    	-1.6028533946886707    	3.080042048676744000e-2
0.6411413578754679    	-1.6028533946886707    	3.365707679000816700e-2
0.7693696294505614    	-1.6028533946886707    	3.609776833489225500e-2
0.897597901025655    	-1.6028533946886707    	3.824496778355540600e-2
1.0258261726007485    	-1.6028533946886707    	4.01793601963687300e-2
1.154054444175842    	-1.6028533946886707    	4.19566447746288700e-2
1.2822827157509356    	-1.6028533946886707    	4.36164941059769900e-2
1.410510987326029    	-1.6028533946886707    	4.51877862516381700e-2
1.5387392589011226    	-1.6028533946886707    	4.66918701301651600e-2
1.6669675304762162    	-1.6028533946886707    	4.814470743577177000e-2
1.7951958020513097    	-1.6028533946886707    	4.95583317524317670e-2
1.9234240736264032    	-1.6028533946886707    	5.0941871740309200e-2
2.051652345201497    	-1.6028533946886707    	5.230228481413038000e-2
2.1798806167765905    	-1.6028533946886707    	5.36448923660860000e-2
2.308108888351684    	-1.6028533946886707    	5.49737754476405500e-2
2.4363371599267776    	-1.6028533946886707    	5.62920703203976900e-2
2.564565431501871    	-1.6028533946886707    	5.760219098295707000e-2
2.6927937030769646    	-1.6028533946886707    	5.890599775423561000e-2
2.821021974652058    	-1.6028533946886707    	6.02049256020108600e-2
2.9492502462271517    	-1.6028533946886707    	6.150008219110290000e-2
3.0774785178022452    	-1.6028533946886707    	6.27923230111203100e-2
3.2057067893773388    	-1.6028533946886707    	6.40823090696505100e-2
3.3339350609524323    	-1.6028533946886707    	6.53705512729900200e-2
3.462163332527526    	-1.6028533946886707    	6.6657444611609300e-2
3.5903916041026194    	-1.6028533946886707    	6.79432945195347900e-2
3.718619875677713    	-1.6028533946886707    	6.92283372154594900e-2
3.8468481472528064    	-1.6028533946886707    	7.05127554093227600e-2
3.9750764188279    	-1.6028533946886707    	7.17966904360769300e-2
4.103304690402994    	-1.6028533946886707    	7.3080251632815400e-2
4.231532961978088    	-1.6028533946886707    	7.43635235876048100e-2
4.359761233553182    	-1.6028533946886707    	7.56465717443116400e-2
4.487989505128276    	-1.6028533946886707    	7.69294467370180100e-2
4.61621777670337    	-1.6028533946886707    	7.82121877424257800e-2
4.744446048278464    	-1.6028533946886707    	7.94948250730007500e-2
4.872674319853558    	-1.6028533946886707    	8.0777382182974500e-2
5.000902591428652    	-1.6028533946886707    	8.20598772202403700e-2
5.129130863003746    	-1.6028533946886707    	8.33423242269981400e-2
5.25735913457884    	-1.6028533946886707    	8.46247340686826500e-2
5.385587406153934    	-1.6028533946886707    	8.59071151526882800e-2
5.513815677729028    	-1.6028533946886707    	8.71894739844681000e-2
5.642043949304122    	-1.6028533946886707    	8.84718155978119800e-2
5.770272220879216    	-1.6028533946886707    	8.9754143887775810e-2
5.89850049245431    	-1.6028533946886707    	9.10364618682895800e-2
6.026728764029404    	-1.6028533946886707    	9.23187718714860700e-2
6.154957035604498    	-1.6028533946886707    	9.36010757019359200e-2
6.283185307179586    	-1.6028533946886707    	9.48833747559909800e-2

0.    	-1.4746251231135772    	0.    
0.1282282715750936    	-1.4746251231135772    	-4.438788556126600e-2
0.2564565431501872    	-1.4746251231135772    	-5.82606343416105100e-2
0.38468481472528077    	-1.4746251231135772    	-6.64991100988793900e-2
0.5129130863003744    	-1.4746251231135772    	-7.17792491727466400e-2
0.6411413578754679    	-1.4746251231135772    	-7.52136177806918700e-2
0.7693696294505614    	-1.4746251231135772    	-7.7401801401983490e-2
0.897597901025655    	-1.4746251231135772    	-7.87107147565895200e-2
1.0258261726007485    	-1.4746251231135772    	-7.93820814734033800e-2
1.154054444175842    	-1.4746251231135772    	-7.95827702763493900e-2
1.2822827157509356    	-1.4746251231135772    	-7.9431635905178700e-2
1.410510987326029    	-1.4746251231135772    	-7.90151938774186400e-2
1.5387392589011226    	-1.4746251231135772    	-7.83974032214417900e-2
1.6669675304762162    	-1.4746251231135772    	-7.76260834298643200e-2
1.7951958020513097    	-1.4746251231135772    	-7.67372858060297200e-2
1.9234240736264032    	-1.4746251231135772    	-7.57583588188075300e-2
2.051652345201497    	-1.4746251231135772    	-7.47101461228670800e-2
2.1798806167765905    	-1.4746251231135772    	-7.3608590028038600e-2
2.308108888351684    	-1.4746251231135772    	-7.24659169187996400e-2
2.4363371599267776    	-1.4746251231135772    	-7.12915226923895900e-2
2.564565431501871    	-1.4746251231135772    	-7.00926394249693500e-2
2.6927937030769646    	-1.4746251231135772    	-6.88748404288401600e-2
2.821021974652058    	-1.4746251231135772    	-6.7642424710744310e-2
2.9492502462271517    	-1.4746251231135772    	-6.63987107135096800e-2
3.0774785178022452    	-1.4746251231135772    	-6.51462613905717400e-2
3.2057067893773388    	-1.4746251231135772    	-6.38870570484707300e-2
3.3339350609524323    	-1.4746251231135772    	-6.26226283066727100e-2
3.462163332527526    	-1.4746251231135772    	-6.13541585134884900e-2
3.5903916041026194    	-1.4746251231135772    	-6.00825627159034300e-2
3.718619875677713    	-1.4746251231135772    	-5.88085485993231800e-2
3.8468481472528064    	-1.4746251231135772    	-5.753266354277162000e-2
3.9750764188279    	-1.4746251231135772    	-5.625533097033011000e-2
4.103304690402994    	-1.4746251231135772    	-5.49768784439891700e-2
4.231532961978088    	-1.4746251231135772    	-5.36975593803582100e-2
4.359761233553182    	-1.4746251231135772    	-5.24175698421138900e-2
4.487989505128276    	-1.4746251231135772    	-5.11370615234361700e-2
4.61621777670337    	-1.4746251231135772    	-4.9856151793445200e-2
4.744446048278464    	-1.4746251231135772    	-4.85749314649779900e-2
4.872674319853558    	-1.4746251231135772    	-4.729347080435078500e-2
5.000902591428652    	-1.4746251231135772    	-4.60118241806699700e-2
5.129130863003746    	-1.4746251231135772    	-4.47300336628325400e-2
5.25735913457884    	-1.4746251231135772    	-4.34481318024945600e-2
5.385587406153934    	-1.4746251231135772    	-4.216614378729144400e-2
5.513815677729028    	-1.4746251231135772    	-4.08840891068500860e-2
5.642043949304122    	-1.4746251231135772    	-3.960198284185509000e-2
5.770272220879216    	-1.4746251231135772    	-3.83198366614685900e-2
5.89850049245431    	-1.4746251231135772    	-3.70376595950956900e-2
6.026728764029404    	-1.4746251231135772    	-3.575545862955143400e-2
6.154957035604498    	-1.4746251231135772    	-3.44732391711323800e-2
6.283185307179586    	-1.4746251231135772    	-3.31910054031564500e-2

0.    	-1.3463968515384837    	0.    
0.1282282715750936    	-1.3463968515384837    	-0.10455242102202095    
0.2564565431501872    	-1.3463968515384837    	-0.13838996223153077    
0.38468481472528077    	-1.3463968515384837    	-0.15917080497306027    
0.5129130863003744    	-1.3463968515384837    	-0.17309608535832066    
0.6411413578754679    	-1.3463968515384837    	-0.18274403159311556    
0.7693696294505614    	-1.3463968515384837    	-0.18950410541927493    
0.897597901025655    	-1.3463968515384837    	-0.19422658420931235    
1.0258261726007485    	-1.3463968515384837    	-0.1974716311860822    
1.154054444175842    	-1.3463968515384837    	-0.19962594301889633    
1.2822827157509356    	-1.3463968515384837    	-0.2009649501833574    
1.410510987326029    	-1.3463968515384837    	-0.20168914119333906    
1.5387392589011226    	-1.3463968515384837    	-0.20194673281866174    
1.6669675304762162    	-1.3463968515384837    	-0.20184854054402482    
1.7951958020513097    	-1.3463968515384837    	-0.2014781085986848    
1.9234240736264032    	-1.3463968515384837    	-0.20089881351944214    
2.051652345201497    	-1.3463968515384837    	-0.2001589577781284    
2.1798806167765905    	-1.3463968515384837    	-0.19929548561430793    
2.308108888351684    	-1.3463968515384837    	-0.19833673009150535    
2.4363371599267776    	-1.3463968515384837    	-0.19730446498543014    
2.564565431501871    	-1.3463968515384837    	-0.19621544969651317    
2.6927937030769646    	-1.3463968515384837    	-0.19508259965463987    
2.821021974652058    	-1.3463968515384837    	-0.19391587725150056    
2.9492502462271517    	-1.3463968515384837    	-0.19272297254883164    
3.0774785178022452    	-1.3463968515384837    	-0.19150982485948795    
3.2057067893773388    	-1.3463968515384837    	-0.19028102328755883    
3.3339350609524323    	-1.3463968515384837    	-0.18904011484554356    
3.462163332527526    	-1.3463968515384837    	-0.18778984178998775    
3.5903916041026194    	-1.3463968515384837    	-0.18653232462384234    
3.718619875677713    	-1.3463968515384837    	-0.18526920331643676    
3.8468481472528064    	-1.3463968515384837    	-0.1840017463478097    
3.9750764188279    	-1.3463968515384837    	-0.18273093494846454    
4.103304690402994    	-1.3463968515384837    	-0.18145752820091693    
4.231532961978088    	-1.3463968515384837    	-0.18018211336535855    
4.359761233553182    	-1.3463968515384837    	-0.17890514479166547    
4.487989505128276    	-1.3463968515384837    	-0.1776269740114655    
4.61621777670337    	-1.3463968515384837    	-0.17634787301250315    
4.744446048278464    	-1.3463968515384837    	-0.17506805224177385    
4.872674319853558    	-1.3463968515384837    	-0.17378767453237076    
5.000902591428652    	-1.3463968515384837    	-0.17250686587766081    
5.129130863003746    	-1.3463968515384837    	-0.17122572376686762    
5.25735913457884    	-1.3463968515384837    	-0.16994432363424078    
5.385587406153934    	-1.3463968515384837    	-0.16866272384886533    
5.513815677729028    	-1.3463968515384837    	-0.16738096957542897    
5.642043949304122    	-1.3463968515384837    	-0.1660990957614663    
5.770272220879216    	-1.3463968515384837    	-0.16481712944875024    
5.89850049245431    	-1.3463968515384837    	-0.16353509156175836    
6.026728764029404    	-1.3463968515384837    	-0.1622529982915302    
6.154957035604498    	-1.3463968515384837    	-0.1609708621664583    
6.283185307179586    	-1.3463968515384837    	-0.15968869288084037    

0.    	-1.2181685799633901    	0.    
0.1282282715750936    	-1.2181685799633901    	-0.16297915357336    
0.2564565431501872    	-1.2181685799633901    	-0.21620482067412228    
0.38468481472528077    	-1.2181685799633901    	-0.24916575448987185    
0.5129130863003744    	-1.2181685799633901    	-0.2714864684208425    
0.6411413578754679    	-1.2181685799633901    	-0.2871685182253017    
0.7693696294505614    	-1.2181685799633901    	-0.29836842698425353    
0.897597901025655    	-1.2181685799633901    	-0.30640587319180795    
1.0258261726007485    	-1.2181685799633901    	-0.31215026180014743    
1.154054444175842    	-1.2181685799633901    	-0.316201767875352    
1.2822827157509356    	-1.2181685799633901    	-0.3189878750680811    
1.410510987326029    	-1.2181685799633901    	-0.3208197528727    
1.5387392589011226    	-1.2181685799633901    	-0.3219274420852139    
1.6669675304762162    	-1.2181685799633901    	-0.3224829345952104    
1.7951958020513097    	-1.2181685799633901    	-0.3226158957639243    
1.9234240736264032    	-1.2181685799633901    	-0.3224246895551049    
2.051652345201497    	-1.2181685799633901    	-0.32198428413249364    
2.1798806167765905    	-1.2181685799633901    	-0.32135201904199723    
2.308108888351684    	-1.2181685799633901    	-0.3205718687980672    
2.4363371599267776    	-1.2181685799633901    	-0.31967762753008805    
2.564565431501871    	-1.2181685799633901    	-0.3186953067738689    
2.6927937030769646    	-1.2181685799633901    	-0.3176449520058777    
2.821021974652058    	-1.2181685799633901    	-0.3165420254205567    
2.9492502462271517    	-1.2181685799633901    	-0.3153984624279496    
3.0774785178022452    	-1.2181685799633901    	-0.31422348117697796    
3.2057067893773388    	-1.2181685799633901    	-0.31302420421631777    
3.3339350609524323    	-1.2181685799633901    	-0.3118061367096544    
3.462163332527526    	-1.2181685799633901    	-0.3105735347939915    
3.5903916041026194    	-1.2181685799633901    	-0.30932968960964585    
3.718619875677713    	-1.2181685799633901    	-0.3080771464816196    
3.8468481472528064    	-1.2181685799633901    	-0.30681787416255923    
3.9750764188279    	-1.2181685799633901    	-0.30555339557761224    
4.103304690402994    	-1.2181685799633901    	-0.3042848888657054    
4.231532961978088    	-1.2181685799633901    	-0.3030132654878167    
4.359761233553182    	-1.2181685799633901    	-0.3017392306206092    
4.487989505128276    	-1.2181685799633901    	-0.3004633298610189    
4.61621777670337    	-1.2181685799633901    	-0.29918598534938345    
4.744446048278464    	-1.2181685799633901    	-0.2979075237113229    
4.872674319853558    	-1.2181685799633901    	-0.2966281976729924    
5.000902591428652    	-1.2181685799633901    	-0.2953482027832118    
5.129130863003746    	-1.2181685799633901    	-0.2940676903507609    
5.25735913457884    	-1.2181685799633901    	-0.29278677745385473    
5.385587406153934    	-1.2181685799633901    	-0.2915055546846091    
5.513815677729028    	-1.2181685799633901    	-0.2902240921411695    
5.642043949304122    	-1.2181685799633901    	-0.2889424440640831    
5.770272220879216    	-1.2181685799633901    	-0.2876606524237084    
5.89850049245431    	-1.2181685799633901    	-0.286378749696016    
6.026728764029404    	-1.2181685799633901    	-0.28509676101041376    
6.154957035604498    	-1.2181685799633901    	-0.2838147058116741    
6.283185307179586    	-1.2181685799633901    	-0.28253259914589457    

0.    	-1.0899403083882966    	0.    
0.1282282715750936    	-1.0899403083882966    	-0.2187087178820844    
0.2564565431501872    	-1.0899403083882966    	-0.2904274918450656    
0.38468481472528077    	-1.0899403083882966    	-0.33500624406629287    
0.5129130863003744    	-1.0899403083882966    	-0.36533483099057473    
0.6411413578754679    	-1.0899403083882966    	-0.38677243049372056    
0.7693696294505614    	-1.0899403083882966    	-0.4022072169465391    
0.897597901025655    	-1.0899403083882966    	-0.4134066008803476    
1.0258261726007485    	-1.0899403083882966    	-0.4215349533713779    
1.154054444175842    	-1.0899403083882966    	-0.42739607302448596    
1.2822827157509356    	-1.0899403083882966    	-0.43156247739566267    
1.410510987326029    	-1.0899403083882966    	-0.4344509075652699    
1.5387392589011226    	-1.0899403083882966    	-0.4363694510919872    
1.6669675304762162    	-1.0899403083882966    	-0.4375484521682184    
1.7951958020513097    	-1.0899403083882966    	-0.4381615681855299    
1.9234240736264032    	-1.0899403083882966    	-0.4383405354010543    
2.051652345201497    	-1.0899403083882966    	-0.43818575669526727    
2.1798806167765905    	-1.0899403083882966    	-0.4377740254066589    
2.308108888351684    	-1.0899403083882966    	-0.4371642354402963    
2.4363371599267776    	-1.0899403083882966    	-0.4364016463805688    
2.564565431501871    	-1.0899403083882966    	-0.43552109478996487    
2.6927937030769646    	-1.0899403083882966    	-0.4345494270453656    
2.821021974652058    	-1.0899403083882966    	-0.43350735125515977    
2.9492502462271517    	-1.0899403083882966    	-0.43241085219859565    
3.0774785178022452    	-1.0899403083882966    	-0.4312722754989108    
3.2057067893773388    	-1.0899403083882966    	-0.43010116019731576    
3.3339350609524323    	-1.0899403083882966    	-0.4289048792140464    
3.462163332527526    	-1.0899403083882966    	-0.4276891326809125    
3.5903916041026194    	-1.0899403083882966    	-0.42645832833516356    
3.718619875677713    	-1.0899403083882966    	-0.4252158750633085    
3.8468481472528064    	-1.0899403083882966    	-0.4239644095637372    
3.9750764188279    	-1.0899403083882966    	-0.4227059714498528    
4.103304690402994    	-1.0899403083882966    	-0.42144213857198454    
4.231532961978088    	-1.0899403083882966    	-0.42017413162573247    
4.359761233553182    	-1.0899403083882966    	-0.4189028950355655    
4.487989505128276    	-1.0899403083882966    	-0.4176291595050412    
4.61621777670337    	-1.0899403083882966    	-0.4163534903955575    
4.744446048278464    	-1.0899403083882966    	-0.4150763251481757    
4.872674319853558    	-1.0899403083882966    	-0.41379800223235624    
5.000902591428652    	-1.0899403083882966    	-0.41251878354146576    
5.129130863003746    	-1.0899403083882966    	-0.4112388717193544    
5.25735913457884    	-1.0899403083882966    	-0.40995842356578127    
5.385587406153934    	-1.0899403083882966    	-0.40867756040837316    
5.513815677729028    	-1.0899403083882966    	-0.4073963761277237    
5.642043949304122    	-1.0899403083882966    	-0.40611494336676424    
5.770272220879216    	-1.0899403083882966    	-0.4048333183352868    
5.89850049245431    	-1.0899403083882966    	-0.4035515445275005    
6.026728764029404    	-1.0899403083882966    	-0.4022696555985572    
6.154957035604498    	-1.0899403083882966    	-0.4009876775903268    
6.283185307179586    	-1.0899403083882966    	-0.39970563065364995    

0.    	-0.961712036813203    	0.    
0.1282282715750936    	-0.961712036813203    	-0.2708260360429718    
0.2564565431501872    	-0.961712036813203    	-0.35983924153573027    
0.38468481472528077    	-0.961712036813203    	-0.4152827752366668    
0.5129130863003744    	-0.961712036813203    	-0.45310018554870013    
0.6411413578754679    	-0.961712036813203    	-0.47992027491262346    
0.7693696294505614    	-0.961712036813203    	-0.4993154452457291    
0.897597901025655    	-0.961712036813203    	-0.5134718182844801    
1.0258261726007485    	-0.961712036813203    	-0.5238296122882771    
1.154054444175842    	-0.961712036813203    	-0.5313830510498819    
1.2822827157509356    	-0.961712036813203    	-0.536840285308176    
1.410510987326029    	-0.961712036813203    	-0.5407167848524995    
1.5387392589011226    	-0.961712036813203    	-0.5433936252150107    
1.6669675304762162    	-0.961712036813203    	-0.545155720645658    
1.7951958020513097    	-0.961712036813203    	-0.5462178691167713    
1.9234240736264032    	-0.961712036813203    	-0.5467430160731663    
2.051652345201497    	-0.961712036813203    	-0.5468553504995316    
2.1798806167765905    	-0.961712036813203    	-0.5466498585824452    
2.308108888351684    	-0.961712036813203    	-0.5461993865812972    
2.4363371599267776    	-0.961712036813203    	-0.545559916374357    
2.564565431501871    	-0.961712036813203    	-0.5447745375353998    
2.6927937030769646    	-0.961712036813203    	-0.5438764565249535    
2.821021974652058    	-0.961712036813203    	-0.5428912873387863    
2.9492502462271517    	-0.961712036813203    	-0.5418388016557176    
3.0774785178022452    	-0.961712036813203    	-0.5407342698585088    
3.2057067893773388    	-0.961712036813203    	-0.5395894908501119    
3.3339350609524323    	-0.961712036813203    	-0.5384135842441667    
3.462163332527526    	-0.961712036813203    	-0.5372136005712829    
3.5903916041026194    	-0.961712036813203    	-0.5359949917907184    
3.718619875677713    	-0.961712036813203    	-0.5347619743766668    
3.8468481472528064    	-0.961712036813203    	-0.5335178096787471    
3.9750764188279    	-0.961712036813203    	-0.5322650205082218    
4.103304690402994    	-0.961712036813203    	-0.531005558518564    
4.231532961978088    	-0.961712036813203    	-0.5297409335962081    
4.359761233553182    	-0.961712036813203    	-0.528472313906005    
4.487989505128276    	-0.961712036813203    	-0.5272006032600015    
4.61621777670337    	-0.961712036813203    	-0.5259265009574376    
4.744446048278464    	-0.961712036813203    	-0.5246505480720454    
4.872674319853558    	-0.961712036813203    	-0.5233731632589317    
5.000902591428652    	-0.961712036813203    	-0.5220946704557277    
5.129130863003746    	-0.961712036813203    	-0.5208153203139478    
5.25735913457884    	-0.961712036813203    	-0.5195353067802476    
5.385587406153934    	-0.961712036813203    	-0.5182547799255682    
5.513815677729028    	-0.961712036813203    	-0.5169738558714349    
5.642043949304122    	-0.961712036813203    	-0.5156926244703681    
5.770272220879216    	-0.961712036813203    	-0.5144111552486303    
5.89850049245431    	-0.961712036813203    	-0.5131295020044956    
6.026728764029404    	-0.961712036813203    	-0.5118477063662428    
6.154957035604498    	-0.961712036813203    	-0.5105658005452324    
6.283185307179586    	-0.961712036813203    	-0.5092838094661725    

0.    	-0.8334837652381095    	0.    
0.1282282715750936    	-0.8334837652381095    	-0.3184753431326815    
0.2564565431501872    	-0.8334837652381095    	-0.423300330735187    
0.38468481472528077    	-0.8334837652381095    	-0.4886772095785406    
0.5129130863003744    	-0.8334837652381095    	-0.5333414273997786    
0.6411413578754679    	-0.8334837652381095    	-0.5650825664518632    
0.7693696294505614    	-0.8334837652381095    	-0.5880985974578525    
0.897597901025655    	-0.8334837652381095    	-0.604958457300882    
1.0258261726007485    	-0.8334837652381095    	-0.6173545630795179    
1.154054444175842    	-0.8334837652381095    	-0.6264552386472382    
1.2822827157509356    	-0.8334837652381095    	-0.6330926401102597    
1.410510987326029    	-0.8334837652381095    	-0.6378725019672115    
1.5387392589011226    	-0.8334837652381095    	-0.6412426304740271    
1.6669675304762162    	-0.8334837652381095    	-0.6435378316540931    
1.7951958020513097    	-0.8334837652381095    	-0.6450105170837351    
1.9234240736264032    	-0.8334837652381095    	-0.6458521658357534    
2.051652345201497    	-0.8334837652381095    	-0.6462087138193535    
2.1798806167765905    	-0.8334837652381095    	-0.6461917803986446    
2.308108888351684    	-0.8334837652381095    	-0.645886968053774    
2.4363371599267776    	-0.8334837652381095    	-0.645360061735998    
2.564565431501871    	-0.8334837652381095    	-0.6446616965007683    
2.6927937030769646    	-0.8334837652381095    	-0.6438308936430958    
2.821021974652058    	-0.8334837652381095    	-0.6428977524650257    
2.9492502462271517    	-0.8334837652381095    	-0.6418855068945287    
3.0774785178022452    	-0.8334837652381095    	-0.6408121013346276    
3.2057067893773388    	-0.8334837652381095    	-0.6396914008123555    
3.3339350609524323    	-0.8334837652381095    	-0.6385341218909526    
3.462163332527526    	-0.8334837652381095    	-0.63734854973031    
3.5903916041026194    	-0.8334837652381095    	-0.6361410909906747    
3.718619875677713    	-0.8334837652381095    	-0.6349167004995347    
3.8468481472528064    	-0.8334837652381095    	-0.6336792107064674    
3.9750764188279    	-0.8334837652381095    	-0.6324315861961041    
4.103304690402994    	-0.8334837652381095    	-0.6311761203789653    
4.231532961978088    	-0.8334837652381095    	-0.6299145875400263    
4.359761233553182    	-0.8334837652381095    	-0.6286483604032852    
4.487989505128276    	-0.8334837652381095    	-0.6273785010487096    
4.61621777670337    	-0.8334837652381095    	-0.6261058312309071    
4.744446048278464    	-0.8334837652381095    	-0.624830986771865    
4.872674319853558    	-0.8334837652381095    	-0.623554459638031    
5.000902591428652    	-0.8334837652381095    	-0.6222766304922545    
5.129130863003746    	-0.8334837652381095    	-0.6209977938780225    
5.25735913457884    	-0.8334837652381095    	-0.6197181777042886    
5.385587406153934    	-0.8334837652381095    	-0.6184379583211477    
5.513815677729028    	-0.8334837652381095    	-0.6171572721843442    
5.642043949304122    	-0.8334837652381095    	-0.6158762248806123    
5.770272220879216    	-0.8334837652381095    	-0.6145948981110649    
5.89850049245431    	-0.8334837652381095    	-0.6133133550946751    
6.026728764029404    	-0.8334837652381095    	-0.6120316447493136    
6.154957035604498    	-0.8334837652381095    	-0.6107498049269221    
6.283185307179586    	-0.8334837652381095    	-0.6094678649168126    

0.    	-0.705255493663016    	0.    
0.1282282715750936    	-0.705255493663016    	-0.3608742388461367    
0.2564565431501872    	-0.705255493663016    	-0.4797687301132574    
0.38468481472528077    	-0.705255493663016    	-0.5539844125091196    
0.5129130863003744    	-0.705255493663016    	-0.6047409975710044    
0.6411413578754679    	-0.705255493663016    	-0.6408609426388041    
0.7693696294505614    	-0.705255493663016    	-0.6670988566781295    
0.897597901025655    	-0.705255493663016    	-0.6863643098461888    
1.0258261726007485    	-0.705255493663016    	-0.7005741286387451    
1.154054444175842    	-0.705255493663016    	-0.7110515531246185    
1.2822827157509356    	-0.705255493663016    	-0.7187390807971037    
1.410510987326029    	-0.705255493663016    	-0.7243227647203968    
1.5387392589011226    	-0.705255493663016    	-0.7283097889078652    
1.6669675304762162    	-0.705255493663016    	-0.7310793536506857    
1.7951958020513097    	-0.705255493663016    	-0.7329173395380743    
1.9234240736264032    	-0.705255493663016    	-0.7340406151897343    
2.051652345201497    	-0.705255493663016    	-0.7346144671757937    
2.1798806167765905    	-0.705255493663016    	-0.7347653152510201    
2.308108888351684    	-0.705255493663016    	-0.7345901125259607    
2.4363371599267776    	-0.705255493663016    	-0.7341633668377778    
2.564565431501871    	-0.705255493663016    	-0.7335424272973887    
2.6927937030769646    	-0.705255493663016    	-0.732771489305702    
2.821021974652058    	-0.705255493663016    	-0.7318846432413327    
2.9492502462271517    	-0.705255493663016    	-0.7309082037809481    
3.0774785178022452    	-0.705255493663016    	-0.7298624947012304    
3.2057067893773388    	-0.705255493663016    	-0.7287632194899334    
3.3339350609524323    	-0.705255493663016    	-0.7276225156942254    
3.462163332527526    	-0.705255493663016    	-0.726449767061183    
3.5903916041026194    	-0.705255493663016    	-0.7252522297548577    
3.718619875677713    	-0.705255493663016    	-0.7240355155979017    
3.8468481472528064    	-0.705255493663016    	-0.7228039652111348    
3.9750764188279    	-0.705255493663016    	-0.7215609362741588    
4.103304690402994    	-0.705255493663016    	-0.7203090262968055    
4.231532961978088    	-0.705255493663016    	-0.7190502448288797    
4.359761233553182    	-0.705255493663016    	-0.7177861466134372    
4.487989505128276    	-0.705255493663016    	-0.7165179345590424    
4.61621777670337    	-0.705255493663016    	-0.7152465393824828    
4.744446048278464    	-0.705255493663016    	-0.7139726812138212    
4.872674319853558    	-0.705255493663016    	-0.7126969172527711    
5.000902591428652    	-0.705255493663016    	-0.711419678636926    
5.129130863003746    	-0.705255493663016    	-0.7101412989653504    
5.25735913457884    	-0.705255493663016    	-0.7088620363670366    
5.385587406153934    	-0.705255493663016    	-0.7075820905755698    
5.513815677729028    	-0.705255493663016    	-0.7063016161403141    
5.642043949304122    	-0.705255493663016    	-0.7050207326484856    
5.770272220879216    	-0.705255493663016    	-0.7037395326345185    
5.89850049245431    	-0.705255493663016    	-0.7024580877000305    
6.026728764029404    	-0.705255493663016    	-0.7011764532492544    
6.154957035604498    	-0.705255493663016    	-0.6998946721531851    
6.283185307179586    	-0.705255493663016    	-0.6986127775848089    

0.    	-0.5770272220879225    	0.    
0.1282282715750936    	-0.5770272220879225    	-0.3973265344879031    
0.2564565431501872    	-0.5770272220879225    	-0.5283172301133064    
0.38468481472528077    	-0.5770272220879225    	-0.6101320415617985    
0.5129130863003744    	-0.5770272220879225    	-0.6661265170941135    
0.6411413578754679    	-0.5770272220879225    	-0.7060111246314628    
0.7693696294505614    	-0.5770272220879225    	-0.735019040834243    
0.897597901025655    	-0.5770272220879225    	-0.7563526940721926    
1.0258261726007485    	-0.5770272220879225    	-0.7721218460002053    
1.154054444175842    	-0.5770272220879225    	-0.7837829253370959    
1.2822827157509356    	-0.5770272220879225    	-0.7923732951804535    
1.410510987326029    	-0.5770272220879225    	-0.7986480621876948    
1.5387392589011226    	-0.5770272220879225    	-0.8031654601821431    
1.6669675304762162    	-0.5770272220879225    	-0.8063428572644673    
1.7951958020513097    	-0.5770272220879225    	-0.8084949088854035    
1.9234240736264032    	-0.5770272220879225    	-0.8098603122348176    
2.051652345201497    	-0.5770272220879225    	-0.8106209905428483    
2.1798806167765905    	-0.5770272220879225    	-0.8109160881460432    
2.308108888351684    	-0.5770272220879225    	-0.8108523168179548    
2.4363371599267776    	-0.5770272220879225    	-0.8105116838650249    
2.564565431501871    	-0.5770272220879225    	-0.8099573107828207    
2.6927937030769646    	-0.5770272220879225    	-0.8092378413908877    
2.821021974652058    	-0.5770272220879225    	-0.808390797381336    
2.9492502462271517    	-0.5770272220879225    	-0.8074451420932661    
3.0774785178022452    	-0.5770272220879225    	-0.8064232449611686    
3.2057067893773388    	-0.5770272220879225    	-0.8053423900826829    
3.3339350609524323    	-0.5770272220879225    	-0.804215936690717    
3.462163332527526    	-0.5770272220879225    	-0.8030542130386649    
3.5903916041026194    	-0.5770272220879225    	-0.8018652056483696    
3.718619875677713    	-0.5770272220879225    	-0.800655091191675    
3.8468481472528064    	-0.5770272220879225    	-0.7994286471877691    
3.9750764188279    	-0.5770272220879225    	-0.7981895692782186    
4.103304690402994    	-0.5770272220879225    	-0.7969407164211256    
4.231532961978088    	-0.5770272220879225    	-0.7956843004343734    
4.359761233553182    	-0.5770272220879225    	-0.7944220325512372    
4.487989505128276    	-0.5770272220879225    	-0.7931552367571528    
4.61621777670337    	-0.5770272220879225    	-0.7918849374487436    
4.744446048278464    	-0.5770272220879225    	-0.7906119272396323    
4.872674319853558    	-0.5770272220879225    	-0.7893368194135939    
5.000902591428652    	-0.5770272220879225    	-0.7880600885036995    
5.129130863003746    	-0.5770272220879225    	-0.7867821016869025    
5.25735913457884    	-0.5770272220879225    	-0.7855031430737641    
5.385587406153934    	-0.5770272220879225    	-0.7842234325017392    
5.513815677729028    	-0.5770272220879225    	-0.7829431400761155    
5.642043949304122    	-0.5770272220879225    	-0.7816623974209724    
5.770272220879216    	-0.5770272220879225    	-0.7803813063846522    
5.89850049245431    	-0.5770272220879225    	-0.7790999457757208    
6.026728764029404    	-0.5770272220879225    	-0.7778183765750373    
6.154957035604498    	-0.5770272220879225    	-0.7765366459687089    
6.283185307179586    	-0.5770272220879225    	-0.7752547904686968    

0.    	-0.44879895051282886    	0.    
0.1282282715750936    	-0.44879895051282886    	-0.42723368437132114    
0.2564565431501872    	-0.44879895051282886    	-0.5681486657075292    
0.38468481472528077    	-0.44879895051282886    	-0.6561981542198173    
0.5129130863003744    	-0.44879895051282886    	-0.7164900374356309    
0.6411413578754679    	-0.44879895051282886    	-0.7594633482426939    
0.7693696294505614    	-0.44879895051282886    	-0.7907439023801042    
0.897597901025655    	-0.44879895051282886    	-0.8137744026448359    
1.0258261726007485    	-0.44879895051282886    	-0.8308229036228667    
1.154054444175842    	-0.44879895051282886    	-0.8434551081637086    
1.2822827157509356    	-0.44879895051282886    	-0.8527862114958624    
1.410510987326029    	-0.44879895051282886    	-0.8596279750395263    
1.5387392589011226    	-0.44879895051282886    	-0.8645805162440338    
1.6669675304762162    	-0.44879895051282886    	-0.868092517846872    
1.7951958020513097    	-0.44879895051282886    	-0.8705022435264946    
1.9234240736264032    	-0.44879895051282886    	-0.8720662996416719    
2.051652345201497    	-0.44879895051282886    	-0.8729802589081442    
2.1798806167765905    	-0.44879895051282886    	-0.8733937054980796    
2.308108888351684    	-0.44879895051282886    	-0.8734213576436642    
2.4363371599267776    	-0.44879895051282886    	-0.8731513755629151    
2.564565431501871    	-0.44879895051282886    	-0.8726516166828371    
2.6927937030769646    	-0.44879895051282886    	-0.8719743745114404    
2.821021974652058    	-0.44879895051282886    	-0.8711599859491834    
2.9492502462271517    	-0.44879895051282886    	-0.8702395874203722    
3.0774785178022452    	-0.44879895051282886    	-0.86923722671181    
3.2057067893773388    	-0.44879895051282886    	-0.8681714847266168    
3.3339350609524323    	-0.44879895051282886    	-0.8670567230252044    
3.462163332527526    	-0.44879895051282886    	-0.8659040447776497    
3.5903916041026194    	-0.44879895051282886    	-0.8647220357251193    
3.718619875677713    	-0.44879895051282886    	-0.8635173359678675    
3.8468481472528064    	-0.44879895051282886    	-0.8622950814767179    
3.9750764188279    	-0.44879895051282886    	-0.8610592451728694    
4.103304690402994    	-0.44879895051282886    	-0.859812900518682    
4.231532961978088    	-0.44879895051282886    	-0.8585584252821284    
4.359761233553182    	-0.44879895051282886    	-0.8572976590883002    
4.487989505128276    	-0.44879895051282886    	-0.8560320252597007    
4.61621777670337    	-0.44879895051282886    	-0.8547626250522243    
4.744446048278464    	-0.44879895051282886    	-0.8534903105483607    
4.872674319853558    	-0.44879895051282886    	-0.8522157410458435    
5.000902591428652    	-0.44879895051282886    	-0.8509394266814008    
5.129130863003746    	-0.44879895051282886    	-0.8496617621808408    
5.25735913457884    	-0.44879895051282886    	-0.8483830529712046    
5.385587406153934    	-0.44879895051282886    	-0.8471035353840928    
5.513815677729028    	-0.44879895051282886    	-0.8458233922875923    
5.642043949304122    	-0.44879895051282886    	-0.8445427651813819    
5.770272220879216    	-0.44879895051282886    	-0.8432617635553652    
5.89850049245431    	-0.44879895051282886    	-0.841980472131022    
6.026728764029404    	-0.44879895051282886    	-0.8406989564645333    
6.154957035604498    	-0.44879895051282886    	-0.8394172672823244    
6.283185307179586    	-0.44879895051282886    	-0.8381354438358057    

0.    	-0.3205706789377353    	0.    
0.1282282715750936    	-0.3205706789377353    	-0.4501046139221328    
0.2564565431501872    	-0.3205706789377353    	-0.598609005824668    
0.38468481472528077    	-0.3205706789377353    	-0.6914263461868979    
0.5129130863003744    	-0.3205706789377353    	-0.7550045909839234    
0.6411413578754679    	-0.3205706789377353    	-0.8003399294385676    
0.7693696294505614    	-0.3205706789377353    	-0.8333584406297272    
0.897597901025655    	-0.3205706789377353    	-0.8576865726968645    
1.0258261726007485    	-0.3205706789377353    	-0.8757134317634434    
1.154054444175842    	-0.3205706789377353    	-0.8890882860121702    
1.2822827157509356    	-0.3205706789377353    	-0.8989858513276364    
1.410510987326029    	-0.3205706789377353    	-0.9062612147927447    
1.5387392589011226    	-0.3205706789377353    	-0.9115465235709117    
1.6669675304762162    	-0.3205706789377353    	-0.9153144076782979    
1.7951958020513097    	-0.3205706789377353    	-0.9179211847408261    
1.9234240736264032    	-0.3205706789377353    	-0.919637156816854    
2.051652345201497    	-0.3205706789377353    	-0.9206683348091381    
2.1798806167765905    	-0.3205706789377353    	-0.9211722865574955    
2.308108888351684    	-0.3205706789377353    	-0.9212698530825453    
2.4363371599267776    	-0.3205706789377353    	-0.9210538999255367    
2.564565431501871    	-0.3205706789377353    	-0.9205959062278373    
2.6927937030769646    	-0.3205706789377353    	-0.919950956527966    
2.821021974652058    	-0.3205706789377353    	-0.9191615406039388    
2.9492502462271517    	-0.3205706789377353    	-0.9182604567060416    
3.0774785178022452    	-0.3205706789377353    	-0.9172730361093956    
3.2057067893773388    	-0.3205706789377353    	-0.9162188514246855    
3.3339350609524323    	-0.3205706789377353    	-0.9151130307234027    
3.462163332527526    	-0.3205706789377353    	-0.9139672697785606    
3.5903916041026194    	-0.3205706789377353    	-0.9127906125730172    
3.718619875677713    	-0.3205706789377353    	-0.9115900536051745    
3.8468481472528064    	-0.3205706789377353    	-0.9103710029649928    
3.9750764188279    	-0.3205706789377353    	-0.9091376456180471    
4.103304690402994    	-0.3205706789377353    	-0.9078932190647877    
4.231532961978088    	-0.3205706789377353    	-0.9066402279803932    
4.359761233553182    	-0.3205706789377353    	-0.905380610175178    
4.487989505128276    	-0.3205706789377353    	-0.9041158649377964    
4.61621777670337    	-0.3205706789377353    	-0.9028471523008236    
4.744446048278464    	-0.3205706789377353    	-0.9015753698244438    
4.872674319853558    	-0.3205706789377353    	-0.9003012119946997    
5.000902591428652    	-0.3205706789377353    	-0.8990252161755454    
5.129130863003746    	-0.3205706789377353    	-0.8977477981602564    
5.25735913457884    	-0.3205706789377353    	-0.896469279677251    
5.385587406153934    	-0.3205706789377353    	-0.8951899096717163    
5.513815677729028    	-0.3205706789377353    	-0.8939098807718501    
5.642043949304122    	-0.3205706789377353    	-0.8926293420295096    
5.770272220879216    	-0.3205706789377353    	-0.8913484087783384    
5.89850049245431    	-0.3205706789377353    	-0.8900671702616059    
6.026728764029404    	-0.3205706789377353    	-0.8887856955343842    
6.154957035604498    	-0.3205706789377353    	-0.8875040380304904    
6.283185307179586    	-0.3205706789377353    	-0.8862222390962772    

0.    	-0.1923424073626417    	0.    
0.1282282715750936    	-0.1923424073626417    	-0.4655637831094147    
0.2564565431501872    	-0.1923424073626417    	-0.6191980925221209    
0.38468481472528077    	-0.1923424073626417    	-0.7152381715248767    
0.5129130863003744    	-0.1923424073626417    	-0.7810377698345202    
0.6411413578754679    	-0.1923424073626417    	-0.8279696758859414    
0.7693696294505614    	-0.1923424073626417    	-0.8621629260431956    
0.897597901025655    	-0.1923424073626417    	-0.8873681676100417    
1.0258261726007485    	-0.1923424073626417    	-0.9060563291909329    
1.154054444175842    	-0.1923424073626417    	-0.9199331633638062    
1.2822827157509356    	-0.1923424073626417    	-0.9302136178669959    
1.410510987326029    	-0.1923424073626417    	-0.9377820649398476    
1.5387392589011226    	-0.1923424073626417    	-0.9432923016209149    
1.6669675304762162    	-0.1923424073626417    	-0.9472331446332326    
1.7951958020513097    	-0.1923424073626417    	-0.9499731148246258    
1.9234240736264032    	-0.1923424073626417    	-0.9517917716007146    
2.051652345201497    	-0.1923424073626417    	-0.9529021813579437    
2.1798806167765905    	-0.1923424073626417    	-0.9534673083442057    
2.308108888351684    	-0.1923424073626417    	-0.9536121321623344    
2.4363371599267776    	-0.1923424073626417    	-0.9534326988271922    
2.564565431501871    	-0.1923424073626417    	-0.9530029355089835    
2.6927937030769646    	-0.1923424073626417    	-0.9523798132901369    
2.821021974652058    	-0.1923424073626417    	-0.9516072771452455    
2.9492502462271517    	-0.1923424073626417    	-0.9507192486042121    
3.0774785178022452    	-0.1923424073626417    	-0.9497419264916384    
3.2057067893773388    	-0.1923424073626417    	-0.9486955537440479    
3.3339350609524323    	-0.1923424073626417    	-0.9475957765414955    
3.462163332527526    	-0.1923424073626417    	-0.9464546912156623    
3.5903916041026194    	-0.1923424073626417    	-0.9452816514891483    
3.718619875677713    	-0.1923424073626417    	-0.9440838914090336    
3.8468481472528064    	-0.1923424073626417    	-0.942867006350887    
3.9750764188279    	-0.1923424073626417    	-0.9416353246076408    
4.103304690402994    	-0.1923424073626417    	-0.9403921945581681    
4.231532961978088    	-0.1923424073626417    	-0.9391402066581556    
4.359761233553182    	-0.1923424073626417    	-0.9378813650843489    
4.487989505128276    	-0.1923424073626417    	-0.9366172204732753    
4.61621777670337    	-0.1923424073626417    	-0.9353489725864874    
4.744446048278464    	-0.1923424073626417    	-0.9340775497239515    
4.872674319853558    	-0.1923424073626417    	-0.932803670156577    
5.000902591428652    	-0.1923424073626417    	-0.9315278896520427    
5.129130863003746    	-0.1923424073626417    	-0.9302506382437775    
5.25735913457884    	-0.1923424073626417    	-0.9289722486788052    
5.385587406153934    	-0.1923424073626417    	-0.9276929784282266    
5.513815677729028    	-0.1923424073626417    	-0.9264130267174    
5.642043949304122    	-0.1923424073626417    	-0.9251325477029343    
5.770272220879216    	-0.1923424073626417    	-0.9238516606684376    
5.89850049245431    	-0.1923424073626417    	-0.9225704579135967    
6.026728764029404    	-0.1923424073626417    	-0.9212890108584928    
6.154957035604498    	-0.1923424073626417    	-0.9200073747669527    
6.283185307179586    	-0.1923424073626417    	-0.9187255924013654    

0.    	-6.4114135787548100e-2	0.    
0.1282282715750936    	-6.4114135787548100e-2	-0.4733573528025035    
0.2564565431501872    	-6.4114135787548100e-2	-0.6295778535655319    
0.38468481472528077    	-6.4114135787548100e-2	-0.7272426407200175    
0.5129130863003744    	-6.4114135787548100e-2	-0.7941621099104209    
0.6411413578754679    	-6.4114135787548100e-2	-0.8418989079120153    
0.7693696294505614    	-6.4114135787548100e-2	-0.8766843897663634    
0.897597901025655    	-6.4114135787548100e-2	-0.9023318164164851    
1.0258261726007485    	-6.4114135787548100e-2	-0.9213533663684504    
1.154054444175842    	-6.4114135787548100e-2	-0.9354832681852554    
1.2822827157509356    	-6.4114135787548100e-2	-0.9459567520507026    
1.410510987326029    	-6.4114135787548100e-2	-0.9536729539928608    
1.5387392589011226    	-6.4114135787548100e-2	-0.959296585596122    
1.6669675304762162    	-6.4114135787548100e-2	-0.9633246239333172    
1.7951958020513097    	-6.4114135787548100e-2	-0.9661317419720413    
1.9234240736264032    	-6.4114135787548100e-2	-0.9680021661074651    
2.051652345201497    	-6.4114135787548100e-2	-0.9691525196853824    
2.1798806167765905    	-6.4114135787548100e-2	-0.9697484874933162    
2.308108888351684    	-6.4114135787548100e-2	-0.9699171355546923    
2.4363371599267776    	-6.4114135787548100e-2	-0.9697561132850766    
2.564565431501871    	-6.4114135787548100e-2	-0.9693405820014204    
2.6927937030769646    	-6.4114135787548100e-2	-0.9687284638664626    
2.821021974652058    	-6.4114135787548100e-2	-0.9679644374761063    
2.9492502462271517    	-6.4114135787548100e-2	-0.9670829906492874    
3.0774785178022452    	-6.4114135787548100e-2	-0.9661107595761129    
3.2057067893773388    	-6.4114135787548100e-2	-0.9650683251304869    
3.3339350609524323    	-6.4114135787548100e-2	-0.963971594691184    
3.462163332527526    	-6.4114135787548100e-2	-0.9628328665271206    
3.5903916041026194    	-6.4114135787548100e-2	-0.9616616505127731    
3.718619875677713    	-6.4114135787548100e-2	-0.9604653014610459    
3.8468481472528064    	-6.4114135787548100e-2	-0.9592495081572048    
3.9750764188279    	-6.4114135787548100e-2	-0.9580186711510885    
4.103304690402994    	-6.4114135787548100e-2	-0.9567761947197045    
4.231532961978088    	-6.4114135787548100e-2	-0.955524712564037    
4.359761233553182    	-6.4114135787548100e-2	-0.9542662623187362    
4.487989505128276    	-6.4114135787548100e-2	-0.9530024205067934    
4.61621777670337    	-6.4114135787548100e-2	-0.9517344069186869    
4.744446048278464    	-6.4114135787548100e-2	-0.9504631653515053    
4.872674319853558    	-6.4114135787548100e-2	-0.9491894260670362    
5.000902591428652    	-6.4114135787548100e-2	-0.9479137541109937    
5.129130863003746    	-6.4114135787548100e-2	-0.9466365866958225    
5.25735913457884    	-6.4114135787548100e-2	-0.9453582621234551    
5.385587406153934    	-6.4114135787548100e-2	-0.9440790421632377    
5.513815677729028    	-6.4114135787548100e-2	-0.9427991293664144    
5.642043949304122    	-6.4114135787548100e-2	-0.9415186804630982    
5.770272220879216    	-6.4114135787548100e-2	-0.9402378167282283    
5.89850049245431    	-6.4114135787548100e-2	-0.9389566320023507    
6.026728764029404    	-6.4114135787548100e-2	-0.9376751988978399    
6.154957035604498    	-6.4114135787548100e-2	-0.9363935736011019    
6.283185307179586    	-6.4114135787548100e-2	-0.9351117995884046    

0.    	6.41141357875454900e-2	0.    
0.1282282715750936    	6.41141357875454900e-2	-0.47335735280250363    
0.2564565431501872    	6.41141357875454900e-2	-0.629577853565532    
0.38468481472528077    	6.41141357875454900e-2	-0.7272426407200177    
0.5129130863003744    	6.41141357875454900e-2	-0.7941621099104211    
0.6411413578754679    	6.41141357875454900e-2	-0.8418989079120154    
0.7693696294505614    	6.41141357875454900e-2	-0.8766843897663636    
0.897597901025655    	6.41141357875454900e-2	-0.9023318164164852    
1.0258261726007485    	6.41141357875454900e-2	-0.9213533663684506    
1.154054444175842    	6.41141357875454900e-2	-0.9354832681852556    
1.2822827157509356    	6.41141357875454900e-2	-0.9459567520507028    
1.410510987326029    	6.41141357875454900e-2	-0.953672953992861    
1.5387392589011226    	6.41141357875454900e-2	-0.9592965855961222    
1.6669675304762162    	6.41141357875454900e-2	-0.9633246239333174    
1.7951958020513097    	6.41141357875454900e-2	-0.9661317419720415    
1.9234240736264032    	6.41141357875454900e-2	-0.9680021661074654    
2.051652345201497    	6.41141357875454900e-2	-0.9691525196853826    
2.1798806167765905    	6.41141357875454900e-2	-0.9697484874933164    
2.308108888351684    	6.41141357875454900e-2	-0.9699171355546925    
2.4363371599267776    	6.41141357875454900e-2	-0.9697561132850768    
2.564565431501871    	6.41141357875454900e-2	-0.9693405820014206    
2.6927937030769646    	6.41141357875454900e-2	-0.9687284638664628    
2.821021974652058    	6.41141357875454900e-2	-0.9679644374761065    
2.9492502462271517    	6.41141357875454900e-2	-0.9670829906492876    
3.0774785178022452    	6.41141357875454900e-2	-0.9661107595761131    
3.2057067893773388    	6.41141357875454900e-2	-0.9650683251304871    
3.3339350609524323    	6.41141357875454900e-2	-0.9639715946911842    
3.462163332527526    	6.41141357875454900e-2	-0.9628328665271209    
3.5903916041026194    	6.41141357875454900e-2	-0.9616616505127733    
3.718619875677713    	6.41141357875454900e-2	-0.9604653014610461    
3.8468481472528064    	6.41141357875454900e-2	-0.959249508157205    
3.9750764188279    	6.41141357875454900e-2	-0.9580186711510887    
4.103304690402994    	6.41141357875454900e-2	-0.9567761947197048    
4.231532961978088    	6.41141357875454900e-2	-0.9555247125640373    
4.359761233553182    	6.41141357875454900e-2	-0.9542662623187365    
4.487989505128276    	6.41141357875454900e-2	-0.9530024205067936    
4.61621777670337    	6.41141357875454900e-2	-0.9517344069186872    
4.744446048278464    	6.41141357875454900e-2	-0.9504631653515055    
4.872674319853558    	6.41141357875454900e-2	-0.9491894260670364    
5.000902591428652    	6.41141357875454900e-2	-0.9479137541109939    
5.129130863003746    	6.41141357875454900e-2	-0.9466365866958227    
5.25735913457884    	6.41141357875454900e-2	-0.9453582621234553    
5.385587406153934    	6.41141357875454900e-2	-0.9440790421632379    
5.513815677729028    	6.41141357875454900e-2	-0.9427991293664146    
5.642043949304122    	6.41141357875454900e-2	-0.9415186804630984    
5.770272220879216    	6.41141357875454900e-2	-0.9402378167282285    
5.89850049245431    	6.41141357875454900e-2	-0.9389566320023509    
6.026728764029404    	6.41141357875454900e-2	-0.9376751988978401    
6.154957035604498    	6.41141357875454900e-2	-0.9363935736011021    
6.283185307179586    	6.41141357875454900e-2	-0.9351117995884048    

0.    	0.19234240736263908    	0.    
0.1282282715750936    	0.19234240736263908    	-0.465563783109415    
0.2564565431501872    	0.19234240736263908    	-0.6191980925221212    
0.38468481472528077    	0.19234240736263908    	-0.7152381715248771    
0.5129130863003744    	0.19234240736263908    	-0.7810377698345207    
0.6411413578754679    	0.19234240736263908    	-0.8279696758859418    
0.7693696294505614    	0.19234240736263908    	-0.8621629260431962    
0.897597901025655    	0.19234240736263908    	-0.8873681676100422    
1.0258261726007485    	0.19234240736263908    	-0.9060563291909334    
1.154054444175842    	0.19234240736263908    	-0.9199331633638067    
1.2822827157509356    	0.19234240736263908    	-0.9302136178669964    
1.410510987326029    	0.19234240736263908    	-0.9377820649398482    
1.5387392589011226    	0.19234240736263908    	-0.9432923016209155    
1.6669675304762162    	0.19234240736263908    	-0.947233144633233    
1.7951958020513097    	0.19234240736263908    	-0.9499731148246263    
1.9234240736264032    	0.19234240736263908    	-0.9517917716007152    
2.051652345201497    	0.19234240736263908    	-0.9529021813579442    
2.1798806167765905    	0.19234240736263908    	-0.9534673083442061    
2.308108888351684    	0.19234240736263908    	-0.953612132162335    
2.4363371599267776    	0.19234240736263908    	-0.9534326988271927    
2.564565431501871    	0.19234240736263908    	-0.9530029355089841    
2.6927937030769646    	0.19234240736263908    	-0.9523798132901374    
2.821021974652058    	0.19234240736263908    	-0.9516072771452461    
2.9492502462271517    	0.19234240736263908    	-0.9507192486042126    
3.0774785178022452    	0.19234240736263908    	-0.9497419264916389    
3.2057067893773388    	0.19234240736263908    	-0.9486955537440485    
3.3339350609524323    	0.19234240736263908    	-0.9475957765414961    
3.462163332527526    	0.19234240736263908    	-0.9464546912156628    
3.5903916041026194    	0.19234240736263908    	-0.9452816514891489    
3.718619875677713    	0.19234240736263908    	-0.9440838914090341    
3.8468481472528064    	0.19234240736263908    	-0.9428670063508876    
3.9750764188279    	0.19234240736263908    	-0.9416353246076414    
4.103304690402994    	0.19234240736263908    	-0.9403921945581687    
4.231532961978088    	0.19234240736263908    	-0.9391402066581561    
4.359761233553182    	0.19234240736263908    	-0.9378813650843495    
4.487989505128276    	0.19234240736263908    	-0.9366172204732759    
4.61621777670337    	0.19234240736263908    	-0.935348972586488    
4.744446048278464    	0.19234240736263908    	-0.9340775497239521    
4.872674319853558    	0.19234240736263908    	-0.9328036701565775    
5.000902591428652    	0.19234240736263908    	-0.9315278896520434    
5.129130863003746    	0.19234240736263908    	-0.9302506382437781    
5.25735913457884    	0.19234240736263908    	-0.9289722486788058    
5.385587406153934    	0.19234240736263908    	-0.9276929784282272    
5.513815677729028    	0.19234240736263908    	-0.9264130267174006    
5.642043949304122    	0.19234240736263908    	-0.9251325477029348    
5.770272220879216    	0.19234240736263908    	-0.9238516606684382    
5.89850049245431    	0.19234240736263908    	-0.9225704579135973    
6.026728764029404    	0.19234240736263908    	-0.9212890108584934    
6.154957035604498    	0.19234240736263908    	-0.9200073747669533    
6.283185307179586    	0.19234240736263908    	-0.918725592401366    

0.    	0.32057067893773267    	0.    
0.1282282715750936    	0.32057067893773267    	-0.4501046139221332    
0.2564565431501872    	0.32057067893773267    	-0.5986090058246685    
0.38468481472528077    	0.32057067893773267    	-0.6914263461868985    
0.5129130863003744    	0.32057067893773267    	-0.755004590983924    
0.6411413578754679    	0.32057067893773267    	-0.8003399294385682    
0.7693696294505614    	0.32057067893773267    	-0.8333584406297279    
0.897597901025655    	0.32057067893773267    	-0.8576865726968652    
1.0258261726007485    	0.32057067893773267    	-0.8757134317634442    
1.154054444175842    	0.32057067893773267    	-0.8890882860121709    
1.2822827157509356    	0.32057067893773267    	-0.8989858513276372    
1.410510987326029    	0.32057067893773267    	-0.9062612147927454    
1.5387392589011226    	0.32057067893773267    	-0.9115465235709125    
1.6669675304762162    	0.32057067893773267    	-0.9153144076782986    
1.7951958020513097    	0.32057067893773267    	-0.9179211847408268    
1.9234240736264032    	0.32057067893773267    	-0.9196371568168548    
2.051652345201497    	0.32057067893773267    	-0.9206683348091389    
2.1798806167765905    	0.32057067893773267    	-0.9211722865574963    
2.308108888351684    	0.32057067893773267    	-0.921269853082546    
2.4363371599267776    	0.32057067893773267    	-0.9210538999255374    
2.564565431501871    	0.32057067893773267    	-0.920595906227838    
2.6927937030769646    	0.32057067893773267    	-0.9199509565279668    
2.821021974652058    	0.32057067893773267    	-0.9191615406039396    
2.9492502462271517    	0.32057067893773267    	-0.9182604567060424    
3.0774785178022452    	0.32057067893773267    	-0.9172730361093964    
3.2057067893773388    	0.32057067893773267    	-0.9162188514246863    
3.3339350609524323    	0.32057067893773267    	-0.9151130307234034    
3.462163332527526    	0.32057067893773267    	-0.9139672697785614    
3.5903916041026194    	0.32057067893773267    	-0.912790612573018    
3.718619875677713    	0.32057067893773267    	-0.9115900536051753    
3.8468481472528064    	0.32057067893773267    	-0.9103710029649936    
3.9750764188279    	0.32057067893773267    	-0.9091376456180478    
4.103304690402994    	0.32057067893773267    	-0.9078932190647885    
4.231532961978088    	0.32057067893773267    	-0.906640227980394    
4.359761233553182    	0.32057067893773267    	-0.9053806101751788    
4.487989505128276    	0.32057067893773267    	-0.9041158649377972    
4.61621777670337    	0.32057067893773267    	-0.9028471523008244    
4.744446048278464    	0.32057067893773267    	-0.9015753698244445    
4.872674319853558    	0.32057067893773267    	-0.9003012119947005    
5.000902591428652    	0.32057067893773267    	-0.8990252161755463    
5.129130863003746    	0.32057067893773267    	-0.8977477981602572    
5.25735913457884    	0.32057067893773267    	-0.8964692796772518    
5.385587406153934    	0.32057067893773267    	-0.8951899096717171    
5.513815677729028    	0.32057067893773267    	-0.8939098807718509    
5.642043949304122    	0.32057067893773267    	-0.8926293420295104    
5.770272220879216    	0.32057067893773267    	-0.8913484087783392    
5.89850049245431    	0.32057067893773267    	-0.8900671702616066    
6.026728764029404    	0.32057067893773267    	-0.888785695534385    
6.154957035604498    	0.32057067893773267    	-0.8875040380304912    
6.283185307179586    	0.32057067893773267    	-0.886222239096278    

0.    	0.44879895051282626    	0.    
0.1282282715750936    	0.44879895051282626    	-0.42723368437132164    
0.2564565431501872    	0.44879895051282626    	-0.5681486657075299    
0.38468481472528077    	0.44879895051282626    	-0.6561981542198181    
0.5129130863003744    	0.44879895051282626    	-0.7164900374356318    
0.6411413578754679    	0.44879895051282626    	-0.7594633482426949    
0.7693696294505614    	0.44879895051282626    	-0.7907439023801053    
0.897597901025655    	0.44879895051282626    	-0.8137744026448369    
1.0258261726007485    	0.44879895051282626    	-0.8308229036228677    
1.154054444175842    	0.44879895051282626    	-0.8434551081637096    
1.2822827157509356    	0.44879895051282626    	-0.8527862114958634    
1.410510987326029    	0.44879895051282626    	-0.8596279750395274    
1.5387392589011226    	0.44879895051282626    	-0.8645805162440348    
1.6669675304762162    	0.44879895051282626    	-0.868092517846873    
1.7951958020513097    	0.44879895051282626    	-0.8705022435264957    
1.9234240736264032    	0.44879895051282626    	-0.872066299641673    
2.051652345201497    	0.44879895051282626    	-0.8729802589081453    
2.1798806167765905    	0.44879895051282626    	-0.8733937054980807    
2.308108888351684    	0.44879895051282626    	-0.8734213576436654    
2.4363371599267776    	0.44879895051282626    	-0.8731513755629162    
2.564565431501871    	0.44879895051282626    	-0.8726516166828382    
2.6927937030769646    	0.44879895051282626    	-0.8719743745114416    
2.821021974652058    	0.44879895051282626    	-0.8711599859491845    
2.9492502462271517    	0.44879895051282626    	-0.8702395874203733    
3.0774785178022452    	0.44879895051282626    	-0.8692372267118111    
3.2057067893773388    	0.44879895051282626    	-0.8681714847266179    
3.3339350609524323    	0.44879895051282626    	-0.8670567230252055    
3.462163332527526    	0.44879895051282626    	-0.8659040447776508    
3.5903916041026194    	0.44879895051282626    	-0.8647220357251204    
3.718619875677713    	0.44879895051282626    	-0.8635173359678686    
3.8468481472528064    	0.44879895051282626    	-0.862295081476719    
3.9750764188279    	0.44879895051282626    	-0.8610592451728705    
4.103304690402994    	0.44879895051282626    	-0.8598129005186831    
4.231532961978088    	0.44879895051282626    	-0.8585584252821296    
4.359761233553182    	0.44879895051282626    	-0.8572976590883014    
4.487989505128276    	0.44879895051282626    	-0.8560320252597018    
4.61621777670337    	0.44879895051282626    	-0.8547626250522254    
4.744446048278464    	0.44879895051282626    	-0.8534903105483618    
4.872674319853558    	0.44879895051282626    	-0.8522157410458446    
5.000902591428652    	0.44879895051282626    	-0.8509394266814019    
5.129130863003746    	0.44879895051282626    	-0.8496617621808419    
5.25735913457884    	0.44879895051282626    	-0.8483830529712058    
5.385587406153934    	0.44879895051282626    	-0.8471035353840939    
5.513815677729028    	0.44879895051282626    	-0.8458233922875934    
5.642043949304122    	0.44879895051282626    	-0.844542765181383    
5.770272220879216    	0.44879895051282626    	-0.8432617635553663    
5.89850049245431    	0.44879895051282626    	-0.8419804721310231    
6.026728764029404    	0.44879895051282626    	-0.8406989564645344    
6.154957035604498    	0.44879895051282626    	-0.8394172672823255    
6.283185307179586    	0.44879895051282626    	-0.8381354438358068    

0.    	0.5770272220879198    	0.    
0.1282282715750936    	0.5770272220879198    	-0.3973265344879038    
0.2564565431501872    	0.5770272220879198    	-0.5283172301133073    
0.38468481472528077    	0.5770272220879198    	-0.6101320415617995    
0.5129130863003744    	0.5770272220879198    	-0.6661265170941147    
0.6411413578754679    	0.5770272220879198    	-0.706011124631464    
0.7693696294505614    	0.5770272220879198    	-0.7350190408342443    
0.897597901025655    	0.5770272220879198    	-0.756352694072194    
1.0258261726007485    	0.5770272220879198    	-0.7721218460002066    
1.154054444175842    	0.5770272220879198    	-0.7837829253370973    
1.2822827157509356    	0.5770272220879198    	-0.7923732951804549    
1.410510987326029    	0.5770272220879198    	-0.7986480621876962    
1.5387392589011226    	0.5770272220879198    	-0.8031654601821445    
1.6669675304762162    	0.5770272220879198    	-0.8063428572644687    
1.7951958020513097    	0.5770272220879198    	-0.808494908885405    
1.9234240736264032    	0.5770272220879198    	-0.809860312234819    
2.051652345201497    	0.5770272220879198    	-0.8106209905428498    
2.1798806167765905    	0.5770272220879198    	-0.8109160881460447    
2.308108888351684    	0.5770272220879198    	-0.8108523168179562    
2.4363371599267776    	0.5770272220879198    	-0.8105116838650264    
2.564565431501871    	0.5770272220879198    	-0.8099573107828222    
2.6927937030769646    	0.5770272220879198    	-0.8092378413908892    
2.821021974652058    	0.5770272220879198    	-0.8083907973813375    
2.9492502462271517    	0.5770272220879198    	-0.8074451420932676    
3.0774785178022452    	0.5770272220879198    	-0.80642324496117    
3.2057067893773388    	0.5770272220879198    	-0.8053423900826844    
3.3339350609524323    	0.5770272220879198    	-0.8042159366907184    
3.462163332527526    	0.5770272220879198    	-0.8030542130386663    
3.5903916041026194    	0.5770272220879198    	-0.801865205648371    
3.718619875677713    	0.5770272220879198    	-0.8006550911916764    
3.8468481472528064    	0.5770272220879198    	-0.7994286471877705    
3.9750764188279    	0.5770272220879198    	-0.7981895692782202    
4.103304690402994    	0.5770272220879198    	-0.7969407164211271    
4.231532961978088    	0.5770272220879198    	-0.7956843004343749    
4.359761233553182    	0.5770272220879198    	-0.7944220325512387    
4.487989505128276    	0.5770272220879198    	-0.7931552367571543    
4.61621777670337    	0.5770272220879198    	-0.791884937448745    
4.744446048278464    	0.5770272220879198    	-0.7906119272396337    
4.872674319853558    	0.5770272220879198    	-0.7893368194135953    
5.000902591428652    	0.5770272220879198    	-0.7880600885037008    
5.129130863003746    	0.5770272220879198    	-0.786782101686904    
5.25735913457884    	0.5770272220879198    	-0.7855031430737656    
5.385587406153934    	0.5770272220879198    	-0.7842234325017406    
5.513815677729028    	0.5770272220879198    	-0.782943140076117    
5.642043949304122    	0.5770272220879198    	-0.7816623974209739    
5.770272220879216    	0.5770272220879198    	-0.7803813063846536    
5.89850049245431    	0.5770272220879198    	-0.7790999457757223    
6.026728764029404    	0.5770272220879198    	-0.7778183765750387    
6.154957035604498    	0.5770272220879198    	-0.7765366459687103    
6.283185307179586    	0.5770272220879198    	-0.7752547904686983    

0.    	0.7052554936630133    	0.    
0.1282282715750936    	0.7052554936630133    	-0.3608742388461375    
0.2564565431501872    	0.7052554936630133    	-0.4797687301132585    
0.38468481472528077    	0.7052554936630133    	-0.5539844125091209    
0.5129130863003744    	0.7052554936630133    	-0.6047409975710059    
0.6411413578754679    	0.7052554936630133    	-0.6408609426388056    
0.7693696294505614    	0.7052554936630133    	-0.6670988566781311    
0.897597901025655    	0.7052554936630133    	-0.6863643098461905    
1.0258261726007485    	0.7052554936630133    	-0.7005741286387468    
1.154054444175842    	0.7052554936630133    	-0.7110515531246203    
1.2822827157509356    	0.7052554936630133    	-0.7187390807971054    
1.410510987326029    	0.7052554936630133    	-0.7243227647203986    
1.5387392589011226    	0.7052554936630133    	-0.728309788907867    
1.6669675304762162    	0.7052554936630133    	-0.7310793536506873    
1.7951958020513097    	0.7052554936630133    	-0.732917339538076    
1.9234240736264032    	0.7052554936630133    	-0.734040615189736    
2.051652345201497    	0.7052554936630133    	-0.7346144671757955    
2.1798806167765905    	0.7052554936630133    	-0.7347653152510218    
2.308108888351684    	0.7052554936630133    	-0.7345901125259625    
2.4363371599267776    	0.7052554936630133    	-0.7341633668377796    
2.564565431501871    	0.7052554936630133    	-0.7335424272973905    
2.6927937030769646    	0.7052554936630133    	-0.7327714893057038    
2.821021974652058    	0.7052554936630133    	-0.7318846432413345    
2.9492502462271517    	0.7052554936630133    	-0.7309082037809499    
3.0774785178022452    	0.7052554936630133    	-0.7298624947012322    
3.2057067893773388    	0.7052554936630133    	-0.7287632194899352    
3.3339350609524323    	0.7052554936630133    	-0.7276225156942272    
3.462163332527526    	0.7052554936630133    	-0.7264497670611848    
3.5903916041026194    	0.7052554936630133    	-0.7252522297548595    
3.718619875677713    	0.7052554936630133    	-0.7240355155979035    
3.8468481472528064    	0.7052554936630133    	-0.7228039652111365    
3.9750764188279    	0.7052554936630133    	-0.7215609362741606    
4.103304690402994    	0.7052554936630133    	-0.7203090262968073    
4.231532961978088    	0.7052554936630133    	-0.7190502448288815    
4.359761233553182    	0.7052554936630133    	-0.717786146613439    
4.487989505128276    	0.7052554936630133    	-0.7165179345590442    
4.61621777670337    	0.7052554936630133    	-0.7152465393824846    
4.744446048278464    	0.7052554936630133    	-0.713972681213823    
4.872674319853558    	0.7052554936630133    	-0.7126969172527728    
5.000902591428652    	0.7052554936630133    	-0.7114196786369278    
5.129130863003746    	0.7052554936630133    	-0.7101412989653522    
5.25735913457884    	0.7052554936630133    	-0.7088620363670384    
5.385587406153934    	0.7052554936630133    	-0.7075820905755715    
5.513815677729028    	0.7052554936630133    	-0.7063016161403158    
5.642043949304122    	0.7052554936630133    	-0.7050207326484874    
5.770272220879216    	0.7052554936630133    	-0.7037395326345203    
5.89850049245431    	0.7052554936630133    	-0.7024580877000323    
6.026728764029404    	0.7052554936630133    	-0.7011764532492561    
6.154957035604498    	0.7052554936630133    	-0.6998946721531869    
6.283185307179586    	0.7052554936630133    	-0.6986127775848107    

0.    	0.8334837652381069    	0.    
0.1282282715750936    	0.8334837652381069    	-0.31847534313268244    
0.2564565431501872    	0.8334837652381069    	-0.4233003307351883    
0.38468481472528077    	0.8334837652381069    	-0.48867720957854205    
0.5129130863003744    	0.8334837652381069    	-0.5333414273997803    
0.6411413578754679    	0.8334837652381069    	-0.5650825664518648    
0.7693696294505614    	0.8334837652381069    	-0.5880985974578543    
0.897597901025655    	0.8334837652381069    	-0.6049584573008839    
1.0258261726007485    	0.8334837652381069    	-0.6173545630795197    
1.154054444175842    	0.8334837652381069    	-0.6264552386472401    
1.2822827157509356    	0.8334837652381069    	-0.6330926401102617    
1.410510987326029    	0.8334837652381069    	-0.6378725019672133    
1.5387392589011226    	0.8334837652381069    	-0.641242630474029    
1.6669675304762162    	0.8334837652381069    	-0.6435378316540951    
1.7951958020513097    	0.8334837652381069    	-0.6450105170837371    
1.9234240736264032    	0.8334837652381069    	-0.6458521658357554    
2.051652345201497    	0.8334837652381069    	-0.6462087138193554    
2.1798806167765905    	0.8334837652381069    	-0.6461917803986466    
2.308108888351684    	0.8334837652381069    	-0.645886968053776    
2.4363371599267776    	0.8334837652381069    	-0.645360061736    
2.564565431501871    	0.8334837652381069    	-0.6446616965007703    
2.6927937030769646    	0.8334837652381069    	-0.6438308936430978    
2.821021974652058    	0.8334837652381069    	-0.6428977524650277    
2.9492502462271517    	0.8334837652381069    	-0.6418855068945307    
3.0774785178022452    	0.8334837652381069    	-0.6408121013346296    
3.2057067893773388    	0.8334837652381069    	-0.6396914008123574    
3.3339350609524323    	0.8334837652381069    	-0.6385341218909546    
3.462163332527526    	0.8334837652381069    	-0.637348549730312    
3.5903916041026194    	0.8334837652381069    	-0.6361410909906767    
3.718619875677713    	0.8334837652381069    	-0.6349167004995367    
3.8468481472528064    	0.8334837652381069    	-0.6336792107064694    
3.9750764188279    	0.8334837652381069    	-0.6324315861961061    
4.103304690402994    	0.8334837652381069    	-0.6311761203789673    
4.231532961978088    	0.8334837652381069    	-0.6299145875400283    
4.359761233553182    	0.8334837652381069    	-0.6286483604032872    
4.487989505128276    	0.8334837652381069    	-0.6273785010487116    
4.61621777670337    	0.8334837652381069    	-0.6261058312309091    
4.744446048278464    	0.8334837652381069    	-0.624830986771867    
4.872674319853558    	0.8334837652381069    	-0.623554459638033    
5.000902591428652    	0.8334837652381069    	-0.6222766304922565    
5.129130863003746    	0.8334837652381069    	-0.6209977938780245    
5.25735913457884    	0.8334837652381069    	-0.6197181777042906    
5.385587406153934    	0.8334837652381069    	-0.6184379583211497    
5.513815677729028    	0.8334837652381069    	-0.6171572721843462    
5.642043949304122    	0.8334837652381069    	-0.6158762248806143    
5.770272220879216    	0.8334837652381069    	-0.6145948981110669    
5.89850049245431    	0.8334837652381069    	-0.6133133550946771    
6.026728764029404    	0.8334837652381069    	-0.6120316447493156    
6.154957035604498    	0.8334837652381069    	-0.6107498049269241    
6.283185307179586    	0.8334837652381069    	-0.6094678649168146    

0.    	0.9617120368132004    	0.    
0.1282282715750936    	0.9617120368132004    	-0.27082603604297284    
0.2564565431501872    	0.9617120368132004    	-0.3598392415357317    
0.38468481472528077    	0.9617120368132004    	-0.4152827752366684    
0.5129130863003744    	0.9617120368132004    	-0.4531001855487019    
0.6411413578754679    	0.9617120368132004    	-0.47992027491262534    
0.7693696294505614    	0.9617120368132004    	-0.49931544524573107    
0.897597901025655    	0.9617120368132004    	-0.5134718182844821    
1.0258261726007485    	0.9617120368132004    	-0.5238296122882791    
1.154054444175842    	0.9617120368132004    	-0.531383051049884    
1.2822827157509356    	0.9617120368132004    	-0.5368402853081782    
1.410510987326029    	0.9617120368132004    	-0.5407167848525017    
1.5387392589011226    	0.9617120368132004    	-0.5433936252150128    
1.6669675304762162    	0.9617120368132004    	-0.5451557206456602    
1.7951958020513097    	0.9617120368132004    	-0.5462178691167735    
1.9234240736264032    	0.9617120368132004    	-0.5467430160731686    
2.051652345201497    	0.9617120368132004    	-0.5468553504995337    
2.1798806167765905    	0.9617120368132004    	-0.5466498585824474    
2.308108888351684    	0.9617120368132004    	-0.5461993865812994    
2.4363371599267776    	0.9617120368132004    	-0.5455599163743592    
2.564565431501871    	0.9617120368132004    	-0.5447745375354021    
2.6927937030769646    	0.9617120368132004    	-0.5438764565249558    
2.821021974652058    	0.9617120368132004    	-0.5428912873387886    
2.9492502462271517    	0.9617120368132004    	-0.5418388016557198    
3.0774785178022452    	0.9617120368132004    	-0.540734269858511    
3.2057067893773388    	0.9617120368132004    	-0.5395894908501141    
3.3339350609524323    	0.9617120368132004    	-0.538413584244169    
3.462163332527526    	0.9617120368132004    	-0.5372136005712851    
3.5903916041026194    	0.9617120368132004    	-0.5359949917907206    
3.718619875677713    	0.9617120368132004    	-0.5347619743766691    
3.8468481472528064    	0.9617120368132004    	-0.5335178096787493    
3.9750764188279    	0.9617120368132004    	-0.532265020508224    
4.103304690402994    	0.9617120368132004    	-0.5310055585185662    
4.231532961978088    	0.9617120368132004    	-0.5297409335962103    
4.359761233553182    	0.9617120368132004    	-0.5284723139060072    
4.487989505128276    	0.9617120368132004    	-0.5272006032600037    
4.61621777670337    	0.9617120368132004    	-0.5259265009574399    
4.744446048278464    	0.9617120368132004    	-0.5246505480720476    
4.872674319853558    	0.9617120368132004    	-0.5233731632589339    
5.000902591428652    	0.9617120368132004    	-0.5220946704557299    
5.129130863003746    	0.9617120368132004    	-0.5208153203139501    
5.25735913457884    	0.9617120368132004    	-0.5195353067802498    
5.385587406153934    	0.9617120368132004    	-0.5182547799255705    
5.513815677729028    	0.9617120368132004    	-0.5169738558714371    
5.642043949304122    	0.9617120368132004    	-0.5156926244703703    
5.770272220879216    	0.9617120368132004    	-0.5144111552486326    
5.89850049245431    	0.9617120368132004    	-0.5131295020044978    
6.026728764029404    	0.9617120368132004    	-0.511847706366245    
6.154957035604498    	0.9617120368132004    	-0.5105658005452346    
6.283185307179586    	0.9617120368132004    	-0.5092838094661747    

0.    	1.089940308388294    	0.    
0.1282282715750936    	1.089940308388294    	-0.2187087178820855    
0.2564565431501872    	1.089940308388294    	-0.2904274918450671    
0.38468481472528077    	1.089940308388294    	-0.33500624406629453    
0.5129130863003744    	1.089940308388294    	-0.36533483099057656    
0.6411413578754679    	1.089940308388294    	-0.38677243049372256    
0.7693696294505614    	1.089940308388294    	-0.40220721694654116    
0.897597901025655    	1.089940308388294    	-0.4134066008803497    
1.0258261726007485    	1.089940308388294    	-0.4215349533713801    
1.154054444175842    	1.089940308388294    	-0.4273960730244882    
1.2822827157509356    	1.089940308388294    	-0.4315624773956649    
1.410510987326029    	1.089940308388294    	-0.43445090756527216    
1.5387392589011226    	1.089940308388294    	-0.43636945109198955    
1.6669675304762162    	1.089940308388294    	-0.4375484521682207    
1.7951958020513097    	1.089940308388294    	-0.4381615681855322    
1.9234240736264032    	1.089940308388294    	-0.4383405354010566    
2.051652345201497    	1.089940308388294    	-0.4381857566952696    
2.1798806167765905    	1.089940308388294    	-0.43777402540666116    
2.308108888351684    	1.089940308388294    	-0.43716423544029864    
2.4363371599267776    	1.089940308388294    	-0.4364016463805711    
2.564565431501871    	1.089940308388294    	-0.4355210947899672    
2.6927937030769646    	1.089940308388294    	-0.4345494270453679    
2.821021974652058    	1.089940308388294    	-0.43350735125516204    
2.9492502462271517    	1.089940308388294    	-0.43241085219859793    
3.0774785178022452    	1.089940308388294    	-0.4312722754989131    
3.2057067893773388    	1.089940308388294    	-0.4301011601973181    
3.3339350609524323    	1.089940308388294    	-0.42890487921404874    
3.462163332527526    	1.089940308388294    	-0.42768913268091485    
3.5903916041026194    	1.089940308388294    	-0.4264583283351659    
3.718619875677713    	1.089940308388294    	-0.4252158750633108    
3.8468481472528064    	1.089940308388294    	-0.42396440956373954    
3.9750764188279    	1.089940308388294    	-0.4227059714498551    
4.103304690402994    	1.089940308388294    	-0.42144213857198687    
4.231532961978088    	1.089940308388294    	-0.4201741316257348    
4.359761233553182    	1.089940308388294    	-0.4189028950355678    
4.487989505128276    	1.089940308388294    	-0.41762915950504353    
4.61621777670337    	1.089940308388294    	-0.41635349039555986    
4.744446048278464    	1.089940308388294    	-0.41507632514817805    
4.872674319853558    	1.089940308388294    	-0.4137980022323586    
5.000902591428652    	1.089940308388294    	-0.4125187835414681    
5.129130863003746    	1.089940308388294    	-0.41123887171935675    
5.25735913457884    	1.089940308388294    	-0.4099584235657836    
5.385587406153934    	1.089940308388294    	-0.4086775604083755    
5.513815677729028    	1.089940308388294    	-0.40739637612772606    
5.642043949304122    	1.089940308388294    	-0.40611494336676657    
5.770272220879216    	1.089940308388294    	-0.4048333183352891    
5.89850049245431    	1.089940308388294    	-0.40355154452750286    
6.026728764029404    	1.089940308388294    	-0.40226965559855954    
6.154957035604498    	1.089940308388294    	-0.4009876775903291    
6.283185307179586    	1.089940308388294    	-0.3997056306536523    

0.    	1.2181685799633875    	0.    
0.1282282715750936    	1.2181685799633875    	-0.1629791535733612    
0.2564565431501872    	1.2181685799633875    	-0.21620482067412386    
0.38468481472528077    	1.2181685799633875    	-0.2491657544898737    
0.5129130863003744    	1.2181685799633875    	-0.2714864684208445    
0.6411413578754679    	1.2181685799633875    	-0.2871685182253038    
0.7693696294505614    	1.2181685799633875    	-0.29836842698425575    
0.897597901025655    	1.2181685799633875    	-0.30640587319181023    
1.0258261726007485    	1.2181685799633875    	-0.31215026180014976    
1.154054444175842    	1.2181685799633875    	-0.31620176787535437    
1.2822827157509356    	1.2181685799633875    	-0.3189878750680835    
1.410510987326029    	1.2181685799633875    	-0.3208197528727024    
1.5387392589011226    	1.2181685799633875    	-0.32192744208521634    
1.6669675304762162    	1.2181685799633875    	-0.3224829345952128    
1.7951958020513097    	1.2181685799633875    	-0.3226158957639268    
1.9234240736264032    	1.2181685799633875    	-0.32242468955510734    
2.051652345201497    	1.2181685799633875    	-0.32198428413249613    
2.1798806167765905    	1.2181685799633875    	-0.3213520190419997    
2.308108888351684    	1.2181685799633875    	-0.3205718687980697    
2.4363371599267776    	1.2181685799633875    	-0.31967762753009055    
2.564565431501871    	1.2181685799633875    	-0.3186953067738714    
2.6927937030769646    	1.2181685799633875    	-0.3176449520058802    
2.821021974652058    	1.2181685799633875    	-0.3165420254205592    
2.9492502462271517    	1.2181685799633875    	-0.3153984624279521    
3.0774785178022452    	1.2181685799633875    	-0.31422348117698046    
3.2057067893773388    	1.2181685799633875    	-0.31302420421632027    
3.3339350609524323    	1.2181685799633875    	-0.3118061367096569    
3.462163332527526    	1.2181685799633875    	-0.310573534793994    
3.5903916041026194    	1.2181685799633875    	-0.30932968960964835    
3.718619875677713    	1.2181685799633875    	-0.3080771464816221    
3.8468481472528064    	1.2181685799633875    	-0.30681787416256173    
3.9750764188279    	1.2181685799633875    	-0.30555339557761474    
4.103304690402994    	1.2181685799633875    	-0.3042848888657079    
4.231532961978088    	1.2181685799633875    	-0.30301326548781926    
4.359761233553182    	1.2181685799633875    	-0.3017392306206117    
4.487989505128276    	1.2181685799633875    	-0.3004633298610214    
4.61621777670337    	1.2181685799633875    	-0.29918598534938595    
4.744446048278464    	1.2181685799633875    	-0.29790752371132545    
4.872674319853558    	1.2181685799633875    	-0.2966281976729949    
5.000902591428652    	1.2181685799633875    	-0.2953482027832143    
5.129130863003746    	1.2181685799633875    	-0.2940676903507634    
5.25735913457884    	1.2181685799633875    	-0.29278677745385717    
5.385587406153934    	1.2181685799633875    	-0.2915055546846116    
5.513815677729028    	1.2181685799633875    	-0.290224092141172    
5.642043949304122    	1.2181685799633875    	-0.2889424440640856    
5.770272220879216    	1.2181685799633875    	-0.2876606524237109    
5.89850049245431    	1.2181685799633875    	-0.2863787496960185    
6.026728764029404    	1.2181685799633875    	-0.28509676101041626    
6.154957035604498    	1.2181685799633875    	-0.2838147058116766    
6.283185307179586    	1.2181685799633875    	-0.282532599145897    

0.    	1.346396851538481    	0.    
0.1282282715750936    	1.346396851538481    	-0.1045524210220222    
0.2564565431501872    	1.346396851538481    	-0.1383899622315324    
0.38468481472528077    	1.346396851538481    	-0.15917080497306219    
0.5129130863003744    	1.346396851538481    	-0.17309608535832274    
0.6411413578754679    	1.346396851538481    	-0.18274403159311778    
0.7693696294505614    	1.346396851538481    	-0.18950410541927723    
0.897597901025655    	1.346396851538481    	-0.19422658420931474    
1.0258261726007485    	1.346396851538481    	-0.19747163118608466    
1.154054444175842    	1.346396851538481    	-0.1996259430188988    
1.2822827157509356    	1.346396851538481    	-0.2009649501833599    
1.410510987326029    	1.346396851538481    	-0.20168914119334158    
1.5387392589011226    	1.346396851538481    	-0.20194673281866427    
1.6669675304762162    	1.346396851538481    	-0.20184854054402737    
1.7951958020513097    	1.346396851538481    	-0.20147810859868737    
1.9234240736264032    	1.346396851538481    	-0.20089881351944472    
2.051652345201497    	1.346396851538481    	-0.20015895777813097    
2.1798806167765905    	1.346396851538481    	-0.1992954856143105    
2.308108888351684    	1.346396851538481    	-0.19833673009150796    
2.4363371599267776    	1.346396851538481    	-0.19730446498543272    
2.564565431501871    	1.346396851538481    	-0.19621544969651575    
2.6927937030769646    	1.346396851538481    	-0.19508259965464245    
2.821021974652058    	1.346396851538481    	-0.19391587725150317    
2.9492502462271517    	1.346396851538481    	-0.19272297254883425    
3.0774785178022452    	1.346396851538481    	-0.19150982485949056    
3.2057067893773388    	1.346396851538481    	-0.19028102328756144    
3.3339350609524323    	1.346396851538481    	-0.18904011484554617    
3.462163332527526    	1.346396851538481    	-0.18778984178999036    
3.5903916041026194    	1.346396851538481    	-0.18653232462384492    
3.718619875677713    	1.346396851538481    	-0.1852692033164393    
3.8468481472528064    	1.346396851538481    	-0.1840017463478123    
3.9750764188279    	1.346396851538481    	-0.18273093494846715    
4.103304690402994    	1.346396851538481    	-0.18145752820091954    
4.231532961978088    	1.346396851538481    	-0.18018211336536116    
4.359761233553182    	1.346396851538481    	-0.17890514479166808    
4.487989505128276    	1.346396851538481    	-0.1776269740114681    
4.61621777670337    	1.346396851538481    	-0.17634787301250576    
4.744446048278464    	1.346396851538481    	-0.17506805224177646    
4.872674319853558    	1.346396851538481    	-0.17378767453237337    
5.000902591428652    	1.346396851538481    	-0.17250686587766342    
5.129130863003746    	1.346396851538481    	-0.17122572376687023    
5.25735913457884    	1.346396851538481    	-0.1699443236342434    
5.385587406153934    	1.346396851538481    	-0.16866272384886793    
5.513815677729028    	1.346396851538481    	-0.16738096957543158    
5.642043949304122    	1.346396851538481    	-0.16609909576146892    
5.770272220879216    	1.346396851538481    	-0.16481712944875285    
5.89850049245431    	1.346396851538481    	-0.16353509156176096    
6.026728764029404    	1.346396851538481    	-0.1622529982915328    
6.154957035604498    	1.346396851538481    	-0.16097086216646092    
6.283185307179586    	1.346396851538481    	-0.15968869288084298    

0.    	1.4746251231135745    	0.    
0.1282282715750936    	1.4746251231135745    	-4.438788556126726500e-2
0.2564565431501872    	1.4746251231135745    	-5.82606343416121900e-2
0.38468481472528077    	1.4746251231135745    	-6.64991100988813300e-2
0.5129130863003744    	1.4746251231135745    	-7.17792491727487600e-2
0.6411413578754679    	1.4746251231135745    	-7.52136177806941200e-2
0.7693696294505614    	1.4746251231135745    	-7.74018014019858400e-2
0.897597901025655    	1.4746251231135745    	-7.87107147565919500e-2
1.0258261726007485    	1.4746251231135745    	-7.93820814734058600e-2
1.154054444175842    	1.4746251231135745    	-7.9582770276351900e-2
1.2822827157509356    	1.4746251231135745    	-7.94316359051812500e-2
1.410510987326029    	1.4746251231135745    	-7.90151938774212200e-2
1.5387392589011226    	1.4746251231135745    	-7.83974032214443800e-2
1.6669675304762162    	1.4746251231135745    	-7.76260834298669300e-2
1.7951958020513097    	1.4746251231135745    	-7.67372858060323400e-2
1.9234240736264032    	1.4746251231135745    	-7.57583588188101500e-2
2.051652345201497    	1.4746251231135745    	-7.47101461228697300e-2
2.1798806167765905    	1.4746251231135745    	-7.36085900280412300e-2
2.308108888351684    	1.4746251231135745    	-7.24659169188022800e-2
2.4363371599267776    	1.4746251231135745    	-7.12915226923922300e-2
2.564565431501871    	1.4746251231135745    	-7.009263942497200e-2
2.6927937030769646    	1.4746251231135745    	-6.88748404288427900e-2
2.821021974652058    	1.4746251231135745    	-6.76424247107469400e-2
2.9492502462271517    	1.4746251231135745    	-6.63987107135123300e-2
3.0774785178022452    	1.4746251231135745    	-6.51462613905743900e-2
3.2057067893773388    	1.4746251231135745    	-6.38870570484734000e-2
3.3339350609524323    	1.4746251231135745    	-6.26226283066753700e-2
3.462163332527526    	1.4746251231135745    	-6.13541585134911400e-2
3.5903916041026194    	1.4746251231135745    	-6.008256271590608000e-2
3.718619875677713    	1.4746251231135745    	-5.88085485993258400e-2
3.8468481472528064    	1.4746251231135745    	-5.753266354277428000e-2
3.9750764188279    	1.4746251231135745    	-5.625533097033276000e-2
4.103304690402994    	1.4746251231135745    	-5.49768784439918200e-2
4.231532961978088    	1.4746251231135745    	-5.36975593803608600e-2
4.359761233553182    	1.4746251231135745    	-5.24175698421165400e-2
4.487989505128276    	1.4746251231135745    	-5.11370615234388200e-2
4.61621777670337    	1.4746251231135745    	-4.98561517934478500e-2
4.744446048278464    	1.4746251231135745    	-4.85749314649806400e-2
4.872674319853558    	1.4746251231135745    	-4.729347080435343000e-2
5.000902591428652    	1.4746251231135745    	-4.60118241806726200e-2
5.129130863003746    	1.4746251231135745    	-4.47300336628351900e-2
5.25735913457884    	1.4746251231135745    	-4.34481318024972100e-2
5.385587406153934    	1.4746251231135745    	-4.216614378729409700e-2
5.513815677729028    	1.4746251231135745    	-4.08840891068527330e-2
5.642043949304122    	1.4746251231135745    	-3.96019828418577360e-2
5.770272220879216    	1.4746251231135745    	-3.83198366614712400e-2
5.89850049245431    	1.4746251231135745    	-3.70376595950983400e-2
6.026728764029404    	1.4746251231135745    	-3.575545862955409000e-2
6.154957035604498    	1.4746251231135745    	-3.44732391711350340e-2
6.283185307179586    	1.4746251231135745    	-3.3191005403159100e-2

0.    	1.602853394688668    	0.    
0.1282282715750936    	1.602853394688668    	1.652655279997635700e-2
0.2564565431501872    	1.602853394688668    	2.286744164697914500e-2
0.38468481472528077    	1.602853394688668    	2.73276634648820300e-2
0.5129130863003744    	1.602853394688668    	3.080042048676530000e-2
0.6411413578754679    	1.602853394688668    	3.365707679000589600e-2
0.7693696294505614    	1.602853394688668    	3.609776833488989600e-2
0.897597901025655    	1.602853394688668    	3.82449677835529740e-2
1.0258261726007485    	1.602853394688668    	4.01793601963662430e-2
1.154054444175842    	1.602853394688668    	4.19566447746263400e-2
1.2822827157509356    	1.602853394688668    	4.361649410597443500e-2
1.410510987326029    	1.602853394688668    	4.51877862516355870e-2
1.5387392589011226    	1.602853394688668    	4.66918701301625600e-2
1.6669675304762162    	1.602853394688668    	4.81447074357691600e-2
1.7951958020513097    	1.602853394688668    	4.95583317524291300e-2
1.9234240736264032    	1.602853394688668    	5.09418717403065800e-2
2.051652345201497    	1.602853394688668    	5.23022848141277400e-2
2.1798806167765905    	1.602853394688668    	5.36448923660833600e-2
2.308108888351684    	1.602853394688668    	5.4973775447637910e-2
2.4363371599267776    	1.602853394688668    	5.62920703203950300e-2
2.564565431501871    	1.602853394688668    	5.760219098295443000e-2
2.6927937030769646    	1.602853394688668    	5.890599775423295000e-2
2.821021974652058    	1.602853394688668    	6.0204925602008200e-2
2.9492502462271517    	1.602853394688668    	6.15000821911002400e-2
3.0774785178022452    	1.602853394688668    	6.27923230111176500e-2
3.2057067893773388    	1.602853394688668    	6.40823090696478500e-2
3.3339350609524323    	1.602853394688668    	6.53705512729873500e-2
3.462163332527526    	1.602853394688668    	6.66574446116066300e-2
3.5903916041026194    	1.602853394688668    	6.79432945195321300e-2
3.718619875677713    	1.602853394688668    	6.92283372154568300e-2
3.8468481472528064    	1.602853394688668    	7.05127554093200900e-2
3.9750764188279    	1.602853394688668    	7.17966904360742600e-2
4.103304690402994    	1.602853394688668    	7.30802516328127300e-2
4.231532961978088    	1.602853394688668    	7.43635235876021400e-2
4.359761233553182    	1.602853394688668    	7.56465717443089800e-2
4.487989505128276    	1.602853394688668    	7.69294467370153500e-2
4.61621777670337    	1.602853394688668    	7.82121877424231100e-2
4.744446048278464    	1.602853394688668    	7.94948250729980900e-2
4.872674319853558    	1.602853394688668    	8.07773821829718400e-2
5.000902591428652    	1.602853394688668    	8.2059877220237710e-2
5.129130863003746    	1.602853394688668    	8.33423242269954800e-2
5.25735913457884    	1.602853394688668    	8.46247340686799900e-2
5.385587406153934    	1.602853394688668    	8.59071151526856200e-2
5.513815677729028    	1.602853394688668    	8.71894739844654400e-2
5.642043949304122    	1.602853394688668    	8.84718155978093100e-2
5.770272220879216    	1.602853394688668    	8.97541438877731400e-2
5.89850049245431    	1.602853394688668    	9.10364618682869100e-2
6.026728764029404    	1.602853394688668    	9.23187718714834100e-2
6.154957035604498    	1.602853394688668    	9.36010757019332600e-2
6.283185307179586    	1.602853394688668    	9.48833747559883100e-2

0.    	1.7310816662637616    	0.    
0.1282282715750936    	1.7310816662637616    	7.71906806678875900e-2
0.2564565431501872    	1.7310816662637616    	0.10366214496941566    
0.38468481472528077    	1.7310816662637616    	0.12076888269029211    
0.5129130863003744    	1.7310816662637616    	0.1329585682803783    
0.6411413578754679    	1.7310816662637616    	0.1420803983240242    
0.7693696294505614    	1.7310816662637616    	0.14913094399413548    
0.897597901025655    	1.7310816662637616    	0.15472005433722522    
1.0258261726007485    	1.7310816662637616    	0.15924949825646847    
1.154054444175842    	1.7310816662637616    	0.16299662829903735    
1.2822827157509356    	1.7310816662637616    	0.16615899295717318    
1.410510987326029    	1.7310816662637616    	0.16888038969388644    
1.5387392589011226    	1.7310816662637616    	0.1712671248260028    
1.6669675304762162    	1.7310816662637616    	0.17339867914398832    
1.7951958020513097    	1.7310816662637616    	0.1753349735280179    
1.9234240736264032    	1.7310816662637616    	0.17712146387494168    
2.051652345201497    	1.7310816662637616    	0.1787927944283241    
2.1798806167765905    	1.7310816662637616    	0.18037546290526416    
2.308108888351684    	1.7310816662637616    	0.18188979078241613    
2.4363371599267776    	1.7310816662637616    	0.18335139498289788    
2.564565431501871    	1.7310816662637616    	0.18477229594227948    
2.6927937030769646    	1.7310816662637616    	0.18616175706431062    
2.821021974652058    	1.7310816662637616    	0.1875269237291576    
2.9492502462271517    	1.7310816662637616    	0.18887331152146275    
3.0774785178022452    	1.7310816662637616    	0.19020518032676287    
3.2057067893773388    	1.7310816662637616    	0.1915258216130468    
3.3339350609524323    	1.7310816662637616    	0.19283777942330632    
3.462163332527526    	1.7310816662637616    	0.19414302060106067    
3.5903916041026194    	1.7310816662637616    	0.1954430660461297    
3.718619875677713    	1.7310816662637616    	0.1967390920026007    
3.8468481472528064    	1.7310816662637616    	0.1980320082692841    
3.9750764188279    	1.7310816662637616    	0.19932251861944994    
4.103304690402994    	1.7310816662637616    	0.20061116749396352    
4.231532961978088    	1.7310816662637616    	0.20189837609663366    
4.359761233553182    	1.7310816662637616    	0.20318447030328368    
4.487989505128276    	1.7310816662637616    	0.20446970224484745    
4.61621777670337    	1.7310816662637616    	0.20575426700056854    
4.744446048278464    	1.7310816662637616    	0.20703831551048568    
4.872674319853558    	1.7310816662637616    	0.20832196456426044    
5.000902591428652    	1.7310816662637616    	0.20960530452879794    
5.129130863003746    	1.7310816662637616    	0.2108884053268223    
5.25735913457884    	1.7310816662637616    	0.21217132106244896    
5.385587406153934    	1.7310816662637616    	0.21345409360005307    
5.513815677729028    	1.7310816662637616    	0.21473675533334832    
5.642043949304122    	1.7310816662637616    	0.21601933132794418    
5.770272220879216    	1.7310816662637616    	0.21730184097915806    
5.89850049245431    	1.7310816662637616    	0.21858429929476625    
6.026728764029404    	1.7310816662637616    	0.2198667178875559    
6.154957035604498    	1.7310816662637616    	0.22114910574333374    
6.283185307179586    	1.7310816662637616    	0.22243146981519346    

0.    	1.8593099378388551    	0.    
0.1282282715750936    	1.8593099378388551    	0.13660839474002567    
0.2564565431501872    	1.8593099378388551    	0.1827968288308331    
0.38468481472528077    	1.8593099378388551    	0.21229024534098961    
0.5129130863003744    	1.8593099378388551    	0.23301776024563362    
0.6411413578754679    	1.8593099378388551    	0.24827603887929672    
0.7693696294505614    	1.8593099378388551    	0.25984172395639693    
0.897597901025655    	1.8593099378388551    	0.2688020272033411    
1.0258261726007485    	1.8593099378388551    	0.2758732043318256    
1.154054444175842    	1.8593099378388551    	0.28154970711374133    
1.2822827157509356    	1.8593099378388551    	0.28618371620514865    
1.410510987326029    	1.8593099378388551    	0.29003158732047624    
1.5387392589011226    	1.8593099378388551    	0.29328283862803944    
1.6669675304762162    	1.8593099378388551    	0.2960791649421746    
1.7951958020513097    	1.8593099378388551    	0.2985273905400618    
1.9234240736264032    	1.8593099378388551    	0.3007085521706676    
2.051652345201497    	1.8593099378388551    	0.30268441204887325    
2.1798806167765905    	1.8593099378388551    	0.30450220912490356    
2.308108888351684    	1.8593099378388551    	0.306198171622518    
2.4363371599267776    	1.8593099378388551    	0.3078001406969027    
2.564565431501871    	1.8593099378388551    	0.30932954584537836    
2.6927937030769646    	1.8593099378388551    	0.31080290145169415    
2.821021974652058    	1.8593099378388551    	0.31223294598146023    
2.9492502462271517    	1.8593099378388551    	0.31362951237339365    
3.0774785178022452    	1.8593099378388551    	0.315000194961757    
3.2057067893773388    	1.8593099378388551    	0.31635086162912696    
3.3339350609524323    	1.8593099378388551    	0.3176860477820751    
3.462163332527526    	1.8593099378388551    	0.31900925982165307    
3.5903916041026194    	1.8593099378388551    	0.3203232091403414    
3.718619875677713    	1.8593099378388551    	0.321629992693726    
3.8468481472528064    	1.8593099378388551    	0.3229312324306172    
3.9750764188279    	1.8593099378388551    	0.3242281830066651    
4.103304690402994    	1.8593099378388551    	0.32552181502680283    
4.231532961978088    	1.8593099378388551    	0.3268128793944267    
4.359761233553182    	1.8593099378388551    	0.3281019570664448    
4.487989505128276    	1.8593099378388551    	0.32938949753065966    
4.61621777670337    	1.8593099378388551    	0.3306758485656608    
4.744446048278464    	1.8593099378388551    	0.3319612792606287    
4.872674319853558    	1.8593099378388551    	0.3332459978229719    
5.000902591428652    	1.8593099378388551    	0.3345301653547852    
5.129130863003746    	1.8593099378388551    	0.33581390651118775    
5.25735913457884    	1.8593099378388551    	0.3370973177465878    
5.385587406153934    	1.8593099378388551    	0.3383804736949292    
5.513815677729028    	1.8593099378388551    	0.33966343210628214    
5.642043949304122    	1.8593099378388551    	0.3409462376664995    
5.770272220879216    	1.8593099378388551    	0.34222892495268936    
5.89850049245431    	1.8593099378388551    	0.34351152072004726    
6.026728764029404    	1.8593099378388551    	0.34479404567133276    
6.154957035604498    	1.8593099378388551    	0.3460765158260423    
6.283185307179586    	1.8593099378388551    	0.34735894357984154    

0.    	1.9875382094139487    	0.    
0.1282282715750936    	1.9875382094139487    	0.19380405779401746    
0.2564565431501872    	1.9875382094139487    	0.25897210391002334    
0.38468481472528077    	1.9875382094139487    	0.30038897317249474    
0.5129130863003744    	1.9875382094139487    	0.32933502721674734    
0.6411413578754679    	1.9875382094139487    	0.3505002689738428    
0.7693696294505614    	1.9875382094139487    	0.3664122402754586    
0.897597901025655    	1.9875382094139487    	0.3786176635414054    
1.0258261726007485    	1.9875382094139487    	0.3881355203929166    
1.154054444175842    	1.9875382094139487    	0.39566924294217753    
1.2822827157509356    	1.9875382094139487    	0.4017198612124315    
1.410510987326029    	1.9875382094139487    	0.4066520798157819    
1.5387392589011226    	1.9875382094139487    	0.4107355168889495    
1.6669675304762162    	1.9875382094139487    	0.4141717546452069    
1.7951958020513097    	1.9875382094139487    	0.41711276670706116    
1.9234240736264032    	1.9875382094139487    	0.419673840054418    
2.051652345201497    	1.9875382094139487    	0.42194284073961424    
2.1798806167765905    	1.9875382094139487    	0.4239869732837442    
2.308108888351684    	1.9875382094139487    	0.4258577777912397    
2.4363371599267776    	1.9875382094139487    	0.42759486249835676    
2.564565431501871    	1.9875382094139487    	0.42922871409241325    
2.6927937030769646    	1.9875382094139487    	0.43078282677143304    
2.821021974652058    	1.9875382094139487    	0.4322753229212171    
2.9492502462271517    	1.9875382094139487    	0.4337201913779756    
3.0774785178022452    	1.9875382094139487    	0.4351282362259377    
3.2057067893773388    	1.9875382094139487    	0.43650780541179873    
3.3339350609524323    	1.9875382094139487    	0.43786535123445935    
3.462163332527526    	1.9875382094139487    	0.4392058620774953    
3.5903916041026194    	1.9875382094139487    	0.4405331953050581    
3.718619875677713    	1.9875382094139487    	0.4418503341522797    
3.8468481472528064    	1.9875382094139487    	0.4431595860856157    
3.9750764188279    	1.9875382094139487    	0.44446273604168507    
4.103304690402994    	1.9875382094139487    	0.4457611648521827    
4.231532961978088    	1.9875382094139487    	0.44705594079027944    
4.359761233553182    	1.9875382094139487    	0.4483478903546714    
4.487989505128276    	1.9875382094139487    	0.4496376530094529    
4.61621777670337    	1.9875382094139487    	0.4509257235220446    
4.744446048278464    	1.9875382094139487    	0.45221248471233155    
4.872674319853558    	1.9875382094139487    	0.4534982327867094    
5.000902591428652    	1.9875382094139487    	0.4547831969371709    
5.129130863003746    	1.9875382094139487    	0.4560675545043965    
5.25735913457884    	1.9875382094139487    	0.4573514427093085    
5.385587406153934    	1.9875382094139487    	0.45863496772993206    
5.513815677729028    	1.9875382094139487    	0.4599182117244397    
5.642043949304122    	1.9875382094139487    	0.4612012382651869    
5.770272220879216    	1.9875382094139487    	0.4624840965433173    
5.89850049245431    	1.9875382094139487    	0.4637668246221261    
6.026728764029404    	1.9875382094139487    	0.4650494519544068    
6.154957035604498    	1.9875382094139487    	0.46633200133030545    
6.283185307179586    	1.9875382094139487    	0.4676144903845235    

0.    	2.115766480989042    	0.    
0.1282282715750936    	2.115766480989042    	0.2478385186237759    
0.2564565431501872    	2.115766480989042    	0.3309371742961653    
0.38468481472528077    	2.115766480989042    	0.38361848750943495    
0.5129130863003744    	2.115766480989042    	0.4203288423328884    
0.6411413578754679    	2.115766480989042    	0.4470745695756514    
0.7693696294505614    	2.115766480989042    	0.4670926080196625    
0.897597901025655    	2.115766480989042    	0.4823637936387642    
1.0258261726007485    	2.115766480989042    	0.49419310231367775    
1.154054444175842    	2.115766480989042    	0.503481396161048    
1.2822827157509356    	2.115766480989042    	0.5108703276721713    
1.410510987326029    	2.115766480989042    	0.5168269619171781    
1.5387392589011226    	2.115766480989042    	0.5216965898788435    
1.6669675304762162    	2.115766480989042    	0.5257373711950072    
1.7951958020513097    	2.115766480989042    	0.5291439334308237    
1.9234240736264032    	2.115766480989042    	0.5320639207881146    
2.051652345201497    	2.115766480989042    	0.5346098603985224    
2.1798806167765905    	2.115766480989042    	0.5368678188576325    
2.308108888351684    	2.115766480989042    	0.5389038018634591    
2.4363371599267776    	2.115766480989042    	0.5407685343671842    
2.564565431501871    	2.115766480989042    	0.5425010596555594    
2.6927937030769646    	2.115766480989042    	0.5441314659668015    
2.821021974652058    	2.115766480989042    	0.5456829620378283    
2.9492502462271517    	2.115766480989042    	0.5471734629060393    
3.0774785178022452    	2.115766480989042    	0.5486168050028664    
3.2057067893773388    	2.115766480989042    	0.5500236792660688    
3.3339350609524323    	2.115766480989042    	0.5514023489403072    
3.462163332527526    	2.115766480989042    	0.5527592024825608    
3.5903916041026194    	2.115766480989042    	0.5540991798908396    
3.718619875677713    	2.115766480989042    	0.5554261016951831    
3.8468481472528064    	2.115766480989042    	0.5567429229911567    
3.9750764188279    	2.115766480989042    	0.5580519296877384    
4.103304690402994    	2.115766480989042    	0.5593548901701668    
4.231532961978088    	2.115766480989042    	0.5606531725403707    
4.359761233553182    	2.115766480989042    	0.5619478352677492    
4.487989505128276    	2.115766480989042    	0.5632396972927053    
4.61621777670337    	2.115766480989042    	0.5645293922474233    
4.744446048278464    	2.115766480989042    	0.5658174103966013    
4.872674319853558    	2.115766480989042    	0.567104131081921    
5.000902591428652    	2.115766480989042    	0.5683898478219469    
5.129130863003746    	2.115766480989042    	0.5696747877309918    
5.25735913457884    	2.115766480989042    	0.5709591265433279    
5.385587406153934    	2.115766480989042    	0.5722430002376221    
5.513815677729028    	2.115766480989042    	0.5735265140311138    
5.642043949304122    	2.115766480989042    	0.5748097493388049    
5.770272220879216    	2.115766480989042    	0.5760927691581574    
5.89850049245431    	2.115766480989042    	0.577375622235568    
6.026728764029404    	2.115766480989042    	0.57865834629025    
6.154957035604498    	2.115766480989042    	0.5799409705087857    
6.283185307179586    	2.115766480989042    	0.5812235174753506    

0.    	2.2439947525641357    	0.    
0.1282282715750936    	2.2439947525641357    	0.2978245328763396    
0.2564565431501872    	2.2439947525641357    	0.39751037552310026    
0.38468481472528077    	2.2439947525641357    	0.46061216202740174    
0.5129130863003744    	2.2439947525641357    	0.5045050896655096    
0.6411413578754679    	2.2439947525641357    	0.5364131933387813    
0.7693696294505614    	2.2439947525641357    	0.5602296583341078    
0.897597901025655    	2.2439947525641357    	0.5783369089074354    
1.0258261726007485    	2.2439947525641357    	0.5923044875310901    
1.154054444175842    	2.2439947525641357    	0.6032158941951266    
1.2822827157509356    	2.2439947525641357    	0.6118428679427268    
1.410510987326029    	2.2439947525641357    	0.618747165106509    
1.5387392589011226    	2.2439947525641357    	0.6243440798469116    
1.6669675304762162    	2.2439947525641357    	0.6289441102522257    
1.7951958020513097    	2.2439947525641357    	0.6327813420510138    
1.9234240736264032    	2.2439947525641357    	0.6360333523533015    
2.051652345201497    	2.2439947525641357    	0.6388354816776464    
2.1798806167765905    	2.2439947525641357    	0.6412912454830045    
2.308108888351684    	2.2439947525641357    	0.6434800312492365    
2.4363371599267776    	2.2439947525641357    	0.6454628477401536    
2.564565431501871    	2.2439947525641357    	0.6472866537522526    
2.6927937030769646    	2.2439947525641357    	0.6489876375159034    
2.821021974652058    	2.2439947525641357    	0.6505937130323223    
2.9492502462271517    	2.2439947525641357    	0.6521264273756789    
3.0774785178022452    	2.2439947525641357    	0.6536024221307862    
3.2057067893773388    	2.2439947525641357    	0.6550345556815655    
3.3339350609524323    	2.2439947525641357    	0.656432766536188    
3.462163332527526    	2.2439947525641357    	0.6578047383267499    
3.5903916041026194    	2.2439947525641357    	0.6591564125704884    
3.718619875677713    	2.2439947525641357    	0.6604923843593533    
3.8468481472528064    	2.2439947525641357    	0.6618162078954322    
3.9750764188279    	2.2439947525641357    	0.6631306325255    
4.103304690402994    	2.2439947525641357    	0.6644377851515016    
4.231532961978088    	2.2439947525641357    	0.665739311239929    
4.359761233553182    	2.2439947525641357    	0.6670364838508454    
4.487989505128276    	2.2439947525641357    	0.6683302879539837    
4.61621777670337    	2.2439947525641357    	0.6696214856420691    
4.744446048278464    	2.2439947525641357    	0.6709106665744797    
4.872674319853558    	2.2439947525641357    	0.6721982869994038    
5.000902591428652    	2.2439947525641357    	0.6734846999424102    
5.129130863003746    	2.2439947525641357    	0.674770178562234    
5.25735913457884    	2.2439947525641357    	0.6760549342209453    
5.385587406153934    	2.2439947525641357    	0.6773391304650863    
5.513815677729028    	2.2439947525641357    	0.6786228938432997    
5.642043949304122    	2.2439947525641357    	0.6799063222764014    
5.770272220879216    	2.2439947525641357    	0.6811894915337554    
5.89850049245431    	2.2439947525641357    	0.6824724602444452    
6.026728764029404    	2.2439947525641357    	0.6837552737747553    
6.154957035604498    	2.2439947525641357    	0.6850379672284616    
6.283185307179586    	2.2439947525641357    	0.6863205677683824    

0.    	2.3722230241392293    	0.    
0.1282282715750936    	2.3722230241392293    	0.3429413315796194    
0.2564565431501872    	2.3722230241392293    	0.4575985774671975    
0.38468481472528077    	2.3722230241392293    	0.5301057627194152    
0.5129130863003744    	2.3722230241392293    	0.580481597560587    
0.6411413578754679    	2.3722230241392293    	0.617049202530942    
0.7693696294505614    	2.3722230241392293    	0.6442940834275439    
0.897597901025655    	2.3722230241392293    	0.6649611334480274    
1.0258261726007485    	2.3722230241392293    	0.6808586898123195    
1.154054444175842    	2.3722230241392293    	0.6932350993440028    
1.2822827157509356    	2.3722230241392293    	0.702979515704392    
1.410510987326029    	2.3722230241392293    	0.7107391624651418    
1.5387392589011226    	2.3722230241392293    	0.7169925178457215    
1.6669675304762162    	2.3722230241392293    	0.7220973200148474    
1.7951958020513097    	2.3722230241392293    	0.7263232691832989    
1.9234240736264032    	2.3722230241392293    	0.7298749595580686    
2.051652345201497    	2.3722230241392293    	0.7329083227570558    
2.1798806167765905    	2.3722230241392293    	0.7355426233816135    
2.308108888351684    	2.3722230241392293    	0.7378693271532234    
2.4363371599267776    	2.3722230241392293    	0.7399587248861116    
2.564565431501871    	2.3722230241392293    	0.7418649198243795    
2.6927937030769646    	2.3722230241392293    	0.7436296059808083    
2.821021974652058    	2.3722230241392293    	0.7452849442737839    
2.9492502462271517    	2.3722230241392293    	0.7468557600118845    
3.0774785178022452    	2.3722230241392293    	0.7483612266789412    
3.2057067893773388    	2.3722230241392293    	0.7498161589707291    
3.3339350609524323    	2.3722230241392293    	0.7512320074689004    
3.462163332527526    	2.3722230241392293    	0.7526176248156418    
3.5903916041026194    	2.3722230241392293    	0.7539798564878689    
3.718619875677713    	2.3722230241392293    	0.755323996688159    
3.8468481472528064    	2.3722230241392293    	0.7566541403652217    
3.9750764188279    	2.3722230241392293    	0.7579734551594308    
4.103304690402994    	2.3722230241392293    	0.7592843915657672    
4.231532961978088    	2.3722230241392293    	0.7605888453967709    
4.359761233553182    	2.3722230241392293    	0.7618882833995579    
4.487989505128276    	2.3722230241392293    	0.7631838404000163    
4.61621777670337    	2.3722230241392293    	0.7644763944378699    
4.744446048278464    	2.3722230241392293    	0.7657666248849864    
4.872674319853558    	2.3722230241392293    	0.7670550574044775    
5.000902591428652    	2.3722230241392293    	0.7683420987322473    
5.129130863003746    	2.3722230241392293    	0.7696280635861934    
5.25735913457884    	2.3722230241392293    	0.7709131954856249    
5.385587406153934    	2.3722230241392293    	0.7721976828595295    
5.513815677729028    	2.3722230241392293    	0.7734816715100277    
5.642043949304122    	2.3722230241392293    	0.7747652742558928    
5.770272220879216    	2.3722230241392293    	0.7760485783942597    
5.89850049245431    	2.3722230241392293    	0.7773316514742106    
6.026728764029404    	2.3722230241392293    	0.7786145457641885    
6.154957035604498    	2.3722230241392293    	0.7798973017087596    
6.283185307179586    	2.3722230241392293    	0.7811799506033721    

0.    	2.500451295714323    	0.    
0.1282282715750936    	2.500451295714323    	0.3824480981462288    
0.2564565431501872    	2.500451295714323    	0.5102151335137628    
0.38468481472528077    	2.500451295714323    	0.5909582065833667    
0.5129130863003744    	2.500451295714323    	0.6470108338589677    
0.6411413578754679    	2.500451295714323    	0.6876585561105004    
0.7693696294505614    	2.500451295714323    	0.7179055477640233    
0.897597901025655    	2.500451295714323    	0.7408140998884398    
1.0258261726007485    	2.500451295714323    	0.7584016516041211    
1.154054444175842    	2.500451295714323    	0.7720608987478476    
1.2822827157509356    	2.500451295714323    	0.7827838097205287    
1.410510987326029    	2.500451295714323    	0.7912924479397038    
1.5387392589011226    	2.500451295714323    	0.7981206190847366    
1.6669675304762162    	2.500451295714323    	0.8036674273539293    
1.7951958020513097    	2.500451295714323    	0.808233758970273    
1.9234240736264032    	2.500451295714323    	0.8120478658065047    
2.051652345201497    	2.500451295714323    	0.8152837101870106    
2.1798806167765905    	2.500451295714323    	0.8180743475340837    
2.308108888351684    	2.500451295714323    	0.8205218199462091    
2.4363371599267776    	2.500451295714323    	0.8227045461148009    
2.564565431501871    	2.500451295714323    	0.8246828853577931    
2.6927937030769646    	2.500451295714323    	0.8265033528558405    
2.821021974652058    	2.500451295714323    	0.8282018283631086    
2.9492502462271517    	2.500451295714323    	0.829806007791703    
3.0774785178022452    	2.500451295714323    	0.8313372816963992    
3.2057067893773388    	2.500451295714323    	0.8328121778279302    
3.3339350609524323    	2.500451295714323    	0.8342434708231956    
3.462163332527526    	2.500451295714323    	0.8356410369743323    
3.5903916041026194    	2.500451295714323    	0.8370125133153931    
3.718619875677713    	2.500451295714323    	0.8383638062289223    
3.8468481472528064    	2.500451295714323    	0.8396994841713075    
3.9750764188279    	2.500451295714323    	0.8410230810639536    
4.103304690402994    	2.500451295714323    	0.8423373307578174    
4.231532961978088    	2.500451295714323    	0.8436443482822975    
4.359761233553182    	2.500451295714323    	0.8449457699876167    
4.487989505128276    	2.500451295714323    	0.846242861922007    
4.61621777670337    	2.500451295714323    	0.8475366036548039    
4.744446048278464    	2.500451295714323    	0.8488277531150968    
4.872674319853558    	2.500451295714323    	0.8501168967495478    
5.000902591428652    	2.500451295714323    	0.8514044883258034    
5.129130863003746    	2.500451295714323    	0.8526908789532642    
5.25735913457884    	2.500451295714323    	0.8539763403098986    
5.385587406153934    	2.500451295714323    	0.8552610826131408    
5.513815677729028    	2.500451295714323    	0.8565452685245225    
5.642043949304122    	2.500451295714323    	0.857829023908293    
5.770272220879216    	2.500451295714323    	0.8591124461559416    
5.89850049245431    	2.500451295714323    	0.8603956106273954    
6.026728764029404    	2.500451295714323    	0.8616785756350093    
6.154957035604498    	2.500451295714323    	0.862961386300041    
6.283185307179586    	2.500451295714323    	0.8642440775366985    

0.    	2.6286795672894163    	0.    
0.1282282715750936    	2.6286795672894163    	0.4156961325613675    
0.2564565431501872    	2.6286795672894163    	0.554496081267175    
0.38468481472528077    	2.6286795672894163    	0.6421702981733669    
0.5129130863003744    	2.6286795672894163    	0.7030003903399323    
0.6411413578754679    	2.6286795672894163    	0.7470818504437815    
0.7693696294505614    	2.6286795672894163    	0.7798553531342394    
0.897597901025655    	2.6286795672894163    	0.8046503046167893    
1.0258261726007485    	2.6286795672894163    	0.8236601196176645    
1.154054444175842    	2.6286795672894163    	0.8383989749597063    
1.2822827157509356    	2.6286795672894163    	0.8499453656897011    
1.410510987326029    	2.6286795672894163    	0.8590843388097186    
1.5387392589011226    	2.6286795672894163    	0.8663962623845202    
1.6669675304762162    	2.6286795672894163    	0.8723150533620911    
1.7951958020513097    	2.6286795672894163    	0.8771678434341718    
1.9234240736264032    	2.6286795672894163    	0.8812027942498031    
2.051652345201497    	2.6286795672894163    	0.8846090423833018    
2.1798806167765905    	2.6286795672894163    	0.8875312493115447    
2.308108888351684    	2.6286795672894163    	0.8900803579815845    
2.4363371599267776    	2.6286795672894163    	0.8923416273292784    
2.564565431501871    	2.6286795672894163    	0.894380681648061    
2.6927937030769646    	2.6286795672894163    	0.8962480935084807    
2.821021974652058    	2.6286795672894163    	0.8979828723559107    
2.9492502462271517    	2.6286795672894163    	0.8996151299398735    
3.0774785178022452    	2.6286795672894163    	0.9011681226537702    
3.2057067893773388    	2.6286795672894163    	0.9026598199180823    
3.3339350609524323    	2.6286795672894163    	0.9041041106657719    
3.462163332527526    	2.6286795672894163    	0.905511732670482    
3.5903916041026194    	2.6286795672894163    	0.9068909891235147    
3.718619875677713    	2.6286795672894163    	0.9082483016047435    
3.8468481472528064    	2.6286795672894163    	0.9095886370643058    
3.9750764188279    	2.6286795672894163    	0.9109158376777466    
4.103304690402994    	2.6286795672894163    	0.9122328757622409    
4.231532961978088    	2.6286795672894163    	0.9135420508353223    
4.359761233553182    	2.6286795672894163    	0.9148451419814939    
4.487989505128276    	2.6286795672894163    	0.9161435256828555    
4.61621777670337    	2.6286795672894163    	0.9174382669538526    
4.744446048278464    	2.6286795672894163    	0.9187301898356218    
4.872674319853558    	2.6286795672894163    	0.9200199319289373    
5.000902591428652    	2.6286795672894163    	0.9213079865823355    
5.129130863003746    	2.6286795672894163    	0.9225947355315146    
5.25735913457884    	2.6286795672894163    	0.9238804741521565    
5.385587406153934    	2.6286795672894163    	0.9251654309983777    
5.513815677729028    	2.6286795672894163    	0.9264497829202234    
5.642043949304122    	2.6286795672894163    	0.927733666760731    
5.770272220879216    	2.6286795672894163    	0.9290171884065791    
5.89850049245431    	2.6286795672894163    	0.9303004297911316    
6.026728764029404    	2.6286795672894163    	0.9315834543131678    
6.154957035604498    	2.6286795672894163    	0.9328663110297475    
6.283185307179586    	2.6286795672894163    	0.9341490379005479    

0.    	2.75690783886451    	0.    
0.1282282715750936    	2.75690783886451    	0.44213950301913046    
0.2564565431501872    	2.75690783886451    	0.5897143287895357    
0.38468481472528077    	2.75690783886451    	0.6829011363613426    
0.5129130863003744    	2.75690783886451    	0.747530920033978    
0.6411413578754679    	2.75690783886451    	0.7943433566806783    
0.7693696294505614    	2.75690783886451    	0.8291262854467085    
0.897597901025655    	2.75690783886451    	0.8554215589162836    
1.0258261726007485    	2.75690783886451    	0.8755625516123351    
1.154054444175842    	2.75690783886451    	0.8911600586021954    
1.2822827157509356    	2.75690783886451    	0.9033613927196767    
1.410510987326029    	2.75690783886451    	0.9130016941013084    
1.5387392589011226    	2.75690783886451    	0.9206983635696715    
1.6669675304762162    	2.75690783886451    	0.926913005918145    
1.7951958020513097    	2.75690783886451    	0.9319936268138835    
1.9234240736264032    	2.75690783886451    	0.9362042228748162    
2.051652345201497    	2.75690783886451    	0.9397459993078684    
2.1798806167765905    	2.75690783886451    	0.9427728483070501    
2.308108888351684    	2.75690783886451    	0.945402791987858    
2.4363371599267776    	2.75690783886451    	0.947726529581223    
2.564565431501871    	2.75690783886451    	0.9498138728069965    
2.6927937030769646    	2.75690783886451    	0.9517186212254097    
2.821021974652058    	2.75690783886451    	0.9534822734390296    
2.9492502462271517    	2.75690783886451    	0.9551368626007002    
3.0774785178022452    	2.75690783886451    	0.9567071290731121    
3.2057067893773388    	2.75690783886451    	0.9582121888891075    
3.3339350609524323    	2.75690783886451    	0.9596668172218158    
3.462163332527526    	2.75690783886451    	0.9610824370124399    
3.5903916041026194    	2.75690783886451    	0.9624678812713593    
3.718619875677713    	2.75690783886451    	0.9638299813336128    
3.8468481472528064    	2.75690783886451    	0.9651740210859039    
3.9750764188279    	2.75690783886451    	0.966504087869501    
4.103304690402994    	2.75690783886451    	0.967823343662432    
4.231532961978088    	2.75690783886451    	0.9691342347123506    
4.359761233553182    	2.75690783886451    	0.9704386536255225    
4.487989505128276    	2.75690783886451    	0.9717380647161169    
4.61621777670337    	2.75690783886451    	0.9730336009561813    
4.744446048278464    	2.75690783886451    	0.9743261389681673    
4.872674319853558    	2.75690783886451    	0.9756163570375738    
5.000902591428652    	2.75690783886451    	0.9769047799930584    
5.129130863003746    	2.75690783886451    	0.9781918139285262    
5.25735913457884    	2.75690783886451    	0.9794777730673127    
5.385587406153934    	2.75690783886451    	0.9807629005473647    
5.513815677729028    	2.75690783886451    	0.9820473845033673    
5.642043949304122    	2.75690783886451    	0.9833313705101879    
5.770272220879216    	2.75690783886451    	0.9846149712110376    
5.89850049245431    	2.75690783886451    	0.9858982737673735    
6.026728764029404    	2.75690783886451    	0.9871813456233934    
6.154957035604498    	2.75690783886451    	0.9884642389664434    
6.283185307179586    	2.75690783886451    	0.9897469941783732    

0.    	2.8851361104396034    	0.    
0.1282282715750936    	2.8851361104396034    	0.4613440101076677    
0.2564565431501872    	2.8851361104396034    	0.6152915934301889    
0.38468481472528077    	2.8851361104396034    	0.7124819219103121    
0.5129130863003744    	2.8851361104396034    	0.7798712328746418    
0.6411413578754679    	2.8851361104396034    	0.828667042195396    
0.7693696294505614    	2.8851361104396034    	0.8649093173550282    
0.897597901025655    	2.8851361104396034    	0.8922942001949721    
1.0258261726007485    	2.8851361104396034    	0.9132567110897006    
1.154054444175842    	2.8851361104396034    	0.9294778141405644    
1.2822827157509356    	2.8851361104396034    	0.9421548011233891    
1.410510987326029    	2.8851361104396034    	0.9521591923312112    
1.5387392589011226    	2.8851361104396034    	0.9601352836399932    
1.6669675304762162    	2.8851361104396034    	0.9665647881505622    
1.7951958020513097    	2.8851361104396034    	0.9718108712620541    
1.9234240736264032    	2.8851361104396034    	0.9761490297441179    
2.051652345201497    	2.8851361104396034    	0.9797892336523526    
2.1798806167765905    	2.8851361104396034    	0.9828920789923303    
2.308108888351684    	2.8851361104396034    	0.9855807291281183    
2.4363371599267776    	2.8851361104396034    	0.9879498343068565    
2.564565431501871    	2.8851361104396034    	0.9900722473683032    
2.6927937030769646    	2.8851361104396034    	0.9920041114750814    
2.821021974652058    	2.8851361104396034    	0.9937887329810442    
2.9492502462271517    	2.8851361104396034    	0.9954595404588735    
3.0774785178022452    	2.8851361104396034    	0.997042352004478    
3.2057067893773388    	2.8851361104396034    	0.9985571163783298    
3.3339350609524323    	2.8851361104396034    	1.0000192523857911    
3.462163332527526    	2.8851361104396034    	1.0014406805712461    
3.5903916041026194    	2.8851361104396034    	1.0028306187263654    
3.718619875677713    	2.8851361104396034    	1.0041961957710206    
3.8468481472528064    	2.8851361104396034    	1.005542925767208    
3.9750764188279    	2.8851361104396034    	1.0068750741078885    
4.103304690402994    	2.8851361104396034    	1.0081959405123508    
4.231532961978088    	2.8851361104396034    	1.0095080777910506    
4.359761233553182    	2.8851361104396034    	1.010813460995473    
4.487989505128276    	2.8851361104396034    	1.012113618227859    
4.61621777670337    	2.8851361104396034    	1.013409731814488    
4.744446048278464    	2.8851361104396034    	1.0147027165650102    
4.872674319853558    	2.8851361104396034    	1.01599328031222    
5.000902591428652    	2.8851361104396034    	1.017281970747224    
5.129130863003746    	2.8851361104396034    	1.0185692116540843    
5.25735913457884    	2.8851361104396034    	1.0198553309442508    
5.385587406153934    	2.8851361104396034    	1.0211405823471822    
5.513815677729028    	2.8851361104396034    	1.0224251621930378    
5.642043949304122    	2.8851361104396034    	1.0237092223981794    
5.770272220879216    	2.8851361104396034    	1.0249928805127517    
5.89850049245431    	2.8851361104396034    	1.0262762274951167    
6.026728764029404    	2.8851361104396034    	1.027559333727459    
6.154957035604498    	2.8851361104396034    	1.0288422536704958    
6.283185307179586    	2.8851361104396034    	1.0301250294651807    

0.    	3.013364382014697    	0.    
0.1282282715750936    	3.013364382014697    	0.4729943163515225    
0.2564565431501872    	3.013364382014697    	0.6308078972108566    
0.38468481472528077    	3.013364382014697    	0.7304269391393662    
0.5129130863003744    	3.013364382014697    	0.7994903018191757    
0.6411413578754679    	3.013364382014697    	0.8494893130207121    
0.7693696294505614    	3.013364382014697    	0.886616892464539    
0.897597901025655    	3.013364382014697    	0.9146627807024579    
1.0258261726007485    	3.013364382014697    	0.9361236609932537    
1.154054444175842    	3.013364382014697    	0.9527230650882245    
1.2822827157509356    	3.013364382014697    	0.9656886042073508    
1.410510987326029    	3.013364382014697    	0.9759138684610591    
1.5387392589011226    	3.013364382014697    	0.984059469458223    
1.6669675304762162    	3.013364382014697    	0.9906193188913193    
1.7951958020513097    	3.013364382014697    	0.9959657787256515    
1.9234240736264032    	3.013364382014697    	1.0003813222332478    
2.051652345201497    	3.013364382014697    	1.0040812366158725    
2.1798806167765905    	3.013364382014697    	1.0072301847086886    
2.308108888351684    	3.013364382014697    	1.009954448785301    
2.4363371599267776    	3.013364382014697    	1.0123510759546168    
2.564565431501871    	3.013364382014697    	1.0144947639346873    
2.6927937030769646    	3.013364382014697    	1.0164430776213482    
2.821021974652058    	3.013364382014697    	1.0182404200306066    
2.9492502462271517    	3.013364382014697    	1.0199210662587428    
3.0774785178022452    	3.013364382014697    	1.021511488202462    
3.2057067893773388    	3.013364382014697    	1.0230321397917717    
3.3339350609524323    	3.013364382014697    	1.0244988302879083    
3.462163332527526    	3.013364382014697    	1.0259237821034286    
3.5903916041026194    	3.013364382014697    	1.0273164464554096    
3.718619875677713    	3.013364382014697    	1.028684132791889    
3.8468481472528064    	3.013364382014697    	1.0300324948094093    
3.9750764188279    	3.013364382014697    	1.0313659059149904    
4.103304690402994    	3.013364382014697    	1.0326877493878825    
4.231532961978088    	3.013364382014697    	1.0340006426842652    
4.359761233553182    	3.013364382014697    	1.0353066108705526    
4.487989505128276    	3.013364382014697    	1.036607220745661    
4.61621777670337    	3.013364382014697    	1.0379036845763372    
4.744446048278464    	3.013364382014697    	1.0391969403382806    
4.872674319853558    	3.013364382014697    	1.040487713788986    
5.000902591428652    	3.013364382014697    	1.0417765664889367    
5.129130863003746    	3.013364382014697    	1.0430639329538285    
5.25735913457884    	3.013364382014697    	1.0443501493989291    
5.385587406153934    	3.013364382014697    	1.0456354759789788    
5.513815677729028    	3.013364382014697    	1.0469201139958746    
5.642043949304122    	3.013364382014697    	1.0482042192130099    
5.770272220879216    	3.013364382014697    	1.0494879121572942    
5.89850049245431    	3.013364382014697    	1.05077128609046    
6.026728764029404    	3.013364382014697    	1.052054413177005    
6.154957035604498    	3.013364382014697    	1.0533373492567744    
6.283185307179586    	3.013364382014697    	1.054620137537872    

0.    	3.141592653589793    	0.    
0.1282282715750936    	3.141592653589793    	0.4768991240442611    
0.2564565431501872    	3.141592653589793    	0.6360084628524318    
0.38468481472528077    	3.141592653589793    	0.7364415313617206    
0.5129130863003744    	3.141592653589793    	0.8060659822979094    
0.6411413578754679    	3.141592653589793    	0.8564682680453379    
0.7693696294505614    	3.141592653589793    	0.8938925729920812    
0.897597901025655    	3.141592653589793    	0.9221600089652209    
1.0258261726007485    	3.141592653589793    	0.9437879266377693    
1.154054444175842    	3.141592653589793    	0.9605141250672649    
1.2822827157509356    	3.141592653589793    	0.9735763775755505    
1.410510987326029    	3.141592653589793    	0.9838756713655339    
1.5387392589011226    	3.141592653589793    	0.9920780865546454    
1.6669675304762162    	3.141592653589793    	0.9986816234106763    
1.7951958020513097    	3.141592653589793    	1.0040617262919223    
1.9234240736264032    	3.141592653589793    	1.0085032067694724    
2.051652345201497    	3.141592653589793    	1.0122231341813563    
2.1798806167765905    	3.141592653589793    	1.0153875344331262    
2.308108888351684    	3.141592653589793    	1.018123735156483    
2.4363371599267776    	3.141592653589793    	1.020529586811257    
2.564565431501871    	3.141592653589793    	1.0226804054593257    
2.6927937030769646    	3.141592653589793    	1.0246342325157405    
2.821021974652058    	3.141592653589793    	1.0264358385623666    
2.9492502462271517    	3.141592653589793    	1.0281197824229495    
3.0774785178022452    	3.141592653589793    	1.0297127551271796    
3.2057067893773388    	3.141592653589793    	1.031235379921633    
3.3339350609524323    	3.141592653589793    	1.0327035969357894    
3.462163332527526    	3.141592653589793    	1.0341297297587009    
3.5903916041026194    	3.141592653589793    	1.0355233078441286    
3.718619875677713    	3.141592653589793    	1.0368917011473406    
3.8468481472528064    	3.141592653589793    	1.038240610165886    
3.9750764188279    	3.141592653589793    	1.0395744445096202    
4.103304690402994    	3.141592653589793    	1.0408966154644033    
4.231532961978088    	3.141592653589793    	1.042209762153581    
4.359761233553182    	3.141592653589793    	1.0435159264069627    
4.487989505128276    	3.141592653589793    	1.0448166879933432    
4.61621777670337    	3.141592653589793    	1.0461132692145516    
4.744446048278464    	3.141592653589793    	1.0474066158108009    
4.872674319853558    	3.141592653589793    	1.048697459547369    
5.000902591428652    	3.141592653589793    	1.0499863666333074    
5.129130863003746    	3.141592653589793    	1.0512737751812102    
5.25735913457884    	3.141592653589793    	1.052560024189518    
5.385587406153934    	3.141592653589793    	1.053845375966518    
5.513815677729028    	3.141592653589793    	1.055130033480474    
5.642043949304122    	3.141592653589793    	1.0564141537841814    
5.770272220879216    	3.141592653589793    	1.0576978584022643    
5.89850049245431    	3.141592653589793    	1.0589812413684712    
6.026728764029404    	3.141592653589793    	1.0602643754446734    
6.154957035604498    	3.141592653589793    	1.0615473169329561    
6.283185307179586    	3.141592653589793    	1.0628301093990975    



==> plot-data/largeq-hamiltonian/phipmu0.1.dat <==
# mu=0.1, recommend gnuplot view 59,20
phi p phipham

0.    	-3.141592653589793    	0.    
0.1282282715750936    	-3.141592653589793    	0.48843966848601955    
0.2564565431501872    	-3.141592653589793    	0.6590895517359487    
0.38468481472528077    	-3.141592653589793    	0.771063164686996    
0.5129130863003744    	-3.141592653589793    	0.8522281600649431    
0.6411413578754679    	-3.141592653589793    	0.9141709902541301    
0.7693696294505614    	-3.141592653589793    	0.9631358396426318    
0.897597901025655    	-3.141592653589793    	1.0029438200575298    
1.0258261726007485    	-3.141592653589793    	1.0361122821718367    
1.154054444175842    	-3.141592653589793    	1.0643790250430907    
1.2822827157509356    	-3.141592653589793    	1.0889818219931346    
1.410510987326029    	-3.141592653589793    	1.1108216602248766    
1.5387392589011226    	-3.141592653589793    	1.1305646198557464    
1.6669675304762162    	-3.141592653589793    	1.1487087011535357    
1.7951958020513097    	-3.141592653589793    	1.16562934847654    
1.9234240736264032    	-3.141592653589793    	1.1816113733958487    
2.051652345201497    	-3.141592653589793    	1.196871845249491    
2.1798806167765905    	-3.141592653589793    	1.2115767899430194    
2.308108888351684    	-3.141592653589793    	1.2258535351081346    
2.4363371599267776    	-3.141592653589793    	1.2397999312046668    
2.564565431501871    	-3.141592653589793    	1.253491294294494    
2.6927937030769646    	-3.141592653589793    	1.2669856657926675    
2.821021974652058    	-3.141592653589793    	1.2803278162810519    
2.9492502462271517    	-3.141592653589793    	1.2935523045833932    
3.0774785178022452    	-3.141592653589793    	1.3066858217293817    
3.2057067893773388    	-3.141592653589793    	1.3197489909655935    
3.3339350609524323    	-3.141592653589793    	1.3327577524215082    
3.462163332527526    	-3.141592653589793    	1.3457244296861783    
3.5903916041026194    	-3.141592653589793    	1.3586585522133645    
3.718619875677713    	-3.141592653589793    	1.3715674899583348    
3.8468481472528064    	-3.141592653589793    	1.3844569434186387    
3.9750764188279    	-3.141592653589793    	1.3973313222041313    
4.103304690402994    	-3.141592653589793    	1.4101940376006727    
4.231532961978088    	-3.141592653589793    	1.4230477287316092    
4.359761233553182    	-3.141592653589793    	1.435894437426749    
4.487989505128276    	-3.141592653589793    	1.448735743454888    
4.61621777670337    	-3.141592653589793    	1.461572869117855    
4.744446048278464    	-3.141592653589793    	1.4744067601558626    
4.872674319853558    	-3.141592653589793    	1.4872381483341894    
5.000902591428652    	-3.141592653589793    	1.500067599861886    
5.129130863003746    	-3.141592653589793    	1.5128955528515473    
5.25735913457884    	-3.141592653589793    	1.5257223463016136    
5.385587406153934    	-3.141592653589793    	1.5385482425203723    
5.513815677729028    	-3.141592653589793    	1.5513734444760867    
5.642043949304122    	-3.141592653589793    	1.5641981092215524    
5.770272220879216    	-3.141592653589793    	1.5770223582813936    
5.89850049245431    	-3.141592653589793    	1.589846285689359    
6.026728764029404    	-3.141592653589793    	1.6026699642073199    
6.154957035604498    	-3.141592653589793    	1.615493450137361    
6.283185307179586    	-3.141592653589793    	1.6283167870452604    

0.    	-3.0133643820146996    	0.    
0.1282282715750936    	-3.0133643820146996    	0.4845348607932811    
0.2564565431501872    	-3.0133643820146996    	0.6538889860943737    
0.38468481472528077    	-3.0133643820146996    	0.7650485724646418    
0.5129130863003744    	-3.0133643820146996    	0.8456524795862097    
0.6411413578754679    	-3.0133643820146996    	0.9071920352295044    
0.7693696294505614    	-3.0133643820146996    	0.9558601591150898    
0.897597901025655    	-3.0133643820146996    	0.9954465917947671    
1.0258261726007485    	-3.0133643820146996    	1.0284480165273213    
1.154054444175842    	-3.0133643820146996    	1.0565879650640506    
1.2822827157509356    	-3.0133643820146996    	1.0810940486249354    
1.410510987326029    	-3.0133643820146996    	1.102859857320402    
1.5387392589011226    	-3.0133643820146996    	1.1225460027593244    
1.6669675304762162    	-3.0133643820146996    	1.140646396634179    
1.7951958020513097    	-3.0133643820146996    	1.1575334009102698    
1.9234240736264032    	-3.0133643820146996    	1.1734894888596243    
2.051652345201497    	-3.0133643820146996    	1.1887299476840076    
2.1798806167765905    	-3.0133643820146996    	1.2034194402185823    
2.308108888351684    	-3.0133643820146996    	1.2176842487369528    
2.4363371599267776    	-3.0133643820146996    	1.2316214203480271    
2.564565431501871    	-3.0133643820146996    	1.245305652769856    
2.6927937030769646    	-3.0133643820146996    	1.2587945108982754    
2.821021974652058    	-3.0133643820146996    	1.2721323977492922    
2.9492502462271517    	-3.0133643820146996    	1.285353588419187    
3.0774785178022452    	-3.0133643820146996    	1.2984845548046646    
3.2057067893773388    	-3.0133643820146996    	1.3115457508357324    
3.3339350609524323    	-3.0133643820146996    	1.3245529857736276    
3.462163332527526    	-3.0133643820146996    	1.337518482030906    
3.5903916041026194    	-3.0133643820146996    	1.3504516908246458    
3.718619875677713    	-3.0133643820146996    	1.3633599216028833    
3.8468481472528064    	-3.0133643820146996    	1.3762488280621623    
3.9750764188279    	-3.0133643820146996    	1.3891227836095017    
4.103304690402994    	-3.0133643820146996    	1.4019851715241523    
4.231532961978088    	-3.0133643820146996    	1.4148386092622935    
4.359761233553182    	-3.0133643820146996    	1.4276851218903395    
4.487989505128276    	-3.0133643820146996    	1.4405262762072062    
4.61621777670337    	-3.0133643820146996    	1.4533632844796407    
4.744446048278464    	-3.0133643820146996    	1.4661970846833425    
4.872674319853558    	-3.0133643820146996    	1.4790284025758067    
5.000902591428652    	-3.0133643820146996    	1.4918577997175158    
5.129130863003746    	-3.0133643820146996    	1.504685710624166    
5.25735913457884    	-3.0133643820146996    	1.517512471511025    
5.385587406153934    	-3.0133643820146996    	1.5303383425328332    
5.513815677729028    	-3.0133643820146996    	1.5431635249914875    
5.642043949304122    	-3.0133643820146996    	1.5559881746503812    
5.770272220879216    	-3.0133643820146996    	1.568812412036424    
5.89850049245431    	-3.0133643820146996    	1.5816363304113483    
6.026728764029404    	-3.0133643820146996    	1.5944600019396518    
6.154957035604498    	-3.0133643820146996    	1.6072834824611795    
6.283185307179586    	-3.0133643820146996    	1.6201068151840352    

0.    	-2.885136110439606    	0.    
0.1282282715750936    	-2.885136110439606    	0.4728845545494264    
0.2564565431501872    	-2.885136110439606    	0.6383726823137063    
0.38468481472528077    	-2.885136110439606    	0.747103555235588    
0.5129130863003744    	-2.885136110439606    	0.8260334106416759    
0.6411413578754679    	-2.885136110439606    	0.8863697644041887    
0.7693696294505614    	-2.885136110439606    	0.9341525840055793    
0.897597901025655    	-2.885136110439606    	0.9730780112872817    
1.0258261726007485    	-2.885136110439606    	1.0055810666237686    
1.154054444175842    	-2.885136110439606    	1.033342714116391    
1.2822827157509356    	-2.885136110439606    	1.057560245540974    
1.410510987326029    	-2.885136110439606    	1.0791051811905543    
1.5387392589011226    	-2.885136110439606    	1.0986218169410948    
1.6669675304762162    	-2.885136110439606    	1.1165918658934224    
1.7951958020513097    	-2.885136110439606    	1.1333784934466726    
1.9234240736264032    	-2.885136110439606    	1.149257196370495    
2.051652345201497    	-2.885136110439606    	1.164437944720488    
2.1798806167765905    	-2.885136110439606    	1.1790813345022242    
2.308108888351684    	-2.885136110439606    	1.1933105290797705    
2.4363371599267776    	-2.885136110439606    	1.207220178700267    
2.564565431501871    	-2.885136110439606    	1.2208831362034722    
2.6927937030769646    	-2.885136110439606    	1.234355544752009    
2.821021974652058    	-2.885136110439606    	1.24768071069973    
2.9492502462271517    	-2.885136110439606    	1.2608920626193179    
3.0774785178022452    	-2.885136110439606    	1.2740154186066808    
3.2057067893773388    	-2.885136110439606    	1.287070727422291    
3.3339350609524323    	-2.885136110439606    	1.3000734078715106    
3.462163332527526    	-2.885136110439606    	1.313035380498724    
3.5903916041026194    	-2.885136110439606    	1.3259658630956017    
3.718619875677713    	-2.885136110439606    	1.3388719845820156    
3.8468481472528064    	-2.885136110439606    	1.3517592590199612    
3.9750764188279    	-2.885136110439606    	1.3646319518024002    
4.103304690402994    	-2.885136110439606    	1.377493362648621    
4.231532961978088    	-2.885136110439606    	1.3903460443690792    
4.359761233553182    	-2.885136110439606    	1.4031919720152601    
4.487989505128276    	-2.885136110439606    	1.4160326736894042    
4.61621777670337    	-2.885136110439606    	1.4288693317177918    
4.744446048278464    	-2.885136110439606    	1.4417028609100726    
4.872674319853558    	-2.885136110439606    	1.4545339690990409    
5.000902591428652    	-2.885136110439606    	1.4673632039758036    
5.129130863003746    	-2.885136110439606    	1.480190989324422    
5.25735913457884    	-2.885136110439606    	1.493017653056347    
5.385587406153934    	-2.885136110439606    	1.505843448901037    
5.513815677729028    	-2.885136110439606    	1.5186685731886511    
5.642043949304122    	-2.885136110439606    	1.531493177835551    
5.770272220879216    	-2.885136110439606    	1.5443173803918817    
5.89850049245431    	-2.885136110439606    	1.5571412718160051    
6.026728764029404    	-2.885136110439606    	1.569964922490106    
6.154957035604498    	-2.885136110439606    	1.5827883868749013    
6.283185307179586    	-2.885136110439606    	1.595611707111344    

0.    	-2.7569078388645125    	0.    
0.1282282715750936    	-2.7569078388645125    	0.45368004746088936    
0.2564565431501872    	-2.7569078388645125    	0.6127954176730532    
0.38468481472528077    	-2.7569078388645125    	0.7175227696866187    
0.5129130863003744    	-2.7569078388645125    	0.7936930978010125    
0.6411413578754679    	-2.7569078388645125    	0.8520460788894713    
0.7693696294505614    	-2.7569078388645125    	0.89836955209726    
0.897597901025655    	-2.7569078388645125    	0.9362053700085934    
1.0258261726007485    	-2.7569078388645125    	0.9678869071464035    
1.154054444175842    	-2.7569078388645125    	0.9950249585780222    
1.2822827157509356    	-2.7569078388645125    	1.0187668371372618    
1.410510987326029    	-2.7569078388645125    	1.0399476829606518    
1.5387392589011226    	-2.7569078388645125    	1.0591848968707736    
1.6669675304762162    	-2.7569078388645125    	1.0769400836610055    
1.7951958020513097    	-2.7569078388645125    	1.0935612489985025    
1.9234240736264032    	-2.7569078388645125    	1.1093123895011936    
2.051652345201497    	-2.7569078388645125    	1.1243947103760041    
2.1798806167765905    	-2.7569078388645125    	1.1389621038169442    
2.308108888351684    	-2.7569078388645125    	1.1531325919395106    
2.4363371599267776    	-2.7569078388645125    	1.166996873974634    
2.564565431501871    	-2.7569078388645125    	1.180624761642166    
2.6927937030769646    	-2.7569078388645125    	1.1940700545023375    
2.821021974652058    	-2.7569078388645125    	1.2073742511577157    
2.9492502462271517    	-2.7569078388645125    	1.220569384761145    
3.0774785178022452    	-2.7569078388645125    	1.2336801956753152    
3.2057067893773388    	-2.7569078388645125    	1.246725799933069    
3.3339350609524323    	-2.7569078388645125    	1.2597209727075358    
3.462163332527526    	-2.7569078388645125    	1.2726771369399184    
3.5903916041026194    	-2.7569078388645125    	1.2856031256405962    
3.718619875677713    	-2.7569078388645125    	1.298505770144608    
3.8468481472528064    	-2.7569078388645125    	1.3113903543386576    
3.9750764188279    	-2.7569078388645125    	1.324260965564013    
4.103304690402994    	-2.7569078388645125    	1.3371207657987023    
4.231532961978088    	-2.7569078388645125    	1.3499722012903796    
4.359761233553182    	-2.7569078388645125    	1.36281716464531    
4.487989505128276    	-2.7569078388645125    	1.3756571201776628    
4.61621777670337    	-2.7569078388645125    	1.3884932008594857    
4.744446048278464    	-2.7569078388645125    	1.40132628331323    
4.872674319853558    	-2.7569078388645125    	1.414157045824395    
5.000902591428652    	-2.7569078388645125    	1.4269860132216379    
5.129130863003746    	-2.7569078388645125    	1.4398135915988641    
5.25735913457884    	-2.7569078388645125    	1.4526400951794092    
5.385587406153934    	-2.7569078388645125    	1.46546576710122    
5.513815677729028    	-2.7569078388645125    	1.4782907954989808    
5.642043949304122    	-2.7569078388645125    	1.4911153259475598    
5.770272220879216    	-2.7569078388645125    	1.5039394710901681    
5.89850049245431    	-2.7569078388645125    	1.5167633180882625    
6.026728764029404    	-2.7569078388645125    	1.5295869343860409    
6.154957035604498    	-2.7569078388645125    	1.542410372170849    
6.283185307179586    	-2.7569078388645125    	1.555233671824537    

0.    	-2.628679567289419    	0.    
0.1282282715750936    	-2.628679567289419    	0.42723667700312656    
0.2564565431501872    	-2.628679567289419    	0.5775771701506927    
0.38468481472528077    	-2.628679567289419    	0.6767919314986433    
0.5129130863003744    	-2.628679567289419    	0.749162568106967    
0.6411413578754679    	-2.628679567289419    	0.8047845726525747    
0.7693696294505614    	-2.628679567289419    	0.8490986197847912    
0.897597901025655    	-2.628679567289419    	0.8854341157090995    
1.0258261726007485    	-2.628679567289419    	0.9159844751517331    
1.154054444175842    	-2.628679567289419    	0.9422638749355332    
1.2822827157509356    	-2.628679567289419    	0.9653508101072866    
1.410510987326029    	-2.628679567289419    	0.9860303276690624    
1.5387392589011226    	-2.628679567289419    	1.0048827956856226    
1.6669675304762162    	-2.628679567289419    	1.0223421311049519    
1.7951958020513097    	-2.628679567289419    	1.038735465618791    
1.9234240736264032    	-2.628679567289419    	1.0543109608761807    
2.051652345201497    	-2.628679567289419    	1.069257753451438    
2.1798806167765905    	-2.628679567289419    	1.0837205048214393    
2.308108888351684    	-2.628679567289419    	1.0978101579332376    
2.4363371599267776    	-2.628679567289419    	1.1116119717226896    
2.564565431501871    	-2.628679567289419    	1.1251915704832307    
2.6927937030769646    	-2.628679567289419    	1.1385995267854088    
2.821021974652058    	-2.628679567289419    	1.1518748500745972    
2.9492502462271517    	-2.628679567289419    	1.1650476521003186    
3.0774785178022452    	-2.628679567289419    	1.1781411892559737    
3.2057067893773388    	-2.628679567289419    	1.191173430962044    
3.3339350609524323    	-2.628679567289419    	1.2041582661514922    
3.462163332527526    	-2.628679567289419    	1.2171064325979608    
3.5903916041026194    	-2.628679567289419    	1.2300262334927519    
3.718619875677713    	-2.628679567289419    	1.242924090415739    
3.8468481472528064    	-2.628679567289419    	1.2558049703170597    
3.9750764188279    	-2.628679567289419    	1.268672715372259    
4.103304690402994    	-2.628679567289419    	1.2815302978985117    
4.231532961978088    	-2.628679567289419    	1.2943800174133515    
4.359761233553182    	-2.628679567289419    	1.3072236530012815    
4.487989505128276    	-2.628679567289419    	1.3200625811444016    
4.61621777670337    	-2.628679567289419    	1.3328978668571572    
4.744446048278464    	-2.628679567289419    	1.345730334180685    
4.872674319853558    	-2.628679567289419    	1.358560620715759    
5.000902591428652    	-2.628679567289419    	1.3713892198109154    
5.129130863003746    	-2.628679567289419    	1.384216513201853    
5.25735913457884    	-2.628679567289419    	1.3970427962642533    
5.385587406153934    	-2.628679567289419    	1.409868297552233    
5.513815677729028    	-2.628679567289419    	1.4226931939158374    
5.642043949304122    	-2.628679567289419    	1.4355176221981032    
5.770272220879216    	-2.628679567289419    	1.4483416882857099    
5.89850049245431    	-2.628679567289419    	1.4611654741120208    
6.026728764029404    	-2.628679567289419    	1.4739890430758156    
6.154957035604498    	-2.628679567289419    	1.4868124442341535    
6.283185307179586    	-2.628679567289419    	1.4996357155467122    

0.    	-2.5004512957143255    	0.    
0.1282282715750936    	-2.5004512957143255    	0.39398864258798805    
0.2564565431501872    	-2.5004512957143255    	0.5332962223972808    
0.38468481472528077    	-2.5004512957143255    	0.6255798399086433    
0.5129130863003744    	-2.5004512957143255    	0.6931730116260028    
0.6411413578754679    	-2.5004512957143255    	0.745361278319294    
0.7693696294505614    	-2.5004512957143255    	0.7871488144145752    
0.897597901025655    	-2.5004512957143255    	0.8215979109807502    
1.0258261726007485    	-2.5004512957143255    	0.85072600713819    
1.154054444175842    	-2.5004512957143255    	0.8759257987236748    
1.2822827157509356    	-2.5004512957143255    	0.8981892541381146    
1.410510987326029    	-2.5004512957143255    	0.918238436799048    
1.5387392589011226    	-2.5004512957143255    	0.9366071523858394    
1.6669675304762162    	-2.5004512957143255    	0.9536945050967904    
1.7951958020513097    	-2.5004512957143255    	0.9698013811548925    
1.9234240736264032    	-2.5004512957143255    	0.9851560324328825    
2.051652345201497    	-2.5004512957143255    	0.999932421255147    
2.1798806167765905    	-2.5004512957143255    	1.0142636030439784    
2.308108888351684    	-2.5004512957143255    	1.0282516198978624    
2.4363371599267776    	-2.5004512957143255    	1.0419748905082125    
2.564565431501871    	-2.5004512957143255    	1.055493774192963    
2.6927937030769646    	-2.5004512957143255    	1.068854786132769    
2.821021974652058    	-2.5004512957143255    	1.0820938060817955    
2.9492502462271517    	-2.5004512957143255    	1.0952385299521483    
3.0774785178022452    	-2.5004512957143255    	1.108310348298603    
3.2057067893773388    	-2.5004512957143255    	1.1213257888718924    
3.3339350609524323    	-2.5004512957143255    	1.1342976263089162    
3.462163332527526    	-2.5004512957143255    	1.1472357369018114    
3.5903916041026194    	-2.5004512957143255    	1.1601477576846304    
3.718619875677713    	-2.5004512957143255    	1.1730395950399182    
3.8468481472528064    	-2.5004512957143255    	1.1859158174240618    
3.9750764188279    	-2.5004512957143255    	1.1987799587584662    
4.103304690402994    	-2.5004512957143255    	1.2116347528940885    
4.231532961978088    	-2.5004512957143255    	1.2244823148603272    
4.359761233553182    	-2.5004512957143255    	1.2373242810074048    
4.487989505128276    	-2.5004512957143255    	1.2501619173835534    
4.61621777670337    	-2.5004512957143255    	1.2629962035581088    
4.744446048278464    	-2.5004512957143255    	1.2758278974601602    
4.872674319853558    	-2.5004512957143255    	1.2886575855363698    
5.000902591428652    	-2.5004512957143255    	1.3014857215543838    
5.129130863003746    	-2.5004512957143255    	1.314312656623603    
5.25735913457884    	-2.5004512957143255    	1.3271386624219956    
5.385587406153934    	-2.5004512957143255    	1.3399639491669966    
5.513815677729028    	-2.5004512957143255    	1.3527886795201367    
5.642043949304122    	-2.5004512957143255    	1.3656129793456655    
5.770272220879216    	-2.5004512957143255    	1.3784369460350727    
5.89850049245431    	-2.5004512957143255    	1.3912606549482849    
6.026728764029404    	-2.5004512957143255    	1.4040841643976574    
6.154957035604498    	-2.5004512957143255    	1.4169075195044476    
6.283185307179586    	-2.5004512957143255    	1.429730755182863    

0.    	-2.372223024139232    	0.    
0.1282282715750936    	-2.372223024139232    	0.3544818760213788    
0.2564565431501872    	-2.372223024139232    	0.4806796663507155    
0.38468481472528077    	-2.372223024139232    	0.5647273960446919    
0.5129130863003744    	-2.372223024139232    	0.6266437753276223    
0.6411413578754679    	-2.372223024139232    	0.6747519247397357    
0.7693696294505614    	-2.372223024139232    	0.713537350078096    
0.897597901025655    	-2.372223024139232    	0.7457449445403381    
1.0258261726007485    	-2.372223024139232    	0.7731830453463886    
1.154054444175842    	-2.372223024139232    	0.7970999993198304    
1.2822827157509356    	-2.372223024139232    	0.8183849601219779    
1.410510987326029    	-2.372223024139232    	0.8376851513244863    
1.5387392589011226    	-2.372223024139232    	0.8554790511468243    
1.6669675304762162    	-2.372223024139232    	0.8721243977577088    
1.7951958020513097    	-2.372223024139232    	0.8878908913679187    
1.9234240736264032    	-2.372223024139232    	0.9029831261844466    
2.051652345201497    	-2.372223024139232    	0.9175570338251924    
2.1798806167765905    	-2.372223024139232    	0.9317318788915084    
2.308108888351684    	-2.372223024139232    	0.9455991271048769    
2.4363371599267776    	-2.372223024139232    	0.9592290692795234    
2.564565431501871    	-2.372223024139232    	0.9726758086595497    
2.6927937030769646    	-2.372223024139232    	0.9859810392577371    
2.821021974652058    	-2.372223024139232    	0.999176921992471    
2.9492502462271517    	-2.372223024139232    	1.01228828217233    
3.0774785178022452    	-2.372223024139232    	1.0253342932811451    
3.2057067893773388    	-2.372223024139232    	1.0383297700146914    
3.3339350609524323    	-2.372223024139232    	1.0512861629546213    
3.462163332527526    	-2.372223024139232    	1.064212324743121    
3.5903916041026194    	-2.372223024139232    	1.0771151008571067    
3.718619875677713    	-2.372223024139232    	1.0899997854991552    
3.8468481472528064    	-2.372223024139232    	1.1028704736179762    
3.9750764188279    	-2.372223024139232    	1.1157303328539439    
4.103304690402994    	-2.372223024139232    	1.1285818137020385    
4.231532961978088    	-2.372223024139232    	1.1414268119748008    
4.359761233553182    	-2.372223024139232    	1.154266794419346    
4.487989505128276    	-2.372223024139232    	1.167102895861563    
4.61621777670337    	-2.372223024139232    	1.1799359943411751    
4.744446048278464    	-2.372223024139232    	1.19276676923005    
4.872674319853558    	-2.372223024139232    	1.2055957461912996    
5.000902591428652    	-2.372223024139232    	1.218423331960828    
5.129130863003746    	-2.372223024139232    	1.2312498412565325    
5.25735913457884    	-2.372223024139232    	1.2440755175977223    
5.385587406153934    	-2.372223024139232    	1.2569005494133854    
5.513815677729028    	-2.372223024139232    	1.269725082505642    
5.642043949304122    	-2.372223024139232    	1.2825492296932657    
5.770272220879216    	-2.372223024139232    	1.295373078273391    
5.89850049245431    	-2.372223024139232    	1.3081966957951003    
6.026728764029404    	-2.372223024139232    	1.3210201345268369    
6.154957035604498    	-2.372223024139232    	1.3338434349131663    
6.283185307179586    	-2.372223024139232    	1.3466666282495368    

0.    	-2.2439947525641384    	0.    
0.1282282715750936    	-2.2439947525641384    	0.30936507731809904    
0.2564565431501872    	-2.2439947525641384    	0.42059146440661843    
0.38468481472528077    	-2.2439947525641384    	0.49523379535267853    
0.5129130863003744    	-2.2439947525641384    	0.5506672674325449    
0.6411413578754679    	-2.2439947525641384    	0.5941159155475754    
0.7693696294505614    	-2.2439947525641384    	0.6294729249846601    
0.897597901025655    	-2.2439947525641384    	0.6591207199997462    
1.0258261726007485    	-2.2439947525641384    	0.6846288430651595    
1.154054444175842    	-2.2439947525641384    	0.7070807941709543    
1.2822827157509356    	-2.2439947525641384    	0.7272483123603131    
1.410510987326029    	-2.2439947525641384    	0.7456931539658536    
1.5387392589011226    	-2.2439947525641384    	0.7628306131480147    
1.6669675304762162    	-2.2439947525641384    	0.7789711879950872    
1.7951958020513097    	-2.2439947525641384    	0.7943489642356338    
1.9234240736264032    	-2.2439947525641384    	0.8091415189796799    
2.051652345201497    	-2.2439947525641384    	0.8234841927457831    
2.1798806167765905    	-2.2439947525641384    	0.8374805009928998    
2.308108888351684    	-2.2439947525641384    	0.8512098312008902    
2.4363371599267776    	-2.2439947525641384    	0.8647331921335657    
2.564565431501871    	-2.2439947525641384    	0.8780975425874231    
2.6927937030769646    	-2.2439947525641384    	0.8913390707928324    
2.821021974652058    	-2.2439947525641384    	0.9044856907510096    
2.9492502462271517    	-2.2439947525641384    	0.9175589495361247    
3.0774785178022452    	-2.2439947525641384    	0.9305754887329905    
3.2057067893773388    	-2.2439947525641384    	0.9435481667255281    
3.3339350609524323    	-2.2439947525641384    	0.956486922021909    
3.462163332527526    	-2.2439947525641384    	0.9693994382542294    
3.5903916041026194    	-2.2439947525641384    	0.9822916569397263    
3.718619875677713    	-2.2439947525641384    	0.9951681731703497    
3.8468481472528064    	-2.2439947525641384    	1.008032541148187    
3.9750764188279    	-2.2439947525641384    	1.020887510220013    
4.103304690402994    	-2.2439947525641384    	1.0337352072877732    
4.231532961978088    	-2.2439947525641384    	1.046577277817959    
4.359761233553182    	-2.2439947525641384    	1.0594149948706337    
4.487989505128276    	-2.2439947525641384    	1.0722493434155307    
4.61621777670337    	-2.2439947525641384    	1.0850810855453745    
4.744446048278464    	-2.2439947525641384    	1.0979108109195437    
4.872674319853558    	-2.2439947525641384    	1.110738975786226    
5.000902591428652    	-2.2439947525641384    	1.123565933170991    
5.129130863003746    	-2.2439947525641384    	1.1363919562325733    
5.25735913457884    	-2.2439947525641384    	1.149217256333043    
5.385587406153934    	-2.2439947525641384    	1.1620419970189424    
5.513815677729028    	-2.2439947525641384    	1.1748663048389143    
5.642043949304122    	-2.2439947525641384    	1.1876902777137746    
5.770272220879216    	-2.2439947525641384    	1.2005139914128868    
5.89850049245431    	-2.2439947525641384    	1.2133375045653352    
6.026728764029404    	-2.2439947525641384    	1.2261608625374039    
6.154957035604498    	-2.2439947525641384    	1.2389841004328686    
6.283185307179586    	-2.2439947525641384    	1.2518072454145472    

0.    	-2.115766480989045    	0.    
0.1282282715750936    	-2.115766480989045    	0.2593790630655354    
0.2564565431501872    	-2.115766480989045    	0.3540182631796836    
0.38468481472528077    	-2.115766480989045    	0.4182401208347118    
0.5129130863003744    	-2.115766480989045    	0.4664910200999239    
0.6411413578754679    	-2.115766480989045    	0.5047772917844454    
0.7693696294505614    	-2.115766480989045    	0.5363358746702149    
0.897597901025655    	-2.115766480989045    	0.5631476047310752    
1.0258261726007485    	-2.115766480989045    	0.5865174578477472    
1.154054444175842    	-2.115766480989045    	0.6073462961368759    
1.2822827157509356    	-2.115766480989045    	0.6262757720897577    
1.410510987326029    	-2.115766480989045    	0.6437729507765229    
1.5387392589011226    	-2.115766480989045    	0.6601831231799468    
1.6669675304762162    	-2.115766480989045    	0.6757644489378689    
1.7951958020513097    	-2.115766480989045    	0.6907115556154437    
1.9234240736264032    	-2.115766480989045    	0.7051720874144931    
2.051652345201497    	-2.115766480989045    	0.7192585714666594    
2.1798806167765905    	-2.115766480989045    	0.7330570743675279    
2.308108888351684    	-2.115766480989045    	0.746633601815113    
2.4363371599267776    	-2.115766480989045    	0.7600388787605964    
2.564565431501871    	-2.115766480989045    	0.77331194849073    
2.6927937030769646    	-2.115766480989045    	0.7864828992437305    
2.821021974652058    	-2.115766480989045    	0.7995749397565157    
2.9492502462271517    	-2.115766480989045    	0.8126059850664852    
3.0774785178022452    	-2.115766480989045    	0.8255898716050707    
3.2057067893773388    	-2.115766480989045    	0.8385372903100314    
3.3339350609524323    	-2.115766480989045    	0.8514565044260283    
3.462163332527526    	-2.115766480989045    	0.8643539024100404    
3.5903916041026194    	-2.115766480989045    	0.8772344242600776    
3.718619875677713    	-2.115766480989045    	0.8901018905061796    
3.8468481472528064    	-2.115766480989045    	0.9029592562439115    
3.9750764188279    	-2.115766480989045    	0.9158088073822517    
4.103304690402994    	-2.115766480989045    	0.9286523123064385    
4.231532961978088    	-2.115766480989045    	0.9414911391184009    
4.359761233553182    	-2.115766480989045    	0.9543263462875378    
4.487989505128276    	-2.115766480989045    	0.9671587527542523    
4.61621777670337    	-2.115766480989045    	0.9799889921507288    
4.744446048278464    	-2.115766480989045    	0.9928175547416653    
4.872674319853558    	-2.115766480989045    	1.0056448198687435    
5.000902591428652    	-2.115766480989045    	1.0184710810505277    
5.129130863003746    	-2.115766480989045    	1.031296565401331    
5.25735913457884    	-2.115766480989045    	1.0441214486554258    
5.385587406153934    	-2.115766480989045    	1.0569458667914784    
5.513815677729028    	-2.115766480989045    	1.0697699250267285    
5.642043949304122    	-2.115766480989045    	1.082593704776178    
5.770272220879216    	-2.115766480989045    	1.0954172690372892    
5.89850049245431    	-2.115766480989045    	1.1082406665564581    
6.026728764029404    	-2.115766480989045    	1.1210639350528986    
6.154957035604498    	-2.115766480989045    	1.1338871037131928    
6.283185307179586    	-2.115766480989045    	1.1467101951215155    

0.    	-1.9875382094139513    	0.    
0.1282282715750936    	-1.9875382094139513    	0.20534460223577705    
0.2564565431501872    	-1.9875382094139513    	0.28205319279354174    
0.38468481472528077    	-1.9875382094139513    	0.33501060649777176    
0.5129130863003744    	-1.9875382094139513    	0.375497204983783    
0.6411413578754679    	-1.9875382094139513    	0.4082029911826369    
0.7693696294505614    	-1.9875382094139513    	0.4356555069260113    
0.897597901025655    	-1.9875382094139513    	0.4594014746337166    
1.0258261726007485    	-1.9875382094139513    	0.4804598759269863    
1.154054444175842    	-1.9875382094139513    	0.4995341429180057    
1.2822827157509356    	-1.9875382094139513    	0.517125305630018    
1.410510987326029    	-1.9875382094139513    	0.5335980686751268    
1.5387392589011226    	-1.9875382094139513    	0.5492220501900529    
1.6669675304762162    	-1.9875382094139513    	0.5641988323880688    
1.7951958020513097    	-1.9875382094139513    	0.5786803888916814    
1.9234240736264032    	-1.9875382094139513    	0.5927820066807967    
2.051652345201497    	-1.9875382094139513    	0.6065915518077514    
2.1798806167765905    	-1.9875382094139513    	0.6201762287936398    
2.308108888351684    	-1.9875382094139513    	0.6335875777428936    
2.4363371599267776    	-1.9875382094139513    	0.6468652068917692    
2.564565431501871    	-1.9875382094139513    	0.6600396029275841    
2.6927937030769646    	-1.9875382094139513    	0.6731342600483623    
2.821021974652058    	-1.9875382094139513    	0.6861673006399047    
2.9492502462271517    	-1.9875382094139513    	0.6991527135384217    
3.0774785178022452    	-1.9875382094139513    	0.7121013028281422    
3.2057067893773388    	-1.9875382094139513    	0.7250214164557617    
3.3339350609524323    	-1.9875382094139513    	0.7379195067201807    
3.462163332527526    	-1.9875382094139513    	0.7508005620049751    
3.5903916041026194    	-1.9875382094139513    	0.7636684396742963    
3.718619875677713    	-1.9875382094139513    	0.7765261229632763    
3.8468481472528064    	-1.9875382094139513    	0.7893759193383707    
3.9750764188279    	-1.9875382094139513    	0.8022196137361985    
4.103304690402994    	-1.9875382094139513    	0.8150585869884546    
4.231532961978088    	-1.9875382094139513    	0.8278939073683098    
4.359761233553182    	-1.9875382094139513    	0.8407264013744602    
4.487989505128276    	-1.9875382094139513    	0.8535567084710002    
4.61621777670337    	-1.9875382094139513    	0.8663853234253504    
4.744446048278464    	-1.9875382094139513    	0.8792126290573957    
4.872674319853558    	-1.9875382094139513    	0.892038921573532    
5.000902591428652    	-1.9875382094139513    	0.904864430165752    
5.129130863003746    	-1.9875382094139513    	0.9176893321747361    
5.25735913457884    	-1.9875382094139513    	0.9305137648214065    
5.385587406153934    	-1.9875382094139513    	0.9433378342837886    
5.513815677729028    	-1.9875382094139513    	0.9561616227200547    
5.642043949304122    	-1.9875382094139513    	0.9689851937025603    
5.770272220879216    	-1.9875382094139513    	0.9818085964224492    
5.89850049245431    	-1.9875382094139513    	0.9946318689430164    
6.026728764029404    	-1.9875382094139513    	1.0074550407170557    
6.154957035604498    	-1.9875382094139513    	1.0202781345347127    
6.283185307179586    	-1.9875382094139513    	1.0331011680306887    

0.    	-1.8593099378388578    	0.    
0.1282282715750936    	-1.8593099378388578    	0.14814893918178532    
0.2564565431501872    	-1.8593099378388578    	0.20587791771435157    
0.38468481472528077    	-1.8593099378388578    	0.24691187866626677    
0.5129130863003744    	-1.8593099378388578    	0.2791799380126694    
0.6411413578754679    	-1.8593099378388578    	0.30597876108809097    
0.7693696294505614    	-1.8593099378388578    	0.32908499060694973    
0.897597901025655    	-1.8593099378388578    	0.34958583829565243    
1.0258261726007485    	-1.8593099378388578    	0.36819755986589536    
1.154054444175842    	-1.8593099378388578    	0.3854146070895696    
1.2822827157509356    	-1.8593099378388578    	0.4015891606227353    
1.410510987326029    	-1.8593099378388578    	0.4169775761798213    
1.5387392589011226    	-1.8593099378388578    	0.431769371929143    
1.6669675304762162    	-1.8593099378388578    	0.4461062426850366    
1.7951958020513097    	-1.8593099378388578    	0.4600950127246822    
1.9234240736264032    	-1.8593099378388578    	0.47381671879704645    
2.051652345201497    	-1.8593099378388578    	0.4873331231170105    
2.1798806167765905    	-1.8593099378388578    	0.5006914646347993    
2.308108888351684    	-1.8593099378388578    	0.5139279715741721    
2.4363371599267776    	-1.8593099378388578    	0.5270704850903153    
2.564565431501871    	-1.8593099378388578    	0.5401404346805494    
2.6927937030769646    	-1.8593099378388578    	0.5531543347286236    
2.821021974652058    	-1.8593099378388578    	0.566124923700148    
2.9492502462271517    	-1.8593099378388578    	0.5790620345338399    
3.0774785178022452    	-1.8593099378388578    	0.5919732615639617    
3.2057067893773388    	-1.8593099378388578    	0.6048644726730901    
3.3339350609524323    	-1.8593099378388578    	0.6177402032677966    
3.462163332527526    	-1.8593099378388578    	0.630603959749133    
3.5903916041026194    	-1.8593099378388578    	0.6434584535095798    
3.718619875677713    	-1.8593099378388578    	0.6563057815047227    
3.8468481472528064    	-1.8593099378388578    	0.6691475656833723    
3.9750764188279    	-1.8593099378388578    	0.6819850607011787    
4.103304690402994    	-1.8593099378388578    	0.6948192371630748    
4.231532961978088    	-1.8593099378388578    	0.7076508459724573    
4.359761233553182    	-1.8593099378388578    	0.7204804680862338    
4.487989505128276    	-1.8593099378388578    	0.733308552992207    
4.61621777670337    	-1.8593099378388578    	0.7461354484689666    
4.744446048278464    	-1.8593099378388578    	0.758961423605693    
4.872674319853558    	-1.8593099378388578    	0.7717866866097947    
5.000902591428652    	-1.8593099378388578    	0.7846113985833665    
5.129130863003746    	-1.8593099378388578    	0.7974356841815274    
5.25735913457884    	-1.8593099378388578    	0.8102596398586859    
5.385587406153934    	-1.8593099378388578    	0.8230833402487858    
5.513815677729028    	-1.8593099378388578    	0.8359068431018972    
5.642043949304122    	-1.8593099378388578    	0.8487301931038731    
5.770272220879216    	-1.8593099378388578    	0.8615534248318213    
5.89850049245431    	-1.8593099378388578    	0.8743765650409376    
6.026728764029404    	-1.8593099378388578    	0.8871996344339816    
6.154957035604498    	-1.8593099378388578    	0.9000226490304497    
6.283185307179586    	-1.8593099378388578    	0.9128456212260069    

0.    	-1.7310816662637643    	0.    
0.1282282715750936    	-1.7310816662637643    	8.87312251096472600e-2
0.2564565431501872    	-1.7310816662637643    	0.12674323385293418    
0.38468481472528077    	-1.7310816662637643    	0.1553905160155693    
0.5129130863003744    	-1.7310816662637643    	0.17912074604741415    
0.6411413578754679    	-1.7310816662637643    	0.19978312053281855    
0.7693696294505614    	-1.7310816662637643    	0.21837421064468834    
0.897597901025655    	-1.7310816662637643    	0.2355038654295366    
1.0258261726007485    	-1.7310816662637643    	0.2515738537905383    
1.154054444175842    	-1.7310816662637643    	0.26686152827486564    
1.2822827157509356    	-1.7310816662637643    	0.28156443737475995    
1.410510987326029    	-1.7310816662637643    	0.2958263785532316    
1.5387392589011226    	-1.7310816662637643    	0.3097536581271064    
1.6669675304762162    	-1.7310816662637643    	0.3234257568868504    
1.7951958020513097    	-1.7310816662637643    	0.33690259571263836    
1.9234240736264032    	-1.7310816662637643    	0.3502296305013206    
2.051652345201497    	-1.7310816662637643    	0.3634415054964615    
2.1798806167765905    	-1.7310816662637643    	0.3765647184151599    
2.308108888351684    	-1.7310816662637643    	0.3896195907340703    
2.4363371599267776    	-1.7310816662637643    	0.4026217393763105    
2.564565431501871    	-1.7310816662637643    	0.4155831847774505    
2.6927937030769646    	-1.7310816662637643    	0.42851319034124014    
2.821021974652058    	-1.7310816662637643    	0.44141890144784546    
2.9492502462271517    	-1.7310816662637643    	0.454305833681909    
3.0774785178022452    	-1.7310816662637643    	0.4671782469289676    
3.2057067893773388    	-1.7310816662637643    	0.48003943265700993    
3.3339350609524323    	-1.7310816662637643    	0.49289193490902794    
3.462163332527526    	-1.7310816662637643    	0.5057377205285406    
3.5903916041026194    	-1.7310816662637643    	0.5185783104153681    
3.718619875677713    	-1.7310816662637643    	0.5314148808135976    
3.8468481472528064    	-1.7310816662637643    	0.5442483415220394    
3.9750764188279    	-1.7310816662637643    	0.5570793963139636    
4.103304690402994    	-1.7310816662637643    	0.5699085896302356    
4.231532961978088    	-1.7310816662637643    	0.5827363426746642    
4.359761233553182    	-1.7310816662637643    	0.5955629813230727    
4.487989505128276    	-1.7310816662637643    	0.6083887577063949    
4.61621777670337    	-1.7310816662637643    	0.6212138669038745    
4.744446048278464    	-1.7310816662637643    	0.6340384598555501    
4.872674319853558    	-1.7310816662637643    	0.6468626533510833    
5.000902591428652    	-1.7310816662637643    	0.6596865377573793    
5.129130863003746    	-1.7310816662637643    	0.672510182997162    
5.25735913457884    	-1.7310816662637643    	0.6853336431745471    
5.385587406153934    	-1.7310816662637643    	0.6981569601539098    
5.513815677729028    	-1.7310816662637643    	0.7109801663289634    
5.642043949304122    	-1.7310816662637643    	0.7238032867653178    
5.770272220879216    	-1.7310816662637643    	0.73662634085829    
5.89850049245431    	-1.7310816662637643    	0.7494493436156567    
6.026728764029404    	-1.7310816662637643    	0.762272306650205    
6.154957035604498    	-1.7310816662637643    	0.7750952389477412    
6.283185307179586    	-1.7310816662637643    	0.7879181474613588    

0.    	-1.6028533946886707    	0.    
0.1282282715750936    	-1.6028533946886707    	2.806709724173605000e-2
0.2564565431501872    	-1.6028533946886707    	4.59485305304976830e-2
0.38468481472528077    	-1.6028533946886707    	6.19492967901592600e-2
0.5129130863003744    	-1.6028533946886707    	7.69625982538011400e-2
0.6411413578754679    	-1.6028533946886707    	9.13597989988002900e-2
0.7693696294505614    	-1.6028533946886707    	0.10534103498544278    
0.897597901025655    	-1.6028533946886707    	0.11902877887586436    
1.0258261726007485    	-1.6028533946886707    	0.1325037157304361    
1.154054444175842    	-1.6028533946886707    	0.14582154475045467    
1.2822827157509356    	-1.6028533946886707    	0.1590219385235612    
1.410510987326029    	-1.6028533946886707    	0.1721337751109808    
1.5387392589011226    	-1.6028533946886707    	0.1851784034312662    
1.6669675304762162    	-1.6028533946886707    	0.19817178517863124    
1.7951958020513097    	-1.6028533946886707    	0.21112595393704964    
1.9234240736264032    	-1.6028533946886707    	0.2240500383666855    
2.051652345201497    	-1.6028533946886707    	0.23695099588226512    
2.1798806167765905    	-1.6028533946886707    	0.24983414787597916    
2.308108888351684    	-1.6028533946886707    	0.2627035753992921    
2.4363371599267776    	-1.6028533946886707    	0.2755624147138077    
2.564565431501871    	-1.6028533946886707    	0.2884130798181255    
2.6927937030769646    	-1.6028533946886707    	0.3012574310311625    
2.821021974652058    	-1.6028533946886707    	0.31409690332069606    
2.9492502462271517    	-1.6028533946886707    	0.3269326043515466    
3.0774785178022452    	-1.6028533946886707    	0.3397653896133224    
3.2057067893773388    	-1.6028533946886707    	0.352595920113611    
3.3339350609524323    	-1.6028533946886707    	0.365424706758709    
3.462163332527526    	-1.6028533946886707    	0.3782521445390866    
3.5903916041026194    	-1.6028533946886707    	0.39107853888877053    
3.718619875677713    	-1.6028533946886707    	0.4039041260264537    
3.8468481472528064    	-1.6028533946886707    	0.41672908866207536    
3.9750764188279    	-1.6028533946886707    	0.429553568130588    
4.103304690402994    	-1.6028533946886707    	0.4423776737690849    
4.231532961978088    	-1.6028533946886707    	0.45520149016563277    
4.359761233553182    	-1.6028533946886707    	0.46802508276409804    
4.487989505128276    	-1.6028533946886707    	0.48084850219856284    
4.61621777670337    	-1.6028533946886707    	0.4936717876457291    
4.744446048278464    	-1.6028533946886707    	0.5064949694180625    
4.872674319853558    	-1.6028533946886707    	0.5193180709697948    
5.000902591428652    	-1.6028533946886707    	0.5321411104488191    
5.129130863003746    	-1.6028533946886707    	0.5449641018973352    
5.25735913457884    	-1.6028533946886707    	0.5577870561807782    
5.385587406153934    	-1.6028533946886707    	0.5706099817065424    
5.513815677729028    	-1.6028533946886707    	0.5834328849800806    
5.642043949304122    	-1.6028533946886707    	0.5962557710351829    
5.770272220879216    	-1.6028533946886707    	0.6090786437669052    
5.89850049245431    	-1.6028533946886707    	0.6219015061891774    
6.026728764029404    	-1.6028533946886707    	0.6347243606341325    
6.154957035604498    	-1.6028533946886707    	0.6475472089063408    
6.283185307179586    	-1.6028533946886707    	0.6603700524021537    

0.    	-1.4746251231135772    	0.    
0.1282282715750936    	-1.4746251231135772    	-3.28473411195075700e-2
0.2564565431501872    	-1.4746251231135772    	-3.51795454580936640e-2
0.38468481472528077    	-1.4746251231135772    	-3.18774767736041200e-2
0.5129130863003744    	-1.4746251231135772    	-2.561707140571295000e-2
0.6411413578754679    	-1.4746251231135772    	-1.75108955718997480e-2
0.7693696294505614    	-1.4746251231135772    	-8.158534751432966000e-3
0.897597901025655    	-1.4746251231135772    	2.073096335719434900e-3
1.0258261726007485    	-1.4746251231135772    	1.294227406066399000e-2
1.154054444175842    	-1.4746251231135772    	2.428212969947640700e-2
1.2822827157509356    	-1.4746251231135772    	3.5973808512405503e-2
1.410510987326029    	-1.4746251231135772    	4.79307949819239740e-2
1.5387392589011226    	-1.4746251231135772    	6.00891300796592700e-2
1.6669675304762162    	-1.4746251231135772    	7.24009943129951400e-2
1.7951958020513097    	-1.4746251231135772    	8.48303363785881700e-2
1.9234240736264032    	-1.4746251231135772    	9.73498078075687700e-2
2.051652345201497    	-1.4746251231135772    	0.10993856494526764    
2.1798806167765905    	-1.4746251231135772    	0.12258066548185455    
2.308108888351684    	-1.4746251231135772    	0.13526388303285194    
2.4363371599267776    	-1.4746251231135772    	0.14797882170102042    
2.564565431501871    	-1.4746251231135772    	0.16071824941019908    
2.6927937030769646    	-1.4746251231135772    	0.1734765928480867    
2.821021974652058    	-1.4746251231135772    	0.18624955300794094    
2.9492502462271517    	-1.4746251231135772    	0.199033811446934    
3.0774785178022452    	-1.4746251231135772    	0.2118268052116304    
3.2057067893773388    	-1.4746251231135772    	0.22462655399548975    
3.3339350609524323    	-1.4746251231135772    	0.23743152717904623    
3.462163332527526    	-1.4746251231135772    	0.2502405414139888    
3.5903916041026194    	-1.4746251231135772    	0.26305268165333234    
3.718619875677713    	-1.4746251231135772    	0.275867240211671    
3.8468481472528064    	-1.4746251231135772    	0.28868366970998094    
3.9750764188279    	-1.4746251231135772    	0.30150154672418095    
4.103304690402994    	-1.4746251231135772    	0.3143205436922803    
4.231532961978088    	-1.4746251231135772    	0.32714040719766974    
4.359761233553182    	-1.4746251231135772    	0.3399609411776725    
4.487989505128276    	-1.4746251231135772    	0.35278199393810866    
4.61621777670337    	-1.4746251231135772    	0.3656034481098581    
4.744446048278464    	-1.4746251231135772    	0.3784252128800838    
4.872674319853558    	-1.4746251231135772    	0.3912472179824695    
5.000902591428652    	-1.4746251231135772    	0.4040694090479087    
5.129130863003746    	-1.4746251231135772    	0.41689174400750456    
5.25735913457884    	-1.4746251231135772    	0.429714190309601    
5.385587406153934    	-1.4746251231135772    	0.44253672276656264    
5.513815677729028    	-1.4746251231135772    	0.45535932188876244    
5.642043949304122    	-1.4746251231135772    	0.46818197259551586    
5.770272220879216    	-1.4746251231135772    	0.48100466321766083    
5.89850049245431    	-1.4746251231135772    	0.49382738472579213    
6.026728764029404    	-1.4746251231135772    	0.506650130133095    
6.154957035604498    	-1.4746251231135772    	0.5194728940332725    
6.283185307179586    	-1.4746251231135772    	0.5322956722430063    

0.    	-1.3463968515384837    	0.    
0.1282282715750936    	-1.3463968515384837    	-9.30118765802625300e-2
0.2564565431501872    	-1.3463968515384837    	-0.11530887334801393    
0.38468481472528077    	-1.3463968515384837    	-0.124549171647785    
0.5129130863003744    	-1.3463968515384837    	-0.12693390759128695    
0.6411413578754679    	-1.3463968515384837    	-0.12504130938432345    
0.7693696294505614    	-1.3463968515384837    	-0.1202608387687244    
0.897597901025655    	-1.3463968515384837    	-0.11344277311700339    
1.0258261726007485    	-1.3463968515384837    	-0.10514727565201486    
1.154054444175842    	-1.3463968515384837    	-9.57610430430705400e-2
1.2822827157509356    	-1.3463968515384837    	-8.55595057657731800e-2
1.410510987326029    	-1.3463968515384837    	-7.47431523339964400e-2
1.5387392589011226    	-1.3463968515384837    	-6.34601995175606800e-2
1.6669675304762162    	-1.3463968515384837    	-5.18214628011653400e-2
1.7951958020513097    	-1.3463968515384837    	-3.99104864140669400e-2
1.9234240736264032    	-1.3463968515384837    	-2.779064689306584600e-2
2.051652345201497    	-1.3463968515384837    	-1.551024670999365300e-2
2.1798806167765905    	-1.3463968515384837    	-3.1062301044147980000e-3
2.308108888351684    	-1.3463968515384837    	9.393069860146236000e-3
2.4363371599267776    	-1.3463968515384837    	2.196587940797986600e-2
2.564565431501871    	-1.3463968515384837    	3.45954391386552300e-2
2.6927937030769646    	-1.3463968515384837    	4.72688336222869800e-2
2.821021974652058    	-1.3463968515384837    	5.997610046718469000e-2
2.9492502462271517    	-1.3463968515384837    	7.27095496116120500e-2
3.0774785178022452    	-1.3463968515384837    	8.54632417427141600e-2
3.2057067893773388    	-1.3463968515384837    	9.82325877564016700e-2
3.3339350609524323    	-1.3463968515384837    	0.11101404064017537    
3.462163332527526    	-1.3463968515384837    	0.12380485813748957    
3.5903916041026194    	-1.3463968515384837    	0.13660291974539343    
3.718619875677713    	-1.3463968515384837    	0.14940658549455746    
3.8468481472528064    	-1.3463968515384837    	0.1622145869049429    
3.9750764188279    	-1.3463968515384837    	0.1750259427460465    
4.103304690402994    	-1.3463968515384837    	0.18783989393535253    
4.231532961978088    	-1.3463968515384837    	0.2006558532126694    
4.359761233553182    	-1.3463968515384837    	0.21347336622812094    
4.487989505128276    	-1.3463968515384837    	0.22629208145007934    
4.61621777670337    	-1.3463968515384837    	0.23911172689080018    
4.744446048278464    	-1.3463968515384837    	0.25193209210328793    
4.872674319853558    	-1.3463968515384837    	0.26475301425444947    
5.000902591428652    	-1.3463968515384837    	0.2775743673509179    
5.129130863003746    	-1.3463968515384837    	0.2903960539034695    
5.25735913457884    	-1.3463968515384837    	0.3032179984778548    
5.385587406153934    	-1.3463968515384837    	0.31604014270498876    
5.513815677729028    	-1.3463968515384837    	0.32886244142018356    
5.642043949304122    	-1.3463968515384837    	0.3416848596759047    
5.770272220879216    	-1.3463968515384837    	0.35450737043037917    
5.89850049245431    	-1.3463968515384837    	0.3673299527591295    
6.026728764029404    	-1.3463968515384837    	0.38015259047111616    
6.154957035604498    	-1.3463968515384837    	0.3929752710379465    
6.283185307179586    	-1.3463968515384837    	0.40579798476532236    

0.    	-1.2181685799633901    	0.    
0.1282282715750936    	-1.2181685799633901    	-0.1514386091316016    
0.2564565431501872    	-1.2181685799633901    	-0.19312373179060544    
0.38468481472528077    	-1.2181685799633901    	-0.2145441211645966    
0.5129130863003744    	-1.2181685799633901    	-0.22532429065380882    
0.6411413578754679    	-1.2181685799633901    	-0.2294657960165096    
0.7693696294505614    	-1.2181685799633901    	-0.229125160333703    
0.897597901025655    	-1.2181685799633901    	-0.22562206209949898    
1.0258261726007485    	-1.2181685799633901    	-0.21982590626608006    
1.154054444175842    	-1.2181685799633901    	-0.21233686789952616    
1.2822827157509356    	-1.2181685799633901    	-0.2035824306504969    
1.410510987326029    	-1.2181685799633901    	-0.19387376401335737    
1.5387392589011226    	-1.2181685799633901    	-0.18344090878411284    
1.6669675304762162    	-1.2181685799633901    	-0.1724558568523509    
1.7951958020513097    	-1.2181685799633901    	-0.1610482735793064    
1.9234240736264032    	-1.2181685799633901    	-0.14931652292872857    
2.051652345201497    	-1.2181685799633901    	-0.13733557306435892    
2.1798806167765905    	-1.2181685799633901    	-0.1251627635321041    
2.308108888351684    	-1.2181685799633901    	-0.11284206884641562    
2.4363371599267776    	-1.2181685799633901    	-0.10040728313667804    
2.564565431501871    	-1.2181685799633901    	-8.7884417938700500e-2
2.6927937030769646    	-1.2181685799633901    	-7.52935187289508500e-2
2.821021974652058    	-1.2181685799633901    	-6.26500477018714900e-2
2.9492502462271517    	-1.2181685799633901    	-4.99659402675059500e-2
3.0774785178022452    	-1.2181685799633901    	-3.72504145747758500e-2
3.2057067893773388    	-1.2181685799633901    	-2.451059317235726500e-2
3.3339350609524323    	-1.2181685799633901    	-1.175198122393544800e-2
3.462163332527526    	-1.2181685799633901    	1.021165133485824000e-3
3.5903916041026194    	-1.2181685799633901    	1.380555475958989000e-2
3.718619875677713    	-1.2181685799633901    	2.65986423293745900e-2
3.8468481472528064    	-1.2181685799633901    	3.93984590901933500e-2
3.9750764188279    	-1.2181685799633901    	5.22034821168987900e-2
4.103304690402994    	-1.2181685799633901    	6.50125332705640500e-2
4.231532961978088    	-1.2181685799633901    	7.78247010902112200e-2
4.359761233553182    	-1.2181685799633901    	9.06392803991771800e-2
4.487989505128276    	-1.2181685799633901    	0.1034557256005259    
4.61621777670337    	-1.2181685799633901    	0.11627361455391988    
4.744446048278464    	-1.2181685799633901    	0.12909262063373883    
4.872674319853558    	-1.2181685799633901    	0.1419124911138278    
5.000902591428652    	-1.2181685799633901    	0.1547330304453669    
5.129130863003746    	-1.2181685799633901    	0.16755408731957622    
5.25735913457884    	-1.2181685799633901    	0.18037554465824085    
5.385587406153934    	-1.2181685799633901    	0.193197311869245    
5.513815677729028    	-1.2181685799633901    	0.20601931885444302    
5.642043949304122    	-1.2181685799633901    	0.2188415113732879    
5.770272220879216    	-1.2181685799633901    	0.231663847455421    
5.89850049245431    	-1.2181685799633901    	0.2444862946248718    
6.026728764029404    	-1.2181685799633901    	0.2573088277522326    
6.154957035604498    	-1.2181685799633901    	0.2701314273927307    
6.283185307179586    	-1.2181685799633901    	0.2829540785002682    

0.    	-1.0899403083882966    	0.    
0.1282282715750936    	-1.0899403083882966    	-0.20716817344032598    
0.2564565431501872    	-1.0899403083882966    	-0.26734640296154877    
0.38468481472528077    	-1.0899403083882966    	-0.30038461074101763    
0.5129130863003744    	-1.0899403083882966    	-0.31917265322354105    
0.6411413578754679    	-1.0899403083882966    	-0.32906970828492843    
0.7693696294505614    	-1.0899403083882966    	-0.3329639502959886    
0.897597901025655    	-1.0899403083882966    	-0.3326227897880386    
1.0258261726007485    	-1.0899403083882966    	-0.32921059783731055    
1.154054444175842    	-1.0899403083882966    	-0.32353117304866014    
1.2822827157509356    	-1.0899403083882966    	-0.3161570329780785    
1.410510987326029    	-1.0899403083882966    	-0.3075049187059273    
1.5387392589011226    	-1.0899403083882966    	-0.29788291779088616    
1.6669675304762162    	-1.0899403083882966    	-0.28752137442535897    
1.7951958020513097    	-1.0899403083882966    	-0.276593946000912    
1.9234240736264032    	-1.0899403083882966    	-0.26523236877467793    
2.051652345201497    	-1.0899403083882966    	-0.25353704562713253    
2.1798806167765905    	-1.0899403083882966    	-0.24158476989676575    
2.308108888351684    	-1.0899403083882966    	-0.22943443548864473    
2.4363371599267776    	-1.0899403083882966    	-0.21713130198715877    
2.564565431501871    	-1.0899403083882966    	-0.20471020595479644    
2.6927937030769646    	-1.0899403083882966    	-0.1921979937684387    
2.821021974652058    	-1.0899403083882966    	-0.17961537353647455    
2.9492502462271517    	-1.0899403083882966    	-0.166978330038152    
3.0774785178022452    	-1.0899403083882966    	-0.15429920889670867    
3.2057067893773388    	-1.0899403083882966    	-0.14158754915335525    
3.3339350609524323    	-1.0899403083882966    	-0.12885072372832745    
3.462163332527526    	-1.0899403083882966    	-0.11609443275343517    
3.5903916041026194    	-1.0899403083882966    	-0.10332308396592782    
3.718619875677713    	-1.0899403083882966    	-9.0540086252314300e-2
3.8468481472528064    	-1.0899403083882966    	-7.77480763109846300e-2
3.9750764188279    	-1.0899403083882966    	-6.49490937553417500e-2
4.103304690402994    	-1.0899403083882966    	-5.214471643571505000e-2
4.231532961978088    	-1.0899403083882966    	-3.93361650477045400e-2
4.359761233553182    	-1.0899403083882966    	-2.652438401577911000e-2
4.487989505128276    	-1.0899403083882966    	-1.371010404349637400e-2
4.61621777670337    	-1.0899403083882966    	-8.9389049225419010000e-4
4.744446048278464    	-1.0899403083882966    	1.192381919688606500e-2
4.872674319853558    	-1.0899403083882966    	2.47426865544639880e-2
5.000902591428652    	-1.0899403083882966    	3.75624496871129200e-2
5.129130863003746    	-1.0899403083882966    	5.038290595098271000e-2
5.25735913457884    	-1.0899403083882966    	6.32038985463142500e-2
5.385587406153934    	-1.0899403083882966    	7.60253061454809200e-2
5.513815677729028    	-1.0899403083882966    	8.88470348678888100e-2
5.642043949304122    	-1.0899403083882966    	0.10166901207060675    
5.770272220879216    	-1.0899403083882966    	0.11449118154384264    
5.89850049245431    	-1.0899403083882966    	0.1273134997933873    
6.026728764029404    	-1.0899403083882966    	0.14013593316408918    
6.154957035604498    	-1.0899403083882966    	0.15295845561407806    
6.283185307179586    	-1.0899403083882966    	0.16578104699251284    

0.    	-0.961712036813203    	0.    
0.1282282715750936    	-0.961712036813203    	-0.25928549160121334    
0.2564565431501872    	-0.961712036813203    	-0.3367581526522134    
0.38468481472528077    	-0.961712036813203    	-0.38066114191139155    
0.5129130863003744    	-0.961712036813203    	-0.40693800778166644    
0.6411413578754679    	-0.961712036813203    	-0.4222175527038313    
0.7693696294505614    	-0.961712036813203    	-0.43007217859517854    
0.897597901025655    	-0.961712036813203    	-0.43268800719217115    
1.0258261726007485    	-0.961712036813203    	-0.43150525675420975    
1.154054444175842    	-0.961712036813203    	-0.42751815107405616    
1.2822827157509356    	-0.961712036813203    	-0.4214348408905918    
1.410510987326029    	-0.961712036813203    	-0.4137707959931569    
1.5387392589011226    	-0.961712036813203    	-0.4049070919139096    
1.6669675304762162    	-0.961712036813203    	-0.3951286429027985    
1.7951958020513097    	-0.961712036813203    	-0.3846502469321534    
1.9234240736264032    	-0.961712036813203    	-0.37363484944679004    
2.051652345201497    	-0.961712036813203    	-0.36220663943139686    
2.1798806167765905    	-0.961712036813203    	-0.350460603072552    
2.308108888351684    	-0.961712036813203    	-0.33846958662964555    
2.4363371599267776    	-0.961712036813203    	-0.326289571980947    
2.564565431501871    	-0.961712036813203    	-0.31396364870023147    
2.6927937030769646    	-0.961712036813203    	-0.3015250232480267    
2.821021974652058    	-0.961712036813203    	-0.2889993096201011    
2.9492502462271517    	-0.961712036813203    	-0.27640627949527397    
3.0774785178022452    	-0.961712036813203    	-0.2637612032563067    
3.2057067893773388    	-0.961712036813203    	-0.25107587980615137    
3.3339350609524323    	-0.961712036813203    	-0.2383594287584478    
3.462163332527526    	-0.961712036813203    	-0.22561890064380552    
3.5903916041026194    	-0.961712036813203    	-0.21285974742148261    
3.718619875677713    	-0.961712036813203    	-0.2000861855656726    
3.8468481472528064    	-0.961712036813203    	-0.18730147642599443    
3.9750764188279    	-0.961712036813203    	-0.1745081428137107    
4.103304690402994    	-0.961712036813203    	-0.1617081363822946    
4.231532961978088    	-0.961712036813203    	-0.14890296701818018    
4.359761233553182    	-0.961712036813203    	-0.13609380288621864    
4.487989505128276    	-0.961712036813203    	-0.12328154779845668    
4.61621777670337    	-0.961712036813203    	-0.11046690105413431    
4.744446048278464    	-0.961712036813203    	-9.76504037269835800e-2
4.872674319853558    	-0.961712036813203    	-8.4832474472111400e-2
5.000902591428652    	-0.961712036813203    	-7.20134372271490400e-2
5.129130863003746    	-0.961712036813203    	-5.919354264361076000e-2
5.25735913457884    	-0.961712036813203    	-4.637298466815209500e-2
5.385587406153934    	-0.961712036813203    	-3.35519133717141500e-2
5.513815677729028    	-0.961712036813203    	-2.073044487582231800e-2
5.642043949304122    	-0.961712036813203    	-7.90866903299714000e-3
5.770272220879216    	-0.961712036813203    	4.9133446304990835000e-3
5.89850049245431    	-0.961712036813203    	1.773554231639229400e-2
6.026728764029404    	-0.961712036813203    	3.05578823964036700e-2
6.154957035604498    	-0.961712036813203    	4.338033265917240500e-2
6.283185307179586    	-0.961712036813203    	5.62028681799903200e-2

0.    	-0.8334837652381095    	0.    
0.1282282715750936    	-0.8334837652381095    	-0.30693479869092305    
0.2564565431501872    	-0.8334837652381095    	-0.4002192418516702    
0.38468481472528077    	-0.8334837652381095    	-0.45405557625326537    
0.5129130863003744    	-0.8334837652381095    	-0.4871792496327449    
0.6411413578754679    	-0.8334837652381095    	-0.507379844243071    
0.7693696294505614    	-0.8334837652381095    	-0.5188553308073021    
0.897597901025655    	-0.8334837652381095    	-0.5241746462085731    
1.0258261726007485    	-0.8334837652381095    	-0.5250302075454505    
1.154054444175842    	-0.8334837652381095    	-0.5225903386714124    
1.2822827157509356    	-0.8334837652381095    	-0.5176871956926755    
1.410510987326029    	-0.8334837652381095    	-0.5109265131078689    
1.5387392589011226    	-0.8334837652381095    	-0.502756097172926    
1.6669675304762162    	-0.8334837652381095    	-0.49351075391123356    
1.7951958020513097    	-0.8334837652381095    	-0.48344289489911724    
1.9234240736264032    	-0.8334837652381095    	-0.47274399920937715    
2.051652345201497    	-0.8334837652381095    	-0.4615600027512188    
2.1798806167765905    	-0.8334837652381095    	-0.45000252488875137    
2.308108888351684    	-0.8334837652381095    	-0.43815716810212235    
2.4363371599267776    	-0.8334837652381095    	-0.42608971734258805    
2.564565431501871    	-0.8334837652381095    	-0.41385080766559995    
2.6927937030769646    	-0.8334837652381095    	-0.40147946036616894    
2.821021974652058    	-0.8334837652381095    	-0.38900577474634046    
2.9492502462271517    	-0.8334837652381095    	-0.37645298473408506    
3.0774785178022452    	-0.8334837652381095    	-0.3638390347324255    
3.2057067893773388    	-0.8334837652381095    	-0.35117778976839503    
3.3339350609524323    	-0.8334837652381095    	-0.33847996640523365    
3.462163332527526    	-0.8334837652381095    	-0.3257538498028326    
3.5903916041026194    	-0.8334837652381095    	-0.31300584662143893    
3.718619875677713    	-0.8334837652381095    	-0.3002409116885405    
3.8468481472528064    	-0.8334837652381095    	-0.28746287745371474    
3.9750764188279    	-0.8334837652381095    	-0.274674708501593    
4.103304690402994    	-0.8334837652381095    	-0.2618786982426959    
4.231532961978088    	-0.8334837652381095    	-0.24907662096199834    
4.359761233553182    	-0.8334837652381095    	-0.23626984938349882    
4.487989505128276    	-0.8334837652381095    	-0.2234594455871648    
4.61621777670337    	-0.8334837652381095    	-0.2106462313276038    
4.744446048278464    	-0.8334837652381095    	-0.1978308424268032    
4.872674319853558    	-0.8334837652381095    	-0.18501377085121073    
5.000902591428652    	-0.8334837652381095    	-0.17219539726367572    
5.129130863003746    	-0.8334837652381095    	-0.15937601620768538    
5.25735913457884    	-0.8334837652381095    	-0.14655585559219309    
5.385587406153934    	-0.8334837652381095    	-0.1337350917672936    
5.513815677729028    	-0.8334837652381095    	-0.12091386118873171    
5.642043949304122    	-0.8334837652381095    	-0.10809226944324135    
5.770272220879216    	-0.8334837652381095    	-9.5270398231935500e-2
5.89850049245431    	-0.8334837652381095    	-8.24483107737872300e-2
6.026728764029404    	-0.8334837652381095    	-6.96260559866671600e-2
6.154957035604498    	-0.8334837652381095    	-5.680367172251732000e-2
6.283185307179586    	-0.8334837652381095    	-4.39811872706498130e-2

0.    	-0.705255493663016    	0.    
0.1282282715750936    	-0.705255493663016    	-0.3493336944043782    
0.2564565431501872    	-0.705255493663016    	-0.45668764122974054    
0.38468481472528077    	-0.705255493663016    	-0.5193627791838442    
0.5129130863003744    	-0.705255493663016    	-0.5585788198039707    
0.6411413578754679    	-0.705255493663016    	-0.583158220430012    
0.7693696294505614    	-0.705255493663016    	-0.597855590027579    
0.897597901025655    	-0.705255493663016    	-0.6055804987538799    
1.0258261726007485    	-0.705255493663016    	-0.6082497731046778    
1.154054444175842    	-0.705255493663016    	-0.6071866531487928    
1.2822827157509356    	-0.705255493663016    	-0.6033336363795195    
1.410510987326029    	-0.705255493663016    	-0.5973767758610542    
1.5387392589011226    	-0.705255493663016    	-0.5898232556067642    
1.6669675304762162    	-0.705255493663016    	-0.5810522759078262    
1.7951958020513097    	-0.705255493663016    	-0.5713497173534563    
1.9234240736264032    	-0.705255493663016    	-0.560932448563358    
2.051652345201497    	-0.705255493663016    	-0.549965756107659    
2.1798806167765905    	-0.705255493663016    	-0.5385760597411269    
2.308108888351684    	-0.705255493663016    	-0.5268603125743091    
2.4363371599267776    	-0.705255493663016    	-0.5148930224443679    
2.564565431501871    	-0.705255493663016    	-0.5027315384622204    
2.6927937030769646    	-0.705255493663016    	-0.4904200560287752    
2.821021974652058    	-0.705255493663016    	-0.4779926655226475    
2.9492502462271517    	-0.705255493663016    	-0.46547568162050446    
3.0774785178022452    	-0.705255493663016    	-0.4528894280990283    
3.2057067893773388    	-0.705255493663016    	-0.4402496084459729    
3.3339350609524323    	-0.705255493663016    	-0.42756836020850647    
3.462163332527526    	-0.705255493663016    	-0.4148550671337057    
3.5903916041026194    	-0.705255493663016    	-0.4021169853856219    
3.718619875677713    	-0.705255493663016    	-0.38935972678690745    
3.8468481472528064    	-0.705255493663016    	-0.37658763195838213    
3.9750764188279    	-0.705255493663016    	-0.36380405857964787    
4.103304690402994    	-0.705255493663016    	-0.35101160416053606    
4.231532961978088    	-0.705255493663016    	-0.33821227825085176    
4.359761233553182    	-0.705255493663016    	-0.3254076355936508    
4.487989505128276    	-0.705255493663016    	-0.3125988790974976    
4.61621777670337    	-0.705255493663016    	-0.2997869394791795    
4.744446048278464    	-0.705255493663016    	-0.2869725368687594    
4.872674319853558    	-0.705255493663016    	-0.2741562284659508    
5.000902591428652    	-0.705255493663016    	-0.2613384454083474    
5.129130863003746    	-0.705255493663016    	-0.2485195212950133    
5.25735913457884    	-0.705255493663016    	-0.23569971425494107    
5.385587406153934    	-0.705255493663016    	-0.22287922402171567    
5.513815677729028    	-0.705255493663016    	-0.21005820514470153    
5.642043949304122    	-0.705255493663016    	-0.19723677721111466    
5.770272220879216    	-0.705255493663016    	-0.18441503275538906    
5.89850049245431    	-0.705255493663016    	-0.1715930433791426    
6.026728764029404    	-0.705255493663016    	-0.15877086448660793    
6.154957035604498    	-0.705255493663016    	-0.14594853894878035    
6.283185307179586    	-0.705255493663016    	-0.1331260999386461    

0.    	-0.5770272220879225    	0.    
0.1282282715750936    	-0.5770272220879225    	-0.38578599004614467    
0.2564565431501872    	-0.5770272220879225    	-0.5052361412297895    
0.38468481472528077    	-0.5770272220879225    	-0.5755104082365231    
0.5129130863003744    	-0.5770272220879225    	-0.6199643393270798    
0.6411413578754679    	-0.5770272220879225    	-0.6483084024226706    
0.7693696294505614    	-0.5770272220879225    	-0.6657757741836924    
0.897597901025655    	-0.5770272220879225    	-0.6755688829798837    
1.0258261726007485    	-0.5770272220879225    	-0.6797974904661379    
1.154054444175842    	-0.5770272220879225    	-0.6799180253612702    
1.2822827157509356    	-0.5770272220879225    	-0.6769678507628694    
1.410510987326029    	-0.5770272220879225    	-0.6717020733283522    
1.5387392589011226    	-0.5770272220879225    	-0.664678926881042    
1.6669675304762162    	-0.5770272220879225    	-0.6563157795216078    
1.7951958020513097    	-0.5770272220879225    	-0.6469272867007856    
1.9234240736264032    	-0.5770272220879225    	-0.6367521456084413    
2.051652345201497    	-0.5770272220879225    	-0.6259722794747136    
2.1798806167765905    	-0.5770272220879225    	-0.61472683263615    
2.308108888351684    	-0.5770272220879225    	-0.6031225168663031    
2.4363371599267776    	-0.5770272220879225    	-0.591241339471615    
2.564565431501871    	-0.5770272220879225    	-0.5791464219476523    
2.6927937030769646    	-0.5770272220879225    	-0.5668864081139608    
2.821021974652058    	-0.5770272220879225    	-0.5544988196626508    
2.9492502462271517    	-0.5770272220879225    	-0.5420126199328225    
3.0774785178022452    	-0.5770272220879225    	-0.5294501783589665    
3.2057067893773388    	-0.5770272220879225    	-0.5168287790387225    
3.3339350609524323    	-0.5770272220879225    	-0.5041617812049981    
3.462163332527526    	-0.5770272220879225    	-0.4914595131111875    
3.5903916041026194    	-0.5770272220879225    	-0.4787299612791338    
3.718619875677713    	-0.5770272220879225    	-0.46597930238068075    
3.8468481472528064    	-0.5770272220879225    	-0.45321231393501643    
3.9750764188279    	-0.5770272220879225    	-0.4404326915837076    
4.103304690402994    	-0.5770272220879225    	-0.4276432942848562    
4.231532961978088    	-0.5770272220879225    	-0.4148463338563455    
4.359761233553182    	-0.5770272220879225    	-0.40204352153145084    
4.487989505128276    	-0.5770272220879225    	-0.389236181295608    
4.61621777670337    	-0.5770272220879225    	-0.3764253375454402    
4.744446048278464    	-0.5770272220879225    	-0.36361178289457047    
4.872674319853558    	-0.5770272220879225    	-0.3507961306267736    
5.000902591428652    	-0.5770272220879225    	-0.3379788552751207    
5.129130863003746    	-0.5770272220879225    	-0.32516032401656547    
5.25735913457884    	-0.5770272220879225    	-0.3123408209616686    
5.385587406153934    	-0.5770272220879225    	-0.2995205659478851    
5.513815677729028    	-0.5770272220879225    	-0.286699729080503    
5.642043949304122    	-0.5770272220879225    	-0.27387844198360145    
5.770272220879216    	-0.5770272220879225    	-0.26105680650552276    
5.89850049245431    	-0.5770272220879225    	-0.24823490145483296    
6.026728764029404    	-0.5770272220879225    	-0.23541278781239083    
6.154957035604498    	-0.5770272220879225    	-0.22259051276430408    
6.283185307179586    	-0.5770272220879225    	-0.20976811282253405    

0.    	-0.44879895051282886    	0.    
0.1282282715750936    	-0.44879895051282886    	-0.4156931399295627    
0.2564565431501872    	-0.44879895051282886    	-0.5450675768240123    
0.38468481472528077    	-0.44879895051282886    	-0.621576520894542    
0.5129130863003744    	-0.44879895051282886    	-0.6703278596685972    
0.6411413578754679    	-0.44879895051282886    	-0.7017606260339018    
0.7693696294505614    	-0.44879895051282886    	-0.7215006357295537    
0.897597901025655    	-0.44879895051282886    	-0.732990591552527    
1.0258261726007485    	-0.44879895051282886    	-0.7384985480887993    
1.154054444175842    	-0.44879895051282886    	-0.7395902081878829    
1.2822827157509356    	-0.44879895051282886    	-0.7373807670782783    
1.410510987326029    	-0.44879895051282886    	-0.7326819861801837    
1.5387392589011226    	-0.44879895051282886    	-0.7260939829429327    
1.6669675304762162    	-0.44879895051282886    	-0.7180654401040125    
1.7951958020513097    	-0.44879895051282886    	-0.7089346213418768    
1.9234240736264032    	-0.44879895051282886    	-0.6989581330152956    
2.051652345201497    	-0.44879895051282886    	-0.6883315478400095    
2.1798806167765905    	-0.44879895051282886    	-0.6772044499881864    
2.308108888351684    	-0.44879895051282886    	-0.6656915576920126    
2.4363371599267776    	-0.44879895051282886    	-0.6538810311695051    
2.564565431501871    	-0.44879895051282886    	-0.6418407278476688    
2.6927937030769646    	-0.44879895051282886    	-0.6296229412345136    
2.821021974652058    	-0.44879895051282886    	-0.6172680082304982    
2.9492502462271517    	-0.44879895051282886    	-0.6048070652599286    
3.0774785178022452    	-0.44879895051282886    	-0.5922641601096079    
3.2057067893773388    	-0.44879895051282886    	-0.5796578736826563    
3.3339350609524323    	-0.44879895051282886    	-0.5670025675394854    
3.462163332527526    	-0.44879895051282886    	-0.5543093448501724    
3.5903916041026194    	-0.44879895051282886    	-0.5415867913558835    
3.718619875677713    	-0.44879895051282886    	-0.5288415471568733    
3.8468481472528064    	-0.44879895051282886    	-0.5160787482239653    
3.9750764188279    	-0.44879895051282886    	-0.5033023674783583    
4.103304690402994    	-0.44879895051282886    	-0.49051547838241255    
4.231532961978088    	-0.44879895051282886    	-0.4777204587041005    
4.359761233553182    	-0.44879895051282886    	-0.46491914806851387    
4.487989505128276    	-0.44879895051282886    	-0.45211296979815585    
4.61621777670337    	-0.44879895051282886    	-0.439303025148921    
4.744446048278464    	-0.44879895051282886    	-0.4264901662032989    
4.872674319853558    	-0.44879895051282886    	-0.41367505225902323    
5.000902591428652    	-0.44879895051282886    	-0.40085819345282214    
5.129130863003746    	-0.44879895051282886    	-0.3880399845105037    
5.25735913457884    	-0.44879895051282886    	-0.3752207308591091    
5.385587406153934    	-0.44879895051282886    	-0.3624006688302387    
5.513815677729028    	-0.44879895051282886    	-0.34957998129197976    
5.642043949304122    	-0.44879895051282886    	-0.33675880974401096    
5.770272220879216    	-0.44879895051282886    	-0.32393726367623576    
5.89850049245431    	-0.44879895051282886    	-0.3111154278101341    
6.026728764029404    	-0.44879895051282886    	-0.29829336770188686    
6.154957035604498    	-0.44879895051282886    	-0.2854711340779196    
6.283185307179586    	-0.44879895051282886    	-0.27264876618964295    

0.    	-0.3205706789377353    	0.    
0.1282282715750936    	-0.3205706789377353    	-0.43856406948037435    
0.2564565431501872    	-0.3205706789377353    	-0.5755279169411511    
0.38468481472528077    	-0.3205706789377353    	-0.6568047128616226    
0.5129130863003744    	-0.3205706789377353    	-0.7088424132168897    
0.6411413578754679    	-0.3205706789377353    	-0.7426372072297754    
0.7693696294505614    	-0.3205706789377353    	-0.7641151739791767    
0.897597901025655    	-0.3205706789377353    	-0.7769027616045556    
1.0258261726007485    	-0.3205706789377353    	-0.783389076229376    
1.154054444175842    	-0.3205706789377353    	-0.7852233860363445    
1.2822827157509356    	-0.3205706789377353    	-0.7835804069100523    
1.410510987326029    	-0.3205706789377353    	-0.7793152259334021    
1.5387392589011226    	-0.3205706789377353    	-0.7730599902698106    
1.6669675304762162    	-0.3205706789377353    	-0.7652873299354384    
1.7951958020513097    	-0.3205706789377353    	-0.7563535625562081    
1.9234240736264032    	-0.3205706789377353    	-0.7465289901904777    
2.051652345201497    	-0.3205706789377353    	-0.7360196237410034    
2.1798806167765905    	-0.3205706789377353    	-0.7249830310476023    
2.308108888351684    	-0.3205706789377353    	-0.7135400531308936    
2.4363371599267776    	-0.3205706789377353    	-0.7017835555321267    
2.564565431501871    	-0.3205706789377353    	-0.689785017392669    
2.6927937030769646    	-0.3205706789377353    	-0.6775995232510392    
2.821021974652058    	-0.3205706789377353    	-0.6652695628852536    
2.9492502462271517    	-0.3205706789377353    	-0.652827934545598    
3.0774785178022452    	-0.3205706789377353    	-0.6402999695071935    
3.2057067893773388    	-0.3205706789377353    	-0.6277052403807251    
3.3339350609524323    	-0.3205706789377353    	-0.6150588752376838    
3.462163332527526    	-0.3205706789377353    	-0.6023725698510832    
3.5903916041026194    	-0.3205706789377353    	-0.5896553682037814    
3.718619875677713    	-0.3205706789377353    	-0.5769142647941803    
3.8468481472528064    	-0.3205706789377353    	-0.5641546697122402    
3.9750764188279    	-0.3205706789377353    	-0.5513807679235361    
4.103304690402994    	-0.3205706789377353    	-0.5385957969285182    
4.231532961978088    	-0.3205706789377353    	-0.5258022614023653    
4.359761233553182    	-0.3205706789377353    	-0.5130020991553916    
4.487989505128276    	-0.3205706789377353    	-0.5001968094762516    
4.61621777670337    	-0.3205706789377353    	-0.48738755239752024    
4.744446048278464    	-0.3205706789377353    	-0.47457522547938197    
4.872674319853558    	-0.3205706789377353    	-0.4617605232078794    
5.000902591428652    	-0.3205706789377353    	-0.4489439829469668    
5.129130863003746    	-0.3205706789377353    	-0.43612602048991933    
5.25735913457884    	-0.3205706789377353    	-0.42330695756515546    
5.385587406153934    	-0.3205706789377353    	-0.4104870431178622    
5.513815677729028    	-0.3205706789377353    	-0.39766646977623754    
5.642043949304122    	-0.3205706789377353    	-0.3848453865921386    
5.770272220879216    	-0.3205706789377353    	-0.372023908899209    
5.89850049245431    	-0.3205706789377353    	-0.359202125940718    
6.026728764029404    	-0.3205706789377353    	-0.3463801067717378    
6.154957035604498    	-0.3205706789377353    	-0.3335579048260856    
6.283185307179586    	-0.3205706789377353    	-0.3207355614501144    

0.    	-0.1923424073626417    	0.    
0.1282282715750936    	-0.1923424073626417    	-0.45402323866765626    
0.2564565431501872    	-0.1923424073626417    	-0.596117003638604    
0.38468481472528077    	-0.1923424073626417    	-0.6806165381996013    
0.5129130863003744    	-0.1923424073626417    	-0.7348755920674865    
0.6411413578754679    	-0.1923424073626417    	-0.7702669536771493    
0.7693696294505614    	-0.1923424073626417    	-0.7929196593926451    
0.897597901025655    	-0.1923424073626417    	-0.8065843565177327    
1.0258261726007485    	-0.1923424073626417    	-0.8137319736568656    
1.154054444175842    	-0.1923424073626417    	-0.8160682633879803    
1.2822827157509356    	-0.1923424073626417    	-0.8148081734494117    
1.410510987326029    	-0.1923424073626417    	-0.810836076080505    
1.5387392589011226    	-0.1923424073626417    	-0.8048057683198139    
1.6669675304762162    	-0.1923424073626417    	-0.7972060668903731    
1.7951958020513097    	-0.1923424073626417    	-0.7884054926400079    
1.9234240736264032    	-0.1923424073626417    	-0.7786836049743383    
2.051652345201497    	-0.1923424073626417    	-0.768253470289809    
2.1798806167765905    	-0.1923424073626417    	-0.7572780528343125    
2.308108888351684    	-0.1923424073626417    	-0.7458823322106828    
2.4363371599267776    	-0.1923424073626417    	-0.7341623544337822    
2.564565431501871    	-0.1923424073626417    	-0.7221920466738152    
2.6927937030769646    	-0.1923424073626417    	-0.7100283800132101    
2.821021974652058    	-0.1923424073626417    	-0.6977152994265603    
2.9492502462271517    	-0.1923424073626417    	-0.6852867264437684    
3.0774785178022452    	-0.1923424073626417    	-0.6727688598894362    
3.2057067893773388    	-0.1923424073626417    	-0.6601819427000875    
3.3339350609524323    	-0.1923424073626417    	-0.6475416210557765    
3.462163332527526    	-0.1923424073626417    	-0.6348599912881849    
3.5903916041026194    	-0.1923424073626417    	-0.6221464071199125    
3.718619875677713    	-0.1923424073626417    	-0.6094081025980393    
3.8468481472528064    	-0.1923424073626417    	-0.5966506730981345    
3.9750764188279    	-0.1923424073626417    	-0.5838784469131297    
4.103304690402994    	-0.1923424073626417    	-0.5710947724218987    
4.231532961978088    	-0.1923424073626417    	-0.5583022400801276    
4.359761233553182    	-0.1923424073626417    	-0.5455028540645626    
4.487989505128276    	-0.1923424073626417    	-0.5326981650117305    
4.61621777670337    	-0.1923424073626417    	-0.5198893726831841    
4.744446048278464    	-0.1923424073626417    	-0.5070774053788898    
4.872674319853558    	-0.1923424073626417    	-0.49426298136975666    
5.000902591428652    	-0.1923424073626417    	-0.48144665642346407    
5.129130863003746    	-0.1923424073626417    	-0.46862886057344044    
5.25735913457884    	-0.1923424073626417    	-0.4558099265667097    
5.385587406153934    	-0.1923424073626417    	-0.44299011187437254    
5.513815677729028    	-0.1923424073626417    	-0.43016961572178747    
5.642043949304122    	-0.1923424073626417    	-0.4173485922655633    
5.770272220879216    	-0.1923424073626417    	-0.40452716078930817    
5.89850049245431    	-0.1923424073626417    	-0.39170541359270883    
6.026728764029404    	-0.1923424073626417    	-0.37888342209584636    
6.154957035604498    	-0.1923424073626417    	-0.36606124156254793    
6.283185307179586    	-0.1923424073626417    	-0.35323891475520264    

0.    	-6.4114135787548100e-2	0.    
0.1282282715750936    	-6.4114135787548100e-2	-0.46181680836074507    
0.2564565431501872    	-6.4114135787548100e-2	-0.606496764682015    
0.38468481472528077    	-6.4114135787548100e-2	-0.6926210073947422    
0.5129130863003744    	-6.4114135787548100e-2	-0.7479999321433872    
0.6411413578754679    	-6.4114135787548100e-2	-0.7841961857032231    
0.7693696294505614    	-6.4114135787548100e-2	-0.8074411231158128    
0.897597901025655    	-6.4114135787548100e-2	-0.8215480053241762    
1.0258261726007485    	-6.4114135787548100e-2	-0.8290290108343831    
1.154054444175842    	-6.4114135787548100e-2	-0.8316183682094296    
1.2822827157509356    	-6.4114135787548100e-2	-0.8305513076331185    
1.410510987326029    	-6.4114135787548100e-2	-0.8267269651335182    
1.5387392589011226    	-6.4114135787548100e-2	-0.8208100522950209    
1.6669675304762162    	-6.4114135787548100e-2	-0.8132975461904577    
1.7951958020513097    	-6.4114135787548100e-2	-0.8045641197874234    
1.9234240736264032    	-6.4114135787548100e-2	-0.7948939994810889    
2.051652345201497    	-6.4114135787548100e-2	-0.7845038086172477    
2.1798806167765905    	-6.4114135787548100e-2	-0.773559231983423    
2.308108888351684    	-6.4114135787548100e-2	-0.7621873356030406    
2.4363371599267776    	-6.4114135787548100e-2	-0.7504857688916666    
2.564565431501871    	-6.4114135787548100e-2	-0.7385296931662519    
2.6927937030769646    	-6.4114135787548100e-2	-0.7263770305895358    
2.821021974652058    	-6.4114135787548100e-2	-0.7140724597574211    
2.9492502462271517    	-6.4114135787548100e-2	-0.7016504684888437    
3.0774785178022452    	-6.4114135787548100e-2	-0.6891376929739108    
3.2057067893773388    	-6.4114135787548100e-2	-0.6765547140865265    
3.3339350609524323    	-6.4114135787548100e-2	-0.663917439205465    
3.462163332527526    	-6.4114135787548100e-2	-0.6512381665996433    
3.5903916041026194    	-6.4114135787548100e-2	-0.6385264061435373    
3.718619875677713    	-6.4114135787548100e-2	-0.6257895126500517    
3.8468481472528064    	-6.4114135787548100e-2	-0.6130331749044522    
3.9750764188279    	-6.4114135787548100e-2	-0.6002617934565775    
4.103304690402994    	-6.4114135787548100e-2	-0.5874787725834352    
4.231532961978088    	-6.4114135787548100e-2	-0.5746867459860091    
4.359761233553182    	-6.4114135787548100e-2	-0.5618877512989499    
4.487989505128276    	-6.4114135787548100e-2	-0.5490833650452486    
4.61621777670337    	-6.4114135787548100e-2	-0.5362748070153835    
4.744446048278464    	-6.4114135787548100e-2	-0.5234630210064435    
4.872674319853558    	-6.4114135787548100e-2	-0.5106487372802159    
5.000902591428652    	-6.4114135787548100e-2	-0.4978325208824149    
5.129130863003746    	-6.4114135787548100e-2	-0.48501480902548544    
5.25735913457884    	-6.4114135787548100e-2	-0.47219594001135956    
5.385587406153934    	-6.4114135787548100e-2	-0.4593761756093836    
5.513815677729028    	-6.4114135787548100e-2	-0.4465557183708019    
5.642043949304122    	-6.4114135787548100e-2	-0.4337347250257272    
5.770272220879216    	-6.4114135787548100e-2	-0.42091331684909883    
5.89850049245431    	-6.4114135787548100e-2	-0.4080915876814628    
6.026728764029404    	-6.4114135787548100e-2	-0.39526961013519346    
6.154957035604498    	-6.4114135787548100e-2	-0.3824474403966971    
6.283185307179586    	-6.4114135787548100e-2	-0.36962512194224184    

0.    	6.41141357875454900e-2	0.    
0.1282282715750936    	6.41141357875454900e-2	-0.4618168083607452    
0.2564565431501872    	6.41141357875454900e-2	-0.6064967646820151    
0.38468481472528077    	6.41141357875454900e-2	-0.6926210073947423    
0.5129130863003744    	6.41141357875454900e-2	-0.7479999321433874    
0.6411413578754679    	6.41141357875454900e-2	-0.7841961857032232    
0.7693696294505614    	6.41141357875454900e-2	-0.8074411231158131    
0.897597901025655    	6.41141357875454900e-2	-0.8215480053241763    
1.0258261726007485    	6.41141357875454900e-2	-0.8290290108343832    
1.154054444175842    	6.41141357875454900e-2	-0.8316183682094298    
1.2822827157509356    	6.41141357875454900e-2	-0.8305513076331187    
1.410510987326029    	6.41141357875454900e-2	-0.8267269651335184    
1.5387392589011226    	6.41141357875454900e-2	-0.8208100522950211    
1.6669675304762162    	6.41141357875454900e-2	-0.8132975461904579    
1.7951958020513097    	6.41141357875454900e-2	-0.8045641197874236    
1.9234240736264032    	6.41141357875454900e-2	-0.7948939994810891    
2.051652345201497    	6.41141357875454900e-2	-0.7845038086172479    
2.1798806167765905    	6.41141357875454900e-2	-0.7735592319834232    
2.308108888351684    	6.41141357875454900e-2	-0.7621873356030409    
2.4363371599267776    	6.41141357875454900e-2	-0.7504857688916668    
2.564565431501871    	6.41141357875454900e-2	-0.7385296931662522    
2.6927937030769646    	6.41141357875454900e-2	-0.7263770305895361    
2.821021974652058    	6.41141357875454900e-2	-0.7140724597574213    
2.9492502462271517    	6.41141357875454900e-2	-0.7016504684888439    
3.0774785178022452    	6.41141357875454900e-2	-0.689137692973911    
3.2057067893773388    	6.41141357875454900e-2	-0.6765547140865267    
3.3339350609524323    	6.41141357875454900e-2	-0.6639174392054652    
3.462163332527526    	6.41141357875454900e-2	-0.6512381665996435    
3.5903916041026194    	6.41141357875454900e-2	-0.6385264061435375    
3.718619875677713    	6.41141357875454900e-2	-0.6257895126500519    
3.8468481472528064    	6.41141357875454900e-2	-0.6130331749044524    
3.9750764188279    	6.41141357875454900e-2	-0.6002617934565777    
4.103304690402994    	6.41141357875454900e-2	-0.5874787725834354    
4.231532961978088    	6.41141357875454900e-2	-0.5746867459860093    
4.359761233553182    	6.41141357875454900e-2	-0.5618877512989501    
4.487989505128276    	6.41141357875454900e-2	-0.5490833650452488    
4.61621777670337    	6.41141357875454900e-2	-0.5362748070153838    
4.744446048278464    	6.41141357875454900e-2	-0.5234630210064437    
4.872674319853558    	6.41141357875454900e-2	-0.5106487372802161    
5.000902591428652    	6.41141357875454900e-2	-0.49783252088241514    
5.129130863003746    	6.41141357875454900e-2	-0.48501480902548566    
5.25735913457884    	6.41141357875454900e-2	-0.4721959400113598    
5.385587406153934    	6.41141357875454900e-2	-0.4593761756093838    
5.513815677729028    	6.41141357875454900e-2	-0.4465557183708021    
5.642043949304122    	6.41141357875454900e-2	-0.4337347250257274    
5.770272220879216    	6.41141357875454900e-2	-0.42091331684909905    
5.89850049245431    	6.41141357875454900e-2	-0.40809158768146303    
6.026728764029404    	6.41141357875454900e-2	-0.3952696101351937    
6.154957035604498    	6.41141357875454900e-2	-0.3824474403966973    
6.283185307179586    	6.41141357875454900e-2	-0.36962512194224206    

0.    	0.19234240736263908    	0.    
0.1282282715750936    	0.19234240736263908    	-0.45402323866765654    
0.2564565431501872    	0.19234240736263908    	-0.5961170036386043    
0.38468481472528077    	0.19234240736263908    	-0.6806165381996018    
0.5129130863003744    	0.19234240736263908    	-0.734875592067487    
0.6411413578754679    	0.19234240736263908    	-0.7702669536771497    
0.7693696294505614    	0.19234240736263908    	-0.7929196593926456    
0.897597901025655    	0.19234240736263908    	-0.8065843565177333    
1.0258261726007485    	0.19234240736263908    	-0.813731973656866    
1.154054444175842    	0.19234240736263908    	-0.816068263387981    
1.2822827157509356    	0.19234240736263908    	-0.8148081734494123    
1.410510987326029    	0.19234240736263908    	-0.8108360760805056    
1.5387392589011226    	0.19234240736263908    	-0.8048057683198144    
1.6669675304762162    	0.19234240736263908    	-0.7972060668903735    
1.7951958020513097    	0.19234240736263908    	-0.7884054926400084    
1.9234240736264032    	0.19234240736263908    	-0.7786836049743389    
2.051652345201497    	0.19234240736263908    	-0.7682534702898095    
2.1798806167765905    	0.19234240736263908    	-0.7572780528343129    
2.308108888351684    	0.19234240736263908    	-0.7458823322106833    
2.4363371599267776    	0.19234240736263908    	-0.7341623544337827    
2.564565431501871    	0.19234240736263908    	-0.7221920466738156    
2.6927937030769646    	0.19234240736263908    	-0.7100283800132106    
2.821021974652058    	0.19234240736263908    	-0.6977152994265609    
2.9492502462271517    	0.19234240736263908    	-0.685286726443769    
3.0774785178022452    	0.19234240736263908    	-0.6727688598894368    
3.2057067893773388    	0.19234240736263908    	-0.6601819427000879    
3.3339350609524323    	0.19234240736263908    	-0.6475416210557772    
3.462163332527526    	0.19234240736263908    	-0.6348599912881855    
3.5903916041026194    	0.19234240736263908    	-0.6221464071199131    
3.718619875677713    	0.19234240736263908    	-0.6094081025980399    
3.8468481472528064    	0.19234240736263908    	-0.5966506730981349    
3.9750764188279    	0.19234240736263908    	-0.5838784469131304    
4.103304690402994    	0.19234240736263908    	-0.5710947724218993    
4.231532961978088    	0.19234240736263908    	-0.5583022400801282    
4.359761233553182    	0.19234240736263908    	-0.5455028540645631    
4.487989505128276    	0.19234240736263908    	-0.5326981650117311    
4.61621777670337    	0.19234240736263908    	-0.5198893726831846    
4.744446048278464    	0.19234240736263908    	-0.5070774053788902    
4.872674319853558    	0.19234240736263908    	-0.4942629813697572    
5.000902591428652    	0.19234240736263908    	-0.4814466564234646    
5.129130863003746    	0.19234240736263908    	-0.468628860573441    
5.25735913457884    	0.19234240736263908    	-0.45580992656671027    
5.385587406153934    	0.19234240736263908    	-0.4429901118743731    
5.513815677729028    	0.19234240736263908    	-0.430169615721788    
5.642043949304122    	0.19234240736263908    	-0.41734859226556387    
5.770272220879216    	0.19234240736263908    	-0.4045271607893087    
5.89850049245431    	0.19234240736263908    	-0.3917054135927094    
6.026728764029404    	0.19234240736263908    	-0.3788834220958469    
6.154957035604498    	0.19234240736263908    	-0.3660612415625485    
6.283185307179586    	0.19234240736263908    	-0.3532389147552032    

0.    	0.32057067893773267    	0.    
0.1282282715750936    	0.32057067893773267    	-0.43856406948037474    
0.2564565431501872    	0.32057067893773267    	-0.5755279169411516    
0.38468481472528077    	0.32057067893773267    	-0.6568047128616231    
0.5129130863003744    	0.32057067893773267    	-0.7088424132168903    
0.6411413578754679    	0.32057067893773267    	-0.7426372072297761    
0.7693696294505614    	0.32057067893773267    	-0.7641151739791774    
0.897597901025655    	0.32057067893773267    	-0.7769027616045563    
1.0258261726007485    	0.32057067893773267    	-0.7833890762293768    
1.154054444175842    	0.32057067893773267    	-0.7852233860363451    
1.2822827157509356    	0.32057067893773267    	-0.783580406910053    
1.410510987326029    	0.32057067893773267    	-0.7793152259334027    
1.5387392589011226    	0.32057067893773267    	-0.7730599902698114    
1.6669675304762162    	0.32057067893773267    	-0.7652873299354391    
1.7951958020513097    	0.32057067893773267    	-0.756353562556209    
1.9234240736264032    	0.32057067893773267    	-0.7465289901904785    
2.051652345201497    	0.32057067893773267    	-0.7360196237410042    
2.1798806167765905    	0.32057067893773267    	-0.7249830310476031    
2.308108888351684    	0.32057067893773267    	-0.7135400531308944    
2.4363371599267776    	0.32057067893773267    	-0.7017835555321275    
2.564565431501871    	0.32057067893773267    	-0.6897850173926696    
2.6927937030769646    	0.32057067893773267    	-0.6775995232510399    
2.821021974652058    	0.32057067893773267    	-0.6652695628852544    
2.9492502462271517    	0.32057067893773267    	-0.6528279345455987    
3.0774785178022452    	0.32057067893773267    	-0.6402999695071943    
3.2057067893773388    	0.32057067893773267    	-0.6277052403807257    
3.3339350609524323    	0.32057067893773267    	-0.6150588752376844    
3.462163332527526    	0.32057067893773267    	-0.602372569851084    
3.5903916041026194    	0.32057067893773267    	-0.5896553682037822    
3.718619875677713    	0.32057067893773267    	-0.5769142647941811    
3.8468481472528064    	0.32057067893773267    	-0.564154669712241    
3.9750764188279    	0.32057067893773267    	-0.5513807679235367    
4.103304690402994    	0.32057067893773267    	-0.5385957969285191    
4.231532961978088    	0.32057067893773267    	-0.5258022614023661    
4.359761233553182    	0.32057067893773267    	-0.5130020991553924    
4.487989505128276    	0.32057067893773267    	-0.5001968094762523    
4.61621777670337    	0.32057067893773267    	-0.487387552397521    
4.744446048278464    	0.32057067893773267    	-0.47457522547938275    
4.872674319853558    	0.32057067893773267    	-0.4617605232078802    
5.000902591428652    	0.32057067893773267    	-0.4489439829469676    
5.129130863003746    	0.32057067893773267    	-0.4361260204899201    
5.25735913457884    	0.32057067893773267    	-0.42330695756515624    
5.385587406153934    	0.32057067893773267    	-0.410487043117863    
5.513815677729028    	0.32057067893773267    	-0.3976664697762383    
5.642043949304122    	0.32057067893773267    	-0.3848453865921394    
5.770272220879216    	0.32057067893773267    	-0.3720239088992098    
5.89850049245431    	0.32057067893773267    	-0.35920212594071876    
6.026728764029404    	0.32057067893773267    	-0.3463801067717386    
6.154957035604498    	0.32057067893773267    	-0.3335579048260864    
6.283185307179586    	0.32057067893773267    	-0.32073556145011517    

0.    	0.44879895051282626    	0.    
0.1282282715750936    	0.44879895051282626    	-0.4156931399295632    
0.2564565431501872    	0.44879895051282626    	-0.545067576824013    
0.38468481472528077    	0.44879895051282626    	-0.6215765208945427    
0.5129130863003744    	0.44879895051282626    	-0.6703278596685981    
0.6411413578754679    	0.44879895051282626    	-0.7017606260339028    
0.7693696294505614    	0.44879895051282626    	-0.7215006357295547    
0.897597901025655    	0.44879895051282626    	-0.732990591552528    
1.0258261726007485    	0.44879895051282626    	-0.7384985480888003    
1.154054444175842    	0.44879895051282626    	-0.7395902081878838    
1.2822827157509356    	0.44879895051282626    	-0.7373807670782793    
1.410510987326029    	0.44879895051282626    	-0.7326819861801848    
1.5387392589011226    	0.44879895051282626    	-0.7260939829429337    
1.6669675304762162    	0.44879895051282626    	-0.7180654401040135    
1.7951958020513097    	0.44879895051282626    	-0.7089346213418779    
1.9234240736264032    	0.44879895051282626    	-0.6989581330152967    
2.051652345201497    	0.44879895051282626    	-0.6883315478400106    
2.1798806167765905    	0.44879895051282626    	-0.6772044499881875    
2.308108888351684    	0.44879895051282626    	-0.6656915576920137    
2.4363371599267776    	0.44879895051282626    	-0.6538810311695062    
2.564565431501871    	0.44879895051282626    	-0.6418407278476699    
2.6927937030769646    	0.44879895051282626    	-0.6296229412345147    
2.821021974652058    	0.44879895051282626    	-0.6172680082304993    
2.9492502462271517    	0.44879895051282626    	-0.6048070652599297    
3.0774785178022452    	0.44879895051282626    	-0.592264160109609    
3.2057067893773388    	0.44879895051282626    	-0.5796578736826574    
3.3339350609524323    	0.44879895051282626    	-0.5670025675394865    
3.462163332527526    	0.44879895051282626    	-0.5543093448501735    
3.5903916041026194    	0.44879895051282626    	-0.5415867913558846    
3.718619875677713    	0.44879895051282626    	-0.5288415471568744    
3.8468481472528064    	0.44879895051282626    	-0.5160787482239664    
3.9750764188279    	0.44879895051282626    	-0.5033023674783594    
4.103304690402994    	0.44879895051282626    	-0.49051547838241366    
4.231532961978088    	0.44879895051282626    	-0.4777204587041016    
4.359761233553182    	0.44879895051282626    	-0.464919148068515    
4.487989505128276    	0.44879895051282626    	-0.45211296979815696    
4.61621777670337    	0.44879895051282626    	-0.4393030251489221    
4.744446048278464    	0.44879895051282626    	-0.4264901662033    
4.872674319853558    	0.44879895051282626    	-0.41367505225902435    
5.000902591428652    	0.44879895051282626    	-0.40085819345282325    
5.129130863003746    	0.44879895051282626    	-0.3880399845105048    
5.25735913457884    	0.44879895051282626    	-0.37522073085911023    
5.385587406153934    	0.44879895051282626    	-0.3624006688302398    
5.513815677729028    	0.44879895051282626    	-0.34957998129198087    
5.642043949304122    	0.44879895051282626    	-0.33675880974401207    
5.770272220879216    	0.44879895051282626    	-0.3239372636762369    
5.89850049245431    	0.44879895051282626    	-0.31111542781013524    
6.026728764029404    	0.44879895051282626    	-0.29829336770188797    
6.154957035604498    	0.44879895051282626    	-0.2854711340779207    
6.283185307179586    	0.44879895051282626    	-0.27264876618964407    

0.    	0.5770272220879198    	0.    
0.1282282715750936    	0.5770272220879198    	-0.38578599004614533    
0.2564565431501872    	0.5770272220879198    	-0.5052361412297904    
0.38468481472528077    	0.5770272220879198    	-0.5755104082365241    
0.5129130863003744    	0.5770272220879198    	-0.6199643393270811    
0.6411413578754679    	0.5770272220879198    	-0.6483084024226718    
0.7693696294505614    	0.5770272220879198    	-0.6657757741836937    
0.897597901025655    	0.5770272220879198    	-0.675568882979885    
1.0258261726007485    	0.5770272220879198    	-0.6797974904661392    
1.154054444175842    	0.5770272220879198    	-0.6799180253612715    
1.2822827157509356    	0.5770272220879198    	-0.6769678507628707    
1.410510987326029    	0.5770272220879198    	-0.6717020733283536    
1.5387392589011226    	0.5770272220879198    	-0.6646789268810435    
1.6669675304762162    	0.5770272220879198    	-0.6563157795216092    
1.7951958020513097    	0.5770272220879198    	-0.6469272867007871    
1.9234240736264032    	0.5770272220879198    	-0.6367521456084427    
2.051652345201497    	0.5770272220879198    	-0.625972279474715    
2.1798806167765905    	0.5770272220879198    	-0.6147268326361515    
2.308108888351684    	0.5770272220879198    	-0.6031225168663046    
2.4363371599267776    	0.5770272220879198    	-0.5912413394716164    
2.564565431501871    	0.5770272220879198    	-0.5791464219476539    
2.6927937030769646    	0.5770272220879198    	-0.5668864081139624    
2.821021974652058    	0.5770272220879198    	-0.5544988196626522    
2.9492502462271517    	0.5770272220879198    	-0.5420126199328239    
3.0774785178022452    	0.5770272220879198    	-0.5294501783589679    
3.2057067893773388    	0.5770272220879198    	-0.5168287790387238    
3.3339350609524323    	0.5770272220879198    	-0.5041617812049994    
3.462163332527526    	0.5770272220879198    	-0.49145951311118896    
3.5903916041026194    	0.5770272220879198    	-0.47872996127913525    
3.718619875677713    	0.5770272220879198    	-0.4659793023806822    
3.8468481472528064    	0.5770272220879198    	-0.4532123139350179    
3.9750764188279    	0.5770272220879198    	-0.44043269158370907    
4.103304690402994    	0.5770272220879198    	-0.42764329428485764    
4.231532961978088    	0.5770272220879198    	-0.41484633385634695    
4.359761233553182    	0.5770272220879198    	-0.4020435215314523    
4.487989505128276    	0.5770272220879198    	-0.38923618129560944    
4.61621777670337    	0.5770272220879198    	-0.37642533754544166    
4.744446048278464    	0.5770272220879198    	-0.3636117828945719    
4.872674319853558    	0.5770272220879198    	-0.35079613062677506    
5.000902591428652    	0.5770272220879198    	-0.33797885527512217    
5.129130863003746    	0.5770272220879198    	-0.3251603240165669    
5.25735913457884    	0.5770272220879198    	-0.31234082096167004    
5.385587406153934    	0.5770272220879198    	-0.29952056594788656    
5.513815677729028    	0.5770272220879198    	-0.28669972908050445    
5.642043949304122    	0.5770272220879198    	-0.2738784419836029    
5.770272220879216    	0.5770272220879198    	-0.2610568065055242    
5.89850049245431    	0.5770272220879198    	-0.2482349014548344    
6.026728764029404    	0.5770272220879198    	-0.23541278781239228    
6.154957035604498    	0.5770272220879198    	-0.22259051276430553    
6.283185307179586    	0.5770272220879198    	-0.2097681128225355    

0.    	0.7052554936630133    	0.    
0.1282282715750936    	0.7052554936630133    	-0.34933369440437906    
0.2564565431501872    	0.7052554936630133    	-0.45668764122974165    
0.38468481472528077    	0.7052554936630133    	-0.5193627791838455    
0.5129130863003744    	0.7052554936630133    	-0.5585788198039722    
0.6411413578754679    	0.7052554936630133    	-0.5831582204300134    
0.7693696294505614    	0.7052554936630133    	-0.5978555900275806    
0.897597901025655    	0.7052554936630133    	-0.6055804987538815    
1.0258261726007485    	0.7052554936630133    	-0.6082497731046794    
1.154054444175842    	0.7052554936630133    	-0.6071866531487946    
1.2822827157509356    	0.7052554936630133    	-0.6033336363795212    
1.410510987326029    	0.7052554936630133    	-0.597376775861056    
1.5387392589011226    	0.7052554936630133    	-0.589823255606766    
1.6669675304762162    	0.7052554936630133    	-0.5810522759078278    
1.7951958020513097    	0.7052554936630133    	-0.5713497173534581    
1.9234240736264032    	0.7052554936630133    	-0.5609324485633597    
2.051652345201497    	0.7052554936630133    	-0.5499657561076607    
2.1798806167765905    	0.7052554936630133    	-0.5385760597411287    
2.308108888351684    	0.7052554936630133    	-0.5268603125743109    
2.4363371599267776    	0.7052554936630133    	-0.5148930224443696    
2.564565431501871    	0.7052554936630133    	-0.5027315384622222    
2.6927937030769646    	0.7052554936630133    	-0.490420056028777    
2.821021974652058    	0.7052554936630133    	-0.4779926655226493    
2.9492502462271517    	0.7052554936630133    	-0.46547568162050623    
3.0774785178022452    	0.7052554936630133    	-0.4528894280990301    
3.2057067893773388    	0.7052554936630133    	-0.44024960844597466    
3.3339350609524323    	0.7052554936630133    	-0.42756836020850825    
3.462163332527526    	0.7052554936630133    	-0.41485506713370746    
3.5903916041026194    	0.7052554936630133    	-0.4021169853856237    
3.718619875677713    	0.7052554936630133    	-0.3893597267869092    
3.8468481472528064    	0.7052554936630133    	-0.3765876319583839    
3.9750764188279    	0.7052554936630133    	-0.36380405857964965    
4.103304690402994    	0.7052554936630133    	-0.35101160416053784    
4.231532961978088    	0.7052554936630133    	-0.33821227825085354    
4.359761233553182    	0.7052554936630133    	-0.3254076355936526    
4.487989505128276    	0.7052554936630133    	-0.3125988790974994    
4.61621777670337    	0.7052554936630133    	-0.2997869394791813    
4.744446048278464    	0.7052554936630133    	-0.2869725368687612    
4.872674319853558    	0.7052554936630133    	-0.27415622846595256    
5.000902591428652    	0.7052554936630133    	-0.26133844540834916    
5.129130863003746    	0.7052554936630133    	-0.2485195212950151    
5.25735913457884    	0.7052554936630133    	-0.23569971425494285    
5.385587406153934    	0.7052554936630133    	-0.22287922402171745    
5.513815677729028    	0.7052554936630133    	-0.2100582051447033    
5.642043949304122    	0.7052554936630133    	-0.19723677721111643    
5.770272220879216    	0.7052554936630133    	-0.18441503275539084    
5.89850049245431    	0.7052554936630133    	-0.17159304337914438    
6.026728764029404    	0.7052554936630133    	-0.1587708644866097    
6.154957035604498    	0.7052554936630133    	-0.14594853894878212    
6.283185307179586    	0.7052554936630133    	-0.13312609993864788    

0.    	0.8334837652381069    	0.    
0.1282282715750936    	0.8334837652381069    	-0.306934798690924    
0.2564565431501872    	0.8334837652381069    	-0.40021924185167146    
0.38468481472528077    	0.8334837652381069    	-0.4540555762532668    
0.5129130863003744    	0.8334837652381069    	-0.48717924963274656    
0.6411413578754679    	0.8334837652381069    	-0.5073798442430727    
0.7693696294505614    	0.8334837652381069    	-0.5188553308073038    
0.897597901025655    	0.8334837652381069    	-0.524174646208575    
1.0258261726007485    	0.8334837652381069    	-0.5250302075454524    
1.154054444175842    	0.8334837652381069    	-0.5225903386714144    
1.2822827157509356    	0.8334837652381069    	-0.5176871956926775    
1.410510987326029    	0.8334837652381069    	-0.5109265131078707    
1.5387392589011226    	0.8334837652381069    	-0.5027560971729279    
1.6669675304762162    	0.8334837652381069    	-0.49351075391123556    
1.7951958020513097    	0.8334837652381069    	-0.48344289489911924    
1.9234240736264032    	0.8334837652381069    	-0.47274399920937915    
2.051652345201497    	0.8334837652381069    	-0.46156000275122067    
2.1798806167765905    	0.8334837652381069    	-0.45000252488875336    
2.308108888351684    	0.8334837652381069    	-0.43815716810212435    
2.4363371599267776    	0.8334837652381069    	-0.42608971734259005    
2.564565431501871    	0.8334837652381069    	-0.41385080766560195    
2.6927937030769646    	0.8334837652381069    	-0.40147946036617094    
2.821021974652058    	0.8334837652381069    	-0.38900577474634246    
2.9492502462271517    	0.8334837652381069    	-0.37645298473408706    
3.0774785178022452    	0.8334837652381069    	-0.3638390347324275    
3.2057067893773388    	0.8334837652381069    	-0.3511777897683969    
3.3339350609524323    	0.8334837652381069    	-0.33847996640523564    
3.462163332527526    	0.8334837652381069    	-0.3257538498028346    
3.5903916041026194    	0.8334837652381069    	-0.31300584662144093    
3.718619875677713    	0.8334837652381069    	-0.3002409116885425    
3.8468481472528064    	0.8334837652381069    	-0.28746287745371674    
3.9750764188279    	0.8334837652381069    	-0.274674708501595    
4.103304690402994    	0.8334837652381069    	-0.2618786982426979    
4.231532961978088    	0.8334837652381069    	-0.24907662096200034    
4.359761233553182    	0.8334837652381069    	-0.23626984938350082    
4.487989505128276    	0.8334837652381069    	-0.2234594455871668    
4.61621777670337    	0.8334837652381069    	-0.2106462313276058    
4.744446048278464    	0.8334837652381069    	-0.1978308424268052    
4.872674319853558    	0.8334837652381069    	-0.18501377085121273    
5.000902591428652    	0.8334837652381069    	-0.17219539726367772    
5.129130863003746    	0.8334837652381069    	-0.15937601620768738    
5.25735913457884    	0.8334837652381069    	-0.14655585559219508    
5.385587406153934    	0.8334837652381069    	-0.1337350917672956    
5.513815677729028    	0.8334837652381069    	-0.1209138611887337    
5.642043949304122    	0.8334837652381069    	-0.10809226944324335    
5.770272220879216    	0.8334837652381069    	-9.5270398231937500e-2
5.89850049245431    	0.8334837652381069    	-8.24483107737892200e-2
6.026728764029404    	0.8334837652381069    	-6.96260559866691600e-2
6.154957035604498    	0.8334837652381069    	-5.68036717225193200e-2
6.283185307179586    	0.8334837652381069    	-4.39811872706518100e-2

0.    	0.9617120368132004    	0.    
0.1282282715750936    	0.9617120368132004    	-0.2592854916012144    
0.2564565431501872    	0.9617120368132004    	-0.33675815265221487    
0.38468481472528077    	0.9617120368132004    	-0.38066114191139316    
0.5129130863003744    	0.9617120368132004    	-0.4069380077816682    
0.6411413578754679    	0.9617120368132004    	-0.4222175527038332    
0.7693696294505614    	0.9617120368132004    	-0.43007217859518054    
0.897597901025655    	0.9617120368132004    	-0.43268800719217315    
1.0258261726007485    	0.9617120368132004    	-0.43150525675421175    
1.154054444175842    	0.9617120368132004    	-0.4275181510740583    
1.2822827157509356    	0.9617120368132004    	-0.421434840890594    
1.410510987326029    	0.9617120368132004    	-0.41377079599315914    
1.5387392589011226    	0.9617120368132004    	-0.4049070919139117    
1.6669675304762162    	0.9617120368132004    	-0.3951286429028007    
1.7951958020513097    	0.9617120368132004    	-0.3846502469321556    
1.9234240736264032    	0.9617120368132004    	-0.37363484944679226    
2.051652345201497    	0.9617120368132004    	-0.36220663943139897    
2.1798806167765905    	0.9617120368132004    	-0.3504606030725542    
2.308108888351684    	0.9617120368132004    	-0.33846958662964777    
2.4363371599267776    	0.9617120368132004    	-0.3262895719809492    
2.564565431501871    	0.9617120368132004    	-0.3139636487002337    
2.6927937030769646    	0.9617120368132004    	-0.30152502324802893    
2.821021974652058    	0.9617120368132004    	-0.28899930962010334    
2.9492502462271517    	0.9617120368132004    	-0.2764062794952762    
3.0774785178022452    	0.9617120368132004    	-0.2637612032563089    
3.2057067893773388    	0.9617120368132004    	-0.2510758798061536    
3.3339350609524323    	0.9617120368132004    	-0.23835942875845    
3.462163332527526    	0.9617120368132004    	-0.22561890064380774    
3.5903916041026194    	0.9617120368132004    	-0.21285974742148484    
3.718619875677713    	0.9617120368132004    	-0.2000861855656748    
3.8468481472528064    	0.9617120368132004    	-0.18730147642599665    
3.9750764188279    	0.9617120368132004    	-0.1745081428137129    
4.103304690402994    	0.9617120368132004    	-0.1617081363822968    
4.231532961978088    	0.9617120368132004    	-0.1489029670181824    
4.359761233553182    	0.9617120368132004    	-0.13609380288622086    
4.487989505128276    	0.9617120368132004    	-0.1232815477984589    
4.61621777670337    	0.9617120368132004    	-0.11046690105413653    
4.744446048278464    	0.9617120368132004    	-9.7650403726985800e-2
4.872674319853558    	0.9617120368132004    	-8.48324744721136200e-2
5.000902591428652    	0.9617120368132004    	-7.20134372271512600e-2
5.129130863003746    	0.9617120368132004    	-5.919354264361298000e-2
5.25735913457884    	0.9617120368132004    	-4.637298466815431600e-2
5.385587406153934    	0.9617120368132004    	-3.35519133717163700e-2
5.513815677729028    	0.9617120368132004    	-2.07304448758245390e-2
5.642043949304122    	0.9617120368132004    	-7.90866903299936000e-3
5.770272220879216    	0.9617120368132004    	4.913344630496863000e-3
5.89850049245431    	0.9617120368132004    	1.773554231639007400e-2
6.026728764029404    	0.9617120368132004    	3.055788239640145000e-2
6.154957035604498    	0.9617120368132004    	4.338033265917018400e-2
6.283185307179586    	0.9617120368132004    	5.6202868179988100e-2

0.    	1.089940308388294    	0.    
0.1282282715750936    	1.089940308388294    	-0.2071681734403271    
0.2564565431501872    	1.089940308388294    	-0.26734640296155027    
0.38468481472528077    	1.089940308388294    	-0.3003846107410193    
0.5129130863003744    	1.089940308388294    	-0.3191726532235429    
0.6411413578754679    	1.089940308388294    	-0.32906970828493043    
0.7693696294505614    	1.089940308388294    	-0.33296395029599063    
0.897597901025655    	1.089940308388294    	-0.3326227897880407    
1.0258261726007485    	1.089940308388294    	-0.3292105978373127    
1.154054444175842    	1.089940308388294    	-0.32353117304866236    
1.2822827157509356    	1.089940308388294    	-0.31615703297808073    
1.410510987326029    	1.089940308388294    	-0.30750491870592955    
1.5387392589011226    	1.089940308388294    	-0.2978829177908885    
1.6669675304762162    	1.089940308388294    	-0.2875213744253612    
1.7951958020513097    	1.089940308388294    	-0.2765939460009143    
1.9234240736264032    	1.089940308388294    	-0.26523236877468026    
2.051652345201497    	1.089940308388294    	-0.25353704562713486    
2.1798806167765905    	1.089940308388294    	-0.24158476989676803    
2.308108888351684    	1.089940308388294    	-0.22943443548864706    
2.4363371599267776    	1.089940308388294    	-0.2171313019871611    
2.564565431501871    	1.089940308388294    	-0.20471020595479877    
2.6927937030769646    	1.089940308388294    	-0.19219799376844104    
2.821021974652058    	1.089940308388294    	-0.17961537353647683    
2.9492502462271517    	1.089940308388294    	-0.16697833003815427    
3.0774785178022452    	1.089940308388294    	-0.154299208896711    
3.2057067893773388    	1.089940308388294    	-0.14158754915335758    
3.3339350609524323    	1.089940308388294    	-0.12885072372832979    
3.462163332527526    	1.089940308388294    	-0.1160944327534375    
3.5903916041026194    	1.089940308388294    	-0.10332308396593015    
3.718619875677713    	1.089940308388294    	-9.05400862523166300e-2
3.8468481472528064    	1.089940308388294    	-7.77480763109869600e-2
3.9750764188279    	1.089940308388294    	-6.49490937553440800e-2
4.103304690402994    	1.089940308388294    	-5.214471643571739000e-2
4.231532961978088    	1.089940308388294    	-3.93361650477068700e-2
4.359761233553182    	1.089940308388294    	-2.652438401578144400e-2
4.487989505128276    	1.089940308388294    	-1.371010404349870500e-2
4.61621777670337    	1.089940308388294    	-8.9389049225652160000e-4
4.744446048278464    	1.089940308388294    	1.192381919688373400e-2
4.872674319853558    	1.089940308388294    	2.474268655446165700e-2
5.000902591428652    	1.089940308388294    	3.75624496871105900e-2
5.129130863003746    	1.089940308388294    	5.03829059509803800e-2
5.25735913457884    	1.089940308388294    	6.32038985463119200e-2
5.385587406153934    	1.089940308388294    	7.60253061454785900e-2
5.513815677729028    	1.089940308388294    	8.88470348678864800e-2
5.642043949304122    	1.089940308388294    	0.10166901207060441    
5.770272220879216    	1.089940308388294    	0.1144911815438403    
5.89850049245431    	1.089940308388294    	0.12731349979338497    
6.026728764029404    	1.089940308388294    	0.14013593316408685    
6.154957035604498    	1.089940308388294    	0.15295845561407573    
6.283185307179586    	1.089940308388294    	0.1657810469925105    

0.    	1.2181685799633875    	0.    
0.1282282715750936    	1.2181685799633875    	-0.15143860913160279    
0.2564565431501872    	1.2181685799633875    	-0.19312373179060702    
0.38468481472528077    	1.2181685799633875    	-0.21454412116459842    
0.5129130863003744    	1.2181685799633875    	-0.22532429065381082    
0.6411413578754679    	1.2181685799633875    	-0.2294657960165117    
0.7693696294505614    	1.2181685799633875    	-0.22912516033370522    
0.897597901025655    	1.2181685799633875    	-0.22562206209950125    
1.0258261726007485    	1.2181685799633875    	-0.2198259062660824    
1.154054444175842    	1.2181685799633875    	-0.21233686789952855    
1.2822827157509356    	1.2181685799633875    	-0.20358243065049933    
1.410510987326029    	1.2181685799633875    	-0.19387376401335982    
1.5387392589011226    	1.2181685799633875    	-0.1834409087841153    
1.6669675304762162    	1.2181685799633875    	-0.17245585685235335    
1.7951958020513097    	1.2181685799633875    	-0.1610482735793089    
1.9234240736264032    	1.2181685799633875    	-0.14931652292873102    
2.051652345201497    	1.2181685799633875    	-0.13733557306436142    
2.1798806167765905    	1.2181685799633875    	-0.1251627635321066    
2.308108888351684    	1.2181685799633875    	-0.11284206884641812    
2.4363371599267776    	1.2181685799633875    	-0.10040728313668054    
2.564565431501871    	1.2181685799633875    	-8.788441793870300e-2
2.6927937030769646    	1.2181685799633875    	-7.52935187289533500e-2
2.821021974652058    	1.2181685799633875    	-6.26500477018739900e-2
2.9492502462271517    	1.2181685799633875    	-4.996594026750844600e-2
3.0774785178022452    	1.2181685799633875    	-3.725041457477834600e-2
3.2057067893773388    	1.2181685799633875    	-2.451059317235976000e-2
3.3339350609524323    	1.2181685799633875    	-1.175198122393794600e-2
3.462163332527526    	1.2181685799633875    	1.021165133483326000e-3
3.5903916041026194    	1.2181685799633875    	1.38055547595873900e-2
3.718619875677713    	1.2181685799633875    	2.65986423293720900e-2
3.8468481472528064    	1.2181685799633875    	3.93984590901908500e-2
3.9750764188279    	1.2181685799633875    	5.220348211689629000e-2
4.103304690402994    	1.2181685799633875    	6.50125332705615600e-2
4.231532961978088    	1.2181685799633875    	7.78247010902087300e-2
4.359761233553182    	1.2181685799633875    	9.06392803991746800e-2
4.487989505128276    	1.2181685799633875    	0.10345572560052341    
4.61621777670337    	1.2181685799633875    	0.11627361455391738    
4.744446048278464    	1.2181685799633875    	0.12909262063373633    
4.872674319853558    	1.2181685799633875    	0.1419124911138253    
5.000902591428652    	1.2181685799633875    	0.1547330304453644    
5.129130863003746    	1.2181685799633875    	0.16755408731957372    
5.25735913457884    	1.2181685799633875    	0.18037554465823835    
5.385587406153934    	1.2181685799633875    	0.1931973118692425    
5.513815677729028    	1.2181685799633875    	0.20601931885444053    
5.642043949304122    	1.2181685799633875    	0.2188415113732854    
5.770272220879216    	1.2181685799633875    	0.23166384745541851    
5.89850049245431    	1.2181685799633875    	0.24448629462486932    
6.026728764029404    	1.2181685799633875    	0.25730882775223013    
6.154957035604498    	1.2181685799633875    	0.2701314273927282    
6.283185307179586    	1.2181685799633875    	0.2829540785002657    

0.    	1.346396851538481    	0.    
0.1282282715750936    	1.346396851538481    	-9.30118765802637700e-2
0.2564565431501872    	1.346396851538481    	-0.11530887334801557    
0.38468481472528077    	1.346396851538481    	-0.12454917164778692    
0.5129130863003744    	1.346396851538481    	-0.12693390759128903    
0.6411413578754679    	1.346396851538481    	-0.12504130938432567    
0.7693696294505614    	1.346396851538481    	-0.1202608387687267    
0.897597901025655    	1.346396851538481    	-0.11344277311700578    
1.0258261726007485    	1.346396851538481    	-0.1051472756520173    
1.154054444175842    	1.346396851538481    	-9.57610430430730000e-2
1.2822827157509356    	1.346396851538481    	-8.55595057657756700e-2
1.410510987326029    	1.346396851538481    	-7.47431523339989700e-2
1.5387392589011226    	1.346396851538481    	-6.34601995175632100e-2
1.6669675304762162    	1.346396851538481    	-5.182146280116790000e-2
1.7951958020513097    	1.346396851538481    	-3.991048641406949600e-2
1.9234240736264032    	1.346396851538481    	-2.779064689306842700e-2
2.051652345201497    	1.346396851538481    	-1.551024670999623400e-2
2.1798806167765905    	1.346396851538481    	-3.106230104417379000e-3
2.308108888351684    	1.346396851538481    	9.393069860143627000e-3
2.4363371599267776    	1.346396851538481    	2.196587940797728700e-2
2.564565431501871    	1.346396851538481    	3.45954391386526500e-2
2.6927937030769646    	1.346396851538481    	4.7268833622284400e-2
2.821021974652058    	1.346396851538481    	5.997610046718207000e-2
2.9492502462271517    	1.346396851538481    	7.27095496116094500e-2
3.0774785178022452    	1.346396851538481    	8.54632417427115600e-2
3.2057067893773388    	1.346396851538481    	9.82325877563990700e-2
3.3339350609524323    	1.346396851538481    	0.11101404064017276    
3.462163332527526    	1.346396851538481    	0.12380485813748696    
3.5903916041026194    	1.346396851538481    	0.13660291974539085    
3.718619875677713    	1.346396851538481    	0.14940658549455488    
3.8468481472528064    	1.346396851538481    	0.16221458690494028    
3.9750764188279    	1.346396851538481    	0.17502594274604388    
4.103304690402994    	1.346396851538481    	0.18783989393534992    
4.231532961978088    	1.346396851538481    	0.2006558532126668    
4.359761233553182    	1.346396851538481    	0.21347336622811833    
4.487989505128276    	1.346396851538481    	0.22629208145007673    
4.61621777670337    	1.346396851538481    	0.23911172689079757    
4.744446048278464    	1.346396851538481    	0.25193209210328527    
4.872674319853558    	1.346396851538481    	0.26475301425444686    
5.000902591428652    	1.346396851538481    	0.27757436735091523    
5.129130863003746    	1.346396851538481    	0.2903960539034669    
5.25735913457884    	1.346396851538481    	0.30321799847785214    
5.385587406153934    	1.346396851538481    	0.31604014270498615    
5.513815677729028    	1.346396851538481    	0.32886244142018095    
5.642043949304122    	1.346396851538481    	0.34168485967590206    
5.770272220879216    	1.346396851538481    	0.35450737043037656    
5.89850049245431    	1.346396851538481    	0.3673299527591269    
6.026728764029404    	1.346396851538481    	0.3801525904711136    
6.154957035604498    	1.346396851538481    	0.39297527103794394    
6.283185307179586    	1.346396851538481    	0.4057979847653198    

0.    	1.4746251231135745    	0.    
0.1282282715750936    	1.4746251231135745    	-3.284734111950883000e-2
0.2564565431501872    	1.4746251231135745    	-3.517954545809534600e-2
0.38468481472528077    	1.4746251231135745    	-3.18774767736060600e-2
0.5129130863003744    	1.4746251231135745    	-2.56170714057150700e-2
0.6411413578754679    	1.4746251231135745    	-1.751089557190199700e-2
0.7693696294505614    	1.4746251231135745    	-8.158534751435311000e-3
0.897597901025655    	1.4746251231135745    	2.0730963357170062000e-3
1.0258261726007485    	1.4746251231135745    	1.294227406066150700e-2
1.154054444175842    	1.4746251231135745    	2.428212969947389200e-2
1.2822827157509356    	1.4746251231135745    	3.59738085124029500e-2
1.410510987326029    	1.4746251231135745    	4.793079498192140400e-2
1.5387392589011226    	1.4746251231135745    	6.008913007965667000e-2
1.6669675304762162    	1.4746251231135745    	7.24009943129925400e-2
1.7951958020513097    	1.4746251231135745    	8.48303363785855500e-2
1.9234240736264032    	1.4746251231135745    	9.73498078075661500e-2
2.051652345201497    	1.4746251231135745    	0.10993856494526502    
2.1798806167765905    	1.4746251231135745    	0.12258066548185191    
2.308108888351684    	1.4746251231135745    	0.1352638830328493    
2.4363371599267776    	1.4746251231135745    	0.14797882170101778    
2.564565431501871    	1.4746251231135745    	0.1607182494101964    
2.6927937030769646    	1.4746251231135745    	0.17347659284808406    
2.821021974652058    	1.4746251231135745    	0.18624955300793827    
2.9492502462271517    	1.4746251231135745    	0.19903381144693133    
3.0774785178022452    	1.4746251231135745    	0.21182680521162772    
3.2057067893773388    	1.4746251231135745    	0.22462655399548712    
3.3339350609524323    	1.4746251231135745    	0.2374315271790436    
3.462163332527526    	1.4746251231135745    	0.2502405414139862    
3.5903916041026194    	1.4746251231135745    	0.2630526816533297    
3.718619875677713    	1.4746251231135745    	0.27586724021166836    
3.8468481472528064    	1.4746251231135745    	0.28868366970997833    
3.9750764188279    	1.4746251231135745    	0.3015015467241783    
4.103304690402994    	1.4746251231135745    	0.31432054369227763    
4.231532961978088    	1.4746251231135745    	0.3271404071976671    
4.359761233553182    	1.4746251231135745    	0.33996094117766984    
4.487989505128276    	1.4746251231135745    	0.352781993938106    
4.61621777670337    	1.4746251231135745    	0.36560344810985546    
4.744446048278464    	1.4746251231135745    	0.37842521288008113    
4.872674319853558    	1.4746251231135745    	0.3912472179824668    
5.000902591428652    	1.4746251231135745    	0.40406940904790606    
5.129130863003746    	1.4746251231135745    	0.41689174400750195    
5.25735913457884    	1.4746251231135745    	0.42971419030959834    
5.385587406153934    	1.4746251231135745    	0.44253672276656    
5.513815677729028    	1.4746251231135745    	0.4553593218887598    
5.642043949304122    	1.4746251231135745    	0.46818197259551325    
5.770272220879216    	1.4746251231135745    	0.48100466321765817    
5.89850049245431    	1.4746251231135745    	0.4938273847257895    
6.026728764029404    	1.4746251231135745    	0.5066501301330923    
6.154957035604498    	1.4746251231135745    	0.5194728940332698    
6.283185307179586    	1.4746251231135745    	0.5322956722430037    

0.    	1.602853394688668    	0.    
0.1282282715750936    	1.602853394688668    	2.806709724173478000e-2
0.2564565431501872    	1.602853394688668    	4.594853053049599600e-2
0.38468481472528077    	1.602853394688668    	6.1949296790157300e-2
0.5129130863003744    	1.602853394688668    	7.696259825379901e-2
0.6411413578754679    	1.602853394688668    	9.13597989987980000e-2
0.7693696294505614    	1.602853394688668    	0.10534103498544042    
0.897597901025655    	1.602853394688668    	0.11902877887586193    
1.0258261726007485    	1.602853394688668    	0.13250371573043362    
1.154054444175842    	1.602853394688668    	0.14582154475045214    
1.2822827157509356    	1.602853394688668    	0.15902193852355864    
1.410510987326029    	1.602853394688668    	0.17213377511097822    
1.5387392589011226    	1.602853394688668    	0.18517840343126363    
1.6669675304762162    	1.602853394688668    	0.19817178517862863    
1.7951958020513097    	1.602853394688668    	0.21112595393704703    
1.9234240736264032    	1.602853394688668    	0.22405003836668286    
2.051652345201497    	1.602853394688668    	0.23695099588226248    
2.1798806167765905    	1.602853394688668    	0.24983414787597652    
2.308108888351684    	1.602853394688668    	0.26270357539928946    
2.4363371599267776    	1.602853394688668    	0.27556241471380505    
2.564565431501871    	1.602853394688668    	0.2884130798181228    
2.6927937030769646    	1.602853394688668    	0.3012574310311598    
2.821021974652058    	1.602853394688668    	0.31409690332069345    
2.9492502462271517    	1.602853394688668    	0.3269326043515439    
3.0774785178022452    	1.602853394688668    	0.33976538961331976    
3.2057067893773388    	1.602853394688668    	0.35259592011360835    
3.3339350609524323    	1.602853394688668    	0.3654247067587063    
3.462163332527526    	1.602853394688668    	0.37825214453908396    
3.5903916041026194    	1.602853394688668    	0.39107853888876787    
3.718619875677713    	1.602853394688668    	0.40390412602645104    
3.8468481472528064    	1.602853394688668    	0.4167290886620727    
3.9750764188279    	1.602853394688668    	0.4295535681305853    
4.103304690402994    	1.602853394688668    	0.4423776737690822    
4.231532961978088    	1.602853394688668    	0.4552014901656301    
4.359761233553182    	1.602853394688668    	0.4680250827640954    
4.487989505128276    	1.602853394688668    	0.4808485021985602    
4.61621777670337    	1.602853394688668    	0.49367178764572645    
4.744446048278464    	1.602853394688668    	0.5064949694180598    
4.872674319853558    	1.602853394688668    	0.5193180709697921    
5.000902591428652    	1.602853394688668    	0.5321411104488164    
5.129130863003746    	1.602853394688668    	0.5449641018973326    
5.25735913457884    	1.602853394688668    	0.5577870561807755    
5.385587406153934    	1.602853394688668    	0.5706099817065398    
5.513815677729028    	1.602853394688668    	0.583432884980078    
5.642043949304122    	1.602853394688668    	0.5962557710351802    
5.770272220879216    	1.602853394688668    	0.6090786437669026    
5.89850049245431    	1.602853394688668    	0.6219015061891747    
6.026728764029404    	1.602853394688668    	0.6347243606341298    
6.154957035604498    	1.602853394688668    	0.6475472089063381    
6.283185307179586    	1.602853394688668    	0.6603700524021511    

0.    	1.7310816662637616    	0.    
0.1282282715750936    	1.7310816662637616    	8.87312251096460200e-2
0.2564565431501872    	1.7310816662637616    	0.1267432338529325    
0.38468481472528077    	1.7310816662637616    	0.1553905160155674    
0.5129130863003744    	1.7310816662637616    	0.17912074604741202    
0.6411413578754679    	1.7310816662637616    	0.1997831205328163    
0.7693696294505614    	1.7310816662637616    	0.218374210644686    
0.897597901025655    	1.7310816662637616    	0.23550386542953416    
1.0258261726007485    	1.7310816662637616    	0.2515738537905358    
1.154054444175842    	1.7310816662637616    	0.26686152827486315    
1.2822827157509356    	1.7310816662637616    	0.2815644373747574    
1.410510987326029    	1.7310816662637616    	0.295826378553229    
1.5387392589011226    	1.7310816662637616    	0.30975365812710387    
1.6669675304762162    	1.7310816662637616    	0.3234257568868478    
1.7951958020513097    	1.7310816662637616    	0.3369025957126358    
1.9234240736264032    	1.7310816662637616    	0.35022963050131795    
2.051652345201497    	1.7310816662637616    	0.3634415054964588    
2.1798806167765905    	1.7310816662637616    	0.37656471841515726    
2.308108888351684    	1.7310816662637616    	0.3896195907340677    
2.4363371599267776    	1.7310816662637616    	0.40262173937630785    
2.564565431501871    	1.7310816662637616    	0.4155831847774479    
2.6927937030769646    	1.7310816662637616    	0.42851319034123747    
2.821021974652058    	1.7310816662637616    	0.44141890144784285    
2.9492502462271517    	1.7310816662637616    	0.4543058336819064    
3.0774785178022452    	1.7310816662637616    	0.467178246928965    
3.2057067893773388    	1.7310816662637616    	0.4800394326570073    
3.3339350609524323    	1.7310816662637616    	0.4928919349090253    
3.462163332527526    	1.7310816662637616    	0.505737720528538    
3.5903916041026194    	1.7310816662637616    	0.5185783104153655    
3.718619875677713    	1.7310816662637616    	0.5314148808135949    
3.8468481472528064    	1.7310816662637616    	0.5442483415220367    
3.9750764188279    	1.7310816662637616    	0.557079396313961    
4.103304690402994    	1.7310816662637616    	0.5699085896302329    
4.231532961978088    	1.7310816662637616    	0.5827363426746617    
4.359761233553182    	1.7310816662637616    	0.5955629813230701    
4.487989505128276    	1.7310816662637616    	0.6083887577063922    
4.61621777670337    	1.7310816662637616    	0.6212138669038718    
4.744446048278464    	1.7310816662637616    	0.6340384598555474    
4.872674319853558    	1.7310816662637616    	0.6468626533510806    
5.000902591428652    	1.7310816662637616    	0.6596865377573766    
5.129130863003746    	1.7310816662637616    	0.6725101829971594    
5.25735913457884    	1.7310816662637616    	0.6853336431745445    
5.385587406153934    	1.7310816662637616    	0.6981569601539072    
5.513815677729028    	1.7310816662637616    	0.7109801663289609    
5.642043949304122    	1.7310816662637616    	0.7238032867653151    
5.770272220879216    	1.7310816662637616    	0.7366263408582875    
5.89850049245431    	1.7310816662637616    	0.7494493436156541    
6.026728764029404    	1.7310816662637616    	0.7622723066502023    
6.154957035604498    	1.7310816662637616    	0.7750952389477386    
6.283185307179586    	1.7310816662637616    	0.7879181474613562    

0.    	1.8593099378388551    	0.    
0.1282282715750936    	1.8593099378388551    	0.1481489391817841    
0.2564565431501872    	1.8593099378388551    	0.20587791771434993    
0.38468481472528077    	1.8593099378388551    	0.24691187866626488    
0.5129130863003744    	1.8593099378388551    	0.27917993801266733    
0.6411413578754679    	1.8593099378388551    	0.30597876108808886    
0.7693696294505614    	1.8593099378388551    	0.32908499060694746    
0.897597901025655    	1.8593099378388551    	0.3495858382956501    
1.0258261726007485    	1.8593099378388551    	0.368197559865893    
1.154054444175842    	1.8593099378388551    	0.38541460708956715    
1.2822827157509356    	1.8593099378388551    	0.40158916062273287    
1.410510987326029    	1.8593099378388551    	0.41697757617981884    
1.5387392589011226    	1.8593099378388551    	0.4317693719291405    
1.6669675304762162    	1.8593099378388551    	0.44610624268503407    
1.7951958020513097    	1.8593099378388551    	0.4600950127246797    
1.9234240736264032    	1.8593099378388551    	0.4738167187970439    
2.051652345201497    	1.8593099378388551    	0.48733312311700794    
2.1798806167765905    	1.8593099378388551    	0.5006914646347966    
2.308108888351684    	1.8593099378388551    	0.5139279715741696    
2.4363371599267776    	1.8593099378388551    	0.5270704850903127    
2.564565431501871    	1.8593099378388551    	0.5401404346805467    
2.6927937030769646    	1.8593099378388551    	0.553154334728621    
2.821021974652058    	1.8593099378388551    	0.5661249237001454    
2.9492502462271517    	1.8593099378388551    	0.5790620345338373    
3.0774785178022452    	1.8593099378388551    	0.5919732615639591    
3.2057067893773388    	1.8593099378388551    	0.6048644726730874    
3.3339350609524323    	1.8593099378388551    	0.6177402032677941    
3.462163332527526    	1.8593099378388551    	0.6306039597491304    
3.5903916041026194    	1.8593099378388551    	0.6434584535095771    
3.718619875677713    	1.8593099378388551    	0.6563057815047202    
3.8468481472528064    	1.8593099378388551    	0.6691475656833699    
3.9750764188279    	1.8593099378388551    	0.6819850607011761    
4.103304690402994    	1.8593099378388551    	0.6948192371630724    
4.231532961978088    	1.8593099378388551    	0.7076508459724546    
4.359761233553182    	1.8593099378388551    	0.7204804680862311    
4.487989505128276    	1.8593099378388551    	0.7333085529922045    
4.61621777670337    	1.8593099378388551    	0.7461354484689642    
4.744446048278464    	1.8593099378388551    	0.7589614236056905    
4.872674319853558    	1.8593099378388551    	0.7717866866097921    
5.000902591428652    	1.8593099378388551    	0.7846113985833638    
5.129130863003746    	1.8593099378388551    	0.7974356841815249    
5.25735913457884    	1.8593099378388551    	0.8102596398586834    
5.385587406153934    	1.8593099378388551    	0.8230833402487833    
5.513815677729028    	1.8593099378388551    	0.8359068431018947    
5.642043949304122    	1.8593099378388551    	0.8487301931038704    
5.770272220879216    	1.8593099378388551    	0.8615534248318188    
5.89850049245431    	1.8593099378388551    	0.8743765650409351    
6.026728764029404    	1.8593099378388551    	0.8871996344339792    
6.154957035604498    	1.8593099378388551    	0.9000226490304472    
6.283185307179586    	1.8593099378388551    	0.9128456212260043    

0.    	1.9875382094139487    	0.    
0.1282282715750936    	1.9875382094139487    	0.20534460223577589    
0.2564565431501872    	1.9875382094139487    	0.2820531927935402    
0.38468481472528077    	1.9875382094139487    	0.33501060649777    
0.5129130863003744    	1.9875382094139487    	0.37549720498378103    
0.6411413578754679    	1.9875382094139487    	0.4082029911826349    
0.7693696294505614    	1.9875382094139487    	0.43565550692600913    
0.897597901025655    	1.9875382094139487    	0.4594014746337144    
1.0258261726007485    	1.9875382094139487    	0.48045987592698397    
1.154054444175842    	1.9875382094139487    	0.49953414291800335    
1.2822827157509356    	1.9875382094139487    	0.5171253056300157    
1.410510987326029    	1.9875382094139487    	0.5335980686751245    
1.5387392589011226    	1.9875382094139487    	0.5492220501900505    
1.6669675304762162    	1.9875382094139487    	0.5641988323880663    
1.7951958020513097    	1.9875382094139487    	0.578680388891679    
1.9234240736264032    	1.9875382094139487    	0.5927820066807943    
2.051652345201497    	1.9875382094139487    	0.6065915518077489    
2.1798806167765905    	1.9875382094139487    	0.6201762287936373    
2.308108888351684    	1.9875382094139487    	0.6335875777428912    
2.4363371599267776    	1.9875382094139487    	0.6468652068917667    
2.564565431501871    	1.9875382094139487    	0.6600396029275817    
2.6927937030769646    	1.9875382094139487    	0.6731342600483599    
2.821021974652058    	1.9875382094139487    	0.6861673006399023    
2.9492502462271517    	1.9875382094139487    	0.6991527135384192    
3.0774785178022452    	1.9875382094139487    	0.7121013028281398    
3.2057067893773388    	1.9875382094139487    	0.7250214164557592    
3.3339350609524323    	1.9875382094139487    	0.7379195067201783    
3.462163332527526    	1.9875382094139487    	0.7508005620049727    
3.5903916041026194    	1.9875382094139487    	0.7636684396742939    
3.718619875677713    	1.9875382094139487    	0.7765261229632738    
3.8468481472528064    	1.9875382094139487    	0.7893759193383683    
3.9750764188279    	1.9875382094139487    	0.8022196137361961    
4.103304690402994    	1.9875382094139487    	0.8150585869884521    
4.231532961978088    	1.9875382094139487    	0.8278939073683074    
4.359761233553182    	1.9875382094139487    	0.8407264013744578    
4.487989505128276    	1.9875382094139487    	0.8535567084709977    
4.61621777670337    	1.9875382094139487    	0.8663853234253479    
4.744446048278464    	1.9875382094139487    	0.8792126290573933    
4.872674319853558    	1.9875382094139487    	0.8920389215735296    
5.000902591428652    	1.9875382094139487    	0.9048644301657496    
5.129130863003746    	1.9875382094139487    	0.9176893321747337    
5.25735913457884    	1.9875382094139487    	0.930513764821404    
5.385587406153934    	1.9875382094139487    	0.9433378342837861    
5.513815677729028    	1.9875382094139487    	0.9561616227200522    
5.642043949304122    	1.9875382094139487    	0.9689851937025579    
5.770272220879216    	1.9875382094139487    	0.9818085964224468    
5.89850049245431    	1.9875382094139487    	0.9946318689430139    
6.026728764029404    	1.9875382094139487    	1.007455040717053    
6.154957035604498    	1.9875382094139487    	1.0202781345347103    
6.283185307179586    	1.9875382094139487    	1.0331011680306863    

0.    	2.115766480989042    	0.    
0.1282282715750936    	2.115766480989042    	0.2593790630655343    
0.2564565431501872    	2.115766480989042    	0.35401826317968216    
0.38468481472528077    	2.115766480989042    	0.4182401208347102    
0.5129130863003744    	2.115766480989042    	0.4664910200999221    
0.6411413578754679    	2.115766480989042    	0.5047772917844435    
0.7693696294505614    	2.115766480989042    	0.536335874670213    
0.897597901025655    	2.115766480989042    	0.5631476047310732    
1.0258261726007485    	2.115766480989042    	0.5865174578477451    
1.154054444175842    	2.115766480989042    	0.6073462961368739    
1.2822827157509356    	2.115766480989042    	0.6262757720897556    
1.410510987326029    	2.115766480989042    	0.6437729507765207    
1.5387392589011226    	2.115766480989042    	0.6601831231799445    
1.6669675304762162    	2.115766480989042    	0.6757644489378667    
1.7951958020513097    	2.115766480989042    	0.6907115556154415    
1.9234240736264032    	2.115766480989042    	0.7051720874144909    
2.051652345201497    	2.115766480989042    	0.7192585714666572    
2.1798806167765905    	2.115766480989042    	0.7330570743675257    
2.308108888351684    	2.115766480989042    	0.7466336018151107    
2.4363371599267776    	2.115766480989042    	0.7600388787605942    
2.564565431501871    	2.115766480989042    	0.7733119484907278    
2.6927937030769646    	2.115766480989042    	0.7864828992437283    
2.821021974652058    	2.115766480989042    	0.7995749397565135    
2.9492502462271517    	2.115766480989042    	0.812605985066483    
3.0774785178022452    	2.115766480989042    	0.8255898716050685    
3.2057067893773388    	2.115766480989042    	0.8385372903100292    
3.3339350609524323    	2.115766480989042    	0.851456504426026    
3.462163332527526    	2.115766480989042    	0.8643539024100382    
3.5903916041026194    	2.115766480989042    	0.8772344242600754    
3.718619875677713    	2.115766480989042    	0.8901018905061774    
3.8468481472528064    	2.115766480989042    	0.9029592562439093    
3.9750764188279    	2.115766480989042    	0.9158088073822495    
4.103304690402994    	2.115766480989042    	0.9286523123064363    
4.231532961978088    	2.115766480989042    	0.9414911391183987    
4.359761233553182    	2.115766480989042    	0.9543263462875355    
4.487989505128276    	2.115766480989042    	0.9671587527542501    
4.61621777670337    	2.115766480989042    	0.9799889921507265    
4.744446048278464    	2.115766480989042    	0.9928175547416631    
4.872674319853558    	2.115766480989042    	1.0056448198687413    
5.000902591428652    	2.115766480989042    	1.0184710810505255    
5.129130863003746    	2.115766480989042    	1.0312965654013289    
5.25735913457884    	2.115766480989042    	1.0441214486554236    
5.385587406153934    	2.115766480989042    	1.0569458667914762    
5.513815677729028    	2.115766480989042    	1.0697699250267263    
5.642043949304122    	2.115766480989042    	1.0825937047761758    
5.770272220879216    	2.115766480989042    	1.095417269037287    
5.89850049245431    	2.115766480989042    	1.108240666556456    
6.026728764029404    	2.115766480989042    	1.1210639350528964    
6.154957035604498    	2.115766480989042    	1.1338871037131906    
6.283185307179586    	2.115766480989042    	1.1467101951215133    

0.    	2.2439947525641357    	0.    
0.1282282715750936    	2.2439947525641357    	0.30936507731809804    
0.2564565431501872    	2.2439947525641357    	0.4205914644066171    
0.38468481472528077    	2.2439947525641357    	0.495233795352677    
0.5129130863003744    	2.2439947525641357    	0.5506672674325432    
0.6411413578754679    	2.2439947525641357    	0.5941159155475735    
0.7693696294505614    	2.2439947525641357    	0.6294729249846582    
0.897597901025655    	2.2439947525641357    	0.6591207199997443    
1.0258261726007485    	2.2439947525641357    	0.6846288430651575    
1.154054444175842    	2.2439947525641357    	0.7070807941709523    
1.2822827157509356    	2.2439947525641357    	0.727248312360311    
1.410510987326029    	2.2439947525641357    	0.7456931539658516    
1.5387392589011226    	2.2439947525641357    	0.7628306131480127    
1.6669675304762162    	2.2439947525641357    	0.7789711879950852    
1.7951958020513097    	2.2439947525641357    	0.7943489642356316    
1.9234240736264032    	2.2439947525641357    	0.8091415189796778    
2.051652345201497    	2.2439947525641357    	0.8234841927457811    
2.1798806167765905    	2.2439947525641357    	0.8374805009928977    
2.308108888351684    	2.2439947525641357    	0.8512098312008881    
2.4363371599267776    	2.2439947525641357    	0.8647331921335636    
2.564565431501871    	2.2439947525641357    	0.8780975425874209    
2.6927937030769646    	2.2439947525641357    	0.8913390707928301    
2.821021974652058    	2.2439947525641357    	0.9044856907510075    
2.9492502462271517    	2.2439947525641357    	0.9175589495361226    
3.0774785178022452    	2.2439947525641357    	0.9305754887329883    
3.2057067893773388    	2.2439947525641357    	0.9435481667255261    
3.3339350609524323    	2.2439947525641357    	0.956486922021907    
3.462163332527526    	2.2439947525641357    	0.9693994382542273    
3.5903916041026194    	2.2439947525641357    	0.9822916569397242    
3.718619875677713    	2.2439947525641357    	0.9951681731703476    
3.8468481472528064    	2.2439947525641357    	1.0080325411481847    
3.9750764188279    	2.2439947525641357    	1.020887510220011    
4.103304690402994    	2.2439947525641357    	1.033735207287771    
4.231532961978088    	2.2439947525641357    	1.046577277817957    
4.359761233553182    	2.2439947525641357    	1.0594149948706317    
4.487989505128276    	2.2439947525641357    	1.0722493434155287    
4.61621777670337    	2.2439947525641357    	1.0850810855453725    
4.744446048278464    	2.2439947525641357    	1.0979108109195415    
4.872674319853558    	2.2439947525641357    	1.110738975786224    
5.000902591428652    	2.2439947525641357    	1.123565933170989    
5.129130863003746    	2.2439947525641357    	1.136391956232571    
5.25735913457884    	2.2439947525641357    	1.1492172563330407    
5.385587406153934    	2.2439947525641357    	1.1620419970189404    
5.513815677729028    	2.2439947525641357    	1.174866304838912    
5.642043949304122    	2.2439947525641357    	1.1876902777137723    
5.770272220879216    	2.2439947525641357    	1.2005139914128848    
5.89850049245431    	2.2439947525641357    	1.2133375045653332    
6.026728764029404    	2.2439947525641357    	1.2261608625374016    
6.154957035604498    	2.2439947525641357    	1.2389841004328663    
6.283185307179586    	2.2439947525641357    	1.251807245414545    

0.    	2.3722230241392293    	0.    
0.1282282715750936    	2.3722230241392293    	0.3544818760213779    
0.2564565431501872    	2.3722230241392293    	0.48067966635071435    
0.38468481472528077    	2.3722230241392293    	0.5647273960446906    
0.5129130863003744    	2.3722230241392293    	0.6266437753276207    
0.6411413578754679    	2.3722230241392293    	0.6747519247397341    
0.7693696294505614    	2.3722230241392293    	0.7135373500780944    
0.897597901025655    	2.3722230241392293    	0.7457449445403364    
1.0258261726007485    	2.3722230241392293    	0.7731830453463868    
1.154054444175842    	2.3722230241392293    	0.7970999993198287    
1.2822827157509356    	2.3722230241392293    	0.8183849601219761    
1.410510987326029    	2.3722230241392293    	0.8376851513244844    
1.5387392589011226    	2.3722230241392293    	0.8554790511468225    
1.6669675304762162    	2.3722230241392293    	0.8721243977577069    
1.7951958020513097    	2.3722230241392293    	0.8878908913679169    
1.9234240736264032    	2.3722230241392293    	0.9029831261844449    
2.051652345201497    	2.3722230241392293    	0.9175570338251905    
2.1798806167765905    	2.3722230241392293    	0.9317318788915067    
2.308108888351684    	2.3722230241392293    	0.945599127104875    
2.4363371599267776    	2.3722230241392293    	0.9592290692795216    
2.564565431501871    	2.3722230241392293    	0.972675808659548    
2.6927937030769646    	2.3722230241392293    	0.9859810392577351    
2.821021974652058    	2.3722230241392293    	0.9991769219924691    
2.9492502462271517    	2.3722230241392293    	1.012288282172328    
3.0774785178022452    	2.3722230241392293    	1.0253342932811433    
3.2057067893773388    	2.3722230241392293    	1.0383297700146896    
3.3339350609524323    	2.3722230241392293    	1.0512861629546193    
3.462163332527526    	2.3722230241392293    	1.064212324743119    
3.5903916041026194    	2.3722230241392293    	1.0771151008571047    
3.718619875677713    	2.3722230241392293    	1.0899997854991532    
3.8468481472528064    	2.3722230241392293    	1.1028704736179744    
3.9750764188279    	2.3722230241392293    	1.1157303328539419    
4.103304690402994    	2.3722230241392293    	1.1285818137020367    
4.231532961978088    	2.3722230241392293    	1.1414268119747988    
4.359761233553182    	2.3722230241392293    	1.1542667944193443    
4.487989505128276    	2.3722230241392293    	1.1671028958615612    
4.61621777670337    	2.3722230241392293    	1.1799359943411731    
4.744446048278464    	2.3722230241392293    	1.192766769230048    
4.872674319853558    	2.3722230241392293    	1.2055957461912978    
5.000902591428652    	2.3722230241392293    	1.218423331960826    
5.129130863003746    	2.3722230241392293    	1.2312498412565305    
5.25735913457884    	2.3722230241392293    	1.2440755175977203    
5.385587406153934    	2.3722230241392293    	1.2569005494133836    
5.513815677729028    	2.3722230241392293    	1.2697250825056403    
5.642043949304122    	2.3722230241392293    	1.282549229693264    
5.770272220879216    	2.3722230241392293    	1.2953730782733892    
5.89850049245431    	2.3722230241392293    	1.3081966957950986    
6.026728764029404    	2.3722230241392293    	1.3210201345268349    
6.154957035604498    	2.3722230241392293    	1.3338434349131645    
6.283185307179586    	2.3722230241392293    	1.346666628249535    

0.    	2.500451295714323    	0.    
0.1282282715750936    	2.500451295714323    	0.39398864258798727    
0.2564565431501872    	2.500451295714323    	0.5332962223972797    
0.38468481472528077    	2.500451295714323    	0.6255798399086421    
0.5129130863003744    	2.500451295714323    	0.6931730116260014    
0.6411413578754679    	2.500451295714323    	0.7453612783192926    
0.7693696294505614    	2.500451295714323    	0.7871488144145737    
0.897597901025655    	2.500451295714323    	0.8215979109807487    
1.0258261726007485    	2.500451295714323    	0.8507260071381885    
1.154054444175842    	2.500451295714323    	0.8759257987236733    
1.2822827157509356    	2.500451295714323    	0.8981892541381129    
1.410510987326029    	2.500451295714323    	0.9182384367990464    
1.5387392589011226    	2.500451295714323    	0.9366071523858377    
1.6669675304762162    	2.500451295714323    	0.9536945050967888    
1.7951958020513097    	2.500451295714323    	0.9698013811548909    
1.9234240736264032    	2.500451295714323    	0.985156032432881    
2.051652345201497    	2.500451295714323    	0.9999324212551454    
2.1798806167765905    	2.500451295714323    	1.014263603043977    
2.308108888351684    	2.500451295714323    	1.0282516198978606    
2.4363371599267776    	2.500451295714323    	1.041974890508211    
2.564565431501871    	2.500451295714323    	1.0554937741929615    
2.6927937030769646    	2.500451295714323    	1.0688547861327673    
2.821021974652058    	2.500451295714323    	1.0820938060817937    
2.9492502462271517    	2.500451295714323    	1.0952385299521468    
3.0774785178022452    	2.500451295714323    	1.1083103482986014    
3.2057067893773388    	2.500451295714323    	1.1213257888718906    
3.3339350609524323    	2.500451295714323    	1.1342976263089146    
3.462163332527526    	2.500451295714323    	1.1472357369018096    
3.5903916041026194    	2.500451295714323    	1.1601477576846289    
3.718619875677713    	2.500451295714323    	1.1730395950399166    
3.8468481472528064    	2.500451295714323    	1.18591581742406    
3.9750764188279    	2.500451295714323    	1.1987799587584647    
4.103304690402994    	2.500451295714323    	1.2116347528940867    
4.231532961978088    	2.500451295714323    	1.2244823148603254    
4.359761233553182    	2.500451295714323    	1.2373242810074032    
4.487989505128276    	2.500451295714323    	1.2501619173835519    
4.61621777670337    	2.500451295714323    	1.2629962035581073    
4.744446048278464    	2.500451295714323    	1.2758278974601587    
4.872674319853558    	2.500451295714323    	1.288657585536368    
5.000902591428652    	2.500451295714323    	1.301485721554382    
5.129130863003746    	2.500451295714323    	1.3143126566236014    
5.25735913457884    	2.500451295714323    	1.327138662421994    
5.385587406153934    	2.500451295714323    	1.3399639491669948    
5.513815677729028    	2.500451295714323    	1.3527886795201352    
5.642043949304122    	2.500451295714323    	1.365612979345664    
5.770272220879216    	2.500451295714323    	1.378436946035071    
5.89850049245431    	2.500451295714323    	1.3912606549482833    
6.026728764029404    	2.500451295714323    	1.4040841643976556    
6.154957035604498    	2.500451295714323    	1.4169075195044458    
6.283185307179586    	2.500451295714323    	1.4297307551828613    

0.    	2.6286795672894163    	0.    
0.1282282715750936    	2.6286795672894163    	0.42723667700312595    
0.2564565431501872    	2.6286795672894163    	0.5775771701506919    
0.38468481472528077    	2.6286795672894163    	0.6767919314986423    
0.5129130863003744    	2.6286795672894163    	0.749162568106966    
0.6411413578754679    	2.6286795672894163    	0.8047845726525736    
0.7693696294505614    	2.6286795672894163    	0.84909861978479    
0.897597901025655    	2.6286795672894163    	0.8854341157090982    
1.0258261726007485    	2.6286795672894163    	0.9159844751517319    
1.154054444175842    	2.6286795672894163    	0.9422638749355321    
1.2822827157509356    	2.6286795672894163    	0.9653508101072853    
1.410510987326029    	2.6286795672894163    	0.9860303276690612    
1.5387392589011226    	2.6286795672894163    	1.0048827956856212    
1.6669675304762162    	2.6286795672894163    	1.0223421311049505    
1.7951958020513097    	2.6286795672894163    	1.0387354656187897    
1.9234240736264032    	2.6286795672894163    	1.0543109608761794    
2.051652345201497    	2.6286795672894163    	1.0692577534514367    
2.1798806167765905    	2.6286795672894163    	1.083720504821438    
2.308108888351684    	2.6286795672894163    	1.0978101579332362    
2.4363371599267776    	2.6286795672894163    	1.1116119717226882    
2.564565431501871    	2.6286795672894163    	1.1251915704832294    
2.6927937030769646    	2.6286795672894163    	1.1385995267854074    
2.821021974652058    	2.6286795672894163    	1.151874850074596    
2.9492502462271517    	2.6286795672894163    	1.1650476521003172    
3.0774785178022452    	2.6286795672894163    	1.1781411892559723    
3.2057067893773388    	2.6286795672894163    	1.1911734309620428    
3.3339350609524323    	2.6286795672894163    	1.204158266151491    
3.462163332527526    	2.6286795672894163    	1.2171064325979595    
3.5903916041026194    	2.6286795672894163    	1.2300262334927505    
3.718619875677713    	2.6286795672894163    	1.2429240904157377    
3.8468481472528064    	2.6286795672894163    	1.2558049703170584    
3.9750764188279    	2.6286795672894163    	1.2686727153722577    
4.103304690402994    	2.6286795672894163    	1.2815302978985104    
4.231532961978088    	2.6286795672894163    	1.2943800174133502    
4.359761233553182    	2.6286795672894163    	1.3072236530012802    
4.487989505128276    	2.6286795672894163    	1.3200625811444002    
4.61621777670337    	2.6286795672894163    	1.3328978668571558    
4.744446048278464    	2.6286795672894163    	1.3457303341806837    
4.872674319853558    	2.6286795672894163    	1.3585606207157577    
5.000902591428652    	2.6286795672894163    	1.371389219810914    
5.129130863003746    	2.6286795672894163    	1.3842165132018516    
5.25735913457884    	2.6286795672894163    	1.397042796264252    
5.385587406153934    	2.6286795672894163    	1.4098682975522316    
5.513815677729028    	2.6286795672894163    	1.422693193915836    
5.642043949304122    	2.6286795672894163    	1.4355176221981019    
5.770272220879216    	2.6286795672894163    	1.4483416882857085    
5.89850049245431    	2.6286795672894163    	1.4611654741120195    
6.026728764029404    	2.6286795672894163    	1.4739890430758142    
6.154957035604498    	2.6286795672894163    	1.4868124442341522    
6.283185307179586    	2.6286795672894163    	1.4996357155467108    

0.    	2.75690783886451    	0.    
0.1282282715750936    	2.75690783886451    	0.4536800474608889    
0.2564565431501872    	2.75690783886451    	0.6127954176730526    
0.38468481472528077    	2.75690783886451    	0.717522769686618    
0.5129130863003744    	2.75690783886451    	0.7936930978010117    
0.6411413578754679    	2.75690783886451    	0.8520460788894705    
0.7693696294505614    	2.75690783886451    	0.8983695520972591    
0.897597901025655    	2.75690783886451    	0.9362053700085925    
1.0258261726007485    	2.75690783886451    	0.9678869071464025    
1.154054444175842    	2.75690783886451    	0.9950249585780211    
1.2822827157509356    	2.75690783886451    	1.018766837137261    
1.410510987326029    	2.75690783886451    	1.0399476829606509    
1.5387392589011226    	2.75690783886451    	1.0591848968707724    
1.6669675304762162    	2.75690783886451    	1.0769400836610044    
1.7951958020513097    	2.75690783886451    	1.0935612489985014    
1.9234240736264032    	2.75690783886451    	1.1093123895011925    
2.051652345201497    	2.75690783886451    	1.1243947103760032    
2.1798806167765905    	2.75690783886451    	1.1389621038169433    
2.308108888351684    	2.75690783886451    	1.1531325919395097    
2.4363371599267776    	2.75690783886451    	1.166996873974633    
2.564565431501871    	2.75690783886451    	1.1806247616421648    
2.6927937030769646    	2.75690783886451    	1.1940700545023366    
2.821021974652058    	2.75690783886451    	1.2073742511577148    
2.9492502462271517    	2.75690783886451    	1.2205693847611438    
3.0774785178022452    	2.75690783886451    	1.2336801956753143    
3.2057067893773388    	2.75690783886451    	1.246725799933068    
3.3339350609524323    	2.75690783886451    	1.2597209727075347    
3.462163332527526    	2.75690783886451    	1.2726771369399172    
3.5903916041026194    	2.75690783886451    	1.285603125640595    
3.718619875677713    	2.75690783886451    	1.298505770144607    
3.8468481472528064    	2.75690783886451    	1.3113903543386565    
3.9750764188279    	2.75690783886451    	1.324260965564012    
4.103304690402994    	2.75690783886451    	1.3371207657987014    
4.231532961978088    	2.75690783886451    	1.3499722012903785    
4.359761233553182    	2.75690783886451    	1.3628171646453089    
4.487989505128276    	2.75690783886451    	1.3756571201776617    
4.61621777670337    	2.75690783886451    	1.3884932008594846    
4.744446048278464    	2.75690783886451    	1.4013262833132292    
4.872674319853558    	2.75690783886451    	1.414157045824394    
5.000902591428652    	2.75690783886451    	1.426986013221637    
5.129130863003746    	2.75690783886451    	1.4398135915988632    
5.25735913457884    	2.75690783886451    	1.452640095179408    
5.385587406153934    	2.75690783886451    	1.4654657671012188    
5.513815677729028    	2.75690783886451    	1.47829079549898    
5.642043949304122    	2.75690783886451    	1.491115325947559    
5.770272220879216    	2.75690783886451    	1.503939471090167    
5.89850049245431    	2.75690783886451    	1.5167633180882614    
6.026728764029404    	2.75690783886451    	1.5295869343860398    
6.154957035604498    	2.75690783886451    	1.5424103721708482    
6.283185307179586    	2.75690783886451    	1.5552336718245359    

0.    	2.8851361104396034    	0.    
0.1282282715750936    	2.8851361104396034    	0.47288455454942613    
0.2564565431501872    	2.8851361104396034    	0.6383726823137058    
0.38468481472528077    	2.8851361104396034    	0.7471035552355875    
0.5129130863003744    	2.8851361104396034    	0.8260334106416755    
0.6411413578754679    	2.8851361104396034    	0.8863697644041881    
0.7693696294505614    	2.8851361104396034    	0.9341525840055788    
0.897597901025655    	2.8851361104396034    	0.973078011287281    
1.0258261726007485    	2.8851361104396034    	1.005581066623768    
1.154054444175842    	2.8851361104396034    	1.0333427141163902    
1.2822827157509356    	2.8851361104396034    	1.0575602455409734    
1.410510987326029    	2.8851361104396034    	1.0791051811905539    
1.5387392589011226    	2.8851361104396034    	1.0986218169410944    
1.6669675304762162    	2.8851361104396034    	1.1165918658934217    
1.7951958020513097    	2.8851361104396034    	1.133378493446672    
1.9234240736264032    	2.8851361104396034    	1.1492571963704943    
2.051652345201497    	2.8851361104396034    	1.1644379447204873    
2.1798806167765905    	2.8851361104396034    	1.1790813345022235    
2.308108888351684    	2.8851361104396034    	1.19331052907977    
2.4363371599267776    	2.8851361104396034    	1.2072201787002663    
2.564565431501871    	2.8851361104396034    	1.2208831362034716    
2.6927937030769646    	2.8851361104396034    	1.2343555447520083    
2.821021974652058    	2.8851361104396034    	1.2476807106997294    
2.9492502462271517    	2.8851361104396034    	1.2608920626193172    
3.0774785178022452    	2.8851361104396034    	1.27401541860668    
3.2057067893773388    	2.8851361104396034    	1.2870707274222903    
3.3339350609524323    	2.8851361104396034    	1.30007340787151    
3.462163332527526    	2.8851361104396034    	1.3130353804987234    
3.5903916041026194    	2.8851361104396034    	1.3259658630956013    
3.718619875677713    	2.8851361104396034    	1.3388719845820147    
3.8468481472528064    	2.8851361104396034    	1.3517592590199605    
3.9750764188279    	2.8851361104396034    	1.3646319518023995    
4.103304690402994    	2.8851361104396034    	1.3774933626486203    
4.231532961978088    	2.8851361104396034    	1.3903460443690787    
4.359761233553182    	2.8851361104396034    	1.4031919720152595    
4.487989505128276    	2.8851361104396034    	1.4160326736894038    
4.61621777670337    	2.8851361104396034    	1.4288693317177912    
4.744446048278464    	2.8851361104396034    	1.441702860910072    
4.872674319853558    	2.8851361104396034    	1.4545339690990402    
5.000902591428652    	2.8851361104396034    	1.4673632039758027    
5.129130863003746    	2.8851361104396034    	1.4801909893244214    
5.25735913457884    	2.8851361104396034    	1.4930176530563464    
5.385587406153934    	2.8851361104396034    	1.5058434489010364    
5.513815677729028    	2.8851361104396034    	1.5186685731886505    
5.642043949304122    	2.8851361104396034    	1.5314931778355503    
5.770272220879216    	2.8851361104396034    	1.544317380391881    
5.89850049245431    	2.8851361104396034    	1.5571412718160045    
6.026728764029404    	2.8851361104396034    	1.5699649224901053    
6.154957035604498    	2.8851361104396034    	1.5827883868749004    
6.283185307179586    	2.8851361104396034    	1.5956117071113436    

0.    	3.013364382014697    	0.    
0.1282282715750936    	3.013364382014697    	0.48453486079328095    
0.2564565431501872    	3.013364382014697    	0.6538889860943735    
0.38468481472528077    	3.013364382014697    	0.7650485724646415    
0.5129130863003744    	3.013364382014697    	0.8456524795862094    
0.6411413578754679    	3.013364382014697    	0.9071920352295042    
0.7693696294505614    	3.013364382014697    	0.9558601591150896    
0.897597901025655    	3.013364382014697    	0.9954465917947668    
1.0258261726007485    	3.013364382014697    	1.028448016527321    
1.154054444175842    	3.013364382014697    	1.0565879650640502    
1.2822827157509356    	3.013364382014697    	1.081094048624935    
1.410510987326029    	3.013364382014697    	1.1028598573204018    
1.5387392589011226    	3.013364382014697    	1.1225460027593241    
1.6669675304762162    	3.013364382014697    	1.1406463966341787    
1.7951958020513097    	3.013364382014697    	1.1575334009102693    
1.9234240736264032    	3.013364382014697    	1.1734894888596241    
2.051652345201497    	3.013364382014697    	1.1887299476840072    
2.1798806167765905    	3.013364382014697    	1.2034194402185818    
2.308108888351684    	3.013364382014697    	1.2176842487369526    
2.4363371599267776    	3.013364382014697    	1.231621420348027    
2.564565431501871    	3.013364382014697    	1.2453056527698556    
2.6927937030769646    	3.013364382014697    	1.258794510898275    
2.821021974652058    	3.013364382014697    	1.2721323977492918    
2.9492502462271517    	3.013364382014697    	1.2853535884191865    
3.0774785178022452    	3.013364382014697    	1.2984845548046642    
3.2057067893773388    	3.013364382014697    	1.311545750835732    
3.3339350609524323    	3.013364382014697    	1.3245529857736271    
3.462163332527526    	3.013364382014697    	1.3375184820309058    
3.5903916041026194    	3.013364382014697    	1.3504516908246456    
3.718619875677713    	3.013364382014697    	1.363359921602883    
3.8468481472528064    	3.013364382014697    	1.3762488280621619    
3.9750764188279    	3.013364382014697    	1.3891227836095015    
4.103304690402994    	3.013364382014697    	1.401985171524152    
4.231532961978088    	3.013364382014697    	1.414838609262293    
4.359761233553182    	3.013364382014697    	1.427685121890339    
4.487989505128276    	3.013364382014697    	1.4405262762072057    
4.61621777670337    	3.013364382014697    	1.4533632844796405    
4.744446048278464    	3.013364382014697    	1.4661970846833423    
4.872674319853558    	3.013364382014697    	1.4790284025758065    
5.000902591428652    	3.013364382014697    	1.4918577997175153    
5.129130863003746    	3.013364382014697    	1.5046857106241656    
5.25735913457884    	3.013364382014697    	1.5175124715110249    
5.385587406153934    	3.013364382014697    	1.5303383425328327    
5.513815677729028    	3.013364382014697    	1.543163524991487    
5.642043949304122    	3.013364382014697    	1.555988174650381    
5.770272220879216    	3.013364382014697    	1.5688124120364235    
5.89850049245431    	3.013364382014697    	1.581636330411348    
6.026728764029404    	3.013364382014697    	1.5944600019396513    
6.154957035604498    	3.013364382014697    	1.6072834824611792    
6.283185307179586    	3.013364382014697    	1.6201068151840348    

0.    	3.141592653589793    	0.    
0.1282282715750936    	3.141592653589793    	0.48843966848601955    
0.2564565431501872    	3.141592653589793    	0.6590895517359487    
0.38468481472528077    	3.141592653589793    	0.771063164686996    
0.5129130863003744    	3.141592653589793    	0.8522281600649431    
0.6411413578754679    	3.141592653589793    	0.9141709902541301    
0.7693696294505614    	3.141592653589793    	0.9631358396426318    
0.897597901025655    	3.141592653589793    	1.0029438200575298    
1.0258261726007485    	3.141592653589793    	1.0361122821718367    
1.154054444175842    	3.141592653589793    	1.0643790250430907    
1.2822827157509356    	3.141592653589793    	1.0889818219931346    
1.410510987326029    	3.141592653589793    	1.1108216602248766    
1.5387392589011226    	3.141592653589793    	1.1305646198557464    
1.6669675304762162    	3.141592653589793    	1.1487087011535357    
1.7951958020513097    	3.141592653589793    	1.16562934847654    
1.9234240736264032    	3.141592653589793    	1.1816113733958487    
2.051652345201497    	3.141592653589793    	1.196871845249491    
2.1798806167765905    	3.141592653589793    	1.2115767899430194    
2.308108888351684    	3.141592653589793    	1.2258535351081346    
2.4363371599267776    	3.141592653589793    	1.2397999312046668    
2.564565431501871    	3.141592653589793    	1.253491294294494    
2.6927937030769646    	3.141592653589793    	1.2669856657926675    
2.821021974652058    	3.141592653589793    	1.2803278162810519    
2.9492502462271517    	3.141592653589793    	1.2935523045833932    
3.0774785178022452    	3.141592653589793    	1.3066858217293817    
3.2057067893773388    	3.141592653589793    	1.3197489909655935    
3.3339350609524323    	3.141592653589793    	1.3327577524215082    
3.462163332527526    	3.141592653589793    	1.3457244296861783    
3.5903916041026194    	3.141592653589793    	1.3586585522133645    
3.718619875677713    	3.141592653589793    	1.3715674899583348    
3.8468481472528064    	3.141592653589793    	1.3844569434186387    
3.9750764188279    	3.141592653589793    	1.3973313222041313    
4.103304690402994    	3.141592653589793    	1.4101940376006727    
4.231532961978088    	3.141592653589793    	1.4230477287316092    
4.359761233553182    	3.141592653589793    	1.435894437426749    
4.487989505128276    	3.141592653589793    	1.448735743454888    
4.61621777670337    	3.141592653589793    	1.461572869117855    
4.744446048278464    	3.141592653589793    	1.4744067601558626    
4.872674319853558    	3.141592653589793    	1.4872381483341894    
5.000902591428652    	3.141592653589793    	1.500067599861886    
5.129130863003746    	3.141592653589793    	1.5128955528515473    
5.25735913457884    	3.141592653589793    	1.5257223463016136    
5.385587406153934    	3.141592653589793    	1.5385482425203723    
5.513815677729028    	3.141592653589793    	1.5513734444760867    
5.642043949304122    	3.141592653589793    	1.5641981092215524    
5.770272220879216    	3.141592653589793    	1.5770223582813936    
5.89850049245431    	3.141592653589793    	1.589846285689359    
6.026728764029404    	3.141592653589793    	1.6026699642073199    
6.154957035604498    	3.141592653589793    	1.615493450137361    
6.283185307179586    	3.141592653589793    	1.6283167870452604    



==> plot-data/largeq-hamiltonian/phipmu1.0.dat <==
# mu=1.0, recommend gnuplot view 59,20
phi p phipham

0.    	-3.141592653589793    	0.    
0.1282282715750936    	-3.141592653589793    	0.6038451129036038    
0.2564565431501872    	-3.141592653589793    	0.8899004405711172    
0.38468481472528077    	-3.141592653589793    	1.1172794979397487    
0.5129130863003744    	-3.141592653589793    	1.31384993773528    
0.6411413578754679    	-3.141592653589793    	1.4911982123420513    
0.7693696294505614    	-3.141592653589793    	1.655568506148137    
0.897597901025655    	-3.141592653589793    	1.8107819309806192    
1.0258261726007485    	-3.141592653589793    	1.9593558375125104    
1.154054444175842    	-3.141592653589793    	2.1030280248013486    
1.2822827157509356    	-3.141592653589793    	2.2430362661689767    
1.410510987326029    	-3.141592653589793    	2.380281548818303    
1.5387392589011226    	-3.141592653589793    	2.5154299528667567    
1.6669675304762162    	-3.141592653589793    	2.64897947858213    
1.7951958020513097    	-3.141592653589793    	2.7813055703227185    
1.9234240736264032    	-3.141592653589793    	2.9126930396596116    
2.051652345201497    	-3.141592653589793    	3.043358955930838    
2.1798806167765905    	-3.141592653589793    	3.173469345041951    
2.308108888351684    	-3.141592653589793    	3.30315153462465    
2.4363371599267776    	-3.141592653589793    	3.432503375138767    
2.564565431501871    	-3.141592653589793    	3.561600182646178    
2.6927937030769646    	-3.141592653589793    	3.6904999985619353    
2.821021974652058    	-3.141592653589793    	3.819247593467904    
2.9492502462271517    	-3.141592653589793    	3.94787752618783    
3.0774785178022452    	-3.141592653589793    	4.076416487751403    
3.2057067893773388    	-3.141592653589793    	4.204885101405198    
3.3339350609524323    	-3.141592653589793    	4.333299307278697    
3.462163332527526    	-3.141592653589793    	4.461671428960951    
3.5903916041026194    	-3.141592653589793    	4.590010995905722    
3.718619875677713    	-3.141592653589793    	4.718325378068276    
3.8468481472528064    	-3.141592653589793    	4.846620275946164    
3.9750764188279    	-3.141592653589793    	4.974900099149242    
4.103304690402994    	-3.141592653589793    	5.103168258963367    
4.231532961978088    	-3.141592653589793    	5.231427394511888    
4.359761233553182    	-3.141592653589793    	5.359679547624613    
4.487989505128276    	-3.141592653589793    	5.487926298070336    
4.61621777670337    	-3.141592653589793    	5.616168868150888    
4.744446048278464    	-3.141592653589793    	5.74440820360648    
4.872674319853558    	-3.141592653589793    	5.872645036202392    
5.000902591428652    	-3.141592653589793    	6.000879932147672    
5.129130863003746    	-3.141592653589793    	6.129113329554919    
5.25735913457884    	-3.141592653589793    	6.257345567422569    
5.385587406153934    	-3.141592653589793    	6.385576908058912    
5.513815677729028    	-3.141592653589793    	6.513807554432212    
5.642043949304122    	-3.141592653589793    	6.642037663595262    
5.770272220879216    	-3.141592653589793    	6.7702673570726875    
5.89850049245431    	-3.141592653589793    	6.8984967288982375    
6.026728764029404    	-3.141592653589793    	7.026725851833783    
6.154957035604498    	-3.141592653589793    	7.154954782181409    
6.283185307179586    	-3.141592653589793    	7.283183563506888    

0.    	-3.0133643820146996    	0.    
0.1282282715750936    	-3.0133643820146996    	0.5999403052108654    
0.2564565431501872    	-3.0133643820146996    	0.8846998749295422    
0.38468481472528077    	-3.0133643820146996    	1.1112649057173944    
0.5129130863003744    	-3.0133643820146996    	1.3072742572565468    
0.6411413578754679    	-3.0133643820146996    	1.4842192573174255    
0.7693696294505614    	-3.0133643820146996    	1.648292825620595    
0.897597901025655    	-3.0133643820146996    	1.8032847027178565    
1.0258261726007485    	-3.0133643820146996    	1.951691571867995    
1.154054444175842    	-3.0133643820146996    	2.095236964822308    
1.2822827157509356    	-3.0133643820146996    	2.235148492800777    
1.410510987326029    	-3.0133643820146996    	2.372319745913828    
1.5387392589011226    	-3.0133643820146996    	2.5074113357703345    
1.6669675304762162    	-3.0133643820146996    	2.6409171740627735    
1.7951958020513097    	-3.0133643820146996    	2.7732096227564487    
1.9234240736264032    	-3.0133643820146996    	2.9045711551233873    
2.051652345201497    	-3.0133643820146996    	3.0352170583653546    
2.1798806167765905    	-3.0133643820146996    	3.1653119953175137    
2.308108888351684    	-3.0133643820146996    	3.2949822482534685    
2.4363371599267776    	-3.0133643820146996    	3.424324864282127    
2.564565431501871    	-3.0133643820146996    	3.55341454112154    
2.6927937030769646    	-3.0133643820146996    	3.6823088436675437    
2.821021974652058    	-3.0133643820146996    	3.8110521749361443    
2.9492502462271517    	-3.0133643820146996    	3.939678810023623    
3.0774785178022452    	-3.0133643820146996    	4.068215220826685    
3.2057067893773388    	-3.0133643820146996    	4.196681861275337    
3.3339350609524323    	-3.0133643820146996    	4.3250945406308166    
3.462163332527526    	-3.0133643820146996    	4.453465481305679    
3.5903916041026194    	-3.0133643820146996    	4.581804134517003    
3.718619875677713    	-3.0133643820146996    	4.710117809712825    
3.8468481472528064    	-3.0133643820146996    	4.838412160589688    
3.9750764188279    	-3.0133643820146996    	4.966691560554612    
4.103304690402994    	-3.0133643820146996    	5.094959392886847    
4.231532961978088    	-3.0133643820146996    	5.223218275042573    
4.359761233553182    	-3.0133643820146996    	5.351470232088203    
4.487989505128276    	-3.0133643820146996    	5.479716830822654    
4.61621777670337    	-3.0133643820146996    	5.607959283512674    
4.744446048278464    	-3.0133643820146996    	5.73619852813396    
4.872674319853558    	-3.0133643820146996    	5.864435290444009    
5.000902591428652    	-3.0133643820146996    	5.992670132003302    
5.129130863003746    	-3.0133643820146996    	6.120903487327537    
5.25735913457884    	-3.0133643820146996    	6.249135692631981    
5.385587406153934    	-3.0133643820146996    	6.377367008071373    
5.513815677729028    	-3.0133643820146996    	6.505597634947613    
5.642043949304122    	-3.0133643820146996    	6.633827729024091    
5.770272220879216    	-3.0133643820146996    	6.762057410827718    
5.89850049245431    	-3.0133643820146996    	6.890286773620227    
6.026728764029404    	-3.0133643820146996    	7.018515889566115    
6.154957035604498    	-3.0133643820146996    	7.146744814505228    
6.283185307179586    	-3.0133643820146996    	7.274973591645662    

0.    	-2.885136110439606    	0.    
0.1282282715750936    	-2.885136110439606    	0.5882899989670106    
0.2564565431501872    	-2.885136110439606    	0.8691835711488747    
0.38468481472528077    	-2.885136110439606    	1.0933198884883406    
0.5129130863003744    	-2.885136110439606    	1.2876551883120129    
0.6411413578754679    	-2.885136110439606    	1.4633969864921097    
0.7693696294505614    	-2.885136110439606    	1.6265852505110847    
0.897597901025655    	-2.885136110439606    	1.780916122210371    
1.0258261726007485    	-2.885136110439606    	1.9288246219644423    
1.154054444175842    	-2.885136110439606    	2.071991713874649    
1.2822827157509356    	-2.885136110439606    	2.211614689716816    
1.410510987326029    	-2.885136110439606    	2.3485650697839806    
1.5387392589011226    	-2.885136110439606    	2.483487149952105    
1.6669675304762162    	-2.885136110439606    	2.616862643322017    
1.7951958020513097    	-2.885136110439606    	2.7490547152928513    
1.9234240736264032    	-2.885136110439606    	2.880338862634258    
2.051652345201497    	-2.885136110439606    	3.0109250554018354    
2.1798806167765905    	-2.885136110439606    	3.1409738896011556    
2.308108888351684    	-2.885136110439606    	3.270608528596286    
2.4363371599267776    	-2.885136110439606    	3.399923622634367    
2.564565431501871    	-2.885136110439606    	3.5289920245551563    
2.6927937030769646    	-2.885136110439606    	3.657869877521277    
2.821021974652058    	-2.885136110439606    	3.7866004878865827    
2.9492502462271517    	-2.885136110439606    	3.9152172842237545    
3.0774785178022452    	-2.885136110439606    	4.043746084628701    
3.2057067893773388    	-2.885136110439606    	4.1722068378618955    
3.3339350609524323    	-2.885136110439606    	4.3006149627287    
3.462163332527526    	-2.885136110439606    	4.4289823797734975    
3.5903916041026194    	-2.885136110439606    	4.557318306787959    
3.718619875677713    	-2.885136110439606    	4.685629872691957    
3.8468481472528064    	-2.885136110439606    	4.813922591547487    
3.9750764188279    	-2.885136110439606    	4.94220072874751    
4.103304690402994    	-2.885136110439606    	5.070467584011316    
4.231532961978088    	-2.885136110439606    	5.1987257101493585    
4.359761233553182    	-2.885136110439606    	5.326977082213124    
4.487989505128276    	-2.885136110439606    	5.4552232283048525    
4.61621777670337    	-2.885136110439606    	5.583465330750824    
4.744446048278464    	-2.885136110439606    	5.71170430436069    
4.872674319853558    	-2.885136110439606    	5.839940856967242    
5.000902591428652    	-2.885136110439606    	5.96817553626159    
5.129130863003746    	-2.885136110439606    	6.0964087660277935    
5.25735913457884    	-2.885136110439606    	6.224640874177303    
5.385587406153934    	-2.885136110439606    	6.3528721144395774    
5.513815677729028    	-2.885136110439606    	6.481102683144776    
5.642043949304122    	-2.885136110439606    	6.6093327322092605    
5.770272220879216    	-2.885136110439606    	6.737562379183176    
5.89850049245431    	-2.885136110439606    	6.8657917150248835    
6.026728764029404    	-2.885136110439606    	6.994020810116569    
6.154957035604498    	-2.885136110439606    	7.122249718918949    
6.283185307179586    	-2.885136110439606    	7.250478483572972    

0.    	-2.7569078388645125    	0.    
0.1282282715750936    	-2.7569078388645125    	0.5690854918784736    
0.2564565431501872    	-2.7569078388645125    	0.8436063065082217    
0.38468481472528077    	-2.7569078388645125    	1.0637391029393712    
0.5129130863003744    	-2.7569078388645125    	1.2553148754713495    
0.6411413578754679    	-2.7569078388645125    	1.4290733009773924    
0.7693696294505614    	-2.7569078388645125    	1.5908022186027653    
0.897597901025655    	-2.7569078388645125    	1.744043480931683    
1.0258261726007485    	-2.7569078388645125    	1.891130462487077    
1.154054444175842    	-2.7569078388645125    	2.03367395833628    
1.2822827157509356    	-2.7569078388645125    	2.172821281313104    
1.410510987326029    	-2.7569078388645125    	2.309407571554078    
1.5387392589011226    	-2.7569078388645125    	2.4440502298817837    
1.6669675304762162    	-2.7569078388645125    	2.5772108610896    
1.7951958020513097    	-2.7569078388645125    	2.7092374708446814    
1.9234240736264032    	-2.7569078388645125    	2.8403940557649565    
2.051652345201497    	-2.7569078388645125    	2.9708818210573513    
2.1798806167765905    	-2.7569078388645125    	3.1008546589158756    
2.308108888351684    	-2.7569078388645125    	3.2304305914560265    
2.4363371599267776    	-2.7569078388645125    	3.3597003179087337    
2.564565431501871    	-2.7569078388645125    	3.4887336499938497    
2.6927937030769646    	-2.7569078388645125    	3.617584387271606    
2.821021974652058    	-2.7569078388645125    	3.7462940283445683    
2.9492502462271517    	-2.7569078388645125    	3.874894606365581    
3.0774785178022452    	-2.7569078388645125    	4.003410861697336    
3.2057067893773388    	-2.7569078388645125    	4.131861910372674    
3.3339350609524323    	-2.7569078388645125    	4.260262527564725    
3.462163332527526    	-2.7569078388645125    	4.388624136214691    
3.5903916041026194    	-2.7569078388645125    	4.5169555693329535    
3.718619875677713    	-2.7569078388645125    	4.6452636582545495    
3.8468481472528064    	-2.7569078388645125    	4.773553686866183    
3.9750764188279    	-2.7569078388645125    	4.901829742509123    
4.103304690402994    	-2.7569078388645125    	5.030094987161397    
4.231532961978088    	-2.7569078388645125    	5.1583518670706585    
4.359761233553182    	-2.7569078388645125    	5.286602274843173    
4.487989505128276    	-2.7569078388645125    	5.414847674793111    
4.61621777670337    	-2.7569078388645125    	5.543089199892519    
4.744446048278464    	-2.7569078388645125    	5.671327726763847    
4.872674319853558    	-2.7569078388645125    	5.799563933692597    
5.000902591428652    	-2.7569078388645125    	5.927798345507425    
5.129130863003746    	-2.7569078388645125    	6.056031368302236    
5.25735913457884    	-2.7569078388645125    	6.184263316300365    
5.385587406153934    	-2.7569078388645125    	6.31249443263976    
5.513815677729028    	-2.7569078388645125    	6.440724905455106    
5.642043949304122    	-2.7569078388645125    	6.56895488032127    
5.770272220879216    	-2.7569078388645125    	6.697184469881462    
5.89850049245431    	-2.7569078388645125    	6.825413761297141    
6.026728764029404    	-2.7569078388645125    	6.953642822012504    
6.154957035604498    	-2.7569078388645125    	7.081871704214897    
6.283185307179586    	-2.7569078388645125    	7.210100448286164    

0.    	-2.628679567289419    	0.    
0.1282282715750936    	-2.628679567289419    	0.5426421214207108    
0.2564565431501872    	-2.628679567289419    	0.8083880589858611    
0.38468481472528077    	-2.628679567289419    	1.0230082647513958    
0.5129130863003744    	-2.628679567289419    	1.210784345777304    
0.6411413578754679    	-2.628679567289419    	1.381811794740496    
0.7693696294505614    	-2.628679567289419    	1.5415312862902963    
0.897597901025655    	-2.628679567289419    	1.693272226632189    
1.0258261726007485    	-2.628679567289419    	1.8392280304924067    
1.154054444175842    	-2.628679567289419    	1.9809128746937912    
1.2822827157509356    	-2.628679567289419    	2.1194052542831288    
1.410510987326029    	-2.628679567289419    	2.255490216262489    
1.5387392589011226    	-2.628679567289419    	2.389748128696633    
1.6669675304762162    	-2.628679567289419    	2.5226129085335467    
1.7951958020513097    	-2.628679567289419    	2.65441168746497    
1.9234240736264032    	-2.628679567289419    	2.7853926271399434    
2.051652345201497    	-2.628679567289419    	2.915744864132785    
2.1798806167765905    	-2.628679567289419    	3.045613059920371    
2.308108888351684    	-2.628679567289419    	3.175108157449753    
2.4363371599267776    	-2.628679567289419    	3.3043154156567893    
2.564565431501871    	-2.628679567289419    	3.4333004588349145    
2.6927937030769646    	-2.628679567289419    	3.562113859554677    
2.821021974652058    	-2.628679567289419    	3.6907946272614494    
2.9492502462271517    	-2.628679567289419    	3.819372873704755    
3.0774785178022452    	-2.628679567289419    	3.9478718552779943    
3.2057067893773388    	-2.628679567289419    	4.076309541401649    
3.3339350609524323    	-2.628679567289419    	4.204699821008681    
3.462163332527526    	-2.628679567289419    	4.333053431872734    
3.5903916041026194    	-2.628679567289419    	4.46137867718511    
3.718619875677713    	-2.628679567289419    	4.589681978525681    
3.8468481472528064    	-2.628679567289419    	4.717968302844586    
3.9750764188279    	-2.628679567289419    	4.846241492317369    
4.103304690402994    	-2.628679567289419    	4.974504519261206    
4.231532961978088    	-2.628679567289419    	5.10275968319363    
4.359761233553182    	-2.628679567289419    	5.231008763199146    
4.487989505128276    	-2.628679567289419    	5.35925313575985    
4.61621777670337    	-2.628679567289419    	5.48749386589019    
4.744446048278464    	-2.628679567289419    	5.615731777631303    
4.872674319853558    	-2.628679567289419    	5.743967508583961    
5.000902591428652    	-2.628679567289419    	5.872201552096702    
5.129130863003746    	-2.628679567289419    	6.0004342899052245    
5.25735913457884    	-2.628679567289419    	6.128666017385209    
5.385587406153934    	-2.628679567289419    	6.256896963090774    
5.513815677729028    	-2.628679567289419    	6.385127303871962    
5.642043949304122    	-2.628679567289419    	6.513357176571812    
5.770272220879216    	-2.628679567289419    	6.6415866870770035    
5.89850049245431    	-2.628679567289419    	6.7698159173209    
6.026728764029404    	-2.628679567289419    	6.898044930702278    
6.154957035604498    	-2.628679567289419    	7.0262737762782015    
6.283185307179586    	-2.628679567289419    	7.15450249200834    

0.    	-2.5004512957143255    	0.    
0.1282282715750936    	-2.5004512957143255    	0.5093940870055722    
0.2564565431501872    	-2.5004512957143255    	0.7641071112324492    
0.38468481472528077    	-2.5004512957143255    	0.971796173161396    
0.5129130863003744    	-2.5004512957143255    	1.1547947892963397    
0.6411413578754679    	-2.5004512957143255    	1.3223885004072151    
0.7693696294505614    	-2.5004512957143255    	1.4795814809200805    
0.897597901025655    	-2.5004512957143255    	1.6294360219038397    
1.0258261726007485    	-2.5004512957143255    	1.7739695624788636    
1.154054444175842    	-2.5004512957143255    	1.9145747984819326    
1.2822827157509356    	-2.5004512957143255    	2.0522436983139567    
1.410510987326029    	-2.5004512957143255    	2.187698325392474    
1.5387392589011226    	-2.5004512957143255    	2.32147248539685    
1.6669675304762162    	-2.5004512957143255    	2.453965282525385    
1.7951958020513097    	-2.5004512957143255    	2.5854776030010713    
1.9234240736264032    	-2.5004512957143255    	2.7162376986966454    
2.051652345201497    	-2.5004512957143255    	2.8464195319364944    
2.1798806167765905    	-2.5004512957143255    	2.97615615814291    
2.308108888351684    	-2.5004512957143255    	3.105549619414378    
2.4363371599267776    	-2.5004512957143255    	3.2346783344423122    
2.564565431501871    	-2.5004512957143255    	3.363602662544647    
2.6927937030769646    	-2.5004512957143255    	3.492369118902037    
2.821021974652058    	-2.5004512957143255    	3.621013583268648    
2.9492502462271517    	-2.5004512957143255    	3.7495637515565847    
3.0774785178022452    	-2.5004512957143255    	3.8780410143206234    
3.2057067893773388    	-2.5004512957143255    	4.006461899311497    
3.3339350609524323    	-2.5004512957143255    	4.134839181166106    
3.462163332527526    	-2.5004512957143255    	4.263182736176585    
3.5903916041026194    	-2.5004512957143255    	4.391500201376988    
3.718619875677713    	-2.5004512957143255    	4.51979748314986    
3.8468481472528064    	-2.5004512957143255    	4.648079149951587    
3.9750764188279    	-2.5004512957143255    	4.776348735703576    
4.103304690402994    	-2.5004512957143255    	4.904608974256783    
4.231532961978088    	-2.5004512957143255    	5.0328619806406065    
4.359761233553182    	-2.5004512957143255    	5.161109391205269    
4.487989505128276    	-2.5004512957143255    	5.289352471999002    
4.61621777670337    	-2.5004512957143255    	5.417592202591142    
4.744446048278464    	-2.5004512957143255    	5.545829340910778    
4.872674319853558    	-2.5004512957143255    	5.674064473404572    
5.000902591428652    	-2.5004512957143255    	5.80229805384017    
5.129130863003746    	-2.5004512957143255    	5.930530433326974    
5.25735913457884    	-2.5004512957143255    	6.058761883542951    
5.385587406153934    	-2.5004512957143255    	6.186992614705537    
5.513815677729028    	-2.5004512957143255    	6.315222789476262    
5.642043949304122    	-2.5004512957143255    	6.443452533719375    
5.770272220879216    	-2.5004512957143255    	6.571681944826366    
5.89850049245431    	-2.5004512957143255    	6.6999110981571635    
6.026728764029404    	-2.5004512957143255    	6.82814005202412    
6.154957035604498    	-2.5004512957143255    	6.956368851548495    
6.283185307179586    	-2.5004512957143255    	7.084597531644491    

0.    	-2.372223024139232    	0.    
0.1282282715750936    	-2.372223024139232    	0.46988732043896303    
0.2564565431501872    	-2.372223024139232    	0.711490555185884    
0.38468481472528077    	-2.372223024139232    	0.9109437292974445    
0.5129130863003744    	-2.372223024139232    	1.0882655529979592    
0.6411413578754679    	-2.372223024139232    	1.2517791468276567    
0.7693696294505614    	-2.372223024139232    	1.4059700165836013    
0.897597901025655    	-2.372223024139232    	1.5535830554634276    
1.0258261726007485    	-2.372223024139232    	1.696426600687062    
1.154054444175842    	-2.372223024139232    	1.8357489990780884    
1.2822827157509356    	-2.372223024139232    	1.97243940429782    
1.410510987326029    	-2.372223024139232    	2.1071450399179126    
1.5387392589011226    	-2.372223024139232    	2.2403443841578348    
1.6669675304762162    	-2.372223024139232    	2.3723951751863033    
1.7951958020513097    	-2.372223024139232    	2.5035671132140975    
1.9234240736264032    	-2.372223024139232    	2.6340647924482097    
2.051652345201497    	-2.372223024139232    	2.76404414450654    
2.1798806167765905    	-2.372223024139232    	2.89362443399044    
2.308108888351684    	-2.372223024139232    	3.0228971266213924    
2.4363371599267776    	-2.372223024139232    	3.151932513213623    
2.564565431501871    	-2.372223024139232    	3.2807846970112338    
2.6927937030769646    	-2.372223024139232    	3.4094953720270054    
2.821021974652058    	-2.372223024139232    	3.5380966991793232    
2.9492502462271517    	-2.372223024139232    	3.6666135037767664    
3.0774785178022452    	-2.372223024139232    	3.795064959303166    
3.2057067893773388    	-2.372223024139232    	3.9234658804542963    
3.3339350609524323    	-2.372223024139232    	4.05182771781181    
3.462163332527526    	-2.372223024139232    	4.180159324017894    
3.5903916041026194    	-2.372223024139232    	4.308467544549464    
3.718619875677713    	-2.372223024139232    	4.436757673609097    
3.8468481472528064    	-2.372223024139232    	4.565033806145502    
3.9750764188279    	-2.372223024139232    	4.693299109799054    
4.103304690402994    	-2.372223024139232    	4.821556035064733    
4.231532961978088    	-2.372223024139232    	4.94980647775508    
4.359761233553182    	-2.372223024139232    	5.07805190461721    
4.487989505128276    	-2.372223024139232    	5.206293450477011    
4.61621777670337    	-2.372223024139232    	5.334531993374208    
4.744446048278464    	-2.372223024139232    	5.462768212680667    
4.872674319853558    	-2.372223024139232    	5.591002634059501    
5.000902591428652    	-2.372223024139232    	5.7192356642466144    
5.129130863003746    	-2.372223024139232    	5.847467617959904    
5.25735913457884    	-2.372223024139232    	5.975698738718678    
5.385587406153934    	-2.372223024139232    	6.1039292149519255    
5.513815677729028    	-2.372223024139232    	6.232159192461767    
5.642043949304122    	-2.372223024139232    	6.360388784066975    
5.770272220879216    	-2.372223024139232    	6.488618077064685    
5.89850049245431    	-2.372223024139232    	6.616847139003979    
6.026728764029404    	-2.372223024139232    	6.7450760221533    
6.154957035604498    	-2.372223024139232    	6.873304766957214    
6.283185307179586    	-2.372223024139232    	7.001533404711164    

0.    	-2.2439947525641384    	0.    
0.1282282715750936    	-2.2439947525641384    	0.42477052173568325    
0.2564565431501872    	-2.2439947525641384    	0.651402353241787    
0.38468481472528077    	-2.2439947525641384    	0.8414501286054312    
0.5129130863003744    	-2.2439947525641384    	1.0122890451028819    
0.6411413578754679    	-2.2439947525641384    	1.1711431376354966    
0.7693696294505614    	-2.2439947525641384    	1.3219055914901654    
0.897597901025655    	-2.2439947525641384    	1.4669588309228356    
1.0258261726007485    	-2.2439947525641384    	1.6078723984058332    
1.154054444175842    	-2.2439947525641384    	1.745729793929212    
1.2822827157509356    	-2.2439947525641384    	1.881302756536155    
1.410510987326029    	-2.2439947525641384    	2.01515304255928    
1.5387392589011226    	-2.2439947525641384    	2.147695946159025    
1.6669675304762162    	-2.2439947525641384    	2.2792419654236817    
1.7951958020513097    	-2.2439947525641384    	2.4100251860818123    
1.9234240736264032    	-2.2439947525641384    	2.540223185243443    
2.051652345201497    	-2.2439947525641384    	2.6699713034271304    
2.1798806167765905    	-2.2439947525641384    	2.7993730560918313    
2.308108888351684    	-2.2439947525641384    	2.9285078307174057    
2.4363371599267776    	-2.2439947525641384    	3.0574366360676652    
2.564565431501871    	-2.2439947525641384    	3.186206430939107    
2.6927937030769646    	-2.2439947525641384    	3.3148534035621005    
2.821021974652058    	-2.2439947525641384    	3.443405467937862    
2.9492502462271517    	-2.2439947525641384    	3.571884171140561    
3.0774785178022452    	-2.2439947525641384    	3.700306154755011    
3.2057067893773388    	-2.2439947525641384    	3.828684277165133    
3.3339350609524323    	-2.2439947525641384    	3.957028476879098    
3.462163332527526    	-2.2439947525641384    	4.085346437529003    
3.5903916041026194    	-2.2439947525641384    	4.2136441006320835    
3.718619875677713    	-2.2439947525641384    	4.341926061280291    
3.8468481472528064    	-2.2439947525641384    	4.470195873675713    
3.9750764188279    	-2.2439947525641384    	4.598456287165123    
4.103304690402994    	-2.2439947525641384    	4.726709428650468    
4.231532961978088    	-2.2439947525641384    	4.854956943598238    
4.359761233553182    	-2.2439947525641384    	4.983200105068498    
4.487989505128276    	-2.2439947525641384    	5.111439898030979    
4.61621777670337    	-2.2439947525641384    	5.239677084578408    
4.744446048278464    	-2.2439947525641384    	5.367912254370161    
4.872674319853558    	-2.2439947525641384    	5.496145863654428    
5.000902591428652    	-2.2439947525641384    	5.6243782654567775    
5.129130863003746    	-2.2439947525641384    	5.7526097329359445    
5.25735913457884    	-2.2439947525641384    	5.880840477453999    
5.385587406153934    	-2.2439947525641384    	6.009070662557483    
5.513815677729028    	-2.2439947525641384    	6.137300414795039    
5.642043949304122    	-2.2439947525641384    	6.265529832087484    
5.770272220879216    	-2.2439947525641384    	6.393758990204181    
5.89850049245431    	-2.2439947525641384    	6.521987947774214    
6.026728764029404    	-2.2439947525641384    	6.650216750163867    
6.154957035604498    	-2.2439947525641384    	6.778445432476916    
6.283185307179586    	-2.2439947525641384    	6.906674021876174    

0.    	-2.115766480989045    	0.    
0.1282282715750936    	-2.115766480989045    	0.37478450748311964    
0.2564565431501872    	-2.115766480989045    	0.5848291520148521    
0.38468481472528077    	-2.115766480989045    	0.7644564540874645    
0.5129130863003744    	-2.115766480989045    	0.9281127977702608    
0.6411413578754679    	-2.115766480989045    	1.0818045138723664    
0.7693696294505614    	-2.115766480989045    	1.2287685411757203    
0.897597901025655    	-2.115766480989045    	1.3709857156541645    
1.0258261726007485    	-2.115766480989045    	1.5097610131884207    
1.154054444175842    	-2.115766480989045    	1.6459952958951338    
1.2822827157509356    	-2.115766480989045    	1.7803302162655998    
1.410510987326029    	-2.115766480989045    	1.913232839369949    
1.5387392589011226    	-2.115766480989045    	2.045048456190957    
1.6669675304762162    	-2.115766480989045    	2.1760352263664635    
1.7951958020513097    	-2.115766480989045    	2.3063877774616226    
1.9234240736264032    	-2.115766480989045    	2.436253753678256    
2.051652345201497    	-2.115766480989045    	2.5657456821480067    
2.1798806167765905    	-2.115766480989045    	2.694949629466459    
2.308108888351684    	-2.115766480989045    	2.8239316013316285    
2.4363371599267776    	-2.115766480989045    	2.952742322694696    
2.564565431501871    	-2.115766480989045    	3.081420836842414    
2.6927937030769646    	-2.115766480989045    	3.2099972320129986    
2.821021974652058    	-2.115766480989045    	3.338494716943368    
2.9492502462271517    	-2.115766480989045    	3.466931206670922    
3.0774785178022452    	-2.115766480989045    	3.5953205376270914    
3.2057067893773388    	-2.115766480989045    	3.7236734007496364    
3.3339350609524323    	-2.115766480989045    	3.8519980592832175    
3.462163332527526    	-2.115766480989045    	3.9803009016848137    
3.5903916041026194    	-2.115766480989045    	4.108586867952435    
3.718619875677713    	-2.115766480989045    	4.236859778616121    
3.8468481472528064    	-2.115766480989045    	4.365122588771437    
3.9750764188279    	-2.115766480989045    	4.493377584327361    
4.103304690402994    	-2.115766480989045    	4.621626533669133    
4.231532961978088    	-2.115766480989045    	4.74987080489868    
4.359761233553182    	-2.115766480989045    	4.878111456485401    
4.487989505128276    	-2.115766480989045    	5.0063493073697005    
4.61621777670337    	-2.115766480989045    	5.134584991183762    
4.744446048278464    	-2.115766480989045    	5.262818998192283    
4.872674319853558    	-2.115766480989045    	5.3910517077369455    
5.000902591428652    	-2.115766480989045    	5.519283413336314    
5.129130863003746    	-2.115766480989045    	5.647514342104702    
5.25735913457884    	-2.115766480989045    	5.7757446697763815    
5.385587406153934    	-2.115766480989045    	5.903974532330019    
5.513815677729028    	-2.115766480989045    	6.032204034982853    
5.642043949304122    	-2.115766480989045    	6.160433259149888    
5.770272220879216    	-2.115766480989045    	6.288662267828583    
5.89850049245431    	-2.115766480989045    	6.416891109765337    
6.026728764029404    	-2.115766480989045    	6.545119822679362    
6.154957035604498    	-2.115766480989045    	6.673348435757241    
6.283185307179586    	-2.115766480989045    	6.801576971583144    

0.    	-1.9875382094139513    	0.    
0.1282282715750936    	-1.9875382094139513    	0.32075004665336126    
0.2564565431501872    	-1.9875382094139513    	0.5128640816287102    
0.38468481472528077    	-1.9875382094139513    	0.6812269397505244    
0.5129130863003744    	-1.9875382094139513    	0.8371189826541199    
0.6411413578754679    	-1.9875382094139513    	0.985230213270558    
0.7693696294505614    	-1.9875382094139513    	1.1280881734315167    
0.897597901025655    	-1.9875382094139513    	1.2672395855568062    
1.0258261726007485    	-1.9875382094139513    	1.40370343126766    
1.154054444175842    	-1.9875382094139513    	1.5381831426762635    
1.2822827157509356    	-1.9875382094139513    	1.67117974980586    
1.410510987326029    	-1.9875382094139513    	1.803057957268553    
1.5387392589011226    	-1.9875382094139513    	1.9340873832010632    
1.6669675304762162    	-1.9875382094139513    	2.0644696098166633    
1.7951958020513097    	-1.9875382094139513    	2.1943566107378603    
1.9234240736264032    	-1.9875382094139513    	2.3238636729445594    
2.051652345201497    	-1.9875382094139513    	2.453078662489099    
2.1798806167765905    	-1.9875382094139513    	2.5820687838925713    
2.308108888351684    	-1.9875382094139513    	2.7108855772594094    
2.4363371599267776    	-1.9875382094139513    	2.839568650825869    
2.564565431501871    	-1.9875382094139513    	2.968148491279268    
2.6927937030769646    	-1.9875382094139513    	3.0966485928176306    
2.821021974652058    	-1.9875382094139513    	3.2250870778267573    
2.9492502462271517    	-1.9875382094139513    	3.353477935142858    
3.0774785178022452    	-1.9875382094139513    	3.481831968850163    
3.2057067893773388    	-1.9875382094139513    	3.6101575268953665    
3.3339350609524323    	-1.9875382094139513    	3.73846106157737    
3.462163332527526    	-1.9875382094139513    	3.866747561279748    
3.5903916041026194    	-1.9875382094139513    	3.995020883366654    
3.718619875677713    	-1.9875382094139513    	4.123284011073218    
3.8468481472528064    	-1.9875382094139513    	4.251539251865896    
3.9750764188279    	-1.9875382094139513    	4.379788390681308    
4.103304690402994    	-1.9875382094139513    	4.50803280835115    
4.231532961978088    	-1.9875382094139513    	4.636273573148589    
4.359761233553182    	-1.9875382094139513    	4.764511511572324    
4.487989505128276    	-1.9875382094139513    	4.892747263086449    
4.61621777670337    	-1.9875382094139513    	5.0209813224583835    
4.744446048278464    	-1.9875382094139513    	5.1492140725080136    
4.872674319853558    	-1.9875382094139513    	5.277445809441734    
5.000902591428652    	-1.9875382094139513    	5.405676762451539    
5.129130863003746    	-1.9875382094139513    	5.5339071088781076    
5.25735913457884    	-1.9875382094139513    	5.662136985942363    
5.385587406153934    	-1.9875382094139513    	5.790366499822329    
5.513815677729028    	-1.9875382094139513    	5.918595732676179    
5.642043949304122    	-1.9875382094139513    	6.04682474807627    
5.770272220879216    	-1.9875382094139513    	6.175053595213743    
5.89850049245431    	-1.9875382094139513    	6.303282312151895    
6.026728764029404    	-1.9875382094139513    	6.431510928343519    
6.154957035604498    	-1.9875382094139513    	6.55973946657876    
6.283185307179586    	-1.9875382094139513    	6.687967944492316    

0.    	-1.8593099378388578    	0.    
0.1282282715750936    	-1.8593099378388578    	0.26355438359936956    
0.2564565431501872    	-1.8593099378388578    	0.43668880654952    
0.38468481472528077    	-1.8593099378388578    	0.5931282119190194    
0.5129130863003744    	-1.8593099378388578    	0.7408017156830062    
0.6411413578754679    	-1.8593099378388578    	0.8830059831760121    
0.7693696294505614    	-1.8593099378388578    	1.021517657112455    
0.897597901025655    	-1.8593099378388578    	1.157423949218742    
1.0258261726007485    	-1.8593099378388578    	1.291441115206569    
1.154054444175842    	-1.8593099378388578    	1.4240636068478274    
1.2822827157509356    	-1.8593099378388578    	1.5556436047985773    
1.410510987326029    	-1.8593099378388578    	1.6864374647732474    
1.5387392589011226    	-1.8593099378388578    	1.8166347049401534    
1.6669675304762162    	-1.8593099378388578    	1.9463770201136312    
1.7951958020513097    	-1.8593099378388578    	2.075771234570861    
1.9234240736264032    	-1.8593099378388578    	2.2048983850608095    
2.051652345201497    	-1.8593099378388578    	2.333820233798358    
2.1798806167765905    	-1.8593099378388578    	2.4625840197337308    
2.308108888351684    	-1.8593099378388578    	2.5912259710906875    
2.4363371599267776    	-1.8593099378388578    	2.719773929024415    
2.564565431501871    	-1.8593099378388578    	2.8482493230322334    
2.6927937030769646    	-1.8593099378388578    	2.9766686674978917    
2.821021974652058    	-1.8593099378388578    	3.1050447008870004    
2.9492502462271517    	-1.8593099378388578    	3.2333872561382764    
3.0774785178022452    	-1.8593099378388578    	3.3617039275859826    
3.2057067893773388    	-1.8593099378388578    	3.490000583112695    
3.3339350609524323    	-1.8593099378388578    	3.6182817581249855    
3.462163332527526    	-1.8593099378388578    	3.746550959023906    
3.5903916041026194    	-1.8593099378388578    	3.8748108972019373    
3.718619875677713    	-1.8593099378388578    	4.003063669614664    
3.8468481472528064    	-1.8593099378388578    	4.131310898210899    
3.9750764188279    	-1.8593099378388578    	4.259553837646289    
4.103304690402994    	-1.8593099378388578    	4.38779345852577    
4.231532961978088    	-1.8593099378388578    	4.516030511752736    
4.359761233553182    	-1.8593099378388578    	4.644265578284098    
4.487989505128276    	-1.8593099378388578    	4.772499107607655    
4.61621777670337    	-1.8593099378388578    	4.900731447501999    
4.744446048278464    	-1.8593099378388578    	5.02896286705631    
4.872674319853558    	-1.8593099378388578    	5.157193574477997    
5.000902591428652    	-1.8593099378388578    	5.285423730869153    
5.129130863003746    	-1.8593099378388578    	5.413653460884898    
5.25735913457884    	-1.8593099378388578    	5.541882860979642    
5.385587406153934    	-1.8593099378388578    	5.670112005787326    
5.513815677729028    	-1.8593099378388578    	5.798340953058022    
5.642043949304122    	-1.8593099378388578    	5.926569747477583    
5.770272220879216    	-1.8593099378388578    	6.054798423623115    
5.89850049245431    	-1.8593099378388578    	6.183027008249816    
6.026728764029404    	-1.8593099378388578    	6.311255522060445    
6.154957035604498    	-1.8593099378388578    	6.439483981074497    
6.283185307179586    	-1.8593099378388578    	6.567712397687634    

0.    	-1.7310816662637643    	0.    
0.1282282715750936    	-1.7310816662637643    	0.20413666952723147    
0.2564565431501872    	-1.7310816662637643    	0.3575541226881026    
0.38468481472528077    	-1.7310816662637643    	0.501606849268322    
0.5129130863003744    	-1.7310816662637643    	0.6407425237177511    
0.6411413578754679    	-1.7310816662637643    	0.7768103426207397    
0.7693696294505614    	-1.7310816662637643    	0.9108068771501936    
0.897597901025655    	-1.7310816662637643    	1.0433419763526262    
1.0258261726007485    	-1.7310816662637643    	1.174817409131212    
1.154054444175842    	-1.7310816662637643    	1.3055105280331234    
1.2822827157509356    	-1.7310816662637643    	1.435618881550602    
1.410510987326029    	-1.7310816662637643    	1.5652862671466579    
1.5387392589011226    	-1.7310816662637643    	1.6946189911381166    
1.6669675304762162    	-1.7310816662637643    	1.823696534315445    
1.7951958020513097    	-1.7310816662637643    	1.952578817558817    
1.9234240736264032    	-1.7310816662637643    	2.0813112967650835    
2.051652345201497    	-1.7310816662637643    	2.209928616177809    
2.1798806167765905    	-1.7310816662637643    	2.3384572735140914    
2.308108888351684    	-1.7310816662637643    	2.4669175902505858    
2.4363371599267776    	-1.7310816662637643    	2.5953251833104103    
2.564565431501871    	-1.7310816662637643    	2.7236920731291345    
2.6927937030769646    	-1.7310816662637643    	2.8520275231105083    
2.821021974652058    	-1.7310816662637643    	2.980338678634698    
2.9492502462271517    	-1.7310816662637643    	3.1086310552863456    
3.0774785178022452    	-1.7310816662637643    	3.2369089129509883    
3.2057067893773388    	-1.7310816662637643    	3.3651755430966146    
3.3339350609524323    	-1.7310816662637643    	3.493433489766217    
3.462163332527526    	-1.7310816662637643    	3.621684719803314    
3.5903916041026194    	-1.7310816662637643    	3.7499307541077256    
3.718619875677713    	-1.7310816662637643    	3.8781727689235392    
3.8468481472528064    	-1.7310816662637643    	4.006411674049565    
3.9750764188279    	-1.7310816662637643    	4.134648173259073    
4.103304690402994    	-1.7310816662637643    	4.26288281099293    
4.231532961978088    	-1.7310816662637643    	4.391116008454944    
4.359761233553182    	-1.7310816662637643    	4.5193480915209365    
4.487989505128276    	-1.7310816662637643    	4.647579312321843    
4.61621777670337    	-1.7310816662637643    	4.775809865936908    
4.744446048278464    	-1.7310816662637643    	4.904039903306168    
4.872674319853558    	-1.7310816662637643    	5.032269541219286    
5.000902591428652    	-1.7310816662637643    	5.160498870043166    
5.129130863003746    	-1.7310816662637643    	5.288727959700533    
5.25735913457884    	-1.7310816662637643    	5.416956864295503    
5.385587406153934    	-1.7310816662637643    	5.54518562569245    
5.513815677729028    	-1.7310816662637643    	5.673414276285088    
5.642043949304122    	-1.7310816662637643    	5.801642841139027    
5.770272220879216    	-1.7310816662637643    	5.929871339649584    
5.89850049245431    	-1.7310816662637643    	6.058099786824536    
6.026728764029404    	-1.7310816662637643    	6.186328194276668    
6.154957035604498    	-1.7310816662637643    	6.314556570991789    
6.283185307179586    	-1.7310816662637643    	6.442784923922987    

0.    	-1.6028533946886707    	0.    
0.1282282715750936    	-1.6028533946886707    	0.14347254165932027    
0.2564565431501872    	-1.6028533946886707    	0.2767594193656661    
0.38468481472528077    	-1.6028533946886707    	0.40816563004291195    
0.5129130863003744    	-1.6028533946886707    	0.538584375924138    
0.6411413578754679    	-1.6028533946886707    	0.6683870210867213    
0.7693696294505614    	-1.6028533946886707    	0.7977737014909481    
0.897597901025655    	-1.6028533946886707    	0.9268668897989538    
1.0258261726007485    	-1.6028533946886707    	1.0557472710711098    
1.154054444175842    	-1.6028533946886707    	1.1844705445087125    
1.2822827157509356    	-1.6028533946886707    	1.3130763826994032    
1.410510987326029    	-1.6028533946886707    	1.441593663704407    
1.5387392589011226    	-1.6028533946886707    	1.5700437364422766    
1.6669675304762162    	-1.6028533946886707    	1.6984425626072257    
1.7951958020513097    	-1.6028533946886707    	1.8268021757832285    
1.9234240736264032    	-1.6028533946886707    	1.9551317046304484    
2.051652345201497    	-1.6028533946886707    	2.0834381065636123    
2.1798806167765905    	-1.6028533946886707    	2.211726702974911    
2.308108888351684    	-1.6028533946886707    	2.340001574915808    
2.4363371599267776    	-1.6028533946886707    	2.4682658586479076    
2.564565431501871    	-1.6028533946886707    	2.5965219681698093    
2.6927937030769646    	-1.6028533946886707    	2.7247717638004305    
2.821021974652058    	-1.6028533946886707    	2.8530166805075483    
2.9492502462271517    	-1.6028533946886707    	2.981257825955983    
3.0774785178022452    	-1.6028533946886707    	3.109496055635343    
3.2057067893773388    	-1.6028533946886707    	3.237732030553216    
3.3339350609524323    	-1.6028533946886707    	3.365966261615898    
3.462163332527526    	-1.6028533946886707    	3.49419914381386    
3.5903916041026194    	-1.6028533946886707    	3.622430982581128    
3.718619875677713    	-1.6028533946886707    	3.7506620141363953    
3.8468481472528064    	-1.6028533946886707    	3.878892421189601    
3.9750764188279    	-1.6028533946886707    	4.007122345075698    
4.103304690402994    	-1.6028533946886707    	4.135351895131779    
4.231532961978088    	-1.6028533946886707    	4.263581155945912    
4.359761233553182    	-1.6028533946886707    	4.3918101929619615    
4.487989505128276    	-1.6028533946886707    	4.520039056814011    
4.61621777670337    	-1.6028533946886707    	4.648267786678762    
4.744446048278464    	-1.6028533946886707    	4.7764964128686795    
4.872674319853558    	-1.6028533946886707    	4.904724958837996    
5.000902591428652    	-1.6028533946886707    	5.032953442734605    
5.129130863003746    	-1.6028533946886707    	5.161181878600707    
5.25735913457884    	-1.6028533946886707    	5.289410277301734    
5.385587406153934    	-1.6028533946886707    	5.417638647245083    
5.513815677729028    	-1.6028533946886707    	5.545866994936206    
5.642043949304122    	-1.6028533946886707    	5.674095325408892    
5.770272220879216    	-1.6028533946886707    	5.802323642558199    
5.89850049245431    	-1.6028533946886707    	5.9305519493980565    
6.026728764029404    	-1.6028533946886707    	6.058780248260596    
6.154957035604498    	-1.6028533946886707    	6.187008540950388    
6.283185307179586    	-1.6028533946886707    	6.315236828863782    

0.    	-1.4746251231135772    	0.    
0.1282282715750936    	-1.4746251231135772    	8.25581032980766600e-2
0.2564565431501872    	-1.4746251231135772    	0.1956313433770748    
0.38468481472528077    	-1.4746251231135772    	0.31433885647914855    
0.5129130863003744    	-1.4746251231135772    	0.43600470626462395    
0.6411413578754679    	-1.4746251231135772    	0.5595163265160213    
0.7693696294505614    	-1.4746251231135772    	0.6842741317540724    
0.897597901025655    	-1.4746251231135772    	0.8099112072588088    
1.0258261726007485    	-1.4746251231135772    	0.9361858294013377    
1.154054444175842    	-1.4746251231135772    	1.0629311294577342    
1.2822827157509356    	-1.4746251231135772    	1.1900282526882475    
1.410510987326029    	-1.4746251231135772    	1.3173906835753502    
1.5387392589011226    	-1.4746251231135772    	1.4449544630906697    
1.6669675304762162    	-1.4746251231135772    	1.5726717717415897    
1.7951958020513097    	-1.4746251231135772    	1.700506558224767    
1.9234240736264032    	-1.4746251231135772    	1.8284314740713317    
2.051652345201497    	-1.4746251231135772    	1.956425675626615    
2.1798806167765905    	-1.4746251231135772    	2.084473220580786    
2.308108888351684    	-1.4746251231135772    	2.2125618825493674    
2.4363371599267776    	-1.4746251231135772    	2.3406822656351203    
2.564565431501871    	-1.4746251231135772    	2.468827137761883    
2.6927937030769646    	-1.4746251231135772    	2.5969909256173547    
2.821021974652058    	-1.4746251231135772    	2.7251693301947935    
2.9492502462271517    	-1.4746251231135772    	2.8533590330513707    
3.0774785178022452    	-1.4746251231135772    	2.9815574712336512    
3.2057067893773388    	-1.4746251231135772    	3.109762664435095    
3.3339350609524323    	-1.4746251231135772    	3.2379730820362354    
3.462163332527526    	-1.4746251231135772    	3.3661875406887622    
3.5903916041026194    	-1.4746251231135772    	3.49440512534569    
3.718619875677713    	-1.4746251231135772    	3.6226251283216127    
3.8468481472528064    	-1.4746251231135772    	3.750847002237507    
3.9750764188279    	-1.4746251231135772    	3.879070323669291    
4.103304690402994    	-1.4746251231135772    	4.007294765054975    
4.231532961978088    	-1.4746251231135772    	4.135520072977949    
4.359761233553182    	-1.4746251231135772    	4.263746051375536    
4.487989505128276    	-1.4746251231135772    	4.391972548553557    
4.61621777670337    	-1.4746251231135772    	4.520199447142891    
4.744446048278464    	-1.4746251231135772    	4.6484266563307015    
4.872674319853558    	-1.4746251231135772    	4.776654105850671    
5.000902591428652    	-1.4746251231135772    	4.904881741333695    
5.129130863003746    	-1.4746251231135772    	5.033109520710876    
5.25735913457884    	-1.4746251231135772    	5.161337411430557    
5.385587406153934    	-1.4746251231135772    	5.289565388305103    
5.513815677729028    	-1.4746251231135772    	5.4177934318448875    
5.642043949304122    	-1.4746251231135772    	5.546021526969225    
5.770272220879216    	-1.4746251231135772    	5.674249662008955    
5.89850049245431    	-1.4746251231135772    	5.802477827934671    
6.026728764029404    	-1.4746251231135772    	5.930706017759558    
6.154957035604498    	-1.4746251231135772    	6.05893422607732    
6.283185307179586    	-1.4746251231135772    	6.187162448704634    

0.    	-1.3463968515384837    	0.    
0.1282282715750936    	-1.3463968515384837    	2.2393567837321700e-2
0.2564565431501872    	-1.3463968515384837    	0.11550201548715452    
0.38468481472528077    	-1.3463968515384837    	0.2216671616049677    
0.5129130863003744    	-1.3463968515384837    	0.33468787007905    
0.6411413578754679    	-1.3463968515384837    	0.45198591270359767    
0.7693696294505614    	-1.3463968515384837    	0.5721718277367809    
0.897597901025655    	-1.3463968515384837    	0.6943953378060861    
1.0258261726007485    	-1.3463968515384837    	0.8180962796886588    
1.154054444175842    	-1.3463968515384837    	0.9428879567151873    
1.2822827157509356    	-1.3463968515384837    	1.0684949384100688    
1.410510987326029    	-1.3463968515384837    	1.1947167362594298    
1.5387392589011226    	-1.3463968515384837    	1.3214051334934496    
1.6669675304762162    	-1.3463968515384837    	1.448449314627429    
1.7951958020513097    	-1.3463968515384837    	1.5757657354321117    
1.9234240736264032    	-1.3463968515384837    	1.7032910193706972    
2.051652345201497    	-1.3463968515384837    	1.8309768639713537    
2.1798806167765905    	-1.3463968515384837    	1.9587863249945165    
2.308108888351684    	-1.3463968515384837    	2.086691069376662    
2.4363371599267776    	-1.3463968515384837    	2.2146693233420796    
2.564565431501871    	-1.3463968515384837    	2.342704327490339    
2.6927937030769646    	-1.3463968515384837    	2.470783166391555    
2.821021974652058    	-1.3463968515384837    	2.598895877654037    
2.9492502462271517    	-1.3463968515384837    	2.7270347712160485    
3.0774785178022452    	-1.3463968515384837    	2.855193907764735    
3.2057067893773388    	-1.3463968515384837    	2.9833686981960064    
3.3339350609524323    	-1.3463968515384837    	3.1115555954973644    
3.462163332527526    	-1.3463968515384837    	3.239751857412263    
3.5903916041026194    	-1.3463968515384837    	3.367955363437751    
3.718619875677713    	-1.3463968515384837    	3.496164473604499    
3.8468481472528064    	-1.3463968515384837    	3.624377919432469    
3.9750764188279    	-1.3463968515384837    	3.7525947196911567    
4.103304690402994    	-1.3463968515384837    	3.880814115298047    
4.231532961978088    	-1.3463968515384837    	4.009035518992948    
4.359761233553182    	-1.3463968515384837    	4.137258476425985    
4.487989505128276    	-1.3463968515384837    	4.265482636065528    
4.61621777670337    	-1.3463968515384837    	4.393707725923833    
4.744446048278464    	-1.3463968515384837    	4.521933535553905    
4.872674319853558    	-1.3463968515384837    	4.650159902122652    
5.000902591428652    	-1.3463968515384837    	4.778386699636704    
5.129130863003746    	-1.3463968515384837    	4.90661383060684    
5.25735913457884    	-1.3463968515384837    	5.03484121959881    
5.385587406153934    	-1.3463968515384837    	5.163068808243529    
5.513815677729028    	-1.3463968515384837    	5.291296551376308    
5.642043949304122    	-1.3463968515384837    	5.419524414049614    
5.770272220879216    	-1.3463968515384837    	5.547752369221673    
5.89850049245431    	-1.3463968515384837    	5.675980395968008    
6.026728764029404    	-1.3463968515384837    	5.804208478097579    
6.154957035604498    	-1.3463968515384837    	5.932436603081994    
6.283185307179586    	-1.3463968515384837    	6.06066476122695    

0.    	-1.2181685799633901    	0.    
0.1282282715750936    	-1.2181685799633901    	-3.60331647140173500e-2
0.2564565431501872    	-1.2181685799633901    	3.76871570445630200e-2
0.38468481472528077    	-1.2181685799633901    	0.1316722120881561    
0.5129130863003744    	-1.2181685799633901    	0.23629748701652808    
0.6411413578754679    	-1.2181685799633901    	0.3475614260714115    
0.7693696294505614    	-1.2181685799633901    	0.4633075061718023    
0.897597901025655    	-1.2181685799633901    	0.5822160488235905    
1.0258261726007485    	-1.2181685799633901    	0.7034176490745936    
1.154054444175842    	-1.2181685799633901    	0.8263121318587316    
1.2822827157509356    	-1.2181685799633901    	0.950472013525345    
1.410510987326029    	-1.2181685799633901    	1.0755861245800689    
1.5387392589011226    	-1.2181685799633901    	1.2014244242268974    
1.6669675304762162    	-1.2181685799633901    	1.3278149205762437    
1.7951958020513097    	-1.2181685799633901    	1.4546279482668723    
1.9234240736264032    	-1.2181685799633901    	1.5817651433350344    
2.051652345201497    	-1.2181685799633901    	1.7091515376169883    
2.1798806167765905    	-1.2181685799633901    	1.8367297915668273    
2.308108888351684    	-1.2181685799633901    	1.9644559306701    
2.4363371599267776    	-1.2181685799633901    	2.0922961607974218    
2.564565431501871    	-1.2181685799633901    	2.2202244704129837    
2.6927937030769646    	-1.2181685799633901    	2.3482208140403174    
2.821021974652058    	-1.2181685799633901    	2.4762697294849807    
2.9492502462271517    	-1.2181685799633901    	2.6043592813369307    
3.0774785178022452    	-1.2181685799633901    	2.732480251447245    
3.2057067893773388    	-1.2181685799633901    	2.8606255172672475    
3.3339350609524323    	-1.2181685799633901    	2.9887895736332535    
3.462163332527526    	-1.2181685799633901    	3.116968164408259    
3.5903916041026194    	-1.2181685799633901    	3.245157998451947    
3.718619875677713    	-1.2181685799633901    	3.3733565304393163    
3.8468481472528064    	-1.2181685799633901    	3.501561791617719    
3.9750764188279    	-1.2181685799633901    	3.6297722590620087    
4.103304690402994    	-1.2181685799633901    	3.757986754633259    
4.231532961978088    	-1.2181685799633901    	3.88620436687049    
4.359761233553182    	-1.2181685799633901    	4.014424390597041    
4.487989505128276    	-1.2181685799633901    	4.142646280215974    
4.61621777670337    	-1.2181685799633901    	4.270869613586953    
4.744446048278464    	-1.2181685799633901    	4.399094064084356    
4.872674319853558    	-1.2181685799633901    	4.52731937898203    
5.000902591428652    	-1.2181685799633901    	4.655545362731154    
5.129130863003746    	-1.2181685799633901    	4.783771864022947    
5.25735913457884    	-1.2181685799633901    	4.911998765779197    
5.385587406153934    	-1.2181685799633901    	5.040225977407785    
5.513815677729028    	-1.2181685799633901    	5.168453428810568    
5.642043949304122    	-1.2181685799633901    	5.296681065746998    
5.770272220879216    	-1.2181685799633901    	5.424908846246715    
5.89850049245431    	-1.2181685799633901    	5.553136737833751    
6.026728764029404    	-1.2181685799633901    	5.681364715378696    
6.154957035604498    	-1.2181685799633901    	5.809592759436779    
6.283185307179586    	-1.2181685799633901    	5.937820854961895    

0.    	-1.0899403083882966    	0.    
0.1282282715750936    	-1.0899403083882966    	-9.17627290227417400e-2
0.2564565431501872    	-1.0899403083882966    	-3.653551412638028600e-2
0.38468481472528077    	-1.0899403083882966    	4.58317225117350600e-2
0.5129130863003744    	-1.0899403083882966    	0.14244912444679586    
0.6411413578754679    	-1.0899403083882966    	0.24795751380299264    
0.7693696294505614    	-1.0899403083882966    	0.3594687162095167    
0.897597901025655    	-1.0899403083882966    	0.4752153211350508    
1.0258261726007485    	-1.0899403083882966    	0.5940329575033632    
1.154054444175842    	-1.0899403083882966    	0.7151178267095977    
1.2822827157509356    	-1.0899403083882966    	0.8378974111977635    
1.410510987326029    	-1.0899403083882966    	0.961954969887499    
1.5387392589011226    	-1.0899403083882966    	1.0869824152201242    
1.6669675304762162    	-1.0899403083882966    	1.2127494030032355    
1.7951958020513097    	-1.0899403083882966    	1.3390822758452667    
1.9234240736264032    	-1.0899403083882966    	1.4658492974890849    
2.051652345201497    	-1.0899403083882966    	1.5929500650542148    
2.1798806167765905    	-1.0899403083882966    	1.7203077852021658    
2.308108888351684    	-1.0899403083882966    	1.8478635640278709    
2.4363371599267776    	-1.0899403083882966    	1.975572141946941    
2.564565431501871    	-1.0899403083882966    	2.1033986823968878    
2.6927937030769646    	-1.0899403083882966    	2.2313163390008293    
2.821021974652058    	-1.0899403083882966    	2.359304403650378    
2.9492502462271517    	-1.0899403083882966    	2.4873468915662844    
3.0774785178022452    	-1.0899403083882966    	2.615431457125312    
3.2057067893773388    	-1.0899403083882966    	2.7435485612862496    
3.3339350609524323    	-1.0899403083882966    	2.871690831128862    
3.462163332527526    	-1.0899403083882966    	2.999852566521338    
3.5903916041026194    	-1.0899403083882966    	3.1280293597264297    
3.718619875677713    	-1.0899403083882966    	3.2562178018576273    
3.8468481472528064    	-1.0899403083882966    	3.384415256216541    
3.9750764188279    	-1.0899403083882966    	3.5126196831897682    
4.103304690402994    	-1.0899403083882966    	3.6408295049269794    
4.231532961978088    	-1.0899403083882966    	3.7690435007325744    
4.359761233553182    	-1.0899403083882966    	3.8972607261820844    
4.487989505128276    	-1.0899403083882966    	4.025480450571952    
4.61621777670337    	-1.0899403083882966    	4.153702108540779    
4.744446048278464    	-1.0899403083882966    	4.281925262647503    
4.872674319853558    	-1.0899403083882966    	4.410149574422666    
5.000902591428652    	-1.0899403083882966    	4.5383747819729    
5.129130863003746    	-1.0899403083882966    	4.666600682654354    
5.25735913457884    	-1.0899403083882966    	4.79482711966727    
5.385587406153934    	-1.0899403083882966    	4.923053971684022    
5.513815677729028    	-1.0899403083882966    	5.051281144824014    
5.642043949304122    	-1.0899403083882966    	5.179508566444317    
5.770272220879216    	-1.0899403083882966    	5.307736180335136    
5.89850049245431    	-1.0899403083882966    	5.435963943002266    
6.026728764029404    	-1.0899403083882966    	5.564191820790552    
6.154957035604498    	-1.0899403083882966    	5.6924197876581255    
6.283185307179586    	-1.0899403083882966    	5.820647823454141    

0.    	-0.961712036813203    	0.    
0.1282282715750936    	-0.961712036813203    	-0.14388004718362912    
0.2564565431501872    	-0.961712036813203    	-0.10594726381704495    
0.38468481472528077    	-0.961712036813203    	-3.44448086586388600e-2
0.5129130863003744    	-0.961712036813203    	5.468376988867046000e-2
0.6411413578754679    	-0.961712036813203    	0.15480966938408974    
0.7693696294505614    	-0.961712036813203    	0.26236048791032673    
0.897597901025655    	-0.961712036813203    	0.3751501037309183    
1.0258261726007485    	-0.961712036813203    	0.4917382985864639    
1.154054444175842    	-0.961712036813203    	0.6111308486842016    
1.2822827157509356    	-0.961712036813203    	0.7326196032852502    
1.410510987326029    	-0.961712036813203    	0.8556890926002693    
1.5387392589011226    	-0.961712036813203    	0.9799582410971007    
1.6669675304762162    	-0.961712036813203    	1.1051421345257961    
1.7951958020513097    	-0.961712036813203    	1.2310259749140253    
1.9234240736264032    	-0.961712036813203    	1.3574468168169729    
2.051652345201497    	-0.961712036813203    	1.4842804712499504    
2.1798806167765905    	-0.961712036813203    	1.6114319520263796    
2.308108888351684    	-0.961712036813203    	1.73882841288687    
2.4363371599267776    	-0.961712036813203    	1.866413871953153    
2.564565431501871    	-0.961712036813203    	1.9941452396514525    
2.6927937030769646    	-0.961712036813203    	2.1219893095212417    
2.821021974652058    	-0.961712036813203    	2.249920467566751    
2.9492502462271517    	-0.961712036813203    	2.3779189421091624    
3.0774785178022452    	-0.961712036813203    	2.505969462765714    
3.2057067893773388    	-0.961712036813203    	2.6340602306334535    
3.3339350609524323    	-0.961712036813203    	2.7621821260987414    
3.462163332527526    	-0.961712036813203    	2.8903280986309676    
3.5903916041026194    	-0.961712036813203    	3.018492696270875    
3.718619875677713    	-0.961712036813203    	3.146671702544269    
3.8468481472528064    	-0.961712036813203    	3.2748618561015315    
3.9750764188279    	-0.961712036813203    	3.4030606341313994    
4.103304690402994    	-0.961712036813203    	3.5312660849804    
4.231532961978088    	-0.961712036813203    	3.659476698762099    
4.359761233553182    	-0.961712036813203    	3.787691307311645    
4.487989505128276    	-0.961712036813203    	3.9159090068169915    
4.61621777670337    	-0.961712036813203    	4.044129097978899    
4.744446048278464    	-0.961712036813203    	4.172351039723634    
4.872674319853558    	-0.961712036813203    	4.300574413396091    
5.000902591428652    	-0.961712036813203    	4.428798895058637    
5.129130863003746    	-0.961712036813203    	4.55702423405976    
5.25735913457884    	-0.961712036813203    	4.685250236452804    
5.385587406153934    	-0.961712036813203    	4.813476752166826    
5.513815677729028    	-0.961712036813203    	4.941703665080302    
5.642043949304122    	-0.961712036813203    	5.069930885340712    
5.770272220879216    	-0.961712036813203    	5.1981583434217935    
5.89850049245431    	-0.961712036813203    	5.326385985525271    
6.026728764029404    	-0.961712036813203    	5.454613770022867    
6.154957035604498    	-0.961712036813203    	5.582841664703221    
6.283185307179586    	-0.961712036813203    	5.711069644641618    

0.    	-0.8334837652381095    	0.    
0.1282282715750936    	-0.8334837652381095    	-0.19152935427333884    
0.2564565431501872    	-0.8334837652381095    	-0.1694083530165017    
0.38468481472528077    	-0.8334837652381095    	-0.10783924300051267    
0.5129130863003744    	-0.8334837652381095    	-2.555747196240798500e-2
0.6411413578754679    	-0.8334837652381095    	6.96473778448500900e-2
0.7693696294505614    	-0.8334837652381095    	0.17357733569820322    
0.897597901025655    	-0.8334837652381095    	0.2836634647145163    
1.0258261726007485    	-0.8334837652381095    	0.3982133477952231    
1.154054444175842    	-0.8334837652381095    	0.5160586610868454    
1.2822827157509356    	-0.8334837652381095    	0.6363672484831665    
1.410510987326029    	-0.8334837652381095    	0.7585333754855573    
1.5387392589011226    	-0.8334837652381095    	0.8821092358380843    
1.6669675304762162    	-0.8334837652381095    	1.0067600235173608    
1.7951958020513097    	-0.8334837652381095    	1.1322333269470615    
1.9234240736264032    	-0.8334837652381095    	1.2583376670543858    
2.051652345201497    	-0.8334837652381095    	1.3849271079301286    
2.1798806167765905    	-0.8334837652381095    	1.51189003021018    
2.308108888351684    	-0.8334837652381095    	1.6391408314143932    
2.4363371599267776    	-0.8334837652381095    	1.7666137265915118    
2.564565431501871    	-0.8334837652381095    	1.894258080686084    
2.6927937030769646    	-0.8334837652381095    	2.022034872403099    
2.821021974652058    	-0.8334837652381095    	2.1499140024405117    
2.9492502462271517    	-0.8334837652381095    	2.2778722368703512    
3.0774785178022452    	-0.8334837652381095    	2.4058916312895953    
3.2057067893773388    	-0.8334837652381095    	2.5339583206712097    
3.3339350609524323    	-0.8334837652381095    	2.662061588451955    
3.462163332527526    	-0.8334837652381095    	2.7901931494719405    
3.5903916041026194    	-0.8334837652381095    	2.9183465970709186    
3.718619875677713    	-0.8334837652381095    	3.046516976421401    
3.8468481472528064    	-0.8334837652381095    	3.174700455073811    
3.9750764188279    	-0.8334837652381095    	3.302894068443517    
4.103304690402994    	-0.8334837652381095    	3.431095523119999    
4.231532961978088    	-0.8334837652381095    	3.5593030448182805    
4.359761233553182    	-0.8334837652381095    	3.687515260814365    
4.487989505128276    	-0.8334837652381095    	3.8157311090282837    
4.61621777670337    	-0.8334837652381095    	3.943949767705429    
4.744446048278464    	-0.8334837652381095    	4.072170601023815    
4.872674319853558    	-0.8334837652381095    	4.200393117016992    
5.000902591428652    	-0.8334837652381095    	4.328616935022111    
5.129130863003746    	-0.8334837652381095    	4.456841760495686    
5.25735913457884    	-0.8334837652381095    	4.585067365528762    
5.385587406153934    	-0.8334837652381095    	4.713293573771247    
5.513815677729028    	-0.8334837652381095    	4.841520248767393    
5.642043949304122    	-0.8334837652381095    	4.9697472849304685    
5.770272220879216    	-0.8334837652381095    	5.0979746005593585    
5.89850049245431    	-0.8334837652381095    	5.226202132435091    
6.026728764029404    	-0.8334837652381095    	5.354429831639796    
6.154957035604498    	-0.8334837652381095    	5.4826576603215305    
6.283185307179586    	-0.8334837652381095    	5.6108855891909775    

0.    	-0.705255493663016    	0.    
0.1282282715750936    	-0.705255493663016    	-0.233928249986794    
0.2564565431501872    	-0.705255493663016    	-0.22587675239457206    
0.38468481472528077    	-0.705255493663016    	-0.17314644593109157    
0.5129130863003744    	-0.705255493663016    	-9.69570421336337600e-2
0.6411413578754679    	-0.705255493663016    	-6.130998342090854000e-3
0.7693696294505614    	-0.705255493663016    	9.45770764779262400e-2
0.897597901025655    	-0.705255493663016    	0.20225761216920957    
1.0258261726007485    	-0.705255493663016    	0.31499378223599583    
1.154054444175842    	-0.705255493663016    	0.43146234660946503    
1.2822827157509356    	-0.705255493663016    	0.5507208077963225    
1.410510987326029    	-0.705255493663016    	0.672083112732372    
1.5387392589011226    	-0.705255493663016    	0.7950420774042462    
1.6669675304762162    	-0.705255493663016    	0.9192185015207683    
1.7951958020513097    	-0.705255493663016    	1.0443265044927224    
1.9234240736264032    	-0.705255493663016    	1.170149217700405    
2.051652345201497    	-0.705255493663016    	1.2965213545736884    
2.1798806167765905    	-0.705255493663016    	1.4233164953578046    
2.308108888351684    	-0.705255493663016    	1.5504376869422065    
2.4363371599267776    	-0.705255493663016    	1.677810421489732    
2.564565431501871    	-0.705255493663016    	1.8053773498894636    
2.6927937030769646    	-0.705255493663016    	1.9330942767404928    
2.821021974652058    	-0.705255493663016    	2.060927111664205    
2.9492502462271517    	-0.705255493663016    	2.188849539983932    
3.0774785178022452    	-0.705255493663016    	2.3168412379229926    
3.2057067893773388    	-0.705255493663016    	2.444886501993632    
3.3339350609524323    	-0.705255493663016    	2.5729731946486827    
3.462163332527526    	-0.705255493663016    	2.7010919321410674    
3.5903916041026194    	-0.705255493663016    	2.8292354583067354    
3.718619875677713    	-0.705255493663016    	2.957398161323034    
3.8468481472528064    	-0.705255493663016    	3.0855757005691435    
3.9750764188279    	-0.705255493663016    	3.213764718365462    
4.103304690402994    	-0.705255493663016    	3.3419626172021584    
4.231532961978088    	-0.705255493663016    	3.470167387529427    
4.359761233553182    	-0.705255493663016    	3.598377474604213    
4.487989505128276    	-0.705255493663016    	3.726591675517951    
4.61621777670337    	-0.705255493663016    	3.8548090595538533    
4.744446048278464    	-0.705255493663016    	3.983028906581858    
4.872674319853558    	-0.705255493663016    	4.111250659402251    
5.000902591428652    	-0.705255493663016    	4.239473886877439    
5.129130863003746    	-0.705255493663016    	4.367698255408358    
5.25735913457884    	-0.705255493663016    	4.495923506866014    
5.385587406153934    	-0.705255493663016    	4.624149441516825    
5.513815677729028    	-0.705255493663016    	4.752375904811423    
5.642043949304122    	-0.705255493663016    	4.880602777162595    
5.770272220879216    	-0.705255493663016    	5.008829966035905    
5.89850049245431    	-0.705255493663016    	5.137057399829736    
6.026728764029404    	-0.705255493663016    	5.265285023139855    
6.154957035604498    	-0.705255493663016    	5.393512793095267    
6.283185307179586    	-0.705255493663016    	5.521740676522981    

0.    	-0.5770272220879225    	0.    
0.1282282715750936    	-0.5770272220879225    	-0.27038054562856045    
0.2564565431501872    	-0.5770272220879225    	-0.2744252523946211    
0.38468481472528077    	-0.5770272220879225    	-0.22929407498377047    
0.5129130863003744    	-0.5770272220879225    	-0.15834256165674288    
0.6411413578754679    	-0.5770272220879225    	-7.1281180334749500e-2
0.7693696294505614    	-0.5770272220879225    	2.665689232181290000e-2
0.897597901025655    	-0.5770272220879225    	0.13226922794320572    
1.0258261726007485    	-0.5770272220879225    	0.24344606487453568    
1.154054444175842    	-0.5770272220879225    	0.35873097439698765    
1.2822827157509356    	-0.5770272220879225    	0.47708659341297266    
1.410510987326029    	-0.5770272220879225    	0.597757815265074    
1.5387392589011226    	-0.5770272220879225    	0.7201864061299683    
1.6669675304762162    	-0.5770272220879225    	0.8439549979069867    
1.7951958020513097    	-0.5770272220879225    	0.9687489351453931    
1.9234240736264032    	-0.5770272220879225    	1.0943295206553216    
2.051652345201497    	-0.5770272220879225    	1.2205148312066338    
2.1798806167765905    	-0.5770272220879225    	1.3471657224627815    
2.308108888351684    	-0.5770272220879225    	1.4741754826502125    
2.4363371599267776    	-0.5770272220879225    	1.6014621044624848    
2.564565431501871    	-0.5770272220879225    	1.7289624664040315    
2.6927937030769646    	-0.5770272220879225    	1.8566279246553072    
2.821021974652058    	-0.5770272220879225    	1.9844209575242016    
2.9492502462271517    	-0.5770272220879225    	2.112312601671614    
3.0774785178022452    	-0.5770272220879225    	2.240280487663054    
3.2057067893773388    	-0.5770272220879225    	2.3683073314008825    
3.3339350609524323    	-0.5770272220879225    	2.496379773652191    
3.462163332527526    	-0.5770272220879225    	2.6244874861635856    
3.5903916041026194    	-0.5770272220879225    	2.7526224824132237    
3.718619875677713    	-0.5770272220879225    	2.880778585729261    
3.8468481472528064    	-0.5770272220879225    	3.0089510185925095    
3.9750764188279    	-0.5770272220879225    	3.1371360853614023    
4.103304690402994    	-0.5770272220879225    	3.265330927077838    
4.231532961978088    	-0.5770272220879225    	3.3935333319239334    
4.359761233553182    	-0.5770272220879225    	3.521741588666413    
4.487989505128276    	-0.5770272220879225    	3.64995437331984    
4.61621777670337    	-0.5770272220879225    	3.7781706614875925    
4.744446048278464    	-0.5770272220879225    	3.906389660556047    
4.872674319853558    	-0.5770272220879225    	4.0346107572414285    
5.000902591428652    	-0.5770272220879225    	4.162833477010666    
5.129130863003746    	-0.5770272220879225    	4.291057452686806    
5.25735913457884    	-0.5770272220879225    	4.419282400159287    
5.385587406153934    	-0.5770272220879225    	4.547508099590655    
5.513815677729028    	-0.5770272220879225    	4.675734380875622    
5.642043949304122    	-0.5770272220879225    	4.803961112390108    
5.770272220879216    	-0.5770272220879225    	4.932188192285771    
5.89850049245431    	-0.5770272220879225    	5.060415541754046    
6.026728764029404    	-0.5770272220879225    	5.1886430998140725    
6.154957035604498    	-0.5770272220879225    	5.316870819279743    
6.283185307179586    	-0.5770272220879225    	5.445098663639094    

0.    	-0.44879895051282886    	0.    
0.1282282715750936    	-0.44879895051282886    	-0.3002876955119785    
0.2564565431501872    	-0.44879895051282886    	-0.3142566879888439    
0.38468481472528077    	-0.44879895051282886    	-0.2753601876417893    
0.5129130863003744    	-0.44879895051282886    	-0.20870608199826024    
0.6411413578754679    	-0.44879895051282886    	-0.12473340394598065    
0.7693696294505614    	-0.44879895051282886    	-2.906796922404842000e-2
0.897597901025655    	-0.44879895051282886    	7.48475193705624400e-2
1.0258261726007485    	-0.44879895051282886    	0.18474500725187426    
1.154054444175842    	-0.44879895051282886    	0.29905879157037496    
1.2822827157509356    	-0.44879895051282886    	0.41667367709756375    
1.410510987326029    	-0.44879895051282886    	0.5367779024132425    
1.5387392589011226    	-0.44879895051282886    	0.6587713500680776    
1.6669675304762162    	-0.44879895051282886    	0.782205337324582    
1.7951958020513097    	-0.44879895051282886    	0.906741600504302    
1.9234240736264032    	-0.44879895051282886    	1.0321235332484673    
2.051652345201497    	-0.44879895051282886    	1.1581555628413378    
2.1798806167765905    	-0.44879895051282886    	1.284688105110745    
2.308108888351684    	-0.44879895051282886    	1.4116064418245031    
2.4363371599267776    	-0.44879895051282886    	1.5388224127645946    
2.564565431501871    	-0.44879895051282886    	1.6662681605040153    
2.6927937030769646    	-0.44879895051282886    	1.7938913915347545    
2.821021974652058    	-0.44879895051282886    	1.9216517689563541    
2.9492502462271517    	-0.44879895051282886    	2.049518156344508    
3.0774785178022452    	-0.44879895051282886    	2.1774665059124128    
3.2057067893773388    	-0.44879895051282886    	2.3054782367569486    
3.3339350609524323    	-0.44879895051282886    	2.4335389873177036    
3.462163332527526    	-0.44879895051282886    	2.561637654424601    
3.5903916041026194    	-0.44879895051282886    	2.689765652336474    
3.718619875677713    	-0.44879895051282886    	2.8179163409530683    
3.8468481472528064    	-0.44879895051282886    	2.9460845843035606    
3.9750764188279    	-0.44879895051282886    	3.074266409466752    
4.103304690402994    	-0.44879895051282886    	3.2024587429802818    
4.231532961978088    	-0.44879895051282886    	3.3306592070761787    
4.359761233553182    	-0.44879895051282886    	3.45886596212935    
4.487989505128276    	-0.44879895051282886    	3.587077584817292    
4.61621777670337    	-0.44879895051282886    	3.715292973884112    
4.744446048278464    	-0.44879895051282886    	3.843511277247319    
4.872674319853558    	-0.44879895051282886    	3.971731835609179    
5.000902591428652    	-0.44879895051282886    	4.099954138832964    
5.129130863003746    	-0.44879895051282886    	4.228177792192867    
5.25735913457884    	-0.44879895051282886    	4.356402490261846    
5.385587406153934    	-0.44879895051282886    	4.484627996708301    
5.513815677729028    	-0.44879895051282886    	4.612854128664145    
5.642043949304122    	-0.44879895051282886    	4.7410807446296985    
5.770272220879216    	-0.44879895051282886    	4.869307735115059    
5.89850049245431    	-0.44879895051282886    	4.997535015398745    
6.026728764029404    	-0.44879895051282886    	5.125762519924576    
6.154957035604498    	-0.44879895051282886    	5.253990197966128    
6.283185307179586    	-0.44879895051282886    	5.382218010271985    

0.    	-0.3205706789377353    	0.    
0.1282282715750936    	-0.3205706789377353    	-0.32315862506279014    
0.2564565431501872    	-0.3205706789377353    	-0.3447170281059827    
0.38468481472528077    	-0.3205706789377353    	-0.3105883796088699    
0.5129130863003744    	-0.3205706789377353    	-0.24722063554655271    
0.6411413578754679    	-0.3205706789377353    	-0.16560998514185432    
0.7693696294505614    	-0.3205706789377353    	-7.16825074736714400e-2
0.897597901025655    	-0.3205706789377353    	3.09353493185338100e-2
1.0258261726007485    	-0.3205706789377353    	0.13985447911129756    
1.154054444175842    	-0.3205706789377353    	0.2534256137219134    
1.2822827157509356    	-0.3205706789377353    	0.37047403726578976    
1.410510987326029    	-0.3205706789377353    	0.4901446626600241    
1.5387392589011226    	-0.3205706789377353    	0.6118053427411997    
1.6669675304762162    	-0.3205706789377353    	0.7349834474931561    
1.7951958020513097    	-0.3205706789377353    	0.8593226592899705    
1.9234240736264032    	-0.3205706789377353    	0.9845526760732852    
2.051652345201497    	-0.3205706789377353    	1.110467486940344    
2.1798806167765905    	-0.3205706789377353    	1.2369095240513293    
2.308108888351684    	-0.3205706789377353    	1.363757946385622    
2.4363371599267776    	-0.3205706789377353    	1.4909198884019732    
2.564565431501871    	-0.3205706789377353    	1.618323870959015    
2.6927937030769646    	-0.3205706789377353    	1.7459148095182289    
2.821021974652058    	-0.3205706789377353    	1.8736502143015987    
2.9492502462271517    	-0.3205706789377353    	2.0014972870588386    
3.0774785178022452    	-0.3205706789377353    	2.1294306965148273    
3.2057067893773388    	-0.3205706789377353    	2.25743087005888    
3.3339350609524323    	-0.3205706789377353    	2.385482679619505    
3.462163332527526    	-0.3205706789377353    	2.51357442942369    
3.5903916041026194    	-0.3205706789377353    	2.641697075488576    
3.718619875677713    	-0.3205706789377353    	2.7698436233157615    
3.8468481472528064    	-0.3205706789377353    	2.8980086628152857    
3.9750764188279    	-0.3205706789377353    	3.026188009021574    
4.103304690402994    	-0.3205706789377353    	3.154378424434176    
4.231532961978088    	-0.3205706789377353    	3.2825774043779137    
4.359761233553182    	-0.3205706789377353    	3.410783011042472    
4.487989505128276    	-0.3205706789377353    	3.5389937451391966    
4.61621777670337    	-0.3205706789377353    	3.6672084466355126    
4.744446048278464    	-0.3205706789377353    	3.7954262179712357    
4.872674319853558    	-0.3205706789377353    	3.9236463646603226    
5.000902591428652    	-0.3205706789377353    	4.05186834933882    
5.129130863003746    	-0.3205706789377353    	4.180091756213452    
5.25735913457884    	-0.3205706789377353    	4.308316263555801    
5.385587406153934    	-0.3205706789377353    	4.436541622420678    
5.513815677729028    	-0.3205706789377353    	4.564767640179888    
5.642043949304122    	-0.3205706789377353    	4.6929941677815705    
5.770272220879216    	-0.3205706789377353    	4.821221089892085    
5.89850049245431    	-0.3205706789377353    	4.9494483172681605    
6.026728764029404    	-0.3205706789377353    	5.077675780854725    
6.154957035604498    	-0.3205706789377353    	5.2059034272179625    
6.283185307179586    	-0.3205706789377353    	5.334131215011514    

0.    	-0.1923424073626417    	0.    
0.1282282715750936    	-0.1923424073626417    	-0.33861779425007205    
0.2564565431501872    	-0.1923424073626417    	-0.36530611480343556    
0.38468481472528077    	-0.1923424073626417    	-0.3344002049468487    
0.5129130863003744    	-0.1923424073626417    	-0.2732538143971496    
0.6411413578754679    	-0.1923424073626417    	-0.19323973158922814    
0.7693696294505614    	-0.1923424073626417    	-0.1004869928871398    
0.897597901025655    	-0.1923424073626417    	1.2537544053566885000e-3
1.0258261726007485    	-0.1923424073626417    	0.10951158168380803    
1.154054444175842    	-0.1923424073626417    	0.22258073637027742    
1.2822827157509356    	-0.1923424073626417    	0.3392462707264303    
1.410510987326029    	-0.1923424073626417    	0.45862381251292117    
1.5387392589011226    	-0.1923424073626417    	0.5800595646911965    
1.6669675304762162    	-0.1923424073626417    	0.7030647105382214    
1.7951958020513097    	-0.1923424073626417    	0.8272707292061708    
1.9234240736264032    	-0.1923424073626417    	0.9523980612894246    
2.051652345201497    	-0.1923424073626417    	1.0782336403915385    
2.1798806167765905    	-0.1923424073626417    	1.204614502264619    
2.308108888351684    	-0.1923424073626417    	1.3314156673058328    
2.4363371599267776    	-0.1923424073626417    	1.4585410895003177    
2.564565431501871    	-0.1923424073626417    	1.5859168416778688    
2.6927937030769646    	-0.1923424073626417    	1.713485952756058    
2.821021974652058    	-0.1923424073626417    	1.841204477760292    
2.9492502462271517    	-0.1923424073626417    	1.969038495160668    
3.0774785178022452    	-0.1923424073626417    	2.0969618061325845    
3.2057067893773388    	-0.1923424073626417    	2.2249541677395177    
3.3339350609524323    	-0.1923424073626417    	2.3529999338014127    
3.462163332527526    	-0.1923424073626417    	2.4810870079865883    
3.5903916041026194    	-0.1923424073626417    	2.609206036572445    
3.718619875677713    	-0.1923424073626417    	2.7373497855119022    
3.8468481472528064    	-0.1923424073626417    	2.8655126594293914    
3.9750764188279    	-0.1923424073626417    	2.9936903300319804    
4.103304690402994    	-0.1923424073626417    	3.121879448940796    
4.231532961978088    	-0.1923424073626417    	3.2500774257001517    
4.359761233553182    	-0.1923424073626417    	3.3782822561333012    
4.487989505128276    	-0.1923424073626417    	3.506492389603718    
4.61621777670337    	-0.1923424073626417    	3.634706626349849    
4.744446048278464    	-0.1923424073626417    	3.762924038071728    
4.872674319853558    	-0.1923424073626417    	3.891143906498445    
5.000902591428652    	-0.1923424073626417    	4.019365675862322    
5.129130863003746    	-0.1923424073626417    	4.147588916129931    
5.25735913457884    	-0.1923424073626417    	4.275813294554246    
5.385587406153934    	-0.1923424073626417    	4.404038553664168    
5.513815677729028    	-0.1923424073626417    	4.5322644942343375    
5.642043949304122    	-0.1923424073626417    	4.660490962108146    
5.770272220879216    	-0.1923424073626417    	4.788717838001986    
5.89850049245431    	-0.1923424073626417    	4.91694502961617    
6.026728764029404    	-0.1923424073626417    	5.045172465530617    
6.154957035604498    	-0.1923424073626417    	5.1734000904815    
6.283185307179586    	-0.1923424073626417    	5.301627861706425    

0.    	-6.4114135787548100e-2	0.    
0.1282282715750936    	-6.4114135787548100e-2	-0.34641136394316085    
0.2564565431501872    	-6.4114135787548100e-2	-0.37568587584684654    
0.38468481472528077    	-6.4114135787548100e-2	-0.34640467414198955    
0.5129130863003744    	-6.4114135787548100e-2	-0.28637815447305026    
0.6411413578754679    	-6.4114135787548100e-2	-0.20716896361530202    
0.7693696294505614    	-6.4114135787548100e-2	-0.11500845661030756    
0.897597901025655    	-6.4114135787548100e-2	-1.37098944010867200e-2
1.0258261726007485    	-6.4114135787548100e-2	9.42145445062905200e-2
1.154054444175842    	-6.4114135787548100e-2	0.20703063154882817    
1.2822827157509356    	-6.4114135787548100e-2	0.32350313654272356    
1.410510987326029    	-6.4114135787548100e-2	0.442732923459908    
1.5387392589011226    	-6.4114135787548100e-2	0.5640552807159894    
1.6669675304762162    	-6.4114135787548100e-2	0.6869732312381368    
1.7951958020513097    	-6.4114135787548100e-2	0.8111121020587553    
1.9234240736264032    	-6.4114135787548100e-2	0.9361876667826741    
2.051652345201497    	-6.4114135787548100e-2	1.0619833020640996    
2.1798806167765905    	-6.4114135787548100e-2	1.1883333231155084    
2.308108888351684    	-6.4114135787548100e-2	1.315110663913475    
2.4363371599267776    	-6.4114135787548100e-2	1.4422176750424331    
2.564565431501871    	-6.4114135787548100e-2	1.5695791951854319    
2.6927937030769646    	-6.4114135787548100e-2	1.6971373021797325    
2.821021974652058    	-6.4114135787548100e-2	1.8248473174294313    
2.9492502462271517    	-6.4114135787548100e-2	1.9526747531155928    
3.0774785178022452    	-6.4114135787548100e-2	2.08059297304811    
3.2057067893773388    	-6.4114135787548100e-2	2.2085813963530785    
3.3339350609524323    	-6.4114135787548100e-2	2.3366241156517242    
3.462163332527526    	-6.4114135787548100e-2	2.46470883267513    
3.5903916041026194    	-6.4114135787548100e-2	2.59282603754882    
3.718619875677713    	-6.4114135787548100e-2	2.72096837545989    
3.8468481472528064    	-6.4114135787548100e-2	2.8491301576230734    
3.9750764188279    	-6.4114135787548100e-2	2.9773069834885324    
4.103304690402994    	-6.4114135787548100e-2	3.1054954487792594    
4.231532961978088    	-6.4114135787548100e-2	3.23369291979427    
4.359761233553182    	-6.4114135787548100e-2	3.361897358898914    
4.487989505128276    	-6.4114135787548100e-2	3.4901071895701996    
4.61621777670337    	-6.4114135787548100e-2	3.6183211920176492    
4.744446048278464    	-6.4114135787548100e-2	3.746538422444174    
4.872674319853558    	-6.4114135787548100e-2	3.874758150587986    
5.000902591428652    	-6.4114135787548100e-2	4.002979811403372    
5.129130863003746    	-6.4114135787548100e-2	4.131202967677885    
5.25735913457884    	-6.4114135787548100e-2	4.259427281109597    
5.385587406153934    	-6.4114135787548100e-2	4.387652489929157    
5.513815677729028    	-6.4114135787548100e-2	4.515878391585323    
5.642043949304122    	-6.4114135787548100e-2	4.644104829347983    
5.770272220879216    	-6.4114135787548100e-2	4.7723316819421955    
5.89850049245431    	-6.4114135787548100e-2	4.900558855527416    
6.026728764029404    	-6.4114135787548100e-2	5.028786277491269    
6.154957035604498    	-6.4114135787548100e-2	5.157013891647351    
6.283185307179586    	-6.4114135787548100e-2	5.285241654519385    

0.    	6.41141357875454900e-2	0.    
0.1282282715750936    	6.41141357875454900e-2	-0.34641136394316097    
0.2564565431501872    	6.41141357875454900e-2	-0.37568587584684665    
0.38468481472528077    	6.41141357875454900e-2	-0.34640467414198967    
0.5129130863003744    	6.41141357875454900e-2	-0.2863781544730505    
0.6411413578754679    	6.41141357875454900e-2	-0.20716896361530213    
0.7693696294505614    	6.41141357875454900e-2	-0.11500845661030779    
0.897597901025655    	6.41141357875454900e-2	-1.37098944010868300e-2
1.0258261726007485    	6.41141357875454900e-2	9.42145445062904100e-2
1.154054444175842    	6.41141357875454900e-2	0.20703063154882795    
1.2822827157509356    	6.41141357875454900e-2	0.32350313654272334    
1.410510987326029    	6.41141357875454900e-2	0.4427329234599078    
1.5387392589011226    	6.41141357875454900e-2	0.5640552807159892    
1.6669675304762162    	6.41141357875454900e-2	0.6869732312381366    
1.7951958020513097    	6.41141357875454900e-2	0.8111121020587551    
1.9234240736264032    	6.41141357875454900e-2	0.9361876667826738    
2.051652345201497    	6.41141357875454900e-2	1.0619833020640994    
2.1798806167765905    	6.41141357875454900e-2	1.1883333231155082    
2.308108888351684    	6.41141357875454900e-2	1.3151106639134746    
2.4363371599267776    	6.41141357875454900e-2	1.442217675042433    
2.564565431501871    	6.41141357875454900e-2	1.5695791951854319    
2.6927937030769646    	6.41141357875454900e-2	1.697137302179732    
2.821021974652058    	6.41141357875454900e-2	1.824847317429431    
2.9492502462271517    	6.41141357875454900e-2	1.9526747531155926    
3.0774785178022452    	6.41141357875454900e-2	2.08059297304811    
3.2057067893773388    	6.41141357875454900e-2	2.208581396353078    
3.3339350609524323    	6.41141357875454900e-2	2.336624115651724    
3.462163332527526    	6.41141357875454900e-2	2.4647088326751296    
3.5903916041026194    	6.41141357875454900e-2	2.5928260375488197    
3.718619875677713    	6.41141357875454900e-2	2.72096837545989    
3.8468481472528064    	6.41141357875454900e-2	2.8491301576230734    
3.9750764188279    	6.41141357875454900e-2	2.9773069834885324    
4.103304690402994    	6.41141357875454900e-2	3.1054954487792594    
4.231532961978088    	6.41141357875454900e-2	3.2336929197942696    
4.359761233553182    	6.41141357875454900e-2	3.3618973588989136    
4.487989505128276    	6.41141357875454900e-2	3.4901071895701996    
4.61621777670337    	6.41141357875454900e-2	3.618321192017649    
4.744446048278464    	6.41141357875454900e-2	3.7465384224441736    
4.872674319853558    	6.41141357875454900e-2	3.874758150587986    
5.000902591428652    	6.41141357875454900e-2	4.002979811403371    
5.129130863003746    	6.41141357875454900e-2	4.131202967677885    
5.25735913457884    	6.41141357875454900e-2	4.259427281109596    
5.385587406153934    	6.41141357875454900e-2	4.387652489929156    
5.513815677729028    	6.41141357875454900e-2	4.515878391585323    
5.642043949304122    	6.41141357875454900e-2	4.644104829347982    
5.770272220879216    	6.41141357875454900e-2	4.772331681942195    
5.89850049245431    	6.41141357875454900e-2	4.900558855527415    
6.026728764029404    	6.41141357875454900e-2	5.028786277491269    
6.154957035604498    	6.41141357875454900e-2	5.157013891647351    
6.283185307179586    	6.41141357875454900e-2	5.285241654519385    

0.    	0.19234240736263908    	0.    
0.1282282715750936    	0.19234240736263908    	-0.3386177942500723    
0.2564565431501872    	0.19234240736263908    	-0.3653061148034359    
0.38468481472528077    	0.19234240736263908    	-0.33440020494684913    
0.5129130863003744    	0.19234240736263908    	-0.27325381439715    
0.6411413578754679    	0.19234240736263908    	-0.19323973158922858    
0.7693696294505614    	0.19234240736263908    	-0.10048699288714036    
0.897597901025655    	0.19234240736263908    	1.2537544053561334000e-3
1.0258261726007485    	0.19234240736263908    	0.10951158168380759    
1.154054444175842    	0.19234240736263908    	0.22258073637027687    
1.2822827157509356    	0.19234240736263908    	0.33924627072642977    
1.410510987326029    	0.19234240736263908    	0.4586238125129206    
1.5387392589011226    	0.19234240736263908    	0.5800595646911959    
1.6669675304762162    	0.19234240736263908    	0.703064710538221    
1.7951958020513097    	0.19234240736263908    	0.8272707292061703    
1.9234240736264032    	0.19234240736263908    	0.9523980612894241    
2.051652345201497    	0.19234240736263908    	1.0782336403915378    
2.1798806167765905    	0.19234240736263908    	1.2046145022646186    
2.308108888351684    	0.19234240736263908    	1.3314156673058322    
2.4363371599267776    	0.19234240736263908    	1.458541089500317    
2.564565431501871    	0.19234240736263908    	1.5859168416778684    
2.6927937030769646    	0.19234240736263908    	1.7134859527560575    
2.821021974652058    	0.19234240736263908    	1.8412044777602916    
2.9492502462271517    	0.19234240736263908    	1.9690384951606674    
3.0774785178022452    	0.19234240736263908    	2.096961806132584    
3.2057067893773388    	0.19234240736263908    	2.224954167739517    
3.3339350609524323    	0.19234240736263908    	2.352999933801412    
3.462163332527526    	0.19234240736263908    	2.481087007986588    
3.5903916041026194    	0.19234240736263908    	2.609206036572444    
3.718619875677713    	0.19234240736263908    	2.737349785511902    
3.8468481472528064    	0.19234240736263908    	2.865512659429391    
3.9750764188279    	0.19234240736263908    	2.9936903300319795    
4.103304690402994    	0.19234240736263908    	3.1218794489407955    
4.231532961978088    	0.19234240736263908    	3.250077425700151    
4.359761233553182    	0.19234240736263908    	3.378282256133301    
4.487989505128276    	0.19234240736263908    	3.506492389603717    
4.61621777670337    	0.19234240736263908    	3.634706626349848    
4.744446048278464    	0.19234240736263908    	3.762924038071727    
4.872674319853558    	0.19234240736263908    	3.8911439064984448    
5.000902591428652    	0.19234240736263908    	4.019365675862322    
5.129130863003746    	0.19234240736263908    	4.14758891612993    
5.25735913457884    	0.19234240736263908    	4.275813294554245    
5.385587406153934    	0.19234240736263908    	4.404038553664167    
5.513815677729028    	0.19234240736263908    	4.532264494234337    
5.642043949304122    	0.19234240736263908    	4.660490962108145    
5.770272220879216    	0.19234240736263908    	4.788717838001985    
5.89850049245431    	0.19234240736263908    	4.916945029616169    
6.026728764029404    	0.19234240736263908    	5.045172465530616    
6.154957035604498    	0.19234240736263908    	5.1734000904815    
6.283185307179586    	0.19234240736263908    	5.301627861706424    

0.    	0.32057067893773267    	0.    
0.1282282715750936    	0.32057067893773267    	-0.3231586250627905    
0.2564565431501872    	0.32057067893773267    	-0.34471702810598315    
0.38468481472528077    	0.32057067893773267    	-0.3105883796088705    
0.5129130863003744    	0.32057067893773267    	-0.24722063554655338    
0.6411413578754679    	0.32057067893773267    	-0.165609985141855    
0.7693696294505614    	0.32057067893773267    	-7.16825074736721100e-2
0.897597901025655    	0.32057067893773267    	3.093534931853314500e-2
1.0258261726007485    	0.32057067893773267    	0.13985447911129678    
1.154054444175842    	0.32057067893773267    	0.25342561372191263    
1.2822827157509356    	0.32057067893773267    	0.370474037265789    
1.410510987326029    	0.32057067893773267    	0.49014466266002343    
1.5387392589011226    	0.32057067893773267    	0.6118053427411989    
1.6669675304762162    	0.32057067893773267    	0.7349834474931554    
1.7951958020513097    	0.32057067893773267    	0.8593226592899698    
1.9234240736264032    	0.32057067893773267    	0.9845526760732844    
2.051652345201497    	0.32057067893773267    	1.110467486940343    
2.1798806167765905    	0.32057067893773267    	1.2369095240513284    
2.308108888351684    	0.32057067893773267    	1.363757946385621    
2.4363371599267776    	0.32057067893773267    	1.4909198884019723    
2.564565431501871    	0.32057067893773267    	1.6183238709590144    
2.6927937030769646    	0.32057067893773267    	1.7459148095182282    
2.821021974652058    	0.32057067893773267    	1.8736502143015978    
2.9492502462271517    	0.32057067893773267    	2.0014972870588377    
3.0774785178022452    	0.32057067893773267    	2.1294306965148264    
3.2057067893773388    	0.32057067893773267    	2.257430870058879    
3.3339350609524323    	0.32057067893773267    	2.3854826796195043    
3.462163332527526    	0.32057067893773267    	2.5135744294236892    
3.5903916041026194    	0.32057067893773267    	2.641697075488575    
3.718619875677713    	0.32057067893773267    	2.7698436233157606    
3.8468481472528064    	0.32057067893773267    	2.898008662815285    
3.9750764188279    	0.32057067893773267    	3.026188009021573    
4.103304690402994    	0.32057067893773267    	3.1543784244341753    
4.231532961978088    	0.32057067893773267    	3.2825774043779132    
4.359761233553182    	0.32057067893773267    	3.4107830110424713    
4.487989505128276    	0.32057067893773267    	3.538993745139196    
4.61621777670337    	0.32057067893773267    	3.6672084466355117    
4.744446048278464    	0.32057067893773267    	3.795426217971235    
4.872674319853558    	0.32057067893773267    	3.9236463646603217    
5.000902591428652    	0.32057067893773267    	4.051868349338819    
5.129130863003746    	0.32057067893773267    	4.180091756213451    
5.25735913457884    	0.32057067893773267    	4.3083162635558    
5.385587406153934    	0.32057067893773267    	4.436541622420677    
5.513815677729028    	0.32057067893773267    	4.564767640179887    
5.642043949304122    	0.32057067893773267    	4.6929941677815705    
5.770272220879216    	0.32057067893773267    	4.821221089892084    
5.89850049245431    	0.32057067893773267    	4.94944831726816    
6.026728764029404    	0.32057067893773267    	5.077675780854724    
6.154957035604498    	0.32057067893773267    	5.205903427217962    
6.283185307179586    	0.32057067893773267    	5.334131215011513    

0.    	0.44879895051282626    	0.    
0.1282282715750936    	0.44879895051282626    	-0.300287695511979    
0.2564565431501872    	0.44879895051282626    	-0.31425668798884454    
0.38468481472528077    	0.44879895051282626    	-0.2753601876417901    
0.5129130863003744    	0.44879895051282626    	-0.20870608199826113    
0.6411413578754679    	0.44879895051282626    	-0.12473340394598165    
0.7693696294505614    	0.44879895051282626    	-2.906796922404941700e-2
0.897597901025655    	0.44879895051282626    	7.48475193705614400e-2
1.0258261726007485    	0.44879895051282626    	0.18474500725187326    
1.154054444175842    	0.44879895051282626    	0.29905879157037396    
1.2822827157509356    	0.44879895051282626    	0.41667367709756276    
1.410510987326029    	0.44879895051282626    	0.5367779024132414    
1.5387392589011226    	0.44879895051282626    	0.6587713500680766    
1.6669675304762162    	0.44879895051282626    	0.782205337324581    
1.7951958020513097    	0.44879895051282626    	0.9067416005043009    
1.9234240736264032    	0.44879895051282626    	1.0321235332484662    
2.051652345201497    	0.44879895051282626    	1.1581555628413367    
2.1798806167765905    	0.44879895051282626    	1.284688105110744    
2.308108888351684    	0.44879895051282626    	1.4116064418245018    
2.4363371599267776    	0.44879895051282626    	1.5388224127645935    
2.564565431501871    	0.44879895051282626    	1.6662681605040142    
2.6927937030769646    	0.44879895051282626    	1.7938913915347534    
2.821021974652058    	0.44879895051282626    	1.921651768956353    
2.9492502462271517    	0.44879895051282626    	2.049518156344507    
3.0774785178022452    	0.44879895051282626    	2.1774665059124114    
3.2057067893773388    	0.44879895051282626    	2.3054782367569473    
3.3339350609524323    	0.44879895051282626    	2.4335389873177027    
3.462163332527526    	0.44879895051282626    	2.5616376544246    
3.5903916041026194    	0.44879895051282626    	2.689765652336473    
3.718619875677713    	0.44879895051282626    	2.817916340953067    
3.8468481472528064    	0.44879895051282626    	2.9460845843035592    
3.9750764188279    	0.44879895051282626    	3.0742664094667504    
4.103304690402994    	0.44879895051282626    	3.202458742980281    
4.231532961978088    	0.44879895051282626    	3.3306592070761774    
4.359761233553182    	0.44879895051282626    	3.458865962129349    
4.487989505128276    	0.44879895051282626    	3.5870775848172913    
4.61621777670337    	0.44879895051282626    	3.715292973884111    
4.744446048278464    	0.44879895051282626    	3.8435112772473174    
4.872674319853558    	0.44879895051282626    	3.9717318356091775    
5.000902591428652    	0.44879895051282626    	4.099954138832963    
5.129130863003746    	0.44879895051282626    	4.2281777921928665    
5.25735913457884    	0.44879895051282626    	4.3564024902618455    
5.385587406153934    	0.44879895051282626    	4.4846279967083005    
5.513815677729028    	0.44879895051282626    	4.612854128664144    
5.642043949304122    	0.44879895051282626    	4.741080744629698    
5.770272220879216    	0.44879895051282626    	4.869307735115057    
5.89850049245431    	0.44879895051282626    	4.997535015398744    
6.026728764029404    	0.44879895051282626    	5.125762519924575    
6.154957035604498    	0.44879895051282626    	5.253990197966127    
6.283185307179586    	0.44879895051282626    	5.382218010271983    

0.    	0.5770272220879198    	0.    
0.1282282715750936    	0.5770272220879198    	-0.2703805456285611    
0.2564565431501872    	0.5770272220879198    	-0.274425252394622    
0.38468481472528077    	0.5770272220879198    	-0.22929407498377147    
0.5129130863003744    	0.5770272220879198    	-0.1583425616567441    
0.6411413578754679    	0.5770272220879198    	-7.12811803347507300e-2
0.7693696294505614    	0.5770272220879198    	2.665689232181156500e-2
0.897597901025655    	0.5770272220879198    	0.1322692279432044    
1.0258261726007485    	0.5770272220879198    	0.24344606487453435    
1.154054444175842    	0.5770272220879198    	0.3587309743969863    
1.2822827157509356    	0.5770272220879198    	0.4770865934129713    
1.410510987326029    	0.5770272220879198    	0.5977578152650725    
1.5387392589011226    	0.5770272220879198    	0.7201864061299669    
1.6669675304762162    	0.5770272220879198    	0.8439549979069852    
1.7951958020513097    	0.5770272220879198    	0.9687489351453916    
1.9234240736264032    	0.5770272220879198    	1.0943295206553203    
2.051652345201497    	0.5770272220879198    	1.2205148312066323    
2.1798806167765905    	0.5770272220879198    	1.34716572246278    
2.308108888351684    	0.5770272220879198    	1.4741754826502111    
2.4363371599267776    	0.5770272220879198    	1.6014621044624833    
2.564565431501871    	0.5770272220879198    	1.7289624664040302    
2.6927937030769646    	0.5770272220879198    	1.8566279246553057    
2.821021974652058    	0.5770272220879198    	1.9844209575242    
2.9492502462271517    	0.5770272220879198    	2.1123126016716127    
3.0774785178022452    	0.5770272220879198    	2.240280487663053    
3.2057067893773388    	0.5770272220879198    	2.368307331400881    
3.3339350609524323    	0.5770272220879198    	2.4963797736521895    
3.462163332527526    	0.5770272220879198    	2.6244874861635843    
3.5903916041026194    	0.5770272220879198    	2.752622482413222    
3.718619875677713    	0.5770272220879198    	2.880778585729259    
3.8468481472528064    	0.5770272220879198    	3.0089510185925077    
3.9750764188279    	0.5770272220879198    	3.137136085361401    
4.103304690402994    	0.5770272220879198    	3.265330927077837    
4.231532961978088    	0.5770272220879198    	3.393533331923932    
4.359761233553182    	0.5770272220879198    	3.521741588666411    
4.487989505128276    	0.5770272220879198    	3.6499543733198387    
4.61621777670337    	0.5770272220879198    	3.778170661487591    
4.744446048278464    	0.5770272220879198    	3.9063896605560453    
4.872674319853558    	0.5770272220879198    	4.034610757241427    
5.000902591428652    	0.5770272220879198    	4.162833477010665    
5.129130863003746    	0.5770272220879198    	4.291057452686804    
5.25735913457884    	0.5770272220879198    	4.419282400159286    
5.385587406153934    	0.5770272220879198    	4.547508099590654    
5.513815677729028    	0.5770272220879198    	4.67573438087562    
5.642043949304122    	0.5770272220879198    	4.803961112390106    
5.770272220879216    	0.5770272220879198    	4.9321881922857695    
5.89850049245431    	0.5770272220879198    	5.060415541754044    
6.026728764029404    	0.5770272220879198    	5.188643099814071    
6.154957035604498    	0.5770272220879198    	5.3168708192797425    
6.283185307179586    	0.5770272220879198    	5.445098663639092    

0.    	0.7052554936630133    	0.    
0.1282282715750936    	0.7052554936630133    	-0.23392824998679485    
0.2564565431501872    	0.7052554936630133    	-0.22587675239457317    
0.38468481472528077    	0.7052554936630133    	-0.1731464459310929    
0.5129130863003744    	0.7052554936630133    	-9.69570421336352100e-2
0.6411413578754679    	0.7052554936630133    	-6.1309983420922980000e-3
0.7693696294505614    	0.7052554936630133    	9.45770764779246800e-2
0.897597901025655    	0.7052554936630133    	0.2022576121692079    
1.0258261726007485    	0.7052554936630133    	0.31499378223599417    
1.154054444175842    	0.7052554936630133    	0.43146234660946325    
1.2822827157509356    	0.7052554936630133    	0.5507208077963208    
1.410510987326029    	0.7052554936630133    	0.6720831127323702    
1.5387392589011226    	0.7052554936630133    	0.7950420774042444    
1.6669675304762162    	0.7052554936630133    	0.9192185015207667    
1.7951958020513097    	0.7052554936630133    	1.0443265044927206    
1.9234240736264032    	0.7052554936630133    	1.1701492177004034    
2.051652345201497    	0.7052554936630133    	1.2965213545736867    
2.1798806167765905    	0.7052554936630133    	1.4233164953578028    
2.308108888351684    	0.7052554936630133    	1.5504376869422047    
2.4363371599267776    	0.7052554936630133    	1.6778104214897303    
2.564565431501871    	0.7052554936630133    	1.8053773498894619    
2.6927937030769646    	0.7052554936630133    	1.933094276740491    
2.821021974652058    	0.7052554936630133    	2.060927111664203    
2.9492502462271517    	0.7052554936630133    	2.1888495399839303    
3.0774785178022452    	0.7052554936630133    	2.316841237922991    
3.2057067893773388    	0.7052554936630133    	2.44488650199363    
3.3339350609524323    	0.7052554936630133    	2.572973194648681    
3.462163332527526    	0.7052554936630133    	2.7010919321410656    
3.5903916041026194    	0.7052554936630133    	2.8292354583067336    
3.718619875677713    	0.7052554936630133    	2.9573981613230322    
3.8468481472528064    	0.7052554936630133    	3.0855757005691418    
3.9750764188279    	0.7052554936630133    	3.2137647183654603    
4.103304690402994    	0.7052554936630133    	3.3419626172021566    
4.231532961978088    	0.7052554936630133    	3.4701673875294254    
4.359761233553182    	0.7052554936630133    	3.598377474604211    
4.487989505128276    	0.7052554936630133    	3.726591675517949    
4.61621777670337    	0.7052554936630133    	3.8548090595538516    
4.744446048278464    	0.7052554936630133    	3.9830289065818563    
4.872674319853558    	0.7052554936630133    	4.111250659402249    
5.000902591428652    	0.7052554936630133    	4.2394738868774375    
5.129130863003746    	0.7052554936630133    	4.3676982554083565    
5.25735913457884    	0.7052554936630133    	4.495923506866013    
5.385587406153934    	0.7052554936630133    	4.624149441516823    
5.513815677729028    	0.7052554936630133    	4.752375904811421    
5.642043949304122    	0.7052554936630133    	4.8806027771625935    
5.770272220879216    	0.7052554936630133    	5.008829966035903    
5.89850049245431    	0.7052554936630133    	5.137057399829734    
6.026728764029404    	0.7052554936630133    	5.265285023139853    
6.154957035604498    	0.7052554936630133    	5.393512793095265    
6.283185307179586    	0.7052554936630133    	5.521740676522979    

0.    	0.8334837652381069    	0.    
0.1282282715750936    	0.8334837652381069    	-0.19152935427333978    
0.2564565431501872    	0.8334837652381069    	-0.16940835301650298    
0.38468481472528077    	0.8334837652381069    	-0.10783924300051412    
0.5129130863003744    	0.8334837652381069    	-2.55574719624096500e-2
0.6411413578754679    	0.8334837652381069    	6.96473778448484200e-2
0.7693696294505614    	0.8334837652381069    	0.17357733569820144    
0.897597901025655    	0.8334837652381069    	0.2836634647145144    
1.0258261726007485    	0.8334837652381069    	0.3982133477952212    
1.154054444175842    	0.8334837652381069    	0.5160586610868435    
1.2822827157509356    	0.8334837652381069    	0.6363672484831645    
1.410510987326029    	0.8334837652381069    	0.7585333754855554    
1.5387392589011226    	0.8334837652381069    	0.8821092358380824    
1.6669675304762162    	0.8334837652381069    	1.006760023517359    
1.7951958020513097    	0.8334837652381069    	1.1322333269470595    
1.9234240736264032    	0.8334837652381069    	1.2583376670543838    
2.051652345201497    	0.8334837652381069    	1.3849271079301266    
2.1798806167765905    	0.8334837652381069    	1.511890030210178    
2.308108888351684    	0.8334837652381069    	1.6391408314143914    
2.4363371599267776    	0.8334837652381069    	1.7666137265915096    
2.564565431501871    	0.8334837652381069    	1.894258080686082    
2.6927937030769646    	0.8334837652381069    	2.022034872403097    
2.821021974652058    	0.8334837652381069    	2.14991400244051    
2.9492502462271517    	0.8334837652381069    	2.2778722368703495    
3.0774785178022452    	0.8334837652381069    	2.405891631289593    
3.2057067893773388    	0.8334837652381069    	2.533958320671208    
3.3339350609524323    	0.8334837652381069    	2.6620615884519534    
3.462163332527526    	0.8334837652381069    	2.7901931494719387    
3.5903916041026194    	0.8334837652381069    	2.9183465970709164    
3.718619875677713    	0.8334837652381069    	3.0465169764213993    
3.8468481472528064    	0.8334837652381069    	3.174700455073809    
3.9750764188279    	0.8334837652381069    	3.302894068443515    
4.103304690402994    	0.8334837652381069    	3.4310955231199967    
4.231532961978088    	0.8334837652381069    	3.5593030448182787    
4.359761233553182    	0.8334837652381069    	3.687515260814363    
4.487989505128276    	0.8334837652381069    	3.8157311090282815    
4.61621777670337    	0.8334837652381069    	3.943949767705427    
4.744446048278464    	0.8334837652381069    	4.072170601023812    
4.872674319853558    	0.8334837652381069    	4.200393117016989    
5.000902591428652    	0.8334837652381069    	4.328616935022109    
5.129130863003746    	0.8334837652381069    	4.456841760495684    
5.25735913457884    	0.8334837652381069    	4.585067365528761    
5.385587406153934    	0.8334837652381069    	4.713293573771245    
5.513815677729028    	0.8334837652381069    	4.841520248767392    
5.642043949304122    	0.8334837652381069    	4.969747284930466    
5.770272220879216    	0.8334837652381069    	5.097974600559357    
5.89850049245431    	0.8334837652381069    	5.226202132435089    
6.026728764029404    	0.8334837652381069    	5.354429831639794    
6.154957035604498    	0.8334837652381069    	5.482657660321529    
6.283185307179586    	0.8334837652381069    	5.610885589190976    

0.    	0.9617120368132004    	0.    
0.1282282715750936    	0.9617120368132004    	-0.14388004718363018    
0.2564565431501872    	0.9617120368132004    	-0.10594726381704639    
0.38468481472528077    	0.9617120368132004    	-3.44448086586404700e-2
0.5129130863003744    	0.9617120368132004    	5.46837698886686900e-2
0.6411413578754679    	0.9617120368132004    	0.15480966938408786    
0.7693696294505614    	0.9617120368132004    	0.26236048791032474    
0.897597901025655    	0.9617120368132004    	0.3751501037309163    
1.0258261726007485    	0.9617120368132004    	0.4917382985864619    
1.154054444175842    	0.9617120368132004    	0.6111308486841995    
1.2822827157509356    	0.9617120368132004    	0.732619603285248    
1.410510987326029    	0.9617120368132004    	0.855689092600267    
1.5387392589011226    	0.9617120368132004    	0.9799582410970986    
1.6669675304762162    	0.9617120368132004    	1.105142134525794    
1.7951958020513097    	0.9617120368132004    	1.231025974914023    
1.9234240736264032    	0.9617120368132004    	1.3574468168169707    
2.051652345201497    	0.9617120368132004    	1.4842804712499484    
2.1798806167765905    	0.9617120368132004    	1.6114319520263773    
2.308108888351684    	0.9617120368132004    	1.7388284128868678    
2.4363371599267776    	0.9617120368132004    	1.8664138719531507    
2.564565431501871    	0.9617120368132004    	1.9941452396514503    
2.6927937030769646    	0.9617120368132004    	2.121989309521239    
2.821021974652058    	0.9617120368132004    	2.2499204675667492    
2.9492502462271517    	0.9617120368132004    	2.37791894210916    
3.0774785178022452    	0.9617120368132004    	2.505969462765712    
3.2057067893773388    	0.9617120368132004    	2.6340602306334513    
3.3339350609524323    	0.9617120368132004    	2.762182126098739    
3.462163332527526    	0.9617120368132004    	2.8903280986309654    
3.5903916041026194    	0.9617120368132004    	3.0184926962708727    
3.718619875677713    	0.9617120368132004    	3.1466717025442668    
3.8468481472528064    	0.9617120368132004    	3.2748618561015292    
3.9750764188279    	0.9617120368132004    	3.403060634131397    
4.103304690402994    	0.9617120368132004    	3.531266084980398    
4.231532961978088    	0.9617120368132004    	3.659476698762097    
4.359761233553182    	0.9617120368132004    	3.787691307311643    
4.487989505128276    	0.9617120368132004    	3.9159090068169893    
4.61621777670337    	0.9617120368132004    	4.044129097978896    
4.744446048278464    	0.9617120368132004    	4.172351039723631    
4.872674319853558    	0.9617120368132004    	4.300574413396088    
5.000902591428652    	0.9617120368132004    	4.428798895058636    
5.129130863003746    	0.9617120368132004    	4.557024234059758    
5.25735913457884    	0.9617120368132004    	4.685250236452801    
5.385587406153934    	0.9617120368132004    	4.813476752166824    
5.513815677729028    	0.9617120368132004    	4.941703665080301    
5.642043949304122    	0.9617120368132004    	5.06993088534071    
5.770272220879216    	0.9617120368132004    	5.198158343421791    
5.89850049245431    	0.9617120368132004    	5.326385985525269    
6.026728764029404    	0.9617120368132004    	5.454613770022864    
6.154957035604498    	0.9617120368132004    	5.582841664703218    
6.283185307179586    	0.9617120368132004    	5.711069644641616    

0.    	1.089940308388294    	0.    
0.1282282715750936    	1.089940308388294    	-9.17627290227428500e-2
0.2564565431501872    	1.089940308388294    	-3.653551412638178500e-2
0.38468481472528077    	1.089940308388294    	4.5831722511733397e-2
0.5129130863003744    	1.089940308388294    	0.14244912444679403    
0.6411413578754679    	1.089940308388294    	0.24795751380299064    
0.7693696294505614    	1.089940308388294    	0.35946871620951465    
0.897597901025655    	1.089940308388294    	0.4752153211350487    
1.0258261726007485    	1.089940308388294    	0.5940329575033609    
1.154054444175842    	1.089940308388294    	0.7151178267095954    
1.2822827157509356    	1.089940308388294    	0.8378974111977613    
1.410510987326029    	1.089940308388294    	0.9619549698874966    
1.5387392589011226    	1.089940308388294    	1.0869824152201217    
1.6669675304762162    	1.089940308388294    	1.2127494030032333    
1.7951958020513097    	1.089940308388294    	1.3390822758452643    
1.9234240736264032    	1.089940308388294    	1.4658492974890827    
2.051652345201497    	1.089940308388294    	1.5929500650542123    
2.1798806167765905    	1.089940308388294    	1.7203077852021633    
2.308108888351684    	1.089940308388294    	1.8478635640278687    
2.4363371599267776    	1.089940308388294    	1.9755721419469388    
2.564565431501871    	1.089940308388294    	2.103398682396885    
2.6927937030769646    	1.089940308388294    	2.231316339000827    
2.821021974652058    	1.089940308388294    	2.3593044036503756    
2.9492502462271517    	1.089940308388294    	2.487346891566282    
3.0774785178022452    	1.089940308388294    	2.6154314571253097    
3.2057067893773388    	1.089940308388294    	2.7435485612862474    
3.3339350609524323    	1.089940308388294    	2.871690831128859    
3.462163332527526    	1.089940308388294    	2.999852566521336    
3.5903916041026194    	1.089940308388294    	3.128029359726427    
3.718619875677713    	1.089940308388294    	3.256217801857625    
3.8468481472528064    	1.089940308388294    	3.384415256216539    
3.9750764188279    	1.089940308388294    	3.512619683189766    
4.103304690402994    	1.089940308388294    	3.640829504926977    
4.231532961978088    	1.089940308388294    	3.769043500732572    
4.359761233553182    	1.089940308388294    	3.897260726182082    
4.487989505128276    	1.089940308388294    	4.0254804505719495    
4.61621777670337    	1.089940308388294    	4.153702108540776    
4.744446048278464    	1.089940308388294    	4.281925262647501    
4.872674319853558    	1.089940308388294    	4.410149574422664    
5.000902591428652    	1.089940308388294    	4.538374781972897    
5.129130863003746    	1.089940308388294    	4.666600682654352    
5.25735913457884    	1.089940308388294    	4.794827119667268    
5.385587406153934    	1.089940308388294    	4.923053971684019    
5.513815677729028    	1.089940308388294    	5.051281144824012    
5.642043949304122    	1.089940308388294    	5.179508566444314    
5.770272220879216    	1.089940308388294    	5.307736180335135    
5.89850049245431    	1.089940308388294    	5.435963943002264    
6.026728764029404    	1.089940308388294    	5.56419182079055    
6.154957035604498    	1.089940308388294    	5.692419787658124    
6.283185307179586    	1.089940308388294    	5.820647823454138    

0.    	1.2181685799633875    	0.    
0.1282282715750936    	1.2181685799633875    	-3.603316471401854500e-2
0.2564565431501872    	1.2181685799633875    	3.76871570445614370e-2
0.38468481472528077    	1.2181685799633875    	0.13167221208815427    
0.5129130863003744    	1.2181685799633875    	0.2362974870165261    
0.6411413578754679    	1.2181685799633875    	0.3475614260714094    
0.7693696294505614    	1.2181685799633875    	0.46330750617180005    
0.897597901025655    	1.2181685799633875    	0.5822160488235881    
1.0258261726007485    	1.2181685799633875    	0.7034176490745913    
1.154054444175842    	1.2181685799633875    	0.8263121318587292    
1.2822827157509356    	1.2181685799633875    	0.9504720135253426    
1.410510987326029    	1.2181685799633875    	1.0755861245800664    
1.5387392589011226    	1.2181685799633875    	1.201424424226895    
1.6669675304762162    	1.2181685799633875    	1.327814920576241    
1.7951958020513097    	1.2181685799633875    	1.4546279482668698    
1.9234240736264032    	1.2181685799633875    	1.581765143335032    
2.051652345201497    	1.2181685799633875    	1.709151537616986    
2.1798806167765905    	1.2181685799633875    	1.8367297915668248    
2.308108888351684    	1.2181685799633875    	1.9644559306700975    
2.4363371599267776    	1.2181685799633875    	2.092296160797419    
2.564565431501871    	1.2181685799633875    	2.220224470412981    
2.6927937030769646    	1.2181685799633875    	2.3482208140403147    
2.821021974652058    	1.2181685799633875    	2.4762697294849785    
2.9492502462271517    	1.2181685799633875    	2.604359281336928    
3.0774785178022452    	1.2181685799633875    	2.7324802514472424    
3.2057067893773388    	1.2181685799633875    	2.8606255172672452    
3.3339350609524323    	1.2181685799633875    	2.9887895736332513    
3.462163332527526    	1.2181685799633875    	3.1169681644082567    
3.5903916041026194    	1.2181685799633875    	3.245157998451945    
3.718619875677713    	1.2181685799633875    	3.3733565304393136    
3.8468481472528064    	1.2181685799633875    	3.501561791617717    
3.9750764188279    	1.2181685799633875    	3.629772259062006    
4.103304690402994    	1.2181685799633875    	3.757986754633256    
4.231532961978088    	1.2181685799633875    	3.886204366870488    
4.359761233553182    	1.2181685799633875    	4.014424390597038    
4.487989505128276    	1.2181685799633875    	4.142646280215971    
4.61621777670337    	1.2181685799633875    	4.27086961358695    
4.744446048278464    	1.2181685799633875    	4.399094064084354    
4.872674319853558    	1.2181685799633875    	4.527319378982027    
5.000902591428652    	1.2181685799633875    	4.655545362731151    
5.129130863003746    	1.2181685799633875    	4.7837718640229445    
5.25735913457884    	1.2181685799633875    	4.911998765779194    
5.385587406153934    	1.2181685799633875    	5.040225977407783    
5.513815677729028    	1.2181685799633875    	5.168453428810565    
5.642043949304122    	1.2181685799633875    	5.296681065746995    
5.770272220879216    	1.2181685799633875    	5.424908846246713    
5.89850049245431    	1.2181685799633875    	5.553136737833748    
6.026728764029404    	1.2181685799633875    	5.6813647153786935    
6.154957035604498    	1.2181685799633875    	5.809592759436776    
6.283185307179586    	1.2181685799633875    	5.937820854961894    

0.    	1.346396851538481    	0.    
0.1282282715750936    	1.346396851538481    	2.239356783732045500e-2
0.2564565431501872    	1.346396851538481    	0.11550201548715289    
0.38468481472528077    	1.346396851538481    	0.22166716160496577    
0.5129130863003744    	1.346396851538481    	0.3346878700790479    
0.6411413578754679    	1.346396851538481    	0.45198591270359545    
0.7693696294505614    	1.346396851538481    	0.5721718277367785    
0.897597901025655    	1.346396851538481    	0.6943953378060836    
1.0258261726007485    	1.346396851538481    	0.8180962796886564    
1.154054444175842    	1.346396851538481    	0.9428879567151848    
1.2822827157509356    	1.346396851538481    	1.0684949384100664    
1.410510987326029    	1.346396851538481    	1.1947167362594273    
1.5387392589011226    	1.346396851538481    	1.3214051334934471    
1.6669675304762162    	1.346396851538481    	1.4484493146274267    
1.7951958020513097    	1.346396851538481    	1.5757657354321093    
1.9234240736264032    	1.346396851538481    	1.7032910193706945    
2.051652345201497    	1.346396851538481    	1.830976863971351    
2.1798806167765905    	1.346396851538481    	1.958786324994514    
2.308108888351684    	1.346396851538481    	2.086691069376659    
2.4363371599267776    	1.346396851538481    	2.214669323342077    
2.564565431501871    	1.346396851538481    	2.3427043274903365    
2.6927937030769646    	1.346396851538481    	2.4707831663915525    
2.821021974652058    	1.346396851538481    	2.5988958776540345    
2.9492502462271517    	1.346396851538481    	2.727034771216046    
3.0774785178022452    	1.346396851538481    	2.855193907764732    
3.2057067893773388    	1.346396851538481    	2.983368698196004    
3.3339350609524323    	1.346396851538481    	3.1115555954973617    
3.462163332527526    	1.346396851538481    	3.2397518574122603    
3.5903916041026194    	1.346396851538481    	3.367955363437748    
3.718619875677713    	1.346396851538481    	3.4961644736044963    
3.8468481472528064    	1.346396851538481    	3.624377919432466    
3.9750764188279    	1.346396851538481    	3.752594719691154    
4.103304690402994    	1.346396851538481    	3.8808141152980444    
4.231532961978088    	1.346396851538481    	4.009035518992946    
4.359761233553182    	1.346396851538481    	4.137258476425982    
4.487989505128276    	1.346396851538481    	4.265482636065525    
4.61621777670337    	1.346396851538481    	4.39370772592383    
4.744446048278464    	1.346396851538481    	4.521933535553902    
4.872674319853558    	1.346396851538481    	4.650159902122649    
5.000902591428652    	1.346396851538481    	4.778386699636702    
5.129130863003746    	1.346396851538481    	4.9066138306068385    
5.25735913457884    	1.346396851538481    	5.034841219598808    
5.385587406153934    	1.346396851538481    	5.163068808243526    
5.513815677729028    	1.346396851538481    	5.2912965513763055    
5.642043949304122    	1.346396851538481    	5.4195244140496115    
5.770272220879216    	1.346396851538481    	5.547752369221671    
5.89850049245431    	1.346396851538481    	5.675980395968006    
6.026728764029404    	1.346396851538481    	5.804208478097577    
6.154957035604498    	1.346396851538481    	5.9324366030819915    
6.283185307179586    	1.346396851538481    	6.060664761226947    

0.    	1.4746251231135745    	0.    
0.1282282715750936    	1.4746251231135745    	8.25581032980753900e-2
0.2564565431501872    	1.4746251231135745    	0.1956313433770731    
0.38468481472528077    	1.4746251231135745    	0.3143388564791466    
0.5129130863003744    	1.4746251231135745    	0.43600470626462184    
0.6411413578754679    	1.4746251231135745    	0.5595163265160191    
0.7693696294505614    	1.4746251231135745    	0.6842741317540699    
0.897597901025655    	1.4746251231135745    	0.8099112072588065    
1.0258261726007485    	1.4746251231135745    	0.9361858294013351    
1.154054444175842    	1.4746251231135745    	1.0629311294577317    
1.2822827157509356    	1.4746251231135745    	1.1900282526882449    
1.410510987326029    	1.4746251231135745    	1.3173906835753475    
1.5387392589011226    	1.4746251231135745    	1.444954463090667    
1.6669675304762162    	1.4746251231135745    	1.572671771741587    
1.7951958020513097    	1.4746251231135745    	1.7005065582247643    
1.9234240736264032    	1.4746251231135745    	1.828431474071329    
2.051652345201497    	1.4746251231135745    	1.9564256756266123    
2.1798806167765905    	1.4746251231135745    	2.0844732205807834    
2.308108888351684    	1.4746251231135745    	2.212561882549365    
2.4363371599267776    	1.4746251231135745    	2.3406822656351176    
2.564565431501871    	1.4746251231135745    	2.4688271377618802    
2.6927937030769646    	1.4746251231135745    	2.596990925617352    
2.821021974652058    	1.4746251231135745    	2.725169330194791    
2.9492502462271517    	1.4746251231135745    	2.853359033051368    
3.0774785178022452    	1.4746251231135745    	2.9815574712336486    
3.2057067893773388    	1.4746251231135745    	3.109762664435092    
3.3339350609524323    	1.4746251231135745    	3.2379730820362327    
3.462163332527526    	1.4746251231135745    	3.3661875406887596    
3.5903916041026194    	1.4746251231135745    	3.494405125345687    
3.718619875677713    	1.4746251231135745    	3.62262512832161    
3.8468481472528064    	1.4746251231135745    	3.7508470022375042    
3.9750764188279    	1.4746251231135745    	3.8790703236692883    
4.103304690402994    	1.4746251231135745    	4.007294765054972    
4.231532961978088    	1.4746251231135745    	4.135520072977946    
4.359761233553182    	1.4746251231135745    	4.263746051375533    
4.487989505128276    	1.4746251231135745    	4.391972548553555    
4.61621777670337    	1.4746251231135745    	4.520199447142888    
4.744446048278464    	1.4746251231135745    	4.648426656330699    
4.872674319853558    	1.4746251231135745    	4.776654105850668    
5.000902591428652    	1.4746251231135745    	4.904881741333693    
5.129130863003746    	1.4746251231135745    	5.033109520710873    
5.25735913457884    	1.4746251231135745    	5.161337411430554    
5.385587406153934    	1.4746251231135745    	5.289565388305101    
5.513815677729028    	1.4746251231135745    	5.417793431844885    
5.642043949304122    	1.4746251231135745    	5.546021526969223    
5.770272220879216    	1.4746251231135745    	5.674249662008952    
5.89850049245431    	1.4746251231135745    	5.802477827934668    
6.026728764029404    	1.4746251231135745    	5.930706017759555    
6.154957035604498    	1.4746251231135745    	6.058934226077318    
6.283185307179586    	1.4746251231135745    	6.1871624487046315    

0.    	1.602853394688668    	0.    
0.1282282715750936    	1.602853394688668    	0.143472541659319    
0.2564565431501872    	1.602853394688668    	0.27675941936566445    
0.38468481472528077    	1.602853394688668    	0.40816563004291    
0.5129130863003744    	1.602853394688668    	0.5385843759241359    
0.6411413578754679    	1.602853394688668    	0.6683870210867191    
0.7693696294505614    	1.602853394688668    	0.7977737014909457    
0.897597901025655    	1.602853394688668    	0.9268668897989514    
1.0258261726007485    	1.602853394688668    	1.0557472710711073    
1.154054444175842    	1.602853394688668    	1.18447054450871    
1.2822827157509356    	1.602853394688668    	1.3130763826994005    
1.410510987326029    	1.602853394688668    	1.4415936637044044    
1.5387392589011226    	1.602853394688668    	1.570043736442274    
1.6669675304762162    	1.602853394688668    	1.698442562607223    
1.7951958020513097    	1.602853394688668    	1.8268021757832258    
1.9234240736264032    	1.602853394688668    	1.9551317046304457    
2.051652345201497    	1.602853394688668    	2.0834381065636096    
2.1798806167765905    	1.602853394688668    	2.211726702974908    
2.308108888351684    	1.602853394688668    	2.340001574915805    
2.4363371599267776    	1.602853394688668    	2.468265858647905    
2.564565431501871    	1.602853394688668    	2.5965219681698066    
2.6927937030769646    	1.602853394688668    	2.724771763800428    
2.821021974652058    	1.602853394688668    	2.8530166805075456    
2.9492502462271517    	1.602853394688668    	2.9812578259559803    
3.0774785178022452    	1.602853394688668    	3.1094960556353404    
3.2057067893773388    	1.602853394688668    	3.237732030553213    
3.3339350609524323    	1.602853394688668    	3.3659662616158954    
3.462163332527526    	1.602853394688668    	3.4941991438138573    
3.5903916041026194    	1.602853394688668    	3.6224309825811254    
3.718619875677713    	1.602853394688668    	3.7506620141363927    
3.8468481472528064    	1.602853394688668    	3.8788924211895983    
3.9750764188279    	1.602853394688668    	4.007122345075695    
4.103304690402994    	1.602853394688668    	4.135351895131777    
4.231532961978088    	1.602853394688668    	4.263581155945909    
4.359761233553182    	1.602853394688668    	4.391810192961959    
4.487989505128276    	1.602853394688668    	4.520039056814008    
4.61621777670337    	1.602853394688668    	4.648267786678759    
4.744446048278464    	1.602853394688668    	4.776496412868677    
4.872674319853558    	1.602853394688668    	4.904724958837994    
5.000902591428652    	1.602853394688668    	5.032953442734603    
5.129130863003746    	1.602853394688668    	5.161181878600704    
5.25735913457884    	1.602853394688668    	5.289410277301731    
5.385587406153934    	1.602853394688668    	5.41763864724508    
5.513815677729028    	1.602853394688668    	5.545866994936203    
5.642043949304122    	1.602853394688668    	5.6740953254088895    
5.770272220879216    	1.602853394688668    	5.802323642558196    
5.89850049245431    	1.602853394688668    	5.930551949398054    
6.026728764029404    	1.602853394688668    	6.058780248260593    
6.154957035604498    	1.602853394688668    	6.187008540950385    
6.283185307179586    	1.602853394688668    	6.315236828863779    

0.    	1.7310816662637616    	0.    
0.1282282715750936    	1.7310816662637616    	0.20413666952723025    
0.2564565431501872    	1.7310816662637616    	0.35755412268810094    
0.38468481472528077    	1.7310816662637616    	0.5016068492683201    
0.5129130863003744    	1.7310816662637616    	0.6407425237177489    
0.6411413578754679    	1.7310816662637616    	0.7768103426207373    
0.7693696294505614    	1.7310816662637616    	0.9108068771501913    
0.897597901025655    	1.7310816662637616    	1.0433419763526237    
1.0258261726007485    	1.7310816662637616    	1.1748174091312094    
1.154054444175842    	1.7310816662637616    	1.305510528033121    
1.2822827157509356    	1.7310816662637616    	1.4356188815505995    
1.410510987326029    	1.7310816662637616    	1.5652862671466552    
1.5387392589011226    	1.7310816662637616    	1.6946189911381142    
1.6669675304762162    	1.7310816662637616    	1.8236965343154423    
1.7951958020513097    	1.7310816662637616    	1.9525788175588146    
1.9234240736264032    	1.7310816662637616    	2.081311296765081    
2.051652345201497    	1.7310816662637616    	2.2099286161778062    
2.1798806167765905    	1.7310816662637616    	2.3384572735140887    
2.308108888351684    	1.7310816662637616    	2.466917590250583    
2.4363371599267776    	1.7310816662637616    	2.5953251833104076    
2.564565431501871    	1.7310816662637616    	2.723692073129132    
2.6927937030769646    	1.7310816662637616    	2.8520275231105057    
2.821021974652058    	1.7310816662637616    	2.9803386786346953    
2.9492502462271517    	1.7310816662637616    	3.108631055286343    
3.0774785178022452    	1.7310816662637616    	3.2369089129509856    
3.2057067893773388    	1.7310816662637616    	3.3651755430966124    
3.3339350609524323    	1.7310816662637616    	3.4934334897662143    
3.462163332527526    	1.7310816662637616    	3.6216847198033113    
3.5903916041026194    	1.7310816662637616    	3.749930754107723    
3.718619875677713    	1.7310816662637616    	3.8781727689235366    
3.8468481472528064    	1.7310816662637616    	4.006411674049563    
3.9750764188279    	1.7310816662637616    	4.1346481732590705    
4.103304690402994    	1.7310816662637616    	4.262882810992927    
4.231532961978088    	1.7310816662637616    	4.391116008454941    
4.359761233553182    	1.7310816662637616    	4.519348091520934    
4.487989505128276    	1.7310816662637616    	4.647579312321841    
4.61621777670337    	1.7310816662637616    	4.775809865936905    
4.744446048278464    	1.7310816662637616    	4.904039903306165    
4.872674319853558    	1.7310816662637616    	5.032269541219283    
5.000902591428652    	1.7310816662637616    	5.160498870043163    
5.129130863003746    	1.7310816662637616    	5.28872795970053    
5.25735913457884    	1.7310816662637616    	5.4169568642955    
5.385587406153934    	1.7310816662637616    	5.545185625692447    
5.513815677729028    	1.7310816662637616    	5.673414276285086    
5.642043949304122    	1.7310816662637616    	5.801642841139024    
5.770272220879216    	1.7310816662637616    	5.929871339649582    
5.89850049245431    	1.7310816662637616    	6.058099786824533    
6.026728764029404    	1.7310816662637616    	6.1863281942766655    
6.154957035604498    	1.7310816662637616    	6.314556570991787    
6.283185307179586    	1.7310816662637616    	6.442784923922984    

0.    	1.8593099378388551    	0.    
0.1282282715750936    	1.8593099378388551    	0.26355438359936834    
0.2564565431501872    	1.8593099378388551    	0.43668880654951836    
0.38468481472528077    	1.8593099378388551    	0.5931282119190175    
0.5129130863003744    	1.8593099378388551    	0.7408017156830042    
0.6411413578754679    	1.8593099378388551    	0.88300598317601    
0.7693696294505614    	1.8593099378388551    	1.0215176571124527    
0.897597901025655    	1.8593099378388551    	1.1574239492187395    
1.0258261726007485    	1.8593099378388551    	1.2914411152065666    
1.154054444175842    	1.8593099378388551    	1.424063606847825    
1.2822827157509356    	1.8593099378388551    	1.5556436047985749    
1.410510987326029    	1.8593099378388551    	1.686437464773245    
1.5387392589011226    	1.8593099378388551    	1.8166347049401508    
1.6669675304762162    	1.8593099378388551    	1.9463770201136286    
1.7951958020513097    	1.8593099378388551    	2.0757712345708583    
1.9234240736264032    	1.8593099378388551    	2.204898385060807    
2.051652345201497    	1.8593099378388551    	2.333820233798355    
2.1798806167765905    	1.8593099378388551    	2.462584019733728    
2.308108888351684    	1.8593099378388551    	2.5912259710906853    
2.4363371599267776    	1.8593099378388551    	2.7197739290244125    
2.564565431501871    	1.8593099378388551    	2.8482493230322308    
2.6927937030769646    	1.8593099378388551    	2.976668667497889    
2.821021974652058    	1.8593099378388551    	3.1050447008869977    
2.9492502462271517    	1.8593099378388551    	3.2333872561382737    
3.0774785178022452    	1.8593099378388551    	3.36170392758598    
3.2057067893773388    	1.8593099378388551    	3.4900005831126926    
3.3339350609524323    	1.8593099378388551    	3.618281758124983    
3.462163332527526    	1.8593099378388551    	3.746550959023904    
3.5903916041026194    	1.8593099378388551    	3.8748108972019346    
3.718619875677713    	1.8593099378388551    	4.0030636696146615    
3.8468481472528064    	1.8593099378388551    	4.131310898210896    
3.9750764188279    	1.8593099378388551    	4.259553837646286    
4.103304690402994    	1.8593099378388551    	4.387793458525767    
4.231532961978088    	1.8593099378388551    	4.516030511752734    
4.359761233553182    	1.8593099378388551    	4.644265578284095    
4.487989505128276    	1.8593099378388551    	4.772499107607652    
4.61621777670337    	1.8593099378388551    	4.900731447501997    
4.744446048278464    	1.8593099378388551    	5.028962867056308    
4.872674319853558    	1.8593099378388551    	5.157193574477994    
5.000902591428652    	1.8593099378388551    	5.285423730869151    
5.129130863003746    	1.8593099378388551    	5.4136534608848965    
5.25735913457884    	1.8593099378388551    	5.541882860979639    
5.385587406153934    	1.8593099378388551    	5.670112005787324    
5.513815677729028    	1.8593099378388551    	5.79834095305802    
5.642043949304122    	1.8593099378388551    	5.92656974747758    
5.770272220879216    	1.8593099378388551    	6.0547984236231125    
5.89850049245431    	1.8593099378388551    	6.183027008249814    
6.026728764029404    	1.8593099378388551    	6.311255522060442    
6.154957035604498    	1.8593099378388551    	6.439483981074495    
6.283185307179586    	1.8593099378388551    	6.567712397687632    

0.    	1.9875382094139487    	0.    
0.1282282715750936    	1.9875382094139487    	0.32075004665336015    
0.2564565431501872    	1.9875382094139487    	0.5128640816287087    
0.38468481472528077    	1.9875382094139487    	0.6812269397505226    
0.5129130863003744    	1.9875382094139487    	0.8371189826541179    
0.6411413578754679    	1.9875382094139487    	0.9852302132705559    
0.7693696294505614    	1.9875382094139487    	1.1280881734315145    
0.897597901025655    	1.9875382094139487    	1.267239585556804    
1.0258261726007485    	1.9875382094139487    	1.4037034312676577    
1.154054444175842    	1.9875382094139487    	1.538183142676261    
1.2822827157509356    	1.9875382094139487    	1.6711797498058576    
1.410510987326029    	1.9875382094139487    	1.8030579572685506    
1.5387392589011226    	1.9875382094139487    	1.934087383201061    
1.6669675304762162    	1.9875382094139487    	2.064469609816661    
1.7951958020513097    	1.9875382094139487    	2.1943566107378576    
1.9234240736264032    	1.9875382094139487    	2.323863672944557    
2.051652345201497    	1.9875382094139487    	2.453078662489096    
2.1798806167765905    	1.9875382094139487    	2.5820687838925687    
2.308108888351684    	1.9875382094139487    	2.7108855772594067    
2.4363371599267776    	1.9875382094139487    	2.8395686508258664    
2.564565431501871    	1.9875382094139487    	2.9681484912792655    
2.6927937030769646    	1.9875382094139487    	3.096648592817628    
2.821021974652058    	1.9875382094139487    	3.2250870778267546    
2.9492502462271517    	1.9875382094139487    	3.353477935142856    
3.0774785178022452    	1.9875382094139487    	3.4818319688501607    
3.2057067893773388    	1.9875382094139487    	3.6101575268953643    
3.3339350609524323    	1.9875382094139487    	3.7384610615773672    
3.462163332527526    	1.9875382094139487    	3.866747561279746    
3.5903916041026194    	1.9875382094139487    	3.995020883366651    
3.718619875677713    	1.9875382094139487    	4.123284011073215    
3.8468481472528064    	1.9875382094139487    	4.251539251865894    
3.9750764188279    	1.9875382094139487    	4.379788390681306    
4.103304690402994    	1.9875382094139487    	4.508032808351147    
4.231532961978088    	1.9875382094139487    	4.6362735731485865    
4.359761233553182    	1.9875382094139487    	4.764511511572321    
4.487989505128276    	1.9875382094139487    	4.892747263086446    
4.61621777670337    	1.9875382094139487    	5.020981322458381    
4.744446048278464    	1.9875382094139487    	5.149214072508011    
4.872674319853558    	1.9875382094139487    	5.277445809441732    
5.000902591428652    	1.9875382094139487    	5.405676762451536    
5.129130863003746    	1.9875382094139487    	5.533907108878105    
5.25735913457884    	1.9875382094139487    	5.66213698594236    
5.385587406153934    	1.9875382094139487    	5.790366499822326    
5.513815677729028    	1.9875382094139487    	5.918595732676177    
5.642043949304122    	1.9875382094139487    	6.046824748076268    
5.770272220879216    	1.9875382094139487    	6.175053595213741    
5.89850049245431    	1.9875382094139487    	6.303282312151893    
6.026728764029404    	1.9875382094139487    	6.431510928343516    
6.154957035604498    	1.9875382094139487    	6.559739466578758    
6.283185307179586    	1.9875382094139487    	6.687967944492314    

0.    	2.115766480989042    	0.    
0.1282282715750936    	2.115766480989042    	0.37478450748311853    
0.2564565431501872    	2.115766480989042    	0.5848291520148506    
0.38468481472528077    	2.115766480989042    	0.7644564540874629    
0.5129130863003744    	2.115766480989042    	0.928112797770259    
0.6411413578754679    	2.115766480989042    	1.0818045138723646    
0.7693696294505614    	2.115766480989042    	1.2287685411757183    
0.897597901025655    	2.115766480989042    	1.3709857156541627    
1.0258261726007485    	2.115766480989042    	1.5097610131884187    
1.154054444175842    	2.115766480989042    	1.6459952958951316    
1.2822827157509356    	2.115766480989042    	1.7803302162655976    
1.410510987326029    	2.115766480989042    	1.913232839369947    
1.5387392589011226    	2.115766480989042    	2.0450484561909548    
1.6669675304762162    	2.115766480989042    	2.1760352263664613    
1.7951958020513097    	2.115766480989042    	2.3063877774616204    
1.9234240736264032    	2.115766480989042    	2.436253753678254    
2.051652345201497    	2.115766480989042    	2.5657456821480045    
2.1798806167765905    	2.115766480989042    	2.694949629466457    
2.308108888351684    	2.115766480989042    	2.8239316013316262    
2.4363371599267776    	2.115766480989042    	2.952742322694694    
2.564565431501871    	2.115766480989042    	3.081420836842412    
2.6927937030769646    	2.115766480989042    	3.2099972320129964    
2.821021974652058    	2.115766480989042    	3.338494716943366    
2.9492502462271517    	2.115766480989042    	3.4669312066709193    
3.0774785178022452    	2.115766480989042    	3.595320537627089    
3.2057067893773388    	2.115766480989042    	3.723673400749634    
3.3339350609524323    	2.115766480989042    	3.8519980592832153    
3.462163332527526    	2.115766480989042    	3.9803009016848114    
3.5903916041026194    	2.115766480989042    	4.108586867952432    
3.718619875677713    	2.115766480989042    	4.236859778616119    
3.8468481472528064    	2.115766480989042    	4.365122588771435    
3.9750764188279    	2.115766480989042    	4.49337758432736    
4.103304690402994    	2.115766480989042    	4.621626533669131    
4.231532961978088    	2.115766480989042    	4.749870804898678    
4.359761233553182    	2.115766480989042    	4.878111456485399    
4.487989505128276    	2.115766480989042    	5.006349307369699    
4.61621777670337    	2.115766480989042    	5.134584991183759    
4.744446048278464    	2.115766480989042    	5.26281899819228    
4.872674319853558    	2.115766480989042    	5.391051707736944    
5.000902591428652    	2.115766480989042    	5.5192834133363124    
5.129130863003746    	2.115766480989042    	5.6475143421047    
5.25735913457884    	2.115766480989042    	5.77574466977638    
5.385587406153934    	2.115766480989042    	5.903974532330016    
5.513815677729028    	2.115766480989042    	6.032204034982851    
5.642043949304122    	2.115766480989042    	6.160433259149885    
5.770272220879216    	2.115766480989042    	6.288662267828581    
5.89850049245431    	2.115766480989042    	6.416891109765334    
6.026728764029404    	2.115766480989042    	6.54511982267936    
6.154957035604498    	2.115766480989042    	6.673348435757238    
6.283185307179586    	2.115766480989042    	6.801576971583141    

0.    	2.2439947525641357    	0.    
0.1282282715750936    	2.2439947525641357    	0.42477052173568225    
0.2564565431501872    	2.2439947525641357    	0.6514023532417856    
0.38468481472528077    	2.2439947525641357    	0.8414501286054297    
0.5129130863003744    	2.2439947525641357    	1.01228904510288    
0.6411413578754679    	2.2439947525641357    	1.1711431376354946    
0.7693696294505614    	2.2439947525641357    	1.3219055914901636    
0.897597901025655    	2.2439947525641357    	1.4669588309228336    
1.0258261726007485    	2.2439947525641357    	1.607872398405831    
1.154054444175842    	2.2439947525641357    	1.7457297939292102    
1.2822827157509356    	2.2439947525641357    	1.881302756536153    
1.410510987326029    	2.2439947525641357    	2.0151530425592776    
1.5387392589011226    	2.2439947525641357    	2.147695946159023    
1.6669675304762162    	2.2439947525641357    	2.2792419654236795    
1.7951958020513097    	2.2439947525641357    	2.4100251860818105    
1.9234240736264032    	2.2439947525641357    	2.5402231852434407    
2.051652345201497    	2.2439947525641357    	2.669971303427128    
2.1798806167765905    	2.2439947525641357    	2.799373056091829    
2.308108888351684    	2.2439947525641357    	2.928507830717404    
2.4363371599267776    	2.2439947525641357    	3.0574366360676635    
2.564565431501871    	2.2439947525641357    	3.186206430939105    
2.6927937030769646    	2.2439947525641357    	3.3148534035620982    
2.821021974652058    	2.2439947525641357    	3.44340546793786    
2.9492502462271517    	2.2439947525641357    	3.5718841711405593    
3.0774785178022452    	2.2439947525641357    	3.700306154755009    
3.2057067893773388    	2.2439947525641357    	3.828684277165131    
3.3339350609524323    	2.2439947525641357    	3.957028476879096    
3.462163332527526    	2.2439947525641357    	4.085346437529001    
3.5903916041026194    	2.2439947525641357    	4.213644100632082    
3.718619875677713    	2.2439947525641357    	4.341926061280289    
3.8468481472528064    	2.2439947525641357    	4.470195873675711    
3.9750764188279    	2.2439947525641357    	4.598456287165121    
4.103304690402994    	2.2439947525641357    	4.726709428650466    
4.231532961978088    	2.2439947525641357    	4.854956943598236    
4.359761233553182    	2.2439947525641357    	4.983200105068495    
4.487989505128276    	2.2439947525641357    	5.1114398980309765    
4.61621777670337    	2.2439947525641357    	5.239677084578405    
4.744446048278464    	2.2439947525641357    	5.367912254370159    
4.872674319853558    	2.2439947525641357    	5.4961458636544265    
5.000902591428652    	2.2439947525641357    	5.624378265456776    
5.129130863003746    	2.2439947525641357    	5.752609732935943    
5.25735913457884    	2.2439947525641357    	5.880840477453996    
5.385587406153934    	2.2439947525641357    	6.00907066255748    
5.513815677729028    	2.2439947525641357    	6.137300414795037    
5.642043949304122    	2.2439947525641357    	6.2655298320874815    
5.770272220879216    	2.2439947525641357    	6.393758990204179    
5.89850049245431    	2.2439947525641357    	6.521987947774212    
6.026728764029404    	2.2439947525641357    	6.650216750163865    
6.154957035604498    	2.2439947525641357    	6.778445432476914    
6.283185307179586    	2.2439947525641357    	6.906674021876173    

0.    	2.3722230241392293    	0.    
0.1282282715750936    	2.3722230241392293    	0.4698873204389621    
0.2564565431501872    	2.3722230241392293    	0.7114905551858828    
0.38468481472528077    	2.3722230241392293    	0.9109437292974432    
0.5129130863003744    	2.3722230241392293    	1.0882655529979577    
0.6411413578754679    	2.3722230241392293    	1.2517791468276553    
0.7693696294505614    	2.3722230241392293    	1.4059700165835998    
0.897597901025655    	2.3722230241392293    	1.5535830554634258    
1.0258261726007485    	2.3722230241392293    	1.6964266006870603    
1.154054444175842    	2.3722230241392293    	1.8357489990780864    
1.2822827157509356    	2.3722230241392293    	1.9724394042978182    
1.410510987326029    	2.3722230241392293    	2.107145039917911    
1.5387392589011226    	2.3722230241392293    	2.240344384157833    
1.6669675304762162    	2.3722230241392293    	2.3723951751863015    
1.7951958020513097    	2.3722230241392293    	2.5035671132140953    
1.9234240736264032    	2.3722230241392293    	2.634064792448208    
2.051652345201497    	2.3722230241392293    	2.7640441445065376    
2.1798806167765905    	2.3722230241392293    	2.8936244339904382    
2.308108888351684    	2.3722230241392293    	3.0228971266213907    
2.4363371599267776    	2.3722230241392293    	3.1519325132136213    
2.564565431501871    	2.3722230241392293    	3.280784697011232    
2.6927937030769646    	2.3722230241392293    	3.409495372027003    
2.821021974652058    	2.3722230241392293    	3.5380966991793215    
2.9492502462271517    	2.3722230241392293    	3.6666135037767646    
3.0774785178022452    	2.3722230241392293    	3.795064959303164    
3.2057067893773388    	2.3722230241392293    	3.9234658804542946    
3.3339350609524323    	2.3722230241392293    	4.0518277178118085    
3.462163332527526    	2.3722230241392293    	4.180159324017892    
3.5903916041026194    	2.3722230241392293    	4.308467544549462    
3.718619875677713    	2.3722230241392293    	4.436757673609095    
3.8468481472528064    	2.3722230241392293    	4.5650338061455    
3.9750764188279    	2.3722230241392293    	4.693299109799052    
4.103304690402994    	2.3722230241392293    	4.821556035064731    
4.231532961978088    	2.3722230241392293    	4.949806477755078    
4.359761233553182    	2.3722230241392293    	5.078051904617208    
4.487989505128276    	2.3722230241392293    	5.206293450477009    
4.61621777670337    	2.3722230241392293    	5.334531993374206    
4.744446048278464    	2.3722230241392293    	5.462768212680666    
4.872674319853558    	2.3722230241392293    	5.5910026340595    
5.000902591428652    	2.3722230241392293    	5.719235664246613    
5.129130863003746    	2.3722230241392293    	5.847467617959902    
5.25735913457884    	2.3722230241392293    	5.975698738718676    
5.385587406153934    	2.3722230241392293    	6.103929214951924    
5.513815677729028    	2.3722230241392293    	6.232159192461765    
5.642043949304122    	2.3722230241392293    	6.3603887840669735    
5.770272220879216    	2.3722230241392293    	6.488618077064683    
5.89850049245431    	2.3722230241392293    	6.616847139003977    
6.026728764029404    	2.3722230241392293    	6.745076022153298    
6.154957035604498    	2.3722230241392293    	6.8733047669572125    
6.283185307179586    	2.3722230241392293    	7.001533404711163    

0.    	2.500451295714323    	0.    
0.1282282715750936    	2.500451295714323    	0.5093940870055715    
0.2564565431501872    	2.500451295714323    	0.7641071112324481    
0.38468481472528077    	2.500451295714323    	0.9717961731613947    
0.5129130863003744    	2.500451295714323    	1.1547947892963384    
0.6411413578754679    	2.500451295714323    	1.3223885004072136    
0.7693696294505614    	2.500451295714323    	1.479581480920079    
0.897597901025655    	2.500451295714323    	1.6294360219038382    
1.0258261726007485    	2.500451295714323    	1.773969562478862    
1.154054444175842    	2.500451295714323    	1.9145747984819312    
1.2822827157509356    	2.500451295714323    	2.052243698313955    
1.410510987326029    	2.500451295714323    	2.1876983253924727    
1.5387392589011226    	2.500451295714323    	2.321472485396848    
1.6669675304762162    	2.500451295714323    	2.4539652825253833    
1.7951958020513097    	2.500451295714323    	2.5854776030010695    
1.9234240736264032    	2.500451295714323    	2.716237698696644    
2.051652345201497    	2.500451295714323    	2.8464195319364927    
2.1798806167765905    	2.500451295714323    	2.976156158142908    
2.308108888351684    	2.500451295714323    	3.1055496194143766    
2.4363371599267776    	2.500451295714323    	3.234678334442311    
2.564565431501871    	2.500451295714323    	3.3636026625446456    
2.6927937030769646    	2.500451295714323    	3.4923691189020354    
2.821021974652058    	2.500451295714323    	3.6210135832686463    
2.9492502462271517    	2.500451295714323    	3.7495637515565834    
3.0774785178022452    	2.500451295714323    	3.878041014320622    
3.2057067893773388    	2.500451295714323    	4.006461899311495    
3.3339350609524323    	2.500451295714323    	4.134839181166104    
3.462163332527526    	2.500451295714323    	4.263182736176583    
3.5903916041026194    	2.500451295714323    	4.391500201376986    
3.718619875677713    	2.500451295714323    	4.519797483149858    
3.8468481472528064    	2.500451295714323    	4.648079149951586    
3.9750764188279    	2.500451295714323    	4.776348735703575    
4.103304690402994    	2.500451295714323    	4.9046089742567816    
4.231532961978088    	2.500451295714323    	5.032861980640605    
4.359761233553182    	2.500451295714323    	5.161109391205267    
4.487989505128276    	2.500451295714323    	5.289352471999    
4.61621777670337    	2.500451295714323    	5.41759220259114    
4.744446048278464    	2.500451295714323    	5.545829340910776    
4.872674319853558    	2.500451295714323    	5.67406447340457    
5.000902591428652    	2.500451295714323    	5.802298053840168    
5.129130863003746    	2.500451295714323    	5.930530433326973    
5.25735913457884    	2.500451295714323    	6.0587618835429495    
5.385587406153934    	2.500451295714323    	6.186992614705535    
5.513815677729028    	2.500451295714323    	6.31522278947626    
5.642043949304122    	2.500451295714323    	6.443452533719373    
5.770272220879216    	2.500451295714323    	6.5716819448263655    
5.89850049245431    	2.500451295714323    	6.699911098157162    
6.026728764029404    	2.500451295714323    	6.828140052024119    
6.154957035604498    	2.500451295714323    	6.956368851548493    
6.283185307179586    	2.500451295714323    	7.084597531644489    

0.    	2.6286795672894163    	0.    
0.1282282715750936    	2.6286795672894163    	0.5426421214207102    
0.2564565431501872    	2.6286795672894163    	0.8083880589858603    
0.38468481472528077    	2.6286795672894163    	1.023008264751395    
0.5129130863003744    	2.6286795672894163    	1.210784345777303    
0.6411413578754679    	2.6286795672894163    	1.3818117947404946    
0.7693696294505614    	2.6286795672894163    	1.5415312862902952    
0.897597901025655    	2.6286795672894163    	1.6932722266321876    
1.0258261726007485    	2.6286795672894163    	1.8392280304924054    
1.154054444175842    	2.6286795672894163    	1.9809128746937898    
1.2822827157509356    	2.6286795672894163    	2.1194052542831274    
1.410510987326029    	2.6286795672894163    	2.2554902162624875    
1.5387392589011226    	2.6286795672894163    	2.3897481286966316    
1.6669675304762162    	2.6286795672894163    	2.522612908533545    
1.7951958020513097    	2.6286795672894163    	2.654411687464968    
1.9234240736264032    	2.6286795672894163    	2.7853926271399425    
2.051652345201497    	2.6286795672894163    	2.915744864132784    
2.1798806167765905    	2.6286795672894163    	3.0456130599203695    
2.308108888351684    	2.6286795672894163    	3.1751081574497517    
2.4363371599267776    	2.6286795672894163    	3.304315415656788    
2.564565431501871    	2.6286795672894163    	3.433300458834913    
2.6927937030769646    	2.6286795672894163    	3.5621138595546755    
2.821021974652058    	2.6286795672894163    	3.6907946272614485    
2.9492502462271517    	2.6286795672894163    	3.8193728737047534    
3.0774785178022452    	2.6286795672894163    	3.947871855277993    
3.2057067893773388    	2.6286795672894163    	4.076309541401647    
3.3339350609524323    	2.6286795672894163    	4.2046998210086795    
3.462163332527526    	2.6286795672894163    	4.333053431872733    
3.5903916041026194    	2.6286795672894163    	4.461378677185108    
3.718619875677713    	2.6286795672894163    	4.589681978525679    
3.8468481472528064    	2.6286795672894163    	4.717968302844584    
3.9750764188279    	2.6286795672894163    	4.846241492317367    
4.103304690402994    	2.6286795672894163    	4.974504519261205    
4.231532961978088    	2.6286795672894163    	5.1027596831936295    
4.359761233553182    	2.6286795672894163    	5.231008763199144    
4.487989505128276    	2.6286795672894163    	5.3592531357598485    
4.61621777670337    	2.6286795672894163    	5.487493865890189    
4.744446048278464    	2.6286795672894163    	5.615731777631301    
4.872674319853558    	2.6286795672894163    	5.743967508583959    
5.000902591428652    	2.6286795672894163    	5.872201552096701    
5.129130863003746    	2.6286795672894163    	6.000434289905223    
5.25735913457884    	2.6286795672894163    	6.128666017385208    
5.385587406153934    	2.6286795672894163    	6.256896963090772    
5.513815677729028    	2.6286795672894163    	6.385127303871961    
5.642043949304122    	2.6286795672894163    	6.5133571765718115    
5.770272220879216    	2.6286795672894163    	6.641586687077003    
5.89850049245431    	2.6286795672894163    	6.769815917320898    
6.026728764029404    	2.6286795672894163    	6.8980449307022775    
6.154957035604498    	2.6286795672894163    	7.0262737762782    
6.283185307179586    	2.6286795672894163    	7.154502492008338    

0.    	2.75690783886451    	0.    
0.1282282715750936    	2.75690783886451    	0.5690854918784731    
0.2564565431501872    	2.75690783886451    	0.843606306508221    
0.38468481472528077    	2.75690783886451    	1.0637391029393706    
0.5129130863003744    	2.75690783886451    	1.2553148754713486    
0.6411413578754679    	2.75690783886451    	1.4290733009773917    
0.7693696294505614    	2.75690783886451    	1.5908022186027644    
0.897597901025655    	2.75690783886451    	1.744043480931682    
1.0258261726007485    	2.75690783886451    	1.8911304624870762    
1.154054444175842    	2.75690783886451    	2.033673958336279    
1.2822827157509356    	2.75690783886451    	2.172821281313103    
1.410510987326029    	2.75690783886451    	2.309407571554077    
1.5387392589011226    	2.75690783886451    	2.4440502298817828    
1.6669675304762162    	2.75690783886451    	2.5772108610895987    
1.7951958020513097    	2.75690783886451    	2.70923747084468    
1.9234240736264032    	2.75690783886451    	2.840394055764955    
2.051652345201497    	2.75690783886451    	2.9708818210573504    
2.1798806167765905    	2.75690783886451    	3.1008546589158748    
2.308108888351684    	2.75690783886451    	3.230430591456025    
2.4363371599267776    	2.75690783886451    	3.359700317908733    
2.564565431501871    	2.75690783886451    	3.488733649993849    
2.6927937030769646    	2.75690783886451    	3.617584387271605    
2.821021974652058    	2.75690783886451    	3.7462940283445674    
2.9492502462271517    	2.75690783886451    	3.8748946063655803    
3.0774785178022452    	2.75690783886451    	4.0034108616973345    
3.2057067893773388    	2.75690783886451    	4.131861910372673    
3.3339350609524323    	2.75690783886451    	4.2602625275647235    
3.462163332527526    	2.75690783886451    	4.38862413621469    
3.5903916041026194    	2.75690783886451    	4.516955569332953    
3.718619875677713    	2.75690783886451    	4.645263658254549    
3.8468481472528064    	2.75690783886451    	4.773553686866182    
3.9750764188279    	2.75690783886451    	4.901829742509122    
4.103304690402994    	2.75690783886451    	5.030094987161396    
4.231532961978088    	2.75690783886451    	5.158351867070658    
4.359761233553182    	2.75690783886451    	5.2866022748431725    
4.487989505128276    	2.75690783886451    	5.41484767479311    
4.61621777670337    	2.75690783886451    	5.543089199892518    
4.744446048278464    	2.75690783886451    	5.671327726763846    
4.872674319853558    	2.75690783886451    	5.799563933692596    
5.000902591428652    	2.75690783886451    	5.927798345507424    
5.129130863003746    	2.75690783886451    	6.056031368302234    
5.25735913457884    	2.75690783886451    	6.184263316300364    
5.385587406153934    	2.75690783886451    	6.312494432639759    
5.513815677729028    	2.75690783886451    	6.440724905455105    
5.642043949304122    	2.75690783886451    	6.568954880321268    
5.770272220879216    	2.75690783886451    	6.697184469881461    
5.89850049245431    	2.75690783886451    	6.82541376129714    
6.026728764029404    	2.75690783886451    	6.953642822012503    
6.154957035604498    	2.75690783886451    	7.081871704214896    
6.283185307179586    	2.75690783886451    	7.2101004482861635    

0.    	2.8851361104396034    	0.    
0.1282282715750936    	2.8851361104396034    	0.5882899989670103    
0.2564565431501872    	2.8851361104396034    	0.8691835711488742    
0.38468481472528077    	2.8851361104396034    	1.0933198884883402    
0.5129130863003744    	2.8851361104396034    	1.2876551883120124    
0.6411413578754679    	2.8851361104396034    	1.4633969864921093    
0.7693696294505614    	2.8851361104396034    	1.626585250511084    
0.897597901025655    	2.8851361104396034    	1.7809161222103704    
1.0258261726007485    	2.8851361104396034    	1.9288246219644416    
1.154054444175842    	2.8851361104396034    	2.071991713874648    
1.2822827157509356    	2.8851361104396034    	2.211614689716815    
1.410510987326029    	2.8851361104396034    	2.34856506978398    
1.5387392589011226    	2.8851361104396034    	2.4834871499521047    
1.6669675304762162    	2.8851361104396034    	2.6168626433220163    
1.7951958020513097    	2.8851361104396034    	2.749054715292851    
1.9234240736264032    	2.8851361104396034    	2.880338862634257    
2.051652345201497    	2.8851361104396034    	3.0109250554018345    
2.1798806167765905    	2.8851361104396034    	3.140973889601155    
2.308108888351684    	2.8851361104396034    	3.2706085285962856    
2.4363371599267776    	2.8851361104396034    	3.399923622634366    
2.564565431501871    	2.8851361104396034    	3.528992024555156    
2.6927937030769646    	2.8851361104396034    	3.6578698775212763    
2.821021974652058    	2.8851361104396034    	3.7866004878865818    
2.9492502462271517    	2.8851361104396034    	3.9152172842237536    
3.0774785178022452    	2.8851361104396034    	4.043746084628701    
3.2057067893773388    	2.8851361104396034    	4.1722068378618955    
3.3339350609524323    	2.8851361104396034    	4.300614962728699    
3.462163332527526    	2.8851361104396034    	4.428982379773497    
3.5903916041026194    	2.8851361104396034    	4.557318306787959    
3.718619875677713    	2.8851361104396034    	4.6856298726919565    
3.8468481472528064    	2.8851361104396034    	4.813922591547486    
3.9750764188279    	2.8851361104396034    	4.942200728747509    
4.103304690402994    	2.8851361104396034    	5.070467584011315    
4.231532961978088    	2.8851361104396034    	5.198725710149358    
4.359761233553182    	2.8851361104396034    	5.326977082213123    
4.487989505128276    	2.8851361104396034    	5.455223228304852    
4.61621777670337    	2.8851361104396034    	5.583465330750824    
4.744446048278464    	2.8851361104396034    	5.71170430436069    
4.872674319853558    	2.8851361104396034    	5.839940856967242    
5.000902591428652    	2.8851361104396034    	5.968175536261589    
5.129130863003746    	2.8851361104396034    	6.096408766027793    
5.25735913457884    	2.8851361104396034    	6.224640874177302    
5.385587406153934    	2.8851361104396034    	6.352872114439577    
5.513815677729028    	2.8851361104396034    	6.481102683144775    
5.642043949304122    	2.8851361104396034    	6.60933273220926    
5.770272220879216    	2.8851361104396034    	6.737562379183175    
5.89850049245431    	2.8851361104396034    	6.8657917150248835    
6.026728764029404    	2.8851361104396034    	6.994020810116568    
6.154957035604498    	2.8851361104396034    	7.122249718918948    
6.283185307179586    	2.8851361104396034    	7.250478483572971    

0.    	3.013364382014697    	0.    
0.1282282715750936    	3.013364382014697    	0.5999403052108652    
0.2564565431501872    	3.013364382014697    	0.8846998749295419    
0.38468481472528077    	3.013364382014697    	1.1112649057173942    
0.5129130863003744    	3.013364382014697    	1.3072742572565463    
0.6411413578754679    	3.013364382014697    	1.4842192573174253    
0.7693696294505614    	3.013364382014697    	1.6482928256205949    
0.897597901025655    	3.013364382014697    	1.8032847027178562    
1.0258261726007485    	3.013364382014697    	1.9516915718679946    
1.154054444175842    	3.013364382014697    	2.095236964822308    
1.2822827157509356    	3.013364382014697    	2.2351484928007768    
1.410510987326029    	3.013364382014697    	2.3723197459138277    
1.5387392589011226    	3.013364382014697    	2.5074113357703345    
1.6669675304762162    	3.013364382014697    	2.640917174062773    
1.7951958020513097    	3.013364382014697    	2.7732096227564482    
1.9234240736264032    	3.013364382014697    	2.904571155123387    
2.051652345201497    	3.013364382014697    	3.0352170583653546    
2.1798806167765905    	3.013364382014697    	3.1653119953175133    
2.308108888351684    	3.013364382014697    	3.294982248253468    
2.4363371599267776    	3.013364382014697    	3.4243248642821267    
2.564565431501871    	3.013364382014697    	3.5534145411215396    
2.6927937030769646    	3.013364382014697    	3.6823088436675433    
2.821021974652058    	3.013364382014697    	3.811052174936144    
2.9492502462271517    	3.013364382014697    	3.939678810023623    
3.0774785178022452    	3.013364382014697    	4.068215220826685    
3.2057067893773388    	3.013364382014697    	4.196681861275337    
3.3339350609524323    	3.013364382014697    	4.3250945406308166    
3.462163332527526    	3.013364382014697    	4.453465481305679    
3.5903916041026194    	3.013364382014697    	4.581804134517003    
3.718619875677713    	3.013364382014697    	4.710117809712825    
3.8468481472528064    	3.013364382014697    	4.838412160589687    
3.9750764188279    	3.013364382014697    	4.966691560554612    
4.103304690402994    	3.013364382014697    	5.094959392886847    
4.231532961978088    	3.013364382014697    	5.223218275042572    
4.359761233553182    	3.013364382014697    	5.351470232088203    
4.487989505128276    	3.013364382014697    	5.479716830822654    
4.61621777670337    	3.013364382014697    	5.607959283512673    
4.744446048278464    	3.013364382014697    	5.73619852813396    
4.872674319853558    	3.013364382014697    	5.864435290444009    
5.000902591428652    	3.013364382014697    	5.992670132003302    
5.129130863003746    	3.013364382014697    	6.120903487327537    
5.25735913457884    	3.013364382014697    	6.249135692631981    
5.385587406153934    	3.013364382014697    	6.377367008071373    
5.513815677729028    	3.013364382014697    	6.505597634947612    
5.642043949304122    	3.013364382014697    	6.63382772902409    
5.770272220879216    	3.013364382014697    	6.762057410827718    
5.89850049245431    	3.013364382014697    	6.890286773620227    
6.026728764029404    	3.013364382014697    	7.018515889566115    
6.154957035604498    	3.013364382014697    	7.146744814505227    
6.283185307179586    	3.013364382014697    	7.274973591645662    

0.    	3.141592653589793    	0.    
0.1282282715750936    	3.141592653589793    	0.6038451129036038    
0.2564565431501872    	3.141592653589793    	0.8899004405711172    
0.38468481472528077    	3.141592653589793    	1.1172794979397487    
0.5129130863003744    	3.141592653589793    	1.31384993773528    
0.6411413578754679    	3.141592653589793    	1.4911982123420513    
0.7693696294505614    	3.141592653589793    	1.655568506148137    
0.897597901025655    	3.141592653589793    	1.8107819309806192    
1.0258261726007485    	3.141592653589793    	1.9593558375125104    
1.154054444175842    	3.141592653589793    	2.1030280248013486    
1.2822827157509356    	3.141592653589793    	2.2430362661689767    
1.410510987326029    	3.141592653589793    	2.380281548818303    
1.5387392589011226    	3.141592653589793    	2.5154299528667567    
1.6669675304762162    	3.141592653589793    	2.64897947858213    
1.7951958020513097    	3.141592653589793    	2.7813055703227185    
1.9234240736264032    	3.141592653589793    	2.9126930396596116    
2.051652345201497    	3.141592653589793    	3.043358955930838    
2.1798806167765905    	3.141592653589793    	3.173469345041951    
2.308108888351684    	3.141592653589793    	3.30315153462465    
2.4363371599267776    	3.141592653589793    	3.432503375138767    
2.564565431501871    	3.141592653589793    	3.561600182646178    
2.6927937030769646    	3.141592653589793    	3.6904999985619353    
2.821021974652058    	3.141592653589793    	3.819247593467904    
2.9492502462271517    	3.141592653589793    	3.94787752618783    
3.0774785178022452    	3.141592653589793    	4.076416487751403    
3.2057067893773388    	3.141592653589793    	4.204885101405198    
3.3339350609524323    	3.141592653589793    	4.333299307278697    
3.462163332527526    	3.141592653589793    	4.461671428960951    
3.5903916041026194    	3.141592653589793    	4.590010995905722    
3.718619875677713    	3.141592653589793    	4.718325378068276    
3.8468481472528064    	3.141592653589793    	4.846620275946164    
3.9750764188279    	3.141592653589793    	4.974900099149242    
4.103304690402994    	3.141592653589793    	5.103168258963367    
4.231532961978088    	3.141592653589793    	5.231427394511888    
4.359761233553182    	3.141592653589793    	5.359679547624613    
4.487989505128276    	3.141592653589793    	5.487926298070336    
4.61621777670337    	3.141592653589793    	5.616168868150888    
4.744446048278464    	3.141592653589793    	5.74440820360648    
4.872674319853558    	3.141592653589793    	5.872645036202392    
5.000902591428652    	3.141592653589793    	6.000879932147672    
5.129130863003746    	3.141592653589793    	6.129113329554919    
5.25735913457884    	3.141592653589793    	6.257345567422569    
5.385587406153934    	3.141592653589793    	6.385576908058912    
5.513815677729028    	3.141592653589793    	6.513807554432212    
5.642043949304122    	3.141592653589793    	6.642037663595262    
5.770272220879216    	3.141592653589793    	6.7702673570726875    
5.89850049245431    	3.141592653589793    	6.8984967288982375    
6.026728764029404    	3.141592653589793    	7.026725851833783    
6.154957035604498    	3.141592653589793    	7.154954782181409    
6.283185307179586    	3.141592653589793    	7.283183563506888    



==> plot-data/largeq-tv.dat <==
# K0 = 0.001	K1 = 0.01	K2 = 0.1	K3 = 1.0	K4 = 3.0	K5 = 7.0
h	K0	K1	K2	K3	K4	K5
-0.996036036900538    	4.440305623036662    	nan	nan	nan	nan	nan
-0.9859750668409366    	3.2875332541157745    	nan	nan	nan	nan	nan
-0.9759140967813352    	3.2162189197070252    	nan	nan	nan	nan	nan
-0.9658531267217338    	3.192188975749901    	4.233325053937464    	nan	nan	nan	nan
-0.9557921566621325    	3.180021024741145    	3.9245405524412615    	nan	nan	nan	nan
-0.9457311866025311    	3.1726543054387832    	3.7061223206999596    	nan	nan	nan	nan
-0.9356702165429297    	3.167710970159324    	3.56402296782531    	nan	nan	nan	nan
-0.9256092464833283    	3.1641626799028013    	3.472801016454385    	nan	nan	nan	nan
-0.9155482764237269    	3.161491443038226    	3.41267761108672    	nan	nan	nan	nan
-0.9054873063641256    	3.159407729716765    	3.3712904152075276    	nan	nan	nan	nan
-0.8954263363045242    	3.1577369384012415    	3.3414363541660475    	nan	nan	nan	nan
-0.8853653662449228    	3.1563674810110456    	3.3189600852500996    	nan	nan	nan	nan
-0.8753043961853214    	3.155224691156061    	3.301417093206885    	nan	nan	nan	nan
-0.86524342612572    	3.154256711222439    	3.287318693621131    	nan	nan	nan	nan
-0.8551824560661186    	3.153426396328574    	3.275720446499527    	nan	nan	nan	nan
-0.8451214860065173    	3.152706439336736    	3.265997819519894    	nan	nan	nan	nan
-0.8350605159469159    	3.1520763147067727    	3.2577215811430724    	nan	nan	nan	nan
-0.8249995458873145    	3.1515202954090524    	3.2505864953986836    	4.520295102591325    	nan	nan	nan
-0.8149385758277131    	3.1510261274653364    	3.244369050207171    	4.482978045812166    	nan	nan	nan
-0.8048776057681117    	3.15058412108063    	3.2389014539743815    	4.445985812287159    	nan	nan	nan
-0.7948166357085104    	3.1501865130362643    	3.234055054943797    	4.409403149408826    	nan	nan	nan
-0.784755665648909    	3.1498270104057213    	3.2297294153670286    	4.373310967554881    	nan	nan	nan
-0.7746946955893076    	3.1495004581304435    	3.225844889384776    	4.337785417891315    	nan	nan	nan
-0.7646337255297062    	3.149202592867455    	3.2223374571552843    	4.302897096917048    	nan	nan	nan
-0.7545727554701048    	3.1489298582256002    	3.219155036880579    	4.2687103952607695    	nan	nan	nan
-0.7445117854105034    	3.148679263964509    	3.216254805879454    	4.2352830009269535    	nan	nan	nan
-0.7344508153509021    	3.1484482777083844    	3.2136012164410537    	4.202665560978156    	nan	nan	nan
-0.7243898452913007    	3.1482347405260316    	3.211164504619732    	4.170901499048367    	nan	nan	nan
-0.7143288752316993    	3.14803680053535    	3.208919553584466    	4.140026980017121    	nan	nan	nan
-0.7042679051720979    	3.1478528602504734    	3.20684501628766    	4.110071009104112    	nan	nan	nan
-0.6942069351124965    	3.1476815343470723    	3.2049226306776912    	4.0810556487397935    	nan	nan	nan
-0.6841459650528952    	3.147521615568306    	3.2031366797233933    	4.052996334880693    	nan	nan	nan
-0.6740849949932938    	3.147372047070274    	3.2014735612270155    	4.025902272938313    	nan	nan	nan
-0.6640240249336924    	3.147231899706439    	3.1999214427225695    	3.999776894198341    	nan	nan	nan
-0.653963054874091    	3.1471003533365822    	3.1984699818454456    	3.9746183537313216    	nan	nan	nan
-0.6439020848144896    	3.146976681285135    	3.1971100984227925    	3.95042005303711    	nan	nan	nan
-0.6338411147548882    	3.146860237541142    	3.195833787097982    	3.9271711722221787    	nan	nan	nan
-0.6237801446952869    	3.146750445698875    	3.1946339629060514    	3.9048571986698155    	nan	nan	nan
-0.6137191746356855    	3.1466467900222095    	3.193504332251908    	3.8834604417388583    	nan	nan	nan
-0.6036582045760841    	3.14654880761226    	3.192439285573448    	3.8629605252006893    	nan	nan	nan
-0.5935972345164827    	3.1464560818530862    	3.1914338066662666    	3.8433348508914653    	nan	nan	nan
-0.5835362644568813    	3.146368236812516    	3.1904833965517008    	3.8245590293981087    	nan	nan	nan
-0.57347529439728    	3.1462849323636712    	3.189584008366355    	3.806607275095791    	nan	nan	nan
-0.5634143243376786    	3.1462058601030956    	3.1887319921388673    	3.789452763927048    	nan	nan	nan
-0.5533533542780772    	3.1461307397318103    	3.1879240474528614    	3.773067954115478    	nan	nan	nan
-0.5432923842184758    	3.14605931598088    	3.187157182743571    	3.757424870396197    	nan	nan	nan
-0.5332314141588744    	3.1459913558398016    	3.186428680110826    	3.7424953530588847    	nan	nan	nan
-0.523170444099273    	3.1459266462713433    	3.185736064965201    	3.7282512736314075    	nan	nan	nan
-0.5131094740396717    	3.145864992113323    	3.1850770795769887    	3.7146647200657696    	nan	nan	nan
-0.5030485039800703    	3.145806214270319    	3.1844496600095815    	3.70170815303946    	nan	nan	nan
-0.4929875339204689    	3.1457501481125547    	3.1838519160443295    	3.6893545364331253    	nan	nan	nan
-0.4829265638608675    	3.145696642083609    	3.183282113389485    	3.6775774443350544    	nan	nan	nan
-0.47286559380126614    	3.145645556426908    	3.182738658240037    	3.66635114722959    	nan	nan	nan
-0.46280462374166476    	3.145596762124032    	3.182220083518073    	3.6556506794312114    	nan	nan	nan
-0.4527436536820634    	3.1455501398698478    	3.181725036793215    	3.6454518905228794    	nan	nan	nan
-0.442682683622462    	3.145505579215258    	3.1812522694821332    	3.6357314820871696    	nan	nan	nan
-0.4326217135628606    	3.1454629778158734    	3.1808006273404263    	3.626467032785648    	nan	nan	nan
-0.42256074350325923    	3.1454222406208507    	3.1803690419917165    	3.6176370122486103    	nan	nan	nan
-0.41249977344365785    	3.1453832794373886    	3.1799565232561644    	3.6092207865103108    	nan	nan	nan
-0.40243880338405646    	3.1453460121551533    	3.1795621524538    	3.601198615600288    	nan	nan	nan
-0.3923778333244551    	3.145310362452061    	3.179185076322041    	3.593551644932185    	nan	nan	nan
-0.3823168632648537    	3.145276259140796    	3.178824501482758    	3.586261891580019    	nan	nan	nan
-0.3722558932052523    	3.1452436358847837    	3.1784796896207226    	3.579312226266587    	5.34422982873818    	nan	nan
-0.36219492314565094    	3.145212430778711    	3.178149953005216    	3.5726863520230676    	5.343142619627926    	nan	nan
-0.35213395308604956    	3.1451825860279268    	3.1778346505466186    	3.5663687802734945    	5.342075946346339    	nan	nan
-0.3420729830264482    	3.1451540476183806    	3.1775331841580594    	3.560344805045364    	5.341030046662459    	nan	nan
-0.3320120129668468    	3.145126765071334    	3.177244995503036    	3.5546004754168896    	5.340005158353584    	nan	nan
-0.3219510429072454    	3.145100691172092    	3.1769695630424932    	3.549122567492628    	5.339001520023473    	nan	nan
-0.31189007284764403    	3.1450757817451023    	3.1767063993400746    	3.543898555461605    	5.338019370101639    	nan	nan
-0.30182910278804265    	3.145051995403156    	3.176455048623683    	3.538916582545436    	5.337058947402626    	nan	nan
-0.29176813272844127    	3.1450292934688813    	3.176215084569486    	3.5341654320119362    	5.336120490926928    	nan	nan
-0.2817071626688399    	3.1450076396738917    	3.175986108263009    	3.5296344984382677    	5.335204239861273    	nan	nan
-0.2716461926092385    	3.1449870000726183    	3.1757677463754708    	3.5253137594311488    	5.334310433502992    	nan	nan
-0.2615852225496371    	3.1449673428676275    	3.175559649464902    	3.521193747994037    	5.333439311264955    	nan	nan
-0.25152425249003574    	3.1449486382936347    	3.1753614904344754    	3.5172655254562137    	5.332591112549963    	nan	nan
-0.24146328243043436    	3.1449308584773874    	3.175172963139242    	3.5135206556332967    	5.331766076859166    	nan	nan
-0.23140231237083297    	3.1449139773373704    	3.1749937810686406    	3.5099511793076648    	5.330964443627202    	nan	nan
-0.2213413423112316    	3.1448979704840867    	3.1748236762156603    	3.5065495901274955    	5.3301864522063775    	nan	nan
-0.2112803722516302    	3.1448828151242125    	3.1746623979478787    	3.5033088111648683    	5.329432341847692    	nan	nan
-0.20121940219202883    	3.1448684899579775    	3.1745097120438297    	3.500222172671982    	5.3287023516442735    	nan	nan
-0.19115843213242745    	3.1448549751067754    	3.1743653997839862    	3.4972833906927745    	5.32799672048163    	nan	nan
-0.18109746207282607    	3.1448422521105246    	3.174229257113291    	3.4944865467509088    	5.327315687042305    	nan	nan
-0.17103649201322468    	3.144830303690031    	3.1741010938884076    	3.491826068468316    	5.326659489638122    	nan	nan
-0.1609755219536233    	3.1448191138821557    	3.1739807331661534    	3.4892967111729947    	5.32602836631475    	nan	nan
-0.15091455189402192    	3.144808667838399    	3.1738680105363444    	3.4868935405259256    	5.325422554680944    	6.013935838719024    	nan
-0.14085358183442054    	3.1447989518269353    	3.1737627736971112    	3.484611915906668    	5.324842291915585    	6.01439690224155    	nan
-0.13079261177481916    	3.144789953408059    	3.173664881615954    	3.48244747489674    	5.324287814719698    	6.01485884808376    	nan
-0.12073164171521776    	3.1447816605795134    	3.173574204414942    	3.480396118464206    	5.323759359245653    	6.01532166684442    	nan
-0.11067067165561636    	3.144774063206634    	3.1734906226267623    	3.4784539970907122    	5.323257161054534    	6.015785349566745    	nan
-0.10060970159601497    	3.1447671514088427    	3.173414026883706    	3.4766174976663105    	5.322781455058111    	6.016249886703602    	nan
-9.05487315364135700e-2	3.1447609165134094    	3.1733443176528042    	3.4748832311439957    	5.3223324751592145    	6.016715269221285    	nan
-8.04877614768121800e-2	3.1447553506362493    	3.1732814049303935    	3.4732480209816945    	5.321910455637714    	6.017181487791056    	nan
-7.04267914172107800e-2	3.144750446889853    	3.173225207277552    	3.471708892175272    	5.32151562832137    	6.01764853300786    	6.222455972840681    
-6.03658213576093800e-2	3.144746199192825    	3.173175652980936    	3.4702630612126004    	5.321148225154972    	6.018116395642805    	6.222532246192558    
-5.03048512980079900e-2	3.1447426022791194    	3.17313267839845    	3.468907926327361    	5.320808477097309    	6.0185850663926015    	6.222608451433695    
-4.024388123840660000e-2	3.1447396517891324    	3.1730962284519353    	3.467641058706025    	5.320496613751591    	6.019054535844448    	6.2226845883942286    
-3.0182911178805200e-2	3.144737343908992    	3.1730662563703067    	3.4664601940726687    	5.320212864149468    	6.019524794739473    	6.222760657552772    
-2.012194111920380700e-2	3.144735675962113    	3.173042723580033    	3.465363224900745    	5.319957455404044    	6.019995833572464    	6.222836658686254    
-1.00609710596024110e-2	3.1447346460216967    	3.1730255988181306    	3.4643481931774627    	5.319730615122316    	6.020467642788805    	6.222912590407919    
-1.000000000e-9	3.1447342567647953    	3.17301486428848    	3.4634132876345216    	5.3195325704753635    	6.020940216835776    	6.222988455755191    

1.000000000e-9	-3.1384510589157744    	-3.110170451393563    	-2.8197720282215832    	-0.9636527450059647    	-0.26224509627690473    	-6.01968515092123900e-2
1.507537787939698400e-2	-3.1384504535502384    	-3.110174616174158    	-2.8210265507204277    	-0.9638951139600165    	-0.26153558807124533    	-6.00833037528669700e-2
3.015075475879397000e-2	-3.1384484226744673    	-3.110164498193047    	-2.822110030635974    	-0.964071591707421    	-0.26082442582572485    	-5.99699096988861600e-2
4.52261316381909500e-2	-3.138444956282169    	-3.110140071742526    	-2.823026949829497    	-0.9641814347999547    	-0.2601116402874908    	-5.98566691827477900e-2
6.030150851758793000e-2	-3.1384400452005865    	-3.1101012765561684    	-2.823781210342628    	-0.964223911622816    	-0.2593972611410238    	-5.9743582433871900e-2
7.53768853969849300e-2	-3.1384336758143294    	-3.1100480129011494    	-2.824376161527975    	-0.964198299384476    	-0.2586813210679044    	-5.963065008096136000e-2
9.04522622763819100e-2	-3.138425830771127    	-3.1099801408462366    	-2.8248146269824836    	-0.9641038846251266    	-0.257963851835985    	-5.951787086495219000e-2
0.1055276391557789    	-3.1384164879246974    	-3.1098974793365337    	-2.8250989275879963    	-0.9639399636145511    	-0.25724488526274314    	-5.94052458739304800e-2
0.12060301603517588    	-3.1384056214819256    	-3.1097998048606814    	-2.825230901225811    	-0.9637058431408083    	-0.25652445327324847    	-5.92927754056042900e-2
0.13567839291457287    	-3.1383932006412003    	-3.109686850345638    	-2.8252119187981335    	-0.9634008410788182    	-0.25580258780019705    	-5.91804593991014400e-2
0.15075376979396984    	-3.138379189817465    	-3.1095583026464606    	-2.8250428974804658    	-0.9630242870432086    	-0.25507932079642703    	-5.90682979581469400e-2
0.16582914667336682    	-3.1383635485551253    	-3.109413800805488    	-2.8247243101620896    	-0.9625755230754773    	-0.2543546841625597    	-5.89562909700007700e-2
0.1809045235527638    	-3.1383462309313748    	-3.1092529335299584    	-2.824256192547987    	-0.9620539042473264    	-0.2536287099163661    	-5.88444389043831800e-2
0.19597990043216076    	-3.1383271853746924    	-3.109075235493291    	-2.823638146829171    	-0.9614587994059911    	-0.25290142998919585    	-5.8732741649484500e-2
0.21105527731155774    	-3.1383063542015344    	-3.1088801846625183    	-2.822869342697674    	-0.9607895918922544    	-0.25217287635321917    	-5.86211994245382500e-2
0.2261306541909547    	-3.1382836731911627    	-3.108667197843075    	-2.82194851527811    	-0.9600456802045643    	-0.25144308096117696    	-5.85098123297789200e-2
0.24120603107035168    	-3.1382590710564258    	-3.1084356262555746    	-2.820873960155815    	-0.9592264788096525    	-0.2507120758069439    	-5.83985805199227500e-2
0.2562814079497487    	-3.1382324688486243    	-3.1081847503075606    	-2.8196435254376855    	-0.9583314188418792    	-0.24997989274486931    	-5.82875039863317600e-2
0.27135678482914566    	-3.138203779276755    	-3.1079137736889524    	-2.8182546006560196    	-0.95735994889775    	-0.2492465637170418    	-5.8176583529048200e-2
0.28643216170854263    	-3.138172905957119    	-3.1076218166072107    	-2.816704102508969    	-0.956311535801865    	-0.2485121206294849    	-5.80658175176167500e-2
0.3015075385879396    	-3.1381397424617283    	-3.1073079081540063    	-2.814988457187129    	-0.9551856654457951    	-0.2477765953702762    	-5.79552077225797800e-2
0.3165829154673366    	-3.138104171521639    	-3.106970977579519    	-2.813103579107797    	-0.9539818435149563    	-0.24704001973379563    	-5.78447536841122400e-2
0.33165829234673355    	-3.138066063571694    	-3.106609844316353    	-2.8110448458767205    	-0.9526995963989027    	-0.2463024255620221    	-5.77344555232737200e-2
0.3467336692261305    	-3.138025275787716    	-3.1062232066798017    	-2.808807069046824    	-0.9513384719793483    	-0.24556384457368052    	-5.7624313314886600e-2
0.3618090461055275    	-3.137981650284936    	-3.1058096289011092    	-2.8063844604423434    	-0.9498980404550701    	-0.2448243084988615    	-5.751432721380700000e-2
0.37688442298492447    	-3.137935012623775    	-3.1053675262833984    	-2.8037705935749218    	-0.9483778953032935    	-0.24408384902195923    	-5.74044971344491700e-2
0.39195979986432145    	-3.137885169717515    	-3.1048951482125715    	-2.8009583596187095    	-0.9467776539853459    	-0.24334249774176975    	-5.729482344579306000e-2
0.4070351767437184    	-3.137831907618596    	-3.104390558540931    	-2.7979399177631654    	-0.9450969589411162    	-0.2426002862218004    	-5.71853060086251500e-2
0.4221105536231154    	-3.1377749888157482    	-3.1038516130736036    	-2.7947066382064416    	-0.9433354784469072    	-0.24185724596574998    	-5.70759450293780700e-2
0.43718593050251237    	-3.1377141491821217    	-3.1032759333926334    	-2.7912490387517286    	-0.9414929074656779    	-0.24111340841390927    	-5.69667404812230800e-2
0.45226130738190934    	-3.1376490944276507    	-3.102660876626742    	-2.7875567125579503    	-0.9395689685943966    	-0.24036880492330504    	-5.68576926143968800e-2
0.4673366842613063    	-3.1375794958712953    	-3.1020035001651203    	-2.783618246698989    	-0.9375634129100776    	-0.23962346679176427    	-5.67488013766346300e-2
0.4824120611407033    	-3.137504985556035    	-3.101300520426894    	-2.779421130389177    	-0.9354760208841642    	-0.23887742525171118    	-5.6640066868809400e-2
0.49748743802010026    	-3.137425150403127    	-3.1005482645396736    	-2.7749516514015005    	-0.9333066033083042    	-0.23813071142669573    	-5.653148920540430000e-2
0.5125628148994973    	-3.137339525323346    	-3.0997426133850587    	-2.7701947791044566    	-0.9310550021545589    	-0.23738335639319574    	-5.64230684111524100e-2
0.5276381917788943    	-3.1372475850770787    	-3.098878934272236    	-2.7651340321135827    	-0.9287210914631645    	-0.2366353910906871    	-5.63148045789425600e-2
0.5427135686582912    	-3.1371487344125026    	-3.0979520008217785    	-2.7597513288338975    	-0.9263047782626637    	-0.23588684642323265    	-5.62066978009858600e-2
0.5577889455376882    	-3.1370422962591675    	-3.0969558973407754    	-2.7540268178949714    	-0.9238060035593842    	-0.23513775314967944    	-5.609874809376469000e-2
0.5728643224170852    	-3.1369274974185823    	-3.0958839039364454    	-2.7479386861109094    	-0.9212247428032185    	-0.23438814197250268    	-5.59909555935260700e-2
0.5879396992964822    	-3.1368034511326734    	-3.094728357831503    	-2.741462940057307    	-0.9185610073155912    	-0.23363804344797146    	-5.588332031506305000e-2
0.6030150761758791    	-3.1366691357386918    	-3.0934804847951063    	-2.73457315769349    	-0.915814844714856    	-0.23288748807982929    	-5.57758423299050700e-2
0.6180904530552761    	-3.136523368162341    	-3.0921301929877596    	-2.727240205477342    	-0.9129863399056788    	-0.23213650621536397    	-5.566852163126423000e-2
0.6331658299346731    	-3.1363647711600873    	-3.090665819271761    	-2.7194319152039483    	-0.9100756159208245    	-0.23138512810895762    	-5.556135844324794000e-2
0.64824120681407    	-3.1361917319280277    	-3.08907381435734    	-2.711112714647671    	-0.9070828345856579    	-0.2306333839017647    	-5.54543527655528800e-2
0.663316583693467    	-3.136002349848041    	-3.087338349246847    	-2.702243204428807    	-0.9040081974024243    	-0.229881303601017    	-5.53475045284117500e-2
0.678391960572864    	-3.1357943695699317    	-3.0854408189151465    	-2.692779672517416    	-0.9008519462503837    	-0.22912891710037853    	-5.524081390050561000e-2
0.693467337452261    	-3.135565094573392    	-3.0833592106364205    	-2.6826735362720915    	-0.8976143640542547    	-0.22837625418365493    	-5.51342808822359300e-2
0.7085427143316579    	-3.13531127410065    	-3.081067291979949    	-2.6718707001686193    	-0.8942957755473864    	-0.22762334451485744    	-5.50279055446458700e-2
0.7236180912110549    	-3.1350289533831543    	-3.078533555543656    	-2.6603108154252393    	-0.8908965478116566    	-0.22687021741963465    	-5.492168793850905000e-2
0.7386934680904519    	-3.1347132726578177    	-3.0757198312351006    	-2.647926425515375    	-0.8874170910117587    	-0.22611690249304583    	-5.481562820734975000e-2
0.7537688449698489    	-3.1343581930457356    	-3.072579437589011    	-2.6346419790258717    	-0.8838578587739638    	-0.22536342882975946    	-5.47097260642961400e-2
0.7688442218492458    	-3.1339561164282705    	-3.0690546834519434    	-2.6203726885911007    	-0.8802193488746233    	-0.2246098255894462    	-5.46039818789152400e-2
0.7839195987286428    	-3.133497348249778    	-3.065073438428309    	-2.6050232119302956    	-0.8765021036381446    	-0.22385612164266355    	-5.4498395593326700e-2
0.7989949756080398    	-3.1329693217458514    	-3.060544341654983    	-2.5884861276207065    	-0.8727067103264576    	-0.22310234582202648    	-5.43929672225544900e-2
0.8140703524874368    	-3.132355450451395    	-3.0553499765134657    	-2.5706401771998757    	-0.8688338015905686    	-0.22234852674885985    	-5.428769683761114000e-2
0.8291457293668337    	-3.131633383055541    	-3.049336932010232    	-2.5513482421504268    	-0.8648840556444419    	-0.22159469294555656    	-5.418258443591872000e-2
0.8442211062462307    	-3.1307722632165644    	-3.0423009667010756    	-2.530455026385187    	-0.8608581967119466    	-0.22084087265709762    	-5.40776300483716300e-2
0.8592964831256277    	-3.129728263560764    	-3.0339642255568786    	-2.507784418822854    	-0.8567569949978258    	-0.22008709412673166    	-5.397283373405282000e-2
0.8743718600050246    	-3.1284369775600602    	-3.023939092501499    	-2.483136521228904    	-0.8525812668333375    	-0.21933338532721702    	-5.38681955340827300e-2
0.8894472368844216    	-3.1267997511240955    	-3.011668618776121    	-2.456284347458862    	-0.8483318754078377    	-0.2185797741242923    	-5.37637153871672900e-2
0.9045226137638186    	-3.1246574647658174    	-2.996323854647519    	-2.4269702400390636    	-0.8440097291747088    	-0.21782628818649297    	-5.36593933972340200e-2
0.9195979906432156    	-3.1217359175663444    	-2.9766171849571825    	-2.3949021092948035    	-0.8396157835073277    	-0.2170729549912518    	-5.35552295769230500e-2
0.9346733675226125    	-3.1175190907472903    	-2.9504401562197566    	-2.359749710088578    	-0.8351510395051309    	-0.2163198019022734    	-5.34512239252471500e-2
0.9497487444020095    	-3.1109081548299535    	-2.9141018557180876    	-2.321141328640912    	-0.8306165440704558    	-0.2155668560554993    	-5.334737647052990000e-2
0.9648241212814065    	-3.0990799718191324    	-2.8605555161024734    	-2.2786615063274396    	-0.8260133895813655    	-0.2148141444322298    	-5.324368725983009000e-2
0.9798994981608035    	-3.071969615831003    	-2.7746897518105276    	-2.231850781125747    	-0.821342713442375    	-0.21406169382876694    	-5.31401562629816300e-2
0.9949748750402004    	-2.949948059813125    	-2.618541305578766    	-2.180208954466741    	-0.8166056976565477    	-0.21330953088061833    	-5.303678352821883000e-2
1.0100502519195975    	-3.421033609972323000e-3	-2.2763487445464485    	-2.1232040579407503    	-0.8118035682524725    	-0.21255768199526193    	-5.29335690206855800e-2
1.0251256287989945    	-9.7052125349642460000000000e-10	-1.4302786319110068    	-2.060289991462716    	-0.8069375946258144    	-0.21180617342770924    	-5.283051281124473000e-2
1.0402010056783915    	-2.7532906451628910000000000000000e-16	-0.43640679867147125    	-1.9909365927424143    	-0.8020090888354443    	-0.21105503124288916    	-5.27276148563031700e-2
1.0552763825577884    	-7.81086385089143500000000000000000000000e-23	-9.91376260111489500e-2	-1.9146762759358504    	-0.79701940477295    	-0.21030428132356116    	-5.26248752250504400e-2
1.0703517594371854    	-2.215879177686000700000000000000000000000000000e-29	-2.198294879324047000e-2	-1.8311706759703985    	-0.7919699373014706    	-0.20955394930327742    	-5.252229386156770000e-2
1.0854271363165824    	-6.286270793410148000000000000000000000000000000000000e-36	-4.868535016223235000e-3	-1.7402978737731987    	-0.7868621212201328    	-0.20880406071537205    	-5.241987080521104000e-2
1.1005025131959794    	-1.783364404017421200000000000000000000000000000000000000000e-42	-1.0781628289232330000e-3	-1.6422546456501832    	-0.7816974302758828    	-0.2080546408005648    	-5.23176061021617400e-2
1.1155778900753763    	-5.0592612084576250000000000000000000000000000000000000000000000000e-49	-2.38764151876016020000e-4	-1.537658399180708    	-0.7764773759419108    	-0.20730571466947234    	-5.22154995529380300e-2
1.1306532669547733    	-1.43527166510694250000000000000000000000000000000000000000000000000000000e-55	-5.28754195494601600000e-5	-1.4276220774205766    	-0.7712035062736717    	-0.20655730721284637    	-5.21135513539103800e-2
1.1457286438341703    	-4.071750138631747300000000000000000000000000000000000000000000000000000000000000e-62	-1.170950475803270300000e-5	-1.3137680394828293    	-0.7658774045162144    	-0.20580944311292404    	-5.201176146668995000e-2
1.1608040207135673    	-1.15512272635312100000000000000000000000000000000000000000000000000000000000000000000e-68	-2.593123663231884000000e-6	-1.1981520241485217    	-0.76050068779255    	-0.20506214684532464    	-5.19101298662221200e-2
1.1758793975929642    	-3.276990158952264000000000000000000000000000000000000000000000000000000000000000000000000000e-75	-5.7425915710139410000000e-7	-1.0830909738759786    	-0.7550750056261735    	-0.20431544269175195    	-5.18086565505466700e-2
1.1909547744723612    	-9.2965572012439160000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	-1.27172330496794270000000e-7	-0.9709231667737686    	-0.7496020383670254    	-0.20356935474117854    	-5.17073415055229200e-2
1.2060301513517582    	-2.6373584168236730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88	-2.816289726291273400000000e-8	-0.8637582433700336    	-0.7440834956608318    	-0.20282390684395324    	-5.16061847282545100e-2
1.2211055282311551    	-7.48197345683359500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	-6.236803077745088000000000e-9	-0.7632799138940747    	-0.7385211147198985    	-0.20207912268197203    	-5.15051862016844300e-2
1.2361809051105521    	-2.122575621120813800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-101	-1.3811687152680535000000000e-9	-0.6706417095664842    	-0.7329166586434184    	-0.20133502565813943    	-5.140434592586907000e-2
1.251256281989949    	-6.0215761158248090000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-108	-3.058661619193520000000000e-10	-0.5864605687647836    	-0.7272719145642541    	-0.2005916390585254    	-5.13036638702617500e-2
1.266331658869346    	-1.708272655558931700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-114	-6.7735467775725300000000000e-11	-0.5108842565443809    	-0.7215886918836816    	-0.19984898587035005    	-5.1203140020116500e-2
1.281407035748743    	-4.846231965110389700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-121	-1.500033075284002400000000000e-11	-0.44369726886922245    	-0.7158688202899022    	-0.19910708894735452    	-5.11027743657961300e-2
1.29648241262814    	-1.37483698408565970000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-127	-3.3218922091757910000000000000e-12	-0.38443394568271644    	-0.7101141478923245    	-0.1983659708316985    	-5.100256690461968000e-2
1.311557789507537    	-3.900301815485267000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-134	-7.3564830211797870000000000000e-13	-0.3324787839233584    	-0.704326539163779    	-0.1976256539423349    	-5.09025175927875200e-2
1.326633166386934    	-1.106484217866235500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-140	-1.6291269864902920000000000000e-13	-0.2871451811912273    	-0.6985078729800152    	-0.1968861604183223    	-5.08026264107788200e-2
1.341708543266331    	-3.1390066259846866000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-147	-3.60777661064780200000000000000e-14	-0.24773164935591135    	-0.6926600405203365    	-0.1961475122798384    	-5.070289334311973000e-2
1.356783920145728    	-8.9051090310866130000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-154	-7.989587171832273000000000000000e-15	-0.2135586002380449    	-0.6867849432693185    	-0.19540973107499582    	-5.060331834907617000e-2
1.3718592970251249    	-2.52630772370556140000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-160	-1.7693308113095269000000000000000e-15	-0.18399015951231526    	-0.680884490751374    	-0.19467283846683348    	-5.050390142382088000e-2
1.3869346739045219    	-7.16693157972177000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-167	-3.9182644265982053000000000000000e-16	-0.15844532028361152    	-0.6749605986857028    	-0.1939368557093193    	-5.04046425367636900e-2
1.4020100507839188    	-2.03320077786135670000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-173	-8.67717671505244900000000000000000e-17	-0.13640197913806212    	-0.6690151865323481    	-0.19320180385237729    	-5.03055416411539700e-2
1.4170854276633158    	-5.76802688145981000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-180	-1.92160067682233870000000000000000e-17	-0.11739650513877178    	-0.6630501756485652    	-0.19246770373902988    	-5.02065987143347500e-2
1.4321608045427128    	-1.6363427793945304000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-186	-4.2554730444106204000000000000000000e-18	-0.10102070268116853    	-0.6570674870368851    	-0.19173457597494448    	-5.01078137397326100e-2
1.4472361814221097    	-4.6421726992927490000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-193	-9.423940701987649000000000000000000e-19	-8.69174122458296600e-2	-0.6510690392180134    	-0.19100244100097896    	-5.00091866670535600e-2
1.4623115583015067    	-1.316947013671420000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-199	-2.08697499498452150000000000000000000e-19	-7.47755458282047600e-2	-0.6450567462071652    	-0.19027131894919203    	-4.9910717462954500e-2
1.4773869351809037    	-3.736072630603094500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-206	-4.621702075194299400000000000000000e-20	-6.43250443805933200e-2	-0.6390325153485126    	-0.18954122978139099    	-4.98124060928857300e-2
1.4924623120603007    	-1.059893720569958800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-212	-1.023497172804053600000000000000000000e-20	-5.533203914004935000e-2	-0.6329982452999954    	-0.1888121932121667    	-4.97142525201792500e-2
1.5075376889396976    	-3.006833137044853700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-219	-2.2665815445152487000000000000000000000e-21	-4.759436600664125300e-2	-0.6269558240245852    	-0.18808422878142794    	-4.96162567028792800e-2
1.5226130658190946    	-8.5301434853616240000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-226	-5.0194490363937340000000000000000000000e-22	-4.093749909723920500e-2	-0.6209071267522697    	-0.18735735572061607    	-4.95184185956585300e-2
1.5376884426984916    	-2.41993301783699240000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-232	-1.11158006601265620000000000000000000000e-22	-3.52109196382129400e-2	-0.6148540140460024    	-0.18663159309059907    	-4.94207381648701370e-2
1.5527638195778886    	-6.865155106318895000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-239	-2.461645160996393500000000000000000000000e-23	-3.028490738719991600e-2	-0.6087983299423576    	-0.18590695974170757    	-4.93232153653333500e-2
1.5678391964572855    	-1.94758922187703500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-245	-5.451426383192308000000000000000000000000e-24	-2.604772632502555000e-2	-0.6027419000216707    	-0.18518347420413095    	-4.92258501514228900e-2
1.5829145733366825    	-5.525153792802848000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-252	-1.2072434355174325000000000000000000000000e-24	-2.240316930113831200e-2	-0.5966865296379786    	-0.184461154915732    	-4.91286424770969200e-2
1.5979899502160795    	-1.5674416397049426000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-258	-2.67349609084971600000000000000000000000000e-25	-1.926842400331084700e-2	-0.5906340022039713    	-0.18374001998049705    	-4.90315922823514300e-2
1.6130653270954765    	-4.4467057138474236000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-265	-5.92058000728109900000000000000000000000000e-26	-1.6572223329169800e-2	-0.5845860774455147    	-0.18302008734343111    	-4.89346995344037700e-2
1.6281407039748734    	-1.2614946039172320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-271	-1.311139662487548800000000000000000000000000e-26	-1.425324561745842700e-2	-0.5785444899048868    	-0.18230137467413865    	-4.88379641819167700e-2
1.6432160808542704    	-3.57875860925428670000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-278	-2.903579062210812600000000000000000000000000e-27	-1.225873294424463500e-2	-0.5725109472222787    	-0.1815838994567387    	-4.87413861629288900e-2
1.6582914577336674    	-1.015264999567711700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-284	-6.4301093251371280000000000000000000000000000e-28	-1.054329913193966800e-2	-0.5664871288120494    	-0.18086767892626865    	-4.86449654421257100e-2
1.6733668346130643    	-2.8802250494434944000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-291	-1.42397727243828570000000000000000000000000000e-28	-9.06790222512482200e-3	-0.560474684389981    	-0.18015273008528165    	-4.854870193823579400e-2
1.6884422114924613    	-8.1709665350393420000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-298	-3.1534631372074495000000000000000000000000000e-29	-7.798959276531546000e-3	-0.5544752326746116    	-0.17943906971468637    	-4.84525956129182600e-2
1.7035175883718583    	-2.3180374092386970000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-304	-6.983489097661562000000000000000000000000000000e-30	-6.707584062240168000e-3	-0.5484903601277069    	-0.1787267144040401    	-4.835664640522141500e-2
1.7185929652512553    	-6.57608547051795500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-311	-1.5465257672975202000000000000000000000000000000e-30	-5.768930873044943000e-3	-0.5425216198008338    	-0.17801568046287342    	-4.826085425560311400e-2
1.7336683421306522    	-1.865567669479901000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-317	-3.42485241299413500000000000000000000000000000000e-31	-4.9616297510078144000e-3	-0.5365705302494448    	-0.17730598401386732    	-4.81652191155745870e-2
1.7487437190100492    	0.    	-7.58449312626133400000000000000000000000000000000e-32	-4.267300517931675000e-3	-0.5306385745340514    	-0.17659764092855168    	-4.80697409137023100e-2
1.7638190958894462    	0.    	-1.67962087254328900000000000000000000000000000000e-32	-3.6701346533914370000e-3	-0.5247271992981164    	-0.1758906668853215    	-4.7974419560265600e-2
1.7788944727688432    	0.    	-3.71959764281427960000000000000000000000000000000e-33	-3.1565355888844540000e-3	-0.5188378139177106    	-0.17518507730244526    	-4.78792550611224500e-2
1.7939698496482401    	0.    	-8.2372199882820250000000000000000000000000000000000e-34	-2.7148092754598374000e-3	-0.5129717898031854    	-0.17448088740802747    	-4.77842472913896370e-2
1.809045226527637    	0.    	-1.82417023703711660000000000000000000000000000000000e-34	-2.3348980139156644000e-3	-0.5071304596695203    	-0.17377811217120298    	-4.768939620580070500e-2
1.824120603407034    	0.    	-4.03970885607161900000000000000000000000000000000000e-35	-2.0081515076116677000e-3	-0.5013151169975592    	-0.173076766380162    	-4.75947017382867270e-2
1.839195980286431    	0.    	-8.946120987514746000000000000000000000000000000000000e-36	-1.7271299372818036000e-3	-0.4955270154847815    	-0.1723768645671453    	-4.75001638098819800e-2
1.854271357165828    	0.    	-1.9811596224077002000000000000000000000000000000000000e-36	-1.4854345851027584000e-3	-0.4897673686596502    	-0.17167842104368303    	-4.74057823654421300e-2
1.869346734045225    	0.    	-4.3873690677851390000000000000000000000000000000000000e-37	-1.27756215332087000e-3	-0.4840373495141661    	-0.17098144993406317    	-4.731155732342573500e-2
1.884422110924622    	0.    	-9.71603050974351200000000000000000000000000000000000000e-38	-1.0987794658915295000e-3	-0.4783380902504133    	-0.1702859650960895    	-4.72174886158578400e-2
1.899497487804019    	0.    	-2.15165962583128600000000000000000000000000000000000000e-38	-9.4501570203498870000e-4	-0.4726706820729134    	-0.16959198020249389    	-4.712357616850937300e-2
1.914572864683416    	0.    	-4.7649491638610797000000000000000000000000000000000000000e-39	-8.1276970873391190000e-4	-0.46703617507538886    	-0.16889950869148818    	-4.70298199086132130e-2
1.929648241562813    	0.    	-1.0552198992441264000000000000000000000000000000000000000e-39	-6.990302828385351000e-4	-0.4614355781941839    	-0.16820856378164883    	-4.693621975266326600e-2
1.9447236184422099    	0.    	-2.3368329804426170000000000000000000000000000000000000000e-40	-6.0120760897245920000e-4	-0.45586985923115764    	-0.16751915847797294    	-4.68427756338636300e-2
1.9597989953216068    	0.    	-5.17502407117616700000000000000000000000000000000000000000e-41	-5.1707429032829850000e-4	-0.4503399449336989    	-0.16683130557399473    	-4.674948747170004600e-2
1.9748743722010038    	0.    	-1.146032872743450300000000000000000000000000000000000000000e-41	-4.44714632224580630000e-4	-0.4448467211605964    	-0.16614501764318224    	-4.66563551803371700e-2
1.9899497490804008    	0.    	-2.5379424854924365000000000000000000000000000000000000000000e-42	-3.82481023108980470000e-4	-0.4393910330674946    	-0.16546030703103698    	-4.656337869105442500e-2
2.005025125959798    	0.    	-5.6203903156040050000000000000000000000000000000000000000000e-43	-3.289564186882990000e-4	-0.43397368540727066    	-0.16477718589745027    	-4.64705579112969500e-2
2.020100502839195    	0.    	-1.24466127523124840000000000000000000000000000000000000000000e-43	-2.8292207639629720000e-4	-0.42859544282779827    	-0.1640956661584898    	-4.63778927663307500e-2
2.035175879718592    	0.    	-2.756359617261188700000000000000000000000000000000000000000000e-44	-2.43329805046489200000e-4	-0.4232570302802505    	-0.16341575953689258    	-4.62853831669871600e-2
2.050251256597989    	0.    	-6.104085095548867000000000000000000000000000000000000000000000e-45	-2.09278097811875260000e-4	-0.41795913342705937    	-0.162737477529312    	-4.619302902318045400e-2
2.065326633477386    	0.    	-1.3517777080550988000000000000000000000000000000000000000000000e-45	-1.799916051719640000e-4	-0.4127023991238916    	-0.16206083144648886    	-4.61008302632315300e-2
2.080402010356783    	0.    	-2.99357388215041430000000000000000000000000000000000000000000000e-46	-1.54803480429388740000e-4	-0.4074874359328988    	-0.16138583235975856    	-4.600878679137565500e-2
2.09547738723618    	0.    	-6.62940699237934000000000000000000000000000000000000000000000000e-47	-1.33140195748230880000e-4	-0.4023148146861686    	-0.16071249115965136    	-4.591689851569924500e-2
2.110552764115577    	0.    	-1.468112657038017000000000000000000000000000000000000000000000000e-47	-1.14508483080225920000e-4	-0.3971850690851806    	-0.16004081849624718    	-4.58251653616188470e-2
2.1256281409949738    	0.    	-3.2512029753781074000000000000000000000000000000000000000000000000e-48	-9.84841025756228300000e-5	-0.3920986963234394    	-0.15937082485703424    	-4.5733587218244500e-2
2.1407035178743707    	0.    	-7.1999384636008120000000000000000000000000000000000000000000000000e-49	-8.47021827381806600000e-5	-0.3870561577630891    	-0.1587025204860213    	-4.56421640071069670e-2
2.1557788947537677    	0.    	-1.59445947445001370000000000000000000000000000000000000000000000000e-49	-7.28489123864887400000e-5	-0.38205787961148596    	-0.15803591543392592    	-4.555089563611680600e-2
2.1708542716331647    	0.    	-3.531003810854601600000000000000000000000000000000000000000000000000e-50	-6.26543952461126700000e-5	-0.3771042536511242    	-0.15737101957134714    	-4.545978200600453400e-2
2.1859296485125617    	0.    	-7.819570278014312000000000000000000000000000000000000000000000000000e-51	-5.38865044768035100000e-5	-0.3721956379791358    	-0.15670784252900027    	-4.53688230211510830e-2
2.2010050253919586    	0.    	-1.7316797884318655000000000000000000000000000000000000000000000000000e-51	-4.634559719239673700000e-5	-0.3673323577487284    	-0.15604639376311535    	-4.527801859755120600e-2
2.2160804022713556    	0.    	-3.8348845059239220000000000000000000000000000000000000000000000000000e-52	-3.98599686544160840000e-5	-0.36251470599983504    	-0.15538668253346444    	-4.518736862410044400e-2
2.2311557791507526    	0.    	-8.49252804647296100000000000000000000000000000000000000000000000000000e-53	-3.428194255915399400e-5	-0.3577429444030682    	-0.1547287178778758    	-4.50968730123966200e-2
2.2462311560301496    	0.    	-1.880709380223986000000000000000000000000000000000000000000000000000000e-53	-2.948450853146840600000e-5	-0.3530173040813329    	-0.15407250866089495    	-4.50065316548422500e-2
2.2613065329095465    	0.    	-4.164917388432514000000000000000000000000000000000000000000000000000000e-54	-2.535843007480161000000e-5	-0.3483379864697598    	-0.15341806353782772    	-4.49163444650588800e-2
2.2763819097889435    	0.    	-9.2234010383000830000000000000000000000000000000000000000000000000000000e-55	-2.180975732002956600000e-5	-0.34370516407379803    	-0.1527653909783413    	-4.48263113260116700e-2
2.2914572866683405    	0.    	-2.04256456454417120000000000000000000000000000000000000000000000000000000e-55	-1.87576878044233310000e-5	-0.33911898136099516    	-0.15211449924903997    	-4.47364321520944400e-2
2.3065326635477374    	0.    	-4.52335313496056770000000000000000000000000000000000000000000000000000000e-56	-1.613272658251122500000e-5	-0.3345795555718678    	-0.15146539645466817    	-4.46467068264437800e-2
2.3216080404271344    	0.    	-1.001717347872389100000000000000000000000000000000000000000000000000000000e-56	-1.38751038881436200000e-5	-0.3300869775894044    	-0.1508180904508678    	-4.45571352581968200e-2
2.3366834173065314    	0.    	-2.2183491207301180000000000000000000000000000000000000000000000000000000000e-57	-1.193341416403593100000e-5	-0.3256413127393776    	-0.15017258896082675    	-4.446771732760801400e-2
2.3517587941859284    	0.    	-4.9126361165374943000000000000000000000000000000000000000000000000000000000e-58	-1.026344557587529300000e-5	-0.32124260166609875    	-0.1495288995026467    	-4.437845294441800e-2
2.3668341710653253    	0.    	-1.08792585384263260000000000000000000000000000000000000000000000000000000000e-58	-8.827173320416418000000e-6	-0.31689086116200627    	-0.14888702938700282    	-4.428934199150358400e-2
2.3819095479447223    	0.    	-2.409261820739858300000000000000000000000000000000000000000000000000000000000e-59	-7.591893793688784000000e-6	-0.3125860849918216    	-0.14824698578042694    	-4.42003843609519700e-2
2.3969849248241193    	0.    	-5.335421067784086000000000000000000000000000000000000000000000000000000000000e-60	-6.529479970518026000000e-6	-0.3083282447408222    	-0.14760877562315144    	-4.41115799591780270e-2
2.4120603017035163    	0.    	-1.1815535250575415000000000000000000000000000000000000000000000000000000000000e-60	-5.61574092681401000000e-6	-0.30411729060899106    	-0.14697240569670544    	-4.40229286544502330e-2
2.4271356785829132    	0.    	-2.61660460313297150000000000000000000000000000000000000000000000000000000000000e-61	-4.82987103060248060000e-6	-0.2999531522589567    	-0.14633788261626268    	-4.39344303576314500e-2
2.44221105546231    	0.    	-5.79459119198890400000000000000000000000000000000000000000000000000000000000000e-62	-4.153976202978497000000e-6	-0.29583573957265497    	-0.14570521277864756    	-4.38460849347137600e-2
2.457286432341707    	0.    	-1.28323886010889100000000000000000000000000000000000000000000000000000000000000e-62	-3.572666472341588500000e-6	-0.2917649435136507    	-0.14507440244028835    	-4.37578922908747900e-2
2.472361809221104    	0.    	-2.8417914523938886000000000000000000000000000000000000000000000000000000000000000e-63	-3.072705547157583000000e-6	-0.2877406368371549    	-0.1444454576494283    	-4.366985229882569500e-2
2.487437186100501    	0.    	-6.2932778231255610000000000000000000000000000000000000000000000000000000000000000e-64	-2.642709430817762000000e-6	-0.2837626749113642    	-0.143818384309625    	-4.358196486431653600e-2
2.502512562979898    	0.    	-1.39367530726134170000000000000000000000000000000000000000000000000000000000000000e-64	-2.2728872091638924000000e-6	-0.27983089644987214    	-0.14319318812953874    	-4.349422985129436400e-2
2.517587939859295    	0.    	-3.08635804211215700000000000000000000000000000000000000000000000000000000000000000e-65	-1.9548181141005552000000e-6	-0.275945124266497    	-0.14256987466670612    	-4.340664716752451500e-2
2.532663316738692    	0.    	-6.834881779604827000000000000000000000000000000000000000000000000000000000000000000e-66	-1.6812597843715468000000e-6	-0.2721051660017635    	-0.14194844927692785    	-4.33192166753202400e-2
2.547738693618089    	0.    	-1.5136159933842253000000000000000000000000000000000000000000000000000000000000000000e-66	-1.4459833587937380000000e-6	-0.26831081482552    	-0.1413289171835661    	-4.32319382582222470e-2
2.562814070497486    	0.    	-3.35197220598990760000000000000000000000000000000000000000000000000000000000000000000e-67	-1.243631646577644000000e-6	-0.264561850175566    	-0.14071128339853267    	-4.31448118170969500e-2
2.577889447376883    	0.    	-7.42309655678752200000000000000000000000000000000000000000000000000000000000000000000e-68	-1.0695971450795450000000e-6	-0.26085803838618893    	-0.14009555282701935    	-4.305783720563738400e-2
2.59296482425628    	0.    	-1.64387886021377900000000000000000000000000000000000000000000000000000000000000000000e-68	-9.1991712809167280000000e-7	-0.25719913339694234    	-0.13948173014054932    	-4.29710143237613800e-2
2.608040201135677    	0.    	-3.640445313208744000000000000000000000000000000000000000000000000000000000000000000000e-69	-7.9118341563747610000000e-7	-0.2535848773906777    	-0.13886981992647174    	-4.28843430412095800e-2
2.623115578015074    	0.    	-8.0619335156980790000000000000000000000000000000000000000000000000000000000000000000000e-70	-6.8046477019735970000000e-7	-0.2500150014317357    	-0.13825982652908886    	-4.27978232372576700e-2
2.638190954894471    	0.    	-1.785352241771550000000000000000000000000000000000000000000000000000000000000000000000e-70	-5.8524015330678960000000e-7	-0.24648922608018187    	-0.13765175418683784    	-4.27114547960449900e-2
2.653266331773868    	0.    	-3.95374462097524750000000000000000000000000000000000000000000000000000000000000000000000e-71	-5.0334132207235050000000e-7	-0.2430072619923307    	-0.1370456069657262    	-4.26252375827216300e-2
2.668341708653265    	0.    	-8.755749236437633000000000000000000000000000000000000000000000000000000000000000000000000e-72	-4.32903458647037600000000e-7	-0.23956881051805978    	-0.13644138876887224    	-4.25391714814398200e-2
2.683417085532662    	0.    	-1.9390009229788355000000000000000000000000000000000000000000000000000000000000000000000000e-72	-3.7232270883845430000000e-7	-0.2361735642466205    	-0.13583910335834615    	-4.24532563619637300e-2
2.6984924624120588    	0.    	-4.2940066894697565000000000000000000000000000000000000000000000000000000000000000000000000e-73	-3.2021966272290986000000e-7	-0.23282120758390557    	-0.13523875432462606    	-4.23674921017402900e-2
2.7135678392914557    	0.    	-9.50927523070087100000000000000000000000000000000000000000000000000000000000000000000000000e-74	-2.75407945739244040000000e-7	-0.2295114172647379    	-0.13464034511836198    	-4.228187857483911600e-2
2.7286432161708527    	0.    	-2.10587271873511600000000000000000000000000000000000000000000000000000000000000000000000000e-74	-2.3686720522954458000000e-7	-0.22624386288570286    	-0.13404387903137538    	-4.21964156426040100e-2
2.7437185930502497    	0.    	-4.663551953088598000000000000000000000000000000000000000000000000000000000000000000000000000e-75	-2.03719877333517960000000e-7	-0.22301820738438316    	-0.13344935922556278    	-4.21111031842702500e-2
2.7587939699296467    	0.    	-1.0327650206780695000000000000000000000000000000000000000000000000000000000000000000000000000e-75	-1.75211204843552540000000e-7	-0.2198341075601582    	-0.13285678868047857    	-4.20259410904728600e-2
2.7738693468090436    	0.    	-2.28710561967562180000000000000000000000000000000000000000000000000000000000000000000000000000e-76	-1.50692051793716590000000e-7	-0.21669121449434758    	-0.13226617026024767    	-4.19409291842649500e-2
2.7889447236884406    	0.    	-5.064900544190779000000000000000000000000000000000000000000000000000000000000000000000000000000e-77	-1.29604122592433980000000e-7	-0.21358917404686606    	-0.13167750666978684    	-4.18560673979113700e-2
2.8040201005678376    	0.    	-1.121645511439846900000000000000000000000000000000000000000000000000000000000000000000000000000e-77	-1.11467249872574970000000e-7	-0.2105276272682397    	-0.1310908004785074    	-4.17713555434788830e-2
2.8190954774472345    	0.    	-2.483935552636341900000000000000000000000000000000000000000000000000000000000000000000000000000e-78	-9.5868461189205800000000e-8	-0.20750621081668252    	-0.13050605410533045    	-4.16867935133069500e-2
2.8341708543266315    	0.    	-5.5007894803386550000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	-8.24525756185694500000000e-8	-0.20452455737834785    	-0.12992326984762403    	-4.160238117484027500e-2
2.8492462312060285    	0.    	-1.21817512027883530000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	-7.09141165181081500000000e-8	-0.20158229603799027    	-0.1293424498332123    	-4.151811838840746600e-2
2.8643216080854255    	0.    	-2.69770480950001400000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	-6.09903557807991000000000e-8	-0.1986790526731359    	-0.12876359608311017    	-4.143400501279792500e-2
2.8793969849648224    	0.    	-5.974191327551817000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	-5.245533160823793000000000e-8	-0.19581445030354838    	-0.12818671045093932    	-4.13500409379152800e-2
2.8944723618442194    	0.    	-1.3230121358320435000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	-4.51147034457803630000000e-8	-0.19298810942820732    	-0.12761179472528683    	-4.12662260055838300e-2
2.9095477387236164    	0.    	-2.92987120024274740000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	-3.88013268551686660000000e-8	-0.1901996483793198    	-0.12703885047498398    	-4.118256008741960600e-2
2.9246231156030134    	0.    	-6.48833447380507100000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	-3.3371447681379900000000e-8	-0.18744868361190448    	-0.1264678791751659    	-4.10990430382556200e-2
2.9396984924824103    	0.    	-1.436871499329075000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	-2.870142880267567000000000e-8	-0.1847348300430005    	-0.1258988821888294    	-4.10156747290479900e-2
2.9547738693618073    	0.    	-3.1820179953976624000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	-2.468493495980694800000000e-8	-0.18205770130588372    	-0.12533186072534974    	-4.09324550231211500e-2
2.9698492462412043    	0.    	-7.0467251440761420000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	-2.123051148545331300000000e-8	-0.17941691005994365    	-0.12476681588585858    	-4.08493837725041330e-2
2.9849246231206013    	0.    	-1.56052968045628680000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	-1.825950195105291700000000e-8	-0.1768120682362635    	-0.12420374863932304    	-4.076646083820012500e-2
3.    	0.    	-3.455864722489546700000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	-1.570425712916290700000000e-8	-0.17424278729954978    	-0.12364265983007083    	-4.06836860849306700e-2


==> plot-data/largeq-v.dat <==
# K0 = 0.001	K1 = 0.01	K2 = 0.1	K3 = 1.0	K4 = 3.0	K5 = 7.0
h	K0	K1	K2	K3	K4	K5
-0.996036036900538    	31.551994521415253    	nan	nan	nan	nan	nan
-0.9859750668409366    	10.220155247304449    	nan	nan	nan	nan	nan
-0.9759140967813352    	7.4431141016187565    	nan	nan	nan	nan	nan
-0.9658531267217338    	6.150211079771332    	8.627772832002435    	nan	nan	nan	nan
-0.9557921566621325    	5.360068845870063    	6.923553201358157    	nan	nan	nan	nan
-0.9457311866025311    	4.812444167998542    	5.8078669365957225    	nan	nan	nan	nan
-0.9356702165429297    	4.403811492644248    	5.0679795137994565    	nan	nan	nan	nan
-0.9256092464833283    	4.083629553582673    	4.551959810083587    	nan	nan	nan	nan
-0.9155482764237269    	3.823871222369284    	4.171093997470351    	nan	nan	nan	nan
-0.9054873063641256    	3.607567065650911    	3.87580459182177    	nan	nan	nan	nan
-0.8954263363045242    	3.4237574140535734    	3.637807241018631    	nan	nan	nan	nan
-0.8853653662449228    	3.265004153068558    	3.4402133790014897    	nan	nan	nan	nan
-0.8753043961853214    	3.126056627548332    	3.272397026893101    	nan	nan	nan	nan
-0.86524342612572    	3.003087793081028    	3.127327219557573    	nan	nan	nan	nan
-0.8551824560661186    	2.893233143049992    	3.00013987029001    	nan	nan	nan	nan
-0.8451214860065173    	2.7943000262795215    	2.887340676206794    	nan	nan	nan	nan
-0.8350605159469159    	2.704577582968409    	2.7863394970692896    	nan	nan	nan	nan
-0.8249995458873145    	2.6227085527513276    	2.6951659052298362    	3.1702450443659207    	nan	nan	nan
-0.8149385758277131    	2.5476004697115235    	2.6122880783946556    	3.0886359183665855    	nan	nan	nan
-0.8048776057681117    	2.4783626924029747    	2.536493175680278    	3.0097077816711164    	nan	nan	nan
-0.7948166357085104    	2.414260827246061    	2.4668057598396342    	2.9334668752614466    	nan	nan	nan
-0.784755665648909    	2.3546831407069804    	2.402430614520591    	2.8599079037495585    	nan	nan	nan
-0.7746946955893076    	2.2991153934613457    	2.3427116939455224    	2.789014456317273    	nan	nan	nan
-0.7646337255297062    	2.2471217182751504    	2.287102048665791    	2.7207596011453608    	nan	nan	nan
-0.7545727554701048    	2.1983298903965736    	2.235141385241408    	2.65510662678787    	nan	nan	nan
-0.7445117854105034    	2.1524198483315575    	2.1864390597042225    	2.592009902424586    	nan	nan	nan
-0.7344508153509021    	2.1091146488712886    	2.1406610033589217    	2.53141582557947    	nan	nan	nan
-0.7243898452913007    	2.0681732689156376    	2.097519544183546    	2.4732638266933598    	nan	nan	nan
-0.7143288752316993    	2.0293848242079666    	2.0567653918501017    	2.417487400006752    	nan	nan	nan
-0.7042679051720979    	1.9925638866826965    	2.0181812601289724    	2.3640151339208977    	nan	nan	nan
-0.6942069351124965    	1.957546661715836    	1.9815767441863053    	2.3127717165549244    	nan	nan	nan
-0.6841459650528952    	1.9241878447614182    	1.9467841697441386    	2.263678896473954    	nan	nan	nan
-0.6740849949932938    	1.892358018978378    	1.913655202557496    	2.2166563826672663    	nan	nan	nan
-0.6640240249336924    	1.8619414872278202    	1.8820580588468054    	2.1716226722630196    	nan	nan	nan
-0.653963054874091    	1.8328344550081244    	1.851875193512491    	2.1284957982298645    	nan	nan	nan
-0.6439020848144896    	1.8049434996118083    	1.8230013729790446    	2.0871939928569287    	nan	nan	nan
-0.6338411147548882    	1.7781842729699884    	1.7953420582416293    	2.0476362662204086    	nan	nan	nan
-0.6237801446952869    	1.752480397630017    	1.7688120411159634    	2.009742900852847    	nan	nan	nan
-0.6137191746356855    	1.7277625228485778    	1.7433342877868532    	1.9734358662857583    	nan	nan	nan
-0.6036582045760841    	1.7039675135349142    	1.7188389533063901    	1.9386391584112839    	nan	nan	nan
-0.5935972345164827    	1.681037751230596    	1.6952625380113753    	1.905279069549614    	nan	nan	nan
-0.5835362644568813    	1.6589205279654469    	1.6725471622435477    	1.8732843958281502    	nan	nan	nan
-0.57347529439728    	1.6375675213236995    	1.6506399400512823    	1.8425865887233668    	nan	nan	nan
-0.5634143243376786    	1.6169343345611955    	1.6294924363441263    	1.8131198573738134    	nan	nan	nan
-0.5533533542780772    	1.5969800955252977    	1.6090601948225522    	1.7848212286122809    	nan	nan	nan
-0.5432923842184758    	1.5776671046396638    	1.5893023256584855    	1.7576305706777595    	nan	nan	nan
-0.5332314141588744    	1.5589605235141086    	1.5701811444618765    	1.7314905864243457    	nan	nan	nan
-0.523170444099273    	1.5408281029153184    	1.5516618550461938    	1.7063467813984143    	nan	nan	nan
-0.5131094740396717    	1.523239938482328    	1.5337122697220245    	1.6821474114187551    	nan	nan	nan
-0.5030485039800703    	1.5061682562940613    	1.5163025622423085    	1.6588434140187722    	nan	nan	nan
-0.4929875339204689    	1.4895872209473748    	1.499405048618119    	1.6363883271168913    	nan	nan	nan
-0.4829265638608675    	1.473472764733621    	1.48299399257657    	1.614738198282773    	nan	nan	nan
-0.47286559380126614    	1.4578024345421603    	1.4670454319724673    	1.5938514874346645    	nan	nan	nan
-0.46280462374166476    	1.4425552551922578    	1.451537024048148    	1.5736889648575128    	nan	nan	nan
-0.4527436536820634    	1.4277116059089006    	1.4364479066948992    	1.5542136069150925    	nan	nan	nan
-0.442682683622462    	1.4132531097852068    	1.421758574097127    	1.5353904906004747    	nan	nan	nan
-0.4326217135628606    	1.39916253411218    	1.4074507648969663    	1.5171866886525067    	nan	nan	nan
-0.42256074350325923    	1.385423699384683    	1.3935073614299665    	1.4995711657952429    	nan	nan	nan
-0.41249977344365785    	1.3720213985734984    	1.379912299110999    	1.4825146773733775    	nan	nan	nan
-0.40243880338405646    	1.358941322078982    	1.3666504834686852    	1.4659896706741815    	nan	nan	nan
-0.3923778333244551    	1.3461699910918727    	1.3537077164177853    	1.449970189558289    	nan	nan	nan
-0.3823168632648537    	1.3336946960077443    	1.3410706282070934    	1.434431782753644    	nan	nan	nan
-0.3722558932052523    	1.3215034407308257    	1.3287266160948377    	1.4193514159438365    	1.2702995028402326    	nan	nan
-0.36219492314565094    	1.3095848917085793    	1.316663788183617    	1.4047073878606788    	1.2669665821418226    	nan	nan
-0.35213395308604956    	1.2979283312697087    	1.3048709126174252    	1.390479250467702    	1.263651012772067    	nan	nan
-0.3420729830264482    	1.2865236151095694    	1.2933373707202258    	1.376647733212679    	1.2603528165137243    	nan	nan
-0.3320120129668468    	1.2753611330951056    	1.2820531144323928    	1.3631946711796792    	1.2570720151480788    	nan	nan
-0.3219510429072454    	1.2644317734387835    	1.2710086270342251    	1.3501029374039164    	1.2538086300388576    	nan	nan
-0.31189007284764403    	1.2537268896982858    	1.2601948875082645    	1.3373563788361171    	1.2505626824932412    	nan	nan
-0.30182910278804265    	1.2432382703756872    	1.2496033374767876    	1.324939756154249    	1.247334193595373    	nan	nan
-0.29176813272844127    	1.2329581109908418    	1.2392258507848375    	1.3128386870659512    	1.2441231842652773    	nan	nan
-0.2817071626688399    	1.222878988241973    	1.229054705725664    	1.3010395931060665    	1.2409296752292918    	nan	nan
-0.2716461926092385    	1.2129938361375672    	1.2190825592302494    	1.2895296496557138    	1.2377536870295964    	nan	nan
-0.2615852225496371    	1.2032959239111325    	1.20930242305541    	1.278296739108229    	1.2345952400283875    	nan	nan
-0.25152425249003574    	1.1937788357887302    	1.199707641870137    	1.2673294069010914    	1.2314543544132208    	nan	nan
-0.24146328243043436    	1.1844364516837094    	1.1902918728332879    	1.2566168205134078    	1.2283310501632443    	nan	nan
-0.23140231237083297    	1.1752629300890542    	1.1810490668438318    	1.246148730889306    	1.2252253470993766    	nan	nan
-0.2213413423112316    	1.166252691388673    	1.1719734509822362    	1.23591543647098    	1.2221372648491675    	nan	nan
-0.2112803722516302    	1.1574004029289293    	1.1630595123483132    	1.225907749513454    	1.2190668228644312    	nan	nan
-0.20121940219202883    	1.1487009648144548    	1.1543019829199554    	1.2161169646109866    	1.2160140404071884    	nan	nan
-0.19115843213242745    	1.1401494967054433    	1.145695825587878    	1.2065348292860139    	1.2129789365568826    	nan	nan
-0.18109746207282607    	1.1317413257531044    	1.1372362210793499    	1.1971535164731644    	1.2099615302051994    	nan	nan
-0.17103649201322468    	1.1234719749405921    	1.1289185557354882    	1.1879655988176787    	1.2069618400725912    	nan	nan
-0.1609755219536233    	1.1153371524941338    	1.120738410204815    	1.1789640246813722    	1.2039798846820167    	nan	nan
-0.15091455189402192    	1.1073327419024799    	1.112691548830032    	1.1701420956985085    	1.2010156823725116    	1.0489517060960747    	nan
-0.14085358183442054    	1.09945479258822    	1.104773909768928    	1.161493445811594    	1.1980692512994549    	1.0485605489246315    	nan
-0.13079261177481916    	1.0916995111808736    	1.0969815956355207    	1.1530120217173478    	1.195140609430362    	1.048171336429757    	nan
-0.12073164171521776    	1.0840632529097036    	1.0893108649327103    	1.144692064497528    	1.1922297745448207    	1.0477840641719747    	nan
-0.11067067165561636    	1.0765425148179344    	1.081758123855641    	1.1365280925939847    	1.189336764227213    	1.0473987278447954    	nan
-0.10060970159601497    	1.0691339275375662    	1.0743199186675338    	1.1285148857701712    	1.1864615958714848    	1.0470153230717523    	nan
-9.05487315364135700e-2	1.0618342490900663    	1.0669929285968065    	1.120647470181767    	1.183604286621565    	1.04663384538961    	nan
-8.04877614768121800e-2	1.0546403583631667    	1.059773959137043    	1.1129211044195524    	1.1807648536611668    	1.0462542903822    	nan
-7.04267914172107800e-2	1.0475492490396945    	1.0526599355077109    	1.1053312664046377    	1.1779433136353314    	1.0458766535519002    	1.0099531951766016    
-6.03658213576093800e-2	1.04055802403421    	1.0456478971618421    	1.0978736412306789    	1.17513968318844    	1.0455009304439378    	1.0099124465009979    
-5.03048512980079900e-2	1.0336638901435    	1.0387349917642152    	1.0905441096568909    	1.1723539787705302    	1.04512711652737    	1.0098718211939852    
-4.024388123840660000e-2	1.0268641529808462    	1.0319184701497899    	1.0833387374754173    	1.169586216542228    	1.0447552072810635    	1.0098313190070287    
-3.0182911178805200e-2	1.0201562122319299    	1.0251956813396652    	1.0762537654654687    	1.166836412563435    	1.0443851981395786    	1.0097909395414015    
-2.012194111920380700e-2	1.0135375572370329    	1.0185640678565167    	1.0692856000383417    	1.164104582514583    	1.044017084524503    	1.00975068259897    
-1.00609710596024110e-2	1.0070057627680962    	1.012021161091781    	1.062430804466452    	1.1613907422325047    	1.0436508617906004    	1.00971054770079    
-1.000000000e-9	1.0005584861911812    	1.0055645791080092    	1.0556860918701243    	1.1586949075120123    	1.04328652598261    	1.0096705349387494    

1.000000000e-9	-0.9985593630797595    	-0.9856484670612393    	-0.8594972247400492    	-0.20990181241465244    	-4.54408722847677800e-2	-9.766848789303786000e-3
1.507537787939698400e-2	-0.9890706372633031    	-0.9763215880736511    	-0.8521187433601216    	-0.20923830689326636    	-4.528903378966972500e-2	-9.747671298652711000e-3
3.015075475879397000e-2	-0.9797580429358687    	-0.9671635111831588    	-0.8448224030467781    	-0.208564879800247    	-4.51372425092141800e-2	-9.72852448214864900e-3
4.52261316381909500e-2	-0.9706146447227307    	-0.9581675463372475    	-0.837605753633212    	-0.20788152622882392    	-4.49855023753745500e-2	-9.70940828074862000e-3
6.030150851758793000e-2	-0.9616338294266619    	-0.9493273052317339    	-0.8304663188250606    	-0.2071882442013229    	-4.48338171171640500e-2	-9.690322700036689000e-3
7.53768853969849300e-2	-0.9528092825217142    	-0.9406366793734214    	-0.823401601104349    	-0.20648503394371542    	-4.468219096309153400e-2	-9.671267810340014000e-3
9.04522622763819100e-2	-0.9441349685707826    	-0.9320898208846369    	-0.8164090865255952    	-0.2057718979209093    	-4.45306279633776500e-2	-9.65224337591236000e-3
0.1055276391557789    	-0.9356051122073339    	-0.9236811246758125    	-0.8094862484308921    	-0.20504884085574082    	-4.43791321582651170e-2	-9.633249541883953000e-3
0.12060301603517588    	-0.9272141811552483    	-0.9154052117031954    	-0.8026305501905552    	-0.20431586981414693    	-4.42277075878652100e-2	-9.614286325489354000e-3
0.13567839291457287    	-0.918956869679191    	-0.9072569134220712    	-0.7958394469857958    	-0.20357299425512274    	-4.4076358275145300e-2	-9.59535368557278100e-3
0.15075376979396984    	-0.9108280835353139    	-0.8992312568858712    	-0.7891103869144959    	-0.202820226090249    	-4.3925088228619200e-2	-9.576451608056655000e-3
0.16582914667336682    	-0.9028229257170427    	-0.8913234509395236    	-0.7824408111325194    	-0.2020575797458658    	-4.37739014299385660e-2	-9.557580043905787000e-3
0.1809045235527638    	-0.8949366830265262    	-0.8835288731128513    	-0.7758281535388929    	-0.20128507220807326    	-4.36228018642028600e-2	-9.538739038510105000e-3
0.19597990043216076    	-0.8871648133564854    	-0.8758430569127077    	-0.7692698396539849    	-0.20050272309221148    	-4.34717934839987550e-2	-9.519928543201432000e-3
0.21105527731155774    	-0.8795029338423341    	-0.8682616800770628    	-0.7627632850168606    	-0.19971055470820434    	-4.3320880232689700e-2	-9.501148563109734000e-3
0.2261306541909547    	-0.871946809312714    	-0.8607805530525134    	-0.7563058929293187    	-0.19890859210749762    	-4.317006603430428000e-2	-9.48239908421676900e-3
0.24120603107035168    	-0.864492341650544    	-0.8533956079833244    	-0.7498950516974197    	-0.19809686315931735    	-4.301935480353251700e-2	-9.463680101461447000e-3
0.2562814079497487    	-0.8571355592564958    	-0.8461028881563785    	-0.7435281313159582    	-0.19727539860323573    	-4.28687504154329700e-2	-9.444991583312502000e-3
0.27135678482914566    	-0.8498726071445145    	-0.8388985373640964    	-0.7372024796211403    	-0.19644423211681655    	-4.27182567454967100e-2	-9.426333629695076000e-3
0.28643216170854263    	-0.8426997373074244    	-0.8317787900032475    	-0.7309154179164296    	-0.19560340037179322    	-4.256787764756661500e-2	-9.40770594651054100e-3
0.3015075385879396    	-0.8356132993427804    	-0.8247399608568616    	-0.7246642360261447    	-0.19475294311136662    	-4.24176169587391240e-2	-9.389108791103304000e-3
0.3165829154673366    	-0.8286097313583606    	-0.8177784351808411    	-0.7184461867996443    	-0.19389290318902652    	-4.226747848464495000e-2	-9.370542059451077000e-3
0.33165829234673355    	-0.821685550919349    	-0.8108906586628273    	-0.7122584800045624    	-0.19302332665632607    	-4.211746602651112400e-2	-9.352005741790305000e-3
0.3467336692261305    	-0.8148373462934387    	-0.8040731273151129    	-0.70609827557702    	-0.1921442628137616    	-4.196758335006966500e-2	-9.33349982100641900e-3
0.3618090461055275    	-0.8080617674639318    	-0.7973223770989024    	-0.6999626761989094    	-0.19125576426509566    	-4.181783421025170000e-2	-9.315024293077543000e-3
0.37688442298492447    	-0.8013555172366911    	-0.7906349734257165    	-0.6938487191334831    	-0.19035788700881062    	-4.16682223415628600e-2	-9.296579115144568000e-3
0.39195979986432145    	-0.7947153423284823    	-0.7840075000010875    	-0.6877533672193054    	-0.18945069046181132    	-4.151875145106409500e-2	-9.278164318156716000e-3
0.4070351767437184    	-0.7881380240378303    	-0.7774365472951419    	-0.6816734990818167    	-0.18853423754556178    	-4.136942522818093400e-2	-9.259779850838906000e-3
0.4221105536231154    	-0.7816203688036527    	-0.7709187002084459    	-0.6756058981454705    	-0.18760859474537975    	-4.122024733985310600e-2	-9.241425718027217000e-3
0.43718593050251237    	-0.775159198251524    	-0.7644505250111917    	-0.6695472408132128    	-0.18667383215674174    	-4.107122143151826000e-2	-9.223101886891765000e-3
0.45226130738190934    	-0.7687513388201898    	-0.7580285551049234    	-0.6634940832765902    	-0.18573002356044527    	-4.09223511226490140e-2	-9.204808369616595000e-3
0.4673366842613063    	-0.7623936106957734    	-0.7516492756157734    	-0.6574428469655594    	-0.18477724646527807    	-4.07736400124040440e-2	-9.186545129582568000e-3
0.4824120611407033    	-0.7560828159704468    	-0.7453091061987797    	-0.6513898025146311    	-0.18381558217035246    	-4.06250916783675530e-2	-9.16831215496726000e-3
0.49748743802010026    	-0.7498157258210469    	-0.7390043822693336    	-0.6453310519892996    	-0.18284511582082213    	-4.04767096694872200e-2	-9.150109436384196000e-3
0.5125628148994973    	-0.7435890664838739    	-0.7327313336631148    	-0.6392625091747833    	-0.1818659364568704    	-4.03284975172184300e-2	-9.131936950031548000e-3
0.5276381917788943    	-0.7373995038791967    	-0.7264860607081028    	-0.6331798776422434    	-0.18087813706011047    	-4.0180458720019600e-2	-9.1137946831683990e-3
0.5427135686582912    	-0.731243626293431    	-0.7202645067727658    	-0.6270786263551096    	-0.17988181460845484    	-4.003259676180448400e-2	-9.095682623221233000e-3
0.5577889455376882    	-0.7251179251267608    	-0.7140624268932734    	-0.6209539623987318    	-0.17887707014328538    	-3.98849150927226200e-2	-9.07760074530848000e-3
0.5728643224170852    	-0.7190187729821677    	-0.7078753512179664    	-0.6148008005446414    	-0.1778640087318535    	-3.9737417145484900e-2	-9.05954904428259000e-3
0.5879396992964822    	-0.7129423985779985    	-0.7016985424387621    	-0.6086137290747693    	-0.17684273961734015    	-3.959010631957616000e-2	-9.041527495268100000e-3
0.6030150761758791    	-0.706884857818901    	-0.6955269455625609    	-0.6023869714197072    	-0.1758133761758746    	-3.944298599824768700e-2	-9.023536082694699000e-3
0.6180904530552761    	-0.7008420001407901    	-0.6893551282439517    	-0.5961143430550466    	-0.17477603597717423    	-3.92960595306537300e-2	-9.005574778584904000e-3
0.6331658299346731    	-0.6948094289848316    	-0.6831772094136124    	-0.5897892028106221    	-0.17373084082450782    	-3.91493302435964100e-2	-8.987643592304023000e-3
0.64824120681407    	-0.68878245486804    	-0.6769867729517371    	-0.5834043979546167    	-0.17267791675010494    	-3.90028014374509460e-2	-8.9697424972446990e-3
0.663316583693467    	-0.6827560393379326    	-0.6707767625457137    	-0.5769522020019299    	-0.17161739406559298    	-3.88564763839707400e-2	-8.951871455316034000e-3
0.678391960572864    	-0.676724727152944    	-0.6645393523097968    	-0.5704242442367706    	-0.17054940736777463    	-3.871035832957664400e-2	-8.934030467464965000e-3
0.693467337452261    	-0.6706825636811912    	-0.6582657860346217    	-0.5638114297354966    	-0.16947409554422233    	-3.8564450496169900e-2	-8.91621950737513900e-3
0.7085427143316579    	-0.6646229927360447    	-0.6519461753808945    	-0.5571038484328643    	-0.16839160179790763    	-3.8418756080533100e-2	-8.898438560344932000e-3
0.7236180912110549    	-0.6585387292590545    	-0.6455692435944783    	-0.550290671686579    	-0.16730207363024935    	-3.82732782166603500e-2	-8.88068760844414900e-3
0.7386934680904519    	-0.6524215982512365    	-0.6391219961819342    	-0.543360034524517    	-0.1662056628609683    	-3.812802007974231400e-2	-8.8629666489741000e-3
0.7537688449698489    	-0.6462623284012708    	-0.6325892919548085    	-0.5362989012579451    	-0.16510252558877303    	-3.798298475532782500e-2	-8.84527560958029000e-3
0.7688442218492458    	-0.6400502834105778    	-0.6259532763529044    	-0.5290929132575294    	-0.1639928222052786    	-3.783817533706756000e-2	-8.827614524361773000e-3
0.7839195987286428    	-0.6337731065379325    	-0.6191926207408235    	-0.5217262147812759    	-0.16287671736379006    	-3.76935948642660100e-2	-8.80998335829648000e-3
0.7989949756080398    	-0.6274162408361553    	-0.612281483327646    	-0.5141812560052393    	-0.16175437994537994    	-3.75492463677711050e-2	-8.792382088333196000e-3
0.8140703524874368    	-0.6209622678624809    	-0.6051880614897628    	-0.5064385700239666    	-0.1606259830421775    	-3.740513283877551000e-2	-8.774810700621409000e-3
0.8291457293668337    	-0.6143899729190472    	-0.5978725306336468    	-0.49847652186134256    	-0.15949170389146375    	-3.72612572490906800e-2	-8.757269169372512000e-3
0.8442211062462307    	-0.6076729849779546    	-0.5902840352290293    	-0.49027102822573504    	-0.1583517238658568    	-3.71176225212458700e-2	-8.739757474441676000e-3
0.8592964831256277    	-0.600777729522222    	-0.5823561706053123    	-0.4817952481632081    	-0.1572062283777229    	-3.69742315748588400e-2	-8.722275600453389000e-3
0.8743718600050246    	-0.5936602190071076    	-0.5739999735742409    	-0.47301924724432887    	-0.15605540682333657    	-3.68310872819951450e-2	-8.704823529064794000e-3
0.8894472368844216    	-0.5862607663318942    	-0.5650926283554792    	-0.4639096422327943    	-0.1548994526382553    	-3.6688192495460800e-2	-8.687401225593484000e-3
0.9045226137638186    	-0.5784947256294021    	-0.5554584379208459    	-0.4544292403519084    	-0.15373856292912405    	-3.65455500328302500e-2	-8.67000868215011000e-3
0.9195979906432156    	-0.5702349548225911    	-0.5448350087117807    	-0.44453669722187955    	-0.15257293871226565    	-3.640316267814957500e-2	-8.652645876209020000e-3
0.9346733675226125    	-0.561274980422278    	-0.5328091413593365    	-0.4341862350790409    	-0.15140278462977116    	-3.62610331959846770e-2	-8.635312783175941000e-3
0.9497487444020095    	-0.5512397182072329    	-0.5186851607668526    	-0.42332748636217143    	-0.15022830891023162    	-3.611916431158926400e-2	-8.618009383288743000e-3
0.9648241212814065    	-0.5393176514108885    	-0.5011857406213458    	-0.411905564678445    	-0.14904972325848717    	-3.597755872393735300e-2	-8.60073566001342000e-3
0.9798994981608035    	-0.5231086996316825    	-0.4776779712249229    	-0.39986151319372437    	-0.1478672427296335    	-3.58362191007642400e-2	-8.583491584264984000e-3
0.9949748750402004    	-0.4872257887072568    	-0.4418136088342606    	-0.3871333500170684    	-0.14668108561809584    	-3.569514808316431000e-2	-8.56627713992715000e-3
1.0100502519195975    	-5.4447441856403240000e-4	-0.3750979728670338    	-0.3736580118977106    	-0.14549147332297982    	-3.5554348273896397e-2	-8.549092297455487000e-3
1.0251256287989945    	-1.54463254869710020000000000e-10	-0.23002454628916053    	-0.3593745863474962    	-0.1442986302073247    	-3.541382225113200e-2	-8.531937044523992000e-3
1.0402010056783915    	-4.38199815946321740000000000000000e-17	-6.95166659915249300e-2	-0.3442292956564043    	-0.14310278345744876    	-3.5273572562130200e-2	-8.514811350488873000e-3
1.0552763825577884    	-1.24313759168814200000000000000000000000e-23	-1.577894378530890500e-2	-0.32818269169105435    	-0.14190416292621164    	-3.513360172474007000e-2	-8.49771520299445000e-3
1.0703517594371854    	-3.52668124423343940000000000000000000000000000e-30	-3.498702598356963000e-3	-0.31121934932507567    	-0.14070300097958777    	-3.499391221587977400e-2	-8.480648569550764000e-3
1.0854271363165824    	-1.0004910703847462000000000000000000000000000000000000e-36	-7.7485149637292770000e-4	-0.29335987108113915    	-0.13949953231729048    	-3.4854506498322700e-2	-8.463611433213608000e-3
1.1005025131959794    	-2.8383126023330580000000000000000000000000000000000000000000e-43	-1.71594944581884680000e-4	-0.2746741208412846    	-0.13829399381633067    	-3.47153869865670100e-2	-8.44660377828924100e-3
1.1155778900753763    	-8.05206429718548100000000000000000000000000000000000000000000000000e-50	-3.800049501398386500000e-5	-0.2552932962956176    	-0.13708662433317262    	-3.45765560763930600e-2	-8.429625549414156000e-3
1.1306532669547733    	-2.284305801813946700000000000000000000000000000000000000000000000000000000e-56	-8.415384389466348000000e-6	-0.2354170776199429    	-0.1358776645333433    	-3.443801612871888500e-2	-8.41267675539607000e-3
1.1457286438341703    	-6.48039161598567000000000000000000000000000000000000000000000000000000000000000e-63	-1.8636255634016502000000e-6	-0.21531145570379948    	-0.13466735668348956    	-3.42997694721066100e-2	-8.395757367140982000e-3
1.1608040207135673    	-1.8384349177684706000000000000000000000000000000000000000000000000000000000000000000000e-69	-4.1270844905242640000000e-7	-0.1952939837407174    	-0.13345594446570597    	-3.41618184033250950e-2	-8.378867357834942000e-3
1.1758793975929642    	-5.21549182260893100000000000000000000000000000000000000000000000000000000000000000000000000000e-76	-9.13961834684010800000000e-8	-0.17570659771707606    	-0.13224367277288918    	-3.402416518985932300e-2	-8.362006704537224000e-3
1.1909547744723612    	-1.4795930323147316000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	-2.0240105023051402000000e-8	-0.1568808150766299    	-0.13103078748823546    	-3.38868120703710300e-2	-8.345175382402934000e-3
1.2060301513517582    	-4.19748628742363200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89	-4.482264311176961700000000e-9	-0.13910360806015942    	-0.12981753529196027    	-3.374976124660320500e-2	-8.32837336858611900e-3
1.2211055282311551    	-1.190793059736637600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	-9.9261803891352830000000000e-10	-0.12259228801604771    	-0.12860416342893002    	-3.36130148964456100e-2	-8.311600638026058000e-3
1.2361809051105521    	-3.3781840218739360000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-102	-2.19819828278658760000000000e-10	-0.10748318662781917    	-0.1273909195017665    	-3.34765751545336600e-2	-8.294857168438917000e-3
1.251256281989949    	-9.58363604036639900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-109	-4.86801115939671740000000000e-11	-9.38339577000126600e-2	-0.12617805123372072    	-3.33404441403197200e-2	-8.278142932870582000e-3
1.266331658869346    	-2.7188003728095920000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-115	-1.07804345191290090000000000e-11	-8.16356026415175800e-2	-0.12496580626236202    	-3.32046239274834800e-2	-8.261457906886882000e-3
1.281407035748743    	-7.71301772617337600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	-2.387376787328589000000000000e-12	-7.08290937847480700e-2	-0.12375443189297931    	-3.30691165720699900e-2	-8.244802067121215000e-3
1.29648241262814    	-2.188121019627933800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-128	-5.2869556550838340000000000000e-13	-6.1322287313309300e-2	-0.12254417488791461    	-3.293392408244983400e-2	-8.228175391441299000e-3
1.311557789507537    	-6.207523134849341000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-135	-1.1708206365938230000000000000e-13	-5.3004499886959400e-2	-0.12133528122207271    	-3.279904845191073400e-2	-8.211577850876407000e-3
1.326633166386934    	-1.7610243272645937000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-141	-2.592836128243700700000000000000e-14	-4.57577032749392800e-2	-0.1201279958658951    	-3.26644916314198230e-2	-8.195009420859405000e-3
1.341708543266331    	-4.9958842092357760000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-148	-5.741954811551707000000000000000e-15	-3.94643475995557200e-2	-0.11892256254749478    	-3.2530255557862100e-2	-8.178470077424242000e-3
1.356783920145728    	-1.41729212106861730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-154	-1.2715822916600303000000000000000e-15	-3.40123479166575870e-2	-0.11771922353996354    	-3.23963420944982100e-2	-8.161959792574015000e-3
1.3718592970251249    	-4.02074361998619600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-161	-2.81597744584380000000000000000e-16	-2.92979213393321600e-2	-0.11651821940335998    	-3.226275312922708400e-2	-8.145478544422915000e-3
1.3869346739045219    	-1.14065258771330780000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-167	-6.2361115183361790000000000000000e-17	-2.522691559295219000e-2	-0.11531978880918518    	-3.21294904880654650e-2	-8.129026306748223000e-3
1.4020100507839188    	-3.235939540949427400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-174	-1.381015566281616500000000000000000e-17	-2.17151455711694600e-2	-0.11412416826118156    	-3.19965559683313300e-2	-8.112603051007862000e-3
1.4170854276633158    	-9.1800999007147270000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-181	-3.0583224636442474000000000000000000e-18	-1.868811941647641200e-2	-0.11293159192383603    	-3.18639513393011800e-2	-8.09620875261458100e-3
1.4321608045427128    	-2.6043204193352526000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-187	-6.7727957021148890000000000000000000e-19	-1.608041923935790700e-2	-0.11174229138922899    	-3.17316783366157500e-2	-8.079843388118337000e-3
1.4472361814221097    	-7.38824731778848700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-194	-1.49986674612549360000000000000000000e-19	-1.383491193532106800e-2	-0.1105564954589386    	-3.15997386756438400e-2	-8.063506928630017000e-3
1.4623115583015067    	-2.09598627015878500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-200	-3.32152386560807260000000000000000000e-20	-1.190190118387085800e-2	-0.10937442995779617    	-3.146813402589552000e-2	-8.047199348143415000e-3
1.4773869351809037    	-5.9461442691048270000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-207	-7.355667307659265000000000000000000000e-21	-1.023828749739526300e-2	-0.10819631751649232    	-3.13368660358906650e-2	-8.030920620575128000e-3
1.4924623120603007    	-1.6868732478066150000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-213	-1.6289463429213885000000000000000000000e-21	-8.806774047006312000e-3	-0.1070223773829189    	-3.120593631939607700e-2	-8.014670719546391000e-3
1.5075376889396976    	-4.7855235681292746000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-220	-3.60737656730327700000000000000000000000e-22	-7.575137303523971000e-3	-0.10585282524174089    	-3.107534646890141600e-2	-7.998449617995397000e-3
1.5226130658190946    	-1.3576145009788730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-226	-7.98870125739444200000000000000000000000e-23	-6.515569950388101000e-3	-0.10468787302149986    	-3.09450980316994900e-2	-7.98225728832615000e-3
1.5376884426984916    	-3.851443017401471000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-233	-1.769134621481286400000000000000000000000e-23	-5.604096651706179000e-3	-0.10352772872353941    	-3.08151925345506670e-2	-7.966093705122806000e-3
1.5527638195778886    	-1.092623370263159600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-239	-3.91782995511148000000000000000000000000e-24	-4.820059354285461000e-3	-0.1023725962665299    	-3.06856314764918500e-2	-7.949958841014902000e-3
1.5678391964572855    	-3.099684517743553400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-246	-8.6762145578746250000000000000000000000000e-25	-4.1456668018248904000e-3	-0.10122267531039403    	-3.05564163107984100e-2	-7.933852668725878000e-3
1.5829145733366825    	-8.7935553746790240000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-253	-1.92138760278106060000000000000000000000000e-25	-3.5656021118845850000e-3	-0.10007816111444448    	-3.04275484831505900e-2	-7.917775160966314000e-3
1.5979899502160795    	-2.4946608496709183000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-259	-4.255001181962551600000000000000000000000000e-26	-3.066682088776292400e-3	-9.89392444000543200e-2	-3.029902939117909000e-2	-7.901726288347108000e-3
1.6130653270954765    	-7.07715194833179100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-266	-9.422895741310773000000000000000000000000000e-27	-2.6375621801778437000e-3	-9.78061112027248500e-2	-3.0170860414457600e-2	-7.885706026092327000e-3
1.6281407039748734    	-2.00773101897096270000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-272	-2.086743583689741000000000000000000000000000e-27	-2.2684814420463023000e-3	-9.66789427753202300e-2	-3.00430428943366600e-2	-7.869714346249285000e-3
1.6432160808542704    	-5.695771227951836000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-279	-4.6211896040958610000000000000000000000000000e-28	-1.9510423637503332000e-3	-9.55579154340270500e-2	-2.991557814989446000e-2	-7.853751219442185000e-3
1.6582914577336674    	-1.6158444322941815000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-285	-1.0233836837163932000000000000000000000000000e-28	-1.6780209851019262000e-3	-9.44432004848703400e-2	-2.978846746664672300e-2	-7.837816620746075000e-3
1.6733668346130643    	-4.584020538359670500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-292	-2.26633021758913370000000000000000000000000000e-29	-1.4432032514308857000e-3	-9.33349641122093000e-2	-2.96617120999706600e-2	-7.821910517718622000e-3
1.6884422114924613    	-1.30044971389041590000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-298	-5.0188924614529660000000000000000000000000000000e-30	-1.2412440578680788000e-3	-9.2233367296659410e-2	-2.953531327678578500e-2	-7.8060328850089190000e-3
1.7035175883718583    	-3.689271119523750400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-305	-1.111456809920673800000000000000000000000000000e-30	-1.0675458837203315000e-3	-9.11385657341905400e-2	-2.94092722011233400e-2	-7.7901836938880750000e-3
1.7185929652512553    	-1.046616508826923000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-311	-2.46137220484704680000000000000000000000000000000e-31	-9.1815432540717910000e-4	-9.00507097707545200e-2	-2.928359003855941000e-2	-7.7743629157212650000e-3
1.7336683421306522    	-2.9691418459040136000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-318	-5.45082190889017800000000000000000000000000000000e-32	-7.8966819369775240000e-4	-8.89699443428879400e-2	-2.915826793272580700e-2	-7.758570523927789000e-3
1.7487437190100492    	0.    	-1.207109571892693200000000000000000000000000000000e-32	-6.791621575132760000e-4	-8.78964089292411700e-2	-2.90333069942605100e-2	-7.7428064881378340000e-3
1.7638190958894462    	0.    	-2.6731996438593997000000000000000000000000000000000e-33	-5.8412019050089800000e-4	-8.6830237509508300e-2	-2.89087083107006500e-2	-7.727070775259369000e-3
1.7788944727688432    	0.    	-5.9199235116768940000000000000000000000000000000000e-34	-5.0237831746873560000e-4	-8.57715585325602400e-2	-2.87844729351892700e-2	-7.7113633678736000e-3
1.7939698496482401    	0.    	-1.31099427847227700000000000000000000000000000000000e-34	-4.32075363743107400000e-4	-8.47204949028179400e-2	-2.866060189847990400e-2	-7.6956842270982300000e-3
1.809045226527637    	0.    	-2.90325710265339800000000000000000000000000000000000e-35	-3.71610591068643140000e-4	-8.36771639585484200e-2	-2.853709619765935600e-2	-7.680033327434349000e-3
1.824120603407034    	0.    	-6.42939633095527000000000000000000000000000000000000e-36	-3.19607258342400560000e-4	-8.26416774762549600e-2	-2.841395680835396300e-2	-7.664410639960895000e-3
1.839195980286431    	0.    	-1.4238193766627655000000000000000000000000000000000000e-36	-2.74881279240609950000e-4	-8.16141416673039400e-2	-2.829118467389757000e-2	-7.64881613369673000e-3
1.854271357165828    	0.    	-3.15311346960641560000000000000000000000000000000000000e-37	-2.36414264722237870000e-4	-8.059465719793900e-2	-2.816878070950487000e-2	-7.633249781733054000e-3
1.869346734045225    	0.    	-6.98271474307293900000000000000000000000000000000000000e-38	-2.03330336810513800000e-4	-7.95833192076139700e-2	-2.804674580938621400e-2	-7.6177115528802560000e-3
1.884422110924622    	0.    	-1.546354282859433200000000000000000000000000000000000000e-38	-1.74876186547324730000e-4	-7.85802173400186300e-2	-2.792508083243523400e-2	-7.602201418319061000e-3
1.899497487804019    	0.    	-3.4244726530274744000000000000000000000000000000000000000e-39	-1.50403922303222750000e-4	-7.75854357770392900e-2	-2.78037866166366200e-2	-7.586719348262217000e-3
1.914572864683416    	0.    	-7.5836521301137950000000000000000000000000000000000000000e-40	-1.29356318028461540000e-4	-7.65990532832619500e-2	-2.768286397078224000e-2	-7.571265313254674000e-3
1.929648241562813    	0.    	-1.67943463013859800000000000000000000000000000000000000000e-40	-1.11254125704102270000e-4	-7.56211432573377800e-2	-2.756231367661805500e-2	-7.555839282169053000e-3
1.9447236184422099    	0.    	-3.719185200181009000000000000000000000000000000000000000000e-41	-9.56851633137096300000e-5	-7.46517737890597600e-2	-2.744213649025361600e-2	-7.540441226843428000e-3
1.9597989953216068    	0.    	-8.236306615480402000000000000000000000000000000000000000000e-42	-8.22949295831443300000e-5	-7.3691007720482590e-2	-2.732233314256988000e-2	-7.525071116707559000e-3
1.9748743722010038    	0.    	-1.82396796642834980000000000000000000000000000000000000000e-42	-7.07785321948706700000e-5	-7.27389027191508600e-2	-2.72029043373492400e-2	-7.509728920663732000e-3
1.9899497490804008    	0.    	-4.0392609184853820000000000000000000000000000000000000000000e-43	-6.08737456007678000000e-5	-7.17955113459870100e-2	-2.7083850750621800e-2	-7.494414610355944000e-3
2.005025125959798    	0.    	-8.94512900835173100000000000000000000000000000000000000000000e-44	-5.23550401812802100000e-5	-7.08608811416363100e-2	-2.696517303778971000e-2	-7.479128153645060000e-3
2.020100502839195    	0.    	-1.980939944283568000000000000000000000000000000000000000000000e-44	-4.50284470226377800000e-5	-6.99350547045859600e-2	-2.684687182329654000e-2	-7.463869521441664000e-3
2.035175879718592    	0.    	-4.386882580266700500000000000000000000000000000000000000000000e-45	-3.87271413093729800000e-5	-6.90180697866093400e-2	-2.672894770942235000e-2	-7.448638682374381000e-3
2.050251256597989    	0.    	-9.7149531601124540000000000000000000000000000000000000000000000e-46	-3.33076437696370300000e-5	-6.81099593801505900e-2	-2.661140127111267000e-2	-7.433435605030325000e-3
2.065326633477386    	0.    	-2.1514210419867588000000000000000000000000000000000000000000000e-46	-2.864655369216594400000e-5	-6.72107518180248400e-2	-2.649423306265836000e-2	-7.4182602610265770000e-3
2.080402010356783    	0.    	-4.76442080855668300000000000000000000000000000000000000000000000e-47	-2.4637739127089100000e-5	-6.63204708710349600e-2	-2.637744360805790400e-2	-7.403112618193170000e-3
2.09547738723618    	0.    	-1.055102892607117900000000000000000000000000000000000000000000000e-47	-2.118992028325318000000e-5	-6.54391358519563300e-2	-2.62610334121884900e-2	-7.387992645048974000e-3
2.110552764115577    	0.    	-2.3365738638377492000000000000000000000000000000000000000000000000e-48	-1.822459111178524300000e-5	-6.45667617223872700e-2	-2.614500294916624000e-2	-7.37290031309532000e-3
2.1256281409949738    	0.    	-5.1744502452592540000000000000000000000000000000000000000000000000e-49	-1.56742317431952100000e-5	-6.37033591982460800e-2	-2.602935267731093000e-2	-7.357835587913175000e-3
2.1407035178743707    	0.    	-1.14590579643876840000000000000000000000000000000000000000000000000e-49	-1.348077107490788000000e-5	-6.28489348628535200e-2	-2.591408302366548500e-2	-7.342798440539311000e-3
2.1557788947537677    	0.    	-2.537661069186817300000000000000000000000000000000000000000000000000e-50	-1.159426450608630000000e-5	-6.2003491275353410e-2	-2.579919439380319000e-2	-7.327788839751463000e-3
2.1708542716331647    	0.    	-5.619767105747255000000000000000000000000000000000000000000000000000e-51	-9.971756710434088000000e-6	-6.116702708693819000e-2	-2.568468717383262000e-2	-7.312806753425566000e-3
2.1859296485125617    	0.    	-1.2445232626017018000000000000000000000000000000000000000000000000000e-51	-8.576303553789829000000e-6	-6.03395371536573500e-2	-2.55705617195626300e-2	-7.297852150004124000e-3
2.2010050253919586    	0.    	-2.75605398181620200000000000000000000000000000000000000000000000000000e-52	-7.376130883951024000000e-6	-5.95210126496598500e-2	-2.54568183685106700e-2	-7.282924999867493000e-3
2.2160804022713556    	0.    	-6.103408253052885000000000000000000000000000000000000000000000000000000e-53	-6.343911043007553000000e-6	-5.87114411900061900e-2	-2.534345743593374000e-2	-7.268025269206171000e-3
2.2311557791507526    	0.    	-1.351627817944717800000000000000000000000000000000000000000000000000000e-53	-5.45614061715787000000e-6	-5.79108069395287800e-2	-2.5230479209697600e-2	-7.25315292789291000e-3
2.2462311560301496    	0.    	-2.9932419438233710000000000000000000000000000000000000000000000000000000e-54	-4.692605277492760700000e-6	-5.711909073009982000e-2	-2.511788395964202000e-2	-7.238307942776170000e-3
2.2613065329095465    	0.    	-6.6286718993910780000000000000000000000000000000000000000000000000000000e-55	-4.035919495497121700000e-6	-5.63362701858764500e-2	-2.50056719313085900e-2	-7.2234902842758890000e-3
2.2763819097889435    	0.    	-1.4679498673667710000000000000000000000000000000000000000000000000000000e-55	-3.4711306851370655000000e-6	-5.556231982378489000e-2	-2.489384334892462400e-2	-7.208699917853492000e-3
2.2914572866683405    	0.    	-3.250842470311329000000000000000000000000000000000000000000000000000000000e-56	-2.9853787350753440000000e-6	-5.479721118145191000e-2	-2.47823984134836580e-2	-7.193936814228061000e-3
2.3065326635477374    	0.    	-7.199140107778415000000000000000000000000000000000000000000000000000000000e-57	-2.5676031811519970000000e-6	-5.40409129264476200e-2	-2.467133730998658000e-2	-7.17920093908795000e-3
2.3216080404271344    	0.    	-1.5942826749487030000000000000000000000000000000000000000000000000000000000e-57	-2.208291369722868000000e-6	-5.32933909740055000e-2	-2.45606601911401820e-2	-7.16449226246307100e-3
2.3366834173065314    	0.    	-3.5306122806824770000000000000000000000000000000000000000000000000000000000e-58	-1.8992618521752640000000e-6	-5.255460859326032000e-2	-2.445036719851096000e-2	-7.149810749684920000e-3
2.3517587941859284    	0.    	-7.81870321559252800000000000000000000000000000000000000000000000000000000000e-59	-1.6334780965545206000000e-6	-5.18245265241682400e-2	-2.434045844954702600e-2	-7.135156371076455000e-3
2.3668341710653253    	0.    	-1.731487773566495000000000000000000000000000000000000000000000000000000000000e-59	-1.4048882674767366000000e-6	-5.11031030862016000e-2	-2.423093403734088400e-2	-7.120529092628042000e-3
2.3819095479447223    	0.    	-3.834459279738348700000000000000000000000000000000000000000000000000000000000e-60	-1.2082874246860306000000e-6	-5.03902942852433300e-2	-2.41217940415885800e-2	-7.105928881875314000e-3
2.3969849248241193    	0.    	-8.4915863641590740000000000000000000000000000000000000000000000000000000000000e-61	-1.0391990131290671000000e-6	-4.96860539235912100e-2	-2.40130385141004430e-2	-7.091355708745316000e-3
2.4120603017035163    	0.    	-1.88050084040883250000000000000000000000000000000000000000000000000000000000000e-61	-8.9377292762774400000000e-7	-4.89903337006141860e-2	-2.390466749041787700e-2	-7.0768095372132930000e-3
2.4271356785829132    	0.    	-4.164455567063553000000000000000000000000000000000000000000000000000000000000000e-62	-7.6869784901783080000000e-7	-4.83030833215566500e-2	-2.379668098901143000e-2	-7.062290338028361000e-3
2.44221105546231    	0.    	-9.222378314037513000000000000000000000000000000000000000000000000000000000000000e-63	-6.6112584619092920000000e-7	-4.76242505915289940e-2	-2.36890790014461170e-2	-7.0477980749140130000e-3
2.457286432341707    	0.    	-2.04233807753696980000000000000000000000000000000000000000000000000000000000000e-63	-5.6860752908870140000000e-7	-4.695378152581880500e-2	-2.358186150685983600e-2	-7.033332717972494000e-3
2.472361809221104    	0.    	-4.5228515688397210000000000000000000000000000000000000000000000000000000000000000e-64	-4.8903627649630510000000e-7	-4.629162043513549400e-2	-2.347502845913872800e-2	-7.018894232004966000e-3
2.487437186100501    	0.    	-1.0016062738014941000000000000000000000000000000000000000000000000000000000000000e-64	-4.2060026907121595000000e-7	-4.56377100295050900e-2	-2.33685797980629100e-2	-7.00448258749747100e-3
2.502512562979898    	0.    	-2.218103142160697800000000000000000000000000000000000000000000000000000000000000000e-65	-3.6174123442704630000000e-7	-4.499199150668481400e-2	-2.326251544165493200e-2	-6.990097748040165000e-3
2.517587939859295    	0.    	-4.912091385540904000000000000000000000000000000000000000000000000000000000000000000e-66	-3.11118965703818900000000e-7	-4.43544046449206530e-2	-2.315683529244702600e-2	-6.975739684422206000e-3
2.532663316738692    	0.    	-1.0878052206744393000000000000000000000000000000000000000000000000000000000000000000e-66	-2.6758080530506080000000e-7	-4.372488789065090400e-2	-2.305153922880252800e-2	-6.9614083602179980000e-3
2.547738693618089    	0.    	-2.40899467290362320000000000000000000000000000000000000000000000000000000000000000000e-67	-2.301353991801610000000e-7	-4.31033784421732400e-2	-2.294662711802883000e-2	-6.947103742505330000e-3
2.562814070497486    	0.    	-5.33482945690596100000000000000000000000000000000000000000000000000000000000000000000e-68	-1.9793012393842468000000e-7	-4.248981234151672500e-2	-2.28420988012087400e-2	-6.93282580115695000e-3
2.577889447376883    	0.    	-1.181422510063144000000000000000000000000000000000000000000000000000000000000000000000e-68	-1.70231672756584550000000e-7	-4.18841245443021800e-2	-2.27379541119975880e-2	-6.918574498601577000e-3
2.59296482425628    	0.    	-2.6163144644784614000000000000000000000000000000000000000000000000000000000000000000000e-69	-1.46409358170398520000000e-7	-4.12862490073991230e-2	-2.263419285467061500e-2	-6.904349804827388000e-3
2.608040201135677    	0.    	-5.79394866652590500000000000000000000000000000000000000000000000000000000000000000000000e-70	-1.25920751490998850000000e-7	-4.069611876252294000e-2	-2.25308148298486800e-2	-6.8901516848854870000e-3
2.623115578015074    	0.    	-1.28309656989969320000000000000000000000000000000000000000000000000000000000000000000000e-70	-1.08299331776831820000000e-7	-4.01136659915595300e-2	-2.242781980671770300e-2	-6.875980105550518000e-3
2.638190954894471    	0.    	-2.841476344382734600000000000000000000000000000000000000000000000000000000000000000000000e-71	-9.31438632946712900000000e-8	-3.953882209715190400e-2	-2.232520754698817400e-2	-6.86183503444403000e-3
2.653266331773868    	0.    	-6.292580001520671000000000000000000000000000000000000000000000000000000000000000000000000e-72	-8.01092594701804600000000e-8	-3.89715177734389300e-2	-2.222297779306806300e-2	-6.847716436171647000e-3
2.668341708653265    	0.    	-1.3935207714531916000000000000000000000000000000000000000000000000000000000000000000000000e-72	-6.8898725325273700000000e-8	-3.841168307394117000e-2	-2.21211302700692700e-2	-6.8336242785796970000e-3
2.683417085532662    	0.    	-3.0860158155230450000000000000000000000000000000000000000000000000000000000000000000000000e-73	-5.92569995369994600000000e-8	-3.785924747397085300e-2	-2.201966468908012600e-2	-6.819558527067342000e-3
2.6984924624120588    	0.    	-6.83412390299756600000000000000000000000000000000000000000000000000000000000000000000000000e-74	-5.09645421976293800000000e-8	-3.73141399375710500e-2	-2.19185807422021700e-2	-6.80551914854975000e-3
2.7135678392914557    	0.    	-1.513448158189911500000000000000000000000000000000000000000000000000000000000000000000000000e-74	-4.38325359311206400000000e-8	-3.67762889742677900e-2	-2.18178781079220780e-2	-6.791506109334491000e-3
2.7286432161708527    	0.    	-3.3516005270961874000000000000000000000000000000000000000000000000000000000000000000000000000e-75	-3.7698586568697500000000e-8	-3.62456227000734200e-2	-2.17175564472288200e-2	-6.777519373835257000e-3
2.7437185930502497    	0.    	-7.4222734570114670000000000000000000000000000000000000000000000000000000000000000000000000000e-76	-3.242302548371921000000000e-8	-3.572206888963800e-2	-2.161761540961990000e-2	-6.7635589092915800000e-3
2.7587939699296467    	0.    	-1.64369658093662400000000000000000000000000000000000000000000000000000000000000000000000000000e-76	-2.788572933597502000000000e-8	-3.52055550370858400e-2	-2.151805462275175000e-2	-6.749624685210209000e-3
2.7738693468090436    	0.    	-3.6400416474418695000000000000000000000000000000000000000000000000000000000000000000000000000e-77	-2.398338492762133700000000e-8	-3.469600839911296500e-2	-2.141887370508998600e-2	-6.735716659663746000e-3
2.7889447236884406    	0.    	-8.06103957875275100000000000000000000000000000000000000000000000000000000000000000000000000000e-78	-2.06271367556479400000000e-8	-3.41933560527940900e-2	-2.13200722572390200e-2	-6.721834809124961000e-3
2.8040201005678376    	0.    	-1.7851542754256933000000000000000000000000000000000000000000000000000000000000000000000000000000e-78	-1.77405638101071600000000e-8	-3.36975249390685300e-2	-2.122164986665828000e-2	-6.707979090105505000e-3
2.8190954774472345    	0.    	-3.95330621524320970000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	-1.52579394848944900000000e-8	-3.320844190830732000e-2	-2.112360610518401700e-2	-6.694149472578486000e-3
2.8341708543266315    	0.    	-8.75477836704397500000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	-1.312273498033348400000000e-8	-3.272603376626986000e-2	-2.10259405331473200e-2	-6.680345922314613000e-3
2.8492462312060285    	0.    	-1.93878591944052130000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	-1.1286332178844500000000e-8	-3.22502273133024150e-2	-2.092865269182756800e-2	-6.666568404119491000e-3
2.8643216080854255    	0.    	-4.293530554352349000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	-9.706916603453047000000000e-9	-3.178094938739281500e-2	-2.083174211356938000e-2	-6.652816882683360000e-3
2.8793969849648224    	0.    	-9.5082208075793040000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	-8.348525316984321000000000e-9	-3.13181269008927570e-2	-2.073520831194909700e-2	-6.639091327669675000e-3
2.8944723618442194    	0.    	-2.10563921188593100000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	-7.180228059524205000000000e-9	-3.086168687548014300e-2	-2.063905079858530700e-2	-6.625391701066294000e-3
2.9095477387236164    	0.    	-4.66303484142229300000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	-6.175422967511525000000000e-9	-3.041155648032322600e-2	-2.054326905732163600e-2	-6.61171796978822000e-3
2.9246231156030134    	0.    	-1.032650503938388600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	-5.3112308566208320000000000e-9	-2.99676630606876440e-2	-2.044786256511097500e-2	-6.598070098053577000e-3
2.9396984924824103    	0.    	-2.2868520170574255000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	-4.567974267751591000000000e-9	-2.952993417557163700e-2	-2.035283078865685300e-2	-6.58444805291882100e-3
2.9547738693618073    	0.    	-5.0643389297515140000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	-3.928729418749223300000000e-9	-2.909829762072167000e-2	-2.025817317835435000e-2	-6.570851800030977000e-3
2.9698492462412043    	0.    	-1.12152113929123790000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	-3.3789408472800160000000000e-9	-2.86726814623078800e-2	-2.016388917453341700e-2	-6.5572813034082520000e-3
2.9849246231206013    	0.    	-2.483660124864174600000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	-2.9060899939073126000000000e-9	-2.825301406023556500e-2	-2.00699782046623600e-2	-6.54373652861725000e-3
3.    	0.    	-5.5001795324106250000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	-2.49941014969794960000000e-9	-2.78392240954246300e-2	-1.997643968345184700e-2	-6.530217441839580000e-3


==> plot-data/min-largeq-heff.dat <==
K	min-largeq-heff
0.0	-1.0
0.0707070707070707	-0.8703626646559219
0.1414141414141414	-0.7884867733187
0.2121212121212121	-0.7238629212019416
0.2828282828282828	-0.6700093545901301
0.35353535353535354	-0.6238511796892557
0.42424242424242425	-0.5835809424466664
0.494949494949495	-0.5480079859511771
0.5656565656565656	-0.5162896814582703
0.6363636363636364	-0.48779954505321943
0.7070707070707071	-0.46205474796199053
0.7777777777777778	-0.43867289535658716
0.8484848484848485	-0.41734461903607045
0.9191919191919192	-0.3978153353185022
0.98989898989899	-0.3798726178747866
1.0606060606060606	-0.36333716935186977
1.1313131313131313	-0.3480561878712843
1.202020202020202	-0.3338983787798615
1.2727272727272727	-0.32075012802978087
1.3434343434343434	-0.3085125154930327
1.4141414141414141	-0.29709894844477436
1.4848484848484849	-0.2864332615106759
1.5555555555555556	-0.27644817330120713
1.6262626262626263	-0.26708401984122687
1.696969696969697	-0.2582877056563195
1.7676767676767677	-0.2500118280586927
1.8383838383838385	-0.24221394073855076
1.9090909090909092	-0.23485593048581527
1.97979797979798	-0.22790348658873968
2.0505050505050506	-0.22132564675375122
2.121212121212121	-0.2150944066587899
2.1919191919191916	-0.2091843827658628
2.262626262626262	-0.20357251997222123
2.3333333333333326	-0.19823783721315852
2.404040404040403	-0.19316120534438047
2.4747474747474736	-0.1883251526026137
2.545454545454544	-0.18371369372473662
2.6161616161616146	-0.17931217943988031
2.686868686868685	-0.1751071635667485
2.7575757575757556	-0.17108628537400347
2.828282828282826	-0.16723816521337131
2.8989898989898966	-0.1635523117274314
2.969696969696967	-0.1600190391782489
3.0404040404040376	-0.1566293936478476
3.111111111111108	-0.15337508703413696
3.1818181818181785	-0.15024843791197257
3.252525252525249	-0.1472423184529543
3.3232323232323195	-0.1443501067032926
3.39393939393939	-0.14156564360932664
3.4646464646464605	-0.13888319425773007
3.535353535353531	-0.136297412863996
3.6060606060606015	-0.13380331110023216
3.676767676767672	-0.13139622940281556
3.7474747474747425	-0.12907181094358577
3.818181818181813	-0.12682597798541503
3.8888888888888835	-0.12465491037552981
3.959595959595954	-0.12255502595845495
4.030303030303025	-0.12052296271482128
4.101010101010096	-0.11855556245440682
4.171717171717167	-0.11664985591038629
4.242424242424238	-0.11480304909872852
4.313131313131309	-0.11301251082126693
4.38383838383838	-0.11127576120390527
4.454545454545451	-0.10959046117293597
4.5252525252525215	-0.10795440278250878
4.5959595959595925	-0.10636550031526076
4.666666666666663	-0.10482178208607502
4.737373737373734	-0.10332138288596535
4.808080808080805	-0.10186253700941648
4.878787878787876	-0.10044357181403413
4.949494949494947	-0.09906290176639068
5.020202020202018	-0.09771902293236176
5.090909090909089	-0.09641050787435668
5.16161616161616	-0.09513600092109423
5.232323232323231	-0.09389421377926874
5.303030303030302	-0.09268392145877197
5.373737373737373	-0.09150395848613482
5.444444444444444	-0.0903532153828569
5.515151515151515	-0.08923063538772086
5.585858585858586	-0.0881352114035782
5.656565656565657	-0.08706598315137343
5.7272727272727275	-0.08602203451510984
5.7979797979797985	-0.08500249106341487
5.868686868686869	-0.08400651773404397
5.93939393939394	-0.0830333166693685
6.010101010101011	-0.08208212519134517
6.080808080808082	-0.08115221390596597
6.151515151515153	-0.08024288492753573
6.222222222222224	-0.0793534702142246
6.292929292929295	-0.07848333000692902
6.363636363636366	-0.0776318513640575
6.434343434343437	-0.07679844678555732
6.505050505050508	-0.07598255291993761
6.575757575757579	-0.07518362934860238
6.64646464646465	-0.074401157442153
6.717171717171721	-0.07363463928377194
6.787878787878792	-0.07288359665531613
6.858585858585863	-0.07214757008174809
6.9292929292929335	-0.07142611793020838
7.0	-0.07071881556007256


==> plot-data/psi-a-v2/psi-a-v2-K0.dat <==
# K=0.001
h	v2T	v2kT
-0.9960458977559119    	4.303458455973886    	4.44395709027549    
-0.9910448508112113    	3.1935205615221545    	3.4401579982619195    
-0.9860438038665107    	2.967742013846767    	3.2885212434935838    
-0.9810427569218101    	2.8606114983626574    	3.2406235032711015    
-0.9760417099771095    	2.785786996403844    	3.216676054565864    
-0.9710406630324089    	2.725972874445514    	3.202204999678024    
-0.9660396160877083    	2.674929636337956    	3.1924900419673095    
-0.9610385691430077    	2.6297052611946756    	3.1855088263030904    
-0.9560375221983071    	2.5886662707106223    	3.1802461308303167    
-0.9510364752536065    	2.5508099032616722    	3.17613518431972    
-0.9460354283089059    	2.5154732611498334    	3.1728342701071606    
-0.9410343813642053    	2.4821931505851604    	3.1701249406234515    
-0.9360333344195046    	2.4506317227742254    	3.1678609548025007    
-0.931032287474804    	2.4205339927357326    	3.1659406825841074    
-0.9260312405301034    	2.3917020982799917    	3.164291279157671    
-0.9210301935854028    	2.3639789363826047    	3.1628591559196777    
-0.9160291466407022    	2.337237338018674    	3.1616040055747643    
-0.9110280996960016    	2.3113726624016473    	3.160494923020774    
-0.906027052751301    	2.286297583076118    	3.15950781283643    
-0.9010260058066004    	2.2619383249553344    	3.158623609531084    
-0.8960249588618998    	2.2382318892220674    	3.15782702912532    
-0.8910239119171992    	2.2151239675481866    	3.1571056752569686    
-0.8860228649724986    	2.19256734769716    	3.1564493867934442    
-0.881021818027798    	2.1705206763949305    	3.1558497565573305    
-0.8760207710830974    	2.1489474863676845    	3.1552997671429486    
-0.8710197241383968    	2.1278154218303946    	3.1547935154900735    
-0.8660186771936962    	2.1070956151150155    	3.154325999793973    
-0.8610176302489956    	2.086762179849854    	3.1538929538659666    
-0.856016583304295    	2.0667917952880437    	3.1534907164713353    
-0.8510155363595944    	2.0471633622879626    	3.1531161278095707    
-0.8460144894148938    	2.027857716564695    	3.1527664463200615    
-0.8410134424701932    	2.0088573880199307    	3.1524392818617937    
-0.8360123955254926    	1.9901463970284607    	3.152132541040245    
-0.831011348580792    	1.9717100816118371    	3.1518443823537314    
-0.8260103016360913    	1.953534949321651    	3.1515731796053563    
-0.8210092546913907    	1.935608550029125    	3.1513174913015702    
-0.8160082077466901    	1.917919365973342    	3.15107603501432    
-0.8110071608019895    	1.900456716339286    	3.150847666145654    
-0.8060061138572889    	1.8832106740318175    	3.150631359722186    
-0.8010050669125883    	1.8661719928505298    	3.1504261955807977    
-0.7960040199678877    	1.8493320434582703    	3.150231344502432    
-0.7910029730231871    	1.832682756928743    	3.150046058172243    
-0.7860019260784865    	1.8162165747630223    	3.1498696588539636    
-0.7810008791337859    	1.7999264045156074    	3.1497015316481587    
-0.7759998321890853    	1.783805580260313    	3.1495411171525047    
-0.7709987852443847    	1.7678478272904654    	3.1493879054792018    
-0.7659977382996841    	1.7520472304721026    	3.1492414308174284    
-0.7609966913549835    	1.7363982058373364    	3.1491012667384988    
-0.7559956444102829    	1.7208954749925343    	3.148967022270222    
-0.7509945974655823    	1.7055340420246272    	3.1488383380798286    
-0.7459935505208817    	1.6903091726039832    	3.148714883558979    
-0.7409925035761811    	1.6752163750344384    	3.1485963538167017    
-0.7359914566314805    	1.660251383033178    	3.1484824673456138    
-0.7309904096867799    	1.6454101400590395    	3.1483729638182814    
-0.7259893627420793    	1.6306887850068568    	3.1482676018928215    
-0.7209883157973787    	1.6160836391358668    	3.1481661580223936    
-0.715987268852678    	1.6015911941051686    	3.148068424324383    
-0.7109862219079774    	1.5872081009947308    	3.1479742075615498    
-0.7059851749632768    	1.5729311602190197    	3.1478833277002116    
-0.7009841280185762    	1.5587573122522322    	3.147795616897783    
-0.6959830810738756    	1.5446836290752024    	3.1477109184623573    
-0.690982034129175    	1.530707306283408    	3.1476290859100495    
-0.6859809871844744    	1.5168256557941504    	3.1475499822132145    
-0.6809799402397738    	1.503036099095625    	3.1474734789730805    
-0.6759788932950732    	1.4893361609932614    	3.147399455825631    
-0.6709778463503726    	1.4757234637988597    	3.147327799777273    
-0.665976799405672    	1.462195721947414    	3.1472584046552603    
-0.6609757524609714    	1.4487507369725987    	3.1471911706160167    
-0.6559747055162708    	1.435386392839212    	3.1471260036791353    
-0.6509736585715702    	1.42210065158693    	3.147062815271563    
-0.6459726116268696    	1.4088915492667207    	3.1470015219133805    
-0.640971564682169    	1.3957571921415313    	3.146942044794535    
-0.6359705177374684    	1.3826957531347717    	3.1468843094959995    
-0.6309694707927678    	1.3697054685072652    	3.146828245514037    
-0.6259684238480672    	1.3567846347373498    	3.1467737864971497    
-0.6209673769033666    	1.3439316056028632    	3.1467208692942945    
-0.615966329958666    	1.3311447894340749    	3.146669434207655    
-0.6109652830139654    	1.318422646535155    	3.146619424695582    
-0.6059642360692648    	1.30576368676147    	3.1465707869981463    
-0.6009631891245641    	1.2931664672355658    	3.1465234700780718    
-0.5959621421798635    	1.280629590197073    	3.1464774256361725    
-0.5909610952351629    	1.2681517009763918    	3.146432607535284    
-0.5859600482904623    	1.255731486081875    	3.1463889720348712    
-0.5809590013457617    	1.24336767139281    	3.1463464773963823    
-0.5759579544010611    	1.2310590204547764    	3.146305083953406    
-0.5709569074563605    	1.2188043328643807    	3.146264753894873    
-0.5659558605116599    	1.206602442743494    	3.1462254511852503    
-0.5609548135669593    	1.1944522172931815    	3.146187141308032    
-0.5559537666222587    	1.1823525554206435    	3.1461497916521495    
-0.5509527196775581    	1.1703023864467792    	3.14611337073525    
-0.5459516727328575    	1.1583006688675503    	3.1460778485872165    
-0.5409506257881569    	1.1463463891855337    	3.1460431966654063    
-0.5359495788434563    	1.1344385607999459    	3.146009387546048    
-0.5309485318987557    	1.1225762229481842    	3.1459763951073203    
-0.5259474849540551    	1.1107584397017989    	3.145944194200836    
-0.5209464380093545    	1.098984299011217    	3.14591276090027    
-0.5159453910646539    	1.0872529117897434    	3.145882072203724    
-0.5109443441199533    	1.0755634110571424    	3.1458521060093045    
-0.5059432971752527    	1.0639149511002672    	3.1458228412726177    
-0.500942250230552    	1.0523067066924827    	3.145794257696247    
-0.49594120328585145    	1.040737872338655    	3.145766335826468    
-0.49094015634115085    	1.0292076615562722    	3.1457390570216823    
-0.48593910939645024    	1.017715306190409    	3.1457124033353256    
-0.48093806245174964    	1.0062600557571713    	3.145686357441809    
-0.47593701550704903    	0.9948411768165457    	3.1456609031166147    
-0.47093596856234843    	0.9834579523733253    	3.1456360242210426    
-0.4659349216176478    	0.9721096813035923    	3.145611705480969    
-0.4609338746729472    	0.9607956778022867    	3.1455879321411686    
-0.4559328277282466    	0.9495152708603549    	3.145564689767165    
-0.450931780783546    	0.9382678037589931    	3.145541965835208    
-0.4459307338388454    	0.927052633584366    	3.1455197460855224    
-0.4409296868941448    	0.915869130766002    	3.1454980182441936    
-0.4359286399494442    	0.9047166786311293    	3.1454767702907813    
-0.4309275930047436    	0.8935946729754817    	3.145455990203052    
-0.425926546060043    	0.8825025216559699    	3.145435666975855    
-0.4209254991153424    	0.8714396441934569    	3.145415789476936    
-0.4159244521706418    	0.8604054713960387    	3.1453963473493793    
-0.4109234052259412    	0.8493994449933624    	3.145377330408359    
-0.40592235828124057    	0.8384210172860572    	3.145358728888785    
-0.40092131133653996    	0.8274696508101732    	3.1453405333527154    
-0.39592026439183936    	0.8165448180091923    	3.1453227346819825    
-0.39091921744713876    	0.805646000925046    	3.145305324101522    
-0.38591817050243815    	0.7947726908937802    	3.1452882929225865    
-0.38091712355773755    	0.7839243882580768    	3.1452716332361783    
-0.37591607661303694    	0.773100602083913    	3.145255336960872    
-0.37091502966833634    	0.7623008498937517    	3.1452393964456276    
-0.36591398272363573    	0.7515246574040355    	3.14522380433827    
-0.36091293577893513    	0.7407715582749633    	3.1452085534398333    
-0.3559118888342345    	0.730041093867031    	3.1451936368535796    
-0.3509108418895339    	0.7193328130065901    	3.1451790479122304    
-0.3459097949448333    	0.70864627175942    	3.1451647800925207    
-0.3409087480001327    	0.6979810332120157    	3.145150827205906    
-0.3359077010554321    	0.6873366672595168    	3.1451371831695254    
-0.3309066541107315    	0.6767127504006479    	3.1451238421502468    
-0.3259056071660309    	0.6661088655399177    	3.1451107984886413    
-0.3209045602213303    	0.6555246017961215    	3.145098046712705    
-0.3159035132766297    	0.6449595543153094    	3.1450855814905547    
-0.3109024663319291    	0.6344133240923447    	3.145073397735704    
-0.3059014193872285    	0.6238855177956238    	3.1450614904883665    
-0.3009003724425279    	0.6133757475980901    	3.1450498549419663    
-0.29589932549782727    	0.6028836310140357    	3.1450384864344176    
-0.29089827855312667    	0.5924087907393384    	3.145027380708148    
-0.28589723160842606    	0.5819508544976435    	3.145016532645963    
-0.28089618466372546    	0.5715094548900692    	3.145005938830658    
-0.27589513771902485    	0.5610842292518781    	3.1449955949782824    
-0.27089409077432425    	0.5506748195070945    	3.1449854970278754    
-0.26589304382962364    	0.5402808720354116    	3.144975641227203    
-0.26089199688492304    	0.5299020375366603    	3.144966023833784    
-0.25589094994022243    	0.5195379709011992    	3.14495664150513    
-0.25088990299552183    	0.5091883310849538    	3.1449474902668677    
-0.24588885605082123    	0.49885278098350927    	3.1449385671939485    
-0.24088780910612062    	0.4885309873176754    	3.1449298688969147    
-0.23588676216142002    	0.47822262051028996    	3.1449213923020984    
-0.2308857152167194    	0.46792735457881834    	3.1449131343252152    
-0.2258846682720188    	0.45764486702130963    	3.1449050921153683    
-0.2208836213273182    	0.4473748387097227    	3.1448972626799705    
-0.2158825743826176    	0.43711695378428345    	3.14488964337235    
-0.210881527437917    	0.42687089955115587    	3.1448822315676637    
-0.2058804804932164    	0.416636366382022    	3.144875024620969    
-0.20087943354851578    	0.40641304761625097    	3.14486802014389    
-0.19587838660381518    	0.3962006394653317    	3.1448612157076266    
-0.19087733965911458    	0.38599884091925696    	3.1448546089570595    
-0.18587629271441397    	0.37580735365550266    	3.1448481977733094    
-0.18087524576971337    	0.3656258819491337    	3.144841979902241    
-0.17587419882501276    	0.35545413258571124    	3.144835953305063    
-0.17087315188031216    	0.3452918147754898    	3.144830116013734    
-0.16587210493561155    	0.3351386400694141    	3.1448244660945432    
-0.16087105799091095    	0.3249943222771084    	3.1448190016178326    
-0.15587001104621034    	0.3148585773861388    	3.1448137209037785    
-0.15086896410150974    	0.3047311234831407    	3.1448086222241667    
-0.14586791715680913    	0.2946116806750379    	3.144803703810037    
-0.14086687021210853    	0.2844999710156604    	3.144798964233045    
-0.13586582326740793    	0.2743957184278457    	3.144794401838984    
-0.13086477632270732    	0.26429864863217917    	3.1447900153905755    
-0.12586372937800672    	0.2542084890714153    	3.14478580322882    
-0.1208626824333061    	0.24412496884515342    	3.1447817641938864    
-0.11586163548860548    	0.2340478186342694    	3.1447778969842295    
-0.11086058854390486    	0.22397677063436242    	3.144774200259563    
-0.10585954159920424    	0.21391155848785331    	3.144770673049363    
-0.10085849465450362    	0.2038519172168128    	3.1447673141476233    
-9.585744770980300e-2	0.19379758315690057    	3.14476412250324    
-9.08564007651023900e-2	0.1837482938923507    	3.1447610971920223    
-8.58553538204017700e-2	0.17370378819159063    	3.144758237198686    
-8.08543068757011500e-2	0.16366380594373378    	3.1447555417369086    
-7.58532599310005400e-2	0.15362808809581666    	3.1447530098910494    
-7.08522129862999100e-2	0.14359637659065747    	3.1447506408957584    
-6.5851166041599300e-2	0.13356841430542915    	3.1447484341027416    
-6.085011909689868000e-2	0.12354394499086611    	3.1447463887116083    
-5.58490721521980800e-2	0.11352271321091081    	3.1447445041904305    
-5.08480252074974600e-2	0.10350446428297942    	3.1447427799286016    
-4.58469782627968500e-2	9.34889442188290400e-2	3.1447412154396472    
-4.08459313180962400e-2	8.34758996655582600e-2	3.144739810246101    
-3.58448843733956250e-2	7.34650778473358100e-2	3.1447385638593173    
-3.084383742869501500e-2	6.3456226507459090e-2	3.1447374758995963    
-2.584279048399440400e-2	5.344909385029448000e-2	3.1447365460784424    
-2.084174353929379400e-2	4.34434284843879860e-2	3.144735774169766    
-1.58406965945931820e-2	3.34389793649917830e-2	3.144735159820958    
-1.08396496498925720e-2	2.3435495737277404e-2	3.144734703035243    
-5.838602705191958000e-3	1.343272707955374700e-2	3.1447344033869014    
-8.3755576049134550000e-4	3.4304230468636980000e-3	3.1447342610127276    
4.163491184209267000e-3	-6.571666585835878000e-3	3.144734275752372    
9.16453812890988000e-3	-1.657379197918112400e-2	3.144734447670391    
1.41655850736104900e-2	-2.65762032870988600e-2	3.1447347767598375    
1.916663201831110300e-2	-3.65791507118063300e-2	3.144735263224439    
2.416767896301171300e-2	-4.65828845607894670e-2	3.144735907114054    
2.916872590771232300e-2	-5.658765530295552000e-2	3.1447367086115996    
3.41697728524129400e-2	-6.65937136254193300e-2	3.1447376680084242    
3.91708197971135540e-2	-7.66013104897168300e-2	3.144738785543066    
4.41718667418141640e-2	-8.66106971887961700e-2	3.1447400615801144    
4.917291368651477400e-2	-9.66221254039338800e-2	3.1447414965209903    
5.417396063121539000e-2	-0.10663584726203415    	3.144743090744155    
5.917500757591599e-2	-0.1166521153929325    	3.144744844791763    
6.41760545206166100e-2	-0.12667118298737032    	3.144746759134972    
6.91771014653172400e-2	-0.13669330385501818    	3.144748834373166    
7.41781484100178500e-2	-0.1467187324830352    	3.144751071153984    
7.91791953547184700e-2	-0.15674772409499835    	3.144753470107295    
8.41802422994191000e-2	-0.16678053471028884    	3.1447560320307484    
8.91812892441197100e-2	-0.1768174212040621    	3.144758757635954    
9.41823361888203300e-2	-0.1868586413675927    	3.1447616472873756    
9.91833831335209400e-2	-0.1969044539693558    	3.144764703418214    
0.10418443007822156    	-0.20695511881666784    	3.144767925394852    
0.10918547702292218    	-0.21701089681783436    	3.1447713147798995    
0.1141865239676228    	-0.22707205004546058    	3.1447748725200224    
0.11918757091232342    	-0.2371388417998783    	3.14477859980819    
0.12418861785702404    	-0.24721153667381826    	3.144782497872115    
0.12918966480172464    	-0.2572904006178301    	3.1447865676554563    
0.13419071174642525    	-0.2673757010066607    	3.1447908107362177    
0.13919175869112585    	-0.27746770670591037    	3.1447952284290306    
0.14419280563582645    	-0.2875666881408752    	3.1447998217995634    
0.14919385258052706    	-0.2976729173653439    	3.1448045926865236    
0.15419489952522766    	-0.30778666813178557    	3.1448095424587392    
0.15919594646992827    	-0.3179082159638078    	3.1448146727210373    
0.16419699341462887    	-0.32803783822665555    	3.1448199851302236    
0.16919804035932948    	-0.33817581420323617    	3.1448254813938155    
0.17419908730403008    	-0.34832242516793227    	3.1448311633168515    
0.17920013424873069    	-0.35847795446381353    	3.144837032713206    
0.1842011811934313    	-0.36864268758016755    	3.1448430915167074    
0.1892022281381319    	-0.3788169122320569    	3.1448493418528463    
0.1942032750828325    	-0.3890009184413779    	3.144855785653547    
0.1992043220275331    	-0.3991949986192181    	3.1448624251057518    
0.2042053689722337    	-0.409399447650646    	3.1448692624729873    
0.2092064159169343    	-0.41961456298000116    	3.144876300041033    
0.21420746286163492    	-0.4298406446991826    	3.1448835402316146    
0.21920850980633552    	-0.44007799563844685    	3.1448909855100693    
0.22420955675103613    	-0.45032692145586684    	3.144898638463797    
0.22921060369573673    	-0.46058773073326204    	3.1449065016579767    
0.23421165064043734    	-0.4708607350714787    	3.1449145779562504    
0.23921269758513794    	-0.48114624918881527    	3.144922870150065    
0.24421374452983854    	-0.4914445910215099    	3.144931381176994    
0.24921479147453915    	-0.5017560818268707    	3.144940114062334    
0.2542158384192398    	-0.5120810462890931    	3.1449490720422117    
0.2592168853639404    	-0.5224198126274023    	3.144958258164746    
0.264217932308641    	-0.532772712706955    	3.1449676760352627    
0.2692189792533416    	-0.5431400821531248    	3.1449773289501843    
0.2742200261980422    	-0.5535222604681721    	3.1449872205104863    
0.2792210731427428    	-0.5639195911511573    	3.144997354389481    
0.2842221200874434    	-0.5743324218214035    	3.145007734658894    
0.289223167032144    	-0.5847611043454098    	3.1450183649075543    
0.2942242139768446    	-0.5952059949660236    	3.1450292494540726    
0.2992252609215452    	-0.6056674544379426    	3.1450403924155435    
0.3042263078662458    	-0.6161458481631225    	3.1450517982290203    
0.30922735481094643    	-0.6266415463347157    	3.1450634712781245    
0.31422840175564704    	-0.637154924081075    	3.145075416425189    
0.31922944870034764    	-0.6476863616166422    	3.1450876381640223    
0.32423049564504824    	-0.6582362443966058    	3.1451001417025024    
0.32923154258974885    	-0.6688049632753068    	3.145112932062303    
0.33423258953444945    	-0.6793929146714001    	3.1451260146791364    
0.33923363647915006    	-0.6900005007363974    	3.1451393949161837    
0.34423468342385066    	-0.7006281295294831    	3.1451530783729527    
0.34923573036855127    	-0.711276215197177    	3.1451670710390127    
0.35423677731325187    	-0.7219451781601723    	3.145181378875618    
0.3592378242579525    	-0.7326354453036685    	3.1451960082027517    
0.3642388712026531    	-0.743347450177229    	3.1452109654265055    
0.3692399181473537    	-0.7540816331978802    	3.1452262572909455    
0.3742409650920543    	-0.7648384418627961    	3.1452418906373527    
0.3792420120367549    	-0.7756183309679975    	3.145257872695465    
0.3842430589814555    	-0.7864217628340635    	3.145274210640876    
0.3892441059261561    	-0.7972492075403235    	3.1452909128530373    
0.3942451528708567    	-0.8081011431677537    	3.1453079863946205    
0.3992461998155573    	-0.8189780560483071    	3.145325439786264    
0.4042472467602579    	-0.8298804410263587    	3.145343281385691    
0.4092482937049585    	-0.8408088017268623    	3.1453615204264116    
0.4142493406496591    	-0.8517636508337696    	3.1453801656097187    
0.41925038759435973    	-0.8627455103805562    	3.145399226447814    
0.42425143453906033    	-0.8737549120489486    	3.145418712989891    
0.42925248148376094    	-0.884792397479893    	3.1454386349688916    
0.43425352842846154    	-0.8958585185974961    	3.145459003171882    
0.43925457537316215    	-0.9069538379432923    	3.145479828365354    
0.44425562231786275    	-0.9180789290252825    	3.1455011217894033    
0.44925666926256336    	-0.9292343766789635    	3.1455228952815695    
0.45425771620726396    	-0.940420777444105    	3.1455451610789478    
0.45925876315196457    	-0.951638739954993    	3.14556793151848    
0.46425981009666517    	-0.9628888853479617    	3.1455912194985194    
0.4692608570413658    	-0.9741718476849758    	3.1456150399213323    
0.4742619039860664    	-0.9854882743930101    	3.145639405553855    
0.479262950930767    	-0.9968388267252052    	3.1456643316327257    
0.4842639978754676    	-1.0082241802366612    	3.145689833210648    
0.4892650448201682    	-1.0196450252843219    	3.145715926394896    
0.4942660917648688    	-1.031102067547122    	3.1457426276289544    
0.4992671387095694    	-1.042596028567417    	3.1457699543945377    
0.50426818565427    	-1.0541276463173643    	3.14579792396347    
0.5092692325989706    	-1.0656976757901477    	3.145826555106183    
0.5142702795436712    	-1.0773068896160984    	3.145855867601089    
0.5192713264883718    	-1.0889560787093218    	3.1458858815970445    
0.5242723734330724    	-1.100646052941014    	3.1459166180069515    
0.529273420377773    	-1.11237764184561    	3.145948098929601    
0.5342744673224736    	-1.124151695358853    	3.145980347359275    
0.5392755142671742    	-1.1359690845902097    	3.1460133872134257    
0.5442765612118748    	-1.1478307026339898    	3.1460472431569366    
0.5492776081565754    	-1.1597374654180712    	3.1460819418081343    
0.554278655101276    	-1.1716903125903866    	3.146117510224692    
0.5592797020459767    	-1.1836902084577587    	3.1461539769868265    
0.5642807489906773    	-1.1957381429623597    	3.1461913719225265    
0.5692817959353779    	-1.207835132711286    	3.146229726441172    
0.5742828428800785    	-1.219982222059689    	3.1462690729864837    
0.5792838898247791    	-1.2321804842457005    	3.146309446052927    
0.5842849367694797    	-1.2444310225901407    	3.1463508814777787    
0.5892859837141803    	-1.2567349717504108    	3.146393417147057    
0.5942870306588809    	-1.2690934990510547    	3.1464370922316016    
0.5992880776035815    	-1.281507805879858    	3.1464819485508575    
0.6042891245482821    	-1.2939791291623386    	3.146528029640323    
0.6092901714929827    	-1.306508742914789    	3.1465753813599093    
0.6142912184376833    	-1.3190979598886508    	3.1466240519209663    
0.6192922653823839    	-1.3317481333046022    	3.146674092106217    
0.6242933123270845    	-1.3444606586874512    	3.1467255553173326    
0.6292943592717851    	-1.3572369758038711    	3.1467784979203213    
0.6342954062164857    	-1.3700785707212246    	3.146832979325959    
0.6392964531611863    	-1.3829869779806534    	3.1468890622000814    
0.6442975001058869    	-1.3959637829087006    	3.146946812721489    
0.6492985470505875    	-1.4090106240641664    	3.1470063009169746    
0.6542995939952881    	-1.4221291958398468    	3.147067600709934    
0.6593006409399887    	-1.4353212512264286    	3.147130790499746    
0.6643016878846894    	-1.4485886047524894    	3.1471959531906877    
0.66930273482939    	-1.4619331356157683    	3.147263176750318    
0.6743037817740906    	-1.4753567910149792    	3.14733255451355    
0.6793048287187912    	-1.4888615897082547    	3.1474041856101342    
0.6843058756634918    	-1.5024496258094728    	3.147478175394806    
0.6893069226081924    	-1.5161230728388513    	3.1475546359839126    
0.694307969552893    	-1.5298841880643996    	3.1476336867717016    
0.6993090164975936    	-1.5437353171398691    	3.147715455037349    
0.7043100634422942    	-1.557678899080077    	3.1478000766472203    
0.7093111103869948    	-1.5717174715955706    	3.1478876966685    
0.7143121573316954    	-1.5858536768179374    	3.1479784703345346    
0.719313204276396    	-1.6000902674618784    	3.1480725638274327    
0.7243142512210966    	-1.6144301134488406    	3.1481701553088155    
0.7293152981657972    	-1.6288762090431772    	3.1482714360844035    
0.7343163451104978    	-1.6434316805581433    	3.1483766112193767    
0.7393173920551984    	-1.6580997946711424    	3.148485902184219    
0.744318438999899    	-1.672883967416407    	3.148599547294979    
0.7493194859445996    	-1.6877877739273266    	3.148717802980719    
0.7543205328893002    	-1.7028149589951884    	3.148840947723647    
0.7593215798340008    	-1.7179694485359915    	3.148969281981948    
0.7643226267787014    	-1.7332553620603885    	3.1491031315416578    
0.769323673723402    	-1.7486770262496236    	3.149242850305683    
0.7743247206681027    	-1.7642389897672017    	3.149388823182743    
0.7793257676128033    	-1.7799460394386233    	3.149541469622872    
0.7843268145575039    	-1.7958032179483419    	3.14970124737316    
0.7893278615022045    	-1.8118158432492035    	3.14986865720909    
0.7943289084469051    	-1.827989529862847    	3.1500442480077875    
0.7993299553916057    	-1.8443302123091667    	3.1502286226583625    
0.8043310023363063    	-1.8608441709347063    	3.1504224449333256    
0.8093320492810069    	-1.8775380604253693    	3.1506264471687713    
0.8143330962257075    	-1.8944189413449084    	3.1508414395047772    
0.8193341431704081    	-1.911494315101948    	3.1510683207590264    
0.8243351901151087    	-1.928772162805935    	3.15130809009191    
0.8293362370598093    	-1.9462609884951407    	3.1515618623124606    
0.8343372840045099    	-1.963969867417275    	3.1518308843949456    
0.8393383309492105    	-1.9819084999699264    	3.1521165563167033    
0.8443393778939111    	-2.000087272195948    	3.1524204545001906    
0.8493404248386117    	-2.0185173237486875    	3.1527443611363415    
0.8543414717833123    	-2.03721062440612    	3.153090298505726    
0.8593425187280129    	-2.056180060481554    	3.1534605707260996    
0.8643435656727135    	-2.075439532570706    	3.153857815034578    
0.8693446126174141    	-2.095004066375101    	3.1542850635168516    
0.8743456595621147    	-2.1148899387132407    	3.1547458205593384    
0.8793467065068153    	-2.1351148209020083    	3.1552441578806087    
0.884347753451516    	-2.155697942308466    	3.1557848341149377    
0.8893488003962166    	-2.176660277043903    	3.156373446426245    
0.8943498473409172    	-2.198024757063647    	3.157016622691119    
0.8993508942856178    	-2.21981651527934    	3.157722270829627    
0.9043519412303184    	-2.2420631621054534    	3.1584999023483364    
0.909352988175019    	-2.264795098153981    	3.1593610606088043    
0.9143540351197196    	-2.2880458643028585    	3.160319892873584    
0.9193550820644202    	-2.311852526483616    	3.161393927946966    
0.9243561290091208    	-2.3362560848033813    	3.162605148189114    
0.9293571759538214    	-2.3613018817751614    	3.1639814980643326    
0.934358222898522    	-2.387039954910891    	3.1655590502830875    
0.9393592698432226    	-2.4135252218513963    	3.1673851849188677    
0.9443603167879232    	-2.440817272545056    	3.1695233880227116    
0.9493613637326238    	-2.4689793134353644    	3.1720607163793875    
0.9543624106773244    	-2.498075324661681    	3.175119824801494    
0.959363457622025    	-2.528163437322933    	3.1788791776529632    
0.9643645045667256    	-2.559281101577983    	3.1836087556887476    
0.9693655515114262    	-2.591411608417834    	3.1897370931918965    
0.9743665984561268    	-2.6244053825927796    	3.1979870899682292    
0.9793676454008274    	-2.6577810270233178    	3.209679436985698    
0.984368692345528    	-2.690162720838489    	3.227505615779885    
0.9893697392902286    	-2.7173904772654827    	3.2579021190195028    
0.9943707862349292    	-2.724104704429567    	3.320829823869857    
0.9993718331796299    	-2.6190155341353067    	3.5198438339090616    
1.0043728801243306    	-0.8816744913444079    	5.3941555279426945    
1.0093739270690312    	-6.727495267486233000e-3	6.27645740789374    
1.0143749740137318    	-4.52850576473188200000e-5	6.283140022107188    
1.0193760209584324    	-3.0480915542602466000000e-7	6.283185002373357    
1.024377067903133    	-2.051638862330219200000000e-9	6.2831853051268665    
1.0293781148478336    	-1.380936870026161800000000000e-11	6.283185307167487    
1.0343791617925342    	-9.29494305233237700000000000000e-14	6.28318530718171    
1.0393802087372348    	-6.2563299025704470000000000000000e-16	6.283185307181378    
1.0443812556819354    	-4.211070862592658000000000000000000e-18	6.283185307182532    
1.049382302626636    	-2.83442818486194300000000000000000000e-20	6.283185307184946    
1.0543833495713366    	-1.90782425580253660000000000000000000000e-22	6.28318530718947    
1.0593843965160372    	-1.2841367476378662000000000000000000000000e-24	6.283185307180478    
1.0643854434607378    	-8.643391454013959000000000000000000000000000e-27	6.283185307180632    
1.0693864904054384    	-5.81777727034088800000000000000000000000000000e-29	6.283185307179348    
1.074387537350139    	-3.91588562750471940000000000000000000000000000000e-31	6.283185307177399    
1.0793885842948396    	-2.6357420599388165000000000000000000000000000000000e-33	6.283185307177221    
1.0843896312395402    	-1.774090682634168700000000000000000000000000000000000e-35	6.283185307181305    
1.0893906781842408    	-1.19412206458585550000000000000000000000000000000000000e-37	6.283185307181671    
1.0943917251289415    	-8.0375119462203270000000000000000000000000000000000000000e-40	6.283185307182587    
1.099392772073642    	-5.409966048870039000000000000000000000000000000000000000000e-42	6.283185307184062    
1.1043938190183427    	-3.64139211788397100000000000000000000000000000000000000000000e-44	6.2831853071836505    
1.1093948659630433    	-2.45098332163697450000000000000000000000000000000000000000000000e-46	6.283185307178304    
1.1143959129077439    	-1.6497314894730977000000000000000000000000000000000000000000000000e-48	6.283185307180471    
1.1193969598524445    	-1.110417179754803000000000000000000000000000000000000000000000000000e-50	6.283185307179629    
1.124398006797145    	-7.47410303311354200000000000000000000000000000000000000000000000000000e-53	6.283185307178018    
1.1293990537418457    	-5.0307413447061820000000000000000000000000000000000000000000000000000000e-55	6.283185307178858    
1.1344001006865463    	-3.386139897031247000000000000000000000000000000000000000000000000000000000e-57	6.283185307185173    
1.139401147631247    	-2.279175695406820700000000000000000000000000000000000000000000000000000000000e-59	6.283185307182854    
1.1444021945759475    	-1.53408955571148230000000000000000000000000000000000000000000000000000000000000e-61	6.283185307182146    
1.149403241520648    	-1.0325797917781299000000000000000000000000000000000000000000000000000000000000000e-63	6.2831853071848744    
1.1544042884653487    	-6.950187636809401000000000000000000000000000000000000000000000000000000000000000000e-66	6.283185307185761    
1.1594053354100493    	-4.67809931722001200000000000000000000000000000000000000000000000000000000000000000000e-68	6.283185307184832    
1.16440638235475    	-3.14878020044648430000000000000000000000000000000000000000000000000000000000000000000000e-70	6.283185307180297    
1.1694074292994505    	-2.1194113419014670000000000000000000000000000000000000000000000000000000000000000000000000e-72	6.283185307179827    
1.1744084762441511    	-1.426553824008580700000000000000000000000000000000000000000000000000000000000000000000000000e-74	6.2831853071782175    
1.1794095231888517    	-9.60198604464945400000000000000000000000000000000000000000000000000000000000000000000000000000e-77	6.283185307177416    
1.1844105701335523    	-6.4629973605690970000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	6.283185307175839    
1.189411617078253    	-4.350176588442007400000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	6.283185307181737    
1.1944126640229535    	-2.928058807613009000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	6.283185307182308    
1.1994137109676541    	-1.97084605867371920000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	6.283185307183165    
1.2044147579123547    	-1.3265560704658313000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	6.283185307182812    
1.2094158048570554    	-8.928911522349565000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90	6.283185307187192    
1.214416851801756    	-6.009957871274801000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92	6.283185307177751    
1.2194178987464566    	-4.0452403995982200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-94	6.283185307177361    
1.2244189456911572    	-2.722809417673651000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-96	6.283185307180552    
1.2294199926358578    	-1.832694819585160600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-98	6.283185307179183    
1.2344210395805584    	-1.23356790205731910000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-100	6.283185307176243    
1.239422086525259    	-8.3030177926063430000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-103	6.283185307175438    
1.2444231334699596    	-5.588675283968212000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-105	6.28318530718472    
1.2494241804146602    	-3.76167945343220460000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-107	6.283185307184292    
1.2544252273593608    	-2.5319474812527826000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-109	6.2831853071825785    
1.2594262743040614    	-1.7042276266496748000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-111	6.283185307186735    
1.264427321248762    	-1.147097965253089100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-113	6.283185307183277    
1.2694283681934626    	-7.72099760315737600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-116	6.2831853071788375    
1.2744294151381632    	-5.1969235218620180000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-118	6.283185307177049    
1.2794304620828638    	-3.497995399250502500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-120	6.2831853071804655    
1.2844315090275644    	-2.354464475446498800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	6.283185307179612    
1.289432555972265    	-1.5847656540280342000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-124	6.2831853071793    
1.2944336029169656    	-1.0666893487303379000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-126	6.283185307176954    
1.2994346498616662    	-7.179775531081931000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-129	6.2831853071810215    
1.3044356968063668    	-4.83263255159546300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-131	6.2831853071840325    
1.3094367437510674    	-3.2527949200964370000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-133	6.283185307184282    
1.314437790695768    	-2.1894225721724820000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-135	6.283185307182016    
1.3194388376404687    	-1.473677658283884500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-137	6.283185307182283    
1.3244398845851693    	-9.9191716898522800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-140	6.283185307180252    
1.3294409315298699    	-6.676491734944641000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-142	6.283185307178705    
1.3344419784745705    	-4.493877440263718000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-144	6.283185307179381    
1.339443025419271    	-3.02478236364878700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-146	6.283185307176415    
1.3444440723639717    	-2.0359496819417222000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-148	6.283185307177155    
1.3494451193086723    	-1.3703766449253146000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-150	6.283185307183025    
1.3544461662533729    	-9.223863271921502000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-153	6.283185307184965    
1.3594472131980735    	-6.208486838334544000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-155	6.28318530718392    
1.364448260142774    	-4.1788681911379727000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-157	6.283185307181804    
1.3694493070874747    	-2.81275290040349000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-159	6.283185307185466    
1.3744503540321753    	-1.89323484613544290000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-161	6.2831853071784804    
1.379451400976876    	-1.27431676739293370000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-163	6.283185307179134    
1.3844524479215765    	-8.577294181889480000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-166	6.283185307179566    
1.3894534948662771    	-5.773287881810261000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-168	6.28318530718016    
1.3944545418109777    	-3.88594028086493460000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-170	6.283185307177965    
1.3994555887556783    	-2.6155861575218714000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-172	6.28318530717714    
1.404456635700379    	-1.7605239535855177000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-174	6.283185307181568    
1.4094576826450795    	-1.184990439859421300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-176	6.283185307186354    
1.4144587295897801    	-7.97604792357478300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-179	6.283185307183448    
1.4194597765344807    	-5.3685952523496430000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-181	6.283185307183812    
1.4244608234791813    	-3.6135458624686734000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-183	6.283185307183253    
1.429461870423882    	-2.432240295637049200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-185	6.283185307179302    
1.4344629173685826    	-1.6371157530506640000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-187	6.283185307178901    
1.4394639643132832    	-1.1019256582563382000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-189	6.283185307179713    
1.4444650112579838    	-7.4169474817946010000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-192	6.283185307177865    
1.4494660582026844    	-4.99227053457249770000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-194	6.283185307178093    
1.454467105147385    	-3.3602455931445707000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-196	6.283185307183659    
1.4594681520920856    	-2.2617465077529786000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-198	6.283185307181685    
1.4644691990367862    	-1.522358149540662400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-200	6.2831853071815225    
1.4694702459814868    	-1.024683503904340300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-202	6.2831853071837305    
1.4744712929261874    	-6.8970385410169870000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-205	6.2831853071850325    
1.479472339870888    	-4.6423252121276640000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-207	6.283185307182237    
1.4844733868155886    	-3.12470102024240700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-209	6.2831853071771775    
1.4894744337602892    	-2.10320389502320000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-211	6.2831853071795365    
1.4944754807049898    	-1.4156447594463120000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-213	6.283185307178498    
1.4994765276496904    	-9.528558262700709000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-216	6.28318530717804    
1.504477574594391    	-6.41357388172110600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-218	6.283185307178793    
1.5094786215390916    	-4.3169101558473716000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-220	6.283185307183163    
1.5144796684837922    	-2.9056675169021110000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-222	6.28318530718164    
1.5194807154284928    	-1.95577471233392530000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-224	6.283185307186056    
1.5244817623731934    	-1.3164117034096130000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-226	6.283185307183511    
1.529482809317894    	-8.8606308387228730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-229	6.28318530718283    
1.5344838562625946    	-5.963998850061032000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-231	6.283185307177553    
1.5394849032072953    	-4.014305857831831000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-233	6.283185307177841    
1.5444859501519959    	-2.70198769816644500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-235	6.28318530718046    
1.5494869970966965    	-1.8186799357419003000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-237	6.283185307178317    
1.554488044041397    	-1.224134629261134800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-239	6.283185307176461    
1.5594890909860977    	-8.23952340975146400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-242	6.283185307176149    
1.5644901379307983    	-5.5459378718822970000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-244	6.283185307180884    
1.5694911848754989    	-3.732913343818564000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-246	6.283185307182268    
1.5744922318201995    	-2.512585310720494000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-248	6.283185307182147    
1.5794932787649    	-1.69119515045421640000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-250	6.283185307183086    
1.5844943257096007    	-1.138325940570778800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-252	6.283185307182745    
1.5894953726543013    	-7.661954012516228000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-255	6.283185307177417    
1.594496419599002    	-5.15718189298101300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-257	6.283185307178342    
1.5994974665437025    	-3.4712457207501335000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-259	6.283185307177442    
1.604498513488403    	-2.336459543798596000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-261	6.283185307176546    
1.6094995604331037    	-1.572646720837246000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-263	6.2831853071757875    
1.6145006073778043    	-1.05853222026098330000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-265	6.283185307181516    
1.619501654322505    	-7.1248707447292170000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-268	6.283185307179753    
1.6245027012672055    	-4.7956767076023850000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-270	6.283185307183702    
1.6295037482119061    	-3.22792032486318900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-272	6.283185307183064    
1.6345047951566067    	-2.17267973994887800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-274	6.283185307181932    
1.6395058421013073    	-1.4624082309840442000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-276	6.283185307180115    
1.644506889046008    	-9.843318344861143000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-279	6.283185307176131    
1.6495079359907086    	-6.62543563354275800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-281	6.283185307180479    
1.6545089829354092    	-4.4595121068491250000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-283	6.2831853071791475    
1.6595100298801098    	-3.0016514131279814000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-285	6.28318530717503    
1.6645110768248104    	-2.02038047884581880000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-287	6.283185307175839    
1.669512123769511    	-1.35989717575527580000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-289	6.283185307181446    
1.6745131707142116    	-9.1533270488141760000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-292	6.283185307182982    
1.6795142176589122    	-6.161009638695072000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-294	6.283185307183353    
1.6845152646036128    	-4.14691177937458200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-296	6.283185307184271    
1.6895163115483134    	-2.79124337033854800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-298	6.283185307182787    
1.694517358493014    	-1.8787570044000987000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-300	6.2831853071789805    
1.6995184054377146    	-1.264571881632333000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-302	6.283185307177809    
1.7045194523824152    	-8.51170236804997100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-305	6.283185307179669    
1.7095204993271158    	-5.7291387101522210000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-307	6.2831853071772725    
1.7145215462718164    	-3.856223930716351500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-309	6.28318530717578    
1.719522593216517    	-2.595584390386946000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-311	6.283185307181847    
1.7245236401612176    	-1.74706097112026500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-313	6.283185307182653    
1.7295246871059182    	-1.1759286475858777000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-315	6.2831853071841675    
1.7345257340506188    	-7.915050222131772000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-318	6.283185307185365    
1.7395267809953194    	-5.32800392475200300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-320	6.283185307183009    
1.74452782794002    	-3.5572726500569750000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-322	6.283185307184074    
1.7495288748847206    	-0.    	6.283185307177295    
1.7545299218294212    	-0.    	6.283185307177889    
1.7595309687741219    	-0.    	6.2831853071784    
1.7645320157188225    	-0.    	6.283185307176643    
1.769533062663523    	-0.    	6.283185307176306    
1.7745341096082237    	-0.    	6.2831853071832375    
1.7795351565529243    	-0.    	6.283185307180076    
1.7845362034976249    	-0.    	6.283185307182367    
1.7895372504423255    	-0.    	6.283185307183113    
1.794538297387026    	-0.    	6.2831853071843815    
1.7995393443317267    	-0.    	6.283185307190262    
1.8045403912764273    	-0.    	6.283185307178582    
1.809541438221128    	-0.    	6.283185307178667    
1.8145424851658285    	-0.    	6.283185307178128    
1.819543532110529    	-0.    	6.283185307175359    
1.8245445790552297    	-0.    	6.283185307177624    
1.8295456259999303    	-0.    	6.283185307183267    
1.834546672944631    	-0.    	6.283185307183374    
1.8395477198893315    	-0.    	6.2831853071824    
1.8445487668340321    	-0.    	6.283185307182208    
1.8495498137787327    	-0.    	6.283185307182365    
1.8545508607234333    	-0.    	6.283185307179038    
1.859551907668134    	-0.    	6.283185307176526    
1.8645529546128345    	-0.    	6.28318530718046    
1.8695540015575352    	-0.    	6.283185307176131    
1.8745550485022358    	-0.    	6.283185307177135    
1.8795560954469364    	-0.    	6.283185307183587    
1.884557142391637    	-0.    	6.283185307182968    
1.8895581893363376    	-0.    	6.283185307184061    
1.8945592362810382    	-0.    	6.283185307184029    
1.8995602832257388    	-0.    	6.283185307183833    
1.9045613301704394    	-0.    	6.2831853071846115    
1.90956237711514    	-0.    	6.283185307177331    
1.9145634240598406    	-0.    	6.283185307179419    
1.9195644710045412    	-0.    	6.283185307180944    
1.9245655179492418    	-0.    	6.28318530717729    
1.9295665648939424    	-0.    	6.283185307178865    
1.934567611838643    	-0.    	6.283185307183494    
1.9395686587833436    	-0.    	6.283185307180049    
1.9445697057280442    	-0.    	6.2831853071847785    
1.9495707526727448    	-0.    	6.2831853071834605    
1.9545717996174454    	-0.    	6.283185307183097    
1.959572846562146    	-0.    	6.283185307177572    
1.9645738935068466    	-0.    	6.283185307177006    
1.9695749404515472    	-0.    	6.283185307178872    
1.9745759873962478    	-0.    	6.283185307179917    
1.9795770343409484    	-0.    	6.283185307175706    
1.984578081285649    	-0.    	6.283185307178651    
1.9895791282303497    	-0.    	6.283185307183759    
1.9945801751750503    	-0.    	6.283185307181251    
1.9995812221197509    	-0.    	6.283185307183964    
2.0045822690644517    	-0.    	6.283185307181069    
2.0095833160091523    	-0.    	6.283185307183818    
2.014584362953853    	-0.    	6.283185307172705    
2.0195854098985535    	-0.    	6.283185307178983    
2.024586456843254    	-0.    	6.283185307178096    
2.0295875037879547    	-0.    	6.2831853071765345    
2.0345885507326553    	-0.    	6.283185307177637    
2.039589597677356    	-0.    	6.283185307183283    
2.0445906446220565    	-0.    	6.283185307184102    
2.049591691566757    	-0.    	6.283185307184787    
2.0545927385114577    	-0.    	6.283185307184288    
2.0595937854561583    	-0.    	6.283185307182772    
2.064594832400859    	-0.    	6.28318530717759    
2.0695958793455596    	-0.    	6.2831853071783135    
2.07459692629026    	-0.    	6.283185307180196    
2.0795979732349608    	-0.    	6.283185307178337    
2.0845990201796614    	-0.    	6.2831853071798545    
2.089600067124362    	-0.    	6.283185307177505    
2.0946011140690626    	-0.    	6.2831853071842625    
2.099602161013763    	-0.    	6.283185307185606    
2.104603207958464    	-0.    	6.283185307183902    
2.1096042549031644    	-0.    	6.28318530718428    
2.114605301847865    	-0.    	6.283185307182956    
2.1196063487925656    	-0.    	6.283185307177303    
2.124607395737266    	-0.    	6.283185307178244    
2.129608442681967    	-0.    	6.283185307179308    
2.1346094896266674    	-0.    	6.283185307178383    
2.139610536571368    	-0.    	6.283185307177428    
2.1446115835160686    	-0.    	6.283185307177162    
2.1496126304607692    	-0.    	6.283185307184264    
2.15461367740547    	-0.    	6.283185307185391    
2.1596147243501704    	-0.    	6.283185307184284    
2.164615771294871    	-0.    	6.283185307181773    
2.1696168182395716    	-0.    	6.283185307180961    
2.1746178651842722    	-0.    	6.283185307178497    
2.179618912128973    	-0.    	6.283185307178469    
2.1846199590736735    	-0.    	6.283185307178105    
2.189621006018374    	-0.    	6.2831853071765265    
2.1946220529630747    	-0.    	6.283185307177574    
2.1996230999077753    	-0.    	6.283185307183279    
2.204624146852476    	-0.    	6.283185307183979    
2.2096251937971765    	-0.    	6.2831853071847865    
2.214626240741877    	-0.    	6.28318530718428    
2.2196272876865777    	-0.    	6.28318530718277    
2.2246283346312783    	-0.    	6.28318530718053    
2.229629381575979    	-0.    	6.2831853071782815    
2.2346304285206795    	-0.    	6.283185307180107    
2.23963147546538    	-0.    	6.28318530717835    
2.2446325224100807    	-0.    	6.283185307177582    
2.2496335693547813    	-0.    	6.283185307177187    
2.254634616299482    	-0.    	6.283185307184264    
2.2596356632441825    	-0.    	6.283185307185612    
2.264636710188883    	-0.    	6.283185307183983    
2.2696377571335837    	-0.    	6.283185307183269    
2.2746388040782843    	-0.    	6.283185307182984    
2.279639851022985    	-0.    	6.283185307177335    
2.2846408979676855    	-0.    	6.283185307178376    
2.289641944912386    	-0.    	6.283185307179313    
2.2946429918570868    	-0.    	6.28318530717837    
2.2996440388017874    	-0.    	6.283185307177452    
2.304645085746488    	-0.    	6.283185307177161    
2.3096461326911886    	-0.    	6.283185307184295    
2.314647179635889    	-0.    	6.283185307185391    
2.31964822658059    	-0.    	6.283185307184275    
2.3246492735252904    	-0.    	6.283185307183058    
2.329650320469991    	-0.    	6.283185307180953    
2.3346513674146916    	-0.    	6.283185307178244    
2.339652414359392    	-0.    	6.2831853071795285    
2.344653461304093    	-0.    	6.283185307178099    
2.3496545082487934    	-0.    	6.283185307177849    
2.354655555193494    	-0.    	6.2831853071775745    
2.3596566021381946    	-0.    	6.283185307183281    
2.364657649082895    	-0.    	6.283185307185498    
2.369658696027596    	-0.    	6.283185307184607    
2.3746597429722964    	-0.    	6.283185307184284    
2.379660789916997    	-0.    	6.283185307183189    
2.3846618368616976    	0.    	6.283185307188297    
2.3896628838063982    	-0.    	6.2831853071783135    
2.394663930751099    	-0.    	6.283185307179876    
2.3996649776957995    	-0.    	6.283185307178391    
2.4046660246405    	-0.    	6.2831853071776145    
2.4096670715852007    	-0.    	6.283185307177114    
2.4146681185299013    	-0.    	6.283185307184259    
2.419669165474602    	-0.    	6.283185307185609    
2.4246702124193025    	-0.    	6.283185307183884    
2.429671259364003    	-0.    	6.283185307185466    
2.4346723063087037    	-0.    	6.283185307182854    
2.4396733532534043    	-0.    	6.283185307177303    
2.444674400198105    	-0.    	6.283185307178343    
2.4496754471428055    	-0.    	6.283185307179308    
2.454676494087506    	-0.    	6.283185307178383    
2.4596775410322067    	-0.    	6.283185307177428    
2.4646785879769073    	-0.    	6.283185307183112    
2.469679634921608    	-0.    	6.283185307183555    
2.4746806818663085    	-0.    	6.283185307184787    
2.479681728811009    	0.    	6.283185307184724    
2.4846827757557097    	0.    	6.283185307183022    
2.4896838227004103    	0.    	6.283185307180955    
2.494684869645111    	0.    	6.283185307178275    
2.4996859165898115    	0.    	6.2831853071795365    
2.504686963534512    	0.    	6.2831853071781065    
2.5096880104792127    	0.    	6.283185307177679    
2.5146890574239134    	0.    	6.283185307177574    
2.519690104368614    	0.    	6.283185307184304    
2.5246911513133146    	0.    	6.283185307185492    
2.529692198258015    	0.    	6.283185307184768    
2.5346932452027158    	0.    	6.283185307184275    
2.5396942921474164    	0.    	6.2831853071831425    
2.544695339092117    	0.    	6.283185307177262    
2.5496963860368176    	0.    	6.2831853071782815    
2.554697432981518    	0.    	6.283185307179871    
2.559698479926219    	0.    	6.283185307178383    
2.5646995268709194    	0.    	6.283185307177577    
2.56970057381562    	0.    	6.283185307177195    
2.5747016207603206    	0.    	6.283185307184264    
2.579702667705021    	0.    	6.2831853071857005    
2.584703714649722    	0.    	6.283185307184282    
2.5897047615944224    	0.    	6.28318530718164    
2.594705808539123    	0.    	6.283185307182951    
2.5997068554838236    	0.    	6.283185307177335    
2.6047079024285242    	0.    	6.28318530717843    
2.609708949373225    	0.    	6.283185307178603    
2.6147099963179254    	0.    	6.283185307176525    
2.619711043262626    	0.    	6.283185307177427    
2.6247120902073267    	0.    	6.283185307183188    
2.6297131371520273    	0.    	6.283185307183841    
2.634714184096728    	0.    	6.2831853071847865    
2.6397152310414285    	0.    	6.283185307184676    
2.644716277986129    	0.    	6.283185307183105    
2.6497173249308297    	0.    	6.283185307188675    
2.6547183718755303    	0.    	6.283185307178244    
2.659719418820231    	0.    	6.283185307179643    
2.6647204657649315    	0.    	6.283185307178368    
2.669721512709632    	0.    	6.283185307179861    
2.6747225596543327    	0.    	6.2831853071774    
2.6797236065990333    	0.    	6.2831853071845    
2.684724653543734    	0.    	6.283185307185498    
2.6897257004884345    	0.    	6.283185307183902    
2.694726747433135    	0.    	6.283185307184284    
2.6997277943778357    	0.    	6.283185307183051    
2.7047288413225363    	0.    	6.283185307177344    
2.709729888267237    	0.    	6.2831853071783135    
2.7147309352119375    	0.    	6.283185307179313    
2.719731982156638    	0.    	6.28318530717837    
2.7247330291013387    	0.    	6.283185307177372    
2.7297340760460393    	0.    	6.283185307177196    
2.73473512299074    	0.    	6.283185307184259    
2.7397361699354406    	0.    	6.283185307185443    
2.744737216880141    	0.    	6.283185307184275    
2.7497382638248418    	0.    	6.283185307181783    
2.7547393107695424    	0.    	6.283185307183459    
2.759740357714243    	0.    	6.283185307178464    
2.7647414046589436    	0.    	6.2831853071784245    
2.769742451603644    	0.    	6.283185307178132    
2.774743498548345    	0.    	6.2831853071765345    
2.7797445454930454    	0.    	6.283185307177554    
2.784745592437746    	0.    	6.283185307183279    
2.7897466393824466    	0.    	6.283185307184062    
2.794747686327147    	0.    	6.283185307184787    
2.799748733271848    	0.    	6.283185307184288    
2.8047497802165484    	0.    	6.283185307182792    
2.809750827161249    	0.    	6.283185307177593    
2.8147518741059496    	0.    	6.2831853071783135    
2.8197529210506502    	0.    	6.283185307180195    
2.824753967995351    	0.    	6.283185307178337    
2.8297550149400514    	0.    	6.2831853071798545    
2.834756061884752    	0.    	6.283185307177505    
2.8397571088294526    	0.    	6.28318530718433    
2.8447581557741533    	0.    	6.283185307185606    
2.849759202718854    	0.    	6.283185307183983    
2.8547602496635545    	0.    	6.283185307184175    
2.859761296608255    	0.    	6.283185307182983    
2.8647623435529557    	0.    	6.283185307177303    
2.8697633904976563    	0.    	6.283185307178133    
2.874764437442357    	0.    	6.283185307179308    
2.8797654843870575    	0.    	6.2831853071783375    
2.884766531331758    	0.    	6.283185307177428    
2.8897675782764587    	0.    	6.283185307177117    
2.8947686252211593    	0.    	6.283185307184301    
2.89976967216586    	0.    	6.283185307185392    
2.9047707191105605    	0.    	6.283185307184284    
2.909771766055261    	0.    	6.283185307181773    
2.9147728129999617    	0.    	6.283185307180865    
2.9197738599446623    	0.    	6.2831853071784955    
2.924774906889363    	0.    	6.283185307178424    
2.9297759538340635    	0.    	6.283185307178072    
2.934777000778764    	0.    	6.283185307176492    
2.9397780477234647    	0.    	6.283185307177509    
2.9447790946681653    	0.    	6.283185307183229    
2.949780141612866    	0.    	6.28318530718404    
2.9547811885575666    	0.    	6.2831853071847865    
2.959782235502267    	0.    	6.283185307184275    
2.9647832824469678    	0.    	6.283185307182774    
2.9697843293916684    	0.    	6.2831853071776145    
2.974785376336369    	0.    	6.283185307178237    
2.9797864232810696    	0.    	6.28318530717987    
2.98478747022577    	0.    	6.283185307178455    
2.989788517170471    	0.    	6.283185307177531    
2.9947895641151714    	0.    	6.283185307177221    
2.999790611059872    	0.    	6.28318530718218    
3.0047916580045726    	0.    	6.283185307173596    
3.009792704949273    	0.    	6.283185307173105    
3.014793751893974    	0.    	6.283185307169555    
3.0197947988386744    	0.    	6.283185307171695    
3.024795845783375    	0.    	6.283185307168085    
3.0297968927280756    	0.    	6.283185307191037    
3.0347979396727762    	0.    	6.283185307196968    
3.039798986617477    	0.    	6.283185307198042    
3.0448000335621774    	0.    	6.283185307193683    
3.049801080506878    	0.    	6.283185307177555    
3.0548021274515786    	0.    	6.283185307178254    
3.0598031743962792    	0.    	6.283185307172685    
3.06480422134098    	0.    	6.283185307174444    
3.0698052682856805    	0.    	6.283185307171361    
3.074806315230381    	0.    	6.2831853071775425    
3.0798073621750817    	0.    	6.283185307190254    
3.0848084091197823    	0.    	6.283185307174056    
3.089809456064483    	0.    	6.283185307174133    
3.0948105030091835    	0.    	6.283185307174167    
3.099811549953884    	0.    	6.283185307173542    
3.1048125968985847    	0.    	6.2831853071806565    
3.1098136438432853    	0.    	6.283185307174613    
3.114814690787986    	0.    	6.283185307174729    
3.1198157377326865    	0.    	6.283185307172874    
3.124816784677387    	0.    	6.2831853071732615    
3.1298178316220877    	0.    	6.283185307171982    
3.1348188785667883    	0.    	6.28318530718727    
3.139819925511489    	0.    	6.28318530719479    
3.1448209724561895    	0.    	6.283185307195122    
3.14982201940089    	0.    	6.283185307195013    
3.1548230663455907    	0.    	6.283185307193633    
3.1598241132902913    	0.    	6.283185307172567    
3.164825160234992    	0.    	6.283185307167719    
3.1698262071796925    	0.    	6.28318530716947    
3.174827254124393    	0.    	6.283185307171012    
3.1798283010690938    	0.    	6.2831853071702355    
3.1848293480137944    	0.    	6.283185307169727    
3.189830394958495    	0.    	6.283185307172913    
3.1948314419031956    	0.    	6.283185307172206    
3.199832488847896    	0.    	6.2831853071722366    
3.2048335357925968    	0.    	6.28318530717262    
3.2098345827372974    	0.    	6.28318530716799    
3.214835629681998    	0.    	6.2831853071747545    
3.2198366766266986    	0.    	6.28318530717472    
3.224837723571399    	0.    	6.283185307174772    
3.2298387705161    	0.    	6.283185307173239    
3.2348398174608004    	0.    	6.28318530717193    
3.239840864405501    	0.    	6.2831853071838895    
3.2448419113502016    	0.    	6.283185307195252    
3.249842958294902    	0.    	6.283185307194675    
3.254844005239603    	0.    	6.283185307195079    
3.2598450521843034    	0.    	6.2831853071955965    
3.264846099129004    	0.    	6.283185307172566    
3.2698471460737046    	0.    	6.283185307167522    
3.2748481930184052    	0.    	6.283185307169977    
3.279849239963106    	0.    	6.2831853071709665    
3.2848502869078064    	0.    	6.283185307171403    
3.289851333852507    	0.    	6.2831853071697985    
3.2948523807972077    	0.    	6.283185307172056    
3.2998534277419083    	0.    	6.283185307172388    
3.304854474686609    	0.    	6.283185307173076    
3.3098555216313095    	0.    	6.283185307172766    
3.31485656857601    	0.    	6.283185307172461    
3.3198576155207107    	0.    	6.283185307180688    
3.3248586624654113    	0.    	6.283185307174799    
3.329859709410112    	0.    	6.283185307174692    
3.3348607563548125    	0.    	6.283185307172857    
3.339861803299513    	0.    	6.2831853071718395    
3.3448628502442137    	0.    	6.283185307183965    
3.3498638971889143    	0.    	6.283185307196122    
3.354864944133615    	0.    	6.283185307194669    
3.3598659910783155    	0.    	6.28318530719511    
3.364867038023016    	0.    	6.283185307195574    
3.3698680849677167    	0.    	6.283185307172567    
3.3748691319124173    	0.    	6.283185307167448    
3.379870178857118    	0.    	6.283185307169978    
3.3848712258018185    	0.    	6.283185307170995    
3.389872272746519    	0.    	6.283185307171403    
3.3948733196912197    	0.    	6.283185307169668    
3.3998743666359204    	0.    	6.2831853071685435    
3.404875413580621    	0.    	6.2831853071724915    
3.4098764605253216    	0.    	6.283185307172272    
3.414877507470022    	0.    	6.28318530717212    
3.4198785544147228    	0.    	6.283185307169866    
3.4248796013594234    	0.    	6.2831853071806645    
3.429880648304124    	0.    	6.283185307175042    
3.4348816952488246    	0.    	6.283185307174799    
3.439882742193525    	0.    	6.283185307172941    
3.444883789138226    	0.    	6.283185307173323    
3.4498848360829264    	0.    	6.283185307184009    
3.454885883027627    	0.    	6.283185307185704    
3.4598869299723276    	0.    	6.283185307194959    
3.464887976917028    	0.    	6.283185307195148    
3.469889023861729    	0.    	6.283185307194976    
3.4748900708064294    	0.    	6.283185307193662    
3.47989111775113    	0.    	6.2831853071726105    
3.4848921646958306    	0.    	6.283185307169341    
3.4898932116405312    	0.    	6.28318530716947    
3.494894258585232    	0.    	6.28318530717137    
3.4998953055299324    	0.    	6.283185307169783    
3.504896352474633    	0.    	6.283185307169723    
3.5098973994193337    	0.    	6.283185307172603    
3.5148984463640343    	0.    	6.283185307172205    
3.519899493308735    	0.    	6.283185307172319    
3.5249005402534355    	0.    	6.283185307173326    
3.529901587198136    	0.    	6.283185307179951    
3.5349026341428367    	0.    	6.2831853071746835    
3.5399036810875373    	0.    	6.283185307174683    
3.544904728032238    	0.    	6.283185307176764    
3.5499057749769385    	0.    	6.283185307173316    
3.554906821921639    	0.    	6.283185307171977    
3.5599078688663397    	0.    	6.283185307183994    
3.5649089158110403    	0.    	6.283185307195313    
3.569909962755741    	0.    	6.283185307195125    
3.5749110097004415    	0.    	6.283185307195001    
3.579912056645142    	0.    	6.283185307195586    
3.5849131035898427    	0.    	6.283185307172566    
3.5899141505345433    	0.    	6.283185307167729    
3.594915197479244    	0.    	6.283185307169913    
3.5999162444239445    	0.    	6.283185307170984    
3.604917291368645    	0.    	6.283185307170986    
3.6099183383133457    	0.    	6.283185307169771    
3.6149193852580463    	0.    	6.283185307172955    
3.619920432202747    	0.    	6.28318530717224    
3.6249214791474476    	0.    	6.2831853071722845    
3.629922526092148    	0.    	6.283185307172683    
3.6349235730368488    	0.    	6.283185307169078    
3.6399246199815494    	0.    	6.2831853071807675    
3.64492566692625    	0.    	6.28318530717472    
3.6499267138709506    	0.    	6.283185307174772    
3.654927760815651    	0.    	6.283185307173238    
3.659928807760352    	0.    	6.283185307172021    
3.6649298547050524    	0.    	6.283185307183895    
3.669930901649753    	0.    	6.2831853071952946    
3.6749319485944536    	0.    	6.283185307194653    
3.679932995539154    	0.    	6.283185307194968    
3.684934042483855    	0.    	6.2831853071956125    
3.6899350894285554    	0.    	6.283185307172563    
3.694936136373256    	0.    	6.283185307167441    
3.6999371833179566    	0.    	6.283185307169977    
3.7049382302626572    	0.    	6.283185307170998    
3.709939277207358    	0.    	6.283185307171399    
3.7149403241520584    	0.    	6.2831853071697985    
3.719941371096759    	0.    	6.283185307177203    
3.7249424180414596    	0.    	6.283185307172561    
3.7299434649861603    	0.    	6.283185307172677    
3.734944511930861    	0.    	6.283185307172654    
3.7399455588755615    	0.    	6.283185307182538    
3.744946605820262    	0.    	6.283185307180684    
3.7499476527649627    	0.    	6.2831853071748185    
3.7549486997096633    	0.    	6.283185307174801    
3.759949746654364    	0.    	6.283185307172603    
3.7649507935990645    	0.    	6.28318530717282    
3.769951840543765    	0.    	6.2831853071840085    
3.7749528874884657    	0.    	6.283185307189185    
3.7799539344331663    	0.    	6.283185307194938    
3.784954981377867    	0.    	6.283185307195642    
3.7899560283225675    	0.    	6.283185307195072    
3.794957075267268    	0.    	6.283185307171967    
3.7999581222119687    	0.    	6.2831853071725385    
3.8049591691566693    	0.    	6.283185307170107    
3.80996021610137    	0.    	6.283185307170999    
3.8149612630460705    	0.    	6.283185307171366    
3.819962309990771    	0.    	6.283185307169789    
3.8249633569354717    	0.    	6.2831853071685435    
3.8299644038801723    	0.    	6.28318530717264    
3.834965450824873    	0.    	6.283185307172272    
3.8399664977695736    	0.    	6.283185307172186    
3.844967544714274    	0.    	6.28318530717332    
3.8499685916589748    	0.    	6.283185307180679    
3.8549696386036754    	0.    	6.283185307174827    
3.859970685548376    	0.    	6.283185307174716    
3.8649717324930766    	0.    	6.283185307172941    
3.869972779437777    	0.    	6.283185307173323    
3.874973826382478    	0.    	6.283185307171973    
3.8799748733271784    	0.    	6.283185307185677    
3.884975920271879    	0.    	6.283185307194776    
3.8899769672165796    	0.    	6.283185307195128    
3.89497801416128    	0.    	6.283185307194976    
3.899979061105981    	0.    	6.283185307193664    
3.9049801080506814    	0.    	6.283185307172563    
3.909981154995382    	0.    	6.283185307167729    
3.9149822019400826    	0.    	6.283185307169474    
3.9199832488847832    	0.    	6.283185307171012    
3.924984295829484    	0.    	6.283185307170234    
3.9299853427741844    	0.    	6.283185307169723    
3.934986389718885    	0.    	6.283185307172907    
3.9399874366635856    	0.    	6.283185307172205    
3.9449884836082862    	0.    	6.283185307172242    
3.949989530552987    	0.    	6.283185307173292    
3.9549905774976875    	0.    	6.283185307181522    
3.959991624442388    	0.    	6.283185307174752    
3.9649926713870887    	0.    	6.283185307174721    
3.9699937183317893    	0.    	6.28318530717477    
3.97499476527649    	0.    	6.283185307173237    
3.9799958122211905    	0.    	6.283185307171946    
3.984996859165891    	0.    	6.283185307183893    
3.9899979061105917    	0.    	6.283185307195313    
3.9949989530552923    	0.    	6.283185307195001    
4.    	0.    	6.283185307169917    


==> plot-data/psi-a-v2/psi-a-v2-K1.dat <==
# K=0.01
h	v2T	v2kT
-0.9719615518999362    	4.009686761072164    	4.4539730526448285    
-0.9669846134095459    	3.7909191245365856    	4.27291386245584    
-0.9620076749191555    	3.5851833614155426    	4.105287735186573    
-0.9570307364287651    	3.4000843271984458    	3.957743501900896    
-0.9520537979383747    	3.2389292985601505    	3.832968464027366    
-0.9470768594479844    	3.1014137380186257    	3.730361570559369    
-0.942099920957594    	2.985080319360636    	3.64739614690668    
-0.9371229824672036    	2.886630186168983    	3.5808305490015186    
-0.9321460439768132    	2.8027516698278068    	3.5274659557584145    
-0.9271691054864228    	2.730517373373997    	3.484503214004471    
-0.9221921669960325    	2.667508630483213    	3.4496479661187207    
-0.9172152285056421    	2.6118016300024407    	3.4210891249958397    
-0.9122382900152517    	2.5618980773900377    	3.397427610029179    
-0.9072613515248613    	2.5166432198602213    	3.3775949248781068    
-0.9022844130344709    	2.475150085576118    	3.3607788391438924    
-0.8973074745440806    	2.436736340751229    	3.3463618664562995    
-0.8923305360536902    	2.400874424842396    	3.3338729136521867    
-0.8873535975632998    	2.3671533577698343    	3.3229504031729746    
-0.8823766590729094    	2.3352499974213785    	3.3133146365088226    
-0.877399720582519    	2.304907614524482    	3.3047472860582547    
-0.8724227820921286    	2.27591998780663    	3.297076247214764    
-0.8674458436017383    	2.2481196004386823    	3.2901644590666415    
-0.8624689051113479    	2.22136885758511    	3.283901638858019    
-0.8574919666209575    	2.1955535207954333    	3.278198145910228    
-0.8525150281305671    	2.170577768226127    	3.2729804004630427    
-0.8475380896401767    	2.146360449654732    	3.26818743991904    
-0.8425611511497864    	2.122832223054933    	3.263768309458695    
-0.837584212659396    	2.099933345183375    	3.259680068430228    
-0.8326072741690056    	2.077611950640825    	3.2558862531807744    
-0.8276303356786152    	2.0558226985480164    	3.2523556814140777    
-0.8226533971882248    	2.034525698238763    	3.24906151351681    
-0.8176764586978345    	2.0136856482986567    	3.245980508665311    
-0.8126995202074441    	1.9932711407059565    	3.243092432555696    
-0.8077225817170537    	1.973254093282081    	3.2403795752713807    
-0.8027456432266633    	1.9536092832223684    	3.2378263663893287    
-0.7977687047362729    	1.934313960531517    	3.23541905461608    
-0.7927917662458825    	1.9153475258999337    	3.2331454464486535    
-0.7878148277554922    	1.8966912595910448    	3.2309946888317516    
-0.7828378892651018    	1.8783280927905133    	3.2289570872835722    
-0.7778609507747114    	1.8602424135089684    	3.2270239542566874    
-0.772884012284321    	1.8424198985826663    	3.2251874787054646    
-0.7679070737939306    	1.82484737312056    	3.2234406192299456    
-0.7629301353035403    	1.8075126852499104    	3.2217770090378752    
-0.7579531968131499    	1.7904046000622238    	3.22019087713689    
-0.7529762583227595    	1.7735127062191793    	3.218676979462428    
-0.7479993198323691    	1.756827334529186    	3.2172305396126673    
-0.7430223813419787    	1.74033948643138    	3.215847197493641    
-0.7380454428515884    	1.7240407710850185    	3.214522964595969    
-0.733068504361198    	1.707923349720339    	3.213254185015369    
-0.7280915658708076    	1.6919798863426667    	3.21203750123869    
-0.7231146273804172    	1.6762035038985963    	3.2108698241589795    
-0.7181376888900268    	1.660587745183656    	3.2097483066067873    
-0.7131607503996364    	1.6451265378980846    	3.208670320047627    
-0.7081838119092461    	1.6298141633223873    	3.2076334337988186    
-0.7032068734188557    	1.6146452281657195    	3.206635396790427    
-0.6982299349284653    	1.599614639207184    	3.205674120988204    
-0.6932529964380749    	1.584717580409664    	3.204747667153053    
-0.6882760579476845    	1.5699494921993309    	3.2038542315332883    
-0.6832991194572942    	1.5553060526946454    	3.2029921341686016    
-0.6783221809669038    	1.5407831606383133    	3.2021598085748857    
-0.6733452424765134    	1.52637691987245    	3.2013557921664884    
-0.668368303986123    	1.5120836251742882    	3.2005787178064518    
-0.6633913654957326    	1.4978997493194814    	3.1998273061976947    
-0.6584144270053423    	1.4838219312410335    	3.199100358479635    
-0.6534374885149519    	1.4698469651781085    	3.1983967508476976    
-0.6484605500245615    	1.4559717907099503    	3.1977154279335256    
-0.6434836115341711    	1.4421934835937977    	3.197055398050943    
-0.6385066730437807    	1.4285092473295402    	3.1964157283880326    
-0.6335297345533903    	1.4149164053722938    	3.1957955406968397    
-0.628552796063    	1.4014123939522398    	3.1951940073530833    
-0.6235758575726096    	1.387994755424179    	3.194610347741408    
-0.6185989190822192    	1.3746611321174673    	3.1940438249876584    
-0.6136219805918288    	1.3614092606275285    	3.193493742948145    
-0.6086450421014384    	1.3482369665210694    	3.1929594433766195    
-0.6036681036110481    	1.335142159414404    	3.1924403033952533    
-0.5986911651206577    	1.3221228283921722    	3.191935733239    
-0.5937142266302673    	1.3091770377428342    	3.1914451739807994    
-0.5887372881398769    	1.2963029229791059    	3.1909680955554656    
-0.5837603496494865    	1.2834986871260976    	3.190503994985839    
-0.5787834111590962    	1.2707625972510812    	3.1900523946354715    
-0.5738064726687058    	1.2580929812161197    	3.189612840632878    
-0.5688295341783154    	1.2454882246405905    	3.1891849014083906    
-0.563852595687925    	1.23294676805405    	3.1887681664207568    
-0.5588756571975346    	1.220467104223832    	3.1883622447613287    
-0.5538987187071442    	1.2080477756465116    	3.18796676414975    
-0.5489217802167539    	1.195687372193108    	3.1875813696950033    
-0.5439448417263635    	1.1833845288902654    	3.1872057230581348    
-0.5389679032359731    	1.1711379238381479    	3.1868395012976487    
-0.5339909647455827    	1.1589462762396379    	3.186482396264795    
-0.5290140262551923    	1.1468083445526762    	3.1861341135446497    
-0.524037087764802    	1.1347229247398574    	3.18579437182413    
-0.5190601492744116    	1.1226888486190791    	3.185462902143148    
-0.5140832107840212    	1.1107049823044128    	3.185139447251675    
-0.5091062722936308    	1.0987702247312408    	3.184823760974882    
-0.5041293338032404    	1.0868835062620694    	3.184515607605648    
-0.4991523953128501    	1.075043787364129    	3.184214761378969    
-0.4941754568224598    	1.06325005736004    	3.183921006016633    
-0.48919851833206945    	1.051501333239576    	3.183634134120346    
-0.48422157984167913    	1.0397966585352536    	3.183353946832077    
-0.4792446413512888    	1.0281351022531449    	3.1830802533601217    
-0.4742677028608985    	1.0165157578576756    	3.182812870579622    
-0.46929076437050815    	1.0049377423087817    	3.182551622707301    
-0.4643138258801178    	0.993400195142659    	3.1822963408566816    
-0.4593368873897275    	0.9819022775987283    	3.1820468627950698    
-0.4543599488993372    	0.9704431717900402    	3.1818030325889635    
-0.44938301040894685    	0.9590220799108061    	3.181564700256356    
-0.4444060719185565    	0.9476382234821245    	3.1813317216474397    
-0.4394291334281662    	0.9362908426313323    	3.181103957994279    
-0.43445219493777587    	0.9249791954070535    	3.180881275757533    
-0.42947525644738554    	0.913702557122568    	3.180663546404836    
-0.4244983179569952    	0.9024602197304181    	3.180450646150086    
-0.4195213794666049    	0.8912514912240493    	3.1802424557498927    
-0.41454444097621457    	0.8800756950656556    	3.1800388603118392    
-0.40956750248582424    	0.8689321696394956    	3.179839749110955    
-0.4045905639954339    	0.8578202677287076    	3.1796450154110354    
-0.3996136255050436    	0.8467393560132724    	3.1794545562337904    
-0.39463668701465326    	0.8356888145900009    	3.179268272331801    
-0.38965974852426294    	0.8246680365141852    	3.1790860679087185    
-0.3846828100338726    	0.8136764273562613    	3.17890785052976    
-0.3797058715434823    	0.8027134047797571    	3.1787335310146356    
-0.37472893305309196    	0.7917783981362488    	3.178563023229434    
-0.36975199456270164    	0.7808708480743135    	3.178396243909952    
-0.3647750560723113    	0.769990206166161    	3.1782331128666126    
-0.359798117581921    	0.7591359345463888    	3.1780735524926165    
-0.35482117909153066    	0.7483075055740138    	3.1779174877693475    
-0.34984424060114033    	0.7375044014849614    	3.1777648462969275    
-0.34486730211075    	0.7267261140877923    	3.1776155580780494    
-0.3398903636203597    	0.7159721444484872    	3.1774695554482837    
-0.33491342512996936    	0.7052420025952926    	3.177326773027138    
-0.32993648663957903    	0.6945352072351978    	3.1771871474016624    
-0.3249595481491887    	0.6838512854765222    	3.177050617556844    
-0.3199826096587984    	0.6731897725664752    	3.1769171242997114    
-0.31500567116840805    	0.6625502116346831    	3.1767866104148528    
-0.3100287326780177    	0.6519321534473839    	3.176659020447528    
-0.3050517941876274    	0.641335156168916    	3.176534300987842    
-0.3000748556972371    	0.6307587851332911    	3.176412400076974    
-0.29509791720684675    	0.62020261262215    	3.1762932676895748    
-0.2901209787164564    	0.6096662176507064    	3.17617685523192    
-0.2851440402260661    	0.5991491857611949    	3.176063115831253    
-0.28016710173567577    	0.5886511088227553    	3.175952003932141    
-0.27519016324528545    	0.578171584837954    	3.1758434756851797    
-0.2702132247548951    	0.5677102177561173    	3.1757374884548346    
-0.2652362862645048    	0.5572666172917465    	3.1756340010211574    
-0.26025934777411447    	0.5468403987498827    	3.1755329735646383    
-0.25528240928372414    	0.5364311828556971    	3.175434367516393    
-0.2503054707933338    	0.526038595590465    	3.175338145499719    
-0.2453285323029435    	0.5156622680321272    	3.1752442713461475    
-0.24035159381255317    	0.5053018361998248    	3.1751527101611536    
-0.23537465532216284    	0.4949569409059474    	3.1750634281051586    
-0.23039771683177251    	0.4846272276088711    	3.174976392306497    
-0.2254207783413822    	0.4743123462722439    	3.1748915712221106    
-0.22044383985099186    	0.4640119512283167    	3.1748089341649712    
-0.21546690136060154    	0.4537257010443276    	3.17472845150985    
-0.2104899628702112    	0.4434532583932781    	3.1746500946233027    
-0.20551302437982089    	0.43319428992800296    	3.1745738356937974    
-0.20053608588943056    	0.42294846615908793    	3.174499648046067    
-0.19555914739904023    	0.4127154613353848    	3.1744275057449474    
-0.1905822089086499    	0.40249495332885493    	3.1743573837891774    
-0.18560527041825958    	0.3922866235210831    	3.1742892580966937    
-0.18062833192786926    	0.382090156694018    	3.1742231050891063    
-0.17565139343747893    	0.3719052409226252    	3.1741589024902432    
-0.1706744549470886    	0.36173156747020213    	3.174096628468115    
-0.16569751645669828    	0.3515688306885899    	3.1740362621026263    
-0.16072057796630795    	0.3414167279154419    	3.1739777831115727    
-0.15574363947591763    	0.3312749593807419    	3.1739211720805955    
-0.1507667009855273    	0.3211432281105165    	3.1738664102042162    
-0.14578976249513698    	0.3110212398349203    	3.173813479442538    
-0.14081282400474665    	0.3009087028979883    	3.1737623623933793    
-0.13583588551435632    	0.2908053281693259    	3.173713042359383    
-0.130858947023966    	0.2807108289579054    	3.1736655033020025    
-0.12588200853357567    	0.27062492092772705    	3.173619729808953    
-0.12090507004318535    	0.2605473220150014    	3.1735757070678607    
-0.11592813155279502    	0.25047775234754865    	3.1735334209454327    
-0.1109511930624047    	0.24041593416507848    	3.173492857897461    
-0.10597425457201437    	0.23036159174190826    	3.1734540049374824    
-0.10099731608162404    	0.22031445131058175    	3.1734168496880693    
-9.60203775912337200e-2	0.2102742409871423    	3.173381380383548    
-9.10434391008433900e-2	0.20024069069770775    	3.17334758573852    
-8.60665006104530700e-2	0.19021353210665196    	3.1733154551175486    
-8.10895621200627400e-2	0.1801924985453709    	3.173284978347856    
-7.61126236296724200e-2	0.17017732494321786    	3.173256145871969    
-7.11356851392820900e-2	0.1601677477587172    	3.173228948589798    
-6.61587466488917600e-2	0.15016350491226996    	3.173203378014766    
-6.11818081585014400e-2	0.14016433572004247    	3.1731794260531982    
-5.62048696681111100e-2	0.13016998082841438    	3.173157085263375    
-5.12279311777207900e-2	0.12018018214982834    	3.1731363486097575    
-4.62509926873304600e-2	0.11019468279935248    	3.173117209613767    
-4.127405419694013500e-2	0.10021322703196718    	3.1730996622660292    
-3.62971157065498100e-2	9.02355601808163100e-2	3.173083701027682    
-3.132017721615948400e-2	8.02614285962763300e-2	3.173069320917352    
-2.634323872576916000e-2	7.02905795855640500e-2	3.173056517308205    
-2.136630023537883000e-2	6.03227613532056700e-2	3.1730452861987635    
-1.638936174498850700e-2	5.03577229420328500e-2	3.1730356239652924    
-1.14124232545981810e-2	4.03952141748347200e-2	3.1730275275276916    
-6.435484764207855000e-3	3.04349855965447100e-2	3.1730209941681102    
-1.4585462738175292000e-3	2.04767884169929280e-2	3.1730160217549988    
3.5183922165727965000e-3	1.052037445409409500e-2	3.173012608566676    
8.495330706963122000e-3	5.6549607752137430000e-4	3.1730107533555483    
1.347226919735344800e-2	-9.3880938472027000e-3	3.1730104553569505    
1.844920768774377400e-2	-1.934064201427311300e-2	3.173011714206392    
2.3426146178134100e-2	-2.929239473273902400e-2	3.1730145300329893    
2.840308466852442500e-2	-3.924359798150737000e-2	3.1730189035095173    
3.33800231589147500e-2	-4.91944974638386600e-2	3.1730248356165216    
3.83569616493050770e-2	-5.91453386617201900e-2	3.1730323279626074    
4.3333900139695400e-2	-6.90963668901058900e-2	3.173041382534306    
4.83108386300857300e-2	-7.90478273508839900e-2	3.173052001733371    
5.328777712047605000e-2	-8.89999651866021300e-2	3.173064188558801    
5.82647156108663800e-2	-9.89530255343289200e-2	3.1730779464106433    
6.3241654101256710e-2	-0.10890725357926867    	3.1730932790789623    
6.82185925916470300e-2	-0.11886289460833808    	3.1731101910026287    
7.31955310820373600e-2	-0.1288201940637646    	3.173128686993669    
7.81724695724276800e-2	-0.13877939759669505    	3.1731487723230156    
8.31494080628180100e-2	-0.1487407511208799    	3.173170452860082    
8.81263465532083300e-2	-0.15870450086625718    	3.1731937347885704    
9.31032850435986600e-2	-0.16867089343307382    	3.1732186249889174    
9.80802235339889900e-2	-0.17864017584594158    	3.17324513068802    
0.10305716202437931    	-0.18861259560719254    	3.1732732596543167    
0.10803410051476964    	-0.19858840075193307    	3.1733030202226216    
0.11301103900515996    	-0.2085678399037296    	3.173334421231176    
0.11798797749555029    	-0.2185511623264979    	3.173367471963976    
0.12296491598594061    	-0.22853861798276798    	3.173402182316176    
0.12794185447633094    	-0.23853045758616306    	3.1734385626928474    
0.13291879296672127    	-0.24852693266501483    	3.173476624057867    
0.1378957314571116    	-0.2585282956038945    	3.1735163778859348    
0.14287266994750192    	-0.2685347997151447    	3.1735578363010117    
0.14784960843789224    	-0.2785466992885381    	3.1736010119209355    
0.15282654692828257    	-0.2885642496507527    	3.173645917971754    
0.1578034854186729    	-0.298587707223553    	3.1736925682873647    
0.16278042390906322    	-0.3086173295822141    	3.1737409773153313    
0.16775736239945355    	-0.318653375515635    	3.17379116006713    
0.17273430088984387    	-0.3286961050858086    	3.173843132212885    
0.1777112393802342    	-0.33874577968912223    	3.173896910074885    
0.18268817787062452    	-0.34880266211737404    	3.173952510636551    
0.18766511636101485    	-0.35886701662044884    	3.1740099515066715    
0.19264205485140518    	-0.3689391089689904    	3.1740692510320168    
0.1976189933417955    	-0.379019206518933    	3.1741304281710234    
0.20259593183218583    	-0.3891075782752981    	3.1741935027102417    
0.20757287032257615    	-0.39920449495891547    	3.174258495048242    
0.21254980881296648    	-0.4093102290724009    	3.174325426462084    
0.2175267473033568    	-0.41942505496833254    	3.1743943188133037    
0.22250368579374713    	-0.42954924891758606    	3.1744651949329894    
0.22748062428413746    	-0.4396830891794297    	3.1745380783773522    
0.23245756277452778    	-0.44982685607251427    	3.1746129934837235    
0.2374345012649181    	-0.45998083204691576    	3.1746899655158103    
0.24241143975530843    	-0.47014530175779606    	3.174769020535334    
0.24738837824569876    	-0.480320552139784    	3.174850185546764    
0.2523653167360891    	-0.4905068724835226    	3.17493348848229    
0.2573422552264794    	-0.5007045545127167    	3.1750189581937276    
0.26231919371686974    	-0.5109138924636228    	3.175106624333232    
0.26729613220726006    	-0.5211351831643699    	3.1751965178316244    
0.2722730706976504    	-0.5313687261189687    	3.1752886705475634    
0.2772500091880407    	-0.5416148235889111    	3.1753831153399084    
0.28222694767843104    	-0.5518737806791453    	3.1754798861418125    
0.28720388616882137    	-0.5621459054264413    	3.175579018122428    
0.2921808246592117    	-0.5724315088863131    	3.1756805474357033    
0.297157763149602    	-0.5827309052248473    	3.175784511573038    
0.30213470163999234    	-0.5930444118134597    	3.175890949116365    
0.30711164013038267    	-0.6033723493179436    	3.175999900208222    
0.312088578620773    	-0.6137150418026212    	3.1761114058598183    
0.3170655171111633    	-0.6240728168240125    	3.176225508811337    
0.32204245560155365    	-0.6344460055345088    	3.176342252945414    
0.32701939409194397    	-0.6448349427856251    	3.1764616836475437    
0.3319963325823343    	-0.655239967233901    	3.1765838479036645    
0.3369732710727246    	-0.6656614214502365    	3.176708794195109    
0.34195020956311495    	-0.6760996520294796    	3.1768365724815815    
0.3469271480535053    	-0.6865550097061907    	3.1769672345434827    
0.3519040865438956    	-0.6970278494697992    	3.1771008336489643    
0.3568810250342859    	-0.7075185306849583    	3.1772374251507305    
0.36185796352467625    	-0.7180274172135739    	3.177377065802899    
0.3668349020150666    	-0.7285548775406266    	3.1775198147642283    
0.3718118405054569    	-0.7391012849026133    	3.1776657326497157    
0.37678877899584723    	-0.7496670174203175    	3.1778148825516848    
0.38176571748623755    	-0.76025245823284    	3.1779673293898494    
0.3867426559766279    	-0.770857995637924    	3.178123140432154    
0.3917195944670182    	-0.7814840232341088    	3.1782823851564768    
0.39669653295740853    	-0.7921309400666668    	3.1784451353906436    
0.40167347144779886    	-0.8027991507776611    	3.1786114655402526    
0.4066504099381892    	-0.8134890657624833    	3.178781452436119    
0.4116273484285795    	-0.8242011013241171    	3.1789551755726504    
0.41660428691896983    	-0.8349356798393894    	3.1791327173668225    
0.42158122540936016    	-0.8456932299253209    	3.179314163043936    
0.4265581638997505    	-0.8564741866097664    	3.179499600528758    
0.4315351023901408    	-0.8672789915086142    	3.179689121377008    
0.43651204088053114    	-0.878108093006884    	3.179882820042363    
0.44148897937092146    	-0.8889619464459567    	3.1800807945796197    
0.4464659178613118    	-0.8998410143140576    	3.1802831462070635    
0.4514428563517021    	-0.9107457664431351    	3.180489980302502    
0.45641979484209244    	-0.9216766802146972    	3.180701405823138    
0.46139673333248277    	-0.9326342407612378    	3.1809175357330686    
0.4663736718228731    	-0.9436189411868412    	3.1811384870799637    
0.4713506103132634    	-0.9546312827851643    	3.1813643817777146    
0.47632754880365374    	-0.9656717752656456    	3.1815953455169463    
0.48130448729404407    	-0.9767409369859734    	3.1818315095478615    
0.4862814257844344    	-0.9878392951922781    	3.1820730096195433    
0.4912583642748247    	-0.9989673862665361    	3.182319986943742    
0.49623530276521505    	-1.0101257559779926    	3.1825725880595988    
0.5012122412556054    	-1.0213149597452977    	3.1828309653714584    
0.5061891797459956    	-1.0325355629038595    	3.183095277175542    
0.511166118236386    	-1.0437881409813894    	3.1833656881512216    
0.5161430567267764    	-1.0550732799818678    	3.183642369576547    
0.5211199952171668    	-1.0663915766759915    	3.1839254995802655    
0.5260969337075572    	-1.0777436389007602    	3.184215263524582    
0.5310738721979475    	-1.089130085870021    	3.1845118547571483    
0.5360508106883379    	-1.100551548482467    	3.1848154741966557    
0.5410277491787283    	-1.1120086696615765    	3.1851263314726097    
0.5460046876691187    	-1.1235021046693874    	3.1854446450716    
0.5509816261595091    	-1.1350325214647032    	3.1857706427305095    
0.5559585646498995    	-1.1466006010480023    	3.186104562137604    
0.5609355031402898    	-1.1582070378227787    	3.1864466513169916    
0.5659124416306802    	-1.1698525399639796    	3.186797169150724    
0.5708893801210706    	-1.1815378297964099    	3.1871563861216945    
0.575866318611461    	-1.1932636441840196    	3.187524584946887    
0.5808432571018514    	-1.2050307349223297    	3.1879020610450253    
0.5858201955922417    	-1.2168398691494284    	3.1882891235466975    
0.5907971340826321    	-1.2286918297503884    	3.188686095840971    
0.5957740725730225    	-1.24058741578832    	3.1890933166965425    
0.6007510110634129    	-1.2525274429258189    	3.1895111406826984    
0.6057279495538033    	-1.2645127438640977    	3.189939939624017    
0.6107048880441937    	-1.2765441687902235    	3.1903801034012162    
0.615681826534584    	-1.2886225858181042    	3.19083204096931    
0.6206587650249744    	-1.300748881446628    	3.191296181732162    
0.6256357035153648    	-1.312923961025834    	3.1917729766554985    
0.6306126420057552    	-1.325148749190685    	3.1922628996680693    
0.6355895804961456    	-1.3374241903491262    	3.19276644927056    
0.6405665189865359    	-1.3497512491257642    	3.1932841498761233    
0.6455434574769263    	-1.3621309108212112    	3.1938165535901915    
0.6505203959673167    	-1.3745641818592227    	3.194364242436017    
0.6554973344577071    	-1.387052090227612    	3.1949278296453407    
0.6604742729480975    	-1.3995956859017946    	3.195507962424509    
0.6654512114384878    	-1.412196041250899    	3.1961053240159596    
0.6704281499288782    	-1.4248542514367553    	3.1967206362747773    
0.6754050884192686    	-1.4375714347439617    	3.1973546624609765    
0.680382026909659    	-1.4503487329244638    	3.1980082101484606    
0.6853589654000494    	-1.46318731146562    	3.1986821345873633    
0.6903359038904398    	-1.4760883598147687    	3.1993773421048664    
0.6953128423808301    	-1.4890530915304458    	3.200094794087345    
0.7002897808712205    	-1.5020827443861575    	3.2008355112266074    
0.7052667193616109    	-1.5151785803401512    	3.201600577928686    
0.7102436578520013    	-1.5283418854299482    	3.2023911475795828    
0.7152205963423917    	-1.5415739695241633    	3.203208447922243    
0.720197534832782    	-1.554876165924967    	3.2040537872732164    
0.7251744733231724    	-1.568249830787963    	3.204928561025952    
0.7301514118135628    	-1.5816963423418546    	3.2058342590809916    
0.7351283503039532    	-1.5952170998429875    	3.2067724740262995    
0.7401052887943436    	-1.6088135222549884    	3.207744909906772    
0.7450822272847339    	-1.6224870465798076    	3.208753392301704    
0.7500591657751243    	-1.6362391257786395    	3.2097998790972397    
0.7550361042655147    	-1.6500712262395063    	3.2108864728192787    
0.7600130427559051    	-1.6639848246743552    	3.212015434145711    
0.7649899812462955    	-1.6779814043761776    	3.213189196833552    
0.7699669197366859    	-1.6920624507018593    	3.2144103846290055    
0.7749438582270762    	-1.706229445663575    	3.215681830308699    
0.7799207967174666    	-1.7204838614570568    	3.2170065964283614    
0.784897735207857    	-1.7348271527437016    	3.2183879992456452    
0.7898746736982474    	-1.74926074742907    	3.2198296353082076    
0.7948516121886378    	-1.7637860357335344    	3.2213354115159434    
0.7998285506790281    	-1.7784043571767219    	3.222909579401443    
0.8048054891694185    	-1.793116985080479    	3.224556773601873    
0.8097824276598089    	-1.8079251081846985    	3.22628205561601    
0.8147593661501993    	-1.8228298087390595    	3.228090964289029    
0.8197363046405897    	-1.8378320364598124    	3.2299895727342696    
0.82471324313098    	-1.85293257744203    	3.2319845542174592    
0.8296901816213704    	-1.8681320171051974    	3.2340832575759464    
0.8346671201117608    	-1.883430695888053    	3.2362937946092227    
0.8396440586021512    	-1.8988286561546965    	3.238625140950255    
0.8446209970925416    	-1.9143255784900581    	3.2410872536502877    
0.849597935582932    	-1.9299207050482627    	3.2436912082231917    
0.8545748740733223    	-1.9456127470386197    	3.2464493588490404    
0.8595518125637127    	-1.9613997727782426    	3.249375527816597    
0.8645287510541031    	-1.977279071747775    	3.2524852280095553    
0.8695056895444935    	-1.9932469889147888    	3.255795928110311    
0.8744826280348839    	-2.0092987220329466    	3.2593273683652706    
0.8794595665252742    	-2.0254280725670375    	3.263101939163332    
0.8844365050156646    	-2.0416271382424793    	3.2671451377248517    
0.889413443506055    	-2.0578859316098006    	3.2714861214525754    
0.8943903819964454    	-2.074191904285079    	3.276158383455336    
0.8993673204868358    	-2.0905293500596924    	3.2812005812992746    
0.9043442589772261    	-2.106878651312761    	3.2866575628346277    
0.9093211974676165    	-2.123215321126258    	3.292581643049294    
0.9142981359580069    	-2.1395087767017142    	3.299034208244756    
0.9192750744483973    	-2.155720756201467    	3.3060877469734167    
0.9242520129387877    	-2.171803257703449    	3.313828446124474    
0.929228951429178    	-2.1876958308277175    	3.3223595410052225    
0.9342058899195684    	-2.203321981594431    	3.3318056860466565    
0.9391828284099588    	-2.218584347230554    	3.342318720343305    
0.9441597669003492    	-2.233358142164195    	3.3540853695168007    
0.9491367053907396    	-2.247482138874456    	3.3673376726272335    
0.95411364388113    	-2.2607460784427866    	3.382367303185724    
0.9590905823715203    	-2.2728728229384934    	3.3995455523944202    
0.9640675208619107    	-2.2834926221345193    	3.4193516884359787    
0.9690444593523011    	-2.292105322948031    	3.4424139557516846    
0.9740213978426915    	-2.298023761385349    	3.4695700175334228    
0.9789983363330819    	-2.300287156464666    	3.501957940583936    
0.9839752748234722    	-2.297525665492542    	3.541156098155073    
0.9889522133138626    	-2.287743919706702    	3.5894027351516553    
0.993929151804253    	-2.2679685158916034    	3.649946315463224    
0.9989060902946434    	-2.2336682507651933    	3.7276077554574565    
1.0038830287850338    	-2.177813615263555    	3.8296624172646787    
1.0088599672754242    	-2.0894686615667513    	3.9670859187953664    
1.0138369057658145    	-1.9522773523463552    	4.155662331692579    
1.018813844256205    	-1.7454241659393523    	4.41416466360355    
1.0237907827465953    	-1.4553577151084875    	4.751504869278288    
1.0287677212369857    	-1.1049508612543473    	5.138281007738628    
1.033744659727376    	-0.7638439439844509    	5.5014374219533275    
1.0387215982177664    	-0.4943234839389433    	5.7816320772563135    
1.0436985367081568    	-0.3089417674741091    	5.971473290178171    
1.0486754751985472    	-0.19007892780396077    	6.092068228326799    
1.0536524136889376    	-0.11617177228801838    	6.166627849543875    
1.058629352179328    	-7.08002185456148200e-2	6.2122422704904565    
1.0636062906697183    	-4.30946146856408640e-2	6.240037871883967    
1.0685832291601087    	-2.621540316387299700e-2	6.256950377383146    
1.073560167650499    	-1.59427691051637680e-2	6.267235320706181    
1.0785371061408895    	-9.694039567424556000e-3	6.27348860012949    
1.0835140446312799    	-5.893991603446531000e-3	6.277290329710322    
1.0884909831216703    	-3.583386213523902500e-3	6.279601556602814    
1.0934679216120606    	-2.1785409423830120000e-3	6.281006631586953    
1.098444860102451    	-1.3244352735601317000e-3	6.281860822143748    
1.1034217985928414    	-8.0517727902067670000e-4	6.282380111503578    
1.1083987370832318    	-4.8949666033042544000e-4	6.2826958037183935    
1.1133756755736222    	-2.97581832966734960000e-4	6.282887722842707    
1.1183526140640125    	-1.80909828972027370000e-4	6.2830043964490905    
1.123329552554403    	-1.09980919395802170000e-4	6.283075325901918    
1.1283064910447933    	-6.68608949310192400000e-5	6.283118446157587    
1.1332834295351837    	-4.0646842636491490000e-5	6.283144660290411    
1.138260368025574    	-2.471048788585418000000e-5	6.283160596675497    
1.1432373065159644    	-1.502227636052025400000e-5	6.2831702848933455    
1.1482142450063548    	-9.132509393068503000000e-6	6.283176174662262    
1.1531911834967452    	-5.5519363608858960000000e-6	6.283179755234633    
1.1581681219871356    	-3.375194571520229000000e-6	6.283181931985557    
1.163145060477526    	-2.051885572744465000000e-6	6.283183255289403    
1.1681219989679164    	-1.247404928039974200000e-6	6.28318405976739    
1.1730989374583067    	-7.5833616713781360000000e-7	6.283184548850333    
1.1780758759486971    	-4.61016087326232060000000e-7	6.283184846156582    
1.1830528144390875    	-2.8026598398165160000000e-7	6.283185026917664    
1.1880297529294779    	-1.70382387473640460000000e-7	6.2831851368016665    
1.1930066914198683    	-1.03580739669040240000000e-7	6.283185203602584    
1.1979836299102586    	-6.29699453165069500000000e-8	6.2831852442116976    
1.202960568400649    	-3.82813834332777700000000e-8	6.2831852688994205    
1.2079375068910394    	-2.32724406823253820000000e-8	6.283185283911613    
1.2129144453814298    	-1.414803872384384800000000e-8	6.283185293033626    
1.2178913838718202    	-8.601031685562445000000000e-9	6.283185298570919    
1.2228683223622105    	-5.228834009764065000000000e-9	6.283185301952034    
1.227845260852601    	-3.1787704198267820000000000e-9	6.283185304003672    
1.2328221993429913    	-1.9324731598964284000000000e-9	6.283185305250775    
1.2377991378333817    	-1.174810389065825000000000e-9	6.283185305997678    
1.242776076323772    	-7.1420368411195290000000000e-10	6.283185306467509    
1.2477530148141625    	-4.34186577799068600000000000e-10	6.283185306737727    
1.2527299533045528    	-2.63955491318820850000000000e-10	6.283185306919271    
1.2577068917949432    	-1.60466732414363430000000000e-10	6.283185307022509    
1.2626838302853336    	-9.75527051285130300000000000e-11	6.283185307084683    
1.267660768775724    	-5.93053160290238200000000000e-11	6.283185307122606    
1.2726377072661144    	-3.605354156614590000000000000e-11	6.2831853071494965    
1.2776146457565047    	-2.191806648219407600000000000e-11	6.283185307161454    
1.2825915842468951    	-1.332467262449058000000000000e-11	6.283185307169964    
1.2875685227372855    	-8.10048188749072100000000000e-12	6.28318530717444    
1.2925454612276759    	-4.92453425751332000000000000e-12	6.283185307177884    
1.2975223997180663    	-2.9937771592060280000000000000e-12	6.283185307170548    
1.3024993382084566    	-1.8200100172839753000000000000e-12	6.283185307181468    
1.307476276698847    	-1.1064405554670834000000000000e-12	6.283185307174345    
1.3124532151892374    	-6.72639541076380000000000000e-13	6.283185307182493    
1.3174301536796278    	-4.0891844571107770000000000000e-13	6.283185307172116    
1.3224070921700182    	-2.4859420987865094000000000000e-13	6.283185307182126    
1.3273840306604086    	-1.51128132842969470000000000000e-13	6.283185307173881    
1.332360969150799    	-9.18754807177972600000000000000e-14	6.28318530718303    
1.3373379076411893    	-5.585395517273836000000000000000e-14	6.283185307183574    
1.3423148461315797    	-3.395535222318567500000000000000e-14	6.283185307185046    
1.34729178462197    	-2.06425120840860150000000000000e-14	6.283185307183943    
1.3522687231123605    	-1.254922353239491300000000000000e-14	6.2831853071844055    
1.3572456616027508    	-7.629062325534013000000000000000e-15	6.283185307173956    
1.3622226000931412    	-4.637943679926228600000000000000e-15	6.28318530718459    
1.3671995385835316    	-2.8195498556472787000000000000000e-15	6.2831853071839605    
1.372176477073922    	-1.7140918341297737000000000000000e-15	6.283185307184416    
1.3771534155643124    	-1.0420496058080700000000000000000e-15	6.283185307183588    
1.3821303540547027    	-6.3349428500393130000000000000000e-16	6.283185307184995    
1.3871072925450931    	-3.8512083006648630000000000000000e-16	6.283185307183963    
1.3920842310354835    	-2.34126901002348450000000000000000e-16	6.283185307183121    
1.397061169525874    	-1.42333006924502400000000000000000e-16	6.283185307183141    
1.4020381080162643    	-8.65286508094944800000000000000000e-17	6.283185307184295    
1.4070150465066547    	-5.26034513820008700000000000000000e-17	6.283185307183571    
1.411991984997045    	-3.197927012154849000000000000000000e-17	6.283185307183121    
1.4169689234874354    	-1.944119046639030400000000000000000e-17	6.283185307172503    
1.4219458619778258    	-1.181890284988024200000000000000000e-17	6.283185307184295    
1.4269228004682162    	-7.18507772488116000000000000000000e-18	6.283185307173643    
1.4318997389586066    	-4.36803166629571000000000000000000e-18	6.283185307183321    
1.436876677448997    	-2.6554619684772224000000000000000000e-18	6.283185307183568    
1.4418536159393873    	-1.6143377165645380000000000000000000e-18	6.283185307182873    
1.4468305544297777    	-9.8140598292905320000000000000000000e-19	6.283185307173667    
1.451807492920168    	-5.9662714522423650000000000000000000e-19	6.283185307184295    
1.4567844314105585    	-3.627081519883520000000000000000000e-19	6.283185307183602    
1.4617613699009488    	-2.20501538644101240000000000000000000e-19	6.283185307182788    
1.4667383083913392    	-1.34049726420259830000000000000000000e-19	6.283185307173643    
1.4717152468817296    	-8.14929875893038800000000000000000000e-20	6.283185307183321    
1.47669218537212    	-4.954211548221924000000000000000000000e-20	6.283185307184246    
1.4816691238625104    	-3.01181890497847660000000000000000000e-20	6.283185307183167    
1.4866460623529008    	-1.83097815426708900000000000000000000e-20	6.283185307172509    
1.4916230008432911    	-1.1131084263050901000000000000000000e-20	6.283185307184342    
1.4965999393336815    	-6.766931465867457000000000000000000000e-21	6.283185307184232    
1.501576877824072    	-4.113827582763036000000000000000000000e-21	6.283185307184379    
1.5065538163144623    	-2.5009234193575000000000000000000000000e-21	6.283185307173807    
1.5115307548048527    	-1.5203889379674845000000000000000000000e-21	6.28318530718295    
1.516507693295243    	-9.2429160560937530000000000000000000000e-22	6.28318530717261    
1.5214846317856334    	-5.61905543264585400000000000000000000000e-22	6.283185307181907    
1.5264615702760238    	-3.41599812916501930000000000000000000000e-22	6.283185307172862    
1.5314385087664142    	-2.07669124433925850000000000000000000000e-22	6.283185307185578    
1.5364154472568046    	-1.2624850369380840000000000000000000000e-22	6.283185307183758    
1.541392385747195    	-7.67503822657361700000000000000000000000e-23	6.283185307184656    
1.5463693242375853    	-4.66589385675704240000000000000000000000e-23	6.283185307172612    
1.5513462627279757    	-2.83654163524089100000000000000000000000e-23	6.2831853071780674    
1.556323201218366    	-1.72442166400177200000000000000000000000e-23	6.283185307185776    
1.5613001397087565    	-1.048329429871458500000000000000000000000e-23	6.283185307175446    
1.5662770781991469    	-6.373119849316815000000000000000000000000e-24	6.283185307170763    
1.5712540166895372    	-3.874417282970248300000000000000000000000e-24	6.28318530717243    
1.5762309551799276    	-2.3553784704342878000000000000000000000000e-24	6.283185307169977    
1.581207893670318    	-1.431907647988905400000000000000000000000e-24	6.283185307171684    
1.5861848321607084    	-8.7050108425322660000000000000000000000000e-25	6.283185307171125    
1.5911617706510988    	-5.2920461649325130000000000000000000000000e-25	6.28318530717238    
1.5961387091414891    	-3.2171990498044867000000000000000000000000e-25	6.283185307173781    
1.6011156476318795    	-1.95583511620652520000000000000000000000000e-25	6.283185307170982    
1.60609258612227    	-1.1890128471036140000000000000000000000000e-25	6.283185307171114    
1.6110695246126603    	-7.2283779896686110000000000000000000000000e-26	6.283185307171062    
1.6160464631030507    	-4.3943552410644200000000000000000000000000e-26	6.283185307170003    
1.621023401593441    	-2.67146488623193850000000000000000000000000e-26	6.2831853071834045    
1.6260003400838314    	-1.624066386787429700000000000000000000000000e-26	6.2831853071705215    
1.6309772785742218    	-9.87320343307961100000000000000000000000000e-27	6.283185307170745    
1.6359542170646122    	-6.0022266840080020000000000000000000000000000e-27	6.283185307173127    
1.6409311555550026    	-3.648939820820872300000000000000000000000000e-27	6.283185307172763    
1.645908094045393    	-2.2183037255478638000000000000000000000000000e-27	6.283185307173226    
1.6508850325357833    	-1.3485756578171124000000000000000000000000000e-27	6.283185307172559    
1.6558619710261737    	-8.1984098212814060000000000000000000000000000e-28	6.283185307171825    
1.660838909516564    	-4.984067686275610000000000000000000000000000e-28	6.283185307174212    
1.6658158480069545    	-3.02996937759921600000000000000000000000000000e-28	6.283185307173226    
1.6707927864973449    	-1.84201238969315780000000000000000000000000000e-28	6.283185307172559    
1.6757697249877352    	-1.11981648037652650000000000000000000000000000e-28	6.283185307171825    
1.6807466634781256    	-6.80771180761898500000000000000000000000000000e-29	6.283185307174214    
1.685723601968516    	-4.138619217673469300000000000000000000000000000e-29	6.283185307173226    
1.6907005404589064    	-2.515995023427283000000000000000000000000000000e-29	6.2831853071726345    
1.6956774789492968    	-1.529551433695216500000000000000000000000000000e-29	6.283185307171635    
1.7006544174396871    	-9.29861771003049000000000000000000000000000000e-30	6.283185307185128    
1.7056313559300775    	-5.652918196792774000000000000000000000000000000e-30	6.283185307171355    
1.710608294420468    	-3.436584353792242000000000000000000000000000000e-30	6.2831853071726345    
1.7155852329108583    	-2.0892062491618754000000000000000000000000000000e-30	6.283185307171825    
1.7205621714012487    	-1.2700932965541847000000000000000000000000000000e-30	6.283185307185128    
1.725539109891639    	-7.7212911979059140000000000000000000000000000000e-31	6.283185307171355    
1.7305160483820294    	-4.6940124729048366000000000000000000000000000000e-31	6.283185307172943    
1.7354929868724198    	-2.8536358144043830000000000000000000000000000000e-31	6.283185307171825    
1.7404699253628102    	-1.73481374586351540000000000000000000000000000000e-31	6.283185307185553    
1.7454468638532006    	-1.05464709885025350000000000000000000000000000000e-31	6.283185307171297    
1.750423802343591    	-6.41152691903846500000000000000000000000000000000e-32	6.283185307171285    
1.7554007408339813    	-3.897766132222988000000000000000000000000000000000e-32	6.2831853071716335    
1.7603776793243717    	-2.369572960303094600000000000000000000000000000000e-32	6.283185307171338    
1.765354617814762    	-1.440536918760534400000000000000000000000000000000e-32	6.283185307171619    
1.7703315563051525    	-8.75747085694628000000000000000000000000000000000e-33	6.283185307171285    
1.7753084947955429    	-5.323938235176572000000000000000000000000000000000e-33	6.283185307171635    
1.7802854332859332    	-3.2365872287875663000000000000000000000000000000000e-33	6.283185307172991    
1.7852623717763236    	-1.967621791766773200000000000000000000000000000000e-33	6.283185307171619    
1.790239310266714    	-1.1961783328438183000000000000000000000000000000000e-33	6.283185307171319    
1.7952162487571044    	-7.271939200674820000000000000000000000000000000000e-34	6.2831853071716335    
1.8001931872474948    	-4.4208374526211514000000000000000000000000000000000e-34	6.283185307171338    
1.8051701257378852    	-2.68756424429617170000000000000000000000000000000000e-34	6.283185307169693    
1.8101470642282755    	-1.63385368601058260000000000000000000000000000000000e-34	6.283185307171285    
1.815124002718666    	-9.93270346171576100000000000000000000000000000000000e-35	6.283185307170117    
1.8201009412090563    	-6.03839859730256300000000000000000000000000000000000e-35	6.283185307172991    
1.8250778796994467    	-3.67092984912861100000000000000000000000000000000000e-35	6.283185307169693    
1.830054818189837    	-2.23167214618749280000000000000000000000000000000000e-35	6.283185307171285    
1.8350317566802274    	-1.35670273547571270000000000000000000000000000000000e-35	6.2831853071716335    
1.8400086951706178    	-8.247816847102618000000000000000000000000000000000000e-36	6.283185307183483    
1.8449856336610082    	-5.014103750570961000000000000000000000000000000000000e-36	6.283185307169693    
1.8499625721513986    	-3.0482292329558397000000000000000000000000000000000000e-36	6.283185307171285    
1.854939510641789    	-1.8531131222715020000000000000000000000000000000000000e-36	6.283185307171076    
1.8599164491321794    	-1.1265649600168015000000000000000000000000000000000000e-36	6.283185307172991    
1.8648933876225697    	-6.84873790967688300000000000000000000000000000000000000e-37	6.283185307169693    
1.8698703261129601    	-4.1635602579527470000000000000000000000000000000000000e-37	6.283185307171285    
1.8748472646033505    	-2.53115745560201330000000000000000000000000000000000000e-37	6.283185307171078    
1.8798242030937409    	-1.53876914662992100000000000000000000000000000000000000e-37	6.283185307172988    
1.8848011415841313    	-9.35465504676372500000000000000000000000000000000000000e-38	6.283185307171655    
1.8897780800745216    	-5.68698503189398200000000000000000000000000000000000000e-38	6.283185307171285    
1.894755018564912    	-3.45729464005744600000000000000000000000000000000000000e-38	6.283185307171635    
1.8997319570553024    	-2.101796674542939500000000000000000000000000000000000000e-38	6.283185307172991    
1.9047088955456928    	-1.27774740687480570000000000000000000000000000000000000e-38	6.283185307169693    
1.9096858340360832    	-7.767822908581100000000000000000000000000000000000000000e-39	6.283185307171285    
1.9146627725264735    	-4.722300543475927400000000000000000000000000000000000000e-39	6.283185307169331    
1.919639711016864    	-2.8708330101434665000000000000000000000000000000000000000e-39	6.283185307171338    
1.9246166495072543    	-1.7452684546980088000000000000000000000000000000000000000e-39	6.283185307169693    
1.9295935879976447    	-1.0610028407089711000000000000000000000000000000000000000e-39	6.283185307171285    
1.934570526488035    	-6.4501654456794370000000000000000000000000000000000000000e-40	6.283185307169331    
1.9395474649784255    	-3.9212556913450770000000000000000000000000000000000000000e-40	6.283185307171338    
1.9445244034688158    	-2.38385299205089380000000000000000000000000000000000000000e-40	6.283185307169695    
1.9495013419592062    	-1.44921819310392860000000000000000000000000000000000000000e-40	6.283185307171276    
1.9544782804495966    	-8.8102470169918600000000000000000000000000000000000000000e-41	6.283185307171079    
1.959455218939987    	-5.35602250027685100000000000000000000000000000000000000000e-41	6.283185307172983    
1.9644321574303774    	-3.25609224896872100000000000000000000000000000000000000000e-41	6.2831853071717365    
1.9694090959207677    	-1.979479498675675600000000000000000000000000000000000000000e-41	6.2831853071713395    
1.9743860344111581    	-1.20338700076230200000000000000000000000000000000000000000e-41	6.283185307171152    
1.9793629729015485    	-7.31576292944705000000000000000000000000000000000000000000e-42	6.283185307172991    
1.9843399113919389    	-4.447479256961094000000000000000000000000000000000000000000e-42	6.283185307171678    
1.9893168498823293    	-2.703760623713107000000000000000000000000000000000000000000e-42	6.283185307171283    
1.9942937883727196    	-1.6436999675552888000000000000000000000000000000000000000000e-42	6.283185307174117    
1.99927072686311    	-9.9925620620463750000000000000000000000000000000000000000000e-43	6.2831853071833095    
2.0042476653535    	-6.074788496891339000000000000000000000000000000000000000000e-43	6.283185307185505    
2.0092246038438906    	-3.69305239819511300000000000000000000000000000000000000000000e-43	6.283185307171668    
2.014201542334281    	-2.2451211303753510000000000000000000000000000000000000000000e-43	6.283185307175022    
2.0191784808246713    	-1.36487879002406640000000000000000000000000000000000000000000e-43	6.28318530718661    
2.0241554193150617    	-8.29752161933001700000000000000000000000000000000000000000000e-44	6.283185307185505    
2.029132357805452    	-5.04432082368517900000000000000000000000000000000000000000000e-44	6.283185307172568    
2.0341092962958425    	-3.06659912918987600000000000000000000000000000000000000000000e-44	6.283185307172833    
2.039086234786233    	-1.864280752399126000000000000000000000000000000000000000000000e-44	6.283185307186643    
2.0440631732766232    	-1.133354108847524900000000000000000000000000000000000000000000e-44	6.283185307187698    
2.0490401117670136    	-6.890011250726646000000000000000000000000000000000000000000000e-45	6.283185307172609    
2.054017050257404    	-4.188651602485876000000000000000000000000000000000000000000000e-45	6.283185307172836    
2.0589939887477944    	-2.5464112624132673000000000000000000000000000000000000000000000e-45	6.283185307186742    
2.0639709272381848    	-1.5480424090410608000000000000000000000000000000000000000000000e-45	6.28318530717136    
2.068947865728575    	-9.4110300852147650000000000000000000000000000000000000000000000e-46	6.283185307169779    
2.0739248042189655    	-5.7212571674497070000000000000000000000000000000000000000000000e-46	6.283185307170694    
2.078901742709356    	-3.47812973416653350000000000000000000000000000000000000000000000e-46	6.283185307182744    
2.0838786811997463    	-2.11446297490752250000000000000000000000000000000000000000000000e-46	6.283185307169195    
2.0888556196901367    	-1.2854476438349768000000000000000000000000000000000000000000000e-46	6.283185307171619    
2.093832558180527    	-7.81463503716857500000000000000000000000000000000000000000000000e-47	6.283185307169569    
2.0988094966709174    	-4.75075908960800900000000000000000000000000000000000000000000000e-47	6.283185307183465    
2.103786435161308    	-2.88813384276733140000000000000000000000000000000000000000000000e-47	6.2831853071791475    
2.108763373651698    	-1.75578616761058900000000000000000000000000000000000000000000000e-47	6.283185307169779    
2.1137403121420886    	-1.067396884701585400000000000000000000000000000000000000000000000e-47	6.283185307169568    
2.118717250632479    	-6.489036823618946000000000000000000000000000000000000000000000000e-48	6.283185307184116    
2.1236941891228693    	-3.944886807528124000000000000000000000000000000000000000000000000e-48	6.2831853071791475    
2.1286711276132597    	-2.3982190811472410000000000000000000000000000000000000000000000000e-48	6.283185307171456    
2.13364806610365    	-1.4579517842924436000000000000000000000000000000000000000000000000e-48	6.283185307170694    
2.1386250045940405    	-8.8633412264376430000000000000000000000000000000000000000000000000e-49	6.283185307182695    
2.143601943084431    	-5.3883001174489330000000000000000000000000000000000000000000000000e-49	6.283185307168134    
2.1485788815748212    	-3.27571481385114900000000000000000000000000000000000000000000000000e-49	6.283185307169779    
2.1535558200652116    	-1.9914086648938860000000000000000000000000000000000000000000000000e-49	6.283185307170701    
2.158532758555602    	-1.21063911100758250000000000000000000000000000000000000000000000000e-49	6.283185307183536    
2.1635096970459924    	-7.35985075674917700000000000000000000000000000000000000000000000000e-50	6.283185307184547    
2.1684866355363828    	-4.47428161500849350000000000000000000000000000000000000000000000000e-50	6.283185307169776    
2.173463574026773    	-2.72005460872157200000000000000000000000000000000000000000000000000e-50	6.283185307169569    
2.1784405125171635    	-1.65360558675110800000000000000000000000000000000000000000000000000e-50	6.283185307183534    
2.183417451007554    	-1.005278139320469000000000000000000000000000000000000000000000000000e-50	6.283185307168175    
2.1883943894979443    	-6.111397697303864000000000000000000000000000000000000000000000000000e-51	6.283185307169779    
2.1933713279883347    	-3.715308266808237000000000000000000000000000000000000000000000000000e-51	6.283185307169568    
2.198348266478725    	-2.258651163140808800000000000000000000000000000000000000000000000000e-51	6.283185307182744    
2.2033252049691154    	-1.373104117147532000000000000000000000000000000000000000000000000000e-51	6.283185307183685    
2.208302143459506    	-8.3475259333868430000000000000000000000000000000000000000000000000000e-52	6.283185307169776    
2.213279081949896    	-5.0747199984645720000000000000000000000000000000000000000000000000000e-52	6.283185307171861    
2.2182560204402866    	-3.08507973014594370000000000000000000000000000000000000000000000000000e-52	6.283185307182744    
2.223232958930677    	-1.8755156828089922000000000000000000000000000000000000000000000000000e-52	6.2831853071684876    
2.2282098974210673    	-1.14018417160875020000000000000000000000000000000000000000000000000000e-52	6.283185307169779    
2.2331868359114577    	-6.93153332348138400000000000000000000000000000000000000000000000000000e-53	6.283185307171861    
2.238163774401848    	-4.21389415801466770000000000000000000000000000000000000000000000000000e-53	6.283185307182744    
2.2431407128922385    	-2.56175699507296200000000000000000000000000000000000000000000000000000e-53	6.2831853071817285    
2.248117651382629    	-1.557371556206781400000000000000000000000000000000000000000000000000000e-53	6.2831853071716255    
2.2530945898730192    	-9.467744865994563000000000000000000000000000000000000000000000000000000e-54	6.283185307170698    
2.2580715283634096    	-5.755735841605656000000000000000000000000000000000000000000000000000000e-54	6.283185307182803    
2.2630484668538    	-3.4990903898893880000000000000000000000000000000000000000000000000000000e-54	6.283185307182181    
2.2680254053441904    	-2.1272056075812848000000000000000000000000000000000000000000000000000000e-54	6.283185307169816    
2.2730023438345808    	-1.2931942855795810000000000000000000000000000000000000000000000000000000e-54	6.283185307169538    
2.277979282324971    	-7.8617292775399950000000000000000000000000000000000000000000000000000000e-55	6.283185307179785    
2.2829562208153615    	-4.77938913873944160000000000000000000000000000000000000000000000000000000e-55	6.283185307177618    
2.287933159305752    	-2.90553893822319900000000000000000000000000000000000000000000000000000000e-55	6.283185307175972    
2.2929100977961423    	-1.7663672652289372000000000000000000000000000000000000000000000000000000e-55	6.283185307170732    
2.2978870362865327    	-1.07382946222771030000000000000000000000000000000000000000000000000000000e-55	6.28318530718764    
2.302863974776923    	-6.52814245733400100000000000000000000000000000000000000000000000000000000e-56	6.283185307177618    
2.3078409132673134    	-3.968660335754764500000000000000000000000000000000000000000000000000000000e-56	6.283185307175972    
2.312817851757704    	-2.41267174625324200000000000000000000000000000000000000000000000000000000e-56	6.283185307170732    
2.317794790248094    	-1.46673800789399900000000000000000000000000000000000000000000000000000000e-56	6.28318530718764    
2.3227717287384846    	-8.916755406630522000000000000000000000000000000000000000000000000000000000e-57	6.28318530716883    
2.327748667228875    	-5.420772254787324000000000000000000000000000000000000000000000000000000000e-57	6.283185307170936    
2.3327256057192653    	-3.2954556335789590000000000000000000000000000000000000000000000000000000000e-57	6.283185307170732    
2.3377025442096557    	-2.0034097213261460000000000000000000000000000000000000000000000000000000000e-57	6.283185307182816    
2.342679482700046    	-1.2179349256134600000000000000000000000000000000000000000000000000000000000e-57	6.28318530716883    
2.3476564211904365    	-7.404204277715071000000000000000000000000000000000000000000000000000000000e-58	6.283185307175972    
2.352633359680827    	-4.5012454967208370000000000000000000000000000000000000000000000000000000000e-58	6.283185307170732    
2.3576102981712173    	-2.73644678881992600000000000000000000000000000000000000000000000000000000000e-58	6.283185307182817    
2.3625872366616076    	-1.66357090150315940000000000000000000000000000000000000000000000000000000000e-58	6.283185307177612    
2.367564175151998    	-1.01133636339296020000000000000000000000000000000000000000000000000000000000e-58	6.283185307175972    
2.3725411136423884    	-6.14822752134731100000000000000000000000000000000000000000000000000000000000e-59	6.283185307170732    
2.377518052132779    	-3.73769825928891630000000000000000000000000000000000000000000000000000000000e-59	6.283185307182816    
2.382494990623169    	-2.272262734344400200000000000000000000000000000000000000000000000000000000e-59	6.283185307177612    
2.3874719291135595    	-1.3813790132712800000000000000000000000000000000000000000000000000000000000e-59	6.283185307175972    
2.39244886760395    	-8.39783159611963900000000000000000000000000000000000000000000000000000000000e-60	6.283185307170732    
2.3974258060943403    	-5.105302370722503000000000000000000000000000000000000000000000000000000000000e-60	6.28318530718764    
2.4024027445847307    	-3.103671703577475000000000000000000000000000000000000000000000000000000000000e-60	6.28318530716883    
2.407379683075121    	-1.8868183201723374000000000000000000000000000000000000000000000000000000000000e-60	6.283185307175972    
2.4123566215655114    	-1.147055395590328000000000000000000000000000000000000000000000000000000000000e-60	6.283185307170732    
2.417333560055902    	-6.9733056242952560000000000000000000000000000000000000000000000000000000000000e-61	6.283185307182816    
2.422310498546292    	-4.2392888366261167000000000000000000000000000000000000000000000000000000000000e-61	6.283185307177624    
2.4272874370366826    	-2.5771952080826840000000000000000000000000000000000000000000000000000000000000e-61	6.283185307170937    
2.432264375527073    	-1.5667569246813840000000000000000000000000000000000000000000000000000000000000e-61	6.283185307170732    
2.4372413140174634    	-9.52480143281025700000000000000000000000000000000000000000000000000000000000000e-62	6.28318530718764    
2.4422182525078537    	-5.790422298733496000000000000000000000000000000000000000000000000000000000000000e-62	6.283185307177625    
2.447195190998244    	-3.52017736353720200000000000000000000000000000000000000000000000000000000000000e-62	6.283185307175972    
2.4521721294886345    	-2.14002503320576200000000000000000000000000000000000000000000000000000000000000e-62	6.283185307170732    
2.457149067979025    	-1.30098761206790900000000000000000000000000000000000000000000000000000000000000e-62	6.283185307182816    
2.4621260064694153    	-7.909107326679089000000000000000000000000000000000000000000000000000000000000000e-63	6.28318530716883    
2.4671029449598056    	-4.808191724332646000000000000000000000000000000000000000000000000000000000000000e-63	6.283185307175972    
2.472079883450196    	-2.923048923928548000000000000000000000000000000000000000000000000000000000000000e-63	6.283185307170718    
2.4770568219405864    	-1.7770121285930482000000000000000000000000000000000000000000000000000000000000000e-63	6.283185307182817    
2.482033760430977    	-1.080300804979468000000000000000000000000000000000000000000000000000000000000000e-63	6.283185307177625    
2.487010698921367    	-6.5674837577161380000000000000000000000000000000000000000000000000000000000000000e-64	6.283185307170937    
2.4919876374117576    	-3.9925771330258975000000000000000000000000000000000000000000000000000000000000000e-64	6.283185307170956    
2.496964575902148    	-2.42721150898975200000000000000000000000000000000000000000000000000000000000000000e-64	6.283185307182077    
2.5019415143925383    	-1.47557718088435350000000000000000000000000000000000000000000000000000000000000000e-64	6.283185307178025    
2.5069184528829287    	-8.97049148165575100000000000000000000000000000000000000000000000000000000000000000e-65	6.283185307170337    
2.511895391373319    	-5.45344008192765400000000000000000000000000000000000000000000000000000000000000000e-65	6.283185307170956    
2.5168723298637095    	-3.315315419240254000000000000000000000000000000000000000000000000000000000000000000e-65	6.2831853071871935    
2.5218492683541    	-2.015483101287099700000000000000000000000000000000000000000000000000000000000000000e-65	6.283185307178025    
2.52682620684449    	-1.225274707693127700000000000000000000000000000000000000000000000000000000000000000e-65	6.283185307175365    
2.5318031453348806    	-7.448825091222492000000000000000000000000000000000000000000000000000000000000000000e-66	6.283185307170956    
2.536780083825271    	-4.528371872964544500000000000000000000000000000000000000000000000000000000000000000e-66	6.283185307182077    
2.5417570223156614    	-2.7529377549327383000000000000000000000000000000000000000000000000000000000000000000e-66	6.283185307168938    
2.5467339608060517    	-1.6735962713486635000000000000000000000000000000000000000000000000000000000000000000e-66	6.283185307170337    
2.551710899296442    	-1.0174310968135339000000000000000000000000000000000000000000000000000000000000000000e-66	6.283185307170956    
2.5566878377868325    	-6.1852792963815750000000000000000000000000000000000000000000000000000000000000000000e-67	6.2831853071871935    
2.561664776277223    	-3.7602231830642160000000000000000000000000000000000000000000000000000000000000000000e-67	6.283185307178025    
2.5666417147676133    	-2.2859563342248768000000000000000000000000000000000000000000000000000000000000000000e-67	6.283185307170339    
2.5716186532580037    	-1.38970377755681470000000000000000000000000000000000000000000000000000000000000000000e-67	6.283185307170956    
2.576595591748394    	-8.44844041976169600000000000000000000000000000000000000000000000000000000000000000000e-68	6.283185307182077    
2.5815725302387844    	-5.1360690451934300000000000000000000000000000000000000000000000000000000000000000000e-68	6.283185307178025    
2.586549468729175    	-3.122375719261314400000000000000000000000000000000000000000000000000000000000000000000e-68	6.283185307175357    
2.591526407219565    	-1.898189071873491700000000000000000000000000000000000000000000000000000000000000000000e-68	6.283185307170956    
2.5965033457099556    	-1.153968028162153400000000000000000000000000000000000000000000000000000000000000000000e-68	6.283185307182077    
2.601480284200346    	-7.015329663357308000000000000000000000000000000000000000000000000000000000000000000000e-69	6.283185307178025    
2.6064572226907363    	-4.2648365531571697000000000000000000000000000000000000000000000000000000000000000000000e-69	6.2831853071753585    
2.6114341611811267    	-2.5927264578025216000000000000000000000000000000000000000000000000000000000000000000000e-69	6.283185307170956    
2.616411099671517    	-1.576198853110481200000000000000000000000000000000000000000000000000000000000000000000e-69	6.283185307182077    
2.6213880381619075    	-9.5822018459114730000000000000000000000000000000000000000000000000000000000000000000000e-70	6.283185307178025    
2.626364976652298    	-5.8253177902132280000000000000000000000000000000000000000000000000000000000000000000000e-70	6.283185307175357    
2.6313419151426882    	-3.54139141595365500000000000000000000000000000000000000000000000000000000000000000000000e-70	6.283185307170956    
2.6363188536330786    	-2.15292171352789050000000000000000000000000000000000000000000000000000000000000000000000e-70	6.283185307182077    
2.641295792123469    	-1.308827904344490000000000000000000000000000000000000000000000000000000000000000000000e-70	6.283185307178025    
2.6462727306138594    	-7.95677089546708500000000000000000000000000000000000000000000000000000000000000000000000e-71	6.283185307170337    
2.6512496691042498    	-4.83716788681948900000000000000000000000000000000000000000000000000000000000000000000000e-71	6.283185307170956    
2.65622660759464    	-2.940664431669519600000000000000000000000000000000000000000000000000000000000000000000000e-71	6.283185307182077    
2.6612035460850305    	-1.787721142528354300000000000000000000000000000000000000000000000000000000000000000000000e-71	6.283185307178025    
2.666180484575421    	-1.086811146642338900000000000000000000000000000000000000000000000000000000000000000000000e-71	6.283185307175357    
2.6711574230658113    	-6.607062145085989000000000000000000000000000000000000000000000000000000000000000000000000e-72	6.283185307170956    
2.6761343615562017    	-4.0166380622885270000000000000000000000000000000000000000000000000000000000000000000000000e-72	6.283185307182077    
2.681111300046592    	-2.4418388948114267000000000000000000000000000000000000000000000000000000000000000000000000e-72	6.283185307178025    
2.6860882385369824    	-1.4844696222770878000000000000000000000000000000000000000000000000000000000000000000000000e-72	6.2831853071753585    
2.691065177027373    	-9.024551392555680000000000000000000000000000000000000000000000000000000000000000000000000e-73	6.283185307170956    
2.696042115517763    	-5.48630477849894000000000000000000000000000000000000000000000000000000000000000000000000000e-73	6.283185307182077    
2.7010190540081536    	-3.3352948882065540000000000000000000000000000000000000000000000000000000000000000000000000e-73	6.283185307178025    
2.705995992498544    	-2.02762924015939040000000000000000000000000000000000000000000000000000000000000000000000000e-73	6.283185307175357    
2.7109729309889343    	-1.23265872256791750000000000000000000000000000000000000000000000000000000000000000000000000e-73	6.283185307170956    
2.7159498694793247    	-7.4937148072101200000000000000000000000000000000000000000000000000000000000000000000000000e-74	6.283185307182077    
2.720926807969715    	-4.55566172483119800000000000000000000000000000000000000000000000000000000000000000000000000e-74	6.283185307178025    
2.7259037464601055    	-2.769528102059337600000000000000000000000000000000000000000000000000000000000000000000000000e-74	6.2831853071753585    
2.730880684950496    	-1.683682058230834300000000000000000000000000000000000000000000000000000000000000000000000000e-74	6.283185307170956    
2.7358576234408862    	-1.023562559575759800000000000000000000000000000000000000000000000000000000000000000000000000e-74	6.2831853071871935    
2.7408345619312766    	-6.222554360779018000000000000000000000000000000000000000000000000000000000000000000000000000e-75	6.283185307168931    
2.745811500421667    	-3.782883851189074400000000000000000000000000000000000000000000000000000000000000000000000000e-75	6.283185307170334    
2.7507884389120574    	-2.2997324574174685000000000000000000000000000000000000000000000000000000000000000000000000000e-75	6.283185307170956    
2.7557653774024478    	-1.39807871012891000000000000000000000000000000000000000000000000000000000000000000000000000e-75	6.283185307182077    
2.760742315892838    	-8.4993542347095170000000000000000000000000000000000000000000000000000000000000000000000000000e-76	6.283185307178025    
2.7657192543832285    	-5.1670211324587070000000000000000000000000000000000000000000000000000000000000000000000000000e-76	6.283185307170337    
2.770696192873619    	-3.14119245367316670000000000000000000000000000000000000000000000000000000000000000000000000000e-76	6.283185307170956    
2.7756731313640093    	-1.90962834834761300000000000000000000000000000000000000000000000000000000000000000000000000000e-76	6.2831853071871935    
2.7806500698543997    	-1.16092231933554360000000000000000000000000000000000000000000000000000000000000000000000000000e-76	6.283185307178025    
2.78562700834479    	-7.05760695636547600000000000000000000000000000000000000000000000000000000000000000000000000000e-77	6.283185307170334    
2.7906039468351804    	-4.290538231605147000000000000000000000000000000000000000000000000000000000000000000000000000000e-77	6.283185307170956    
2.795580885325571    	-2.608351305301817000000000000000000000000000000000000000000000000000000000000000000000000000000e-77	6.2831853071871935    
2.800557823815961    	-1.585697682804689500000000000000000000000000000000000000000000000000000000000000000000000000000e-77	6.283185307178025    
2.8055347623063516    	-9.639948176926962000000000000000000000000000000000000000000000000000000000000000000000000000000e-78	6.2831853071753585    
2.810511700796742    	-5.8604235774668110000000000000000000000000000000000000000000000000000000000000000000000000000000e-78	6.283185307170956    
2.8154886392871323    	-3.5627333125505030000000000000000000000000000000000000000000000000000000000000000000000000000000e-78	6.283185307181987    
2.8204655777775227    	-2.165896114988428200000000000000000000000000000000000000000000000000000000000000000000000000000e-78	6.283185307178022    
2.825442516267913    	-1.3167154452901764000000000000000000000000000000000000000000000000000000000000000000000000000000e-78	6.283185307175357    
2.8304194547583035    	-8.0047217046885440000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	6.283185307170956    
2.835396393248694    	-4.86631867100040100000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	6.283185307181987    
2.8403733317390842    	-2.9583860983036925000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	6.283185307168931    
2.8453502702294746    	-1.7984946931716939000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	6.283185307175778    
2.850327208719865    	-1.09336072252328290000000000000000000000000000000000000000000000000000000000000000000000000000000e-79	6.283185307170956    
2.8553041472102554    	-6.646879047694450000000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	6.283185307181803    
2.8602810857006458    	-4.040843993426119000000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	6.283185307168926    
2.865258024191036    	-2.456554431128069300000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	6.283185307170643    
2.8702349626814265    	-1.493415653484138600000000000000000000000000000000000000000000000000000000000000000000000000000000e-80	6.2831853071708785    
2.875211901171817    	-9.07893709099100900000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	6.28318530718704    
2.8801888396622073    	-5.519367532375793000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	6.283185307168926    
2.8851657781525977    	-3.3553947614655333000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	6.2831853071757875    
2.890142716642988    	-2.0398485770774116000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	6.2831853071708705    
2.8951196551333784    	-1.2400872364787349000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81	6.28318530718704    
2.900096593623769    	-7.5388750486297380000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	6.283185307168924    
2.905073532114159    	-4.5831160358748520000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	6.2831853071758    
2.9100504706045496    	-2.786218430011039300000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	6.2831853071708705    
2.91502740909494    	-1.69382862611019950000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	6.283185307181875    
2.9200043475853303    	-1.02973097304613280000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82	6.283185307169011    
2.9249812860757207    	-6.26005406024030700000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	6.283185307170643    
2.929958224566111    	-3.80568108178914340000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	6.283185307170872    
2.9349351630565015    	-2.31359160126663580000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	6.283185307187008    
2.939912101546892    	-1.406504113734020000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83	6.283185307169041    
2.9448890400372822    	-8.550574876616845000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	6.2831853071758195    
2.9498659785276726    	-5.198159749689978000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	6.2831853071708705    
2.954842917018063    	-3.1601225852773400000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	6.283185307187008    
2.9598198555084534    	-1.921136562591328200000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	6.283185307169039    
2.9647967939988438    	-1.1679185198425845000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84	6.283185307175799    
2.969773732489234    	-7.1001390296723140000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	6.283185307170932    
2.9747506709796245    	-4.3163947986214570000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	6.2831853071818005    
2.979727609470015    	-2.6240703145374894000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	6.283185307169048    
2.9847045479604053    	-1.59525375623624300000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85	6.283185307175854    
2.9896814864507957    	-9.6980425127713200000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	6.283185307170903    
2.994658424941186    	-5.89574092619599900000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	6.283185307181859    
2.9996353634315764    	-3.58420382480364230000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	6.283185307169642    
3.004612301921967    	-2.178948705386659600000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	6.2831853071770984    
3.009589240412357    	-1.324650519988190300000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86	6.28318530717625    
3.0145661789027476    	-8.052961485336056000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	6.283185307174677    
3.019543117393138    	-4.895645130482765300000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	6.283185307170396    
3.0245200558835283    	-2.9762145627671377000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	6.283185307171401    
3.0294969943739187    	-1.8093331699169174000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	6.283185307172715    
3.034473932864309    	-1.0999497687598317000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87	6.283185307175747    
3.0394508713546995    	-6.6869359044831260000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88	6.283185307175126    
3.04442780984509    	-4.0651957991560234000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88	6.283185307171392    
3.0494047483354803    	-2.471358649474020300000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88	6.283185307164595    
3.0543816868258706    	-1.5024155970568790000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88	6.2831853071665025    
3.059358625316261    	-9.13365053963991300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89	6.283185307174354    
3.0643355638066514    	-5.55262953559069200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89	6.283185307171396    
3.069312502297042    	-3.37561576530541700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89	6.283185307176206    
3.074289440787432    	-2.052141552591406600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89	6.283185307176183    
3.0792663792778225    	-1.247560517618223600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89	6.283185307174351    
3.084243317768213    	-7.5843074436698040000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90	6.283185307196452    
3.0892202562586033    	-4.610735799017255000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90	6.28318530717379    
3.0941971947489937    	-2.8030093405609440000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90	6.283185307166603    
3.099174133239384    	-1.7040363417973597000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90	6.283185307183053    
3.1041510717297744    	-1.0359365600023233000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90	6.283185307164722    
3.109128010220165    	-6.2977797480474940000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91	6.283185307172789    
3.114104948710555    	-3.82861569816987100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91	6.283185307176197    
3.1190818872009456    	-2.3275342659183917000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91	6.283185307170495    
3.124058825691336    	-1.41498029226649840000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91	6.283185307196485    
3.1290357641817264    	-8.60210419506012500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92	6.283185307176577    
3.1340127026721167    	-5.22948602143673200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92	6.283185307188258    
3.138989641162507    	-3.17916679748526100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92	6.2831853071724355    
3.1439665796528975    	-1.932714130215099400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92	6.283185307171455    
3.148943518143288    	-1.174956882306082700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92	6.283185307174356    
3.1539204566336783    	-7.142927419293462000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-93	6.283185307174698    
3.1588973951240686    	-4.342407187853331600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-93	6.283185307172426    
3.163874333614459    	-2.639884053189733300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-93	6.283185307171456    
3.1688512721048494    	-1.6048674184630330000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-93	6.283185307178465    
3.17382821059524    	-9.7564869491476110000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-94	6.28318530717535    
3.17880514908563    	-5.93127111189930000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-94	6.283185307175286    
3.1837820875760205    	-3.6058037272842110000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-94	6.2831853071729205    
3.188759026066411    	-2.19207995598023730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-94	6.28318530717805    
3.1937359645568013    	-1.33263341477886600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-94	6.283185307174698    
3.1987129030471917    	-8.10149197859496600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	6.283185307172426    
3.203689841537582    	-4.925148323529387000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	6.283185307196318    
3.2086667800279725    	-2.99415046883585100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	6.28318530717805    
3.213643718518363    	-1.820236963875730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	6.283185307188258    
3.218620657008753    	-1.106578523320831100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-95	6.2831853071753105    
3.2235975954991436    	-6.727234160300792000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-96	6.283185307196318    
3.228574533989534    	-4.0896943589634094000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-96	6.283185307167034    
3.2335514724799244    	-2.486252083968138200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-96	6.283185307176177    
3.2385284109703147    	-1.5114697779339842000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-96	6.283185307172426    
3.243505349460705    	-9.1886937156261830000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-97	6.283185307207856    
3.2484822879510955    	-5.5860919892154990000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-97	6.283185307178465    
3.253459226441486    	-3.3959586294050720000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-97	6.283185307188258    
3.2584361649318763    	-2.0645086105942592000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-97	6.283185307174396    
3.2634131034222666    	-1.25507883600269880000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-97	6.283185307196318    
3.268390041912657    	-7.6300136328695400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-98	6.28318530717805    
3.2733669804030474    	-4.6385220096376600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-98	6.283185307167122    
3.278343918893438    	-2.819901440044103600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-98	6.283185307181988    
3.283320857383828    	-1.71430557311171540000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-98	6.2831853071690205    
3.2882977958742186    	-1.042179544306967900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-98	6.283185307178465    
3.293274734364609    	-6.33573278727155100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-99	6.2831853071883685    
3.2982516728549993    	-3.8516885277950424000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-99	6.28318530716861    
3.3032286113453897    	-2.3415609552098680000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-99	6.283185307172466    
3.30820554983578    	-1.4235075516679066000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-99	6.283185307176744    
3.3131824883261705    	-8.6539440514817050000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-100	6.2831853071757715    
3.318159426816561    	-5.2610010784979930000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-100	6.283185307174372    
3.3231363653069512    	-3.1983257784470530000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-100	6.2831853071690205    
3.3281133037973416    	-1.94436146900188620000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-100	6.283185307170272    
3.333090242287732    	-1.1820376610418978000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-100	6.283185307175435    
3.3380671807781224    	-7.1859736689973110000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-101	6.28318530716861    
3.3430441192685127    	-4.3685763391990700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-101	6.283185307172845    
3.348021057758903    	-2.65579309190615800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-101	6.283185307168999    
3.3529979962492935    	-1.61453901680159520000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-101	6.2831853071757715    
3.357974934739684    	-9.815283595010756000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-102	6.283185307171445    
3.3629518732300743    	-5.967015417508970000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-102	6.2831853071709975    
3.3679288117204647    	-3.62753379937989060000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-102	6.283185307170272    
3.372905750210855    	-2.2052903412915373000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-102	6.283185307175339    
3.3778826887012454    	-1.3406644177180654000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-102	6.283185307171445    
3.382859627191636    	-8.1503149377120450000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-103	6.283185307171002    
3.387836565682026    	-4.9548293145459550000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-103	6.283185307179155    
3.3928135041724166    	-3.0121944644746823000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-103	6.28318530717478    
3.397790442662807    	-1.8312064685008492000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-103	6.283185307171445    
3.4027673811531973    	-1.11324722555556670000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-103	6.283185307171    
3.4077443196435877    	-6.76777526989276500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-104	6.283185307170272    
3.412721258133978    	-4.114340557565105400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-104	6.283185307175339    
3.4176981966243685    	-2.501235272572527000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-104	6.283185307171445    
3.422675135114759    	-1.520578523305507500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-104	6.283185307172848    
3.4276520736051492    	-9.244068603097714000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-105	6.283185307176856    
3.4326290120955396    	-5.6197561021387790000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-105	6.2831853071757715    
3.43760595058593    	-3.416424087692143000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-105	6.283185307168609    
3.4425828890763204    	-2.0769501978670998000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-105	6.283185307171    
3.4475598275667108    	-1.2626424627625682000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-105	6.283185307178402    
3.452536766057101    	-7.6759952676846370000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-106	6.283185307175339    
3.4575137045474915    	-4.6664756713758940000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-106	6.283185307171437    
3.462490643037882    	-2.83689533847841850000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-106	6.283185307171002    
3.4674675815282723    	-1.72463669107458580000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-106	6.28318530717915    
3.4724445200186627    	-1.04846015159338960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-106	6.283185307175337    
3.477421458509053    	-6.37391454684057000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-107	6.283185307182077    
3.4823983969994434    	-3.87490040432621300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-107	6.283185307171    
3.487375335489834    	-2.355672174760306500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-107	6.283185307179153    
3.492352273980224    	-1.43208620004302730000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-107	6.283185307174811    
3.4973292124706146    	-8.706096315490399000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-108	6.283185307168609    
3.502306150961005    	-5.29270605801495000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-108	6.283185307171433    
3.5072830894513953    	-3.217600219024741600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-108	6.283185307175473    
3.5122600279417857    	-1.956078999570373000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-108	6.283185307168672    
3.517236966432176    	-1.1891611112833315000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-108	6.283185307174354    
3.5222139049225665    	-7.2292793343519850000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-109	6.283185307175308    
3.527190843412957    	-4.3949031961181850000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-109	6.283185307170192    
3.5321677819033472    	-2.67179800529150140000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-109	6.283185307175305    
3.5371447203937376    	-1.62426890008809970000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-109	6.283185307171414    
3.542121658884128    	-9.87443457459774100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-110	6.283185307169023    
3.5470985973745184    	-6.00297513293053000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-110	6.283185307170659    
3.5520755358649088    	-3.649394826179795000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-110	6.283185307181996    
3.557052474355299    	-2.218580337567377400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-110	6.2831853071712285    
3.5620294128456895    	-1.348743818958721400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-110	6.283185307170215    
3.56700635133608    	-8.199432123819154000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-111	6.283185307174395    
3.5719832898264703    	-4.984689176112058000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-111	6.283185307165153    
3.5769602283168607    	-3.0303472003365284000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-111	6.283185307169784    
3.581937166807251    	-1.8422420801110023000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-111	6.283185307165574    
3.5869141052976414    	-1.1199561161418356000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-111	6.283185307174975    
3.591891043788032    	-6.8085606973132260000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-112	6.283185307179825    
3.596867982278422    	-4.13913528376150530000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-112	6.283185307170681    
3.6018449207688126    	-2.51630875635949770000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-112	6.283185307165577    
3.606821859259203    	-1.5297421615818857000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-112	6.283185307174395    
3.6117987977495933    	-9.29977720399454300000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-113	6.283185307175253    
3.6167757362399837    	-5.65362308826332400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-113	6.283185307162905    
3.621752674730374    	-3.43701287995229200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-113	6.283185307173421    
3.6267296132207645    	-2.08946676320036770000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-113	6.283185307174975    
3.631706551711155    	-1.270251671224124600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-113	6.283185307165153    
3.6366834902015452    	-7.722254005452004000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-114	6.283185307170681    
3.6416604286919356    	-4.694597794131033500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-114	6.283185307170215    
3.646637367182326    	-2.8539916491574380000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-114	6.283185307174975    
3.6516143056727164    	-1.7350300688435763000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-114	6.283185307165153    
3.6565912441631068    	-1.0547786082261898000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-114	6.283185307169784    
3.661568182653497    	-6.4123264062268140000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-115	6.283185307173421    
3.6665451211438875    	-3.8982521650567425000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-115	6.283185307174975    
3.671522059634278    	-2.36986843472578260000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-115	6.283185307165153    
3.6764989981246683    	-1.44071654673113060000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-115	6.283185307170681    
3.6814759366150587    	-8.75856287228657400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-116	6.283185307170215    
3.686452875105449    	-5.32460210486520400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-116	6.283185307174975    
3.6914298135958394    	-3.236990815756888000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-116	6.283185307165153    
3.69640675208623    	-1.96786714466594200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-116	6.283185307162905    
3.70138369057662    	-1.196327490648379400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-116	6.283185307173421    
3.7063606290670106    	-7.272845976787022000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-117	6.283185307174975    
3.711337567557401    	-4.421388709921207000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-117	6.283185307165153    
3.7163145060477913    	-2.6878993705196680000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-117	6.283185307170681    
3.7212914445381817    	-1.6340574198646070000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-117	6.283185307165577    
3.726268383028572    	-9.9339420223975350000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-118	6.283185307174395    
3.7312453215189625    	-6.0391515567669150000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-118	6.283185307165153    
3.736222260009353    	-3.6713875968675190000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-118	6.283185307171854    
3.7411991984997433    	-2.2319504251860960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-118	6.283185307173421    
3.7461761369901336    	-1.35687190983181770000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-118	6.283185307174975    
3.751153075480524    	-8.24884531047122800000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-119	6.283185307179825    
3.7561300139709144    	-5.01472898579697700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-119	6.2831853071643735    
3.7611069524613048    	-3.048609332774445700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-119	6.283185307170215    
3.766083890951695    	-1.853344196633545000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-119	6.283185307174395    
3.7710608294420855    	-1.126705437286586200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-119	6.283185307175253    
3.776037767932476    	-6.849591915179132000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-120	6.283185307164375    
3.7810147064228663    	-4.164079434293308500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-120	6.283185307173421    
3.7859916449132567    	-2.531473078856447700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-120	6.283185307174975    
3.790968583403647    	-1.5389610237929538000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-120	6.283185307179825    
3.7959455218940374    	-9.3558215284149090000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-121	6.2831853071643735    
3.800922460384428    	-5.687694172123980000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-121	6.283185307165577    
3.805899398874818    	-3.45772574819857900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-121	6.283185307174975    
3.8108763373652086    	-2.10205875854967100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-121	6.283185307175253    
3.815853275855599    	-1.27790673577813040000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-121	6.283185307162905    
3.8208302143459894    	-7.76879151948820200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	6.283185307173421    
3.8258071528363797    	-4.722889391798785000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	6.283185307176939    
3.83078409132677    	-2.87119098929834900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	6.283185307179825    
3.8357610298171605    	-1.745486081207978400000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	6.28318530717068    
3.840737968307551    	-1.061135142762692500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-122	6.283185307170215    
3.8457149067979413    	-6.45096975050408000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-123	6.283185307174395    
3.8506918452883316    	-3.921744653187402000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-123	6.283185307165153    
3.855668783778722    	-2.384150246954822900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-123	6.283185307162905    
3.8606457222691124    	-1.4493989037823196000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-123	6.283185307165574    
3.865622660759503    	-8.8113456127466340000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-124	6.283185307176939    
3.870599599249893    	-5.3566903706958640000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-124	6.283185307179825    
3.8755765377402835    	-3.25649826840283000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-124	6.283185307168232    
3.880553476230674    	-1.97972633044269040000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-124	6.283185307170215    
3.8855304147210643    	-1.20353705737345540000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-124	6.283185307174395    
3.8905073532114547    	-7.31667517011534900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-125	6.283185307175253    
3.895484291701845    	-4.44803383676808830000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-125	6.283185307171883    
3.9004612301922355    	-2.70409776992412600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-125	6.283185307165574    
3.905438168682626    	-1.643904929090301600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-125	6.283185307176939    
3.910415107173016    	-9.99380808676921900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-126	6.283185307179825    
3.9153920456634066    	-6.075545994235600000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-126	6.28318530717068    
3.920368984153797    	-3.6935129047223597000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-126	6.283185307165574    
3.9253459226441874    	-2.2454010861826634000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-126	6.283185307174395    
3.9303228611345777    	-1.3650489840399907000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-126	6.283185307175253    
3.935299799624968    	-8.2985562809648120000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-127	6.283185307162905    
3.9402767381153585    	-5.04494982728866200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-127	6.283185307173421    
3.945253676605749    	-3.066981519801370000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-127	6.283185307174975    
3.9502306150961393    	-1.86451321923603950000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-127	6.283185307179825    
3.9552075535865296    	-1.13349543275299340000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-127	6.283185307168232    
3.96018449207692    	-6.8908704034358190000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-128	6.283185307170215    
3.9651614305673104    	-4.18917390780891700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-128	6.283185307174395    
3.970138369057701    	-2.546728788014932000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-128	6.283185307165109    
3.975115307548091    	-1.548235442595285200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-128	6.28318530716978    
3.9800922460384816    	-9.412203598161059000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-129	6.283185307165641    
3.985069184528872    	-5.7219705813570890000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-129	6.283185307174972    
3.9900461230192623    	-3.47856344101963000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-129	6.2831853071799015    
3.9950230615096527    	-2.1147266384666738000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-129	6.283185307170647    
4.    	-1.2856079332226036000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-129	6.283185307173856    


==> plot-data/psi-a-v2/psi-a-v2-K2.dat <==
# K=0.1
h	v2T	v2kT
-0.833620922209769    	3.148378595399452    	4.55246514053437    
-0.8287824628281777    	3.1181119014567353    	4.534392441610454    
-0.8239440034465864    	3.0878413021343336    	4.516367326667288    
-0.819105544064995    	3.05757977185839    	4.498399260448756    
-0.8142670846834037    	3.0273404979503185    	4.480498031191523    
-0.8094286253018124    	2.997136543393062    	4.462673300358755    
-0.804590165920221    	2.9669808089339327    	4.444934574699301    
-0.7997517065386297    	2.936885997572267    	4.427291179277262    
-0.7949132471570384    	2.906864579695823    	4.409752231608615    
-0.790074787775447    	2.8769287603069307    	4.392326617332278    
-0.7852363283938557    	2.847090447684879    	4.375022967031849    
-0.7803978690122644    	2.8173612241296526    	4.357849634801695    
-0.775559409630673    	2.787752318982157    	4.340814678619605    
-0.7707209502490817    	2.7582745835714007    	4.323925842145655    
-0.7658824908674904    	2.7289384688238045    	4.307190538690616    
-0.761044031485899    	2.6997540052176525    	4.290615837108614    
-0.7562055721043077    	2.670730785130202    	4.274208449410226    
-0.7513671127227164    	2.64187794791265    	4.257974720590971    
-0.7465286533411251    	2.61320416734813    	4.241920620300117    
-0.7416901939595337    	2.5847176417280915    	4.226051736553156    
-0.7368517345779424    	2.5564260862983015    	4.210373271213904    
-0.7320132751963511    	2.528336728185445    	4.194890037466707    
-0.7271748158147597    	2.500456303723736    	4.179606459130786    
-0.7223363564331684    	2.47279105787338    	4.164526571483812    
-0.7174978970515771    	2.4453467457039033    	4.149654023727681    
-0.7126594376699857    	2.4181286364064842    	4.134992083459959    
-0.7078209782883944    	2.3911415182963607    	4.12054364163532    
-0.7029825189068031    	2.3643897063603934    	4.106311219824612    
-0.6981440595252117    	2.337877050955283    	4.092296978026758    
-0.6933056001436204    	2.311606948016089    	4.07850272365937    
-0.6884671407620291    	2.2855823506472897    	4.064929921771971    
-0.6836286813804378    	2.259805781753103    	4.05157970576075    
-0.6787902219988464    	2.2342793477182754    	4.038452889055737    
-0.6739517626172551    	2.2090047528906895    	4.025549977249243    
-0.6691133032356638    	2.1839833147941197    	4.012871180770109    
-0.6642748438540724    	2.1592159799493515    	4.000416428166507    
-0.6594363844724811    	2.1347033400356223    	3.98818537916244    
-0.6545979250908898    	2.1104456485259275    	3.976177438635957    
-0.6497594657092984    	2.0864428373667816    	3.9643917700158595    
-0.6449210063277071    	2.062694533912812    	3.952827309184849    
-0.6400825469461158    	2.039200077780839    	3.9414827781751107    
-0.6352440875645244    	2.015958537647183    	3.930356698687988    
-0.6304056281829331    	1.9929687279178305    	3.9194474056717556    
-0.6255671688013418    	1.970229225117712    	3.908753060425406    
-0.6207287094197504    	1.947738384024146    	3.898271663537707    
-0.6158902500381591    	1.925494353453392    	3.888001067653571    
-0.6110517906565678    	1.9034950916068998    	3.8779389895813847    
-0.6062133312749765    	1.8817383810336463    	3.8680830223097673    
-0.6013748718933851    	1.860221843095885    	3.858430646545714    
-0.5965364125117938    	1.8389429519267886    	3.848979241713633    
-0.5916979531302025    	1.8178990478756925    	3.8397260966544473    
-0.5868594937486111    	1.7970873504103284    	3.8306684197991085    
-0.5820210343670198    	1.7765049704725675    	3.8218033489161227    
-0.5771825749854285    	1.7561489222704947    	3.813127960399162    
-0.5723441156038371    	1.7360161345047715    	3.804639278060417    
-0.5675056562222458    	1.7161034610383186    	3.796334281454519    
-0.5626671968406545    	1.696407691011397    	3.7882099138643586    
-0.5578287374590631    	1.6769255583866567    	3.780263089624499    
-0.5529902780774718    	1.6576537509744742    	3.7724907011892226    
-0.5481518186958805    	1.638588918903164    	3.764889625675962    
-0.5433133593142891    	1.619727682586634    	3.757456731051212    
-0.5384748999326978    	1.601066640170434    	3.7501888817285804    
-0.5336364405511065    	1.5826023745006703    	3.7430829440675444    
-0.5287979811695152    	1.5643314596092068    	3.736135791219339    
-0.5239595217879238    	1.5462504667483992    	3.729344307728763    
-0.5191210624063325    	1.528355969979767    	3.7227053937859877    
-0.5142826030247412    	1.5106445513474418    	3.7162159690458303    
-0.5094441436431498    	1.493112805647637    	3.7098729763046525    
-0.5046056842615585    	1.4757573448073804    	3.703673384651382    
-0.4997672248799671    	1.4585748019082634    	3.697614192464965    
-0.4949287654983757    	1.4415618348544281    	3.6916924301302956    
-0.49009030611678434    	1.4247151297105267    	3.685905162412309    
-0.48525184673519295    	1.408031403735257    	3.6802494906457652    
-0.48041338735360156    	1.3915074081103205    	3.6747225546442266    
-0.4755749279720102    	1.3751399303998642    	3.669321534528244    
-0.4707364685904188    	1.3589257967411263    	3.664043652052836    
-0.4658980092088274    	1.3428618737983504    	3.65888617208401    
-0.461059549827236    	1.3269450704753885    	3.653846403633496    
-0.45622109044564463    	1.3111723394220296    	3.6489217008097583    
-0.45138263106405324    	1.2955406783356955    	3.6441094637451537    
-0.44654417168246185    	1.2800471310727446    	3.6394071391232394    
-0.44170571230087047    	1.264688788586147    	3.634812220714702    
-0.4368672529192791    	1.249462789703921    	3.6303222498346566    
-0.4320287935376877    	1.2343663217516034    	3.6259348155284172    
-0.4271903341560963    	1.2193966210357596    	3.621647554774748    
-0.4223518747745049    	1.2045509732027335    	3.617458152617539    
-0.41751341539291353    	1.189826713471711    	3.61336434198658    
-0.41267495601132215    	1.175221226763367    	3.6093639037166927    
-0.40783649662973076    	1.1607319477240992    	3.6054546662994724    
-0.4029980372481394    	1.1463563606603089    	3.6016345056172474    
-0.398159577866548    	1.1320919993870482    	3.59790134466521    
-0.3933211184849566    	1.1179364469995918    	3.5942531531039053    
-0.3884826591033652    	1.1038873355763468    	3.5906879468910162    
-0.3836441997217738    	1.089942345816447    	3.5872037877442198    
-0.37880574034018244    	1.0760992066217634    	3.5837987826280684    
-0.37396728095859105    	1.0623556946262434    	3.5804710832425464    
-0.36912882157699967    	1.048709633680375    	3.5772188853832074    
-0.3642903621954083    	1.0351588942920538    	3.57404042830916    
-0.3594519028138169    	1.0217013930361627    	3.5709339941036946    
-0.3546134434322255    	1.0083350919241525    	3.5678979070613686    
-0.3497749840506341    	0.9950579977533963    	3.5649305328864065    
-0.34493652466904273    	0.9818681614269436    	3.5620302781088906    
-0.34009806528745135    	0.968763677255529    	3.5591955892676808    
-0.33525960590585996    	0.9557426822374636    	3.556424952240251    
-0.33042114652426857    	0.9428033553308626    	3.5537168914934045    
-0.3255826871426772    	0.9299439167070248    	3.55106996932111    
-0.3207442277610858    	0.9171626269983646    	3.5484827851336993    
-0.3159057683794944    	0.9044577865368171    	3.545953974682341    
-0.311067308997903    	0.8918277345889511    	3.5434822093051395    
-0.30622884961631164    	0.8792708485876463    	3.5410661952155027    
-0.30139039023472025    	0.8667855433609445    	3.5387046727042173    
-0.29655193085312886    	0.8543702703634292    	3.536396415470476    
-0.2917134714715375    	0.8420235169072975    	3.5341402298072557    
-0.2868750120899461    	0.8297438053972589    	3.531934953912721    
-0.2820365527083547    	0.8175296925718931    	3.5297794571639365    
-0.2771980933267633    	0.805379768744806    	3.5276726393885514    
-0.27235963394517193    	0.7932926570600907    	3.525613430188331    
-0.26752117456358054    	0.781267012747063    	3.5236007881600453    
-0.26268271518198916    	0.7693015223887112    	3.5216337003188016    
-0.25784425580039777    	0.757394903197521    	3.5197111813387103    
-0.2530057964188064    	0.7455459022982072    	3.517832272906338    
-0.24816733703721502    	0.733753296024762    	3.515996043059856    
-0.24332887765562367    	0.7220158892245473    	3.514201585553012    
-0.2384904182740323    	0.7103325145552382    	3.512448019195697    
-0.23365195889244095    	0.698702031861438    	3.5107344872762547    
-0.2288134995108496    	0.6871233274818799    	3.5090601569248094    
-0.22397504012925823    	0.6755953135691836    	3.5074242184823614    
-0.21913658074766687    	0.664116927501668    	3.50582588495492    
-0.2142981213660755    	0.6526871312371548    	3.504264391426119    
-0.20945966198448415    	0.64130491070083    	3.5027389944954663    
-0.2046212026028928    	0.6299692751839143    	3.501248971751228    
-0.19978274322130143    	0.6186792567551985    	3.499793621170687    
-0.19494428383971008    	0.607433909685684    	3.4983722606649406    
-0.19010582445811872    	0.5962323098786564    	3.4969842275324483    
-0.18526736507652736    	0.5850735543293304    	3.495628877948154    
-0.180428905694936    	0.5739567605739705    	3.494305586485729    
-0.17559044631334464    	0.5628810661684374    	3.4930137456919312    
-0.17075198693175328    	0.5518456281719053    	3.491752765497797    
-0.16591352755016192    	0.5408496226435663    	3.4905220728879365    
-0.16107506816857056    	0.5298922441517646    	3.489321111417877    
-0.1562366087869792    	0.5189727052943729    	3.4881493407327206    
-0.15139814940538784    	0.5080902362314432    	3.4870062362424967    
-0.14655969002379649    	0.4972440842278794    	3.485891288666625    
-0.14172123064220513    	0.48643351321011497    	3.4848040035712913    
-0.13688277126061377    	0.4756578033314447    	3.483743901135936    
-0.1320443118790224    	0.46491625054872776    	3.4827105156161164    
-0.12720585249743105    	0.45420816621154886    	3.481703395107022    
-0.12236739311583969    	0.4435328766601936    	3.4807221010972222    
-0.11752893373424833    	0.4328897228349917    	3.4797662081941714    
-0.11269047435265697    	0.422278059895441    	3.4788353037250976    
-0.10785201497106561    	0.4116972568498645    	3.4779289874366235    
-0.10301355558947425    	0.40114669619444543    	3.477046871234491    
-9.8175096207882900e-2	0.39062577356233735    	3.476188578782018    
-9.33366368262915400e-2	0.38013389738158    	3.4753537452836967    
-8.84981774447001800e-2	0.3696704885442071    	3.4745420171014385    
-8.36597180631088100e-2	0.35923498007998145    	3.4737530515944464    
-7.88212586815174600e-2	0.34882681684454614    	3.472986516756646    
-7.3982799299926100e-2	0.3384454552145284    	3.4722420909893277    
-6.91443399183347400e-2	0.32809036278137454    	3.471519462845887    
-6.43058805367433800e-2	0.31776101808883583    	3.47081833078505    
-5.94674211551520200e-2	0.3074569103098561    	3.4701384029082956    
-5.462896177356067000e-2	0.2971775390095752    	3.4694793967291515    
-4.979050239196930500e-2	0.2869224138651631    	3.46884103901019    
-4.495204301037794600e-2	0.2766910544105665    	3.468223065480048    
-4.01135836287865870e-2	0.26648298978577223    	3.467625220599065    
-3.52751242471952300e-2	0.2562977584946851    	3.467047257479467    
-3.04366648656038700e-2	0.2461349081685082    	3.4664889375367975    
-2.55982054840125100e-2	0.23599399533671805    	3.4659500304445516    
-2.07597461024211500e-2	0.22587458520472864    	3.465430313791954    
-1.59212867208297910e-2	0.21577625143798373    	3.4649295730435448    
-1.108282733923843200e-2	0.20569857595226865    	3.4644476013314485    
-6.2443679576470720000e-3	0.19564114871060378    	3.4639841992407145    
-1.4059085760557127000e-3	0.1856035675255494    	3.4635391746988233    
3.4325508055356474000e-3	0.1755854378694387    	3.463112342795807    
8.271010187127006000e-3	0.16558637268597143    	3.462703525676914    
1.310946956871836500e-2	0.15560599221294924    	3.4623125523254585    
1.794792895030972400e-2	0.14564392380686322    	3.461939258506477    
2.278638833190108300e-2	0.13569980177355137    	3.461583486602425    
2.762484771349244500e-2	0.12577326720489942    	3.4612450854375525    
3.246330709508380400e-2	0.11586396781988523    	3.4609239102792766    
3.730176647667516300e-2	0.10597155781081384    	3.4606198225206932    
4.214022585826652000e-2	9.60956976946862700e-2	3.4603326897983195    
4.69786852398578800e-2	8.62360541688315600e-2	3.4600623857591892    
5.18171446214492400e-2	7.63922999716621300e-2	3.4598087899106207    
5.6655604003040600e-2	6.65641137475639900e-2	3.4595717876678145    
6.14940633846319600e-2	5.67511799164102100e-2	3.4593512700647446    
6.63325227662233200e-2	4.69531885475646100e-2	3.4591471338941226    
7.11709821478146900e-2	3.71698352376778200e-2	3.458959281427986    
7.60094415294060400e-2	2.740082099311668700e-2	3.4587876204390824    
8.0847900910997410e-2	1.764585211587005300e-2	3.458632064055496    
8.56863602925887600e-2	7.90464009405413000e-3	3.4584925307880834    
9.05248196741801200e-2	-1.82309850423241960e-3	3.458368944313566    
9.53632790557714800e-2	-1.153764213298336400e-2	3.458261233577021    
0.10020173843736284    	-2.123926436676858200e-2	3.458169332571086    
0.1050401978189542    	-3.092823399545231000e-2	3.4580931803960526    
0.10987865720054556    	-4.06048151155039200e-2	3.4580327211355555    
0.11471711658213692    	-5.02692672177274400e-2	3.4579879038214614    
0.11955557596372828    	-5.992184527147544000e-2	3.45795868240923    
0.12439403534531963    	-6.95627998054545900e-2	3.457945015710213    
0.129232494726911    	-7.919237698564301e-2	3.4579468673499765    
0.13407095410850237    	-8.88108186891500700e-2	3.4579642057444158    
0.13890941349009372    	-9.84183625757569900e-2	3.4579970040702075    
0.14374787287168508    	-0.10801524215544205    	3.4580452401694046    
0.14858633225327644    	-0.11760168685334242    	3.4581088966232554    
0.1534247916348678    	-0.12717792207184214    	3.4581879606526273    
0.15826325101645916    	-0.13674416924881183    	3.4582824241573613    
0.16310171039805052    	-0.1463006459120787    	3.458392283623515    
0.16794016977964188    	-0.15584756573583347    	3.4585175401658854    
0.17277862916123324    	-0.16538513858603054    	3.458658199482409    
0.1776170885428246    	-0.17491357056978457    	3.4588142719052533    
0.18245554792441596    	-0.18443306407784088    	3.4589857722896076    
0.18729400730600732    	-0.19394381782956863    	3.4591727201264675    
0.19213246668759867    	-0.20344602690457897    	3.4593751394824492    
0.19697092606919003    	-0.21293988277911727    	3.4595930589968447    
0.2018093854507814    	-0.222425573368319    	3.459826511905861    
0.20664784483237275    	-0.23190328304394828    	3.4600755361142603    
0.2114863042139641    	-0.24137319266569415    	3.460340174046568    
0.21632476359555547    	-0.2508354796061864    	3.460620472851049    
0.22116322297714683    	-0.2602903177714272    	3.4609164843247244    
0.2260016823587382    	-0.2697378776185653    	3.461228264889445    
0.23084014174032955    	-0.27917832617237087    	3.4615558757693856    
0.2356786011219209    	-0.2886118270367411    	3.461899382847372    
0.24051706050351226    	-0.29803854040596317    	3.462258856854225    
0.24535551988510362    	-0.3074586230699207    	3.462634373290407    
0.250193979266695    	-0.3168722284202977    	3.4630260125114676    
0.2550324386482864    	-0.32627950644861814    	3.46343385978785    
0.2598708980298778    	-0.335680603746561    	3.4638580053338046    
0.26470935741146917    	-0.34507566350024155    	3.4642985443753243    
0.26954781679306056    	-0.35446482548250785    	3.4647555771353504    
0.27438627617465194    	-0.3638482260409689    	3.465229209037426    
0.27922473555624333    	-0.3732259980846719    	3.4657195505883647    
0.2840631949378347    	-0.38259827106552957    	3.466226717606191    
0.2889016543194261    	-0.39196517095792627    	3.466750831192585    
0.2937401137010175    	-0.4013268202379874    	3.467292017816771    
0.2985785730826089    	-0.41068333784864913    	3.467850409443033    
0.30341703246420026    	-0.4200348391746782    	3.468426143589932    
0.30825549184579165    	-0.42938143600689344    	3.4690193633479027    
0.31309395122738304    	-0.4387232365035265    	3.4696302176270666    
0.3179324106089744    	-0.44806034514783266    	3.4702588611020735    
0.3227708699905658    	-0.45739286270387436    	3.470905454380925    
0.3276093293721572    	-0.4667208861655044    	3.4715701640930203    
0.3324477887537486    	-0.4760445087037274    	3.472253163009438    
0.33728624813533997    	-0.48536381960885805    	3.4729546301823047    
0.34212470751693136    	-0.4946789042249344    	3.473674751009014    
0.34696316689852275    	-0.5039898438908473    	3.4744137174094387    
0.35180162628011413    	-0.5132967158654133    	3.475171727914248    
0.3566400856617055    	-0.5225995932460942    	3.4759489878463596    
0.3614785450432969    	-0.5318985448982069    	3.4767457094486223    
0.3663170044248883    	-0.5411936353635479    	3.4775621119991897    
0.3711554638064797    	-0.5504849247713669    	3.4783984220274675    
0.37599392318807107    	-0.5597724687425055    	3.4792548734073994    
0.38083238256966245    	-0.5690563182875733    	3.4801317076094125    
0.38567084195125384    	-0.5783365196989178    	3.481029173802341    
0.3905093013328452    	-0.5876131144404321    	3.4819475290398274    
0.3953477607144366    	-0.5968861390234745    	3.482887038532485    
0.400186220096028    	-0.6061556248853096    	3.4838479757356695    
0.4050246794776194    	-0.6154215982544715    	3.484830622628788    
0.4098631388592108    	-0.6246840800112372    	3.4858352699144683    
0.41470159824080216    	-0.6339430855434105    	3.4868622172138397    
0.41954005762239355    	-0.6431986245884919    	3.487911773329202    
0.42437851700398493    	-0.6524507010757323    	3.488984256471813    
0.4292169763855763    	-0.6616993129529375    	3.4900799945099137    
0.4340554357671677    	-0.6709444520116985    	3.4911993252611424    
0.4388938951487591    	-0.680186103694941    	3.4923425966704635    
0.4437323545303505    	-0.6894242469051417    	3.493510167217562    
0.44857081391194187    	-0.6986588537968801    	3.4947024061081207    
0.45340927329353325    	-0.7078898895601151    	3.4959196936185233    
0.45824773267512464    	-0.7171173121941495    	3.497162421420997    
0.46308619205671603    	-0.7263410722708282    	3.498430992894476    
0.4679246514383074    	-0.7355611126846673    	3.499725823445252    
0.4727631108198988    	-0.7447773683933226    	3.5010473409002674    
0.4776015702014902    	-0.7539897661439086    	3.502395985879254    
0.4824400295830816    	-0.7631982241862902    	3.5037722121315946    
0.48727848896467296    	-0.7724026519745116    	3.5051764869657434    
0.49211694834626435    	-0.7816029498519024    	3.5066092916574867    
0.49695540772785574    	-0.7907990087223981    	3.5080711218966925    
0.5017938671094471    	-0.7999907097061488    	3.509562488204667    
0.5066323264910384    	-0.8091779237776126    	3.5110839164199072    
0.5114707858726297    	-0.8183605113891498    	3.5126359481521305    
0.5163092452542211    	-0.8275383220733377    	3.5142191414006048    
0.5211477046358124    	-0.8367111940288047    	3.5158340708771645    
0.5259861640174037    	-0.8458789536853605    	3.5174813287533087    
0.530824623398995    	-0.8550414152485859    	3.519161525110362    
0.5356630827805864    	-0.8641983802223566    	3.5208752885585213    
0.5405015421621777    	-0.8733496369093036    	3.522623266879607    
0.545340001543769    	-0.8824949598868296    	3.524406127630089    
0.5501784609253604    	-0.8916341094558112    	3.5262245588366294    
0.5550169203069517    	-0.900766831069432    	3.5280792696631886    
0.559855379688543    	-0.9098928547250429    	3.529970991228561    
0.5646938390701344    	-0.9190118943364176    	3.5319004771782723    
0.5695322984517257    	-0.9281236470577583    	3.5338685046786815    
0.574370757833317    	-0.9372277926245688    	3.535875875085565    
0.5792092172149084    	-0.946323992538404    	3.537923414940109    
0.5840476765964997    	-0.9554118894361195    	3.540011976660732    
0.588886135978091    	-0.9644911061626154    	3.542142439676547    
0.5937245953596824    	-0.9735612449883085    	3.5443157113057864    
0.5985630547412737    	-0.9826218867142208    	3.5465327277567487    
0.603401514122865    	-0.991672589742705    	3.5487944552090527    
0.6082399735044564    	-1.0007128891042385    	3.5511018909286074    
0.6130784328860477    	-1.0097422954326345    	3.5534560643802764    
0.617916892267639    	-1.018760293895961    	3.5558580384804648    
0.6227553516492303    	-1.0277663430602733    	3.558308910770582    
0.6275938110308217    	-1.0367598737074035    	3.560809814862271    
0.632432270412413    	-1.04574028759625    	3.5633619215971626    
0.6372707297940043    	-1.0547069561445324    	3.5659664407444667    
0.6421091891755957    	-1.063659219042053    	3.5686246223101756    
0.646947648557187    	-1.0725963828818486    	3.571337758015111    
0.6517861079387783    	-1.0815177194825951    	3.5741071832246494    
0.6566245673203697    	-1.0904224644466287    	3.5769342784034084    
0.661463026701961    	-1.0993098153992513    	3.5798204709842647    
0.6663014860835523    	-1.1081789302323284    	3.582767237227622    
0.6711399454651437    	-1.1170289252451395    	3.585776104141062    
0.675978404846735    	-1.1258588731803603    	3.588848651633641    
0.6808168642283263    	-1.1346678011634759    	3.5919865144715586    
0.6856553236099177    	-1.1434546885289958    	3.5951913846731705    
0.690493782991509    	-1.1522184645293354    	3.5984650137708565    
0.6953322423731003    	-1.1609580059286069    	3.6018092152605004    
0.7001707017546916    	-1.1696721344621197    	3.605225867179972    
0.705009161136283    	-1.1783596141601997    	3.608716914786304    
0.7098476205178743    	-1.1870191485290775    	3.612284373409569    
0.7146860798994656    	-1.195649377578259    	3.6159303312685243    
0.719524539281057    	-1.2042488746888091    	3.619656952723134    
0.7243629986626483    	-1.2128161433092288    	3.623466481388146    
0.7292014580442396    	-1.2213496134707251    	3.6273612434759492    
0.734039917425831    	-1.22984763811166    	3.631343651530549    
0.7388783768074223    	-1.2383084892058733    	3.6354162079308034    
0.7437168361890136    	-1.2467303536683074    	3.639581508886267    
0.748555295570605    	-1.2551113290414107    	3.6438422484662665    
0.7533937549521963    	-1.263449418964418    	3.6482012229085417    
0.7582322143337876    	-1.2717425282394788    	3.6526613351280943    
0.763070673715379    	-1.279988458060267    	3.657225599157815    
0.7679091330969703    	-1.2881849002792765    	3.6618971454536755    
0.7727475924785616    	-1.2963294320170915    	3.6666792256818317    
0.777586051860153    	-1.3044195096192686    	3.6715752183191457    
0.7824245112417443    	-1.3124524623323681    	3.676588634111541    
0.7872629706233356    	-1.3204254856696869    	3.6817231222053524    
0.7921014300049269    	-1.3283356344158586    	3.6869824760692316    
0.7969398893865183    	-1.3361798151814468    	3.692370640096652    
0.8017783487681096    	-1.343954778593177    	3.6978917164117027    
0.8066168081497009    	-1.3516571110354572    	3.703549971773    
0.8114552675312923    	-1.359283225938646    	3.7093498450856197    
0.8162937269128836    	-1.3668293545606849    	3.7152959550968214    
0.8211321862944749    	-1.3742915363378494    	3.721393108434559    
0.8259706456760663    	-1.3816656086095276    	3.727646307923503    
0.8308091050576576    	-1.388947195840391    	3.734060761510565    
0.8356475644392489    	-1.3961316982731986    	3.7406418912320385    
0.8404860238208403    	-1.403214279938969    	3.747395342815266    
0.8453244832024316    	-1.4101898560475365    	3.754326995420949    
0.8501629425840229    	-1.4170530797352165    	3.76144297196788    
0.8550014019656142    	-1.4237983280976112    	3.7687496496896173    
0.8598398613472056    	-1.4304196875305264    	3.776253671112973    
0.8646783207287969    	-1.4369109383705572    	3.7839619553862978    
0.8695167801103882    	-1.4432655386852888    	3.791881709948341    
0.8743552394919796    	-1.449476607428977    	3.8000204425086928    
0.8791936988735709    	-1.4555369067159616    	3.8083859733452226    
0.8840321582551622    	-1.4614388233411524    	3.816986447807649    
0.8888706176367536    	-1.467174349505044    	3.825830349199119    
0.8937090770183449    	-1.472735062745259    	3.8349265115443743    
0.8985475363999362    	-1.4781121050915187    	3.844284132732991    
0.9033859957815276    	-1.483296161478644    	3.853912787465708    
0.9082244551631189    	-1.4882774374327365    	3.8638224402309156    
0.9130629145447102    	-1.4930456361169153    	3.8740234581167368    
0.9179013739263016    	-1.497589934780931    	3.8845266229253457    
0.9227398333078929    	-1.501898960708983    	3.8953431433749346    
0.9275782926894842    	-1.505960766821877    	3.9064846659180956    
0.9324167520710755    	-1.5097628070361424    	3.917963285165304    
0.9372552114526669    	-1.513291911612515    	3.9297915526491742    
0.9420936708342582    	-1.5165342626952862    	3.941982484408145    
0.9469321302158495    	-1.519475370302456    	3.9545495664648334    
0.9517705895974409    	-1.5221000491456036    	3.967506757664722    
0.9566090489790322    	-1.5243923966779356    	3.9808684909574232    
0.9614475083606235    	-1.526335772675232    	3.9946496695955913    
0.9662859677422149    	-1.5279127812509041    	4.008865660666597    
0.9711244271238062    	-1.5291052554380327    	4.023532283596905    
0.9759628865053975    	-1.5298942455885824    	4.038665793048462    
0.9808013458869889    	-1.5302600120396517    	4.054282855830028    
0.9856398052685802    	-1.5301820232154335    	4.070400520339577    
0.9904782646501715    	-1.5296389603088454    	4.087036177630548    
0.9953167240317629    	-1.5286087294787094    	4.104207513262047    
1.0001551834133542    	-1.527068483426011    	4.121932448015437    
1.0049936427949455    	-1.5249946533567382    	4.140229066783195    
1.0098321021765368    	-1.5223629935486338    	4.1591155337394055    
1.0146705615581282    	-1.51914863988759    	4.178609992470202    
1.0195090209397195    	-1.5153261847089479    	4.198730449544723    
1.0243474803213108    	-1.5108697698741895    	4.219494639921412    
1.0291859397029022    	-1.5057532002627856    	4.240919872418346    
1.0340243990844935    	-1.4999500799311352    	4.26302285488666    
1.0388628584660848    	-1.4934339734497522    	4.285819495791521    
1.0437013178476762    	-1.4861785936480885    	4.309324683783507    
1.0485397772292675    	-1.4781580189169579    	4.333552042577846    
1.0533782366108588    	-1.4693469405438884    	4.358513662160519    
1.0582166959924502    	-1.4597209425226725    	4.3842198058575335    
1.0630551553740415    	-1.4492568125255714    	4.4106785959785135    
1.0678936147556328    	-1.4379328851584865    	4.4378956793496265    
1.0727320741372242    	-1.4257294167270609    	4.465873874792894    
1.0775705335188155    	-1.4126289868374735    	4.494612810302571    
1.0824089929004068    	-1.3986169249163225    	4.524108552313187    
1.0872474522819982    	-1.383681754823124    	4.554353237212691    
1.0920859116635895    	-1.3678156513511295    	4.585334711826452    
1.0969243710451808    	-1.351014898517382    	4.617036194656382    
1.1017628304267721    	-1.3332803374247415    	4.649435970135916    
1.1066012898083635    	-1.3146177975770925    	4.682507122539175    
1.1114397491899548    	-1.2950384852527113    	4.716217334616653    
1.1162782085715461    	-1.274559326530227    	4.750528751717826    
1.1211166679531375    	-1.2532032413216279    	4.785397932072068    
1.1259551273347288    	-1.230999334976798    	4.820775892844419    
1.1307935867163201    	-1.2079829939973445    	4.856608260514349    
1.1356320460979115    	-1.1841958710679548    	4.892835534412778    
1.1404705054795028    	-1.159685751155316    	4.9293934651917874    
1.1453089648610941    	-1.134506291918996    	4.966213548068781    
1.1501474242426855    	-1.108716636664033    	5.0032236244954635    
1.1549858836242768    	-1.0823809032705582    	5.040348583369961    
1.1598243430058681    	-1.0555675573872965    	5.077511145195    
1.1646628023874595    	-1.028348683418409    	5.1146327114007155    
1.1695012617690508    	-1.0007991714442124    	5.151634255911711    
1.1743397211506421    	-0.9729958420777329    	5.1884372343705145    
1.1791781805322334    	-0.9450165337925808    	5.224964485532679    
1.1840166399138248    	-0.9169391792435112    	5.261141099213998    
1.188855099295416    	-0.8888408964657916    	5.296895227340605    
1.1936935586770074    	-0.8607971198917668    	5.332158817389371    
1.1985320180585988    	-0.8328807942826162    	5.366868250359284    
1.20337047744019    	-0.8051616497628699    	5.400964871446323    
1.2082089368217814    	-0.7777055727933974    	5.434395405463359    
1.2130473962033728    	-0.750574083678178    	5.467112253369313    
1.217885855584964    	-0.7238239255058708    	5.499073671911687    
1.2227243149665554    	-0.69750676563116    	5.5302438409793115    
1.2275627743481468    	-0.6716690066132212    	5.560592830409018    
1.232401233729738    	-0.6463517000936349    	5.590096470090331    
1.2372396931113294    	-0.6215905546380965    	5.618736147716172    
1.2420781524929208    	-0.5974160264484375    	5.64649853588646    
1.246916611874512    	-0.5738534809248602    	5.673375271193515    
1.2517550712561034    	-0.5509234125459286    	5.699362594451561    
1.2565935306376947    	-0.5286417105716281    	5.724460966089849    
1.261431990019286    	-0.5070199588729802    	5.748674667875793    
1.2662704494008774    	-0.4860657588080394    	5.772011400822691    
1.2711089087824687    	-0.4657830656210512    	5.794481887718166    
1.27594736816406    	-0.44617252972365345    	5.8160994870348635    
1.2807858275456514    	-0.4272318358173802    	5.83687982389269    
1.2856242869272427    	-0.40895603418943083    	5.856840441633403    
1.290462746308834    	-0.3913378592737411    	5.876000477191879    
1.2953012056904254    	-0.37436803243253464    	5.89438036175879    
1.3001396650720167    	-0.35803554621479927    	5.912001547420884    
1.304978124453608    	-0.3423279286736088    	5.9288862603983    
1.3098165838351994    	-0.3272314868630165    	5.9450572796808885    
1.3146550432167907    	-0.31273152923380276    	5.96053774065117    
1.319493502598382    	-0.29881256719103433    	5.975350962280578    
1.3243319619799734    	-0.28545849638884974    	5.989520296278708    
1.3291704213615647    	-0.27265275862990485    	6.0030689968805415    
1.334008880743156    	-0.2603784854657213    	6.016020109114945    
1.3388473401247474    	-0.24861862459532644    	6.028396374533329    
1.3436857995063387    	-0.23735605043822197    	6.0402201520972385    
1.34852425888793    	-0.22657366007857074    	6.051513352839319    
1.3533627182695214    	-0.21625445588994863    	6.062297387116171    
1.3582011776511127    	-0.20638161608253394    	6.072593122402002    
1.363039637032704    	-0.19693855437034752    	6.082420850817933    
1.3678780964142954    	-0.187908969899746    	6.0918002649806455    
1.3727165557958867    	-0.17927688845696643    	6.100750441058687    
1.377555015177478    	-0.1710266960021319    	6.109289827954246    
1.3823934745590694    	-0.16314316537115064    	6.117436242253602    
1.3872319339406607    	-0.15561147701783318    	6.125206867170865    
1.392070393322252    	-0.14841723451645253    	6.132618255685312    
1.3969088527038434    	-0.14154647551988433    	6.139686336867456    
1.4017473120854347    	-0.13498567878396578    	6.146426424703388    
1.406585771467026    	-0.12872176780219868    	6.152853229337745    
1.4114242308486173    	-0.1227421115167159    	6.158980869901538    
1.4162626902302087    	-0.11703452258576476    	6.1648228887980325    
1.4211011496118    	-0.11158725354235317    	6.170392267063413    
1.4259396089933913    	-0.10638899121340656    	6.175701440534888    
1.4307780683749827    	-0.10142884968023069    	6.180762316706421    
1.435616527756574    	-9.6696362048097900e-2	6.185586291733188    
1.4404549871381653    	-9.21814712618890300e-2	6.190184267906143    
1.4452934465197567    	-8.78745201366038100e-2	6.1945666709833285    
1.450131905901348    	-8.37662408086114100e-2	6.198743467663379    
1.4549703652829393    	-7.98477437385993500e-2	6.202724182760784    
1.4598088246645307    	-7.6110506413887500e-2	6.206517916227731    
1.464647284046122    	-7.25463617897440500e-2	6.210133359934532    
1.4694857434277133    	-6.91474867057573400e-2	6.213578813954436    
1.4743242028093047    	-6.5906390197138900e-2	6.216862202626088    
1.479162662190896    	-6.28159018844346200e-2	6.219991090023959    
1.4840011215724873    	-5.986916042627182000e-2	6.222972695240762    
1.4888395809540786    	-5.70596021478880400e-2	6.225813906919545    
1.49367804033567    	-5.438094982399193000e-2	6.228521297421735    
1.4985164997172613    	-5.182720167565819000e-2	6.231101136690102    
1.5033549590988526    	-4.939262064511798500e-2	6.233559405291234    
1.508193418480444    	-4.707172383931062500e-2	6.235901807283763    
1.5130318778620353    	-4.48592723722713750e-2	6.238133782422664    
1.5178703372436266    	-4.275026138858687400e-2	6.240260517981664    
1.522708796625218    	-4.073991043537194500e-2	6.242286960029532    
1.5275472560068093    	-3.882365412940163600e-2	6.244217824430525    
1.5323857153884006    	-3.699713311575738600e-2	6.2460576070666045    
1.537224174769992    	-3.52561853427776240e-2	6.2478105940449975    
1.5420626341515833    	-3.359683763888765600e-2	6.249480871167355    
1.5469010935331746    	-3.2015297589356500e-2	6.251072333063038    
1.551739552914766    	-3.050794570844104000e-2	6.2525886920921705    
1.5565780122963573    	-2.907132790980086000e-2	6.25403348662751    
1.5614164716779486    	-2.770214827889013000e-2	6.255410089095869    
1.56625493105954    	-2.639726208120214400e-2	6.2567217137337074    
1.5710933904411313    	-2.51536691107844200e-2	6.257971423840137    
1.5759318498227226    	-2.39685072481749360e-2	6.259162138762783    
1.580770309204314    	-2.283904631610451000e-2	6.2602966407023635    
1.5856087685859053    	-2.17626821733575120e-2	6.261377581020074    
1.5904472279674966    	-2.07369310492685420e-2	6.262407486323811    
1.595285687349088    	-1.975942413178982700e-2	6.263388764350752    
1.6001241467306793    	-1.882790236140429700e-2	6.264323709462103    
1.6049626061122706    	-1.79402114711870790e-2	6.2652145080094614    
1.609801065493862    	-1.709429721864429400e-2	6.266063243279845    
1.6146395248754533    	-1.62882008377519870e-2	6.266871900554222    
1.6194779842570446    	-1.552005467966327300e-2	6.267642371413465    
1.624316443638636    	-1.478807804805895000e-2	6.268376458375226    
1.6291549030202273    	-1.409057321627740000e-2	6.269075878892317    
1.6339933624018186    	-1.342592161971288300e-2	6.269742269515694    
1.63883182178341    	-1.279258021858200000e-2	6.27037718952741    
1.6436702811650012    	-1.218907801735058800e-2	6.270982124759992    
1.6485087405465926    	-1.161401274864111600e-2	6.2715584909128115    
1.653347199928184    	-1.106604769570662400e-2	6.2721076368560205    
1.6581856593097752    	-1.054390866395885000e-2	6.272630847872031    
1.6630241186913666    	-1.004638108780607500e-2	6.273129348543293    
1.667862578072958    	-9.572307267491976000e-3	6.273604305734786    
1.6727010374545492    	-9.120583731321386000e-3	6.274056831151139    
1.6775394968361406    	-8.690158718024923000e-3	6.274487984104452    
1.682377956217732    	-8.280029775163453000e-3	6.2748987738311195    
1.6872164155993232    	-7.889241461647122000e-3	6.275290161986798    
1.6920548749809146    	-7.5168831629952040000e-3	6.275663064808716    
1.696893334362506    	-7.1620870026311660000e-3	6.27601835526722    
1.7017317937440972    	-6.824025847830455000e-3	6.276356865130079    
1.7065702531256886    	-6.501911409642072000e-3	6.2766793868864825    
1.7114087125072799    	-6.194992429746438000e-3	6.276986675641783    
1.7162471718888712    	-5.902552950597022000e-3	6.277279450755377    
1.7210856312704625    	-5.623910664617228000e-3	6.277558397714491    
1.7259240906520539    	-5.358415342240874000e-3	6.277824169644544    
1.7307625500336452    	-5.105447329023425000e-3	6.278077388725062    
1.7356010094152365    	-4.864416115778119000e-3	6.2783186478756265    
1.7404394687968279    	-4.634758973301264500e-3	6.278548511911439    
1.7452779281784192    	-4.415939650495989700e-3	6.278767519052954    
1.7501163875600105    	-4.207447133322718000e-3	6.278976182068354    
1.7549548469416019    	-4.008794461900894000e-3	6.279174989499693    
1.7597933063231932    	-3.8195176010775500000e-3	6.27936440686902    
1.7646317657047845    	-3.6391743657586860000e-3	6.279544877622957    
1.7694702250863759    	-3.4673433948063000e-3	6.279716824372131    
1.7743086844679672    	-3.30362317298356970e-3	6.279880649667656    
1.7791471438495585    	-3.147631100229539300e-3	6.280036737144426    
1.7839856032311499    	-2.9990026003302117000e-3	6.280185452249445    
1.7888240626127412    	-2.8573902763689735000e-3	6.280327143199683    
1.7936625219943325    	-2.722463101617596000e-3	6.280462141742025    
1.7985009813759238    	-2.5939056522348036000e-3	6.2805907639845895    
1.8033394407575152    	-2.471417369249841000e-3	6.280713311044891    
1.8081779001391065    	-2.35471186354011990e-3	6.280830069924821    
1.8130163595206978    	-2.2435162469746656000e-3	6.2809413140053865    
1.8178548189022892    	-2.1375704975870600000e-3	6.281047303754473    
1.8226932782838805    	-2.0366268537769733000e-3	6.281148287325255    
1.8275317376654718    	-1.9404492388781902000e-3	6.28124450118933    
1.8323701970470632    	-1.8488127069441215000e-3	6.281336170613354    
1.8372086564286545    	-1.7615029239490684000e-3	6.281423510272598    
1.8420471158102458    	-1.6783156638194585000e-3	6.281506724653529    
1.8468855751918372    	-1.5990563336611266000e-3	6.281586008600558    
1.8517240345734285    	-1.5235395206724722000e-3	6.281661547767765    
1.8565624939550198    	-1.4515885590578045000e-3	6.281733518997139    
1.8614009533366112    	-1.383035117520258800e-3	6.281802090855283    
1.8662394127182025    	-1.3177188071038798000e-3	6.2818674238911605    
1.8710778720997938    	-1.2554868063928742000e-3	6.281929671041652    
1.8759163314813851    	-1.1961935051373476000e-3	6.281988978140143    
1.8807547908629765    	-1.1397001640259893000e-3	6.282045483972461    
1.8855932502445678    	-1.0858745910713916000e-3	6.282099320883567    
1.8904317096261591    	-1.0345908324941926000e-3	6.282150614946224    
1.8952701690077505    	-9.8572887917083540000e-4	6.2821994862600326    
1.9001086283893418    	-9.3917438555822670000e-4	6.282246049243546    
1.9049470877709331    	-8.9481840322519040000e-4	6.282290412930017    
1.9097855471525245    	-8.5255712597610810000e-4	6.28233268119315    
1.9146240065341158    	-8.122916473744570000e-4	6.282372953028872    
1.9194624659157071    	-7.7392772965864320000e-4	6.282411322723247    
1.9243009252972985    	-7.37375583442760000e-4	6.282447880083818    
1.9291393846788898    	-7.0254965796236770000e-4	6.282482710768584    
1.9339778440604811    	-6.6936844084862090000e-4	6.282515896277591    
1.9388163034420725    	-6.3775426800646640000e-4	6.282547514386873    
1.9436547628236638    	-6.0763314156592120000e-4	6.282577639056713    
1.9484932222052551    	-5.7893455724551320000e-4	6.282606340883136    
1.9533316815868464    	-5.5159133933927380000e-4	6.282633687043314    
1.9581701409684378    	-5.2553948364034240000e-4	6.2826597415542595    
1.963008600350029    	-5.007180078209390000e-4	6.282684565427538    
1.9678470597316204    	-4.77068808797647570000e-4	6.2827082168082855    
1.9726855191132118    	-4.54536526778142900000e-4	6.282730751088176    
1.977523978494803    	-4.330684158517520000e-4	6.28275222101083    
1.9823624378763944    	-4.12614220657685100000e-4	6.28277267683727    
1.9872008972579858    	-3.9312605868970335000e-4	6.282792166485629    
1.992039356639577    	-3.74558308401788830000e-4	6.282810735591332    
1.9968778160211684    	-3.5686750244206840000e-4	6.2828284276042945    
2.0017162754027598    	-3.40012225978912500000e-4	6.282845283993496    
2.006554734784351    	-3.239530197850210000e-4	6.282861344215703    
2.0113931941659424    	-3.08652287922922000000e-4	6.2828766458662475    
2.0162316535475338    	-2.9407420980610000e-4	6.282891224782912    
2.021070112929125    	-2.8018465633551480000e-4	6.2829051151048505    
2.0259085723107164    	-2.6695111007490940000e-4	6.282918349315491    
2.0307470316923077    	-2.5434258926019554000e-4	6.282930958466567    
2.035585491073899    	-2.42329574993427940000e-4	6.282942972045058    
2.0404239504554904    	-2.3088394250111030000e-4	6.282954418187711    
2.0452624098370817    	-2.1997889516260122000e-4	6.282965323703805    
2.050100869218673    	-2.09588901797170880000e-4	6.282975714114676    
2.0549393286002644    	-1.99689636956418560000e-4	6.282985613776263    
2.0597777879818557    	-1.90257923946009630000e-4	6.2829950458303205    
2.064616247363447    	-1.81271680605885700000e-4	6.283004032382245    
2.0694547067450384    	-1.72709867718406070000e-4	6.283012594482554    
2.0742931661266297    	-1.64552439520780860000e-4	6.283020752170542    
2.079131625508221    	-1.5678029704086730000e-4	6.283028524561265    
2.0839700848898124    	-1.49375243273639550000e-4	6.28303592980783    
2.0888085442714037    	-1.42319940582606160000e-4	6.2830429853237035    
2.093647003652995    	-1.35597870237469660000e-4	6.283049707578419    
2.0984854630345864    	-1.29193293513386540000e-4	6.283056112326096    
2.1033239224161777    	-1.2309121508543282000e-4	6.283062214527854    
2.108162381797769    	-1.1727734779905319000e-4	6.283068028547413    
2.1130008411793604    	-1.1173807927523889000e-4	6.283073567906276    
2.1178393005609517    	-1.06460440006292690000e-4	6.283078845678257    
2.122677759942543    	-1.01432073033823620000e-4	6.283083874136818    
2.1275162193241344    	-9.66412050466996900000e-5	6.283088665092931    
2.1323546787057257    	-9.20766186812841300000e-5	6.283093229765262    
2.137193138087317    	-8.77276264302792800000e-5	6.283097578826541    
2.1420315974689084    	-8.35840455440959500000e-5	6.283101722473811    
2.1468700568504997    	-7.96361742009181400000e-5	6.283105670419962    
2.151708516232091    	-7.58747687575709400000e-5	6.283109431856939    
2.1565469756136824    	-7.22910222268219700000e-5	6.2831130156717165    
2.1613854349952737    	-6.88765434855367000000e-5	6.2831164301776585    
2.166223894376865    	-6.56233377835663600000e-5	6.283119683424154    
2.1710623537584564    	-6.25237879397797500000e-5	6.2831227830275145    
2.1759008131400477    	-5.95706365510368300000e-5	6.283125736212749    
2.180739272521639    	-5.67569689705514500000e-5	6.283128549913084    
2.1855777319032303    	-5.40761971454189400000e-5	6.283131230708754    
2.1904161912848217    	-5.15220441762757000000e-5	6.283133784892162    
2.195254650666413    	-4.908852962722290000000e-5	6.283136218424454    
2.2000931100480043    	-4.67699555261669200000e-5	6.283138537008925    
2.2049315694295957    	-4.45608930212430500000e-5	6.283140746090624    
2.209770028811187    	-4.24561696673055660000e-5	6.283142850836848    
2.2146084881927783    	-4.04508573259003300000e-5	6.2831448561782945    
2.2194469475743697    	-3.85402606149608360000e-5	6.2831467667686205    
2.224285406955961    	-3.671990592334828400000e-5	6.283148587133619    
2.2291238663375523    	-3.4985530937301695000e-5	6.283150321538458    
2.2339623257191437    	-3.333307465500160000000e-5	6.283151973986275    
2.238800785100735    	-3.175866788034391600000e-5	6.283153548412996    
2.2436392444823263    	-3.025862416974415000000e-5	6.283155048447303    
2.2484777038639177    	-2.882943120022269000000e-5	6.283156477642729    
2.253316163245509    	-2.74677425295775900000e-5	6.28315783935959    
2.2581546226271003    	-2.617036977879565000000e-5	6.2831591367393225    
2.2629930820086916    	-2.49342751642958550000e-5	6.283160372826141    
2.267831541390283    	-2.375656438109920200000e-5	6.283161550574516    
2.2726700007718743    	-2.263447982892372000000e-5	6.283162672631506    
2.2775084601534656    	-2.156539414821679300000e-5	6.283163741743487    
2.282346919535057    	-2.054680408548849300000e-5	6.283164760340523    
2.2871853789166483    	-1.95763246090933150000e-5	6.2831657308061    
2.2920238382982396    	-1.8651683344359100000e-5	6.283166655457526    
2.296862297679831    	-1.77707152432490860000e-5	6.283167536442939    
2.3017007570614223    	-1.693135751770533400000e-5	6.283168375807847    
2.3065392164430136    	-1.61316448095849830000e-5	6.283169175524805    
2.311377675824605    	-1.536970458660949500000e-5	6.283169937494628    
2.3162161352061963    	-1.464375276811543000000e-5	6.283170663411057    
2.3210545945877876    	-1.395208952745702300000e-5	6.283171355075045    
2.325893053969379    	-1.329309533407442800000e-5	6.283172014054221    
2.3307315133509703    	-1.266522714654445000000e-5	6.283172641928508    
2.3355699727325616    	-1.206701480548175300000e-5	6.283173240162021    
2.340408432114153    	-1.14970575937511410000e-5	6.283173810127171    
2.3452468914957443    	-1.095402094977508100000e-5	6.283174353181583    
2.3500853508773356    	-1.043663334665490700000e-5	6.283174870526362    
2.354923810258927    	-9.943683315814664000000e-6	6.283175363479984    
2.3597622696405183    	-9.474016609942774000000e-6	6.283175833178401    
2.3646007290221096    	-9.026533496373079000000e-6	6.283176280636921    
2.369439188403701    	-8.600186188437281000000e-6	6.283176706986029    
2.3742776477852923    	-8.193976388043316000000e-6	6.28317711319449    
2.3791161071668836    	-7.806952948918467000000e-6	6.283177500218614    
2.383954566548475    	-7.43820965001991000000e-6	6.283177868940533    
2.3887930259300663    	-7.086883073107526000000e-6	6.28317822029218    
2.3936314853116576    	-6.752150581450528000000e-6	6.283178555023451    
2.398469944693249    	-6.43322839331928000000e-6	6.28317887394418    
2.4033084040748403    	-6.129369745650757000000e-6	6.283179177799552    
2.4081468634564316    	-5.839863154361766000000e-6	6.283179467322732    
2.412985322838023    	-5.5640307227000060000000e-6	6.283179743156288    
2.4178237822196142    	-5.301226596819475000000e-6	6.2831800059621905    
2.4226622416012056    	-5.050835408531913000000e-6	6.283180256328536    
2.427500700982797    	-4.81227086388347050000e-6	6.283180494900455    
2.4323391603643882    	-4.58497435995562000000e-6	6.283180722207721    
2.4371776197459796    	-4.3684136769669170000000e-6	6.2831809387742235    
2.442016079127571    	-4.162081734104418000000e-6	6.283181145082067    
2.4468545385091622    	-3.965495400886888000000e-6	6.283181341683344    
2.4516929978907536    	-3.7781943664722656000000e-6	6.283181529018444    
2.456531457272345    	-3.5997400614994330000000e-6	6.2831817074250775    
2.4613699166539362    	-3.429714632028202400000e-6	6.283181877456847    
2.4662083760355276    	-3.2677199592437467000000e-6	6.283182039456506    
2.471046835417119    	-3.11337672973508950000e-6	6.28318219381306    
2.4758852947987102    	-2.9663235453023880000000e-6	6.283182340855713    
2.4807237541803016    	-2.826216077675055000000e-6	6.2831824809490495    
2.485562213561893    	-2.6927262622384446000000e-6	6.283182614448963    
2.490400672943484    	-2.565541529640361000000e-6	6.283182741647994    
2.4952391323250755    	-2.444364074003966800000e-6	6.283182862805749    
2.500077591706667    	-2.3289101556214417000000e-6	6.28318297827098    
2.504916051088258    	-2.2189094365371387000000e-6	6.283183088278328    
2.5097545104698495    	-2.114104347507177200000e-6	6.283183193118079    
2.514592969851441    	-2.0142494852960174000000e-6	6.283183292954465    
2.519431429233032    	-1.9191110371474265000000e-6	6.283183388074696    
2.5242698886146235    	-1.828466234316865000000e-6	6.283183478707348    
2.529108347996215    	-1.742102829872583200000e-6	6.283183565079435    
2.533946807377806    	-1.6598186019052820000000e-6	6.283183647352366    
2.5387852667593975    	-1.5814208799801655000000e-6	6.283183725738247    
2.543623726140989    	-1.5067260939880295000000e-6	6.28318380044207    
2.54846218552258    	-1.435559344311452800000e-6	6.283183871618217    
2.5533006449041715    	-1.3677539922781340000000e-6	6.28318393944116    
2.558139104285763    	-1.3031512701185552000000e-6	6.283184004026559    
2.562977563667354    	-1.2415999089810177000000e-6	6.283184065578313    
2.5678160230489455    	-1.1829557848775377000000e-6	6.283184124221794    
2.572654482430537    	-1.1270815812037097000000e-6	6.283184180095024    
2.577492941812128    	-1.0738464670678186000000e-6	6.283184233333065    
2.5823314011937195    	-1.0231257913093021000000e-6	6.283184284050438    
2.587169860575311    	-9.7480079010177530000000e-7	6.283184332400388    
2.592008319956902    	-9.2875830939928620000000e-7	6.283184378425938    
2.5968467793384935    	-8.84890539514120000000e-7	6.283184422284909    
2.601685238720085    	-8.4309476299484750000000e-7	6.283184464087236    
2.606523698101676    	-8.0327311411646310000000e-7	6.283184503906081    
2.6113621574832675    	-7.6533234937689250000000e-7	6.283184541848541    
2.616200616864859    	-7.2918362957636920000000e-7	6.2831845779935085    
2.62103907624645    	-6.947423116224809000000e-7	6.283184612435097    
2.6258775356280415    	-6.6192775029189930000000e-7	6.283184645259901    
2.630715995009633    	-6.3066310944902150000000e-7	6.283184676532258    
2.635554454391224    	-6.008751822433089000000e-7	6.283184706296973    
2.6403929137728155    	-5.7249421947749050000000e-7	6.283184734690274    
2.645231373154407    	-5.4545376644842680000000e-7	6.283184761722806    
2.650069832535998    	-5.1969050715822910000000e-7	6.283184787484009    
2.6549082919175895    	-4.9514411631922580000000e-7	6.283184812035787    
2.659746751299181    	-4.7175711800976605000000e-7	6.283184835414394    
2.664585210680772    	-4.49474751007961360000000e-7	6.28318485771943    
2.6694236700623635    	-4.28244840493366640000000e-7	6.283184878944111    
2.674262129443955    	-4.08017676102577400000000e-7	6.283184899152849    
2.679100588825546    	-3.8874589554503647000000e-7	6.283184918434345    
2.6839390482071375    	-3.70384373309737670000000e-7	6.2831849367930035    
2.688777507588729    	-3.52890115526960040000000e-7	6.283184954281702    
2.69361596697032    	-3.3622215896727650000000e-7	6.283184970949759    
2.6984544263519115    	-3.20341475087006560000000e-7	6.283184986841522    
2.703292885733503    	-3.052108789495240300000e-7	6.283185001977004    
2.708131345115094    	-2.9079494188966680000000e-7	6.283185016393914    
2.7129698044966855    	-2.77059908543262600000000e-7	6.283185030112022    
2.717808263878277    	-2.6397361808248810000000e-7	6.283185043206887    
2.722646723259868    	-2.51505428526065330000000e-7	6.283185055665428    
2.7274851826414594    	-2.39626145398210840000000e-7	6.2831850675453556    
2.732323642023051    	-2.28307952957805320000000e-7	6.283185078869654    
2.737162101404642    	-2.17524349456766960000000e-7	6.28318508965207    
2.7420005607862334    	-2.0725008474777162000000e-7	6.283185099938017    
2.7468390201678248    	-1.97461101406699230000000e-7	6.283185109732467    
2.751677479549416    	-1.88134478263097840000000e-7	6.283185119036652    
2.7565159389310074    	-1.79248376818767350000000e-7	6.283185127921858    
2.7613543983125988    	-1.70781990049833720000000e-7	6.283185136402072    
2.76619285769419    	-1.62715493643351560000000e-7	6.283185144466322    
2.7710313170757814    	-1.55029999739654760000000e-7	6.283185152147089    
2.7758697764573728    	-1.47707512540774740000000e-7	6.283185159468837    
2.780708235838964    	-1.407308862776280000000e-7	6.283185166456619    
2.7855466952205554    	-1.34083784957308720000000e-7	6.283185173105639    
2.7903851546021468    	-1.27750644272037170000000e-7	6.2831851794228335    
2.795223613983738    	-1.21716634966144740000000e-7	6.283185185449373    
2.8000620733653294    	-1.15967628300085360000000e-7	6.28318519121064    
2.8049005327469207    	-1.10490162782545270000000e-7	6.283185196691237    
2.809738992128512    	-1.05271412827475390000000e-7	6.283185201900586    
2.8145774515101034    	-1.00299158561605690000000e-7	6.283185206876896    
2.8194159108916947    	-9.55617573638786900000000e-8	6.283185211621893    
2.824254370273286    	-9.10481164504774800000000e-8	6.283185216141122    
2.8290928296548774    	-8.67476670484921200000000e-8	6.283185220425538    
2.8339312890364687    	-8.26503395150333800000000e-8	6.283185224519561    
2.83876974841806    	-7.87465398859928100000000e-8	6.283185228436869    
2.8436082077996514    	-7.502712728196200000000e-8	6.28318523214959    
2.8484466671812427    	-7.14833926316090600000000e-8	6.283185235688458    
2.853285126562834    	-6.8107038163659510000000e-8	6.283185239069061    
2.8581235859444254    	-6.48901580848471300000000e-8	6.2831852423026655    
2.8629620453260167    	-6.18252199620453100000000e-8	6.2831852453640264    
2.867800504707608    	-5.890504718666861000000000e-8	6.283185248268082    
2.8726389640891994    	-5.61228020841981100000000e-8	6.283185251060745    
2.8774774234707907    	-5.347196996116688000000000e-8	6.283185253705968    
2.882315882852382    	-5.0946343822426800000000e-8	6.283185256230304    
2.8871543422339734    	-4.854000986241866000000000e-8	6.283185258631793    
2.8919928016155647    	-4.62473335709632300000000e-8	6.283185260928592    
2.896831260997156    	-4.40629466065425600000000e-8	6.2831852631297265    
2.9016697203787474    	-4.19817341530650600000000e-8	6.283185265207264    
2.9065081797603387    	-3.999882301374570000000000e-8	6.283185267174286    
2.91134663914193    	-3.81095701408556640000000e-8	6.2831852690739565    
2.9161850985235214    	-3.63095518036201300000000e-8	6.283185270868387    
2.9210235579051127    	-3.459455321679230600000000e-8	6.2831852725866995    
2.925862017286704    	-3.29605586564974460000000e-8	6.2831852742112435    
2.9307004766682954    	-3.14037420933699460000000e-8	6.283185275773407    
2.9355389360498867    	-2.99204581977198900000000e-8	6.283185277272226    
2.940377395431478    	-2.850723382543513500000000e-8	6.2831852786817475    
2.9452158548130694    	-2.716075986655009400000000e-8	6.283185280012353    
2.9500543141946607    	-2.587788352384853000000000e-8	6.2831852812878    
2.954892773576252    	-2.465560091482374400000000e-8	6.283185282522319    
2.9597312329578433    	-2.349105002752151500000000e-8	6.2831852836902025    
2.9645696923394347    	-2.238150403168824300000000e-8	6.283185284790299    
2.969408151721026    	-2.13243649019116600000000e-8	6.2831852858515616    
2.9742466111026173    	-2.0317157324283902000000e-8	6.2831852868664715    
2.9790850704842087    	-1.935752289150957000000000e-8	6.283185287831661    
2.9839235298658    	-1.844321459126391800000000e-8	6.283185288729763    
2.9887619892473913    	-1.757209155133161200000000e-8	6.283185289597607    
2.9936004486289827    	-1.67421140184690180000000e-8	6.283185290435827    
2.998438908010574    	-1.595133857188399400000000e-8	6.283185291230368    
3.0032773673921653    	-1.519791359526041500000000e-8	6.283185291966673    
3.0081158267737567    	-1.448007492138532500000000e-8	6.283185292688081    
3.012954286155348    	-1.379614172220391400000000e-8	6.283185293413416    
3.0177927455369393    	-1.314451253471204700000000e-8	6.283185294054563    
3.0226312049185307    	-1.252366156207693200000000e-8	6.28318529466263    
3.027469664300122    	-1.193213506382163900000000e-8	6.2831852952226726    
3.0323081236817133    	-1.136854797236130200000000e-8	6.283185295797723    
3.0371465830633047    	-1.083158062097521900000000e-8	6.283185296342239    
3.041985042444896    	-1.031997569478052500000000e-8	6.283185296844315    
3.0468235018264873    	-9.832535256046362000000000e-9	6.283185297333175    
3.0516619612080786    	-9.368117956243025000000000e-9	6.283185297821843    
3.05650042058967    	-8.925636339448609000000000e-9	6.28318529827387    
3.0613388799712613    	-8.504054330200965000000000e-9	6.283185298682314    
3.0661773393528526    	-8.102384782044426000000000e-9	6.283185299052423    
3.071015798734444    	-7.719687180149686000000000e-9	6.28318529944649    
3.0758542581160353    	-7.355065419286944000000000e-9	6.283185299818782    
3.0806927174976266    	-7.007665733688476000000000e-9	6.283185300156624    
3.085531176879218    	-6.676674676939336000000000e-9	6.283185300491411    
3.0903696362608093    	-6.36131722893367100000000e-9	6.283185300847925    
3.0952080956424006    	-6.0608549646464520000000000e-9	6.283185301138662    
3.100046555023992    	-5.7745843484910000000000000e-9	6.283185301411862    
3.1048850144055833    	-5.501835069531051000000000e-9	6.283185301658274    
3.1097234737871746    	-5.241968481607242000000000e-9	6.283185301924283    
3.114561933168766    	-4.994376094244017400000000e-9	6.283185302176555    
3.1194003925503573    	-4.758478167250772600000000e-9	6.283185302405802    
3.1242388519319486    	-4.533722338796714000000000e-9	6.283185302634368    
3.12907731131354    	-4.319582340064799000000000e-9	6.283185302870414    
3.1339157706951313    	-4.115556751615307000000000e-9	6.283185303083967    
3.1387542300767226    	-3.921167845394123400000000e-9	6.283185303265374    
3.143592689458314    	-3.7359604541535346000000000e-9	6.283185303424195    
3.1484311488399053    	-3.559500912258668500000000e-9	6.283185303606747    
3.1532696082214966    	-3.3913760309399730000000000e-9	6.283185303779554    
3.158108067603088    	-3.2311921440256450000000000e-9	6.283185303933085    
3.1629465269846793    	-3.0785741762973723000000000e-9	6.283185304089516    
3.1677849863662706    	-2.933164770744888000000000e-9	6.283185304276077    
3.172623445747862    	-2.7946234445104850000000000e-9	6.283185304404654    
3.1774619051294533    	-2.662625800055504000000000e-9	6.283185304523914    
3.1823003645110446    	-2.536862762669394000000000e-9	6.283185304643307    
3.187138823892636    	-2.417039855958327000000000e-9	6.283185304749168    
3.1919772832742273    	-2.302876509063915800000000e-9	6.283185304868056    
3.1968157426558186    	-2.19410540600669000000000e-9	6.283185304970174    
3.20165420203741    	-2.090471857412355700000000e-9	6.283185305088621    
3.2064926614190012    	-1.991733203504054100000000e-9	6.283185305198256    
3.2113311208005926    	-1.8976582431424602000000000e-9	6.283185305310787    
3.216169580182184    	-1.8080266977545703000000000e-9	6.283185305378482    
3.2210080395637752    	-1.7226286935648147000000000e-9	6.283185305464952    
3.2258464989453666    	-1.6412642696532060000000000e-9	6.283185305524984    
3.230684958326958    	-1.5637429074329130000000000e-9	6.283185305607187    
3.2355234177085492    	-1.4898830889450760000000000e-9	6.283185305674395    
3.2403618770901406    	-1.4195118701828413000000000e-9	6.283185305759632    
3.245200336471732    	-1.3524644757066710000000000e-9	6.2831853058566765    
3.2500387958533232    	-1.2885839109172467000000000e-9	6.283185305911014    
3.2548772552349146    	-1.227720598080401100000000e-9	6.283185305958819    
3.259715714616506    	-1.1697320247293626000000000e-9	6.2831853060178435    
3.264554173998097    	-1.1144824096037416000000000e-9	6.283185306051769    
3.2693926333796886    	-1.0618423831530763000000000e-9	6.283185306112005    
3.27423109276128    	-1.0116886876080793000000000e-9	6.283185306152591    
3.279069552142871    	-9.639038872492829000000000e-10	6.283185306201795    
3.2839080115244625    	-9.183760929726080000000000e-10	6.283185306290932    
3.288746470906054    	-8.7499869981563860000000000e-10	6.283185306333446    
3.293584930287645    	-8.336701381656839000000000e-10	6.283185306352836    
3.2984233896692365    	-7.942936366752291000000000e-10	6.283185306360515    
3.303261849050828    	-7.5677699443880090000000000e-10	6.283185306409472    
3.308100308432419    	-7.2103236490073420000000000e-10	6.283185306449971    
3.3129387678140105    	-6.8697605081492650000000000e-10	6.283185306477302    
3.317777227195602    	-6.5452830889239090000000000e-10	6.283185306530373    
3.322615686577193    	-6.2361316207234300000000000e-10	6.28318530656639    
3.3274541459587845    	-5.941582214265170000000000e-10	6.283185306605293    
3.332292605340376    	-5.6609451722775300000000000e-10	6.283185306620445    
3.337131064721967    	-5.3935633796070000000000000e-10	6.283185306648219    
3.3419695241035585    	-5.1388107562307020000000000e-10	6.28318530665242    
3.34680798348515    	-4.896090789719310000000000e-10	6.283185306681385    
3.351646442866741    	-4.6648351431544740000000000e-10	6.283185306697794    
3.3564849022483325    	-4.4445023285503643000000000e-10	6.283185306721214    
3.361323361629924    	-4.23457643205422560000000000e-10	6.2831853067858745    
3.366161821011515    	-4.0345659046132415000000000e-10	6.283185306795893    
3.3710002803931065    	-3.84400241488551840000000000e-10	6.283185306802053    
3.375838739774698    	-3.6624397560875016000000000e-10	6.283185306821354    
3.380677199156289    	-3.4894527955013290000000000e-10	6.283185306817284    
3.3855156585378805    	-3.32463647724935250000000000e-10	6.283185306838561    
3.390354117919472    	-3.16760488038026140000000000e-10	6.283185306847611    
3.395192577301063    	-3.0179903114728174000000000e-10	6.283185306882873    
3.4000310366826545    	-2.87544244561672160000000000e-10	6.283185306906862    
3.404869496064246    	-2.7396275010252940000000000e-10	6.283185306905021    
3.409707955445837    	-2.61022746442572060000000000e-10	6.283185306925538    
3.4145464148274285    	-2.48693934349961340000000000e-10	6.2831853069213075    
3.41938487420902    	-2.3694744542065760000000000e-10	6.283185306928989    
3.424223333590611    	-2.257557749976730000000000e-10	6.283185306939214    
3.4290617929722025    	-2.15092717506402800000000000e-10	6.2831853069488295    
3.433900252353794    	-2.04933305222742600000000000e-10	6.28318530697223    
3.438738711735385    	-1.9525374947744950000000000e-10	6.283185307014056    
3.4435771711169765    	-1.86031385382556760000000000e-10	6.2831853070012995    
3.448415630498568    	-1.77244618542386000000000000e-10	6.283185307003237    
3.453254089880159    	-1.68872874600911660000000000e-10	6.2831853070229755    
3.4580925492617505    	-1.60896550782785920000000000e-10	6.283185307005044    
3.462931008643342    	-1.5329697035510320000000000e-10	6.283185307011672    
3.467769468024933    	-1.4605633871126550000000000e-10	6.2831853070219985    
3.4726079274065245    	-1.39157701794542730000000000e-10	6.283185307064535    
3.477446386788116    	-1.32584906169867730000000000e-10	6.283185307076736    
3.482284846169707    	-1.26322561495359980000000000e-10	6.283185307052661    
3.4871233055512985    	-1.2035600433474170000000000e-10	6.283185307060119    
3.49196176493289    	-1.14671263898920050000000000e-10	6.283185307077255    
3.496800224314481    	-1.0925502913854120000000000e-10	6.283185307056682    
3.5016386836960725    	-1.04094617824300070000000000e-10	6.2831853070630155    
3.506477143077664    	-9.91779467246662800000000000e-11	6.283185307068877    
3.511315602459255    	-9.44935033749256800000000000e-11	6.28318530708267    
3.5161540618408464    	-9.00303189622933200000000000e-11	6.283185307104403    
3.5209925212224378    	-8.57779428449825100000000000e-11	6.2831853071015535    
3.525830980604029    	-8.17264179782992900000000000e-11	6.283185307098755    
3.5306694399856204    	-7.7866257652267700000000000e-11	6.283185307092212    
3.5355078993672118    	-7.4188423145003900000000000e-11	6.283185307091748    
3.540346358748803    	-7.06843027286251100000000000e-11	6.283185307094285    
3.5451848181303944    	-6.73456914181741500000000000e-11	6.283185307096574    
3.5500232775119858    	-6.41647717891356400000000000e-11	6.2831853071395285    
3.554861736893577    	-6.1134095614912800000000000e-11	6.2831853071481865    
3.5597001962751684    	-5.82465664921871700000000000e-11	6.283185307120737    
3.5645386556567598    	-5.549542319182658000000000000e-11	6.28318530713114    
3.569377115038351    	-5.28742238765431800000000000e-11	6.283185307117127    
3.5742155744199424    	-5.03768308980388800000000000e-11	6.28318530711556    
3.5790540338015338    	-4.799739656000991000000000000e-11	6.283185307116972    
3.583892493183125    	-4.57303493511208640000000000e-11	6.283185307122324    
3.5887309525647164    	-4.357038095192854500000000000e-11	6.283185307133593    
3.5935694119463077    	-4.151243370499908500000000000e-11	6.283185307167797    
3.598407871327899    	-3.955168888536466600000000000e-11	6.283185307139393    
3.6032463307094904    	-3.768355535475274600000000000e-11	6.283185307142798    
3.6080847900910817    	-3.5903658855183400000000000e-11	6.283185307134175    
3.612923249472673    	-3.420783168356807000000000000e-11	6.2831853071317285    
3.6177617088542644    	-3.25921030264176240000000000e-11	6.283185307132377    
3.6226001682358557    	-3.105268961041201500000000000e-11	6.2831853071370025    
3.627438627617447    	-2.95859868797427700000000000e-11	6.283185307174107    
3.6322770869990384    	-2.818856048784950700000000000e-11	6.2831853071811326    
3.6371155463806297    	-2.68571383326699300000000000e-11	6.283185307152127    
3.641954005762221    	-2.55886028522713470000000000e-11	6.283185307154887    
3.6467924651438124    	-2.437998375538525400000000000e-11	6.283185307145621    
3.6516309245254037    	-2.322845100874184600000000000e-11	6.283185307142708    
3.656469383906995    	-2.21313082753609400000000000e-11	6.283185307144978    
3.6613078432885864    	-2.108598656507970000000000000e-11	6.283185307146968    
3.6661463026701777    	-2.00900382444146430000000000e-11	6.283185307178937    
3.670984762051769    	-1.914113125776837600000000000e-11	6.283185307190169    
3.6758232214333604    	-1.823704372044924700000000000e-11	6.283185307169094    
3.6806616808149517    	-1.737565868646323000000000000e-11	6.283185307169261    
3.685500140196543    	-1.655495921209714200000000000e-11	6.2831853071535235    
3.6903385995781344    	-1.57730235946088480000000000e-11	6.2831853071501635    
3.6951770589597257    	-1.502802091604320800000000000e-11	6.283185307152085    
3.700015518341317    	-1.431820673199804300000000000e-11	6.283185307149602    
3.7048539777229084    	-1.36419190038327300000000000e-11	6.283185307185386    
3.7096924371044997    	-1.29975741749906170000000000e-11	6.283185307196323    
3.714530896486091    	-1.238366349913296000000000000e-11	6.283185307165916    
3.7193693558676824    	-1.17987494873763890000000000e-11	6.283185307168677    
3.7242078152492737    	-1.12414625564964290000000000e-11	6.283185307180684    
3.729046274630865    	-1.071049779524282800000000000e-11	6.283185307155226    
3.7338847340124564    	-1.020461193902232700000000000e-11	6.283185307156906    
3.7387231933940477    	-9.722620442045262000000000000e-12	6.283185307158331    
3.743561652775639    	-9.263394715479744000000000000e-12	6.283185307167872    
3.7484001121572303    	-8.825859462500735000000000000e-12	6.283185307200484    
3.7532385715388217    	-8.408990185606922000000000000e-12	6.283185307178922    
3.758077030920413    	-8.011810773777878000000000000e-12	6.28318530717247    
3.7629154903020043    	-7.63339122676576000000000000e-12	6.283185307184215    
3.7677539496835957    	-7.272845458818000000000000e-12	6.283185307158664    
3.772592409065187    	-6.929329244866290000000000000e-12	6.283185307158039    
3.7774308684467783    	-6.602038232142232000000000000e-12	6.283185307161453    
3.7822693278283697    	-6.290206064898723000000000000e-12	6.283185307197403    
3.787107787209961    	-5.993102574608837000000000000e-12	6.283185307203327    
3.7919462465915523    	-5.710032087560939000000000000e-12	6.28318530717259    
3.7967847059731437    	-5.440331786353428000000000000e-12	6.283185307181195    
3.801623165354735    	-5.183370164515372000000000000e-12	6.283185307176334    
3.8064616247363263    	-4.938545535328951000000000000e-12	6.283185307171182    
3.8113000841179177    	-4.7052846370528584000000000000e-12	6.28318530716978    
3.816138543499509    	-4.4830412828235017000000000000e-12	6.28318530717243    
3.8209770028811003    	-4.271295087185382000000000000e-12	6.283185307195346    
3.8258154622626916    	-4.069550237275527700000000000e-12	6.283185307192349    
3.830653921644283    	-3.877334343520887000000000000e-12	6.283185307159234    
3.8354923810258743    	-3.694197327042554300000000000e-12	6.283185307152842    
3.8403308404074656    	-3.5197103704283383000000000000e-12	6.283185307177381    
3.845169299789057    	-3.3534649048460050000000000000e-12	6.28318530717269    
3.8500077591706483    	-3.1950716632634857000000000000e-12	6.283185307181628    
3.8548462185522396    	-3.0441597635127626000000000000e-12	6.283185307180598    
3.859684677933831    	-2.9003758435861010000000000000e-12	6.283185307196843    
3.8645231373154223    	-2.763383227224203700000000000e-12	6.283185307193698    
3.8693615966970136    	-2.6328611434934734000000000000e-12	6.283185307178179    
3.874200056078605    	-2.50850397129942000000000000e-12	6.2831853071540245    
3.8790385154601963    	-2.3900205268976157000000000000e-12	6.283185307158614    
3.8838769748417876    	-2.27713337612958030000000000e-12	6.283185307173756    
3.888715434223379    	-2.1695781915063522000000000000e-12	6.283185307172304    
3.8935538936049703    	-2.0671031295692305000000000000e-12	6.283185307183905    
3.8983923529865616    	-1.969468243787709200000000000e-12	6.283185307197973    
3.903230812368153    	-1.8764449178088793000000000000e-12	6.283185307194635    
3.9080692717497443    	-1.787815335683804000000000000e-12	6.283185307161371    
3.9129077311313356    	-1.7033719687735470000000000000e-12	6.2831853071548105    
3.917746190512927    	-1.6229170919813032000000000000e-12	6.283185307179363    
3.9225846498945183    	-1.5462623166832610000000000000e-12	6.283185307174475    
3.9274231092761096    	-1.4732281542178566000000000000e-12	6.283185307183337    
3.932261568657701    	-1.4036435930550906000000000000e-12	6.2831853071880746    
3.9371000280392923    	-1.3373457001669822000000000000e-12	6.283185307198363    
3.9419384874208836    	-1.2741792361198026000000000000e-12	6.283185307195188    
3.946776946802475    	-1.213996295400505000000000000e-12	6.283185307179573    
3.9516154061840663    	-1.156655957974231100000000000e-12	6.2831853071553665    
3.9564538655656576    	-1.1020239607999369000000000000e-12	6.283185307159909    
3.961292324947249    	-1.0499723806509834000000000000e-12	6.283185307174965    
3.9661307843288403    	-1.0003793377328477000000000000e-12	6.283185307173477    
3.9709692437104316    	-9.5312870855191930000000000000e-13	6.283185307188597    
3.975807703092023    	-9.0810985523456080000000000000e-13	6.283185307198825    
3.9806461624736142    	-8.6521736414974040000000000000e-13	6.283185307195668    
3.9854846218552056    	-8.2435080169113840000000000000e-13	6.283185307179983    
3.990323081236797    	-7.8541447765963680000000000000e-13	6.28318530715574    
3.9951615406183882    	-7.4831722222762480000000000000e-13	6.283185307160261    
4.    	-7.1297217030836480000000000000e-13	6.283185307185264    


==> plot-data/psi-a-v2/psi-a-v2-K3.dat <==
# K=0.2
h	v2T	v2kT
-0.7340602895727218    	2.676701581349026    	4.658682423794556    
-0.7293214904840605    	2.6590230590313118    	4.649991506202143    
-0.7245826913953991    	2.6413331377581364    	4.6413111026005485    
-0.7198438923067377    	2.6236341954749856    	4.632643526357054    
-0.7151050932180764    	2.605927971982874    	4.623989980730393    
-0.710366294129415    	2.5882162038144716    	4.615351664387001    
-0.7056274950407536    	2.5705006229012652    	4.6067297704419214    
-0.7008886959520922    	2.552782955476287    	4.59812548561179    
-0.6961498968634309    	2.5350649207103    	4.589539989482262    
-0.6914110977747695    	2.517348230102592    	4.580974454013154    
-0.6866722986861081    	2.499634585275275    	4.572430041680506    
-0.6819334995974468    	2.481925677781997    	4.563907906043646    
-0.6771947005087854    	2.46422318767999    	4.5554091902244265    
-0.672455901420124    	2.4465287822170856    	4.546935026099202    
-0.6677171023314626    	2.4288441149749986    	4.538486533889122    
-0.6629783032428013    	2.4111708246852595    	4.530064821189841    
-0.6582395041541399    	2.393510534267743    	4.521670982415078    
-0.6535007050654785    	2.3758648497813994    	4.513306098081717    
-0.6487619059768172    	2.3582353594293934    	4.504971234125721    
-0.6440231068881558    	2.3406236326049696    	4.496667441261924    
-0.6392843077994944    	2.3230312190041906    	4.488395754407946    
-0.634545508710833    	2.305459647682587    	4.480157192044263    
-0.6298067096221717    	2.287910426227172    	4.471952755677375    
-0.6250679105335103    	2.270385039918985    	4.463783429330546    
-0.6203291114448489    	2.2528849509488373    	4.455650178931208    
-0.6155903123561876    	2.235411597626995    	4.447553951887899    
-0.6108515132675262    	2.2179663937444993    	4.43949567670272    
-0.6061127141788648    	2.2005507277798424    	4.431476262320695    
-0.6013739150902034    	2.1831659623441855    	4.423496597930534    
-0.5966351160015421    	2.1658134335518384    	4.4155575525095925    
-0.5918963169128807    	2.148494450416092    	4.407659974417452    
-0.5871575178242193    	2.1312102943618827    	4.399804691142068    
-0.582418718735558    	2.1139622187169396    	4.391992508996022    
-0.5776799196468966    	2.0967514482512937    	4.384224212779971    
-0.5729411205582352    	2.0795791787826174    	4.376500565597749    
-0.5682023214695738    	2.0624465767872056    	4.3688223086579745    
-0.5634635223809125    	2.0453547790724804    	4.361190161056511    
-0.5587247232922511    	2.028304892467274    	4.353604819601594    
-0.5539859242035897    	2.0112979935761173    	4.3460669586778895    
-0.5492471251149283    	1.9943351285405084    	4.338577230219973    
-0.544508326026267    	1.9774173128637196    	4.33113626354898    
-0.5397695269376056    	1.9605455312624764    	4.323744665315961    
-0.5350307278489442    	1.9437207375390402    	4.316403019537191    
-0.5302919287602829    	1.9269438545217492    	4.309111887529401    
-0.5255531296716215    	1.9102157740037997    	4.30187180798058    
-0.5208143305829601    	1.893537356738059    	4.294683296941421    
-0.5160755314942987    	1.8769094324616455    	4.28754684791741    
-0.5113367324056374    	1.8603327999402235    	4.280462931974579    
-0.506597933316976    	1.8438082270680716    	4.2734319978256465    
-0.5018591342283146    	1.8273364509650742    	4.266454471956214    
-0.49712033513965326    	1.8109181781244594    	4.25953075879871    
-0.4923815360509919    	1.794554084582908    	4.252661240869035    
-0.4876427369623305    	1.778244816128669    	4.245846279012241    
-0.48290393787366914    	1.7619909885135834    	4.2390862125454785    
-0.47816513878500777    	1.7457931876834276    	4.232381359514983    
-0.4734263396963464    	1.729651970094279    	4.225732016936098    
-0.468687540607685    	1.7135678629612934    	4.219138461023228    
-0.46394874151902366    	1.6975413645974247    	4.212600947491041    
-0.4592099424303623    	1.6815729447439571    	4.206119711832286    
-0.4544711433417009    	1.6656630449156633    	4.1996949695785135    
-0.44973234425303954    	1.6498120787876716    	4.193326916653228    
-0.44499354516437817    	1.6340204325705    	4.1870157296735675    
-0.4402547460757168    	1.6182884654214829    	4.180761566249586    
-0.4355159469870554    	1.6026165098500937    	4.174564565378877    
-0.43077714789839405    	1.5870048721910925    	4.168424847751448    
-0.4260383488097327    	1.5714538329873449    	4.162342516137105    
-0.4212995497210713    	1.5559636475046288    	4.156317655716777    
-0.41656075063240994    	1.5405345461539244    	4.150350334453156    
-0.41182195154374857    	1.5251667350015465    	4.14444060351558    
-0.4070831524550872    	1.5098603962375436    	4.138588497610378    
-0.4023443533664258    	1.4946156886597817    	4.132794035369745    
-0.39760555427776445    	1.479432748192446    	4.127057219757088    
-0.3928667551891031    	1.4643116883762328    	4.121378038486766    
-0.3881279561004417    	1.449252600887044    	4.115756464351406    
-0.38338915701178033    	1.4342555560407455    	4.110192455672812    
-0.37865035792311896    	1.4193206033167154    	4.104685956692562    
-0.3739115588344576    	1.4044477718658468    	4.099236897931    
-0.3691727597457962    	1.3896370710491557    	4.093845196669621    
-0.36443396065713485    	1.3748884909428614    	4.088510757251233    
-0.3596951615684735    	1.3602020028615123    	4.083233471552556    
-0.3549563624798121    	1.3455775598920288    	4.078013219365927    
-0.35021756339115073    	1.3310150973933526    	4.072849868773632    
-0.34547876430248936    	1.3165145335310546    	4.067743276528274    
-0.340739965213828    	1.3020757697903862    	4.062693288534453    
-0.3360011661251666    	1.287698691481451    	4.057699740124615    
-0.33126236703650525    	1.2733831682523986    	4.052762456523755    
-0.3265235679478439    	1.2591290546031426    	4.047881253186558    
-0.3217847688591825    	1.2449361903710985    	4.043055936190575    
-0.31704596977052113    	1.2308044012464332    	4.038286302639671    
-0.31230717068185976    	1.216733499244986    	4.033572140978707    
-0.3075683715931984    	1.2027232832128407    	4.028913231398605    
-0.302829572504537    	1.1887735392874323    	4.0243093461826005    
-0.29809077341587564    	1.1748840413889357    	4.019760250078711    
-0.29335197432721427    	1.1610545516788813    	4.015265700627287    
-0.2886131752385529    	1.1472848210218582    	4.010825448531553    
-0.2838743761498915    	1.133574589444589    	4.006439237941284    
-0.27913557706123016    	1.1199235865724229    	4.0021068068779035    
-0.2743967779725688    	1.1063315320791482    	3.9978278874686746    
-0.2696579788839074    	1.0927981361172163    	3.993602206348393    
-0.26491917979524604    	1.0793230997359404    	3.9894294849109038    
-0.26018038070658467    	1.0659061153043203    	3.985309439660135    
-0.2554415816179233    	1.052546866915928    	3.9812417824894437    
-0.2507027825292619    	1.03924503078884    	3.977226220986072    
-0.24596398344060055    	1.0260002756627418    	3.973262458741417    
-0.24122518435193918    	1.0128122631767469    	3.9693501956015362    
-0.2364863852632778    	0.9996806482470102    	3.965489127974429    
-0.23174758617461644    	0.9866050794372118    	3.9616789490687006    
-0.22700878708595507    	0.9735851993116823    	3.957919349193941    
-0.2222699879972937    	0.9606206447929053    	3.9542100160160105    
-0.21753118890863232    	0.947711047497058    	3.9505506347630153    
-0.21279238981997095    	0.9348560340738972    	3.9469408885422954    
-0.20805359073130958    	0.9220552265284699    	3.9433804585207763    
-0.2033147916426482    	0.9093082425397448    	3.939869024181215    
-0.19857599255398684    	0.8966146957708111    	3.9364062635779464    
-0.19383719346532546    	0.8839741961690953    	3.9329918534964894    
-0.1890983943766641    	0.8713863502584164    	3.9296254697069783    
-0.18435959528800272    	0.8588507614249326    	3.9263067871926953    
-0.17962079619934135    	0.8463670301991946    	3.9230354802837906    
-0.17488199711067998    	0.8339347545113294    	3.9198112229379767    
-0.1701431980220186    	0.8215535299678075    	3.9166336888669124    
-0.16540439893335723    	0.8092229500987749    	3.9135025517740623    
-0.16066559984469586    	0.7969426066031762    	3.9104174854869167    
-0.1559268007560345    	0.7847120895873573    	3.90737816411429    
-0.15118800166737312    	0.7725309878015673    	3.9043842623322518    
-0.14644920257871175    	0.7603988888601232    	3.901435455404954    
-0.14171040349005037    	0.7483153794572407    	3.89853141943132    
-0.136971604401389    	0.7362800455802886    	3.89567183144565    
-0.13223280531272763    	0.7242924727157944    	3.8928563696277445    
-0.12749400622406626    	0.7123522460385712    	3.8900847133593137    
-0.12275520713540487    	0.7004589506106068    	3.8873565434557387    
-0.11801640804674349    	0.6886121715553956    	3.884671542249478    
-0.1132776089580821    	0.6768114942466694    	3.8820293936827976    
-0.10853880986942072    	0.6650565044699015    	3.8794297835163274    
-0.10380001078075933    	0.6533467885947355    	3.8768723994001775    
-9.90612116920979400e-2	0.6416819337273715    	3.8743569309471613    
-9.43224126034365600e-2	0.6300615278744308    	3.87188306997565    
-8.95836135147751700e-2	0.6184851600805661    	3.869450510454782    
-8.48448144261137900e-2	0.6069524205770502    	3.867058948689388    
-8.0106015337452410e-2	0.5954629009214327    	3.864708083489303    
-7.53672162487910100e-2	0.5840161941218943    	3.8623976160861795    
-7.06284171601296300e-2	0.5726118947740227    	3.8601272504198776    
-6.58896180714682500e-2	0.5612495991746321    	3.857896693056796    
-6.11508189828068500e-2	0.5499289054458338    	3.8557056534029153    
-5.641201989414547000e-2	0.5386494136443917    	3.8535538437045136    
-5.16732208054840900e-2	0.5274107258732571    	3.8514409792082764    
-4.6934421716822705e-2	0.5162124463812662    	3.8493667781130534    
-4.21956226281613170e-2	0.505054181670101    	3.847330961780339    
-3.74568235394999300e-2	0.49393554058075356    	3.8453332546726924    
-3.271802445083854500e-2	0.48285613439436337    	3.843373384537781    
-2.797922536217716000e-2	0.47181557691649434    	3.8414510823909946    
-2.32404262735157820e-2	0.46081348456025584    	3.8395660826095703    
-1.8501627184854400e-2	0.4498494764300927    	3.8377181229672885    
-1.376282809619301700e-2	0.4389231743979854    	3.835906944745453    
-9.024029007531633000e-3	0.4280342031760428    	3.834132292694682    
-4.285229918870251400e-3	0.4171821903903622    	3.832393915201843    
4.5356916979113170000e-4	0.40636676664602356    	3.8306915642294825    
5.192368258452515000e-3	0.3955875655936511    	3.829024995411547    
9.931167347113898000e-3	0.38484422398975454    	3.8273939681438667    
1.46699664357752800e-2	0.3741363817585597    	3.8257982455295974    
1.940876552443666000e-2	0.3634636820467119    	3.824237594499708    
2.414756461309804400e-2	0.35282577127549886    	3.822711785818009    
2.888636370175942700e-2	0.34222229919577546    	3.8212205940986923    
3.36251627904208150e-2	0.3316529189363391    	3.819763797928655    
3.8363961879082200e-2	0.32111728704957837    	3.8183411798006497    
4.310276096774358000e-2	0.31061506355728924    	3.8169525261972654    
4.78415600564049700e-2	0.30014591199374724    	3.815597627621172    
5.258035914506636000e-2	0.2897094994461985    	3.814276278615913    
5.73191582337277400e-2	0.27930549659415854    	3.8129882777985067    
6.205795732238912000e-2	0.26893357774755755    	3.8117334279109456    
6.67967564110505200e-2	0.2585934208806313    	3.8105115358140838    
7.1535555499711900e-2	0.24828470766771177    	3.8093224125079255    
7.62743545883732800e-2	0.2380071235150445    	3.8081658731966295    
8.10131536770346700e-2	0.22776035759326696    	3.807041737271005    
8.57519527656960500e-2	0.21754410286552936    	3.8059498284258964    
9.04907518543574400e-2	0.20735805611855954    	3.8048899745189337    
9.52295509430188300e-2	0.1972019179887218    	3.8038620077552814    
9.99683500316802100e-2	0.18707539298745898    	3.8028657645674646    
0.1047071491203416    	0.17697818953122024    	3.801901085817301    
0.10944594820900298    	0.16691001996185692    	3.8009678166302194    
0.11418474729766437    	0.15687060057281985    	3.800065806531843    
0.11892354638632575    	0.146859651629795    	3.7991949094118023    
0.12366234547498714    	0.13687689739765474    	3.798354983564541    
0.1284011445636485    	0.12692206615850918    	3.797545891767885    
0.13313994365230988    	0.11699489023386084    	3.796767501140618    
0.13787874274097126    	0.10709510600632727    	3.7960196833885607    
0.14261754182963263    	9.7222453939141100e-2	3.795302314584295    
0.147356340918294    	8.73766785969591800e-2	3.7946152754159264    
0.15209514000695537    	7.75575286660662700e-2	3.7939584510272732    
0.15683393909561674    	6.77647569721800800e-2	3.793331731086059    
0.16157273818427811    	5.799812050292510000e-2	3.7927350099031565    
0.16631153727293949    	4.825738042468103500e-2	3.792168186322788    
0.17105033636160086    	3.854230210281895400e-2	3.791631163778788    
0.17578913545026223    	2.885265512205350500e-2	3.791123850392078    
0.1805279345389236    	1.918821330529023300e-2	3.790646158850254    
0.18526673362758497    	9.548754733124087000e-3	3.790198006557048    
0.19000553271624634    	-6.59382327693238200000e-5	3.789779315618618    
0.19474433180490772    	-9.656078944574474000e-3	3.78939001278195    
0.1994831308935691    	-1.922187641310870700e-2	3.7890300296121784    
0.20422192998223046    	-2.876353532742042500e-2	3.788699302392519    
0.20896072907089183    	-3.82812560083945040e-2	3.788397772161735    
0.2136995281595532    	-4.77752343934952100e-2	3.788125384808925    
0.21843832724821458    	-5.72456620134934500e-2	3.7878820910298563    
0.22317712633687595    	-6.66927259696123500e-2	3.7876678463400664    
0.22791592542553732    	-7.61166089088630100e-2	3.7874826112236395    
0.2326547245141987    	-8.55174889999918900e-2	3.7873263510167403    
0.23739352360286006    	-9.48955399073479800e-2	3.787199035982828    
0.24213232269152143    	-0.10425093076470897    	3.78710064138348    
0.2468711217801828    	-0.11358382614790571    	3.787031147456634    
0.2516099208688442    	-0.12289438604607417    	3.7869905395027357    
0.2563487199575056    	-0.1321827658327303    	3.7869788078393007    
0.26108751904616695    	-0.14144911623527046    	3.7869959479033746    
0.2658263181348283    	-0.15069358330294774    	3.787041960266366    
0.2705651172234897    	-0.15991630837406184    	3.7871168506248996    
0.27530391631215106    	-0.16911742804219104    	3.787220629935866    
0.28004271540081244    	-0.1782970741202301    	3.787353314345842    
0.2847815144894738    	-0.18745537360385184    	3.787514925306952    
0.2895203135781352    	-0.1965924486326409    	3.7877054895687867    
0.29425911266679655    	-0.20570841645145477    	3.787925039274914    
0.2989979117554579    	-0.21480338936713766    	3.7881736119251697    
0.3037367108441193    	-0.22387747470758193    	3.788451250535814    
0.30847550993278067    	-0.23293077477435745    	3.7887580035211754    
0.31321430902144204    	-0.24196338679943993    	3.7890939249532556    
0.3179531081101034    	-0.25097540289390013    	3.7894590744206402    
0.3226919071987648    	-0.2599669099995137    	3.7898535171878813    
0.32743070628742615    	-0.2689379898353966    	3.790277324211345    
0.3321695053760875    	-0.27788871884376687    	3.7907305721708813    
0.3369083044647489    	-0.28681916813485775    	3.7912133436173274    
0.34164710355341027    	-0.2957294034274178    	3.7917257269275075    
0.34638590264207164    	-0.30461948498739283    	3.792267816422854    
0.351124701730733    	-0.31348946756601065    	3.7928397123841444    
0.3558635008193944    	-0.32233940033313246    	3.793441521198062    
0.36060229990805576    	-0.33116932681061456    	3.7940733553362205    
0.36534109899671713    	-0.33997928480004697    	3.7947353334618557    
0.3700798980853785    	-0.3487693063112826    	3.7954275805225337    
0.37481869717403987    	-0.3575394174853216    	3.7961502277746004    
0.37955749626270124    	-0.36628963851647733    	3.796903412898833    
0.3842962953513626    	-0.37501998357060057    	3.7976872800554884    
0.389035094440024    	-0.38373046069946326    	3.7985019799742883    
0.39377389352868536    	-0.3924210717550264    	3.7993476700261937    
0.39851269261734673    	-0.40109181229828633    	3.8002245143164863    
0.4032514917060081    	-0.4097426715030707    	3.8011326837786648    
0.4079902907946695    	-0.41837363206185957    	3.802072356265213    
0.41272908988333085    	-0.42698467008274943    	3.8030437165883386    
0.4174678889719922    	-0.4355757549867177    	3.804046956707486    
0.4222066880606536    	-0.4441468493982261    	3.8050822757503426    
0.42694548714931496    	-0.4526979090340188    	3.8061498801713225    
0.43168428623797633    	-0.4612288825880564    	3.8072499837731613    
0.4364230853266377    	-0.469739711611502    	3.8083828079318653    
0.4411618844152991    	-0.47823033038869023    	3.8095485815852457    
0.44590068350396045    	-0.48670066580976873    	3.8107475414197727    
0.4506394825926218    	-0.49515063723854796    	3.811979931985663    
0.4553782816812832    	-0.5035801563751899    	3.813246005798177    
0.46011708076994456    	-0.5119891271157344    	3.8145460234277504    
0.46485587985860594    	-0.5203774454053575    	3.8158802536993233    
0.4695946789472673    	-0.5287449990879972    	3.8172489737576245    
0.4743334780359287    	-0.5370916677506886    	3.8186524692439328    
0.47907227712459005    	-0.5454173225621085    	3.8200910344028833    
0.4838110762132514    	-0.5537218261067106    	3.8215649722418705    
0.4885498753019128    	-0.5620050322129387    	3.823074594665686    
0.49328867439057417    	-0.5702667857760064    	3.8246202225963257    
0.49802747347923554    	-0.5785069225744277    	3.8262021862271007    
0.502766272567897    	-0.5867252690837675    	3.827820825027795    
0.5075050716565583    	-0.5949216422766382    	3.82947648802935    
0.5122438707452197    	-0.6030958494261586    	3.831169533946622    
0.5169826698338811    	-0.611247687897038    	3.8329003312952055    
0.5217214689225425    	-0.6193769449305321    	3.834669258666267    
0.5264602680112038    	-0.6274833974244423    	3.836476704793939    
0.5311990670998652    	-0.6355668117063609    	3.8383230688445    
0.5359378661885266    	-0.6436269432953751    	3.8402087604816786    
0.5406766652771879    	-0.6516635366639298    	3.84213420019512    
0.5454154643658493    	-0.659676324983992    	3.8440998193538842    
0.5501542634545107    	-0.6676650298741375    	3.846106060527889    
0.554893062543172    	-0.6756293611305091    	3.848153377591883    
0.5596318616318334    	-0.6835690164543914    	3.85024223603283    
0.5643706607204948    	-0.6914836811706857    	3.8523731130473244    
0.5691094598091562    	-0.6993730279373565    	3.854546497850119    
0.5738482588978175    	-0.7072367164464078    	3.856762891911184    
0.5785870579864789    	-0.7150743931147493    	3.859022809076465    
0.5833258570751403    	-0.7228856907685565    	3.8613267759157774    
0.5880646561638017    	-0.730670228313373    	3.863675331881337    
0.592803455252463    	-0.7384276104020634    	3.8660690296313818    
0.5975422543411244    	-0.7461574270833963    	3.8685084351916244    
0.6022810534297858    	-0.7538592534516996    	3.870994128243279    
0.6070198525184471    	-0.7615326492705558    	3.873526702411382    
0.6117586516071085    	-0.7691771586040373    	3.876106765539358    
0.6164974506957699    	-0.7767923094240609    	3.8787349398275444    
0.6212362497844313    	-0.7843776132111445    	3.8814118623438456    
0.6259750488730926    	-0.7919325645430688    	3.8841381849750536    
0.630713847961754    	-0.7994566406744915    	3.886914575110257    
0.6354526470504154    	-0.8069493010973768    	3.8897417156152416    
0.6401914461390767    	-0.814409987100802    	3.8926203052565715    
0.6449302452277381    	-0.8218381213067746    	3.8955510589374476    
0.6496690443163995    	-0.8292331072040804    	3.8985347081285706    
0.6544078434050609    	-0.836594328655465    	3.9015720009811488    
0.6591466424937222    	-0.8439211494108441    	3.904663702910747    
0.6638854415823836    	-0.8512129125881958    	3.9078105966408696    
0.668624240671045    	-0.8584689401553571    	3.911013482708541    
0.6733630397597063    	-0.8656885323893339    	3.914273179615094    
0.6781018388483677    	-0.872870967324809    	3.9175905244473905    
0.6828406379370291    	-0.8800155001918544    	3.9209663729027824    
0.6875794370256905    	-0.8871213628311022    	3.9244015998057056    
0.6923182361143518    	-0.8941877631054531    	3.9278970994009432    
0.6970570352030132    	-0.9012138842892754    	3.9314537869188624    
0.7017958342916746    	-0.9081988844442735    	3.935072592871562    
0.706534633380336    	-0.9151418957852789    	3.938754475353461    
0.7112734324689973    	-0.922042024023754    	3.942500408701857    
0.7160122315576587    	-0.9288983477069478    	3.94631138936798    
0.7207510306463201    	-0.9357099175292386    	3.9501884354297365    
0.7254898297349814    	-0.9424757556513029    	3.954132586803713    
0.7302286288236428    	-0.9491948549631922    	3.9581449055836977    
0.7349674279123042    	-0.9558661783848715    	3.9622264764733455    
0.7397062270009656    	-0.9624886581158533    	3.9663784070355796    
0.7444450260896269    	-0.9690611948830842    	3.970601828083806    
0.7491838251782883    	-0.9755826571768729    	3.9748978939993505    
0.7539226242669497    	-0.9820518804671683    	3.9792677830616374    
0.758661423355611    	-0.9884676664150495    	3.983712697808789    
0.7634002224442724    	-0.9948287820658038    	3.9882338652767992    
0.7681390215329338    	-1.0011339590315926    	3.992832537428909    
0.7728778206215952    	-1.0073818926651774    	3.997509991275758    
0.7776166197102565    	-1.0135712412225346    	4.002267529336727    
0.7823554187989179    	-1.0197006250134362    	4.007106479796164    
0.7870942178875793    	-1.0257686255485685    	4.012028196783734    
0.7918330169762406    	-1.031773784678307    	4.017034060650966    
0.796571816064902    	-1.0377146037116702    	4.022125478144456    
0.8013106151535634    	-1.0435895425739485    	4.027303882562324    
0.8060494142422248    	-1.049397018891668    	4.03257073403028    
0.8107882133308861    	-1.0551354071460923    	4.037927519535506    
0.8155270124195475    	-1.0608030377867717    	4.043375753125057    
0.8202658115082089    	-1.066398196359681    	4.048916975911607    
0.8250046105968702    	-1.0719191226392395    	4.0545527561415815    
0.8297434096855316    	-1.0773640097754964    	4.060284689261391    
0.834482208774193    	-1.0827310034394446    	4.066114397766409    
0.8392210078628544    	-1.0880182009942763    	4.072043531156651    
0.8439598069515157    	-1.093223650677925    	4.078073765867664    
0.8486986060401771    	-1.0983453508089331    	4.084206805004003    
0.8534374051288385    	-1.1033812490174326    	4.090444378046785    
0.8581762042174998    	-1.1083292414971768    	4.096788240686415    
0.8629150033061612    	-1.1131871723168862    	4.103240174244434    
0.8676538023948226    	-1.1179528327397683    	4.109801985371264    
0.872392601483484    	-1.1226239606038069    	4.116475505397599    
0.8771314005721453    	-1.1271982397581097    	4.1232625897682205    
0.8818701996608067    	-1.1316732995382393    	4.130165117322999    
0.8866089987494681    	-1.1360467143317878    	4.137184989373514    
0.8913477978381295    	-1.1403160031819517    	4.144324128844007    
0.8960865969267908    	-1.144478629499183    	4.1515844792479575    
0.9008253960154522    	-1.1485320008442124    	4.158968003540308    
0.9055641951041136    	-1.152473468818816    	4.166476682675796    
0.9103029941927749    	-1.15630032903226    	4.174112514307801    
0.9150417932814363    	-1.1600098212394225    	4.18187751118976    
0.9197805923700977    	-1.163599129541847    	4.189773699366302    
0.924519391458759    	-1.1670653827626045    	4.19780311633669    
0.9292581905474204    	-1.1704056549742863    	4.205967809000994    
0.9339969896360818    	-1.1736169661393934    	4.214269831248932    
0.9387357887247432    	-1.1766962830190983    	4.222711241693602    
0.9434745878134045    	-1.1796405201554956    	4.2312941009050355    
0.9482133869020659    	-1.1824465411349403    	4.24002046850978    
0.9529521859907273    	-1.1851111600515867    	4.2488924001655946    
0.9576909850793887    	-1.1876311431849236    	4.257911944262554    
0.96242978416805    	-1.1900032109120804    	4.267081138172257    
0.9671685832567114    	-1.1922240399701065    	4.276402004584273    
0.9719073823453728    	-1.19429026586276    	4.2858765473432765    
0.9766461814340341    	-1.1961984856841115    	4.295506747100077    
0.9813849805226955    	-1.197945261187608    	4.305294556568307    
0.9861237796113569    	-1.1995271222211068    	4.315241895705827    
0.9908625787000183    	-1.2009405704882268    	4.325350646370312    
0.9956013777886796    	-1.2021820837030606    	4.3356226468104015    
1.000340176877341    	-1.2032481201023146    	4.346059685784871    
1.0050789759660024    	-1.2041351233772635    	4.356663496342243    
1.0098177750546637    	-1.2048395280147588    	4.367435749330885    
1.0145565741433251    	-1.205357765086594    	4.37837804658377    
1.0192953732319865    	-1.2056862684541565    	4.389491913751519    
1.0240341723206479    	-1.2058214814781854    	4.400778792779904    
1.0287729714093092    	-1.2057598641756329    	4.412240034118599    
1.0335117704979706    	-1.2054979008655153    	4.423876888658402    
1.038250569586632    	-1.2050321083137494    	4.43569049918934    
1.0429893686752933    	-1.2043590443705516    	4.4476818918655585    
1.0477281677639547    	-1.2034753171224681    	4.459851967016302    
1.052466966852616    	-1.202377594534537    	4.472201489999717    
1.0572057659412775    	-1.2010626145975198    	4.4847310816978645    
1.0619445650299388    	-1.199527195970607    	4.497441208807702    
1.0666833641186002    	-1.1977682491413624    	4.510332173945157    
1.0714221632072616    	-1.195782787926872    	4.523404105689279    
1.076160962295923    	-1.1935679416165639    	4.536656948292115    
1.0808997613845843    	-1.1911209673782037    	4.550090451615659    
1.0856385604732457    	-1.1884392631130545    	4.56370416087899    
1.090377359561907    	-1.1855203806687957    	4.577497406455078    
1.0951161586505684    	-1.1823620393399092    	4.591469293788949    
1.0998549577392298    	-1.1789621396638688    	4.6056186935452335    
1.1045937568278912    	-1.175318777349135    	4.61994423183655    
1.1093325559165526    	-1.1714302574458868    	4.634444280828493    
1.114071355005214    	-1.1672951084730299    	4.649116949828882    
1.1188101540938753    	-1.162912096626804    	4.663960076593805    
1.1235489531825367    	-1.1582802398483834    	4.678971219360201    
1.128287752271198    	-1.1533988217335087    	4.694147649470124    
1.1330265513598594    	-1.1482674051402129    	4.709486344670938    
1.1377653504485208    	-1.1428858454531976    	4.724983983262819    
1.1425041495371822    	-1.1372543033391416    	4.740636939019079    
1.1472429486258435    	-1.1313732569048895    	4.7564412772351075    
1.151981747714505    	-1.125243513181845    	4.77239275179787    
1.1567205468031663    	-1.1188662187456635    	4.788486803386034    
1.1614593458918276    	-1.1122428694375115    	4.804718558841819    
1.166198144980489    	-1.1053753190055848    	4.821082831999352    
1.1709369440691504    	-1.0982657866163645    	4.837574125686155    
1.1756757431578118    	-1.0909168630543373    	4.854186635398577    
1.1804145422464731    	-1.0833315155382037    	4.870914254134274    
1.1851533413351345    	-1.075513091189792    	4.8877505791116285    
1.1898921404237959    	-1.0674653186322185    	4.90468891978543    
1.1946309395124572    	-1.05919230834056    	4.921722307444565    
1.1993697386011186    	-1.0506985509595979    	4.938843506515064    
1.20410853768978    	-1.0419889140337737    	4.956045027161532    
1.2088473367784414    	-1.0330686367859419    	4.973319139787515    
1.2135861358671027    	-1.0239433232218704    	4.990657890599957    
1.218324934955764    	-1.0146189332214408    	5.008053118990204    
1.2230637340444255    	-1.0051017719240698    	5.025496475772995    
1.2278025331330868    	-0.9953984772078818    	5.042979443265408    
1.2325413322217482    	-0.9855160054544685    	5.060493355971193    
1.2372801313104096    	-0.9754616155876253    	5.078029422710519    
1.242018930399071    	-0.9652428514705537    	5.095578749349071    
1.2467577294877323    	-0.954867522795818    	5.113132362479733    
1.2514965285763937    	-0.944343684534482    	5.130681233550069    
1.256235327665055    	-0.9336796151102926    	5.148216303721034    
1.2609741267537165    	-0.9228837934237337    	5.165728508580581    
1.2657129258423778    	-0.9119648748659748    	5.183208803337632    
1.2704517249310392    	-0.9009316665408774    	5.20064818778461    
1.2751905240197006    	-0.8897931017673879    	5.218037731062841    
1.279929323108362    	-0.8785582141768756    	5.23536859602576    
1.2846681221970233    	-0.867236111444252    	5.252632063064129    
1.2894069212856847    	-0.8558359489523223    	5.269819553235338    
1.294145720374346    	-0.8443669034892008    	5.28692265043331    
1.2988845194630074    	-0.8328381472143982    	5.303933122581929    
1.3036233185516688    	-0.8212588220189433    	5.320842941888063    
1.3083621176403302    	-0.8096380144830758    	5.337644303475528    
1.3131009167289915    	-0.7979847315651056    	5.354329643205072    
1.317839715817653    	-0.7863078771673031    	5.370891653394386    
1.3225785149063143    	-0.7746162297159257    	5.387323297878998    
1.3273173139949757    	-0.7629184208776134    	5.403617824612522    
1.332056113083637    	-0.7512229155075648    	5.419768777585913    
1.3367949121722984    	-0.7395379929085012    	5.435770006411106    
1.3415337112609598    	-0.727871729505994    	5.451615674802953    
1.3462725103496211    	-0.716231982955816    	5.467300267175057    
1.3510113094382825    	-0.704626377759429    	5.48281859384956    
1.3557501085269439    	-0.6930622923945783    	5.498165794590345    
1.3604889076156053    	-0.6815468479744538    	5.513337340701016    
1.3652277067042666    	-0.6700868984445831    	5.528329035764437    
1.369966505792928    	-0.658689022289827    	5.543137014859195    
1.3747053048815894    	-0.647359515733273    	5.5577577426738864    
1.3794441039702507    	-0.6361043873668653    	5.572188010141125    
1.3841829030589121    	-0.6249293542419185    	5.586424930307646    
1.3889217021475735    	-0.6138398392172348    	5.600465932747696    
1.3936605012362349    	-0.6028409696593668    	5.614308757399545    
1.3983993003248962    	-0.5919375773622567    	5.627951447311637    
1.4031380994135576    	-0.5811341995468069    	5.641392340672554    
1.407876898502219    	-0.5704350809839829    	5.6546300622436325    
1.4126156975908803    	-0.559844177073725    	5.667663514097676    
1.4173544966795417    	-0.5493651578282234    	5.680491865964065    
1.422093295768203    	-0.5390014126900026    	5.69311454507962    
1.4268320948568645    	-0.5287560560614475    	5.705531225707045    
1.4315708939455258    	-0.518631933525761    	5.7177418185379585    
1.4363096930341872    	-0.5086316286046818    	5.729746459736091    
1.4410484921228486    	-0.49875747008586785    	5.741545499969527    
1.44578729121151    	-0.4890115396952565    	5.7531394933374544    
1.4505260903001713    	-0.4793956801957899    	5.764529186407454    
1.4552648893888327    	-0.46991150374477875    	5.7757155071495845    
1.460003688477494    	-0.46056040049313157    	5.786699554181686    
1.4647424875661554    	-0.45134354735010584    	5.797482585988572    
1.4694812866548168    	-0.44226191687511524    	5.80806601038644    
1.4742200857434782    	-0.43331628619966067    	5.81845137430799    
1.4789588848321396    	-0.424507246026974    	5.828640353678137    
1.483697683920801    	-0.4158352095500454    	5.8386347436789885    
1.4884364830094623    	-0.4073004213476728    	5.8484364493178855    
1.4931752820981237    	-0.3989029661641813    	5.858047476219419    
1.497914081186785    	-0.39064277757036636    	5.867469921834567    
1.5026528802754464    	-0.38251964647149067    	5.876705966962762    
1.5073916793641078    	-0.37453322944464223    	5.8857578675823605    
1.5121304784527692    	-0.36668305686447433    	5.894627947119854    
1.5168692775414305    	-0.35896854082541296    	5.9033185890652105    
1.521608076630092    	-0.35138898284319664    	5.911832229370308    
1.5263468757187533    	-0.3439435813011595    	5.920171350868429    
1.5310856748074146    	-0.336631438664597    	5.928338475736136    
1.535824473896076    	-0.32945156842783313    	5.936336160020537    
1.5405632729847374    	-0.3224029018057823    	5.944166987787119    
1.5453020720733988    	-0.3154842941614    	5.951833565884968    
1.5500408711620601    	-0.3086945311792313    	5.9593385187922365    
1.5547796702507215    	-0.30203233473392266    	5.966684483860575    
1.5595184693393829    	-0.2954963685808901    	5.973874106958539    
1.5642572684280442    	-0.2890852436786863    	5.980910038266142    
1.5689960675167056    	-0.2827975233353158    	5.987794928437556    
1.573734866605367    	-0.27663172806770786    	5.99453142498299    
1.5784736656940284    	-0.2705863402218526    	6.001122169044104    
1.5832124647826897    	-0.26465980834680514    	6.007569792039813    
1.587951263871351    	-0.2588505513484449    	6.013876913179866    
1.5926900629600125    	-0.25315696237605106    	6.020046136570681    
1.5974288620486738    	-0.2475774125423637    	6.026080048839417    
1.6021676611373352    	-0.24211025438514033    	6.03198121707927    
1.6069064602259966    	-0.2367538251407338    	6.037752186596728    
1.611645259314658    	-0.23150644981651197    	6.04339547933729    
1.6163840584033193    	-0.22636644406942663    	6.048913592000266    
1.6211228574919807    	-0.22133211690299162    	6.054308994692234    
1.625861656580642    	-0.21640177318939566    	6.059584129468811    
1.6306004556693035    	-0.21157371601643313    	6.064741409265221    
1.6353392547579648    	-0.20684624888306766    	6.06978321672969    
1.6400780538466262    	-0.2022176777560652    	6.074711903265427    
1.6448168529352876    	-0.19768631286674518    	6.0795297883531845    
1.649555652023949    	-0.19325047065048717    	6.084239158653816    
1.6542944511126103    	-0.18890847518218984    	6.0888422675247105    
1.6590332502012717    	-0.18465865976421839    	6.093341334566229    
1.663772049289933    	-0.18049936828589577    	6.097738544967429    
1.6685108483785944    	-0.17642895648526458    	6.102036049478584    
1.6732496474672558    	-0.1724457931114868    	6.106235963888831    
1.6779884465559172    	-0.16854826097780914    	6.110340368983057    
1.6827272456445785    	-0.16473475792702244    	6.11435131043291    
1.68746604473324    	-0.1610036977048564    	6.118270798617007    
1.6922048438219013    	-0.15735351074783954    	6.122100808788346    
1.6969436429105627    	-0.1537826448949251    	6.125843280942146    
1.701682441999224    	-0.15028956602065716    	6.129500120067981    
1.7064212410878854    	-0.1468727586037207    	6.133073196215305    
1.7111600401765468    	-0.1435307262242356    	6.136564344686244    
1.7158988392652081    	-0.1402619920035498    	6.13997536624794    
1.7206376383538695    	-0.13706509898612534    	6.143308027372624    
1.7253764374425309    	-0.13393861046421285    	6.14656406059926    
1.7301152365311923    	-0.1308811102610035    	6.149745164718653    
1.7348540356198536    	-0.12789120293543305    	6.152853005187578    
1.739592834708515    	-0.12496751401961396    	6.155889214507967    
1.7443316337971764    	-0.12210869011103671    	6.158855392470139    
1.7490704328858377    	-0.11931339900987357    	6.161753106668754    
1.7538092319744991    	-0.11658032978271292    	6.164583892887761    
1.7585480310631605    	-0.11390819280156993    	6.167349255472307    
1.7632868301518219    	-0.11129571975815526    	6.170050667827701    
1.7680256292404832    	-0.10874166364086957    	6.172689572778134    
1.7727644283291446    	-0.10624479869315874    	6.175267383060204    
1.777503227417806    	-0.10380392034458004    	6.177785481781887    
1.7822420265064673    	-0.10141784512796823    	6.180245222925305    
1.7869808255951287    	-9.90854105352234700e-2	6.182647931710059    
1.79171962468379    	-9.68054749571494800e-2	6.184994905183435    
1.7964584237724515    	-9.45769174685931400e-2	6.187287412525049    
1.8011972228611128    	-9.23986377100028700e-2	6.189526695740647    
1.8059360219497742    	-9.02695556894262700e-2	6.191713969989104    
1.8106748210384356    	-8.81886116105277200e-2	6.1938504240836005    
1.815413620127097    	-8.61547656675719800e-2	6.195937220963203    
1.8201524192157583    	-8.41669978369462700e-2	6.197975498178682    
1.8248912183044197    	-8.22243076572550200e-2	6.1999663683748505    
1.829630017393081    	-8.032571400542700e-2	6.20191091972145    
1.8343688164817424    	-7.84702548596331900e-2	6.203810216428565    
1.8391076155704038    	-7.66569870606462800e-2	6.20566529914531    
1.8438464146590652    	-7.4884986063464300e-2	6.207477185472407    
1.8485852137477266    	-7.31533456972971200e-2	6.209246870364075    
1.853324012836388    	-7.14611778855763900e-2	6.210975326630658    
1.8580628119250493    	-6.9807612412921100e-2	6.212663505333817    
1.8628016110137107    	-6.81917966498072800e-2	6.214312336265926    
1.867540410102372    	-6.66128952923462500e-2	6.215922728310398    
1.8722792091910334    	-6.50700900941107800e-2	6.217495569962461    
1.8770180082796948    	-6.35625796011562900e-2	6.219031729702188    
1.8817568073683562    	-6.20895788817823500e-2	6.220532056360909    
1.8864956064570175    	-6.06503192594091500e-2	6.221997379657032    
1.891234405545679    	-5.924404804307897000e-2	6.223428510491588    
1.8959732046343403    	-5.78700282580848000e-2	6.224826241335717    
1.9007120037230016    	-5.65275383793845100e-2	6.226191346676677    
1.905450802811663    	-5.52158720637009800e-2	6.227524583423446    
1.9101896019003244    	-5.39343378835739100e-2	6.228826691234304    
1.9149284009889858    	-5.26822590636346700e-2	6.2300983928589355    
1.9196672000776471    	-5.14589732147336500e-2	6.231340394576015    
1.9244059991663085    	-5.026383207886871000e-2	6.232553386509116    
1.9291447982549699    	-4.90962012640442900e-2	6.233738042959205    
1.9338835973436312    	-4.7955459990904503e-2	6.23489502284711    
1.9386223964322926    	-4.68410008375100200e-2	6.236024969899623    
1.943361195520954    	-4.575222948665421700e-2	6.237128513111314    
1.9480999946096154    	-4.468856447928440400e-2	6.2382062670226786    
1.9528387936982767    	-4.364943696485968400e-2	6.239258832001519    
1.957577592786938    	-4.263429045996924000e-2	6.240286794642677    
1.9623163918755995    	-4.164258060690559400e-2	6.24129072800175    
1.9670551909642608    	-4.06737749418083600e-2	6.242271191931912    
1.9717939900529222    	-3.97273526338334740e-2	6.243228733360298    
1.9765327891415836    	-3.88028043058672560e-2	6.244163886640467    
1.981271588230245    	-3.789963175517600e-2	6.245077173591581    
1.9860103873189063    	-3.70173477535242430e-2	6.245969104284298    
1.9907491864075677    	-3.61554758216483600e-2	6.246840176692316    
1.995487985496229    	-3.53135500105344200e-2	6.24769087745116    
2.0002267845848904    	-3.44911146867019500e-2	6.248521681855511    
2.004965583673552    	-3.3687724321378600e-2	6.249333054172258    
2.0097043827622136    	-3.29029432814612170e-2	6.250125447950383    
2.0144431818508752    	-3.21363456254671200e-2	6.25089930619136    
2.019181980939537    	-3.13875149025300200e-2	6.25165506163134    
2.0239207800281984    	-3.065604395416786600e-2	6.252393136960456    
2.02865957911686    	-2.994153471984710700e-2	6.253113945068231    
2.0333983782055216    	-2.924359804553820000e-2	6.253817889189    
2.038137177294183    	-2.856185349698923700e-2	6.254505363300566    
2.042875976382845    	-2.789592917414842600e-2	6.255176752060697    
2.0476147754715064    	-2.724546153033659500e-2	6.255832431367923    
2.052353574560168    	-2.661009519463233000e-2	6.256472768248086    
2.0570923736488296    	-2.59894827968513500e-2	6.257098121203733    
2.061831172737491    	-2.538328479692449300e-2	6.257708840405072    
2.0665699718261528    	-2.479116931541029400e-2	6.258305267936387    
2.0713087709148144    	-2.42128119698367120e-2	6.258887737812794    
2.076047570003476    	-2.36478957120920540e-2	6.259456576354206    
2.0807863690921375    	-2.309611066954269700e-2	6.26001210213495    
2.085525168180799    	-2.255715398974725300e-2	6.260554626471793    
2.0902639672694607    	-2.203072968733662000e-2	6.261084453395673    
2.0950027663581223    	-2.151654849457219000e-2	6.261601879725425    
2.099741565446784    	-2.10143277145275500e-2	6.26210719549977    
2.1044803645354455    	-2.05237910769484700e-2	6.262600683905735    
2.109219163624107    	-2.004466859749048400e-2	6.263082621590087    
2.1139579627127687    	-1.957669643958940300e-2	6.263553278666709    
2.1186967618014303    	-1.911961677898735300e-2	6.264012919007087    
2.123435560890092    	-1.867317767144903700e-2	6.264461800320876    
2.1281743599787535    	-1.823713292036756600e-2	6.264900174229444    
2.132913159067415    	-1.781124195472772500e-2	6.265328286591737    
2.1376519581560767    	-1.73952696989392590e-2	6.2657463774474    
2.1423907572447383    	-1.698898645350178600e-2	6.266154681245217    
2.1471295563334    	-1.659216777519515500e-2	6.2665534270019805    
2.1518683554220615    	-1.620459435939604300e-2	6.266942838265943    
2.156607154510723    	-1.58260519256204800e-2	6.26732313353347    
2.1613459535993846    	-1.545633110560545600e-2	6.2676945260624874    
2.1660847526880462    	-1.509522733311736000e-2	6.268057224191306    
2.170823551776708    	-1.474254073642416700e-2	6.268411431329526    
2.1755623508653694    	-1.439807603296798200e-2	6.268757346243589    
2.180301149954031    	-1.406164242637226400e-2	6.269095162933436    
2.1850399490426926    	-1.373305350559958200e-2	6.26942507093561    
2.189778748131354    	-1.341212714566331600e-2	6.26974725532322    
2.194517547220016    	-1.309868541400336400e-2	6.270061896874964    
2.1992563463086774    	-1.279255446960537200e-2	6.27036917210194    
2.203995145397339    	-1.249356447756211000e-2	6.270669253430577    
2.2087339444860006    	-1.220154951430665600e-2	6.270962309212369    
2.213472743574662    	-1.191634748057330000e-2	6.271248503906313    
2.2182115426633238    	-1.163780001454209900e-2	6.27152799808289    
2.2229503417519854    	-1.136575240698515500e-2	6.271800948586775    
2.227689140840647    	-1.110005351861681200e-2	6.272067508615265    
2.2324279399293085    	-1.084055569887591700e-2	6.272327827706957    
2.23716673901797    	-1.05871147067260600e-2	6.272582051926041    
2.2419055381066317    	-1.03395896331035490e-2	6.272830324042134    
2.2466443371952933    	-1.00978428250979320e-2	6.273072783272182    
2.251383136283955    	-9.861739811736852000e-3	6.273309565761787    
2.2561219353726165    	-9.631149231205351000e-3	6.273540804338726    
2.260860734461278    	-9.405942760831829000e-3	6.273766628840145    
2.2655995335499397    	-9.18599504638169100e-3	6.2739871659578    
2.2703383326386013    	-8.971183635280772000e-3	6.274202539545969    
2.275077131727263    	-8.761388909830825000e-3	6.274412870383365    
2.2798159308159245    	-8.556494022521652000e-3	6.27461827660196    
2.284554729904586    	-8.356384832734787000e-3	6.274818873444983    
2.2892935289932477    	-8.160949844106974000e-3	6.275014773513037    
2.2940323280819093    	-7.970080145088726000e-3	6.27520608676603    
2.298771127170571    	-7.783669348639417000e-3	6.27539292060993    
2.3035099262592325    	-7.601613534869123000e-3	6.275575379854384    
2.308248725347894    	-7.42381119413747000e-3	6.275753566970606    
2.3129875244365556    	-7.250163172000784000e-3	6.275927581966801    
2.3177263235252172    	-7.080572614666107000e-3	6.27609752249288    
2.322465122613879    	-6.914944916797151000e-3	6.276263484010102    
2.3272039217025404    	-6.753187668883844000e-3	6.276425559616115    
2.331942720791202    	-6.595210607622948000e-3	6.276583840273908    
2.3366815198798636    	-6.440925565876456000e-3	6.276738414852203    
2.341420318968525    	-6.290246424647570000e-3	6.276889370150798    
2.346159118057187    	-6.143089066213893000e-3	6.277036790885173    
2.3508979171458484    	-5.999371327225133000e-3	6.27718075978743    
2.35563671623451    	-5.85901295428386000e-3	6.2773213577518785    
2.3603755153231716    	-5.721935559735523000e-3	6.277458663603914    
2.365114314411833    	-5.588062578549151000e-3	6.277592754508429    
2.3698531135004948    	-5.457319226311168000e-3	6.277723705640973    
2.3745919125891564    	-5.32963245795154000e-3	6.277851590621248    
2.379330711677818    	-5.2049309278626030000e-3	6.277976481167813    
2.3840695107664795    	-5.083144950321143000e-3	6.278098447406096    
2.388808309855141    	-4.9642064612575143000e-3	6.278217557846303    
2.3935471089438027    	-4.848048980024588500e-3	6.278333879278852    
2.3982859080324643    	-4.734607576679303300e-3	6.278447477078328    
2.403024707121126    	-4.623818828081436000e-3	6.278558414988247    
2.4077635062097875    	-4.515620791117587000e-3	6.2786667552446875    
2.412502305298449    	-4.409952964670384000e-3	6.278772558749023    
2.4172411043871107    	-4.306756255660844000e-3	6.278875884815273    
2.4219799034757723    	-4.205972948743411700e-3	6.278976791544527    
2.426718702564434    	-4.107546672815588500e-3	6.279075335473954    
2.4314575016530955    	-4.011422369913822400e-3	6.279171572014419    
2.436196300741757    	-3.91754626523378000e-3	6.2792655551551    
2.4409350998304187    	-3.8258658371957130000e-3	6.279357337676563    
2.4456738989190803    	-3.736329788344913000e-3	6.279446971129453    
2.450412698007742    	-3.6488880170414850000e-3	6.279534505746776    
2.4551514970964035    	-3.5634915896275510000e-3	6.279619990696365    
2.459890296185065    	-3.4800927133691417000e-3	6.279703474077869    
2.4646290952737266    	-3.398644709943463000e-3	6.27978500262013    
2.4693678943623882    	-3.319101989599274000e-3	6.279864622203724    
2.47410669345105    	-3.2414200258078700000e-3	6.279942377402649    
2.4788454925397114    	-3.165555330720044600e-3	6.280018311932936    
2.483584291628373    	-3.0914654307321315000e-3	6.28009246848524    
2.4883230907170346    	-3.019108843284591400e-3	6.280164888630558    
2.493061889805696    	-2.9484450535853995000e-3	6.2802356130590535    
2.497800688894358    	-2.8794344921684756000e-3	6.280304681453353    
2.5025394879830194    	-2.8120385129482717000e-3	6.28037213252899    
2.507278287071681    	-2.746219371712152000e-3	6.280438004261008    
2.5120170861603426    	-2.6819402051538777000e-3	6.2805023335821115    
2.516755885249004    	-2.6191650103958014000e-3	6.280565156580801    
2.5214946843376658    	-2.5578586249624946000e-3	6.280626508585309    
2.5262334834263274    	-2.4979867080983298000e-3	6.280686424013104    
2.530972282514989    	-2.439515717224206800e-3	6.280744936520724    
2.5357110816036506    	-2.382412898206574000e-3	6.280802078876246    
2.540449880692312    	-2.3266462581781974000e-3	6.280857883268931    
2.5451886797809737    	-2.272184552249588200e-3	6.280912380974898    
2.5499274788696353    	-2.2189972649725830000e-3	6.280965602610604    
2.554666277958297    	-2.1670545938746844000e-3	6.28101757799052    
2.5594050770469585    	-2.1163274323196157000e-3	6.2810683363609705    
2.56414387613562    	-2.0667873535461673000e-3	6.281117906229125    
2.5688826752242817    	-2.0184065948134713000e-3	6.281166315398957    
2.5736214743129433    	-1.9711580418950048000e-3	6.2812135910342075    
2.578360273401605    	-1.9250152139856233000e-3	6.281259759685637    
2.5830990724902665    	-1.8799522490031967000e-3	6.281304847287383    
2.587837871578928    	-1.8359438887320378000e-3	6.281348879139913    
2.5925766706675897    	-1.7929654657175860000e-3	6.281391879985835    
2.5973154697562513    	-1.7509928883608078000e-3	6.281433873901296    
2.602054268844913    	-1.7100026282804295000e-3	6.281474884557164    
2.6067930679335745    	-1.6699717068925019000e-3	6.281514934931599    
2.611531867022236    	-1.6308776823744714000e-3	6.2815540474892755    
2.6162706661108976    	-1.592698637727699200e-3	6.281592244189962    
2.6210094651995592    	-1.5554131679648314000e-3	6.28162954651606    
2.625748264288221    	-1.5190003684321543000e-3	6.281665975417304    
2.6304870633768824    	-1.483439823122447000e-3	6.281701551314513    
2.635225862465544    	-1.4487115932133970000e-3	6.281736294145791    
2.6399646615542056    	-1.4147962059834646000e-3	6.281770223498851    
2.644703460642867    	-1.3816746439029007000e-3	6.28180335835935    
2.649442259731529    	-1.3493283340071308000e-3	6.28183571736424    
2.6541810588201904    	-1.3177391375920694000e-3	6.281867318658319    
2.658919857908852    	-1.2868893399687975000e-3	6.281898180022576    
2.6636586569975136    	-1.2567616406397480000e-3	6.28192831876949    
2.668397456086175    	-1.227339143604023000e-3	6.281957751687804    
2.6731362551748368    	-1.1986053479226574000e-3	6.281986495510765    
2.6778750542634984    	-1.1705441385075677000e-3	6.2820145662720215    
2.68261385335216    	-1.1431397770226073000e-3	6.282041979767859    
2.6873526524408216    	-1.116376893257893200e-3	6.282068751291757    
2.692091451529483    	-1.0902404763678457000e-3	6.282094896004679    
2.6968302506181447    	-1.0647158665716676000e-3	6.282120428508422    
2.7015690497068063    	-1.039788746904484900e-3	6.282145363176483    
2.706307848795468    	-1.0154451352505680000e-3	6.282169713961916    
2.7110466478841295    	-9.9167137648814730000e-4	6.282193494577457    
2.715785446972791    	-9.6845413487543550000e-4	6.28221671840063    
2.7205242460614527    	-9.4578038657087870000e-4	6.28223939836286    
2.7252630451501143    	-9.2363741236256700000e-4	6.282261547305812    
2.730001844238776    	-9.0201279053700330000e-4	6.282283177566602    
2.7347406433274375    	-8.8089438995215450000e-4	6.282304301368855    
2.739479442416099    	-8.6027036316310960000e-4	6.28232493053858    
2.7442182415047607    	-8.4012913995885950000e-4	6.282345076687965    
2.7489570405934223    	-8.2045942071938060000e-4	6.282364751093809    
2.753695839682084    	-8.0125017017318350000e-4	6.2823839648192195    
2.7584346387707455    	-7.8249061119689490000e-4	6.2824027286470985    
2.763173437859407    	-7.6417021879725360000e-4	6.282421053143729    
2.7679122369480686    	-7.4627871420507660000e-4	6.28243894849277    
2.7726510360367302    	-7.2880605910701410000e-4	6.282456424858645    
2.777389835125392    	-7.1174245007222070000e-4	6.282473491999789    
2.7821286342140534    	-6.9507831300975420000e-4	6.282490159500231    
2.786867433302715    	-6.7880429783722750000e-4	6.282506436730936    
2.7916062323913766    	-6.6291127322589030000e-4	6.282522332818181    
2.796345031480038    	-6.4739032150035360000e-4	6.282537856660904    
2.8010838305687    	-6.3223273365081770000e-4	6.282553017091438    
2.8058226296573614    	-6.1743000442345870000e-4	6.28256782244101    
2.810561428746023    	-6.0297382758685190000e-4	6.282582281154246    
2.8153002278346846    	-5.8885609126519510000e-4	6.282596401328104    
2.820039026923346    	-5.750688733966139000e-4	6.282610190827479    
2.8247778260120078    	-5.6160443728316670000e-4	6.282623657444138    
2.8295166251006694    	-5.4845522728594280000e-4	6.282636808754643    
2.834255424189331    	-5.3561386455419930000e-4	6.282649652105811    
2.8389942232779926    	-5.2307314292052090000e-4	6.282662194726974    
2.843733022366654    	-5.1082602484271260000e-4	6.282674443688779    
2.8484718214553157    	-4.9886563746502216000e-4	6.282686405801732    
2.8532106205439773    	-4.8718526878400836000e-4	6.2826980878481375    
2.857949419632639    	-4.7577836386137280000e-4	6.28270949629211    
2.8626882187213005    	-4.64638521153745200000e-4	6.282720637658553    
2.867427017809962    	-4.5375948894754070000e-4	6.282731518109807    
2.8721658168986237    	-4.43135161826972000000e-4	6.282742143831238    
2.8769046159872853    	-4.3275957727397550000e-4	6.2827525207017985    
2.881643415075947    	-4.2262691230121780000e-4	6.282762654630793    
2.8863822141646085    	-4.12731480211906530000e-4	6.282772551247321    
2.89112101325327    	-4.03067727406030750000e-4	6.282782216136637    
2.8958598123419317    	-3.9363023024949867000e-4	6.282791654711627    
2.9005986114305933    	-3.8441369205751820000e-4	6.282800872263058    
2.905337410519255    	-3.7541294010823530000e-4	6.2828098739974365    
2.9100762096079165    	-3.6662292275793530000e-4	6.282818665036047    
2.914815008696578    	-3.58038706585222800000e-4	6.282827250077853    
2.9195538077852397    	-3.4965547364907740000e-4	6.282835634158525    
2.9242926068739012    	-3.41468518774261650000e-4	6.282843821933463    
2.929031405962563    	-3.3347324691594230000e-4	6.282851818012838    
2.9337702050512244    	-3.2566517058293120000e-4	6.282859626768886    
2.938509004139886    	-3.1803990731726417000e-4	6.282867252735929    
2.9432478032285476    	-3.10593177245347740000e-4	6.282874700142107    
2.947986602317209    	-3.03320800671789460000e-4	6.28288197316524    
2.952725401405871    	-2.9621869573654320000e-4	6.282889075879617    
2.9574642004945324    	-2.89282876120875830000e-4	6.282896012287366    
2.962202999583194    	-2.82509448819837000000e-4	6.282902786267417    
2.9669417986718556    	-2.7589461195594740000e-4	6.282909401619366    
2.971680597760517    	-2.69434652643706750000e-4	6.282915862097866    
2.9764193968491788    	-2.63125944913227440000e-4	6.282922171332181    
2.9811581959378404    	-2.5696494766241690000e-4	6.282928332765547    
2.985896995026502    	-2.5094820269611980000e-4	6.282934349936979    
2.9906357941151636    	-2.45072332758557550000e-4	6.282940226215405    
2.995374593203825    	-2.3933403965799166000e-4	6.282945964914984    
3.0001133922924867    	-2.33730102406310670000e-4	6.282951569272958    
3.0048521913811483    	-2.28257375419378850000e-4	6.282957042299836    
3.00959099046981    	-2.22912786744775940000e-4	6.282962387285858    
3.0143297895584715    	-2.17693336346279350000e-4	6.282967607080013    
3.019068588647133    	-2.1259609441546310000e-4	6.282972704571922    
3.0238073877357947    	-2.0761819972876680000e-4	6.282977682780384    
3.0285461868244563    	-2.0275685804873622000e-4	6.2829825444524    
3.033284985913118    	-1.98009340542854660000e-4	6.2829872922254975    
3.0380237850017795    	-1.9337298226710142000e-4	6.2829919288536615    
3.042762584090441    	-1.88845180661260020000e-4	6.282996456869041    
3.0475013831791027    	-1.84423394092936680000e-4	6.283000878895292    
3.0522401822677643    	-1.80105140432553550000e-4	6.283005197373617    
3.056978981356426    	-1.75887995655211240000e-4	6.283009414837239    
3.0617177804450875    	-1.71769592484819160000e-4	6.283013533347705    
3.066456579533749    	-1.6774761906704652000e-4	6.283017555514287    
3.0711953786224107    	-1.63819817668226450000e-4	6.283021483505512    
3.0759341777110722    	-1.59983983412747400000e-4	6.283025319522666    
3.080672976799734    	-1.56237963041888500000e-4	6.283029065775074    
3.0854117758883954    	-1.52579653706652100000e-4	6.283032724164693    
3.090150574977057    	-1.49007001790733650000e-4	6.283036296976218    
3.0948893740657186    	-1.4551800175420280000e-4	6.283039786183826    
3.09962817315438    	-1.42110695011767150000e-4	6.283043193570738    
3.104366972243042    	-1.38783168830000700000e-4	6.283046521258396    
3.1091057713317034    	-1.35533555256413250000e-4	6.283049771043678    
3.113844570420365    	-1.32360030070177850000e-4	6.283052944653704    
3.1185833695090266    	-1.2926081176015150000e-4	6.283056044004069    
3.123322168597688    	-1.26234160523848560000e-4	6.283059070721188    
3.12806096768635    	-1.2327837728891311000e-4	6.283062026621874    
3.1327997667750114    	-1.20391802764001230000e-4	6.283064913275498    
3.137538565863673    	-1.17572816505880070000e-4	6.283067732368131    
3.1422773649523346    	-1.14819836007067130000e-4	6.283070485430997    
3.147016164040996    	-1.1213131581306790000e-4	6.283073174075923    
3.1517549631296577    	-1.09505746650445060000e-4	6.28307579971533    
3.1564937622183193    	-1.06941654582880380000e-4	6.283078363899222    
3.161232561306981    	-1.04437600182492860000e-4	6.283080868031356    
3.1659713603956425    	-1.0199217772068510000e-4	6.283083313528321    
3.170710159484304    	-9.96040143825765200000e-5	6.283085701789405    
3.1754489585729657    	-9.72717694942780000000e-5	6.283088034054495    
3.1801877576616273    	-9.49941337700773600000e-5	6.283090311751208    
3.184926556750289    	-9.27698285795228400000e-5	6.283092536125055    
3.1896653558389505    	-9.05976052285289300000e-5	6.283094708412864    
3.194404154927612    	-8.84762442578542800000e-5	6.2830968298383825    
3.1991429540162737    	-8.64045547599913500000e-5	6.283098901592207    
3.2038817531049353    	-8.4381373711465600000e-5	6.2831009247959475    
3.208620552193597    	-8.24055653175371800000e-5	6.283102900639893    
3.2133593512822585    	-8.04760203754271700000e-5	6.2831048302462325    
3.21809815037092    	-7.85916556549977300000e-5	6.28310671462993    
3.2228369494595817    	-7.6751413285875100000e-5	6.283108554923774    
3.2275757485482433    	-7.49542601671866400000e-5	6.283110352113111    
3.232314547636905    	-7.31991873858542100000e-5	6.283112107229252    
3.2370533467255664    	-7.14852096522390900000e-5	6.2831138213109305    
3.241792145814228    	-6.98113647433077400000e-5	6.2831154951231225    
3.2465309449028896    	-6.81767129675741300000e-5	6.28311712978928    
3.251269743991551    	-6.65803366348745600000e-5	6.283118726199944    
3.256008543080213    	-6.50213395400693900000e-5	6.283120285247016    
3.2607473421688744    	-6.34988464628690300000e-5	6.283121807789979    
3.265486141257536    	-6.2012002675151400000e-5	6.283123294625742    
3.2702249403461976    	-6.05599734599389400000e-5	6.283124746694447    
3.274963739434859    	-5.91419436508750400000e-5	6.28312616474938    
3.279702538523521    	-5.775711714671266000000e-5	6.283127549583604    
3.2844413376121824    	-5.640471651556467000000e-5	6.283128902012353    
3.289180136700844    	-5.50839825103021900000e-5	6.2831302227439885    
3.2939189357895056    	-5.379417366555318000000e-5	6.283131512580616    
3.298657734878167    	-5.253456587318700000e-5	6.283132772216187    
3.3033965339668288    	-5.130445198360014000000e-5	6.283134002326803    
3.3081353330554903    	-5.01031414016265300000e-5	6.283135203662576    
3.312874132144152    	-4.892995970378370400000e-5	6.283136376885626    
3.3176129312328135    	-4.77842482565127700000e-5	6.28313752264289    
3.322351730321475    	-4.66653638481308530000e-5	6.283138641513619    
3.3270905294101367    	-4.55726783268368630000e-5	6.283139734193966    
3.3318293284987983    	-4.450557824885355000000e-5	6.283140801317641    
3.33656812758746    	-4.3463464533491400000e-5	6.283141843452506    
3.3413069266761215    	-4.24457521276222200000e-5	6.283142861174842    
3.346045725764783    	-4.145186967583646700000e-5	6.283143855087316    
3.3507845248534447    	-4.04812592016125460000e-5	6.283144825662986    
3.3555233239421063    	-3.9533375792201797000e-5	6.283145773613967    
3.360262123030768    	-3.86076872950520200000e-5	6.283146699274037    
3.3650009221194295    	-3.770367401592078000000e-5	6.283147603281683    
3.369739721208091    	-3.68208284307049940000e-5	6.283148486148247    
3.3744785202967527    	-3.59586548971025900000e-5	6.283149348348169    
3.3792173193854143    	-3.511666937873964600000e-5	6.283150190358867    
3.383956118474076    	-3.429439917317195000000e-5	6.283151012590604    
3.3886949175627374    	-3.34913826453344830000e-5	6.2831518156372255    
3.393433716651399    	-3.27071689697550460000e-5	6.28315259985769    
3.3981725157400606    	-3.194131787637381500000e-5	6.283153365729024    
3.4029113148287222    	-3.119339940393451000000e-5	6.2831541136387274    
3.407650113917384    	-3.046299365905993400000e-5	6.283154844035953    
3.4123889130060454    	-2.97496905798781460000e-5	6.2831555573789375    
3.417127712094707    	-2.905308970542993500000e-5	6.283156253952683    
3.4218665111833686    	-2.837279995184675600000e-5	6.283156934281584    
3.42660531027203    	-2.770843939253414000000e-5	6.283157598616112    
3.431344109360692    	-2.70596350432892200000e-5	6.283158247446109    
3.4360829084493534    	-2.64260226534578900000e-5	6.283158881028541    
3.440821707538015    	-2.580724650118651500000e-5	6.2831594998247295    
3.4455605066266766    	-2.52029591936871600000e-5	6.283160104123096    
3.450299305715338    	-2.461282147250633300000e-5	6.283160694266577    
3.4550381048039998    	-2.403650202237308000000e-5	6.283161270623941    
3.4597769038926613    	-2.347367728652317300000e-5	6.283161833412477    
3.464515702981323    	-2.292403128358960500000e-5	6.283162383070427    
3.4692545020699845    	-2.23872554311675800000e-5	6.283162919856867    
3.473993301158646    	-2.186304837190840000000e-5	6.283163444069299    
3.4787321002473077    	-2.13511158052545280000e-5	6.283163955983395    
3.4834708993359693    	-2.08511703211126050000e-5	6.283164455939405    
3.488209698424631    	-2.036293123979774000000e-5	6.283164944219073    
3.4929484975132925    	-1.98861244526259900000e-5	6.283165420998878    
3.497687296601954    	-1.942048227049373900000e-5	6.283165886653853    
3.5024260956906157    	-1.896574327148593300000e-5	6.2831663413838195    
3.5071648947792773    	-1.852165215378581400000e-5	6.283166785469139    
3.511903693867939    	-1.808795959604367300000e-5	6.283167219160497    
3.5166424929566005    	-1.766442211276114000000e-5	6.2831676427290395    
3.521381292045262    	-1.725080192033815700000e-5	6.283168056313922    
3.5261200911339237    	-1.684686680269064700000e-5	6.283168460271998    
3.5308588902225853    	-1.64523899812563100000e-5	6.283168854735956    
3.535597689311247    	-1.606714998738206500000e-5	6.28316924003189    
3.5403364883999084    	-1.569093053809372800000e-5	6.283169616205739    
3.54507528748857    	-1.532352041486917700000e-5	6.283169983637413    
3.5498140865772316    	-1.496471334477711000000e-5	6.28317034241556    
3.5545528856658932    	-1.461430788474190000000e-5	6.283170692832571    
3.559291684754555    	-1.427210730857099400000e-5	6.283171035036394    
3.5640304838432164    	-1.393791949637544800000e-5	6.283171369211787    
3.568769282931878    	-1.361155682683983500000e-5	6.283171695582356    
3.5735080820205396    	-1.32928360717620510000e-5	6.28317201429272    
3.578246881109201    	-1.298157829330038300000e-5	6.283172325562568    
3.582985680197863    	-1.267760874346344000000e-5	6.283172629517571    
3.5877244792865244    	-1.238075676601948800000e-5	6.283172926416726    
3.592463278375186    	-1.209085570061084500000e-5	6.28317321629166    
3.5972020774638476    	-1.180774278937333600000e-5	6.283173499420934    
3.601940876552509    	-1.15312590853337890000e-5	6.28317377588168    
3.6066796756411708    	-1.126124936337122900000e-5	6.283174045909404    
3.6114184747298324    	-1.099756203291174200000e-5	6.283174309645078    
3.616157273818494    	-1.074004905300961800000e-5	6.283174567101035    
3.6208960729071555    	-1.048856584903634200000e-5	6.283174818597866    
3.625634871995817    	-1.024297123165278200000e-5	6.28317506419616    
3.6303736710844787    	-1.000312731750943300000e-5	6.283175304067066    
3.6351124701731403    	-9.768899451871014000000e-6	6.283175538252711    
3.639851269261802    	-9.5401561326732010000e-6	6.283175767001089    
3.6445900683504635    	-9.316768937468615000000e-6	6.283175990403998    
3.649328867439125    	-9.09861245058532000000e-6	6.283176208586991    
3.6540676665277867    	-8.885564192973096000000e-6	6.283176421625518    
3.6588064656164483    	-8.677504553540027000000e-6	6.283176629663336    
3.66354526470511    	-8.474316721914057000000e-6	6.283176832890491    
3.6682840637937715    	-8.275886622854377000000e-6	6.283177031265433    
3.673022862882433    	-8.082102852180989000000e-6	6.283177225098982    
3.6777616619710947    	-7.892856614337818000000e-6	6.283177414337188    
3.6825004610597563    	-7.708041661265971000000e-6	6.283177599117857    
3.687239260148418    	-7.527554232566013000000e-6	6.2831777796055075    
3.6919780592370794    	-7.351292997678059000000e-6	6.283177955874409    
3.696716858325741    	-7.1791589984767600000000e-6	6.2831781280147725    
3.7014556574144026    	-7.011055594185603000000e-6	6.283178296103114    
3.7061944565030642    	-6.8468884067746070000000e-6	6.283178460285745    
3.710933255591726    	-6.686565268116598000000e-6	6.2831786206857405    
3.7156720546803874    	-6.52999616825582900000e-6	6.283178777183531    
3.720410853769049    	-6.37709320479059000000e-6	6.283178930118717    
3.7251496528577106    	-6.227770533706040000000e-6	6.283179079412238    
3.729888451946372    	-6.0819443209468250000000e-6	6.283179225232646    
3.734627251035034    	-5.939532695506781000000e-6	6.283179367631189    
3.7393660501236954    	-5.800455703359895000000e-6	6.283179506754042    
3.744104849212357    	-5.664635262706967000000e-6	6.2831796425046    
3.7488436483010186    	-5.531995120009299000000e-6	6.283179775181063    
3.75358244738968    	-5.4024608072758860000000e-6	6.283179904691313    
3.7583212464783418    	-5.275959600146666000000e-6	6.283180031227131    
3.7630600455670034    	-5.15242047717057000000e-6	6.2831801547917365    
3.767798844655665    	-5.0317740798864530000000e-6	6.283180275388072    
3.7725376437443265    	-4.913952673882426300000e-6	6.283180393204583    
3.777276442832988    	-4.798890110769476000000e-6	6.283180508269335    
3.7820152419216497    	-4.686521791041401000000e-6	6.283180620634101    
3.7867540410103113    	-4.576784627849818000000e-6	6.283180730377124    
3.791492840098973    	-4.469617011467364500000e-6	6.283180837555861    
3.7962316391876345    	-4.364958774887092700000e-6	6.283180942236653    
3.800970438276296    	-4.2627511598427860000000e-6	6.283181044417241    
3.8057092373649577    	-4.162936783984848600000e-6	6.283181144270367    
3.8104480364536193    	-4.0654596085642225000000e-6	6.283181241705903    
3.815186835542281    	-3.970264906966516000000e-6	6.283181336930493    
3.8199256346309425    	-3.877299234063128500000e-6	6.283181429869355    
3.824664433719604    	-3.7865103961831780000000e-6	6.2831815207062665    
3.8294032328082657    	-3.697847421744685000000e-6	6.283181609329364    
3.8341420318969273    	-3.6112605327165500000000e-6	6.283181695894135    
3.838880830985589    	-3.5267011166054657000000e-6	6.283181780468249    
3.8436196300742504    	-3.4441216992438767000000e-6	6.283181863081773    
3.848358429162912    	-3.3634759180688180000000e-6	6.283181943716319    
3.8530972282515736    	-3.2847184961059850000000e-6	6.28318202246923    
3.8578360273402352    	-3.207805216585326000000e-6	6.283182099350239    
3.862574826428897    	-3.1326928980494680000000e-6	6.283182174503682    
3.8673136255175584    	-3.059339370214712000000e-6	6.283182247836701    
3.87205242460622    	-2.9877034501363575000000e-6	6.283182319483961    
3.8767912236948816    	-2.9177449193220883000000e-6	6.283182389410839    
3.881530022783543    	-2.849424500869299000000e-6	6.283182457773436    
3.886268821872205    	-2.782703837662477000000e-6	6.283182524479699    
3.8910076209608664    	-2.7175454706921490000000e-6	6.283182589623477    
3.895746420049528    	-2.653912818052258000000e-6	6.283182653244503    
3.9004852191381896    	-2.5917701544792443000000e-6	6.283182715411884    
3.905224018226851    	-2.531082591146973000000e-6	6.283182776111536    
3.9099628173155128    	-2.4718160562370406000000e-6	6.283182835440608    
3.9147016164041744    	-2.4139372757058006000000e-6	6.283182893273214    
3.919440415492836    	-2.3574137546363963000000e-6	6.2831829497859975    
3.9241792145814975    	-2.3022137590038408000000e-6	6.283183004943306    
3.928918013670159    	-2.2483062978295656000000e-6	6.283183058886281    
3.9336568127588207    	-2.195661105839761300000e-6	6.283183111515877    
3.9383956118474823    	-2.1442486263893626000000e-6	6.283183162938172    
3.943134410936144    	-2.0940399949501726000000e-6	6.283183213119715    
3.9478732100248055    	-2.045007022851931300000e-6	6.283183262178773    
3.952612009113467    	-1.9971221814884632000000e-6	6.283183310038064    
3.9573508082021287    	-1.9503585868279380000000e-6	6.28318335681661    
3.9620896072907903    	-1.9046899843497664000000e-6	6.283183402465078    
3.966828406379452    	-1.8600907343058795000000e-6	6.283183447090101    
3.9715672054681135    	-1.8165357973037047000000e-6	6.283183490631887    
3.976306004556775    	-1.7740007202535570000000e-6	6.283183533165903    
3.9810448036454367    	-1.7324616226600345000000e-6	6.283183574734428    
3.9857836027340983    	-1.6918951831860843000000e-6	6.283183615290222    
3.99052240182276    	-1.6522786265866946000000e-6	6.283183654905851    
3.9952612009114215    	-1.61358971089613000000e-6	6.283183693629137    
4.    	-1.5758067149725816000000e-6	6.2831837314715315    


==> plot-data/psi-a-v2/psi-a-v2-K4.dat <==
# K=0.5
h	v2T	v2kT
-0.5456229413153134    	1.8581030417919158    	4.952439340048921    
-0.5410727682008837    	1.8491701897639652    	4.9497451316285295    
-0.536522595086454    	1.8402330460019176    	4.94705440306403    
-0.5319724219720242    	1.831292222092261    	4.944368702776557    
-0.5274222488575945    	1.822347848391484    	4.941688124059626    
-0.5228720757431647    	1.8134000555486063    	4.939012760713165    
-0.518321902628735    	1.804448974376257    	4.9363427065108825    
-0.5137717295143053    	1.7954947357865452    	4.9336780552099615    
-0.5092215563998755    	1.7865374708471566    	4.931018900766974    
-0.5046713832854458    	1.7775773107016375    	4.928365337047585    
-0.5001212101710161    	1.7686143867245407    	4.925717458247994    
-0.49557103705658634    	1.759648830325003    	4.9230753583393385    
-0.4910208639421566    	1.750680772991106    	4.920439131537061    
-0.48647069082772687    	1.7417103463593366    	4.917808872129334    
-0.48192051771329714    	1.7327376820305134    	4.915184674094656    
-0.4773703445988674    	1.7237629117895386    	4.912566631902374    
-0.47282017148443767    	1.7147861674396945    	4.909954839848262    
-0.46826999837000793    	1.7058075807976638    	4.907349392179797    
-0.4637198252555782    	1.6968272837522533    	4.904750383310324    
-0.45916965214114847    	1.6878454081766283    	4.902157907507489    
-0.45461947902671873    	1.6788620860015253    	4.8995720592150285    
-0.450069305912289    	1.6698774491431627    	4.896992932722215    
-0.44551913279785926    	1.6608916294982696    	4.894420622365224    
-0.44096895968342953    	1.6519047589922489    	4.891855222580991    
-0.4364187865689998    	1.6429169694882102    	4.889296827602889    
-0.43186861345457006    	1.6339283928260757    	4.8867455317656    
-0.4273184403401403    	1.6249391608098034    	4.884201429344216    
-0.4227682672257106    	1.6159494051830348    	4.88166461456706    
-0.41821809411128086    	1.606959257642603    	4.879135181641899    
-0.4136679209968511    	1.5979688497950009    	4.8766132247243235    
-0.4091177478824214    	1.5889783131827018    	4.874098837921534    
-0.40456757476799166    	1.57998777926079    	4.871592115306886    
-0.4000174016535619    	1.5709973793781542    	4.869093150881711    
-0.3954672285391322    	1.5620072447867852    	4.8666020385493285    
-0.39091705542470245    	1.5530175066149905    	4.86411887220403    
-0.3863668823102727    	1.5440282958856337    	4.8616437456425    
-0.381816709195843    	1.5350397434716916    	4.859176752572118    
-0.37726653608141325    	1.5260519801198877    	4.85671798664723    
-0.3727163629669835    	1.517065136431375    	4.854267541394446    
-0.3681661898525538    	1.5080793430184107    	4.851825510460854    
-0.36361601673812405    	1.4990947296273056    	4.849391986669543    
-0.3590658436236943    	1.490111426907212    	4.846967063833215    
-0.3545156705092646    	1.4811295646062048    	4.844550834928296    
-0.34996549739483485    	1.4721492724753924    	4.842143393013522    
-0.3454153242804051    	1.463170680057507    	4.8397448310182645    
-0.3408651511659754    	1.4541939167208096    	4.837355241770695    
-0.33631497805154564    	1.44521911160637    	4.834974717976991    
-0.3317648049371159    	1.4362463936503627    	4.832603352230706    
-0.3272146318226862    	1.427275891569252    	4.830241236988035    
-0.32266445870825644    	1.418307733850471    	4.827888464569993    
-0.3181142855938267    	1.409342048748622    	4.825545127159809    
-0.313564112479397    	1.400378964282611    	4.823211316830378    
-0.30901393936496724    	1.3914186082240865    	4.820887125493542    
-0.3044637662505375    	1.3824611080917457    	4.8185726448913515    
-0.29991359313610777    	1.3735065911527398    	4.816267966692063    
-0.29536342002167804    	1.3645551844104729    	4.813973182347361    
-0.2908132469072483    	1.3556070145948047    	4.811688383173014    
-0.28626307379281857    	1.346662208170473    	4.809413660346255    
-0.28171290067838883    	1.337720891323081    	4.807149104883348    
-0.2771627275639591    	1.3287831899528624    	4.804894807633374    
-0.27261255444952937    	1.3198492296748823    	4.802650859265539    
-0.26806238133509963    	1.3109191358086008    	4.80041735031338    
-0.2635122082206699    	1.3019930333830685    	4.798194371125062    
-0.25896203510624016    	1.2930710471106153    	4.795982011883682    
-0.25441186199181043    	1.2841533014481878    	4.793780362613316    
-0.2498616888773807    	1.2752399204741105    	4.791589513157899    
-0.24531151576295096    	1.266331027999505    	4.78940955315047    
-0.24076134264852123    	1.2574267475124061    	4.787240572092013    
-0.2362111695340915    	1.2485272021771303    	4.785082659293188    
-0.23166099641966176    	1.239632514844579    	4.78293590388051    
-0.22711082330523202    	1.2307428080307325    	4.780800394794829    
-0.2225606501908023    	1.2218582039324735    	4.778676220808622    
-0.21801047707637256    	1.2129788244123245    	4.776563470491389    
-0.21346030396194282    	1.2041047909998286    	4.774462232235673    
-0.2089101308475131    	1.1952362249030486    	4.772372594260892    
-0.20435995773308335    	1.1863732469684016    	4.770294644570555    
-0.19980978461865362    	1.1775159777321662    	4.7682284710006195    
-0.19525961150422388    	1.1686645373791253    	4.7661741612082515    
-0.19070943838979415    	1.159819045747227    	4.764131802632709    
-0.18615926527536442    	1.1509796223401478    	4.762101482550433    
-0.18160909216093468    	1.1421463863211183    	4.760083288037789    
-0.17705891904650495    	1.1333194565042344    	4.758077305976585    
-0.1725087459320752    	1.1244989513605559    	4.756083623072278    
-0.16795857281764548    	1.1156849890184517    	4.754102325812998    
-0.16340839970321575    	1.1068776872592765    	4.7521335005319525    
-0.158858226588786    	1.0980771635238604    	4.750177233364631    
-0.15430805347435628    	1.0892835349023524    	4.748233610228121    
-0.14975788035992654    	1.0804969181482276    	4.7463027168906216    
-0.1452077072454968    	1.0717174296675234    	4.744384638908762    
-0.14065753413106707    	1.062945185521356    	4.742479461662029    
-0.13610736101663734    	1.0541803014357465    	4.740587270333124    
-0.1315571879022076    	1.0454228927898037    	4.738708149922818    
-0.12700701478777787    	1.0366730746344879    	4.736842185253172    
-0.12245684167334812    	1.0279309616651038    	4.734989460960747    
-0.11790666855891838    	1.0191966682644713    	4.733150061486099    
-0.11335649544448863    	1.0104703084677162    	4.7313240711314295    
-0.10880632233005888    	1.0017519959779284    	4.729511573949409    
-0.10425614921562913    	0.9930418441816334    	4.727712653890513    
-9.97059761011993800e-2	0.9843399661254576    	4.725927394661984    
-9.51558029867696300e-2	0.9756464745412077    	4.724155879833616    
-9.06056298723398900e-2	0.9669614818440841    	4.722398192819094    
-8.60554567579101400e-2	0.9582851001203448    	4.720654416801234    
-8.15052836434804000e-2	0.9496174411535687    	4.718924634847325    
-7.69551105290506400e-2	0.9409586164160264    	4.717208929843872    
-7.2404937414620900e-2	0.9323087370697981    	4.715507384493417    
-6.78547643001911500e-2	0.9236679139846288    	4.713820081377903    
-6.3304591185761390e-2	0.9150362577131734    	4.7121471028663064    
-5.87544180713316600e-2	0.906413878544459    	4.710488531220389    
-5.42042449569019100e-2	0.8978008864467266    	4.708844448499932    
-4.965407184247217500e-2	0.8891973911330324    	4.707214936649843    
-4.510389872804243500e-2	0.8806035020222853    	4.705600077458017    
-4.055372561361269600e-2	0.8720193282632851    	4.7039999525523495    
-3.60035524991829560e-2	0.8634449787385218    	4.702414643418648    
-3.14533793847532100e-2	0.854880562061361    	4.7008442314222805    
-2.690320627032346500e-2	0.8463261865998061    	4.699288797778629    
-2.235303315589372600e-2	0.837781960466926    	4.697748423544165    
-1.78028600414639780e-2	0.8292479915279642    	4.69622318969741    
-1.325268692703423500e-2	0.8207243874150473    	4.694713177052152    
-8.70251381260449000e-3	0.812211255523829    	4.693218466296826    
-4.1523406981747450000e-3	0.8037087030328892    	4.691739138032853    
3.9783241625499820000e-4	0.7952168368973219    	4.690275272693286    
4.948005530684741500e-3	0.7867357638628962    	4.688826950642878    
9.498178645114486000e-3	0.778265590472188    	4.687394252110904    
1.40483517595442300e-2	0.7698064230798695    	4.685977257258616    
1.859852487397397600e-2	0.7613583678357034    	4.684576046080752    
2.31486979884037200e-2	0.7529215307241726    	4.68319069852834    
2.769887110283346700e-2	0.7444960175573022    	4.681821294461211    
3.224904421726320600e-2	0.7360819339782403    	4.680467913595238    
3.679921733169294600e-2	0.7276793854709293    	4.679130635630222    
4.13493904461226860e-2	0.7192884773829509    	4.677809540152782    
4.58995635605524250e-2	0.7109093149204528    	4.6765047066325725    
5.04497366749821700e-2	0.7025420031586888    	4.675216214542544    
5.49999097894119200e-2	0.6941866470507221    	4.673944143262101    
5.95500829038416500e-2	0.6858433514450565    	4.67268857206811    
6.41002560182714000e-2	0.6775122210853075    	4.6714495802170966    
6.86504291327011400e-2	0.6691933606301831    	4.67022724691985    
7.32006022471308900e-2	0.6608868746513475    	4.669021651314341    
7.77507753615606300e-2	0.6525928676447806    	4.667832872502723    
8.23009484759903900e-2	0.6443114440560451    	4.6666609895327795    
8.68511215904201300e-2	0.6360427082686128    	4.665506081444398    
9.14012947048498800e-2	0.6277867646383952    	4.6643682272378175    
9.59514678192796300e-2	0.6195437174770821    	4.663247505865725    
0.10050164093370938    	0.6113136710929856    	4.662143996288093    
0.10505181404813912    	0.6030967297684784    	4.661057777452415    
0.10960198716256887    	0.5948929978064359    	4.659988928264063    
0.11415216027699862    	0.5867025795098396    	4.658937527651258    
0.11870233339142837    	0.5785255792280313    	4.657903654533332    
0.12325250650585812    	0.5703621013216036    	4.656887387823857    
0.12780267962028785    	0.5622122502183975    	4.65588880647518    
0.13235285273471759    	0.5540761304043675    	4.6549079894189616    
0.13690302584914732    	0.5459538464334744    	4.653945015632037    
0.14145319896357705    	0.5378455029526269    	4.652999964111157    
0.1460033720780068    	0.5297512047010234    	4.652072913866104    
0.15055354519243652    	0.5216710565327062    	4.651163943963819    
0.15510371830686626    	0.513605163421965    	4.6502731335238705    
0.159653891421296    	0.5055536304785601    	4.6494005616718805    
0.16420406453572572    	0.49751656296387936    	4.6485463076153275    
0.16875423765015546    	0.4894940663002915    	4.64771045061387    
0.1733044107645852    	0.4814862460812549    	4.646893069960503    
0.17785458387901493    	0.473493208096873    	4.646094245072105    
0.18240475699344466    	0.4655150583321306    	4.645314055389456    
0.1869549301078744    	0.45755190299247245    	4.644552580440796    
0.19150510322230413    	0.4496038485061317    	4.643809899865323    
0.19605527633673386    	0.44167100155326333    	4.643086093321427    
0.2006054494511636    	0.43375346906282136    	4.642381240641449    
0.20515562256559333    	0.42585135824174564    	4.641695421722629    
0.20970579568002307    	0.4179647765783787    	4.641028716553033    
0.2142559687944528    	0.4100938318613155    	4.6403812052421225    
0.21880614190888253    	0.40223863219340905    	4.639752967999567    
0.22335631502331227    	0.39439928600673835    	4.639144085162659    
0.227906488137742    	0.3865759020806268    	4.638554637206013    
0.23245666125217174    	0.3787685895427877    	4.63798470472667    
0.23700683436660147    	0.3709774579003462    	4.637434368395116    
0.2415570074810312    	0.3632026170527087    	4.636903709134996    
0.24610718059546094    	0.35544417729518213    	4.636392807894318    
0.2506573537098907    	0.3477022493448243    	4.635901745859803    
0.2552075268243204    	0.3399769443481948    	4.635430604306045    
0.25975769993875014    	0.33226837390541825    	4.634979464698372    
0.2643078730531799    	0.3245766500819014    	4.634548408670452    
0.2688580461676096    	0.316901885416656    	4.634137517994176    
0.27340821928203934    	0.3092441929470286    	4.633746874603206    
0.2779583923964691    	0.3016036862264358    	4.63337656065156    
0.2825085655108988    	0.2939804793251356    	4.633026658437843    
0.28705873862532855    	0.2863746868651612    	4.632697250440831    
0.2916089117397583    	0.2787864240202227    	4.632388419325335    
0.296159084854188    	0.2712158065457403    	4.632100247974193    
0.30070925796861775    	0.2636629507827442    	4.631832819446893    
0.3052594310830475    	0.2561279736774472    	4.631586216989392    
0.3098096041974772    	0.24861099280074758    	4.631360524051203    
0.31435977731190695    	0.24111212636443097    	4.631155824295396    
0.3189099504263367    	0.23363149323124802    	4.630972201597717    
0.3234601235407664    	0.2261692129393249    	4.630809740035533    
0.32801029665519615    	0.21872540571198631    	4.630668523911384    
0.3325604697696259    	0.2113001924711049    	4.630548637700779    
0.3371106428840556    	0.20389369487253595    	4.630450166173438    
0.34166081599848536    	0.19650603529437485    	4.6303731942613915    
0.3462109891129151    	0.18913733687631476    	4.630317807158653    
0.3507611622273448    	0.18178772352518818    	4.630284090260432    
0.35531133534177456    	0.17445731992842967    	4.630272129206147    
0.3598615084562043    	0.16714625158370447    	4.630282009857642    
0.364411681570634    	0.15985464480257316    	4.6303138183052335    
0.36896185468506376    	0.152582626732638    	4.630367640902898    
0.3735120277994935    	0.14533032537237295    	4.630443564206067    
0.37806220091392323    	0.13809786958614317    	4.630541675034985    
0.38261237402835296    	0.13088538912636044    	4.630662060423994    
0.3871625471427827    	0.12369301464131321    	4.630804807659256    
0.39171272025721243    	0.11652087769823875    	4.630970004281751    
0.39626289337164217    	0.10936911079677335    	4.631157738040265    
0.4008130664860719    	0.10223784738376086    	4.631368096940804    
0.40536323960050163    	9.51272218731141300e-2	4.631601169215635    
0.40991341271493137    	8.80373696562376100e-2	4.631857043385301    
0.4144635858293611    	8.09684271268931800e-2	4.632135808154355    
0.41901375894379084    	7.39205316878661200e-2	4.632437552487858    
0.42356393205822057    	6.68938217691389300e-2	4.632762365585221    
0.4281141051726503    	5.98884368485827700e-2	4.633110336884664    
0.43266427828708004    	5.29045174613784500e-2	4.633481556052138    
0.4372144514015098    	4.594220521875564400e-2	4.633876112995682    
0.4417646245159395    	3.90016428229207900e-2	4.634294097832749    
0.44631479763036924    	3.20829740828070530e-2	4.634735600941832    
0.450864970744799    	2.518634392260611400e-2	4.635200712890817    
0.4554151438592287    	1.831189841104809000e-2	4.635689524486887    
0.45996531697365844    	1.145978476356175600e-2	4.636202126756204    
0.4645154900880882    	4.6301513577962980000e-3	4.636738610947358    
0.4690656632025179    	-2.1768522447997807000e-3	4.637299068477912    
0.47361583631694765    	-8.961075289532551000e-3	4.637883591011889    
0.4781660094313774    	-1.57223658148834880e-2	4.638492270399513    
0.4827161825458071    	-2.246057063002324000e-2	4.639125198693503    
0.48726635566023685    	-2.91755353353169270e-2	4.6397824681015125    
0.4918165287746666    	-3.58671042425030060e-2	4.64046417104693    
0.4963667018890963    	-4.253512042713064600e-2	4.641170400139283    
0.5009168750035261    	-4.91794256956155530e-2	4.6419012481203525    
0.5054670481179558    	-5.579986052697367000e-2	4.642656807911228    
0.5100172212323856    	-6.23962641544416200e-2	4.643437172601542    
0.5145673943468153    	-6.89684744677931100e-2	4.644242435392435    
0.519117567461245    	-7.55163280323895100e-2	4.645072689670338    
0.5236677405756748    	-8.20396600912081700e-2	4.645928028902592    
0.5282179136901045    	-8.85383045326817200e-2	4.646808546701246    
0.5327680868045342    	-9.50120938914866200e-2	4.647714336761009    
0.537318259918964    	-0.10146085933372946    	4.648645492912229    
0.5418684330333937    	-0.10788443064909099    	4.649602109026423    
0.5464186061478234    	-0.11428263623878966    	4.650584279104512    
0.5509687792622532    	-0.12065530311021447    	4.6515920971567395    
0.5555189523766829    	-0.12700225686581093    	4.652625657262874    
0.5600691254911127    	-0.13332332169253497    	4.65368505354632    
0.5646192986055424    	-0.139618320356734    	4.654770380156551    
0.5691694717199721    	-0.14588707419993757    	4.655881731248114    
0.5737196448344019    	-0.15212940312404155    	4.657019200935115    
0.5782698179488316    	-0.158345125591544    	4.658182883345915    
0.5828199910632613    	-0.16453405861703657    	4.659372872568577    
0.5873701641776911    	-0.17069601776149854    	4.660589262623926    
0.5919203372921208    	-0.17683081712988427    	4.661832147479864    
0.5964705104065505    	-0.1829382693602318    	4.663101620948612    
0.6010206835209803    	-0.18901818563363798    	4.664397776832152    
0.60557085663541    	-0.19507037565765753    	4.665720708715398    
0.6101210297498397    	-0.20109464766908983    	4.667070510090808    
0.6146712028642695    	-0.20709080843370178    	4.668447274252839    
0.6192213759786992    	-0.21305866324528086    	4.66985109429753    
0.6237715490931289    	-0.2189980159225657    	4.671282063132798    
0.6283217222075587    	-0.22490866881139585    	4.672740273420336    
0.6328718953219884    	-0.23079042278810855    	4.674225817542161    
0.6374220684364181    	-0.2366430772564882    	4.675738787599689    
0.6419722415508479    	-0.24246643015805566    	4.677279275427933    
0.6465224146652776    	-0.24826027796729644    	4.678847372456894    
0.6510725877797073    	-0.25402441570359685    	4.680443169810692    
0.6556227608941371    	-0.25975863693118284    	4.682066758179536    
0.6601729340085668    	-0.2654627337682163    	4.683718227856947    
0.6647231071229965    	-0.27113649689458164    	4.685397668696237    
0.6692732802374263    	-0.2767797155568289    	4.687105170056335    
0.673823453351856    	-0.28239217758315127    	4.688840820782081    
0.6783736264662857    	-0.2879736693857362    	4.690604709187192    
0.6829237995807155    	-0.2935239759793026    	4.692396923008449    
0.6874739726951452    	-0.299042880987964    	4.694217549397904    
0.6920241458095749    	-0.30453016666231403    	4.696066674825722    
0.6965743189240047    	-0.3099856138913631    	4.697944385091742    
0.7011244920384344    	-0.3154090022204283    	4.699850765315102    
0.7056746651528641    	-0.320800109864999    	4.701785899850086    
0.7102248382672939    	-0.32615871372978206    	4.703749872263496    
0.7147750113817236    	-0.33148458943120607    	4.7057427652575825    
0.7193251844961533    	-0.3367775113128214    	4.707764660698023    
0.7238753576105831    	-0.3420372524693667    	4.709815639594301    
0.7284255307250128    	-0.3472635847687384    	4.711895781906701    
0.7329757038394425    	-0.3524562788787489    	4.714005166678293    
0.7375258769538723    	-0.3576151042891485    	4.7161438718842925    
0.742076050068302    	-0.3627398293435685    	4.718311974403399    
0.7466262231827318    	-0.36783022126085746    	4.7205095500552146    
0.7511763962971615    	-0.37288604617373605    	4.722736673411003    
0.7557265694115912    	-0.3779070691550378    	4.724993417853165    
0.760276742526021    	-0.3828930542474103    	4.7272798554995825    
0.7648269156404507    	-0.38784376450596203    	4.729596057169542    
0.7693770887548804    	-0.39275896203181493    	4.731942092224435    
0.7739272618693102    	-0.3976384080014016    	4.73431802872825    
0.7784774349837399    	-0.40248186271850295    	4.73672393317398    
0.7830276080981696    	-0.40728908564696886    	4.739159870599834    
0.7875777812125994    	-0.4120598354557114    	4.7416259043847555    
0.7921279543270291    	-0.4167938700606068    	4.744122096349267    
0.7966781274414588    	-0.4214909466756436    	4.746648506579316    
0.8012283005558886    	-0.4261508218588579    	4.749205193423123    
0.8057784736703183    	-0.43077325155488966    	4.751792213366299    
0.810328646784748    	-0.43535799115838064    	4.754409621110026    
0.8148788198991778    	-0.43990479555673845    	4.757057469401398    
0.8194289930136075    	-0.4444134191928816    	4.759735808945831    
0.8239791661280372    	-0.4488836161146707    	4.762444688455299    
0.828529339242467    	-0.4533151400422156    	4.765184154496419    
0.8330795123568967    	-0.4577077444213082    	4.767954251478309    
0.8376296854713264    	-0.4620611824905223    	4.7707550215236685    
0.8421798585857562    	-0.4663752073430938    	4.773586504500086    
0.8467300317001859    	-0.47064957199463164    	4.776448737834575    
0.8512802048146156    	-0.47488402945490615    	4.779341756575819    
0.8558303779290454    	-0.4790783327928388    	4.782265593196272    
0.8603805510434751    	-0.4832322352124345    	4.785220277633874    
0.8649307241579048    	-0.4873454901290781    	4.788205837125583    
0.8694808972723346    	-0.4914178512394287    	4.791222296231142    
0.8740310703867643    	-0.4954490726108275    	4.79426967670726    
0.878581243501194    	-0.49943890875395064    	4.797347997396711    
0.8831314166156238    	-0.503387114705922    	4.8004572742529    
0.8876815897300535    	-0.5072934461219347    	4.803597520212507    
0.8922317628444832    	-0.511157659356822    	4.806768745078203    
0.896781935958913    	-0.5149795115563969    	4.809970955529499    
0.9013321090733427    	-0.5187587607411176    	4.813204155011574    
0.9058822821877724    	-0.5224951659186532    	4.816468343612021    
0.9104324553022022    	-0.5261884871592081    	4.819763518085673    
0.9149826284166319    	-0.5298384857009197    	4.823089671674099    
0.9195328015310616    	-0.5334449240585054    	4.826446794103493    
0.9240829746454914    	-0.5370075661012678    	4.8298348714493    
0.9286331477599211    	-0.5405261771831098    	4.833253886114213    
0.9331833208743509    	-0.5440005242345424    	4.836703816705214    
0.9377334939887806    	-0.5474303758715998    	4.840184637996714    
0.9422836671032103    	-0.5508155025059822    	4.84369632079815    
0.94683384021764    	-0.5541556764568242    	4.847238831943857    
0.9513840133320698    	-0.5574506720689826    	4.850812134154526    
0.9559341864464995    	-0.5607002658187314    	4.854416185976429    
0.9604843595609293    	-0.5639042364409278    	4.858050941723484    
0.965034532675359    	-0.5670623650422562    	4.861716351416988    
0.9695847057897887    	-0.5701744352239105    	4.865412360598846    
0.9741348789042185    	-0.573240233202709    	4.869138910389687    
0.9786850520186482    	-0.5762595479386985    	4.8728959373690355    
0.9832352251330779    	-0.5792321712570186    	4.8766833734535595    
0.9877853982475077    	-0.5821578979804315    	4.880501145850371    
0.9923355713619374    	-0.585036526050421    	4.8843491769941245    
0.9968857444763671    	-0.5878678566692794    	4.888227384468421    
1.001435917590797    	-0.590651694417216    	4.892135680931558    
1.0059860907052267    	-0.5933878473997263    	4.896073974036475    
1.0105362638196564    	-0.596076127372854    	4.900042166323901    
1.0150864369340862    	-0.5987163498812637    	4.904040155253357    
1.019636610048516    	-0.6013083343947594    	4.908067833026929    
1.0241867831629456    	-0.6038519044481495    	4.912125086602024    
1.0287369562773754    	-0.6063468877790306    	4.91621179754914    
1.0332871293918051    	-0.6087931164589845    	4.9203278420008765    
1.0378373025062348    	-0.6111904270466603    	4.924473090705099    
1.0423874756206646    	-0.6135386607212325    	4.928647408782082    
1.0469376487350943    	-0.6158376634203246    	4.932850655810624    
1.051487821849524    	-0.6180872859895359    	4.937082685646841    
1.0560379949639538    	-0.6202873843152737    	4.9413433465173995    
1.0605881680783835    	-0.6224378194811784    	4.945632480741956    
1.0651383411928133    	-0.6245384578906984    	4.949949924983192    
1.069688514307243    	-0.6265891714226565    	4.954295509899694    
1.0742386874216727    	-0.6285898375659467    	4.958669060300984    
1.0787888605361025    	-0.6305403395724246    	4.9630703949879065    
1.0833390336505322    	-0.6324405665768335    	4.9674993268339485    
1.087889206764962    	-0.6342904137574396    	4.971955662407331    
1.0924393798793917    	-0.63608978246527    	4.97643920252775    
1.0969895529938214    	-0.6378385803948321    	4.980949741681144    
1.1015397261082511    	-0.6395367215793283    	4.985487068306822    
1.1060898992226809    	-0.6411841268036169    	4.99005096457133    
1.1106400723371106    	-0.6427807234595575    	4.994641206377805    
1.1151902454515403    	-0.6443264458377322    	4.999257563582646    
1.11974041856597    	-0.6458212352027921    	5.003899799638107    
1.1242905916803998    	-0.6472650399436052    	5.008567671783257    
1.1288407647948295    	-0.6486578156911741    	5.013260930978364    
1.1333909379092593    	-0.6499995254479228    	5.017979321833619    
1.137941111023689    	-0.6512901397136681    	5.022722582765141    
1.1424912841381187    	-0.6525296366038176    	5.027490445843323    
1.1470414572525485    	-0.6537180019681901    	5.032282636764595    
1.1515916303669782    	-0.6548552295077731    	5.037098875073478    
1.156141803481408    	-0.6559413208851106    	5.041938874643589    
1.1606919765958377    	-0.6569762858368021    	5.046802340400289    
1.1652421497102674    	-0.6579601422753709    	5.051688975055849    
1.1697923228246971    	-0.6588929164035544    	5.056598472426644    
1.1743424959391269    	-0.6597746427918132    	5.061530520791947    
1.1788926690535566    	-0.6606053645004838    	5.066484802265417    
1.1834428421679863    	-0.661385133147281    	5.071460992954004    
1.187993015282416    	-0.6621140090130859    	5.0764587625291115    
1.1925431883968458    	-0.6627920611110925    	5.08147777505844    
1.1970933615112755    	-0.6634193672761554    	5.086517688400702    
1.2016435346257053    	-0.6639960142302186    	5.091578154459441    
1.206193707740135    	-0.6645220976566877    	5.096658819336553    
1.2107438808545647    	-0.6649977222649286    	5.101759323364026    
1.2152940539689945    	-0.6654230018481373    	5.106879300734599    
1.2198442270834242    	-0.6657980593410715    	5.1120183805664405    
1.224394400197854    	-0.666123026860145    	5.117176185993325    
1.2289445733122837    	-0.6663980457557575    	5.122352334764955    
1.2334947464267134    	-0.6666232666503968    	5.127546439125636    
1.2380449195411432    	-0.6667988494641159    	5.132758106045744    
1.2425950926555729    	-0.6669249634506311    	5.137986937174562    
1.2471452657700026    	-0.6670017871769028    	5.143232529145045    
1.2516954388844324    	-0.6670295086937635    	5.148494473325546    
1.256245611998862    	-0.6670083252519419    	5.153772356448975    
1.2607957851132918    	-0.6669384435912145    	5.159065760211062    
1.2653459582277216    	-0.6668200797970469    	5.164374261677585    
1.2698961313421513    	-0.666653459310712    	5.169697433369006    
1.274446304456581    	-0.6664388169261697    	5.175034843286845    
1.2789964775710108    	-0.6661763967543269    	5.180386055199772    
1.2835466506854405    	-0.665866452202462    	5.185750628551002    
1.2880968237998702    	-0.665509245935787    	5.191128118908427    
1.2926469969143    	-0.6651050498347146    	5.196518077815963    
1.2971971700287297    	-0.6646541449428339    	5.201920053074616    
1.3017473431431594    	-0.6641568214254988    	5.207333589032875    
1.3062975162575892    	-0.6636133784812766    	5.212758226163445    
1.310847689372019    	-0.6630241243046416    	5.218193502190718    
1.3153978624864486    	-0.6623893759877368    	5.223638951310977    
1.3199480356008784    	-0.6617094594521458    	5.229094104908304    
1.324498208715308    	-0.6609847093523697    	5.234558491543788    
1.3290483818297378    	-0.660215468980319    	5.240031637111787    
1.3335985549441676    	-0.6594020901754329    	5.245513065047655    
1.3381487280585973    	-0.6585449332134633    	5.251002296475645    
1.342698901173027    	-0.6576443666816892    	5.256498850433007    
1.3472490742874568    	-0.6567007673711717    	5.262002244064784    
1.3517992474018865    	-0.6557145201528443    	5.267511992676139    
1.3563494205163162    	-0.6546860178336777    	5.273027610067174    
1.360899593630746    	-0.6536156610262661    	5.278548608634716    
1.3654497667451757    	-0.6525038580287912    	5.284074499565176    
1.3699999398596054    	-0.6513510245681552    	5.289604793121423    
1.3745501129740352    	-0.6501575838558288    	5.295138998594126    
1.379100286088465    	-0.6489239662190175    	5.300676624747997    
1.3836504592028946    	-0.6476506090350967    	5.3062171799398685    
1.3882006323173244    	-0.6463379565458557    	5.311760172229891    
1.3927508054317541    	-0.6449864596871864    	5.317305109598054    
1.3973009785461838    	-0.643596575899015    	5.322851500298708    
1.4018511516606136    	-0.6421687689423161    	5.32839885267788    
1.4064013247750433    	-0.6407035087226138    	5.3339466758986    
1.410951497889473    	-0.6392012710821292    	5.339494479658553    
1.4155016710039028    	-0.6376625376120404    	5.345041774611657    
1.4200518441183325    	-0.6360877954494245    	5.350588072517145    
1.4246020172327623    	-0.6344775370749149    	5.356132886455042    
1.429152190347192    	-0.6328322601004929    	5.361675730921987    
1.4337023634616217    	-0.6311524670715274    	5.367216122169601    
1.4382525365760515    	-0.6294386652327669    	5.372753578247918    
1.4428027096904812    	-0.6276913663370027    	5.378287619262865    
1.447352882804911    	-0.6259110864051692    	5.3838177675685825    
1.4519030559193407    	-0.6240983455228597    	5.389343547895132    
1.4564532290337704    	-0.6222536676010134    	5.394864487556213    
1.4610034021482001    	-0.6203775801726307    	5.4003801166742065    
1.4655535752626299    	-0.6184706141457389    	5.405889968287216    
1.4701037483770596    	-0.6165333035946395    	5.411393578514996    
1.4746539214914893    	-0.614566185518313    	5.416890486739977    
1.479204094605919    	-0.6125697996134327    	5.422380235897492    
1.4837542677203488    	-0.6105446880627635    	5.427862372365845    
1.4883044408347785    	-0.6084913952768698    	5.433336446417269    
1.4928546139492083    	-0.606410467687485    	5.438802012207453    
1.497404787063638    	-0.6043024535094863    	5.444258627911065    
1.5019549601780677    	-0.6021679025128296    	5.449705856025303    
1.5065051332924975    	-0.6000073657869176    	5.4551432633233    
1.5110553064069272    	-0.5978213955267375    	5.460570421101008    
1.515605479521357    	-0.5956105448029605    	5.465986905374662    
1.5201556526357867    	-0.5933753673212734    	5.471392296805812    
1.5247058257502164    	-0.5911164172155056    	5.476786181104015    
1.5292559988646461    	-0.5888342488208059    	5.482168148896371    
1.5338061719790759    	-0.586529416454336    	5.4875377960332195    
1.5383563450935056    	-0.5842024741883171    	5.4928947235862715    
1.5429065182079353    	-0.5818539756545925    	5.498238538034253    
1.547456691322365    	-0.5794844737980706    	5.503568851321133    
1.5520068644367948    	-0.5770945207023693    	5.508885280993127    
1.5565570375512245    	-0.5746846673589026    	5.514187450299509    
1.5611072106656543    	-0.5722554634639152    	5.519474988205353    
1.565657383780084    	-0.5698074572247152    	5.524747529593165    
1.5702075568945137    	-0.5673411951562666    	5.530004715333476    
1.5747577300089435    	-0.5648572218844897    	5.535246192205999    
1.5793079031233732    	-0.5623560799590067    	5.540471613226738    
1.583858076237803    	-0.5598383096604127    	5.545680637486378    
1.5884082493522327    	-0.5573044488178128    	5.55087293040549    
1.5929584224666624    	-0.5547550326323164    	5.5560481635749825    
1.5975085955810922    	-0.5521905934949831    	5.561206015095644    
1.6020587686955219    	-0.5496116608192534    	5.566346169326563    
1.6066089418099516    	-0.5470187608687799    	5.571468317197728    
1.6111591149243814    	-0.5444124166087159    	5.576572156080383    
1.615709288038811    	-0.5417931475161166    	5.5816573898079005    
1.6202594611532408    	-0.5391614694582781    	5.586723728914575    
1.6248096342676706    	-0.5365178945258023    	5.591770890431526    
1.6293598073821003    	-0.5338629308903268    	5.596798598032054    
1.63390998049653    	-0.5311970826644804    	5.601806581990263    
1.6384601536109598    	-0.5285208497664968    	5.606794579299171    
1.6430103267253895    	-0.5258347277884935    	5.611762333494528    
1.6475604998398192    	-0.523139207868958    	5.616709594886862    
1.652110672954249    	-0.5204347765777647    	5.621636120418085    
1.6566608460686787    	-0.5177219157866536    	5.626541673703389    
1.6612110191831084    	-0.5150011025693181    	5.6314260249975066    
1.6657611922975382    	-0.5122728090955502    	5.636288951191526    
1.670311365411968    	-0.5095375025100338    	5.641130235841593    
1.6748615385263976    	-0.50679564486364    	5.645949669142128    
1.6794117116408274    	-0.5040476929977119    	5.650747047864215    
1.683961884755257    	-0.5012940984676123    	5.655522175307461    
1.6885120578696868    	-0.49853530745587943    	5.660274861435922    
1.6930622309841166    	-0.4957717606961287    	5.665004922609734    
1.6976124040985463    	-0.49300389339763173    	5.669712181768583    
1.702162577212976    	-0.49023213517768305    	5.674396468208622    
1.7067127503274058    	-0.4874569099980243    	5.6790576177189145    
1.7112629234418355    	-0.48467863610349593    	5.683695472428002    
1.7158130965562652    	-0.48189772596759317    	5.688309880737439    
1.720363269670695    	-0.4791145862514955    	5.692900697373241    
1.7249134427851247    	-0.4763296177108102    	5.697467783285165    
1.7294636158995544    	-0.47354321524693527    	5.702011005498791    
1.7340137890139842    	-0.47075576777619166    	5.706530237258774    
1.738563962128414    	-0.46796765824291187    	5.711025357830632    
1.7431141352428436    	-0.46517926357969724    	5.7154962524408175    
1.7476643083572734    	-0.4623909546844937    	5.7199428122739855    
1.7522144814717031    	-0.45960309639604524    	5.724364934351537    
1.7567646545861328    	-0.45681604747939797    	5.728762521527052    
1.7613148277005626    	-0.45403016060969875    	5.7331354824151015    
1.7658650008149923    	-0.45124578236283497    	5.737483731181997    
1.770415173929422    	-0.44846325321042263    	5.741807187719718    
1.7749653470438518    	-0.4456829075147132    	5.746105777289414    
1.7795155201582815    	-0.4429050735300414    	5.750379430770708    
1.7840656932727113    	-0.44013007340745647    	5.754628084248328    
1.788615866387141    	-0.43735822320104034    	5.758851679217514    
1.7931660395015707    	-0.4345898328777602    	5.763050162339771    
1.7977162126160005    	-0.43182520633026805    	5.767223485415489    
1.8022663857304302    	-0.42906464137573896    	5.771371605333067    
1.80681655884486    	-0.42630842987498235    	5.775494483844732    
1.8113667319592897    	-0.42355685754782957    	5.779592087783652    
1.8159169050737194    	-0.42081020420734416    	5.78366438866658    
1.8204670781881491    	-0.41806874368051855    	5.7877113627771095    
1.8250172513025789    	-0.4153327438600628    	5.791732991054154    
1.8295674244170086    	-0.41260246673687145    	5.79572925901311    
1.8341175975314383    	-0.409878168432733    	5.799700156600839    
1.838667770645868    	-0.40716009924013885    	5.803645678285175    
1.8432179437602978    	-0.4044485036570713    	5.807565822680669    
1.8477681168747275    	-0.40174362043024586    	5.811460592795947    
1.8523182899891573    	-0.3990456825976651    	5.815329995670173    
1.856868463103587    	-0.39635491753217594    	5.8191740425171385    
1.8614186362180167    	-0.393671546990721    	5.822992748405028    
1.8659688093324465    	-0.39099578715418587    	5.826786132389056    
1.8705189824468762    	-0.38832784869288206    	5.830554217353926    
1.875069155561306    	-0.3856679367965358    	5.834297029835903    
1.8796193286757357    	-0.3830162512441855    	5.838014600038061    
1.8841695017901654    	-0.3803729864509104    	5.841706961792618    
1.8887196749045951    	-0.37773833152322284    	5.84537415234901    
1.8932698480190249    	-0.37511247031582845    	5.849016212384386    
1.8978200211334546    	-0.3724955814892614    	5.852633185878939    
1.9023701942478843    	-0.3698878385684998    	5.85622512005463    
1.906920367362314    	-0.36728940998309345    	5.85979206532412    
1.9114705404767438    	-0.36470045922078054    	5.863334075114168    
1.9160207135911735    	-0.3621211447052448    	5.866851205862119    
1.9205708867056033    	-0.3595516200347178    	5.870343517030967    
1.925121059820033    	-0.3569920339671963    	5.873811070779848    
1.9296712329344627    	-0.35444253048413016    	5.877253932098752    
1.9342214060488925    	-0.3519032488622781    	5.880672168706839    
1.9387715791633222    	-0.34937432376606703    	5.884065850847394    
1.943321752277752    	-0.3468558852386605    	5.887435051376207    
1.9478719253921817    	-0.34434805884686537    	5.890779845579263    
1.9524220985066114    	-0.3418509657026849    	5.894100311134388    
1.9569722716210411    	-0.33936472253786126    	5.897396528053767    
1.9615224447354709    	-0.3368894417760835    	5.90066857859933    
1.9660726178499006    	-0.33442523158698934    	5.903916547216437    
1.9706227909643304    	-0.3319721959634443    	5.907140520429492    
1.97517296407876    	-0.3295304347805724    	5.910340586848142    
1.9797231371931898    	-0.3271000438670891    	5.9135168369841615    
1.9842733103076196    	-0.3246811150668325    	5.916669363362301    
1.9888234834220493    	-0.32227373630764955    	5.91979826024585    
1.993373656536479    	-0.31987799166637454    	5.922903623757109    
1.9979238296509088    	-0.3174939614347829    	5.925985551649024    
2.0024740027653385    	-0.3151217221866392    	5.929044143422917    
2.0070241758797684    	-0.3127613468378587    	5.9320795001041455    
2.0115743489941984    	-0.31041290472010014    	5.935091724256634    
2.0161245221086284    	-0.3080764616387215    	5.938080919920167    
2.0206746952230583    	-0.3057520799401604    	5.941047192556653    
2.0252248683374883    	-0.30343981858227204    	5.943990649017213    
2.0297750414519182    	-0.30113973317042725    	5.946911397331481    
2.034325214566348    	-0.29885187606896757    	5.949809546909243    
2.038875387680778    	-0.29657629642364486    	5.952685208246154    
2.043425560795208    	-0.2943130402391768    	5.955538493069551    
2.047975733909638    	-0.2920621504419388    	5.95836951412495    
2.052525907024068    	-0.2898236669383267    	5.961178385205355    
2.057076080138498    	-0.28759762667631    	5.963965221067655    
2.061626253252928    	-0.2853840637130006    	5.966730137441219    
2.066176426367358    	-0.2831830092610062    	5.969473250933502    
2.070726599481788    	-0.2809944917627733    	5.972194678955185    
2.075276772596218    	-0.2788185369355555    	5.974894539735768    
2.0798269457106477    	-0.2766551678445094    	5.977572952262547    
2.0843771188250777    	-0.2745044049428493    	5.980230036198834    
2.0889272919395077    	-0.27236626614749926    	5.982865911874404    
2.0934774650539376    	-0.2702407668828501    	5.98548070027756    
2.0980276381683676    	-0.2681279201358585    	5.988074522856493    
2.1025778112827975    	-0.2660277365249941    	5.990647501759302    
2.1071279843972275    	-0.26394022433441    	5.993199759480429    
2.1116781575116574    	-0.2618653895866483    	5.99573141909761    
2.1162283306260874    	-0.25980323608531475    	5.998242604017514    
2.1207785037405174    	-0.2577537654663974    	6.000733438051089    
2.1253286768549473    	-0.25571697725826187    	6.003204045386002    
2.1298788499693773    	-0.2536928689262803    	6.005654550492458    
2.134429023083807    	-0.25168143592284753    	6.008085078116983    
2.138979196198237    	-0.24968267174153075    	6.010495753325056    
2.143529369312667    	-0.24769656796010753    	6.01288670123421    
2.148079542427097    	-0.2457231142977005    	6.015258047311491    
2.152629715541527    	-0.2437622986501283    	6.017609917099666    
2.157179888655957    	-0.24181410715061802    	6.01994243625362    
2.161730061770387    	-0.23987852420003503    	6.022255730546728    
2.166280234884817    	-0.23795553252787321    	6.024549925815239    
2.170830407999247    	-0.23604511322753371    	6.026825147879462    
2.175380581113677    	-0.23414724580230073    	6.029081522645212    
2.179930754228107    	-0.23226190821089046    	6.031319175963036    
2.1844809273425367    	-0.2303890769056529    	6.033538233638776    
2.1890311004569667    	-0.22852872689732429    	6.035738821391415    
2.1935812735713967    	-0.2266808317044276    	6.037921064935055    
2.1981314466858266    	-0.22484536357023993    	6.040085089786922    
2.2026816198002566    	-0.2230222933277158    	6.042231021288903    
2.2072317929146865    	-0.22121159052763636    	6.044358984745095    
2.2117819660291165    	-0.21941322345459735    	6.046469105220291    
2.2163321391435464    	-0.21762715917197084    	6.048561507582265    
2.2208823122579764    	-0.21585336355356846    	6.050636316429427    
2.2254324853724063    	-0.21409180132088576    	6.052693656215698    
2.2299826584868363    	-0.2123424360800274    	6.054733651101769    
2.2345328316012663    	-0.21060523035908973    	6.056756424923504    
2.239083004715696    	-0.20888014561738819    	6.0587621012965736    
2.243633177830126    	-0.20716714236998615    	6.060750803443497    
2.248183350944556    	-0.2054661800603702    	6.062722654339402    
2.252733524058986    	-0.20377721724416142    	6.064677776595381    
2.257283697173416    	-0.20210021154504146    	6.066616292472347    
2.261833870287846    	-0.2004351197078706    	6.068538323759311    
2.266384043402276    	-0.19878189762374024    	6.070443992013811    
2.270934216516706    	-0.19714050035091704    	6.072333418303899    
2.275484389631136    	-0.19551088217042026    	6.074206723332714    
2.280034562745566    	-0.193892996589973    	6.0760640273193545    
2.2845847358599958    	-0.19228679637890547    	6.077905450077534    
2.2891349089744257    	-0.190692233601676    	6.079731110941824    
2.2936850820888557    	-0.18910925964042324    	6.08154112888408    
2.2982352552032856    	-0.18753782522293772    	6.08333562225575    
2.3027854283177156    	-0.18597788044626637    	6.0851147090500906    
2.3073356014321456    	-0.1844293748059792    	6.086878506690532    
2.3118857745465755    	-0.18289225721700805    	6.088627132166093    
2.3164359476610055    	-0.181366476069396    	6.090360701854477    
2.3209861207754354    	-0.17985197911362039    	6.09207933176847    
2.3255362938898654    	-0.1783487137548878    	6.093783137254319    
2.3300864670042953    	-0.17685662680492342    	6.095472233137413    
2.3346366401187253    	-0.1753756646446364    	6.097146733788784    
2.3391868132331552    	-0.17390577320966158    	6.098806752925252    
2.343736986347585    	-0.17244689802194935    	6.100452403774543    
2.348287159462015    	-0.1709989842012862    	6.102083798975445    
2.352837332576445    	-0.16956197649268873    	6.10370105058255    
2.357387505690875    	-0.16813581928184249    	6.105304270084632    
2.361937678805305    	-0.16672045661747717    	6.106893568435844    
2.366487851919735    	-0.16531583222797336    	6.108469055913777    
2.371038025034165    	-0.1639218895391837    	6.110030842258435    
2.375588198148595    	-0.16253857170392225    	6.111579036608986    
2.380138371263025    	-0.16116582159580004    	6.113113747475835    
2.384688544377455    	-0.1598035818515072    	6.114635082779164    
2.3892387174918848    	-0.15845179487121522    	6.116143149870822    
2.3937888906063147    	-0.1571104028439354    	6.1176380553894845    
2.3983390637207447    	-0.1557793477607326    	6.119119905462602    
2.4028892368351746    	-0.15445857142562258    	6.120588805528309    
2.4074394099496046    	-0.15314801548027868    	6.122044860430581    
2.4119895830640345    	-0.15184762141089367    	6.123488174366553    
2.4165397561784645    	-0.15055733056616993    	6.124918850939604    
2.4210899292928945    	-0.14927708417075974    	6.126336993066874    
2.4256401024073244    	-0.14800682334165746    	6.127742703095462    
2.4301902755217544    	-0.14674648909444693    	6.129136082683666    
2.4347404486361843    	-0.14549602236320955    	6.130517232893976    
2.4392906217506143    	-0.1442553640123896    	6.131886254121467    
2.4438407948650442    	-0.143024454846282    	6.133243246144309    
2.448390967979474    	-0.1418032356226529    	6.134588308084943    
2.452941141093904    	-0.1405916470649499    	6.135921538427547    
2.457491314208334    	-0.13938962987402434    	6.137243035028442    
2.462041487322764    	-0.13819712473780463    	6.138552895038106    
2.466591660437194    	-0.13701407234236584    	6.139851215070751    
2.471141833551624    	-0.13584041338270597    	6.141138091016287    
2.475692006666054    	-0.13467608857401644    	6.142413618156932    
2.480242179780484    	-0.13352103866068346    	6.14367789112158    
2.484792352894914    	-0.13237520442637896    	6.144931003880893    
2.489342526009344    	-0.13123852670164005    	6.146173049789675    
2.4938926991237738    	-0.13011094637706064    	6.147404121536513    
2.4984428722382037    	-0.12899240440677157    	6.148624311221318    
2.5029930453526337    	-0.12788284182203866    	6.149833710211951    
2.5075432184670636    	-0.12678219973571178    	6.151032409252759    
2.5120933915814936    	-0.12569041935279143    	6.152220498561889    
2.5166435646959235    	-0.12460744197824183    	6.1533980676013105    
2.5211937378103535    	-0.12353320902298072    	6.154565205216563    
2.5257439109247835    	-0.12246766201242833    	6.155721999691238    
2.5302940840392134    	-0.12141074259357588    	6.156868538569838    
2.5348442571536434    	-0.12036239254143152    	6.158004908798596    
2.5393944302680733    	-0.11932255376650133    	6.159131196748781    
2.5439446033825033    	-0.11829116832075147    	6.160247488088948    
2.5484947764969332    	-0.11726817840369146    	6.16135386791599    
2.553044949611363    	-0.1162535263705352    	6.162450420644201    
2.557595122725793    	-0.11524715473389507    	6.163537230099645    
2.562145295840223    	-0.11424900617375724    	6.164614379510612    
2.566695468954653    	-0.11325902354097443    	6.165681951443193    
2.571245642069083    	-0.11227714986263891    	6.1667400278213504    
2.575795815183513    	-0.1113033283475237    	6.167788690018596    
2.580345988297943    	-0.11033750239092197    	6.168828018803937    
2.584896161412373    	-0.1093796155805346    	6.169858094224852    
2.589446334526803    	-0.10842961169308005    	6.170878995838667    
2.593996507641233    	-0.10748743472643474    	6.171890802522826    
2.5985466807556628    	-0.10655302885535378    	6.172893592604587    
2.6030968538700927    	-0.10562633848157849    	6.173887443787961    
2.6076470269845227    	-0.10470730821461365    	6.174872433156997    
2.6121972000989526    	-0.10379588288183018    	6.175848637202733    
2.6167473732133826    	-0.10289200752952234    	6.176816131886569    
2.6212975463278125    	-0.10199562742969175    	6.1777749924964045    
2.6258477194422425    	-0.10110668807736482    	6.178725293805707    
2.6303978925566724    	-0.10022513521187786    	6.179667109855845    
2.6349480656711024    	-9.93509147867677300e-2	6.180600514341727    
2.6394982387855324    	-9.84839730036601600e-2	6.181525580191139    
2.6440484118999623    	-9.76242563030031300e-2	6.182442379842221    
2.6485985850143923    	-9.67717113664593500e-2	6.183350985116767    
2.6531487581288222    	-9.59262851211681300e-2	6.184251467282649    
2.657698931243252    	-9.50879247410204600e-2	6.185143897074419    
2.662249104357682    	-9.42565776502660600e-2	6.18602834459187    
2.666799277472112    	-9.3432191525319610e-2	6.186904879416571    
2.671349450586542    	-9.26147142971166400e-2	6.187773570606098    
2.675899623700972    	-9.18040941525080500e-2	6.188634486615291    
2.680449796815402    	-9.10002795370165600e-2	6.189487695304683    
2.684999969929832    	-9.02032191561053500e-2	6.19033326412339    
2.689550143044262    	-8.94128619773993500e-2	6.191171259840074    
2.694100316158692    	-8.86291572321956100e-2	6.192001748763234    
2.698650489273122    	-8.78520544167424200e-2	6.192824796610284    
2.7032006623875517    	-8.7081503293628600e-2	6.193640468578753    
2.7077508355019817    	-8.6317453893878100e-2	6.194448829375028    
2.7123010086164117    	-8.55598565176821400e-2	6.195249943135471    
2.7168511817308416    	-8.4808661729093600e-2	6.1960438734756105    
2.7214013548452716    	-8.4063820388792210e-2	6.19683068347136    
2.7259515279597015    	-8.33252835929230400e-2	6.197610435745133    
2.7305017010741315    	-8.25930027362642600e-2	6.198383192319315    
2.7350518741885614    	-8.18669294812259700e-2	6.199149014774122    
2.7396020473029914    	-8.11470157658599600e-2	6.199907964114494    
2.7441522204174214    	-8.04332138037235200e-2	6.200660100924232    
2.7487023935318513    	-7.97254760856000300e-2	6.201405485204332    
2.7532525666462813    	-7.90237553791576500e-2	6.202144176497361    
2.757802739760711    	-7.83280047298356900e-2	6.202876233847448    
2.762352912875141    	-7.76381774613927400e-2	6.203601715778422    
2.766903085989571    	-7.6954227176018300e-2	6.20432068037851    
2.771453259104001    	-7.62761077547624700e-2	6.205033185205305    
2.776003432218431    	-7.56037733581516700e-2	6.205739287349502    
2.780553605332861    	-7.493717842596901e-2	6.206439043422619    
2.785103778447291    	-7.42762776772900400e-2	6.207132509582768    
2.789653951561721    	-7.36210261113917500e-2	6.207819741430889    
2.794204124676151    	-7.2971379006924200e-2	6.208500794212056    
2.798754297790581    	-7.23272919221462800e-2	6.209175722638096    
2.803304470905011    	-7.16887206956726600e-2	6.209844580983931    
2.8078546440194407    	-7.10556214440844600e-2	6.21050742305292    
2.8124048171338707    	-7.04279505652462900e-2	6.21116430217786    
2.8169549902483006    	-6.98056647352513500e-2	6.211815271270789    
2.8215051633627306    	-6.91887209092307400e-2	6.212460382777511    
2.8260553364771606    	-6.85770763209347800e-2	6.213099688713041    
2.8306055095915905    	-6.79706884827340800e-2	6.213733240649988    
2.8351556827060205    	-6.73695151844147400e-2	6.214361089667063    
2.8397058558204504    	-6.67735144940790300e-2	6.214983286429115    
2.8442560289348804    	-6.61826447565313700e-2	6.2155998812748114    
2.8488062020493103    	-6.55968645931703800e-2	6.2162109239702215    
2.8533563751637403    	-6.50161329018341100e-2	6.216816463899819    
2.8579065482781703    	-6.4440408855136200e-2	6.217416550067908    
2.8624567213926    	-6.38696519014583200e-2	6.218011231015769    
2.86700689450703    	-6.33038217631773300e-2	6.2186005548751915    
2.87155706762146    	-6.27428784372657300e-2	6.219184569340568    
2.87610724073589    	-6.21867821916823700e-2	6.219763321752276    
2.88065741385032    	-6.163549356838199000e-2	6.2203368590275865    
2.88520758696475    	-6.1088973380212900e-2	6.220905227653105    
2.88975776007918    	-6.054718271117455000e-2	6.221468473667788    
2.89430793319361    	-6.001008291472634000e-2	6.222026642849624    
2.89885810630804    	-5.9477635613789700e-2	6.222579780470889    
2.90340827942247    	-5.894980269979473000e-2	6.223127931461068    
2.9079584525368998    	-5.842654633077109000e-2	6.2236711403056875    
2.9125086256513297    	-5.79078289324427700e-2	6.224209451185787    
2.9170587987657597    	-5.73936131953672400e-2	6.224742907808684    
2.9216089718801896    	-5.688386207479239000e-2	6.225271553623228    
2.9261591449946196    	-5.63785387901137700e-2	6.225795431503463    
2.9307093181090496    	-5.58776068231051300e-2	6.226314584197958    
2.9352594912234795    	-5.53810299172751300e-2	6.226829053890722    
2.9398096643379095    	-5.488877207733247000e-2	6.22733888248183    
2.9443598374523394    	-5.4400797567048900e-2	6.227844111499393    
2.9489100105667694    	-5.391707090874012000e-2	6.228344782092009    
2.9534601836811993    	-5.34375568830314200e-2	6.2288409350809815    
2.9580103567956293    	-5.296222052637124000e-2	6.229332610881778    
2.9625605299100592    	-5.249102713104469000e-2	6.229819849569423    
2.967110703024489    	-5.20239422432285500e-2	6.230302690936252    
2.971660876138919    	-5.156093166213920000e-2	6.230781174301253    
2.976211049253349    	-5.110196143942496000e-2	6.231255338790233    
2.980761222367779    	-5.064699787728948000e-2	6.231725223042706    
2.985311395482209    	-5.01960075275316000e-2	6.232190865478929    
2.989861568596639    	-4.97489571907883600e-2	6.232652304046028    
2.994411741711069    	-4.93058139145494900e-2	6.2331095765234    
2.998961914825499    	-4.88665449927947800e-2	6.233562720248975    
3.003512087939929    	-4.84311179641244600e-2	6.234011772193725    
3.008062261054359    	-4.79995006108663360e-2	6.234456769124749    
3.0126124341687888    	-4.757166095811305500e-2	6.234897747445551    
3.0171626072832187    	-4.71475672726004770e-2	6.235334743198981    
3.0217127803976487    	-4.67271880576674500e-2	6.235767792155866    
3.0262629535120786    	-4.6310492061123200e-2	6.236196929647838    
3.0308131266265086    	-4.58974482632741650e-2	6.236622190915654    
3.0353632997409385    	-4.548802588352203000e-2	6.237043610786224    
3.0399134728553685    	-4.50821943748779300e-2	6.237461223593404    
3.0444636459697985    	-4.46799234244363300e-2	6.237875063729693    
3.0490138190842284    	-4.42811829515359250e-2	6.238285165030657    
3.0535639921986584    	-4.38859431064205100e-2	6.238691560985597    
3.0581141653130883    	-4.349417426965354600e-2	6.239094285059852    
3.0626643384275183    	-4.31058470498855430e-2	6.239493370161196    
3.0672145115419482    	-4.27209322830090050e-2	6.239888849020243    
3.071764684656378    	-4.233940103101712600e-2	6.240280754066208    
3.076314857770808    	-4.19612245801553900e-2	6.2406691174466    
3.080865030885238    	-4.15863744404397440e-2	6.241053970996736    
3.085415203999668    	-4.12148223434987100e-2	6.241435346303431    
3.089965377114098    	-4.08465402417005800e-2	6.2418132746573765    
3.094515550228528    	-4.04815003068516370e-2	6.242187787067808    
3.099065723342958    	-4.011967492863049000e-2	6.242558914204539    
3.103615896457388    	-3.97610367137728700e-2	6.24292668664882    
3.108166069571818    	-3.940555848386500500e-2	6.243291134538993    
3.112716242686248    	-3.90532132753600770e-2	6.243652287824227    
3.1172664158006778    	-3.870397433643099600e-2	6.244010176126468    
3.1218165889151077    	-3.8357815127677697e-2	6.244364828792085    
3.1263667620295377    	-3.80147093192651050e-2	6.244716275147092    
3.1309169351439676    	-3.76746307903710660e-2	6.245064543792621    
3.1354671082583976    	-3.73375536275777460e-2	6.245409663584496    
3.1400172813728275    	-3.70034521234810400e-2	6.245751662793116    
3.1445674544872575    	-3.667230077600664400e-2	6.246090569517363    
3.1491176276016875    	-3.63440742860709930e-2	6.246426411640194    
3.1536678007161174    	-3.601874755690117600e-2	6.246759216753081    
3.1582179738305474    	-3.569629569288123600e-2	6.247089012315045    
3.1627681469449773    	-3.53766939981720100e-2	6.247415825274245    
3.1673183200594073    	-3.50599179743433500e-2	6.247739682643453    
3.1718684931738372    	-3.474594332086220500e-2	6.248060611099614    
3.176418666288267    	-3.44347459323165900e-2	6.24837863687972    
3.180968839402697    	-3.412630189788911600e-2	6.248693786296076    
3.185519012517127    	-3.38205874998201540e-2	6.249006085202218    
3.190069185631557    	-3.35175792120425700e-2	6.249315559348633    
3.194619358745987    	-3.32172536987394500e-2	6.249622234201922    
3.199169531860417    	-3.291958781382796600e-2	6.249926134978057    
3.203719704974847    	-3.262455859871358000e-2	6.2502272867183075    
3.208269878089277    	-3.233214328134708700e-2	6.250525714220905    
3.212820051203707    	-3.204231927547568400e-2	6.250821442046603    
3.217370224318137    	-3.17550641780650070e-2	6.251114494557435    
3.2219203974325668    	-3.14703557699396300e-2	6.25140489587803    
3.2264705705469967    	-3.118817201249962600e-2	6.251692669971407    
3.2310207436614267    	-3.09084910478343800e-2	6.2519778405067035    
3.2355709167758566    	-3.063129119675354600e-2	6.252260430939352    
3.2401210898902866    	-3.03565509581238730e-2	6.25254046467544    
3.2446712630047165    	-3.00842490069360900e-2	6.252817964617234    
3.2492214361191465    	-2.98143641934615800e-2	6.253092953765255    
3.2537716092335764    	-2.954687554223718000e-2	6.253365454761613    
3.2583217823480064    	-2.92817622501974700e-2	6.253635490122273    
3.2628719554624364    	-2.901900368617990600e-2	6.2539030818386925    
3.2674221285768663    	-2.87585793883398200e-2	6.254168252320711    
3.2719723016912963    	-2.850046906498530000e-2	6.254431023196375    
3.2765224748057262    	-2.824465259167566000e-2	6.254691416286701    
3.281072647920156    	-2.799111001066939600e-2	6.2549494529243805    
3.285622821034586    	-2.773982152955330000e-2	6.255205154417639    
3.290172994149016    	-2.74907675203105700e-2	6.2554585419580135    
3.294723167263446    	-2.724392851758205600e-2	6.255709636374358    
3.299273340377876    	-2.699928521897343400e-2	6.255958458319522    
3.303823513492306    	-2.675681847895855000e-2	6.256205028422296    
3.308373686606736    	-2.651650931703126700e-2	6.256449366936576    
3.312923859721166    	-2.627833890669226700e-2	6.256691494082192    
3.317474032835596    	-2.60422885803568600e-2	6.256931429830737    
3.322024205950026    	-2.580833982567080000e-2	6.257169193957654    
3.3265743790644557    	-2.557647428516669500e-2	6.25740480611823    
3.3311245521788857    	-2.534667375511686600e-2	6.257638285632607    
3.3356747252933157    	-2.511892018394142000e-2	6.257869651900539    
3.3402248984077456    	-2.48931956715884530e-2	6.25809892399818    
3.3447750715221756    	-2.466948246799623400e-2	6.25832612082751    
3.3493252446366055    	-2.444776297219035000e-2	6.258551261115229    
3.3538754177510355    	-2.422801973120537700e-2	6.258774363484088    
3.3584255908654654    	-2.401023543867095000e-2	6.258995446359081    
3.3629757639798954    	-2.379439293389138400e-2	6.259214528004791    
3.3675259370943254    	-2.358047520060872500e-2	6.259431626498857    
3.3720761102087553    	-2.336846536628570400e-2	6.259646759634876    
3.3766262833231853    	-2.315834670082570000e-2	6.259859945356807    
3.381176456437615    	-2.29501026155412740e-2	6.260071201172021    
3.385726629552045    	-2.274371665854500e-2	6.260280544599872    
3.390276802666475    	-2.25391725234505180e-2	6.260487992834833    
3.394826975780905    	-2.233645403720922500e-2	6.260693563098504    
3.399377148895335    	-2.213554516495033800e-2	6.260897272422267    
3.403927322009765    	-2.193643000760702500e-2	6.261099137383282    
3.408477495124195    	-2.173909280109006800e-2	6.261299174851092    
3.413027668238625    	-2.15435179150174600e-2	6.261497401322578    
3.417577841353055    	-2.13496898516000800e-2	6.261693833174251    
3.422128014467485    	-2.115759324506034700e-2	6.261888486617678    
3.426678187581915    	-2.096721286009542400e-2	6.262081377723222    
3.4312283606963447    	-2.07785335910825870e-2	6.2622725225201625    
3.4357785338107747    	-2.059154046107003500e-2	6.26246193662125    
3.4403287069252046    	-2.040621862077380000e-2	6.262649635808913    
3.4448788800396346    	-2.02225533472945420e-2	6.262835635604094    
3.4494290531540646    	-2.00405300436831800e-2	6.263019951271702    
3.4539792262684945    	-1.986013423745100500e-2	6.263202598166335    
3.4585293993829245    	-1.9681351579890500e-2	6.263383591289196    
3.4630795724973544    	-1.950416784440618400e-2	6.263562945633432    
3.4676297456117844    	-1.932856892696206400e-2	6.263740676018916    
3.4721799187262143    	-1.91545408435713800e-2	6.26391679715636    
3.4767300918406443    	-1.898206973048291400e-2	6.264091323579392    
3.4812802649550743    	-1.881114184211164500e-2	6.264264269731061    
3.485830438069504    	-1.864174355153572500e-2	6.264435649857331    
3.490380611183934    	-1.847386134809738700e-2	6.264605478155481    
3.494930784298364    	-1.830748183748028300e-2	6.264773768719276    
3.499480957412794    	-1.814259174035861600e-2	6.264940535358675    
3.504031130527224    	-1.797917789112234000e-2	6.2651057919733555    
3.508581303641654    	-1.781722723794029700e-2	6.265269552061967    
3.513131476756084    	-1.765672684103948600e-2	6.265431829359159    
3.517681649870514    	-1.749766387202010300e-2	6.265592637142044    
3.522231822984944    	-1.73400256130664300e-2	6.265751988764747    
3.526781996099374    	-1.718379945564772500e-2	6.265909897420041    
3.5313321692138038    	-1.702897290032193000e-2	6.266066376089984    
3.5358823423282337    	-1.687553355529625000e-2	6.266221437744885    
3.5404325154426637    	-1.67234691357085700e-2	6.2663750952351585    
3.5449826885570936    	-1.657276746269017400e-2	6.266527361271291    
3.5495328616715236    	-1.64234164630164210e-2	6.266678248504476    
3.5540830347859536    	-1.627540416707533600e-2	6.266827769134896    
3.5586332079003835    	-1.61287187094515280e-2	6.266975935852018    
3.5631833810148135    	-1.598334832709946700e-2	6.267122760748345    
3.5677335541292434    	-1.583928135620542600e-2	6.267268256042122    
3.5722837272436734    	-1.569650624421173600e-2	6.2674124336964585    
3.5768339003581033    	-1.555501152341773600e-2	6.267555305672153    
3.5813840734725333    	-1.541478583436143900e-2	6.267696883746096    
3.5859342465869632    	-1.52758179186652100e-2	6.267837179723337    
3.590484419701393    	-1.513809660803161800e-2	6.2679762050653824    
3.595034592815823    	-1.50016108360402880e-2	6.268113971451638    
3.599584765930253    	-1.486634963126326500e-2	6.26825049008636    
3.604134939044683    	-1.473230211748486000e-2	6.2683857724225875    
3.608685112159113    	-1.459945751314635500e-2	6.268519829566736    
3.613235285273543    	-1.446780513026840500e-2	6.2686526725692655    
3.617785458387973    	-1.433733437383321300e-2	6.268784312533678    
3.622335631502403    	-1.420803474113793000e-2	6.2689147602415565    
3.626885804616833    	-1.407989582085797400e-2	6.269044026586909    
3.631435977731263    	-1.395290729231215000e-2	6.269172122174649    
3.6359861508456928    	-1.382705892481829700e-2	6.26929905762716    
3.6405363239601227    	-1.370234057672867500e-2	6.269424843459806    
3.6450864970745527    	-1.357874219499751500e-2	6.269549490114476    
3.6496366701889826    	-1.345625381407933600e-2	6.26967300786422    
3.6541868433034126    	-1.333486555552823300e-2	6.269795406850576    
3.6587370164178425    	-1.321456762709511400e-2	6.2699166973963685    
3.6632871895322725    	-1.309535032197655700e-2	6.270036889304068    
3.6678373626467025    	-1.29772040182843800e-2	6.270155992711318    
3.6723875357611324    	-1.286011917807477500e-2	6.270274017341453    
3.6769377088755624    	-1.27440863469411300e-2	6.270390973040139    
3.6814878819899923    	-1.262909615303442800e-2	6.270506869449689    
3.6860380551044223    	-1.251513930654305800e-2	6.270621716218134    
3.6905882282188522    	-1.240220659894120400e-2	6.270735522713681    
3.695138401333282    	-1.229028890231798500e-2	6.270848298474057    
3.699688574447712    	-1.217937716877600700e-2	6.270960052817923    
3.704238747562142    	-1.206946242956812300e-2	6.271070794964502    
3.708788920676572    	-1.196053579456026300e-2	6.271180534064745    
3.713339093791002    	-1.18525884516896800e-2	6.271289279282609    
3.717889266905432    	-1.174561166586945100e-2	6.271397039475112    
3.722439440019862    	-1.163959677903392600e-2	6.271503823680315    
3.726989613134292    	-1.15345352088030720e-2	6.2716096407225725    
3.731539786248722    	-1.143041844818606700e-2	6.271714499267646    
3.736089959363152    	-1.132723806517596700e-2	6.27181840811868    
3.7406401324775818    	-1.122498570086383500e-2	6.27192137573435    
3.7451903055920117    	-1.112365307123827800e-2	6.27202341075942    
3.7497404787064417    	-1.102323196391824200e-2	6.272124521603602    
3.7542906518208716    	-1.092371423929931800e-2	6.2722247166078615    
3.7588408249353016    	-1.082509182916273300e-2	6.272324004103955    
3.7633909980497315    	-1.07273567362716500e-2	6.27242239228303    
3.7679411711641615    	-1.063050103374858500e-2	6.272519889317578    
3.7724913442785915    	-1.053451686453149600e-2	6.272616503189679    
3.7770415173930214    	-1.043939644072334000e-2	6.272712242022418    
3.7815916905074514    	-1.034513204300689100e-2	6.27280711364237    
3.7861418636218813    	-1.02517160199904310e-2	6.272901126020208    
3.7906920367363113    	-1.015914078777819500e-2	6.27299428668007    
3.7952422098507412    	-1.006739882934677700e-2	6.273086603612607    
3.799792382965171    	-9.976482693923296000e-3	6.273178084376929    
3.804342556079601    	-9.886384996252737000e-3	6.273268736470926    
3.808892729194031    	-9.797098416537740000e-3	6.273358567447343    
3.813442902308461    	-9.708615699421712000e-3	6.273447584751762    
3.817993075422891    	-9.620929653492969000e-3	6.273535795732956    
3.822543248537321    	-9.534033150926534000e-3	6.2736232077630225    
3.827093421651751    	-9.44791912685122100e-3	6.273709827965337    
3.831643594766181    	-9.362580578703532000e-3	6.273795663580761    
3.836193767880611    	-9.278010565842183000e-3	6.273880721676718    
3.840743940995041    	-9.194202208969986000e-3	6.273965009333283    
3.8452941141094708    	-9.111148689560656000e-3	6.27404853349255    
3.8498442872239007    	-9.028843249368281000e-3	6.274131301229773    
3.8543944603383307    	-8.947279189945174000e-3	6.274213319004347    
3.8589446334527606    	-8.866449872040683000e-3	6.274294594012021    
3.8634948065671906    	-8.786348715162897000e-3	6.274375132713282    
3.8680449796816205    	-8.706969197127012000e-3	6.274454941911335    
3.8725951527960505    	-8.628304853323117000e-3	6.274534028240975    
3.8771453259104804    	-8.550349276486303000e-3	6.2746123981707695    
3.8816954990249104    	-8.473096116102816000e-3	6.274690058204221    
3.8862456721393404    	-8.396539077790663000e-3	6.274767014832442    
3.8907958452537703    	-8.320671923024242000e-3	6.274843274307386    
3.8953460183682003    	-8.24548846854825000e-3	6.274918843021464    
3.8998961914826302    	-8.170982585898037000e-3	6.2749937271835545    
3.90444636459706    	-8.097148200931539000e-3	6.275067933064778    
3.90899653771149    	-8.02397929342149000e-3	6.275141466751485    
3.91354671082592    	-7.951469896264005000e-3	6.275214334375941    
3.91809688394035    	-7.87961409570673100e-3	6.275286541935868    
3.92264705705478    	-7.808406030189308000e-3	6.275358095353554    
3.92719723016921    	-7.737839890222615000e-3	6.275429000680292    
3.93174740328364    	-7.667909917883747000e-3	6.275499263717268    
3.93629757639807    	-7.598610406373698000e-3	6.275568890295559    
3.9408477495125    	-7.529935699548583000e-3	6.275637886138615    
3.94539792262693    	-7.461880191518568000e-3	6.275706257019305    
3.9499480957413597    	-7.394438326156373000e-3	6.275774008537653    
3.9544982688557897    	-7.327604596733612000e-3	6.275841146374109    
3.9590484419702197    	-7.261373545434988000e-3	6.275907676051982    
3.9635986150846496    	-7.195739762935983000e-3	6.275973603032449    
3.9681487881990796    	-7.130697888047705000e-3	6.276038932857307    
3.9726989613135095    	-7.066242607162656000e-3	6.276103670848023    
3.9772491344279395    	-7.002368654024504000e-3	6.276167822439542    
3.9817993075423694    	-6.939070809128125000e-3	6.276231392889617    
3.9863494806567994    	-6.876343899429872000e-3	6.2762943876499175    
3.9908996537712293    	-6.814182797937202000e-3	6.276356811552994    
3.9954498268856593    	-6.752582423252755000e-3	6.2764186700598446    
4.    	-6.691537739204246000e-3	6.276479968222047    


==> plot-data/psi-a-v2/psi-a-v2-K5.dat <==
# K=1.0
h	v2T	v2kT
-0.3774280384772856    	1.1429777166608484    	5.3447989837674585    
-0.37304622862896003    	1.1380547166666342    	5.344316097158217    
-0.36866441878063444    	1.1331335907624458    	5.343839384686671    
-0.36428260893230885    	1.1282140185392784    	5.343366538501097    
-0.35990079908398326    	1.1232960372174012    	5.342897578510624    
-0.35551898923565767    	1.1183796833096566    	5.342432524036111    
-0.3511371793873321    	1.1134649943417219    	5.341971394597344    
-0.3467553695390065    	1.1085520073198638    	5.341514210045595    
-0.3423735596906809    	1.1036407596784443    	5.341060990037808    
-0.3379917498423553    	1.0987312888937726    	5.340611754199079    
-0.3336099399940297    	1.0938236325832282    	5.340166522261581    
-0.3292281301457041    	1.0889178284385137    	5.339725313792497    
-0.32484632029737853    	1.0840139143265861    	5.339288148589729    
-0.32046451044905294    	1.0791119282127077    	5.338855046337268    
-0.31608270060072735    	1.0742119081748018    	5.338426026739778    
-0.31170089075240176    	1.069313892435692    	5.338001109575293    
-0.30731908090407617    	1.0644179193026522    	5.3375803144811504    
-0.3029372710557506    	1.0595240272559818    	5.337163661297987    
-0.298555461207425    	1.0546322548173115    	5.336751169685545    
-0.2941736513590994    	1.049742640720057    	5.3363428594355335    
-0.2897918415107738    	1.0448552237587638    	5.33593875033508    
-0.2854100316624482    	1.0399700428763565    	5.335538862110738    
-0.2810282218141226    	1.035087137112233    	5.335143214532698    
-0.27664641196579703    	1.0302065456536036    	5.334751827435444    
-0.27226460211747144    	1.0253283077869377    	5.334364720526668    
-0.26788279226914585    	1.0204524629206886    	5.3339819135777145    
-0.26350098242082026    	1.0155790506004618    	5.333603426439506    
-0.25911917257249467    	1.0107081104813704    	5.333229278814615    
-0.2547373627241691    	1.0058396823281204    	5.332859490526436    
-0.2503555528758435    	1.0009738060447582    	5.332494081346299    
-0.24597374302751787    	0.9961105216461338    	5.332133071086639    
-0.24159193317919225    	0.9912498692695632    	5.331776479493669    
-0.23721012333086663    	0.986391889163017    	5.33142432633694    
-0.23282831348254102    	0.9815366217132743    	5.331076631433876    
-0.2284465036342154    	0.9766841073992796    	5.330733414537193    
-0.22406469378588978    	0.971834386846491    	5.330394695414493    
-0.21968288393756416    	0.9669875007856478    	5.33006049382686    
-0.21530107408923854    	0.9621434900704472    	5.329730829624675    
-0.21091926424091292    	0.9573023956709529    	5.329405722299627    
-0.2065374543925873    	0.9524642586843208    	5.329085191892856    
-0.2021556445442617    	0.9476291203035603    	5.32876925799302    
-0.19777383469593607    	0.9427970218730501    	5.328457940399307    
-0.19339202484761045    	0.9379680048335185    	5.328151258767426    
-0.18901021499928483    	0.9331421107571568    	5.327849232891676    
-0.1846284051509592    	0.9283193813208457    	5.327551882395769    
-0.1802465953026336    	0.9234998583157313    	5.327259227008497    
-0.17586478545430798    	0.9186835836864662    	5.32697128642327    
-0.17148297560598236    	0.9138705994526213    	5.326688080317105    
-0.16710116575765674    	0.9090609477681476    	5.326409628310209    
-0.16271935590933112    	0.9042546708033136    	5.326135949952043    
-0.1583375460610055    	0.8994518112596561    	5.325867065187555    
-0.15395573621267988    	0.8946524113297982    	5.325602993315826    
-0.14957392636435426    	0.889856513740852    	5.325343754039428    
-0.14519211651602865    	0.8850641612296792    	5.325089366944818    
-0.14081030666770303    	0.8802753966507414    	5.324839851556037    
-0.1364284968193774    	0.8754902629756837    	5.324595227455745    
-0.1320466869710518    	0.8707088032881165    	5.324355514143419    
-0.12766487712272617    	0.8659310607896992    	5.324120731129031    
-0.12328306727440057    	0.8611570787986036    	5.323890897896126    
-0.11890125742607496    	0.8563869007415574    	5.323666033887793    
-0.11451944757774936    	0.8516205701683524    	5.323446158557526    
-0.11013763772942375    	0.8468581307340278    	5.323231291300981    
-0.10575582788109815    	0.8420996262186874    	5.323021451535448    
-0.10137401803277254    	0.837345100509012    	5.322816658602965    
-9.69922081844469400e-2	0.8325945975884677    	5.322616931822391    
-9.26103983361213400e-2	0.8278481615994557    	5.3224222905207474    
-8.82285884877957300e-2	0.8231058367452658    	5.322232753981969    
-8.38467786394701200e-2	0.8183676673717258    	5.32204834146023    
-7.94649687911445200e-2	0.8136336979268185    	5.321869072160541    
-7.50831589428189200e-2	0.8089039729743398    	5.321694965292197    
-7.07013490944933200e-2	0.8041785371823811    	5.3215260399923014    
-6.63195392461677100e-2	0.7994574353378842    	5.321362315398157    
-6.193772939784210000e-2	0.7947407123336753    	5.321203810614478    
-5.755591954951649000e-2	0.7900284131712133    	5.321050544680553    
-5.31741097011908700e-2	0.7853205829643253    	5.320902536631042    
-4.87922998528652600e-2	0.7806172669351931    	5.320759805435408    
-4.44104900045396500e-2	0.7759185104136973    	5.320622370057717    
-4.00286801562140360e-2	0.7712243588379839    	5.320490249410229    
-3.56468703078884300e-2	0.766534857752154    	5.320363462335821    
-3.126506045956281600e-2	0.7618500528153619    	5.32024202769655    
-2.688325061123720000e-2	0.7571699897809977    	5.320125964257725    
-2.250144076291159300e-2	0.7524947145185792    	5.320015290782325    
-1.81196309145859820e-2	0.7478242729986448    	5.31991002595036    
-1.37378210662603700e-2	0.7431587112972585    	5.319810188454242    
-9.356011217934758000e-3	0.7384980755972276    	5.319715796857026    
-4.974201369609147000e-3	0.7338424121827487    	5.319626869757237    
-5.9239152128353660000e-4	0.7291917674435995    	5.319543425665964    
3.789418327042074000e-3	0.7245461878700833    	5.31946548304062    
8.171228175367684000e-3	0.7199057200576169    	5.319393060305949    
1.255303802369329700e-2	0.7152704107005273    	5.3193261758384915    
1.693484787201890700e-2	0.7106403065971852    	5.319264847950808    
2.13166577203445170e-2	0.7060154546429227    	5.319209094878497    
2.56984675686701300e-2	0.7013959018347925    	5.319158934848014    
3.008027741699574300e-2	0.6967816952731628    	5.319114386009583    
3.44620872653213500e-2	0.6921728821411628    	5.319075466454523    
3.88438971136469640e-2	0.6875695097399585    	5.319042194227785    
4.322570696197257600e-2	0.6829716254577305    	5.319014587292269    
4.760751681029818400e-2	0.6783792767780393    	5.318992663581483    
5.1989326658623790e-2	0.6737925112825035    	5.318976440944264    
5.63711365069494000e-2	0.6692113766459382    	5.318965937165301    
6.07529463552750200e-2	0.6646359206399771    	5.318961169986288    
6.51347562036006300e-2	0.6600661911256741    	5.318962157066928    
6.95165660519262300e-2	0.6555022360608611    	5.318968916006777    
7.38983759002518300e-2	0.6509441034896611    	5.318981464343907    
7.82801857485774400e-2	0.6463918415221417    	5.318999819493953    
8.26619955969030400e-2	0.6418454984733518    	5.319023998965148    
8.70438054452286500e-2	0.6373051225634099    	5.319054019929151    
9.14256152935542500e-2	0.6327707622558125    	5.3190898997610585    
9.58074251418798500e-2	0.6282424660132551    	5.319131655550793    
0.10018923499020546    	0.6237202824339328    	5.319179304463372    
0.10457104483853107    	0.6192042601581798    	5.319232863453605    
0.10895285468685667    	0.6146944479472125    	5.31929234953307    
0.11333466453518228    	0.6101908946415926    	5.31935777953524    
0.11771647438350788    	0.6056936491488107    	5.319429170234714    
0.12209828423183348    	0.6012027604647359    	5.319506538379514    
0.1264800940801591    	0.5967182776676955    	5.319589900561779    
0.1308619039284847    	0.5922402499112346    	5.3196792733246046    
0.13524371377681033    	0.5877687264350887    	5.319774673152823    
0.13962552362513594    	0.5833037565442183    	5.319876116363072    
0.14400733347346156    	0.5788453896298962    	5.319983619252589    
0.14838914332178718    	0.5743936751526598    	5.32009719802339    
0.1527709531701128    	0.5699486626549487    	5.320216868759653    
0.15715276301843842    	0.5655104017336123    	5.320342647462149    
0.16153457286676404    	0.5610789420916845    	5.320474550041184    
0.16591638271508966    	0.5566543334588065    	5.320612592339912    
0.17029819256341527    	0.552236625666824    	5.320756790046018    
0.1746800024117409    	0.5478258685987405    	5.320907158786877    
0.1790618122600665    	0.5434221122098046    	5.321063714102738    
0.18344362210839213    	0.5390254065202397    	5.321226471359995    
0.18782543195671775    	0.5346358016204151    	5.321395445942666    
0.19220724180504337    	0.5302533476495398    	5.321570653024681    
0.19658905165336898    	0.5258780948172328    	5.321752107718469    
0.2009708615016946    	0.5215100933895536    	5.321939825025906    
0.20535267135002022    	0.5171493936957983    	5.322133819845491    
0.20973448119834584    	0.5127960461161386    	5.32233410692696    
0.21411629104667146    	0.508450101091031    	5.322540700984236    
0.21849810089499708    	0.5041116091118543    	5.3227536165583125    
0.2228799107433227    	0.49978062070784424    	5.322972868057816    
0.22726172059164831    	0.49545718652178344    	5.32319846985254    
0.23164353043997393    	0.4911413571594975    	5.323430436141681    
0.23602534028829955    	0.48683318332133174    	5.323668780995638    
0.24040715013662517    	0.482532715751738    	5.323913518386386    
0.2447889599849508    	0.4782400052306941    	5.324164662140275    
0.2491707698332764    	0.47395510259393214    	5.324422226005041    
0.253552579681602    	0.4696780587024406    	5.324686223583154    
0.2579343895299276    	0.46540892448758897    	5.324956668318372    
0.2623161993782532    	0.46114775084358367    	5.325233573535225    
0.26669800922657877    	0.456894588802237    	5.325516952455896    
0.27107981907490436    	0.45264948936639465    	5.325806818165512    
0.27546162892322995    	0.4484125035842051    	5.326103183589013    
0.27984343877155554    	0.4441836825388614    	5.326406061547844    
0.28422524861988113    	0.4399630773365447    	5.326715464657872    
0.2886070584682067    	0.43575073911062534    	5.327031405500235    
0.2929888683165323    	0.4315467190388296    	5.327353896471147    
0.2973706781648579    	0.4273510682893423    	5.3276829497492075    
0.3017524880131835    	0.42316383809681246    	5.328018577510276    
0.3061342978615091    	0.41898507961911147    	5.328360791648231    
0.3105161077098347    	0.4148148441650791    	5.3287096039931505    
0.31489791755816027    	0.4106531829734198    	5.329065026203005    
0.31927972740648586    	0.40650014730969525    	5.329427069780029    
0.32366153725481145    	0.40235578846296294    	5.3297957460952095    
0.32804334710313704    	0.3982201577486355    	5.330171066363085    
0.33242515695146263    	0.394093306373274    	5.330553041522962    
0.3368069667997882    	0.3899752857320999    	5.330941682570624    
0.3411887766481138    	0.3858661470932469    	5.331337000176707    
0.3455705864964394    	0.38176594177380263    	5.331739004944792    
0.349952396344765    	0.37767472106133465    	5.3321477072575485    
0.3543342061930906    	0.37359253626337985    	5.3325631173194905    
0.3587160160414162    	0.36951943864944725    	5.332985245220739    
0.36309782588974177    	0.3654554795468399    	5.333414100867843    
0.36747963573806736    	0.36140071018118797    	5.333849694005786    
0.37186144558639295    	0.3573551818150304    	5.334292034137    
0.37624325543471854    	0.3533189457112266    	5.334741130701697    
0.38062506528304413    	0.34929205306437494    	5.33519699286112    
0.3850068751313697    	0.345274555082796    	5.3356596296728735    
0.3893886849796953    	0.34126650294072103    	5.336129049975011    
0.3937704948280209    	0.33726794778561126    	5.336605262440097    
0.3981523046763465    	0.333278940734321    	5.33708827553793    
0.4025341145246721    	0.3292995328745764    	5.337578097580195    
0.4069159243729977    	0.3253297752581223    	5.338074736673184    
0.41129773422132326    	0.3213697189023345    	5.338578200756227    
0.41567954406964885    	0.317419414777981    	5.3390884975453625    
0.42006135391797444    	0.31347891381526094    	5.339605634580317    
0.42444316376630004    	0.30954826691244763    	5.340129619231568    
0.4288249736146256    	0.3056275248946624    	5.340660458612734    
0.4332067834629512    	0.30171673855429365    	5.341198159699666    
0.4375885933112768    	0.2978159586242226    	5.341742729240869    
0.4419704031596024    	0.2939252357798322    	5.342294173784068    
0.446352213007928    	0.2900446206305224    	5.342852499682376    
0.4507340228562536    	0.28617416375008264    	5.343417713060107    
0.45511583270457917    	0.2823139156049793    	5.343989819874848    
0.45949764255290476    	0.27846392662048425    	5.3445688258299135    
0.46387945240123035    	0.2746242471428596    	5.3451547364684675    
0.46826126224955594    	0.2707949274427905    	5.345747557050441    
0.47264307209788153    	0.2669760177139396    	5.346347292682041    
0.4770248819462071    	0.26316756806509534    	5.346953948242084    
0.4814066917945327    	0.2593696285318438    	5.347567528376026    
0.4857885016428583    	0.25558224904588395    	5.348188037514513    
0.4901703114911839    	0.25180547945725423    	5.3488154798634815    
0.4945521213395095    	0.24803936952012856    	5.349449859404286    
0.4989339311878351    	0.2442839688897003    	5.350091179894289    
0.5033157410361607    	0.24053932712172313    	5.350739444875083    
0.5076975508844863    	0.2368054936708141    	5.35139465764086    
0.5120793607328119    	0.23308251787657192    	5.352056821255061    
0.5164611705811375    	0.22937044897181136    	5.352725938587401    
0.5208429804294631    	0.22566933607024078    	5.353402012169029    
0.5252247902777887    	0.22197922818508312    	5.354085044446025    
0.5296066001261143    	0.21830017418098702    	5.354775037499536    
0.5339884099744399    	0.2146322228144973    	5.355471993191763    
0.5383702198227655    	0.21097542270919034    	5.3561759132195    
0.542752029671091    	0.20732982235911754    	5.356886798934222    
0.5471338395194166    	0.20369547011925168    	5.3576046515230935    
0.5515156493677422    	0.20007241420462987    	5.358329471866955    
0.5558974592160678    	0.19646070268614776    	5.359061260618328    
0.5602792690643934    	0.19286038349439508    	5.359800018189345    
0.564661078912719    	0.18927150440470664    	5.360545744731114    
0.5690428887610446    	0.18569411303218503    	5.361298440156352    
0.5734246986093702    	0.18212825683986258    	5.362058104031605    
0.5778065084576958    	0.17857398314043468    	5.362824735829812    
0.5821883183060214    	0.17503133905157786    	5.363598334612109    
0.586570128154347    	0.1715003715433587    	5.364378899236706    
0.5909519380026725    	0.16798112740144122    	5.365166428316253    
0.5953337478509981    	0.16447365325665925    	5.365960920161656    
0.5997155576993237    	0.160977995520526    	5.3667623728456055    
0.6040973675476493    	0.15749420044658072    	5.367570784155702    
0.6084791773959749    	0.15402231408927275    	5.3683861516128015    
0.6128609872443005    	0.1505623823098161    	5.369208472451046    
0.6172427970926261    	0.1471144507742908    	5.37003774366732    
0.6216246069409517    	0.14367856494724    	5.370873961971306    
0.6260064167892773    	0.1402547700816938    	5.371717123731292    
0.6303882266376029    	0.13684311122685147    	5.372567225132043    
0.6347700364859284    	0.13344363321322003    	5.373424262042325    
0.639151846334254    	0.1300563806588647    	5.374288230024698    
0.6435336561825796    	0.1266813979541089    	5.375159124381908    
0.6479154660309052    	0.12331872926263562    	5.376036940121168    
0.6522972758792308    	0.11996841851949831    	5.376921671965213    
0.6566790857275564    	0.1166305094256784    	5.377813314371317    
0.661060895575882    	0.11330504544179175    	5.378711861480085    
0.6654427054242076    	0.109992069776663    	5.379617307128834    
0.6698245152725332    	0.10669162541248876    	5.380529644926923    
0.6742063251208588    	0.10340375505255661    	5.3814488681074115    
0.6785881349691844    	0.10012850116235665    	5.38237496963628    
0.6829699448175099    	9.6865905940210210e-2	5.383307942226964    
0.6873517546658355    	9.36160113148930400e-2	5.384247778235572    
0.6917335645141611    	9.03788589567530600e-2	5.385194469763157    
0.6961153743624867    	8.71544902512457500e-2	5.386148008571627    
0.7004971842108123    	8.39429463086512500e-2	5.387108386144957    
0.7048789940591379    	8.07442679601194500e-2	5.3880755936602585    
0.7092608039074635    	7.75584957444304600e-2	5.38904962198847    
0.7136426137557891    	7.43856699111642200e-2	5.39003046168286    
0.7180244236041147    	7.12258304141422200e-2	5.391018103013674    
0.7224062334524403    	6.80790169055718400e-2	5.392012535923242    
0.7267880433007659    	6.49452687308611700e-2	5.393013750049637    
0.7311698531490914    	6.18246249323664200e-2	5.394021734725486    
0.735551662997417    	5.87171242276666600e-2	5.395036478946697    
0.7399334728457426    	5.562280502685878000e-2	5.396057971449802    
0.7443152826940682    	5.254170540867996000e-2	5.397086200607449    
0.7486970925423938    	4.94738631263217930e-2	5.398121154488566    
0.7530789023907194    	4.64193156114971900e-2	5.399162820846511    
0.757460712239045    	4.33780999420395900e-2	5.400211187151322    
0.7618425220873706    	4.03502528636076600e-2	5.401266240500815    
0.7662243319356962    	3.73358107772300200e-2	5.402327967710711    
0.7706061417840218    	3.43348097315708530e-2	5.403396355262387    
0.7749879516323473    	3.1347285421031800e-2	5.404471389324248    
0.7793697614806729    	2.837327318101599000e-2	5.405553055729598    
0.7837515713289985    	2.5412807986275200e-2	5.406641340018999    
0.7881333811773241    	2.246592443675360000e-2	5.407736227365288    
0.7925151910256497    	1.953265676561454800e-2	5.408837702654337    
0.7968970008739753    	1.661303882783266600e-2	5.409945750466804    
0.8012788107223009    	1.370710409425084700e-2	5.411060354965307    
0.8056606205706265    	1.081488565839896900e-2	5.412181500111844    
0.8100424304189521    	7.936416206018516000e-3	5.413309169435226    
0.8144242402672777    	5.071728041138814000e-3	5.414443346184702    
0.8188060501156033    	2.2208530681913463000e-3	5.415584013317231    
0.8231878599639288    	-6.1617721698352610000e-4	5.416731153388692    
0.8275696698122544    	-3.439331727627419300e-3	5.417884748680861    
0.83195147966058    	-6.248579783482388000e-3	5.419044781134133    
0.8363332895089056    	-9.043891127847425000e-3	5.420211232334214    
0.8407150993572312    	-1.182523592359459400e-2	5.4213840835656635    
0.8450969092055568    	-1.459258476052700500e-2	5.422563315787304    
0.8494787190538824    	-1.73459086534845900e-2	5.423748909607196    
0.853860528902208    	-2.008517905597435600e-2	5.424940845309545    
0.8582423387505336    	-2.281036786638418000e-2	5.426139102854748    
0.8626241485988592    	-2.552144741585864500e-2	5.427343661888669    
0.8670059584471848    	-2.82183904912349100e-2	5.4285545016919405    
0.8713877682955103    	-3.09011703262780700e-2	5.429771601225791    
0.8757695781438359    	-3.356976061255443300e-2	5.4309949391466015    
0.8801513879921615    	-3.622413550417622500e-2	5.432224493735868    
0.8845331978404871    	-3.88642696148796300e-2	5.433460242996458    
0.8889150076888127    	-4.14901380334496700e-2	5.4347021645572156    
0.8932968175371383    	-4.41017163154892300e-2	5.435950235738509    
0.8976786273854639    	-4.66989804968865440e-2	5.43720443354031    
0.9020604372337895    	-4.92819070943086500e-2	5.438464734594304    
0.9064422470821151    	-5.18504731101206500e-2	5.439731115259243    
0.9108240569304407    	-5.440465603220410000e-2	5.441003551524236    
0.9152058667787663    	-5.694443384835830000e-2	5.442282019040468    
0.9195876766270918    	-5.9469785033933100e-2	5.443566493173304    
0.9239694864754174    	-6.19806885738590800e-2	5.444856948927356    
0.928351296323743    	-6.44771239540219600e-2	5.446153361016772    
0.9327331061720686    	-6.6959071168995800e-2	5.44745570378091    
0.9371149160203942    	-6.94265107252053500e-2	5.448763951271072    
0.9414967258687198    	-7.18794236483619600e-2	5.450078077168064    
0.9458785357170454    	-7.43177914829494200e-2	5.451398054914144    
0.950260345565371    	-7.67415962925390200e-2	5.452723857553327    
0.9546421554136966    	-7.91508206721184500e-2	5.454055457814473    
0.9590239652620222    	-8.15454477480636900e-2	5.4553928281278745    
0.9634057751103478    	-8.39254611810197800e-2	5.456735940603833    
0.9677875849586733    	-8.62908451659325500e-2	5.458084767026292    
0.9721693948069989    	-8.86415844424092700e-2	5.459439278841874    
0.9765512046553245    	-9.0977664293117600e-2	5.460799447211484    
0.9809330145036501    	-9.32990705492071100e-2	5.462165242949149    
0.9853148243519757    	-9.56057895927101600e-2	5.463536636590399    
0.9896966342003013    	-9.78978083616933300e-2	5.464913598303103    
0.9940784440486269    	-0.10017511435054428    	5.466296098008065    
0.9984602538969525    	-0.10243769561228087    	5.467684105260793    
1.0028420637452782    	-0.10468554076986251    	5.469077589343156    
1.0072238735936039    	-0.10691863900606326    	5.470476519185693    
1.0116056834419296    	-0.10913698007676118    	5.471880863464131    
1.0159874932902553    	-0.11134055431183018    	5.473290590513106    
1.020369303138581    	-0.11352935261393707    	5.4747056683802    
1.0247511129869067    	-0.11570336646915058    	5.476126064795932    
1.0291329228352324    	-0.1178625879354767    	5.477551747202069    
1.033514732683558    	-0.12000700966193495    	5.47898268270963    
1.0378965425318838    	-0.12213662488314055    	5.480418838212809    
1.0422783523802095    	-0.12425142741831458    	5.481860180222213    
1.0466601622285352    	-0.1263514116834211    	5.483306675005267    
1.051041972076861    	-0.1284365726816547    	5.48475828851775    
1.0554237819251866    	-0.13050690601635287    	5.486214986424555    
1.0598055917735123    	-0.13256240788863607    	5.487676734123473    
1.064187401621838    	-0.13460307509988298    	5.4891434967207635    
1.0685692114701637    	-0.1366289050479715    	5.490615238998553    
1.0729510213184894    	-0.13863989574581143    	5.492091925536462    
1.077332831166815    	-0.1406360458040219    	5.493573520546391    
1.0817146410151408    	-0.14261735444419268    	5.4950599880501825    
1.0860964508634665    	-0.14458382149590773    	5.496551291742717    
1.0904782607117922    	-0.1465354474046454    	5.498047395029593    
1.094860070560118    	-0.14847223322648198    	5.49954826109583    
1.0992418804084436    	-0.15039418062771517    	5.501053852879761    
1.1036236902567693    	-0.1523012918995128    	5.50256413291744    
1.108005500105095    	-0.15419356994710146    	5.504079063682675    
1.1123873099534207    	-0.15607101829153722    	5.505598607242432    
1.1167691198017464    	-0.15793364107732738    	5.50712272544134    
1.1211509296500721    	-0.15978144307109315    	5.508651379923376    
1.1255327394983978    	-0.16161442965838244    	5.5101845320054785    
1.1299145493467235    	-0.16343260685020958    	5.511722142831383    
1.1342963591950492    	-0.16523598128369046    	5.51326417316607    
1.138678169043375    	-0.16702456021782094    	5.51481058375223    
1.1430599788917006    	-0.16879835153871695    	5.516361334909437    
1.1474417887400263    	-0.1705573637579362    	5.5179163867643375    
1.151823598588352    	-0.17230160601564506    	5.519475699254283    
1.1562054084366777    	-0.17403108807956968    	5.521039232047778    
1.1605872182850034    	-0.17574582034290467    	5.522606944580919    
1.1649690281333291    	-0.17744581383082275    	5.524178796110391    
1.1693508379816548    	-0.17913108019387136    	5.5257547456187    
1.1737326478299805    	-0.18080163170770888    	5.527334751923364    
1.1781144576783062    	-0.1824574812840868    	5.528918773586388    
1.182496267526632    	-0.18409864245878702    	5.53050676895987    
1.1868780773749577    	-0.18572512939789093    	5.532098696237033    
1.1912598872232834    	-0.18733695689009763    	5.533694513346364    
1.195641697071609    	-0.18893414035853023    	5.535294178048877    
1.2000235069199348    	-0.19051669584897094    	5.536897647890734    
1.2044053167682605    	-0.19208464003610415    	5.53850488025605    
1.2087871266165862    	-0.1936379902197033    	5.540115832321406    
1.2131689364649119    	-0.19517676432158118    	5.541730461044919    
1.2175507463132376    	-0.1967009808956803    	5.543348723270414    
1.2219325561615633    	-0.1982106591150124    	5.544970575617372    
1.226314366009889    	-0.19970581877189852    	5.546595974537745    
1.2306961758582147    	-0.20118648028730626    	5.548224876284232    
1.2350779857065404    	-0.20265266469517917    	5.549857237017289    
1.239459795554866    	-0.2041043936510573    	5.551493012638447    
1.2438416054031918    	-0.20554168943315607    	5.553132159014175    
1.2482234152515175    	-0.20696457492941703    	5.554774631699958    
1.2526052250998432    	-0.2083730736445158    	5.556420386224183    
1.2569870349481689    	-0.20976720969462764    	5.558069377895865    
1.2613688447964946    	-0.21114700781192533    	5.559721561934291    
1.2657506546448203    	-0.2125124933350886    	5.56137689338427    
1.270132464493146    	-0.21386369220450016    	5.563035327174937    
1.2745142743414717    	-0.21520063097521996    	5.564696818054244    
1.2788960841897974    	-0.2165233368036194    	5.566361320708186    
1.283277894038123    	-0.2178318374410275    	5.568028789672436    
1.2876597038864488    	-0.21912616124357617    	5.569699179356632    
1.2920415137347745    	-0.22040633716401062    	5.571372444031529    
1.2964233235831002    	-0.22167239474448022    	5.573048537915016    
1.300805133431426    	-0.22292436411941896    	5.574727415087103    
1.3051869432797516    	-0.22416227601969566    	5.576409029511444    
1.3095687531280773    	-0.2253861617515537    	5.578093335056543    
1.313950562976403    	-0.22659605320929216    	5.579780285530636    
1.3183323728247287    	-0.22779198286810276    	5.581469834633774    
1.3227141826730544    	-0.22897398377902792    	5.583161936007414    
1.32709599252138    	-0.2301420895643099    	5.584856543056735    
1.3314778023697058    	-0.2312963344251453    	5.586553609358733    
1.3358596122180315    	-0.23243675312019696    	5.5882530882323875    
1.3402414220663572    	-0.2335633809800152    	5.589954933028015    
1.344623231914683    	-0.23467625389313718    	5.591659096923927    
1.3490050417630086    	-0.23577540830565025    	5.593365533202472    
1.3533868516113343    	-0.23686088121550977    	5.595074194874193    
1.35776866145966    	-0.2379327101736629    	5.5967850351287565    
1.3621504713079857    	-0.23899093327438373    	5.598498006936455    
1.3665322811563114    	-0.24003558915623463    	5.600213063289426    
1.3709140910046371    	-0.2410667169939353    	5.601930157198461    
1.3752959008529628    	-0.24208435649791296    	5.603649241519995    
1.3796777107012885    	-0.24308854790955572    	5.60537026920733    
1.3840595205496142    	-0.24407933199655224    	5.607093193070211    
1.38844133039794    	-0.24505675004043595    	5.608817965958168    
1.3928231402462656    	-0.24602084385464243    	5.610544540741261    
1.3972049500945913    	-0.24697165575386504    	5.61227287021687    
1.401586759942917    	-0.24790922856460887    	5.614002907219168    
1.4059685697912427    	-0.2488336056208671    	5.6157346045331735    
1.4103503796395684    	-0.24974483074987427    	5.617467914988114    
1.4147321894878941    	-0.25064294827509337    	5.619202791358387    
1.4191139993362198    	-0.2515280030123336    	5.620939186565047    
1.4234958091845455    	-0.2524000402627723    	5.622677053354953    
1.4278776190328712    	-0.2532591058063401    	5.624416344661299    
1.432259428881197    	-0.25410524589391387    	5.626157013346429    
1.4366412387295227    	-0.25493850725528416    	5.627899012376858    
1.4410230485778484    	-0.25575893707555875    	5.629642294574102    
1.445404858426174    	-0.2565665830078101    	5.631386813059202    
1.4497866682744998    	-0.257361493153652    	5.6331325207766625    
1.4541684781228255    	-0.25814371606778036    	5.634879370853042    
1.4585502879711512    	-0.2589133007476787    	5.636627316386566    
1.4629320978194769    	-0.2596702966306436    	5.63837631054643    
1.4673139076678026    	-0.26041475358366784    	5.640126306615663    
1.4716957175161283    	-0.2611467219031221    	5.641877257809823    
1.476077527364454    	-0.2618662523093946    	5.643629117560672    
1.4804593372127797    	-0.2625733959364557    	5.645381839307246    
1.4848411470611054    	-0.2632682043311294    	5.647135376500071    
1.489222956909431    	-0.26395072944280623    	5.648889682801431    
1.4936047667577568    	-0.2646210236236042    	5.650644711829681    
1.4979865766060825    	-0.2652791396180072    	5.652400417384079    
1.5023683864544082    	-0.2659251305532192    	5.65415675330283    
1.5067501963027339    	-0.26655904994540536    	5.655913673543646    
1.5111320061510596    	-0.2671809516836659    	5.657671132153659    
1.5155138159993853    	-0.2677908900250422    	5.659429083297505    
1.519895625847711    	-0.26838891959088335    	5.66118748120442    
1.5242774356960367    	-0.26897509536536557    	5.662946280290248    
1.5286592455443624    	-0.2695494726752359    	5.664705435028189    
1.533041055392688    	-0.2701121072020488    	5.666464900022468    
1.5374228652410138    	-0.2706630549601141    	5.668224629983817    
1.5418046750893395    	-0.27120237229890665    	5.669984579833132    
1.5461864849376652    	-0.27173011589706564    	5.671744704551728    
1.550568294785991    	-0.2722463427514632    	5.6735049591659905    
1.5549501046343166    	-0.2727511101725398    	5.675265299076431    
1.5593319144826423    	-0.27324447578106353    	5.677025679608388    
1.563713724330968    	-0.27372649749912376    	5.678786056348286    
1.5680955341792937    	-0.2741972335438491    	5.680546385011462    
1.5724773440276194    	-0.27465674242050686    	5.682306621437054    
1.576859153875945    	-0.2751050829199209    	5.684066721637377    
1.5812409637242708    	-0.275542314105994    	5.685826641794435    
1.5856227735725965    	-0.27596849531815687    	5.687586338258411    
1.5900045834209222    	-0.2763836861476327    	5.689345767553967    
1.594386393269248    	-0.2767879464544962    	5.6911048862797795    
1.5987682031175736    	-0.2771813363454294    	5.692863651368447    
1.6031500129658993    	-0.2775639161698262    	5.694622019826117    
1.607531822814225    	-0.27793574651441016    	5.696379948855474    
1.6119136326625507    	-0.27829688820041837    	5.698137395858184    
1.6162954425108764    	-0.27864740226863344    	5.699894318443074    
1.6206772523592021    	-0.27898734998083285    	5.701650674329161    
1.6250590622075278    	-0.27931679281444094    	5.703406421535647    
1.6294408720558535    	-0.2796357924441638    	5.705161518181644    
1.6338226819041792    	-0.27994441074746873    	5.706915922668529    
1.638204491752505    	-0.280242709792471    	5.7086695935587715    
1.6425863016008306    	-0.2805307518359585    	5.710422489635451    
1.6469681114491563    	-0.2808085993120424    	5.71217456981245    
1.651349921297482    	-0.28107631482573453    	5.713925793358307    
1.6557317311458077    	-0.28133396114899867    	5.715676119629578    
1.6601135409941334    	-0.28158160121784603    	5.717425508296539    
1.6644953508424591    	-0.2818192981154193    	5.719173919170602    
1.6688771606907848    	-0.28204711507302505    	5.720921312360266    
1.6732589705391105    	-0.2822651154651938    	5.722667648076957    
1.6776407803874362    	-0.28247336279813756    	5.724412886919899    
1.682022590235762    	-0.28267192070592084    	5.726156989590434    
1.6864044000840877    	-0.2828608529443532    	5.7278999171026905    
1.6907862099324134    	-0.2830402233854503    	5.7296416306578895    
1.695168019780739    	-0.28321009600368824    	5.731382091712079    
1.6995498296290648    	-0.28337053488446645    	5.733121261953812    
1.7039316394773905    	-0.2835216042010954    	5.734859103316189    
1.7083134493257162    	-0.2836633682217315    	5.736595577997307    
1.7126952591740419    	-0.28379589129579963    	5.738330648412845    
1.7170770690223676    	-0.283919237847105    	5.740064277281344    
1.7214588788706933    	-0.28403347237490933    	5.741796427441401    
1.725840688719019    	-0.28413865944198397    	5.743527062142423    
1.7302224985673447    	-0.2842348636678294    	5.745256144826431    
1.7346043084156704    	-0.28432214972516473    	5.746983639119364    
1.738986118263996    	-0.284400582332953    	5.748709509035209    
1.7433679281123218    	-0.28447022625240254    	5.750433718748718    
1.7477497379606475    	-0.28453114627454146    	5.752156232738734    
1.7521315478089732    	-0.28458340722415726    	5.753877015743218    
1.7565133576572989    	-0.2846270739436289    	5.755596032813852    
1.7608951675056246    	-0.2846622112923291    	5.7573132491112675    
1.7652769773539503    	-0.2846888841430739    	5.75902863023185    
1.769658787202276    	-0.2847071573719774    	5.760742142008591    
1.7740405970506017    	-0.28471709585470756    	5.762453750509147    
1.7784224068989274    	-0.2847187644555094    	5.764163422051511    
1.782804216747253    	-0.2847122280338121    	5.765871123308848    
1.7871860265955788    	-0.2846975514241592    	5.76757682116848    
1.7915678364439045    	-0.2846747994409435    	5.769280482780872    
1.7959496462922302    	-0.2846440368671479    	5.770982075635418    
1.800331456140556    	-0.28460532845356346    	5.772681567473031    
1.8047132659888816    	-0.28455873890422295    	5.774378926306203    
1.8090950758372073    	-0.2845043328873631    	5.776074120465616    
1.813476885685533    	-0.28444217500731195    	5.777767118475567    
1.8178586955338587    	-0.28437232982339067    	5.779457889250024    
1.8222405053821844    	-0.2842948618281501    	5.781146401919775    
1.82662231523051    	-0.28420983544360895    	5.782832625937397    
1.8310041250788358    	-0.2841173150262247    	5.7845165310063535    
1.8353859349271615    	-0.28401736484796314    	5.786198087195356    
1.8397677447754872    	-0.2839100491043998    	5.7878772647270935    
1.844149554623813    	-0.2837954318998996    	5.789554034256677    
1.8485313644721386    	-0.2836735772462358    	5.791228366642878    
1.8529131743204643    	-0.2835445490576453    	5.792900233046126    
1.85729498416879    	-0.2834084111462128    	5.794569604922049    
1.8616767940171157    	-0.2832652272182927    	5.7962364540076425    
1.8660586038654414    	-0.2831150608658229    	5.797900752403415    
1.8704404137137671    	-0.28295797556671337    	5.799562472397678    
1.8748222235620928    	-0.282794034672889    	5.801221586623306    
1.8792040334104185    	-0.2826233014142386    	5.80287806800777    
1.8835858432587442    	-0.2824458388876158    	5.804531889778823    
1.88796765310707    	-0.2822617100561359    	5.806183025375049    
1.8923494629553956    	-0.28207097774348366    	5.807831448694503    
1.8967312728037213    	-0.2818737046301195    	5.80947713376567    
1.901113082652047    	-0.2816699532444669    	5.811120054981866    
1.9054948925003727    	-0.2814597859668747    	5.812760187039539    
1.9098767023486984    	-0.2812432650194181    	5.8143975049049015    
1.9142585121970241    	-0.28102045246125923    	5.816031983833496    
1.9186403220453498    	-0.2807914101912379    	5.817663599418341    
1.9230221318936755    	-0.2805561999345178    	5.819292327476762    
1.9274039417420012    	-0.2803148832462629    	5.820918144199555    
1.931785751590327    	-0.2800675215049686    	5.822541026006478    
1.9361675614386527    	-0.279814175905441    	5.824160949637715    
1.9405493712869784    	-0.2795549074634364    	5.825777892126658    
1.944931181135304    	-0.27928977699857277    	5.827391830803553    
1.9493129909836298    	-0.2790188451480777    	5.829002743215002    
1.9536948008319555    	-0.2787421723482259    	5.830610607355599    
1.9580766106802812    	-0.2784598188336221    	5.832215401375743    
1.9624584205286069    	-0.27817184464607597    	5.83381710378351    
1.9668402303769326    	-0.27787830961359    	5.8354156933552    
1.9712220402252583    	-0.27757927335581734    	5.837011149129064    
1.975603850073584    	-0.27727479528148075    	5.838603450498684    
1.9799856599219097    	-0.27696493458383975    	5.840192577136077    
1.9843674697702354    	-0.27664975023694366    	5.841778508890057    
1.988749279618561    	-0.2763293009952395    	5.843361226080459    
1.9931310894668868    	-0.2760036453821789    	5.844940709182336    
1.9975128993152125    	-0.2756728416974859    	5.846516938925055    
2.001894709163538    	-0.2753369480130512    	5.848089896509578    
2.006276519011864    	-0.274996022159509    	5.84965956323573    
2.0106583288601896    	-0.2746501217363362    	5.851225920778199    
2.0150401387085153    	-0.2742993041003254    	5.852788951050355    
2.019421948556841    	-0.2739436263718762    	5.854348636279341    
2.0238037584051667    	-0.2735831454183288    	5.855904958984455    
2.0281855682534924    	-0.2732179178671549    	5.857457901908659    
2.032567378101818    	-0.27284800009076376    	5.8590074481595655    
2.036949187950144    	-0.27247344821481273    	5.86055358105041    
2.0413309977984695    	-0.27209431810434087    	5.862096284189236    
2.045712807646795    	-0.27171066537254107    	5.863635541469931    
2.050094617495121    	-0.2713225453734375    	5.865171337065748    
2.0544764273434466    	-0.27093001319563464    	5.866703655401103    
2.0588582371917723    	-0.2705331236641694    	5.868232481249296    
2.063240047040098    	-0.27013193134660507    	5.869757799519305    
2.0676218568884237    	-0.26972649053122527    	5.871279595516541    
2.0720036667367494    	-0.26931685524455035    	5.872797854785727    
2.076385476585075    	-0.26890307923970436    	5.8743125630948425    
2.080767286433401    	-0.26848521599588676    	5.875823706519767    
2.0851490962817265    	-0.26806331871891054    	5.877331271392971    
2.089530906130052    	-0.26763744033343834    	5.878835244296549    
2.093912715978378    	-0.2672076334886285    	5.880335612119791    
2.0982945258267036    	-0.26677395055200054    	5.881832361957151    
2.1026763356750293    	-0.26633644361130066    	5.883325481203667    
2.107058145523355    	-0.2658951644687565    	5.884814957511722    
2.1114399553716807    	-0.26545016464336574    	5.886300778767259    
2.1158217652200064    	-0.26500149536397266    	5.887782933109276    
2.120203575068332    	-0.2645492075753078    	5.889261409020501    
2.124585384916658    	-0.2640933519333678    	5.890736195110582    
2.1289671947649835    	-0.26363397880020073    	5.892207280300688    
2.1333490046133092    	-0.2631711382501166    	5.8936746537851805    
2.137730814461635    	-0.26270488006056036    	5.895138305000026    
2.1421126243099606    	-0.262235253722462    	5.896598223584207    
2.1464944341582863    	-0.2617623084216982    	5.8980543994753925    
2.150876244006612    	-0.26128609305640893    	5.899506822836929    
2.1552580538549377    	-0.26080665622567234    	5.900955484029645    
2.1596398637032634    	-0.2603240462277365    	5.902400373766868    
2.164021673551589    	-0.2598383110638876    	5.9038414828844115    
2.168403483399915    	-0.2593494984400697    	5.9052788025847205    
2.1727852932482405    	-0.25885765575394487    	5.90671232411186    
2.1771671030965662    	-0.258362830110287    	5.9081420391874016    
2.181548912944892    	-0.2578650683072528    	5.909567939587307    
2.1859307227932177    	-0.2573644168394674    	5.910990017378816    
2.1903125326415434    	-0.2568609219048337    	5.912408264880846    
2.194694342489869    	-0.25635462938920345    	5.913822674638794    
2.1990761523381948    	-0.25584558488319914    	5.915233239371499    
2.2034579621865205    	-0.25533383366778967    	5.916639952053177    
2.207839772034846    	-0.25481942071646596    	5.918042805958481    
2.212221581883172    	-0.25430239070723437    	5.919441794447328    
2.2166033917314976    	-0.25378278800617005    	5.920836911196694    
2.2209852015798233    	-0.2532606566696857    	5.922228150077012    
2.225367011428149    	-0.2527360404549069    	5.923615505188506    
2.2297488212764747    	-0.25220898281048143    	5.924998970841699    
2.2341306311248004    	-0.2516795268773702    	5.92637854152114    
2.238512440973126    	-0.251147715491992    	5.927754211976847    
2.2428942508214518    	-0.25061359118050563    	5.929125977176747    
2.2472760606697775    	-0.2500771961689521    	5.930493832222645    
2.251657870518103    	-0.24953857237158292    	5.931857772505648    
2.256039680366429    	-0.24899776139380347    	5.933217793597496    
2.2604214902147546    	-0.24845480453924593    	5.934573891257131    
2.2648033000630803    	-0.2479097428048265    	5.935926061442541    
2.269185109911406    	-0.2473626168785469    	5.937274300368056    
2.2735669197597317    	-0.24681346714253688    	5.9386186043452085    
2.2779487296080574    	-0.2462623336762827    	5.939958970016602    
2.282330539456383    	-0.24570925624933335    	5.9412953940902025    
2.286712349304709    	-0.2451542743251796    	5.9426278735136515    
2.2910941591530345    	-0.24459742706797383    	5.943956405490428    
2.29547596900136    	-0.24403875333145608    	5.9452809873050025    
2.299857778849686    	-0.2434782916662142    	5.9466016165390885    
2.3042395886980116    	-0.2429160803223641    	5.947918290860399    
2.3086213985463373    	-0.24235215724068052    	5.949231008187136    
2.313003208394663    	-0.2417865600607114    	5.950539766609263    
2.3173850182429887    	-0.2412193261230097    	5.951844564379095    
2.3217668280913144    	-0.2406504924616845    	5.953145399938542    
2.32614863793964    	-0.24008009581107698    	5.954442271958101    
2.330530447787966    	-0.23950817260348664    	5.955735179154949    
2.3349122576362915    	-0.2389347589737627    	5.957024120553292    
2.339294067484617    	-0.23835989075177602    	5.958309095272554    
2.343675877332943    	-0.2377836034734864    	5.959590102680734    
2.3480576871812686    	-0.2372059323725185    	5.960867142205058    
2.3524394970295943    	-0.23662691238923292    	5.9621402135034085    
2.35682130687792    	-0.23604657816207716    	5.963409316415586    
2.3612031167262457    	-0.2354649640372888    	5.9646744509177845    
2.3655849265745714    	-0.23488210406234392    	5.965935617182204    
2.369966736422897    	-0.23429803199394858    	5.967192815437506    
2.374348546271223    	-0.23371278129091197    	5.968446046223839    
2.3787303561195485    	-0.23312638512426012    	5.969695310131141    
2.3831121659678742    	-0.23253887636719858    	5.970940607943461    
2.3874939758162    	-0.23195028760633082    	5.972181940604146    
2.3918757856645256    	-0.2313606511355469    	5.973419309153431    
2.3962575955128513    	-0.23076999896165792    	5.974652714869078    
2.400639405361177    	-0.23017836280192672    	5.975882159123859    
2.4050212152095027    	-0.22958577408520903    	5.977107643402068    
2.4094030250578284    	-0.2289922639574622    	5.978329169455024    
2.413784834906154    	-0.2283978632749606    	5.979546739059973    
2.41816664475448    	-0.2278026026151482    	5.980760354137645    
2.4225484546028055    	-0.2272065122661905    	5.981970016858801    
2.4269302644511312    	-0.2266096222404501    	5.983175729425343    
2.431312074299457    	-0.22601196226457926    	5.984377494199376    
2.4356938841477827    	-0.22541356178580216    	5.985575313726503    
2.4400756939961084    	-0.22481444997745292    	5.986769190647131    
2.444457503844434    	-0.22421465572903881    	5.9879591276870325    
2.4488393136927598    	-0.22361420765723786    	5.989145127816551    
2.4532211235410855    	-0.22301313410228235    	5.990327194050605    
2.457602933389411    	-0.22241146313171029    	5.991505329534873    
2.461984743237737    	-0.22180922253691993    	5.992679537593283    
2.4663665530860626    	-0.221206439842751    	5.993849821609009    
2.4707483629343883    	-0.2206031423005855    	5.995016185130278    
2.475130172782714    	-0.21999935689044203    	5.996178631807779    
2.4795119826310397    	-0.21939511032891404    	5.997337165421413    
2.4838937924793654    	-0.21879042906350493    	5.998491789891614    
2.488275602327691    	-0.21818533927622544    	5.999642509153852    
2.4926574121760168    	-0.21757986688689834    	6.000789327395359    
2.4970392220243425    	-0.21697403755081002    	6.0019322488751    
2.501421031872668    	-0.21636787666145374    	6.003071277885766    
2.505802841720994    	-0.21576140935395594    	6.004206418907666    
2.5101846515693196    	-0.21515466050176651    	6.0053376765071755    
2.5145664614176453    	-0.21454765472502021    	6.006465055365051    
2.518948271265971    	-0.21394041638452818    	6.007588560280174    
2.5233300811142967    	-0.213332969588562    	6.008708196095474    
2.5277118909626224    	-0.21272533818620457    	6.009823967857169    
2.532093700810948    	-0.21211754578393505    	6.010935880591342    
2.536475510659274    	-0.2115096157307141    	6.012043939544492    
2.5408573205075995    	-0.2109015711277228    	6.013148149951378    
2.545239130355925    	-0.21029343482991011    	6.014248517237483    
2.549620940204251    	-0.20968522944399953    	6.015345046873588    
2.5540027500525766    	-0.20907697733157626    	6.0164377444337545    
2.5583845599009023    	-0.20846870061202258    	6.017526615572814    
2.562766369749228    	-0.20786042116187317    	6.018611666044657    
2.5671481795975537    	-0.20725216061640536    	6.019692901744053    
2.5715299894458794    	-0.20664394037085745    	6.020770328549376    
2.575911799294205    	-0.20603578158490066    	6.021843952522363    
2.580293609142531    	-0.20542770517985331    	6.02291377974713    
2.5846754189908565    	-0.20481973184410499    	6.023979816439895    
2.589057228839182    	-0.20421188202807877    	6.025042068853571    
2.593439038687508    	-0.20360417595268931    	6.02610054342215    
2.5978208485358336    	-0.20299663361138615    	6.027155246463989    
2.6022026583841593    	-0.20238927476320467    	6.028206184592535    
2.606584468232485    	-0.20178211894145442    	6.029253364366641    
2.6109662780808107    	-0.20117518545435584    	6.030296792479521    
2.6153480879291364    	-0.2005684933826125    	6.031336475645419    
2.619729897777462    	-0.19996206158555804    	6.032372420764305    
2.624111707625788    	-0.19935590870106418    	6.033404634614876    
2.6284935174741135    	-0.19875005314484023    	6.034433124243312    
2.6328753273224392    	-0.1981445131140003    	6.035457896665259    
2.637257137170765    	-0.19753930659079674    	6.036478959013471    
2.6416389470190906    	-0.19693445133733153    	6.037496318443451    
2.6460207568674163    	-0.19632996489937976    	6.038509982201171    
2.650402566715742    	-0.195725864622116    	6.039519957596297    
2.6547843765640677    	-0.1951221676231109    	6.040526251982399    
2.6591661864123934    	-0.19451889082047907    	6.041528872819283    
2.663547996260719    	-0.1939160509186609    	6.042527827579951    
2.667929806109045    	-0.19331366441915343    	6.043523123840393    
2.6723116159573705    	-0.19271174761255433    	6.044514769210495    
2.6766934258056962    	-0.19211031658953984    	6.045502771375038    
2.681075235654022    	-0.19150938723462269    	6.046487138047046    
2.6854570455023477    	-0.1909089752357356    	6.047467877039497    
2.6898388553506734    	-0.190309096075085    	6.04844499619513    
2.694220665198999    	-0.18970976504436662    	6.049418503365635    
2.6986024750473248    	-0.18911099722534422    	6.050388406583859    
2.7029842848956505    	-0.18851280752045235    	6.051354713802068    
2.707366094743976    	-0.18791521062729066    	6.052317433101711    
2.711747904592302    	-0.1873182210526441    	6.053276572531325    
2.7161297144406276    	-0.18672185311674824    	6.054232140344653    
2.7205115242889533    	-0.18612612094438377    	6.05518414464951    
2.724893334137279    	-0.1855310384806434    	6.056132593731726    
2.7292751439856047    	-0.18493661946874132    	6.057077495909331    
2.7336569538339304    	-0.18434287748783562    	6.058018859481343    
2.738038763682256    	-0.18374982591262545    	6.058956692846286    
2.7424205735305818    	-0.18315747795641057    	6.0598910044277305    
2.7468023833789075    	-0.18256584662161468    	6.060821802706884    
2.751184193227233    	-0.18197494476256226    	6.061749096189917    
2.755566003075559    	-0.18138478503887595    	6.062672893389955    
2.7599478129238846    	-0.18079537993896305    	6.063593202957322    
2.7643296227722103    	-0.18020674177207502    	6.0645100334578705    
2.768711432620536    	-0.1796188826778246    	6.0654233935996755    
2.7730932424688617    	-0.17903181461839549    	6.066333292049759    
2.7774750523171874    	-0.1784455493924594    	6.067239737564372    
2.781856862165513    	-0.1778600986199478    	6.068142738909242    
2.786238672013839    	-0.17727547376089478    	6.069042304869839    
2.7906204818621645    	-0.17669168610288727    	6.069938444287187    
2.79500229171049    	-0.1761087467714161    	6.070831166035475    
2.799384101558816    	-0.175526666729201    	6.071720479039612    
2.8037659114071416    	-0.17494545677007375    	6.072606392159592    
2.8081477212554673    	-0.17436512753301972    	6.073488914411288    
2.812529531103793    	-0.17378568949273837    	6.074368054762823    
2.8169113409521187    	-0.1732071529690689    	6.075243822219202    
2.8212931508004444    	-0.17262952812658133    	6.0761162258214245    
2.82567496064877    	-0.17205282496521412    	6.07698527467971    
2.830056770497096    	-0.17147705333645574    	6.0778509778139105    
2.8344385803454215    	-0.17090222294240062    	6.078713344355538    
2.838820390193747    	-0.17032834332498084    	6.0795723834940985    
2.843202200042073    	-0.16975542388073903    	6.0804281043360024    
2.8475840098903986    	-0.16918347385652266    	6.081280516110937    
2.8519658197387243    	-0.16861250235206832    	6.0821296279996995    
2.85634762958705    	-0.1680425183172625    	6.08297544923526    
2.8607294394353757    	-0.1674735305611287    	6.083817989059828    
2.8651112492837014    	-0.1669055477468913    	6.084657256747182    
2.869493059132027    	-0.16633857839483046    	6.0854932615575565    
2.873874868980353    	-0.16577263088478428    	6.086326012816746    
2.8782566788286785    	-0.1652077134510879    	6.087155519851208    
2.8826384886770042    	-0.1646438342066732    	6.087981791962023    
2.88702029852533    	-0.16408100110179266    	6.088804838534558    
2.8914021083736556    	-0.16351922196969818    	6.089624668927404    
2.8957839182219813    	-0.16295850450219448    	6.090441292516757    
2.900165728070307    	-0.16239885625467015    	6.0912547186727215    
2.9045475379186327    	-0.16184028465720066    	6.092064956866208    
2.9089293477669584    	-0.16128279700145787    	6.092872016438273    
2.913311157615284    	-0.16072640045222386    	6.093675906881492    
2.91769296746361    	-0.16017110204674978    	6.0944766376388495    
2.9220747773119355    	-0.15961690869346162    	6.0952742180723805    
2.9264565871602612    	-0.15906382717253154    	6.096068657767157    
2.930838397008587    	-0.15851186414329696    	6.096859966129458    
2.9352202068569127    	-0.1579610261376601    	6.097648152655196    
2.9396020167052384    	-0.15741131956409024    	6.098433226842494    
2.943983826553564    	-0.15686275071447434    	6.099215198171952    
2.9483656364018898    	-0.1563153257552572    	6.099994076164839    
2.9527474462502155    	-0.15576905073535074    	6.100769870316198    
2.957129256098541    	-0.15522393158637698    	6.101542590163053    
2.961511065946867    	-0.15467997412111598    	6.102312245206888    
2.9658928757951926    	-0.15413718403908017    	6.1030788449698905    
2.9702746856435183    	-0.15359556692409715    	6.10384239898943    
2.974656495491844    	-0.1530551282452284    	6.104602916845823    
2.9790383053401697    	-0.15251587336038913    	6.105360408008572    
2.9834201151884954    	-0.15197780751733014    	6.106114882047246    
2.987801925036821    	-0.1514409358513747    	6.106866348533229    
2.9921837348851468    	-0.15090526338925167    	6.10761481696161    
2.9965655447334725    	-0.15037079505221088    	6.108360296884006    
3.000947354581798    	-0.1498375356521486    	6.109102797896974    
3.005329164430124    	-0.149305489894962    	6.109842329522894    
3.0097109742784496    	-0.14877466238321968    	6.110578901300897    
3.0140927841267753    	-0.14824505761495615    	6.111312522764367    
3.018474593975101    	-0.1477166799874293    	6.1120432035292875    
3.0228564038234267    	-0.14718953379471514    	6.112770952971257    
3.0272382136717524    	-0.1466636232302221    	6.113495780870253    
3.031620023520078    	-0.1461389523869809    	6.11421769654453    
3.036001833368404    	-0.14561552526553465    	6.114936709659962    
3.0403836432167295    	-0.1450933457604584    	6.115652829709722    
3.044765453065055    	-0.14457241767746934    	6.116366066254733    
3.049147262913381    	-0.14405274472013296    	6.117076428804649    
3.0535290727617066    	-0.1435343305031471    	6.117783926875341    
3.0579108826100323    	-0.1430171785462948    	6.118488569949195    
3.062292692458358    	-0.1425012922765384    	6.119190367599423    
3.0666745023066837    	-0.1419866750289379    	6.119889329347516    
3.0710563121550094    	-0.1414733300516753    	6.120585464501896    
3.075438122003335    	-0.140961260497966    	6.121278782781017    
3.079819931851661    	-0.14045046943487696    	6.121969293565353    
3.0842017416999865    	-0.13994095984388535    	6.12265700642393    
3.088583551548312    	-0.13943273461979713    	6.123341930711746    
3.092965361396638    	-0.13892579656877016    	6.124024075931201    
3.0973471712449636    	-0.13842014841419378    	6.124703451520906    
3.1017289810932893    	-0.13791579279541027    	6.125380066995473    
3.106110790941615    	-0.13741273226981152    	6.126053931752849    
3.1104926007899407    	-0.1369109693138504    	6.126725055206174    
3.1148744106382664    	-0.1364105063165634    	6.1273934467839055    
3.119256220486592    	-0.135911345596606    	6.12805911592216    
3.123638030334918    	-0.1354134893853839    	6.128722071912937    
3.1280198401832435    	-0.1349169398406041    	6.129382324286653    
3.1324016500315692    	-0.13442169904151482    	6.130039882314252    
3.136783459879895    	-0.13392776898814943    	6.1306947554227325    
3.1411652697282206    	-0.13343515160758532    	6.131346952957729    
3.1455470795765463    	-0.13294384875382556    	6.131996484238064    
3.149928889424872    	-0.13245386220099029    	6.1326433585767175    
3.1543106992731977    	-0.13196519365525752    	6.133287585371502    
3.1586925091215234    	-0.13147784474991187    	6.133929173838872    
3.163074318969849    	-0.1309918170427355    	6.134568133309057    
3.167456128818175    	-0.1305071120258983    	6.135204473074918    
3.1718379386665005    	-0.1300237311190979    	6.135838202387174    
3.1762197485148262    	-0.12954167567442956    	6.136469330513185    
3.180601558363152    	-0.12906094697085824    	6.13709786661798    
3.1849833682114777    	-0.12858154622748266    	6.137723819991489    
3.1893651780598034    	-0.12810347459291    	6.138347199882245    
3.193746987908129    	-0.127626733147926    	6.138968015388802    
3.1981287977564548    	-0.127151322912662    	6.139586275783091    
3.2025106076047805    	-0.12667724483975898    	6.14020199012257    
3.206892417453106    	-0.12620449981780596    	6.140815167650826    
3.211274227301432    	-0.12573308867538177    	6.141425817479858    
3.2156560371497576    	-0.1252630121789544    	6.142033948715698    
3.2200378469980833    	-0.12479427103100725    	6.142639570483618    
3.224419656846409    	-0.12432686587370656    	6.1432426918053755    
3.2288014666947347    	-0.12386079729424679    	6.143843321832266    
3.2331832765430604    	-0.12339606581220545    	6.144441469523446    
3.237565086391386    	-0.1229326718981846    	6.145037144085369    
3.2419468962397118    	-0.12247061595860698    	6.145630354284633    
3.2463287060880375    	-0.12200989834407142    	6.146221109276617    
3.250710515936363    	-0.12155051935336862    	6.146809418074345    
3.255092325784689    	-0.12109247922084877    	6.147395289626203    
3.2594741356330146    	-0.12063577813627349    	6.147978732751431    
3.2638559454813403    	-0.12018041622921478    	6.148559756546518    
3.268237755329666    	-0.11972639357535866    	6.149138369839588    
3.2726195651779917    	-0.11927371019987716    	6.149714581540491    
3.2770013750263174    	-0.11882236607696588    	6.150288400535782    
3.281383184874643    	-0.11837236112424682    	6.150859835667774    
3.285764994722969    	-0.11792369521465557    	6.151428895806318    
3.2901468045712945    	-0.11747636816564164    	6.151995589701834    
3.29452861441962    	-0.11703037974987211    	6.152559926213262    
3.298910424267946    	-0.11658572968706073    	6.153121914096067    
3.3032922341162716    	-0.11614241765082248    	6.153681562160511    
3.3076740439645973    	-0.1157004432662856    	6.154238879084004    
3.312055853812923    	-0.11525980611242911    	6.154793873615114    
3.3164376636612487    	-0.11482050572087528    	6.155346554441711    
3.3208194735095744    	-0.11438254157964403    	6.155896930287063    
3.3252012833579    	-0.11394591312716768    	6.156445009740415    
3.329583093206226    	-0.11351061976147128    	6.156990801532453    
3.3339649030545515    	-0.11307666083520086    	6.157534314230544    
3.338346712902877    	-0.1126440356558836    	6.158075556443145    
3.342728522751203    	-0.1122127434914106    	6.158614536770186    
3.3471103325995286    	-0.11178278356542101    	6.159151263708233    
3.3514921424478543    	-0.11135415505929326    	6.159685745968654    
3.35587395229618    	-0.11092685711631456    	6.160217991768557    
3.3602557621445057    	-0.11050088883442244    	6.160748009869712    
3.3646375719928314    	-0.11007624927546544    	6.161275808713884    
3.369019381841157    	-0.10965293746000494    	6.1618013966078875    
3.373401191689483    	-0.10923095237190687    	6.162324782122771    
3.3777830015378085    	-0.10881029295366551    	6.162845973611881    
3.3821648113861342    	-0.1083909581110021    	6.1633649795249745    
3.38654662123446    	-0.10797294671235887    	6.163881808148673    
3.3909284310827856    	-0.10755625759236716    	6.164396467916518    
3.3953102409311113    	-0.10714088954288999    	6.164908967017065    
3.399692050779437    	-0.10672684132698203    	6.1654193138923    
3.4040738606277627    	-0.10631411166769555    	6.165927516854561    
3.4084556704760884    	-0.10590269925496412    	6.166433583952136    
3.412837480324414    	-0.10549260274503518    	6.166937523616681    
3.41721929017274    	-0.10508382075936347    	6.167439343991909    
3.4216011000210655    	-0.10467635188649266    	6.167939053268964    
3.4259829098693912    	-0.10427019468340443    	6.168436659680002    
3.430364719717717    	-0.1038653476729003    	6.1689321712839185    
3.4347465295660426    	-0.10346180934671889    	6.169425596207991    
3.4391283394143684    	-0.1030595781642852    	6.169916942614741    
3.443510149262694    	-0.10265865255757747    	6.1704062186112045    
3.4478919591110198    	-0.10225903092415577    	6.170893432202238    
3.4522737689593455    	-0.10186071163310846    	6.171378591337564    
3.456655578807671    	-0.10146369302594413    	6.1718617041642165    
3.461037388655997    	-0.10106797341100629    	6.172342778619539    
3.4654191985043226    	-0.10067355107070926    	6.172821822740038    
3.4698010083526483    	-0.10028042426012156    	6.173298844379235    
3.474182818200974    	-9.9888591203831200e-2	6.173773851480581    
3.4785646280492997    	-9.94980501033886500e-2	6.174246851909801    
3.4829464378976254    	-9.91087991265293100e-2	6.174717853629053    
3.487328247745951    	-9.87208364227159500e-2	6.17518686438168    
3.4917100575942768    	-9.8334160108273600e-2	6.175653892095635    
3.4960918674426025    	-9.79487682792643600e-2	6.176118944525865    
3.500473677290928    	-9.75646590028057600e-2	6.176582029497541    
3.504855487139254    	-9.7181830322487610e-2	6.177043154778137    
3.5092372969875796    	-9.68002802586520500e-2	6.177502327958743    
3.5136191068359053    	-9.64200068063974400e-2	6.177959556885401    
3.518000916684231    	-9.60410079372281600e-2	6.178414849248958    
3.5223827265325567    	-9.56632815988294700e-2	6.178868212636443    
3.5267645363808824    	-9.52868257174868700e-2	6.179319654781761    
3.531146346229208    	-9.49116381958486200e-2	6.179769183296065    
3.535528156077534    	-9.45377169150341100e-2	6.1802168056330755    
3.5399099659258595    	-9.41650597357978200e-2	6.180662529573734    
3.544291775774185    	-9.3793664493431410e-2	6.181106362466991    
3.548673585622511    	-9.34235290058431100e-2	6.181548311999592    
3.5530553954708366    	-9.30546510690600e-2	6.181988385629827    
3.5574372053191623    	-9.26870284612938400e-2	6.1824265907966645    
3.561819015167488    	-9.23206589357254500e-2	6.182862934982514    
3.5662008250158137    	-9.19555402295979300e-2	6.183297425545113    
3.5705826348641394    	-9.15916700604236400e-2	6.183730070029573    
3.574964444712465    	-9.12290461269918900e-2	6.1841608757193205    
3.579346254560791    	-9.08676661098638300e-2	6.184589850012361    
3.5837280644091165    	-9.05075276680321200e-2	6.185017000288967    
3.588109874257442    	-9.01486284477865000e-2	6.185442333693095    
3.592491684105768    	-8.97909660734557400e-2	6.185865857733992    
3.5968734939540936    	-8.94345381556913600e-2	6.186287579512338    
3.6012553038024193    	-8.90793422846308600e-2	6.186707506328659    
3.605637113650745    	-8.87253760385256800e-2	6.1871256454433885    
3.6100189234990707    	-8.8372636974490500e-2	6.187542004011357    
3.6144007333473964    	-8.80211226355275500e-2	6.187956589220589    
3.618782543195722    	-8.76708305502707600e-2	6.188369408207727    
3.623164353044048    	-8.73217582300977600e-2	6.188780468092479    
3.6275461628923735    	-8.69739031730087000e-2	6.1891897759851835    
3.6319279727406992    	-8.66272628619082400e-2	6.189597338962782    
3.636309782589025    	-8.62818347625455600e-2	6.190003164059394    
3.6406915924373506    	-8.59376163304617500e-2	6.190407258379623    
3.6450734022856763    	-8.55946050054623700e-2	6.190809628841533    
3.649455212134002    	-8.52527982146811800e-2	6.191210282464356    
3.6538370219823277    	-8.49121933690796700e-2	6.191609226209025    
3.6582188318306534    	-8.45727878692755800e-2	6.192006467003732    
3.662600641678979    	-8.42345791041194600e-2	6.19240201177109    
3.666982451527305    	-8.3897564445517100e-2	6.192795867420979    
3.6713642613756305    	-8.35617412588592200e-2	6.1931880407875655    
3.6757460712239562    	-8.32271068932053300e-2	6.19357853870385    
3.680127881072282    	-8.28936586871506600e-2	6.193967368063079    
3.6845096909206076    	-8.25613939680295500e-2	6.194354535587776    
3.6888915007689334    	-8.22303100533398700e-2	6.194740048039626    
3.693273310617259    	-8.1900404247957590e-2	6.195123912232001    
3.6976551204655848    	-8.15716738458457200e-2	6.195506134858707    
3.7020369303139105    	-8.12441161313567100e-2	6.195886722601629    
3.706418740162236    	-8.09177283795647200e-2	6.1962656822722195    
3.710800550010562    	-8.05925078534244900e-2	6.196643020242741    
3.7151823598588876    	-8.02684518083280700e-2	6.197018743456092    
3.7195641697072133    	-7.9945557488604890e-2	6.197392858366855    
3.723945979555539    	-7.96238221308636300e-2	6.197765371543837    
3.7283277894038647    	-7.93032429612415400e-2	6.198136289594843    
3.7327095992521904    	-7.89838171980154900e-2	6.198505619095259    
3.737091409100516    	-7.86655420498908700e-2	6.198873366536681    
3.7414732189488418    	-7.83484147194079400e-2	6.1992395383412955    
3.7458550287971675    	-7.80324323987079200e-2	6.199604141101335    
3.750236838645493    	-7.77175922737527200e-2	6.199967181224334    
3.754618648493819    	-7.74038915209968600e-2	6.200328665047294    
3.7590004583421446    	-7.70913273125238400e-2	6.200688599105999    
3.7633822681904703    	-7.67798968103521600e-2	6.201046989682636    
3.767764078038796    	-7.6469597168967400e-2	6.201403843173706    
3.7721458878871217    	-7.6160425538963100e-2	6.201759165971406    
3.7765276977354474    	-7.58523790634759700e-2	6.202112964315441    
3.780909507583773    	-7.55454548776616400e-2	6.202465244424794    
3.785291317432099    	-7.52396501116459700e-2	6.2028160127074905    
3.7896731272804245    	-7.4934961888925590e-2	6.203165275378166    
3.79405493712875    	-7.46313873290985500e-2	6.2035130386082    
3.798436746977076    	-7.43289235421753500e-2	6.203859308628767    
3.8028185568254016    	-7.40275676370817600e-2	6.204204091556977    
3.8072003666737273    	-7.37273167149624200e-2	6.2045473936488085    
3.811582176522053    	-7.34281678731153600e-2	6.204889220945968    
3.8159639863703787    	-7.31301182023070400e-2	6.2052295796171535    
3.8203457962187044    	-7.28331647911426600e-2	6.20556847570526    
3.82472760606703    	-7.25373047205770600e-2	6.205905915352859    
3.829109415915356    	-7.22425350711166600e-2	6.206241904470351    
3.8334912257636815    	-7.19488529147736500e-2	6.206576449154203    
3.837873035612007    	-7.16562553226898200e-2	6.206909555475081    
3.842254845460333    	-7.13647393612516400e-2	6.207241229309719    
3.8466366553086586    	-7.10743020930401100e-2	6.2075714766493135    
3.8510184651569843    	-7.07849405774405700e-2	6.207900303274315    
3.85540027500531    	-7.04966518696953500e-2	6.208227715302268    
3.8597820848536357    	-7.02094330232807800e-2	6.208553718580333    
3.8641638947019614    	-6.9923281087059300e-2	6.208878318916413    
3.868545704550287    	-6.96381931079343500e-2	6.20920152217908    
3.872927514398613    	-6.93541661312713300e-2	6.20952333420971    
3.8773093242469385    	-6.90711971982006100e-2	6.209843760777882    
3.8816911340952642    	-6.87892833462274600e-2	6.210162807673497    
3.88607294394359    	-6.85084216144120600e-2	6.210480480669997    
3.8904547537919156    	-6.82286090366449600e-2	6.210796785430849    
3.8948365636402413    	-6.79498426462125300e-2	6.21111172776313    
3.899218373488567    	-6.76721194752751700e-2	6.211425313306491    
3.9036001833368927    	-6.73954365504446700e-2	6.211737547721739    
3.9079819931852184    	-6.71197909028232800e-2	6.212048436743631    
3.912363803033544    	-6.68451795576962200e-2	6.212357985856141    
3.91674561288187    	-6.65715995407808200e-2	6.2126662008306335    
3.9211274227301955    	-6.62990478760876200e-2	6.212973087045219    
3.9255092325785212    	-6.60275215867120300e-2	6.213278650281214    
3.929891042426847    	-6.57570176952986500e-2	6.213582895926275    
3.9342728522751726    	-6.54875332240642100e-2	6.213885829610885    
3.9386546621234984    	-6.52190651936689600e-2	6.2141874567550275    
3.943036471971824    	-6.4951610624868890e-2	6.214487782849114    
3.9474182818201498    	-6.468516653822900e-2	6.214786813428628    
3.9518000916684755    	-6.44197299538599300e-2	6.215084553813779    
3.956181901516801    	-6.41552978923390900e-2	6.215381009553926    
3.960563711365127    	-6.38918673726745000e-2	6.215676185924248    
3.9649455212134526    	-6.3629435416618200e-2	6.215970088325654    
3.9693273310617783    	-6.33679990440555900e-2	6.216262722146566    
3.973709140910104    	-6.31075552759310800e-2	6.216554092667796    
3.9780909507584297    	-6.28481011329399400e-2	6.216844205314787    
3.9824727606067554    	-6.25896336383832400e-2	6.217133065296668    
3.986854570455081    	-6.233214981457679000e-2	6.217420677850118    
3.9912363803034068    	-6.20756466853220800e-2	6.2177070482969015    
3.9956181901517325    	-6.18201212748351500e-2	6.217992181849071    
4.    	-6.15655706097340100e-2	6.218276083708599    


==> plot-data/psi-a-v2/psi-a-v2-K6.dat <==
# K=2.0
h	v2T	v2kT
-0.22598713331478207    	0.5213991182829361    	5.804910420723147    
-0.22175691596411662    	0.5194455097861884    	5.805144425303054    
-0.21752669861345117    	0.5174955081904141    	5.805383557721354    
-0.21329648126278572    	0.5155482944729439    	5.805623701933752    
-0.20906626391212027    	0.5136038752284202    	5.805864857436104    
-0.20483604656145482    	0.5116622570024203    	5.806107023251309    
-0.20060582921078937    	0.5097234463599783    	5.8063501986852    
-0.19637561186012392    	0.5077874498336026    	5.806594382959116    
-0.19214539450945847    	0.5058542738982776    	5.806839575199174    
-0.18791517715879302    	0.5039239250867313    	5.807085774717526    
-0.18368495980812757    	0.5019964098518735    	5.807332980608715    
-0.17945474245746212    	0.5000717346527477    	5.807581192139189    
-0.17522452510679667    	0.49814990591802916    	5.807830408412226    
-0.17099430775613123    	0.4962309300523903    	5.808080628522664    
-0.16676409040546578    	0.49431481345270495    	5.808331851635606    
-0.16253387305480033    	0.4924015624884259    	5.808584076875938    
-0.15830365570413488    	0.49049118351241106    	5.8088373033639185    
-0.15407343835346943    	0.4885836828467663    	5.809091530113156    
-0.14984322100280398    	0.48667906680378625    	5.809346756249382    
-0.14561300365213853    	0.4847773416696853    	5.80960298079362    
-0.14138278630147308    	0.4828785137112195    	5.809860202870363    
-0.13715256895080763    	0.48098258917512404    	5.810118421432526    
-0.13292235160014218    	0.4790895742774172    	5.81037763552635    
-0.12869213424947673    	0.47719947522763845    	5.810637844188219    
-0.12446191689881128    	0.4753122982002204    	5.8108990464173695    
-0.12023169954814583    	0.47342804935455    	5.811161241119908    
-0.11600148219748038    	0.4715467348210942    	5.811424427297586    
-0.11177126484681493    	0.4696683607166814    	5.81168860393292    
-0.10754104749614948    	0.4677929331334899    	5.8119537699538615    
-0.10331083014548403    	0.4659204581368561    	5.812219924287025    
-9.90806127948185900e-2	0.46405094177173734    	5.81248706583    
-9.48503954441531300e-2	0.462184390059584    	5.812755193494406    
-9.06201780934876800e-2	0.4603208089990586    	5.813024306164212    
-8.63899607428222400e-2	0.4584602045651711    	5.813294402704985    
-8.21597433921567900e-2	0.45660258271207516    	5.813565482000835    
-7.79295260414913400e-2	0.4547479493676124    	5.8138375428419975    
-7.36993086908258800e-2	0.4528963104374963    	5.814110584147854    
-6.94690913401604400e-2	0.45104767179769906    	5.814384604649478    
-6.52388739894949900e-2	0.4492020393089888    	5.814659603207216    
-6.10086566388295400e-2	0.4473594188084794    	5.814935578617371    
-5.67784392881640800e-2	0.44551981609205715    	5.815212529618368    
-5.25482219374986400e-2	0.4436832369525379    	5.815490454997835    
-4.83180045868331900e-2	0.44184968714563533    	5.815769353494995    
-4.40877872361677400e-2	0.4400191724182517    	5.816049223930761    
-3.98575698855022900e-2	0.43819169845005473    	5.816330064867794    
-3.56273525348368400e-2	0.43636727095351086    	5.816611875163311    
-3.13971351841713930e-2	0.43454589557309453    	5.816894653442684    
-2.716691783350594400e-2	0.432727577944219    	5.817178398396438    
-2.293670048284049400e-2	0.43091232368199656    	5.817463108750902    
-1.870648313217504500e-2	0.42910013835926974    	5.817748783086463    
-1.447626578150959800e-2	0.4272910275385368    	5.818035420110276    
-1.02460484308441490e-2	0.4254849967425017    	5.818323018427695    
-6.0158310801787020000e-3	0.4236820514821678    	5.818611576643534    
-1.7856137295132538000e-3	0.4218821972340824    	5.818901093359012    
2.444603621152194000e-3	0.42008543944940363    	5.819191567227356    
6.674820971817641000e-3	0.4182917835447417    	5.819482996727665    
1.09050383224830890e-2	0.41650123492842567    	5.81977538051175    
1.513525567314853700e-2	0.41471379896533245    	5.82006871708265    
1.936547302381398700e-2	0.41292948100187243    	5.820363004998096    
2.359569037447943300e-2	0.41114828635285383    	5.820658242775143    
2.782590772514488000e-2	0.40937022030697984    	5.820954428918183    
3.205612507581034000e-2	0.40759528812671747    	5.82125156192334    
3.628634242647578000e-2	0.40582349504634807    	5.821549640308646    
4.051655977714123700e-2	0.40405484627192295    	5.8218486625055315    
4.47467771278066800e-2	0.40228934697812835    	5.822148626965351    
4.89769944784721360e-2	0.40052700231979843    	5.82244953217028    
5.32072118291375800e-2	0.3987678174199182    	5.822751376549671    
5.74374291798030300e-2	0.3970117973619521    	5.823054158466933    
6.16676465304684800e-2	0.395258947221334    	5.823357876385221    
6.58978638811339300e-2	0.39350927203095654    	5.823662528679447    
7.01280812317993800e-2	0.3917627767974468    	5.823968113717539    
7.43582985824648300e-2	0.39001946650060026    	5.824274629863973    
7.85885159331302800e-2	0.3882793460859806    	5.824582075480871    
8.28187332837957300e-2	0.38654242047927845    	5.8248904488973    
8.70489506344611800e-2	0.38480869456787303    	5.825199748458994    
9.12791679851266300e-2	0.38307817321319465    	5.8255099724496135    
9.55093853357920700e-2	0.38135086124763073    	5.825821119183298    
9.97396026864575300e-2	0.3796267634719662    	5.826133186931984    
0.10396982003712298    	0.37790588466015934    	5.826446174002088    
0.10820003738778843    	0.37618822955295417    	5.8267600786190075    
0.11243025473845387    	0.3744738028621536    	5.827074899039147    
0.11666047208911932    	0.37276260927035565    	5.827390633494516    
0.12089068943978477    	0.3710546534258868    	5.827707280220789    
0.1251209067904502    	0.3693499399560211    	5.82802483741217    
0.12935112414111566    	0.36764847344061424    	5.828343303281915    
0.1335813414917811    	0.36595025843538054    	5.828662675952099    
0.13781155884244656    	0.364255299483346    	5.82898295367098    
0.142041776193112    	0.36256360107092767    	5.829304134550413    
0.14627199354377746    	0.3608751676678578    	5.829626216735714    
0.1505022108944429    	0.35919000370553517    	5.829949198360547    
0.15473242824510836    	0.3575081135864601    	5.830273077550649    
0.1589626455957738    	0.3558295016836876    	5.830597852405456    
0.16319286294643925    	0.35415417233494323    	5.8309235209995425    
0.1674230802971047    	0.35248212984913535    	5.83125008144282    
0.17165329764777015    	0.350813378497654    	5.83157753179811    
0.1758835149984356    	0.34914792252842486    	5.8319058700799875    
0.18011373234910105    	0.3474857661492527    	5.832235094361713    
0.1843439496997665    	0.34582691354128087    	5.832565202679258    
0.18857416705043195    	0.3441713688474232    	5.832896193031701    
0.1928043844010974    	0.34251913618415325    	5.833228063413311    
0.19703460175176285    	0.34087021963090236    	5.833560811827386    
0.2012648191024283    	0.3392246232339815    	5.833894436258191    
0.20549503645309375    	0.33758235101118017    	5.8342289346602545    
0.2097252538037592    	0.33594340694170616    	5.834564304988996    
0.21395547115442465    	0.3343077949763867    	5.834900545175678    
0.2181856885050901    	0.3326755190311581    	5.835237653160753    
0.22241590585575555    	0.33104658298400846    	5.835575626869715    
0.226646123206421    	0.32942099068396247    	5.835914464164489    
0.23087634055708645    	0.327798745949198    	5.836254162985785    
0.2351065579077519    	0.3261798525627771    	5.836594721201524    
0.23933677525841734    	0.3245643142562818    	5.836936136625201    
0.2435669926090828    	0.32295213476068546    	5.837278407176576    
0.24779720995974824    	0.3213433177469399    	5.837621530659014    
0.25202742731041367    	0.31973786685794103    	5.837965504959484    
0.2562576446610791    	0.3181357857087352    	5.8383103277946    
0.2604878620117445    	0.3165370778732623    	5.8386559970511565    
0.26471807936240993    	0.31494174688953863    	5.839002510486378    
0.26894829671307535    	0.3133497962682821    	5.839349865896753    
0.2731785140637408    	0.3117612294796337    	5.839698061054461    
0.2774087314144062    	0.31017604996311765    	5.840047093697585    
0.2816389487650716    	0.30859426111583627    	5.840396961613816    
0.28586916611573704    	0.30701586631031413    	5.840747662487349    
0.29009938346640246    	0.30544086887167154    	5.841099194044913    
0.2943296008170679    	0.30386927210204856    	5.8414515540335925    
0.2985598181677333    	0.30230107926377875    	5.8418047401308675    
0.3027900355183987    	0.3007362935755235    	5.8421587500066465    
0.30702025286906415    	0.2991749182344221    	5.8425135813666635    
0.31125047021972957    	0.297616956391937    	5.842869231855533    
0.315480687570395    	0.2960624111668701    	5.8432256991281895    
0.3197109049210604    	0.294511285643065    	5.843582980822138    
0.32394112227172583    	0.2929635828734463    	5.8439410746019655    
0.32817133962239126    	0.2914193058515171    	5.844299978007117    
0.3324015569730567    	0.28987845756776986    	5.844659688706773    
0.3366317743237221    	0.28834104095998764    	5.84502020428771    
0.3408619916743875    	0.2868070589223948    	5.845381522308396    
0.34509220902505294    	0.28527651433283874    	5.8457436403730965    
0.34932242637571836    	0.2837494100077824    	5.846106556015754    
0.3535526437263838    	0.28222574874514095    	5.846470266782065    
0.3577828610770492    	0.2807055333090684    	5.846834770255209    
0.36201307842771463    	0.27918876640790125    	5.847200063909404    
0.36624329577838005    	0.2776754507307778    	5.847566145295954    
0.3704735131290455    	0.27616558892503956    	5.847933011892794    
0.3747037304797109    	0.2746591835964148    	5.848300661224652    
0.3789339478303763    	0.2731562373176237    	5.848669090758952    
0.38316416518104174    	0.27165675262570693    	5.849038297958541    
0.38739438253170716    	0.27016073201618407    	5.849408280314282    
0.3916245998823726    	0.2686681779504943    	5.849779035267674    
0.395854817233038    	0.26717909285251723    	5.850150560219678    
0.4000850345837034    	0.26569347910757973    	5.850522852658022    
0.40431525193436885    	0.26421133906611266    	5.850895909989244    
0.40854546928503427    	0.2627326750331389    	5.85126972958272    
0.4127756866356997    	0.2612574892908132    	5.851644308878066    
0.4170059039863651    	0.259785784063638    	5.8520196452484825    
0.42123612133703053    	0.2583175615597229    	5.852395736076449    
0.42546633868769596    	0.2568528239350109    	5.852772578721872    
0.4296965560383614    	0.25539157330813755    	5.85315017054435    
0.4339267733890268    	0.25393381176981156    	5.853528508891134    
0.4381569907396922    	0.2524795413635996    	5.853907591097112    
0.44238720809035764    	0.2510287640965288    	5.854287414500346    
0.44661742544102306    	0.2495814819399499    	5.854667976392119    
0.4508476427916885    	0.24813769682646555    	5.855049274130868    
0.4550778601423539    	0.2466974106482622    	5.8554313049512965    
0.45930807749301933    	0.24526062526187067    	5.855814066170333    
0.46353829484368475    	0.24382734248407298    	5.856197555077892    
0.4677685121943502    	0.24239756409341343    	5.8565817689222675    
0.4719987295450156    	0.24097129183032767    	5.856966704960397    
0.476228946895681    	0.2395485273964805    	5.857352360450802    
0.48045916424634644    	0.23812927245547877    	5.857738732624948    
0.48468938159701186    	0.2367135286338763    	5.858125818722797    
0.4889195989476773    	0.23530129757669824    	5.858513615994686    
0.4931498162983427    	0.23389258064293655    	5.85890212151018    
0.4973800336490081    	0.23248737953356072    	5.859291332621989    
0.5016102509996736    	0.23108569565390602    	5.859681246477458    
0.505840468350339    	0.22968753043457332    	5.860071860253047    
0.5100706857010044    	0.22829288526925112    	5.860463171117712    
0.5143009030516699    	0.2269017615088737    	5.860855176253444    
0.5185311204023353    	0.2255141604704785    	5.861247872791172    
0.5227613377530007    	0.22413008342929422    	5.86164125789407    
0.5269915551036661    	0.22274953161962432    	5.862035328690402    
0.5312217724543316    	0.22137250624077848    	5.862430082314764    
0.535451989804997    	0.2199990084540932    	5.862825515899112    
0.5396822071556624    	0.21862903937750436    	5.863221626516709    
0.5439124245063278    	0.2172626000781831    	5.863618411292907    
0.5481426418569932    	0.21589969161719297    	5.86401586734613    
0.5523728592076587    	0.21454031498872944    	5.864413991716699    
0.5566030765583241    	0.2131844711521102    	5.864812781518217    
0.5608332939089895    	0.21183216104418026    	5.865212233818315    
0.5650635112596549    	0.21048338552078075    	5.865612345626516    
0.5692937286103203    	0.20913814545564105    	5.866013114057738    
0.5735239459609858    	0.20779644164835312    	5.86641453612879    
0.5777541633116512    	0.20645827485312676    	5.866816608881531    
0.5819843806623166    	0.20512364579691272    	5.867219329342842    
0.586214598012982    	0.20379255520705072    	5.867622694522783    
0.5904448153636475    	0.20246500367468098    	5.868026701444456    
0.5946750327143129    	0.20114099184643697    	5.868431347109724    
0.5989052500649783    	0.19982052027599173    	5.868836628511926    
0.6031354674156437    	0.19850358950194708    	5.8692425426382755    
0.6073656847663091    	0.19719020001203796    	5.869649086485935    
0.6115959021169746    	0.19588035225902195    	5.870056257014465    
0.61582611946764    	0.1945740466554359    	5.870464051193528    
0.6200563368183054    	0.19327128357156123    	5.870872465984767    
0.6242865541689708    	0.19197206334377476    	5.87128149834378    
0.6285167715196363    	0.19067638626653755    	5.871691145214214    
0.6327469888703017    	0.18938425258920955    	5.8721014035115005    
0.6369772062209671    	0.18809566253370366    	5.872512270189628    
0.6412074235716325    	0.186810616272293    	5.87292374217729    
0.6454376409222979    	0.1855291139416987    	5.873335816351634    
0.6496678582729634    	0.18425115564114622    	5.873748489672245    
0.6538980756236288    	0.1829767414238531    	5.874161759004891    
0.6581282929742942    	0.18170587131259092    	5.874575621253434    
0.6623585103249596    	0.1804385452825256    	5.874990073335012    
0.666588727675625    	0.1791747632760567    	5.875405112095856    
0.6708189450262905    	0.17791452519231865    	5.875820734431139    
0.6750491623769559    	0.17665783089350817    	5.8762369372100505    
0.6792793797276213    	0.17540468019536237    	5.876653717266495    
0.6835095970782867    	0.1741550728866411    	5.877071071505417    
0.6877398144289522    	0.17290900870796216    	5.877488996755188    
0.6919700317796176    	0.17166648736257117    	5.877907489855594    
0.696200249130283    	0.17042750851457703    	5.8783265476549875    
0.7004304664809484    	0.16919207178923537    	5.878746166965666    
0.7046606838316138    	0.1679601767727081    	5.879166344643899    
0.7088909011822793    	0.1667318230115789    	5.879587077495963    
0.7131211185329447    	0.16550701001313511    	5.880008362315218    
0.7173513358836101    	0.16428573724614476    	5.880430195960773    
0.7215815532342755    	0.16306800413985514    	5.880852575195718    
0.725811770584941    	0.16185381008383753    	5.881275496830366    
0.7300419879356064    	0.16064315442887508    	5.881698957670887    
0.7342722052862718    	0.1594360364923816    	5.882122954480261    
0.7385024226369372    	0.1582324555445665    	5.882547484081435    
0.7427326399876026    	0.15703241080321134    	5.882972543185812    
0.7469628573382681    	0.15583590145417978    	5.883398128573239    
0.7511930746889335    	0.15464292674305188    	5.883824237120995    
0.7554232920395989    	0.15345348569032943    	5.884250865477081    
0.7596535093902643    	0.15226757740604638    	5.884678010429292    
0.7638837267409297    	0.1510852009313792    	5.885105668733268    
0.7681139440915952    	0.14990635526694446    	5.885533837142889    
0.7723441614422606    	0.14873103937526927    	5.885962512385492    
0.776574378792926    	0.1475592521825443    	5.88639169120589    
0.7808045961435914    	0.14639099256990318    	5.886821370350095    
0.7850348134942569    	0.14522625938727543    	5.887251546532969    
0.7892650308449223    	0.14406505144096313    	5.8876822164779306    
0.7934952481955877    	0.14290736750458996    	5.888113376929388    
0.7977254655462531    	0.1417532063033646    	5.888545024552983    
0.8019556828969185    	0.14060256653677292    	5.88897715614255    
0.806185900247584    	0.13945544685935443    	5.889409768312558    
0.8104161175982494    	0.13831184588519602    	5.889842857831053    
0.8146463349489148    	0.13717176219418475    	5.8902764213799905    
0.8188765522995802    	0.13603519433176975    	5.8907104556738705    
0.8231067696502457    	0.13490214078622265    	5.891144957358839    
0.8273369870009111    	0.13377260003673155    	5.8915799231717365    
0.8315672043515765    	0.13264657050458387    	5.892015349787845    
0.8357974217022419    	0.13152405057905067    	5.892451233875381    
0.8400276390529073    	0.13040503860952035    	5.892887572132857    
0.8442578564035728    	0.12928953291398182    	5.893324361203163    
0.8484880737542382    	0.12817753176251293    	5.8937615978022535    
0.8527182911049036    	0.12706903340177186    	5.894199278581311    
0.856948508455569    	0.12596403601651385    	5.89463740020093    
0.8611787258062344    	0.12486253778707035    	5.895075959310766    
0.8654089431568999    	0.12376453682808765    	5.89551495260475    
0.8696391605075653    	0.12267003123203396    	5.895954376736289    
0.8738693778582307    	0.12157901905188083    	5.8963942283336115    
0.8780995952088961    	0.12049149830141016    	5.896834504065098    
0.8823298125595616    	0.11940746695704663    	5.897275200574047    
0.886560029910227    	0.11832692295851466    	5.897716314534444    
0.8907902472608924    	0.1172498642107484    	5.898157842551559    
0.8950204646115578    	0.11617628859184599    	5.898599781339878    
0.8992506819622232    	0.11510619389320159    	5.899042127424586    
0.9034808993128887    	0.11403957794634359    	5.89948487752907    
0.9077111166635541    	0.1129764384971206    	5.899928028273054    
0.9119413340142195    	0.11191677326207235    	5.900371576292289    
0.9161715513648849    	0.11086057992695991    	5.9008155182006    
0.9204017687155504    	0.10980785614100187    	5.901259850662168    
0.9246319860662158    	0.10875859952150962    	5.901704570280696    
0.9288622034168812    	0.10771280762107582    	5.902149673671807    
0.9330924207675466    	0.10667047800244409    	5.902595157500079    
0.937322638118212    	0.10563160816026203    	5.9030410183574675    
0.9415528554688775    	0.1045961955616128    	5.9034872528659434    
0.9457830728195429    	0.10356423764008282    	5.903933857674441    
0.9500132901702083    	0.1025357317902055    	5.904380829387751    
0.9542435075208737    	0.10151067537456465    	5.904828164617681    
0.9584737248715391    	0.10048906572633431    	5.905275860011446    
0.9627039422222046    	9.94709001066697500e-2	5.905723912126348    
0.96693415957287    	9.84561758022359100e-2	5.906172317636318    
0.9711643769235354    	9.7444890015956800e-2	5.906621073133476    
0.9753945942742008    	9.64370399403832400e-2	5.90707017524202    
0.9796248116248663    	9.54326227186818300e-2	5.907519620550757    
0.9838550289755317    	9.44316354696700300e-2	5.907969405706353    
0.9880852463261971    	9.34340752726374300e-2	5.908419527295192    
0.9923154636768625    	9.24399391740674800e-2	5.908869981953669    
0.9965456810275279    	9.14492241834697500e-2	5.909320766265579    
1.0007758983781934    	9.04619272832282700e-2	5.9097718768895415    
1.0050061157288588    	8.94780453978726700e-2	5.910223310360513    
1.0092363330795242    	8.84975754556055700e-2	5.910675063347844    
1.0134665504301896    	8.7520514325273200e-2	5.911127132457547    
1.017696767780855    	8.65468588430013800e-2	5.911579514302214    
1.0219269851315205    	8.55766058200052500e-2	5.912032205463543    
1.026157202482186    	8.46097520276034100e-2	5.912485202575424    
1.0303874198328513    	8.36462942047931800e-2	5.912938502269444    
1.0346176371835167    	8.2686229061018800e-2	5.913392101111001    
1.0388478545341822    	8.17295532617840200e-2	5.913845995746742    
1.0430780718848476    	8.07762634536433900e-2	5.91430018278011    
1.047308289235513    	7.98263562425966200e-2	5.91475465883716    
1.0515385065861784    	7.88798281991604200e-2	5.915209420513596    
1.0557687239368438    	7.79366758575414000e-2	5.915664464433962    
1.0599989412875093    	7.69968957421983600e-2	5.916119787204574    
1.0642291586381747    	7.6060484317298390e-2	5.916575385456927    
1.06845937598884    	7.51274380232366800e-2	5.917031255802942    
1.0726895933395055    	7.41977532968418500e-2	5.917487394890025    
1.076919810690171    	7.32714264610967600e-2	5.9179437992694295    
1.0811500280408364    	7.23484539144048200e-2	5.91840046560872    
1.0853802453915018    	7.14288319546642700e-2	5.91885739054595    
1.0896104627421672    	7.05125568646844800e-2	5.919314570682516    
1.0938406800928326    	6.95996248934344800e-2	5.919772002649774    
1.098070897443498    	6.86900322622524300e-2	5.920229683063589    
1.1023011147941635    	6.77837751665791400e-2	5.920687608608407    
1.106531332144829    	6.68808497440736700e-2	5.921145775794697    
1.1107615494954943    	6.59812521394093700e-2	5.921604181354477    
1.1149917668461597    	6.50849784411854300e-2	5.922062821925554    
1.1192219841968252    	6.41920247154958100e-2	5.922521694098939    
1.1234522015474906    	6.33023869919442200e-2	5.922980794546935    
1.127682418898156    	6.24160612752146200e-2	5.923440119864512    
1.1319126362488214    	6.15330435396094600e-2	5.923899666741173    
1.1361428535994869    	6.065332972424621000e-2	5.924359431816668    
1.1403730709501523    	5.977691575575960000e-2	5.924819411686017    
1.1446032883008177    	5.89037977106573900e-2	5.9252796033081285    
1.1488335056514831    	5.80339707893957500e-2	5.9257400025990306    
1.1530637230021485    	5.71674314877687900e-2	5.926200606883075    
1.157293940352814    	5.630417537328631000e-2	5.926661412627981    
1.1615241577034794    	5.54441982024931100e-2	5.927122416465027    
1.1657543750541448    	5.45874957184376600e-2	5.927583615104781    
1.1699845924048102    	5.373406362246562000e-2	5.928045005152537    
1.1742148097554757    	5.28838975922575600e-2	5.92850658329665    
1.178445027106141    	5.20369932785425900e-2	5.9289683462464025    
1.1826752444568065    	5.11933462894596100e-2	5.9294302906137615    
1.186905461807472    	5.03529522264596600e-2	5.929892413123276    
1.1911356791581373    	4.95158066491367600e-2	5.930354710453155    
1.1953658965088028    	4.868190509444156000e-2	5.93081717925478    
1.1995961138594682    	4.785124306265356500e-2	5.931279816245407    
1.2038263312101336    	4.70238160301167700e-2	5.931742618098338    
1.208056548560799    	4.61996194548968400e-2	5.932205581505596    
1.2122867659114644    	4.537864875525616000e-2	5.932668703184871    
1.2165169832621299    	4.45608993278099830e-2	5.933131979844984    
1.2207472006127953    	4.37463665566603300e-2	5.933595408153322    
1.2249774179634607    	4.29350457400418550e-2	5.934058984856749    
1.2292076353141261    	4.21269322296550500e-2	5.934522706617722    
1.2334378526647916    	4.13220213067409860e-2	5.934986570211609    
1.237668070015457    	4.05203082245539470e-2	5.9354505723156805    
1.2418982873661224    	3.972178822338303700e-2	5.935914709683213    
1.2461285047167878    	3.89264565050055470e-2	5.9363789790397306    
1.2503587220674532    	3.8134308260937200e-2	5.9368433771150455    
1.2545889394181187    	3.734533863448913400e-2	5.93730790063219    
1.258819156768784    	3.655954276609047500e-2	5.937772546327776    
1.2630493741194495    	3.577691575710295600e-2	5.938237310990249    
1.267279591470115    	3.499745269073975500e-2	5.93870219132089    
1.2715098088207804    	3.42211486054863200e-2	5.939167184126614    
1.2757400261714458    	3.3447998562306597e-2	5.939632286114054    
1.2799702435221112    	3.26779975104478600e-2	5.9400974940927    
1.2842004608727766    	3.19111405146021930e-2	5.940562804822969    
1.288430678223442    	3.114742240009825700e-2	5.941028214979664    
1.2926608955741075    	3.03868382100911700e-2	5.941493721503107    
1.2968911129247729    	2.962938281074495300e-2	5.941959321079329    
1.3011213302754383    	2.88750510847067200e-2	5.942425010556556    
1.3053515476261037    	2.81238378876918400e-2	5.942890786650455    
1.3095817649767691    	2.737573805428653600e-2	5.94335664622608    
1.3138119823274346    	2.66307463916926500e-2	5.943822586069476    
1.3180421996781    	2.5888857692398504e-2	5.944288602938988    
1.3222724170287654    	2.51500667068645800e-2	5.944754693732842    
1.3265026343794308    	2.4414368187245902e-2	5.945220855228838    
1.3307328517300963    	2.368175684301960800e-2	5.945687084244427    
1.3349630690807617    	2.295222737054226000e-2	5.946153377638241    
1.339193286431427    	2.222577444129403800e-2	5.946619732206287    
1.3434235037820925    	2.150239270566648000e-2	5.94708614481974    
1.347653721132758    	2.078207678585898600e-2	5.947552612348076    
1.3518839384834234    	2.00648212875674220e-2	5.948019131583307    
1.3561141558340888    	1.93506207957891100e-2	5.948485699466694    
1.3603443731847542    	1.86394698696085500e-2	5.948952312771876    
1.3645745905354196    	1.793136304689988400e-2	5.949418968405937    
1.368804807886085    	1.7226294847576500e-2	5.949885663312083    
1.3730350252367505    	1.652425976591756000e-2	5.950352394264671    
1.377265242587416    	1.582525227861924500e-2	5.950819158214683    
1.3814954599380813    	1.512926683814502500e-2	5.951285952060128    
1.3857256772887467    	1.443629788606882200e-2	5.951752772682185    
1.3899558946394122    	1.374633982894536400e-2	5.9522196170301935    
1.3941861119900776    	1.305938704327779500e-2	5.952686481938757    
1.398416329340743    	1.237543392803314900e-2	5.953153364366523    
1.4026465466914084    	1.169447482727312700e-2	5.953620261249098    
1.4068767640420738    	1.101650407830409700e-2	5.954087169546563    
1.4111069813927393    	1.034151597157203200e-2	5.954554086162427    
1.4153371987434047    	9.669504824500719000e-3	5.955021008058534    
1.4195674160940701    	9.000464901743157000e-3	5.95548793216572    
1.4237976334447355    	8.33439046169198100e-3	5.955954855459993    
1.428027850795401    	7.6712757390295990e-3	5.9564217749818456    
1.4322580681460664    	7.011114945199624000e-3	5.9568886875165274    
1.4364882854967318    	6.353902287728681000e-3	5.957355590208727    
1.4407185028473972    	5.699631941915516000e-3	5.957822479987976    
1.4449487201980626    	5.0482980772748940000e-3	5.95828935388238    
1.449178937548728    	4.399894817215984600e-3	5.9587562088362604    
1.4534091548993935    	3.754416305799384000e-3	5.959223041905601    
1.457639372250059    	3.1118566483818794000e-3	5.959689850085033    
1.4618695896007243    	2.4722099455782315000e-3	5.960156630434018    
1.4660998069513898    	1.8354702319214958000e-3	5.9606233799237405    
1.4703300243020552    	1.201631602552132000e-3	5.961090095608098    
1.4745602416527206    	5.70688083728220000e-4	5.9615567745318065    
1.478790459003386    	-5.73662995927829700000e-5	5.962023413777896    
1.4830206763540514    	-6.8253754823867270000e-4	5.962490010400197    
1.4872508937047169    	-1.304831671679096000e-3	5.962956561428622    
1.4914811110553823    	-1.924254694601897600e-3	5.963423063949525    
1.4957113284060477    	-2.540812660103552000e-3	5.963889515069885    
1.4999415457567131    	-3.154511630787788500e-3	5.964355911862996    
1.5041717631073785    	-3.7653576794624033000e-3	5.964822251436694    
1.508401980458044    	-4.373356901264419000e-3	5.965288530879378    
1.5126321978087094    	-4.978515397322753000e-3	5.9657547473124195    
1.5168624151593748    	-5.580839291968315000e-3	5.966220897850044    
1.5210926325100402    	-6.18033471643489000e-3	5.96668697961295    
1.5253228498607057    	-6.777007837156624000e-3	5.967152989751821    
1.529553067211371    	-7.370864803642667000e-3	5.967618925409626    
1.5337832845620365    	-7.96191180638996000e-3	5.968084783757481    
1.538013501912702    	-8.55015503834503100e-3	5.96855056189739    
1.5422437192633673    	-9.135600706381988000e-3	5.969016257072539    
1.5464739366140328    	-9.718255036585619000e-3	5.969481866381953    
1.5507041539646982    	-1.029812426767995600e-2	5.9699473870709445    
1.5549343713153636    	-1.08752146446623900e-2	5.9704128163048775    
1.559164588666029    	-1.144953243883059200e-2	5.9708781512895515    
1.5633948060166944    	-1.202108392608146900e-2	5.9713433892286245    
1.5676250233673599    	-1.258987539355415600e-2	5.971808527374623    
1.5718552407180253    	-1.315591314532171500e-2	5.972273562871859    
1.5760854580686907    	-1.371920350641310200e-2	5.972738493027544    
1.5803156754193561    	-1.427975279641623000e-2	5.973203315067839    
1.5845458927700216    	-1.48375673565026200e-2	5.973668026216189    
1.588776110120687    	-1.539265355153219000e-2	5.9741326237602586    
1.5930063274713524    	-1.594501773603106400e-2	5.974597104983858    
1.5972365448220178    	-1.64946662918045400e-2	5.975061467116413    
1.6014667621726832    	-1.704160561049568300e-2	5.975525707491319    
1.6056969795233487    	-1.758584209026668700e-2	5.9759898233169215    
1.609927196874014    	-1.812738214588676700e-2	5.976453811981501    
1.6141574142246795    	-1.866623219734772600e-2	5.976917670808668    
1.618387631575345    	-1.920239868391188700e-2	5.977381397031395    
1.6226178489260104    	-1.973588804689699300e-2	5.977844988024156    
1.6268480662766758    	-2.02667067467978770e-2	5.978308441145772    
1.6310782836273412    	-2.07948612472035600e-2	5.9787717537155665    
1.6353085009780066    	-2.132035802261618700e-2	5.979234923117864    
1.639538718328672    	-2.18432035714276380e-2	5.979697946630129    
1.6437689356793375    	-2.236340437953923700e-2	5.9801608217203786    
1.6479991530300029    	-2.288096695717602400e-2	5.980623545762564    
1.6522293703806683    	-2.339589781083662400e-2	5.981086116093042    
1.6564595877313337    	-2.390820349961152200e-2	5.981548530138779    
1.6606898050819991    	-2.441789052649844500e-2	5.9820107853210915    
1.6649200224326646    	-2.492496544630272400e-2	5.982472879007692    
1.66915023978333    	-2.542943481213746400e-2	5.98293480870226    
1.6733804571339954    	-2.593130518736719300e-2	5.9833965717923085    
1.6776106744846608    	-2.643058314321512500e-2	5.983858165719065    
1.6818408918353263    	-2.692727525717870700e-2	5.984319587971709    
1.6860711091859917    	-2.742138811879175600e-2	5.984780835987538    
1.690301326536657    	-2.79129283245342700e-2	5.98524190722407    
1.6945315438873225    	-2.840190247709257000e-2	5.985702799213883    
1.698761761237988    	-2.888831718756674000e-2	5.986163509417397    
1.7029919785886534    	-2.937217907647313700e-2	5.986624035291258    
1.7072221959393188    	-2.985349476883412700e-2	5.98708437439802    
1.7114524132899842    	-3.03322708989182900e-2	5.987544524292117    
1.7156826306406496    	-3.08085141096948230e-2	5.988004482425822    
1.719912847991315    	-3.128223072028598600e-2	5.98846424668643    
1.7241430653419805    	-3.17534283672362640e-2	5.988923813690129    
1.728373282692646    	-3.22221127277192700e-2	5.989383181908699    
1.7326035000433113    	-3.26882908042979650e-2	5.989842348617918    
1.7368337173939767    	-3.31519692625311100e-2	5.990301311353636    
1.7410639347446422    	-3.36131547787107400e-2	5.990760067781178    
1.7452941520953076    	-3.407185406353873700e-2	5.991218615406935    
1.749524369445973    	-3.45280737861836330e-2	5.991676951901897    
1.7537545867966384    	-3.498182064779154500e-2	5.992135074836602    
1.7579848041473038    	-3.54331013548867300e-2	5.992592981856071    
1.7622150214979693    	-3.58819226132475400e-2	5.993050670582626    
1.7664452388486347    	-3.632829113925669700e-2	5.9935081386667415    
1.7706754561993001    	-3.67722136527339500e-2	5.993965383766398    
1.7749056735499655    	-3.72136968728409400e-2	5.994422403538049    
1.779135890900631    	-3.76527475303293900e-2	5.994879195655349    
1.7833661082512964    	-3.808937235621219000e-2	5.995335757809004    
1.7875963256019618    	-3.85235780888068400e-2	5.995792087676165    
1.7918265429526272    	-3.895537146909651000e-2	5.996248182935279    
1.7960567603032926    	-3.938475924141545700e-2	5.996704041351767    
1.800286977653958    	-3.981174815323323000e-2	5.997159660624161    
1.8045171950046235    	-4.023634496437792400e-2	5.997615038457887    
1.808747412355289    	-4.0658556423186200e-2	5.998070172620758    
1.8129776297059543    	-4.107838929444352400e-2	5.998525060888544    
1.8172078470566198    	-4.14958503319893800e-2	5.998979700954168    
1.8214380644072852    	-4.191094632112268000e-2	5.999434090623845    
1.8256682817579506    	-4.23236840144537200e-2	5.999888227693944    
1.829898499108616    	-4.27340701877151700e-2	6.000342109926213    
1.8341287164592814    	-4.314211161704959400e-2	6.000795735143981    
1.8383589338099469    	-4.35478150812120800e-2	6.001249101135974    
1.8425891511606123    	-4.395118735351525300e-2	6.0017022057247935    
1.8468193685112777    	-4.43522352221586700e-2	6.00215504674877    
1.8510495858619431    	-4.475096546676093000e-2	6.002607622067532    
1.8552798032126085    	-4.5147384874869500e-2	6.003059929473998    
1.859510020563274    	-4.55415002340906400e-2	6.003511966891407    
1.8637402379139394    	-4.59333183318415660e-2	6.003963732143243    
1.8679704552646048    	-4.63228459587725740e-2	6.004415223113899    
1.8722006726152702    	-4.6710089907005703e-2	6.004866437739179    
1.8764308899659357    	-4.70950569645043840e-2	6.005317373856294    
1.880661107316601    	-4.747775394010960700e-2	6.005768029407616    
1.8848913246672665    	-4.78581876130886650e-2	6.006218402308095    
1.889121542017932    	-4.82363647844166130e-2	6.006668490475774    
1.8933517593685973    	-4.8612292249742606e-2	6.007118291872576    
1.8975819767192628    	-4.89859768037167200e-2	6.007567804428086    
1.9018121940699282    	-4.935742524917747000e-2	6.008017026123524    
1.9060424114205936    	-4.97266443772888870e-2	6.008465954883739    
1.910272628771259    	-5.00936409856098600e-2	6.008914588730444    
1.9145028461219245    	-5.04584218727935000e-2	6.009362925657651    
1.9187330634725899    	-5.08209938351687600e-2	6.0098109636411206    
1.9229632808232553    	-5.11813636631089900e-2	6.010258700691791    
1.9271934981739207    	-5.153953816535999000e-2	6.0107061348433675    
1.9314237155245861    	-5.18955241262750600e-2	6.0111532640959275    
1.9356539328752516    	-5.22493283396117700e-2	6.011600086560764    
1.939884150225917    	-5.26009576044064100e-2	6.01204660022861    
1.9441143675765824    	-5.295041870897788000e-2	6.012492803136728    
1.9483445849272478    	-5.329771844307393000e-2	6.01293869340403    
1.9525748022779132    	-5.3642863599692900e-2	6.013384269089464    
1.9568050196285787    	-5.39858609653816400e-2	6.013829528338764    
1.961035236979244    	-5.43267173231058600e-2	6.014274469147472    
1.9652654543299095    	-5.466543946158452000e-2	6.014719089701224    
1.969495671680575    	-5.50020341621947200e-2	6.015163388128144    
1.9737258890312404    	-5.533650820566165000e-2	6.015607362536029    
1.9779561063819058    	-5.566886837061377000e-2	6.0160510110232455    
1.9821863237325712    	-5.59991214326395300e-2	6.0164943318236475    
1.9864165410832366    	-5.632727416466304000e-2	6.016937323037502    
1.990646758433902    	-5.66533333393320500e-2	6.017379982839136    
1.9948769757845675    	-5.697730572524120000e-2	6.017822309450837    
1.9991071931352329    	-5.729919808647479000e-2	6.018264301055681    
2.0033374104858983    	-5.761901718803076000e-2	6.0187059558008915    
2.007567627836564    	-5.79367697882083400e-2	6.019147271949551    
2.0117978451872296    	-5.82524626440687500e-2	6.019588247729251    
2.0160280625378952    	-5.856610250877902000e-2	6.020028881343721    
2.020258279888561    	-5.887769613302639000e-2	6.02046917103517    
2.0244884972392265    	-5.91872502620889500e-2	6.020909115101563    
2.028718714589892    	-5.949477163782418000e-2	6.021348711736779    
2.032948931940558    	-5.9800266991714600e-2	6.0217879592727925    
2.0371791492912235    	-6.010374308512548000e-2	6.022226855934551    
2.041409366641889    	-6.04052066207427100e-2	6.022665400058442    
2.0456395839925547    	-6.07046643337118900e-2	6.023103589922726    
2.0498698013432204    	-6.10021229530410700e-2	6.023541423856467    
2.054100018693886    	-6.12975891880776800e-2	6.023978900176592    
2.0583302360445517    	-6.1591069759714400e-2	6.024416017225698    
2.0625604533952173    	-6.18825713722393400e-2	6.024852773323238    
2.066790670745883    	-6.21721007304550200e-2	6.025289166845358    
2.0710208880965486    	-6.24596645338839500e-2	6.025725196151381    
2.0752511054472143    	-6.27452694782701300e-2	6.026160859565428    
2.07948132279788    	-6.30289222512344200e-2	6.026596155540891    
2.0837115401485455    	-6.33106295395760600e-2	6.0270310824643865    
2.087941757499211    	-6.3590398022529090e-2	6.0274656386617735    
2.092171974849877    	-6.38682343665982800e-2	6.027899822619153    
2.0964021922005425    	-6.41441452491177700e-2	6.028333632733871    
2.100632409551208    	-6.44181373246820700e-2	6.028767067454433    
2.1048626269018738    	-6.46902172557887300e-2	6.029200125215573    
2.1090928442525394    	-6.49603916896732800e-2	6.029632804441085    
2.113323061603205    	-6.52286672711724000e-2	6.030065103651898    
2.1175532789538707    	-6.5495050639483600e-2	6.0304970212503965    
2.1217834963045363    	-6.57595484293182200e-2	6.030928555770989    
2.126013713655202    	-6.60221672635747700e-2	6.0313597056884065    
2.1302439310058676    	-6.62829137585583200e-2	6.031790469515878    
2.1344741483565333    	-6.65417945423565900e-2	6.032220845734225    
2.138704365707199    	-6.67988162069334100e-2	6.03265083288257    
2.1429345830578646    	-6.70539853569308100e-2	6.033080429503291    
2.14716480040853    	-6.73073085868601200e-2	6.033509634147389    
2.151395017759196    	-6.75587924821206400e-2	6.033938445326867    
2.1556252351098615    	-6.78084436248930700e-2	6.034366861616291    
2.159855452460527    	-6.80562685827022200e-2	6.034794881613103    
2.1640856698111928    	-6.83022739211451700e-2	6.035222503873612    
2.1683158871618584    	-6.85464662026249600e-2	6.0356497269893    
2.172546104512524    	-6.87888519778223200e-2	6.0360765495553155    
2.1767763218631897    	-6.90294377846161100e-2	6.036502970208079    
2.1810065392138553    	-6.92682301600591900e-2	6.036928987551527    
2.185236756564521    	-6.95052356348307500e-2	6.037354600194507    
2.1894669739151866    	-6.97404607266480900e-2	6.037779806808403    
2.1936971912658523    	-6.99739119477253300e-2	6.038204606023063    
2.197927408616518    	-7.02055958024512300e-2	6.038628996483951    
2.2021576259671836    	-7.04355187898577500e-2	6.039052976896832    
2.206387843317849    	-7.06636873924571500e-2	6.039476545926325    
2.210618060668515    	-7.08901080936063900e-2	6.039899702220796    
2.2148482780191805    	-7.11147873647506900e-2	6.040322444519864    
2.219078495369846    	-7.13377316696191400e-2	6.040744771521441    
2.223308712720512    	-7.15589474610809400e-2	6.041166681942858    
2.2275389300711774    	-7.17784411850180400e-2	6.041588174516413    
2.231769147421843    	-7.1996219281714800e-2	6.042009247949795    
2.2359993647725087    	-7.22122881788711100e-2	6.042429901006025    
2.2402295821231744    	-7.24266542952969400e-2	6.042850132433896    
2.24445979947384    	-7.26393240391953900e-2	6.043269941006225    
2.2486900168245056    	-7.2850303820977400e-2	6.043689325482975    
2.2529202341751713    	-7.30596000250518700e-2	6.044108284640674    
2.257150451525837    	-7.32672190387309900e-2	6.044526817311146    
2.2613806688765026    	-7.34731672367484600e-2	6.044944922264986    
2.265610886227168    	-7.36774509832071500e-2	6.045362598302202    
2.269841103577834    	-7.38800766348004300e-2	6.0457798442707675    
2.2740713209284995    	-7.40810505364945200e-2	6.046196658963021    
2.278301538279165    	-7.42803790254188600e-2	6.0466130412731705    
2.282531755629831    	-7.44780684310586500e-2	6.047028990009666    
2.2867619729804964    	-7.46741250694336900e-2	6.04744450402049    
2.290992190331162    	-7.48685552450401200e-2	6.047859582232349    
2.2952224076818277    	-7.50613652592630900e-2	6.048274223440002    
2.2994526250324934    	-7.52525613963379400e-2	6.048688426597857    
2.303682842383159    	-7.544214994042700e-2	6.049102190555762    
2.3079130597338247    	-7.56301371555583300e-2	6.049515514216463    
2.3121432770844903    	-7.58165292977547800e-2	6.049928396520891    
2.316373494435156    	-7.60013326157010600e-2	6.050340836387817    
2.3206037117858216    	-7.61845533467211200e-2	6.050752832721304    
2.3248339291364872    	-7.63661977147926400e-2	6.051164384492527    
2.329064146487153    	-7.654627194086900e-2	6.0515754906384815    
2.3332943638378185    	-7.67247822264758300e-2	6.051986150104138    
2.337524581188484    	-7.69017347696058700e-2	6.052396361901488    
2.34175479853915    	-7.70771357520483900e-2	6.052806124936564    
2.3459850158898155    	-7.72509913513411100e-2	6.0532154382622485    
2.350215233240481    	-7.74233077273380800e-2	6.053624300837115    
2.3544454505911467    	-7.75940910175091400e-2	6.0540327116954735    
2.3586756679418124    	-7.77633474073345800e-2	6.0544406697972155    
2.362905885292478    	-7.79310829856061300e-2	6.0548481741835705    
2.3671361026431437    	-7.80973038830761000e-2	6.055255223894446    
2.3713663199938093    	-7.82620162092810800e-2	6.05566181800504    
2.375596537344475    	-7.84252260603738200e-2	6.0560679555042    
2.3798267546951406    	-7.85869395233962200e-2	6.056473635493252    
2.3840569720458062    	-7.87471626713453000e-2	6.056878857002117    
2.388287189396472    	-7.8905901568301600e-2	6.057283619097159    
2.3925174067471375    	-7.9063162266562800e-2	6.057687920908575    
2.396747624097803    	-7.92189508045893000e-2	6.0580917615453656    
2.400977841448469    	-7.93732732127268100e-2	6.0584951399948155    
2.4052080587991345    	-7.95261355082297300e-2	6.058898055479205    
2.4094382761498    	-7.96775436954177500e-2	6.059300507056332    
2.4136684935004658    	-7.98275037691292600e-2	6.059702493898965    
2.4178987108511314    	-7.99760217097056100e-2	6.06010401509158    
2.422128928201797    	-8.01231034902239600e-2	6.060505069801749    
2.4263591455524627    	-8.02687550668621400e-2	6.060905657189328    
2.4305893629031283    	-8.04129823882759900e-2	6.0613057764242075    
2.434819580253794    	-8.05557913871971400e-2	6.061705426642745    
2.4390497976044596    	-8.06971879881840300e-2	6.062104607042966    
2.4432800149551253    	-8.08371780998858800e-2	6.062503316806082    
2.447510232305791    	-8.09757676230995400e-2	6.062901555134219    
2.4517404496564565    	-8.1112962441824600e-2	6.063299321213422    
2.455970667007122    	-8.12487684309374500e-2	6.06369661427851    
2.460200884357788    	-8.13831914518903200e-2	6.064093433547688    
2.4644311017084535    	-8.15162373565241800e-2	6.064489778216244    
2.468661319059119    	-8.1647911979556210e-2	6.064885647561864    
2.4728915364097848    	-8.17782211470560800e-2	6.065281040801817    
2.4771217537604504    	-8.19071706706284700e-2	6.065675957216442    
2.481351971111116    	-8.20347663504833500e-2	6.066070396052345    
2.4855821884617817    	-8.21610139745431700e-2	6.066464356558717    
2.4898124058124473    	-8.22859193158249700e-2	6.066857838035234    
2.494042623163113    	-8.24094881370347700e-2	6.067250839768108    
2.4982728405137786    	-8.25317261942501400e-2	6.067643361053706    
2.5025030578644443    	-8.26526392141340700e-2	6.068035401184288    
2.50673327521511    	-8.27722329268195700e-2	6.068426959488144    
2.5109634925657756    	-8.28905130454727200e-2	6.068818035235065    
2.515193709916441    	-8.30074852621108400e-2	6.069208627826033    
2.519423927267107    	-8.31231552682463000e-2	6.069598736571579    
2.5236541446177725    	-8.32375287320328400e-2	6.069988360738625    
2.527884361968438    	-8.33506113157292500e-2	6.070377499758525    
2.5321145793191038    	-8.34624086660664100e-2	6.070766152983959    
2.5363447966697694    	-8.35729264173939300e-2	6.07115431978227    
2.540575014020435    	-8.36821701893919400e-2	6.0715419994502104    
2.5448052313711007    	-8.37901455921063800e-2	6.071929191473061    
2.5490354487217664    	-8.38968582164897900e-2	6.072315895198167    
2.553265666072432    	-8.40023136476244600e-2	6.072702109996113    
2.5574958834230976    	-8.41065174517846700e-2	6.073087835333731    
2.5617261007737633    	-8.42094751824037300e-2	6.073473070557022    
2.565956318124429    	-8.43111923864702400e-2	6.073857815140031    
2.5701865354750946    	-8.44116745885598300e-2	6.074242068475232    
2.57441675282576    	-8.45109273042477800e-2	6.074625830007454    
2.578646970176426    	-8.46089560359410300e-2	6.075009099197232    
2.5828771875270915    	-8.4705766272472100e-2	6.075391875468314    
2.587107404877757    	-8.48013634882597700e-2	6.075774158327178    
2.591337622228423    	-8.48957531453887600e-2	6.076155947161298    
2.5955678395790884    	-8.49889406924774200e-2	6.0765372415241385    
2.599798056929754    	-8.50809315643002900e-2	6.076918040841959    
2.6040282742804197    	-8.51717311806514600e-2	6.077298344628725    
2.6082584916310854    	-8.52613449482575300e-2	6.077678152391842    
2.612488708981751    	-8.53497782676077600e-2	6.0780574635686735    
2.6167189263324167    	-8.5437036511685790e-2	6.078436277766902    
2.6209491436830823    	-8.55231250514053500e-2	6.078814594435305    
2.625179361033748    	-8.56080492371701600e-2	6.079192413187523    
2.6294095783844136    	-8.56918144124948900e-2	6.079569733400869    
2.6336397957350792    	-8.57744259003448900e-2	6.079946554731    
2.637870013085745    	-8.58558890130594600e-2	6.080322876695128    
2.6421002304364105    	-8.59362090496548400e-2	6.080698698865773    
2.646330447787076    	-8.60153912958302500e-2	6.081074020763421    
2.650560665137742    	-8.60934410202491200e-2	6.081448842007323    
2.6547908824884074    	-8.61703634816033200e-2	6.081823162126348    
2.659021099839073    	-8.62461639231059600e-2	6.0821969807568275    
2.6632513171897387    	-8.63208475730661500e-2	6.082570297439472    
2.6674815345404044    	-8.63944196459213800e-2	6.082943111792257    
2.67171175189107    	-8.64668853453350300e-2	6.083315423412086    
2.6759419692417357    	-8.6538249859138600e-2	6.08368723192231    
2.6801721865924013    	-8.66085183615469800e-2	6.084058536907131    
2.684402403943067    	-8.66776960126484800e-2	6.084429338048264    
2.6886326212937326    	-8.67457879554211800e-2	6.084799634908546    
2.6928628386443982    	-8.68127993237731700e-2	6.085169427196097    
2.697093055995064    	-8.68787352354723400e-2	6.0855387144954065    
2.7013232733457295    	-8.69436007946198500e-2	6.085907496494311    
2.705553490696395    	-8.70074010916790500e-2	6.086275772839049    
2.709783708047061    	-8.70701412011992100e-2	6.086643543198877    
2.7140139253977265    	-8.71318261867291400e-2	6.087010807245342    
2.718244142748392    	-8.71924610956240900e-2	6.087377564658149    
2.7224743600990577    	-8.72520509612037100e-2	6.087743815128568    
2.7267045774497234    	-8.73106008027728500e-2	6.088109558336695    
2.730934794800389    	-8.7368115627274890e-2	6.088474793978672    
2.7351650121510547    	-8.74246004251050300e-2	6.088839521789841    
2.7393952295017203    	-8.74800601745363300e-2	6.089203741445375    
2.743625446852386    	-8.7534499836566800e-2	6.089567452681963    
2.7478556642030516    	-8.75879243642878700e-2	6.0899306552112495    
2.7520858815537173    	-8.76403386888170700e-2	6.090293348789129    
2.756316098904383    	-8.76917477319816700e-2	6.090655533145868    
2.7605463162550485    	-8.77421564021937800e-2	6.091017207978407    
2.764776533605714    	-8.77915695893363300e-2	6.091378373105229    
2.76900675095638    	-8.78399921732691200e-2	6.091739028240231    
2.7732369683070455    	-8.78874290190271700e-2	6.092099173128273    
2.777467185657711    	-8.79338849752346900e-2	6.092458807625472    
2.7816974030083768    	-8.7979364875878900e-2	6.092817931425027    
2.7859276203590424    	-8.8023873543203800e-2	6.093176544334638    
2.790157837709708    	-8.80674157913715600e-2	6.093534646152134    
2.7943880550603737    	-8.81099964052274400e-2	6.093892236655309    
2.7986182724110393    	-8.81516201646720600e-2	6.094249315679285    
2.802848489761705    	-8.81922918364401300e-2	6.094605882944369    
2.8070787071123706    	-8.82320161694646600e-2	6.0949619383821085    
2.8113089244630363    	-8.82707979027346100e-2	6.095317481708401    
2.815539141813702    	-8.83086417534949500e-2	6.095672512801729    
2.8197693591643676    	-8.834555243520601e-2	6.09602703147334    
2.823999576515033    	-8.83815346356998800e-2	6.096381037564989    
2.828229793865699    	-8.84165930377478600e-2	6.096734530925174    
2.8324600112163645    	-8.84507323044176900e-2	6.097087511398072    
2.83669022856703    	-8.84839570869769300e-2	6.097439978831934    
2.8409204459176958    	-8.8516272023614210e-2	6.097791933093312    
2.8451506632683614    	-8.85476817345287700e-2	6.098143374066002    
2.849380880619027    	-8.85781908261962900e-2	6.098494301566091    
2.8536110979696927    	-8.86078038988748200e-2	6.098844715528237    
2.8578413153203583    	-8.86365255246865700e-2	6.099194615784516    
2.862071532671024    	-8.86643602717712100e-2	6.099544002280503    
2.8663017500216896    	-8.86913126916449700e-2	6.09989287485532    
2.8705319673723553    	-8.87173873218902800e-2	6.100241233459492    
2.874762184723021    	-8.8742588681621890e-2	6.100589077945612    
2.8789924020736866    	-8.8766921281817900e-2	6.100936408282785    
2.883222619424352    	-8.8790389617419100e-2	6.10128322433679    
2.887452836775018    	-8.88129981642722500e-2	6.101629526070828    
2.8916830541256835    	-8.88347513930963100e-2	6.101975313370898    
2.895913271476349    	-8.8855653751481500e-2	6.102320586215564    
2.900143488827015    	-8.8875709676940500e-2	6.102665344498027    
2.9043737061776804    	-8.88949235943851200e-2	6.103009588173958    
2.908603923528346    	-8.89132999111589800e-2	6.103353317244536    
2.9128341408790117    	-8.8930843021242300e-2	6.103696531585931    
2.9170643582296774    	-8.89475573070285700e-2	6.1040392311961025    
2.921294575580343    	-8.89634471337564900e-2	6.104381416064158    
2.9255247929310086    	-8.89785168536183600e-2	6.104723086108548    
2.9297550102816743    	-8.89927708034712800e-2	6.105064241351801    
2.93398522763234    	-8.90062133060145300e-2	6.105404881735195    
2.9382154449830056    	-8.90188486747430800e-2	6.105745007275667    
2.942445662333671    	-8.90306812018718400e-2	6.106084617972584    
2.946675879684337    	-8.90417151696316500e-2	6.106423713789206    
2.9509060970350025    	-8.9051954842782190e-2	6.106762294763244    
2.955136314385668    	-8.90614044766733800e-2	6.10710036082308    
2.959366531736334    	-8.90700683124383600e-2	6.107437912096415    
2.9635967490869994    	-8.90779505702726200e-2	6.10777494854498    
2.967826966437665    	-8.90850554630214800e-2	6.1081114701229575    
2.9720571837883307    	-8.90913871860396600e-2	6.108447476956604    
2.9762874011389964    	-8.90969499230387800e-2	6.10878296905998    
2.980517618489662    	-8.9101747842498900e-2	6.109117946456714    
2.9847478358403277    	-8.91057850984760400e-2	6.1094524091498    
2.9889780531909933    	-8.91090658302891900e-2	6.1097863572556355    
2.993208270541659    	-8.91115941649934800e-2	6.110119790751098    
2.9974384878923246    	-8.91133742157961300e-2	6.110452709758549    
3.0016687052429902    	-8.91144100804425300e-2	6.110785114276594    
3.005898922593656    	-8.91147058426191600e-2	6.111117004436876    
3.0101291399443215    	-8.91142655714320800e-2	6.111448380275026    
3.014359357294987    	-8.91130933261749100e-2	6.111779241885548    
3.018589574645653    	-8.91111931468100600e-2	6.112109589289703    
3.0228197919963185    	-8.9108569064049800e-2	6.112439422656531    
3.027050009346984    	-8.91052250900893500e-2	6.112768742034036    
3.0312802266976497    	-8.91011652268800600e-2	6.113097547495341    
3.0355104440483154    	-8.90963934606030600e-2	6.1134258391191025    
3.039740661398981    	-8.9090913763583800e-2	6.113753617098332    
3.0439708787496467    	-8.90847300940177500e-2	6.114080881476208    
3.0482010961003123    	-8.90778464014598600e-2	6.114407632413913    
3.052431313450978    	-8.90702666110858500e-2	6.114733869886992    
3.0566615308016436    	-8.90619946457492900e-2	6.115059594188184    
3.0608917481523092    	-8.90530344080318500e-2	6.115384805369438    
3.065121965502975    	-8.90433897832442300e-2	6.115709503573603    
3.0693521828536405    	-8.9033064649222600e-2	6.116033688958001    
3.073582400204306    	-8.90220628723116500e-2	6.116357361505032    
3.077812617554972    	-8.90103882987084200e-2	6.116680521571893    
3.0820428349056375    	-8.89980447627630700e-2	6.117003169189073    
3.086273052256303    	-8.89850360853163600e-2	6.1173253045164575    
3.0905032696069688    	-8.8971366075124690e-2	6.117646927751966    
3.0947334869576344    	-8.89570385260589000e-2	6.117968039014352    
3.0989637043083    	-8.89420572141062400e-2	6.11828863849624    
3.1031939216589657    	-8.89264259137031700e-2	6.118608726291076    
3.1074241390096313    	-8.89101483704426500e-2	6.118928302678761    
3.111654356360297    	-8.88932283251753400e-2	6.119247367767372    
3.1158845737109626    	-8.88756695080462800e-2	6.119565921742571    
3.1201147910616283    	-8.88574756250270000e-2	6.119883964810861    
3.124345008412294    	-8.88386503787219200e-2	6.120201497169989    
3.1285752257629595    	-8.88191974556083500e-2	6.1205185190169225    
3.132805443113625    	-8.87991205213077700e-2	6.120835030414492    
3.137035660464291    	-8.87784232408505900e-2	6.121151031713897    
3.1412658778149565    	-8.87571092540541100e-2	6.12146652305396    
3.145496095165622    	-8.87351821929606800e-2	6.12178150473185    
3.1497263125162878    	-8.87126456793944100e-2	6.122095976794323    
3.1539565298669534    	-8.86895033139688500e-2	6.122409939639251    
3.158186747217619    	-8.86657586878277300e-2	6.122723393334473    
3.1624169645682847    	-8.86414153782817300e-2	6.12303633819816    
3.1666471819189503    	-8.86164769522250500e-2	6.1233487743997355    
3.170877399269616    	-8.8590946958128300e-2	6.123660702233247    
3.1751076166202816    	-8.85648289376285400e-2	6.1239721218207475    
3.1793378339709473    	-8.85381264096228600e-2	6.124283033558583    
3.183568051321613    	-8.85108428905643700e-2	6.124593437535021    
3.1877982686722786    	-8.84829818750630800e-2	6.124903334092921    
3.192028486022944    	-8.8454546849775500e-2	6.125212723444237    
3.19625870337361    	-8.84255412873262300e-2	6.125521605871215    
3.2004889207242755    	-8.83959686428348200e-2	6.125829981570247    
3.204719138074941    	-8.83658323622633700e-2	6.1261378508588376    
3.2089493554256068    	-8.83351358825969400e-2	6.126445213990524    
3.2131795727762724    	-8.8303882618648400e-2	6.1267520712257015    
3.217409790126938    	-8.82720759775814100e-2	6.127058422783634    
3.2216400074776037    	-8.82397193536080100e-2	6.12736426902174    
3.2258702248282694    	-8.82068161244033500e-2	6.12766961014611    
3.230100442178935    	-8.81733696588406200e-2	6.127974446501117    
3.2343306595296006    	-8.81393833110341900e-2	6.128278778349472    
3.2385608768802663    	-8.81048604213368200e-2	6.1285826059006    
3.242791094230932    	-8.80698043196688300e-2	6.1288859295712825    
3.2470213115815976    	-8.8034218320386700e-2	6.129188749571997    
3.251251528932263    	-8.79981057265880500e-2	6.129491066225046    
3.255481746282929    	-8.79614698255725800e-2	6.1297928798253745    
3.2597119636335945    	-8.7924313896596610e-2	6.1300941906903175    
3.26394218098426    	-8.78866412048656500e-2	6.1303949991915285    
3.268172398334926    	-8.78484549991435700e-2	6.130695305458275    
3.2724026156855914    	-8.78097585197396100e-2	6.130995109876363    
3.276632833036257    	-8.77705549899062600e-2	6.131294412855497    
3.2808630503869227    	-8.77308476246822400e-2	6.131593214669436    
3.2850932677375884    	-8.76906396262525500e-2	6.131891515611014    
3.289323485088254    	-8.76499341805262300e-2	6.13218931601217    
3.2935537024389197    	-8.76087344623299800e-2	6.132486616231415    
3.2977839197895853    	-8.75670436355544300e-2	6.132783416630667    
3.302014137140251    	-8.75248648493701400e-2	6.133079717376663    
3.3062443544909166    	-8.74822012434872200e-2	6.133375518947921    
3.3104745718415822    	-8.74390559392435300e-2	6.13367082168028    
3.314704789192248    	-8.73954320525996400e-2	6.133965625926051    
3.3189350065429135    	-8.73513326825015100e-2	6.134259932001671    
3.323165223893579    	-8.73067609164790300e-2	6.134553740187875    
3.327395441244245    	-8.72617198287260600e-2	6.134847050977315    
3.3316256585949104    	-8.72162124843814300e-2	6.1351398646849375    
3.335855875945576    	-8.71702419356449900e-2	6.135432181561755    
3.3400860932962417    	-8.71238112167915600e-2	6.1357240021345705    
3.3443163106469074    	-8.70769233545117800e-2	6.136015326575342    
3.348546527997573    	-8.7029581364305100e-2	6.136306155375625    
3.3527767453482387    	-8.69817882486144700e-2	6.136596488921711    
3.3570069626989043    	-8.69335469905476600e-2	6.136886327563556    
3.36123718004957    	-8.68848605738663500e-2	6.137175671644711    
3.3654673974002356    	-8.6835731962635190e-2	6.137464521529917    
3.3696976147509012    	-8.67861641058716900e-2	6.13775287768497    
3.373927832101567    	-8.67361599502038700e-2	6.138040740380328    
3.3781580494522325    	-8.66857224188243200e-2	6.1383281101246965    
3.382388266802898    	-8.66348544322676000e-2	6.138614987125514    
3.386618484153564    	-8.65835588918405700e-2	6.138901371967894    
3.3908487015042295    	-8.65318386920995200e-2	6.139187264972708    
3.395078918854895    	-8.64796967161052400e-2	6.139472666426936    
3.3993091362055607    	-8.64271358279752300e-2	6.139757576926905    
3.4035393535562264    	-8.63741588869686900e-2	6.140041996741218    
3.407769570906892    	-8.63207687388254200e-2	6.140325926337587    
3.4119997882575577    	-8.62669682131313900e-2	6.140609366044057    
3.4162300056082233    	-8.621276013895400e-2	6.140892316339223    
3.420460222958889    	-8.61581473157023600e-2	6.141174777621837    
3.4246904403095546    	-8.61031325502414900e-2	6.141456750311862    
3.4289206576602203    	-8.60477186229744700e-2	6.141738234730654    
3.433150875010886    	-8.5991908312977200e-2	6.142019231432807    
3.4373810923615515    	-8.59357043762584400e-2	6.142299740770712    
3.441611309712217    	-8.58791095717526700e-2	6.142579763157407    
3.445841527062883    	-8.58221266352287900e-2	6.142859299029818    
3.4500717444135485    	-8.57647582920589700e-2	6.143138348865499    
3.454301961764214    	-8.57070072633208200e-2	6.143416913008836    
3.4585321791148798    	-8.56488762527916600e-2	6.143694992004132    
3.4627623964655454    	-8.5590367950611900e-2	6.143972586039495    
3.466992613816211    	-8.5531485041460900e-2	6.144249695887657    
3.4712228311668767    	-8.54722301970873800e-2	6.144526321735417    
3.4754530485175423    	-8.54126060758706200e-2	6.144802464119862    
3.479683265868208    	-8.53526153244158700e-2	6.145078123501056    
3.4839134832188736    	-8.5292260580168700e-2	6.145353300335151    
3.4881437005695393    	-8.52315444648733400e-2	6.145627994948451    
3.492373917920205    	-8.51704695970794200e-2	6.145902207906747    
3.4966041352708706    	-8.51090385785964200e-2	6.146175939641428    
3.500834352621536    	-8.50472539980425300e-2	6.146449190586145    
3.505064569972202    	-8.49851184401104200e-2	6.146721961195484    
3.5092947873228675    	-8.49226344688918600e-2	6.14699425196042    
3.513525004673533    	-8.48598046472469700e-2	6.147266063280121    
3.5177552220241988    	-8.479663151591200e-2	6.147537395664422    
3.5219854393748644    	-8.47331176157413200e-2	6.147808249575686    
3.52621565672553    	-8.46692654694583900e-2	6.1480786254250885    
3.5304458740761957    	-8.46050775923799100e-2	6.148348523727804    
3.5346760914268613    	-8.45405564840517300e-2	6.148617944996776    
3.538906308777527    	-8.44757046390632600e-2	6.148886889601855    
3.5431365261281926    	-8.4410524536511300e-2	6.149155358047403    
3.5473667434788583    	-8.43450186467153300e-2	6.149423350870776    
3.551596960829524    	-8.42791894325361100e-2	6.1496908685233835    
3.5558271781801896    	-8.4213039339001490e-2	6.14995791142435    
3.560057395530855    	-8.41465708020716100e-2	6.150224480118855    
3.564287612881521    	-8.40797862525284500e-2	6.1504905750241115    
3.5685178302321865    	-8.40126881014755600e-2	6.150756196715683    
3.572748047582852    	-8.39452787589746800e-2	6.151021345576147    
3.576978264933518    	-8.38775606180647700e-2	6.151286022182262    
3.5812084822841834    	-8.38095360575001900e-2	6.151550226973477    
3.585438699634849    	-8.37412074610968200e-2	6.151813960470035    
3.5896689169855147    	-8.36725771859325200e-2	6.152077223104448    
3.5938991343361804    	-8.3603647584701300e-2	6.152340015457934    
3.598129351686846    	-8.35344209974652800e-2	6.152602337976777    
3.6023595690375116    	-8.34648997566789200e-2	6.1528641911628865    
3.6065897863881773    	-8.33950861865098400e-2	6.153125575552018    
3.610820003738843    	-8.3324982593214800e-2	6.1533864915017675    
3.6150502210895086    	-8.32545912760709300e-2	6.153646939712761    
3.619280438440174    	-8.31839145297935800e-2	6.153906920582768    
3.62351065579084    	-8.31129546308684400e-2	6.154166434628604    
3.6277408731415055    	-8.30417138481177800e-2	6.154425482341693    
3.631971090492171    	-8.29701944392238100e-2	6.154684064320475    
3.636201307842837    	-8.28983986558550900e-2	6.15494218095283    
3.6404315251935024    	-8.28263287333130400e-2	6.155199832814317    
3.644661742544168    	-8.27539869017587400e-2	6.155457020409266    
3.6488919598948337    	-8.26813753781446300e-2	6.155713744277503    
3.6531221772454994    	-8.2608496370927700e-2	6.155970004885483    
3.657352394596165    	-8.25353520765439300e-2	6.156225802783734    
3.6615826119468307    	-8.24619446833636300e-2	6.156481138524858    
3.6658128292974963    	-8.23882763718347800e-2	6.156736012469693    
3.670043046648162    	-8.23143493071366700e-2	6.156990425361285    
3.6742732639988276    	-8.22401656446762700e-2	6.157244377592239    
3.6785034813494932    	-8.21657275368796500e-2	6.157497869743297    
3.682733698700159    	-8.20910371203965400e-2	6.157750902282801    
3.6869639160508245    	-8.20160965217672800e-2	6.158003475772411    
3.69119413340149    	-8.19409078607521700e-2	6.1582555906819145    
3.695424350752156    	-8.18654732442750800e-2	6.1585072476740885    
3.6996545681028215    	-8.17897947742768800e-2	6.158758447175342    
3.703884785453487    	-8.17138745363901300e-2	6.159009189767906    
3.7081150028041527    	-8.1637714609105400e-2	6.159259475981447    
3.7123452201548184    	-8.15613170669174400e-2	6.159509306255826    
3.716575437505484    	-8.14846839627992400e-2	6.159758681229786    
3.7208056548561497    	-8.14078173534924400e-2	6.160007601415617    
3.7250358722068153    	-8.13307192753435400e-2	6.16025606741336    
3.729266089557481    	-8.1253391761954210e-2	6.160504079635951    
3.7334963069081466    	-8.11758368329706400e-2	6.160751638697781    
3.7377265242588122    	-8.10980565003463900e-2	6.1609987451569515    
3.741956741609478    	-8.10200527706703100e-2	6.161245399477299    
3.7461869589601435    	-8.09418276310167500e-2	6.161491602328249    
3.750417176310809    	-8.08633830709183500e-2	6.161737354149023    
3.754647393661475    	-8.07847210598263300e-2	6.161982655531568    
3.7588776110121405    	-8.07058435650350700e-2	6.162227507060765    
3.763107828362806    	-8.06267525439485700e-2	6.162471909168783    
3.7673380457134718    	-8.05474499413604200e-2	6.162715862519049    
3.7715682630641374    	-8.04679376951431500e-2	6.162959367621229    
3.775798480414803    	-8.0388217730135600e-2	6.163202425030886    
3.7800286977654687    	-8.03082919670478000e-2	6.163445035295538    
3.7842589151161343    	-8.02281623179451400e-2	6.1636871989777715    
3.7884891324668    	-8.01478306800181700e-2	6.163928916598517    
3.7927193498174656    	-8.0067298947941300e-2	6.164170188768149    
3.7969495671681313    	-7.99865690019347800e-2	6.164411016075428    
3.801179784518797    	-7.99056427134939600e-2	6.164651398957988    
3.8054100018694625    	-7.98245219501075400e-2	6.164891338052038    
3.809640219220128    	-7.97432085641914300e-2	6.1651308339145405    
3.813870436570794    	-7.96617044064671800e-2	6.165369887099098    
3.8181006539214595    	-7.95800113086116500e-2	6.165608498164432    
3.822330871272125    	-7.94981311010822600e-2	6.1658466677010635    
3.8265610886227908    	-7.94160656083675500e-2	6.166084396171346    
3.8307913059734564    	-7.93338166340109800e-2	6.166321684337011    
3.835021523324122    	-7.9251385984070310e-2	6.166558532518771    
3.8392517406747877    	-7.91687754512496600e-2	6.166794941583766    
3.8434819580254533    	-7.90859868219045100e-2	6.167030911643126    
3.847712175376119    	-7.90030218656309300e-2	6.1672664437249765    
3.8519423927267846    	-7.89198823551638300e-2	6.1675015381486356    
3.8561726100774503    	-7.88365700518740100e-2	6.1677361956176995    
3.860402827428116    	-7.87530866964577700e-2	6.1679704166353675    
3.8646330447787816    	-7.86694340357711100e-2	6.168204201750719    
3.868863262129447    	-7.85856138035323500e-2	6.168437551564178    
3.873093479480113    	-7.85016277211453400e-2	6.168670466648815    
3.8773236968307785    	-7.84174775059554600e-2	6.168902947582189    
3.881553914181444    	-7.83331648654438300e-2	6.169134994882782    
3.8857841315321098    	-7.8248691497042400e-2	6.169366609230435    
3.8900143488827754    	-7.81640590909963300e-2	6.169597791150481    
3.894244566233441    	-7.80792693288241900e-2	6.1698285411680525    
3.8984747835841067    	-7.79943238878271200e-2	6.170058859926189    
3.9027050009347724    	-7.79092244306467400e-2	6.170288747951262    
3.906935218285438    	-7.78239726129500500e-2	6.17051820591739    
3.9111654356361036    	-7.77385700860905500e-2	6.170747234333146    
3.9153956529867693    	-7.76530184882841100e-2	6.170975833725167    
3.919625870337435    	-7.75673194526860800e-2	6.17120400474863    
3.9238560876881006    	-7.74814746036636400e-2	6.171431747958727    
3.928086305038766    	-7.73954855609571700e-2	6.1716590639804645    
3.932316522389432    	-7.73093539283122400e-2	6.171885953329289    
3.9365467397400975    	-7.72230813027958800e-2	6.17211241665633    
3.940776957090763    	-7.7136669281381700e-2	6.172338454462053    
3.945007174441429    	-7.70501194461233200e-2	6.172564067414743    
3.9492373917920944    	-7.69634333722765100e-2	6.1727892560646715    
3.95346760914276    	-7.6876612626052810e-2	6.173014020982006    
3.9576978264934257    	-7.67896587715034300e-2	6.173238362769767    
3.9619280438440914    	-7.67025733589862400e-2	6.173462281991952    
3.966158261194757    	-7.661535792933900e-2	6.173685779261199    
3.9703884785454227    	-7.65280140217158500e-2	6.173908855144665    
3.9746186958960883    	-7.64405431617857900e-2	6.174131510311872    
3.978848913246754    	-7.63529468756600500e-2	6.17435374514525    
3.9830791305974196    	-7.62652266709473600e-2	6.174575560450739    
3.9873093479480852    	-7.61773840519560200e-2	6.174796956722808    
3.991539565298751    	-7.60894205192689500e-2	6.175017934563463    
3.9957697826494165    	-7.60013375616962500e-2	6.175238494554085    
4.    	-7.59131366622043800e-2	6.175458637316358    


==> plot-data/psi-a-v2/psi-a-v2-K7.dat <==
# K=3.0
h	v2T	v2kT
-0.15854922894857026    	0.28226675408054314    	6.01359288796566    
-0.1543865170076808    	0.28138666459855805    	6.0137769355581705    
-0.15022380506679134    	0.28050827827748476    	6.013967465050081    
-0.14606109312590188    	0.2796313921307938    	6.014158147130562    
-0.1418983811850124    	0.2787560060985218    	6.014348981049972    
-0.13773566924412295    	0.27788212010839136    	6.01453996610224    
-0.13357295730323349    	0.27700973409317337    	6.014731101757006    
-0.12941024536234402    	0.2761388479685335    	6.014922387266935    
-0.12524753342145456    	0.27526946164285493    	6.01511382218519    
-0.1210848214805651    	0.2744015750585631    	6.015305406226895    
-0.11692210953967563    	0.27353518799611426    	6.0154971367825025    
-0.11275939759878617    	0.27267030045984464    	6.015689015189785    
-0.10859668565789671    	0.2718069122955301    	6.015881040371832    
-0.10443397371700724    	0.2709450233750142    	6.016073211626458    
-0.10027126177611778    	0.27008463356565265    	6.016265527970929    
-9.61085498352283200e-2	0.2692257427251319    	6.016457989072363    
-9.19458378943388600e-2	0.2683683507086788    	6.016650594144771    
-8.77831259534493900e-2	0.26751245738132756    	6.016843342626468    
-8.36204140125599300e-2	0.26665806251755086    	6.017036233763966    
-7.94577020716704700e-2	0.2658051660062002    	6.0172292668628975    
-7.529499013078100e-2	0.26495376767284223    	6.017422441347791    
-7.11322781898915400e-2	0.2641038672843564    	6.017615756511518    
-6.69695662490020800e-2	0.26325546470469213    	6.017809211820972    
-6.28068543081126100e-2	0.26240855969266913    	6.018002806372624    
-5.86441423672231500e-2	0.26156315206981795    	6.0181965397075    
-5.44814304263336900e-2	0.2607192416161583    	6.018390411132957    
-5.031871848544422000e-2	0.2598768281044127    	6.018584419882608    
-4.61560065445547600e-2	0.259035911316857    	6.018778565452433    
-4.1993294603665300e-2	0.25819649101351    	6.018972847032203    
-3.783058266277583600e-2	0.2573585669541669    	6.019167264047018    
-3.36678707218863700e-2	0.2565221388907527    	6.019361815821445    
-2.950515878099691500e-2	0.2556872065666327    	6.019556501672419    
-2.534244684010745000e-2	0.2548537697151245    	6.01975132092859    
-2.117973489921799200e-2	0.25402182807208307    	6.019946272953152    
-1.701702295832853400e-2	0.2531913813541138    	6.020141357063867    
-1.285431101743907400e-2	0.25236242928087477    	6.020336572596476    
-8.691599076549615000e-3	0.2515349715590201    	6.020531918901473    
-4.5288871356601557000e-3	0.2507090078926821    	6.020727395295556    
-3.66175194770695930000e-4	0.2498845379681975    	6.020923001115516    
3.7965367461187640000e-3	0.24906156148015887    	6.021118735713123    
7.959248687008224000e-3	0.248240078105589    	6.021314598405331    
1.212196062789768100e-2	0.2474200875162792    	6.021510588528548    
1.628467256878714200e-2	0.2466015893798464    	6.021706705430168    
2.044738450967660300e-2	0.2457845833526523    	6.021902948377916    
2.46100964505660600e-2	0.24496906908778557    	6.022099316789998    
2.87728083914555230e-2	0.24415504622716497    	6.022295809959231    
3.29355203323449800e-2	0.2433425144113094    	6.022492427219849    
3.709823227323444400e-2	0.24253147326837124    	6.022689167893078    
4.12609442141239070e-2	0.24172192243436882    	6.022886031398874    
4.54236561550133700e-2	0.24091386148973346    	6.023083016846889    
4.95863680959028330e-2	0.24010729008003037    	6.023280123788511    
5.374908003679230000e-2	0.23930220779366662    	6.0234773514573945    
5.79117919776817600e-2	0.23849861422902655    	6.023674699231954    
6.20745039185712200e-2	0.23769650897169356    	6.0238721664017545    
6.62372158594606900e-2	0.2368958916023433    	6.0240697522863185    
7.03999278003501500e-2	0.23609676169904406    	6.024267456273391    
7.45626397412396100e-2	0.23529911882681093    	6.024465277632647    
7.87253516821290700e-2	0.23450296254201722    	6.024663215738027    
8.28880636230185400e-2	0.23370829240644986    	6.024861269891027    
8.705077556390800e-2	0.2329151079590115    	6.0250594394079995    
9.12134875047974600e-2	0.23212340874373327    	6.025257723640473    
9.53761994456869300e-2	0.2313331942936703    	6.025456121929603    
9.95389113865763900e-2	0.23054446413134355    	6.025654633590255    
0.10370162332746585    	0.22975721778093638    	6.025853257962223    
0.10786433526835532    	0.22897145474707797    	6.026051994327736    
0.11202704720924478    	0.22818717453894583    	6.026250842059432    
0.11618975915013424    	0.22740437666031182    	6.026449800509318    
0.1203524710910237    	0.22662306058858675    	6.026648868903985    
0.12451518303191317    	0.22584322582171767    	6.026848046655246    
0.12867789497280263    	0.225064871832734    	6.027047333090911    
0.1328406069136921    	0.22428799809366742    	6.027246727516007    
0.13700331885458156    	0.22351260406851162    	6.027446229287437    
0.14116603079547102    	0.22273868921596918    	6.027645837639198    
0.14532874273636048    	0.22196625298134234    	6.02784555201757    
0.14949145467724995    	0.22119529481108077    	6.028045371661873    
0.1536541666181394    	0.2204258141470748    	6.028245295979797    
0.15781687855902887    	0.21965781041571325    	6.028445324246422    
0.16197959049991834    	0.21889128304178185    	6.028645455784368    
0.1661423024408078    	0.21812623144153323    	6.028845689935855    
0.17030501438169726    	0.217362655024635    	6.029046026016659    
0.17446772632258672    	0.21660055319680482    	6.029246463382426    
0.1786304382634762    	0.21583992535315735    	6.029447001321786    
0.18279315020436565    	0.21508077088782415    	6.02964763923175    
0.18695586214525511    	0.21432308917672052    	6.029848376312285    
0.19111857408614458    	0.21356687960420906    	6.030049212017244    
0.19528128602703404    	0.21281214153816738    	6.030250145609609    
0.1994439979679235    	0.21205887434083448    	6.030451176432126    
0.20360670990881297    	0.21130707737248647    	6.030652303817573    
0.20776942184970243    	0.2105567499799096    	6.030853527055173    
0.2119321337905919    	0.2098078915099811    	6.031054845531559    
0.21609484573148136    	0.2090605012990083    	6.031256258530047    
0.22025755767237082    	0.20831457868006334    	6.03145776541959    
0.22442026961326028    	0.20757012297220587    	6.031659365453841    
0.22858298155414974    	0.20682713349749068    	6.031861058016818    
0.2327456934950392    	0.20608560957092442    	6.032062842475145    
0.23690840543592867    	0.20534555048682096    	6.0322647180569815    
0.24107111737681813    	0.2046069555515329    	6.032466684163098    
0.2452338293177076    	0.2038698240558213    	6.032668740088486    
0.24939654125859706    	0.20313415528267387    	6.032870885182623    
0.2535592531994865    	0.20239994851376783    	6.033073118727146    
0.257721965140376    	0.201667203023926    	6.033275440127391    
0.26188467708126545    	0.20093591806920783    	6.033477848654427    
0.2660473890221549    	0.20020609291957828    	6.0336803436303095    
0.2702101009630444    	0.1994777268267035    	6.033882924436028    
0.27437281290393384    	0.1987508190331267    	6.03408559036738    
0.2785355248448233    	0.19802536878364302    	6.0342883407437045    
0.28269823678571276    	0.19730137531709965    	6.034491174905701    
0.2868609487266022    	0.19657883784219887    	6.0346940921792225    
0.2910236606674917    	0.19585775560060162    	6.034897091919453    
0.29518637260838115    	0.19513812780269302    	6.035100173414557    
0.2993490845492706    	0.1944199536561596    	6.035303335995167    
0.3035117964901601    	0.19370323236127396    	6.035506579042117    
0.30767450843104954    	0.1929879631172741    	6.035709901829905    
0.311837220371939    	0.19227414511648575    	6.035913303710309    
0.31599993231282847    	0.19156177753784548    	6.036116784029035    
0.32016264425371793    	0.19085085956424727    	6.03632034208441    
0.3243253561946074    	0.19014139036621475    	6.036523977251913    
0.32848806813549686    	0.18943336910547945    	6.0367276887998775    
0.3326507800763863    	0.18872679494751204    	6.036931476121332    
0.3368134920172758    	0.1880216670423397    	6.037135338523927    
0.34097620395816525    	0.18731798453598197    	6.0373392753254205    
0.3451389158990547    	0.18661574657162552    	6.037543285872861    
0.3493016278399442    	0.1859149522837156    	6.037747369498277    
0.35346433978083364    	0.185215600801212    	6.037951525544968    
0.3576270517217231    	0.18451769124323578    	6.0381557532926795    
0.36178976366261256    	0.18382122273184653    	6.038360052155364    
0.365952475603502    	0.1831261943758857    	6.0385644214141765    
0.3701151875443915    	0.1824326052808611    	6.038768860428717    
0.37427789948528095    	0.18174045454397905    	6.038973368520985    
0.3784406114261704    	0.18104974125696854    	6.039177945009824    
0.3826033233670599    	0.1803604645101581    	6.0393825892571655    
0.38676603530794934    	0.1796726233818133    	6.03958730058768    
0.3909287472488388    	0.17898621694781894    	6.039792078339824    
0.39509145918972827    	0.17830124427524036    	6.039996921815006    
0.39925417113061773    	0.17761770442479852    	6.040201830418788    
0.4034168830715072    	0.1769355964609787    	6.040406803411884    
0.40757959501239666    	0.1762549194309858    	6.040611840200297    
0.4117423069532861    	0.1755756723794046    	6.040816940055805    
0.4159050188941756    	0.1748978543520041    	6.041022102404187    
0.42006773083506505    	0.17422146436976813    	6.041227326478224    
0.4242304427759545    	0.17354650147399103    	6.041432611696882    
0.42839315471684397    	0.17287296467907362    	6.041637957346862    
0.43255586665773343    	0.17220085300660526    	6.041843362821469    
0.4367185785986229    	0.17153016545741565    	6.042048827388392    
0.44088129053951236    	0.170860901050451    	6.042254350465286    
0.4450440024804018    	0.17019305877290233    	6.042459931313507    
0.4492067144212913    	0.16952663762306672    	6.0426655693465126    
0.45336942636218075    	0.16886163659025283    	6.04287126388646    
0.4575321383030702    	0.16819805465699897    	6.04307701422742    
0.4616948502439597    	0.1675358907969109    	6.043282819770581    
0.46585756218484914    	0.16687514398211972    	6.043488679856722    
0.4700202741257386    	0.16621581317851677    	6.043694593755211    
0.47418298606662806    	0.16555789734589413    	6.043900560898716    
0.47834569800751753    	0.16490139543892804    	6.04410658059666    
0.482508409948407    	0.16424630640063254    	6.044312652175148    
0.48667112188929645    	0.16359262917979034    	6.044518775009452    
0.4908338338301859    	0.16294036271542747    	6.044724948414584    
0.4949965457710754    	0.16228950593628505    	6.04493117178412    
0.49915925771196484    	0.16164005776604218    	6.04513744441521    
0.5033219696528543    	0.16099201713219574    	6.045343765657643    
0.5074846815937437    	0.16034538294652573    	6.045550134900319    
0.5116473935346332    	0.1597001541200803    	6.045756551457296    
0.5158101054755226    	0.15905632955978707    	6.045963014714495    
0.5199728174164121    	0.15841390815933434    	6.046169523951977    
0.5241355293573016    	0.15777288881938922    	6.046376078588743    
0.528298241298191    	0.15713327042513933    	6.046582677922861    
0.5324609532390805    	0.1564950518584561    	6.046789321346787    
0.53662366517997    	0.15585823199917787    	6.046996008175867    
0.5407863771208594    	0.15522280972098368    	6.0472027377877104    
0.5449490890617489    	0.1545887838915898    	6.047409509538015    
0.5491118010026383    	0.1539561533702039    	6.047616322770363    
0.5532745129435278    	0.15332491701751083    	6.047823176830365    
0.5574372248844173    	0.15269507368191862    	6.048030071061674    
0.5615999368253067    	0.15206662221321818    	6.048237004853964    
0.5657626487661962    	0.15143956144805024    	6.048443977524824    
0.5699253607070857    	0.15081389022727837    	6.048650988477012    
0.5740880726479751    	0.15018960737933798    	6.048858037016083    
0.5782507845888646    	0.14956671173110261    	6.0490651225251035    
0.582413496529754    	0.14894520210291742    	6.049272244374936    
0.5865762084706435    	0.1483250773108252    	6.049479401903167    
0.590738920411533    	0.14770633616558587    	6.049686594466287    
0.5949016323524224    	0.14708897747156943    	6.049893821428667    
0.5990643442933119    	0.14647300002993485    	6.050101082168746    
0.6032270562342014    	0.1458584026375209    	6.050308376021437    
0.6073897681750908    	0.14524518408279824    	6.050515702362169    
0.6115524801159803    	0.14463334315260135    	6.050723060567553    
0.6157151920568698    	0.14402287862654042    	6.050930449947205    
0.6198779039977592    	0.1434137892819285    	6.051137869926047    
0.6240406159386487    	0.14280607388794916    	6.051345319832959    
0.6282033278795381    	0.14219973121278884    	6.051552799053547    
0.6323660398204276    	0.1415947600115231    	6.051760306928051    
0.6365287517613171    	0.14099115905038112    	6.051967842874484    
0.6406914637022065    	0.14038892706596914    	6.052175406166764    
0.644854175643096    	0.13978806281826445    	6.052382996253204    
0.6490168875839855    	0.13918856504476226    	6.052590612485899    
0.6531795995248749    	0.13859043247974226    	6.052798254222302    
0.6573423114657644    	0.13799366385792067    	6.053005920831797    
0.6615050234066538    	0.13739825790622853    	6.053213611692952    
0.6656677353475433    	0.13680421334653167    	6.053421326161617    
0.6698304472884328    	0.13621152889909213    	6.053629063643676    
0.6739931592293222    	0.1356202032732642    	6.053836823455276    
0.6781558711702117    	0.13503023518164892    	6.054044605037902    
0.6823185831111012    	0.1344416233250858    	6.054252407721071    
0.6864812950519906    	0.1338543664059046    	6.054460230899377    
0.6906440069928801    	0.13326846311455426    	6.0546680739125    
0.6948067189337696    	0.13268391214515066    	6.054875936177098    
0.698969430874659    	0.13210071218314445    	6.0550838170859365    
0.7031321428155485    	0.13151886191017398    	6.055291715948256    
0.7072948547564379    	0.1309383599978192    	6.055499632186882    
0.7114575666973274    	0.13035920512397903    	6.055707565191717    
0.7156202786382169    	0.1297813959546868    	6.055915514348863    
0.7197829905791063    	0.12920493115115203    	6.056123478987301    
0.7239457025199958    	0.12862980938111682    	6.056331458579016    
0.7281084144608853    	0.12805602927814733    	6.056539452374739    
0.7322711264017747    	0.1274835895122545    	6.056747459878731    
0.7364338383426642    	0.12691248872151528    	6.05695548040489    
0.7405965502835536    	0.12634272554891662    	6.057163513373704    
0.7447592622244431    	0.12577429862843365    	6.057371558181911    
0.7489219741653326    	0.12520720659352394    	6.057579614171509    
0.753084686106222    	0.12464144807726142    	6.057787680749709    
0.7572473980471115    	0.12407702169573348    	6.057995757320993    
0.761410109988001    	0.12351392607434566    	6.058203843265519    
0.7655728219288904    	0.12295215982759553    	6.058411937972802    
0.7697355338697799    	0.12239172156529    	6.058620040834294    
0.7738982458106693    	0.12183260989600289    	6.058828151242201    
0.7780609577515588    	0.1212748234223423    	6.0590362685744354    
0.7822236696924483    	0.12071836074487194    	6.059244392300927    
0.7863863816333377    	0.12016322045383096    	6.059452521669565    
0.7905490935742272    	0.11960940114559937    	6.0596606562074085    
0.7947118055151167    	0.11905690139923805    	6.059868795218363    
0.7988745174560061    	0.11850571980352606    	6.060076938199762    
0.8030372293968956    	0.11795585493499745    	6.060285084444588    
0.807199941337785    	0.11740730536842271    	6.060493233424932    
0.8113626532786745    	0.11686006967524284    	6.060701384542807    
0.815525365219564    	0.11631414641782155    	6.060909537142993    
0.8196880771604534    	0.1157695341626803    	6.061117690675697    
0.8238507891013429    	0.1152262314666751    	6.061325844514136    
0.8280135010422324    	0.11468423688385569    	6.061533998077722    
0.8321762129831218    	0.11414354896850443    	6.061742150774737    
0.8363389249240113    	0.11360416626044446    	6.061950302004343    
0.8405016368649008    	0.11306608731061236    	6.06215845118518    
0.8446643488057902    	0.11252931065342048    	6.062366597672411    
0.8488270607466797    	0.1119938348243228    	6.06257474091631    
0.8529897726875691    	0.11145965835666821    	6.062782880385655    
0.8571524846284586    	0.11092677977705394    	6.062991015366661    
0.8613151965693481    	0.1103951976116918    	6.06319914533389    
0.8654779085102375    	0.10986491037877856    	6.063407269729899    
0.869640620451127    	0.10933591659448832    	6.063615387909395    
0.8738033323920165    	0.10880821477506596    	6.063823499361535    
0.8779660443329059    	0.10828180342458357    	6.0640316033807125    
0.8821287562737954    	0.10775668105282275    	6.064239699492033    
0.8862914682146849    	0.10723284615968387    	6.064447787058841    
0.8904541801555743    	0.10671029724795081    	6.064655865545244    
0.8946168920964638    	0.10618903280288328    	6.0648639342912105    
0.8987796040373532    	0.10566905132676425    	6.065071992799548    
0.9029423159782427    	0.10515035129865599    	6.065280040472749    
0.9071050279191322    	0.10463293121086208    	6.065488076724265    
0.9112677398600216    	0.10411678953796924    	6.0656961008966235    
0.9154304518009111    	0.10360192475753564    	6.065904112527143    
0.9195931637418006    	0.10308833534685846    	6.066112111071981    
0.92375587568269    	0.10257601977562633    	6.0663200957389405    
0.9279185876235795    	0.10206497651040779    	6.06652806620769    
0.932081299564469    	0.10155520400910859    	6.066736021765311    
0.9362440115053584    	0.10104670074002986    	6.066943961868216    
0.9404067234462479    	0.1005394651577399    	6.067151885961961    
0.9445694353871373    	0.10003349571541444    	6.0673597934641395    
0.9487321473280268    	9.95287908617238900e-2	6.067567683838714    
0.9528948592689163    	9.90253490456219900e-2	6.067775556499011    
0.9570575712098057    	9.85231687112839100e-2	6.067983410818161    
0.9612202831506952    	9.80222482954387600e-2	6.068191246323604    
0.9653829950915847    	9.75225862404071200e-2	6.068399062407105    
0.9695457070324741    	9.70241809773865600e-2	6.0686068585137605    
0.9737084189733636    	9.65270309376500e-2	6.068814634069665    
0.977871130914253    	9.60311345528376300e-2	6.0690223885282615    
0.9820338428551425    	9.55364902381606400e-2	6.06923012130126    
0.986196554796032    	9.50430964234692100e-2	6.069437831898903    
0.9903592667369214    	9.45509515268661900e-2	6.069645519692803    
0.9945219786778109    	9.40600539602337400e-2	6.069853184173376    
0.9986846906187004    	9.3570402136703800e-2	6.070060824777653    
1.0028474025595897    	9.30819944645761700e-2	6.070268440914968    
1.007010114500479    	9.25948293538710700e-2	6.070476032058301    
1.0111728264413684    	9.21089052063126500e-2	6.070683597651785    
1.0153355383822578    	9.16242204185884600e-2	6.070891137143788    
1.0194982503231471    	9.11407733950484200e-2	6.071098650015522    
1.0236609622640365    	9.06585625226827200e-2	6.071306135689945    
1.0278236742049258    	9.0177586200286910e-2	6.071513593598967    
1.0319863861458152    	8.96978428098605700e-2	6.071721023205414    
1.0361490980867045    	8.92193307438619600e-2	6.071928424026914    
1.0403118100275939    	8.87420483788903300e-2	6.072135795426078    
1.0444745219684832    	8.82659940993402700e-2	6.072343136911443    
1.0486372339093726    	8.77911662820967700e-2	6.072550447921837    
1.052799945850262    	8.73175632984836600e-2	6.072757727938368    
1.0569626577911513    	8.6845183525650600e-2	6.072964976417804    
1.0611253697320406    	8.63740253294810300e-2	6.073172192797098    
1.06528808167293    	8.59040870774187100e-2	6.073379376563532    
1.0694507936138193    	8.54353671381052200e-2	6.0735865271822735    
1.0736135055547087    	8.49678638576273900e-2	6.073793644101302    
1.077776217495598    	8.45015756101094600e-2	6.074000726770139    
1.0819389294364874    	8.40365007452230200e-2	6.0742077747148295    
1.0861016413773767    	8.35726376161056600e-2	6.074414787353583    
1.090264353318266    	8.31099845741364400e-2	6.0746217641572    
1.0944270652591555    	8.26485399685354300e-2	6.074828704614684    
1.0985897772000448    	8.21883021431392400e-2	6.075035608209063    
1.1027524891409342    	8.17292694404307500e-2	6.075242474370916    
1.1069152010818235    	8.12714402031374100e-2	6.075449302610571    
1.1110779130227129    	8.08148127680301300e-2	6.075656092371291    
1.1152406249636022    	8.03593854732374700e-2	6.075862843176896    
1.1194033369044916    	7.99051566458909700e-2	6.0760695544567564    
1.123566048845381    	7.94521246210651200e-2	6.076276225759879    
1.1277287607862703    	7.90002877291730200e-2	6.076482856434078    
1.1318914727271596    	7.85496442914813600e-2	6.07668944608498    
1.136054184668049    	7.81001926346379800e-2	6.076895994149701    
1.1402168966089383    	7.76519310804451900e-2	6.077102500119276    
1.1443796085498277    	7.72048579559875300e-2	6.07730896354973    
1.148542320490717    	7.67589715470155200e-2	6.077515383689388    
1.1527050324316064    	7.63142701997539100e-2	6.077721760262394    
1.1568677443724957    	7.58707522167901400e-2	6.077928092699889    
1.161030456313385    	7.54284159097323800e-2	6.07813438047112    
1.1651931682542744    	7.49872595817199800e-2	6.078340623031831    
1.1693558801951638    	7.45472815448920500e-2	6.0785468199297386    
1.1735185921360531    	7.41084800927179500e-2	6.07875297064619    
1.1776813040769425    	7.36708535351929200e-2	6.078959074636943    
1.1818440160178318    	7.32344001699005500e-2	6.079165131446967    
1.1860067279587212    	7.27991182916935700e-2	6.079371140544418    
1.1901694398996105    	7.23650062016499800e-2	6.079577101455826    
1.1943321518405    	7.19320621790292800e-2	6.079783013611057    
1.1984948637813893    	7.15002845274646400e-2	6.07998887659197    
1.2026575757222786    	7.10696715325046300e-2	6.080194689860984    
1.206820287663168    	7.06402214797552600e-2	6.0804004529187745    
1.2109829996040573    	7.02119326578157600e-2	6.080606165316145    
1.2151457115449467    	6.97848033397996400e-2	6.080811826458201    
1.219308423485836    	6.93588318183080300e-2	6.081017435949097    
1.2234711354267254    	6.89340163662683200e-2	6.081222993243215    
1.2276338473676147    	6.85103552636976600e-2	6.081428497853864    
1.231796559308504    	6.80878467795200100e-2	6.081633949326411    
1.2359592712493934    	6.76664891942905500e-2	6.081839347093756    
1.2401219831902828    	6.72462807776839200e-2	6.082044690756503    
1.2442846951311721    	6.6827219800189800e-2	6.082249979815852    
1.2484474070720615    	6.64093045272031800e-2	6.082455213713108    
1.2526101190129508    	6.59925332254160400e-2	6.082660392049709    
1.2567728309538402    	6.55769041675898700e-2	6.08286551435324    
1.2609355428947295    	6.51624155984453300e-2	6.083070579988609    
1.2650982548356189    	6.47490657931260600e-2	6.083275588632878    
1.2692609667765082    	6.4336853008718210e-2	6.083480539739376    
1.2734236787173976    	6.39257755017093500e-2	6.083685432879462    
1.277586390658287    	6.35158315277077900e-2	6.083890267546358    
1.2817491025991763    	6.31070193449944200e-2	6.0840950432481185    
1.2859118145400656    	6.26993371958751300e-2	6.084299759536896    
1.290074526480955    	6.22927833421931400e-2	6.084504415950431    
1.2942372384218443    	6.18873560295149300e-2	6.084709011933215    
1.2983999503627337    	6.14830535051852900e-2	6.084913547123868    
1.302562662303623    	6.107987401757293000e-2	6.085118021004132    
1.3067253742445124    	6.06778158087609300e-2	6.085322433093539    
1.3108880861854018    	6.027687712529233000e-2	6.085526782954733    
1.315050798126291    	5.98770562073741400e-2	6.085731070126531    
1.3192135100671805    	5.94783512970690000e-2	6.085935294114072    
1.3233762220080698    	5.90807606302048900e-2	6.0861394544793646    
1.3275389339489592    	5.868428244876044000e-2	6.086343550757115    
1.3317016458898485    	5.828891498481467000e-2	6.086547582422358    
1.3358643578307379    	5.78946564768317700e-2	6.086751549152523    
1.3400270697716272    	5.750150515533876000e-2	6.086955450380525    
1.3441897817125166    	5.710945925545934000e-2	6.087159285670451    
1.348352493653406    	5.671851700462835000e-2	6.08736305456767    
1.3525152055942953    	5.632867663614454000e-2	6.087566756677993    
1.3566779175351846    	5.5939936375311790e-2	6.087770391472314    
1.360840629476074    	5.55522944506299400e-2	6.087973958545135    
1.3650033414169633    	5.51657490870284200e-2	6.08817745741549    
1.3691660533578527    	5.47802985119879500e-2	6.088380887630921    
1.373328765298742    	5.43959409434377800e-2	6.088584248776663    
1.3774914772396314    	5.40126746086702500e-2	6.088787540420484    
1.3816541891805207    	5.363049773096138000e-2	6.088990762099414    
1.38581690112141    	5.32494085159554500e-2	6.089193913296521    
1.3899796130622994    	5.286940519868844000e-2	6.089396993656816    
1.3941423250031888    	5.24904859865698600e-2	6.0896000027268995    
1.3983050369440782    	5.21126491000801900e-2	6.089802940038772    
1.4024677488849675    	5.1735892757086400e-2	6.090005805184568    
1.4066304608258569    	5.13602151677972300e-2	6.090208597724351    
1.4107931727667462    	5.09856145517813100e-2	6.090411317206589    
1.4149558847076356    	5.06120891098428100e-2	6.090613963209521    
1.419118596648525    	5.023963706116555000e-2	6.090816535261979    
1.4232813085894143    	4.98682566176553270e-2	6.091019033004477    
1.4274440205303036    	4.949794598531825000e-2	6.091221455927374    
1.431606732471193    	4.91287033727437400e-2	6.091423803673599    
1.4357694444120823    	4.87605269899427760e-2	6.091626075767911    
1.4399321563529717    	4.83934150432246470e-2	6.091828271781895    
1.444094868293861    	4.80273657326454400e-2	6.0920303913213285    
1.4482575802347504    	4.76623772707265360e-2	6.092232433942589    
1.4524202921756397    	4.72984478559300700e-2	6.092434399242201    
1.456583004116529    	4.693557569494382600e-2	6.092636286763266    
1.4607457160574184    	4.657375899183644500e-2	6.09283809613938    
1.4649084279983078    	4.621299594218164500e-2	6.093039826869076    
1.4690711399391971    	4.58532847492832400e-2	6.0932414786051385    
1.4732338518800865    	4.549462361768647500e-2	6.093443050915947    
1.4773965638209758    	4.51370107393322200e-2	6.093644543365117    
1.4815592757618652    	4.478044431755478500e-2	6.093845955564263    
1.4857219877027545    	4.442492255036100700e-2	6.094047287092229    
1.489884699643644    	4.40704436355053900e-2	6.094248537554061    
1.4940474115845332    	4.37170057634053200e-2	6.094449706531411    
1.4982101235254226    	4.33646071408737230e-2	6.094650793574162    
1.502372835466312    	4.301324594862434600e-2	6.094851798293802    
1.5065355474072013    	4.266292039476244400e-2	6.095052720335757    
1.5106982593480907    	4.23136286716924500e-2	6.095253559234926    
1.51486097128898    	4.19653689617437540e-2	6.095454314636123    
1.5190236832298694    	4.161813946900328500e-2	6.095654986106573    
1.5231863951707587    	4.12719383822256700e-2	6.095855573259412    
1.527349107111648    	4.09267638938703200e-2	6.096056075672618    
1.5315118190525374    	4.05826141950646800e-2	6.096256492989788    
1.5356745309934268    	4.02394874762889430e-2	6.096456824774855    
1.5398372429343161    	3.989738193258949300e-2	6.096657070673519    
1.5439999548752055    	3.955629574700987300e-2	6.096857230231961    
1.5481626668160948    	3.92162271057587400e-2	6.09705730308794    
1.5523253787569842    	3.88771742085338200e-2	6.0972572888865    
1.5564880906978735    	3.853913523921257400e-2	6.097457187188521    
1.5606508026387629    	3.82021083873576530e-2	6.097656997637198    
1.5648135145796522    	3.786609183828601500e-2	6.097856719815103    
1.5689762265205416    	3.753108378167653300e-2	6.09805635334888    
1.573138938461431    	3.719708240527991000e-2	6.098255897866525    
1.5773016504023203    	3.68640858938187540e-2	6.098455352951695    
1.5814643623432096    	3.65320924366683060e-2	6.098654718271012    
1.585627074284099    	3.62011002191933300e-2	6.098853993429351    
1.5897897862249883    	3.58711074239129600e-2	6.0990531780182815    
1.5939524981658777    	3.55421122506486200e-2	6.099252271677816    
1.598115210106767    	3.5214112856708700e-2	6.099451274029464    
1.6022779220476564    	3.488710745568704400e-2	6.099650184702151    
1.6064406339885458    	3.45610942181122600e-2	6.099849003324778    
1.610603345929435    	3.423607133671174000e-2	6.100047729522461    
1.6147660578703245    	3.391203699107251400e-2	6.100246362885324    
1.6189287698112138    	3.35889893653335440e-2	6.100444903101165    
1.6230914817521032    	3.32669266481573400e-2	6.100643349773695    
1.6272541936929925    	3.29458470245055100e-2	6.100841702564503    
1.6314169056338819    	3.262574867214300700e-2	6.101039961044817    
1.6355796175747712    	3.230662978127609700e-2	6.101238124885602    
1.6397423295156606    	3.19884885348251900e-2	6.101436193752917    
1.64390504145655    	3.167132311598204000e-2	6.101634167235747    
1.6480677533974393    	3.13551317093892700e-2	6.1018320449946035    
1.6522304653383286    	3.10399125009691300e-2	6.102029826695945    
1.656393177279218    	3.07256636735304800e-2	6.10222751192371    
1.6605558892201073    	3.041238340525964600e-2	6.102425100362331    
1.6647186011609967    	3.01000698896585700e-2	6.102622591670946    
1.668881313101886    	2.978872130621878500e-2	6.102819985405221    
1.6730440250427754    	2.94783358411401400e-2	6.103017281309975    
1.6772067369836647    	2.916891167635114000e-2	6.103214478986933    
1.681369448924554    	2.886044699757616000e-2	6.103411578125956    
1.6855321608654434    	2.85529399895222600e-2	6.103608578335798    
1.6896948728063328    	2.824638883876019000e-2	6.103805479271387    
1.6938575847472221    	2.79407917246692230e-2	6.104002280627073    
1.6980202966881115    	2.76361468365704900e-2	6.104198981991565    
1.7021830086290008    	2.7332452359637300e-2	6.104395583086056    
1.7063457205698902    	2.7029706477265100e-2	6.104592083527349    
1.7105084325107796    	2.672790737704262000e-2	6.104788482976189    
1.714671144451669    	2.642705324047468500e-2	6.104984781110397    
1.7188338563925583    	2.61271422607444800e-2	6.105180977602382    
1.7229965683334476    	2.582817261458952300e-2	6.105377072060747    
1.727159280274337    	2.553014249481197500e-2	6.105573064197131    
1.7313219922152263    	2.523305008946401500e-2	6.105768953677834    
1.7354847041561157    	2.493689358389619700e-2	6.1059647401559145    
1.739647416097005    	2.464167116398777400e-2	6.106160423297112    
1.7438101280378944    	2.434738101386009800e-2	6.10635600274781    
1.7479728399787837    	2.405402133110730600e-2	6.106551478229141    
1.752135551919673    	2.37615902938740080e-2	6.106746849372646    
1.7562982638605624    	2.347008609701779500e-2	6.106942115877868    
1.7604609758014518    	2.317950692919576400e-2	6.107137277405831    
1.7646236877423411    	2.2889850979584100e-2	6.107332333600378    
1.7687863996832305    	2.260111643975622500e-2	6.107527284223826    
1.7729491116241198    	2.231330149120291400e-2	6.107722128853442    
1.7771118235650092    	2.20264043364128470e-2	6.107916867244601    
1.7812745355058985    	2.174042316122504200e-2	6.1081114990453536    
1.785437247446788    	2.145535615535005800e-2	6.10830602394167    
1.7895999593876772    	2.117120151487882600e-2	6.108500441623407    
1.7937626713285666    	2.088795742889295600e-2	6.108694751782116    
1.797925383269456    	2.060562209580517300e-2	6.108888954048849    
1.8020880952103453    	2.03241937038180600e-2	6.109083048207319    
1.8062508071512346    	2.004367045014376300e-2	6.109277033858746    
1.810413519092124    	1.976405052854364700e-2	6.109470910743235    
1.8145762310330134    	1.948533213906573600e-2	6.109664678540087    
1.8187389429739027    	1.920751346441185400e-2	6.109858336942121    
1.822901654914792    	1.893059271467866200e-2	6.1100518856071995    
1.8270643668556814    	1.86545680802746700e-2	6.110245324268591    
1.8312270787965708    	1.83794377651440300e-2	6.110438652628029    
1.8353897907374601    	1.810519995891784800e-2	6.110631870389356    
1.8395525026783495    	1.78318528671199100e-2	6.110824977207354    
1.8437152146192388    	1.755939469121146000e-2	6.1110179728369225    
1.8478779265601282    	1.728782362389979500e-2	6.111210856928992    
1.8520406385010175    	1.70171378679914700e-2	6.111403629213932    
1.8562033504419069    	1.674733563024937700e-2	6.1115962893892135    
1.8603660623827962    	1.647841511143025600e-2	6.11178883717031    
1.8645287743236856    	1.62103745128985300e-2	6.111981272284561    
1.868691486264575    	1.59432120473527700e-2	6.112173594363998    
1.8728541982054643    	1.567692589755677300e-2	6.1123658031662655    
1.8770169101463536    	1.5411514290777100e-2	6.112557898433733    
1.881179622087243    	1.514697542664820200e-2	6.1127498798162945    
1.8853423340281323    	1.488330750856430300e-2	6.1129417470688    
1.8895050459690217    	1.462050875033135700e-2	6.113133499887397    
1.893667757909911    	1.435857735735783200e-2	6.113325138004752    
1.8978304698508004    	1.409751153536304100e-2	6.11351666109944    
1.9019931817916897    	1.383730950213030700e-2	6.113708068931833    
1.906155893732579    	1.357796946462381200e-2	6.113899361212736    
1.9103186056734685    	1.331948963666825800e-2	6.114090537640539    
1.9144813176143578    	1.306186823078463700e-2	6.114281597964967    
1.9186440295552472    	1.280510345909016400e-2	6.114472541889057    
1.9228067414961365    	1.254919354469366300e-2	6.11466336918336    
1.9269694534370259    	1.229413668722018800e-2	6.114854079493618    
1.9311321653779152    	1.203993111618408000e-2	6.115044672569295    
1.9352948773188046    	1.17865750480184190e-2	6.1152351481878515    
1.939457589259694    	1.153406669487598600e-2	6.11542550606345    
1.9436203012005833    	1.128240428422062900e-2	6.11561574589044    
1.9477830131414726    	1.103158603158859400e-2	6.1158058674218685    
1.951945725082362    	1.078161016064034700e-2	6.115995870406003    
1.9561084370232513    	1.053247489213576100e-2	6.116185754569144    
1.9602711489641407    	1.028417845022040200e-2	6.116375519630641    
1.96443386090503    	1.003671906178922600e-2	6.11656516533413    
1.9685965728459194    	9.790094951033916000e-3	6.116754691423992    
1.9727592847868087    	9.544304341062587000e-3	6.116944097625293    
1.976921996727698    	9.299345465092799000e-3	6.117133383715593    
1.9810847086685874    	9.055216549133028000e-3	6.117322549411243    
1.9852474206094768    	8.811915823736566000e-3	6.117511594443421    
1.9894101325503661    	8.56944151938247000e-3	6.117700518589943    
1.9935728444912555    	8.327791869182859000e-3	6.117889321570063    
1.9977355564321448    	8.086965105681883000e-3	6.118078003115949    
2.001898268373034    	7.846959465156353000e-3	6.118266563031619    
2.0060609803139235    	7.607773181161592000e-3	6.118455001038281    
2.010223692254813    	7.369404489511564000e-3	6.118643316829581    
2.0143864041957023    	7.1318516302146420000e-3	6.118831510250945    
2.0185491161365916    	6.895112841412488000e-3	6.119019580996956    
2.022711828077481    	6.659186362665928000e-3	6.119207528843922    
2.0268745400183703    	6.424070445613965000e-3	6.119395353598905    
2.0310372519592597    	6.1897633072372300000e-3	6.119583054869553    
2.035199963900149    	5.956263216614420000e-3	6.1197706325513614    
2.0393626758410384    	5.723568412302988000e-3	6.119958086368725    
2.0435253877819277    	5.491677134357258000e-3	6.120145416056453    
2.047688099722817    	5.260587635787074000e-3	6.120332621412042    
2.0518508116637064    	5.030298165841054000e-3	6.120519702158199    
2.0560135236045958    	4.800806973185891600e-3	6.120706658095068    
2.060176235545485    	4.572112307185247000e-3	6.120893488948555    
2.0643389474863745    	4.3442124246967667000e-3	6.121080194552261    
2.068501659427264    	4.117105577517218300e-3	6.121266774602394    
2.072664371368153    	3.8907900225081343000e-3	6.121453228905732    
2.0768270833090425    	3.665264015501493700e-3	6.121639557252554    
2.080989795249932    	3.4405258132545546000e-3	6.121825759337965    
2.0851525071908212    	3.21657367850756050e-3	6.1220118350220885    
2.0893152191317106    	2.9934058679354797000e-3	6.1221977840110595    
2.0934779310726    	2.771020645535851000e-3	6.122383606131818    
2.0976406430134893    	2.5494162770116385000e-3	6.122569301132065    
2.1018033549543786    	2.3285910251462302000e-3	6.122754868824947    
2.105966066895268    	2.108543158699062200e-3	6.1229403089058465    
2.1101287788361573    	1.8892709474376404000e-3	6.123125621221003    
2.1142914907770467    	1.670772643634191000e-3	6.123310805532617    
2.118454202717936    	1.4530465406095200000e-3	6.123495861683594    
2.1226169146588254    	1.2360908974424238000e-3	6.123680789361019    
2.1267796265997148    	1.0199039933727112000e-3	6.123865588417268    
2.130942338540604    	8.0448409988332910000e-4	6.124050258543884    
2.1351050504814935    	5.8982949576715690000e-4	6.124234799792509    
2.139267762422383    	3.75938456439653100000e-4	6.12441921149809    
2.143430474363272    	1.62809263450423680000e-4	6.124603493808438    
2.1475931863041615    	-4.955980235651789600000e-5	6.124787646418987    
2.151755898245051    	-2.6117045730838210000e-4	6.1249716691559275    
2.15591861018594    	-4.7202442281529744000e-4	6.1251555617693105    
2.1600813221268296    	-6.8212340794842590000e-4	6.1253393239825735    
2.164244034067719    	-8.9146912771368470000e-4	6.1255229557365105    
2.1684067460086083    	-1.1000632868032667000e-3	6.125706456689469    
2.1725694579494976    	-1.3079076130833660000e-3	6.125889826752814    
2.176732169890387    	-1.5150037963270938000e-3	6.126073065679017    
2.1808948818312763    	-1.7213535536462443000e-3	6.126256173267871    
2.1850575937721657    	-1.9269585850092955000e-3	6.126439149328154    
2.189220305713055    	-2.1318205954992625000e-3	6.126621993676203    
2.1933830176539444    	-2.3359412865433320000e-3	6.126804706008357    
2.1975457295948337    	-2.5393223581983115000e-3	6.126987286286845    
2.201708441535723    	-2.741965506580174600e-3	6.1271697342305185    
2.2058711534766124    	-2.9438724430560936000e-3	6.127352049657307    
2.210033865417502    	-3.1450448482502990000e-3	6.127534232329175    
2.214196577358391    	-3.3454844170996300000e-3	6.127716282192384    
2.2183592892992805    	-3.545192846636086000e-3	6.127898198907965    
2.22252200124017    	-3.744171824695975000e-3	6.12807998237256    
2.226684713181059    	-3.942423040431158000e-3	6.128261632417869    
2.2308474251219486    	-4.13994818428104000e-3	6.128443148745329    
2.235010137062838    	-4.3367489358978670000e-3	6.128624531262423    
2.2391728490037273    	-4.532826983897127000e-3	6.128805779781596    
2.2433355609446166    	-4.7281840053522050000e-3	6.128986894115812    
2.247498272885506    	-4.92282168667119050e-3	6.129167874035847    
2.2516609848263953    	-5.116741700386229000e-3	6.129348719375483    
2.2558236967672847    	-5.309945731577739000e-3	6.129529430026661    
2.259986408708174    	-5.502435449124703000e-3	6.129710005742774    
2.2641491206490634    	-5.694212526882365000e-3	6.129890446350189    
2.2683118325899527    	-5.885278630559022000e-3	6.130070751684831    
2.272474544530842    	-6.075635450179739000e-3	6.13025092156088    
2.2766372564717314    	-6.2652846342754090000e-3	6.130430955845081    
2.280799968412621    	-6.454227854654804000e-3	6.130610854473315    
2.28496268035351    	-6.642466762228747000e-3	6.130790616844872    
2.2891253922943995    	-6.830003068077661000e-3	6.130970243233269    
2.293288104235289    	-7.016838379319895000e-3	6.131149733317836    
2.297450816176178    	-7.202974380235755000e-3	6.131329086924745    
2.3016135281170675    	-7.388412723210103000e-3	6.131508303871914    
2.305776240057957    	-7.573155058770531000e-3	6.131687384113917    
2.3099389519988462    	-7.757203053169903000e-3	6.131866327229884    
2.3141016639397356    	-7.940558348665788000e-3	6.132045133277441    
2.318264375880625    	-8.123222600160156000e-3	6.132223802032387    
2.3224270878215143    	-8.305197450131143000e-3	6.1324023333453255    
2.3265897997624037    	-8.486484550399619000e-3	6.132580727002189    
2.330752511703293    	-8.667085545751816000e-3	6.132758982927289    
2.3349152236441824    	-8.847002075320962000e-3	6.1329371009015645    
2.3390779355850717    	-9.02623577886339000e-3	6.133115080755964    
2.343240647525961    	-9.204788301975941000e-3	6.133292922369436    
2.3474033594668504    	-9.382661275217226000e-3	6.133470625612864    
2.3515660714077398    	-9.559856339357995000e-3	6.133648190275597    
2.355728783348629    	-9.736375121487082000e-3	6.133825616211245    
2.3598914952895185    	-9.912219257752373000e-3	6.134002903286403    
2.364054207230408    	-1.008739037182361700e-2	6.134180051370863    
2.368216919171297    	-1.026189010108078700e-2	6.134357060241024    
2.3723796311121865    	-1.043572006305788900e-2	6.1345339298120685    
2.376542343053076    	-1.060888188281593900e-2	6.134710659944887    
2.3807050549939652    	-1.078137718193305800e-2	6.1348872504789345    
2.3848677669348546    	-1.09532075809076900e-2	6.135063701243537    
2.389030478875744    	-1.112437469619242700e-2	6.135240012149604    
2.3931931908166333    	-1.129488014940486500e-2	6.1354161829329925    
2.3973559027575226    	-1.146472554723584300e-2	6.135592213599362    
2.401518614698412    	-1.163391250643932300e-2	6.135768103905451    
2.4056813266393013    	-1.180244263103898700e-2	6.135943853795425    
2.4098440385801907    	-1.197031753515739700e-2	6.1361194630255085    
2.41400675052108    	-1.213753882285355500e-2	6.136294931528514    
2.4181694624619694    	-1.23041080969681610e-2	6.136470259170767    
2.4223321744028588    	-1.247002695905668300e-2	6.136645445786988    
2.426494886343748    	-1.26352970109334700e-2	6.136820491259407    
2.4306575982846375    	-1.279991984809686600e-2	6.136995395494938    
2.434820310225527    	-1.296389707021108600e-2	6.137170158218764    
2.438983022166416    	-1.31272302671644600e-2	6.137344779445211    
2.4431457341073055    	-1.32899210333706720e-2	6.137519259000945    
2.447308446048195    	-1.345197095707878200e-2	6.137693596733231    
2.451471157989084    	-1.361338162605968400e-2	6.137867792580508    
2.4556338699299736    	-1.377415462754949800e-2	6.138041846270372    
2.459796581870863    	-1.393429154152582300e-2	6.138215757797459    
2.4639592938117523    	-1.409379395929266400e-2	6.138389527027235    
2.4681220057526416    	-1.42526634468427400e-2	6.138563153842847    
2.472284717693531    	-1.441090158797806000e-2	6.138736638145708    
2.4764474296344203    	-1.456850996691275000e-2	6.138909979560963    
2.4806101415753097    	-1.47254901418256480e-2	6.1390831782610915    
2.484772853516199    	-1.488184369060811300e-2	6.13925623404882    
2.4889355654570884    	-1.503757218344329300e-2	6.139429146774608    
2.4930982773979777    	-1.519267718488635500e-2	6.13960191634102    
2.497260989338867    	-1.534716026311073700e-2	6.139774542607921    
2.5014237012797564    	-1.550102297600799700e-2	6.139947025484506    
2.505586413220646    	-1.565426689059867800e-2	6.140119364843913    
2.509749125161535    	-1.58068935610585500e-2	6.140291560572712    
2.5139118371024245    	-1.595890454585310600e-2	6.14046361257051    
2.518074549043314    	-1.61103013959920220e-2	6.140635520659011    
2.522237260984203    	-1.62610856676275200e-2	6.14080728478932    
2.5263999729250926    	-1.64112589089483780e-2	6.140978904839515    
2.530562684865982    	-1.656082266975395500e-2	6.1411503806890995    
2.5347253968068713    	-1.670977849276540600e-2	6.141321712313708    
2.5388881087477606    	-1.68581279250844200e-2	6.141492899424101    
2.54305082068865    	-1.700587250453669300e-2	6.141663942054236    
2.5472135326295393    	-1.71530137740892300e-2	6.14183484004043    
2.5513762445704287    	-1.729955326762662400e-2	6.142005593337296    
2.555538956511318    	-1.744549252280996600e-2	6.14217620183189    
2.5597016684522074    	-1.759083307199687500e-2	6.142346665320871    
2.5638643803930967    	-1.773557644229839500e-2	6.142516983869259    
2.568027092333986    	-1.787972416668570400e-2	6.142687157210861    
2.5721898042748754    	-1.802327777327859800e-2	6.142857185231107    
2.5763525162157648    	-1.816623878213622400e-2	6.1430270680123655    
2.580515228156654    	-1.830860871340422600e-2	6.143196805340497    
2.5846779400975435    	-1.845038909122526700e-2	6.143366397186578    
2.588840652038433    	-1.85915814286176400e-2	6.143535843363072    
2.593003363979322    	-1.873218724478221700e-2	6.143705143778372    
2.5971660759202115    	-1.88722080499085500e-2	6.14387429843986    
2.601328787861101    	-1.901164536059632400e-2	6.144043307151303    
2.6054914998019902    	-1.91505006760000480e-2	6.144212169866181    
2.6096542117428796    	-1.92887755152375400e-2	6.144380886489882    
2.613816923683769    	-1.942647135667686000e-2	6.144549456968712    
2.6179796356246583    	-1.956358975213855500e-2	6.144717881100744    
2.6221423475655476    	-1.97001321536123870e-2	6.144886158902838    
2.626305059506437    	-1.983610007606052500e-2	6.145054290231698    
2.6304677714473264    	-1.997149501304886200e-2	6.145222275055978    
2.6346304833882157    	-2.010631846086998200e-2	6.145390113220777    
2.638793195329105    	-2.024057190696972300e-2	6.145557804671184    
2.6429559072699944    	-2.03742568376304280e-2	6.14572534934425    
2.6471186192108838    	-2.050737474778325800e-2	6.145892747133217    
2.651281331151773    	-2.063992711399921500e-2	6.146059998098768    
2.6554440430926625    	-2.077191542028120000e-2	6.1462271017550885    
2.659606755033552    	-2.090334114974467500e-2	6.146394058419785    
2.663769466974441    	-2.10342057717368550e-2	6.14656086785478    
2.6679321789153305    	-2.116451076409509600e-2	6.146727530041003    
2.67209489085622    	-2.129425760841201500e-2	6.146894044885066    
2.6762576027971092    	-2.142344776452900e-2	6.1470604122597505    
2.6804203147379986    	-2.15520827014556270e-2	6.147226632125693    
2.684583026678888    	-2.16801638898631080e-2	6.14739270438686    
2.6887457386197773    	-2.180769279361027300e-2	6.147558629026351    
2.6929084505606666    	-2.193467086839336600e-2	6.147724405911368    
2.697071162501556    	-2.206109957579866500e-2	6.147890034967753    
2.7012338744424453    	-2.218698037617815300e-2	6.148055516177029    
2.7053965863833347    	-2.23123147172020700e-2	6.148220849424053    
2.709559298324224    	-2.24371040588503600e-2	6.148386034613663    
2.7137220102651134    	-2.256134984528463400e-2	6.148551071798401    
2.7178847222060027    	-2.268505352541504700e-2	6.148715960762    
2.722047434146892    	-2.280821654497443300e-2	6.148880701465679    
2.7262101460877814    	-2.293084034591361000e-2	6.149045293905282    
2.730372858028671    	-2.305292637042194000e-2	6.1492097380240995    
2.73453556996956    	-2.31744760557483220e-2	6.149374033715757    
2.7386982819104495    	-2.329549083736482400e-2	6.1495381808874345    
2.742860993851339    	-2.341597215079047000e-2	6.149702179527215    
2.747023705792228    	-2.35359214254194200e-2	6.149866029609007    
2.7511864177331176    	-2.365534009153350300e-2	6.1500297308861445    
2.755349129674007    	-2.377422957654324300e-2	6.15019328349873    
2.7595118416148963    	-2.389259130108362400e-2	6.150356687346338    
2.7636745535557856    	-2.40104266879677700e-2	6.150519942313775    
2.767837265496675    	-2.412773716376781000e-2	6.150683048397441    
2.7719999774375643    	-2.424452413752778700e-2	6.150846005474144    
2.7761626893784537    	-2.43607890284492700e-2	6.151008813523031    
2.780325401319343    	-2.447653324535658500e-2	6.151171472545115    
2.7844881132602324    	-2.459175820417087200e-2	6.151333982383492    
2.7886508252011217    	-2.47064653096331700e-2	6.151496343047018    
2.792813537142011    	-2.482065596525136500e-2	6.151658554492437    
2.7969762490829004    	-2.493433158145662300e-2	6.151820616636291    
2.80113896102379    	-2.504749355137500e-2	6.151982529416623    
2.805301672964679    	-2.516014327571652000e-2	6.152144292832575    
2.8094643849055685    	-2.527228215409484000e-2	6.1523059067649815    
2.813627096846458    	-2.538391157585669000e-2	6.152467371213033    
2.817789808787347    	-2.549503293545669000e-2	6.1526286861260395    
2.8219525207282365    	-2.56056476231128600e-2	6.152789851453633    
2.826115232669126    	-2.5715757020098700e-2	6.152950867168404    
2.8302779446100153    	-2.58253625166207400e-2	6.15311173318409    
2.8344406565509046    	-2.59344654914858300e-2	6.153272449454611    
2.838603368491794    	-2.604306732652005000e-2	6.153433015981997    
2.8427660804326833    	-2.6151169396056400e-2	6.153593432686765    
2.8469287923735727    	-2.62587730771291200e-2	6.1537536995446    
2.851091504314462    	-2.636587974401110000e-2	6.153913816474724    
2.8552542162553514    	-2.647249076252581300e-2	6.154073783499822    
2.8594169281962407    	-2.657860750355717000e-2	6.154233600532365    
2.86357964013713    	-2.66842313334203100e-2	6.154393267562265    
2.8677423520780194    	-2.678936361063255000e-2	6.1545527846128065    
2.8719050640189088    	-2.68940056916391400e-2	6.154712151394528    
2.876067775959798    	-2.699815895984913300e-2	6.154871368115295    
2.8802304879006875    	-2.710182474341233400e-2	6.155030434712553    
2.884393199841577    	-2.72050044076391500e-2	6.155189351079928    
2.888555911782466    	-2.730769929947662300e-2	6.155348117189202    
2.8927186237233555    	-2.74099107712714230e-2	6.155506733036761    
2.896881335664245    	-2.751164016625397600e-2	6.1556651986257505    
2.9010440476051342    	-2.761288883169251000e-2	6.155823513835216    
2.9052067595460236    	-2.771365810839810000e-2	6.155981678671399    
2.909369471486913    	-2.781394933329141600e-2	6.156139693134589    
2.9135321834278023    	-2.79137638437240700e-2	6.156297557148111    
2.9176948953686916    	-2.801310297713188000e-2	6.156455270704827    
2.921857607309581    	-2.811196805839246700e-2	6.156612833767534    
2.9260203192504703    	-2.821036043393716000e-2	6.156770246342165    
2.9301830311913597    	-2.83082814087842200e-2	6.15692750837444    
2.934345743132249    	-2.840573232073917400e-2	6.157084619805161    
2.9385084550731384    	-2.850271449286110300e-2	6.157241580655389    
2.9426711670140278    	-2.85992292399182900e-2	6.1573983909171135    
2.946833878954917    	-2.869527788128465300e-2	6.157555050463878    
2.9509965908958065    	-2.879086173461384300e-2	6.157711559402803    
2.955159302836696    	-2.88859821087655800e-2	6.157867917652472    
2.959322014777585    	-2.898064031535951000e-2	6.158024125192179    
2.9634847267184745    	-2.90748376686106700e-2	6.15818018191461    
2.967647438659364    	-2.916857546373364000e-2	6.158336087955023    
2.971810150600253    	-2.926185500772306400e-2	6.158491843224808    
2.9759728625411426    	-2.935467760947416700e-2	6.15864744766311    
2.980135574482032    	-2.944704455431219000e-2	6.158802901323512    
2.9842982864229213    	-2.95389571492249100e-2	6.158958204155343    
2.9884609983638106    	-2.963041668134240300e-2	6.159113356180422    
2.9926237103047    	-2.972142444317552600e-2	6.159268357260722    
2.9967864222455893    	-2.98119817257918400e-2	6.159423207519268    
3.0009491341864787    	-2.99020898126642230e-2	6.159577906841244    
3.005111846127368    	-2.999174998949733500e-2	6.159732455298537    
3.0092745580682574    	-3.00809635359584400e-2	6.159886852826633    
3.0134372700091467    	-3.01697317340764700e-2	6.160041099393727    
3.017599981950036    	-3.02580558602177500e-2	6.160195195053069    
3.0217626938909254    	-3.034593718550154000e-2	6.160349139738634    
3.025925405831815    	-3.04333769854380200e-2	6.1605029334975905    
3.030088117772704    	-3.05203765281091700e-2	6.1606565762183525    
3.0342508297135935    	-3.060693708033166400e-2	6.1608100679308455    
3.038413541654483    	-3.069305990766693600e-2	6.160963408704878    
3.042576253595372    	-3.077874627213127400e-2	6.161116598462059    
3.0467389655362616    	-3.086399743434420000e-2	6.161269637195932    
3.050901677477151    	-3.09488146492389900e-2	6.161422524978558    
3.0550643894180403    	-3.103319917464650300e-2	6.161575261629227    
3.0592271013589296    	-3.111715226410643000e-2	6.161727847358779    
3.063389813299819    	-3.120067516483448500e-2	6.161880281954431    
3.0675525252407083    	-3.12837691237502700e-2	6.16203256555785    
3.0717152371815977    	-3.13664353890478640e-2	6.162184698163794    
3.075877949122487    	-3.14486752021560230e-2	6.162336679651779    
3.0800406610633764    	-3.15304898095762300e-2	6.162488510160949    
3.0842033730042657    	-3.161188044205625600e-2	6.16264018960278    
3.088366084945155    	-3.16928483394986800e-2	6.162791717957375    
3.0925287968860444    	-3.17733947248186600e-2	6.162943095322535    
3.096691508826934    	-3.18535208474384270e-2	6.163094321606541    
3.100854220767823    	-3.1933227930748800e-2	6.163245396876976    
3.1050169327087125    	-3.20125171908180400e-2	6.163396321103434    
3.109179644649602    	-3.20913898578842300e-2	6.163547094252814    
3.113342356590491    	-3.21698471529808300e-2	6.163697716353256    
3.1175050685313805    	-3.2247890294395800e-2	6.163848187499778    
3.12166778047227    	-3.232552050059868000e-2	6.163998507539753    
3.1258304924131592    	-3.24027389842020600e-2	6.16414867660452    
3.1299932043540486    	-3.247954695192685000e-2	6.164298694622084    
3.134155916294938    	-3.255594562490332600e-2	6.1644485616786975    
3.1383186282358273    	-3.263193620382514600e-2	6.1645982776613275    
3.1424813401767167    	-3.27075198877955700e-2	6.1647478428198745    
3.146644052117606    	-3.27826978907758700e-2	6.164897256690887    
3.1508067640584954    	-3.28574714016385700e-2	6.1650465197597795    
3.1549694759993847    	-3.29318416240970640e-2	6.165195631875172    
3.159132187940274    	-3.300580974953544000e-2	6.165344592953022    
3.1632948998811634    	-3.307937697221547400e-2	6.165493403106907    
3.1674576118220528    	-3.31525444822731200e-2	6.165642062340073    
3.171620323762942    	-3.322531346521961000e-2	6.165790570653585    
3.1757830357038315    	-3.32976851108469750e-2	6.165938928042475    
3.179945747644721    	-3.336966057498772500e-2	6.166087134578045    
3.18410845958561    	-3.34412411042577130e-2	6.16623519017343    
3.1882711715264995    	-3.351242782167719300e-2	6.166383094887901    
3.192433883467389    	-3.358322191067928400e-2	6.166530848766246    
3.1965965954082782    	-3.36536245571881100e-2	6.166678451823873    
3.2007593073491676    	-3.37236369206704250e-2	6.1668259039925575    
3.204922019290057    	-3.37932601749386100e-2	6.1669732054122886    
3.2090847312309463    	-3.38624954869625500e-2	6.167120356025341    
3.2132474431718356    	-3.39313440185492800e-2	6.167267355830876    
3.217410155112725    	-3.3999806932475796e-2	6.167414204930221    
3.2215728670536143    	-3.40678853850295060e-2	6.167560903277446    
3.2257355789945037    	-3.41355805400109500e-2	6.167707450874888    
3.229898290935393    	-3.42028935440926100e-2	6.167853847836289    
3.2340610028762824    	-3.426982554654417500e-2	6.168000094079578    
3.2382237148171718    	-3.433637770917260500e-2	6.1681461896451735    
3.242386426758061    	-3.44025511746277100e-2	6.168292134610708    
3.2465491386989505    	-3.44683470807767800e-2	6.168437929018568    
3.25071185063984    	-3.45337665751361800e-2	6.168583572741674    
3.254874562580729    	-3.45988107910780200e-2	6.168729065969664    
3.2590372745216185    	-3.4663480881969700e-2	6.168874408645839    
3.263199986462508    	-3.47277779626882500e-2	6.1690196007861315    
3.267362698403397    	-3.47917031874995300e-2	6.169164642426439    
3.2715254103442866    	-3.485525766663521000e-2	6.169309533656506    
3.275688122285176    	-3.491844253876147400e-2	6.16945427438869    
3.2798508342260653    	-3.49812589282234700e-2	6.169598864811726    
3.2840135461669546    	-3.504370796628933400e-2	6.169743304692642    
3.288176258107844    	-3.51057907575666700e-2	6.1698875942887605    
3.2923389700487333    	-3.5167508430442596e-2	6.170031733583275    
3.2965016819896227    	-3.52288620984123670e-2	6.170175722595218    
3.300664393930512    	-3.52898528756568100e-2	6.17031956130273    
3.3048271058714014    	-3.53504818792206900e-2	6.170463249776768    
3.3089898178122907    	-3.541075021017347500e-2	6.170606788041534    
3.31315252975318    	-3.54706589778031100e-2	6.1707501761411185    
3.3173152416940694    	-3.55302092892153600e-2	6.1708934141097    
3.321477953634959    	-3.55894022453766600e-2	6.171036501934605    
3.325640665575848    	-3.56482389422317900e-2	6.171179439726101    
3.3298033775167375    	-3.57067204806395530e-2	6.171322227459031    
3.333966089457627    	-3.576484795591130500e-2	6.171464865154628    
3.338128801398516    	-3.582262245793422000e-2	6.171607352885545    
3.3422915133394056    	-3.5880045081513700e-2	6.171749690678191    
3.346454225280295    	-3.593711691364013000e-2	6.171891878539858    
3.3506169372211843    	-3.59938390335884260e-2	6.172033916566505    
3.3547796491620736    	-3.60502125301571600e-2	6.172175804735776    
3.358942361102963    	-3.61062384841616600e-2	6.17231754311148    
3.3631050730438523    	-3.61619179764490800e-2	6.172459131709672    
3.3672677849847417    	-3.62172520759396650e-2	6.172600570635    
3.371430496925631    	-3.62722418607677400e-2	6.172741859816394    
3.3755932088665204    	-3.63268884040730200e-2	6.172882999464925    
3.3797559208074097    	-3.63811927714549500e-2	6.17302398935533    
3.383918632748299    	-3.64351560324400800e-2	6.173164829780696    
3.3880813446891884    	-3.64887792513446400e-2	6.173305520645842    
3.3922440566300778    	-3.65420634884123350e-2	6.173446061978324    
3.396406768570967    	-3.65950098061181730e-2	6.173586453950499    
3.4005694805118565    	-3.664761926103815600e-2	6.173726696455755    
3.404732192452746    	-3.669989290614123500e-2	6.173866789655245    
3.408894904393635    	-3.67518317941615900e-2	6.174006733515326    
3.4130576163345245    	-3.680343698343436000e-2	6.17414652809603    
3.417220328275414    	-3.68547095171331600e-2	6.174286173465325    
3.4213830402163032    	-3.690565043907180000e-2	6.174425669651252    
3.4255457521571926    	-3.69562607913439100e-2	6.174565016696045    
3.429708464098082    	-3.7006541620556400e-2	6.174704214619925    
3.4338711760389713    	-3.705649396407987300e-2	6.174843263517806    
3.4380338879798606    	-3.71061188560061700e-2	6.174982163411618    
3.44219659992075    	-3.71554173342970800e-2	6.17512091436196    
3.4463593118616394    	-3.72043904289257650e-2	6.17525951637969    
3.4505220238025287    	-3.725303917134736000e-2	6.175397969514729    
3.454684735743418    	-3.73013645875255540e-2	6.175536273882461    
3.4588474476843074    	-3.73493677033273200e-2	6.175674429468695    
3.4630101596251968    	-3.73970495338065500e-2	6.175812436334811    
3.467172871566086    	-3.74444111201812700e-2	6.175950294586046    
3.4713355835069755    	-3.74914534569720100e-2	6.176088004206485    
3.475498295447865    	-3.753817758038486000e-2	6.176225565164691    
3.479661007388754    	-3.75845844818058440e-2	6.176362977676197    
3.4838237193296435    	-3.76306752014105100e-2	6.1765002417122075    
3.487986431270533    	-3.76764507237814740e-2	6.17663735735114    
3.4921491432114222    	-3.772191206585704400e-2	6.176774324606239    
3.4963118551523116    	-3.77670602286012350e-2	6.176911143535483    
3.500474567093201    	-3.78118962151575100e-2	6.177047814270191    
3.5046372790340903    	-3.785642103025535500e-2	6.177184336753726    
3.5087999909749796    	-3.79006356695056450e-2	6.1773207111026895    
3.512962702915869    	-3.79445411218839100e-2	6.177456937345615    
3.5171254148567583    	-3.798813838523295600e-2	6.177593015593594    
3.5212881267976477    	-3.803142845699402600e-2	6.177728945814375    
3.525450838738537    	-3.80744123168699430e-2	6.177864728110819    
3.5296135506794264    	-3.8117090953796500e-2	6.178000362550614    
3.5337762626203157    	-3.8159465350730700e-2	6.17813584917586    
3.537938974561205    	-3.8201536495140800e-2	6.178271188008621    
3.5421016865020944    	-3.82433053584355900e-2	6.178406379281456    
3.546264398442984    	-3.828477292069046000e-2	6.178541422684488    
3.550427110383873    	-3.832594016538170600e-2	6.178676318589745    
3.5545898223247625    	-3.83668080542702800e-2	6.178811066985933    
3.558752534265652    	-3.84073775645411300e-2	6.178945667913398    
3.562915246206541    	-3.84476496619231900e-2	6.17908012141081    
3.5670779581474306    	-3.84876253115740200e-2	6.179214427585679    
3.57124067008832    	-3.85273054779798400e-2	6.17934858657112    
3.5754033820292093    	-3.85666911263810360e-2	6.179482598071201    
3.5795660939700986    	-3.86057832101827200e-2	6.179616462566685    
3.583728805910988    	-3.864458269107360300e-2	6.179750179920239    
3.5878915178518773    	-3.86830905240782060e-2	6.179883750336071    
3.5920542297927667    	-3.87213076575757900e-2	6.180017173573905    
3.596216941733656    	-3.875923504843517600e-2	6.180150449978308    
3.6003796536745454    	-3.879687363934208000e-2	6.180283579537106    
3.6045423656154347    	-3.88342243816203800e-2	6.180416562295776    
3.608705077556324    	-3.88712882126376600e-2	6.180549398342551    
3.6128677894972134    	-3.890806607948099600e-2	6.18068208765725    
3.617030501438103    	-3.89445589206360900e-2	6.180814630416055    
3.621193213378992    	-3.89807676686135200e-2	6.180947026664773    
3.6253559253198815    	-3.90166932658032300e-2	6.181079276372306    
3.629518637260771    	-3.90523366405388400e-2	6.181211379672944    
3.63368134920166    	-3.908769872434214600e-2	6.181343336725194    
3.6378440611425495    	-3.91227804456964500e-2	6.181475147402555    
3.642006773083439    	-3.915758273075277000e-2	6.181606811909605    
3.6461694850243282    	-3.919210650138113500e-2	6.18173833027505    
3.6503321969652176    	-3.92263526847316360e-2	6.181869702545743    
3.654494908906107    	-3.926032219545380600e-2	6.18200092885787    
3.6586576208469963    	-3.92940159540618700e-2	6.182132009246272    
3.6628203327878857    	-3.93274348710069500e-2	6.182262943679987    
3.666983044728775    	-3.93605798647711200e-2	6.182393732338558    
3.6711457566696644    	-3.93934518475755830e-2	6.1825243752961905    
3.6753084686105537    	-3.942605172509272600e-2	6.182654872575592    
3.679471180551443    	-3.94583804001619800e-2	6.182785224210037    
3.6836338924923324    	-3.94904387831158400e-2	6.182915430368198    
3.6877966044332218    	-3.952222777547112500e-2	6.183045491089848    
3.691959316374111    	-3.955374826807317400e-2	6.183175406467404    
3.6961220283150005    	-3.95850011772283200e-2	6.183305176417706    
3.70028474025589    	-3.96159873824266760e-2	6.183434801242797    
3.704447452196779    	-3.96467077828786300e-2	6.183564280824871    
3.7086101641376685    	-3.96771632702474060e-2	6.183693615348793    
3.712772876078558    	-3.97073547339362200e-2	6.183822804853898    
3.7169355880194472    	-3.97372830594296340e-2	6.1839518494053785    
3.7210982999603366    	-3.97669491347878300e-2	6.184080749080907    
3.725261011901226    	-3.979635383397419600e-2	6.184209504007304    
3.7294237238421153    	-3.98254980564637500e-2	6.184338114139628    
3.7335864357830046    	-3.98543826655635100e-2	6.184466579626481    
3.737749147723894    	-3.98830085385545540e-2	6.184594900536599    
3.7419118596647833    	-3.99113765529320600e-2	6.184723076980965    
3.7460745716056727    	-3.993948758250668300e-2	6.184851108961938    
3.750237283546562    	-3.99673424935877930e-2	6.184978996592641    
3.7543999954874514    	-3.99949421564486700e-2	6.185106739956302    
3.7585627074283408    	-4.0022287436046600e-2	6.185234339146726    
3.76272541936923    	-4.004937919511121000e-2	6.1853617941811505    
3.7668881313101195    	-4.007621829829640700e-2	6.1854891051781085    
3.771050843251009    	-4.010280560209792400e-2	6.185616272229304    
3.775213555191898    	-4.01291419656931770e-2	6.185743295368359    
3.7793762671327875    	-4.01552282420136300e-2	6.185870174714439    
3.783538979073677    	-4.01810652880631400e-2	6.185996910347848    
3.787701691014566    	-4.02066539502604200e-2	6.186123502265421    
3.7918644029554556    	-4.02319950785389600e-2	6.186249950636554    
3.796027114896345    	-4.02570895301753600e-2	6.186376255509192    
3.8001898268372343    	-4.02819381341895400e-2	6.186502416969485    
3.8043525387781236    	-4.03065417410570700e-2	6.186628435045573    
3.808515250719013    	-4.03309011890641400e-2	6.186754309923407    
3.8126779626599023    	-4.035501732041500e-2	6.186880041625063    
3.8168406746007917    	-4.03788909688611140e-2	6.187005630211968    
3.821003386541681    	-4.040252296975086500e-2	6.187131075766728    
3.8251660984825704    	-4.04259141542075430e-2	6.18725637841466    
3.8293288104234597    	-4.04490653524605400e-2	6.187381538224968    
3.833491522364349    	-4.04719773934603900e-2	6.187506555227656    
3.8376542343052384    	-4.04946511039397100e-2	6.187631429581122    
3.841816946246128    	-4.051708730743658000e-2	6.187756161301677    
3.845979658187017    	-4.053928682390048000e-2	6.187880750499115    
3.8501423701279065    	-4.05612504758947100e-2	6.1880051972497    
3.854305082068796    	-4.05829790783170700e-2	6.188129501650372    
3.858467794009685    	-4.06044734523874630e-2	6.1882536638074095    
3.8626305059505746    	-4.06257344091205100e-2	6.188377683722203    
3.866793217891464    	-4.06467627586220240e-2	6.188501561567638    
3.8709559298323533    	-4.06675593027716830e-2	6.188625297391594    
3.8751186417732426    	-4.06881248739912600e-2	6.188748891265666    
3.879281353714132    	-4.07084602518279700e-2	6.1888723433082    
3.8834440656550213    	-4.07285662582927500e-2	6.188995653556701    
3.8876067775959107    	-4.07484436813917100e-2	6.189118822159661    
3.8917694895368    	-4.07680933263174700e-2	6.189241849160491    
3.8959322014776894    	-4.078751598679631300e-2	6.189364734654174    
3.9000949134185787    	-4.080671247087341000e-2	6.189487478722851    
3.904257625359468    	-4.08256835573216700e-2	6.189610081444134    
3.9084203373003574    	-4.08444300451729700e-2	6.18973254297541    
3.912583049241247    	-4.08629527217757700e-2	6.189854863261209    
3.916745761182136    	-4.08812523748094850e-2	6.189977042496091    
3.9209084731230255    	-4.089932979005303500e-2	6.1900990807680065    
3.925071185063915    	-4.091718575187701700e-2	6.1902209781563355    
3.929233897004804    	-4.093482103771426400e-2	6.190342734681588    
3.9333966089456935    	-4.09522364342880140e-2	6.190464350556906    
3.937559320886583    	-4.09694327135970200e-2	6.190585825759673    
3.9417220328274722    	-4.09864106509001850e-2	6.190707160502646    
3.9458847447683616    	-4.10031710212719300e-2	6.190828354654734    
3.950047456709251    	-4.101971459038926700e-2	6.190949408569612    
3.9542101686501403    	-4.103604214813736400e-2	6.191070322053222    
3.9583728805910297    	-4.10521544427570330e-2	6.191191095418823    
3.962535592531919    	-4.10680522403538400e-2	6.191311728746746    
3.9666983044728084    	-4.108373631457907000e-2	6.191432222045881    
3.9708610164136977    	-4.10992074171433400e-2	6.19155257544003    
3.975023728354587    	-4.11144663147365100e-2	6.191672788966775    
3.9791864402954764    	-4.112951375961866300e-2	6.191792862791747    
3.9833491522363658    	-4.11443505143807300e-2	6.191912796975505    
3.987511864177255    	-4.11589773249003100e-2	6.192032591770523    
3.9916745761181445    	-4.11733949526962300e-2	6.1921522468532535    
3.995837288059034    	-4.11876041405929260e-2	6.192271762608161    
4.    	-4.12016056375694200e-2	6.192391139164208    


==> plot-data/psi-plots/K0.01N0.dat <==
# K=1.00d-2	h=-0.9719519294796102    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	2.274309105412228    	0.    	0.    	0.    	-0.10323311934541204    
1.576901621878169500e-2	2.2744650032585714    	5.0116026955425050000e-4	1.627017648833594700e-2	7.24611144417930300e-2	-0.10321691222879924    
2.231418738434653400e-2	2.2746209011049148    	7.079628665739890000e-4	2.302215025092052300e-2	0.10253181120831988    	-0.10320070769266365    
2.734314274521983400e-2	2.274776798951258    	8.6603009923296450000e-4	2.820917284445279600e-2	0.1256328167832477    	-0.10318450573657734    
3.15883544521271100e-2	2.2749326967976016    	9.987699982581980000e-4	3.258712445038531300e-2	0.14513053105607873    	-0.10316830636011254    
3.53423340373767100e-2	2.275088594643945    	1.1155529082788056000e-3	3.645788694565551500e-2	0.16236941991188492    	-0.1031521095628415    
3.872367607706811400e-2	2.2752444924902884    	1.2291589761993933000e-3	3.9952835053267500e-2	0.17793457588762698    	-0.10313591534433661    
4.184548860525181000e-2	2.2754003903366318    	1.3162511217309386000e-3	4.316173972698275600e-2	0.19222580431785202    	-0.10311972370417032    
4.476398255513034400e-2	2.275556288182975    	1.3966253322779984000e-3	4.61606078874083400e-2	0.20558161082211646    	-0.10310353464191511    
4.75003507306508200e-2	2.2757121860293186    	1.479968708932137800e-3	4.89803194395829640e-2	0.21813952263219713    	-0.1030873481571436    
5.00919335067283400e-2	2.275868083875662    	1.5584747192528992000e-3	5.16504082259812300e-2	0.23003107213442023    	-0.10307116424942844    
5.256018920591128000e-2	2.2760239817220054    	1.6418113972145382000e-3	5.42020006031258100e-2	0.24139488416077584    	-0.1030549829183424    
5.49127923775072500e-2	2.2761798795683488    	1.7123090899339205000e-3	5.66251014674411700e-2	0.2521864443604477    	-0.10303880416345831    
5.718978798427681000e-2	2.276335777414692    	1.7711913529173345000e-3	5.89609793371941400e-2	0.26258954685681973    	-0.1030226279843491    
5.93751284989311500e-2	2.2764916752610356    	1.8449581702561355000e-3	6.122008666918728000e-2	0.27265074287624846    	-0.1030064543805877    
6.14776259795189700e-2	2.276647573107379    	1.9069310747973430000e-3	6.33845570543163200e-2	0.2822904622975556    	-0.10299028335174724    
6.35314727281050500e-2	2.2768034709537224    	1.967169141415522300e-3	6.54986418695205800e-2	0.29170578375052164    	-0.10297411489740084    
6.55071853885118100e-2	2.2769593688000658    	2.0337470558019335000e-3	6.75409324443137500e-2	0.30080136124284784    	-0.10295794901712173    
6.74458430312242700e-2	2.277115266646409    	2.080958745661207800e-3	6.95268017768854800e-2	0.3096456602015646    	-0.10294178571048322    
6.93251888994277900e-2	2.2772711644927526    	2.1351448158729297000e-3	7.14603337153007200e-2	0.31825686851677926    	-0.10292562497705868    
7.11582478506649900e-2	2.277427062339096    	2.1876573141803768000e-3	7.33459051648453800e-2	0.3266544792428573    	-0.10290946681642159    
7.29484298980850300e-2	2.2775829601854394    	2.238740232928062000e-3	7.51871701310130800e-2	0.3348547659162558    	-0.10289331122814548    
7.46989090117688500e-2	2.2777388580317828    	2.2793560897870440000e-3	7.6978265101555910e-2	0.34283161470641277    	-0.10287715821180396    
7.64124127218163700e-2	2.277894755878126    	2.336632690185874200e-3	7.87490454120022400e-2	0.35071798980618585    	-0.10286100776697074    
7.80824002810523900e-2	2.2780506537244696    	2.3834102759022124000e-3	8.04658105569546200e-2	0.358363802113585    	-0.10284485989321959    
7.97379206383259500e-2	2.278206551570813    	2.429570369562492000e-3	8.21674910078884500e-2	0.36594243298995416    	-0.10282871459012437    
8.13541348776505400e-2	2.2783624494171564    	2.4743104146562026000e-3	8.38284452923067500e-2	0.3733396851692469    	-0.10281257185725903    
8.29417778183223000e-2	2.2785183472634998    	2.5180181595754940000e-3	8.54597959778978100e-2	0.380605094294222    	-0.10279643169419754    
8.45024517360162800e-2	2.278674245109843    	2.551754009676579000e-3	8.70542057456928700e-2	0.3877059827654771    	-0.10278029410051401    
8.60287129731774700e-2	2.2788301429561866    	2.602248261602945000e-3	8.8630961234780400e-2	0.3947282458628322    	-0.10276415907578261    
8.75487110160985700e-2	2.27898604080253    	2.643405848381375000e-3	9.01921168644799300e-2	0.40168103318054854    	-0.10274802661957763    
8.90368809175180600e-2	2.2791419386488734    	2.6744145591753260000e-3	9.17112954766933800e-2	0.4084468709915913    	-0.10273189673147333    
9.05033090658920500e-2	2.279297836495217    	2.722612784217441000e-3	9.32259218501094700e-2	0.41519243488017865    	-0.10271576941104414    
9.19490436714619300e-2	2.27945373434156    	2.7609977441891254000e-3	9.47100414156510400e-2	0.4218021331683999    	-0.10269964465786455    
9.33661212125858000e-2	2.2796096321879036    	2.807373696313707000e-3	9.6173494908899490e-2	0.42831979271133974    	-0.10268352247150911    
9.47822192878549700e-2	2.279765530034247    	2.8265945205782694000e-3	9.76088138084332500e-2	0.434712151584284    	-0.10266740285155246    
9.61714474114743800e-2	2.2799214278805904    	2.8627953986335000e-3	9.90342428101078600e-2	0.4410604646522487    	-0.10265128579756932    
9.75345110485984000e-2	2.280077325726934    	2.9161118324436010000e-3	0.100450622881042    	0.44736847725964796    	-0.10263517130913449    
9.8898960442195700e-2	2.280233223573277    	2.9422722629424880000e-3	0.10184123270513819    	0.4535617190895662    	-0.10261905938582287    
0.10023868270663563    	2.2803891214196206    	2.967559819456026000e-3	0.10320624252609166    	0.4596409483420079    	-0.10260295002720937    
0.10156327450578682    	2.280545019265964    	3.0012165377951220000e-3	0.10456449104358194    	0.4656900653467814    	-0.10258684323286903    
0.10286432262364749    	2.2807009171123074    	3.0522871133911583000e-3	0.10591660973703865    	0.4717118824706272    	-0.10257073900237698    
0.10416923256144878    	2.280856814958651    	3.0759002425482150000e-3	0.10724513280399699    	0.4776286137404105    	-0.10255463733530838    
0.10544283512391245    	2.281012712804994    	3.1075917072411136000e-3	0.10855042683115355    	0.483441891792421    	-0.10253853823123854    
0.10672130016771107    	2.2811686106513376    	3.13936292333444000e-3	0.10986066309104552    	0.4892771806500361    	-0.10252244168974275    
0.10797832727140458    	2.281324508497681    	3.170284058859776400e-3	0.11114861133026435    	0.49501320722750114    	-0.10250634771039649    
0.1092233065094934    	2.2814804063440244    	3.191721860283321000e-3	0.11241502836977672    	0.5006533421146014    	-0.1024902562927752    
0.11044766201329692    	2.281636304190368    	3.2394174870817980000e-3	0.11368707950037873    	0.5063185690785772    	-0.1024741674364545    
0.11166971372218853    	2.281792202036711    	3.268936383927446000e-3	0.11493865010611598    	0.5118925836542227    	-0.10245808114101003    
0.11288982405193233    	2.2819480998830546    	3.289268051731527600e-3	0.11617909210366387    	0.5174170356850388    	-0.10244199740601755    
0.11408154375002595    	2.282103997729398    	3.317559979244288400e-3	0.11739910372927025    	0.5228504986893743    	-0.10242591623105284    
0.11528093871991163    	2.2822598955757414    	3.3370083589091093000e-3	0.11861794707882074    	0.5282787586410541    	-0.1024098376156918    
0.11646155043142647    	2.282415793422085    	3.364747091531485000e-3	0.11982629752295797    	0.5336602872238073    	-0.10239376155951044    
0.11763261820783213    	2.282571691268428    	3.3920636052139130000e-3	0.12102468181304606    	0.5389974303858113    	-0.10237768806208475    
0.11879443028672726    	2.2827275891147716    	3.418975041520455000e-3	0.12221340532824773    	0.5442915481685182    	-0.10236161712299088    
0.11994724578712646    	2.282883486961115    	3.4545206256507190000e-3	0.12340176641277716    	0.549584051824271    	-0.10234554874180506    
0.12109136587285674    	2.2830393848074584    	3.4716457056565353000e-3	0.12456301157851327    	0.5547557915967133    	-0.10232948291810351    
0.12222701612873023    	2.283195282653802    	3.506417500295234700e-3	0.12573343362902548    	0.5599684016878308    	-0.10231341965146264    
0.1233544725932897    	2.283351180500145    	3.5228009554718615000e-3	0.12687727354876158    	0.5650626251823644    	-0.10229735894145889    
0.12446500051379089    	2.2835070783464886    	3.56559141579153000e-3	0.1280305919295824    	0.5701990621005745    	-0.10228130078766874    
0.12558564053271767    	2.283662976192832    	3.5813044191427410000e-3	0.1291669449518604    	0.575259941830588    	-0.1022652451896688    
0.12668087283479146    	2.2838188740391754    	3.6145955361837867000e-3	0.13029546837097525    	0.5802859515165523    	-0.10224919214703576    
0.1277866310956475    	2.283974771885519    	3.620862916852962000e-3	0.13140749401250046    	0.5852384864402228    	-0.10223314165934637    
0.12887632405943927    	2.284130669731862    	3.6445293463581296000e-3	0.13252085340579742    	0.5901969613818051    	-0.10221709372617742    
0.12995906727943185    	2.2842865675782056    	3.667868659326415000e-3	0.13362693593875827    	0.5951230279835044    	-0.10220104834710585    
0.13103505074083382    	2.284442465424549    	3.699890499148631000e-3	0.13473494123998245    	0.6000576578562459    	-0.10218500552170863    
0.1321044368075853    	2.2845983632708924    	3.713604249214289000e-3	0.1358180410567996    	0.6048813682710983    	-0.10216896524956282    
0.13315847290772884    	2.284754261117236    	3.744940362097332600e-3	0.13690341326982616    	0.6097151990655241    	-0.10215292753024555    
0.134215181220052    	2.284910158963579    	3.7758198705546675000e-3	0.13799100109060666    	0.6145588973255628    	-0.10213689236333405    
0.13527472428118648    	2.2850660568099226    	3.7799098966507705000e-3	0.13905463417783726    	0.6192959104067144    	-0.10212085974840564    
0.13631044610233495    	2.285221954656266    	3.819351017445593000e-3	0.14012979711978055    	0.6240842730305359    	-0.10210482968503763    
0.137349299322965    	2.2853778525026094    	3.84036709104389000e-3	0.1411896664140089    	0.628804523623852    	-0.10208880217280752    
0.13839143528440373    	2.285533750348953    	3.8435835513312590000e-3	0.142235018835735    	0.6334601216449922    	-0.10207277721129282    
0.1394101529300656    	2.285689648195296    	3.88200296190616000e-3	0.14329215589197172    	0.6381682039001261    	-0.10205675480007115    
0.14044131092909667    	2.2858455460416396    	3.8936936730435695000e-3	0.14433500460214024    	0.6428126513520126    	-0.10204073493872017    
0.14145834313804628    	2.286001443887983    	3.9137949174861030000e-3	0.1453721380555324    	0.6474316452462422    	-0.10202471762681767    
0.14247020437213978    	2.2861573417343264    	3.933652115962021400e-3	0.1464038564881018    	0.6520265227183897    	-0.10200870286394145    
0.14347704066855757    	2.28631323958067    	3.944036655359139400e-3	0.1474210773239167    	0.6565568334651356    	-0.10199269064966945    
0.1444789525716496    	2.286469137427013    	3.972593933920177700e-3	0.1484515465055698    	0.6611461472537128    	-0.10197668098357968    
0.14546715068697136    	2.2866250352733566    	4.000418122543363000e-3	0.14946756880951473    	0.6656711202000325    	-0.10196067386525018    
0.14646853441356839    	2.2867809331197    	4.010504575012035000e-3	0.15047903898858042    	0.6701758197312444    	-0.1019446692942591    
0.14745633411949127    	2.2869368309660434    	4.029145743074377000e-3	0.15148547986256566    	0.6746581206700832    	-0.1019286672701847    
0.148439713815597    	2.287092728812387    	4.0474977194548760000e-3	0.15248721153505188    	0.6791194486349046    	-0.10191266779260524    
0.14941869085430706    	2.28724862665873    	4.056601613224054000e-3	0.15347529246753108    	0.6835199814488823    	-0.10189667086109916    
0.15039337429134608    	2.2874045245050736    	4.083480891069506400e-3	0.1544768551824156    	0.6879805569414658    	-0.10188067647524485    
0.15136386386672906    	2.287560422351417    	4.101116206218709000e-3	0.1554649800729478    	0.6923812855277209    	-0.10186468463462088    
0.15232134452438284    	2.2877163201977604    	4.11825815882692000e-3	0.15643960268320975    	0.696721880145756    	-0.10184869533880588    
0.1532926474036121    	2.287872218044104    	4.126732106161468000e-3	0.15741937950977355    	0.7010854296627482    	-0.10183270858737853    
0.15425109056257752    	2.288028115890447    	4.1436987065436093000e-3	0.15839478926912112    	0.7054295299403571    	-0.1018167243799176    
0.155205689128683    	2.2881840137367906    	4.160443090013604000e-3	0.1593661322186966    	0.7097555182098683    	-0.1018007427160019    
0.15615651878227949    	2.288339911583134    	4.176970443828767000e-3	0.16033348922610827    	0.7140637546245364    	-0.10178476359521041    
0.15710365971532206    	2.2884958094294774    	4.193283680280948700e-3	0.16129694339560302    	0.7183546092987455    	-0.10176878701712211    
0.15804721673638392    	2.288651707275821    	4.209356853845537000e-3	0.16225657359022946    	0.7226284334582115    	-0.10175281298131605    
0.15897826168871682    	2.288807605122164    	4.242996559229043000e-3	0.16322125824794587    	0.7269247682541581    	-0.10173684148737143    
0.1599237206600406    	2.2889635029685076    	4.24993122030328900e-3	0.1641736518803439    	0.7311663635460287    	-0.10172087253486746    
0.16084793736806663    	2.289119400814851    	4.265135850425843000e-3	0.16511307321849247    	0.7353501852237743    	-0.10170490612338345    
0.1617777590744359    	2.2892752986611944    	4.2893989883800104000e-3	0.16606715806281588    	0.7395993125237308    	-0.10168894225249882    
0.16270432568914975    	2.289431196507538    	4.295465839579142300e-3	0.1669997915287289    	0.7437529036267048    	-0.10167298092179299    
0.1636366377586638    	2.289587094353881    	4.301618309136512000e-3	0.1679382560678003    	0.7479324640890002    	-0.10165702213084551    
0.1645479552685769    	2.2897429922002246    	4.325005972124250600e-3	0.16887296124070117    	0.7520952817788673    	-0.10164106587923603    
0.1654651487628712    	2.289898890046568    	4.348482266794933500e-3	0.16981363102966615    	0.7562846635768457    	-0.10162511216654423    
0.16638827141735704    	2.2900547878929114    	4.354055476312519000e-3	0.17074232689366955    	0.7604207181138947    	-0.10160916099234987    
0.16729951618934513    	2.290210685739255    	4.359132643828847000e-3	0.171658648833174    	0.7645016639457705    	-0.10159321235623284    
0.1681989653696893    	2.290366583585598    	4.390964330811016000e-3	0.17258992970050033    	0.7686492310943606    	-0.10157726625777301    
0.16911343373887253    	2.2905224814319416    	4.39574145460703000e-3	0.17350917519347958    	0.7727431973100697    	-0.10156132269655044    
0.17000729124137598    	2.290678379278285    	4.417985864493691000e-3	0.1744252771058697    	0.7768231632257212    	-0.10154538167214519    
0.17091628728878336    	2.2908342771246284    	4.422604317480174400e-3	0.17533889160626354    	0.7808920511641021    	-0.10152944318413742    
0.17181370574786947    	2.290990174970972    	4.435748411585441000e-3	0.1762494541594549    	0.7849473469023206    	-0.10151350723210736    
0.1727085063623151    	2.291146072817315    	4.448722625042667000e-3	0.17715722898735778    	0.7889902271832571    	-0.10149757381563534    
0.17360074541289208    	2.2913019706636586    	4.461543200376069000e-3	0.17806228861326814    	0.7930210149978055    	-0.10148164293430177    
0.17449047965499165    	2.291457868510002    	4.474164545014214000e-3	0.17896464420000588    	0.7970397600608765    	-0.10146571458768706    
0.17536885279458087    	2.2916137663563454    	4.495532411995265000e-3	0.17986438520657613    	0.8010468607885054    	-0.10144978877537182    
0.17626265366883787    	2.291769664202689    	4.489855514918913400e-3	0.1807525091837568    	0.8050022237309494    	-0.10143386549693661    
0.17714517196882854    	2.291925562049032    	4.501951248822172000e-3	0.1816471232176507    	0.808986490892261    	-0.1014179447519622    
0.17802538280097865    	2.2920814598953756    	4.513865693497473600e-3	0.18253924849447614    	0.8129596740858673    	-0.10140202654002929    
0.17890333506878148    	2.292237357741719    	4.534547737166396700e-3	0.18343788280594786    	0.8169618460187628    	-0.10138611086071878    
0.1797790431695036    	2.2923932555880624    	4.537188042618590700e-3	0.18431623121212218    	0.8208736723241008    	-0.10137019771361161    
0.18065260470449665    	2.292549153434406    	4.557579383672940600e-3	0.1852101840881696    	0.8248549949424068    	-0.10135428709828875    
0.18151505479976207    	2.292705051280749    	4.577561197576841500e-3	0.1860926159973389    	0.828785007601043    	-0.10133837901433132    
0.18238436054085802    	2.2928609491270926    	4.588642754817726700e-3	0.18697300329567573    	0.8327059143486508    	-0.10132247346132046    
0.18326054813911724    	2.293016846973436    	4.590632664005685000e-3	0.1878511808031229    	0.8366169795367241    	-0.10130657043883741    
0.18411685488458454    	2.2931727448197794    	4.610300544815338000e-3	0.18872715542939986    	0.8405182339384981    	-0.10129066994646348    
0.18498012645888098    	2.293328642666123    	4.620899468835155700e-3	0.18960102592771613    	0.8444101173628235    	-0.10127477198378007    
0.18585038746158847    	2.293484540512466    	4.622587886110212000e-3	0.1904729753476987    	0.8482934450424037    	-0.10125887655036866    
0.18670090649949825    	2.2936404383588096    	4.64157518946927030e-3	0.1913424816889675    	0.8521658921881192    	-0.10124298364581079    
0.18756742163638707    	2.293796336205153    	4.63397674976401940e-3	0.19220139838615108    	0.855991177128034    	-0.10122709326968807    
0.18842318548703774    	2.2939522340514964    	4.652936704140906000e-3	0.19307612219117867    	0.8598868608525777    	-0.1012112054215822    
0.18927716830025632    	2.29410813189784    	4.6627327694211230000e-3	0.19393990106967743    	0.8637338000798302    	-0.10119532010107496    
0.19012941422108506    	2.294264029744183    	4.672357091604751000e-3	0.19480177131268983    	0.867572238977999    	-0.10117943730774821    
0.19097993976087588    	2.2944199275905266    	4.672842824113978600e-3	0.19565278258498986    	0.8713623161930553    	-0.10116355704118388    
0.19181986540787394    	2.29457582543687    	4.690888190522124500e-3	0.1965107535983961    	0.8751833894207943    	-0.10114767930096395    
0.19267600445953173    	2.2947317232832134    	4.70035367231574100e-3	0.19737635813184748    	0.879038459413718    	-0.10113180408667054    
0.19352161133420148    	2.294887621129557    	4.700366689283666500e-3	0.19822197802348512    	0.8828045254908832    	-0.10111593139788577    
0.19435670853273593    	2.2950435189759    	4.726999669166053000e-3	0.199083708201902    	0.8866423405951616    	-0.1011000612341919    
0.19519919754714288    	2.2951994168222436    	4.735918079465904000e-3	0.1999351156266088    	0.8904341821208205    	-0.10108419359517126    
0.19604910623030522    	2.295355314668587    	4.7265368670224630000e-3	0.20077564309732768    	0.8941775685119205    	-0.10106832848040621    
0.19687967782820975    	2.2955112125149304    	4.752678943317275600e-3	0.20163235677152702    	0.8979930420339509    	-0.1010524658894792    
0.1977177337197612    	2.295667110361274    	4.760988024638881400e-3	0.20247872174440007    	0.9017624264166493    	-0.10103660582197284    
0.19855437566588913    	2.295823008207617    	4.769128167882003000e-3	0.20332350383377112    	0.9055247612444354    	-0.10102074827746968    
0.1993896327261109    	2.2959789060539606    	4.777046844581535000e-3	0.20416667957069243    	0.9092799419956337    	-0.10100489325555244    
0.20023247005027314    	2.296134803900304    	4.7671861063865230000e-3	0.20499965615665966    	0.9129896996473946    	-0.1009890407558039    
0.20106505138549352    	2.2962907017466474    	4.7748791329494610000e-3	0.20583993051844296    	0.9167319587885498    	-0.10097319077780689    
0.20188740097855742    	2.296446599592991    	4.800150166004269000e-3	0.2066875511445617    	0.9205069353683334    	-0.10095734332114437    
0.20271741979143465    	2.296602497439334    	4.807556151475478300e-3	0.20752497594291014    	0.9242365036488633    	-0.1009414983853993    
0.20355514758272128    	2.2967583952856776    	4.806096907887491600e-3	0.2083612444906088    	0.9279609224332759    	-0.10092565597015478    
0.20438270492470614    	2.296914293132021    	4.804217651684184500e-3	0.20918692257639032    	0.9316381753695785    	-0.10090981607499397    
0.20520909094945342    	2.2970701909783644    	4.81120562158738050e-3	0.2100202965710408    	0.9353497029269147    	-0.10089397869950008    
0.20602540717195525    	2.297226088824708    	4.83576862801868000e-3	0.21086117579997393    	0.9390946559139417    	-0.10087814384325644    
0.20685843421137218    	2.297381986671051    	4.833754123054302000e-3	0.2116921883344265    	0.9427956664349216    	-0.1008623115058464    
0.20768146218872394    	2.2975378845173946    	4.8312966608452834000e-3	0.21251275884956922    	0.9464501722141272    	-0.10084648168685346    
0.20850339561933653    	2.297693782363738    	4.837722823486895000e-3	0.21334111844282344    	0.9501393675543733    	-0.10083065438586114    
0.20932429601583327    	2.2978496802100814    	4.853013024431580600e-3	0.21417730904026488    	0.9538634391782917    	-0.10081482960245304    
0.21014417197304133    	2.298005578056425    	4.8501449494053470000e-3	0.21499431692244667    	0.957502078359192    	-0.10079900733621287    
0.2109630499311183    	2.298161475902768    	4.865196668255139500e-3	0.21582824659937344    	0.9612160807118719    	-0.10078318758672439    
0.21178097184265565    	2.2983173737491116    	4.870807306887466000e-3	0.21665177914954312    	0.964883778256958    	-0.10076737035357143    
0.21259793479894917    	2.298473271595455    	4.867750678511764000e-3	0.21746568547746092    	0.9685086043069048    	-0.10075155563633793    
0.21341398366452433    	2.2986291694417984    	4.882397000904898000e-3	0.21829638066542922    	0.9722082014885808    	-0.10073574343460787    
0.21422021575534592    	2.298785067288142    	4.887523360149164700e-3	0.21910773911549508    	0.9758216802695691    	-0.1007199337479653    
0.2150345052633367    	2.298940965134485    	4.901854747645852000e-3	0.21993636001098257    	0.9795120393495597    	-0.1007041265759944    
0.21585689733676924    	2.2990968629808286    	4.889303738574784000e-3	0.22074620107534404    	0.9831187602776595    	-0.10068832191827938    
0.21666952297741035    	2.299252760827172    	4.903335116170161000e-3	0.22157285809358052    	0.9868003730029725    	-0.10067251977440454    
0.21748131170957746    	2.2994086586735154    	4.908316260845582700e-3	0.22238962797042303    	0.9904379521995426    	-0.10065672014395424    
0.21829235390371937    	2.299564556519859    	4.904118358884887500e-3	0.22319647226260428    	0.9940313266558287    	-0.10064092302651297    
0.2190937485265478    	2.299720454366202    	4.917473483796720400e-3	0.22401122201034454    	0.9976599089735898    	-0.1006251284216652    
0.2199122485238303    	2.2998763522125456    	4.913282102421679400e-3	0.22482553062625196    	1.0012865266596676    	-0.1006093363289956    
0.22072113243003666    	2.300032250058889    	4.926673876821648000e-3	0.2256478063068583    	1.0049486265906569    	-0.10059354674808879    
0.2215293025271885    	2.3001881479052324    	4.930955072444773000e-3	0.2264602575996333    	1.008566972473159    	-0.10057775967852957    
0.22233684750849644    	2.300344045751576    	4.935053578817365500e-3	0.2272719010873138    	1.0121817207021604    	-0.10056197511990274    
0.22314374368573586    	2.300499943597919    	4.93007235373512000e-3	0.22807381603947094    	1.015753141772024    	-0.10054619307179323    
0.22395003013531897    	2.3006558414442626    	4.9339428627162224000e-3	0.22888397299803517    	1.0193612695715242    	-0.100530413533786    
0.2247467999610837    	2.300811739290606    	4.955399274568340600e-3	0.22970219923565205    	1.0230053348393926    	-0.10051463650546616    
0.22555192654831543    	2.3009676371369494    	4.958999943033604000e-3	0.23051092649134905    	1.0266070952916697    	-0.10049886198641877    
0.22636541805237073    	2.301123534983293    	4.944780055320391300e-3	0.23131019810769113    	1.030166743959486    	-0.10048308997622911    
0.2271694852410938    	2.301279432829636    	4.957111106921677000e-3	0.23212659634801547    	1.0338026680298014    	-0.10046732047448244    
0.22797303925773207    	2.3014353306759796    	4.960326651981078500e-3	0.23293336590971314    	1.037395709665228    	-0.10045155348076411    
0.22877610007939625    	2.301591228522323    	4.954434664245600500e-3	0.23373053474364186    	1.0409459933481462    	-0.10043578899465957    
0.22957871755579484    	2.3017471263686664    	4.966354895011244000e-3	0.23454507245080608    	1.044573631318656    	-0.10042002701575435    
0.2303808605725151    	2.30190302421501    	4.960244578108037000e-3	0.23534110515062312    	1.048118855096788    	-0.10040426754363403    
0.23118264342958042    	2.302058922061353    	4.971922514729392000e-3	0.2361545659443098    	1.051741696908461    	-0.10038851057788428    
0.2319839927561712    	2.3022148199076966    	4.974515836638148000e-3	0.2369585085928093    	1.0553221485587134    	-0.10037275611809084    
0.23277605084261155    	2.30237071775404    	4.976887805821413000e-3	0.23775293864843294    	1.0588602347754064    	-0.10035700416383954    
0.23358559836104    	2.3025266156003834    	4.9793088502102170000e-3	0.2385649072112502    	1.0624764307641603    	-0.10034125471471624    
0.23438589489938408    	2.302682513446727    	4.981471917738103400e-3	0.23936736681712215    	1.0660502775123926    	-0.10032550777030697    
0.23518586855375181    	2.30283841129307    	4.974552983323557400e-3	0.24016042153707537    	1.0695822385124671    	-0.10030976333019771    
0.2359855549218096    	2.3029943091394136    	4.976493901676173300e-3	0.24096204882348576    	1.0731523784296273    	-0.10029402139397461    
0.236776048498687    	2.303150206985757    	4.987020743418813000e-3	0.24176306924210578    	1.0767198155908313    	-0.10027828196122392    
0.23757521037633503    	2.3033061048321004    	4.9887092553857654000e-3	0.24256391963172078    	1.0802864955081788    	-0.10026254503153181    
0.23837414437611054    	2.303462002678444    	4.999289197724491000e-3	0.24337343357383504    	1.0838917595594828    	-0.10024681060448472    
0.23918178891259306    	2.303617900524787    	4.982991306497239000e-3	0.2441647802190903    	1.0874161134511617    	-0.10023107867966903    
0.23998032157540883    	2.3037737983711306    	4.984296351374795700e-3	0.24496461792678362    	1.090978283272342    	-0.10021534925667125    
0.24076975573257767    	2.303929696217474    	4.9941978687730650000e-3	0.24576395360135073    	1.0945382172308789    	-0.10019962233507795    
0.24156796888319637    	2.3040855940638174    	5.004253890393810000e-3	0.24657222277359017    	1.0981379375554496    	-0.10018389791447581    
0.24236605096164926    	2.304241491910161    	4.996181905597738600e-3	0.24736223286724698    	1.1016563389598644    	-0.10016817599445152    
0.24317294978858728    	2.304397389756504    	4.988275148781806000e-3	0.2481612249373691    	1.1052147426362295    	-0.10015245657459189    
0.2439619082944491    	2.3045532876028476    	4.997667618121031700e-3	0.24895957591257012    	1.1087702911221498    	-0.10013673965448383    
0.24475972306445515    	2.304709185449191    	5.007231114787107000e-3	0.24976695417924225    	1.1123660436956444    	-0.10012102523371427    
0.24556642328751532    	2.3048650832955344    	4.998920901839015700e-3	0.25056534418935433    	1.1159217660280598    	-0.10010531331187024    
0.24636414376376928    	2.305020981141878    	4.999236549108232500e-3	0.2513633803128775    	1.1194759122855853    	-0.10008960388853885    
0.24715295198371062    	2.305176878988221    	5.008110251734219000e-3	0.2521610622354449    	1.1230284810681512    	-0.10007389696330729    
0.2479596129902398    	2.3053327768345646    	4.999456363272228000e-3	0.25295906935351203    	1.1265824981465207    	-0.10005819253576279    
0.24874846256548314    	2.305488674680908    	5.008095402344265000e-3	0.2537565579678274    	1.130134206008409    	-0.1000424906054927    
0.24955520378952534    	2.3056445725272514    	4.999197405774448000e-3	0.2545544011952998    	1.1336874931810426    	-0.10002679117208445    
0.25035310708215536    	2.305800470373595    	4.9988175510338120000e-3	0.2553519246331892    	1.1372393561337488    	-0.10001109423512548    
0.25115111870937573    	2.305956368219938    	4.9893742253384965000e-3	0.2561404929347142    	1.1407513363500015    	-9.99953997942033500e-2
0.25194917890467333    	2.3061122660662816    	4.988831016230406000e-3	0.2569380099209037    	1.1443031705693156    	-9.99797078489057500e-2
0.2527474022868949    	2.306268163912625    	4.988130514866073000e-3	0.257735532801761    	1.147855031041215    	-9.99640183988203400e-2
0.25353686233458433    	2.3064240617589684    	5.005234633985346000e-3	0.25854209696856967    	1.151447157926727    	-9.9948331443534900e-2
0.2543443414530262    	2.306579959605312    	4.995334127071574000e-3	0.2593396755800978    	1.1549992666016202    	-9.99326469826373200e-2
0.25514307502558997    	2.306735857451655    	4.994286509242607500e-3	0.26013736153483263    	1.158551853341911    	-9.9916965015715500e-2
0.2559331111631005    	2.3068917552979986    	5.00176769021797100e-3	0.2609348788533185    	1.1621036890411454    	-9.9901285542357500e-2
0.2567412115932338    	2.307047653144342    	4.982731500903701000e-3	0.2617239430941375    	1.1656178779804542    	-9.98856085621513500e-2
0.2575406713392919    	2.3072035509906854    	4.981253517223242000e-3	0.26252192485651515    	1.1691717821343253    	-9.98699340746852500e-2
0.25834037636219276    	2.307359448837029    	4.9796760698033427000e-3	0.26332005243199613    	1.1727263356837312    	-9.98542620795474400e-2
0.2591403839007045    	2.307515346683372    	4.986976976915288300e-3	0.2641273608776198    	1.1763217773011039    	-9.98385925763262100e-2
0.25994070310821166    	2.3076712445297156    	4.984950176588775000e-3	0.26492565328480044    	1.1798770649475656    	-9.98229255646099400e-2
0.2607413640185408    	2.307827142376059    	4.974156201924776500e-3	0.2657155202204656    	1.1833948287812923    	-9.98072610439871400e-2
0.261542377300304    	2.3079830402224024    	4.981068122721138400e-3	0.26652344542302514    	1.1869930171970755    	-9.97915990140462800e-2
0.262334831465733    	2.308138938068746    	4.978569747539379000e-3	0.2673134012132724    	1.1905111767549696    	-9.97759394743760300e-2
0.26314553546208924    	2.308294835915089    	4.976240794865906000e-3	0.26812177625695516    	1.194111368590269    	-9.97602824245650400e-2
0.26393881527711344    	2.3084507337614326    	4.973752313137076000e-3	0.26891256759025056    	1.1976332493358512    	-9.9744627864202110e-2
0.26475036872057794    	2.308606631607776    	4.962446660631911000e-3	0.26971281538120984    	1.2011972455103281    	-9.97289757928760400e-2
0.26554455202178373    	2.3087625294541194    	4.977429276791417400e-3	0.2705219812985752    	1.204800959593125    	-9.97133262101757700e-2
0.26634813138747415    	2.308918427300463    	4.974795198627680600e-3	0.27132292658610185    	1.2083680621493076    	-9.96976791156902600e-2
0.2671611324549111    	2.309074325146806    	4.9628816751985044000e-3	0.2721240141301096    	1.2119357982611965    	-9.9682034509008600e-2
0.2679657361341489    	2.3092302229931496    	4.959767792070773000e-3	0.2729255039262197    	1.2155053258493882    	-9.96663923897199500e-2
0.26876196260651397    	2.309386120839493    	4.956240192060003000e-3	0.273718202798574    	1.2190357020409879    	-9.96507527574134400e-2
0.2695765965784403    	2.3095420186858364    	4.944161384440884400e-3	0.27452075796288117    	1.2226099743697731    	-9.96351156116784600e-2
0.27037398016694225    	2.30969791653218    	4.958401826125124500e-3	0.27533238199306737    	1.2262246359425713    	-9.96194809521043100e-2
0.27118089180447646    	2.309853814378523    	4.954754946393961000e-3	0.27613564675087043    	1.229802068528134    	-9.96038487782804500e-2
0.2719973658597284    	2.3100097122248666    	4.9332746984797280000e-3	0.27693064055820815    	1.233342665478346    	-9.9588219089796400e-2
0.272796634068748    	2.31016561007121    	4.947118615599079000e-3	0.2777437526843471    	1.236963954458733    	-9.95725918862417200e-2
0.2736144332392888    	2.3103215079175534    	4.934377615279087000e-3	0.27854881085456784    	1.240549374214105    	-9.95569671672060900e-2
0.2744240025076283    	2.310477405763897    	4.93025059828555050e-3	0.27935425310591383    	1.2441365045192296    	-9.95413449322792900e-2
0.27523430261544457    	2.31063330361024    	4.925968031726860600e-3	0.2801602706471714    	1.2477261969445717    	-9.95257251810510600e-2
0.2760453373626457    	2.3107892014565836    	4.921336228265985000e-3	0.2809666735909117    	1.251317605804485    	-9.95101079131113200e-2
0.27685715112932374    	2.310945099302927    	4.917007657226432600e-3	0.2817741587865502    	1.2549138345985096    	-9.94944931280500500e-2
0.2776608120988465    	2.3111009971492704    	4.912063502277102000e-3	0.2825728756011236    	1.2584710123924248    	-9.94788808254572900e-2
0.278474219469644    	2.311256894995614    	4.916266941462989000e-3	0.28339048641110703    	1.262112336782085    	-9.94632710049231300e-2
0.2792884643367901    	2.311412792841957    	4.9113404890150725000e-3	0.2841998048258052    	1.265716730029407    	-9.94476636660377600e-2
0.28011248891143153    	2.3115686906883006    	4.897550968271351400e-3	0.2850100398797029    	1.269325205635515    	-9.94320588083914400e-2
0.28091956035824783    	2.311724588534644    	4.901283143357842000e-3	0.2858208435016057    	1.2729362134250517    	-9.94164564315745500e-2
0.2817453818308966    	2.3118804863809874    	4.887022279835447000e-3	0.28663240411073204    	1.2765505925448182    	-9.94008565351774300e-2
0.28255428904489294    	2.312036384227331    	4.890253500760755000e-3	0.28744454254565366    	1.2801675450786536    	-9.93852591187906400e-2
0.283381991587077    	2.312192282073674    	4.866961132856506000e-3	0.2882489527199335    	1.2837500789090899    	-9.9369664182004700e-2
0.28420177483340126    	2.3123481799200176    	4.869989082592557400e-3	0.2890717639159938    	1.2874145638201453    	-9.93540717244102300e-2
0.28502256568043066    	2.312504077766361    	4.864332018677437000e-3	0.2898868976991082    	1.2910448564839012    	-9.93384817455980000e-2
0.2858443661752415    	2.3126599756127044    	4.858338272128268600e-3	0.29070270444736973    	1.2946781462758434    	-9.93228942451587400e-2
0.28666723623798657    	2.312815873459048    	4.852208030696957000e-3	0.2915194442686835    	1.298315591616637    	-9.93073092226833600e-2
0.28749119166033793    	2.312971771305391    	4.845920999710109400e-3	0.292337112660048    	1.3019571724516437    	-9.92917266777627500e-2
0.2883162731846059    	2.3131276691517346    	4.839471236475114700e-3	0.293155744421081    	1.3056030437649895    	-9.92761466099879600e-2
0.2891424639753387    	2.313283566998078    	4.823929615623566700e-3	0.29396639359096227    	1.3092133636845689    	-9.92605690189500300e-2
0.2899698275824678    	2.3134394648444214    	4.826240903890877700e-3	0.2947960684863587    	1.312908416875166    	-9.92449939042401400e-2
0.2907983787863862    	2.313595362690765    	4.819424087443257600e-3	0.29561780287382944    	1.3165681060945151    	-9.92294212654495600e-2
0.2916281527129991    	2.3137512605371082    	4.812444937904162300e-3	0.29644059765090325    	1.3202325178817136    	-9.92138511021695400e-2
0.2924502499579411    	2.3139071583834516    	4.805035839830114000e-3	0.2972552857977712    	1.323860825852859    	-9.91982834139915200e-2
0.29328254328635    	2.314063056229795    	4.807006843835851500e-3	0.29808955013018584    	1.327576318632494    	-9.9182718200506900e-2
0.29412506647582787    	2.3142189540761384    	4.781669136762289000e-3	0.2989067356125901    	1.3312157487765446    	-9.91671554613072500e-2
0.29495997845857863    	2.314374851922482    	4.783147733103804000e-3	0.2997431261916825    	1.3349407110418952    	-9.91515951959841700e-2
0.29578734849726707    	2.3145307497688252    	4.7843979122438074000e-3	0.3005717464095109    	1.3386310671038526    	-9.91360374041293400e-2
0.2966339468322919    	2.3146866476151686    	4.758633813145734000e-3	0.3013925806454376    	1.3422867473940983    	-9.9120482085334500e-2
0.2974641159465225    	2.314842545461512    	4.759380504014418000e-3	0.3022234964505369    	1.345987327119706    	-9.91049292391915100e-2
0.29830465899197733    	2.3149984433078554    	4.751267673465686700e-3	0.303055926665443    	1.349694651444698    	-9.90893788652922500e-2
0.2991556087024283    	2.315154341154199    	4.7342947093360070000e-3	0.3038899034117643    	1.353408863426375    	-9.9073830963228700e-2
0.29999913853107946    	2.3153102390005422    	4.734898551495937400e-3	0.3047340370825754    	1.357168310447043    	-9.90582855325929500e-2
0.3008442210481042    	2.3154661368468856    	4.717335939040523400e-3	0.3055615569871447    	1.3608537661365276    	-9.90427425729770800e-2
0.3016908571699747    	2.315622034693229    	4.717650708590756000e-3	0.30640850787856544    	1.3646257599753044    	-9.90272020839733100e-2
0.30253019607575365    	2.3157779325395724    	4.7175650783032475000e-3	0.3072477611540569    	1.3683634715904571    	-9.90116640651739300e-2
0.3033800931565573    	2.315933830385916    	4.708730931596739000e-3	0.308088824088154    	1.372109242729698    	-9.89961285161712600e-2
0.30424058448920327    	2.3160897282322592    	4.6816550238378210000e-3	0.30892223951304115    	1.3758209548013889    	-9.89805954365577700e-2
0.30509386451914633    	2.3162456260786026    	4.672353721894655400e-3	0.30976621824104095    	1.3795797117663104    	-9.8965064825925910e-2
0.3059488885350841    	2.316401523924946    	4.671891547837051000e-3	0.31062078008292116    	1.3833856018540094    	-9.89495366838683100e-2
0.30680568359410004    	2.3165574217712894    	4.6532954610494887000e-3	0.3114589790551496    	1.3871186180075328    	-9.89340110099775600e-2
0.3076642822030478    	2.316713319617633    	4.652549902882534600e-3	0.3123168321059303    	1.3909391658750638    	-9.89184878038464200e-2
0.30852474435995497    	2.3168692174639762    	4.633626738132495000e-3	0.31315837109808753    	1.394687057193984    	-9.89029670650676800e-2
0.3093781577134329    	2.3170251153103196    	4.641249160066001600e-3	0.31401940687349894    	1.398521779694093    	-9.88874487932342100e-2
0.3102513459275109    	2.317181013156663    	4.622344986314485500e-3	0.31487369091382544    	1.402326432560414    	-9.88719329879389600e-2
0.3111086443080805    	2.3173369110030064    	4.6206537115268287000e-3	0.3157292980196073    	1.4061369778518997    	-9.88564196487749200e-2
0.31198580867349696    	2.31749280884935    	4.60139407747876040e-3	0.31658720275097574    	1.4099577558849106    	-9.88409087753352200e-2
0.31284712646885854    	2.3176487066956932    	4.590422701280544300e-3	0.3174375491701391    	1.413744872099559    	-9.88254003672130100e-2
0.3137194649617871    	2.3178046045420366    	4.588593719161400000e-3	0.31830805868094847    	1.4176217869769512    	-9.88098944240015500e-2
0.31460284723550164    	2.31796050238838    	4.568806538399744500e-3	0.31917165377390144    	1.4214679076940002    	-9.87943909452941300e-2
0.3154705403544828    	2.3181164002347234    	4.566341683629432400e-3	0.3200368820381122    	1.4253213019283035    	-9.87788899306841700e-2
0.3163582867309487    	2.318272298081067    	4.546273397980894000e-3	0.3209045601289296    	1.4291856067489936    	-9.87633913797650900e-2
0.31723937770804117    	2.3184281959274102    	4.534729937625846500e-3	0.321774107645667    	1.4330582372744252    	-9.87478952921304600e-2
0.3181227118691271    	2.3185840937737536    	4.523059723850406000e-3	0.32264577159297747    	1.4369402935684137    	-9.87324016673738900e-2
0.3190083895266721    	2.318739991620097    	4.511252905542735000e-3	0.32351964243221476    	1.4408321785110703    	-9.87169105050890800e-2
0.31989645542392403    	2.3188958894664404    	4.499203802563334600e-3	0.3243956592264874    	1.4447336207128942    	-9.87014218048697600e-2
0.3207869601997981    	2.319051787312784    	4.48699555313716000e-3	0.3252739557529352    	1.4486452159658647    	-9.86859355663097800e-2
0.32167995171708336    	2.3192076851591272    	4.474396413321639600e-3	0.326154348130405    	1.452566145333979    	-9.86704517890030400e-2
0.3225664958650864    	2.3193635830054706    	4.4707918650837686000e-3	0.32703728773017016    	1.4564984190514547    	-9.86549704725435600e-2
0.32347348741111287    	2.319519480851814    	4.449347225253464000e-3	0.32792283463636634    	1.4604423047099453    	-9.86394916165253500e-2
0.32437416479047293    	2.3196753786981574    	4.436470080873483000e-3	0.3288106348713464    	1.4643962258290222    	-9.86240152205425600e-2
0.32527751876918837    	2.319831276544501    	4.423393921590451600e-3	0.32970091269077884    	1.4683611811572652    	-9.86085412841893900e-2
0.326183611907451    	2.3199871743908442    	4.4011368123040684000e-3	0.33058474871975513    	1.4722974472260042    	-9.85930698070601200e-2
0.3270924684960504    	2.3201430722371876    	4.38770696884061000e-3	0.33148017546489106    	1.4762853338909123    	-9.85776007887491100e-2
0.32800414947688944    	2.320298970083531    	4.383104365329696400e-3	0.3323872538422191    	1.480325112448592    	-9.85621342288507600e-2
0.3289186976110362    	2.3204548679298744    	4.369330601863028500e-3	0.3332880282128992    	1.4843368153829075    	-9.85466701269596100e-2
0.3298362657447891    	2.320610765776218    	4.355322505701212400e-3	0.3341915882504902    	1.488360924607282    	-9.85312084826702200e-2
0.3307567996252759    	2.3207666636225612    	4.341121772759296000e-3	0.33509792139803524    	1.4923973841978542    	-9.8515749295577200e-2
0.331680391473353    	2.3209225614689046    	4.326760911287883000e-3	0.3360071523846408    	1.4964467496501395    	-9.85002925652753200e-2
0.3326071155040289    	2.321078459315248    	4.312217582615913700e-3	0.33691933308664485    	1.5005092520014136    	-9.84848382913593400e-2
0.33352810920403914    	2.3212343571615914    	4.306159603331609600e-3	0.3378342688073707    	1.504584024147489    	-9.84693864734241700e-2
0.3344702024905712    	2.321390255007935    	4.27349693466941960e-3	0.3387436994252407    	1.5086342786807196    	-9.84539371110647200e-2
0.33540669661732003    	2.3215461528542782    	4.258340516785229500e-3	0.33966503713410523    	1.512737562822071    	-9.843849020387601e-2
0.336346564749499    	2.3217020507006216    	4.242997901077943000e-3	0.3405895626505769    	1.516855044233624    	-9.84230457514531500e-2
0.33728989556067185    	2.321857948546965    	4.227444059917624000e-3	0.3415173396205895    	1.520987006369913    	-9.84076037533912900e-2
0.33822782098069665    	2.3220138463933084    	4.220618420384998300e-3	0.34244843940108166    	1.5251337670273242    	-9.83921642092856500e-2
0.3391872042438091    	2.322169744239652    	4.204718982033456300e-3	0.34339192322584255    	1.5293356814594752    	-9.83767271187315800e-2
0.3401413361946987    	2.3223256420859952    	4.188338067968853000e-3	0.34432967426266753    	1.5335120642569204    	-9.83612924813244200e-2
0.3410902821395289    	2.3224815399323386    	4.18091850009338100e-3	0.3452712006396223    	1.5377052609686706    	-9.83458602966596800e-2
0.3420609150476877    	2.322637437778682    	4.155566149849022000e-3	0.3462164811975367    	1.541915177359912    	-9.83304305643328400e-2
0.3430176046122716    	2.3227933356250254    	4.138477501292821000e-3	0.3471560821135644    	1.5460997988085305    	-9.83150032839395400e-2
0.34399613615495034    	2.322949233471369    	4.1127307082412000e-3	0.34810886686319154    	1.550343135986257    	-9.82995784550754600e-2
0.3449698221959681    	2.3231051313177122    	4.104615672925527300e-3	0.3490744378688936    	1.5546434182355622    	-9.82841560773363300e-2
0.34594766813591066    	2.3232610291640556    	4.086990702209293300e-3	0.35003465883812    	1.5589198734780978    	-9.82687361503179900e-2
0.3469297856098349    	2.323416927010399    	4.06927168157979000e-3	0.3509990572914146    	1.5632149336295207    	-9.82533186736163600e-2
0.34791621258811334    	2.3235728248567424    	4.051355727884584600e-3	0.3519675683159979    	1.5675283095932526    	-9.82379036468273800e-2
0.3488981967368861    	2.323728722703086    	4.041918744993562300e-3	0.35294011548187965    	1.571859660979485    	-9.82224910695471200e-2
0.34989363136578555    	2.3238846205494292    	4.023461169629771000e-3	0.35391709253541537    	1.5762107413831923    	-9.82070809413716700e-2
0.35089370830505684    	2.3240405183957726    	4.00482285213231040e-3	0.3548985311571891    	1.580581691897523    	-9.81916732618972800e-2
0.35190748360636587    	2.324196416242116    	3.977178534836901500e-3	0.35588466214120273    	1.5849735403902814    	-9.81762680307201700e-2
0.3529171290576561    	2.3243523140884594    	3.958076004247552700e-3	0.3568752050619037    	1.5893850379538064    	-9.81608652474367100e-2
0.3539317609225223    	2.324508211934803    	3.938684207498798000e-3	0.35787044513002114    	1.5938174548070974    	-9.81454649116432800e-2
0.35495148432421464    	2.3246641097811462    	3.919031500668937500e-3	0.3588705158248836    	1.598271385415795    	-9.8130067022936410e-2
0.3559674740738206    	2.3248200076274896    	3.898836033012011000e-3	0.3598663101068327    	1.6027062705245414    	-9.81146715809126000e-2
0.35700663109197467    	2.324975905473833    	3.8789444538369190000e-3	0.36088557554581163    	1.6072456871481635    	-9.80992785851685600e-2
0.3580333779338665    	2.3251318033201764    	3.86723614419912040e-3	0.3619006140780656    	1.6117662787533753    	-9.80838880353009700e-2
0.35908355932337954    	2.32528770116652    	3.8377993870146615000e-3	0.36292135871039427    	1.616312283135813    	-9.80684999309065900e-2
0.36012158174749026    	2.3254435990128632    	3.8165533085445097000e-3	0.3639381350560348    	1.6208406142941127    	-9.8053114271582300e-2
0.36117438400857466    	2.3255994968592066    	3.8043102183128170000e-3	0.3649786942268875    	1.6254748650176172    	-9.80377310569250100e-2
0.3622421040804516    	2.32575539470555    	3.7740879801806243000e-3	0.3660161920606322    	1.6300954817219278    	-9.80223502865317200e-2
0.3633070536153507    	2.3259112925518934    	3.743191854758688400e-3	0.3670502454701094    	1.6347007582840332    	-9.80069719599995200e-2
0.36437826126053774    	2.326067190398237    	3.7210875081362976000e-3	0.36809934876867406    	1.639373061269379    	-9.79915960769255600e-2
0.36545595925475055    	2.3262230882445802    	3.7076750852312520000e-3	0.36916363433998184    	1.6441129802639007    	-9.79762226369070700e-2
0.3665402646841299    	2.3263789860909236    	3.6849269757323866000e-3	0.37022519165986234    	1.648840748674866    	-9.79608516395413100e-2
0.3676313679813298    	2.326534883937267    	3.6618798861871593000e-3	0.37129324786751694    	1.6535974606348505    	-9.79454830844256600e-2
0.3687294421259382    	2.3266907817836104    	3.638399072011076000e-3	0.3723678411979493    	1.6583832864278694    	-9.79301169711575900e-2
0.3698346894349818    	2.326846679629954    	3.605837257763684000e-3	0.3734405266927455    	1.66316061545403    	-9.79147532993345800e-2
0.3709472755885128    	2.3270025774762972    	3.581837336459138000e-3	0.374529112924972    	1.6680087602550202    	-9.78993920685542300e-2
0.3720674201901997    	2.3271584753226406    	3.5665108082220150000e-3	0.37563393099842174    	1.672929195439912    	-9.78840332784141700e-2
0.3731953427568394    	2.327314373168984    	3.5415982134027996000e-3	0.37673694097024224    	1.6778415780348899    	-9.7868676928512200e-2
0.3743312430668131    	2.3274702710153274    	3.516797100345669400e-3	0.3778480401671588    	1.6827899869302496    	-9.78533230184460800e-2
0.3754753634870487    	2.327626168861671    	3.4913888114047076000e-3	0.37896675229845334    	1.6877723009101424    	-9.78379715478137000e-2
0.37662794243684516    	2.3277820667080142    	3.465641146922883000e-3	0.38009358358376805    	1.6927907744823447    	-9.78226225162130100e-2
0.3777892125437971    	2.3279379645543576    	3.4304903769943450000e-3	0.38121970292079144    	1.6978060773104158    	-9.78072759232420500e-2
0.37895944804734755    	2.328093862400701    	3.413005491812276500e-3	0.38237245353915983    	1.7029399856328191    	-9.77919317684988900e-2
0.38013892635780816    	2.3282497602470444    	3.386084600564021000e-3	0.38352501095837216    	1.7080730335204162    	-9.77765900515817400e-2
0.38131900454595896    	2.328405658093388    	3.3677023379463710000e-3	0.3846867068839054    	1.7132467808037952    	-9.77612507720888100e-2
0.38251782544280116    	2.3285615559397312    	3.330772238900176000e-3	0.3858485976817014    	1.7184213959733552    	-9.77459139296184200e-2
0.3837267824589368    	2.3287174537860746    	3.311624556018894000e-3	0.3870384070149557    	1.723720349572455    	-9.77305795237690100e-2
0.38494620383529343    	2.328873351632418    	3.2740736195698283000e-3	0.38822027745486326    	1.728983946391021    	-9.77152475541389800e-2
0.38618537367622485    	2.3290292494787614    	3.236342242828334000e-3	0.3894217159190531    	1.7343346916709415    	-9.76999180203269400e-2
0.38741784978513005    	2.329185147325105    	3.224608453924739000e-3	0.39064245823905475    	1.739771408907352    	-9.76845909219314000e-2
0.38867974502824876    	2.3293410451714482    	3.185971033156884000e-3	0.3918657160614057    	1.745219329224672    	-9.76692662585511200e-2
0.38993576166627303    	2.3294969430177916    	3.1642649720835114000e-3	0.3931000266383566    	1.7507164742640804    	-9.76539440297848700e-2
0.3912220252712873    	2.329652840864135    	3.124628281962043000e-3	0.3943466535532494    	1.7562684715402639    	-9.7638624235231400e-2
0.3925122081194454    	2.3298087387104784    	3.084241554322323000e-3	0.3955964496737677    	1.761834583240571    	-9.76233068744896700e-2
0.3938067869776813    	2.329964636556822    	3.0700164708840566000e-3	0.39687680344856535    	1.767536786991594    	-9.76079919471586200e-2
0.3951330508607025    	2.3301205344031652    	3.019835780119256000e-3	0.39815288664082177    	1.7732199712089027    	-9.75926794528373400e-2
0.3964647713197955    	2.3302764322495086    	2.995794428589482000e-3	0.39946056574838507    	1.7790438714926038    	-9.75773693911249200e-2
0.3978114288809031    	2.330432330095852    	2.953185804392355000e-3	0.40076461468529545    	1.7848516043910703    	-9.75620617616205700e-2
0.3991736341108225    	2.3305882279421954    	2.927974487259594000e-3	0.40210160859808214    	1.7908060615533432    	-9.75467565639235300e-2
0.40055205949329487    	2.330744125788539    	2.8841521839752490000e-3	0.4034362116772701    	1.7967498708614191    	-9.75314537976331700e-2
0.40193845658512195    	2.3309000236348822    	2.8573945482091134000e-3	0.40479585113333105    	1.8028051825721334    	-9.75161534623488800e-2
0.40336034891984385    	2.3310559214812256    	2.8215411604497590000e-3	0.40618189008029365    	1.808978067471608    	-9.75008555576701400e-2
0.4047917663582312    	2.331211819327569    	2.7847009274451545000e-3	0.40757646728567637    	1.815188978493354    	-9.74855600831965200e-2
0.40624245130866    	2.3313677171739124    	2.738172846494824600e-3	0.4089806241551548    	1.8214425536581007    	-9.74702670385276400e-2
0.40770443027489217    	2.331523615020256    	2.717598690140165000e-3	0.4104220289650323    	1.8278620168372717    	-9.74549764232632300e-2
0.4092054774161374    	2.3316795128665992    	2.6608181754857630000e-3	0.41186629559162313    	1.834294225448462    	-9.74396882370030200e-2
0.4107198846437599    	2.3318354107129426    	2.6299152332081960000e-3	0.4133497998769681    	1.8409011835151023    	-9.7424402479346900e-2
0.4122488245448728    	2.331991308559286    	2.589111864516666600e-3	0.41483793640938954    	1.8475287718303308    	-9.74091191498947500e-2
0.4138114030341348    	2.3321472064056294    	2.5562728464254586000e-3	0.41636767588056023    	1.8543416436492748    	-9.7393838248246600e-2
0.41540008157536945    	2.332303104251973    	2.5136317260893265000e-3	0.4179137133014588    	1.8612271002739977    	-9.73785597740024900e-2
0.4170252831009295    	2.3324590020983162    	2.4613738506562985000e-3	0.4194866569515859    	1.8682323869052804    	-9.73632837267625700e-2
0.4186619350942205    	2.3326148999446596    	2.4257363240187568000e-3	0.4210876714182392    	1.8753626901674672    	-9.73480101061270500e-2
0.4203475076744608    	2.332770797791003    	2.3711290950031885000e-3	0.422718636769464    	1.882626383161235    	-9.7332738911696200e-2
0.42205728891250105    	2.3329266956373464    	2.3152511160034817000e-3	0.42437254002850455    	1.889992232782775    	-9.73174701430704000e-2
0.42380242063025403    	2.33308259348369    	2.2761812598568656000e-3	0.42607860189011093    	1.8975903767787705    	-9.73022037998500400e-2
0.42558540790143484    	2.3332384913300332    	2.226727508909814300e-3	0.4278121354103447    	1.9053108689866083    	-9.72869398816356700e-2
0.4274090583711629    	2.3333943891763766    	2.175694711453935000e-3	0.42958475308261684    	1.9132054269899672    	-9.72716783880278400e-2
0.4292676088613866    	2.33355028702272    	2.1232886439746745000e-3	0.4313908975053613    	1.921249300257643    	-9.72564193186271700e-2
0.43119140782138593    	2.3337061848690634    	2.069632777381991000e-3	0.4332610405987679    	1.9295781990136593    	-9.72411626730344100e-2
0.4331488492487694    	2.333862082715407    	2.0226286541117110000e-3	0.4351714779028812    	1.9380865527015534    	-9.72259084508503700e-2
0.43518032918665506    	2.3340179805617502    	1.9473138964085307000e-3	0.43712764308306357    	1.9467985607790235    	-9.72106566516758500e-2
0.4372555990023046    	2.3341738784080936    	1.9053406177083798000e-3	0.43916093962001296    	1.9558540822826542    	-9.71954072751118300e-2
0.4394167482483696    	2.334329776254437    	1.8347399424014396000e-3	0.4412514881907711    	1.9651645823464015    	-9.71801603207593200e-2
0.4416445043503035    	2.3344856741007805    	1.770219920193838000e-3	0.44341472427049733    	1.9747988046457128    	-9.7164915788219400e-2
0.443956856279607    	2.334641571947124    	1.6939386972476753000e-3	0.44565079497685467    	1.9847574043861311    	-9.71496736770932000e-2
0.44635582107747235    	2.3347974697934673    	1.6412106119503464000e-3	0.4479970316894226    	1.995206641188129    	-9.71344339869819500e-2
0.4488817024691909    	2.3349533676398107    	1.5585109193188496000e-3	0.4504402133885098    	2.0060876337100337    	-9.71191967174869400e-2
0.4515247059527564    	2.335109265486154    	1.4804115317805450000e-3	0.453005117484537    	2.01751073101741    	-9.71039618682095900e-2
0.45431565244775995    	2.3352651633324975    	1.3975273940959648000e-3	0.45571317984185594    	2.0295714002135847    	-9.7088729438751300e-2
0.4572835789763014    	2.335421061178841    	1.3089184375017024000e-3	0.4585924974138031    	2.0423947743327715    	-9.70734994287135600e-2
0.46046830802025784    	2.3355769590251843    	1.2043505295832521000e-3	0.4616726585498411    	2.0561126285144775    	-9.70582718376980200e-2
0.46392726911020676    	2.3357328568715277    	1.1000294480082717000e-3	0.46502729855821506    	2.071052906128065    	-9.7043046665306300e-2
0.46774861070234525    	2.335888754717871    	9.84186333659030000e-4	0.4687327970360043    	2.087555772550901    	-9.70278239111401200e-2
0.4720807461450708    	2.3360446525642145    	8.5219205882048470000e-4	0.47293293820389126    	2.106261587454392    	-9.7012603574801300e-2
0.47721321177623105    	2.336200550410558    	6.9502300356287540000e-4	0.47790823477979394    	2.128419646700203    	-9.69973856558917300e-2
0.48388484269676907    	2.3363564482569013    	5.0716658491943340000e-4	0.4843920092816885    	2.157295887012247    	-9.69821701540133500e-2
0.5    	2.336512346103182    	3.08766340213714740000000e-8	0.500000030876634    	2.2268080179846503    	-9.69669570687742500e-2
0.5    	2.336512346103182    	-3.08766340213714740000000e-8	0.499999969123366    	2.2268077429593225    	-9.69669570687742500e-2
0.516115157303231    	2.3363564482569013    	-5.0716658491943340000e-4	0.5156079907183115    	2.296319873931726    	-9.69821701540133500e-2
0.5227867882237689    	2.336200550410558    	-6.9502300356287540000e-4	0.5220917652202061    	2.32519611424377    	-9.69973856558917300e-2
0.5279192538549292    	2.3360446525642145    	-8.5219205882048470000e-4	0.5270670617961087    	2.3473541734895806    	-9.7012603574801300e-2
0.5322513892976548    	2.335888754717871    	-9.84186333659030000e-4	0.5312672029639958    	2.366059988393072    	-9.70278239111401200e-2
0.5360727308897932    	2.3357328568715277    	-1.1000294480082717000e-3	0.534972701441785    	2.382562854815908    	-9.7043046665306300e-2
0.5395316919797422    	2.3355769590251843    	-1.2043505295832521000e-3	0.5383273414501589    	2.3975031324294953    	-9.70582718376980200e-2
0.5427164210236985    	2.335421061178841    	-1.3089184375017024000e-3	0.5414075025861969    	2.411220986611201    	-9.70734994287135600e-2
0.54568434755224    	2.3352651633324975    	-1.3975273940959648000e-3	0.5442868201581441    	2.424044360730388    	-9.7088729438751300e-2
0.5484752940472436    	2.335109265486154    	-1.4804115317805450000e-3	0.546994882515463    	2.436105029926563    	-9.71039618682095900e-2
0.5511182975308091    	2.3349533676398107    	-1.5585109193188496000e-3	0.5495597866114902    	2.447528127233939    	-9.71191967174869400e-2
0.5536441789225277    	2.3347974697934673    	-1.6412106119503464000e-3	0.5520029683105774    	2.458409119755844    	-9.71344339869819500e-2
0.556043143720393    	2.334641571947124    	-1.6939386972476753000e-3	0.5543492050231453    	2.468858356557842    	-9.71496736770932000e-2
0.5583554956496966    	2.3344856741007805    	-1.770219920193838000e-3	0.5565852757295028    	2.4788169562982603    	-9.7164915788219400e-2
0.5605832517516304    	2.334329776254437    	-1.8347399424014396000e-3	0.558748511809229    	2.488451178597572    	-9.71801603207593200e-2
0.5627444009976954    	2.3341738784080936    	-1.9053406177083798000e-3	0.5608390603799871    	2.497761678661319    	-9.71954072751118300e-2
0.5648196708133449    	2.3340179805617502    	-1.9473138964085307000e-3	0.5628723569169365    	2.5068172001649494    	-9.72106566516758500e-2
0.5668511507512306    	2.333862082715407    	-2.0226286541117110000e-3	0.5648285220971189    	2.5155292082424197    	-9.72259084508503700e-2
0.5688085921786141    	2.3337061848690634    	-2.069632777381991000e-3	0.5667389594012321    	2.5240375619303137    	-9.72411626730344100e-2
0.5707323911386134    	2.33355028702272    	-2.1232886439746745000e-3	0.5686091024946388    	2.53236646068633    	-9.72564193186271700e-2
0.5725909416288371    	2.3333943891763766    	-2.175694711453935000e-3	0.5704152469173831    	2.5404103339540054    	-9.72716783880278400e-2
0.5744145920985652    	2.3332384913300332    	-2.226727508909814300e-3	0.5721878645896553    	2.5483048919573648    	-9.72869398816356700e-2
0.576197579369746    	2.33308259348369    	-2.2761812598568656000e-3	0.5739213981098892    	2.5560253841652028    	-9.73022037998500400e-2
0.577942711087499    	2.3329266956373464    	-2.3152511160034817000e-3	0.5756274599714954    	2.563623528161198    	-9.73174701430704000e-2
0.5796524923255393    	2.332770797791003    	-2.3711290950031885000e-3	0.5772813632305361    	2.5709893777827384    	-9.7332738911696200e-2
0.5813380649057796    	2.3326148999446596    	-2.4257363240187568000e-3	0.5789123285817608    	2.5782530707765057    	-9.73480101061270500e-2
0.5829747168990704    	2.3324590020983162    	-2.4613738506562985000e-3	0.5805133430484142    	2.5853833740386927    	-9.73632837267625700e-2
0.5845999184246305    	2.332303104251973    	-2.5136317260893265000e-3	0.5820862866985412    	2.5923886606699753    	-9.73785597740024900e-2
0.5861885969658652    	2.3321472064056294    	-2.5562728464254586000e-3	0.5836323241194397    	2.599274117294698    	-9.7393838248246600e-2
0.5877511754551272    	2.331991308559286    	-2.589111864516666600e-3	0.5851620635906105    	2.6060869891136424    	-9.74091191498947500e-2
0.5892801153562401    	2.3318354107129426    	-2.6299152332081960000e-3	0.5866502001230318    	2.6127145774288705    	-9.7424402479346900e-2
0.5907945225838627    	2.3316795128665992    	-2.6608181754857630000e-3	0.588133704408377    	2.6193215354955113    	-9.74396882370030200e-2
0.5922955697251078    	2.331523615020256    	-2.717598690140165000e-3	0.5895779710349677    	2.625753744106701    	-9.74549764232632300e-2
0.59375754869134    	2.3313677171739124    	-2.738172846494824600e-3	0.5910193758448451    	2.632173207285872    	-9.74702670385276400e-2
0.5952082336417688    	2.331211819327569    	-2.7847009274451545000e-3	0.5924235327143236    	2.638426782450619    	-9.74855600831965200e-2
0.5966396510801562    	2.3310559214812256    	-2.8215411604497590000e-3	0.5938181099197064    	2.6446376934723648    	-9.75008555576701400e-2
0.598061543414878    	2.3309000236348822    	-2.8573945482091134000e-3	0.5952041488666688    	2.650810578371839    	-9.75161534623488800e-2
0.5994479405067051    	2.330744125788539    	-2.8841521839752490000e-3	0.5965637883227299    	2.656865890082554    	-9.75314537976331700e-2
0.6008263658891775    	2.3305882279421954    	-2.927974487259594000e-3	0.5978983914019178    	2.6628096993906296    	-9.75467565639235300e-2
0.6021885711190968    	2.330432330095852    	-2.953185804392355000e-3	0.5992353853147045    	2.6687641565529026    	-9.75620617616205700e-2
0.6035352286802045    	2.3302764322495086    	-2.995794428589482000e-3	0.600539434251615    	2.6745718894513697    	-9.75773693911249200e-2
0.6048669491392975    	2.3301205344031652    	-3.019835780119256000e-3	0.6018471133591783    	2.68039578973507    	-9.75926794528373400e-2
0.6061932130223187    	2.329964636556822    	-3.0700164708840566000e-3	0.6031231965514345    	2.6860789739523785    	-9.76079919471586200e-2
0.6074877918805546    	2.3298087387104784    	-3.084241554322323000e-3	0.6044035503262323    	2.691781177703402    	-9.76233068744896700e-2
0.6087779747287128    	2.329652840864135    	-3.124628281962043000e-3	0.6056533464467508    	2.6973472894037096    	-9.7638624235231400e-2
0.6100642383337269    	2.3294969430177916    	-3.1642649720835114000e-3	0.6068999733616435    	2.7028992866798927    	-9.76539440297848700e-2
0.6113202549717512    	2.3293410451714482    	-3.185971033156884000e-3	0.6081342839385944    	2.708396431719301    	-9.76692662585511200e-2
0.61258215021487    	2.329185147325105    	-3.224608453924739000e-3	0.6093575417609453    	2.713844352036621    	-9.76845909219314000e-2
0.6138146263237751    	2.3290292494787614    	-3.236342242828334000e-3	0.6105782840809468    	2.7192810692730314    	-9.76999180203269400e-2
0.6150537961647066    	2.328873351632418    	-3.2740736195698283000e-3	0.6117797225451368    	2.724631814552952    	-9.77152475541389800e-2
0.6162732175410632    	2.3287174537860746    	-3.311624556018894000e-3	0.6129615929850444    	2.729895411371518    	-9.77305795237690100e-2
0.6174821745571988    	2.3285615559397312    	-3.330772238900176000e-3	0.6141514023182986    	2.735194364970617    	-9.77459139296184200e-2
0.6186809954540411    	2.328405658093388    	-3.3677023379463710000e-3	0.6153132931160947    	2.740368980140178    	-9.77612507720888100e-2
0.6198610736421919    	2.3282497602470444    	-3.386084600564021000e-3	0.6164749890416278    	2.7455427274235564    	-9.77765900515817400e-2
0.6210405519526525    	2.328093862400701    	-3.413005491812276500e-3	0.6176275464608403    	2.750675775311154    	-9.77919317684988900e-2
0.6222107874562028    	2.3279379645543576    	-3.4304903769943450000e-3	0.6187802970792085    	2.7558096836335566    	-9.78072759232420500e-2
0.6233720575631548    	2.3277820667080142    	-3.465641146922883000e-3	0.619906416416232    	2.7608249864616283    	-9.78226225162130100e-2
0.6245246365129513    	2.327626168861671    	-3.4913888114047076000e-3	0.6210332477015466    	2.76584346003383    	-9.78379715478137000e-2
0.6256687569331869    	2.3274702710153274    	-3.516797100345669400e-3	0.6221519598328412    	2.770825774013723    	-9.78533230184460800e-2
0.6268046572431606    	2.327314373168984    	-3.5415982134027996000e-3	0.6232630590297578    	2.7757741829090827    	-9.7868676928512200e-2
0.6279325798098003    	2.3271584753226406    	-3.5665108082220150000e-3	0.6243660690015784    	2.7806865655040616    	-9.78840332784141700e-2
0.6290527244114872    	2.3270025774762972    	-3.581837336459138000e-3	0.6254708870750281    	2.7856070006889526    	-9.78993920685542300e-2
0.6301653105650182    	2.326846679629954    	-3.605837257763684000e-3	0.6265594733072546    	2.7904551454899433    	-9.79147532993345800e-2
0.6312705578740618    	2.3266907817836104    	-3.638399072011076000e-3	0.6276321588020508    	2.7952324745161037    	-9.79301169711575900e-2
0.6323686320186702    	2.326534883937267    	-3.6618798861871593000e-3	0.6287067521324831    	2.800018300309122    	-9.79454830844256600e-2
0.6334597353158701    	2.3263789860909236    	-3.6849269757323866000e-3	0.6297748083401377    	2.804775012269107    	-9.79608516395413100e-2
0.6345440407452494    	2.3262230882445802    	-3.7076750852312520000e-3	0.6308363656600181    	2.809502780680072    	-9.79762226369070700e-2
0.6356217387394623    	2.326067190398237    	-3.7210875081362976000e-3	0.631900651231326    	2.814242699674594    	-9.79915960769255600e-2
0.6366929463846493    	2.3259112925518934    	-3.743191854758688400e-3	0.6329497545298907    	2.81891500265994    	-9.80069719599995200e-2
0.6377578959195485    	2.32575539470555    	-3.7740879801806243000e-3	0.6339838079393677    	2.823520279222045    	-9.80223502865317200e-2
0.6388256159914254    	2.3255994968592066    	-3.8043102183128170000e-3	0.6350213057731126    	2.828140895926356    	-9.80377310569250100e-2
0.6398784182525097    	2.3254435990128632    	-3.8165533085445097000e-3	0.6360618649439652    	2.83277514664986    	-9.8053114271582300e-2
0.6409164406766205    	2.32528770116652    	-3.8377993870146615000e-3	0.6370786412896057    	2.8373034778081596    	-9.80684999309065900e-2
0.6419666220661335    	2.3251318033201764    	-3.86723614419912040e-3	0.6380993859219344    	2.8418494821905975    	-9.80838880353009700e-2
0.6429933689080254    	2.324975905473833    	-3.8789444538369190000e-3	0.6391144244541884    	2.8463700737958098    	-9.80992785851685600e-2
0.6440325259261794    	2.3248200076274896    	-3.898836033012011000e-3	0.6401336898931674    	2.850909490419432    	-9.81146715809126000e-2
0.6450485156757854    	2.3246641097811462    	-3.919031500668937500e-3	0.6411294841751164    	2.855344375528178    	-9.8130067022936410e-2
0.6460682390774777    	2.324508211934803    	-3.938684207498798000e-3	0.6421295548699789    	2.8597983061368755    	-9.81454649116432800e-2
0.647082870942344    	2.3243523140884594    	-3.958076004247552700e-3	0.6431247949380965    	2.864230722990167    	-9.81608652474367100e-2
0.6480925163936342    	2.324196416242116    	-3.977178534836901500e-3	0.6441153378587972    	2.8686422205536912    	-9.81762680307201700e-2
0.6491062916949432    	2.3240405183957726    	-4.00482285213231040e-3	0.6451014688428109    	2.87303406904645    	-9.81916732618972800e-2
0.6501063686342144    	2.3238846205494292    	-4.023461169629771000e-3	0.6460829074645847    	2.877405019560781    	-9.82070809413716700e-2
0.651101803263114    	2.323728722703086    	-4.041918744993562300e-3	0.6470598845181204    	2.8817560999644876    	-9.82224910695471200e-2
0.6520837874118867    	2.3235728248567424    	-4.051355727884584600e-3	0.6480324316840022    	2.88608745135072    	-9.82379036468273800e-2
0.6530702143901651    	2.323416927010399    	-4.06927168157979000e-3	0.6490009427085852    	2.8904008273144517    	-9.82533186736163600e-2
0.6540523318640894    	2.3232610291640556    	-4.086990702209293300e-3	0.6499653411618801    	2.8946958874658755    	-9.82687361503179900e-2
0.6550301778040319    	2.3231051313177122    	-4.104615672925527300e-3	0.6509255621311064    	2.8989723427084106    	-9.82841560773363300e-2
0.6560038638450496    	2.322949233471369    	-4.1127307082412000e-3	0.6518911331368085    	2.903272624957716    	-9.82995784550754600e-2
0.6569823953877284    	2.3227933356250254    	-4.138477501292821000e-3	0.6528439178864356    	2.9075159621354425    	-9.83150032839395400e-2
0.6579390849523123    	2.322637437778682    	-4.155566149849022000e-3	0.6537835188024633    	2.911700583584061    	-9.83304305643328400e-2
0.658909717860471    	2.3224815399323386    	-4.18091850009338100e-3	0.6547287993603776    	2.915910499975302    	-9.83458602966596800e-2
0.6598586638053012    	2.3223256420859952    	-4.188338067968853000e-3	0.6556703257373324    	2.920103696687052    	-9.83612924813244200e-2
0.6608127957561909    	2.322169744239652    	-4.204718982033456300e-3	0.6566080767741574    	2.9242800794844976    	-9.83767271187315800e-2
0.6617721790193034    	2.3220138463933084    	-4.220618420384998300e-3	0.6575515605989184    	2.9284819939166487    	-9.83921642092856500e-2
0.6627101044393282    	2.321857948546965    	-4.227444059917624000e-3	0.6584826603794106    	2.9326287545740604    	-9.84076037533912900e-2
0.663653435250501    	2.3217020507006216    	-4.242997901077943000e-3	0.6594104373494231    	2.936760716710349    	-9.84230457514531500e-2
0.66459330338268    	2.3215461528542782    	-4.258340516785229500e-3	0.6603349628658947    	2.9408781981219017    	-9.843849020387601e-2
0.6655297975094288    	2.321390255007935    	-4.27349693466941960e-3	0.6612563005747594    	2.944981482263253    	-9.84539371110647200e-2
0.6664718907959608    	2.3212343571615914    	-4.306159603331609600e-3	0.6621657311926292    	2.9490317367964836    	-9.84693864734241700e-2
0.6673928844959711    	2.321078459315248    	-4.312217582615913700e-3	0.6630806669133552    	2.953106508942559    	-9.84848382913593400e-2
0.668319608526647    	2.3209225614689046    	-4.326760911287883000e-3	0.6639928476153591    	2.957169011293833    	-9.85002925652753200e-2
0.6692432003747242    	2.3207666636225612    	-4.341121772759296000e-3	0.6649020786019648    	2.961218376746119    	-9.8515749295577200e-2
0.6701637342552109    	2.320610765776218    	-4.355322505701212400e-3	0.6658084117495098    	2.965254836336691    	-9.85312084826702200e-2
0.6710813023889638    	2.3204548679298744    	-4.369330601863028500e-3	0.6667119717871007    	2.969278945561065    	-9.85466701269596100e-2
0.6719958505231105    	2.320298970083531    	-4.383104365329696400e-3	0.6676127461577809    	2.9732906484953805    	-9.85621342288507600e-2
0.6729075315039497    	2.3201430722371876    	-4.38770696884061000e-3	0.668519824535109    	2.9773304270530607    	-9.85776007887491100e-2
0.673816388092549    	2.3199871743908442    	-4.4011368123040684000e-3	0.6694152512802448    	2.9813183137179684    	-9.85930698070601200e-2
0.6747224812308117    	2.319831276544501    	-4.423393921590451600e-3	0.6702990873092213    	2.985254579786708    	-9.86085412841893900e-2
0.675625835209527    	2.3196753786981574    	-4.436470080873483000e-3	0.6711893651286536    	2.9892195351149504    	-9.86240152205425600e-2
0.6765265125888871    	2.319519480851814    	-4.449347225253464000e-3	0.6720771653636336    	2.993173456234027    	-9.86394916165253500e-2
0.6774335041349135    	2.3193635830054706    	-4.4707918650837686000e-3	0.6729627122698297    	2.9971173418925177    	-9.86549704725435600e-2
0.6783200482829166    	2.3192076851591272    	-4.474396413321639600e-3	0.6738456518695949    	3.0010496156099933    	-9.86704517890030400e-2
0.6792130398002019    	2.319051787312784    	-4.48699555313716000e-3	0.6747260442470648    	3.004970544978108    	-9.86859355663097800e-2
0.6801035445760759    	2.3188958894664404    	-4.499203802563334600e-3	0.6756043407735125    	3.008882140231078    	-9.87014218048697600e-2
0.6809916104733279    	2.318739991620097    	-4.511252905542735000e-3	0.6764803575677852    	3.0127835824329026    	-9.87169105050890800e-2
0.6818772881308729    	2.3185840937737536    	-4.523059723850406000e-3	0.6773542284070224    	3.016675467375559    	-9.87324016673738900e-2
0.6827606222919589    	2.3184281959274102    	-4.534729937625846500e-3	0.6782258923543331    	3.020557523669548    	-9.87478952921304600e-2
0.6836417132690513    	2.318272298081067    	-4.546273397980894000e-3	0.6790954398710705    	3.024430154194979    	-9.87633913797650900e-2
0.6845294596455171    	2.3181164002347234    	-4.566341683629432400e-3	0.6799631179618877    	3.028294459015669    	-9.87788899306841700e-2
0.6853971527644984    	2.31796050238838    	-4.568806538399744500e-3	0.6808283462260987    	3.032147853249973    	-9.87943909452941300e-2
0.6862805350382128    	2.3178046045420366    	-4.588593719161400000e-3	0.6816919413190514    	3.035993973967021    	-9.88098944240015500e-2
0.6871528735311414    	2.3176487066956932    	-4.590422701280544300e-3	0.6825624508298609    	3.0398708888444137    	-9.88254003672130100e-2
0.688014191326503    	2.31749280884935    	-4.60139407747876040e-3	0.6834127972490243    	3.0436580050590623    	-9.88409087753352200e-2
0.6888913556919195    	2.3173369110030064    	-4.6206537115268287000e-3	0.6842707019803926    	3.047478783092073    	-9.88564196487749200e-2
0.6897486540724891    	2.317181013156663    	-4.622344986314485500e-3	0.6851263090861747    	3.051289328383559    	-9.88719329879389600e-2
0.6906218422865671    	2.3170251153103196    	-4.641249160066001600e-3	0.6859805931265011    	3.05509398124988    	-9.88874487932342100e-2
0.691475255640045    	2.3168692174639762    	-4.633626738132495000e-3	0.6868416289019125    	3.058928703749989    	-9.89029670650676800e-2
0.6923357177969522    	2.316713319617633    	-4.652549902882534600e-3	0.6876831678940698    	3.0626765950689094    	-9.89184878038464200e-2
0.6931943164059    	2.3165574217712894    	-4.6532954610494887000e-3	0.6885410209448506    	3.0664971429364405    	-9.89340110099775600e-2
0.6940511114649159    	2.316401523924946    	-4.671891547837051000e-3	0.689379219917079    	3.070230159089964    	-9.89495366838683100e-2
0.6949061354808537    	2.3162456260786026    	-4.672353721894655400e-3	0.690233781758959    	3.0740360491776624    	-9.8965064825925910e-2
0.6957594155107967    	2.3160897282322592    	-4.6816550238378210000e-3	0.6910777604869588    	3.0777948061425837    	-9.89805954365577700e-2
0.6966199068434427    	2.315933830385916    	-4.708730931596739000e-3	0.6919111759118459    	3.0815065182142747    	-9.89961285161712600e-2
0.6974698039242464    	2.3157779325395724    	-4.7175650783032475000e-3	0.6927522388459432    	3.085252289353516    	-9.90116640651739300e-2
0.6983091428300253    	2.315622034693229    	-4.717650708590756000e-3	0.6935914921214346    	3.088990000968668    	-9.90272020839733100e-2
0.6991557789518958    	2.3154661368468856    	-4.717335939040523400e-3	0.6944384430128553    	3.092761994807445    	-9.90427425729770800e-2
0.7000008614689206    	2.3153102390005422    	-4.734898551495937400e-3	0.6952659629174247    	3.0964474504969304    	-9.90582855325929500e-2
0.7008443912975717    	2.315154341154199    	-4.7342947093360070000e-3	0.6961100965882356    	3.1002068975175976    	-9.9073830963228700e-2
0.7016953410080227    	2.3149984433078554    	-4.751267673465686700e-3	0.696944073334557    	3.103921109499275    	-9.90893788652922500e-2
0.7025358840534774    	2.314842545461512    	-4.759380504014418000e-3	0.697776503549463    	3.1076284338242663    	-9.91049292391915100e-2
0.7033660531677082    	2.3146866476151686    	-4.758633813145734000e-3	0.6986074193545624    	3.1113290135498746    	-9.9120482085334500e-2
0.7042126515027329    	2.3145307497688252    	-4.7843979122438074000e-3	0.6994282535904891    	3.1149846938401202    	-9.91360374041293400e-2
0.7050400215414214    	2.314374851922482    	-4.783147733103804000e-3	0.7002568738083176    	3.1186750499020777    	-9.91515951959841700e-2
0.7058749335241721    	2.3142189540761384    	-4.781669136762289000e-3	0.7010932643874097    	3.122400012167428    	-9.91671554613072500e-2
0.70671745671365    	2.314063056229795    	-4.807006843835851500e-3	0.7019104498698142    	3.126039442311479    	-9.9182718200506900e-2
0.7075497500420589    	2.3139071583834516    	-4.805035839830114000e-3	0.7027447142022288    	3.129754935091114    	-9.91982834139915200e-2
0.7083718472870009    	2.3137512605371082    	-4.812444937904162300e-3	0.7035594023490968    	3.1333832430622595    	-9.92138511021695400e-2
0.7092016212136139    	2.313595362690765    	-4.819424087443257600e-3	0.7043821971261706    	3.1370476548494577    	-9.92294212654495600e-2
0.7100301724175322    	2.3134394648444214    	-4.826240903890877700e-3	0.7052039315136414    	3.140707344068807    	-9.92449939042401400e-2
0.7108575360246613    	2.313283566998078    	-4.823929615623566700e-3	0.7060336064090377    	3.144402397259404    	-9.92605690189500300e-2
0.7116837268153942    	2.3131276691517346    	-4.839471236475114700e-3	0.706844255578919    	3.1480127171789833    	-9.92761466099879600e-2
0.712508808339662    	2.312971771305391    	-4.845920999710109400e-3	0.707662887339952    	3.151658588492329    	-9.92917266777627500e-2
0.7133327637620135    	2.312815873459048    	-4.852208030696957000e-3	0.7084805557313164    	3.1553001693273357    	-9.93073092226833600e-2
0.7141556338247586    	2.3126599756127044    	-4.858338272128268600e-3	0.7092972955526303    	3.1589376146681296    	-9.93228942451587400e-2
0.7149774343195694    	2.312504077766361    	-4.864332018677437000e-3	0.710113102300892    	3.1625709044600723    	-9.93384817455980000e-2
0.7157982251665987    	2.3123481799200176    	-4.869989082592557400e-3	0.7109282360840061    	3.1662011971238275    	-9.93540717244102300e-2
0.716618008412923    	2.312192282073674    	-4.866961132856506000e-3	0.7117510472800666    	3.169865682034883    	-9.9369664182004700e-2
0.7174457109551071    	2.312036384227331    	-4.890253500760755000e-3	0.7125554574543463    	3.1734482158653194    	-9.93852591187906400e-2
0.7182546181691034    	2.3118804863809874    	-4.887022279835447000e-3	0.713367595889268    	3.177065168399155    	-9.94008565351774300e-2
0.7190804396417522    	2.311724588534644    	-4.901283143357842000e-3	0.7141791564983943    	3.180679547518921    	-9.94164564315745500e-2
0.7198875110885685    	2.3115686906883006    	-4.897550968271351400e-3	0.7149899601202971    	3.1842905553084577    	-9.94320588083914400e-2
0.7207115356632099    	2.311412792841957    	-4.9113404890150725000e-3	0.7158001951741948    	3.187899030914566    	-9.94476636660377600e-2
0.721525780530356    	2.311256894995614    	-4.916266941462989000e-3	0.716609513588893    	3.191503424161888    	-9.94632710049231300e-2
0.7223391879011535    	2.3111009971492704    	-4.912063502277102000e-3	0.7174271243988765    	3.1951447485515483    	-9.94788808254572900e-2
0.7231428488706763    	2.310945099302927    	-4.917007657226432600e-3	0.7182258412134498    	3.1987019263454632    	-9.94944931280500500e-2
0.7239546626373543    	2.3107892014565836    	-4.921336228265985000e-3	0.7190333264090883    	3.202298155139488    	-9.95101079131113200e-2
0.7247656973845554    	2.31063330361024    	-4.925968031726860600e-3	0.7198397293528286    	3.205889563999401    	-9.95257251810510600e-2
0.7255759974923717    	2.310477405763897    	-4.93025059828555050e-3	0.7206457468940861    	3.2094792564247427    	-9.95413449322792900e-2
0.7263855667607112    	2.3103215079175534    	-4.934377615279087000e-3	0.7214511891454322    	3.213066386729868    	-9.95569671672060900e-2
0.727203365931252    	2.31016561007121    	-4.947118615599079000e-3	0.722256247315653    	3.21665180648524    	-9.95725918862417200e-2
0.7280026341402717    	2.3100097122248666    	-4.9332746984797280000e-3	0.723069359441792    	3.220273095465627    	-9.9588219089796400e-2
0.7288191081955235    	2.309853814378523    	-4.954754946393961000e-3	0.7238643532491296    	3.223813692415839    	-9.96038487782804500e-2
0.7296260198330577    	2.30969791653218    	-4.958401826125124500e-3	0.7246676180069326    	3.227391125001401    	-9.96194809521043100e-2
0.7304234034215598    	2.3095420186858364    	-4.944161384440884400e-3	0.725479242037119    	3.2310057865742    	-9.96351156116784600e-2
0.731238037393486    	2.309386120839493    	-4.956240192060003000e-3	0.7262817972014259    	3.234580058902985    	-9.96507527574134400e-2
0.732034263865851    	2.3092302229931496    	-4.959767792070773000e-3	0.7270744960737802    	3.238110435094584    	-9.96663923897199500e-2
0.732838867545089    	2.309074325146806    	-4.9628816751985044000e-3	0.7278759858698904    	3.2416799626827766    	-9.9682034509008600e-2
0.7336518686125258    	2.308918427300463    	-4.974795198627680600e-3	0.7286770734138981    	3.245247698794665    	-9.96976791156902600e-2
0.7344554479782163    	2.3087625294541194    	-4.977429276791417400e-3	0.7294780187014248    	3.2488148013508478    	-9.97133262101757700e-2
0.7352496312794221    	2.308606631607776    	-4.962446660631911000e-3	0.7302871846187902    	3.2524185154336447    	-9.97289757928760400e-2
0.7360611847228866    	2.3084507337614326    	-4.973752313137076000e-3	0.7310874324097495    	3.2559825116081216    	-9.9744627864202110e-2
0.7368544645379107    	2.308294835915089    	-4.976240794865906000e-3	0.7318782237430448    	3.2595043923537035    	-9.97602824245650400e-2
0.737665168534267    	2.308138938068746    	-4.978569747539379000e-3	0.7326865987867276    	3.263104584189003    	-9.97759394743760300e-2
0.738457622699696    	2.3079830402224024    	-4.981068122721138400e-3	0.7334765545769748    	3.266622743746897    	-9.97915990140462800e-2
0.7392586359814592    	2.307827142376059    	-4.974156201924776500e-3	0.7342844797795345    	3.2702209321626805    	-9.98072610439871400e-2
0.7400592968917883    	2.3076712445297156    	-4.984950176588775000e-3	0.7350743467151996    	3.273738695996407    	-9.98229255646099400e-2
0.7408596160992955    	2.307515346683372    	-4.986976976915288300e-3	0.7358726391223802    	3.2772939836428687    	-9.98385925763262100e-2
0.7416596236378072    	2.307359448837029    	-4.9796760698033427000e-3	0.7366799475680039    	3.280889425260242    	-9.98542620795474400e-2
0.7424593286607081    	2.3072035509906854    	-4.981253517223242000e-3	0.7374780751434848    	3.2844439788096476    	-9.98699340746852500e-2
0.7432587884067662    	2.307047653144342    	-4.982731500903701000e-3	0.7382760569058625    	3.2879978829635186    	-9.98856085621513500e-2
0.7440668888368995    	2.3068917552979986    	-5.00176769021797100e-3	0.7390651211466815    	3.2915120719028277    	-9.9901285542357500e-2
0.74485692497441    	2.306735857451655    	-4.994286509242607500e-3	0.7398626384651674    	3.2950639076020622    	-9.9916965015715500e-2
0.7456556585469738    	2.306579959605312    	-4.995334127071574000e-3	0.7406603244199023    	3.298616494342353    	-9.99326469826373200e-2
0.7464631376654156    	2.3064240617589684    	-5.005234633985346000e-3	0.7414579030314303    	3.302168603017246    	-9.9948331443534900e-2
0.747252597713105    	2.306268163912625    	-4.988130514866073000e-3	0.7422644671982389    	3.305760729902757    	-9.99640183988203400e-2
0.7480508210953267    	2.3061122660662816    	-4.988831016230406000e-3	0.7430619900790963    	3.3093125903746574    	-9.99797078489057500e-2
0.7488488812906242    	2.305956368219938    	-4.9893742253384965000e-3	0.7438595070652857    	3.312864424593971    	-9.99953997942033500e-2
0.7496468929178446    	2.305800470373595    	-4.9988175510338120000e-3	0.7446480753668108    	3.316376404810224    	-0.10001109423512548    
0.7504447962104747    	2.3056445725272514    	-4.999197405774448000e-3	0.7454455988047002    	3.3199282677629305    	-0.10002679117208445    
0.7512515374345169    	2.305488674680908    	-5.008095402344265000e-3	0.7462434420321726    	3.323481554935564    	-0.1000424906054927    
0.7520403870097602    	2.3053327768345646    	-4.999456363272228000e-3	0.747040930646488    	3.3270332627974524    	-0.10005819253576279    
0.7528470480162894    	2.305176878988221    	-5.008110251734219000e-3	0.7478389377645551    	3.3305872798758216    	-0.10007389696330729    
0.7536358562362308    	2.305020981141878    	-4.999236549108232500e-3	0.7486366196871225    	3.3341398486583875    	-0.10008960388853885    
0.7544335767124847    	2.3048650832955344    	-4.998920901839015700e-3	0.7494346558106456    	3.337693994915913    	-0.10010531331187024    
0.7552402769355449    	2.304709185449191    	-5.007231114787107000e-3	0.7502330458207578    	3.3412497172483286    	-0.10012102523371427    
0.7560380917055509    	2.3045532876028476    	-4.997667618121031700e-3	0.75104042408743    	3.3448454698218235    	-0.10013673965448383    
0.7568270502114127    	2.304397389756504    	-4.988275148781806000e-3	0.751838775062631    	3.3484010183077437    	-0.10015245657459189    
0.7576339490383508    	2.304241491910161    	-4.996181905597738600e-3	0.752637767132753    	3.3519594219841085    	-0.10016817599445152    
0.7584320311168036    	2.3040855940638174    	-5.004253890393810000e-3	0.7534277772264097    	3.3554778233885227    	-0.10018389791447581    
0.7592302442674224    	2.303929696217474    	-4.9941978687730650000e-3	0.7542360463986493    	3.359077543713094    	-0.10019962233507795    
0.7600196784245912    	2.3037737983711306    	-4.984296351374795700e-3	0.7550353820732164    	3.362637477671631    	-0.10021534925667125    
0.7608182110874069    	2.303617900524787    	-4.982991306497239000e-3	0.7558352197809096    	3.366199647492811    	-0.10023107867966903    
0.7616258556238895    	2.303462002678444    	-4.999289197724491000e-3	0.7566265664261651    	3.3697240013844905    	-0.10024681060448472    
0.762424789623665    	2.3033061048321004    	-4.9887092553857654000e-3	0.7574360803682793    	3.3733292654357943    	-0.10026254503153181    
0.7632239515013131    	2.303150206985757    	-4.987020743418813000e-3	0.7582369307578942    	3.3768959453531417    	-0.10027828196122392    
0.7640144450781904    	2.3029943091394136    	-4.976493901676173300e-3	0.7590379511765142    	3.3804633825143453    	-0.10029402139397461    
0.7648141314462482    	2.30283841129307    	-4.974552983323557400e-3	0.7598395784629246    	3.3840335224315057    	-0.10030976333019771    
0.7656141051006159    	2.302682513446727    	-4.981471917738103400e-3	0.7606326331828777    	3.3875654834315796    	-0.10032550777030697    
0.76641440163896    	2.3025266156003834    	-4.9793088502102170000e-3	0.7614350927887498    	3.3911393301798123    	-0.10034125471471624    
0.7672239491573885    	2.30237071775404    	-4.976887805821413000e-3	0.7622470613515671    	3.3947555261685665    	-0.10035700416383954    
0.7680160072438288    	2.3022148199076966    	-4.974515836638148000e-3	0.7630414914071907    	3.3982936123852596    	-0.10037275611809084    
0.7688173565704196    	2.302058922061353    	-4.971922514729392000e-3	0.7638454340556902    	3.401874064035512    	-0.10038851057788428    
0.7696191394274849    	2.30190302421501    	-4.960244578108037000e-3	0.7646588948493769    	3.405496905847185    	-0.10040426754363403    
0.7704212824442052    	2.3017471263686664    	-4.966354895011244000e-3	0.765454927549194    	3.409042129625317    	-0.10042002701575435    
0.7712238999206038    	2.301591228522323    	-4.954434664245600500e-3	0.7662694652563582    	3.412669767595827    	-0.10043578899465957    
0.772026960742268    	2.3014353306759796    	-4.960326651981078500e-3	0.7670666340902869    	3.416220051278745    	-0.10045155348076411    
0.7728305147589062    	2.301279432829636    	-4.957111106921677000e-3	0.7678734036519844    	3.419813092914171    	-0.10046732047448244    
0.7736345819476292    	2.301123534983293    	-4.944780055320391300e-3	0.7686898018923088    	3.423449016984487    	-0.10048308997622911    
0.7744480734516845    	2.3009676371369494    	-4.958999943033604000e-3	0.7694890735086509    	3.427008665652303    	-0.10049886198641877    
0.7752532000389163    	2.300811739290606    	-4.955399274568340600e-3	0.7702978007643481    	3.4306104261045807    	-0.10051463650546616    
0.776049969864681    	2.3006558414442626    	-4.9339428627162224000e-3	0.7711160270019648    	3.4342544913724486    	-0.100530413533786    
0.7768562563142641    	2.300499943597919    	-4.93007235373512000e-3	0.7719261839605289    	3.4378626191719484    	-0.10054619307179323    
0.7776631524915035    	2.300344045751576    	-4.935053578817365500e-3	0.7727280989126861    	3.441434040241812    	-0.10056197511990274    
0.7784706974728115    	2.3001881479052324    	-4.930955072444773000e-3	0.7735397424003667    	3.445048788470814    	-0.10057775967852957    
0.7792788675699633    	2.300032250058889    	-4.926673876821648000e-3	0.7743521936931416    	3.4486671343533155    	-0.10059354674808879    
0.7800877514761697    	2.2998763522125456    	-4.913282102421679400e-3	0.775174469373748    	3.452329234284305    	-0.1006093363289956    
0.7809062514734522    	2.299720454366202    	-4.917473483796720400e-3	0.7759887779896555    	3.455955851970383    	-0.1006251284216652    
0.7817076460962806    	2.299564556519859    	-4.904118358884887500e-3	0.7768035277373958    	3.4595844342881445    	-0.10064092302651297    
0.7825186882904225    	2.2994086586735154    	-4.908316260845582700e-3	0.777610372029577    	3.46317780874443    	-0.10065672014395424    
0.7833304770225896    	2.299252760827172    	-4.903335116170161000e-3	0.7784271419064195    	3.466815387941    	-0.10067251977440454    
0.7841431026632307    	2.2990968629808286    	-4.889303738574784000e-3	0.779253798924656    	3.470497000666313    	-0.10068832191827938    
0.7849654947366633    	2.298940965134485    	-4.901854747645852000e-3	0.7800636399890175    	3.4741037215944135    	-0.1007041265759944    
0.7857797842446541    	2.298785067288142    	-4.887523360149164700e-3	0.7808922608845049    	3.477794080674404    	-0.1007199337479653    
0.7865860163354756    	2.2986291694417984    	-4.882397000904898000e-3	0.7817036193345708    	3.481407559455392    	-0.10073574343460787    
0.7874020652010508    	2.298473271595455    	-4.867750678511764000e-3	0.7825343145225391    	3.485107156637068    	-0.10075155563633793    
0.7882190281573443    	2.2983173737491116    	-4.870807306887466000e-3	0.7833482208504569    	3.488731982687015    	-0.10076737035357143    
0.7890369500688816    	2.298161475902768    	-4.865196668255139500e-3	0.7841717534006265    	3.4923996802321007    	-0.10078318758672439    
0.7898558280269586    	2.298005578056425    	-4.8501449494053470000e-3	0.7850056830775533    	3.4961136825847805    	-0.10079900733621287    
0.7906757039841668    	2.2978496802100814    	-4.853013024431580600e-3	0.7858226909597352    	3.4997523217656816    	-0.10081482960245304    
0.7914966043806635    	2.297693782363738    	-4.837722823486895000e-3	0.7866588815571766    	3.5034763933895996    	-0.10083065438586114    
0.792318537811276    	2.2975378845173946    	-4.8312966608452834000e-3	0.7874872411504308    	3.507165588729846    	-0.10084648168685346    
0.7931415657886278    	2.297381986671051    	-4.833754123054302000e-3	0.7883078116655736    	3.5108200945090515    	-0.1008623115058464    
0.7939745928280447    	2.297226088824708    	-4.83576862801868000e-3	0.7891388242000261    	3.514521105030031    	-0.10087814384325644    
0.7947909090505466    	2.2970701909783644    	-4.81120562158738050e-3	0.7899797034289593    	3.5182660580170584    	-0.10089397869950008    
0.7956172950752939    	2.296914293132021    	-4.804217651684184500e-3	0.7908130774236096    	3.521977585574394    	-0.10090981607499397    
0.7964448524172787    	2.2967583952856776    	-4.806096907887491600e-3	0.7916387555093911    	3.5256548385106967    	-0.10092565597015478    
0.7972825802085654    	2.296602497439334    	-4.807556151475478300e-3	0.7924750240570898    	3.5293792572951093    	-0.1009414983853993    
0.7981125990214426    	2.296446599592991    	-4.800150166004269000e-3	0.7933124488554383    	3.5331088255756393    	-0.10095734332114437    
0.7989349486145065    	2.2962907017466474    	-4.7748791329494610000e-3	0.7941600694815572    	3.5368838021554234    	-0.10097319077780689    
0.7997675299497269    	2.296134803900304    	-4.7671861063865230000e-3	0.7950003438433403    	3.540626061296578    	-0.1009890407558039    
0.8006103672738891    	2.2959789060539606    	-4.777046844581535000e-3	0.7958333204293075    	3.544335818948339    	-0.10100489325555244    
0.8014456243341108    	2.295823008207617    	-4.769128167882003000e-3	0.7966764961662289    	3.5480909996995376    	-0.10102074827746968    
0.8022822662802388    	2.295667110361274    	-4.760988024638881400e-3	0.7975212782555999    	3.5518533345273235    	-0.10103660582197284    
0.8031203221717902    	2.2955112125149304    	-4.752678943317275600e-3	0.798367643228473    	3.555622718910022    	-0.1010524658894792    
0.8039508937696948    	2.295355314668587    	-4.7265368670224630000e-3	0.7992243569026722    	3.559438192432052    	-0.10106832848040621    
0.8048008024528571    	2.2951994168222436    	-4.735918079465904000e-3	0.8000648843733912    	3.5631815788231522    	-0.10108419359517126    
0.8056432914672641    	2.2950435189759    	-4.726999669166053000e-3	0.800916291798098    	3.5669734203488113    	-0.1011000612341919    
0.8064783886657985    	2.294887621129557    	-4.700366689283666500e-3	0.8017780219765147    	3.570811235453089    	-0.10111593139788577    
0.8073239955404683    	2.2947317232832134    	-4.70035367231574100e-3	0.8026236418681525    	3.5745773015302547    	-0.10113180408667054    
0.808180134592126    	2.29457582543687    	-4.690888190522124500e-3	0.803489246401604    	3.5784323715231787    	-0.10114767930096395    
0.8090200602391241    	2.2944199275905266    	-4.672842824113978600e-3	0.80434721741501    	3.582253444750917    	-0.10116355704118388    
0.8098705857789149    	2.294264029744183    	-4.672357091604751000e-3	0.8051982286873102    	3.586043521965974    	-0.10117943730774821    
0.8107228316997437    	2.29410813189784    	-4.6627327694211230000e-3	0.8060600989303225    	3.589881960864142    	-0.10119532010107496    
0.8115768145129623    	2.2939522340514964    	-4.652936704140906000e-3	0.8069238778088215    	3.5937289000913957    	-0.1012112054215822    
0.8124325783636129    	2.293796336205153    	-4.63397674976401940e-3	0.8077986016138489    	3.597624583815939    	-0.10122709326968807    
0.8132990935005018    	2.2936404383588096    	-4.64157518946927030e-3	0.8086575183110325    	3.6014498687558536    	-0.10124298364581079    
0.8141496125384116    	2.293484540512466    	-4.622587886110212000e-3	0.8095270246523013    	3.605322315901569    	-0.10125887655036866    
0.815019873541119    	2.293328642666123    	-4.620899468835155700e-3	0.8103989740722839    	3.6092056435811495    	-0.10127477198378007    
0.8158831451154155    	2.2931727448197794    	-4.610300544815338000e-3	0.8112728445706002    	3.613097527005475    	-0.10129066994646348    
0.8167394518608828    	2.293016846973436    	-4.590632664005685000e-3	0.8121488191968771    	3.616998781407249    	-0.10130657043883741    
0.817615639459142    	2.2928609491270926    	-4.588642754817726700e-3	0.8130269967043242    	3.620909846595322    	-0.10132247346132046    
0.818484945200238    	2.292705051280749    	-4.577561197576841500e-3	0.813907384002661    	3.6248307533429296    	-0.10133837901433132    
0.8193473952955034    	2.292549153434406    	-4.557579383672940600e-3	0.8147898159118304    	3.628760766001566    	-0.10135428709828875    
0.8202209568304963    	2.2923932555880624    	-4.537188042618590700e-3	0.8156837687878777    	3.632742088619872    	-0.10137019771361161    
0.8210966649312186    	2.292237357741719    	-4.534547737166396700e-3	0.8165621171940521    	3.63665391492521    	-0.10138611086071878    
0.8219746171990213    	2.2920814598953756    	-4.513865693497473600e-3	0.8174607515055239    	3.6406560868581055    	-0.10140202654002929    
0.8228548280311715    	2.291925562049032    	-4.501951248822172000e-3	0.8183528767823494    	3.6446292700517122    	-0.1014179447519622    
0.8237373463311621    	2.291769664202689    	-4.489855514918913400e-3	0.8192474908162433    	3.6486135372130235    	-0.10143386549693661    
0.8246311472054191    	2.2916137663563454    	-4.495532411995265000e-3	0.8201356147934238    	3.652568900155467    	-0.10144978877537182    
0.8255095203450084    	2.291457868510002    	-4.474164545014214000e-3	0.8210353557999941    	3.656576000883096    	-0.10146571458768706    
0.826399254587108    	2.2913019706636586    	-4.461543200376069000e-3	0.8219377113867318    	3.660594745946167    	-0.10148164293430177    
0.827291493637685    	2.291146072817315    	-4.448722625042667000e-3	0.8228427710126422    	3.664625533760716    	-0.10149757381563534    
0.8281862942521305    	2.290990174970972    	-4.435748411585441000e-3	0.8237505458405451    	3.6686684140416523    	-0.10151350723210736    
0.8290837127112166    	2.2908342771246284    	-4.422604317480174400e-3	0.8246611083937364    	3.6727237097798704    	-0.10152944318413742    
0.8299927087586241    	2.290678379278285    	-4.417985864493691000e-3	0.8255747228941303    	3.6767925977182516    	-0.10154538167214519    
0.8308865662611274    	2.2905224814319416    	-4.39574145460703000e-3	0.8264908248065204    	3.680872563633903    	-0.10156132269655044    
0.8318010346303106    	2.290366583585598    	-4.390964330811016000e-3	0.8274100702994996    	3.684966529849612    	-0.10157726625777301    
0.8327004838106549    	2.290210685739255    	-4.359132643828847000e-3	0.828341351166826    	3.6891140969982024    	-0.10159321235623284    
0.833611728582643    	2.2900547878929114    	-4.354055476312519000e-3	0.8292576731063304    	3.693195042830078    	-0.10160916099234987    
0.8345348512371288    	2.289898890046568    	-4.348482266794933500e-3	0.8301863689703338    	3.697331097367127    	-0.10162511216654423    
0.8354520447314231    	2.2897429922002246    	-4.325005972124250600e-3	0.8311270387592988    	3.7015204791651053    	-0.10164106587923603    
0.8363633622413362    	2.289587094353881    	-4.301618309136512000e-3	0.8320617439321997    	3.7056832968549727    	-0.10165702213084551    
0.8372956743108503    	2.289431196507538    	-4.295465839579142300e-3	0.8330002084712712    	3.7098628573172685    	-0.10167298092179299    
0.8382222409255641    	2.2892752986611944    	-4.2893989883800104000e-3	0.8339328419371842    	3.7140164484202423    	-0.10168894225249882    
0.8391520626319333    	2.289119400814851    	-4.265135850425843000e-3	0.8348869267815074    	3.7182655757201983    	-0.10170490612338345    
0.8400762793399594    	2.2889635029685076    	-4.24993122030328900e-3	0.8358263481196562    	3.7224493973979444    	-0.10172087253486746    
0.8410217383112832    	2.288807605122164    	-4.242996559229043000e-3	0.8367787417520542    	3.7266909926898153    	-0.10173684148737143    
0.8419527832636161    	2.288651707275821    	-4.209356853845537000e-3	0.8377434264097706    	3.7309873274857615    	-0.10175281298131605    
0.842896340284678    	2.2884958094294774    	-4.193283680280948700e-3	0.8387030566043971    	3.735261151645228    	-0.10176878701712211    
0.8438434812177205    	2.288339911583134    	-4.176970443828767000e-3	0.8396665107738918    	3.7395520063194363    	-0.10178476359521041    
0.844794310871317    	2.2881840137367906    	-4.160443090013604000e-3	0.8406338677813033    	3.743860242734104    	-0.1018007427160019    
0.8457489094374224    	2.288028115890447    	-4.1436987065436093000e-3	0.8416052107308788    	3.7481862310036154    	-0.1018167243799176    
0.846707352596388    	2.287872218044104    	-4.126732106161468000e-3	0.8425806204902265    	3.752530331281225    	-0.10183270858737853    
0.8476786554756172    	2.2877163201977604    	-4.11825815882692000e-3	0.8435603973167902    	3.756893880798217    	-0.10184869533880588    
0.8486361361332709    	2.287560422351417    	-4.101116206218709000e-3	0.8445350199270522    	3.7612344754162517    	-0.10186468463462088    
0.8496066257086539    	2.2874045245050736    	-4.083480891069506400e-3	0.8455231448175844    	3.765635204002507    	-0.10188067647524485    
0.850581309145693    	2.28724862665873    	-4.056601613224054000e-3	0.8465247075324689    	3.7700957794950907    	-0.10189667086109916    
0.8515602861844029    	2.287092728812387    	-4.0474977194548760000e-3	0.847512788464948    	3.774496312309068    	-0.10191266779260524    
0.8525436658805088    	2.2869368309660434    	-4.029145743074377000e-3	0.8485145201374344    	3.77895764027389    	-0.1019286672701847    
0.8535314655864317    	2.2867809331197    	-4.010504575012035000e-3	0.8495209610114196    	3.7834399412127286    	-0.1019446692942591    
0.8545328493130286    	2.2866250352733566    	-4.000418122543363000e-3	0.8505324311904853    	3.78794464074394    	-0.10196067386525018    
0.8555210474283503    	2.286469137427013    	-3.972593933920177700e-3	0.8515484534944302    	3.79246961369026    	-0.10197668098357968    
0.8565229593314424    	2.28631323958067    	-3.944036655359139400e-3	0.8525789226760833    	3.797058927478837    	-0.10199269064966945    
0.8575297956278602    	2.2861573417343264    	-3.933652115962021400e-3	0.8535961435118982    	3.801589238225583    	-0.10200870286394145    
0.8585416568619537    	2.286001443887983    	-3.9137949174861030000e-3	0.8546278619444676    	3.8061841156977305    	-0.10202471762681767    
0.8595586890709033    	2.2858455460416396    	-3.8936936730435695000e-3	0.8556649953978597    	3.81080310959196    	-0.10204073493872017    
0.8605898470699345    	2.285689648195296    	-3.88200296190616000e-3	0.8567078441080282    	3.815447557043847    	-0.10205675480007115    
0.8616085647155962    	2.285533750348953    	-3.8435835513312590000e-3	0.857764981164265    	3.8201556392989806    	-0.10207277721129282    
0.862650700677035    	2.2853778525026094    	-3.84036709104389000e-3	0.8588103335859911    	3.824811237320121    	-0.10208880217280752    
0.863689553897665    	2.285221954656266    	-3.819351017445593000e-3	0.8598702028802194    	3.8295314879134366    	-0.10210482968503763    
0.8647252757188135    	2.2850660568099226    	-3.7799098966507705000e-3	0.8609453658221627    	3.834319850537258    	-0.10212085974840564    
0.865784818779948    	2.284910158963579    	-3.7758198705546675000e-3	0.8620089989093932    	3.8390568636184095    	-0.10213689236333405    
0.8668415270922711    	2.284754261117236    	-3.744940362097332600e-3	0.8630965867301739    	3.8439005618784488    	-0.10215292753024555    
0.8678955631924147    	2.2845983632708924    	-3.713604249214289000e-3	0.8641819589432004    	3.8487343926728745    	-0.10216896524956282    
0.8689649492591662    	2.284442465424549    	-3.699890499148631000e-3	0.8652650587600176    	3.8535581030877273    	-0.10218500552170863    
0.8700409327205681    	2.2842865675782056    	-3.667868659326415000e-3	0.8663730640612417    	3.8584927329604684    	-0.10220104834710585    
0.8711236759405607    	2.284130669731862    	-3.6445293463581296000e-3	0.8674791465942027    	3.863418799562168    	-0.10221709372617742    
0.8722133689043525    	2.283974771885519    	-3.620862916852962000e-3	0.8685925059874996    	3.86837727450375    	-0.10223314165934637    
0.8733191271652085    	2.2838188740391754    	-3.6145955361837867000e-3	0.8697045316290247    	3.8733298094274202    	-0.10224919214703576    
0.8744143594672823    	2.283662976192832    	-3.5813044191427410000e-3	0.8708330550481396    	3.8783558191133847    	-0.1022652451896688    
0.8755349994862092    	2.2835070783464886    	-3.56559141579153000e-3	0.8719694080704177    	3.8834166988433987    	-0.10228130078766874    
0.8766455274067103    	2.283351180500145    	-3.5228009554718615000e-3	0.8731227264512385    	3.8885531357616085    	-0.10229735894145889    
0.8777729838712698    	2.283195282653802    	-3.506417500295234700e-3	0.8742665663709746    	3.8936473592561422    	-0.10231341965146264    
0.8789086341271433    	2.2830393848074584    	-3.4716457056565353000e-3	0.8754369884214867    	3.898859969347259    	-0.10232948291810351    
0.8800527542128735    	2.282883486961115    	-3.4545206256507190000e-3	0.8765982335872228    	3.9040317091197014    	-0.10234554874180506    
0.8812055697132728    	2.2827275891147716    	-3.418975041520455000e-3	0.8777865946717524    	3.909324212775455    	-0.10236161712299088    
0.8823673817921679    	2.282571691268428    	-3.3920636052139130000e-3	0.878975318186954    	3.9146183305581617    	-0.10237768806208475    
0.8835384495685735    	2.282415793422085    	-3.364747091531485000e-3	0.8801737024770421    	3.9199554737201656    	-0.10239376155951044    
0.8847190612800884    	2.2822598955757414    	-3.3370083589091093000e-3	0.8813820529211792    	3.9253370023029186    	-0.1024098376156918    
0.885918456249974    	2.282103997729398    	-3.317559979244288400e-3	0.8826008962707298    	3.9307652622545985    	-0.10242591623105284    
0.8871101759480676    	2.2819480998830546    	-3.289268051731527600e-3	0.8838209078963362    	3.936198725258934    	-0.10244199740601755    
0.8883302862778115    	2.281792202036711    	-3.268936383927446000e-3	0.8850613498938841    	3.94172317728975    	-0.10245808114101003    
0.8895523379867031    	2.281636304190368    	-3.2394174870817980000e-3	0.8863129204996213    	3.947297191865396    	-0.1024741674364545    
0.8907766934905066    	2.2814804063440244    	-3.191721860283321000e-3	0.8875849716302233    	3.9529624188293715    	-0.1024902562927752    
0.8920216727285954    	2.281324508497681    	-3.170284058859776400e-3	0.8888513886697357    	3.9586025537164717    	-0.10250634771039649    
0.8932786998322889    	2.2811686106513376    	-3.13936292333444000e-3	0.8901393369089544    	3.9643385802939366    	-0.10252244168974275    
0.8945571648760875    	2.281012712804994    	-3.1075917072411136000e-3	0.8914495731688464    	3.9701738691515516    	-0.10253853823123854    
0.8958307674385513    	2.280856814958651    	-3.0759002425482150000e-3	0.892754867196003    	3.9759871472035626    	-0.10255463733530838    
0.8971356773763525    	2.2807009171123074    	-3.0522871133911583000e-3	0.8940833902629614    	3.9819038784733456    	-0.10257073900237698    
0.8984367254942132    	2.280545019265964    	-3.0012165377951220000e-3	0.8954355089564181    	3.9879256955971916    	-0.10258684323286903    
0.8997613172933644    	2.2803891214196206    	-2.967559819456026000e-3	0.8967937574739083    	3.993974812601965    	-0.10260295002720937    
0.9011010395578043    	2.280233223573277    	-2.9422722629424880000e-3	0.8981587672948618    	4.000054041854407    	-0.10261905938582287    
0.9024654889514016    	2.280077325726934    	-2.9161118324436010000e-3	0.899549377118958    	4.006247283684325    	-0.10263517130913449    
0.9038285525885257    	2.2799214278805904    	-2.8627953986335000e-3	0.9009657571898921    	4.012555296291724    	-0.10265128579756932    
0.905217780712145    	2.279765530034247    	-2.8265945205782694000e-3	0.9023911861915668    	4.018903609359689    	-0.10266740285155246    
0.9066338787874142    	2.2796096321879036    	-2.807373696313707000e-3	0.9038265050911004    	4.025295968232633    	-0.10268352247150911    
0.908050956328538    	2.27945373434156    	-2.7609977441891254000e-3	0.9052899585843489    	4.0318136277755725    	-0.10269964465786455    
0.909496690934108    	2.279297836495217    	-2.722612784217441000e-3	0.9067740781498904    	4.038423326063794    	-0.10271576941104414    
0.910963119082482    	2.2791419386488734    	-2.6744145591753260000e-3	0.9082887045233066    	4.045168889952381    	-0.10273189673147333    
0.9124512889839014    	2.27898604080253    	-2.643405848381375000e-3	0.90980788313552    	4.051934727763424    	-0.10274802661957763    
0.9139712870268225    	2.2788301429561866    	-2.602248261602945000e-3	0.9113690387652195    	4.05888751508114    	-0.10276415907578261    
0.9154975482639838    	2.278674245109843    	-2.551754009676579000e-3	0.9129457942543072    	4.065909778178496    	-0.10278029410051401    
0.9170582221816777    	2.2785183472634998    	-2.5180181595754940000e-3	0.9145402040221023    	4.073010666649751    	-0.10279643169419754    
0.9186458651223495    	2.2783624494171564    	-2.4743104146562026000e-3	0.9161715547076932    	4.080276075774726    	-0.10281257185725903    
0.920262079361674    	2.278206551570813    	-2.429570369562492000e-3	0.9178325089921117    	4.087673327954019    	-0.10282871459012437    
0.9219175997189476    	2.2780506537244696    	-2.3834102759022124000e-3	0.9195341894430455    	4.095251958830389    	-0.10284485989321959    
0.9235875872781836    	2.277894755878126    	-2.336632690185874200e-3	0.9212509545879978    	4.102897771137787    	-0.10286100776697074    
0.9253010909882311    	2.2777388580317828    	-2.2793560897870440000e-3	0.923021734898444    	4.11078414623756    	-0.10287715821180396    
0.927051570101915    	2.2775829601854394    	-2.238740232928062000e-3	0.9248128298689869    	4.118760995027717    	-0.10289331122814548    
0.9288417521493351    	2.277427062339096    	-2.1876573141803768000e-3	0.9266540948351546    	4.126961281701115    	-0.10290946681642159    
0.9306748111005723    	2.2772711644927526    	-2.1351448158729297000e-3	0.9285396662846993    	4.135358892427194    	-0.10292562497705868    
0.9325541569687757    	2.277115266646409    	-2.080958745661207800e-3	0.9304731982231144    	4.143970100742408    	-0.10294178571048322    
0.9344928146114881    	2.2769593688000658    	-2.0337470558019335000e-3	0.9324590675556862    	4.152814399701125    	-0.10295794901712173    
0.9364685272718949    	2.2768034709537224    	-1.967169141415522300e-3	0.9345013581304794    	4.161909977193451    	-0.10297411489740084    
0.938522374020481    	2.276647573107379    	-1.9069310747973430000e-3	0.9366154429456836    	4.171325298646416    	-0.10299028335174724    
0.9406248715010689    	2.2764916752610356    	-1.8449581702561355000e-3	0.9387799133308128    	4.180965018067725    	-0.1030064543805877    
0.9428102120157232    	2.276335777414692    	-1.7711913529173345000e-3	0.9410390206628059    	4.191026214087153    	-0.1030226279843491    
0.9450872076224928    	2.2761798795683488    	-1.7123090899339205000e-3	0.9433748985325587    	4.201429316583525    	-0.10303880416345831    
0.9474398107940887    	2.2760239817220054    	-1.6418113972145382000e-3	0.9457979993968741    	4.212220876783197    	-0.1030549829183424    
0.9499080664932716    	2.275868083875662    	-1.5584747192528992000e-3	0.9483495917740187    	4.223584688809552    	-0.10307116424942844    
0.9524996492693492    	2.2757121860293186    	-1.479968708932137800e-3	0.9510196805604169    	4.235476238311775    	-0.1030873481571436    
0.9552360174448696    	2.275556288182975    	-1.3966253322779984000e-3	0.9538393921125916    	4.248034150121856    	-0.10310353464191511    
0.9581545113947482    	2.2754003903366318    	-1.3162511217309386000e-3	0.9568382602730172    	4.261389956626121    	-0.10311972370417032    
0.9612763239229318    	2.2752444924902884    	-1.2291589761993933000e-3	0.9600471649467323    	4.275681185056345    	-0.10313591534433661    
0.9646576659626233    	2.275088594643945    	-1.1155529082788056000e-3	0.9635421130543443    	4.291246341032087    	-0.1031521095628415    
0.9684116455478728    	2.2749326967976016    	-9.987699982581980000e-4	0.9674128755496146    	4.308485229887894    	-0.10316830636011254    
0.9726568572547801    	2.274776798951258    	-8.6603009923296450000e-4	0.9717908271555472    	4.327982944160725    	-0.10318450573657734    
0.9776858126156535    	2.2746209011049148    	-7.079628665739890000e-4	0.9769778497490794    	4.351083949735653    	-0.10320070769266365    
0.9842309837812183    	2.2744650032585714    	-5.0116026955425050000e-4	0.9837298235116642    	4.38115464650218    	-0.10321691222879924    
1.    	2.274309105412228    	-0.    	1.    	4.453615760943973    	-0.10323311934541204    


==> plot-data/psi-plots/K0.01N1.dat <==
# K=1.00d-2	h=-0.9718644529311915    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	2.2098964557286465    	0.    	0.    	0.    	-0.11015540572222375    
1.542314940939975800e-2	2.2103899272574266    	1.5915231307284877000e-3	1.701467254012824500e-2	7.57215859403655800e-2	-0.11010062021312704    
2.181707806866309300e-2	2.2108833987862067    	2.2600923858776462000e-3	2.40771704545407420e-2	0.10715231383234106    	-0.11004586239022067    
2.67341824805831700e-2	2.2113768703149868    	2.7634611508184964000e-3	2.949764363140166500e-2	0.13127542431425618    	-0.10999113223885684    
3.0890365631190697e-2	2.211870341843767    	3.18113527027127030e-3	3.40715009014619700e-2	0.15163078087707058    	-0.10993642974439648    
3.45529798213570900e-2	2.212363813372547    	3.546640391490525000e-3	3.809962021284762000e-2	0.16955740167425432    	-0.10988175489220924    
3.7869008555900800e-2	2.212857284901327    	3.885823253124804000e-3	4.1754831809025605e-2	0.18582444521314373    	-0.10982710766767348    
4.092281979038603400e-2	2.213350756430107    	4.191613014725516000e-3	4.51144328051115500e-2	0.2007759122455232    	-0.10977248805617627    
4.376443384644316000e-2	2.2138442279588872    	4.480002719992262600e-3	4.82444365664354200e-2	0.2147055866631636    	-0.1097178960431134    
4.64467317255219500e-2	2.2143376994876673    	4.7402521360666830000e-3	5.11869838615886400e-2	0.22780101047270437    	-0.10966333161388934    
4.898275079070138500e-2	2.2148311710164474    	4.9900114863509400000e-3	5.397276227705232000e-2	0.24019875478425953    	-0.10960879475391726    
5.139833920139445000e-2	2.2153246425452275    	5.2265871146698170000e-3	5.66249263160642700e-2	0.25200186570128436    	-0.10955428544861898    
5.370977348890483000e-2	2.2158181140740076    	5.45169355753406100e-3	5.9161467046438900e-2	0.2632904101298245    	-0.10949980368342505    
5.59299887499622700e-2	2.2163115856027877    	5.661392770396828000e-3	6.1591381520359100e-2	0.2741044282797912    	-0.10944534944377463    
5.80694618163340600e-2	2.216805057131568    	5.872688681792789000e-3	6.39421504981268500e-2	0.2845662196987076    	-0.10939092271511557    
6.013681914174441000e-2	2.217298528660348    	6.070624743829912000e-3	6.62074438855743200e-2	0.29464761312624477    	-0.10933652348290442    
6.21392875943416200e-2	2.217792000189128    	6.255946874181784000e-3	6.8395234468523400e-2	0.3043840904081668    	-0.10928215173260629    
6.40780519595179900e-2	2.218285471717908    	6.449986703247140000e-3	7.05280386627651200e-2	0.31387585792278444    	-0.109227807449695    
6.59730481441331800e-2	2.2187789432466882    	6.617752467244984000e-3	7.25908006113781700e-2	0.323055911538159    	-0.10917349061965298    
6.78140457084645400e-2	2.2192724147754683    	6.795154848712448000e-3	7.46092005571769900e-2	0.3320385378330452    	-0.10911920122797134    
6.96098655175546700e-2	2.2197658863042484    	6.962288562008627000e-3	7.65721540795632900e-2	0.3407744070360383    	-0.10906493926014972    
7.13590264203010600e-2	2.2202593578330285    	7.12936753794005900e-3	7.84883939582411300e-2	0.34930238324677326    	-0.10901070470169644    
7.30792666025245300e-2	2.2207528293618086    	7.282114872291825000e-3	8.03613814748163600e-2	0.35763787044860423    	-0.1089564975381284    
7.47585464892078100e-2	2.2212463008905887    	7.435535521636029000e-3	8.21940820108438400e-2	0.3657940656862419    	-0.10890231775497117    
7.64041622095579800e-2	2.221739772419369    	7.584980522625104000e-3	8.39891427321830800e-2	0.37378274982685594    	-0.10884816533775883    
7.80182603488166700e-2	2.222233243948149    	7.730692558585196000e-3	8.57489529074018700e-2	0.3816145559992805    	-0.1087940402720341    
7.96027703157493500e-2	2.222726715476929    	7.872862612987066000e-3	8.74756329287364100e-2	0.38929892073322625    	-0.1087399425433483    
8.11545302965343600e-2	2.223220187005709    	8.016596329201562000e-3	8.91711266257359100e-2	0.3968444947891421    	-0.10868587213726129    
8.26898482262654400e-2	2.223713658534489    	8.147340990066210000e-3	9.08371892163316500e-2	0.40425908953601647    	-0.10863182903934149    
8.41954421647365100e-2	2.2242071300632693    	8.279975046320014000e-3	9.24754172110565100e-2	0.41154981003621466    	-0.10857781323516591    
8.56775477754142800e-2	2.2247006015920494    	8.40442811702782000e-3	9.4081975892442100e-2	0.41869959037867327    	-0.10852382471032017    
8.71373682200612300e-2	2.2251940731208295    	8.531442372118775000e-3	9.56688105921800000e-2	0.42576159170758343    	-0.10846986345039833    
8.85760310889206300e-2	2.2256875446496096    	8.661119586113071000e-3	9.7237150675033700e-2	0.43274128515084215    	-0.10841592944100309    
8.99896420797501400e-2	2.2261810161783897    	8.787902365848131000e-3	9.87775444455982900e-2	0.43959660716804333    	-0.10836202266774565    
9.13889705416727400e-2	2.22667448770717    	8.907246211616016000e-3	0.10029621675328876    	0.4463552606414396    	-0.10830814311624576    
9.27748974575591200e-2	2.22716795923595    	9.019611691696906000e-3	0.10179450914925603    	0.4530232159698456    	-0.10825429077213165    
9.41384261555125800e-2	2.22766143076473    	9.134539664392766000e-3	0.10327296581990535    	0.45960289498404044    	-0.10820046562104013    
9.54852225274830500e-2	2.22815490229351    	9.242036314692184000e-3	0.10472725884217522    	0.466075036825652    	-0.10814666764861651    
9.68159993315330200e-2	2.22864837382229    	9.357938933315901000e-3	0.10617393826484893    	0.4725132953330543    	-0.10809289684051455    
9.81314206857624300e-2	2.2291418453510703    	9.466796921187874000e-3	0.10759821760695029    	0.47885186519689743    	-0.10803915318239662    
9.94321042253497800e-2	2.2296353168798504    	9.568315157471668000e-3	0.10900041938282146    	0.48509218172529067    	-0.10798543665993347    
0.1007186359246345    	2.2301287884086305    	9.673271594970627000e-3	0.11039190751960512    	0.49128481859714135    	-0.10793174725880442    
0.10198665598712643    	2.2306222599374106    	9.786514781157957000e-3	0.11177317076828439    	0.4974319509350963    	-0.10787808496469721    
0.10325139670753608    	2.2311157314661907    	9.883143203975114000e-3	0.11313453991151118    	0.5034905471456486    	-0.1078244497633081    
0.10449862483518695    	2.231609202994971    	9.977571334968254000e-3	0.11447619617015518    	0.5094614137286957    	-0.10777084164034183    
0.1057337052407892    	2.232102674523751    	1.007565917153788000e-2	0.11580936441232709    	0.5153945054990193    	-0.10771726058151156    
0.10695706407167684    	2.232596146052531    	1.01774543464606280e-2	0.11713451841813746    	0.5212919309533462    	-0.10766370657253892    
0.10816421085563328    	2.233089617581311    	1.027719733153784300e-2	0.11844140818717112    	0.5271080737987096    	-0.10761017959915396    
0.10937024933503284    	2.233583089110091    	1.036586545803401000e-2	0.11973611479306684    	0.5328699970619799    	-0.10755667964709527    
0.11056083078292599    	2.2340765606388713    	1.045254850853438400e-2	0.12101337929146037    	0.5385542964956354    	-0.10750320670210978    
0.11174120086760934    	2.2345700321676514    	1.054841320248169500e-2	0.12228961407009102    	0.5442340132954884    	-0.10744976074995288    
0.11291170163866976    	2.2350635036964315    	1.063758235651716800e-2	0.12354928399518691    	0.5498400103703474    	-0.10739634177638842    
0.1140726394811286    	2.2355569752252116    	1.072541617982622600e-2	0.12479805566095481    	0.5553975061603089    	-0.1073429497671886    
0.11522431885494126    	2.2360504467539917    	1.081191462974449400e-2	0.12603623348468573    	0.5609078554349115    	-0.10728958470813407    
0.11636211933649199    	2.2365439182827718    	1.089673900500685300e-2	0.12725885834149883    	0.5663489882542271    	-0.10723624658501393    
0.11750103182101601    	2.237037389811552    	1.098109962557757700e-2	0.1284821314465936    	0.5717930060181606    	-0.10718293538362561    
0.11862659955868378    	2.237530861340332    	1.106381199077932900e-2	0.12969041154946312    	0.5771702993768008    	-0.10712965108977494    
0.1197390659095846    	2.238024332869112    	1.11502504459949200e-2	0.13088931635557952    	0.5825058691972926    	-0.10707639368927621    
0.12085339350536012    	2.238517804397892    	1.122569352563551200e-2	0.13207908703099563    	0.5878007887577704    	-0.10702316316795196    
0.121955089836962    	2.2390112759266723    	1.13048943505155790e-2	0.1332599841874776    	0.5930562178769845    	-0.10696995951163323    
0.1230492793308884    	2.2395047474554524    	1.138297242405334600e-2	0.13443225175494175    	0.5982732421332839    	-0.10691678270615937    
0.12413617177287822    	2.2399982189842325    	1.145996647079106400e-2	0.13559613824366928    	0.6034529674893352    	-0.10686363273737809    
0.12521596332707896    	2.2404916905130126    	1.153054709594515700e-2	0.13674651042302413    	0.6085725491702041    	-0.10681050959114548    
0.12628886011379198    	2.2409851620417927    	1.161067156235021200e-2	0.13789953167614222    	0.6137039202091198    	-0.10675741325332594    
0.12735503424473438    	2.2414786335705728    	1.168446847033983300e-2	0.1390395027150742    	0.6187772129680862    	-0.10670434370979223    
0.1284146675452239    	2.241972105099353    	1.175194870216764300e-2	0.14016661624739155    	0.623793285067072    	-0.1066513009464255    
0.12946302510959287    	2.242465576628133    	1.183392724615603500e-2	0.14129695235574893    	0.6288236988213549    	-0.10659828494911516    
0.13051008579868056    	2.242959048156913    	1.190460348481938300e-2	0.14241468928349993    	0.63379804156194    	-0.10654529570375897    
0.13155110169229625    	2.243452519685693    	1.197443551196250700e-2	0.14352553720425876    	0.6387417256734051    	-0.10649233319626301    
0.13258622595993916    	2.2439459912144732    	1.204344122360518900e-2	0.14462966718354436    	0.6436555124605812    	-0.10643939741254164    
0.13362051373498476    	2.2444394627432533    	1.210119033828435800e-2	0.14572170407326912    	0.6485154805263974    	-0.10638648833851762    
0.13463938512809573    	2.2449329342720334    	1.217831285597671100e-2	0.14681769798407246    	0.653393058799578    	-0.10633360596012187    
0.13566260847430425    	2.2454264058008135    	1.223436691680052400e-2	0.14789697539110477    	0.658196242448123    	-0.10628075026329374    
0.13667559035179533    	2.2459198773295936    	1.230491989047185200e-2	0.1489805102422672    	0.6630183732977278    	-0.10622792123398077    
0.13768337332473216    	2.2464133488583737    	1.236930061582780800e-2	0.15005267394055993    	0.6677898983112679    	-0.10617511885813881    
0.13868117025647564    	2.246906820387154    	1.243243645687205400e-2	0.1511136067133477    	0.6725114415523812    	-0.10612234312173202    
0.13967891614676267    	2.247400291915934    	1.250041175183094800e-2	0.1521793278985936    	0.6772542950000008    	-0.10606959401073277    
0.14067672787357713    	2.247893763444714    	1.255206013741306500e-2	0.1532287880109902    	0.6819247806590346    	-0.10601687151112175    
0.14165999572012844    	2.248387234973494    	1.26231721705691700e-2	0.15428316789069763    	0.6866171611022527    	-0.10596417560888789    
0.14264845871036758    	2.2488807065022742    	1.267861223238372400e-2	0.1553270709427513    	0.6912629157873967    	-0.10591150629002831    
0.14362749913783895    	2.2493741780310543    	1.273804062620235400e-2	0.1563655397640413    	0.6958844861357091    	-0.10585886354054844    
0.14459722278280557    	2.2498676495598344    	1.28015905175234900e-2	0.15739881330032904    	0.7004829355442057    	-0.10580624734646195    
0.14556754072358993    	2.2503611210886145    	1.285934095608517700e-2	0.15842688167967509    	0.705058220079105    	-0.10575365769379072    
0.14653855040159125    	2.2508545926173946    	1.29116653902983900e-2	0.15945021579188967    	0.7096124353742281    	-0.10570109456856486    
0.147500530066472    	2.2513480641461747    	1.296802159181856500e-2	0.16046855165829058    	0.7141444066268029    	-0.10564855795682268    
0.14845848203550882    	2.251841535674955    	1.302363511287292800e-2	0.16148211714838173    	0.7186551479404025    	-0.10559604784461073    
0.14941249044527727    	2.252335007203735    	1.30732176563918700e-2	0.16248570810166912    	0.7231214988759905    	-0.1055435642179838    
0.15036264261480195    	2.252828478732515    	1.313267196312207800e-2	0.16349531457792402    	0.727614621113717    	-0.10549110706300477    
0.15130902512894656    	2.253321950261295    	1.318598979924261400e-2	0.1644950149281892    	0.732063657426857    	-0.10543867636574483    
0.1522517130162926    	2.253815421790075    	1.323885236027240200e-2	0.165490565376565    	0.7364942251416848    	-0.10538627211228332    
0.15319079227486956    	2.2543088933188553    	1.329088569292908000e-2	0.16648167796779864    	0.7409050427508206    	-0.10533389428870776    
0.1541263340850485    	2.2548023648476354    	1.333682063955093600e-2	0.16746315472459944    	0.7452729773327694    	-0.1052815428811138    
0.15505350890870873    	2.2552958363764155    	1.339769541476046000e-2	0.16845120432346916    	0.7496701634929913    	-0.10522921787560537    
0.15598711326584278    	2.2557893079051956    	1.344278251552568400e-2	0.16942989578136844    	0.7540257024646431    	-0.10517691925829446    
0.1569124941103571    	2.2562827794339757    	1.349211412808639000e-2	0.17040460823844347    	0.7583635334109327    	-0.10512464701530129    
0.15783463083173047    	2.256776250962756    	1.354090524387105400e-2	0.17137553607560152    	0.7626845213987921    	-0.10507240113275419    
0.15874868021053923    	2.257269722491536    	1.359383887754421500e-2	0.17234251908808343    	0.766987953457789    	-0.10502018159678965    
0.15966942865049225    	2.257763194020316    	1.363630946153679700e-2	0.17330573811202904    	0.7712746343756307    	-0.10496798839355231    
0.16058223168978444    	2.258256665549096    	1.3677753745025700e-2	0.17425998543481014    	0.7755213879049695    	-0.10491582150919493    
0.16149204452052854    	2.258750137077876    	1.372915835780993700e-2	0.17522120287833848    	0.7797991610496391    	-0.1048636809298784    
0.16239893672850345    	2.2592436086066563    	1.377464628292763300e-2	0.1761735830114311    	0.7840376048942556    	-0.10481156664177176    
0.16330296580277331    	2.2597370801354364    	1.381951650560320200e-2	0.17712248230837654    	0.7882605577305765    	-0.10475947863105212    
0.16420419319315901    	2.2602305516642165    	1.386377218940432000e-2	0.17806796538256334    	0.7924683071120792    	-0.10470741688390474    
0.16510266859577394    	2.2607240231929966    	1.39021311113381120e-2	0.17900479970711206    	0.7966375663588202    	-0.10465538138652297    
0.1659984572100816    	2.2612174947217767    	1.395048008007593000e-2	0.17994893729015754    	0.8008393278070937    	-0.10460337212510828    
0.16689160693701843    	2.261710966250557    	1.399293696488917400e-2	0.1808845439019076    	0.8050031232777923    	-0.10455138908587018    
0.16778217691153205    	2.262204437779337    	1.403480643767390500e-2	0.18181698334920593    	0.8091528236952565    	-0.1044994322550263    
0.16867021624650144    	2.262697909308117    	1.407079933295388200e-2	0.18274101557945532    	0.8132651088873152    	-0.10444750161880238    
0.1695557782344025    	2.263191380836897    	1.41115082589564200e-2	0.1836672864933589    	0.8173873570496464    	-0.1043955971634322    
0.17043400434797476    	2.263684852365677    	1.416172736776311600e-2	0.18459573171573787    	0.8215192816888943    	-0.10434371887515762    
0.17131966562912843    	2.2641783238944573    	1.419121426789697300e-2	0.1855108798970254    	0.8255920295771714    	-0.10429186674022851    
0.17219808921240837    	2.2646717954232374    	1.42355206152724200e-2	0.18643360982768079    	0.8296985190543613    	-0.1042400407449029    
0.17307422978388903    	2.2651652669520175    	1.426866877580861300e-2	0.18734289855969766    	0.8337451902261771    	-0.10418824087544679    
0.1739432279270512    	2.2656587384807976    	1.43167663518665100e-2	0.1882599942789177    	0.8378266053785806    	-0.10413646711813426    
0.1748149404506321    	2.2661522100095777    	1.43541103040573500e-2	0.18916905075468946    	0.8418722429242019    	-0.10408471945924742    
0.1756894113004758    	2.2666456815383578    	1.438600261786985300e-2	0.19007541391834565    	0.8459058942347465    	-0.10403299788507643    
0.1765568742990598    	2.267139153067138    	1.442226500149862000e-2	0.19097913930055843    	0.849927806442244    	-0.10398130238191944    
0.17742227859523543    	2.267632624595918    	1.44579888421624800e-2	0.19188026743739794    	0.8539381599471996    	-0.10392963293608266    
0.17828566099061105    	2.268126096124698    	1.449317798886356500e-2	0.1927788389794746    	0.8579371356598647    	-0.10387798953388029    
0.17914706871630043    	2.268619567653478    	1.45225508381174900e-2	0.19366961955441792    	0.8619014386871783    	-0.10382637216163453    
0.18000163324064722    	2.2691130391822583    	1.456677291792785600e-2	0.1945684061585751    	0.8659013715056458    	-0.10377478080567566    
0.18086411522099594    	2.2696065107110384    	1.459560388628760000e-2	0.19545971910728352    	0.8698680437931207    	-0.10372321545234184    
0.1817198308165634    	2.2700999822398185    	1.462341478811745000e-2	0.19634324560468086    	0.8738000634923231    	-0.10367167608797932    
0.18257372934239055    	2.2705934537685986    	1.466129919015324900e-2	0.1972350285325438    	0.8777688273608644    	-0.10362016269894228    
0.18342584729460218    	2.2710869252973787    	1.468808532708180700e-2	0.19811393262168395    	0.881680275633654    	-0.10356867527159293    
0.18427622321815362    	2.2715803968261588    	1.472495391925314500e-2	0.19900117713740678    	0.8856288418895708    	-0.10351721379230142    
0.18512488741048072    	2.272073868354939    	1.47560263950825900e-2	0.19988091380556328    	0.8895439954469252    	-0.10346577824744582    
0.18597188094031214    	2.272567339883719    	1.478648365867395500e-2	0.20075836459898608    	0.8934489760162488    	-0.1034143686234123    
0.1868123334114089    	2.273060811412499    	1.481628925152966300e-2	0.20162862266293854    	0.8973219462790887    	-0.10336298490659483    
0.18766100003462263    	2.273554282941279    	1.484625927026747600e-2	0.2025072593048901    	0.9012322043129696    	-0.10331162708339546    
0.18850318874133998    	2.2740477544700592    	1.487006082704825600e-2	0.2033732495683882    	0.9050861812852762    	-0.10326029514022411    
0.18933893922395395    	2.2745412259988393    	1.490874948012998000e-2	0.20424768870408394    	0.9089777588638067    	-0.10320898906349865    
0.19017809680603975    	2.2750346975276194    	1.493687474997652800e-2	0.20511497155601627    	0.9128374883327293    	-0.10315770883964492    
0.19102069334079663    	2.2755281690563995    	1.49597267006302600e-2	0.2059804200414269    	0.9166890541921616    	-0.10310645445509663    
0.19185204248482698    	2.2760216405851796    	1.499167844532233000e-2	0.20684372093014933    	0.9205310624520101    	-0.10305522589629548    
0.1926918020349129    	2.2765151121139597    	1.501358102269876300e-2	0.20770538305761166    	0.9243657776181302    	-0.10300402314969102    
0.1935203750555743    	2.27700858364274    	1.504458372836350600e-2	0.20856495878393777    	0.9281912075275068    	-0.10295284620174076    
0.19435742093158326    	2.27750205517152    	1.506554182927559700e-2	0.20942296276085887    	0.9320096425706955    	-0.10290169503891007    
0.19518334337344126    	2.2779955267003    	1.509560506455777700e-2	0.21027894843799902    	0.93581909543336    	-0.10285056964767231    
0.19601779742971842    	2.27848899822908    	1.511563142283150500e-2	0.21113342885254993    	0.9396218493207579    	-0.10279947001450859    
0.19684609688660065    	2.2789824697578602    	1.513997686415868600e-2	0.21198607375075934    	0.9434164344815424    	-0.10274839612590801    
0.19766826553020636    	2.2794759412866403    	1.516877348785111200e-2	0.21283703901805748    	0.9472035446635345    	-0.10269734796836757    
0.19849905527221207    	2.2799694128154204    	1.518729742905221300e-2	0.21368635270126432    	0.9509833046854568    	-0.10264632552839209    
0.19932377510465152    	2.2804628843442005    	1.521026849945609800e-2	0.2145340436041076    	0.9547558427345512    	-0.10259532879249421    
0.20014735959484342    	2.2809563558729806    	1.52274930833767090e-2	0.21537485267822015    	0.9584977541004441    	-0.10254435774719457    
0.2009698326506577    	2.2814498274017607    	1.525486148822110800e-2	0.21622469413887882    	0.9622798629272336    	-0.10249341237902154    
0.20179122592670262    	2.281943298930541    	1.527118245097483800e-2	0.21706240837767746    	0.9660080011313074    	-0.10244249267451147    
0.20261156831621555    	2.282436770459321    	1.529235094807997200e-2	0.21790391926429556    	0.9697530358224261    	-0.10239159862020844    
0.20343088176476043    	2.282930241988101    	1.531307654211661600e-2	0.21874395830687707    	0.9734915202631981    	-0.10234073020266442    
0.20424919415423742    	2.283423713516881    	1.53333591807933500e-2	0.21958255333503077    	0.9772235783056754    	-0.10228988740843924    
0.20506162842290748    	2.283917185045661    	1.53633992244183900e-2	0.22042502764732586    	0.9809729005973944    	-0.10223907022410049    
0.2058829271226716    	2.2844106565744413    	1.537789044661549400e-2	0.2212608175692871    	0.9846924748798038    	-0.10218827863622368    
0.2066934897385794    	2.2849041281032214    	1.540176170442937300e-2	0.2220952514430088    	0.9884060142459922    	-0.10213751263139205    
0.20751296824522059    	2.2853975996320015    	1.54153773015177400e-2	0.22292834554673835    	0.992113591140181    	-0.1020867721961967    
0.20832667065549232    	2.2858910711607816    	1.543346616610433400e-2	0.22376013682159665    	0.9958153699640218    	-0.10203605731723656    
0.20913461706289102    	2.2863845426895617    	1.545590813962930400e-2	0.22459052520252032    	0.9995109053909714    	-0.10198536798111828    
0.2099515543317219    	2.286878014218342    	1.546834765139116500e-2	0.2254199019831131    	1.0032019388222928    	-0.1019347041744564    
0.21076278900513418    	2.287371485747122    	1.548514342861309300e-2	0.22624793243374727    	1.0068869805873377    	-0.10188406588387316    
0.2115732511757143    	2.287864957275902    	1.550150634509825700e-2	0.22707475752081255    	1.010566658038679    	-0.10183345309599867    
0.21238296250419783    	2.288358428804682    	1.551744649061121700e-2	0.22790040899480904    	1.0142411124777853    	-0.10178286579747078    
0.21318703971887715    	2.288851900333462    	1.553774868592772700e-2	0.22872478840480487    	1.0179099057615963    	-0.1017323039749351    
0.21400022775714617    	2.2893453718622423    	1.554805102218384000e-2	0.22954827877933004    	1.0215747425087396    	-0.10168176761504501    
0.21480783187970232    	2.2898388433910224    	1.55627179639989700e-2	0.2303705498437013    	1.0252341528747175    	-0.10163125670446167    
0.21561478303304527    	2.2903323149198025    	1.557695787373699000e-2	0.23119174090678227    	1.0288887568354985    	-0.10158077122985398    
0.21642109712729413    	2.2908257864485826    	1.559078464995837200e-2	0.23201188177725252    	1.032538687050732    	-0.10153031117789864    
0.21722680407848122    	2.2913192579773627    	1.560418977755316500e-2	0.2328309938560344    	1.0361840387624381    	-0.10147987653528001    
0.2180319215495429    	2.291812729506143    	1.561717920074241800e-2	0.2336491007502853    	1.0398249170311984    	-0.10142946728869026    
0.21883647441318638    	2.292306201034923    	1.562975155260516700e-2	0.23446622596579156    	1.0434614264664561    	-0.10137908342482925    
0.21964048548701298    	2.292799672563703    	1.564190427265271500e-2	0.2352823897596657    	1.0470936572198544    	-0.10132872493040461    
0.22044397503243904    	2.293293144092483    	1.565364588312427600e-2	0.2360976209155633    	1.0507217373893067    	-0.10127839179213163    
0.22124696725394052    	2.293786615621263    	1.566497422154375400e-2	0.2369119414754843    	1.0543457650698653    	-0.10122808399673341    
0.222049485383821    	2.2942800871500433    	1.567588739702571700e-2	0.23772537278084666    	1.0579658352387336    	-0.10117780153094066    
0.22285154639083912    	2.2947735586788234    	1.568109494269685500e-2	0.23853264133353597    	1.0615584788788184    	-0.10112754438149188    
0.22365317522132713    	2.2952670302076035    	1.56911872497202810e-2	0.23934436247104743    	1.0651709381682184    	-0.1010773125351332    
0.2244543903355272    	2.2957605017363836    	1.57008715235267880e-2	0.240155261859054    	1.068779740368385    	-0.10102710597861851    
0.22525521550890126    	2.2962539732651637    	1.571014749084235200e-2	0.24096536299974367    	1.0723849900727473    	-0.10097692469870935    
0.22605567449263111    	2.2967474447939438    	1.572430689025126600e-2	0.2417799813828824    	1.0760103431767793    	-0.10092676868217493    
0.22685578354344216    	2.297240916322724    	1.57327692388198080e-2	0.242588552782262    	1.0796087849665137    	-0.10087663791579218    
0.22765065972217305    	2.297734387851504    	1.574031107373946600e-2	0.2433909707959125    	1.0831798419138299    	-0.10082653238634567    
0.22845504265058741    	2.298227859380284    	1.57484684770840800e-2	0.2442035111276715    	1.086795946920623    	-0.10077645208062766    
0.2292542339025621    	2.298721330909064    	1.575571031233019300e-2	0.2450099442148923    	1.0903848724303633    	-0.10072639698543806    
0.23005316316739263    	2.2992148024378443    	1.576254813338404700e-2	0.2458157113007767    	1.0939708339878258    	-0.10067636708758444    
0.23085184782747    	2.2997082739666244    	1.576885967107766500e-2	0.24662070749854767    	1.0975533648080589    	-0.10062636237388199    
0.2316503068135472    	2.3002017454954045    	1.577501414734295800e-2	0.24742532096089015    	1.1011341923140745    	-0.10057638283115361    
0.2324485648049209    	2.3006952170241846    	1.57806440151323200e-2	0.2482292088200532    	1.1047117906175663    	-0.10052642844622975    
0.2332466414143688    	2.3011886885529647    	1.57858716341459100e-2	0.24903251304851468    	1.1082867915485715    	-0.10047649920594862    
0.2340445560605387    	2.3016821600817448    	1.57907009217369100e-2	0.24983525698227557    	1.1118592989609253    	-0.10042659509715592    
0.23484233103481073    	2.302175631610525    	1.57951231601920900e-2	0.25063745419500283    	1.1154293732624665    	-0.10037671610670502    
0.23563507760024122    	2.302669103139305    	1.58039361485185380e-2	0.25143901374875977    	1.1189966097457416    	-0.10032686222145701    
0.23643753642031987    	2.303162574668085    	1.580277429735877400e-2	0.2522403107176786    	1.1225626776293665    	-0.10027703342828043    
0.23723501027843177    	2.303656046196865    	1.580599427327748500e-2	0.25304100455170925    	1.12612606133966    	-0.10022722971405149    
0.23803242016426654    	2.3041495177256452    	1.580882570117792500e-2	0.2538412458654445    	1.1296874311672673    	-0.10017745106565408    
0.2388297915423103    	2.3046429892544253    	1.58112536357603580e-2	0.2546410451780706    	1.1332468339264585    	-0.10012769746997954    
0.23962714297534132    	2.3051364607832054    	1.580798722122285500e-2	0.25543513019656416    	1.1367808059632405    	-0.10007796891392695    
0.24042449141465028    	2.3056299323119855    	1.581491454329748000e-2	0.25623940595794775    	1.1403601305750852    	-0.10002826538440286    
0.24122186699888756    	2.3061234038407656    	1.581614398268891800e-2	0.25703801098157647    	1.1439142183065119    	-9.99785868683214400e-2
0.24201437341514292    	2.3066168753695457    	1.582188316982341400e-2	0.25783625658496634    	1.1474667064849382    	-9.99289333526044200e-2
0.2428167524920265    	2.307110346898326    	1.58172944765463700e-2	0.2586340469685729    	1.151017168766959    	-9.98793048241811700e-2
0.2436093987215862    	2.307603818427106    	1.582236028937491800e-2	0.2594317590109611    	1.1545672824015827    	-9.9829701269988490e-2
0.24441195694123138    	2.308097289955886    	1.58170965856294800e-2	0.2602290535268608    	1.1581155378889039    	-9.97801226769708500e-2
0.245209731332112    	2.308590761484666    	1.58163411517722480e-2	0.26102607248388426    	1.1616625670373057    	-9.97305690320802400e-2
0.24600273946990972    	2.3090842330134462    	1.58199731790923280e-2	0.26182271264900203    	1.1652079104216257    	-9.96810403222761800e-2
0.24680571969230986    	2.3095777045422263    	1.581363646818157400e-2	0.2626193561604915    	1.1687532686985371    	-9.9631536534525700e-2
0.2475990690135486    	2.3100711760710064    	1.581659517479301600e-2	0.2634156641883416    	1.1722971339491701    	-9.95820576558034600e-2
0.24840243351934702    	2.3105646475997865    	1.58040465364699500e-2	0.264206480055817    	1.1758165570547756    	-9.95326036730915800e-2
0.24920110570697757    	2.3110581191285666    	1.580660506641871600e-2	0.2650077107733963    	1.1793823300954354    	-9.94831745733797200e-2
0.2500000235474337    	2.3115515906573467    	1.5803465841383102e-2	0.2658034893888168    	1.1829238392649453    	-9.94337703436650500e-2
0.25079920395669153    	2.312045062186127    	1.579992436338415500e-2	0.2665991283200757    	1.1864647267882713    	-9.93843909709522500e-2
0.25159866435414663    	2.312538533714907    	1.57906934406880400e-2	0.2673893577948347    	1.1899815402294027    	-9.93350364422535400e-2
0.2523984205284414    	2.313032005243687    	1.579165978120746800e-2	0.2681900803096489    	1.1935450515797912    	-9.92857067445886300e-2
0.2531936012676868    	2.313525476772467    	1.57864164638130100e-2	0.2689800177314998    	1.1970605652774615    	-9.9236401864984700e-2
0.25399893297485754    	2.314018948301247    	1.578167449353126700e-2	0.26978060746838883    	1.2006234857169729    	-9.91871217904764600e-2
0.2547997206195386    	2.3145124198300273    	1.57762697652989110e-2	0.2705759903848375    	1.2041632338797026    	-9.91378665081060900e-2
0.25560089313252676    	2.3150058913588074    	1.5770342264907600e-2	0.27137123539743435    	1.2077023683192858    	-9.90886360049232500e-2
0.2564024685085788    	2.3154993628875875    	1.576401897405760600e-2	0.2721664874826364    	1.2112415342345781    	-9.90394302679850700e-2
0.2571995616674036    	2.3159928344163676    	1.575677885901986800e-2	0.2729563405264234    	1.2147566724186556    	-9.89902492843561800e-2
0.2580069135866271    	2.3164863059451477    	1.574486574122581400e-2	0.2737517793278529    	1.2182966692902197    	-9.89410930411086300e-2
0.25880491719071114    	2.316979777473928    	1.57475393866057380e-2	0.27455245657731686    	1.2218599791930576    	-9.88919615253219600e-2
0.2596083146002174    	2.317473249002708    	1.573949287434974200e-2	0.2753478074745671    	1.2253995848585115    	-9.88428547240831600e-2
0.26041221992475105    	2.317966720531488    	1.573116376224958400e-2	0.27614338368700064    	1.2289401932598674    	-9.8793772624486700e-2
0.2612215598610902    	2.318460192060268    	1.571764702641681400e-2	0.27693920688750695    	1.2324819008494994    	-9.8744715213634390e-2
0.26202654132713704    	2.318953663589048    	1.570322112780050700e-2	0.2777297624549375    	1.2360001655236297    	-9.86956824786356400e-2
0.262827193392338    	2.3194471351178283    	1.57037613975197100e-2	0.27853095478985773    	1.23956576774726    	-9.86466744066071300e-2
0.2636333414233389    	2.3199406066466084    	1.569394059273437600e-2	0.27932728201607326    	1.2431097184377196    	-9.8597690984673090e-2
0.26444500988200326    	2.3204340781753885    	1.56786877758323400e-2	0.2801236976578356    	1.2466540626100644    	-9.85487321999651400e-2
0.2652475013901507    	2.3209275497041686    	1.566743202491818800e-2	0.2809149334150689    	1.2501753543803955    	-9.84997980396222300e-2
0.26606046247777093    	2.3214210212329487    	1.56514909427115200e-2	0.28171195342048244    	1.2537223881945212    	-9.84508884907908700e-2
0.2668691984990804    	2.321914492761729    	1.564522236479829500e-2	0.28251442086387873    	1.2572936651224884    	-9.84020035406248800e-2
0.26767863462866287    	2.322407964290509    	1.563325662069603400e-2	0.28331189124935896    	1.2608427032944909    	-9.83531431762854600e-2
0.26848879583566515    	2.322901435819289    	1.562087676725506000e-2	0.2841096726029202    	1.2643931253894702    	-9.83043073849413300e-2
0.26929970173745355    	2.323394907348069    	1.560279285574871000e-2	0.28490249459320227    	1.267921476483561    	-9.82554961537684700e-2
0.2701113748028181    	2.323888378876849    	1.559489405915335800e-2	0.2857062688619715    	1.271498569267787    	-9.8206709469950300e-2
0.27092384200740094    	2.3243818504056293    	1.557598929974085800e-2	0.2864998313071418    	1.2750302156599989    	-9.81579473206776400e-2
0.2717371223522999    	2.3248753219344094    	1.556726360450984300e-2	0.28730438595680974    	1.27861078142786    	-9.81092096931486400e-2
0.2725512414469406    	2.3253687934631895    	1.55475349033735300e-2	0.2880987763503141    	1.2821461124963878    	-9.80604965745688800e-2
0.27336621724525756    	2.3258622649919696    	1.553798566603149800e-2	0.2889042029112891    	1.285730558592055    	-9.80118079521512100e-2
0.2741820799557862    	2.3263557365207497    	1.552272268416805500e-2	0.28970480263995424    	1.289293523498666    	-9.79631438131159500e-2
0.2749939406218895    	2.3268492080495298    	1.551183495857792500e-2	0.2905057755804674    	1.2928581493360385    	-9.7914504144690710e-2
0.2758165441752881    	2.32734267957831    	1.548565962382786000e-2	0.2913022037991159    	1.2964025494801785    	-9.78658889341104300e-2
0.27663520272057746    	2.32783615110709    	1.547443705660970200e-2	0.2921096397771872    	1.2999959382251378    	-9.78172981686174600e-2
0.2774548328268323    	2.32832962263587    	1.545750776568035300e-2	0.29291234059251264    	1.3035682537445061    	-9.77687318354614600e-2
0.2782705639731402    	2.32882309416465    	1.543964485378544200e-2	0.29371020882692567    	1.30711906249141    	-9.7720189921899400e-2
0.27909713501637046    	2.3293165656934303    	1.542237994538652000e-2	0.29451951496175705    	1.310720774125658    	-9.76716724151955900e-2
0.27991985465982816    	2.3298100372222104    	1.539888464820919300e-2	0.2953187393080373    	1.31427761807195    	-9.76231793026216800e-2
0.2807436498892707    	2.3303035087509905    	1.53802626643170300e-2	0.2961239125535878    	1.3178609368202854    	-9.75747105714566100e-2
0.2815685503309803    	2.3307969802797706    	1.536650719086204700e-2	0.29693505752184235    	1.3214708319433874    	-9.75262662089866900e-2
0.2823945799521701    	2.3312904518085507    	1.534702929614094300e-2	0.29774160924831106    	1.3250602854416613    	-9.74778462025054500e-2
0.2832217652886223    	2.3317839233373308    	1.532712414146207300e-2	0.2985488894300844    	1.3286529808354712    	-9.74294505393137800e-2
0.28405013267441936    	2.332277394866111    	1.530678135184121200e-2	0.2993569140262606    	1.332248989148707    	-9.73810792067198600e-2
0.28487970575730426    	2.332770866394891    	1.528589492757807300e-2	0.3001656006848823    	1.3358479438846993    	-9.73327321920391700e-2
0.2857105191688346    	2.333264337923671    	1.526480651633782000e-2	0.30097532568517243    	1.3394515196251624    	-9.72844094825944400e-2
0.28654258706961117    	2.333757809452451    	1.524316902635565500e-2	0.3017857560959668    	1.3430582347032765    	-9.72361110657157200e-2
0.28737594947282663    	2.3342512809812312    	1.522109189241704400e-2	0.3025970413652437    	1.34666875421782    	-9.71878369287403300e-2
0.2882106262439047    	2.3347447525100113    	1.519857384511915000e-2	0.30340920008902383    	1.3502831609279637    	-9.71395870590128200e-2
0.2890466497761924    	2.3352382240387914    	1.517561496616640400e-2	0.30422226474235875    	1.353901599359698    	-9.70913614438850800e-2
0.2898840460886157    	2.3357316955675715    	1.51522167959223500e-2	0.305036262884538    	1.3575241921620547    	-9.70431600707161800e-2
0.2907228455008829    	2.3362251670963516    	1.512836902834787700e-2	0.3058512145292308    	1.361151028403264    	-9.69949829268725200e-2
0.29156307646933255    	2.3367186386251317    	1.510407520062092300e-2	0.3066671516699535    	1.3647822504663072    	-9.6946829999727700e-2
0.2924047690384618    	2.337212110153912    	1.50793343234310300e-2	0.3074841033618928    	1.3684179876575118    	-9.68987012766625800e-2
0.29324795074792925    	2.337705581682692    	1.505401978204463600e-2	0.3083019705299739    	1.3720577990561498    	-9.68505967450652600e-2
0.29409265750825553    	2.338199053211472    	1.502319693352667200e-2	0.30911585444178225    	1.3756798834911061    	-9.68025163923310600e-2
0.2949340084362528    	2.338692524740252    	1.500717396206562600e-2	0.30994118239831836    	1.379352898157856    	-9.6754460205862600e-2
0.29578675418086126    	2.3391859962690322    	1.497053514131697300e-2	0.3107572893221783    	1.3829848758186567    	-9.67064281730696300e-2
0.2966362100555479    	2.3396794677978123    	1.494880939584402300e-2	0.31158501945139194    	1.3866685810423018    	-9.66584202813691600e-2
0.2974873128479319    	2.3401729393265924    	1.492120157612148400e-2	0.3124085144240534    	1.3903334382528523    	-9.66104365181854200e-2
0.2983400951404385    	2.3406664108553725    	1.489338085521551600e-2	0.31323347599565404    	1.3940048223711263    	-9.65624768709498600e-2
0.29918968410292685    	2.3411598823841526    	1.486974988089719800e-2	0.314059433983824    	1.3976806409116735    	-9.65145413271011200e-2
0.3000508308523249    	2.3416533539129327    	1.483608028881408200e-2	0.314886911141139    	1.401363220316804    	-9.64666298740850100e-2
0.30090885327430966    	2.342146825441713    	1.480142512028826400e-2	0.315710278394598    	1.4050275091296645    	-9.6418742499354600e-2
0.30176868722385103    	2.342640296970493    	1.477688880334645500e-2	0.3165455760271975    	1.4087448925423336    	-9.6370879190370110e-2
0.3026303734160321    	2.343133768499273    	1.474657548600095400e-2	0.31737694890203305    	1.4124448093313213    	-9.6323039934598900e-2
0.30349394449260364    	2.343627240028053    	1.471578517396417200e-2	0.3182097296665678    	1.4161509917502    	-9.62752247195156200e-2
0.30435943851267117    	2.344120711556833    	1.467921377784350300e-2	0.3190386522905147    	1.4198400040164705    	-9.62274335326019900e-2
0.3052268886804466    	2.3446141830856133    	1.464733215048583400e-2	0.3198742208309325    	1.4235585930691301    	-9.61796663613469800e-2
0.3060963361039592    	2.3451076546143934    	1.461519964453445000e-2	0.3207115357484937    	1.4272849541460024    	-9.61319231932466200e-2
0.3069678165309039    	2.3456011261431735    	1.45877502201360280e-2	0.32155556675103986    	1.4310412042851046    	-9.60842040158042200e-2
0.30784137025805963    	2.3460945976719536    	1.454921383035211700e-2	0.32239058408841176    	1.4347573402803393    	-9.60365088165301600e-2
0.30871703638892556    	2.3465880692007337    	1.45207673391408800e-2	0.3232378037280665    	1.4385277810339405    	-9.59888375829420100e-2
0.30959485301352135    	2.347081540729514    	1.448652526134768500e-2	0.32408137827486905    	1.4422819997761565    	-9.59411903025644500e-2
0.31047486536114494    	2.347575012258294    	1.444647919871707000e-2	0.32492134455986205    	1.4460201604187488    	-9.58935669629293300e-2
0.3113571128999514    	2.348068483787074    	1.441651537262042500e-2	0.3257736282725718    	1.44981313817047    	-9.58459675515756100e-2
0.31224163330360066    	2.348561955315854    	1.438074154297730700e-2	0.326622374846578    	1.4535903743466954    	-9.5798392056049400e-2
0.31312847545268463    	2.349055426844634    	1.434445233677661700e-2	0.32747292778946124    	1.4573756495325367    	-9.57508404639039200e-2
0.31401768174262357    	2.3495488983734143    	1.43023434002112600e-2	0.3283200251428348    	1.4611455460669576    	-9.57033127626995200e-2
0.3149092954244163    	2.3500423699021944    	1.427030225885440000e-2	0.3291795976832707    	1.4649709617979443    	-9.56558089400036500e-2
0.31579845731414563    	2.3505358414309745    	1.423722186748600e-2	0.3300356791816316    	1.4687808411004821    	-9.56083289833908800e-2
0.3166999311145672    	2.3510293129597546    	1.41940395490478800e-2	0.3308939706636151    	1.4726005556475363    	-9.55608728804428500e-2
0.3175990480742438    	2.3515227844885347    	1.415510380221327300e-2	0.33175415187645707    	1.476428680195857    	-9.55134406187483800e-2
0.31850076062552257    	2.352016256017315    	1.411562902115321400e-2	0.33261638964667584    	1.4802659571851535    	-9.54660321859032700e-2
0.31940511811649897    	2.352509727546095    	1.40703101067080500e-2	0.333475428223207    	1.4840889965792696    	-9.54186475695105200e-2
0.32031217306070164    	2.353003199074875    	1.403503067890577000e-2	0.3343472037396074    	1.4879687200667557    	-9.53712867571801400e-2
0.32122197300818817    	2.353496670603655    	1.398860747638700800e-2	0.33521058048457514    	1.4918110659149524    	-9.53239497365292500e-2
0.3221345733613751    	2.353990142132435    	1.395221370505582000e-2	0.3360867870664309    	1.495710509282612    	-9.527663649518201e-2
0.32305002715122777    	2.3544836136612153    	1.390995925808690000e-2	0.3369599864093146    	1.499596569324573    	-9.52293470207696800e-2
0.3239683906038424    	2.3549770851899954    	1.386713495545300300e-2	0.3378355255592954    	1.503493042373529    	-9.5182081300930600e-2
0.32488971381253595    	2.3554705567187755    	1.382374019726686000e-2	0.33871345400980274    	1.5074001486935478    	-9.51348393233101500e-2
0.32580915568552793    	2.3559640282475556    	1.378454516546739300e-2	0.33959370085099533    	1.511317572709608    	-9.50876210755607500e-2
0.32674148792522945    	2.3564574997763357    	1.373519477686367700e-2	0.3404766827020931    	1.5152471685313316    	-9.50404265453418600e-2
0.3276720534447437    	2.3569509713051158    	1.36900391657479500e-2	0.3413620926104916    	1.5191875701060975    	-9.49932557203200400e-2
0.32860582024398055    	2.357444442833896    	1.363899175783453000e-2	0.34224481200181506    	1.5231159978847506    	-9.49461085881688200e-2
0.3295428495699217    	2.357937914362676    	1.359793028728758800e-2	0.34314077985720925    	1.5271033862286656    	-9.48989851365688100e-2
0.3304832080423491    	2.358431385891456    	1.35509644681755300e-2	0.34403417251052465    	1.5310793139708518    	-9.48518853532076500e-2
0.33142695693880214    	2.358924857420236    	1.35033836794400e-2	0.3449303406182422    	1.535067593511672    	-9.48048092257799800e-2
0.3323741672118238    	2.3594183289490163    	1.344988675460330200e-2	0.34582405396642707    	1.5390449484646416    	-9.47577567419874500e-2
0.3333249062897897    	2.3599118004777964    	1.340635157619032300e-2	0.3467312578659801    	1.543082341360886    	-9.47107278895387800e-2
0.33427924616570454    	2.3604052720065765    	1.335688521229152200e-2	0.34763613137799604    	1.5471093631706612    	-9.46637226561496300e-2
0.33523725813944993    	2.3608987435353566    	1.330148225443158500e-2	0.3485387403938815    	1.551126307135097    	-9.46167410295427200e-2
0.3361990147910558    	2.3613922150641367    	1.325072661767009400e-2	0.3494497414087259    	1.5551805985988092    	-9.45697829974477600e-2
0.33716459798518494    	2.3618856865929168    	1.32046053425408900e-2	0.3503692033277258    	1.559272544215408    	-9.4522848547601400e-2
0.33812917196447145    	2.362379158121697    	1.315731339024805700e-2	0.3512864853547195    	1.563354788506313    	-9.44759376677473600e-2
0.33910263462490225    	2.362872629650477    	1.310456545515992800e-2	0.3522072000800622    	1.5674523095745068    	-9.44290503456362900e-2
0.3400801610788111    	2.363366101179257    	1.304584100742735000e-2	0.3531260020862385    	1.571541318334962    	-9.43821865690258500e-2
0.34106674162897443    	2.363859572708037    	1.299223202628175300e-2	0.3540589736552562    	1.5756933868908907    	-9.43353463256806600e-2
0.34205265114263544    	2.3643530442368172    	1.293741809115347700e-2	0.3549900692337889    	1.5798371065952976    	-9.42885296033723200e-2
0.3430428863557595    	2.3648465157655973    	1.28818982229950920e-2	0.3559247845787546    	1.5839969355991572    	-9.42417363898793800e-2
0.34403263207917634    	2.3653399872943774    	1.283057109369284700e-2	0.3568632031728691    	1.5881732454314323    	-9.41949666729873500e-2
0.3450367006040671    	2.3658334588231575    	1.276870683163651400e-2	0.3578054074357036    	1.5923664028896989    	-9.41482204404887600e-2
0.3460404736357145    	2.3663269303519376    	1.271101569167862300e-2	0.35875148932739315    	1.5965768172305705    	-9.41014976801829700e-2
0.3470489572480369    	2.3668204018807177    	1.265257895501891200e-2	0.3597015362030558    	1.6008048772166326    	-9.40547983798763900e-2
0.3480622497844005    	2.367313873409498    	1.259339171577976700e-2	0.3606556415001803    	1.6050509986792691    	-9.40081225273823300e-2
0.3490804636643033    	2.367807344938278    	1.253344184636315300e-2	0.36161390551066647    	1.6093156279545289    	-9.39614701105210300e-2
0.35010370637237737    	2.368300816467058    	1.247271648361395800e-2	0.3625764228559913    	1.6135991861429815    	-9.3914841117119700e-2
0.35113209110456145    	2.368794287995838    	1.241120276867304600e-2	0.36354329387323453    	1.6179021197817431    	-9.38682355350124500e-2
0.3521657365934309    	2.3692877595246182    	1.234889021105415600e-2	0.36451462680448504    	1.6222249105881443    	-9.38216533520402500e-2
0.35320476043546395    	2.3697812310533983    	1.228577166406956700e-2	0.36549053209953347    	1.626568050104605    	-9.37750945560511300e-2
0.3542492914470306    	2.3702747025821784    	1.22218274364583390e-2	0.3664711188834889    	1.630932023978222    	-9.37285591348999100e-2
0.3552994528667373    	2.3707681741109585    	1.215705159290164600e-2	0.36745650445963896    	1.6353173542520116    	-9.36820470764483600e-2
0.356355381306079    	2.3712616456397386    	1.20914268634139520e-2	0.36844680816949293    	1.6397245720398308    	-9.36355583685651700e-2
0.35741721421417993    	2.3717551171685187    	1.201952394077939500e-2	0.3694367381549593    	1.6441301266158974    	-9.35890929991258900e-2
0.3584850944703798    	2.372248588697299    	1.195745181292539500e-2	0.3704425462833052    	1.6486063448005517    	-9.35426509560130200e-2
0.35955425983738265    	2.372742060226079    	1.188881214069205400e-2	0.3714430719780747    	1.6530590542020023    	-9.34962322271158700e-2
0.3606395852391022    	2.373235531754859    	1.182015843516910600e-2	0.37245974367427137    	1.6575836192816493    	-9.34498368003306900e-2
0.3617216034678713    	2.373729003283639    	1.175498674272708300e-2	0.37347659021059837    	1.6621089624645438    	-9.34034646635605900e-2
0.3628201025343386    	2.374222474812419    	1.167905751757559000e-2	0.37449916005191425    	1.6666597764714903    	-9.33571158047155500e-2
0.3639205357391288    	2.3747159463411993    	1.160178531399231900e-2	0.37552232105312117    	1.6712132213586015    	-9.33107902117124700e-2
0.3650279837059655    	2.3752094178699794    	1.153412854393416600e-2	0.3765621122498997    	1.6758406767669387    	-9.32644878724750100e-2
0.36614263138685754    	2.3757028893987595    	1.146018770332861700e-2	0.37760281909018617    	1.6804722071275509    	-9.32182087749338100e-2
0.3672646705582227    	2.3761963609275396    	1.13852373499458200e-2	0.37864990790816855    	1.685132139649382    	-9.31719529070262800e-2
0.3683942990343253    	2.3766898324563197    	1.130395723723612900e-2	0.37969825627156145    	1.689797677614152    	-9.3125720256696700e-2
0.3695317239905899    	2.3771833039851    	1.123221809682704900e-2	0.38076394208741693    	1.6945403736549023    	-9.30795108118962000e-2
0.3706771580990005    	2.37767677551388    	1.114881398899575700e-2	0.38182597208799623    	1.6992667999655144    	-9.30333245605827800e-2
0.3718308285806214    	2.37817024704266    	1.107490414052025400e-2	0.3829057327211416    	1.704072134148991    	-9.29871614907212300e-2
0.3729929703457079    	2.37866371857144    	1.098928480099750800e-2	0.3839822551467054    	1.7088630571110293    	-9.29410215902831800e-2
0.37416382345184945    	2.37915719010022    	1.091311072706920000e-2	0.38507693417891864    	1.7137347836881558    	-9.2894904847247110e-2
0.37534364736360165    	2.3796506616290003    	1.0830472998063500e-2	0.38617412036166515    	1.7186176680124636    	-9.28488112495983200e-2
0.3765327049238237    	2.3801441331577804    	1.074664222434617400e-2	0.3872793471481699    	1.7235363359974358    	-9.28027407853288900e-2
0.37773128065028916    	2.3806376046865605    	1.06615829249003670e-2	0.38839286357518954    	1.7284918959487494    	-9.27566934424377500e-2
0.37893475416360245    	2.3811310762153406    	1.058006017791386400e-2	0.3895148143415163    	1.7334849918295492    	-9.27106692089306200e-2
0.3801581547056005    	2.3816245477441207    	1.048238089532350200e-2	0.390640535600924    	1.7384948677991336    	-9.26646680728200400e-2
0.3813870839418888    	2.382118019272901    	1.039875911676635400e-2	0.39178584305865516    	1.7435919095955124    	-9.26186900221253300e-2
0.38262678697418306    	2.382611490801681    	1.030849717195461600e-2	0.3929352841461377    	1.748707347573171    	-9.25727350448726200e-2
0.3838776179165301    	2.383104962330461    	1.021672692534013300e-2	0.39409434484187017    	1.753865596365501    	-9.2526803129094790e-2
0.3851399450524674    	2.383598433859241    	1.012377589909085500e-2	0.39526372095155826    	1.759069752565247    	-9.24808942628315600e-2
0.3864141688116895    	2.384091905388021    	1.002394037367310800e-2	0.39643810918536265    	1.7642962145711212    	-9.24350084341293800e-2
0.3876957962519702    	2.3845853769168013    	9.937977453112963000e-3	0.3976337737050831    	1.7696173639186819    	-9.23891456310415200e-2
0.38899998137084735    	2.3850788484455814    	9.835599174817772000e-3	0.3988355805456651    	1.7749658488659072    	-9.234330584162800e-2
0.3903124709341348    	2.3855723199743615    	9.736412594154904000e-3	0.4000488835282897    	1.7803654958972466    	-9.22974890539555700e-2
0.3916386610911604    	2.3860657915031416    	9.630285821220775000e-3	0.40126894691238124    	1.7857952292155512    	-9.2251695256097800e-2
0.3929790691246395    	2.3865592630319217    	9.533051989712373000e-3	0.40251212111435186    	1.7913278142213074    	-9.22059244361349700e-2
0.39433424743928036    	2.3870527345607018    	9.42877295937366000e-3	0.403763020398654    	1.7968947787006786    	-9.21601765821541400e-2
0.3957047834290169    	2.387546206089482    	9.317388790512876000e-3	0.40502217221952974    	1.8024984700201292    	-9.2114451682249100e-2
0.39709129929093306    	2.388039677618262    	9.21472153022103100e-3	0.4063060208211541    	1.8082120711483929    	-9.20687497245204000e-2
0.39848955486138854    	2.388533149147042    	9.104430912213155000e-3	0.4075939857736017    	1.8139439915603155    	-9.20230706970753200e-2
0.3999149782950214    	2.389026620675822    	8.99290783800373000e-3	0.40890788613302503    	1.8197913341258871    	-9.19774145880278400e-2
0.4013536147123751    	2.3895200922046023    	8.878786175958866000e-3	0.4102324008883339    	1.8256859146790456    	-9.19317813854987500e-2
0.40281117796356014    	2.3900135637333824    	8.762746061128064000e-3	0.41157392402468823    	1.8316561888186664    	-9.18861710776154400e-2
0.4042885507018932    	2.3905070352621625    	8.64432949186098000e-3	0.4129328801937541    	1.8377040464017274    	-9.18405836525121400e-2
0.4057866720261458    	2.3910005067909426    	8.52356497224614000e-3	0.414310236998392    	1.8438337936188398    	-9.17950190983297600e-2
0.4073065609163192    	2.3914939783197227    	8.395056562097614000e-3	0.41570161747841683    	1.8500259513782953    	-9.17494774032158300e-2
0.4088493167751795    	2.3919874498485028    	8.274578221894413000e-3	0.4171238949970739    	1.8563556123874065    	-9.17039585553247200e-2
0.41041612925322185    	2.392480921377283    	8.146132152206367000e-3	0.41856226140542824    	1.862756874906392    	-9.16584625428174100e-2
0.4120082994969742    	2.392974392906063    	8.0148770104427000e-3	0.4200231765074169    	1.8692584874520295    	-9.16129893538616200e-2
0.4136223308889998    	2.393467864434843    	7.88017136310389200e-3	0.42150250225210373    	1.8758420341671316    	-9.15675389766317200e-2
0.41527448906066516    	2.393961335963623    	7.743385398594103000e-3	0.4230178744592592    	1.8825860009725546    	-9.15221113993088400e-2
0.4169517525567562    	2.3944548074924032    	7.597530898276407000e-3	0.4245492834550326    	1.8894013374187788    	-9.14767066100806800e-2
0.41865599046866264    	2.3949482790211833    	7.458426645037939000e-3	0.42611441711370057    	1.8963667610884658    	-9.14313245971417400e-2
0.42040398439860177    	2.3954417505499634    	7.311152915602728000e-3	0.4277151373142045    	1.9034905580315498    	-9.13859653486930900e-2
0.422183310326496    	2.3959352220787435    	7.159613039686126000e-3	0.42934292336618207    	1.9107348080244102    	-9.13406288529425400e-2
0.4240014334156789    	2.3964286936075236    	6.998645609469984000e-3	0.4310000790251489    	1.918109763631171    	-9.1295315098104500e-2
0.4258612181244041    	2.3969221651363037    	6.843856118596607000e-3	0.43270507424300064    	1.9256976229691622    	-9.12500240724001300e-2
0.4277658987844636    	2.397415636665084    	6.679042569145965000e-3	0.4344449413536095    	1.9334406751278252    	-9.12047557640571100e-2
0.4297191318987407    	2.397909108193864    	6.503849337442402000e-3	0.4362229812361831    	1.9413536102405147    	-9.11595101613099200e-2
0.43172019718296956    	2.398402579722644    	6.3385320894153000e-3	0.4380587292723849    	1.9495233679810924    	-9.1114287252399610e-2
0.4337886180831096    	2.398896051251424    	6.152384705600208000e-3	0.4399410027887098    	1.9579001813163786    	-9.10690870255738100e-2
0.4359152506464668    	2.3993895227802042    	5.959214756802221000e-3	0.441874465403269    	1.9665048050718779    	-9.10239094690869000e-2
0.43811151977435214    	2.3998829943089843    	5.769487942931094000e-3	0.4438810077172833    	1.9754346605195965    	-9.09787545711998600e-2
0.4403851360070499    	2.4003764658377644    	5.561275460194317000e-3	0.44594641146724423    	1.9846264711280797    	-9.09336223201802300e-2
0.4427453298748933    	2.4008699373665445    	5.349563173978649000e-3	0.44809489304887196    	1.9941880088150865    	-9.08885127043022600e-2
0.44520330360328364    	2.4013634088953246    	5.133260865312465000e-3	0.4503365644685961    	2.004164275749309    	-9.08434257118467400e-2
0.4477728758955182    	2.4018568804241047    	4.900446198075544000e-3	0.4526733220935937    	2.014563711466085    	-9.07983613311011700e-2
0.4504714319947038    	2.402350351952885    	4.654722499114411000e-3	0.4551261544938182    	2.0254797228646515    	-9.07533195503595300e-2
0.4533213535432032    	2.402843823481665    	4.393927500160299500e-3	0.4577152810433635    	2.0370022936381704    	-9.07083003579225400e-2
0.45635230240837676    	2.403337295010445    	4.115198443541018000e-3	0.46046750085191773    	2.0492506897368146    	-9.06633037420974200e-2
0.45960502527500763    	2.403830766539225    	3.8146115308442813000e-3	0.46341963680585196    	2.062388786624443    	-9.06183296911980500e-2
0.46313820852276166    	2.404324238068005    	3.4812164933055590000e-3	0.4666194250160672    	2.0766290276504953    	-9.05733781935448400e-2
0.46704195351965666    	2.4048177095967853    	3.1222366644778904000e-3	0.4701641901841346    	2.092404543733992    	-9.05284492374648400e-2
0.4714679825914852    	2.4053111811255654    	2.7072312486341654000e-3	0.47417521384011935    	2.1102550825415527    	-9.04835428112916500e-2
0.4767122517556445    	2.4058046526543455    	2.213127378340333800e-3	0.47892537913398486    	2.1313950750205186    	-9.04386589033654400e-2
0.48353910600215977    	2.4062981241831256    	1.5615156371561606000e-3	0.4851006216393159    	2.1588771881771023    	-9.03937975020330100e-2
0.5    	2.406791595711909    	1.5742345633227392000000000e-9	0.5000000015742345    	2.225184939650972    	-9.03489585956473900e-2
0.5    	2.406791595711909    	-1.5742345633227392000000000e-9	0.4999999984257654    	2.22518492563912    	-9.03489585956473900e-2
0.5164608939978402    	2.4062981241831256    	-1.5615156371561606000e-3	0.5148993783606841    	2.29149267711299    	-9.03937975020330100e-2
0.5232877482443554    	2.4058046526543455    	-2.213127378340333800e-3	0.5210746208660151    	2.3189747902695736    	-9.04386589033654400e-2
0.5285320174085149    	2.4053111811255654    	-2.7072312486341654000e-3	0.5258247861598806    	2.3401147827485396    	-9.04835428112916500e-2
0.5329580464803434    	2.4048177095967853    	-3.1222366644778904000e-3	0.5298358098158655    	2.3579653215561005    	-9.05284492374648400e-2
0.5368617914772383    	2.404324238068005    	-3.4812164933055590000e-3	0.5333805749839328    	2.373740837639597    	-9.05733781935448400e-2
0.5403949747249923    	2.403830766539225    	-3.8146115308442813000e-3	0.536580363194148    	2.3879810786656495    	-9.06183296911980500e-2
0.5436476975916232    	2.403337295010445    	-4.115198443541018000e-3	0.5395324991480822    	2.4011191755532777    	-9.06633037420974200e-2
0.5466786464567968    	2.402843823481665    	-4.393927500160299500e-3	0.5422847189566364    	2.413367571651922    	-9.07083003579225400e-2
0.5495285680052961    	2.402350351952885    	-4.654722499114411000e-3	0.5448738455061818    	2.4248901424254408    	-9.07533195503595300e-2
0.5522271241044818    	2.4018568804241047    	-4.900446198075544000e-3	0.5473266779064063    	2.4358061538240072    	-9.07983613311011700e-2
0.5547966963967164    	2.4013634088953246    	-5.133260865312465000e-3	0.5496634355314038    	2.4462055895407833    	-9.08434257118467400e-2
0.5572546701251067    	2.4008699373665445    	-5.349563173978649000e-3	0.551905106951128    	2.4561818564750055    	-9.08885127043022600e-2
0.5596148639929501    	2.4003764658377644    	-5.561275460194317000e-3	0.5540535885327559    	2.465743394162013    	-9.09336223201802300e-2
0.5618884802256479    	2.3998829943089843    	-5.769487942931094000e-3	0.5561189922827168    	2.474935204770496    	-9.09787545711998600e-2
0.5640847493535333    	2.3993895227802042    	-5.959214756802221000e-3	0.5581255345967311    	2.4838650602182146    	-9.10239094690869000e-2
0.5662113819168904    	2.398896051251424    	-6.152384705600208000e-3	0.56005899721129    	2.492469683973713    	-9.10690870255738100e-2
0.5682798028170304    	2.398402579722644    	-6.3385320894153000e-3	0.561941270727615    	2.5008464973089994    	-9.1114287252399610e-2
0.5702808681012592    	2.397909108193864    	-6.503849337442402000e-3	0.5637770187638168    	2.5090162550495774    	-9.11595101613099200e-2
0.5722341012155364    	2.397415636665084    	-6.679042569145965000e-3	0.5655550586463904    	2.516929190162267    	-9.12047557640571100e-2
0.5741387818755959    	2.3969221651363037    	-6.843856118596607000e-3	0.5672949257569991    	2.5246722423209293    	-9.12500240724001300e-2
0.575998566584321    	2.3964286936075236    	-6.998645609469984000e-3	0.5689999209748511    	2.5322601016589212    	-9.1295315098104500e-2
0.577816689673504    	2.3959352220787435    	-7.159613039686126000e-3	0.5706570766338178    	2.5396350572656816    	-9.13406288529425400e-2
0.5795960156013982    	2.3954417505499634    	-7.311152915602728000e-3	0.5722848626857955    	2.5468793072585427    	-9.13859653486930900e-2
0.5813440095313374    	2.3949482790211833    	-7.458426645037939000e-3	0.5738855828862994    	2.5540031042016267    	-9.14313245971417400e-2
0.5830482474432438    	2.3944548074924032    	-7.597530898276407000e-3	0.5754507165449674    	2.5609685278713137    	-9.14767066100806800e-2
0.5847255109393348    	2.393961335963623    	-7.743385398594103000e-3	0.5769821255407407    	2.567783864317537    	-9.15221113993088400e-2
0.5863776691110002    	2.393467864434843    	-7.88017136310389200e-3	0.5784974977478963    	2.5745278311229605    	-9.15675389766317200e-2
0.5879917005030257    	2.392974392906063    	-8.0148770104427000e-3	0.579976823492583    	2.581111377838062    	-9.16129893538616200e-2
0.5895838707467782    	2.392480921377283    	-8.146132152206367000e-3	0.5814377385945718    	2.5876129903837004    	-9.16584625428174100e-2
0.5911506832248206    	2.3919874498485028    	-8.274578221894413000e-3	0.5828761050029261    	2.594014252902686    	-9.17039585553247200e-2
0.5926934390836808    	2.3914939783197227    	-8.395056562097614000e-3	0.5842983825215831    	2.6003439139117965    	-9.17494774032158300e-2
0.5942133279738542    	2.3910005067909426    	-8.52356497224614000e-3	0.585689763001608    	2.6065360716712522    	-9.17950190983297600e-2
0.5957114492981068    	2.3905070352621625    	-8.64432949186098000e-3	0.5870671198062459    	2.612665818888365    	-9.18405836525121400e-2
0.5971888220364399    	2.3900135637333824    	-8.762746061128064000e-3	0.5884260759753118    	2.618713676471426    	-9.18861710776154400e-2
0.5986463852876249    	2.3895200922046023    	-8.878786175958866000e-3	0.589767599111666    	2.624683950611046    	-9.19317813854987500e-2
0.6000850217049787    	2.389026620675822    	-8.99290783800373000e-3	0.5910921138669749    	2.630578531164205    	-9.19774145880278400e-2
0.6015104451386115    	2.388533149147042    	-9.104430912213155000e-3	0.5924060142263983    	2.6364258737297765    	-9.20230706970753200e-2
0.602908700709067    	2.388039677618262    	-9.21472153022103100e-3	0.5936939791788459    	2.642157794141699    	-9.20687497245204000e-2
0.6042952165709832    	2.387546206089482    	-9.317388790512876000e-3	0.5949778277804704    	2.6478713952699637    	-9.2114451682249100e-2
0.6056657525607196    	2.3870527345607018    	-9.42877295937366000e-3	0.5962369796013459    	2.6534750865894132    	-9.21601765821541400e-2
0.6070209308753605    	2.3865592630319217    	-9.533051989712373000e-3	0.597487878885648    	2.659042051068784    	-9.22059244361349700e-2
0.6083613389088396    	2.3860657915031416    	-9.630285821220775000e-3	0.5987310530876188    	2.664574636074541    	-9.2251695256097800e-2
0.6096875290658652    	2.3855723199743615    	-9.736412594154904000e-3	0.5999511164717103    	2.6700043693928457    	-9.22974890539555700e-2
0.6110000186291527    	2.3850788484455814    	-9.835599174817772000e-3	0.601164419454335    	2.675404016424185    	-9.234330584162800e-2
0.6123042037480297    	2.3845853769168013    	-9.937977453112963000e-3	0.6023662262949168    	2.68075250137141    	-9.23891456310415200e-2
0.6135858311883104    	2.384091905388021    	-1.002394037367310800e-2	0.6035618908146373    	2.6860736507189706    	-9.24350084341293800e-2
0.6148600549475326    	2.383598433859241    	-1.012377589909085500e-2	0.6047362790484417    	2.6913001127248455    	-9.24808942628315600e-2
0.6161223820834699    	2.383104962330461    	-1.021672692534013300e-2	0.6059056551581298    	2.696504268924591    	-9.2526803129094790e-2
0.6173732130258169    	2.382611490801681    	-1.030849717195461600e-2	0.6070647158538623    	2.7016625177169216    	-9.25727350448726200e-2
0.6186129160581112    	2.382118019272901    	-1.039875911676635400e-2	0.6082141569413448    	2.7067779556945797    	-9.26186900221253300e-2
0.6198418452943995    	2.3816245477441207    	-1.048238089532350200e-2	0.609359464399076    	2.7118749974909586    	-9.26646680728200400e-2
0.6210652458363976    	2.3811310762153406    	-1.058006017791386400e-2	0.6104851856584836    	2.716884873460543    	-9.27106692089306200e-2
0.6222687193497108    	2.3806376046865605    	-1.06615829249003670e-2	0.6116071364248106    	2.7218779693413433    	-9.27566934424377500e-2
0.6234672950761764    	2.3801441331577804    	-1.074664222434617400e-2	0.6127206528518302    	2.726833529292657    	-9.28027407853288900e-2
0.6246563526363984    	2.3796506616290003    	-1.0830472998063500e-2	0.6138258796383349    	2.731752197277629    	-9.28488112495983200e-2
0.6258361765481506    	2.37915719010022    	-1.091311072706920000e-2	0.6149230658210814    	2.7366350816019365    	-9.2894904847247110e-2
0.6270070296542921    	2.37866371857144    	-1.098928480099750800e-2	0.6160177448532946    	2.7415068081790634    	-9.29410215902831800e-2
0.6281691714193787    	2.37817024704266    	-1.107490414052025400e-2	0.6170942672788585    	2.7462977311411017    	-9.29871614907212300e-2
0.6293228419009995    	2.37767677551388    	-1.114881398899575700e-2	0.6181740279120037    	2.751103065324578    	-9.30333245605827800e-2
0.63046827600941    	2.3771833039851    	-1.123221809682704900e-2	0.619236057912583    	2.7558294916351898    	-9.30795108118962000e-2
0.6316057009656747    	2.3766898324563197    	-1.130395723723612900e-2	0.6203017437284385    	2.7605721876759404    	-9.3125720256696700e-2
0.6327353294417772    	2.3761963609275396    	-1.13852373499458200e-2	0.6213500920918315    	2.76523772564071    	-9.31719529070262800e-2
0.6338573686131425    	2.3757028893987595    	-1.146018770332861700e-2	0.6223971809098138    	2.769897658162541    	-9.32182087749338100e-2
0.6349720162940344    	2.3752094178699794    	-1.153412854393416600e-2	0.6234378877501002    	2.7745291885231533    	-9.32644878724750100e-2
0.6360794642608711    	2.3747159463411993    	-1.160178531399231900e-2	0.6244776789468789    	2.7791566439314908    	-9.33107902117124700e-2
0.6371798974656614    	2.374222474812419    	-1.167905751757559000e-2	0.6255008399480858    	2.7837100888186024    	-9.33571158047155500e-2
0.6382783965321287    	2.373729003283639    	-1.175498674272708300e-2	0.6265234097894017    	2.7882609028255487    	-9.34034646635605900e-2
0.6393604147608978    	2.373235531754859    	-1.182015843516910600e-2	0.6275402563257287    	2.7927862460084434    	-9.34498368003306900e-2
0.6404457401626173    	2.372742060226079    	-1.188881214069205400e-2	0.6285569280219252    	2.7973108110880895    	-9.34962322271158700e-2
0.6415149055296202    	2.372248588697299    	-1.195745181292539500e-2	0.6295574537166948    	2.8017635204895406    	-9.35426509560130200e-2
0.6425827857858201    	2.3717551171685187    	-1.201952394077939500e-2	0.6305632618450406    	2.806239738674195    	-9.35890929991258900e-2
0.643644618693921    	2.3712616456397386    	-1.20914268634139520e-2	0.6315531918305071    	2.8106452932502615    	-9.36355583685651700e-2
0.6447005471332627    	2.3707681741109585    	-1.215705159290164600e-2	0.632543495540361    	2.815052511038081    	-9.36820470764483600e-2
0.6457507085529695    	2.3702747025821784    	-1.22218274364583390e-2	0.6335288811165112    	2.8194378413118706    	-9.37285591348999100e-2
0.646795239564536    	2.3697812310533983    	-1.228577166406956700e-2	0.6345094679004664    	2.8238018151854867    	-9.37750945560511300e-2
0.647834263406569    	2.3692877595246182    	-1.234889021105415600e-2	0.6354853731955149    	2.8281449547019477    	-9.38216533520402500e-2
0.6488679088954385    	2.368794287995838    	-1.241120276867304600e-2	0.6364567061267655    	2.832467745508349    	-9.38682355350124500e-2
0.6498962936276227    	2.368300816467058    	-1.247271648361395800e-2	0.6374235771440087    	2.8367706791471106    	-9.3914841117119700e-2
0.6509195363356968    	2.367807344938278    	-1.253344184636315300e-2	0.6383860944893336    	2.841054237335564    	-9.39614701105210300e-2
0.6519377502155995    	2.367313873409498    	-1.259339171577976700e-2	0.6393443584998197    	2.8453188666108233    	-9.40081225273823300e-2
0.6529510427519631    	2.3668204018807177    	-1.265257895501891200e-2	0.6402984637969442    	2.8495649880734595    	-9.40547983798763900e-2
0.6539595263642854    	2.3663269303519376    	-1.271101569167862300e-2	0.6412485106726068    	2.8537930480595213    	-9.41014976801829700e-2
0.6549632993959329    	2.3658334588231575    	-1.276870683163651400e-2	0.6421945925642965    	2.8580034624003936    	-9.41482204404887600e-2
0.6559673679208237    	2.3653399872943774    	-1.283057109369284700e-2	0.6431367968271308    	2.8621966198586595    	-9.41949666729873500e-2
0.6569571136442405    	2.3648465157655973    	-1.28818982229950920e-2	0.6440752154212454    	2.866372929690935    	-9.42417363898793800e-2
0.6579473488573646    	2.3643530442368172    	-1.293741809115347700e-2	0.6450099307662112    	2.870532758694795    	-9.42885296033723200e-2
0.6589332583710256    	2.363859572708037    	-1.299223202628175300e-2	0.6459410263447438    	2.8746764783992016    	-9.43353463256806600e-2
0.6599198389211889    	2.363366101179257    	-1.304584100742735000e-2	0.6468739979137615    	2.8788285469551305    	-9.43821865690258500e-2
0.6608973653750978    	2.362872629650477    	-1.310456545515992800e-2	0.6477927999199379    	2.8829175557155855    	-9.44290503456362900e-2
0.6618708280355285    	2.362379158121697    	-1.315731339024805700e-2	0.6487135146452805    	2.887015076783779    	-9.44759376677473600e-2
0.6628354020148151    	2.3618856865929168    	-1.32046053425408900e-2	0.6496307966722742    	2.8910973210746844    	-9.4522848547601400e-2
0.6638009852089441    	2.3613922150641367    	-1.325072661767009400e-2	0.650550258591274    	2.895189266691283    	-9.45697829974477600e-2
0.6647627418605501    	2.3608987435353566    	-1.330148225443158500e-2	0.6514612596061184    	2.8992435581549953    	-9.46167410295427200e-2
0.6657207538342955    	2.3604052720065765    	-1.335688521229152200e-2	0.652363868622004    	2.9032605021194313    	-9.46637226561496300e-2
0.6666750937102103    	2.3599118004777964    	-1.340635157619032300e-2	0.65326874213402    	2.9072875239292064    	-9.47107278895387800e-2
0.6676258327881762    	2.3594183289490163    	-1.344988675460330200e-2	0.654175946033573    	2.9113249168254507    	-9.47577567419874500e-2
0.6685730430611978    	2.358924857420236    	-1.35033836794400e-2	0.6550696593817579    	2.9153022717784203    	-9.48048092257799800e-2
0.6695167919576509    	2.358431385891456    	-1.35509644681755300e-2	0.6559658274894753    	2.91929055131924    	-9.48518853532076500e-2
0.6704571504300783    	2.357937914362676    	-1.359793028728758800e-2	0.6568592201427906    	2.9232664790614264    	-9.48989851365688100e-2
0.6713941797560194    	2.357444442833896    	-1.363899175783453000e-2	0.657755187998185    	2.9272538674053417    	-9.49461085881688200e-2
0.6723279465552563    	2.3569509713051158    	-1.36900391657479500e-2	0.6586379073895083    	2.9311822951839943    	-9.49932557203200400e-2
0.6732585120747705    	2.3564574997763357    	-1.373519477686367700e-2	0.6595233172979069    	2.9351226967587607    	-9.50404265453418600e-2
0.6741908443144721    	2.3559640282475556    	-1.378454516546739300e-2	0.6604062991490047    	2.9390522925804845    	-9.50876210755607500e-2
0.675110286187464    	2.3554705567187755    	-1.382374019726686000e-2	0.6612865459901971    	2.942969716596544    	-9.51348393233101500e-2
0.6760316093961576    	2.3549770851899954    	-1.386713495545300300e-2	0.6621644744407046    	2.9468768229165634    	-9.5182081300930600e-2
0.6769499728487722    	2.3544836136612153    	-1.390995925808690000e-2	0.6630400135906853    	2.950773295965519    	-9.52293470207696800e-2
0.6778654266386249    	2.353990142132435    	-1.395221370505582000e-2	0.663913212933569    	2.95465935600748    	-9.527663649518201e-2
0.6787780269918118    	2.353496670603655    	-1.398860747638700800e-2	0.6647894195154247    	2.9585587993751394    	-9.53239497365292500e-2
0.6796878269392983    	2.353003199074875    	-1.403503067890577000e-2	0.6656527962603925    	2.9624011452233363    	-9.53712867571801400e-2
0.680594881883501    	2.352509727546095    	-1.40703101067080500e-2	0.666524571776793    	2.9662808687108226    	-9.54186475695105200e-2
0.6814992393744774    	2.352016256017315    	-1.411562902115321400e-2	0.6673836103533242    	2.9701039081049387    	-9.54660321859032700e-2
0.6824009519257562    	2.3515227844885347    	-1.415510380221327300e-2	0.6682458481235429    	2.973941185094235    	-9.55134406187483800e-2
0.6833000688854328    	2.3510293129597546    	-1.41940395490478800e-2	0.6691060293363851    	2.9777693096425564    	-9.55608728804428500e-2
0.6842015426858543    	2.3505358414309745    	-1.423722186748600e-2	0.6699643208183683    	2.98158902418961    	-9.56083289833908800e-2
0.6850907045755836    	2.3500423699021944    	-1.427030225885440000e-2	0.6708204023167292    	2.9853989034921478    	-9.56558089400036500e-2
0.6859823182573764    	2.3495488983734143    	-1.43023434002112600e-2	0.6716799748571651    	2.9892243192231347    	-9.57033127626995200e-2
0.6868715245473154    	2.349055426844634    	-1.434445233677661700e-2	0.6725270722105388    	2.9929942157575553    	-9.57508404639039200e-2
0.6877583666963993    	2.348561955315854    	-1.438074154297730700e-2	0.673377625153422    	2.996779490943397    	-9.5798392056049400e-2
0.6886428871000486    	2.348068483787074    	-1.441651537262042500e-2	0.674226371727428    	3.000556727119622    	-9.58459675515756100e-2
0.6895251346388551    	2.347575012258294    	-1.444647919871707000e-2	0.6750786554401381    	3.004349704871344    	-9.58935669629293300e-2
0.6904051469864787    	2.347081540729514    	-1.448652526134768500e-2	0.6759186217251311    	3.0080878655139363    	-9.59411903025644500e-2
0.6912829636110744    	2.3465880692007337    	-1.45207673391408800e-2	0.6767621962719336    	3.011842084256152    	-9.59888375829420100e-2
0.6921586297419404    	2.3460945976719536    	-1.454921383035211700e-2	0.6776094159115882    	3.015612525009753    	-9.60365088165301600e-2
0.6930321834690961    	2.3456011261431735    	-1.45877502201360280e-2	0.6784444332489601    	3.0193286610049874    	-9.60842040158042200e-2
0.6939036638960407    	2.3451076546143934    	-1.461519964453445000e-2	0.6792884642515064    	3.02308491114409    	-9.61319231932466200e-2
0.6947731113195534    	2.3446141830856133    	-1.464733215048583400e-2	0.6801257791690677    	3.0268112722209626    	-9.61796663613469800e-2
0.6956405614873289    	2.344120711556833    	-1.467921377784350300e-2	0.6809613477094854    	3.030529861273622    	-9.62274335326019900e-2
0.6965060555073963    	2.343627240028053    	-1.471578517396417200e-2	0.6817902703334322    	3.034218873539892    	-9.62752247195156200e-2
0.697369626583968    	2.343133768499273    	-1.474657548600095400e-2	0.6826230510979671    	3.0379250559587714    	-9.6323039934598900e-2
0.698231312776149    	2.342640296970493    	-1.477688880334645500e-2	0.6834544239728026    	3.0416249727477593    	-9.6370879190370110e-2
0.6990911467256904    	2.342146825441713    	-1.480142512028826400e-2	0.6842897216054021    	3.045342356160428    	-9.6418742499354600e-2
0.6999491691476751    	2.3416533539129327    	-1.483608028881408200e-2	0.685113088858861    	3.0490066449732884    	-9.64666298740850100e-2
0.7008103158970731    	2.3411598823841526    	-1.486974988089719800e-2	0.6859405660161759    	3.0526892243784185    	-9.65145413271011200e-2
0.7016599048595615    	2.3406664108553725    	-1.489338085521551600e-2	0.6867665240043461    	3.0563650429189666    	-9.65624768709498600e-2
0.7025126871520682    	2.3401729393265924    	-1.492120157612148400e-2	0.6875914855759467    	3.0600364270372404    	-9.66104365181854200e-2
0.703363789944452    	2.3396794677978123    	-1.494880939584402300e-2	0.6884149805486081    	3.06370128424779    	-9.66584202813691600e-2
0.7042132458191388    	2.3391859962690322    	-1.497053514131697300e-2	0.6892427106778218    	3.067384989471436    	-9.67064281730696300e-2
0.7050659915637472    	2.338692524740252    	-1.500717396206562600e-2	0.6900588176016815    	3.071016967132236    	-9.6754460205862600e-2
0.7059073424917445    	2.338199053211472    	-1.502319693352667200e-2	0.6908841455582179    	3.0746899817989863    	-9.68025163923310600e-2
0.7067520492520707    	2.337705581682692    	-1.505401978204463600e-2	0.6916980294700261    	3.0783120662339423    	-9.68505967450652600e-2
0.7075952309615382    	2.337212110153912    	-1.50793343234310300e-2	0.6925158966381072    	3.0819518776325805    	-9.68987012766625800e-2
0.7084369235306675    	2.3367186386251317    	-1.510407520062092300e-2	0.6933328483300465    	3.085587614823785    	-9.6946829999727700e-2
0.7092771544991171    	2.3362251670963516    	-1.512836902834787700e-2	0.6941487854707693    	3.0892188368868285    	-9.69949829268725200e-2
0.7101159539113844    	2.3357316955675715    	-1.51522167959223500e-2	0.694963737115462    	3.092845673128038    	-9.70431600707161800e-2
0.7109533502238077    	2.3352382240387914    	-1.517561496616640400e-2	0.6957777352576413    	3.096468265930395    	-9.70913614438850800e-2
0.7117893737560953    	2.3347447525100113    	-1.519857384511915000e-2	0.6965907999109762    	3.1000867043621287    	-9.71395870590128200e-2
0.7126240505271734    	2.3342512809812312    	-1.522109189241704400e-2	0.6974029586347563    	3.1037011110722723    	-9.71878369287403300e-2
0.7134574129303888    	2.333757809452451    	-1.524316902635565500e-2	0.6982142439040331    	3.1073116305868154    	-9.72361110657157200e-2
0.7142894808311654    	2.333264337923671    	-1.526480651633782000e-2	0.6990246743148275    	3.1109183456649294    	-9.72844094825944400e-2
0.7151202942426957    	2.332770866394891    	-1.528589492757807300e-2	0.6998343993151176    	3.1145219214053927    	-9.73327321920391700e-2
0.7159498673255806    	2.332277394866111    	-1.530678135184121200e-2	0.7006430859737395    	3.1181208761413854    	-9.73810792067198600e-2
0.7167782347113777    	2.3317839233373308    	-1.532712414146207300e-2	0.7014511105699156    	3.121716884454621    	-9.74294505393137800e-2
0.7176054200478299    	2.3312904518085507    	-1.534702929614094300e-2	0.702258390751689    	3.125309579848431    	-9.74778462025054500e-2
0.7184314496690196    	2.3307969802797706    	-1.536650719086204700e-2	0.7030649424781575    	3.1288990333467046    	-9.75262662089866900e-2
0.7192563501107293    	2.3303035087509905    	-1.53802626643170300e-2	0.7038760874464124    	3.1325089284698073    	-9.75747105714566100e-2
0.7200801453401718    	2.3298100372222104    	-1.539888464820919300e-2	0.7046812606919626    	3.136092247218142    	-9.76231793026216800e-2
0.7209028649836295    	2.3293165656934303    	-1.542237994538652000e-2	0.705480485038243    	3.1396490911644346    	-9.76716724151955900e-2
0.7217294360268598    	2.32882309416465    	-1.543964485378544200e-2	0.7062897911730743    	3.1432508027986823    	-9.7720189921899400e-2
0.7225451671731677    	2.32832962263587    	-1.545750776568035300e-2	0.7070876594074873    	3.146801611545586    	-9.77687318354614600e-2
0.7233647972794226    	2.32783615110709    	-1.547443705660970200e-2	0.7078903602228129    	3.1503739270649547    	-9.78172981686174600e-2
0.7241834558247119    	2.32734267957831    	-1.548565962382786000e-2	0.7086977962008839    	3.153967315809913    	-9.78658889341104300e-2
0.7250060593781105    	2.3268492080495298    	-1.551183495857792500e-2	0.7094942244195325    	3.1575117159540533    	-9.7914504144690710e-2
0.7258179200442139    	2.3263557365207497    	-1.552272268416805500e-2	0.7102951973600459    	3.1610763417914267    	-9.79631438131159500e-2
0.7266337827547424    	2.3258622649919696    	-1.553798566603149800e-2	0.711095797088711    	3.1646393066980374    	-9.80118079521512100e-2
0.7274487585530593    	2.3253687934631895    	-1.55475349033735300e-2	0.7119012236496858    	3.168223752793704    	-9.80604965745688800e-2
0.7282628776477    	2.3248753219344094    	-1.556726360450984300e-2	0.7126956140431903    	3.171759083862232    	-9.81092096931486400e-2
0.7290761579925991    	2.3243818504056293    	-1.557598929974085800e-2	0.7135001686928581    	3.1753396496300934    	-9.81579473206776400e-2
0.7298886251971819    	2.323888378876849    	-1.559489405915335800e-2	0.7142937311380285    	3.1788712960223053    	-9.8206709469950300e-2
0.7307002982625465    	2.323394907348069    	-1.560279285574871000e-2	0.7150975054067978    	3.182448388806532    	-9.82554961537684700e-2
0.7315112041643348    	2.322901435819289    	-1.562087676725506000e-2	0.7158903273970797    	3.185976739900622    	-9.83043073849413300e-2
0.7323213653713372    	2.322407964290509    	-1.563325662069603400e-2	0.7166881087506412    	3.189527161995602    	-9.83531431762854600e-2
0.7331308015009196    	2.321914492761729    	-1.564522236479829500e-2	0.7174855791361213    	3.193076200167604    	-9.84020035406248800e-2
0.7339395375222291    	2.3214210212329487    	-1.56514909427115200e-2	0.7182880465795175    	3.1966474770955706    	-9.84508884907908700e-2
0.7347524986098493    	2.3209275497041686    	-1.566743202491818800e-2	0.719085066584931    	3.2001945109096965    	-9.84997980396222300e-2
0.7355549901179967    	2.3204340781753885    	-1.56786877758323400e-2	0.7198763023421645    	3.203715802680028    	-9.85487321999651400e-2
0.7363666585766611    	2.3199406066466084    	-1.569394059273437600e-2	0.7206727179839267    	3.2072601468523727    	-9.8597690984673090e-2
0.7371728066076619    	2.3194471351178283    	-1.57037613975197100e-2	0.7214690452101422    	3.210804097542832    	-9.86466744066071300e-2
0.737973458672863    	2.318953663589048    	-1.570322112780050700e-2	0.7222702375450625    	3.2143696997664626    	-9.86956824786356400e-2
0.7387784401389098    	2.318460192060268    	-1.571764702641681400e-2	0.7230607931124929    	3.2178879644405924    	-9.8744715213634390e-2
0.739587780075249    	2.317966720531488    	-1.573116376224958400e-2	0.7238566163129994    	3.221429672030225    	-9.8793772624486700e-2
0.7403916853997826    	2.317473249002708    	-1.573949287434974200e-2	0.7246521925254328    	3.2249702804315805    	-9.88428547240831600e-2
0.7411950828092888    	2.316979777473928    	-1.57475393866057380e-2	0.725447543422683    	3.2285098860970343    	-9.88919615253219600e-2
0.7419930864133729    	2.3164863059451477    	-1.574486574122581400e-2	0.726248220672147    	3.232073195999872    	-9.89410930411086300e-2
0.7428004383325963    	2.3159928344163676    	-1.575677885901986800e-2	0.7270436594735765    	3.2356131928714364    	-9.89902492843561800e-2
0.7435975314914212    	2.3154993628875875    	-1.576401897405760600e-2	0.7278335125173636    	3.239128331055514    	-9.90394302679850700e-2
0.7443991068674732    	2.3150058913588074    	-1.5770342264907600e-2	0.7286287646025656    	3.2426674969708063    	-9.90886360049232500e-2
0.7452002793804614    	2.3145124198300273    	-1.57762697652989110e-2	0.7294240096151625    	3.2462066314103897    	-9.91378665081060900e-2
0.7460010670251425    	2.314018948301247    	-1.578167449353126700e-2	0.7302193925316112    	3.2497463795731196    	-9.91871217904764600e-2
0.7468063987323132    	2.313525476772467    	-1.57864164638130100e-2	0.7310199822685003    	3.2533093000126314    	-9.9236401864984700e-2
0.7476015794715586    	2.313032005243687    	-1.579165978120746800e-2	0.731809919690351    	3.256824813710301    	-9.92857067445886300e-2
0.7484013356458534    	2.312538533714907    	-1.57906934406880400e-2	0.7326106422051655    	3.26038832506069    	-9.93350364422535400e-2
0.7492007960433085    	2.312045062186127    	-1.579992436338415500e-2	0.7334008716799243    	3.263905138501821    	-9.93843909709522500e-2
0.7499999764525662    	2.3115515906573467    	-1.5803465841383102e-2	0.7341965106111832    	3.267446026025147    	-9.94337703436650500e-2
0.7507988942930224    	2.3110581191285666    	-1.580660506641871600e-2	0.7349922892266036    	3.2709875351946565    	-9.94831745733797200e-2
0.751597566480653    	2.3105646475997865    	-1.58040465364699500e-2	0.7357935199441831    	3.274553308235317    	-9.95326036730915800e-2
0.7524009309864514    	2.3100711760710064    	-1.581659517479301600e-2	0.7365843358116584    	3.2780727313409224    	-9.95820576558034600e-2
0.7531942803076901    	2.3095777045422263    	-1.581363646818157400e-2	0.7373806438395085    	3.281616596591555    	-9.9631536534525700e-2
0.7539972605300903    	2.3090842330134462    	-1.58199731790923280e-2	0.738177287350998    	3.2851619548684665    	-9.96810403222761800e-2
0.754790268667888    	2.308590761484666    	-1.58163411517722480e-2	0.7389739275161158    	3.2887072982527865    	-9.97305690320802400e-2
0.7555880430587686    	2.308097289955886    	-1.58170965856294800e-2	0.739770946473139    	3.2922543274011877    	-9.97801226769708500e-2
0.7563906012784138    	2.307603818427106    	-1.582236028937491800e-2	0.740568240989039    	3.29580258288851    	-9.9829701269988490e-2
0.7571832475079735    	2.307110346898326    	-1.58172944765463700e-2	0.7413659530314272    	3.2993526965231332    	-9.98793048241811700e-2
0.757985626584857    	2.3066168753695457    	-1.582188316982341400e-2	0.7421637434150335    	3.3029031588051536    	-9.99289333526044200e-2
0.7587781330011124    	2.3061234038407656    	-1.581614398268891800e-2	0.7429619890184235    	3.30645564698358    	-9.99785868683214400e-2
0.7595755085853497    	2.3056299323119855    	-1.581491454329748000e-2	0.7437605940420522    	3.310009734715007    	-0.10002826538440286    
0.7603728570246586    	2.3051364607832054    	-1.580798722122285500e-2	0.7445648698034357    	3.3135890593268513    	-0.10007796891392695    
0.7611702084576897    	2.3046429892544253    	-1.58112536357603580e-2	0.7453589548219294    	3.317123031363634    	-0.10012769746997954    
0.7619675798357335    	2.3041495177256452    	-1.580882570117792500e-2	0.7461587541345556    	3.320682434122825    	-0.10017745106565408    
0.7627649897215683    	2.303656046196865    	-1.580599427327748500e-2	0.7469589954482908    	3.3242438039504325    	-0.10022722971405149    
0.7635624635796802    	2.303162574668085    	-1.580277429735877400e-2	0.7477596892823214    	3.327807187660726    	-0.10027703342828043    
0.7643649223997588    	2.302669103139305    	-1.58039361485185380e-2	0.7485609862512403    	3.331373255544351    	-0.10032686222145701    
0.7651576689651893    	2.302175631610525    	-1.57951231601920900e-2	0.7493625458049973    	3.334940492027626    	-0.10037671610670502    
0.7659554439394614    	2.3016821600817448    	-1.57907009217369100e-2	0.7501647430177244    	3.338510566329167    	-0.10042659509715592    
0.7667533585856312    	2.3011886885529647    	-1.57858716341459100e-2	0.7509674869514854    	3.342083073741521    	-0.10047649920594862    
0.7675514351950791    	2.3006952170241846    	-1.57806440151323200e-2	0.7517707911799466    	3.3456580746725253    	-0.10052642844622975    
0.7683496931864529    	2.3002017454954045    	-1.577501414734295800e-2	0.7525746790391099    	3.3492356729760178    	-0.10057638283115361    
0.76914815217253    	2.2997082739666244    	-1.576885967107766500e-2	0.7533792925014523    	3.3528165004820334    	-0.10062636237388199    
0.7699468368326073    	2.2992148024378443    	-1.576254813338404700e-2	0.7541842886992233    	3.3563990313022662    	-0.10067636708758444    
0.770745766097438    	2.298721330909064    	-1.575571031233019300e-2	0.7549900557851078    	3.3599849928597294    	-0.10072639698543806    
0.7715449573494126    	2.298227859380284    	-1.57484684770840800e-2	0.7557964888723286    	3.36357391836947    	-0.10077645208062766    
0.772349340277827    	2.297734387851504    	-1.574031107373946600e-2	0.7566090292040876    	3.3671900233762626    	-0.10082653238634567    
0.7731442164565578    	2.297240916322724    	-1.57327692388198080e-2	0.7574114472177381    	3.370761080323579    	-0.10087663791579218    
0.7739443255073689    	2.2967474447939438    	-1.572430689025126600e-2	0.7582200186171176    	3.374359522113313    	-0.10092676868217493    
0.7747447844910987    	2.2962539732651637    	-1.571014749084235200e-2	0.7590346370002564    	3.3779848752173454    	-0.10097692469870935    
0.7755456096644728    	2.2957605017363836    	-1.57008715235267880e-2	0.759844738140946    	3.3815901249217073    	-0.10102710597861851    
0.7763468247786729    	2.2952670302076035    	-1.56911872497202810e-2	0.7606556375289526    	3.385198927121874    	-0.1010773125351332    
0.7771484536091608    	2.2947735586788234    	-1.568109494269685500e-2	0.761467358666464    	3.3888113864112737    	-0.10112754438149188    
0.777950514616179    	2.2942800871500433    	-1.567588739702571700e-2	0.7622746272191533    	3.3924040300513587    	-0.10117780153094066    
0.7787530327460594    	2.293786615621263    	-1.566497422154375400e-2	0.7630880585245157    	3.396024100220227    	-0.10122808399673341    
0.7795560249675609    	2.293293144092483    	-1.565364588312427600e-2	0.7639023790844366    	3.399648127900785    	-0.10127839179213163    
0.780359514512987    	2.292799672563703    	-1.564190427265271500e-2	0.7647176102403344    	3.403276208070238    	-0.10132872493040461    
0.7811635255868137    	2.292306201034923    	-1.562975155260516700e-2	0.7655337740342085    	3.4069084388236366    	-0.10137908342482925    
0.7819680784504571    	2.291812729506143    	-1.561717920074241800e-2	0.7663508992497147    	3.410544948258894    	-0.10142946728869026    
0.7827731959215187    	2.2913192579773627    	-1.560418977755316500e-2	0.7671690061439655    	3.414185826527654    	-0.10147987653528001    
0.7835789028727058    	2.2908257864485826    	-1.559078464995837200e-2	0.7679881182227474    	3.41783117823936    	-0.10153031117789864    
0.7843852169669547    	2.2903323149198025    	-1.557695787373699000e-2	0.7688082590932177    	3.4214811084545937    	-0.10158077122985398    
0.7851921681202977    	2.2898388433910224    	-1.55627179639989700e-2	0.7696294501562988    	3.425135712415375    	-0.10163125670446167    
0.7859997722428538    	2.2893453718622423    	-1.554805102218384000e-2	0.7704517212206698    	3.4287951227813522    	-0.10168176761504501    
0.7868129602811229    	2.288851900333462    	-1.553774868592772700e-2	0.7712752115951952    	3.4324599595284964    	-0.1017323039749351    
0.7876170374958021    	2.288358428804682    	-1.551744649061121700e-2	0.7720995910051909    	3.436128752812307    	-0.10178286579747078    
0.7884267488242858    	2.287864957275902    	-1.550150634509825700e-2	0.7729252424791876    	3.4398032072514138    	-0.10183345309599867    
0.7892372109948658    	2.287371485747122    	-1.548514342861309300e-2	0.7737520675662527    	3.4434828847027545    	-0.10188406588387316    
0.7900484456682781    	2.286878014218342    	-1.546834765139116500e-2	0.774580098016887    	3.4471679264677997    	-0.1019347041744564    
0.790865382937109    	2.2863845426895617    	-1.545590813962930400e-2	0.7754094747974796    	3.4508589598991204    	-0.10198536798111828    
0.7916733293445077    	2.2858910711607816    	-1.543346616610433400e-2	0.7762398631784034    	3.4545544953260707    	-0.10203605731723656    
0.7924870317547794    	2.2853975996320015    	-1.54153773015177400e-2	0.7770716544532617    	3.458256274149911    	-0.1020867721961967    
0.7933065102614206    	2.2849041281032214    	-1.540176170442937300e-2	0.7779047485569913    	3.4619638510441004    	-0.10213751263139205    
0.7941170728773284    	2.2844106565744413    	-1.537789044661549400e-2	0.7787391824307129    	3.4656773904102884    	-0.10218827863622368    
0.7949383715770926    	2.283917185045661    	-1.53633992244183900e-2	0.7795749723526741    	3.469396964692698    	-0.10223907022410049    
0.7957508058457625    	2.283423713516881    	-1.53333591807933500e-2	0.7804174466649691    	3.4731462869844165    	-0.10228988740843924    
0.7965691182352396    	2.282930241988101    	-1.531307654211661600e-2	0.7812560416931229    	3.4768783450268943    	-0.10234073020266442    
0.7973884316837845    	2.282436770459321    	-1.529235094807997200e-2	0.7820960807357046    	3.4806168294676665    	-0.10239159862020844    
0.7982087740732974    	2.281943298930541    	-1.527118245097483800e-2	0.7829375916223226    	3.484361864158785    	-0.10244249267451147    
0.7990301673493423    	2.2814498274017607    	-1.525486148822110800e-2	0.7837753058611212    	3.488090002362859    	-0.10249341237902154    
0.7998526404051566    	2.2809563558729806    	-1.52274930833767090e-2	0.7846251473217799    	3.4918721111896485    	-0.10254435774719457    
0.8006762248953485    	2.2804628843442005    	-1.521026849945609800e-2	0.7854659563958925    	3.495614022555541    	-0.10259532879249421    
0.8015009447277879    	2.2799694128154204    	-1.518729742905221300e-2	0.7863136472987355    	3.499386560604635    	-0.10264632552839209    
0.8023317344697937    	2.2794759412866403    	-1.516877348785111200e-2	0.7871629609819426    	3.503166320626558    	-0.10269734796836757    
0.8031539031133994    	2.2789824697578602    	-1.513997686415868600e-2	0.7880139262492407    	3.50695343080855    	-0.10274839612590801    
0.8039822025702816    	2.27848899822908    	-1.511563142283150500e-2	0.7888665711474502    	3.5107480159693347    	-0.10279947001450859    
0.8048166566265588    	2.2779955267003    	-1.509560506455777700e-2	0.7897210515620009    	3.514550769856732    	-0.10285056964767231    
0.8056425790684167    	2.27750205517152    	-1.506554182927559700e-2	0.7905770372391412    	3.518360222719397    	-0.10290169503891007    
0.8064796249444257    	2.27700858364274    	-1.504458372836350600e-2	0.7914350412160622    	3.5221786577625855    	-0.10295284620174076    
0.8073081979650871    	2.2765151121139597    	-1.501358102269876300e-2	0.7922946169423883    	3.526004087671962    	-0.10300402314969102    
0.808147957515173    	2.2760216405851796    	-1.499167844532233000e-2	0.7931562790698506    	3.529838802838082    	-0.10305522589629548    
0.8089793066592034    	2.2755281690563995    	-1.49597267006302600e-2	0.7940195799585731    	3.5336808110979305    	-0.10310645445509663    
0.8098219031939602    	2.2750346975276194    	-1.493687474997652800e-2	0.7948850284439837    	3.537532376957363    	-0.10315770883964492    
0.810661060776046    	2.2745412259988393    	-1.490874948012998000e-2	0.7957523112959161    	3.5413921064262857    	-0.10320898906349865    
0.81149681125866    	2.2740477544700592    	-1.487006082704825600e-2	0.7966267504316117    	3.545283684004816    	-0.10326029514022411    
0.8123389999653774    	2.273554282941279    	-1.484625927026747600e-2	0.7974927406951099    	3.549137660977123    	-0.10331162708339546    
0.8131876665885911    	2.273060811412499    	-1.481628925152966300e-2	0.7983713773370614    	3.5530479190110036    	-0.10336298490659483    
0.8140281190596879    	2.272567339883719    	-1.478648365867395500e-2	0.7992416354010139    	3.5569208892738433    	-0.1034143686234123    
0.8148751125895193    	2.272073868354939    	-1.47560263950825900e-2	0.8001190861944366    	3.5608258698431667    	-0.10346577824744582    
0.8157237767818464    	2.2715803968261588    	-1.472495391925314500e-2	0.8009988228625932    	3.5647410234005212    	-0.10351721379230142    
0.8165741527053978    	2.2710869252973787    	-1.468808532708180700e-2	0.801886067378316    	3.5686895896564383    	-0.10356867527159293    
0.8174262706576094    	2.2705934537685986    	-1.466129919015324900e-2	0.8027649714674561    	3.5726010379292275    	-0.10362016269894228    
0.8182801691834366    	2.2700999822398185    	-1.462341478811745000e-2	0.8036567543953193    	3.5765698017977696    	-0.10367167608797932    
0.819135884779004    	2.2696065107110384    	-1.459560388628760000e-2	0.8045402808927165    	3.5805018214969713    	-0.10372321545234184    
0.8199983667593528    	2.2691130391822583    	-1.456677291792785600e-2	0.8054315938414249    	3.5844684937844464    	-0.10377478080567566    
0.8208529312836996    	2.268619567653478    	-1.45225508381174900e-2	0.8063303804455821    	3.588468426602914    	-0.10382637216163453    
0.821714339009389    	2.268126096124698    	-1.449317798886356500e-2	0.8072211610205254    	3.5924327296302274    	-0.10387798953388029    
0.8225777214047646    	2.267632624595918    	-1.44579888421624800e-2	0.8081197325626021    	3.596431705342893    	-0.10392963293608266    
0.8234431257009402    	2.267139153067138    	-1.442226500149862000e-2	0.8090208606994416    	3.6004420588478485    	-0.10398130238191944    
0.8243105886995242    	2.2666456815383578    	-1.438600261786985300e-2	0.8099245860816544    	3.604463971055346    	-0.10403299788507643    
0.8251850595493679    	2.2661522100095777    	-1.43541103040573500e-2	0.8108309492453105    	3.6084976223658902    	-0.10408471945924742    
0.8260567720729488    	2.2656587384807976    	-1.43167663518665100e-2	0.8117400057210823    	3.6125432599115115    	-0.10413646711813426    
0.826925770216111    	2.2651652669520175    	-1.426866877580861300e-2	0.8126571014403023    	3.6166246750639153    	-0.10418824087544679    
0.8278019107875916    	2.2646717954232374    	-1.42355206152724200e-2	0.8135663901723191    	3.6206713462357305    	-0.1042400407449029    
0.8286803343708715    	2.2641783238944573    	-1.419121426789697300e-2	0.8144891201029746    	3.624777835712921    	-0.10429186674022851    
0.8295659956520253    	2.263684852365677    	-1.416172736776311600e-2	0.8154042682842622    	3.628850583601198    	-0.10434371887515762    
0.8304442217655975    	2.263191380836897    	-1.41115082589564200e-2	0.8163327135066412    	3.632982508240446    	-0.1043955971634322    
0.8313297837534985    	2.262697909308117    	-1.407079933295388200e-2	0.8172589844205447    	3.637104756402777    	-0.10444750161880238    
0.8322178230884679    	2.262204437779337    	-1.403480643767390500e-2	0.818183016650794    	3.6412170415948353    	-0.1044994322550263    
0.8331083930629816    	2.261710966250557    	-1.399293696488917400e-2	0.8191154560980924    	3.6453667420123    	-0.10455138908587018    
0.8340015427899183    	2.2612174947217767    	-1.395048008007593000e-2	0.8200510627098424    	3.6495305374829985    	-0.10460337212510828    
0.8348973314042261    	2.2607240231929966    	-1.39021311113381120e-2	0.820995200292888    	3.653732298931272    	-0.10465538138652297    
0.835795806806841    	2.2602305516642165    	-1.386377218940432000e-2	0.8219320346174367    	3.657901558178013    	-0.10470741688390474    
0.8366970341972266    	2.2597370801354364    	-1.381951650560320200e-2	0.8228775176916234    	3.6621093075595157    	-0.10475947863105212    
0.8376010632714965    	2.2592436086066563    	-1.377464628292763300e-2	0.8238264169885688    	3.6663322603958366    	-0.10481156664177176    
0.8385079554794714    	2.258750137077876    	-1.372915835780993700e-2	0.8247787971216616    	3.670570704240453    	-0.1048636809298784    
0.8394177683102155    	2.258256665549096    	-1.3677753745025700e-2	0.8257400145651898    	3.6748484773851224    	-0.10491582150919493    
0.8403305713495077    	2.257763194020316    	-1.363630946153679700e-2	0.8266942618879709    	3.6790952309144616    	-0.10496798839355231    
0.8412513197894608    	2.257269722491536    	-1.359383887754421500e-2	0.8276574809119165    	3.683381911832303    	-0.10502018159678965    
0.8421653691682696    	2.256776250962756    	-1.354090524387105400e-2	0.8286244639243985    	3.6876853438913004    	-0.10507240113275419    
0.8430875058896429    	2.2562827794339757    	-1.349211412808639000e-2	0.8295953917615566    	3.69200633187916    	-0.10512464701530129    
0.8440128867341572    	2.2557893079051956    	-1.344278251552568400e-2	0.8305701042186315    	3.696344162825449    	-0.10517691925829446    
0.8449464910912913    	2.2552958363764155    	-1.339769541476046000e-2	0.8315487956765308    	3.700699701797101    	-0.10522921787560537    
0.8458736659149515    	2.2548023648476354    	-1.333682063955093600e-2	0.8325368452754005    	3.7050968879573225    	-0.1052815428811138    
0.8468092077251305    	2.2543088933188553    	-1.329088569292908000e-2	0.8335183220322014    	3.709464822539272    	-0.10533389428870776    
0.8477482869837074    	2.253815421790075    	-1.323885236027240200e-2	0.834509434623435    	3.7138756401484074    	-0.10538627211228332    
0.8486909748710534    	2.253321950261295    	-1.318598979924261400e-2	0.8355049850718108    	3.718306207863235    	-0.10543867636574483    
0.8496373573851981    	2.252828478732515    	-1.313267196312207800e-2	0.836504685422076    	3.7227552441763754    	-0.10549110706300477    
0.8505875095547227    	2.252335007203735    	-1.30732176563918700e-2	0.8375142918983308    	3.7272483664141016    	-0.1055435642179838    
0.8515415179644912    	2.251841535674955    	-1.302363511287292800e-2	0.8385178828516183    	3.73171471734969    	-0.10559604784461073    
0.852499469933528    	2.2513480641461747    	-1.296802159181856500e-2	0.8395314483417093    	3.7362254586632893    	-0.10564855795682268    
0.8534614495984088    	2.2508545926173946    	-1.29116653902983900e-2	0.8405497842081103    	3.740757429915864    	-0.10570109456856486    
0.8544324592764101    	2.2503611210886145    	-1.285934095608517700e-2	0.8415731183203249    	3.745311645210987    	-0.10575365769379072    
0.8554027772171944    	2.2498676495598344    	-1.28015905175234900e-2	0.8426011866996709    	3.749886929745886    	-0.10580624734646195    
0.856372500862161    	2.2493741780310543    	-1.273804062620235400e-2	0.8436344602359587    	3.7544853791543833    	-0.10585886354054844    
0.8573515412896324    	2.2488807065022742    	-1.267861223238372400e-2	0.8446729290572487    	3.7591069495026956    	-0.10591150629002831    
0.8583400042798716    	2.248387234973494    	-1.26231721705691700e-2	0.8457168321093024    	3.76375270418784    	-0.10596417560888789    
0.8593232721264229    	2.247893763444714    	-1.255206013741306500e-2	0.8467712119890098    	3.768445084631058    	-0.10601687151112175    
0.8603210838532374    	2.247400291915934    	-1.250041175183094800e-2	0.8478206721014064    	3.773115570290092    	-0.10606959401073277    
0.8613188297435244    	2.246906820387154    	-1.243243645687205400e-2	0.8488863932866523    	3.777858423737711    	-0.10612234312173202    
0.8623166266752679    	2.2464133488583737    	-1.236930061582780800e-2	0.8499473260594401    	3.7825799669788247    	-0.10617511885813881    
0.8633244096482047    	2.2459198773295936    	-1.230491989047185200e-2	0.8510194897577328    	3.7873514919923643    	-0.10622792123398077    
0.8643373915256958    	2.2454264058008135    	-1.223436691680052400e-2	0.8521030246088952    	3.792173622841969    	-0.10628075026329374    
0.8653606148719043    	2.2449329342720334    	-1.217831285597671100e-2	0.8531823020159276    	3.7969768064905147    	-0.10633360596012187    
0.8663794862650153    	2.2444394627432533    	-1.210119033828435800e-2	0.854278295926731    	3.801854384763695    	-0.10638648833851762    
0.8674137740400608    	2.2439459912144732    	-1.204344122360518900e-2	0.8553703328164556    	3.806714352829511    	-0.10643939741254164    
0.8684488983077038    	2.243452519685693    	-1.197443551196250700e-2	0.8564744627957412    	3.8116281396166873    	-0.10649233319626301    
0.8694899142013195    	2.242959048156913    	-1.190460348481938300e-2	0.8575853107165001    	3.8165718237281525    	-0.10654529570375897    
0.8705369748904072    	2.242465576628133    	-1.183392724615603500e-2	0.8587030476442511    	3.8215461664687376    	-0.10659828494911516    
0.8715853324547761    	2.241972105099353    	-1.175194870216764300e-2	0.8598333837526084    	3.82657658022302    	-0.1066513009464255    
0.8726449657552656    	2.2414786335705728    	-1.168446847033983300e-2	0.8609604972849257    	3.831592652322006    	-0.10670434370979223    
0.8737111398862081    	2.2409851620417927    	-1.161067156235021200e-2	0.8621004683238578    	3.8366659450809726    	-0.10675741325332594    
0.874784036672921    	2.2404916905130126    	-1.153054709594515700e-2	0.8632534895769759    	3.841797316119888    	-0.10681050959114548    
0.8758638282271218    	2.2399982189842325    	-1.145996647079106400e-2	0.8644038617563308    	3.8469168978007575    	-0.10686363273737809    
0.8769507206691116    	2.2395047474554524    	-1.138297242405334600e-2	0.8655677482450582    	3.8520966231568083    	-0.10691678270615937    
0.878044910163038    	2.2390112759266723    	-1.13048943505155790e-2	0.8667400158125224    	3.8573136474131076    	-0.10696995951163323    
0.8791466064946398    	2.238517804397892    	-1.122569352563551200e-2	0.8679209129690044    	3.862569076532322    	-0.10702316316795196    
0.8802609340904154    	2.238024332869112    	-1.11502504459949200e-2	0.8691106836444205    	3.8678639960927996    	-0.10707639368927621    
0.8813734004413162    	2.237530861340332    	-1.106381199077932900e-2	0.8703095884505369    	3.8731995659132914    	-0.10712965108977494    
0.882498968178984    	2.237037389811552    	-1.098109962557757700e-2	0.8715178685534064    	3.8785768592719316    	-0.10718293538362561    
0.883637880663508    	2.2365439182827718    	-1.089673900500685300e-2	0.8727411416585011    	3.884020877035865    	-0.10723624658501393    
0.8847756811450588    	2.2360504467539917    	-1.081191462974449400e-2	0.8739637665153144    	3.889462009855181    	-0.10728958470813407    
0.8859273605188714    	2.2355569752252116    	-1.072541617982622600e-2	0.8752019443390453    	3.894972359129784    	-0.1073429497671886    
0.8870882983613302    	2.2350635036964315    	-1.063758235651716800e-2	0.8764507160048131    	3.900529854919745    	-0.10739634177638842    
0.8882587991323907    	2.2345700321676514    	-1.054841320248169500e-2	0.877710385929909    	3.906135851994604    	-0.10744976074995288    
0.889439169217074    	2.2340765606388713    	-1.045254850853438400e-2	0.8789866207085396    	3.9118155687944567    	-0.10750320670210978    
0.8906297506649672    	2.233583089110091    	-1.036586545803401000e-2	0.8802638852069331    	3.9174998682281124    	-0.10755667964709527    
0.8918357891443667    	2.233089617581311    	-1.027719733153784300e-2	0.8815585918128289    	3.9232617914913828    	-0.10761017959915396    
0.8930429359283232    	2.232596146052531    	-1.01774543464606280e-2	0.8828654815818625    	3.929077934336746    	-0.10766370657253892    
0.8942662947592108    	2.232102674523751    	-1.007565917153788000e-2	0.884190635587673    	3.934975359791073    	-0.10771726058151156    
0.8955013751648131    	2.231609202994971    	-9.977571334968254000e-3	0.8855238038298449    	3.9409084515613966    	-0.10777084164034183    
0.8967486032924639    	2.2311157314661907    	-9.883143203975114000e-3	0.8868654600884888    	3.9468793181444433    	-0.1078244497633081    
0.8980133440128736    	2.2306222599374106    	-9.786514781157957000e-3	0.8882268292317156    	3.952937914354996    	-0.10787808496469721    
0.8992813640753655    	2.2301287884086305    	-9.673271594970627000e-3	0.8896080924803949    	3.959085046692951    	-0.10793174725880442    
0.9005678957746502    	2.2296353168798504    	-9.568315157471668000e-3	0.8909995806171784    	3.965277683564801    	-0.10798543665993347    
0.9018685793142376    	2.2291418453510703    	-9.466796921187874000e-3	0.8924017823930498    	3.9715180000931953    	-0.10803915318239662    
0.9031840006684669    	2.22864837382229    	-9.357938933315901000e-3	0.8938260617351509    	3.977856569957037    	-0.10809289684051455    
0.904514777472517    	2.22815490229351    	-9.242036314692184000e-3	0.8952727411578248    	3.9842948284644404    	-0.10814666764861651    
0.9058615738444874    	2.22766143076473    	-9.134539664392766000e-3	0.8967270341800947    	3.9907669703060518    	-0.10820046562104013    
0.9072251025424409    	2.22716795923595    	-9.019611691696906000e-3	0.898205490850744    	3.9973466493202467    	-0.10825429077213165    
0.9086110294583273    	2.22667448770717    	-8.907246211616016000e-3	0.8997037832467112    	4.004014604648653    	-0.10830814311624576    
0.9100103579202499    	2.2261810161783897    	-8.787902365848131000e-3	0.9012224555544018    	4.010773258122049    	-0.10836202266774565    
0.9114239689110794    	2.2256875446496096    	-8.661119586113071000e-3	0.9027628493249662    	4.01762858013925    	-0.10841592944100309    
0.9128626317799388    	2.2251940731208295    	-8.531442372118775000e-3	0.9043311894078199    	4.024608273582508    	-0.10846986345039833    
0.9143224522245857    	2.2247006015920494    	-8.40442811702782000e-3	0.905918024107558    	4.031670274911419    	-0.10852382471032017    
0.9158045578352635    	2.2242071300632693    	-8.279975046320014000e-3	0.9075245827889437    	4.038820055253878    	-0.10857781323516591    
0.9173101517737345    	2.223713658534489    	-8.147340990066210000e-3	0.9091628107836683    	4.046110775754076    	-0.10863182903934149    
0.9188454697034656    	2.223220187005709    	-8.016596329201562000e-3	0.9108288733742641    	4.05352537050095    	-0.10868587213726129    
0.9203972296842506    	2.222726715476929    	-7.872862612987066000e-3	0.9125243670712637    	4.0610709445568665    	-0.1087399425433483    
0.9219817396511834    	2.222233243948149    	-7.730692558585196000e-3	0.9142510470925982    	4.068755309290812    	-0.1087940402720341    
0.9235958377904421    	2.221739772419369    	-7.584980522625104000e-3	0.9160108572678171    	4.076587115463237    	-0.10884816533775883    
0.9252414535107922    	2.2212463008905887    	-7.435535521636029000e-3	0.9178059179891562    	4.084575799603851    	-0.10890231775497117    
0.9269207333974755    	2.2207528293618086    	-7.282114872291825000e-3	0.9196386185251836    	4.092731994841488    	-0.1089564975381284    
0.928640973579699    	2.2202593578330285    	-7.12936753794005900e-3	0.921511606041759    	4.1010674820433195    	-0.10901070470169644    
0.9303901344824453    	2.2197658863042484    	-6.962288562008627000e-3	0.9234278459204367    	4.109595458254054    	-0.10906493926014972    
0.9321859542915355    	2.2192724147754683    	-6.795154848712448000e-3	0.9253907994428232    	4.118331327457048    	-0.10911920122797134    
0.9340269518558668    	2.2187789432466882    	-6.617752467244984000e-3	0.9274091993886219    	4.127313953751933    	-0.10917349061965298    
0.935921948040482    	2.218285471717908    	-6.449986703247140000e-3	0.929471961337235    	4.136494007367308    	-0.109227807449695    
0.9378607124056584    	2.217792000189128    	-6.255946874181784000e-3	0.9316047655314765    	4.145985774881925    	-0.10928215173260629    
0.9398631808582556    	2.217298528660348    	-6.070624743829912000e-3	0.9337925561144256    	4.155722252163847    	-0.10933652348290442    
0.9419305381836659    	2.216805057131568    	-5.872688681792789000e-3	0.9360578495018732    	4.165803645591385    	-0.10939092271511557    
0.9440700112500378    	2.2163115856027877    	-5.661392770396828000e-3	0.9384086184796409    	4.176265437010301    	-0.10944534944377463    
0.9462902265110952    	2.2158181140740076    	-5.45169355753406100e-3	0.9408385329535612    	4.187079455160268    	-0.10949980368342505    
0.9486016607986055    	2.2153246425452275    	-5.2265871146698170000e-3	0.9433750736839356    	4.1983679995888075    	-0.10955428544861898    
0.9510172492092986    	2.2148311710164474    	-4.9900114863509400000e-3	0.9460272377229477    	4.210171110505833    	-0.10960879475391726    
0.9535532682744781    	2.2143376994876673    	-4.7402521360666830000e-3	0.9488130161384113    	4.222568854817387    	-0.10966333161388934    
0.9562355661535569    	2.2138442279588872    	-4.480002719992262600e-3	0.9517555634335647    	4.235664278626929    	-0.1097178960431134    
0.959077180209614    	2.213350756430107    	-4.191613014725516000e-3	0.9548855671948884    	4.2495939530445686    	-0.10977248805617627    
0.9621309914440992    	2.212857284901327    	-3.885823253124804000e-3	0.9582451681909744    	4.264545420076948    	-0.10982710766767348    
0.9654470201786429    	2.212363813372547    	-3.546640391490525000e-3	0.9619003797871525    	4.280812463615838    	-0.10988175489220924    
0.9691096343688093    	2.211870341843767    	-3.18113527027127030e-3	0.9659284990985378    	4.298739084413021    	-0.10993642974439648    
0.9732658175194169    	2.2113768703149868    	-2.7634611508184964000e-3	0.9705023563685983    	4.319094440975836    	-0.10999113223885684    
0.9781829219313369    	2.2108833987862067    	-2.2600923858776462000e-3	0.9759228295454594    	4.343217551457752    	-0.11004586239022067    
0.9845768505906003    	2.2103899272574266    	-1.5915231307284877000e-3	0.9829853274598718    	4.374648279349727    	-0.11010062021312704    
1.    	2.2098964557286465    	-0.    	1.    	4.450369865290092    	-0.11015540572222375    


==> plot-data/psi-plots/K0.01N2.dat <==
# K=1.00d-2	h=-0.970989687447005    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	2.0235728222618143    	0.    	0.    	0.    	-0.13296036667292674    
1.430661862093693400e-2	2.0251485177920463    	5.182815107935561000e-3	1.948943372887249300e-2	8.610416127671799e-2	-0.132748556571329    
2.024495941961440300e-2	2.0267242133222783    	7.319218616614800000e-3	2.756417803622920300e-2	0.1217783166052487    	-0.1325370917682132    
2.481006101017736000e-2	2.02829990885251    	8.95144194070418000e-3	3.37615029508815330e-2	0.14915804817461314    	-0.1323259716629017    
2.86657212258043700e-2	2.029875604382742    	1.032151972057302700e-2	3.898724094637740500e-2	0.172245316558787    	-0.13211519565594182    
3.206889047385730000e-2	2.031451299912974    	1.152334493385346000e-2	4.359223540771075500e-2	0.19259014500752916    	-0.13190476314910268    
3.515126796537107500e-2	2.033026995443206    	1.260514103036533300e-2	4.77564089957364100e-2	0.21098743038768028    	-0.13169467354537207    
3.79910427278745200e-2	2.034602690973438    	1.35955956315470420e-2	5.158663835942157000e-2	0.22790935287376    	-0.1314849262489528    
4.063912952993225500e-2	2.03617838650367    	1.451342645928141700e-2	5.515255598921367000e-2	0.24366354824785383    	-0.13127552066525966    
4.313087379569932600e-2	2.037754082033902    	1.537165247020411000e-2	5.850252626590344000e-2	0.25846368995484403    	-0.13106645620091606    
4.54919958006509860e-2	2.039329777564134    	1.617976585214111500e-2	6.167176165279210000e-2	0.2724653463740493    	-0.13085773226375086    
4.77419015699456500e-2	2.040905473094366    	1.69449420138478520e-2	6.4686843583793500e-2	0.2857859540664556    	-0.13064934826279478    
4.989565943880036600e-2	2.042481168624598    	1.767276303164408700e-2	6.75684224704444600e-2	0.2985167463839466    	-0.13044130360827771    
5.19652460925456800e-2	2.04405686415483    	1.836767393537008800e-2	7.03329200279157800e-2	0.31073027433191197    	-0.1302335977116248    
5.39603670454368500e-2	2.0456325596850617    	1.90332835770738300e-2	7.29936506225106800e-2	0.32248536067346634    	-0.1300262299854539    
5.588901687057569000e-2	2.0472082552152937    	1.967256977531721400e-2	7.55615866458929100e-2	0.3338304813466255    	-0.12981919984357176    
5.77578735019341300e-2	2.0487839507455257    	2.02880248835409500e-2	7.80458983854750900e-2	0.3448061506073354    	-0.12961250670097152    
5.957258282135711000e-2	2.0503596462757576    	2.0881759424085905e-2	8.045434224544300e-2	0.35544663618683076    	-0.12940614997382874    
6.13379688079922400e-2	2.0519353418059896    	2.145557986660321700e-2	8.27935486745954500e-2	0.36578123135451346    	-0.12920012907949888    
6.30581916424813200e-2	2.0535110373362215    	2.201104709434200e-2	8.50692387368233200e-2	0.3758352117245849    	-0.12899444343651367    
6.47368689038523200e-2	2.0550867328664535    	2.25495205670068450e-2	8.72863894708591500e-2	0.3856305658140882    	-0.12878909246457818    
6.63771695621850200e-2	2.0566624283966854    	2.307219314220806700e-2	8.94493627043930900e-2	0.3951865641426351    	-0.12858407558456797    
6.79818881109523000e-2	2.0582381239269174    	2.358011875925912500e-2	9.15620068702114300e-2	0.40452020905528613    	-0.1283793922185253    
6.95535037165439400e-2	2.0598138194571494    	2.40742334803841270e-2	9.36277371969280700e-2	0.4136465890045566    	-0.12817504178965655    
7.10942277996421300e-2	2.0613895149873813    	2.45553741716215400e-2	9.56496019712636600e-2	0.42257917129663214    	-0.12797102372232885    
7.26060427732667700e-2	2.0629652105176133    	2.502429185245410600e-2	9.76303346257208900e-2	0.4313300322142989    	-0.1277673374420672    
7.40907339145802100e-2	2.0645409060478452    	2.54816641506157300e-2	9.95723980651959300e-2	0.4399100528515558    	-0.1275639823755511    
7.55499157248599200e-2	2.066116601578077    	2.59281046725275300e-2	0.10147802039738744    	0.4483290769702738    	-0.12736095795061192    
7.69850539957294700e-2	2.067692297108309    	2.636417170931656400e-2	0.10334922570504604    	0.45659604695174627    	-0.12715826359622928    
7.83974841785323400e-2	2.069267992638541    	2.679037408657208300e-2	0.10518785826510443    	0.46471911079661105    	-0.12695589874252852    
7.97884271032467300e-2	2.070843688168773    	2.72071781647432700e-2	0.10699560526799    	0.47270572249859033    	-0.12675386282077727    
8.115900228283100e-2	2.072419383699005    	2.761501207851720400e-2	0.10877401436134822    	0.48056271955251945    	-0.12655215526338276    
8.2510239322087500e-2	2.073995079229237    	2.801426983924033000e-2	0.11052450916132783    	0.48829639148307996    	-0.12635077550388854    
8.38430876453251100e-2	2.075570774759469    	2.840531575524526400e-2	0.11224840340057038    	0.49591254235050347    	-0.12614972297697163    
8.51584250178063600e-2	2.077146470289701    	2.878848683678565000e-2	0.11394691185459199    	0.5034165390232384    	-0.12594899711843952    
8.64570648870853900e-2	2.078722165819933    	2.916409586269579000e-2	0.11562116074978117    	0.5108133571604001    	-0.12574859736522698    
8.77397627919245100e-2	2.080297861350165    	2.953243365147273400e-2	0.11727219644339726    	0.5181076195599348    	-0.12554852315539353    
8.90072219058863500e-2	2.0818735568803968    	2.9893771439831900e-2	0.11890099334571823    	0.5253036311586041    	-0.12534877392812    
9.02600981663122100e-2	2.0834492524106287    	3.02483622233383400e-2	0.12050846038965055    	0.5324054076146697    	-0.1251493491237059    
9.14990043904787800e-2	2.0850249479408607    	3.05964429684546600e-2	0.12209544735893345    	0.5394167032658487    	-0.12495024818356643    
9.27245142570734900e-2	2.0866006434710926    	3.09382355839855570e-2	0.12366274984105904    	0.5463410330112748    	-0.12475147055022938    
9.39371657308354300e-2	2.0881763390013246    	3.12739485177249200e-2	0.12521111424856035    	0.5531816944955085    	-0.12455301566733241    
9.51374640946679200e-2	2.0897520345315566    	3.16037775118628900e-2	0.12674124160653083    	0.5599417848417676    	-0.12435488297962015    
9.63258845678761700e-2	2.0913277300617885    	3.192790728438004700e-2	0.12825379185225622    	0.5666242196476665    	-0.1241570719329411    
9.7502874961939410e-2	2.0929034255920205    	3.22465117141174200e-2	0.12974938667605682    	0.5732317455360343    	-0.12395958197424496    
9.86688576271627600e-2	2.0944791211222524    	3.25597551957587160e-2	0.1312286128229215    	0.5797669547415067    	-0.1237624125515797    
9.98242316100255300e-2	2.0960548166524844    	3.28677930751099740e-2	0.1326920246851355    	0.5862322965647362    	-0.12356556311408862    
0.10096937432884893    	2.0976305121827163    	3.317077226302609400e-2	0.13414014659187504    	0.5926300874878008    	-0.12336903311200756    
0.10210464321213966    	2.0992062077129483    	3.34688324196838400e-2	0.1355734756318235    	0.5989625236445011    	-0.12317282199666207    
0.10323037715623583    	2.1007819032431803    	3.37621056999132530e-2	0.1369924828561491    	0.6052316861351049    	-0.12297692922046458    
0.10434689786137455    	2.102357598773412    	3.405071810872018500e-2	0.13839761597009473    	0.6114395529177706    	-0.12278135423691154    
0.1054545110073898    	2.103933294303644    	3.43347886358391900e-2	0.13978929964322898    	0.6175880001792324    	-0.12258609650058058    
0.10655350737501677    	2.105508989833876    	3.461443151871543000e-2	0.1411679388937322    	0.6236788172865497    	-0.12239115546712785    
0.10764416388811475    	2.107084685364108    	3.48897549117585400e-2	0.14253391879987326    	0.6297137055124136    	-0.12219653059328502    
0.10872674437176158    	2.10866038089434    	3.51608624062552400e-2	0.14388760677801682    	0.6356942880993643    	-0.1220022213368567    
0.10980150071099454    	2.110236076424572    	3.542785257947561600e-2	0.14522935329047015    	0.6416221133870537    	-0.12180822715671757    
0.11086867324957686    	2.111811771954804    	3.56908197898257400e-2	0.1465594930394026    	0.6474986600869705    	-0.1216145475128096    
0.11192849177014709    	2.113387467485036    	3.59498542045647500e-2	0.14787834597471183    	0.6533253417351863    	-0.12142118186613934    
0.11298117603410898    	2.114963163015268    	3.620504208158143400e-2	0.1491862181156904    	0.6591035103224714    	-0.12122812967877519    
0.11402693640374403    	2.1165388585455    	3.64564660550216470e-2	0.15048340245876568    	0.6648344603046825    	-0.1210353904138446    
0.11506597449001493    	2.118114554075732    	3.67042052743320140e-2	0.15177017976434695    	0.6705194320790472    	-0.12084296353553144    
0.1160984834883832    	2.1196902496059637    	3.69483357759399100e-2	0.1530468192643231    	0.6761596151098824    	-0.12065084850907316    
0.11712464880715855    	2.1212659451361957    	3.71889303935201750e-2	0.1543135792006787    	0.6817561503081967    	-0.12045904480075834    
0.11814464846252427    	2.1228416406664277    	3.74260590664692300e-2	0.1555707075289935    	0.6873101331397445    	-0.12026755187792358    
0.11915865351549394    	2.1244173361966596    	3.76597891741734200e-2	0.15681844268966735    	0.6928226170322926    	-0.12007636920895128    
0.12016682842253384    	2.1259930317268916    	3.78901852723453840e-2	0.15805701369487923    	0.6982946137598035    	-0.11988549626326662    
0.12116933131891743    	2.1275687272571235    	3.8117309686618500e-2	0.15928664100553594    	0.7037270973167882    	-0.11969493251133509    
0.12216631459651454    	2.1291444227873555    	3.83412221104138530e-2	0.1605075367069284    	0.7091210046943541    	-0.1195046774246597    
0.12315792494675425    	2.1307201183175875    	3.856198043849020700e-2	0.16171990538524444    	0.7144772397526318    	-0.11931473047577847    
0.12414430380017069    	2.1322958138478194    	3.87796401038481600e-2	0.16292394390401885    	0.7197966722331326    	-0.1191250911382617    
0.12512558750641836    	2.1338715093780514    	3.899425488918563000e-2	0.16411984239560398    	0.7250801421390582    	-0.11893575888670933    
0.12610190770490945    	2.1354472049082833    	3.920587622388432000e-2	0.16530778392879378    	0.7303284582668662    	-0.11874673319674844    
0.12707339144487914    	2.1370229004385153    	3.94145542491233500e-2	0.1664879456940025    	0.7355424034423799    	-0.11855801354503047    
0.128040161494985    	2.1385985959687472    	3.96203370785868900e-2	0.1676604985735719    	0.7407227326224091    	-0.11836959940922878    
0.12900233647619785    	2.140174291498979    	3.982327127395401000e-2	0.16882560775015185    	0.7458701755825708    	-0.11818149026803595    
0.12996003113049107    	2.141749987029211    	4.00234018053575950e-2	0.16998343293584867    	0.7509854379296648    	-0.11799368560116129    
0.13091335646454977    	2.143325682559443    	4.022077218711006500e-2	0.17113412865165983    	0.7560692023362136    	-0.11780618488932819    
0.13186241990844266    	2.144901378089675    	4.04154245023621400e-2	0.17227784441080482    	0.7611221293504168    	-0.11761898761427154    
0.13280732554994182    	2.146477073619907    	4.06073994232800160e-2	0.17341472497322183    	0.7661448585205158    	-0.11743209325873531    
0.13374817420248794    	2.148052769150139    	4.07967363917648760e-2	0.1745449105942528    	0.7711380094934821    	-0.11724550130646985    
0.1346850635890343    	2.149628464680371    	4.09834736324205640e-2	0.17566853722145487    	0.7761021828845279    	-0.11705921124222943    
0.13561808850306115    	2.151204160210603    	4.11676480423001370e-2	0.17678573654536128    	0.7810379605013691    	-0.11687322255176974    
0.13654734087356224    	2.152779855740835    	4.13492955018584300e-2	0.17789663637542066    	0.7859459070051203    	-0.1166875347218453    
0.1374729100096126    	2.154355551271067    	4.152845077718330700e-2	0.1790013607867959    	0.7908265705588522    	-0.11650214724020698    
0.13839488256091476    	2.1559312468012988    	4.17051474625459100e-2	0.18010003002346064    	0.7956804823994721    	-0.1163170595955995    
0.13931334267595824    	2.1575069423315307    	4.187941836765718400e-2	0.18119276104361542    	0.800508159247368    	-0.11613227127775899    
0.14022837223588772    	2.1590826378617627    	4.20512951639125400e-2	0.18227966739980025    	0.8053101027767474    	-0.11594778177741043    
0.1411400507577082    	2.1606583333919946    	4.22208086097998260e-2	0.183360859367508    	0.8100868001838498    	-0.11576359058626513    
0.14204845565716284    	2.1622340289222266    	4.2387988622590700e-2	0.18443644427975356    	0.8148387256650708    	-0.11557969719701845    
0.14295366214820332    	2.1638097244524586    	4.25528642415010900e-2	0.1855065263897044    	0.8195663398100647    	-0.11539610110334717    
0.14385574354451072    	2.1653854199826905    	4.27154637386330500e-2	0.18657120728314378    	0.8242700914240038    	-0.11521280179990709    
0.14475477117767727    	2.1669611155129225    	4.287581439948528000e-2	0.18763058557716253    	0.8289504161964015    	-0.11502979878233059    
0.1456508145372297    	2.1685368110431544    	4.30339429931040400e-2	0.18868475753033376    	0.8336077393968585    	-0.11484709154722422    
0.14654394134094387    	2.1701125065733864    	4.31898753755426400e-2	0.18973381671648654    	0.8382424744337983    	-0.11466467959216631    
0.14743421760377903    	2.1716882021036183    	4.33436367549862700e-2	0.1907778543587653    	0.8428550243303383    	-0.1144825624157044    
0.14832170768246158    	2.1732638976338503    	4.34952516866900500e-2	0.19181695936915164    	0.8474457818988974    	-0.11430073951735303    
0.1492064743231212    	2.1748395931640823    	4.3644743988678500e-2	0.19285121831179972    	0.8520151295792114    	-0.11411921039759115    
0.15008857882056262    	2.176415288694314    	4.37921368731794100e-2	0.19388071569374205    	0.8565634407226697    	-0.11393797455785994    
0.15096808093346054    	2.177990984224546    	4.393745297026329700e-2	0.19490553390372384    	0.861091079322085    	-0.11375703150056023    
0.15184503905436472    	2.179566679754778    	4.408071430109688500e-2	0.19592575335546158    	0.8655984006446094    	-0.11357638072905021    
0.1527195102098137    	2.18114237528501    	4.42219421912303100e-2	0.19694145240104402    	0.8700857508491397    	-0.11339602174764311    
0.1535915500985767    	2.182718070815242    	4.43611576219173100e-2	0.197952707720494    	0.8745534687073998    	-0.11321595406160474    
0.15446121314473396    	2.184293766345474    	4.4498380931454700e-2	0.19895959407618866    	0.8790018845189698    	-0.11303617717715127    
0.15532855260744932    	2.185869461875706    	4.46336318642249500e-2	0.19996218447167427    	0.883431320812929    	-0.1128566906014467    
0.15619362051668925    	2.187445157405938    	4.47669297976255800e-2	0.2009605503143148    	0.8878420930664367    	-0.11267749384260069    
0.15705646779374222    	2.18902085293617    	4.48982935129445100e-2	0.20195476130668674    	0.8922345092249143    	-0.1124985864096662    
0.15791714430087697    	2.190596548466402    	4.50277413652268100e-2	0.2029448856661038    	0.8966088706719046    	-0.11231996781263713    
0.15877569872267447    	2.192172243996634    	4.515529136579523600e-2	0.2039309900884697    	0.9009654720693734    	-0.11214163756244609    
0.1596321788913022    	2.1937479395268658    	4.52809607291403100e-2	0.20491313962044252    	0.9053046007929318    	-0.11196359517096188    
0.16048663154693282    	2.1953236350570977    	4.540476669467448000e-2	0.2058913982416073    	0.9096265395038717    	-0.11178584015098753    
0.16133910248057626    	2.1968993305873297    	4.55267258053101700e-2	0.20686582828588643    	0.9139315635929602    	-0.11160837201625769    
0.1621896366095765    	2.1984750261175616    	4.56468542423765900e-2	0.2078364908519531    	0.9182199429936434    	-0.11143119028143661    
0.16303827796126014    	2.2000507216477936    	4.57651678214964100e-2	0.20880344578275653    	0.9224919420915891    	-0.11125429446211568    
0.16388506964883043    	2.2016264171780255    	4.5881681890625603e-2	0.20976675153945604    	0.9267478191677285    	-0.11107768407481129    
0.16473005402075985    	2.2032021127082575    	4.59964117402655750e-2	0.2107264657610254    	0.9309878288705835    	-0.11090135863696246    
0.16557327258512494    	2.2047778082384895    	4.61093717741387500e-2	0.2116826443592637    	0.9352122182180321    	-0.11072531766692871    
0.16641476609127476    	2.2063535037687214    	4.62205766151579800e-2	0.21263534270643275    	0.9394212318442814    	-0.11054956068398777    
0.16725457450773829    	2.2079291992989534    	4.633004007439011600e-2	0.2135846145821284    	0.9436151073471527    	-0.11037408720833326    
0.1680927371146665    	2.2095048948291853    	4.64377759203556340e-2	0.21453051303502216    	0.9477940790952494    	-0.11019889676107263    
0.1689292925025731    	2.2110805903594173    	4.65437974633735800e-2	0.21547308996594663    	0.9519583763860323    	-0.11002398886422482    
0.16976427851823966    	2.2126562858896492    	4.66481177572757800e-2	0.21641239627551545    	0.9561082240980022    	-0.10984936304071807    
0.17059773240498227    	2.214231981419881    	4.67507495899590300e-2	0.2173484819949413    	0.9602438432686542    	-0.10967501881438775    
0.17142969072400985    	2.215807676950113    	4.685170536282097000e-2	0.21828139608683084    	0.96436545021439    	-0.10950095570997415    
0.1722601894762182    	2.217383372480345    	4.6950997209779200e-2	0.2192111866859974    	0.9684732575944276    	-0.10932717325312023    
0.17308926401702424    	2.218959068010577    	4.70486370537309130e-2	0.22013790107075515    	0.9725674742839779    	-0.10915367097036954    
0.1739169491401666    	2.220534763540809    	4.71446364713413100e-2	0.22106158561150788    	0.9766483051471118    	-0.10898044838916403    
0.17474327909728307    	2.222110459071041    	4.723900678793200300e-2	0.2219822858852151    	0.9807159515424692    	-0.10880750503784177    
0.1755682875496083    	2.223686154601273    	4.73317590969951740e-2	0.22290004664660348    	0.9847706111960721    	-0.10863484044563489    
0.17639200768966123    	2.225261850131505    	4.742290418170949700e-2	0.22381491187137076    	0.9888124783921992    	-0.10846245414266746    
0.17721447215531574    	2.226837545661737    	4.751245260158911700e-2	0.22472692475690487    	0.9928417439765624    	-0.10829034565995321    
0.17803571309420346    	2.228413241191969    	4.760041478523985000e-2	0.22563612787944332    	0.9968585960506363    	-0.10811851452939354    
0.17885576222873678    	2.2299889367222008    	4.768680070094993000e-2	0.2265425629296867    	1.0008632188036002    	-0.10794696028377532    
0.17967465075121752    	2.2315646322524327    	4.777162022951869600e-2	0.22744627098073616    	1.0048557936960845    	-0.10777568245676869    
0.18049240943117292    	2.2331403277826647    	4.78548830533087330e-2	0.22834729248448168    	1.0088364994442132    	-0.1076046805829251    
0.18130906862305315    	2.2347160233128966    	4.79365985354773200e-2	0.22924566715853045    	1.012805511520055    	-0.10743395419767507    
0.18212465823789178    	2.2362917188431286    	4.80167758997291700e-2	0.23014143413762095    	1.0167630028205694    	-0.10726350283732619    
0.18293920774729017    	2.2378674143733606    	4.80954241370934800e-2	0.23103463188438367    	1.0207091432733484    	-0.10709332603906088    
0.18375274630758265    	2.2394431099035925    	4.817255202325987400e-2	0.23192529833084255    	1.0246441004617681    	-0.10692342334093449    
0.1845653026286414    	2.2410188054338245    	4.82481681421651200e-2	0.23281347077080652    	1.0285680391495762    	-0.10675379428187302    
0.18537690506489868    	2.2425945009640564    	4.83222807958336100e-2	0.23369918586073224    	1.032481121284703    	-0.10658443840167121    
0.1861875815841808    	2.2441701964942884    	4.839489828896073600e-2	0.2345824798731415    	1.0363835071188574    	-0.1064153552409904    
0.1869973598765885    	2.2457458920245204    	4.84660285623924160e-2	0.2354633884389809    	1.040275354069275    	-0.10624654434135639    
0.187806267238145    	2.2473215875547523    	4.85356794193448600e-2	0.2363419466574899    	1.044156817204113    	-0.10607800524515755    
0.18861433063744257    	2.2488972830849843    	4.86038585237607800e-2	0.23721818916120335    	1.0480280495296312    	-0.10590973749564264    
0.18942157675097926    	2.2504729786152162    	4.867057327441100e-2	0.23809215002539025    	1.051889201590094    	-0.10574174063691885    
0.19022803193661747    	2.252048674145448    	4.8735831020343700e-2	0.23896386295696118    	1.0557404223023608    	-0.10557401421394967    
0.19103372225672702    	2.25362436967568    	4.87996388241225200e-2	0.23983336108084954    	1.0595818580121206    	-0.10540655777255298    
0.19183867347599626    	2.255200065205912    	4.88620036272164600e-2	0.2407006771032127    	1.0634136532149132    	-0.10523937085939891    
0.19264291109170548    	2.256775760736144    	4.892293222114862000e-2	0.24156584331285413    	1.0672359505624125    	-0.10507245302200792    
0.19344646033576285    	2.258351456266376    	4.89824312133732300e-2	0.2424288915491361    	1.0710488907206646    	-0.10490580380874873    
0.19424934616686557    	2.259927151796608    	4.90405070784623530e-2	0.24328985324532793    	1.0748526125616    	-0.10473942276883635    
0.19505159330259128    	2.26150284732684    	4.909716605115723700e-2	0.24414875935374852    	1.0786472528323148    	-0.10457330945233007    
0.1958532262157232    	2.263078542857072    	4.915241431528194500e-2	0.24500564053100518    	1.0824329469734528    	-0.10440746341013148    
0.19665426913484932    	2.264654238387304    	4.920625789348170000e-2	0.24586052702833103    	1.0862098286347186    	-0.10424188419398245    
0.1974547460699841    	2.266229933917536    	4.9258702572523800e-2	0.2467134486425079    	1.0899780294580543    	-0.10407657135646323    
0.1982546808029871    	2.2678056294477678    	4.93097541323901600e-2	0.24756443493537725    	1.0937376800474374    	-0.10391152445099042    
0.19905409691311649    	2.2693813249779997    	4.9359418072604100e-2	0.24841351498572056    	1.0974889088726905    	-0.10374674303181498    
0.1998530177665226    	2.2709570205082317    	4.94076998265855050e-2	0.24926071759310808    	1.1012318431700827    	-0.10358222665402038    
0.20065146653554425    	2.2725327160384636    	4.94546046694211760e-2	0.2501060712049655    	1.1049666086201118    	-0.10341797487352054    
0.2014494662053471    	2.2741084115686956    	4.95001377620254400e-2	0.25094960396737254    	1.1086933295719317    	-0.1032539872470579    
0.20224703958712206    	2.2756841070989275    	4.95443040507976900e-2	0.2517913436379197    	1.1124121286583533    	-0.10309026333220159    
0.20304420926300645    	2.2772598026291595    	4.958710850580664300e-2	0.2526313177688131    	1.1161231276048014    	-0.10292680268734533    
0.20384099771715977    	2.2788354981593915    	4.96285558109112730e-2	0.25346955352807105    	1.1198264464393621    	-0.10276360487170565    
0.20463742722512135    	2.2804111936896234    	4.96686505950955760e-2	0.2543060778202169    	1.1235222040260033    	-0.10260066944531987    
0.20543351992889816    	2.2819868892198554    	4.97073973432172700e-2	0.25514091727211546    	1.127210518001999    	-0.10243799596904427    
0.20622929778443438    	2.2835625847500873    	4.97448004489200570e-2	0.25597409823335443    	1.1308915047796153    	-0.10227558400455208    
0.20702478264159915    	2.2851382802803193    	4.978086412829047500e-2	0.25680564676988965    	1.1345652795180354    	-0.10211343311433167    
0.20781999619570488    	2.2867139758105512    	4.98155925170201400e-2	0.257635588712725    	1.1382319563384269    	-0.10195154286168465    
0.20861496002424945    	2.288289671340783    	4.984898956489195500e-2	0.2584639495891414    	1.1418916480201105    	-0.10178991281072389    
0.20940969550270486    	2.289865366871015    	4.98810592026218640e-2	0.2592907547053267    	1.145544466365621    	-0.10162854252637173    
0.2102042240006558    	2.291441062401247    	4.9911805245409600e-2	0.26011602924606536    	1.149190522641133    	-0.10146743157435809    
0.21099856669979603    	2.293016757931479    	4.994123121906872700e-2	0.2609397979188648    	1.1528299260042152    	-0.10130657952121853    
0.21179274468990625    	2.294592453461711    	4.99693407398059900e-2	0.26176208542971224    	1.1564627856057208    	-0.1011459859342925    
0.21258677894958086    	2.296168148991943    	4.999613723847392600e-2	0.2625829161880548    	1.1600892092863901    	-0.10098565038172133    
0.21338069035511176    	2.297743844522175    	5.002162392447469000e-2	0.2634023142795864    	1.163709303456625    	-0.10082557243244655    
0.21417449970426553    	2.299319540052407    	5.00458041265953300e-2	0.2642203038308608    	1.167323174707346    	-0.10066575165620789    
0.21496822769759744    	2.300895235582639    	5.00686808545537200e-2	0.2650369085521511    	1.1709309277903484    	-0.10050618762354155    
0.21576189494892548    	2.302470931112871    	5.0090257072101500e-2	0.26585215202102697    	1.174532666871145    	-0.10034687990577824    
0.216555522002872    	2.304046626643103    	5.011053571434688000e-2	0.2666660577172189    	1.1781284956829965    	-0.10018782807504154    
0.21734912930913744    	2.3056223221733347    	5.01295194889331600e-2	0.2674786487980706    	1.1817185165348607    	-0.10002903170424582    
0.21814273726612263    	2.3071980177035667    	5.01472111003438600e-2	0.2682899483664665    	1.185302831495095    	-9.98704903670946800e-2
0.21893636621376947    	2.3087737132337987    	5.01636130699962600e-2	0.2690999792837657    	1.1888815415649998    	-9.97122036380789300e-2
0.21973003642088537    	2.3103494087640306    	5.017872790020286000e-2	0.2699087643210882    	1.1924547473471998    	-9.955417109247500e-2
0.22052376809654942    	2.3119251042942626    	5.01925578550171000e-2	0.27071632595156647    	1.1960225481278135    	-9.93963923063428300e-2
0.22131758142479013    	2.3135007998244945    	5.02051052010291400e-2	0.2715226866258193    	1.1995850430934938    	-9.9238866856524400e-2
0.22211149652460574    	2.3150764953547265    	5.0216372170863800e-2	0.27232786869546954    	1.2031423309935305    	-9.90815943206417200e-2
0.22290553348201872    	2.3166521908849584    	5.02263607010085400e-2	0.27313189418302725    	1.2066945091231958    	-9.89245742770951600e-2
0.22369971234756952    	2.3182278864151904    	5.023507275456682000e-2	0.27393478510213637    	1.2102416747385911    	-9.87678063050615900e-2
0.22449405313352058    	2.3198035819454224    	5.02425102270428600e-2	0.27473656336056346    	1.213783924628053    	-9.86112899844926700e-2
0.2252885758381621    	2.3213792774756543    	5.02486748067798900e-2	0.275537250644942    	1.2173213546029533    	-9.84550248961130400e-2
0.22608330045208422    	2.3229549730058863    	5.0253568129793700e-2	0.27633686858187795    	1.2208540602094633    	-9.82990106214186500e-2
0.22687824691019126    	2.3245306685361182    	5.025719177268376000e-2	0.27713543868287505    	1.2243821364852328    	-9.8143246742674810e-2
0.22767343516280222    	2.32610636406635    	5.02595471725808400e-2	0.27793298233538305    	1.227905677919843    	-9.79877328429146200e-2
0.22846888513581862    	2.327682059596582    	5.02606356785593500e-2	0.27872952081437796    	1.2314247785059664    	-9.78324685059371600e-2
0.22926461677685783    	2.329257755126814    	5.02604585736671800e-2	0.279525075350525    	1.2349395320405112    	-9.76774533163057500e-2
0.23006065002123827    	2.330833450657046    	5.02590169346937900e-2	0.2803196669559321    	1.2384500313548006    	-9.75226868593462400e-2
0.23085700480459417    	2.332409146187278    	5.025631190580568000e-2	0.28111331671039985    	1.2419563695792246    	-9.73681687211451900e-2
0.2316537010851226    	2.33398484171751    	5.02523444157281100e-2	0.28190604550085074    	1.2454586389920377    	-9.72138984885482400e-2
0.2324507588141041    	2.335560537247742    	5.02471152974014600e-2	0.28269787411150554    	1.2489569314177604    	-9.7059875749158410e-2
0.23324819799403923    	2.337136232777974    	5.02406253996487200e-2	0.28348882339368797    	1.252451338977373    	-9.69061000913342700e-2
0.2340460386430932    	2.338711928308206    	5.02328753304711400e-2	0.2842789139735643    	1.255941952797112    	-9.6752571104188310e-2
0.23484430077291296    	2.340287623838438    	5.022386571959180000e-2	0.2850681664925048    	1.2594288640703848    	-9.65992883775853100e-2
0.23564300448735812    	2.3418633193686698    	5.0213596992794300e-2	0.2858566014801524    	1.2629121634969886    	-9.64462515021404300e-2
0.23644216986328623    	2.3434390148989017    	5.020206960903044000e-2	0.2866442394723167    	1.266391941803965    	-9.62934600692177300e-2
0.23724181707635106    	2.3450147104291337    	5.018928381616300e-2	0.28743110089251406    	1.2698682892222448    	-9.61409136709283700e-2
0.23804196631841107    	2.3465904059593656    	5.01752398151491200e-2	0.28821720613356017    	1.2733412958471235    	-9.59886119001289800e-2
0.23884263784708146    	2.3481661014895976    	5.01599377078438300e-2	0.28900257555492526    	1.2768110516265765    	-9.58365543504199200e-2
0.23964385194944604    	2.3497417970198295    	5.0143377553184700e-2	0.28978722950263075    	1.2802776464491628    	-9.56847406161436700e-2
0.2404456290121126    	2.3513174925500615    	5.01255592056097400e-2	0.2905711882177224    	1.2837411697396592    	-9.55331702923831300e-2
0.24124798947220447    	2.3528931880802935    	5.01064824853218100e-2	0.2913544719575263    	1.2872017109947698    	-9.53818429749600100e-2
0.24205095380719335    	2.3544688836105254    	5.00861471427656800e-2	0.29213710094995904    	1.290659359581267    	-9.52307582604330800e-2
0.2428545426199571    	2.3560445791407574    	5.00645527715074300e-2	0.29291909539146455    	1.2941142047268772    	-9.50799157460965400e-2
0.24365877654975718    	2.3576202746709893    	5.00416989103666300e-2	0.2937004754601238    	1.2975663355782    	-9.4929315029978500e-2
0.2444636763444246    	2.3591959702012213    	5.001758499913431000e-2	0.29448126134355884    	1.3010158413239867    	-9.47789557108391900e-2
0.2452692628462878    	2.3607716657314533    	4.99922103564180300e-2	0.29526147320270585    	1.304462811035091    	-9.46288373881693500e-2
0.24607555696804792    	2.362347361261685    	4.99655742080043260e-2	0.29604113117605224    	1.3079073336831886    	-9.44789596621886600e-2
0.2468825797424057    	2.363923056791917    	4.9937675703788204e-2	0.2968202554461939    	1.3113494984348253    	-9.43293221338440600e-2
0.24769035230918351    	2.365498752322149    	4.990851385531267500e-2	0.2975988661644962    	1.314789394318571    	-9.41799244048081700e-2
0.24849889586080967    	2.367074447852381    	4.98780876681465600e-2	0.29837698352895625    	1.3182271105690142    	-9.40307660774775800e-2
0.24930823179939135    	2.368650143382613    	4.984639590732154500e-2	0.2991546277067129    	1.3216627362844122    	-9.38818467549714200e-2
0.25011838158509936    	2.370225838912845    	4.98134373497057750e-2	0.29993181893480514    	1.3250963608718402    	-9.37331660411295300e-2
0.2509293668035323    	2.371801534443077    	4.977921062831877600e-2	0.30070857743185103    	1.32852807365699    	-9.35847235405110400e-2
0.2517412091960148    	2.373377229973309    	4.97437142849420900e-2	0.3014849234809569    	1.3319579642504618    	-9.3436518858392600e-2
0.2525539306341254    	2.374952925503541    	4.97069467240990400e-2	0.3022608773582245    	1.33538612223191    	-9.32885516007670600e-2
0.25336755310372994    	2.376528621033773    	4.966890627627500e-2	0.30303645938000495    	1.3388126373588107    	-9.31408213743415500e-2
0.2541820987728149    	2.378104316564005    	4.962959121202644700e-2	0.30381168998484137    	1.3422375999284824    	-9.29933277865361500e-2
0.2549975899461222    	2.3796800120942367    	4.95889996014389100e-2	0.30458658954756107    	1.345661099956748    	-9.28460704454821700e-2
0.2558140490893477    	2.3812557076244687    	4.954712947643931000e-2	0.305361178565787    	1.3490832280019407    	-9.26990489600206200e-2
0.25663149882644465    	2.3828314031547007    	4.95039787489971200e-2	0.30613547757544174    	1.3525040747916013    	-9.25522629397006900e-2
0.2574499619611982    	2.3844070986849326    	4.94595452483531600e-2	0.30690950720955135    	1.3559237314822725    	-9.24057119947781400e-2
0.2582694614724115    	2.3859827942151646    	4.94138266228307870e-2	0.30768328809524226    	1.359342289204433    	-9.22593957362136800e-2
0.259090020506171    	2.3875584897453965    	4.936682046492605300e-2	0.30845684097109705    	1.3627598395809735    	-9.21133137756715700e-2
0.25991166244099656    	2.3891341852756285    	4.93185242296520800e-2	0.30923018667064867    	1.3661764746542748    	-9.19674657255179300e-2
0.2607344107814599    	2.3907098808058604    	4.92689353529195900e-2	0.3100033461343795    	1.3695922869392196    	-9.18218511988192300e-2
0.2615582893036769    	2.3922855763360924    	4.921805101620513000e-2	0.3107763403198821    	1.373007369026283    	-9.16764698093407900e-2
0.26238332195982383    	2.3938612718663244    	4.91658682848588100e-2	0.3115491902446827    	1.3764218137707265    	-9.15313211715452100e-2
0.26320953290812804    	2.3954369673965563    	4.91123843050286700e-2	0.3123219172131567    	1.3798357152951095    	-9.13864049005908700e-2
0.26403694655977356    	2.3970126629267883    	4.90575959090202350e-2	0.31309454246879376    	1.3832491674529976    	-9.12417206123303300e-2
0.2648655875297855    	2.3985883584570202    	4.900149987218114000e-2	0.3138670874019666    	1.3866622647468858    	-9.10972679233089200e-2
0.2656954806749244    	2.400164053987252    	4.894409289908350000e-2	0.3146395735740079    	1.3900751024345677    	-9.09530464507630900e-2
0.26652665111313806    	2.401739749517484    	4.888537145842037400e-2	0.3154120225715584    	1.393487775885649    	-9.08090558126190200e-2
0.2673591241962136    	2.403315445047716    	4.88253320002594360e-2	0.31618445619647306    	1.3969003814205485    	-9.06652956274910400e-2
0.2681929255391382    	2.404891140577948    	4.8763970824897500e-2	0.3169568963640357    	1.4003130158608144    	-9.05217655146801200e-2
0.26902808104638926    	2.40646683610818    	4.870128405020500e-2	0.3177293650965942    	1.403725776501002    	-9.03784650941724400e-2
0.26986461686288776    	2.408042531638412    	4.86372677392018400e-2	0.3185018846020896    	1.407138761455616    	-9.02353939866377800e-2
0.2707025594407944    	2.409618227168644    	4.85719178101886900e-2	0.3192744772509831    	1.4105520695571736    	-9.00925518134281900e-2
0.2715419355169096    	2.411193922698876    	4.850522997832368000e-2	0.32004716549523327    	1.4139657999982471    	-8.99499381965763200e-2
0.2723827722026167    	2.412769618229108    	4.843719985561048500e-2	0.3208199720582272    	1.417380053170578    	-8.98075527587940600e-2
0.273225096726868    	2.41434531375934    	4.836782306430470500e-2	0.3215929197911727    	1.4207949300306184    	-8.96653951234710700e-2
0.274068936853384    	2.4159210092895718    	4.829709488359841000e-2	0.3223660317369825    	1.4242105323817704    	-8.9523464914673200e-2
0.27491432057848575    	2.4174967048198037    	4.82250104924621100e-2	0.3231393310709479    	1.4276269626122853    	-8.93817617571411200e-2
0.27576127624599694    	2.4190724003500357    	4.815156497224521400e-2	0.32391284121824215    	1.4310443242143895    	-8.92402852762888200e-2
0.2766098325272187    	2.4206480958802676    	4.807675330791317000e-2	0.3246865858351319    	1.4344627217012784    	-8.90990350982021700e-2
0.27746001851795    	2.4222237914104996    	4.80005702065380800e-2	0.3254605887244881    	1.4378822602338446    	-8.89580108496374100e-2
0.27831186360989185    	2.4237994869407316    	4.79230103553313500e-2	0.32623487396522316    	1.441303046192529    	-8.88172121580197400e-2
0.27916539763167797    	2.4253751824709635    	4.784406814295310600e-2	0.32700946577463114    	1.4447251865691413    	-8.86766386514418400e-2
0.2800206507823745    	2.4269508780011955    	4.77637379660153400e-2	0.32778438874838983    	1.4481487900271888    	-8.85362899586625800e-2
0.28087765365542033    	2.4285265735314274    	4.76820139232180360e-2	0.3285596675786384    	1.451573965656343    	-8.83961657091052600e-2
0.28173643729319964    	2.4301022690616594    	4.75988899957874100e-2	0.329335327288987    	1.455000824010712    	-8.8256265532856490e-2
0.28259703310814094    	2.4316779645918913    	4.75143600653132100e-2	0.3301113931734541    	1.4584294768390658    	-8.81165890606646400e-2
0.2834594730427971    	2.4332536601221233    	4.742841774005314000e-2	0.33088789078285025    	1.4618600370246797    	-8.79771359239383500e-2
0.28432378941913283    	2.4348293556523553    	4.73410564879045900e-2	0.33166484590703743    	1.4652926185069564    	-8.78379057547451700e-2
0.2851900150442286    	2.436405051182587    	4.72522696323898650e-2	0.33244228467661846    	1.4687273367306886    	-8.76988981858102300e-2
0.28605818321459764    	2.437980746712819    	4.716205026130565500e-2	0.33322023347590335    	1.4721643082615452    	-8.7560112850514590e-2
0.28692832771888016    	2.439556442243051    	4.70703913595611150e-2	0.3339987190784413    	1.4756036513848516    	-8.74215493828940900e-2
0.2878004828456855    	2.441132137773283    	4.697728567927289500e-2	0.3347777685249584    	1.4790454855663173    	-8.72832074176377900e-2
0.28867468343873587    	2.442707833303515    	4.68827257383408400e-2	0.3355574091770767    	1.4824899316893687    	-8.71450865900865600e-2
0.2895509648616784    	2.444283528833747    	4.678670389328465400e-2	0.336337668754963    	1.4859371122214793    	-8.7007186536231800e-2
0.29042936301175665    	2.445859224363979    	4.668921236075860300e-2	0.3371185753725152    	1.4893871513696233    	-8.6869506892713900e-2
0.29130991438989157    	2.447434919894211    	4.65902430603220450e-2	0.3379001574502136    	1.4928401746952542    	-8.673204729682100e-2
0.29219265608308576    	2.449010615424443    	4.648978774069776300e-2	0.33868244382378354    	1.4962963095943744    	-8.65948073864874500e-2
0.29307762578715724    	2.450586310954675    	4.63878379013054200e-2	0.33946546368846264    	1.4997556850513083    	-8.64577868002925900e-2
0.2939648618099845    	2.452162006484907    	4.62843849255312860e-2	0.34024924673551576    	1.5032184322418252    	-8.63209851774591800e-2
0.2948544031169234    	2.4537377020151387    	4.617941983116958000e-2	0.341033822948093    	1.5066846836312409    	-8.6184402157852190e-2
0.2957462893297877    	2.4553133975453707    	4.607293352118835000e-2	0.34181922285097605    	1.5101545740777949    	-8.60480373819774200e-2
0.29664056075207695    	2.4568890930756027    	4.596491659546619000e-2	0.34260547734754315    	1.5136282401123633    	-8.59118904909799800e-2
0.2975372584371222    	2.4584647886058346    	4.58553594065710600e-2	0.34339261784369324    	1.517105820485955    	-8.5775961126643100e-2
0.29843642407674875    	2.4600404841360666    	4.574425213151768000e-2	0.3441806762082664    	1.520587455994849    	-8.56402489313866900e-2
0.2993381001906762    	2.4616161796662985    	4.56315846275713600e-2	0.3449696848182475    	1.524073289680303    	-8.550475354826601e-2
0.30024233005774037    	2.4631918751965305    	4.551734646455129000e-2	0.34575967652229167    	1.5275634666674116    	-8.53694746209702900e-2
0.3011491577393406    	2.4647675707267624    	4.54015270273518700e-2	0.3465506847666925    	1.53105813472163    	-8.52344117938214100e-2
0.30205862811056317    	2.4663432662569944    	4.528411538945250600e-2	0.34734274350001565    	1.5345574438274487    	-8.50995647117725600e-2
0.30297078690612866    	2.4679189617872264    	4.516510036814805000e-2	0.34813588727427675    	1.5380615466353937    	-8.49649330204068600e-2
0.3038856807539607    	2.4694946573174583    	4.50444703817303500e-2	0.34893015113569104    	1.5415705979793624    	-8.4830516365936090e-2
0.30480335715790546    	2.4710703528476903    	4.492221370962435300e-2	0.3497255708675298    	1.5450847559495586    	-8.4696314395199300e-2
0.30572386456737577    	2.4726460483779222    	4.47983182093720800e-2	0.35052218277674785    	1.5486041809498166    	-8.45623267556615100e-2
0.30664725238921287    	2.474221743908154    	4.46727714585089600e-2	0.3513200238477218    	1.5521290363768145    	-8.44285530954124000e-2
0.3075735710404063    	2.475797439438386    	4.45455606988184760e-2	0.3521191317392247    	1.555659488606708    	-8.42949930631649100e-2
0.3085028719400688    	2.477373134968618    	4.44166729310330130e-2	0.35291954487110183    	1.5591957073780647    	-8.41616463082540800e-2
0.30943520759419213    	2.47894883049885    	4.42860946040698140e-2	0.3537213021982619    	1.5627378647933576    	-8.40285124806355400e-2
0.3103706315809574    	2.480524526029082    	4.415381205817809400e-2	0.3545244436391355    	1.566286137211891    	-8.3895591230884400e-2
0.3113091986348478    	2.482100221559314    	4.401981109717323400e-2	0.35532900973202103    	1.5698407037315414    	-8.37628822101937800e-2
0.3122509646330594    	2.483675917089546    	4.38840772448887700e-2	0.3561350418779482    	1.5734017472617243    	-8.36303850703735500e-2
0.3131959866941058    	2.485251612619778    	4.374659558324655600e-2	0.35694258227735237    	1.5769694542436237    	-8.34980994638491300e-2
0.3141443231571032    	2.48682730815001    	4.36073508381089800e-2	0.3577516739952122    	1.5805440149379681    	-8.3366025043660100e-2
0.3150960336795424    	2.488403003680242    	4.346632729660824000e-2	0.35856236097615063    	1.5841256234917482    	-8.32341614634589100e-2
0.31605117927568127    	2.4899786992104738    	4.33235088202119530e-2	0.35937468809589324    	1.5877144781655579    	-8.31025083775096300e-2
0.317009822312822    	2.4915543947407057    	4.317887883898484700e-2	0.36018870115180684    	1.5913107812917953    	-8.29710654406866600e-2
0.3179720266044165    	2.4931300902709377    	4.303242038919339300e-2	0.3610044469936099    	1.594914739852139    	-8.2839832308473400e-2
0.3189378574843294    	2.4947057858011696    	4.28841158529909450e-2	0.36182197333732036    	1.5985265646555722    	-8.27088086369610500e-2
0.31990738177430605    	2.4962814813314016    	4.273394741618130600e-2	0.3626413291904873    	1.6021464722170524    	-8.25779940828472800e-2
0.32088066793921194    	2.4978571768616336    	4.258189657945446500e-2	0.36346256451866643    	1.6057746832840019    	-8.24473883034350200e-2
0.32185778609163046    	2.4994328723918655    	4.24279443194917670e-2	0.3642857304111223    	1.60941142356838    	-8.23169909566311400e-2
0.32283880805427984    	2.5010085679220975    	4.227207116186912400e-2	0.36511087921614893    	1.613056924344529    	-8.21868017009451700e-2
0.3238238074313384    	2.5025842634523294    	4.21142570536229500e-2	0.36593806448496136    	1.6167114222012848    	-8.20568201954880900e-2
0.3248128596960241    	2.5041599589825614    	4.195448134744600e-2	0.36676734104347014    	1.6203751593590792    	-8.1927046099971100e-2
0.32580604222684095    	2.5057356545127933    	4.179272282648923700e-2	0.36759876505333017    	1.6240483839396513    	-8.17974790747042900e-2
0.3268034343951919    	2.5073113500430253    	4.16289596730606900e-2	0.3684323940682525    	1.627731350214833    	-8.16681187805954200e-2
0.3278051176559412    	2.5088870455732573    	4.146316940692286000e-2	0.36926828706286413    	1.6314243187340511    	-8.15389648791487300e-2
0.32881117561815604    	2.510462741103489    	4.12953288944899800e-2	0.370106504512646    	1.635127556677494    	-8.14100170324636300e-2
0.3298216941247491    	2.512038436633721    	4.11254143415643540e-2	0.3709471084663134    	1.6388413381758862    	-8.12812749032334700e-2
0.33083676134343915    	2.513614132163953    	4.09534012408944400e-2	0.37179016258433356    	1.6425659444806588    	-8.11527381547443500e-2
0.33185646788251766    	2.515189827694185    	4.07792643024768800e-2	0.3726357321849945    	1.646301664167483    	-8.10244064508738300e-2
0.33288090685122235    	2.516765523224417    	4.060297754630881600e-2	0.37348388439753116    	1.6500487938127775    	-8.0896279456089800e-2
0.3339101740167695    	2.518341218754649    	4.04245141351676300e-2	0.3743346881519371    	1.6538076379486992    	-8.07683568354490800e-2
0.33494436785576515    	2.519916914284881    	4.02438464416201070e-2	0.3751882142973853    	1.6575785095863236    	-8.0640638254596400e-2
0.3359835897079778    	2.521492609815113    	4.00609459760675140e-2	0.3760445356840453    	1.6613617305771133    	-8.05131233797630600e-2
0.33702794390412566    	2.523068305345345    	3.987578327913418600e-2	0.3769037271832598    	1.6651576317020576    	-8.03858118777657400e-2
0.33807753785332945    	2.524644000875577    	3.96883281089471600e-2	0.37776586596227657    	1.6689665538854352    	-8.02587034160053300e-2
0.33913248222981923    	2.526219696405809    	3.949854910260399700e-2	0.37863103133242326    	1.6727888475240535    	-8.0131797662465600e-2
0.34019289109478335    	2.5277953919360407    	3.93064139678273360e-2	0.3794993050626107    	1.676624873872302    	-8.00050942857121900e-2
0.34125888200270754    	2.5293710874662727    	3.911188932335240600e-2	0.38037077132605995    	1.6804750048067933    	-7.98785929548912600e-2
0.3423305762705767    	2.5309467829965047    	3.89149406930049900e-2	0.3812455169635817    	1.6843396239895303    	-7.9752293339728310e-2
0.34340809902486036    	2.5325224785267366    	3.87155324723094800e-2	0.3821236314971698    	1.6882191269279603    	-7.96261951105270400e-2
0.3444915795303994    	2.5340981740569686    	3.851362772413003400e-2	0.3830052072545294    	1.6921139215251415    	-7.95002979381681400e-2
0.3455811511727539    	2.5356738695872005    	3.83091884480164730e-2	0.3838903396207704    	1.6960244291917215    	-7.93746014941080400e-2
0.34667695185950836    	2.5372495651174325    	3.81021752137491340e-2	0.3847791270732575    	1.6999510849999044    	-7.92491054503778800e-2
0.3477791241489024    	2.5388252606476645    	3.789254713176446500e-2	0.3856716712806668    	1.7038943381210827    	-7.91238094795820900e-2
0.3488878154582249    	2.5404009561778964    	3.76802620955791500e-2	0.38656807755380396    	1.7078546538175474    	-7.89987132548974500e-2
0.3500031783662221    	2.5419766517081284    	3.74652762334346750e-2	0.3874684545996568    	1.7118325123558955    	-7.88738164500717700e-2
0.35112537083101203    	2.5435523472383603    	3.72475442084634840e-2	0.3883729150394755    	1.715828411295904    	-7.87491187394227900e-2
0.35225455647602477    	2.5451280427685923    	3.70270190129568740e-2	0.3892815754889817    	1.7198428658448908    	-7.86246197978369500e-2
0.3533909049107352    	2.5467037382988242    	3.680365182696552000e-2	0.3901945567377007    	1.7238764096500074    	-7.8500319300768300e-2
0.354534591984208    	2.548279433829056    	3.65773920108954400e-2	0.39111198399510344    	1.7279295958856873    	-7.83762169242372300e-2
0.3556858001810062    	2.549855129359288    	3.63481870107630830e-2	0.39203398719176924    	1.732002998584184    	-7.82523123448294300e-2
0.3568447189450325    	2.55143082488952    	3.611598218625180500e-2	0.39296070113128423    	1.7360972133066555    	-7.8128605239694690e-2
0.358011545100031    	2.553006520419752    	3.58807207395606100e-2	0.39389226583959164    	1.7402128586865913    	-7.80050952865456700e-2
0.3591864832572244    	2.554582215949984    	3.56423436035251900e-2	0.3948288268607496    	1.7443505777364683    	-7.7881782163656910e-2
0.3603697461546148    	2.556157911480216    	3.54007893133227560e-2	0.3957705354679375    	1.7485110387799752    	-7.7758665549863500e-2
0.3615615553068044    	2.557733607010448    	3.515599387020864600e-2	0.3967175491770131    	1.7526949377209025    	-7.7635745124560110e-2
0.3627621414032079    	2.55930930254068    	3.49078905411706830e-2	0.39767003194437855    	1.7569029989173157    	-7.75130205676996900e-2
0.36397174487141365    	2.560884998070912    	3.46564098318272300e-2	0.39862815470324087    	1.761135977550746    	-7.73904915597924300e-2
0.3651906165040944    	2.562460693601144    	3.44014791384773640e-2	0.3995920956425718    	1.7653946608586362    	-7.72681577819046500e-2
0.3664190180589875    	2.5640363891313758    	3.41430227106988060e-2	0.40056204076968627    	1.7696798706198058    	-7.7146018915657600e-2
0.3676572229895853    	2.5656120846616077    	3.38809613818298900e-2	0.4015381843714152    	1.773992465191909    	-7.70240746432263500e-2
0.3689055171614802    	2.5671877801918397    	3.361521241266980400e-2	0.40252072957414997    	1.778333341985708    	-7.69023246473386600e-2
0.37016419969749814    	2.5687634757220716    	3.334568914675848400e-2	0.40350988884425665    	1.7827034396758963    	-7.67807686112738600e-2
0.37143358382757924    	2.5703391712523036    	3.30723008766238400e-2	0.40450588470420307    	1.7871037413649455    	-7.6659406218861800e-2
0.3727139978661407    	2.5719148667825356    	3.27949525618804470e-2	0.4055089504280211    	1.7915352776556497    	-7.65382371544816300e-2
0.37400578626067615    	2.5734905623127675    	3.25135444298232160e-2	0.4065193306904994    	1.7959991295192552    	-7.64172611030606900e-2
0.37530931071081564    	2.5750662578429995    	3.222797167852145500e-2	0.40753728238933706    	1.8004964319277281    	-7.62964777500734900e-2
0.37662495144320607    	2.5766419533732314    	3.19381242493192700e-2	0.4085630756925253    	1.8050283784810777    	-7.61758867815405800e-2
0.37795310848663766    	2.5782176489034634    	3.1643886306796204e-2	0.40959699479343387    	1.8095962247433228    	-7.60554878840273300e-2
0.3792942033249103    	2.5797933444336953    	3.13451358482987330e-2	0.41063933917320905    	1.8142012938197571    	-7.593528074464300e-2
0.38064868035365435    	2.5813690399639273    	3.10417442258233800e-2	0.4116904245794778    	1.818844980680853    	-7.58152650510394800e-2
0.38201700883349843    	2.5829447354941593    	3.0733575679490500e-2	0.4127505845129889    	1.823528758730234    	-7.56954404914103500e-2
0.38339968476678804    	2.584520431024391    	3.042048669731155500e-2	0.41382017146409955    	1.8282541852674592    	-7.55758067544896500e-2
0.38479723316811604    	2.586096126554623    	3.01023254458222500e-2	0.4148995586139383    	1.8330229090037495    	-7.54563635295508800e-2
0.38621021048305043    	2.587671822084855    	2.977893111270125000e-2	0.4159891415957517    	1.8378366778436026    	-7.5337110506405900e-2
0.3876392072815711    	2.589247517615087    	2.94501330162379100e-2	0.417089340297809    	1.8426973468500107    	-7.52180473754037600e-2
0.38908485126918624    	2.590823213145319    	2.911574982643252400e-2	0.4182006010956188    	1.8476068881063767    	-7.50991738274297400e-2
0.39054781068884475    	2.592398908675551    	2.877558862278537500e-2	0.41932339931163015    	1.8525674015834528    	-7.49804895539041800e-2
0.3920287980308583    	2.593974604205783    	2.842944381302835400e-2	0.4204582418438867    	1.857581126752714    	-7.48619942467815300e-2
0.39352857430372395    	2.595550299736015    	2.80770958898012600e-2	0.4216056701935252    	1.8626504559618222    	-7.4743687598549100e-2
0.39504795374773666    	2.597125995266247    	2.77183101689820100e-2	0.4227662639167187    	1.8677779496852829    	-7.46255693022260800e-2
0.3965878092673659    	2.598701690796479    	2.735283513436460600e-2	0.4239406444017305    	1.8729663532114402    	-7.45076390513625300e-2
0.3981490784908327    	2.600277386326711    	2.69804008667745400e-2	0.4251294793576072    	1.8782186164734846    	-7.43898965400382400e-2
0.39973277068932317    	2.6018530818569428    	2.66007169605850200e-2	0.42633348764990814    	1.883537915413669    	-7.42723414628616600e-2
0.40133997476452143    	2.6034287773871747    	2.621347030586176400e-2	0.4275534450703832    	1.8889276774736972    	-7.41549735149688900e-2
0.40297186819611797    	2.6050044729174067    	2.581832263082074500e-2	0.4287901908269387    	1.8943916102673422    	-7.40377923920225700e-2
0.40462972763410826    	2.6065801684476386    	2.54149073576610600e-2	0.43004463499176937    	1.899933734486231    	-7.39207977902109300e-2
0.40631494089964804    	2.6081558639778706    	2.500282635754868500e-2	0.43131776725719667    	1.9055584225830713    	-7.38039894062466200e-2
0.4080290210711686    	2.6097315595081025    	2.458164587483475000e-2	0.43261066694600336    	1.9112704429972258    	-7.36873669373657500e-2
0.4097736229064098    	2.6113072550383345    	2.415089189555752000e-2	0.4339245148019673    	1.9170750122451972    	-7.35709300813266700e-2
0.4115505621395125    	2.6128829505685665    	2.371004483620714200e-2	0.43526060697571967    	1.9229778567100368    	-7.34546785364092800e-2
0.4133618382616543    	2.6144586460987984    	2.32585329451878850e-2	0.43662037120684216    	1.92898528413372    	-7.33386120014136200e-2
0.41520966174072466    	2.6160343416290304    	2.27957246871678540e-2	0.4380053864278925    	1.9351042702275723    	-7.32227301756590100e-2
0.41709648643723723    	2.6176100371592623    	2.23209197415585920e-2	0.4394174061787959    	1.941342562116863    	-7.31070327589830600e-2
0.4190250489357184    	2.6191857326894943    	2.18333376469807380e-2	0.44085838658269916    	1.9477088019379036    	-7.2991519451740490e-2
0.4209984163474567    	2.6207614282197262    	2.133210477736085500e-2	0.4423305211248176    	1.9542126804907118    	-7.28761899548022600e-2
0.4230200449577563    	2.622337123749958    	2.08162374024092600e-2	0.4438362823601656    	1.9608651215034316    	-7.27610439695543800e-2
0.42509385309456127    	2.62391281928019    	2.028462154627825300e-2	0.4453784746408395    	1.9676785145810425    	-7.26460811978970500e-2
0.4272243124726725    	2.625488514810422    	1.97359871573439200e-2	0.4469602996300165    	1.97466700464568    	-7.25313013422435500e-2
0.42941656410862894    	2.627064210340654    	1.916887561195142500e-2	0.44858543972058035    	1.9818468604794528    	-7.24167041055191700e-2
0.4316765675342343    	2.628639905870886    	1.858159794499350500e-2	0.4502581654792278    	1.9892369494116382    	-7.23022891911603400e-2
0.43401129554420614    	2.630215601401118    	1.797218016692896400e-2	0.4519834757111352    	1.9968593561232526    	-7.21880563031135200e-2
0.4364289931067956    	2.63179129693135    	1.733829067947505200e-2	0.4537672837862706    	2.0047402058351986    	-7.20740051458341500e-2
0.4389395278015657    	2.633366992461582    	1.66771423240487600e-2	0.4556166701256144    	2.012910779790352    	-7.19601354242857900e-2
0.4415548753073017    	2.634942687991814    	1.59853562191329700e-2	0.45754023152643464    	2.0214090585698186    	-7.18464468439389200e-2
0.4442898090164328    	2.636518383522046    	1.525876926006542500e-2	0.4595485782764982    	2.0302819183395133    	-7.17329391107701400e-2
0.4471629101091707    	2.6380940790522778    	1.449215139548558400e-2	0.4616550615046563    	2.039588344279192    	-7.16196119312609700e-2
0.4501981010269261    	2.6396697745825097    	1.367877740383173500e-2	0.46387687843075787    	2.0494043135676674    	-7.15064650123970600e-2
0.45342707777008345    	2.6412454701127417    	1.280974767228413000e-2	0.4662368254423676    	2.0598305404616344    	-7.13934980616670200e-2
0.45689338337519725    	2.6428211656429736    	1.187285165808636100e-2	0.4687662350332836    	2.071005451666389    	-7.12807107870614900e-2
0.46065972064805755    	2.6443968611732056    	1.085052822630892300e-2	0.47151024887436643    	2.0831284827202943    	-7.1168102897072200e-2
0.4648223486708654    	2.6459725567034376    	9.715853244410712000e-3	0.4745382019152761    	2.0965059548726317    	-7.1055674100690900e-2
0.46954334815706456    	2.6475482522336695    	8.423552035256882000e-3	0.4779669001923214    	2.11165391625124    	-7.09434241074084500e-2
0.4751388338457645    	2.6491239477639015    	6.885443863761032000e-3	0.48202427770952555    	2.1295793774504705    	-7.08313526272137400e-2
0.4824251452503017    	2.6506996432941334    	4.874138709190018500e-3	0.48729928395949174    	2.1528843125861648    	-7.07194593705928900e-2
0.5    	2.6522753388243854    	4.287358430695837300000000000e-11	0.5000000000428736    	2.2089959739708274    	-7.06077440485265900e-2
0.5    	2.6522753388243854    	-4.287358430695837300000000000e-11	0.4999999999571264    	2.208995973591997    	-7.06077440485265900e-2
0.5175748547496983    	2.6506996432941334    	-4.874138709190018500e-3	0.5127007160405084    	2.26510763497666    	-7.07194593705928900e-2
0.5248611661542355    	2.6491239477639015    	-6.885443863761032000e-3	0.5179757222904744    	2.288412570112354    	-7.08313526272137400e-2
0.5304566518429354    	2.6475482522336695    	-8.423552035256882000e-3	0.5220330998076785    	2.306338031311584    	-7.09434241074084500e-2
0.5351776513291346    	2.6459725567034376    	-9.715853244410712000e-3	0.5254617980847239    	2.321485992690193    	-7.1055674100690900e-2
0.5393402793519424    	2.6443968611732056    	-1.085052822630892300e-2	0.5284897511256335    	2.3348634648425297    	-7.1168102897072200e-2
0.5431066166248028    	2.6428211656429736    	-1.187285165808636100e-2	0.5312337649667165    	2.3469864958964353    	-7.12807107870614900e-2
0.5465729222299165    	2.6412454701127417    	-1.280974767228413000e-2	0.5337631745576323    	2.35816140710119    	-7.13934980616670200e-2
0.549801898973074    	2.6396697745825097    	-1.367877740383173500e-2	0.5361231215692422    	2.3685876339951575    	-7.15064650123970600e-2
0.5528370898908292    	2.6380940790522778    	-1.449215139548558400e-2	0.5383449384953437    	2.3784036032836324    	-7.16196119312609700e-2
0.5557101909835672    	2.636518383522046    	-1.525876926006542500e-2	0.5404514217235018    	2.387710029223311    	-7.17329391107701400e-2
0.5584451246926982    	2.634942687991814    	-1.59853562191329700e-2	0.5424597684735654    	2.396582888993006    	-7.18464468439389200e-2
0.5610604721984342    	2.633366992461582    	-1.66771423240487600e-2	0.5443833298743854    	2.4050811677724715    	-7.19601354242857900e-2
0.5635710068932044    	2.63179129693135    	-1.733829067947505200e-2	0.5462327162137294    	2.413251741727626    	-7.20740051458341500e-2
0.5659887044557939    	2.630215601401118    	-1.797218016692896400e-2	0.5480165242888649    	2.421132591439572    	-7.21880563031135200e-2
0.5683234324657658    	2.628639905870886    	-1.858159794499350500e-2	0.5497418345207723    	2.4287549981511867    	-7.23022891911603400e-2
0.5705834358913711    	2.627064210340654    	-1.916887561195142500e-2	0.5514145602794196    	2.4361450870833714    	-7.24167041055191700e-2
0.5727756875273275    	2.625488514810422    	-1.97359871573439200e-2	0.5530397003699836    	2.443324942917145    	-7.25313013422435500e-2
0.5749061469054387    	2.62391281928019    	-2.028462154627825300e-2	0.5546215253591605    	2.450313432981782    	-7.26460811978970500e-2
0.5769799550422436    	2.622337123749958    	-2.08162374024092600e-2	0.5561637176398344    	2.4571268260593926    	-7.27610439695543800e-2
0.5790015836525433    	2.6207614282197262    	-2.133210477736085500e-2	0.5576694788751825    	2.4637792670721126    	-7.28761899548022600e-2
0.5809749510642817    	2.6191857326894943    	-2.18333376469807380e-2	0.559141613417301    	2.4702831456249212    	-7.2991519451740490e-2
0.5829035135627627    	2.6176100371592623    	-2.23209197415585920e-2	0.5605825938212041    	2.4766493854459615    	-7.31070327589830600e-2
0.5847903382592754    	2.6160343416290304    	-2.27957246871678540e-2	0.5619946135721076    	2.482887677335252    	-7.32227301756590100e-2
0.5866381617383457    	2.6144586460987984    	-2.32585329451878850e-2	0.5633796287931578    	2.4890066634291044    	-7.33386120014136200e-2
0.5884494378604874    	2.6128829505685665    	-2.371004483620714200e-2	0.5647393930242803    	2.495014090852788    	-7.34546785364092800e-2
0.5902263770935903    	2.6113072550383345    	-2.415089189555752000e-2	0.5660754851980329    	2.500916935317628    	-7.35709300813266700e-2
0.5919709789288314    	2.6097315595081025    	-2.458164587483475000e-2	0.5673893330539966    	2.506721504565599    	-7.36873669373657500e-2
0.593685059100352    	2.6081558639778706    	-2.500282635754868500e-2	0.5686822327428033    	2.5124335249797527    	-7.38039894062466200e-2
0.5953702723658918    	2.6065801684476386    	-2.54149073576610600e-2	0.5699553650082307    	2.5180582130765936    	-7.39207977902109300e-2
0.597028131803882    	2.6050044729174067    	-2.581832263082074500e-2	0.5712098091730613    	2.5236003372954823    	-7.40377923920225700e-2
0.5986600252354786    	2.6034287773871747    	-2.621347030586176400e-2	0.5724465549296168    	2.529064270089127    	-7.41549735149688900e-2
0.6002672293106768    	2.6018530818569428    	-2.66007169605850200e-2	0.5736665123500917    	2.5344540321491547    	-7.42723414628616600e-2
0.6018509215091673    	2.600277386326711    	-2.69804008667745400e-2	0.5748705206423927    	2.53977333108934    	-7.43898965400382400e-2
0.6034121907326341    	2.598701690796479    	-2.735283513436460600e-2	0.5760593555982694    	2.545025594351384    	-7.45076390513625300e-2
0.6049520462522633    	2.597125995266247    	-2.77183101689820100e-2	0.5772337360832812    	2.550213997877541    	-7.46255693022260800e-2
0.606471425696276    	2.595550299736015    	-2.80770958898012600e-2	0.5783943298064748    	2.555341491601002    	-7.4743687598549100e-2
0.6079712019691417    	2.593974604205783    	-2.842944381302835400e-2	0.5795417581561133    	2.5604108208101106    	-7.48619942467815300e-2
0.6094521893111553    	2.592398908675551    	-2.877558862278537500e-2	0.5806766006883699    	2.565424545979372    	-7.49804895539041800e-2
0.6109151487308138    	2.590823213145319    	-2.911574982643252400e-2	0.5817993989043811    	2.5703850594564477    	-7.50991738274297400e-2
0.6123607927184289    	2.589247517615087    	-2.94501330162379100e-2	0.582910659702191    	2.5752946007128137    	-7.52180473754037600e-2
0.6137897895169495    	2.587671822084855    	-2.977893111270125000e-2	0.5840108584042483    	2.5801552697192216    	-7.5337110506405900e-2
0.615202766831884    	2.586096126554623    	-3.01023254458222500e-2	0.5851004413860618    	2.584969038559075    	-7.54563635295508800e-2
0.616600315233212    	2.584520431024391    	-3.042048669731155500e-2	0.5861798285359004    	2.5897377622953655    	-7.55758067544896500e-2
0.6179829911665016    	2.5829447354941593    	-3.0733575679490500e-2	0.5872494154870112    	2.5944631888325906    	-7.56954404914103500e-2
0.6193513196463456    	2.5813690399639273    	-3.10417442258233800e-2	0.5883095754205222    	2.599146966881971    	-7.58152650510394800e-2
0.6207057966750897    	2.5797933444336953    	-3.13451358482987330e-2	0.5893606608267911    	2.6037906537430677    	-7.593528074464300e-2
0.6220468915133623    	2.5782176489034634    	-3.1643886306796204e-2	0.5904030052065662    	2.608395722819502    	-7.60554878840273300e-2
0.6233750485567939    	2.5766419533732314    	-3.19381242493192700e-2	0.5914369243074746    	2.6129635690817468    	-7.61758867815405800e-2
0.6246906892891844    	2.5750662578429995    	-3.222797167852145500e-2	0.5924627176106629    	2.6174955156350963    	-7.62964777500734900e-2
0.6259942137393238    	2.5734905623127675    	-3.25135444298232160e-2	0.5934806693095007    	2.6219928180435694    	-7.64172611030606900e-2
0.6272860021338593    	2.5719148667825356    	-3.27949525618804470e-2	0.5944910495719788    	2.6264566699071743    	-7.65382371544816300e-2
0.6285664161724207    	2.5703391712523036    	-3.30723008766238400e-2	0.5954941152957969    	2.630888206197879    	-7.6659406218861800e-2
0.6298358003025019    	2.5687634757220716    	-3.334568914675848400e-2	0.5964901111557434    	2.635288507886928    	-7.67807686112738600e-2
0.6310944828385199    	2.5671877801918397    	-3.361521241266980400e-2	0.5974792704258501    	2.639658605577117    	-7.69023246473386600e-2
0.6323427770104146    	2.5656120846616077    	-3.38809613818298900e-2	0.5984618156285847    	2.6439994823709148    	-7.70240746432263500e-2
0.6335809819410125    	2.5640363891313758    	-3.41430227106988060e-2	0.5994379592303137    	2.648312076943019    	-7.7146018915657600e-2
0.6348093834959057    	2.562460693601144    	-3.44014791384773640e-2	0.6004079043574283    	2.6525972867041885    	-7.72681577819046500e-2
0.6360282551285863    	2.560884998070912    	-3.46564098318272300e-2	0.601371845296759    	2.656855970012078    	-7.73904915597924300e-2
0.6372378585967922    	2.55930930254068    	-3.49078905411706830e-2	0.6023299680556216    	2.661088948645509    	-7.75130205676996900e-2
0.6384384446931957    	2.557733607010448    	-3.515599387020864600e-2	0.603282450822987    	2.665297009841922    	-7.7635745124560110e-2
0.6396302538453852    	2.556157911480216    	-3.54007893133227560e-2	0.6042294645320624    	2.669480908782849    	-7.7758665549863500e-2
0.6408135167427755    	2.554582215949984    	-3.56423436035251900e-2	0.6051711731392503    	2.6736413698263557    	-7.7881782163656910e-2
0.641988454899969    	2.553006520419752    	-3.58807207395606100e-2	0.6061077341604084    	2.6777790888762336    	-7.80050952865456700e-2
0.6431552810549674    	2.55143082488952    	-3.611598218625180500e-2	0.6070392988687157    	2.6818947342561685    	-7.8128605239694690e-2
0.6443141998189938    	2.549855129359288    	-3.63481870107630830e-2	0.6079660128082308    	2.6859889489786406    	-7.82523123448294300e-2
0.645465408015792    	2.548279433829056    	-3.65773920108954400e-2	0.6088880160048966    	2.6900623516771374    	-7.83762169242372300e-2
0.6466090950892648    	2.5467037382988242    	-3.680365182696552000e-2	0.6098054432622992    	2.694115537912817    	-7.8500319300768300e-2
0.6477454435239752    	2.5451280427685923    	-3.70270190129568740e-2	0.6107184245110183    	2.6981490817179337    	-7.86246197978369500e-2
0.648874629168988    	2.5435523472383603    	-3.72475442084634840e-2	0.6116270849605245    	2.7021635362669207    	-7.87491187394227900e-2
0.6499968216337779    	2.5419766517081284    	-3.74652762334346750e-2	0.6125315454003433    	2.706159435206929    	-7.88738164500717700e-2
0.6511121845417751    	2.5404009561778964    	-3.76802620955791500e-2	0.6134319224461959    	2.7101372937452766    	-7.89987132548974500e-2
0.6522208758510977    	2.5388252606476645    	-3.789254713176446500e-2	0.6143283287193333    	2.714097609441742    	-7.91238094795820900e-2
0.6533230481404917    	2.5372495651174325    	-3.81021752137491340e-2	0.6152208729267425    	2.7180408625629204    	-7.92491054503778800e-2
0.6544188488272461    	2.5356738695872005    	-3.83091884480164730e-2	0.6161096603792295    	2.7219675183711027    	-7.93746014941080400e-2
0.6555084204696007    	2.5340981740569686    	-3.851362772413003400e-2	0.6169947927454706    	2.725878026037683    	-7.95002979381681400e-2
0.6565919009751396    	2.5325224785267366    	-3.87155324723094800e-2	0.6178763685028302    	2.729772820634864    	-7.96261951105270400e-2
0.6576694237294233    	2.5309467829965047    	-3.89149406930049900e-2	0.6187544830364183    	2.7336523235732946    	-7.9752293339728310e-2
0.6587411179972924    	2.5293710874662727    	-3.911188932335240600e-2	0.61962922867394    	2.737516942756031    	-7.98785929548912600e-2
0.6598071089052167    	2.5277953919360407    	-3.93064139678273360e-2	0.6205006949373892    	2.7413670736905225    	-8.00050942857121900e-2
0.6608675177701808    	2.526219696405809    	-3.949854910260399700e-2	0.6213689686675767    	2.745203100038771    	-8.0131797662465600e-2
0.6619224621466706    	2.524644000875577    	-3.96883281089471600e-2	0.6222341340377234    	2.7490253936773894    	-8.02587034160053300e-2
0.6629720560958743    	2.523068305345345    	-3.987578327913418600e-2	0.6230962728167402    	2.752834315860767    	-8.03858118777657400e-2
0.6640164102920222    	2.521492609815113    	-4.00609459760675140e-2	0.6239554643159546    	2.7566302169857106    	-8.05131233797630600e-2
0.6650556321442349    	2.519916914284881    	-4.02438464416201070e-2	0.6248117857026148    	2.760413437976501    	-8.0640638254596400e-2
0.6660898259832305    	2.518341218754649    	-4.04245141351676300e-2	0.625665311848063    	2.7641843096141256    	-8.07683568354490800e-2
0.6671190931487776    	2.516765523224417    	-4.060297754630881600e-2	0.6265161156024687    	2.7679431537500463    	-8.0896279456089800e-2
0.6681435321174823    	2.515189827694185    	-4.07792643024768800e-2	0.6273642678150054    	2.7716902833953414    	-8.10244064508738300e-2
0.6691632386565609    	2.513614132163953    	-4.09534012408944400e-2	0.6282098374156665    	2.7754260030821656    	-8.11527381547443500e-2
0.6701783058752508    	2.512038436633721    	-4.11254143415643540e-2	0.6290528915336865    	2.779150609386938    	-8.12812749032334700e-2
0.671188824381844    	2.510462741103489    	-4.12953288944899800e-2	0.6298934954873541    	2.7828643908853303    	-8.14100170324636300e-2
0.6721948823440588    	2.5088870455732573    	-4.146316940692286000e-2	0.6307317129371359    	2.7865676288287733    	-8.15389648791487300e-2
0.6731965656048081    	2.5073113500430253    	-4.16289596730606900e-2	0.6315676059317474    	2.790260597347991    	-8.16681187805954200e-2
0.674193957773159    	2.5057356545127933    	-4.179272282648923700e-2	0.6324012349466697    	2.7939435636231726    	-8.17974790747042900e-2
0.675187140303976    	2.5041599589825614    	-4.195448134744600e-2	0.6332326589565299    	2.7976167882037455    	-8.1927046099971100e-2
0.6761761925686616    	2.5025842634523294    	-4.21142570536229500e-2	0.6340619355150386    	2.8012805253615394    	-8.20568201954880900e-2
0.6771611919457201    	2.5010085679220975    	-4.227207116186912400e-2	0.6348891207838511    	2.8049350232182952    	-8.21868017009451700e-2
0.6781422139083695    	2.4994328723918655    	-4.24279443194917670e-2	0.6357142695888778    	2.8085805239944444    	-8.23169909566311400e-2
0.679119332060788    	2.4978571768616336    	-4.258189657945446500e-2	0.6365374354813335    	2.8122172642788223    	-8.24473883034350200e-2
0.6800926182256939    	2.4962814813314016    	-4.273394741618130600e-2	0.6373586708095127    	2.815845475345772    	-8.25779940828472800e-2
0.6810621425156707    	2.4947057858011696    	-4.28841158529909450e-2	0.6381780266626798    	2.8194653829072527    	-8.27088086369610500e-2
0.6820279733955835    	2.4931300902709377    	-4.303242038919339300e-2	0.6389955530063901    	2.8230772077106856    	-8.2839832308473400e-2
0.6829901776871781    	2.4915543947407057    	-4.317887883898484700e-2	0.6398112988481932    	2.8266811662710296    	-8.29710654406866600e-2
0.6839488207243187    	2.4899786992104738    	-4.33235088202119530e-2	0.6406253119041068    	2.8302774693972665    	-8.31025083775096300e-2
0.6849039663204576    	2.488403003680242    	-4.346632729660824000e-2	0.6414376390238493    	2.833866324071076    	-8.32341614634589100e-2
0.6858556768428967    	2.48682730815001    	-4.36073508381089800e-2	0.6422483260047878    	2.837447932624856    	-8.3366025043660100e-2
0.6868040133058941    	2.485251612619778    	-4.374659558324655600e-2	0.6430574177226476    	2.8410224933192003    	-8.34980994638491300e-2
0.6877490353669407    	2.483675917089546    	-4.38840772448887700e-2	0.6438649581220519    	2.8445902003011003    	-8.36303850703735500e-2
0.6886908013651523    	2.482100221559314    	-4.401981109717323400e-2	0.6446709902679791    	2.8481512438312837    	-8.37628822101937800e-2
0.6896293684190427    	2.480524526029082    	-4.415381205817809400e-2	0.6454755563608646    	2.851705810350934    	-8.3895591230884400e-2
0.6905647924058078    	2.47894883049885    	-4.42860946040698140e-2	0.646278697801738    	2.8552540827694664    	-8.40285124806355400e-2
0.6914971280599311    	2.477373134968618    	-4.44166729310330130e-2	0.6470804551288981    	2.8587962401847595    	-8.41616463082540800e-2
0.6924264289595937    	2.475797439438386    	-4.45455606988184760e-2	0.6478808682607753    	2.862332458956116    	-8.42949930631649100e-2
0.6933527476107871    	2.474221743908154    	-4.46727714585089600e-2	0.6486799761522782    	2.86586291118601    	-8.44285530954124000e-2
0.6942761354326242    	2.4726460483779222    	-4.47983182093720800e-2	0.6494778172232522    	2.869387766613008    	-8.45623267556615100e-2
0.6951966428420946    	2.4710703528476903    	-4.492221370962435300e-2	0.6502744291324702    	2.8729071916132662    	-8.4696314395199300e-2
0.6961143192460393    	2.4694946573174583    	-4.50444703817303500e-2	0.6510698488643089    	2.876421349583462    	-8.4830516365936090e-2
0.6970292130938713    	2.4679189617872264    	-4.516510036814805000e-2	0.6518641127257233    	2.8799304009274307    	-8.49649330204068600e-2
0.6979413718894368    	2.4663432662569944    	-4.528411538945250600e-2	0.6526572564999843    	2.8834345037353755    	-8.50995647117725600e-2
0.6988508422606594    	2.4647675707267624    	-4.54015270273518700e-2	0.6534493152333075    	2.8869338128411943    	-8.52344117938214100e-2
0.6997576699422596    	2.4631918751965305    	-4.551734646455129000e-2	0.6542403234777084    	2.8904284808954133    	-8.53694746209702900e-2
0.7006618998093238    	2.4616161796662985    	-4.56315846275713600e-2	0.6550303151817525    	2.893918657882521    	-8.550475354826601e-2
0.7015635759232512    	2.4600404841360666    	-4.574425213151768000e-2	0.6558193237917336    	2.8974044915679755    	-8.56402489313866900e-2
0.7024627415628778    	2.4584647886058346    	-4.58553594065710600e-2	0.6566073821563068    	2.9008861270768693    	-8.5775961126643100e-2
0.703359439247923    	2.4568890930756027    	-4.596491659546619000e-2	0.6573945226524568    	2.904363707450461    	-8.59118904909799800e-2
0.7042537106702123    	2.4553133975453707    	-4.607293352118835000e-2	0.6581807771490239    	2.9078373734850294    	-8.60480373819774200e-2
0.7051455968830767    	2.4537377020151387    	-4.617941983116958000e-2	0.6589661770519071    	2.911307263931584    	-8.6184402157852190e-2
0.7060351381900155    	2.452162006484907    	-4.62843849255312860e-2	0.6597507532644843    	2.9147735153209995    	-8.63209851774591800e-2
0.7069223742128428    	2.450586310954675    	-4.63878379013054200e-2	0.6605345363115374    	2.918236262511516    	-8.64577868002925900e-2
0.7078073439169142    	2.449010615424443    	-4.648978774069776300e-2	0.6613175561762165    	2.92169563796845    	-8.65948073864874500e-2
0.7086900856101084    	2.447434919894211    	-4.65902430603220450e-2	0.6620998425497864    	2.92515177286757    	-8.673204729682100e-2
0.7095706369882433    	2.445859224363979    	-4.668921236075860300e-2	0.6628814246274848    	2.928604796193201    	-8.6869506892713900e-2
0.7104490351383216    	2.444283528833747    	-4.678670389328465400e-2	0.6636623312450369    	2.932054835341345    	-8.7007186536231800e-2
0.7113253165612641    	2.442707833303515    	-4.68827257383408400e-2	0.6644425908229231    	2.935502015873455    	-8.71450865900865600e-2
0.7121995171543145    	2.441132137773283    	-4.697728567927289500e-2	0.6652222314750416    	2.938946461996507    	-8.72832074176377900e-2
0.7130716722811199    	2.439556442243051    	-4.70703913595611150e-2	0.6660012809215587    	2.942388296177973    	-8.74215493828940900e-2
0.7139418167854024    	2.437980746712819    	-4.716205026130565500e-2	0.6667797665240967    	2.945827639301279    	-8.7560112850514590e-2
0.7148099849557714    	2.436405051182587    	-4.72522696323898650e-2	0.6675577153233815    	2.949264610832136    	-8.76988981858102300e-2
0.7156762105808672    	2.4348293556523553    	-4.73410564879045900e-2	0.6683351540929625    	2.952699329055868    	-8.78379057547451700e-2
0.7165405269572029    	2.4332536601221233    	-4.742841774005314000e-2	0.6691121092171497    	2.9561319105381445    	-8.79771359239383500e-2
0.7174029668918591    	2.4316779645918913    	-4.75143600653132100e-2	0.6698886068265459    	2.9595624707237587    	-8.81165890606646400e-2
0.7182635627068004    	2.4301022690616594    	-4.75988899957874100e-2	0.6706646727110129    	2.9629911235521122    	-8.8256265532856490e-2
0.7191223463445797    	2.4285265735314274    	-4.76820139232180360e-2	0.6714403324213617    	2.966417981906482    	-8.83961657091052600e-2
0.7199793492176255    	2.4269508780011955    	-4.77637379660153400e-2	0.6722156112516102    	2.969843157535636    	-8.85362899586625800e-2
0.7208346023683221    	2.4253751824709635    	-4.784406814295310600e-2	0.672990534225369    	2.973266760993684    	-8.86766386514418400e-2
0.7216881363901082    	2.4237994869407316    	-4.79230103553313500e-2	0.6737651260347768    	2.9766889013702955    	-8.88172121580197400e-2
0.72253998148205    	2.4222237914104996    	-4.80005702065380800e-2	0.674539411275512    	2.98010968732898    	-8.89580108496374100e-2
0.7233901674727813    	2.4206480958802676    	-4.807675330791317000e-2	0.6753134141648682    	2.9835292258615462    	-8.90990350982021700e-2
0.7242387237540031    	2.4190724003500357    	-4.815156497224521400e-2	0.6760871587817578    	2.986947623348435    	-8.92402852762888200e-2
0.7250856794215143    	2.4174967048198037    	-4.82250104924621100e-2	0.6768606689290522    	2.9903649849505394    	-8.93817617571411200e-2
0.725931063146616    	2.4159210092895718    	-4.829709488359841000e-2	0.6776339682630176    	2.9937814151810542    	-8.9523464914673200e-2
0.726774903273132    	2.41434531375934    	-4.836782306430470500e-2	0.6784070802088273    	2.9971970175322062    	-8.96653951234710700e-2
0.7276172277973834    	2.412769618229108    	-4.843719985561048500e-2	0.6791800279417729    	3.0006118943922466    	-8.98075527587940600e-2
0.7284580644830905    	2.411193922698876    	-4.850522997832368000e-2	0.6799528345047668    	3.0040261475645775    	-8.99499381965763200e-2
0.7292974405592056    	2.409618227168644    	-4.85719178101886900e-2	0.6807255227490169    	3.007439878005651    	-9.00925518134281900e-2
0.7301353831371122    	2.408042531638412    	-4.86372677392018400e-2	0.6814981153979104    	3.0108531861072088    	-9.02353939866377800e-2
0.7309719189536108    	2.40646683610818    	-4.870128405020500e-2	0.6822706349034058    	3.0142661710618226    	-9.03784650941724400e-2
0.7318070744608618    	2.404891140577948    	-4.8763970824897500e-2	0.6830431036359642    	3.01767893170201    	-9.05217655146801200e-2
0.7326408758037863    	2.403315445047716    	-4.88253320002594360e-2	0.6838155438035268    	3.0210915661422755    	-9.06652956274910400e-2
0.7334733488868619    	2.401739749517484    	-4.888537145842037400e-2	0.6845879774284415    	3.024504171677175    	-9.08090558126190200e-2
0.7343045193250757    	2.400164053987252    	-4.894409289908350000e-2	0.6853604264259923    	3.0279168451282574    	-9.09530464507630900e-2
0.7351344124702145    	2.3985883584570202    	-4.900149987218114000e-2	0.6861329125980333    	3.0313296828159384    	-9.10972679233089200e-2
0.7359630534402264    	2.3970126629267883    	-4.90575959090202350e-2	0.6869054575312061    	3.034742780109826    	-9.12417206123303300e-2
0.7367904670918719    	2.3954369673965563    	-4.91123843050286700e-2	0.6876780827868432    	3.0381562322677147    	-9.13864049005908700e-2
0.7376166780401762    	2.3938612718663244    	-4.91658682848588100e-2	0.6884508097553174    	3.041570133792098    	-9.15313211715452100e-2
0.738441710696323    	2.3922855763360924    	-4.921805101620513000e-2	0.6892236596801179    	3.0449845785365413    	-9.16764698093407900e-2
0.73926558921854    	2.3907098808058604    	-4.92689353529195900e-2	0.6899966538656205    	3.0483996606236046    	-9.18218511988192300e-2
0.7400883375590035    	2.3891341852756285    	-4.93185242296520800e-2	0.6907698133293514    	3.05181547290855    	-9.19674657255179300e-2
0.740909979493829    	2.3875584897453965    	-4.936682046492605300e-2	0.691543159028903    	3.0552321079818507    	-9.21133137756715700e-2
0.7417305385275885    	2.3859827942151646    	-4.94138266228307870e-2	0.6923167119047579    	3.0586496583583918    	-9.22593957362136800e-2
0.7425500380388018    	2.3844070986849326    	-4.94595452483531600e-2	0.6930904927904485    	3.0620682160805517    	-9.24057119947781400e-2
0.7433685011735554    	2.3828314031547007    	-4.95039787489971200e-2	0.6938645224245582    	3.065487872771223    	-9.25522629397006900e-2
0.7441859509106523    	2.3812557076244687    	-4.954712947643931000e-2	0.6946388214342128    	3.0689087195608833    	-9.26990489600206200e-2
0.7450024100538778    	2.3796800120942367    	-4.95889996014389100e-2	0.6954134104524389    	3.0723308476060764    	-9.28460704454821700e-2
0.745817901227185    	2.378104316564005    	-4.962959121202644700e-2	0.6961883100151586    	3.0757543476343416    	-9.29933277865361500e-2
0.7466324468962701    	2.376528621033773    	-4.966890627627500e-2	0.696963540619995    	3.0791793102040135    	-9.31408213743415500e-2
0.7474460693658747    	2.374952925503541    	-4.97069467240990400e-2	0.6977391226417756    	3.0826058253309148    	-9.32885516007670600e-2
0.7482587908039853    	2.373377229973309    	-4.97437142849420900e-2	0.6985150765190431    	3.0860339833123627    	-9.3436518858392600e-2
0.7490706331964677    	2.371801534443077    	-4.977921062831877600e-2	0.6992914225681489    	3.089463873905834    	-9.35847235405110400e-2
0.7498816184149006    	2.370225838912845    	-4.98134373497057750e-2	0.7000681810651949    	3.092895586690984    	-9.37331660411295300e-2
0.7506917682006087    	2.368650143382613    	-4.984639590732154500e-2	0.7008453722932871    	3.0963292112784124    	-9.38818467549714200e-2
0.7515011041391904    	2.367074447852381    	-4.98780876681465600e-2	0.7016230164710437    	3.0997648369938102    	-9.40307660774775800e-2
0.7523096476908164    	2.365498752322149    	-4.990851385531267500e-2	0.7024011338355038    	3.1032025532442535    	-9.41799244048081700e-2
0.7531174202575943    	2.363923056791917    	-4.9937675703788204e-2	0.7031797445538062    	3.1066424491279996    	-9.43293221338440600e-2
0.753924443031952    	2.362347361261685    	-4.99655742080043260e-2	0.7039588688239478    	3.1100846138796356    	-9.44789596621886600e-2
0.7547307371537122    	2.3607716657314533    	-4.99922103564180300e-2	0.7047385267972942    	3.1135291365277333    	-9.46288373881693500e-2
0.7555363236555754    	2.3591959702012213    	-5.001758499913431000e-2	0.7055187386564411    	3.1169761062388375    	-9.47789557108391900e-2
0.7563412234502428    	2.3576202746709893    	-5.00416989103666300e-2	0.7062995245398762    	3.1204256119846248    	-9.4929315029978500e-2
0.7571454573800429    	2.3560445791407574    	-5.00645527715074300e-2	0.7070809046085355    	3.123877742835947    	-9.50799157460965400e-2
0.7579490461928067    	2.3544688836105254    	-5.00861471427656800e-2	0.707862899050041    	3.1273325879815577    	-9.52307582604330800e-2
0.7587520105277955    	2.3528931880802935    	-5.01064824853218100e-2	0.7086455280424736    	3.130790236568054    	-9.53818429749600100e-2
0.7595543709878874    	2.3513174925500615    	-5.01255592056097400e-2	0.7094288117822777    	3.134250777823165    	-9.55331702923831300e-2
0.760356148050554    	2.3497417970198295    	-5.0143377553184700e-2	0.7102127704973693    	3.137714301113662    	-9.56847406161436700e-2
0.7611573621529185    	2.3481661014895976    	-5.01599377078438300e-2	0.7109974244450746    	3.1411808959362473    	-9.58365543504199200e-2
0.761958033681589    	2.3465904059593656    	-5.01752398151491200e-2	0.7117827938664398    	3.144650651715701    	-9.59886119001289800e-2
0.7627581829236489    	2.3450147104291337    	-5.018928381616300e-2	0.7125688991074859    	3.1481236583405794    	-9.61409136709283700e-2
0.7635578301367137    	2.3434390148989017    	-5.020206960903044000e-2	0.7133557605276833    	3.1516000057588593    	-9.62934600692177300e-2
0.7643569955126419    	2.3418633193686698    	-5.0213596992794300e-2	0.7141433985198476    	3.155079784065836    	-9.64462515021404300e-2
0.765155699227087    	2.340287623838438    	-5.022386571959180000e-2	0.7149318335074952    	3.1585630834924396    	-9.65992883775853100e-2
0.7659539613569069    	2.338711928308206    	-5.02328753304711400e-2	0.7157210860264357    	3.1620499947657126    	-9.6752571104188310e-2
0.7667518020059607    	2.337136232777974    	-5.02406253996487200e-2	0.716511176606312    	3.1655406085854514    	-9.69061000913342700e-2
0.767549241185896    	2.335560537247742    	-5.02471152974014600e-2	0.7173021258884945    	3.169035016145064    	-9.7059875749158410e-2
0.7683462989148774    	2.33398484171751    	-5.02523444157281100e-2	0.7180939544991493    	3.1725333085707867    	-9.72138984885482400e-2
0.7691429951954059    	2.332409146187278    	-5.025631190580568000e-2	0.7188866832896001    	3.1760355779836    	-9.73681687211451900e-2
0.7699393499787617    	2.330833450657046    	-5.02590169346937900e-2	0.7196803330440679    	3.1795419162080236    	-9.75226868593462400e-2
0.7707353832231422    	2.329257755126814    	-5.02604585736671800e-2	0.7204749246494749    	3.183052415522313    	-9.76774533163057500e-2
0.7715311148641814    	2.327682059596582    	-5.02606356785593500e-2	0.7212704791856219    	3.1865671690568576    	-9.78324685059371600e-2
0.7723265648371977    	2.32610636406635    	-5.02595471725808400e-2	0.7220670176646168    	3.190086269642981    	-9.79877328429146200e-2
0.7731217530898087    	2.3245306685361182    	-5.025719177268376000e-2	0.7228645613171248    	3.1936098110775912    	-9.8143246742674810e-2
0.7739166995479158    	2.3229549730058863    	-5.0253568129793700e-2	0.723663131418122    	3.197137887353361    	-9.82990106214186500e-2
0.7747114241618379    	2.3213792774756543    	-5.02486748067798900e-2	0.724462749355058    	3.200670592959871    	-9.84550248961130400e-2
0.7755059468664794    	2.3198035819454224    	-5.02425102270428600e-2	0.7252634366394366    	3.204208022934772    	-9.86112899844926700e-2
0.7763002876524305    	2.3182278864151904    	-5.023507275456682000e-2	0.7260652148978637    	3.2077502728242333    	-9.87678063050615900e-2
0.7770944665179813    	2.3166521908849584    	-5.02263607010085400e-2	0.7268681058169728    	3.2112974384396287    	-9.89245742770951600e-2
0.7778885034753943    	2.3150764953547265    	-5.0216372170863800e-2	0.7276721313045305    	3.214849616569294    	-9.90815943206417200e-2
0.7786824185752099    	2.3135007998244945    	-5.02051052010291400e-2	0.7284773133741808    	3.218406904469331    	-9.9238866856524400e-2
0.7794762319034506    	2.3119251042942626    	-5.01925578550171000e-2	0.7292836740484335    	3.221969399435011    	-9.93963923063428300e-2
0.7802699635791146    	2.3103494087640306    	-5.017872790020286000e-2	0.7300912356789118    	3.2255372002156246    	-9.955417109247500e-2
0.7810636337862306    	2.3087737132337987    	-5.01636130699962600e-2	0.7309000207162343    	3.2291104059978246    	-9.97122036380789300e-2
0.7818572627338773    	2.3071980177035667    	-5.01472111003438600e-2	0.7317100516335334    	3.2326891160677294    	-9.98704903670946800e-2
0.7826508706908626    	2.3056223221733347    	-5.01295194889331600e-2	0.7325213512019294    	3.2362734310279637    	-0.10002903170424582    
0.783444477997128    	2.304046626643103    	-5.011053571434688000e-2	0.7333339422827811    	3.2398634518798284    	-0.10018782807504154    
0.7842381050510745    	2.302470931112871    	-5.0090257072101500e-2	0.734147847978973    	3.2434592806916793    	-0.10034687990577824    
0.7850317723024025    	2.300895235582639    	-5.00686808545537200e-2	0.7349630914478488    	3.2470610197724756    	-0.10050618762354155    
0.7858255002957345    	2.299319540052407    	-5.00458041265953300e-2	0.7357796961691392    	3.2506687728554784    	-0.10066575165620789    
0.7866193096448882    	2.297743844522175    	-5.002162392447469000e-2	0.7365976857204136    	3.2542826441061994    	-0.10082557243244655    
0.7874132210504191    	2.296168148991943    	-4.999613723847392600e-2	0.7374170838119452    	3.2579027382764343    	-0.10098565038172133    
0.7882072553100937    	2.294592453461711    	-4.99693407398059900e-2	0.7382379145702876    	3.261529161957103    	-0.1011459859342925    
0.789001433300204    	2.293016757931479    	-4.994123121906872700e-2	0.7390602020811353    	3.2651620215586097    	-0.10130657952121853    
0.7897957759993441    	2.291441062401247    	-4.9911805245409600e-2	0.7398839707539345    	3.268801424921691    	-0.10146743157435809    
0.7905903044972952    	2.289865366871015    	-4.98810592026218640e-2	0.7407092452946733    	3.2724474811972035    	-0.10162854252637173    
0.7913850399757505    	2.288289671340783    	-4.984898956489195500e-2	0.7415360504108586    	3.2761002995427138    	-0.10178991281072389    
0.7921800038042951    	2.2867139758105512    	-4.98155925170201400e-2	0.7423644112872749    	3.2797599912243975    	-0.10195154286168465    
0.7929752173584008    	2.2851382802803193    	-4.978086412829047500e-2	0.7431943532301103    	3.2834266680447888    	-0.10211343311433167    
0.7937707022155656    	2.2835625847500873    	-4.97448004489200570e-2	0.7440259017666455    	3.287100442783209    	-0.10227558400455208    
0.7945664800711019    	2.2819868892198554    	-4.97073973432172700e-2	0.7448590827278846    	3.290781429560826    	-0.10243799596904427    
0.7953625727748787    	2.2804111936896234    	-4.96686505950955760e-2	0.745693922179783    	3.294469743536821    	-0.10260066944531987    
0.7961590022828402    	2.2788354981593915    	-4.96285558109112730e-2	0.746530446471929    	3.2981655011234623    	-0.10276360487170565    
0.7969557907369935    	2.2772598026291595    	-4.958710850580664300e-2	0.7473686822311869    	3.301868819958023    	-0.10292680268734533    
0.7977529604128779    	2.2756841070989275    	-4.95443040507976900e-2	0.7482086563620802    	3.3055798189044707    	-0.10309026333220159    
0.7985505337946529    	2.2741084115686956    	-4.95001377620254400e-2	0.7490503960326276    	3.309298617990893    	-0.1032539872470579    
0.7993485334644558    	2.2725327160384636    	-4.94546046694211760e-2	0.7498939287950347    	3.313025338942713    	-0.10341797487352054    
0.8001469822334775    	2.2709570205082317    	-4.94076998265855050e-2	0.750739282406892    	3.316760104392742    	-0.10358222665402038    
0.8009459030868835    	2.2693813249779997    	-4.9359418072604100e-2	0.7515864850142794    	3.3205030386901337    	-0.10374674303181498    
0.8017453191970129    	2.2678056294477678    	-4.93097541323901600e-2	0.7524355650646226    	3.3242542675153866    	-0.10391152445099042    
0.802545253930016    	2.266229933917536    	-4.9258702572523800e-2	0.7532865513574921    	3.3280139181047703    	-0.10407657135646323    
0.8033457308651507    	2.264654238387304    	-4.920625789348170000e-2	0.7541394729716691    	3.331782118928106    	-0.10424188419398245    
0.8041467737842768    	2.263078542857072    	-4.915241431528194500e-2	0.7549943594689948    	3.3355590005893716    	-0.10440746341013148    
0.8049484066974087    	2.26150284732684    	-4.909716605115723700e-2	0.7558512406462515    	3.33934469473051    	-0.10457330945233007    
0.8057506538331345    	2.259927151796608    	-4.90405070784623530e-2	0.7567101467546722    	3.343139335001225    	-0.10473942276883635    
0.8065535396642372    	2.258351456266376    	-4.89824312133732300e-2	0.757571108450864    	3.34694305684216    	-0.10490580380874873    
0.8073570889082945    	2.256775760736144    	-4.892293222114862000e-2	0.7584341566871459    	3.350755997000412    	-0.10507245302200792    
0.8081613265240037    	2.255200065205912    	-4.88620036272164600e-2	0.7592993228967874    	3.3545782943479114    	-0.10523937085939891    
0.808966277743273    	2.25362436967568    	-4.87996388241225200e-2	0.7601666389191505    	3.358410089550704    	-0.10540655777255298    
0.8097719680633826    	2.252048674145448    	-4.8735831020343700e-2	0.761036137043039    	3.362251525260464    	-0.10557401421394967    
0.8105784232490207    	2.2504729786152162    	-4.867057327441100e-2	0.7619078499746098    	3.3661027459727304    	-0.10574174063691885    
0.8113856693625574    	2.2488972830849843    	-4.86038585237607800e-2	0.7627818108387966    	3.369963898033193    	-0.10590973749564264    
0.812193732761855    	2.2473215875547523    	-4.85356794193448600e-2	0.7636580533425102    	3.373835130358712    	-0.10607800524515755    
0.8130026401234115    	2.2457458920245204    	-4.84660285623924160e-2	0.7645366115610192    	3.3777165934935494    	-0.10624654434135639    
0.8138124184158192    	2.2441701964942884    	-4.839489828896073600e-2	0.7654175201268585    	3.381608440443967    	-0.1064153552409904    
0.8146230949351013    	2.2425945009640564    	-4.83222807958336100e-2	0.7663008141392678    	3.3855108262781215    	-0.10658443840167121    
0.8154346973713587    	2.2410188054338245    	-4.82481681421651200e-2	0.7671865292291935    	3.3894239084132485    	-0.10675379428187302    
0.8162472536924174    	2.2394431099035925    	-4.817255202325987400e-2	0.7680747016691575    	3.3933478471010563    	-0.10692342334093449    
0.8170607922527098    	2.2378674143733606    	-4.80954241370934800e-2	0.7689653681156163    	3.397282804289476    	-0.10709332603906088    
0.8178753417621082    	2.2362917188431286    	-4.80167758997291700e-2	0.769858565862379    	3.401228944742255    	-0.10726350283732619    
0.8186909313769468    	2.2347160233128966    	-4.79365985354773200e-2	0.7707543328414695    	3.4051864360427695    	-0.10743395419767507    
0.819507590568827    	2.2331403277826647    	-4.78548830533087330e-2	0.7716527075155184    	3.4091554481186117    	-0.1076046805829251    
0.8203253492487825    	2.2315646322524327    	-4.777162022951869600e-2	0.7725537290192639    	3.41313615386674    	-0.10777568245676869    
0.8211442377712632    	2.2299889367222008    	-4.768680070094993000e-2	0.7734574370703133    	3.4171287287592245    	-0.10794696028377532    
0.8219642869057966    	2.228413241191969    	-4.760041478523985000e-2	0.7743638721205568    	3.4211333515121884    	-0.10811851452939354    
0.8227855278446843    	2.226837545661737    	-4.751245260158911700e-2	0.7752730752430952    	3.4251502035862624    	-0.10829034565995321    
0.8236079923103388    	2.225261850131505    	-4.742290418170949700e-2	0.7761850881286293    	3.4291794691706254    	-0.10846245414266746    
0.8244317124503917    	2.223686154601273    	-4.73317590969951740e-2	0.7770999533533965    	3.4332213363667523    	-0.10863484044563489    
0.825256720902717    	2.222110459071041    	-4.723900678793200300e-2	0.7780177141147849    	3.4372759960203556    	-0.10880750503784177    
0.8260830508598334    	2.220534763540809    	-4.71446364713413100e-2	0.7789384143884921    	3.4413436424157124    	-0.10898044838916403    
0.8269107359829757    	2.218959068010577    	-4.70486370537309130e-2	0.7798620989292449    	3.4454244732788464    	-0.10915367097036954    
0.8277398105237818    	2.217383372480345    	-4.6950997209779200e-2	0.7807888133140026    	3.449518689968397    	-0.10932717325312023    
0.8285703092759902    	2.215807676950113    	-4.685170536282097000e-2	0.7817186039131693    	3.4536264973484347    	-0.10950095570997415    
0.8294022675950177    	2.214231981419881    	-4.67507495899590300e-2	0.7826515180050586    	3.45774810429417    	-0.10967501881438775    
0.8302357214817604    	2.2126562858896492    	-4.66481177572757800e-2	0.7835876037244847    	3.4618837234648225    	-0.10984936304071807    
0.8310707074974268    	2.2110805903594173    	-4.65437974633735800e-2	0.7845269100340533    	3.4660335711767916    	-0.11002398886422482    
0.8319072628853335    	2.2095048948291853    	-4.64377759203556340e-2	0.7854694869649779    	3.470197868467575    	-0.11019889676107263    
0.8327454254922617    	2.2079291992989534    	-4.633004007439011600e-2	0.7864153854178716    	3.4743768402156716    	-0.11037408720833326    
0.8335852339087253    	2.2063535037687214    	-4.62205766151579800e-2	0.7873646572935674    	3.4785707157185435    	-0.11054956068398777    
0.8344267274148751    	2.2047778082384895    	-4.61093717741387500e-2	0.7883173556407364    	3.4827797293447924    	-0.11072531766692871    
0.8352699459792401    	2.2032021127082575    	-4.59964117402655750e-2	0.7892735342389745    	3.4870041186922407    	-0.11090135863696246    
0.8361149303511696    	2.2016264171780255    	-4.5881681890625603e-2	0.7902332484605441    	3.4912441283950963    	-0.11107768407481129    
0.8369617220387399    	2.2000507216477936    	-4.57651678214964100e-2	0.7911965542172434    	3.4955000054712353    	-0.11125429446211568    
0.8378103633904235    	2.1984750261175616    	-4.56468542423765900e-2	0.7921635091480468    	3.4997720045691807    	-0.11143119028143661    
0.8386608975194237    	2.1968993305873297    	-4.55267258053101700e-2	0.7931341717141135    	3.504060383969864    	-0.11160837201625769    
0.8395133684530671    	2.1953236350570977    	-4.540476669467448000e-2	0.7941086017583926    	3.5083654080589524    	-0.11178584015098753    
0.8403678211086978    	2.1937479395268658    	-4.52809607291403100e-2	0.7950868603795574    	3.5126873467698925    	-0.11196359517096188    
0.8412243012773255    	2.192172243996634    	-4.515529136579523600e-2	0.7960690099115302    	3.517026475493451    	-0.11214163756244609    
0.842082855699123    	2.190596548466402    	-4.50277413652268100e-2	0.7970551143338962    	3.5213830768909196    	-0.11231996781263713    
0.8429435322062577    	2.18902085293617    	-4.48982935129445100e-2	0.7980452386933131    	3.5257574383379096    	-0.1124985864096662    
0.8438063794833107    	2.187445157405938    	-4.47669297976255800e-2	0.7990394496856852    	3.5301498544963876    	-0.11267749384260069    
0.8446714473925507    	2.185869461875706    	-4.46336318642249500e-2	0.8000378155283258    	3.5345606267498955    	-0.1128566906014467    
0.8455387868552661    	2.184293766345474    	-4.4498380931454700e-2	0.8010404059238113    	3.5389900630438547    	-0.11303617717715127    
0.8464084499014233    	2.182718070815242    	-4.43611576219173100e-2	0.8020472922795059    	3.5434384788554243    	-0.11321595406160474    
0.8472804897901863    	2.18114237528501    	-4.42219421912303100e-2	0.803058547598956    	3.5479061967136847    	-0.11339602174764311    
0.8481549609456353    	2.179566679754778    	-4.408071430109688500e-2	0.8040742466445383    	3.5523935469182146    	-0.11357638072905021    
0.8490319190665394    	2.177990984224546    	-4.393745297026329700e-2	0.8050944660962761    	3.556900868240739    	-0.11375703150056023    
0.8499114211794374    	2.176415288694314    	-4.37921368731794100e-2	0.806119284306258    	3.561428506840155    	-0.11393797455785994    
0.8507935256768788    	2.1748395931640823    	-4.3644743988678500e-2	0.8071487816882003    	3.565976817983613    	-0.11411921039759115    
0.8516782923175384    	2.1732638976338503    	-4.34952516866900500e-2	0.8081830406308484    	3.5705461656639272    	-0.11430073951735303    
0.8525657823962209    	2.1716882021036183    	-4.33436367549862700e-2	0.8092221456412346    	3.5751369232324857    	-0.1144825624157044    
0.8534560586590562    	2.1701125065733864    	-4.31898753755426400e-2	0.8102661832835135    	3.5797494731290262    	-0.11466467959216631    
0.8543491854627703    	2.1685368110431544    	-4.30339429931040400e-2	0.8113152424696662    	3.584384208165966    	-0.11484709154722422    
0.8552452288223227    	2.1669611155129225    	-4.287581439948528000e-2	0.8123694144228374    	3.5890415313664223    	-0.11502979878233059    
0.8561442564554893    	2.1653854199826905    	-4.27154637386330500e-2	0.8134287927168562    	3.5937218561388207    	-0.11521280179990709    
0.8570463378517967    	2.1638097244524586    	-4.25528642415010900e-2	0.8144934736102957    	3.59842560775276    	-0.11539610110334717    
0.8579515443428372    	2.1622340289222266    	-4.2387988622590700e-2	0.8155635557202464    	3.6031532218977538    	-0.11557969719701845    
0.8588599492422918    	2.1606583333919946    	-4.22208086097998260e-2	0.816639140632492    	3.6079051473789745    	-0.11576359058626513    
0.8597716277641123    	2.1590826378617627    	-4.20512951639125400e-2	0.8177203326001998    	3.6126818447860773    	-0.11594778177741043    
0.8606866573240417    	2.1575069423315307    	-4.187941836765718400e-2	0.8188072389563845    	3.617483788315456    	-0.11613227127775899    
0.8616051174390853    	2.1559312468012988    	-4.17051474625459100e-2	0.8198999699765392    	3.622311465163352    	-0.1163170595955995    
0.8625270899903874    	2.154355551271067    	-4.152845077718330700e-2	0.8209986392132042    	3.6271653770039722    	-0.11650214724020698    
0.8634526591264378    	2.152779855740835    	-4.13492955018584300e-2	0.8221033636245794    	3.632046040557704    	-0.1166875347218453    
0.8643819114969389    	2.151204160210603    	-4.11676480423001370e-2	0.8232142634546387    	3.6369539870614553    	-0.11687322255176974    
0.8653149364109657    	2.149628464680371    	-4.09834736324205640e-2	0.8243314627785452    	3.6418897646782966    	-0.11705921124222943    
0.866251825797512    	2.148052769150139    	-4.07967363917648760e-2	0.8254550894057472    	3.6468539380693423    	-0.11724550130646985    
0.8671926744500582    	2.146477073619907    	-4.06073994232800160e-2	0.8265852750267783    	3.6518470890423087    	-0.11743209325873531    
0.8681375800915574    	2.144901378089675    	-4.04154245023621400e-2	0.8277221555891953    	3.656869818212408    	-0.11761898761427154    
0.8690866435354503    	2.143325682559443    	-4.022077218711006500e-2	0.8288658713483401    	3.6619227452266108    	-0.11780618488932819    
0.870039968869509    	2.141749987029211    	-4.00234018053575950e-2	0.8300165670641514    	3.66700650963316    	-0.11799368560116129    
0.8709976635238021    	2.140174291498979    	-3.982327127395401000e-2	0.8311743922498481    	3.6721217719802537    	-0.11818149026803595    
0.871959838505015    	2.1385985959687472    	-3.96203370785868900e-2	0.8323395014264281    	3.677269214940415    	-0.11836959940922878    
0.8729266085551208    	2.1370229004385153    	-3.94145542491233500e-2	0.8335120543059975    	3.682449544120445    	-0.11855801354503047    
0.8738980922950905    	2.1354472049082833    	-3.920587622388432000e-2	0.8346922160712061    	3.687663489295958    	-0.11874673319674844    
0.8748744124935817    	2.1338715093780514    	-3.899425488918563000e-2	0.835880157604396    	3.6929118054237664    	-0.11893575888670933    
0.8758556961998293    	2.1322958138478194    	-3.87796401038481600e-2	0.8370760560959811    	3.6981952753296916    	-0.1191250911382617    
0.8768420750532457    	2.1307201183175875    	-3.856198043849020700e-2	0.8382800946147555    	3.7035147078101924    	-0.11931473047577847    
0.8778336854034855    	2.1291444227873555    	-3.83412221104138530e-2	0.8394924632930717    	3.7088709428684705    	-0.1195046774246597    
0.8788306686810826    	2.1275687272571235    	-3.8117309686618500e-2	0.8407133589944641    	3.7142648502460363    	-0.11969493251133509    
0.8798331715774661    	2.1259930317268916    	-3.78901852723453840e-2	0.8419429863051207    	3.7196973338030204    	-0.11988549626326662    
0.8808413464845061    	2.1244173361966596    	-3.76597891741734200e-2	0.8431815573103327    	3.725169330530532    	-0.12007636920895128    
0.8818553515374757    	2.1228416406664277    	-3.74260590664692300e-2	0.8444292924710065    	3.73068181442308    	-0.12026755187792358    
0.8828753511928414    	2.1212659451361957    	-3.71889303935201750e-2	0.8456864207993212    	3.7362357972546274    	-0.12045904480075834    
0.8839015165116169    	2.1196902496059637    	-3.69483357759399100e-2	0.8469531807356769    	3.741832332452942    	-0.12065084850907316    
0.8849340255099851    	2.118114554075732    	-3.67042052743320140e-2	0.8482298202356531    	3.7474725154837776    	-0.12084296353553144    
0.8859730635962559    	2.1165388585455    	-3.64564660550216470e-2	0.8495165975412343    	3.7531574872581417    	-0.1210353904138446    
0.887018823965891    	2.114963163015268    	-3.620504208158143400e-2	0.8508137818843096    	3.758888437240353    	-0.12122812967877519    
0.8880715082298529    	2.113387467485036    	-3.59498542045647500e-2	0.8521216540252882    	3.764666605827638    	-0.12142118186613934    
0.8891313267504232    	2.111811771954804    	-3.56908197898257400e-2	0.8534405069605974    	3.770493287475854    	-0.1216145475128096    
0.8901984992890055    	2.110236076424572    	-3.542785257947561600e-2	0.85477064670953    	3.776369834175771    	-0.12180822715671757    
0.8912732556282384    	2.10866038089434    	-3.51608624062552400e-2	0.8561123932219832    	3.78229765946346    	-0.1220022213368567    
0.8923558361118853    	2.107084685364108    	-3.48897549117585400e-2	0.8574660812001267    	3.788278242050411    	-0.12219653059328502    
0.8934464926249832    	2.105508989833876    	-3.461443151871543000e-2	0.8588320611062679    	3.794313130276275    	-0.12239115546712785    
0.8945454889926102    	2.103933294303644    	-3.43347886358391900e-2	0.860210700356771    	3.800403947383592    	-0.12258609650058058    
0.8956531021386255    	2.102357598773412    	-3.405071810872018500e-2	0.8616023840299053    	3.806552394645054    	-0.12278135423691154    
0.8967696228437642    	2.1007819032431803    	-3.37621056999132530e-2	0.8630075171438509    	3.8127602614277194    	-0.12297692922046458    
0.8978953567878604    	2.0992062077129483    	-3.34688324196838400e-2	0.8644265243681766    	3.8190294239183236    	-0.12317282199666207    
0.8990306256711511    	2.0976305121827163    	-3.317077226302609400e-2	0.865859853408125    	3.8253618600750237    	-0.12336903311200756    
0.9001757683899745    	2.0960548166524844    	-3.28677930751099740e-2	0.8673079753148645    	3.8317596509980882    	-0.12356556311408862    
0.9013311423728372    	2.0944791211222524    	-3.25597551957587160e-2	0.8687713871770785    	3.8382249928213175    	-0.1237624125515797    
0.9024971250380606    	2.0929034255920205    	-3.22465117141174200e-2	0.8702506133239432    	3.84476020202679    	-0.12395958197424496    
0.9036741154321238    	2.0913277300617885    	-3.192790728438004700e-2	0.8717462081477438    	3.851367727915158    	-0.1241570719329411    
0.904862535905332    	2.0897520345315566    	-3.16037775118628900e-2	0.8732587583934691    	3.8580501627210566    	-0.12435488297962015    
0.9060628342691646    	2.0881763390013246    	-3.12739485177249200e-2	0.8747888857514396    	3.864810253067316    	-0.12455301566733241    
0.9072754857429265    	2.0866006434710926    	-3.09382355839855570e-2	0.8763372501589409    	3.8716509145515494    	-0.12475147055022938    
0.9085009956095212    	2.0850249479408607    	-3.05964429684546600e-2	0.8779045526410665    	3.8785752442969756    	-0.12495024818356643    
0.9097399018336878    	2.0834492524106287    	-3.02483622233383400e-2	0.8794915396103494    	3.8855865399481546    	-0.1251493491237059    
0.9109927780941136    	2.0818735568803968    	-2.9893771439831900e-2	0.8810990066542816    	3.89268831640422    	-0.12534877392812    
0.9122602372080755    	2.080297861350165    	-2.953243365147273400e-2	0.8827278035566027    	3.8998843280028894    	-0.12554852315539353    
0.9135429351129146    	2.078722165819933    	-2.916409586269579000e-2	0.8843788392502188    	3.907178590402424    	-0.12574859736522698    
0.9148415749821937    	2.077146470289701    	-2.878848683678565000e-2	0.886053088145408    	3.914575408539586    	-0.12594899711843952    
0.9161569123546749    	2.075570774759469    	-2.840531575524526400e-2	0.8877515965994297    	3.922079405212321    	-0.12614972297697163    
0.9174897606779125    	2.073995079229237    	-2.801426983924033000e-2	0.8894754908386722    	3.9296955560797446    	-0.12635077550388854    
0.918840997717169    	2.072419383699005    	-2.761501207851720400e-2	0.8912259856386519    	3.937429228010305    	-0.12655215526338276    
0.9202115728967533    	2.070843688168773    	-2.72071781647432700e-2	0.89300439473201    	3.945286225064234    	-0.12675386282077727    
0.9216025158214677    	2.069267992638541    	-2.679037408657208300e-2	0.8948121417348956    	3.9532728367662138    	-0.12695589874252852    
0.9230149460042705    	2.067692297108309    	-2.636417170931656400e-2	0.896650774294954    	3.961395900611078    	-0.12715826359622928    
0.9244500842751401    	2.066116601578077    	-2.59281046725275300e-2	0.8985219796026126    	3.969662870592551    	-0.12736095795061192    
0.9259092660854198    	2.0645409060478452    	-2.54816641506157300e-2	0.9004276019348041    	3.9780818947112686    	-0.1275639823755511    
0.9273939572267332    	2.0629652105176133    	-2.502429185245410600e-2	0.902369665374279    	3.986661915348525    	-0.1277673374420672    
0.9289057722003579    	2.0613895149873813    	-2.45553741716215400e-2	0.9043503980287363    	3.995412776266192    	-0.12797102372232885    
0.9304464962834561    	2.0598138194571494    	-2.40742334803841270e-2	0.906372262803072    	4.004345358558268    	-0.12817504178965655    
0.9320181118890477    	2.0582381239269174    	-2.358011875925912500e-2	0.9084379931297885    	4.013471738507538    	-0.1283793922185253    
0.933622830437815    	2.0566624283966854    	-2.307219314220806700e-2	0.910550637295607    	4.02280538342019    	-0.12858407558456797    
0.9352631310961477    	2.0550867328664535    	-2.25495205670068450e-2	0.9127136105291409    	4.0323613817487365    	-0.12878909246457818    
0.9369418083575187    	2.0535110373362215    	-2.201104709434200e-2	0.9149307612631769    	4.04215673583824    	-0.12899444343651367    
0.9386620311920078    	2.0519353418059896    	-2.145557986660321700e-2	0.9172064513254046    	4.052210716208311    	-0.12920012907949888    
0.9404274171786429    	2.0503596462757576    	-2.0881759424085905e-2	0.919545657754557    	4.0625453113759935    	-0.12940614997382874    
0.9422421264980658    	2.0487839507455257    	-2.02880248835409500e-2	0.9219541016145248    	4.073185796955489    	-0.12961250670097152    
0.9441109831294243    	2.0472082552152937    	-1.967256977531721400e-2	0.924438413354107    	4.084161466216199    	-0.12981919984357176    
0.9460396329545632    	2.0456325596850617    	-1.90332835770738300e-2	0.9270063493774893    	4.095506586889358    	-0.1300262299854539    
0.9480347539074543    	2.04405686415483    	-1.836767393537008800e-2	0.9296670799720842    	4.107261673230912    	-0.1302335977116248    
0.9501043405611996    	2.042481168624598    	-1.767276303164408700e-2	0.9324315775295555    	4.1194752011788776    	-0.13044130360827771    
0.9522580984300544    	2.040905473094366    	-1.69449420138478520e-2	0.9353131564162067    	4.1322059934963695    	-0.13064934826279478    
0.954508004199349    	2.039329777564134    	-1.617976585214111500e-2	0.9383282383472078    	4.145526601188775    	-0.13085773226375086    
0.9568691262043006    	2.037754082033902    	-1.537165247020411000e-2	0.9414974737340965    	4.15952825760798    	-0.13106645620091606    
0.9593608704700678    	2.03617838650367    	-1.451342645928141700e-2	0.9448474440107862    	4.1743283993149705    	-0.13127552066525966    
0.9620089572721254    	2.034602690973438    	-1.35955956315470420e-2	0.9484133616405784    	4.1900825946890645    	-0.1314849262489528    
0.964848732034629    	2.033026995443206    	-1.260514103036533300e-2	0.9522435910042638    	4.207004517175145    	-0.13169467354537207    
0.9679311095261427    	2.031451299912974    	-1.152334493385346000e-2	0.9564077645922892    	4.225401802555295    	-0.13190476314910268    
0.9713342787741956    	2.029875604382742    	-1.032151972057302700e-2	0.9610127590536227    	4.245746631004038    	-0.13211519565594182    
0.9751899389898226    	2.02829990885251    	-8.95144194070418000e-3	0.9662384970491184    	4.268833899388211    	-0.1323259716629017    
0.9797550405803856    	2.0267242133222783    	-7.319218616614800000e-3	0.9724358219637708    	4.296213630957576    	-0.1325370917682132    
0.985693381379063    	2.0251485177920463    	-5.182815107935561000e-3	0.9805105662711275    	4.3318877862861065    	-0.132748556571329    
1.    	2.0235728222618143    	-0.    	1.    	4.417991947562824    	-0.13296036667292674    


==> plot-data/psi-plots/K0.01N3.dat <==
# K=1.00d-2	h=-0.9622420326051401    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	1.5648619040670964    	0.    	0.    	0.    	-0.21224767297810515    
1.096635527841510500e-2	1.5703335019603684    	1.852696833148899400e-2	2.9493323609904100e-2	0.12129918032682988    	-0.21105471006091522    
1.55270384588326700e-2	1.5758050998536404    	2.61537087845061600e-2	4.168074724333882000e-2	0.17142321912912456    	-0.20986884357744268    
1.903908154646423400e-2	1.5812766977469124    	3.19687649447770300e-2	5.100784649124126000e-2	0.20978340899994788    	-0.2086900246828708    
2.20093310445318820e-2	1.5867482956401844    	3.684289033444026000e-2	5.88522213789721500e-2	0.242045498435626    	-0.2075182049798374    
2.463741107015956000e-2	1.5922198935334564    	4.11094007944709740e-2	6.57468118646305200e-2	0.27040134553041334    	-0.20635333651258075    
2.702082900580873000e-2	1.5976914914267284    	4.494451007933355500e-2	7.19653390851422900e-2	0.29597670165727774    	-0.20519537176118585    
2.922035262444571000e-2	1.6031630893200004    	4.84471997658376700e-2	7.76675523902833800e-2	0.3194285787366751    	-0.20404426363593114    
3.127380293246677700e-2	1.6086346872132724    	5.169405511862260000e-2	8.29678580510893600e-2	0.341227503152285    	-0.20289996547173172    
3.3211288500328700e-2	1.6141062851065444    	5.47204703000626500e-2	8.79317588003913500e-2	0.3616428724093419    	-0.2017624310226781    
3.50492814987202200e-2	1.6195778829998164    	5.75636671075077300e-2	9.26129486062279500e-2	0.3808955173100208    	-0.20063161445666788    
3.68036195766487900e-2	1.6250494808930884    	6.02567425971098700e-2	9.70603621737586700e-2	0.399186694915204    	-0.19950747035012908    
3.84857812942645400e-2	1.6305210787863604    	6.2811505862313900e-2	0.10129728715657844    	0.4166121819277875    	-0.19838995368283302    
4.0103838246267200e-2	1.6359926766796324    	6.52476570932242600e-2	0.10535149533949147    	0.43328619723939293    	-0.1972790198327945    
4.166831748104526000e-2	1.6414642745729044    	6.75752441011362600e-2	0.1092435615821815    	0.44929336046251267    	-0.1961746245712577    
4.3182158536490500e-2	1.6469358724661765    	6.98080137842584800e-2	0.11299017232074898    	0.46470229902782656    	-0.19507672405776705    
4.465148519748709500e-2	1.6524074703594485    	7.1953959585325110e-2	0.11660544478281219    	0.4795710738090847    	-0.19398527483531958    
4.60795404692283200e-2	1.6578790682527205    	7.40217519067523300e-2	0.12010129237598065    	0.49394868188091484    	-0.19290023382559812    
4.74731293362944700e-2	1.6633506661459925    	7.60147789357402500e-2	0.12348790827203472    	0.507877045388079    	-0.19182155832428474    
4.88322687230656700e-2	1.6688222640392645    	7.79418269410219700e-2	0.12677409566408762    	0.5213923698163684    	-0.19074920599644976    
5.015970354015948000e-2	1.6742938619325365    	7.98078166034772700e-2	0.12996752014363677    	0.5345261819607163    	-0.18968313487201882    
5.146097845376738000e-2	1.6797654598258085    	8.16139274279090600e-2	0.13307490588167642    	0.5473061367724866    	-0.18862330334131272    
5.273507067608127000e-2	1.6852370577190805    	8.3367118828931710e-2	0.136102189505013    	0.5597566502169683    	-0.18756967015066142    
5.39838588049998100e-2	1.6907086556123525    	8.50707880968528800e-2	0.1390546469018527    	0.5718994207952656    	-0.18652219439808893    
5.52111119126913800e-2	1.6961802535056245    	8.67258320215078800e-2	0.14193694393419926    	0.5837536381125938    	-0.1854808355290688    
5.64183308225309800e-2	1.7016518513988965    	8.83351144226688100e-2	0.14475344524519979    	0.5953372529310703    	-0.18444555333234783    
5.76037254363162200e-2	1.7071234492921685    	8.99040585704103300e-2	0.14750778400672654    	0.6066652076415872    	-0.18341630793583774    
5.877165818857990000e-2	1.7125950471854405    	9.1431891025361600e-2	0.1502035492139415    	0.6177522629465021    	-0.18239305980257242    
5.99232374107996500e-2	1.7180666450787125    	9.29206427740675300e-2	0.15284388018486716    	0.628611330130686    	-0.18137576972673042    
6.10573783752130200e-2	1.7235382429719845    	9.43741725353481800e-2	0.15543155091056118    	0.6392538179741725    	-0.18036439882972077    
6.21760505458070200e-2	1.7290098408652566    	9.57931773176394300e-2	0.15796922786344647    	0.6496906930578576    	-0.1793589085563308    
6.32800994485786100e-2	1.7344814387585286    	9.71764422017075700e-2	0.1604565416502862    	0.6599204361532736    	-0.1783592606709359    
6.43703023540736800e-2	1.7399530366518006    	9.85337366013960700e-2	0.16290403895546976    	0.6699864233203217    	-0.17736541725376836    
6.54473758373870800e-2	1.7454246345450726    	9.985528367569900e-2	0.1653026595130861    	0.6798513917925844    	-0.17637734069724512    
6.65119820889492800e-2	1.7508962324383446    	0.10115342243391477    	0.16766540452286405    	0.6895688124806729    	-0.17539499370235373    
6.75647346170726400e-2	1.7563678303316166    	0.10242096712867733    	0.16998570174574998    	0.6991116552939587    	-0.1744183392750943    
6.86062029945001800e-2	1.7618394282248886    	0.10366175941101527    	0.17226796240551545    	0.708498062569833    	-0.17344734072297688    
6.9636917238248500e-2	1.7673110261181606    	0.10487679246844467    	0.1745137097066932    	0.7177342988942659    	-0.1724819616515737    
7.06573715057738000e-2	1.7727826240114326    	0.1060669494281645    	0.1767243209339383    	0.7268260287187092    	-0.17152216596112463    
7.16680274011212600e-2	1.7782542219047046    	0.10723323495892376    	0.17890126236004503    	0.7357792824821334    	-0.17056791784319433    
7.26682698490488500e-2	1.7837258197979766    	0.10837737539271483    	0.18104564524176367    	0.7445986305250922    	-0.16961918177738214    
7.36616450034874300e-2	1.7891974176912486    	0.1094970406615373    	0.18315868566502472    	0.7532890743261751    	-0.16867592252808114    
7.46453918991904800e-2	1.7946690155845206    	0.11059609229994584    	0.1852414841991363    	0.7618551402709715    	-0.16773810514128698    
7.56209152116368500e-2	1.8001406134777926    	0.111674117366949    	0.18729503257858587    	0.7703009071327664    	-0.1668056949414562    
7.65875046463768200e-2	1.8056122113710646    	0.11273293898456922    	0.18932044363094605    	0.77863095171254    	-0.16587865752841066    
7.75486190769245700e-2	1.8110838092643367    	0.11376988616301542    	0.19131850523993998    	0.7868485143927963    	-0.16495695877428995    
7.85014172865087500e-2	1.8165554071576087    	0.11478871848967558    	0.19329013577618434    	0.7949573722182832    	-0.16404056482054905    
7.9447230063863890e-2	1.8220270050508807    	0.11578893156956283    	0.19523616163342672    	0.8029609239542785    	-0.1631294420750015    
8.03863260129954200e-2	1.8274986029441527    	0.1167682639540647    	0.19715458996706012    	0.8108509734944176    	-0.1622235572089062    
8.13189598235086900e-2	1.8329702008374247    	0.11773553480532732    	0.19905449462883598    	0.8186648394805198    	-0.16132287715409818    
8.22453731297008400e-2	1.8384417987306967    	0.11868287910684715    	0.20092825223654798    	0.8263711687146487    	-0.16042736910016167    
8.3165795611206600e-2	1.8439133966239687    	0.11961351608057057    	0.20277931169177718    	0.8339841457268471    	-0.1595370004916453    
8.40804456193983100e-2	1.8493849945172407    	0.12052782217213451    	0.20460826779153282    	0.8415062167788738    	-0.15865173902531773    
8.4989531109608500e-2	1.8548565924105127    	0.12142633491913248    	0.20641586602874096    	0.8489404479097438    	-0.15777155264746456    
8.58932502314255600e-2	1.8603281903037847    	0.12230930257609315    	0.2082025528075187    	0.856288675075764    	-0.15689640955122403    
8.67917920268940100e-2	1.8657997881970567    	0.1231771370042993    	0.2099689290311933    	0.863553369652559    	-0.15602627817396172    
8.76853369823452700e-2	1.8712713860903287    	0.1240301884535506    	0.21171552543589586    	0.8707367144343952    	-0.15516112719468406    
8.85740575874891700e-2	1.8767429839836007    	0.12486879253290009    	0.21344285012038927    	0.8778407991133084    	-0.1543009255314885    
8.9458118810146200e-2	1.8822145818768727    	0.1256932704187742    	0.2151513892289204    	0.8848676230875168    	-0.15344564233905106    
9.03376785592567300e-2	1.8876861797701447    	0.12650392996516657    	0.2168416085244233    	0.8918191019316387    	-0.1525952470061499    
9.12128881392189600e-2	1.8931577776634168    	0.1272982897163573    	0.21851117785557625    	0.8986856522752447    	-0.1517497091532242    
9.20838926264803100e-2	1.8986293755566888    	0.1280849630976879    	0.22016885572416822    	0.9055032957991034    	-0.15090899862996834    
9.29508310957034100e-2	1.9041009734499608    	0.12885589240114237    	0.2218067234968458    	0.9122394650059813    	-0.15007308551296014    
9.38138372486159400e-2	1.9095725713432328    	0.12961411576913803    	0.223427953017754    	0.918907204953126    	-0.1492419401033224    
9.46730394879753300e-2	1.9150441692365048    	0.13035988481602737    	0.2250329243040027    	0.9255080785625245    	-0.1484155329244183    
9.55285612715136100e-2	1.9205157671297768    	0.1310934416417656    	0.2266220029132792    	0.9320435892879216    	-0.1475938347195787    
9.63805213771775600e-2	1.9259873650230488    	0.1318150193507049    	0.22819554072788245    	0.9385151843393709    	-0.1467768164498616    
9.72290341823976300e-2	1.9314589629163208    	0.13252484252745889    	0.2297538767098565    	0.9449242577889221    	-0.14596444929184285    
9.80742098470492900e-2	1.9369305608095928    	0.13322312769597175    	0.23129733754302104    	0.9512721532111441    	-0.14515670463543778    
9.89161546204133800e-2	1.9424021587028648    	0.13391008370705498    	0.23282623832746835    	0.9575601665394293    	-0.1443535540817528    
9.97549709667887600e-2	1.9478737565961368    	0.1345859118603384    	0.23434088282712717    	0.9637895470841659    	-0.14355496944096768    
0.1005907577581121    	1.9533453544894088    	0.13525080698865444    	0.2358415647467665    	0.9699615027847577    	-0.14276092273024582    
0.10142361047659662    	1.9588169523826808    	0.1359049568323525    	0.23732856730894916    	0.9760771984697323    	-0.14197138617167418    
0.10225362143328304    	1.9642885502759528    	0.13654854310857456    	0.2388021645418576    	0.9821377611532698    	-0.14118633219023108    
0.10307983273165937    	1.9697601481692248    	0.13718278848790763    	0.24026262121956699    	0.9881442797895589    	-0.1404057334117818    
0.10390547192214739    	1.9752317460624969    	0.13780472153199566    	0.24171019345414305    	0.9940978077079583    	-0.1396295626611016    
0.10472748120466861    	1.9807033439557689    	0.13841764800201617    	0.24314512920668477    	0.9999993647147964    	-0.1388577929599255    
0.10554698860503099    	1.9861749418490409    	0.1390206799342423    	0.24456766853927334    	1.0058499381295785    	-0.13809039752502428    
0.10636407246465393    	1.9916465397423129    	0.1396139713275873    	0.24597804379224122    	1.0116504835140532    	-0.13732734976630642    
0.10717880868867781    	1.9971181376355849    	0.1401976717397357    	0.2473764804284135    	1.0174019281443811    	-0.1365686232849461    
0.10799022384681133    	2.002589735528857    	0.1407729278115275    	0.2487631516583388    	1.0231049843952627    	-0.13581419187153532    
0.1088015305863615    	2.0080613334221287    	0.14133687420450508    	0.2501384047908666    	1.0287610806672172    	-0.13506402950426133    
0.10960965705400054    	2.0135329313154005    	0.14189265278332316    	0.25150230983732375    	1.0343705049005485    	-0.13431811034710792    
0.11041571764306733    	2.0190045292086722    	0.1424393938861089    	0.2528551115291762    	1.0399342636188555    	-0.13357640874808088    
0.11121977777973942    	2.024476127101944    	0.1429772257165995    	0.2541970034963389    	1.0454531531769429    	-0.13283889923745648    
0.1120208539844693    	2.029947724995216    	0.1435072748229673    	0.2555281288074366    	1.0509277619827888    	-0.1321055565260532    
0.11282214928263133    	2.0354193228884876    	0.14402661119372384    	0.25684876047635513    	1.0563592128790074    	-0.13137635550352614    
0.11362058261371494    	2.0408909207817594    	0.14453849383163447    	0.2581590764453494    	1.061748237700706    	-0.1306512712366836    
0.11441621250388292    	2.046362518675031    	0.1450429465975342    	0.2594591591014171    	1.0670951752864442    	-0.12993027896782525    
0.11521223715472809    	2.051834116568303    	0.14553698443193225    	0.2607492215866603    	1.0724009022401146    	-0.129213354113103    
0.11600557086289333    	2.0573057144615747    	0.14602385680568716    	0.2620294276685805    	1.077666092099361    	-0.12850047226090117    
0.11679731475087388    	2.0627773123548465    	0.14650262165659078    	0.2632999364074647    	1.0828913990421491    	-0.12779160917023955    
0.11758752157123276    	2.0682489102481183    	0.14697338139994057    	0.26456090297117335    	1.0880774612377992    	-0.12708674076919518    
0.11837624270981666    	2.07372050814139    	0.14743623547291435    	0.26581247818273096    	1.0932248989863322    	-0.1263858431533457    
0.11916352828100865    	2.079192106034662    	0.14789128102973262    	0.26705480931074127    	1.0983343179692626    	-0.1256888925842314    
0.1199494272816629    	2.0846637039279337    	0.1483386122380189    	0.2682880395196818    	1.103406306988789    	-0.12499586548783775    
0.12073398742453785    	2.0901353018212054    	0.14877832134295474    	0.2695123087674926    	1.1084414416593666    	-0.1243067384530965    
0.12151725539280153    	2.0956068997144772    	0.1492104977737385    	0.27072775316654    	1.1134402817795008    	-0.12362148823040574    
0.12229927675901146    	2.101078497607749    	0.14963522894502893    	0.2719345057040404    	1.1184033742946815    	-0.12294009173016897    
0.1230800960700942    	2.106550095501021    	0.1500526000273293    	0.27313269609742347    	1.1233312527025272    	-0.12226252602135189    
0.12385975683098052    	2.1120216933942926    	0.1504626940526498    	0.27432245088363033    	1.1282244374200459    	-0.12158876833005766    
0.1246383017092564    	2.1174932912875644    	0.1508655466393126    	0.275503848348569    	1.1330832504189692    	-0.12091879603811952    
0.12541472524878347    	2.122964889180836    	0.1512624195034132    	0.2766771447521967    	1.1379087456368993    	-0.12025258668171114    
0.12619220943478016    	2.128436487074108    	0.15165011302153936    	0.27784232245631957    	1.142700850532047    	-0.11959011794997376    
0.12696660593145234    	2.1339080849673797    	0.15203289052234323    	0.2789994964537956    	1.1474600380432922    	-0.1189313676836607    
0.1277410950284693    	2.1393796828606515    	0.15240781980243043    	0.28014891483089976    	1.1521873284917823    	-0.11827631387379797    
0.1285157150347332    	2.1448512807539233    	0.15277483694914765    	0.2812905519838808    	1.156882616575244    	-0.11762493466036163    
0.12928840933492747    	2.150322878647195    	0.15313615121814045    	0.2824245605530679    	1.161546530067849    	-0.116977208330971    
0.13006026181780775    	2.155794476540467    	0.1534907838356373    	0.283551045653445    	1.1661795012830782    	-0.11633311331959784    
0.13083130854644381    	2.1612660744337386    	0.15383880160413602    	0.28467011015057986    	1.170781953283087    	-0.11569262820529108    
0.13160158491209933    	2.1667376723270104    	0.1541802695776396    	0.285781854489739    	1.1753542991758947    	-0.11505573171091694    
0.13237112566727283    	2.172209270220282    	0.15451525156079784    	0.28688637722807064    	1.1798969443041294    	-0.1144224027019141    
0.13313996488065286    	2.177680868113554    	0.15484380974464015    	0.287983774625293    	1.1844102845616231    	-0.11379262018506388    
0.1339081360492093    	2.1831524660068258    	0.1551660049390386    	0.28907414098824785    	1.188894707810482    	-0.11316636330727485    
0.13467567202880668    	2.1886240639000976    	0.15548189656878722    	0.29015756859759384    	1.1933505935795918    	-0.11254361135438212    
0.1354426051366823    	2.1940956617933693    	0.1557915428666651    	0.2912341480033474    	1.19777831428011    	-0.11192434374996074    
0.13620896712286437    	2.199567259686641    	0.15609500058368672    	0.29230396770655104    	1.2021782338962401    	-0.11130854005415297    
0.1369747891826487    	2.205038857579913    	0.1563923253183974    	0.293367114501046    	1.2065507093908647    	-0.11069617996250943    
0.1377401020187125    	2.2105104554731847    	0.15668357140813202    	0.2944236734268445    	1.2108960905137747    	-0.11008724330484386    
0.13850493582834605    	2.2159820533664565    	0.1569687921031505    	0.29547372793149657    	1.215214720465335    	-0.10948171004410125    
0.1392693203041633    	2.2214536512597283    	0.15724803933428969    	0.296517359638453    	1.2195069349438141    	-0.10887956027523885    
0.14003328469895024    	2.226925249153    	0.15752136402222805    	0.29755464872117826    	1.2237730636840247    	-0.10828077422412055    
0.14079685784302687    	2.232396847046272    	0.15778881591630706    	0.2985856737593339    	1.2280134298658383    	-0.10768533224642371    
0.14156006798436563    	2.2378684449395436    	0.15805044385772915    	0.29961051184209475    	1.232228350539101    	-0.10709321482655869    
0.1423229431425447    	2.2433400428328154    	0.1583062954528769    	0.30062923859542157    	1.2364181367358    	-0.10650440257660078    
0.14308551085344645    	2.248811640726087    	0.15855641735805365    	0.30164192821150015    	1.2405830935911397    	-0.10591887623523419    
0.14384779822480342    	2.254283238619359    	0.1588008553557657    	0.30264865358056914    	1.2447235208857186    	-0.10533661666670828    
0.14460983202335445    	2.2597548365126308    	0.15903965413514193    	0.30364948615849635    	1.2488397125009014    	-0.10475760485980538    
0.1453716386425232    	2.2652264344059025    	0.15927285745194783    	0.30464449609447103    	1.2529319569439878    	-0.10418182192682042    
0.14613324412379727    	2.2706980322991743    	0.15950050820907438    	0.3056337523328717    	1.2570005377671714    	-0.10360924910255202    
0.1468946741541449    	2.276169630192446    	0.15972264838943032    	0.3066173225435752    	1.2610457332809166    	-0.10303986774330492    
0.1476559541113141    	2.281641228085718    	0.15993931921206403    	0.30759527332337805    	1.2650678173823584    	-0.10247365932590351    
0.14841710905678254    	2.2871128259789897    	0.16015056071684497    	0.30856766977362754    	1.2690670578181962    	-0.1019106054467163    
0.14917816369074408    	2.2925844238722615    	0.16035641255183733    	0.30953457624258146    	1.2730437192378483    	-0.10135068782069141    
0.14993914249871734    	2.2980560217655333    	0.16055413655147227    	0.3104932790501896    	1.2769866409064272    	-0.10079388828040256    
0.15070006963488652    	2.303527619658805    	0.16075210061737608    	0.31145217025226263    	1.2809303373976224    	-0.10024018877510557    
0.1514609689724374    	2.308999217552077    	0.1609420117691108    	0.3124029807415482    	1.284840799796569    	-9.96895713698053400e-2
0.1522218641308736    	2.3144708154453486    	0.16112668292246365    	0.31334854705333726    	1.2887296941131852    	-9.914201824433300e-2
0.15298277846472239    	2.3199424133386204    	0.16130614986000538    	0.3142889283247278    	1.2925972635646006    	-9.85975116924329800e-2
0.15374373509980205    	2.325414011231892    	0.16148044704973508    	0.3152241821495371    	1.2964437450207904    	-9.80560341208602800e-2
0.1545047569106659    	2.330885609125164    	0.16164960888654184    	0.31615436579720774    	1.3002693740176519    	-9.75175680484872400e-2
0.15526586653115146    	2.3363572070184357    	0.16181366870040195    	0.3170795352315534    	1.3040743807213346    	-9.69820961054200700e-2
0.15602708637926546    	2.3418288049117075    	0.16197265933715943    	0.3179997457164249    	1.3078589924192032    	-9.64496010321250200e-2
0.1567884386748337    	2.3473004028049793    	0.16212661278544852    	0.31891505146028215    	1.3116234320580453    	-9.59200656785635700e-2
0.15754994540898315    	2.352772000698251    	0.16227556052500738    	0.31982550593399056    	1.3153679195510941    	-9.53934730033372100e-2
0.1583116283818011    	2.358243598591523    	0.16241953331603667    	0.32073116169783783    	1.319092671066588    	-9.48698060728411200e-2
0.15907350926141395    	2.3637151964847947    	0.16255856138735286    	0.3216320706487668    	1.3227979000445826    	-9.4349048060426790e-2
0.15983560944659098    	2.3691867943780665    	0.16269267416400213    	0.3225282836105931    	1.3264838155116108    	-9.38311822455737400e-2
0.16059690308624852    	2.3746583922713382    	0.1628229479689318    	0.32341985105518034    	1.3301506250467083    	-9.3316192013069600e-2
0.16136055252479276    	2.38012999016461    	0.16294626973820048    	0.32430682226299323    	1.333798531328965    	-9.2804060852199100e-2
0.16212343748267044    	2.385601588057882    	0.1630658083491969    	0.32518924583186737    	1.3374277342299759    	-9.22947723559414200e-2
0.16288662579796442    	2.3910731859511536    	0.163180544381332    	0.32606717017929643    	1.3410384328796305    	-9.17883102201758500e-2
0.16365013804973144    	2.3965447838444254    	0.16329050419036228    	0.3269406422400937    	1.3446308203099004    	-9.12846582428957900e-2
0.16441399484423833    	2.402016381737697    	0.1633957138546261    	0.3278097086988644    	1.348205088523708    	-9.07838003234308200e-2
0.16517821642551037    	2.407487979630969    	0.16349619908759794    	0.32867441551310833    	1.3517614265335616    	-9.02857204616768400e-2
0.16594282303890254    	2.4129595775242407    	0.16359198499160663    	0.3295348080305092    	1.355300020843937    	-8.9790402757334100e-2
0.16670783481345575    	2.4184311754175125    	0.16368309592580974    	0.33039093073926545    	1.3588210544244468    	-8.929783140915300e-2
0.1674732716988339    	2.4239027733107843    	0.1637695561154069    	0.33124282781424075    	1.3623247089560313    	-8.88079907141875900e-2
0.16823915358040006    	2.429374371204056    	0.16385138900439677    	0.3320905425847968    	1.3658111626422773    	-8.83208650670567900e-2
0.16900550021796087    	2.434845969097328    	0.16392861761779487    	0.3329341178357557    	1.369280591447207    	-8.78364389592128700e-2
0.16977233128485833    	2.4403175669905997    	0.1640012645219966    	0.3337735958068549    	1.3727331690930362    	-8.7354696978217500e-2
0.17053966634907763    	2.4457891648838714    	0.16406657513277081    	0.3346062414818484    	1.3761576470940668    	-8.68756238070250500e-2
0.17130752489889242    	2.451260762777143    	0.16413290110388534    	0.3354404260027778    	1.3795884540105203    	-8.63992042232729500e-2
0.17207487927374288    	2.456732360670415    	0.16419020385308045    	0.3362650831268233    	1.3829800769595124    	-8.59254230985793100e-2
0.1728448899889131    	2.462203958563687    	0.16424646969507548    	0.33709135968398857    	1.3863783602602715    	-8.54542653978475000e-2
0.17361443508561925    	2.4676755564569586    	0.1642965299538003    	0.3379109650394196    	1.3897492064599137    	-8.49857161785775200e-2
0.1743845808318432    	2.4731471543502304    	0.16434213409795248    	0.33872671492979567    	1.3931041960285053    	-8.4519760590184300e-2
0.17515534632224253    	2.478618752243502    	0.16438330145803579    	0.33953864778027826    	1.396443486999798    	-8.40563838733226900e-2
0.17592675065333624    	2.484090350136774    	0.1644200058427506    	0.34034675649608687    	1.3997670501946096    	-8.35955713592190100e-2
0.17669881280074548    	2.4895619480300457    	0.1644524012064195    	0.341151214007165    	1.4030755968335775    	-8.31373084690093300e-2
0.1774715517370405    	2.4950335459233175    	0.16448037028121246    	0.34195192201825286    	1.4063687226511599    	-8.26815807130839400e-2
0.17824498638679057    	2.5005051438165893    	0.1645039756451669    	0.3427489620319575    	1.409646762848623    	-8.22283736904383800e-2
0.17901913561172791    	2.505976741709861    	0.16452318965487875    	0.34354232526660666    	1.4129096813089919    	-8.17776730880307700e-2
0.17979401828081282    	2.511448339603133    	0.16453816465411653    	0.34433218293492934    	1.416158182190399    	-8.13294646801452800e-2
0.18056965318801457    	2.5169199374964046    	0.16454878155100736    	0.34511843473902193    	1.4193918529908949    	-8.0883734327761590e-2
0.1813460591217066    	2.5223915353896764    	0.16455505648514035    	0.34590111560684694    	1.4226108373610655    	-8.0440467977930800e-2
0.18212325486138398    	2.527863133282948    	0.16455436398663534    	0.34667761884801934    	1.4258044145896323    	-7.99996516631567500e-2
0.18290125917055758    	2.53333473117622    	0.16455491385554444    	0.347456173026102    	1.4290064268446954    	-7.95612715007838300e-2
0.18368009078929037    	2.5388063290694918    	0.16454843619316123    	0.3482285269824516    	1.432182939029844    	-7.91253136923900500e-2
0.18445976844023215    	2.5442779269627636    	0.1645377222751356    	0.3489974907153678    	1.4353455080145232    	-7.86917645231863400e-2
0.1852403108542156    	2.5497495248560353    	0.16452278624413003    	0.34976309709834563    	1.4384942689997726    	-7.82606103614210800e-2
0.1860217368036692    	2.555221122749307    	0.16450364191533667    	0.3505253787190059    	1.441629356010897    	-7.7831837657790600e-2
0.1868040649953867    	2.560692720642579    	0.16448030287383186    	0.3512843678692186    	1.444750901856847    	-7.74054329448548700e-2
0.1875873141935638    	2.5661643185358507    	0.16445278211748593    	0.35204009631104977    	1.4478590371676132    	-7.69813828364589700e-2
0.18837150317032483    	2.5716359164291225    	0.16442109235912244    	0.35279259552944725    	1.4509538914334628    	-7.65596740271597400e-2
0.18915665070471205    	2.5771075143223943    	0.1643852460867055    	0.35354189679141756    	1.4540355932483215    	-7.61402932916577200e-2
0.18994277561912642    	2.582579112215666    	0.16434525527425092    	0.35428803089337735    	1.4571042692706884    	-7.57232274842344900e-2
0.19072989674382357    	2.588050710108938    	0.16430113167336866    	0.35503102841719225    	1.4601600452766637    	-7.53084635381950800e-2
0.19151803294931305    	2.5935223080022096    	0.16425288667488172    	0.35577091962419477    	1.46320304572407    	-7.48959884653155900e-2
0.19230720316440567    	2.5989939058954814    	0.16420053112222058    	0.3565077342866263    	1.4662333930592113    	-7.44857893552957600e-2
0.19309742632169097    	2.604465503788753    	0.16414407583259308    	0.3572415021542841    	1.4692512096360844    	-7.40778533752166600e-2
0.19388872140802058    	2.609937101682025    	0.16408353114497082    	0.35797225255299137    	1.47225661606498    	-7.36721677690031200e-2
0.19468110747297482    	2.6154086995752968    	0.16401890696415655    	0.3587000144371314    	1.4752497314285413    	-7.32687198568913300e-2
0.19547460361950073    	2.6208802974685685    	0.16395021301967247    	0.3594248166391732    	1.478230674308008    	-7.28674970349009200e-2
0.19626922900037924    	2.6263518953618403    	0.1638774586259233    	0.36014668762630253    	1.4811995617822942    	-7.246848677431200e-2
0.1970650028348805    	2.631823493255112    	0.16380065276650344    	0.36086565560138395    	1.4841565098432217    	-7.20716766211469300e-2
0.19786194440275962    	2.637295091148384    	0.16371980414044057    	0.3615817485432002    	1.487101633561017    	-7.16770541956564500e-2
0.1986590259948934    	2.6427666890416557    	0.16363596812448622    	0.3622949941193796    	1.4900350467262    	-7.12846071918108200e-2
0.19945940825391065    	2.6482382869349275    	0.16354601162204055    	0.3630054198759512    	1.4929568626291818    	-7.08943233767950100e-2
0.20025996945760693    	2.6537098848281993    	0.16345308346304463    	0.3637130529206516    	1.4958671927577778    	-7.05061905905087500e-2
0.2010617763047586    	2.659181482721471    	0.163356144032797    	0.3644179203375556    	1.4987661485024886    	-7.01201967450708800e-2
0.20186484847345434    	2.664653080614743    	0.1632552002758442    	0.36512004874929854    	1.5016538393560213    	-6.97363298243278500e-2
0.2026692057152868    	2.6701246785080146    	0.16315025904178043    	0.3658194647570672    	1.50453037472287    	-6.93545778833668300e-2
0.20347486792773692    	2.6755962764012864    	0.1630413266840411    	0.36651619461177803    	1.5073958625669484    	-6.897492904803300e-2
0.2042818550972676    	2.681067874294558    	0.1629284092981792    	0.3672102643954468    	1.5102504101575214    	-6.85973715144509400e-2
0.20509018729846398    	2.68653947218783    	0.16281151267189847    	0.3679016999703625    	1.5130941238601683    	-6.82218935485502500e-2
0.2058998847037296    	2.6920110700811017    	0.1626905971697035    	0.36859048187343313    	1.5159269236277186    	-6.78484834855953100e-2
0.20671096766242544    	2.6974826679743735    	0.16256580331955064    	0.3692767709819761    	1.5187494711111613    	-6.7477129729719100e-2
0.20752345659858507    	2.7029542658676453    	0.1624370005034494    	0.36996045710203446    	1.5215613131083807    	-6.71078207534609300e-2
0.2083373720757525    	2.708425863760917    	0.1623042384193194    	0.37064161049507194    	1.5243627385884353    	-6.67405450973083200e-2
0.20915168770202378    	2.713897461654189    	0.1621685682738458    	0.3713202559758696    	1.5271538496087484    	-6.63752913692426300e-2
0.20996956553308968    	2.7193690595474607    	0.1620268528152811    	0.3719964183483707    	1.5299347481821697    	-6.60120482442886200e-2
0.210787885302039    	2.7248406574407324    	0.16188223671665625    	0.37267012201869526    	1.5327055346853937    	-6.56508044640679600e-2
0.21160771522000876    	2.7303122553340042    	0.16173367621341975    	0.37334139143342854    	1.5354663096615404    	-6.52915488363563300e-2
0.21242907653968193    	2.735783853227276    	0.16158117422822627    	0.3740102507679082    	1.5382171725381504    	-6.49342702346443300e-2
0.21325199069303352    	2.741255451120548    	0.16142473331907578    	0.3746767240121093    	1.5409582219804114    	-6.45789575977022800e-2
0.21407647925694578    	2.7467270490138196    	0.16126435581608684    	0.3753408350730326    	1.5436895563122577    	-6.42255999291483200e-2
0.21490256398285942    	2.7521986469070914    	0.1611000436126701    	0.3760026075955295    	1.546411272779463    	-6.38741862970204500e-2
0.21573026679122162    	2.757670244800363    	0.1609317984285305    	0.3766620652197521    	1.549123468608475    	-6.35247058333519700e-2
0.21655960977378697    	2.763141842693635    	0.1607596215577552    	0.3773192313315422    	1.5518262399798215    	-6.31771477337505000e-2
0.21739061525953288    	2.7686134405869067    	0.1605835139008268    	0.37797412916035966    	1.5545196824308685    	-6.28315012569805600e-2
0.2182233056785325    	2.7740850384801785    	0.16040347626784104    	0.37862678194637356    	1.5572038915430255    	-6.24877557245494200e-2
0.21905770371729608    	2.7795566363734503    	0.1602195089106948    	0.3792772126279909    	1.5598789616566262    	-6.21459005202966000e-2
0.21989383222617054    	2.785028234266722    	0.1600316118858432    	0.37992544411201373    	1.5625449869820192    	-6.180592508998660000e-2
0.22073171432392974    	2.790499832159994    	0.15983978486053854    	0.38057149918446825    	1.5652020612328306    	-6.146781894090501e-2
0.22157137327267556    	2.7959714300532656    	0.1596412504553063    	0.38121262372798187    	1.5678388573648712    	-6.113157164145786000e-2
0.2224128325958322    	2.8014430279465374    	0.15944433784837733    	0.3818571704442095    	1.570489728097341    	-6.07971728207744100e-2
0.2232561160169708    	2.806914625839809    	0.15924071550676452    	0.3824968315237353    	1.5731205053423785    	-6.046461216831299000e-2
0.2241012475207369    	2.812386223733081    	0.15903315857783687    	0.38313440609857374    	1.5757427012789245    	-6.01338794334701500e-2
0.22494825130915172    	2.817857821626353    	0.1588216650029599    	0.3837699163121116    	1.578356406977579    	-5.9804964425192800e-2
0.22579715184312799    	2.8233294195196246    	0.1586062325122865    	0.38440338435541443    	1.5809617137050336    	-5.947785701159378000e-2
0.22664797383120344    	2.8288010174128964    	0.1583868583391509    	0.38503483217035434    	1.5835587117031045    	-5.915254711957023000e-2
0.227500742245803    	2.834272615306168    	0.15816076275628024    	0.38566150500208324    	1.586136071305814    	-5.88290247344251100e-2
0.22835548227972946    	2.83974421319944    	0.1579362724737546    	0.38629175475348404    	1.5887281419471992    	-5.850727989949187000e-2
0.22921221953457196    	2.8452158110927117    	0.15770505361464315    	0.3869172731492152    	1.5913007536231536    	-5.81873027157618800e-2
0.23007097972956467    	2.8506874089859835    	0.15746987882116006    	0.3875408585507247    	1.5938654153434584    	-5.78690833415150600e-2
0.23093178896971756    	2.8561590068792553    	0.1572307436029687    	0.38816253257268624    	1.596422216004239    	-5.755261199195323000e-2
0.23179467366151493    	2.861630604772527    	0.15698764308487012    	0.388782316746385    	1.5989712441586637    	-5.72378789388365100e-2
0.23265966042789232    	2.867102202665799    	0.15674057216169404    	0.38940023258958634    	1.6015125883042964    	-5.6924874510122500e-2
0.2335267763299853    	2.8725738005590706    	0.1564895251076246    	0.39001630143760996    	1.604046336188345    	-5.661358908960833000e-2
0.23439500160848334    	2.8780453984523424    	0.1562355430822135    	0.39063054469069686    	1.6065725758250236    	-5.6304013116575500e-2
0.23526750512571742    	2.883516996345614    	0.1559754785731029    	0.3912429836988203    	1.6090913950218064    	-5.59961370854375100e-2
0.23614012661275469    	2.888988594238886    	0.15571351308198872    	0.3918536396947434    	1.6116028811041094    	-5.56899515453902400e-2
0.2370170826957784    	2.8944601921321578    	0.15544545121782236    	0.3924625339136008    	1.6141071214071028    	-5.538544710006500e-2
0.23789526084478577    	2.8999317900254296    	0.15517442662765196    	0.39306968747243776    	1.616604202780282    	-5.508261440718429000e-2
0.23877573723871376    	2.9054033879187013    	0.1548993844005826    	0.3936751216392963    	1.6190942126941577    	-5.478144417822037000e-2
0.23965854133702025    	2.910874985811973    	0.15462031616581054    	0.39427885750283076    	1.6215772378814597    	-5.448192717805614000e-2
0.24054370293739488    	2.916346583705245    	0.15433721307572068    	0.39488091601311553    	1.6240533645049715    	-5.418405422464896000e-2
0.24143125234613366    	2.9218181815985167    	0.15405006607013041    	0.39548131841626405    	1.6265226799450163    	-5.38878161886968200e-2
0.2423212201852358    	2.9272897794917885    	0.15375886547565448    	0.39608008566089026    	1.628985270358371    	-5.35932039933072300e-2
0.2432136375416946    	2.9327613773850603    	0.1534636013358143    	0.3966772388775089    	1.6314412226499275    	-5.33002086136684200e-2
0.24410853590897205    	2.938232975278332    	0.1531642631190862    	0.3972727990280583    	1.6338906230312635    	-5.30088210767233600e-2
0.24500594726044705    	2.943704573171604    	0.15286083983945703    	0.3978667870999041    	1.6363335578185323    	-5.27190324608459300e-2
0.24590590398915757    	2.9491761710648756    	0.15255332029281074    	0.39845922428196834    	1.638770114156842    	-5.24308338955196900e-2
0.246808438982744    	2.9546477689581474    	0.15224169248890063    	0.39905013147164464    	1.641200377992312    	-5.21442165610191400e-2
0.24771358559890694    	2.960119366851419    	0.15192594425646191    	0.3996395298553689    	1.6436244364598258    	-5.18591716880932500e-2
0.24862137769538276    	2.965590964744691    	0.15160606271436067    	0.4002274404097434    	1.6460423758312697    	-5.15756905576514300e-2
0.2495318496265794    	2.9710625626379628    	0.15128198949361032    	0.40081383912018975    	1.648454097340268    	-5.12937645004518500e-2
0.25044503628894316    	2.9765341605312345    	0.15095384625223993    	0.40139888254118306    	1.6508602448589647    	-5.1013384896792100e-2
0.25136097309636585    	2.9820057584245063    	0.15062148326297828    	0.4019824563593441    	1.6532603482430188    	-5.07345431762021100e-2
0.25227969604177314    	2.987477356317778    	0.15028493097762435    	0.40256462701939744    	1.6556546807641284    	-5.0457230817139400e-2
0.25320124157978574    	2.99294895421105    	0.14994417404820498    	0.40314541562799067    	1.6580433292290258    	-5.018143934668661000e-2
0.25412564692141176    	2.9984205521043217    	0.14959919662376653    	0.40372484354517824    	1.660426381486647    	-4.99071603402511170e-2
0.25505294975273707    	3.0038921499975935    	0.149247205640799    	0.40430015539353603    	1.6627925053105037    	-4.963438542126716000e-2
0.2559831884059669    	3.0093637478908652    	0.14889651421405317    	0.4048797026200201    	1.665176048259512    	-4.936310626089980300e-2
0.256916401816465    	3.014835345784137    	0.14853877490488054    	0.4054551767213455    	1.6675428393920873    	-4.9093314577751400e-2
0.2578526296283949    	3.020306943677409    	0.14817674617265747    	0.40602937580105236    	1.6699043866572951    	-4.88250021375699300e-2
0.2587919121210175    	3.0257785415706806    	0.14781040946368798    	0.40660232158470544    	1.6722607794073308    	-4.85581607529596900e-2
0.259734290226379    	3.0312501394639524    	0.14743974550216238    	0.4071740357285414    	1.6746121067092583    	-4.829278228309400e-2
0.260679805653293    	3.036721737357224    	0.14706473429348324    	0.4077445399467763    	1.6769584578685985    	-4.80288586334299200e-2
0.26162850078105354    	3.042193335250496    	0.14668535542334116    	0.4083138562043947    	1.6792999232222239    	-4.77663817554252130e-2
0.26258041874976923    	3.0476649331437677    	0.14630158775968558    	0.40888200650945483    	1.681636593284159    	-4.75053436462571900e-2
0.26353560350090754    	3.0531365310370395    	0.14591063286806893    	0.4094462363689765    	1.6839571394654282    	-4.72457363485437400e-2
0.2644940997121523    	3.0586081289303113    	0.1455180215257186    	0.4100121212378709    	1.6862844923153186    	-4.698755195006617500e-2
0.2654559529058267    	3.064079726823583    	0.14512373063498035    	0.4105796835408071    	1.688618744061278    	-4.673078258349427000e-2
0.26642120945342945    	3.069551324716855    	0.14472218290363997    	0.4111433923570694    	1.690937147312808    	-4.647542042611318000e-2
0.2673899165361692    	3.0750229226101267    	0.14431613051158584    	0.41170604704775504    	1.6932512151910142    	-4.622145769955226500e-2
0.26836212231420586    	3.0804945205033984    	0.14390554802579306    	0.4122676703399989    	1.695561041167316    	-4.596888666951596000e-2
0.2693378757973152    	3.0859661183966702    	0.1434876327431499    	0.41282550854046507    	1.6978552999414889    	-4.571769964551649600e-2
0.2703172269498602    	3.091437716289942    	0.14307068782712395    	0.41338791477698417    	1.7001683459854944    	-4.54678889806084700e-2
0.27130022670632353    	3.096909314183214    	0.14264631043542278    	0.41394653714174634    	1.7024658298450324    	-4.521944707112543500e-2
0.27228692702264384    	3.1023809120764856    	0.1422173842387267    	0.41450431126137055    	1.7047598250696063    	-4.497236635641828000e-2
0.2732773808467852    	3.1078525099697574    	0.14178374440587235    	0.41506112525265754    	1.70704987150964    	-4.472663931859538500e-2
0.2742716422343772    	3.113324107863029    	0.14134540597714917    	0.41561704821152645    	1.7093362533405783    	-4.448225848226472500e-2
0.27526976632243605    	3.118795705756301    	0.1409023379180386    	0.4161721042404746    	1.7116190696903868    	-4.423921641427775400e-2
0.27627180937437185    	3.1242673036495727    	0.14045450822086086    	0.41672631759523276    	1.713898420317244    	-4.399750572347501700e-2
0.2772778288179353    	3.1297389015428445    	0.14000188390338245    	0.41727971272131775    	1.716174405759876    	-4.37571190604336700e-2
0.27828788330838555    	3.1352104994361163    	0.13954165461066484    	0.4178295379190504    	1.7184357089175035    	-4.35180491172166230e-2
0.2793020327255475    	3.140682097329388    	0.1390821154205686    	0.4183841481461162    	1.720716691787856    	-4.32802886271235250e-2
0.28032033821774394    	3.14615369522266    	0.13861490047052735    	0.41893523868827126    	1.722983199012794    	-4.30438303644434700e-2
0.28134286229460365    	3.1516252931159316    	0.1381427494906853    	0.4194856117852889    	1.7252467555527482    	-4.28086671442093840e-2
0.28236966885680165    	3.1570968910092034    	0.1376656245099585    	0.4200352933667602    	1.7275074680500955    	-4.25747918219541500e-2
0.2834008231143646    	3.162568488902475    	0.13718348652242515    	0.4205843096367898    	1.729765444276224    	-4.234219729346836400e-2
0.28443639186030045    	3.168040086795747    	0.1366962952201291    	0.42113268708042956    	1.7320207931579925    	-4.21108764945598900e-2
0.2854764433269394    	3.173511684689019    	0.13620400921376644    	0.42168045254070585    	1.7342736250945243    	-4.18808224008148600e-2
0.2865210473503232    	3.1789832825822906    	0.1357065859437879    	0.42222763329411106    	1.736524052267689    	-4.16520280273605300e-2
0.28757027533193447    	3.1844548804755624    	0.13520398152336535    	0.4227742568552998    	1.7387721878388616    	-4.142448642862963700e-2
0.28862420041377806    	3.189926478368834    	0.13469615071560176    	0.4233203511293799    	1.7410181465752599    	-4.119819069812641000e-2
0.2896818503610647    	3.195398076262106    	0.1341840490979773    	0.423865899459042    	1.7432618599692453    	-4.09731339681941530e-2
0.2907464430095496    	3.2008696741553777    	0.13366462296007536    	0.424411065969625    	1.7455040030301634    	-4.074930940978443000e-2
0.2918149156278374    	3.2063412720486495    	0.13314082874318658    	0.424955744371024    	1.747744138611534    	-4.052671023222783600e-2
0.29288839572185327    	3.2118128699419213    	0.13261161385330972    	0.42550000957516293    	1.7499825748086772    	-4.03053296830063130e-2
0.29396696570184455    	3.217284467835193    	0.13207692597351361    	0.4260438916753581    	1.7522194353884037    	-4.00851610475269700e-2
0.2950507100238873    	3.222756065728465    	0.13153671132753564    	0.4265874213514229    	1.7544548465296501    	-3.986619764889748000e-2
0.2961397153061835    	3.2282276636217366    	0.13099091441725189    	0.42713062972343535    	1.7566889362220595    	-3.964843284770302000e-2
0.2972340704025828    	3.2336992615150084    	0.13043947805862827    	0.4276735484612111    	1.7589218347162177    	-3.943186004178457000e-2
0.2983338664525814    	3.23917085940828    	0.12988234341493435    	0.42821620986751574    	1.7611536748658865    	-3.92164726660189530e-2
0.29943919700103955    	3.244642457301552    	0.12931940469817488    	0.4287586016992144    	1.7633844063178998    	-3.90022641921000560e-2
0.3005501580823585    	3.2501140551948238    	0.1287507345548224    	0.4293008926371809    	1.7656147228174588    	-3.878922812832176000e-2
0.3016668483145096    	3.2555856530880956    	0.1281761333466053    	0.42984298166111484    	1.7678442088915638    	-3.85773580193622200e-2
0.30278936899091213    	3.2610572509813673    	0.1275955795177057    	0.4303849485086178    	1.7700731924824247    	-3.83666474460695200e-2
0.30391782417365293    	3.266528848874639    	0.12700900452152286    	0.4309268286951758    	1.7723018196569749    	-3.815709002524892400e-2
0.3050523209138887    	3.272000446767911    	0.12641633755308662    	0.43146865846697524    	1.7745302394873488    	-3.79486794094513800e-2
0.30619296920585276    	3.2774720446611827    	0.1258147289501669    	0.4320076981560197    	1.7767471843562805    	-3.77414092867635160e-2
0.30733988222088676    	3.2829436425544545    	0.12521243335764476    	0.4325523155785316    	1.7789870691456713    	-3.753527338059902700e-2
0.30849317641546137    	3.2884152404477263    	0.12460104289448734    	0.43309421930994874    	1.781215793154751    	-3.73302654494913500e-2
0.3096529716495762    	3.293886838340998    	0.1239832539940133    	0.43363622564358956    	1.783444939142913    	-3.71263792868878840e-2
0.31081939133826225    	3.29935843623427    	0.123358983561998    	0.4341783749002603    	1.7856746729402555    	-3.69236087209453670e-2
0.31199151557086713    	3.3048300341275416    	0.12272919298845508    	0.4347207085593222    	1.7879051651417437    	-3.67219476143267600e-2
0.3131726165609164    	3.3103016320208134    	0.12209065246025645    	0.43526326902117274    	1.790136590130351    	-3.65213898639993760e-2
0.3143596881802305    	3.315773229914085    	0.1214464116479989    	0.4358060998282293    	1.7923691269859126    	-3.63219294010343200e-2
0.31555391678211786    	3.321244827807357    	0.12079532864039721    	0.4363492454225151    	1.7946029584881331    	-3.612356019040738000e-2
0.3167554461030185    	3.3267164257006288    	0.12013730556109531    	0.4368927516641138    	1.796838273248871    	-3.59262762308010130e-2
0.31796442446761275    	3.3321880235939005    	0.11947224108671134    	0.4374366655543241    	1.7990752645735357    	-3.57300715544077800e-2
0.3191810050478711    	3.3376596214871723    	0.11880003030986463    	0.43798103535773575    	1.8013141309631595    	-3.553494022673501000e-2
0.3204053461005784    	3.343131219380444    	0.1181205644674109    	0.4385259105679893    	1.8035550759735743    	-3.53408763464107660e-2
0.3216365641330174    	3.348602817273716    	0.11743477823698621    	0.43907134237000367    	1.805798310116447    	-3.514787404499094500e-2
0.32287796942316443    	3.3540744151669877    	0.11673941378506592    	0.4396173832082304    	1.808044049083609    	-3.495592748676784600e-2
0.324126595735388    	3.3595460130602595    	0.11603749141638736    	0.44016408715177535    	1.8102925152487168    	-3.47650308685797700e-2
0.3253836712063843    	3.3650176109535312    	0.11532783878409537    	0.4407115099904797    	1.8125439380624118    	-3.45751784196219900e-2
0.3266493833471454    	3.370489208846803    	0.1146103258264251    	0.4412597091735705    	1.8147985538000027    	-3.43863644012588300e-2
0.3279239264214875    	3.375960806740075    	0.11388477238372278    	0.4418086988052103    	1.8170564204686297    	-3.419858310683709000e-2
0.3292075018366744    	3.3814324046333466    	0.11315117379420761    	0.44235867563088205    	1.8193183472367047    	-3.40118288615005150e-2
0.33049927136664187    	3.3869040025266184    	0.11241029604741491    	0.4429095674140568    	1.8215840370121845    	-3.382609602200562500e-2
0.3318025929755636    	3.39237560041989    	0.11165889180069717    	0.4434614847762608    	1.8238539447556785    	-3.36413789765385300e-2
0.3331145505431383    	3.397847198313162    	0.11089994482321368    	0.444014495366352    	1.826128348691205    	-3.345767214453311000e-2
0.3344364249672128    	3.4033187962064337    	0.11013224433867667    	0.4445686693058895    	1.8284075372124273    	-3.32749699764902540e-2
0.3357684593420161    	3.4087903940997055    	0.10935561980471253    	0.4451240791467287    	1.8306918087082522    	-3.309326695379822000e-2
0.33711090656432846    	3.4142619919929773    	0.10856989376834905    	0.44568080033267754    	1.8329814734615153    	-3.291255758855428000e-2
0.3384640298609879    	3.419733589886249    	0.10777210435409396    	0.4462361342150819    	1.8352654325579647    	-3.27328364233873200e-2
0.33982810346152514    	3.425205187779521    	0.10697038866877791    	0.4467984921303031    	1.8375782798677107    	-3.25540980312817300e-2
0.3412034131646567    	3.4306767856727927    	0.10615621524379106    	0.44735962840844773    	1.8398861028682942    	-3.237633701540229600e-2
0.34259025708718255    	3.4361483835660644    	0.1053321503479223    	0.44792240743510486    	1.8422006821114325    	-3.2199548008920303e-2
0.3439889464748963    	3.4416199814593362    	0.10449797431781732    	0.44848692079271363    	1.8445223942543967    	-3.20237256748405860e-2
0.34539980641298645    	3.447091579352608    	0.10365345741205288    	0.44905326382503935    	1.8468516314239185    	-3.184886470582990500e-2
0.34682317683709635    	3.45256317724588    	0.1027983590008327    	0.449621535837929    	1.8491888020418494    	-3.16749598240461400e-2
0.3482594134161553    	3.4580347751391516    	0.10193242732455099    	0.45019184074070634    	1.85153433346307    	-3.15020057809687670e-2
0.34970888861614524    	3.4635063730324234    	0.10105539821246906    	0.4507642868286143    	1.8538886710807274    	-3.132999735723033000e-2
0.351171992845241    	3.468977970925695    	0.10016699505373602    	0.4513389878989769    	1.8562522829167474    	-3.115892936244894000e-2
0.35264913572168166    	3.474449568818967    	9.92669270024451300e-2	0.45191606272412677    	1.8586256574541093    	-3.09887966350618270e-2
0.35414074736474915    	3.4799211667122387    	9.83548885395806500e-2	0.45249563590432984    	1.8610093071447273    	-3.081959404216005300e-2
0.3556472799211085    	3.4853927646055105    	9.74305133971093500e-2	0.45307779331821785    	1.8634035851874398    	-3.065131647932409000e-2
0.3571692091616986    	3.4908643624987823    	9.64935985716343500e-2	0.4536628077333329    	1.8658096134117057    	-3.04839588704605260e-2
0.35870598916866736    	3.496335960392054    	9.55446992534249500e-2	0.45425068842209226    	1.8682274299528205    	-3.031751616763979000e-2
0.3602612896490476    	3.501807558285326    	9.4580343183871600e-2	0.4548416328329191    	1.870657846870226    	-3.01519833509348500e-2
0.3618325274057384    	3.5072791561785976    	9.36032742853089100e-2	0.4554358016910473    	1.873101525189426    	-2.99873554282609400e-2
0.3634213393091739    	3.5127507540718694    	9.26120253743500e-2	0.4560333646835239    	1.8755591627937793    	-2.982362743521629300e-2
0.3650283496376242    	3.518222351965141    	9.16061515055754100e-2	0.4566345011431996    	1.8780314972375904    	-2.966079443492381500e-2
0.36665422002236    	3.523693949858413    	9.05851812251876600e-2	0.45723940124754764    	1.8805193106765747    	-2.949885151787382500e-2
0.3682996526312167    	3.529165547751685    	8.95486138996733900e-2	0.4578482665308901    	1.8830234319745252    	-2.933779380176767500e-2
0.36996539374183735    	3.5346371456449566    	8.84959172461936700e-2	0.458461310988031    	1.8855447412422988    	-2.917761643136241000e-2
0.37165223779374656    	3.5401087435382284    	8.74265244151564800e-2	0.45907876220890304    	1.8880841745043548    	-2.901831457831635700e-2
0.3733610317804257    	3.5455803414315    	8.63398319432590900e-2	0.4597008637236848    	1.890642733343677    	-2.885988344103565500e-2
0.375092680289811    	3.551051939324772    	8.52351936524080500e-2	0.4603278739422191    	1.8932214805398462    	-2.870231824452179000e-2
0.37684815115671483    	3.5565235372180437    	8.41091425103570500e-2	0.4609572936670719    	1.8958101374750906    	-2.85456142402199900e-2
0.37862848181801295    	3.5619951351113155    	8.29692683248088400e-2	0.4615977501428218    	1.898444185999801    	-2.838976670586858500e-2
0.3804347865444199    	3.5674667330045873    	8.18064459242129600e-2	0.46224123246863286    	1.901090679142048    	-2.823477094534934700e-2
0.3822682646905774    	3.572938330897859    	8.06225961323204100e-2	0.46289086082289777    	1.9037624494698568    	-2.808062228853864000e-2
0.38413021003137676    	3.578409928791131    	7.94140191248189500e-2	0.46354422915619575    	1.9064496014615684    	-2.792731609115960000e-2
0.3860220215534891    	3.5838815266844026    	7.8188046876282290e-2	0.4642100684297714    	1.9091880435300987    	-2.777484773463511000e-2
0.38794521582845076    	3.5893531245776744    	7.69352672797233700e-2	0.46488048310817415    	1.911945303174516    	-2.76232126259417600e-2
0.3899014413699073    	3.594824722470946    	7.56572812465840200e-2	0.4655587226164912    	1.9147347445244394    	-2.747240619746466600e-2
0.39189249523648745    	3.600296320364218    	7.43528071064913700e-2	0.4662453023429788    	1.917558487251895    	-2.732242390685316600e-2
0.3939203425588806    	3.6057679182574898    	7.30204438551832300e-2	0.4669407864140638    	1.9204188514776699    	-2.7173261236877400e-2
0.39598713933659585    	3.6112395161507616    	7.16586539464518300e-2	0.4676457932830477    	1.923318380756351    	-2.70249136952857800e-2
0.39809525954525216    	3.6167111140440333    	7.02657459304939100e-2	0.46836100547574605    	1.9262598821578727    	-2.687737681466332300e-2
0.4002473271936689    	3.622182711937305    	6.88370734024382200e-2	0.4690844005961071    	1.9292350380376515    	-2.673064615229082000e-2
0.40244625496961967    	3.627654309830577    	6.73761150298035100e-2	0.46982236999942323    	1.9322701345534767    	-2.658471729000489400e-2
0.40469529058852177    	3.6331259077238487    	6.588055829013800e-2	0.4705758488786598    	1.9353690179365037    	-2.64395858340588760e-2
0.4069980735642491    	3.6385975056171205    	6.43422591735302500e-2	0.47134033273777937    	1.9385131622422054    	-2.62952474149845500e-2
0.40935870462908636    	3.6440691035103923    	6.27582999126689700e-2	0.4721170045417554    	1.9417074327303785    	-2.615169768745472000e-2
0.41178183199573604    	3.649540701403664    	6.1133704478237890e-2	0.4729155364739739    	1.9449916088416925    	-2.600893233014661700e-2
0.4142727595568891    	3.655012299296936    	5.94535954291700e-2	0.4737263549860591    	1.9483263167983342    	-2.586694704560610300e-2
0.41683758417028755    	3.6604838971902076    	5.77247468982935800e-2	0.4745623310685811    	1.9517644919909294    	-2.572573756011275500e-2
0.4194833721246157    	3.6659554950834794    	5.59337644282696700e-2	0.4754171365528853    	1.9552801081336337    	-2.558529962354569000e-2
0.42221838996359196    	3.671427092976751    	5.40776915552455100e-2	0.4762960815188375    	1.9588950043498943    	-2.544562900925022600e-2
0.42505241074152483    	3.676898690870023    	5.21494578714050800e-2	0.4772018686129299    	1.9626202959961412    	-2.530672151390540600e-2
0.42799712891455594    	3.6823702887632948    	5.01380381229755600e-2	0.47813516703753145    	1.9664587353460716    	-2.516857295739220000e-2
0.4310667348300291    	3.6878418866565665    	4.80417041188883300e-2	0.47910843894891747    	1.9704615763499456    	-2.503117918266258000e-2
0.4342787309850681    	3.6933134845498383    	4.58397272312744900e-2	0.4801184582163425    	1.9746155506823544    	-2.48945360556093800e-2
0.43765512705948495    	3.69878508244311    	4.35165238279622400e-2	0.4811716508874472    	1.9789470871826462    	-2.475863946493691000e-2
0.4412232073786044    	3.704256680336382    	4.106142595750164600e-2	0.48228463333610605    	1.9835245251318616    	-2.46234853220323300e-2
0.4450236438544842    	3.7097282782296537    	3.84364236285563700e-2	0.48346006748304055    	1.9883588123908074    	-2.448906956083784500e-2
0.44910484420565955    	3.7151998761229255    	3.56110074035256800e-2	0.48471585160918523    	1.99352356042611    	-2.435538813772361600e-2
0.45354207276112035    	3.7206714740161972    	3.25316749740653600e-2	0.4860737477351857    	1.9991082713671828    	-2.422243703136145700e-2
0.4584481960341642    	3.726143071909469    	2.911921900878692000e-2	0.4875674150429511    	2.005251377600625    	-2.40902122425992700e-2
0.4640181243062958    	3.731614669802741    	2.523235309078737000e-2	0.48925047739708327    	2.0121734216094804    	-2.395870979433623600e-2
0.4706226574234759    	3.7370862676960126    	2.061908762730726400e-2	0.49124174505078316    	2.020363042331779    	-2.382792573139874400e-2
0.4792272568677414    	3.7425578655892844    	1.459129603076017600e-2	0.4938185528985017    	2.030960853684686    	-2.36978561204170770e-2
0.5    	3.7480294634825926    	6.797659407972405000000000000e-12	0.5000000000067977    	2.0563837079342546    	-2.356849704970194700e-2
0.5    	3.7480294634825926    	-6.797659407972405000000000000e-12	0.4999999999932023    	2.0563837078783402    	-2.356849704970194700e-2
0.5207727431322586    	3.7425578655892844    	-1.459129603076017600e-2	0.5061814471014985    	2.0818065621279094    	-2.36978561204170770e-2
0.529377342576524    	3.7370862676960126    	-2.061908762730726400e-2	0.5087582549492167    	2.0924043734808153    	-2.382792573139874400e-2
0.5359818756937043    	3.731614669802741    	-2.523235309078737000e-2	0.5107495226029168    	2.100593994203115    	-2.395870979433623600e-2
0.5415518039658358    	3.726143071909469    	-2.911921900878692000e-2	0.5124325849570489    	2.10751603821197    	-2.40902122425992700e-2
0.5464579272388796    	3.7206714740161972    	-3.25316749740653600e-2	0.5139262522648143    	2.113659144445412    	-2.422243703136145700e-2
0.5508951557943405    	3.7151998761229255    	-3.56110074035256800e-2	0.5152841483908147    	2.1192438553864847    	-2.435538813772361600e-2
0.5549763561455159    	3.7097282782296537    	-3.84364236285563700e-2	0.5165399325169596    	2.124408603421788    	-2.448906956083784500e-2
0.5587767926213956    	3.704256680336382    	-4.106142595750164600e-2	0.517715366663894    	2.1292428906807332    	-2.46234853220323300e-2
0.562344872940515    	3.69878508244311    	-4.35165238279622400e-2	0.5188283491125527    	2.133820328629948    	-2.475863946493691000e-2
0.5657212690149319    	3.6933134845498383    	-4.58397272312744900e-2	0.5198815417836573    	2.13815186513024    	-2.48945360556093800e-2
0.5689332651699709    	3.6878418866565665    	-4.80417041188883300e-2	0.5208915610510826    	2.1423058394626495    	-2.503117918266258000e-2
0.5720028710854441    	3.6823702887632948    	-5.01380381229755600e-2	0.5218648329624686    	2.1463086804665235    	-2.516857295739220000e-2
0.5749475892584752    	3.676898690870023    	-5.21494578714050800e-2	0.5227981313870702    	2.150147119816454    	-2.530672151390540600e-2
0.577781610036408    	3.671427092976751    	-5.40776915552455100e-2	0.5237039184811626    	2.153872411462701    	-2.544562900925022600e-2
0.5805166278753843    	3.6659554950834794    	-5.59337644282696700e-2	0.5245828634471146    	2.1574873076789607    	-2.558529962354569000e-2
0.5831624158297124    	3.6604838971902076    	-5.77247468982935800e-2	0.5254376689314189    	2.1610029238216653    	-2.572573756011275500e-2
0.5857272404431109    	3.655012299296936    	-5.94535954291700e-2	0.5262736450139409    	2.164441099014261    	-2.586694704560610300e-2
0.588218168004264    	3.649540701403664    	-6.1133704478237890e-2	0.5270844635260261    	2.1677758069709023    	-2.600893233014661700e-2
0.5906412953709137    	3.6440691035103923    	-6.27582999126689700e-2	0.5278829954582448    	2.171059983082217    	-2.615169768745472000e-2
0.5930019264357509    	3.6385975056171205    	-6.43422591735302500e-2	0.5286596672622207    	2.1742542535703895    	-2.62952474149845500e-2
0.5953047094114783    	3.6331259077238487    	-6.588055829013800e-2	0.5294241511213402    	2.1773983978760914    	-2.64395858340588760e-2
0.5975537450303803    	3.627654309830577    	-6.73761150298035100e-2	0.5301776300005767    	2.180497281259118    	-2.658471729000489400e-2
0.5997526728063312    	3.622182711937305    	-6.88370734024382200e-2	0.5309155994038929    	2.1835323777749434    	-2.673064615229082000e-2
0.6019047404547478    	3.6167111140440333    	-7.02657459304939100e-2	0.5316389945242539    	2.186507533654722    	-2.687737681466332300e-2
0.6040128606634041    	3.6112395161507616    	-7.16586539464518300e-2	0.5323542067169523    	2.189449035056244    	-2.70249136952857800e-2
0.6060796574411194    	3.6057679182574898    	-7.30204438551832300e-2	0.5330592135859361    	2.1923485643349245    	-2.7173261236877400e-2
0.6081075047635125    	3.600296320364218    	-7.43528071064913700e-2	0.5337546976570211    	2.1952089285606995    	-2.732242390685316600e-2
0.6100985586300927    	3.594824722470946    	-7.56572812465840200e-2	0.5344412773835087    	2.1980326712881553    	-2.747240619746466600e-2
0.6120547841715492    	3.5893531245776744    	-7.69352672797233700e-2	0.5351195168918259    	2.200822112638079    	-2.76232126259417600e-2
0.6139779784465109    	3.5838815266844026    	-7.8188046876282290e-2	0.5357899315702287    	2.2035793722824963    	-2.777484773463511000e-2
0.6158697899686232    	3.578409928791131    	-7.94140191248189500e-2	0.5364557708438042    	2.2063178143510265    	-2.792731609115960000e-2
0.6177317353094226    	3.572938330897859    	-8.06225961323204100e-2	0.5371091391771022    	2.209004966342738    	-2.808062228853864000e-2
0.61956521345558    	3.5674667330045873    	-8.18064459242129600e-2	0.5377587675313671    	2.2116767366705465    	-2.823477094534934700e-2
0.621371518181987    	3.5619951351113155    	-8.29692683248088400e-2	0.5384022498571781    	2.2143232298127935    	-2.838976670586858500e-2
0.6231518488432852    	3.5565235372180437    	-8.41091425103570500e-2	0.5390427063329282    	2.2169572783375044    	-2.85456142402199900e-2
0.624907319710189    	3.551051939324772    	-8.52351936524080500e-2	0.5396721260577809    	2.2195459352727487    	-2.870231824452179000e-2
0.6266389682195743    	3.5455803414315    	-8.63398319432590900e-2	0.5402991362763152    	2.222124682468918    	-2.885988344103565500e-2
0.6283477622062534    	3.5401087435382284    	-8.74265244151564800e-2	0.5409212377910969    	2.22468324130824    	-2.901831457831635700e-2
0.6300346062581627    	3.5346371456449566    	-8.84959172461936700e-2	0.541538689011969    	2.2272226745702963    	-2.917761643136241000e-2
0.6317003473687832    	3.529165547751685    	-8.95486138996733900e-2	0.5421517334691098    	2.2297439838380697    	-2.933779380176767500e-2
0.6333457799776401    	3.523693949858413    	-9.05851812251876600e-2	0.5427605987524524    	2.2322481051360206    	-2.949885151787382500e-2
0.6349716503623758    	3.518222351965141    	-9.16061515055754100e-2	0.5433654988568003    	2.234735918575004    	-2.966079443492381500e-2
0.6365786606908261    	3.5127507540718694    	-9.26120253743500e-2	0.5439666353164762    	2.237208253018816    	-2.982362743521629300e-2
0.6381674725942617    	3.5072791561785976    	-9.36032742853089100e-2	0.5445641983089528    	2.239665890623169    	-2.99873554282609400e-2
0.6397387103509524    	3.501807558285326    	-9.4580343183871600e-2	0.5451583671670809    	2.242109568942369    	-3.01519833509348500e-2
0.6412940108313326    	3.496335960392054    	-9.55446992534249500e-2	0.5457493115779076    	2.244539985859774    	-3.031751616763979000e-2
0.6428307908383014    	3.4908643624987823    	-9.64935985716343500e-2	0.546337192266667    	2.246957802400889    	-3.04839588704605260e-2
0.6443527200788914    	3.4853927646055105    	-9.74305133971093500e-2	0.546922206681782    	2.2493638306251547    	-3.065131647932409000e-2
0.6458592526352509    	3.4799211667122387    	-9.83548885395806500e-2	0.5475043640956702    	2.2517581086678673    	-3.081959404216005300e-2
0.6473508642783183    	3.474449568818967    	-9.92669270024451300e-2	0.5480839372758732    	2.2541417583584855    	-3.09887966350618270e-2
0.648828007154759    	3.468977970925695    	-0.10016699505373602    	0.5486610121010228    	2.2565151328958466    	-3.115892936244894000e-2
0.6502911113838548    	3.4635063730324234    	-0.10105539821246906    	0.5492357131713856    	2.2588787447318674    	-3.132999735723033000e-2
0.6517405865838447    	3.4580347751391516    	-0.10193242732455099    	0.5498081592592938    	2.2612330823495252    	-3.15020057809687670e-2
0.6531768231629036    	3.45256317724588    	-0.1027983590008327    	0.5503784641620709    	2.263578613770745    	-3.16749598240461400e-2
0.6546001935870136    	3.447091579352608    	-0.10365345741205288    	0.5509467361749606    	2.2659157843886764    	-3.184886470582990500e-2
0.6560110535251037    	3.4416199814593362    	-0.10449797431781732    	0.5515130792072864    	2.268245021558198    	-3.20237256748405860e-2
0.6574097429128174    	3.4361483835660644    	-0.1053321503479223    	0.5520775925648952    	2.2705667337011626    	-3.2199548008920303e-2
0.6587965868353434    	3.4306767856727927    	-0.10615621524379106    	0.5526403715915523    	2.2728813129443006    	-3.237633701540229600e-2
0.6601718965384749    	3.425205187779521    	-0.10697038866877791    	0.5532015078696969    	2.2751891359448844    	-3.25540980312817300e-2
0.6615359701390121    	3.419733589886249    	-0.10777210435409396    	0.5537638657849182    	2.2775019832546306    	-3.27328364233873200e-2
0.6628890934356715    	3.4142619919929773    	-0.10856989376834905    	0.5543191996673223    	2.2797859423510793    	-3.291255758855428000e-2
0.664231540657984    	3.4087903940997055    	-0.10935561980471253    	0.5548759208532713    	2.2820756071043427    	-3.309326695379822000e-2
0.6655635750327872    	3.4033187962064337    	-0.11013224433867667    	0.5554313306941105    	2.284359878600168    	-3.32749699764902540e-2
0.6668854494568617    	3.397847198313162    	-0.11089994482321368    	0.5559855046336479    	2.28663906712139    	-3.345767214453311000e-2
0.6681974070244364    	3.39237560041989    	-0.11165889180069717    	0.5565385152237392    	2.2889134710569166    	-3.36413789765385300e-2
0.6695007286333581    	3.3869040025266184    	-0.11241029604741491    	0.5570904325859432    	2.29118337880041    	-3.382609602200562500e-2
0.6707924981633255    	3.3814324046333466    	-0.11315117379420761    	0.5576413243691178    	2.2934490685758897    	-3.40118288615005150e-2
0.6720760735785125    	3.375960806740075    	-0.11388477238372278    	0.5581913011947898    	2.295710995343965    	-3.419858310683709000e-2
0.6733506166528547    	3.370489208846803    	-0.1146103258264251    	0.5587402908264296    	2.2979688620125924    	-3.43863644012588300e-2
0.6746163287936158    	3.3650176109535312    	-0.11532783878409537    	0.5592884900095204    	2.3002234777501833    	-3.45751784196219900e-2
0.675873404264612    	3.3595460130602595    	-0.11603749141638736    	0.5598359128482246    	2.302474900563878    	-3.47650308685797700e-2
0.6771220305768355    	3.3540744151669877    	-0.11673941378506592    	0.5603826167917696    	2.304723366728986    	-3.495592748676784600e-2
0.6783634358669826    	3.348602817273716    	-0.11743477823698621    	0.5609286576299962    	2.3069691056961474    	-3.514787404499094500e-2
0.6795946538994215    	3.343131219380444    	-0.1181205644674109    	0.5614740894320107    	2.3092123398390205    	-3.53408763464107660e-2
0.6808189949521288    	3.3376596214871723    	-0.11880003030986463    	0.5620189646422642    	2.311453284849435    	-3.553494022673501000e-2
0.6820355755323873    	3.3321880235939005    	-0.11947224108671134    	0.562563334445676    	2.313692151239059    	-3.57300715544077800e-2
0.6832445538969816    	3.3267164257006288    	-0.12013730556109531    	0.5631072483358862    	2.315929142563724    	-3.59262762308010130e-2
0.6844460832178821    	3.321244827807357    	-0.12079532864039721    	0.563650754577485    	2.318164457324462    	-3.612356019040738000e-2
0.6856403118197695    	3.315773229914085    	-0.1214464116479989    	0.5641939001717705    	2.3203982888266816    	-3.63219294010343200e-2
0.6868273834390837    	3.3103016320208134    	-0.12209065246025645    	0.5647367309788272    	2.3226308256822437    	-3.65213898639993760e-2
0.6880084844291329    	3.3048300341275416    	-0.12272919298845508    	0.5652792914406777    	2.3248622506708507    	-3.67219476143267600e-2
0.6891806086617378    	3.29935843623427    	-0.123358983561998    	0.5658216250997399    	2.32709274287234    	-3.69236087209453670e-2
0.6903470283504238    	3.293886838340998    	-0.1239832539940133    	0.5663637743564105    	2.329322476669682    	-3.71263792868878840e-2
0.6915068235845386    	3.2884152404477263    	-0.12460104289448734    	0.5669057806900514    	2.331551622657844    	-3.73302654494913500e-2
0.6926601177791132    	3.2829436425544545    	-0.12521243335764476    	0.5674476844214684    	2.3337803466669236    	-3.753527338059902700e-2
0.6938070307941473    	3.2774720446611827    	-0.1258147289501669    	0.5679923018439804    	2.3360202314563145    	-3.77414092867635160e-2
0.6949476790861113    	3.272000446767911    	-0.12641633755308662    	0.5685313415330248    	2.338237176325246    	-3.79486794094513800e-2
0.6960821758263471    	3.266528848874639    	-0.12700900452152286    	0.5690731713048244    	2.3404655961556204    	-3.815709002524892400e-2
0.6972106310090879    	3.2610572509813673    	-0.1275955795177057    	0.5696150514913823    	2.34269422333017    	-3.83666474460695200e-2
0.6983331516854905    	3.2555856530880956    	-0.1281761333466053    	0.5701570183388852    	2.344923206921031    	-3.85773580193622200e-2
0.6994498419176415    	3.2501140551948238    	-0.1287507345548224    	0.5706991073628191    	2.3471526929951363    	-3.878922812832176000e-2
0.7005608029989605    	3.244642457301552    	-0.12931940469817488    	0.5712413983007856    	2.3493830094946953    	-3.90022641921000560e-2
0.7016661335474186    	3.23917085940828    	-0.12988234341493435    	0.5717837901324841    	2.351613740946708    	-3.92164726660189530e-2
0.7027659295974171    	3.2336992615150084    	-0.13043947805862827    	0.5723264515387889    	2.353845581096377    	-3.943186004178457000e-2
0.7038602846938165    	3.2282276636217366    	-0.13099091441725189    	0.5728693702765647    	2.3560784795905354    	-3.964843284770302000e-2
0.7049492899761127    	3.222756065728465    	-0.13153671132753564    	0.5734125786485771    	2.3583125692829445    	-3.986619764889748000e-2
0.7060330342981554    	3.217284467835193    	-0.13207692597351361    	0.5739561083246418    	2.360547980424191    	-4.00851610475269700e-2
0.7071116042781467    	3.2118128699419213    	-0.13261161385330972    	0.5744999904248369    	2.362784841003917    	-4.03053296830063130e-2
0.7081850843721627    	3.2063412720486495    	-0.13314082874318658    	0.5750442556289761    	2.365023277201061    	-4.052671023222783600e-2
0.7092535569904503    	3.2008696741553777    	-0.13366462296007536    	0.5755889340303749    	2.3672634127824312    	-4.074930940978443000e-2
0.7103181496389352    	3.195398076262106    	-0.1341840490979773    	0.5761341005409579    	2.3695055558433493    	-4.09731339681941530e-2
0.711375799586222    	3.189926478368834    	-0.13469615071560176    	0.5766796488706203    	2.3717492692373354    	-4.119819069812641000e-2
0.7124297246680655    	3.1844548804755624    	-0.13520398152336535    	0.5772257431447001    	2.373995227973733    	-4.142448642862963700e-2
0.7134789526496768    	3.1789832825822906    	-0.1357065859437879    	0.5777723667058888    	2.3762433635449054    	-4.16520280273605300e-2
0.7145235566730606    	3.173511684689019    	-0.13620400921376644    	0.5783195474592941    	2.3784937907180703    	-4.18808224008148600e-2
0.7155636081396995    	3.168040086795747    	-0.1366962952201291    	0.5788673129195705    	2.380746622654603    	-4.21108764945598900e-2
0.7165991768856355    	3.162568488902475    	-0.13718348652242515    	0.5794156903632102    	2.3830019715363706    	-4.234219729346836400e-2
0.7176303311431984    	3.1570968910092034    	-0.1376656245099585    	0.57996470663324    	2.3852599477625    	-4.25747918219541500e-2
0.7186571377053963    	3.1516252931159316    	-0.1381427494906853    	0.580514388214711    	2.3875206602598467    	-4.28086671442093840e-2
0.7196796617822561    	3.14615369522266    	-0.13861490047052735    	0.5810647613117288    	2.389784216799801    	-4.30438303644434700e-2
0.7206979672744525    	3.140682097329388    	-0.1390821154205686    	0.5816158518538839    	2.392050724024739    	-4.32802886271235250e-2
0.7217121166916145    	3.1352104994361163    	-0.13954165461066484    	0.5821704620809496    	2.394331706895091    	-4.35180491172166230e-2
0.7227221711820647    	3.1297389015428445    	-0.14000188390338245    	0.5827202872786822    	2.396593010052719    	-4.37571190604336700e-2
0.7237281906256281    	3.1242673036495727    	-0.14045450822086086    	0.5832736824047672    	2.3988689954953504    	-4.399750572347501700e-2
0.724730233677564    	3.118795705756301    	-0.1409023379180386    	0.5838278957595253    	2.401148346122208    	-4.423921641427775400e-2
0.7257283577656228    	3.113324107863029    	-0.14134540597714917    	0.5843829517884737    	2.403431162472017    	-4.448225848226472500e-2
0.7267226191532148    	3.1078525099697574    	-0.14178374440587235    	0.5849388747473425    	2.405717544302955    	-4.472663931859538500e-2
0.7277130729773562    	3.1023809120764856    	-0.1422173842387267    	0.5854956887386296    	2.4080075907429888    	-4.497236635641828000e-2
0.7286997732936764    	3.096909314183214    	-0.14264631043542278    	0.5860534628582537    	2.4103015859675625    	-4.521944707112543500e-2
0.7296827730501398    	3.091437716289942    	-0.14307068782712395    	0.5866120852230159    	2.4125990698271007    	-4.54678889806084700e-2
0.7306621242026847    	3.0859661183966702    	-0.1434876327431499    	0.5871744914595348    	2.4149121158711058    	-4.571769964551649600e-2
0.7316378776857941    	3.0804945205033984    	-0.14390554802579306    	0.587732329660001    	2.4172063746452785    	-4.596888666951596000e-2
0.7326100834638307    	3.0750229226101267    	-0.14431613051158584    	0.5882939529522448    	2.4195162006215805    	-4.622145769955226500e-2
0.7335787905465705    	3.069551324716855    	-0.14472218290363997    	0.5888566076429306    	2.4218302684997868    	-4.647542042611318000e-2
0.7345440470941733    	3.064079726823583    	-0.14512373063498035    	0.5894203164591929    	2.4241486717513165    	-4.673078258349427000e-2
0.7355059002878477    	3.0586081289303113    	-0.1455180215257186    	0.5899878787621291    	2.426482923497276    	-4.698755195006617500e-2
0.7364643964990925    	3.0531365310370395    	-0.14591063286806893    	0.5905537636310235    	2.4288102763471664    	-4.72457363485437400e-2
0.7374195812502308    	3.0476649331437677    	-0.14630158775968558    	0.5911179934905453    	2.431130822528436    	-4.75053436462571900e-2
0.7383714992189465    	3.042193335250496    	-0.14668535542334116    	0.5916861437956054    	2.4334674925903714    	-4.77663817554252130e-2
0.7393201943467069    	3.036721737357224    	-0.14706473429348324    	0.5922554600532238    	2.4358089579439968    	-4.80288586334299200e-2
0.7402657097736209    	3.0312501394639524    	-0.14743974550216238    	0.5928259642714585    	2.438155309103336    	-4.829278228309400e-2
0.7412080878789825    	3.0257785415706806    	-0.14781040946368798    	0.5933976784152944    	2.4405066364052637    	-4.85581607529596900e-2
0.742147370371605    	3.020306943677409    	-0.14817674617265747    	0.5939706241989475    	2.4428630291552995    	-4.88250021375699300e-2
0.743083598183535    	3.014835345784137    	-0.14853877490488054    	0.5945448232786544    	2.4452245764205074    	-4.9093314577751400e-2
0.7440168115940331    	3.0093637478908652    	-0.14889651421405317    	0.59512029737998    	2.447591367553083    	-4.936310626089980300e-2
0.7449470502472629    	3.0038921499975935    	-0.149247205640799    	0.5956998446064639    	2.4499749105020907    	-4.963438542126716000e-2
0.7458743530785883    	2.9984205521043217    	-0.14959919662376653    	0.5962751564548218    	2.452341034325948    	-4.99071603402511170e-2
0.7467987584202143    	2.99294895421105    	-0.14994417404820498    	0.5968545843720093    	2.4547240865835693    	-5.018143934668661000e-2
0.7477203039582269    	2.987477356317778    	-0.15028493097762435    	0.5974353729806025    	2.457112735048466    	-5.0457230817139400e-2
0.7486390269036342    	2.9820057584245063    	-0.15062148326297828    	0.5980175436406558    	2.459507067569576    	-5.07345431762021100e-2
0.7495549637110568    	2.9765341605312345    	-0.15095384625223993    	0.598601117458817    	2.46190717095363    	-5.1013384896792100e-2
0.7504681503734206    	2.9710625626379628    	-0.15128198949361032    	0.5991861608798102    	2.464313318472327    	-5.12937645004518500e-2
0.7513786223046173    	2.965590964744691    	-0.15160606271436067    	0.5997725595902565    	2.466725039981325    	-5.15756905576514300e-2
0.752286414401093    	2.960119366851419    	-0.15192594425646191    	0.6003604701446311    	2.469142979352769    	-5.18591716880932500e-2
0.753191561017256    	2.9546477689581474    	-0.15224169248890063    	0.6009498685283555    	2.471567037820283    	-5.21442165610191400e-2
0.7540940960108424    	2.9491761710648756    	-0.15255332029281074    	0.6015407757180318    	2.473997301655753    	-5.24308338955196900e-2
0.7549940527395529    	2.943704573171604    	-0.15286083983945703    	0.6021332129000958    	2.476433857994062    	-5.27190324608459300e-2
0.7558914640910279    	2.938232975278332    	-0.1531642631190862    	0.6027272009719418    	2.4788767927813313    	-5.30088210767233600e-2
0.7567863624583054    	2.9327613773850603    	-0.1534636013358143    	0.6033227611224912    	2.4813261931626673    	-5.33002086136684200e-2
0.7576787798147642    	2.9272897794917885    	-0.15375886547565448    	0.6039199143391096    	2.4837821454542235    	-5.35932039933072300e-2
0.7585687476538663    	2.9218181815985167    	-0.15405006607013041    	0.6045186815837359    	2.4862447358675785    	-5.38878161886968200e-2
0.7594562970626051    	2.916346583705245    	-0.15433721307572068    	0.6051190839868843    	2.488714051307623    	-5.418405422464896000e-2
0.7603414586629798    	2.910874985811973    	-0.15462031616581054    	0.6057211424971692    	2.491190177931135    	-5.448192717805614000e-2
0.7612242627612862    	2.9054033879187013    	-0.1548993844005826    	0.6063248783607036    	2.493673203118437    	-5.478144417822037000e-2
0.7621047391552143    	2.8999317900254296    	-0.15517442662765196    	0.6069303125275622    	2.496163213032313    	-5.508261440718429000e-2
0.7629829173042216    	2.8944601921321578    	-0.15544545121782236    	0.6075374660863992    	2.498660294405492    	-5.538544710006500e-2
0.7638598733872453    	2.888988594238886    	-0.15571351308198872    	0.6081463603052566    	2.501164534708485    	-5.56899515453902400e-2
0.7647324948742826    	2.883516996345614    	-0.1559754785731029    	0.6087570163011797    	2.5036760207907887    	-5.59961370854375100e-2
0.7656049983915166    	2.8780453984523424    	-0.1562355430822135    	0.6093694553093031    	2.506194839987571    	-5.6304013116575500e-2
0.7664732236700147    	2.8725738005590706    	-0.1564895251076246    	0.6099836985623901    	2.50872107962425    	-5.661358908960833000e-2
0.7673403395721077    	2.867102202665799    	-0.15674057216169404    	0.6105997674104137    	2.5112548275082984    	-5.6924874510122500e-2
0.768205326338485    	2.861630604772527    	-0.15698764308487012    	0.6112176832536149    	2.5137961716539308    	-5.72378789388365100e-2
0.7690682110302824    	2.8561590068792553    	-0.1572307436029687    	0.6118374674273138    	2.516345199808356    	-5.755261199195323000e-2
0.7699290202704353    	2.8506874089859835    	-0.15746987882116006    	0.6124591414492753    	2.5189020004691365    	-5.78690833415150600e-2
0.7707877804654281    	2.8452158110927117    	-0.15770505361464315    	0.6130827268507848    	2.5214666621894413    	-5.81873027157618800e-2
0.7716445177202705    	2.83974421319944    	-0.1579362724737546    	0.6137082452465159    	2.5240392738653954    	-5.850727989949187000e-2
0.772499257754197    	2.834272615306168    	-0.15816076275628024    	0.6143384949979168    	2.526631344506781    	-5.88290247344251100e-2
0.7733520261687965    	2.8288010174128964    	-0.1583868583391509    	0.6149651678296456    	2.5292087041094904    	-5.915254711957023000e-2
0.774202848156872    	2.8233294195196246    	-0.1586062325122865    	0.6155966156445856    	2.5318057021075613    	-5.947785701159378000e-2
0.7750517486908483    	2.817857821626353    	-0.1588216650029599    	0.6162300836878883    	2.534411008835016    	-5.9804964425192800e-2
0.7758987524792631    	2.812386223733081    	-0.15903315857783687    	0.6168655939014261    	2.53702471453367    	-6.01338794334701500e-2
0.7767438839830292    	2.806914625839809    	-0.15924071550676452    	0.6175031684762645    	2.539646910470216    	-6.046461216831299000e-2
0.7775871674041678    	2.8014430279465374    	-0.15944433784837733    	0.6181428295557905    	2.5422776877152535    	-6.07971728207744100e-2
0.7784286267273244    	2.7959714300532656    	-0.1596412504553063    	0.6187873762720181    	2.5449285584477237    	-6.113157164145786000e-2
0.7792682856760702    	2.790499832159994    	-0.15983978486053854    	0.6194285008155316    	2.547565354579764    	-6.146781894090501e-2
0.7801061677738295    	2.785028234266722    	-0.1600316118858432    	0.6200745558879862    	2.5502224288305757    	-6.180592508998660000e-2
0.780942296282704    	2.7795566363734503    	-0.1602195089106948    	0.6207227873720093    	2.552888454155969    	-6.21459005202966000e-2
0.7817766943214675    	2.7740850384801785    	-0.16040347626784104    	0.6213732180536263    	2.555563524269569    	-6.24877557245494200e-2
0.7826093847404672    	2.7686134405869067    	-0.1605835139008268    	0.6220258708396403    	2.5582477333817266    	-6.28315012569805600e-2
0.783440390226213    	2.763141842693635    	-0.1607596215577552    	0.6226807686684578    	2.5609411758327734    	-6.31771477337505000e-2
0.7842697332087784    	2.757670244800363    	-0.1609317984285305    	0.6233379347802478    	2.5636439472041195    	-6.35247058333519700e-2
0.7850974360171405    	2.7521986469070914    	-0.1611000436126701    	0.6239973924044705    	2.566356143033132    	-6.38741862970204500e-2
0.7859235207430542    	2.7467270490138196    	-0.16126435581608684    	0.6246591649269673    	2.5690778595003367    	-6.42255999291483200e-2
0.7867480093069665    	2.741255451120548    	-0.16142473331907578    	0.6253232759878908    	2.5718091938321836    	-6.45789575977022800e-2
0.7875709234603181    	2.735783853227276    	-0.16158117422822627    	0.6259897492320918    	2.5745502432744445    	-6.49342702346443300e-2
0.7883922847799912    	2.7303122553340042    	-0.16173367621341975    	0.6266586085665714    	2.5773011061510545    	-6.52915488363563300e-2
0.7892121146979609    	2.7248406574407324    	-0.16188223671665625    	0.6273298779813047    	2.580061881127201    	-6.56508044640679600e-2
0.7900304344669103    	2.7193690595474607    	-0.1620268528152811    	0.6280035816516293    	2.5828326676304254    	-6.60120482442886200e-2
0.7908483122979763    	2.713897461654189    	-0.1621685682738458    	0.6286797440241304    	2.5856135662038464    	-6.63752913692426300e-2
0.7916626279242475    	2.708425863760917    	-0.1623042384193194    	0.6293583895049281    	2.5884046772241596    	-6.67405450973083200e-2
0.7924765434014149    	2.7029542658676453    	-0.1624370005034494    	0.6300395428979655    	2.591206102704214    	-6.71078207534609300e-2
0.7932890323375745    	2.6974826679743735    	-0.16256580331955064    	0.6307232290180239    	2.5940179447014335    	-6.7477129729719100e-2
0.7941001152962703    	2.6920110700811017    	-0.1626905971697035    	0.6314095181265669    	2.5968404921848762    	-6.78484834855953100e-2
0.794909812701536    	2.68653947218783    	-0.16281151267189847    	0.6320983000296376    	2.599673291952427    	-6.82218935485502500e-2
0.7957181449027324    	2.681067874294558    	-0.1629284092981792    	0.6327897356045532    	2.6025170056550735    	-6.85973715144509400e-2
0.796525132072263    	2.6755962764012864    	-0.1630413266840411    	0.633483805388222    	2.6053715532456465    	-6.897492904803300e-2
0.7973307942847132    	2.6701246785080146    	-0.16315025904178043    	0.6341805352429328    	2.608237041089725    	-6.93545778833668300e-2
0.7981351515265457    	2.664653080614743    	-0.1632552002758442    	0.6348799512507014    	2.6111135764565736    	-6.97363298243278500e-2
0.7989382236952414    	2.659181482721471    	-0.163356144032797    	0.6355820796624444    	2.614001267310106    	-7.01201967450708800e-2
0.7997400305423931    	2.6537098848281993    	-0.16345308346304463    	0.6362869470793484    	2.616900223054817    	-7.05061905905087500e-2
0.8005405917460894    	2.6482382869349275    	-0.16354601162204055    	0.6369945801240487    	2.619810553183413    	-7.08943233767950100e-2
0.8013409740051066    	2.6427666890416557    	-0.16363596812448622    	0.6377050058806203    	2.6227323690863944    	-7.12846071918108200e-2
0.8021380555972404    	2.637295091148384    	-0.16371980414044057    	0.6384182514567998    	2.625665782251578    	-7.16770541956564500e-2
0.8029349971651195    	2.631823493255112    	-0.16380065276650344    	0.639134344398616    	2.628610905969373    	-7.20716766211469300e-2
0.8037307709996208    	2.6263518953618403    	-0.1638774586259233    	0.6398533123736975    	2.6315678540303007    	-7.246848677431200e-2
0.8045253963804992    	2.6208802974685685    	-0.16395021301967247    	0.6405751833608269    	2.634536741504587    	-7.28674970349009200e-2
0.8053188925270252    	2.6154086995752968    	-0.16401890696415655    	0.6412999855628686    	2.6375176843840533    	-7.32687198568913300e-2
0.8061112785919794    	2.609937101682025    	-0.16408353114497082    	0.6420277474470085    	2.6405107997476147    	-7.36721677690031200e-2
0.8069025736783091    	2.604465503788753    	-0.16414407583259308    	0.6427584978457159    	2.6435162061765105    	-7.40778533752166600e-2
0.8076927968355944    	2.5989939058954814    	-0.16420053112222058    	0.6434922657133738    	2.646534022753384    	-7.44857893552957600e-2
0.808481967050687    	2.5935223080022096    	-0.16425288667488172    	0.6442290803758053    	2.649564370088525    	-7.48959884653155900e-2
0.8092701032561764    	2.588050710108938    	-0.16430113167336866    	0.6449689715828077    	2.652607370535931    	-7.53084635381950800e-2
0.8100572243808736    	2.582579112215666    	-0.16434525527425092    	0.6457119691066225    	2.6556631465419063    	-7.57232274842344900e-2
0.810843349295288    	2.5771075143223943    	-0.1643852460867055    	0.6464581032085825    	2.658731822564274    	-7.61402932916577200e-2
0.8116284968296752    	2.5716359164291225    	-0.16442109235912244    	0.6472074044705528    	2.661813524379132    	-7.65596740271597400e-2
0.8124126858064362    	2.5661643185358507    	-0.16445278211748593    	0.6479599036889502    	2.6649083786449816    	-7.69813828364589700e-2
0.8131959350046133    	2.560692720642579    	-0.16448030287383186    	0.6487156321307814    	2.668016513955748    	-7.74054329448548700e-2
0.8139782631963308    	2.555221122749307    	-0.16450364191533667    	0.6494746212809941    	2.671138059801698    	-7.7831837657790600e-2
0.8147596891457844    	2.5497495248560353    	-0.16452278624413003    	0.6502369029016544    	2.6742731468128222    	-7.82606103614210800e-2
0.8155402315597678    	2.5442779269627636    	-0.1645377222751356    	0.6510025092846323    	2.677421907798072    	-7.86917645231863400e-2
0.8163199092107096    	2.5388063290694918    	-0.16454843619316123    	0.6517714730175483    	2.6805844767827507    	-7.91253136923900500e-2
0.8170987408294424    	2.53333473117622    	-0.16455491385554444    	0.652543826973898    	2.6837609889678995    	-7.95612715007838300e-2
0.817876745138616    	2.527863133282948    	-0.16455436398663534    	0.6533223811519806    	2.6869630012229626    	-7.99996516631567500e-2
0.8186539408782934    	2.5223915353896764    	-0.16455505648514035    	0.654098884393153    	2.6901565784515293    	-8.0440467977930800e-2
0.8194303468119855    	2.5169199374964046    	-0.16454878155100736    	0.6548815652609781    	2.6933755628217    	-8.0883734327761590e-2
0.8202059817191871    	2.511448339603133    	-0.16453816465411653    	0.6556678170650706    	2.6966092336221954    	-8.13294646801452800e-2
0.8209808643882721    	2.505976741709861    	-0.16452318965487875    	0.6564576747333934    	2.6998577345036034    	-8.17776730880307700e-2
0.8217550136132095    	2.5005051438165893    	-0.1645039756451669    	0.6572510379680425    	2.703120652963972    	-8.22283736904383800e-2
0.8225284482629596    	2.4950335459233175    	-0.16448037028121246    	0.6580480779817471    	2.706398693161435    	-8.26815807130839400e-2
0.8233011871992545    	2.4895619480300457    	-0.1644524012064195    	0.658848785992835    	2.7096918189790173    	-8.31373084690093300e-2
0.8240732493466638    	2.484090350136774    	-0.1644200058427506    	0.6596532435039133    	2.7130003656179857    	-8.35955713592190100e-2
0.8248446536777575    	2.478618752243502    	-0.16438330145803579    	0.6604613522197217    	2.716323928812797    	-8.40563838733226900e-2
0.8256154191681568    	2.4731471543502304    	-0.16434213409795248    	0.6612732850702043    	2.7196632197840898    	-8.4519760590184300e-2
0.8263855649143808    	2.4676755564569586    	-0.1642965299538003    	0.6620890349605806    	2.7230182093526816    	-8.49857161785775200e-2
0.8271551100110869    	2.462203958563687    	-0.16424646969507548    	0.6629086403160114    	2.726389055552323    	-8.54542653978475000e-2
0.8279251207262571    	2.456732360670415    	-0.16419020385308045    	0.6637349168731768    	2.7297873388530824    	-8.59254230985793100e-2
0.8286924751011076    	2.451260762777143    	-0.16413290110388534    	0.6645595739972222    	2.7331789618020745    	-8.63992042232729500e-2
0.8294603336509223    	2.4457891648838714    	-0.16406657513277081    	0.6653937585181514    	2.7366097687185276    	-8.68756238070250500e-2
0.8302276687151416    	2.4403175669905997    	-0.1640012645219966    	0.666226404193145    	2.7400342467195586    	-8.7354696978217500e-2
0.8309944997820391    	2.434845969097328    	-0.16392861761779487    	0.6670658821642442    	2.743486824365388    	-8.78364389592128700e-2
0.8317608464195999    	2.429374371204056    	-0.16385138900439677    	0.6679094574152031    	2.7469562531703176    	-8.83208650670567900e-2
0.8325267283011661    	2.4239027733107843    	-0.1637695561154069    	0.6687571721857593    	2.7504427068565636    	-8.88079907141875900e-2
0.8332921651865443    	2.4184311754175125    	-0.16368309592580974    	0.6696090692607345    	2.753946361388148    	-8.929783140915300e-2
0.8340571769610975    	2.4129595775242407    	-0.16359198499160663    	0.6704651919694908    	2.7574673949686583    	-8.9790402757334100e-2
0.8348217835744897    	2.407487979630969    	-0.16349619908759794    	0.6713255844868918    	2.7610059892790337    	-9.02857204616768400e-2
0.8355860051557616    	2.402016381737697    	-0.1633957138546261    	0.6721902913011355    	2.7645623272888864    	-9.07838003234308200e-2
0.8363498619502685    	2.3965447838444254    	-0.16329050419036228    	0.6730593577599062    	2.7681365955026944    	-9.12846582428957900e-2
0.8371133742020356    	2.3910731859511536    	-0.163180544381332    	0.6739328298207035    	2.771728982932964    	-9.17883102201758500e-2
0.8378765625173296    	2.385601588057882    	-0.1630658083491969    	0.6748107541681327    	2.7753396815826195    	-9.22947723559414200e-2
0.8386394474752072    	2.38012999016461    	-0.16294626973820048    	0.6756931777370068    	2.7789688844836298    	-9.2804060852199100e-2
0.8394030969137515    	2.3746583922713382    	-0.1628229479689318    	0.6765801489448197    	2.7826167907658865    	-9.3316192013069600e-2
0.8401643905534091    	2.3691867943780665    	-0.16269267416400213    	0.6774717163894068    	2.786283600300984    	-9.38311822455737400e-2
0.840926490738586    	2.3637151964847947    	-0.16255856138735286    	0.6783679293512331    	2.789969515768012    	-9.4349048060426790e-2
0.8416883716181989    	2.358243598591523    	-0.16241953331603667    	0.6792688383021621    	2.793674744746007    	-9.48698060728411200e-2
0.8424500545910169    	2.352772000698251    	-0.16227556052500738    	0.6801744940660094    	2.7973994962615008    	-9.53934730033372100e-2
0.8432115613251663    	2.3473004028049793    	-0.16212661278544852    	0.6810849485397178    	2.801143983754549    	-9.59200656785635700e-2
0.8439729136207346    	2.3418288049117075    	-0.16197265933715943    	0.682000254283575    	2.8049084233933916    	-9.64496010321250200e-2
0.8447341334688485    	2.3363572070184357    	-0.16181366870040195    	0.6829204647684466    	2.8086930350912604    	-9.69820961054200700e-2
0.8454952430893341    	2.330885609125164    	-0.16164960888654184    	0.6838456342027922    	2.812498041794943    	-9.75175680484872400e-2
0.8462562649001979    	2.325414011231892    	-0.16148044704973508    	0.6847758178504629    	2.8163236707918045    	-9.80560341208602800e-2
0.8470172215352776    	2.3199424133386204    	-0.16130614986000538    	0.6857110716752722    	2.8201701522479943    	-9.85975116924329800e-2
0.8477781358691264    	2.3144708154453486    	-0.16112668292246365    	0.6866514529466627    	2.8240377216994097    	-9.914201824433300e-2
0.8485390310275626    	2.308999217552077    	-0.1609420117691108    	0.6875970192584518    	2.827926616016026    	-9.96895713698053400e-2
0.8492999303651134    	2.303527619658805    	-0.16075210061737608    	0.6885478297477374    	2.8318370784149725    	-0.10024018877510557    
0.8500608575012827    	2.2980560217655333    	-0.16055413655147227    	0.6895067209498105    	2.835780774906168    	-0.10079388828040256    
0.8508218363092559    	2.2925844238722615    	-0.16035641255183733    	0.6904654237574186    	2.8397236965747465    	-0.10135068782069141    
0.8515828909432175    	2.2871128259789897    	-0.16015056071684497    	0.6914323302263726    	2.843700357994399    	-0.1019106054467163    
0.852344045888686    	2.281641228085718    	-0.15993931921206403    	0.6924047266766219    	2.8476995984302365    	-0.10247365932590351    
0.8531053258458551    	2.276169630192446    	-0.15972264838943032    	0.6933826774564247    	2.851721682531678    	-0.10303986774330492    
0.8538667558762028    	2.2706980322991743    	-0.15950050820907438    	0.6943662476671284    	2.855766878045424    	-0.10360924910255202    
0.8546283613574768    	2.2652264344059025    	-0.15927285745194783    	0.6953555039055289    	2.859835458868607    	-0.10418182192682042    
0.8553901679766456    	2.2597548365126308    	-0.15903965413514193    	0.6963505138415037    	2.8639277033116937    	-0.10475760485980538    
0.8561522017751966    	2.254283238619359    	-0.1588008553557657    	0.6973513464194309    	2.8680438949268763    	-0.10533661666670828    
0.8569144891465535    	2.248811640726087    	-0.15855641735805365    	0.6983580717884998    	2.872184322221455    	-0.10591887623523419    
0.8576770568574553    	2.2433400428328154    	-0.1583062954528769    	0.6993707614045784    	2.876349279076795    	-0.10650440257660078    
0.8584399320156344    	2.2378684449395436    	-0.15805044385772915    	0.7003894881579052    	2.880539065273494    	-0.10709321482655869    
0.8592031421569731    	2.232396847046272    	-0.15778881591630706    	0.7014143262406661    	2.8847539859467566    	-0.10768533224642371    
0.8599667153010497    	2.226925249153    	-0.15752136402222805    	0.7024453512788218    	2.88899435212857    	-0.10828077422412055    
0.8607306796958367    	2.2214536512597283    	-0.15724803933428969    	0.7034826403615471    	2.893260480868781    	-0.10887956027523885    
0.8614950641716539    	2.2159820533664565    	-0.1569687921031505    	0.7045262720685034    	2.89755269534726    	-0.10948171004410125    
0.8622598979812874    	2.2105104554731847    	-0.15668357140813202    	0.7055763265731554    	2.9018713252988197    	-0.11008724330484386    
0.8630252108173513    	2.205038857579913    	-0.1563923253183974    	0.7066328854989539    	2.9062167064217297    	-0.11069617996250943    
0.8637910328771357    	2.199567259686641    	-0.15609500058368672    	0.7076960322934489    	2.9105891819163547    	-0.11130854005415297    
0.8645573948633177    	2.1940956617933693    	-0.1557915428666651    	0.7087658519966527    	2.9149891015324854    	-0.11192434374996074    
0.8653243279711933    	2.1886240639000976    	-0.15548189656878722    	0.709842431402406    	2.9194168222330026    	-0.11254361135438212    
0.8660918639507907    	2.1831524660068258    	-0.1551660049390386    	0.7109258590117522    	2.923872708002113    	-0.11316636330727485    
0.8668600351193472    	2.177680868113554    	-0.15484380974464015    	0.712016225374707    	2.928357131250972    	-0.11379262018506388    
0.8676288743327272    	2.172209270220282    	-0.15451525156079784    	0.7131136227719294    	2.9328704715084655    	-0.1144224027019141    
0.8683984150879007    	2.1667376723270104    	-0.1541802695776396    	0.7142181455102611    	2.9374131166367    	-0.11505573171091694    
0.8691686914535561    	2.1612660744337386    	-0.15383880160413602    	0.71532988984942    	2.9419854625295074    	-0.11569262820529108    
0.8699397381821923    	2.155794476540467    	-0.1534907838356373    	0.716448954346555    	2.9465879145295166    	-0.11633311331959784    
0.8707115906650725    	2.150322878647195    	-0.15313615121814045    	0.7175754394469321    	2.951220885744746    	-0.116977208330971    
0.8714842849652669    	2.1448512807539233    	-0.15277483694914765    	0.7187094480161192    	2.955884799237351    	-0.11762493466036163    
0.8722589049715307    	2.1393796828606515    	-0.15240781980243043    	0.7198510851691002    	2.9605800873208126    	-0.11827631387379797    
0.8730333940685476    	2.1339080849673797    	-0.15203289052234323    	0.7210005035462044    	2.9653073777693026    	-0.1189313676836607    
0.8738077905652198    	2.128436487074108    	-0.15165011302153936    	0.7221576775436804    	2.970066565280548    	-0.11959011794997376    
0.8745852747512165    	2.122964889180836    	-0.1512624195034132    	0.7233228552478033    	2.9748586701756956    	-0.12025258668171114    
0.8753616982907436    	2.1174932912875644    	-0.1508655466393126    	0.724496151651431    	2.9796841653936257    	-0.12091879603811952    
0.8761402431690195    	2.1120216933942926    	-0.1504626940526498    	0.7256775491163697    	2.9845429783925495    	-0.12158876833005766    
0.8769199039299058    	2.106550095501021    	-0.1500526000273293    	0.7268673039025765    	2.9894361631100677    	-0.12226252602135189    
0.8777007232409886    	2.101078497607749    	-0.14963522894502893    	0.7280654942959597    	2.9943640415179136    	-0.12294009173016897    
0.8784827446071984    	2.0956068997144772    	-0.1492104977737385    	0.72927224683346    	2.999327134033094    	-0.12362148823040574    
0.8792660125754621    	2.0901353018212054    	-0.14877832134295474    	0.7304876912325073    	3.004325974153228    	-0.1243067384530965    
0.8800505727183371    	2.0846637039279337    	-0.1483386122380189    	0.7317119604803182    	3.0093611088238057    	-0.12499586548783775    
0.8808364717189914    	2.079192106034662    	-0.14789128102973262    	0.7329451906892588    	3.0144330978433325    	-0.1256888925842314    
0.8816237572901834    	2.07372050814139    	-0.14743623547291435    	0.7341875218172691    	3.019542516826263    	-0.1263858431533457    
0.8824124784287672    	2.0682489102481183    	-0.14697338139994057    	0.7354390970288267    	3.0246899545747956    	-0.12708674076919518    
0.8832026852491262    	2.0627773123548465    	-0.14650262165659078    	0.7367000635925354    	3.029876016770446    	-0.12779160917023955    
0.8839944291371067    	2.0573057144615747    	-0.14602385680568716    	0.7379705723314196    	3.035101323713234    	-0.12850047226090117    
0.8847877628452719    	2.051834116568303    	-0.14553698443193225    	0.7392507784133396    	3.0403665135724802    	-0.129213354113103    
0.8855837874961171    	2.046362518675031    	-0.1450429465975342    	0.7405408408985829    	3.0456722405261507    	-0.12993027896782525    
0.8863794173862851    	2.0408909207817594    	-0.14453849383163447    	0.7418409235546506    	3.051019178111889    	-0.1306512712366836    
0.8871778507173687    	2.0354193228884876    	-0.14402661119372384    	0.7431512395236448    	3.0564082029335875    	-0.13137635550352614    
0.8879791460155307    	2.029947724995216    	-0.1435072748229673    	0.7444718711925635    	3.0618396538298063    	-0.1321055565260532    
0.8887802222202605    	2.024476127101944    	-0.1429772257165995    	0.745802996503661    	3.0673142626356515    	-0.13283889923745648    
0.8895842823569327    	2.0190045292086722    	-0.1424393938861089    	0.7471448884708237    	3.072833152193739    	-0.13357640874808088    
0.8903903429459995    	2.0135329313154005    	-0.14189265278332316    	0.7484976901626764    	3.078396910912047    	-0.13431811034710792    
0.8911984694136386    	2.0080613334221287    	-0.14133687420450508    	0.7498615952091335    	3.084006335145378    	-0.13506402950426133    
0.8920097761531887    	2.002589735528857    	-0.1407729278115275    	0.7512368483416612    	3.0896624314173318    	-0.13581419187153532    
0.8928211913113222    	1.9971181376355849    	-0.1401976717397357    	0.7526235195715865    	3.0953654876682135    	-0.1365686232849461    
0.893635927535346    	1.9916465397423129    	-0.1396139713275873    	0.7540219562077588    	3.1011169322985417    	-0.13732734976630642    
0.894453011394969    	1.9861749418490409    	-0.1390206799342423    	0.7554323314607266    	3.1069174776830164    	-0.13809039752502428    
0.8952725187953314    	1.9807033439557689    	-0.13841764800201617    	0.7568548707933153    	3.1127680510977984    	-0.1388577929599255    
0.8960945280778526    	1.9752317460624969    	-0.13780472153199566    	0.758289806545857    	3.1186696081046366    	-0.1396295626611016    
0.8969201672683407    	1.9697601481692248    	-0.13718278848790763    	0.759737378780433    	3.124623136023036    	-0.1404057334117818    
0.897746378566717    	1.9642885502759528    	-0.13654854310857456    	0.7611978354581426    	3.1306296546593257    	-0.14118633219023108    
0.8985763895234034    	1.9588169523826808    	-0.1359049568323525    	0.7626714326910509    	3.1366902173428626    	-0.14197138617167418    
0.8994092422418879    	1.9533453544894088    	-0.13525080698865444    	0.7641584352532335    	3.142805913027837    	-0.14276092273024582    
0.9002450290332112    	1.9478737565961368    	-0.1345859118603384    	0.7656591171728728    	3.148977868728429    	-0.14355496944096768    
0.9010838453795866    	1.9424021587028648    	-0.13391008370705498    	0.7671737616725317    	3.1552072492731655    	-0.1443535540817528    
0.9019257901529507    	1.9369305608095928    	-0.13322312769597175    	0.768702662456979    	3.161495262601451    	-0.14515670463543778    
0.9027709658176024    	1.9314589629163208    	-0.13252484252745889    	0.7702461232901435    	3.167843158023673    	-0.14596444929184285    
0.9036194786228224    	1.9259873650230488    	-0.1318150193507049    	0.7718044592721175    	3.1742522314732238    	-0.1467768164498616    
0.9044714387284863    	1.9205157671297768    	-0.1310934416417656    	0.7733779970867207    	3.180723826524673    	-0.1475938347195787    
0.9053269605120247    	1.9150441692365048    	-0.13035988481602737    	0.7749670756959972    	3.18725933725007    	-0.1484155329244183    
0.9061861627513841    	1.9095725713432328    	-0.12961411576913803    	0.776572046982246    	3.193860210859469    	-0.1492419401033224    
0.9070491689042965    	1.9041009734499608    	-0.12885589240114237    	0.7781932765031541    	3.200527950806613    	-0.15007308551296014    
0.9079161073735197    	1.8986293755566888    	-0.1280849630976879    	0.7798311442758319    	3.207264120013492    	-0.15090899862996834    
0.9087871118607811    	1.8931577776634168    	-0.1272982897163573    	0.781488822144424    	3.214081763537351    	-0.1517497091532242    
0.9096623214407433    	1.8876861797701447    	-0.12650392996516657    	0.7831583914755768    	3.2209483138809563    	-0.1525952470061499    
0.9105418811898538    	1.8822145818768727    	-0.1256932704187742    	0.7848486107710795    	3.227899792725078    	-0.15344564233905106    
0.9114259424125108    	1.8767429839836007    	-0.12486879253290009    	0.7865571498796108    	3.2349266166992865    	-0.1543009255314885    
0.9123146630176547    	1.8712713860903287    	-0.1240301884535506    	0.7882844745641041    	3.2420307013781997    	-0.15516112719468406    
0.913208207973106    	1.8657997881970567    	-0.1231771370042993    	0.7900310709688066    	3.2492140461600356    	-0.15602627817396172    
0.9141067497685744    	1.8603281903037847    	-0.12230930257609315    	0.7917974471924812    	3.2564787407368305    	-0.15689640955122403    
0.9150104688903915    	1.8548565924105127    	-0.12142633491913248    	0.793584133971259    	3.263826967902851    	-0.15777155264746456    
0.9159195543806017    	1.8493849945172407    	-0.12052782217213451    	0.7953917322084672    	3.271261199033721    	-0.15865173902531773    
0.9168342043887934    	1.8439133966239687    	-0.11961351608057057    	0.7972206883082228    	3.2787832700857478    	-0.1595370004916453    
0.9177546268702992    	1.8384417987306967    	-0.11868287910684715    	0.799071747763452    	3.2863962470979464    	-0.16042736910016167    
0.9186810401764913    	1.8329702008374247    	-0.11773553480532732    	0.800945505371164    	3.294102576332075    	-0.16132287715409818    
0.9196136739870046    	1.8274986029441527    	-0.1167682639540647    	0.8028454100329399    	3.301916442318177    	-0.1622235572089062    
0.9205527699361361    	1.8220270050508807    	-0.11578893156956283    	0.8047638383665733    	3.3098064918583163    	-0.1631294420750015    
0.9214985827134913    	1.8165554071576087    	-0.11478871848967558    	0.8067098642238157    	3.317810043594312    	-0.16404056482054905    
0.9224513809230754    	1.8110838092643367    	-0.11376988616301542    	0.80868149476006    	3.3259189014197985    	-0.16495695877428995    
0.9234124953536231    	1.8056122113710646    	-0.11273293898456922    	0.810679556369054    	3.334136464100055    	-0.16587865752841066    
0.9243790847883632    	1.8001406134777926    	-0.111674117366949    	0.8127049674214141    	3.3424665086798284    	-0.1668056949414562    
0.9253546081008095    	1.7946690155845206    	-0.11059609229994584    	0.8147585158008637    	3.3509122755416234    	-0.16773810514128698    
0.9263383549965125    	1.7891974176912486    	-0.1094970406615373    	0.8168413143349752    	3.3594783414864193    	-0.16867592252808114    
0.9273317301509512    	1.7837258197979766    	-0.10837737539271483    	0.8189543547582363    	3.3681687852875024    	-0.16961918177738214    
0.9283319725988788    	1.7782542219047046    	-0.10723323495892376    	0.821098737639955    	3.3769881333304617    	-0.17056791784319433    
0.9293426284942262    	1.7727826240114326    	-0.1060669494281645    	0.8232756790660617    	3.3859413870938857    	-0.17152216596112463    
0.9303630827617515    	1.7673110261181606    	-0.10487679246844467    	0.8254862902933068    	3.395033116918329    	-0.1724819616515737    
0.9313937970054998    	1.7618394282248886    	-0.10366175941101527    	0.8277320375944845    	3.404269353242762    	-0.17344734072297688    
0.9324352653829273    	1.7563678303316166    	-0.10242096712867733    	0.83001429825425    	3.413655760518636    	-0.1744183392750943    
0.9334880179110507    	1.7508962324383446    	-0.10115342243391477    	0.832334595477136    	3.423198603331922    	-0.17539499370235373    
0.934552624162613    	1.7454246345450726    	-9.985528367569900e-2	0.834697340486914    	3.432916024020011    	-0.17637734069724512    
0.9356296976459263    	1.7399530366518006    	-9.85337366013960700e-2	0.8370959610445302    	3.442780992492273    	-0.17736541725376836    
0.9367199005514214    	1.7344814387585286    	-9.71764422017075700e-2	0.8395434583497138    	3.4528469796593213    	-0.1783592606709359    
0.937823949454193    	1.7290098408652566    	-9.57931773176394300e-2	0.8420307721365536    	3.4630767227547374    	-0.1793589085563308    
0.9389426216247869    	1.7235382429719845    	-9.43741725353481800e-2	0.8445684490894387    	3.473513597838422    	-0.18036439882972077    
0.9400767625892004    	1.7180666450787125    	-9.29206427740675300e-2	0.8471561198151328    	3.4841560856819087    	-0.18137576972673042    
0.9412283418114201    	1.7125950471854405    	-9.1431891025361600e-2	0.8497964507860585    	3.4950151528660927    	-0.18239305980257242    
0.9423962745636838    	1.7071234492921685    	-8.99040585704103300e-2	0.8524922159932735    	3.506102208171008    	-0.18341630793583774    
0.943581669177469    	1.7016518513988965    	-8.83351144226688100e-2	0.8552465547548002    	3.5174301628815243    	-0.18444555333234783    
0.9447888880873087    	1.6961802535056245    	-8.67258320215078800e-2	0.8580630560658008    	3.5290137777000012    	-0.1854808355290688    
0.9460161411950002    	1.6907086556123525    	-8.50707880968528800e-2	0.8609453530981473    	3.5408679950173294    	-0.18652219439808893    
0.9472649293239187    	1.6852370577190805    	-8.3367118828931710e-2	0.863897810494987    	3.5530107655956265    	-0.18756967015066142    
0.9485390215462326    	1.6797654598258085    	-8.16139274279090600e-2	0.8669250941183236    	3.5654612790401083    	-0.18862330334131272    
0.9498402964598405    	1.6742938619325365    	-7.98078166034772700e-2	0.8700324798563631    	3.578241233851878    	-0.18968313487201882    
0.9511677312769343    	1.6688222640392645    	-7.79418269410219700e-2	0.8732259043359123    	3.591375045996226    	-0.19074920599644976    
0.9525268706637056    	1.6633506661459925    	-7.60147789357402500e-2	0.8765120917279653    	3.604890370424516    	-0.19182155832428474    
0.9539204595307716    	1.6578790682527205    	-7.40217519067523300e-2	0.8798987076240193    	3.61881873393168    	-0.19290023382559812    
0.9553485148025129    	1.6524074703594485    	-7.1953959585325110e-2	0.8833945552171878    	3.6331963420035103    	-0.19398527483531958    
0.9568178414635095    	1.6469358724661765    	-6.98080137842584800e-2	0.8870098276792511    	3.6480651167847684    	-0.19507672405776705    
0.9583316825189547    	1.6414642745729044    	-6.75752441011362600e-2	0.8907564384178185    	3.663474055350082    	-0.1961746245712577    
0.9598961617537328    	1.6359926766796324    	-6.52476570932242600e-2	0.8946485046605086    	3.679481218573202    	-0.1972790198327945    
0.9615142187057355    	1.6305210787863604    	-6.2811505862313900e-2	0.8987027128434216    	3.6961552338848076    	-0.19838995368283302    
0.9631963804233512    	1.6250494808930884    	-6.02567425971098700e-2	0.9029396378262413    	3.713580720897391    	-0.19950747035012908    
0.9649507185012798    	1.6195778829998164    	-5.75636671075077300e-2	0.9073870513937721    	3.731871898502574    	-0.20063161445666788    
0.9667887114996713    	1.6141062851065444    	-5.47204703000626500e-2	0.9120682411996086    	3.751124543403253    	-0.2017624310226781    
0.9687261970675333    	1.6086346872132724    	-5.169405511862260000e-2	0.9170321419489106    	3.7715399126603097    	-0.20289996547173172    
0.9707796473755543    	1.6031630893200004    	-4.84471997658376700e-2	0.9223324476097167    	3.79333883707592    	-0.20404426363593114    
0.9729791709941913    	1.5976914914267284    	-4.494451007933355500e-2	0.9280346609148576    	3.816790714155317    	-0.20519537176118585    
0.9753625889298404    	1.5922198935334564    	-4.11094007944709740e-2	0.9342531881353694    	3.842366070282181    	-0.20635333651258075    
0.9779906689554682    	1.5867482956401844    	-3.684289033444026000e-2	0.9411477786210278    	3.8707219173769687    	-0.2075182049798374    
0.9809609184535357    	1.5812766977469124    	-3.19687649447770300e-2	0.9489921535087588    	3.902984006812647    	-0.2086900246828708    
0.9844729615411674    	1.5758050998536404    	-2.61537087845061600e-2	0.9583192527566612    	3.9413441966834704    	-0.20986884357744268    
0.989033644721585    	1.5703335019603684    	-1.852696833148899400e-2	0.970506676390096    	3.9914682354857653    	-0.21105471006091522    
1.    	1.5648619040670964    	-0.    	1.    	4.112767415812595    	-0.21224767297810515    


==> plot-data/psi-plots/K0.01N4.dat <==
# K=1.00d-2	h=-0.8747654841864909    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	0.7535654505459173    	0.    	0.    	0.    	-0.5109503721769376    
5.234852736610679000e-3	0.7830639120249709    	7.90305053413245100e-2	8.42653580779351800e-2	0.27812648055917166    	-0.4935173504470445    
7.441148405166906000e-3	0.8125623735040246    	0.1105757837016506    	0.1180169321068175    	0.389527021802981    	-0.476852857977203    
9.160167222718976000e-3	0.8420608349830783    	0.13401502689307176    	0.14317519411579074    	0.4725644529507808    	-0.4609052839237509    
1.063133287515822400e-2	0.8715592964621319    	0.15317186389990453    	0.16380319677506278    	0.5406492972029391    	-0.4456282314163136    
1.194688396886908600e-2	0.9010577579411856    	0.16954707971938102    	0.18149396368825008    	0.5990394927968008    	-0.43097982185300626    
1.315388396113207300e-2	0.9305562194202393    	0.18392060115057984    	0.1970744851117119    	0.6504646061248233    	-0.41692211152712205    
1.428015084625549600e-2	0.9600546808992929    	0.1967580305998115    	0.211038181446067    	0.69655322196479    	-0.40342059953652903    
1.534350550191953500e-2	0.9895531423783466    	0.20837889262146217    	0.2237223981233817    	0.7384187836093354    	-0.3904438103881464    
1.635705689402952600e-2	1.0190516038574002    	0.2189890726586191    	0.23534612955264864    	0.7767841046276954    	-0.37796293812202353    
1.732919329930319200e-2	1.048550065336454    	0.22875193153570536    	0.24608112483500855    	0.812216060591624    	-0.36595154141229536    
1.82669135570443900e-2	1.0780485268155076    	0.2377885652177941    	0.2560554787748385    	0.845137441576805    	-0.35438528115038925    
1.917546227445020300e-2	1.1075469882945612    	0.24619389334905165    	0.2653693556235019    	0.8758788499961991    	-0.3432416936214418    
2.00589892795828600e-2	1.1370454497736149    	0.25404389635457775    	0.27410288563416063    	0.9047047639913176    	-0.3324999936526955    
2.09208421167602900e-2	1.1665439112526685    	0.26140050697223244    	0.2823213490889927    	0.9318306478472025    	-0.322140903120603    
2.176376540326700e-2	1.1960423727317222    	0.26831514281505353    	0.29007890821832055    	0.9574352695753168    	-0.3121465010098847    
2.259004084135039800e-2	1.2255408342107759    	0.2748308036834279    	0.2974208445247783    	0.9816680854320547    	-0.30250009186707544    
2.340158812390148700e-2	1.2550392956898295    	0.2809841124451592    	0.3043857005690607    	1.0046563091028775    	-0.2931860900168174    
2.420003929765194800e-2	1.2845377571688832    	0.2868064592400248    	0.31100649853767676    	1.0265089337105058    	-0.28418991733716437    
2.498679463381718300e-2	1.3140362186479368    	0.29232501130830535    	0.31731180594212255    	1.047320249264642    	-0.27549791274042934    
2.576306532699382000e-2	1.3435346801269905    	0.29756346700778047    	0.32332653233477426    	1.0671724723047127    	-0.26709725179416616    
2.652969218452060000e-2	1.3730331416060442    	0.302542860051346    	0.32907255223586657    	1.0861378019344248    	-0.25897587515490517    
2.72882437920318800e-2	1.4025316030850978    	0.3072809540257446    	0.33456919781777644    	1.1042800459769149    	-0.2511224246848124    
2.803889302882584500e-2	1.4320300645641515    	0.3117947605636742    	0.33983365359250006    	1.1216559236813577    	-0.24352618628612244    
2.87825779564512800e-2	1.4615285260432052    	0.31609869798246826    	0.34488127593891954    	1.1383161203555718    	-0.236177038626015    
2.951994327461384700e-2	1.4910269875222588    	0.3202059108512609    	0.34972585412587476    	1.1543061488995128    	-0.22906540704041572    
3.02515658598114600e-2	1.5205254490013125    	0.32412825982247906    	0.35437982568229054    	1.1696670606565274    	-0.22218222200286628    
3.097796395830929600e-2	1.5500239104803661    	0.32787649092000837    	0.3588544548783177    	1.1844360345087162    	-0.2155188816272789    
3.169960485461287000e-2	1.5795223719594198    	0.3314603783069453    	0.3631599831615582    	1.1986468734071651    	-0.20906721774359838    
3.24169112867260500e-2	1.6090208334384735    	0.3348888433498361    	0.3673057546365622    	1.2123304185299313    	-0.20281946514522498    
3.31302668957811630e-2	1.6385192949175271    	0.3381700564503959    	0.371300323346177    	1.2255149033751678    	-0.19676823365818916    
3.384002082819738000e-2	1.6680177563965808    	0.34131152369914186    	0.37515154452733923    	1.2382262549602512    	-0.1909064827259227    
3.454649168573234500e-2	1.6975162178756344    	0.34432016104847923    	0.37886665273421155    	1.2504883516752292    	-0.18522749824117143    
3.52499709146681400e-2	1.727014679354688    	0.34720235834656327    	0.3824523292612314    	1.2623232458195264    	-0.1797248713891166    
3.59507257317892700e-2	1.7565131408337418    	0.34996403476330157    	0.3859147604950908    	1.2737513561986553    	-0.17439247929388121    
3.6649001664020500e-2	1.7860116023127954    	0.35261068688767394    	0.3892596885516944    	1.284791635256704    	-0.16922446728497298    
3.73450247566659450e-2	1.815510063791849    	0.35514743085141753    	0.39249245560808343    	1.2954617153984098    	-0.16421523262139665    
3.80390035155932300e-2	1.8450085252709028    	0.35757903905853183    	0.3956180425741251    	1.3057780366290486    	-0.1593594095296208    
3.873113059684260600e-2	1.8745069867499564    	0.35990997264417335    	0.398641103241016    	1.3157559592650812    	-0.15465185542769647    
3.94215843123463600e-2	1.90400544822901    	0.362144409974226    	0.4015659942865723    	1.3254098629697002    	-0.15008763822192434    
4.01105299510763700e-2	1.9335039097080637    	0.3642862720240367    	0.40439680197511313    	1.3347532348785398    	-0.1456620245748355    
4.079812095352572400e-2	1.9630023711871174    	0.36633924473474794    	0.40713736568827363    	1.3437987472655464    	-0.14137046905411607    
4.148449996242023500e-2	1.992500832666171    	0.3683033244683826    	0.40978782443080286    	1.3525468589301899    	-0.13720860408167523    
4.216979975184776400e-2	2.0219992941452247    	0.3701922083879166    	0.41236200813976437    	1.3610432170020805    	-0.13317223061050218    
4.28541440665667630e-2	2.051497755624278    	0.3719985655105432    	0.41485270957711    	1.3692640332508161    	-0.12925730946441455    
4.353764837074454000e-2	2.0809962171033316    	0.3737287957702576    	0.41726644414100217    	1.377230812418104    	-0.12545995328241466    
4.422042052539658700e-2	2.110494678582385    	0.37538564070993585    	0.4196060612353324    	1.3849529592545338    	-0.12177641901522589    
4.490256139563489000e-2	2.1399931400614385    	0.37697181905099053    	0.4218743804466254    	1.3924397800954087    	-0.11820310092679073    
4.558416540505995000e-2	2.169491601540492    	0.37848973796482327    	0.4240739033698832    	1.3996995317123084    	-0.11473652405814605    
4.62653210294272600e-2	2.1989900630195454    	0.3799383273633316    	0.4262036483927588    	1.406728974192728    	-0.11137333811521946    
4.694589683493593500e-2	2.228488524498599    	0.3813304855578671    	0.428276382392803    	1.4135702459290262    	-0.10811031174577677    
4.76266139885484300e-2	2.2579869859776522    	0.38265730030732137    	0.4302839142958698    	1.4201963114385778    	-0.10494432717404603    
4.83069024336326650e-2	2.2874854474567057    	0.3839249447355362    	0.43223184716916885    	1.4266256642209525    	-0.10187237516449033    
4.898704543464217400e-2	2.316983908935759    	0.3851351672801629    	0.43412221271480506    	1.432865010117897    	-9.88915502888464400e-2
4.96671077896613860e-2	2.3464823704148126    	0.3862898442901205    	0.43595695207978186    	1.438920756084732    	-9.59990464729160200e-2
5.03471505383402200e-2	2.375980831893866    	0.3873907708385394    	0.43773792137687967    	1.4447990284125802    	-9.31921528017278100e-2
5.102723122738018000e-2	2.4054792933729194    	0.3884396359567832    	0.4394668671841634    	1.450505591861971    	-9.04682495636061300e-2
5.17074041511118500e-2	2.434977754851973    	0.3894381766834845    	0.4411455808345964    	1.456046358911578    	-8.7824804515406200e-2
5.23877205768696200e-2	2.4644762163310263    	0.39038788308525707    	0.4427756036621267    	1.4614264168926148    	-8.52593693527343200e-2
5.306822894891260000e-2	2.4939746778100798    	0.3912903013953728    	0.4443585303442854    	1.4666510292022763    	-8.27695763703748600e-2
5.37489750800551700e-2	2.523473139289133    	0.39214688783594637    	0.4458958629160016    	1.4717251534613216    	-8.03531352994153200e-2
5.44300023266518500e-2	2.5529716007681866    	0.3929590419610451    	0.44738904428769694    	1.4766535521439932    	-7.80078303087086800e-2
5.511135175128778000e-2	2.58247006224724    	0.393728109664647    	0.4488394614159347    	1.4814408030430688    	-7.57315171593517100e-2
5.57930622713409300e-2	2.6119685237262935    	0.3944553859576207    	0.45024844822896165    	1.4860913089259136    	-7.35221205017987400e-2
5.64751708022698600e-2	2.641466985205347    	0.39514211768265345    	0.45161728848492333    	1.4906093069683146    	-7.13776313060855200e-2
5.71577123829574800e-2	2.6709654466844004    	0.3957894759271426    	0.4529471883101001    	1.4949987781141036    	-6.92961044164122600e-2
5.78405058804478600e-2	2.700463908163454    	0.39639892244060326    	0.4542394283210511    	1.4992639491699382    	-6.72756562220403900e-2
5.85242261958457600e-2	2.7299623696425073    	0.3969708402728483    	0.4554950664686941    	1.5034083120116268    	-6.53144624370975500e-2
5.92082601732093800e-2	2.7594608311215607    	0.3975069792480329    	0.45671523942124226    	1.5074356183295072    	-6.34107559824688400e-2
5.98928508970604100e-2	2.788959292600614    	0.39800816400832406    	0.4579010149053845    	1.5113493922653256    	-6.156282496348362000e-2
6.05780256779993600e-2	2.8184577540796676    	0.3984753977535246    	0.45905342343152394    	1.51515303512465    	-5.97690107375914900e-2
6.12638105619745900e-2	2.847956215558721    	0.3989096494040136    	0.4601734599659882    	1.518849830896171    	-5.80277060666629100e-2
6.19502304070132400e-2	2.8774546770377745    	0.3993083806541885    	0.46125861106120175    	1.5224314836876722    	-5.63373533489531700e-2
6.2637308957286200e-2	2.906953138516828    	0.3996829196974411    	0.4623202286547273    	1.5259354617365626    	-5.46964429261378200e-2
6.33250689089909800e-2	2.9364515999958813    	0.4000237179858836    	0.4633487868948745    	1.5293303239896572    	-5.310351146116424000e-2
6.4013531981040210e-2	2.965950061474935    	0.4003316215390249    	0.4643451535200651    	1.532618934506859    	-5.155714038297298000e-2
6.4702718970064500e-2	2.9954485229539882    	0.400617872287782    	0.4653205912578465    	1.5358384670787473    	-5.00559543944250700e-2
6.53926498086520700e-2	3.0249469844330417    	0.40087283888413755    	0.46626548869278955    	1.5389571982402175    	-4.85986200400308930e-2
6.60833436196294900e-2	3.054445445912095    	0.4011007324975663    	0.46718407611719576    	1.5419890905060727    	-4.71838443303134100e-2
6.6774818763250800e-2	3.0839439073911485    	0.4013023851851068    	0.46807720394835756    	1.5449369507660473    	-4.58103734198571600e-2
6.74670928862654200e-2	3.113442368870202    	0.4014784259505237    	0.4689455188367891    	1.5478029133566675    	-4.447699133629476000e-2
6.81599685434136700e-2	3.1429408303492554    	0.4016297952971916    	0.4697897638406053    	1.5505894308176613    	-4.31825187576668500e-2
6.88541053411359100e-2	3.172439291828309    	0.4017565244975753    	0.4706106298387112    	1.553298783465908    	-4.19258118357611400e-2
6.954866135470100e-2	3.2019377533073623    	0.40186012481340594    	0.471408786168107    	1.5559331805170136    	-4.07057610631922300e-2
7.02442950438091200e-2	3.2314362147864157    	0.4019405864372981    	0.4721848814811072    	1.558494762914653    	-3.95212901821277500e-2
7.09410210886642400e-2	3.260934676265469    	0.4019985233250089    	0.4729395444136732    	1.5609856055364681    	-3.8371355132699203e-2
7.1638424841326600e-2	3.2904331377445226    	0.4020349595379237    	0.4736733843792503    	1.5634077198142102    	-3.72549430392580370e-2
7.2336734456126710e-2	3.319931599223576    	0.40205022800692986    	0.4743869624630565    	1.565762957667346    	-3.617107123275100e-2
7.30359632369785600e-2	3.3494300607026295    	0.40204497815922624    	0.4750809413962048    	1.5680535065080716    	-3.51187863075928200e-2
7.37361240865598700e-2	3.378928522181683    	0.4020196631040146    	0.4757557871905745    	1.5702809044565216    	-3.409716321151163300e-2
7.44372295302587600e-2	3.4084269836607364    	0.4019748393371585    	0.47641206886741727    	1.572447029625858    	-3.31053043669314100e-2
7.51392917409701300e-2	3.43792544513979    	0.40191101771380644    	0.47705030945477656    	1.5745536083239284    	-3.214233882253931000e-2
7.58423225599292300e-2	3.4674239066188433    	0.4018286939489723    	0.47767101650890154    	1.5766023157923328    	-3.120742143376223400e-2
7.65463335187029400e-2	3.4969223680978967    	0.40172834889555314    	0.47827468241425614    	1.578594777196633    	-3.029973207094872600e-2
7.72513358623525100e-2	3.52642082957695    	0.4016104493378714    	0.4788617852002239    	1.5805325703219726    	-2.941847485411839000e-2
7.79573405621366500e-2	3.5559192910560036    	0.4014754481873957    	0.4794327887495324    	1.5824172262610015    	-2.85628774132030470e-2
7.86643583408040100e-2	3.585417752535057    	0.40132378502778077    	0.4799881433685848    	1.5842502312963147    	-2.773219017276070700e-2
7.9372399682663400e-2	3.6149162140141105    	0.40115588664659063    	0.48052828632925404    	1.5860330286886999    	-2.69256856601976500e-2
8.00814748547427200e-2	3.644414675493164    	0.4009721672317529    	0.48105364208649565    	1.5877670193953906    	-2.614265783658304400e-2
8.07915939189737100e-2	3.6739131369722173    	0.40077302889062527    	0.481564622809599    	1.5894535638235159    	-2.538242144918743000e-2
8.15025523284480300e-2	3.7034115984512708    	0.40055907644568867    	0.4820616287741367    	1.591093983123769    	-2.464431140491987700e-2
8.22150030384926000e-2	3.732910059930324    	0.4003300456579525    	0.4825450486964451    	1.5926895602943956    	-2.39276821638788470e-2
8.29280979027747900e-2	3.7624085214093776    	0.4000871622062336    	0.48301526010900836    	1.5942415414201865    	-2.323190715227033000e-2
8.36427039821276900e-2	3.791906982888431    	0.39982992574412135    	0.483472629726249    	1.595751136879808    	-2.255637819398182400e-2
8.43581872588219600e-2	3.8214054443674845    	0.39955932652555637    	0.4839175137843783    	1.5972195224675123    	-2.190050496013458700e-2
8.50747712661112400e-2	3.850903905846538    	0.39927548700764753    	0.48435025827375877    	1.598647840160074    	-2.126371443596748500e-2
8.57924649986860700e-2	3.8804023673255914    	0.3989787344371531    	0.48477119943583913    	1.6000371997569753    	-2.064545040443535600e-2
8.65112773424031800e-2	3.909900828804645    	0.3986693864882381    	0.4851806638306413    	1.6013886791031533    	-2.004517294593240500e-2
8.72312170836595600e-2	3.9393992902836983    	0.39834775170434333    	0.48557896878800294    	1.6027033255783727    	-1.94623579535770300e-2
8.79520784997153200e-2	3.9688977517627517    	0.3980108697688103    	0.4859629482685256    	1.6039706893439896    	-1.889649666351908600e-2
8.86745134638764500e-2	3.998396213241805    	0.39766533729247733    	0.4863398507563538    	1.605214694767389    	-1.834709519975354400e-2
8.93978872579033200e-2	4.027894674720859    	0.39731208016320146    	0.4867099674211048    	1.6064363028838382    	-1.781367413294631000e-2
9.01224227720935500e-2	4.057393136199912    	0.39694073507562494    	0.48706315784771853    	1.6076020442105459    	-1.72957680527985600e-2
9.08481284243227700e-2	4.0868915976789655    	0.3965654664323241    	0.48741359485664687    	1.6087586975990094    	-1.6792925153495300e-2
9.1575012575313600e-2	4.116390059158019    	0.3961761096997    	0.48775112227501366    	1.6098727415561447    	-1.630470683180223800e-2
9.23030835412830200e-2	4.145888520637072    	0.39577639081203203    	0.48807947435331506    	1.6109565013597618    	-1.583068729739256500e-2
9.3032349598913600e-2	4.175386982116126    	0.39536655393153014    	0.48839890353044374    	1.6120108102103874    	-1.537045319500158200e-2
9.37628189916928200e-2	4.204885443595179    	0.3949468362015917    	0.4887096551932845    	1.6130364780326718    	-1.492360323802282000e-2
9.44944999329860400e-2	4.234383905074233    	0.39451746792868414    	0.4890119678616702    	1.6140342920858537    	-1.448974785317420600e-2
9.52274006161362800e-2	4.263882366553286    	0.3940786727656255    	0.4893060733817618    	1.6150050176020314    	-1.406850883587683300e-2
9.59615292160486700e-2	4.29338082803234    	0.3936271934461496    	0.4895887226621983    	1.6159379306210169    	-1.365951901600234400e-2
9.66968938943300300e-2	4.322879289511393    	0.3931736643021604    	0.48987055819649045    	1.6168681577871638    	-1.326242193365778600e-2
9.74335028061979600e-2	4.352377750990446    	0.39270786677977676    	0.49014136958597476    	1.6177619986296006    	-1.287687152468881500e-2
9.81713641029745300e-2	4.3818762124695    	0.3922334742144333    	0.4904048383174078    	1.6186316042739874    	-1.250253181559384300e-2
9.89104859364656600e-2	4.411374673948553    	0.3917506797550544    	0.4906611656915201    	1.6194776391340884    	-1.213907662755269600e-2
9.96508764646723400e-2	4.440873135427607    	0.3912596709849139    	0.49091054744958623    	1.6203007492741113    	-1.178618928928399600e-2
0.10039254385385468    	4.47037159690666    	0.3907606299461924    	0.4911531738000471    	1.6211015624965766    	-1.144356235845541400e-2
0.10113549628450966    	4.499870058385714    	0.390253733488334    	0.4913892297728436    	1.621880689511834    	-1.1110897351380800e-2
0.10187974195273794    	4.529368519864767    	0.38973915321086233    	0.4916188951636003    	1.6226387237538333    	-1.078790448074716400e-2
0.10262528907480671    	4.5588669813438205    	0.38921705581787297    	0.4918423448926797    	1.6233762425652205    	-1.047430240112356300e-2
0.1033721458930874    	4.588365442822874    	0.38868760309141753    	0.49205974898450494    	1.6240938071290902    	-1.016981796201217600e-2
0.10412032067262433    	4.617863904301927    	0.3881509520263473    	0.49227127269897164    	1.624791962902724    	-9.87418596821011000e-3
0.1048696072911196    	4.647362365780981    	0.3876039950848878    	0.49247360237600735    	1.6254597728102613    	-9.587148947258204000e-3
0.10562065734005457    	4.676860827260034    	0.38705666035525843    	0.492677317695313    	1.6261321561726159    	-9.308456923760504000e-3
0.10637283592693707    	4.706359288739088    	0.3864993112965081    	0.49287214722344513    	1.6267752110673483    	-9.03786720036534000e-3
0.10712615145571411    	4.735857750218141    	0.3859355617858207    	0.4930617132415348    	1.627400893205863    	-8.775144145205706000e-3
0.10788125563495825    	4.765356211697195    	0.38536490379064553    	0.4932461594256038    	1.6280096768056458    	-8.520058985603339000e-3
0.10863751369689041    	4.794854673176248    	0.3847881118458151    	0.4934256255427054    	1.6286020231822307    	-8.27238960784720900e-3
0.10939514860120181    	4.8243531346553015    	0.38420509886957604    	0.49360024747077785    	1.6291783808147269    	-8.031920362863244000e-3
0.11015416893613678    	4.853851596134355    	0.3836159585077281    	0.49377012744386495    	1.6297390871371102    	-7.798441877597996000e-3
0.11091458334296914    	4.883350057613408    	0.383020900343345    	0.4939354836863142    	1.630284862421283    	-7.571750871944659000e-3
0.11167640051805172    	4.912848519092462    	0.3824199509165738    	0.49409635143462555    	1.630815822968937    	-7.351649981045245000e-3
0.11243962921403143    	4.942346980571515    	0.38181325291967155    	0.494252882133703    	1.631332468639553    	-7.137947582808026000e-3
0.11320427824186755    	4.971845442050569    	0.38120091570293657    	0.4944051939448041    	1.631835189436514    	-6.930457630484423000e-3
0.1139703564772864    	5.001343903529622    	0.38058304532907306    	0.4945534018063595    	1.632324364725931    	-6.728999490154366000e-3
0.11473787285813739    	5.0308423650086755    	0.3799597446383922    	0.49469761749652963    	1.6328003634431183    	-6.5333977829739290000e-3
0.11550683638661205    	5.060340826487729    	0.37933111328256697    	0.494837949669179    	1.6332635442113304    	-6.343482232043538000e-3
0.11627725613548687    	5.089839287966782    	0.37869724795033594    	0.4949745040858228    	1.6337142561073246    	-6.159087513759494000e-3
0.11704914124766404    	5.119337749445836    	0.37805824228684987    	0.4951073835345139    	1.6341528383936412    	-5.980053113515739000e-3
0.11782250093698349    	5.148836210924889    	0.37741071255575287    	0.4952332134927363    	1.634568153111665    	-5.806223185626952000e-3
0.11859734449377292    	5.178334672403943    	0.3767651701480546    	0.4953625146418275    	1.6349949248521438    	-5.637446417347973000e-3
0.11937368128357898    	5.207833133882996    	0.37611127688379825    	0.49548495816737725    	1.6353990623008556    	-5.473575896868405000e-3
0.12015152075173481    	5.23733159536205    	0.3754491152623642    	0.49560063601409904    	1.6357808689307833    	-5.314468985164928000e-3
0.12093087242392091    	5.266830056841103    	0.3747891886251206    	0.49572006104904154    	1.6361750435408111    	-5.159987191597457000e-3
0.12171174590581743    	5.2963285183201565    	0.3741176764772499    	0.4958294223830674    	1.6365360018709676    	-5.009996053138706000e-3
0.1224941508925733    	5.32582697979921    	0.3734485516393865    	0.49594270253195977    	1.6369098946526197    	-4.864365017130074000e-3
0.12327809716273329    	5.355325441278263    	0.37277146327554755    	0.49604956043828086    	1.6372625901621731    	-4.722967327460043700e-3
0.12406359458506372    	5.384823902757317    	0.37208995581542953    	0.49615355040049325    	1.6376058197272438    	-4.585679914064323400e-3
0.12485065311750859    	5.41432236423637    	0.3714040973845342    	0.4962547505020428    	1.6379398410702752    	-4.452383285650129400e-3
0.12563928281140094    	5.443820825715424    	0.37071395360171927    	0.4963532364131202    	1.6382649039485138    	-4.322961425549781700e-3
0.12642949381290783    	5.473319287194477    	0.3700195878785279    	0.49644908169143576    	1.6385812511467475    	-4.197301690611784400e-3
0.12722129636394774    	5.502817748673531    	0.36932106168642514    	0.4965423580503729    	1.6388891193623738    	-4.075294713040193000e-3
0.12801470080566732    	5.532316210152584    	0.36861843434318314    	0.4966331351488505    	1.6391887385118182    	-3.956834305095781000e-3
0.12880950315973885    	5.5618146716316375    	0.36791197756744537    	0.49672148072718425    	1.6394803321789597    	-3.8418173665751354000e-3
0.12960635722943703    	5.591313133110691    	0.36720110351018975    	0.4968074607396268    	1.639764118052592    	-3.7301437949862190000e-3
0.13040463040365796    	5.620811594589744    	0.3664865088196557    	0.4968911392233137    	1.6400403074938668    	-3.621716398341468500e-3
0.13120454785711125    	5.650310056068798    	0.36576803075380276    	0.496972578610914    	1.6403091065682291    	-3.5164408104917610000e-3
0.13200612045326593    	5.679808517547851    	0.3650457191012393    	0.4970518395545052    	1.6405707154640987    	-3.4142254089268753000e-3
0.13280914474660435    	5.709306979026905    	0.3643198362222607    	0.49712898096886504    	1.6408253286357584    	-3.3149812349703280000e-3
0.13361427508276508    	5.738805440505958    	0.3635897553063433    	0.4972040303891084    	1.6410730369656865    	-3.218621916298519000e-3
0.13442087940509181    	5.7683039019850115    	0.3628562540289327    	0.49727713343402447    	1.6413143210836734    	-3.1250635917162660000e-3
0.13522918345008492    	5.797802363464065    	0.36211907106408053    	0.4973482545141655    	1.6415490635230858    	-3.034224838122779000e-3
0.13603919865588654    	5.827300824943118    	0.36137480333713357    	0.4974140019930201    	1.6417660698388077    	-2.946026599604058000e-3
0.13685072216080416    	5.856799286422172    	0.36063412846503917    	0.49748485062584336    	1.6419999130378282    	-2.8603921185896364000e-3
0.1376644089063923    	5.886297747901225    	0.35988601809613463    	0.49755042700252694    	1.6422163546132378    	-2.777246869013378000e-3
0.13847962743990458    	5.915796209380279    	0.3591311521822138    	0.49761077962211836    	1.64241555464113    	-2.6965184914198140000e-3
0.13929660411600417    	5.945294670859332    	0.3583797751655376    	0.49767637928154174    	1.6426320730636168    	-2.6181367299592650000e-3
0.14011535100057615    	5.974793132338386    	0.3576214975630101    	0.49773684856358624    	1.6428316581479336    	-2.5420333712166130000e-3
0.14093588028925708    	6.004291593817439    	0.3568598264801605    	0.49779570676941753    	1.6430259257095186    	-2.468142184820246000e-3
0.14175820431448588    	6.0337900552964925    	0.3560947926240746    	0.49785299693856055    	1.64321501780475    	-2.3963988657792476000e-3
0.14258233554517788    	6.063288516775546    	0.35532642646134593    	0.49790876200652384    	1.6433990761466897    	-2.326740978498443000e-3
0.1434082865889379    	6.092786978254599    	0.35455475623011296    	0.49796304281905085    	1.6435782355509145    	-2.2591079024223792000e-3
0.14423607019565837    	6.122285439733653    	0.3537798093441202    	0.4980158795397785    	1.6437526285816386    	-2.1934407792607483000e-3
0.14506569925946106    	6.151783901212706    	0.35300161188139123    	0.49806731114085234    	1.6439223838704367    	-2.129682461749177700e-3
0.1458971868213282    	6.18128236269176    	0.3522167141924623    	0.49811390101379055    	1.6440761585375783    	-2.067777463900636000e-3
0.1467305460709984    	6.210780824170813    	0.3514320889141065    	0.49816263498510494    	1.644237010021919    	-2.0076719127040227000e-3
0.1475657903505479    	6.240279285649867    	0.35064428410857934    	0.4982100744591272    	1.6443935888848153    	-1.9493135012277804000e-3
0.1484029331568913    	6.26977774712892    	0.3498533211737581    	0.4982562543306494    	1.644546010300117    	-1.8926514430876168000e-3
0.14924198814373196    	6.299276208607973    	0.3490592203982572    	0.4983012085419892    	1.6446943862979344    	-1.8376364282385765000e-3
0.15008296912462243    	6.328774670087027    	0.3482654754666584    	0.4983484445912809    	1.6448502937365863    	-1.7842205800529315000e-3
0.15092589007752985    	6.35827313156608    	0.3474651554677805    	0.49839104554531033    	1.6449909025666314    	-1.732357413646418200e-3
0.15177076514352963    	6.387771593045134    	0.346661752288361    	0.49843251743189065    	1.6451277847934425    	-1.6820017954164873000e-3
0.1526176086342015    	6.417270054524187    	0.3458552817730614    	0.4984728904072629    	1.6452610399507943    	-1.6331099037572855000e-3
0.15346643503142748    	6.446768516003241    	0.345045758988162    	0.49851219401958946    	1.6453907655654358    	-1.5856391909170986000e-3
0.15431725899317714    	6.476266977482294    	0.34423319820096315    	0.49855045719414026    	1.6455170571081952    	-1.539548345965015800e-3
0.1551698809337884    	6.5057654389613475    	0.3434178268892045    	0.49858770782299294    	1.6456400066397432    	-1.494797258834523200e-3
0.15602495912853206    	6.535263900440401    	0.3425990140150904    	0.4986239731436225    	1.6457597040601675    	-1.4513469854126820000e-3
0.15688186551670452    	6.564762361919454    	0.3417774140672221    	0.4986592795839267    	1.6458762365974622    	-1.4091597136444692000e-3
0.15774082990562543    	6.594260823398508    	0.3409493486816827    	0.49869017858730813    	1.6459782219359131    	-1.3681987306227353000e-3
0.15860186787256975    	6.623759284877561    	0.34012177621588174    	0.49872364408845155    	1.6460886782641775    	-1.3284283906351005000e-3
0.15946499518880702    	6.653257746356615    	0.3392947052783721    	0.49875970046717916    	1.6462076860503658    	-1.2898140841399472000e-3
0.16033022782309098    	6.682756207835668    	0.33846119479041986    	0.49879142261351084    	1.6463123882567796    	-1.2523222076444782000e-3
0.1611975819456433    	6.712254669314722    	0.3376247260435713    	0.49882230798921456    	1.6464143286156787    	-1.2159201344585904000e-3
0.1620670739310239    	6.741753130793775    	0.3367853050944542    	0.4988523790254781    	1.6465135811635052    	-1.1805761862990986000e-3
0.1629385059436154    	6.7712515922728285    	0.3359431516032133    	0.4988816575468287    	1.6466102179343558    	-1.1462596057195547000e-3
0.163812538037159    	6.800750053751882    	0.33509762689287315    	0.49891016493003215    	1.6467043094844445    	-1.1129405293416623000e-3
0.16468854396452406    	6.830248515230935    	0.3342493778355181    	0.49893792180004215    	1.646795923888552    	-1.0805899618649617000e-3
0.16556675537681392    	6.859746976709989    	0.33339471835640244    	0.49896147373321637    	1.6468736594661786    	-1.0491797508321517000e-3
0.16644697531058072    	6.889245438189042    	0.33254428853111234    	0.498991263841693    	1.6469719847829527    	-1.0186825621280667000e-3
0.1673298647097347    	6.918743899668096    	0.331687023229762    	0.4990168879394968    	1.6470565597530498    	-9.8907185619097580000e-4
0.1682147982315788    	6.948242361147149    	0.33082704021507986    	0.49904183844665867    	1.6471389114679584    	-9.6032186491548280000e-4
0.16910200845022055    	6.9777408226262025    	0.3299641255563144    	0.4990661340065349    	1.6472191014619928    	-9.3240756922691710000e-4
0.1699915137605647    	7.007239284105256    	0.3290948034799345    	0.4990863172404991    	1.6472857183014251    	-9.0530467730768430000e-4
0.17088333280448725    	7.036737745584309    	0.32822602163719394    	0.49910935444168114    	1.6473617549531743    	-8.7898960345661940000e-4
0.17177748447433458    	7.066236207063363    	0.3273577776274414    	0.4991352621017759    	1.6474472658497756    	-8.5343944756293440000e-4
0.1726739879172078    	7.095734668542416    	0.3264831195184759    	0.4991571074356837    	1.6475193686210092    	-8.2863197517688540000e-4
0.17357286254154167    	7.12523313002147    	0.32560551815930616    	0.4991783807008478    	1.6475895832205203    	-8.0454559815981340000e-4
0.174474128020306    	7.154731591500523    	0.32472149467241845    	0.4991956226927245    	1.6476464921879521    	-7.8115935589670420000e-4
0.1753778042978801    	7.184230052979577    	0.3238414672913386    	0.49921927158921875    	1.6477245478029887    	-7.5845289705491690000e-4
0.17628391159393308    	7.21372851445863    	0.32295153258794784    	0.49923544418188087    	1.6477779271083313    	-7.3640646187319750000e-4
0.1771924704095653    	7.2432269759376835    	0.32206558204247576    	0.499258052452041    	1.6478525480291295    	-7.1500086496555870000e-4
0.17810350153257018    	7.272725437416737    	0.32117315491614945    	0.4992766564487196    	1.6479139524334847    	-6.9421747862505550000e-4
0.1790170260422942    	7.30222389889579    	0.3202778079854944    	0.4992948340277885    	1.6479739494026644    	-6.7403821661292430000e-4
0.17993306531855371    	7.331722360374844    	0.31937596832882487    	0.49930903364737855    	1.6480208167074732    	-6.5444551841896970000e-4
0.18085164104241935    	7.361220821853897    	0.31847460612890355    	0.4993262471713229    	1.6480776317135666    	-6.3542233397950150000e-4
0.18177277520818652    	7.390719283332951    	0.3175702370330286    	0.4993430122412152    	1.64813296655094    	-6.1695210883951650000e-4
0.1826964901249676    	7.420217744812004    	0.3166662952013758    	0.49936278532634343    	1.6481982296519577    	-5.9901876974620930000e-4
0.18362280842506146    	7.449716206291058    	0.31575591063504693    	0.4993787190601084    	1.6482508205789448    	-5.8160671066127430000e-4
0.1845517530707421    	7.479214667770111    	0.3148424561518827    	0.49939420922262484    	1.6483019474534073    	-5.647007791798210000e-4
0.18548334736108033    	7.5087131292491645    	0.3139259494121925    	0.49940929677327284    	1.6483517454659915    	-5.4828626334408050000e-4
0.18641761493793793    	7.538211590728218    	0.3130029032318169    	0.49942051816975486    	1.6483887828391386    	-5.3234887884042940000e-4
0.18735457979363782    	7.567710052207271    	0.3120802528100586    	0.49943483260369637    	1.6484360291005224    	-5.1687475656858240000e-4
0.18829426627876358    	7.597208513686325    	0.3111545095144079    	0.4994487757931715    	1.6484820500313644    	-5.0185043057213820000e-4
0.1892366991092029    	7.626706975165378    	0.31022913313860523    	0.49946583224780816    	1.6485383466140542    	-4.87262826319971140000e-4
0.19018190337404187    	7.656205436644432    	0.30929368430095655    	0.4994755876749984    	1.648570545404787    	-4.73099249328269300000e-4
0.19112990454228035    	7.685703898123485    	0.308362045308748    	0.49949194985102835    	1.6486245504495325    	-4.5934737411331630000e-4
0.1920807284741853    	7.7152023596025385    	0.3074237756235296    	0.49950450409771496    	1.648665987031856    	-4.4599523346540160000e-4
0.19303440142629272    	7.744700821081592    	0.3064823325828499    	0.49951673400914265    	1.6487063531123014    	-4.33031208034525000000e-4
0.19399095006141698    	7.774199282560645    	0.30553422348349524    	0.49952517354491227    	1.6487342086680683    	-4.20444016218828650000e-4
0.19495040145817294    	7.803697744039699    	0.30458985321721554    	0.4995402546753885    	1.6487839854902153    	-4.0822270434695890000e-4
0.19591278311807905    	7.833196205518752    	0.3036387788818929    	0.4995515619999719    	1.6488213064778985    	-3.9635663714581176000e-4
0.1968781229775864    	7.862694666997806    	0.30268445473386424    	0.49956257771145063    	1.6488576649665385    	-3.84835488485365750000e-4
0.19784644941593654    	7.892193128476859    	0.3017268606478252    	0.4995733100637617    	1.648893088199104    	-3.7364923239254870000e-4
0.19881779126501556    	7.921691589955913    	0.3007659748475746    	0.49958376611259014    	1.6489275994636086    	-3.62788134326316070000e-4
0.19979217782034758    	7.951190051434966    	0.29979830105155014    	0.49959047887189767    	1.648949755616073    	-3.52242742706347530000e-4
0.2007696388515623    	7.9806885129140195    	0.298834240115243    	0.4996038789668053    	1.6489939840074408    	-3.42003880687991300000e-4
0.20175020461264778    	8.010186974393074    	0.2978633452296399    	0.4996135498422877    	1.649025903726566    	-3.3206263817629430000e-4
0.20273390585285364    	8.039685435872128    	0.29688906691679384    	0.4996229727696475    	1.6490570050674127    	-3.2241036407217230000e-4
0.20372077382917086    	8.069183897351182    	0.29591138036077697    	0.4996321541899479    	1.649087309289372    	-3.13038658743968000000e-4
0.20471084031740408    	8.098682358830237    	0.29493025995228883    	0.4996411002696929    	1.649116836745625    	-3.0393936671784816000e-4
0.20570413762445566    	8.128180820309291    	0.293945680189029    	0.4996498178134846    	1.6491456098954604    	-2.95104569580675160000e-4
0.2067006986013431    	8.157679281788345    	0.2929541392937774    	0.49965483789512044    	1.649162179191187    	-2.86526579089181550000e-4
0.2077005566543756    	8.1871777432674    	0.29196603360892953    	0.4996665902633051    	1.649200969091046    	-2.7819793047944463000e-4
0.20870374575979903    	8.216676204746454    	0.2909674363621886    	0.4996711821219876    	1.6492161249928747    	-2.701113759708430000e-4
0.20971030047930198    	8.246174666225508    	0.28997221710268956    	0.4996825175819915    	1.6492535388444065    	-2.62259878458839900000e-4
0.21072025597027788    	8.275673127704563    	0.2889664477513872    	0.499686703721665    	1.6492673556289201    	-2.54636605391104160000e-4
0.21173364800231545    	8.305171589183617    	0.2879639961963008    	0.4996976441986163    	1.649303465798265    	-2.4723492282164033000e-4
0.21275051297300554    	8.334670050662671    	0.2869509325692052    	0.4997014455422107    	1.6493160125237454    	-2.40048389637753270000e-4
0.21377088792217158    	8.364168512141726    	0.28593764886910267    	0.4997085367912743    	1.6493394179205754    	-2.33070751954822130000e-4
0.21479481054884142    	8.39366697362078    	0.2849206375940608    	0.49971544814290214    	1.649362229547417    	-2.26295937674007460000e-4
0.21582231922608333    	8.423165435099834    	0.28390333979095    	0.4997256590170334    	1.6493959315876188    	-2.1971805119815352000e-4
0.21685345301998418    	8.452663896578889    	0.28287877162728114    	0.4997322246472653    	1.6494176021254376    	-2.13331368301288600000e-4
0.21788825170748252    	8.482162358057943    	0.2818503725380292    	0.4997386242455117    	1.649438724657613    	-2.07130331147258260000e-4
0.21892675579181117    	8.511660819536997    	0.28081810636187365    	0.4997448621536848    	1.6494593135150724    	-2.0110954345315507000e-4
0.21996900652354456    	8.541159281016052    	0.2797819360244987    	0.49975094254804325    	1.649479382481987    	-1.95263765793338650000e-4
0.22101504591980334    	8.570657742495106    	0.2787418238108814    	0.4997568697306848    	1.6494989457578733    	-1.895879110399560000e-4
0.22206491678431373    	8.60015620397416    	0.27769773077027476    	0.4997626475545885    	1.6495180160598846    	-1.84077039935997400000e-4
0.22311866272636627    	8.629654665453215    	0.276649617403668    	0.49976828013003427    	1.6495366069544224    	-1.78726356797032600000e-4
0.22417632818544575    	8.659153126932269    	0.27559396826913185    	0.4997702964545776    	1.6495432620409454    	-1.7353120533788920000e-4
0.22523795845111355    	8.688651588411323    	0.27453769118402505    	0.49977564963513865    	1.6495609307639318    	-1.68487064620639170000e-4
0.22630359968593206    	8.718150049890378    	0.27347726893144625    	0.49978086861737836    	1.6495781565515573    	-1.63589545120369220000e-4
0.227373298950902    	8.747648511369432    	0.27241613266040204    	0.4997894316113041    	1.6496064195936655    	-1.58834384905310320000e-4
0.22844710422832806    	8.777146972848486    	0.27134381373991595    	0.49979091796824393    	1.649611325467609    	-1.54217445928001630000e-4
0.22952506444801046    	8.80664543432754    	0.27027416513216623    	0.4997992295801767    	1.649638758797596    	-1.49734710424262840000e-4
0.23060722951412146    	8.836143895806595    	0.2691967165797325    	0.4998039460938539    	1.649654326136055    	-1.45382277416839840000e-4
0.23169365033211348    	8.86564235728565    	0.2681148947087727    	0.49980854504088623    	1.6496695054337112    	-1.41156359320681430000e-4
0.2327843788359496    	8.895140818764704    	0.26702865089762357    	0.49981302973357317    	1.64968430762315    	-1.37053278646893230000e-4
0.23387946801956275    	8.924639280243758    	0.2659379347926007    	0.4998174028121634    	1.649698741418784    	-1.33069464802499760000e-4
0.23497897196576922    	8.954137741722812    	0.2648392207247088    	0.499818192690478    	1.6497013484933958    	-1.29201450983230580000e-4
0.23608294587857293    	8.983636203201867    	0.26374288036630666    	0.4998258262448796    	1.6497265438247668    	-1.25445871156625730000e-4
0.2371914461156754    	9.013134664680921    	0.2626384358657899    	0.4998298819814653    	1.6497399302004778    	-1.21799457132835550000e-4
0.23830453022234693    	9.042633126159975    	0.26152583304375976    	0.4998303632661067    	1.6497415187299342    	-1.18259035720565480000e-4
0.2394222569675219    	9.07213158763903    	0.2604119644197515    	0.4998342213872734    	1.6497542528556313    	-1.14821525965691200000e-4
0.2405446863792921    	9.101630049118084    	0.25929677260504735    	0.4998414589843394    	1.6497781412890942    	-1.11483936470140740000e-4
0.2416718797837917    	9.131128510597138    	0.25816977514974565    	0.4998416549335374    	1.6497787880395745    	-1.0824336278871038000e-4
0.24280389984593598    	9.160626972076193    	0.25704480988438794    	0.4998487097303239    	1.649802073121915    	-1.0509698490154959000e-4
0.24394081060720535    	9.190125433555247    	0.2559079171593837    	0.49984872776658906    	1.649802132652463    	-1.02042064760114280000e-4
0.24508267753188157    	9.219623895034301    	0.254769457229583    	0.4998521347614646    	1.6498133777894401    	-9.9075943904454110000e-5
0.2462295675504969    	9.249122356513356    	0.2536293654770314    	0.4998589330275284    	1.6498358161657474    	-9.61960411497593400000e-5
0.24738154910446405    	9.27862081799241    	0.2524806264101096    	0.4998621755145736    	1.649846518327712    	-9.33998503401546100000e-5
0.2485386921982795    	9.308119279471464    	0.25132317244585295    	0.49986186464413246    	1.6498454922678496    	-9.06849381677847100000e-5
0.2497010684454206    	9.337617740950519    	0.2501673572282142    	0.49986842567363476    	1.6498671476204874    	-8.80489420552942100000e-5
0.25086875112376233    	9.367116202429573    	0.24900268641802145    	0.49987143754178376    	1.649877088601067    	-8.54895680998587400000e-5
0.2520418152284591    	9.396614663908627    	0.24782905654280105    	0.4998708717712601    	1.6498752212172674    	-8.30045890769783600000e-5
0.2532203375294966    	9.426113125387682    	0.2466569062859883    	0.4998772438154849    	1.6498962528045604    	-8.05918425022960100000e-5
0.25440439663116193    	9.455611586866736    	0.2454721710890055    	0.49987656772016736    	1.6498940212824325    	-7.82492287497543800000e-5
0.2555940730334025    	9.48511004834579    	0.24428870005247402    	0.4998827730858764    	1.6499145027301425    	-7.59747092244535600000e-5
0.2567894491967307    	9.514608509824845    	0.24309251475122745    	0.49988196394795814    	1.649911832087228    	-7.37663045886194200000e-5
0.25799060961073483    	9.544106971303899    	0.241893955639272    	0.4998845652500068    	1.649920417952169    	-7.16220930391389000000e-5
0.25919764086145625    	9.573605432782953    	0.24068946338085012    	0.4998871042423064    	1.649928798157375    	-6.95402086351634300000e-5
0.2604106317093868    	9.603103894262008    	0.23947895083706455    	0.4998895825464513    	1.649936978055085    	-6.75188396743248500000e-5
0.2616296731628325    	9.632602355741062    	0.23826577324006987    	0.4998954464029024    	1.6499563323163668    	-6.55562271161510700000e-5
0.26285485856062074    	9.662100817220116    	0.23703950480618866    	0.49989436336680937    	1.6499527576443576    	-6.36506630513091300000e-5
0.2640862836557406    	9.69159927869917    	0.23581385986060407    	0.4999001435163447    	1.6499718356223552    	-6.18004892153440600000e-5
0.26532404670294074    	9.721097740178225    	0.2345748731395324    	0.49989891984247314    	1.649967796760894    	-6.000409554561950000000e-5
0.266568248552084    	9.75059620165728    	0.233332869020259    	0.49990111757234296    	1.6499750505943536    	-5.82599187802049900000e-5
0.26781899274572607    	9.780094663136333    	0.23208427073924207    	0.49990326348496816    	1.6499821333996683    	-5.65664410974900700000e-5
0.2690763856187278    	9.809593124615388    	0.2308323604158799    	0.49990874603460767    	1.6500002291186031    	-5.49221887953417900000e-5
0.2703405364071924    	9.839091586094442    	0.22957025475892426    	0.4999107911661167    	1.650006979285479    	-5.33257310086557500000e-5
0.2716115573577177    	9.868590047573496    	0.22830123088526008    	0.49991278824297786    	1.6500135708430475    	-5.177567846418526000000e-5
0.27288956384808033    	9.89808850905255    	0.22701635894008765    	0.49990592278816803    	1.649990910703374    	-5.027068227156429000000e-5
0.27417467450745303    	9.927586970531605    	0.2257416249376423    	0.4999162994450953    	1.6500251599267437    	-4.88094327494728500000e-5
0.2754670113490713    	9.95708543201066    	0.22445125329061247    	0.49991826463968375    	1.6500316462535922    	-4.739065828592280000000e-5
0.2767666999045019    	9.986583893489714    	0.22315343904608048    	0.4999201389505824    	1.6500378326094758    	-4.60131242316724400000e-5
0.2780738693685996    	10.016082354968768    	0.22184808134431924    	0.4999219507129188    	1.6500438125173966    	-4.46756318258071600000e-5
0.27938865275156066    	10.045580816447822    	0.22053505731158518    	0.49992371006314584    	1.6500496194337604    	-4.3377017152550600000e-5
0.28071118703580966    	10.075079277926877    	0.21921423474441745    	0.49992542178022714    	1.6500552691320278    	-4.21161501283990770000e-5
0.28204161334631617    	10.104577739405931    	0.21788219680253806    	0.49992381014885423    	1.650049949776934    	-4.08919335186974900000e-5
0.2833800771283124    	10.134076200884985    	0.21654535286743978    	0.4999254299957522    	1.6500552962482131    	-3.970330198280121500000e-5
0.28472672833296436    	10.16357466236404    	0.21520375935842936    	0.4999304876913937    	1.6500719896928338    	-3.85492211469926400000e-5
0.2860817216156322    	10.193073123843094    	0.21384683871310284    	0.49992856032873506    	1.6500656282341604    	-3.74286867043460500000e-5
0.28744521654602345    	10.222571585322148    	0.21248485615746193    	0.49993007270348533    	1.650070619982563    	-3.634072354075713600000e-5
0.2888173778293117    	10.252070046801203    	0.2111141732865632    	0.49993155111587495    	1.6500754996347013    	-3.5284384886376900000e-5
0.29019837553859285    	10.281568508280257    	0.20973809565034032    	0.49993647118893314    	1.6500917388418321    	-3.425875149171131000000e-5
0.2915883853658039    	10.311066969759311    	0.20834949873700367    	0.49993788410280754    	1.650096402309385    	-3.326293082766972300000e-5
0.29298758888343324    	10.340565431238366    	0.2069516775050371    	0.4999392663884703    	1.6501009646853753    	-3.22960563088661940000e-5
0.294396173822648    	10.37006389271742    	0.2055445036679088    	0.4999406774905568    	1.6501056221729358    	-3.135728653949731400000e-5
0.29581433437262394    	10.399562354196474    	0.2041276038447354    	0.49994193821735944    	1.6501097833314065    	-3.044580458114087000000e-5
0.29724227149232835    	10.429060815675529    	0.20269748505410198    	0.4999397565464303    	1.6501025825021323    	-2.95608172418376300000e-5
0.2986801932482759    	10.458559277154583    	0.20126082763229494    	0.4999410208805708    	1.6501067555669926    	-2.87015543858380240000e-5
0.30012831516972116    	10.488057738633637    	0.199817416999698    	0.4999457321694191    	1.6501223056603664    	-2.786726826341272000000e-5
0.30158664620983855    	10.517556200112692    	0.1983568217390507    	0.4999434679488892    	1.650114832367645    	-2.70572328601441200000e-5
0.3030560612495675    	10.547054661591746    	0.19689206563224468    	0.4999481268818122    	1.6501302096549026    	-2.62707432651322900000e-5
0.3045361573327728    	10.5765531230708    	0.19540965363631854    	0.49994581096909135    	1.6501225657467886    	-2.550711505756580000000e-5
0.3060273983254334    	10.606051584549855    	0.193923021258634    	0.49995041958406744    	1.6501377769544876    	-2.476568371112339900000e-5
0.3075300433132077    	10.635550046028909    	0.19241801211353757    	0.49994805542674525    	1.6501299738101054    	-2.404580401568830000000e-5
0.3090443615482971    	10.665048507507963    	0.19090478078134063    	0.4999491423296378    	1.650133561244884    	-2.334684951587196700000e-5
0.3105706330180017    	10.694546968987018    	0.18937957351233858    	0.4999502065303403    	1.6501370737487497    	-2.266821196585858400000e-5
0.31210914905391995    	10.724045430466072    	0.18784557426079276    	0.49995472331471275    	1.6501519818600972    	-2.200930080009595400000e-5
0.31366021298548374    	10.753543891945126    	0.18629553069822608    	0.4999557436837098    	1.6501553496929113    	-2.136954261937215300000e-5
0.3152241408388149    	10.78304235342418    	0.18473260266839184    	0.4999567435072067    	1.650158649713189    	-2.0748380691830698000e-5
0.31680126210371506    	10.812540814903235    	0.18315298625775223    	0.4999542483614673    	1.6501504142280643    	-2.014527446849005400000e-5
0.3183919205397748    	10.84203927638229    	0.1815632874380395    	0.49995520797781434    	1.6501535815405088    	-1.95596991128458300000e-5
0.3199964750604607    	10.871537737861344    	0.17996314798413945    	0.4999596230446002    	1.6501681539225006    	-1.899114504414629600000e-5
0.3216153006862178    	10.901036199340398    	0.17834176939803778    	0.4999570700842556    	1.6501597276143256    	-1.843911749394384600000e-5
0.3232487895728689    	10.930534660819452    	0.17670918406439343    	0.49995797363726235    	1.6501627098839498    	-1.79031360755364100000e-5
0.32489713770926437    	10.960033122298507    	0.1750616919038102    	0.4999588296130746    	1.6501655351201503    	-1.738273436592423500000e-5
0.3265614182267492    	10.989531583777561    	0.17339831008530981    	0.49995972831205904    	1.6501685013685747    	-1.68774594999181520000e-5
0.32824143851855203    	11.019030045256615    	0.17172261593017535    	0.4999640544487274    	1.6501827802275677    	-1.638687177604617200000e-5
0.32993788587206024    	11.04852850673567    	0.1700270044902812    	0.49996489036234143    	1.65018553924642    	-1.59105442739154300000e-5
0.33165125693274367    	11.078026968214724    	0.16831097972189848    	0.4999622366546422    	1.6501767804112395    	-1.54480624826965200000e-5
0.3333820738321971    	11.107525429693778    	0.16658096786713403    	0.49996304169933115    	1.6501794375440297    	-1.49990239404069280000e-5
0.33513088605639674    	11.137023891172833    	0.16483294592492728    	0.499963831981324    	1.6501820459510232    	-1.4563037883679600000e-5
0.33689827249543824    	11.166522352651887    	0.16306633545467797    	0.4999646079501162    	1.6501846071158262    	-1.413972490771192900000e-5
0.33868484369451146    	11.196020814130941    	0.16128052635380558    	0.499965370048317    	1.6501871224993152    	-1.372871663609923000000e-5
0.3404912443283658    	11.225519275609996    	0.15947877558749163    	0.4999700199158575    	1.6502024698653457    	-1.332965540026537500000e-5
0.34231815593681597    	11.25501773708905    	0.15765262983561212    	0.49997078577242815    	1.6502049976537212    	-1.294219392821155000000e-5
0.34416629994041736    	11.284516198568104    	0.15580475246826922    	0.49997105240868656    	1.6502058777141142    	-1.256599504231248600000e-5
0.3460364409885784    	11.314014660047159    	0.15393532185297906    	0.4999717628415575    	1.6502082225708687    	-1.22007313658968910000e-5
0.3479293906722978    	11.343513121526213    	0.1520395969100349    	0.4999689875823327    	1.6501990625423775    	-1.184608503835697100000e-5
0.34984601166122326    	11.373011583005267    	0.15012713792475849    	0.4999731495859817    	1.65021279966346    	-1.150174743853906400000e-5
0.35178722231842274    	11.402510044484321    	0.1481872895710422    	0.49997451188946496    	1.6502172960862116    	-1.116741891617457600000e-5
0.3537540018668272    	11.432008505963376    	0.14622123342582075    	0.499975235292648    	1.6502196837528151    	-1.084280853111763600000e-5
0.3557473961899974    	11.46150696744243    	0.14422855540927193    	0.4999759515992694    	1.6502220479964873    	-1.052763380016248800000e-5
0.3577685243607426    	11.491005428921484    	0.14220629159911263    	0.4999748159598552    	1.6502182997018067    	-1.022162045122029700000e-5
0.35981858601742595    	11.520503890400539    	0.14015691275638256    	0.4999754987738085    	1.650220553399483    	-9.924502184641440000000e-6
0.3618986553051496    	11.550002351879593    	0.13807493218151065    	0.4999735874866602    	1.6502142449996848    	-9.636020441475615000000e-6
0.3640107624838389    	11.579500813358647    	0.13596344495031948    	0.4999742074341584    	1.6502162912001608    	-9.355924178468061000000e-6
0.36615576058935767    	11.608999274837702    	0.13382173790779794    	0.4999774984971556    	1.6502271536920505    	-9.083969649596104000000e-6
0.36833548207817884    	11.638497736316756    	0.13164264848509666    	0.49997813056327556    	1.650229239891284    	-8.819920193955938000000e-6
0.37055168106572384    	11.66799619779581    	0.1294270777622996    	0.49997875882802345    	1.650231313543698    	-8.563546029815011000000e-6
0.37280626432111047    	11.697494659274865    	0.12717577535576702    	0.49998203967687743    	1.6502421423227576    	-8.314624054650832000000e-6
0.3751013105388698    	11.726993120753919    	0.12488127693137577    	0.4999825874702456    	1.6502439503711066    	-8.072937651002172000000e-6
0.3774390928522407    	11.756491582232973    	0.12254401824542194    	0.49998311109766264    	1.6502456786572488    	-7.838276497963720000000e-6
0.37982210528639576    	11.785990043712028    	0.12016159375611794    	0.49998369904251366    	1.6502476192296964    	-7.610436388160112000000e-6
0.38225309402695157    	11.815488505191082    	0.1177311666511524    	0.499984260678104    	1.6502494729657233    	-7.3892190500401410000000e-6
0.38473509461770306    	11.844986966670136    	0.11524970091837215    	0.4999847955360752    	1.6502512383194645    	-7.1744319753364030000000e-6
0.38727147652943605    	11.87448542814919    	0.11271194642335541    	0.49998342295279147    	1.650246707967174    	-6.965888251540310000000e-6
0.38986599695841145    	11.903983889628245    	0.110117987169023    	0.4999839841274344    	1.6502485601817967    	-6.763406399246654000000e-6
0.3925228663125972    	11.9334823511073    	0.1074617563312374    	0.49998462264383464    	1.6502506676708435    	-6.566810214226175000000e-6
0.39524661422288    	11.962980812586354    	0.10473856084457833    	0.49998517506745827    	1.650252491001827    	-6.375928614088704000000e-6
0.39804326141121826    	11.992479274065408    	0.10194545852569525    	0.4999887199369135    	1.6502641912080342    	-6.190595489403442000000e-6
0.40091830060486866    	12.021977735544462    	9.90708135768362100e-2	0.49998911418170494    	1.650265492453514    	-6.010649559146835000000e-6
0.40387899953713635    	12.051476197023517    	9.6110541967091900e-2	0.4999895415042283    	1.6502669028754502    	-5.835934230352212000000e-6
0.4069335331332398    	12.080974658502571    	9.3056462443201890e-2	0.4999899955764417    	1.6502684015874893    	-5.666297461839098000000e-6
0.41009146471612085    	12.110473119981625    	8.98990076864815100e-2	0.4999904724026024    	1.6502699754012717    	-5.5015916319035820000000e-6
0.4133641003866805    	12.13997158146068    	8.66209149772678200e-2	0.49998501536394835    	1.6502519638839679    	-5.341673409854611000000e-6
0.4167649689341945    	12.169470042939734    	8.32240858279974500e-2	0.4999890547621919    	1.6502652963333004    	-5.1864036312844240000000e-6
0.42031048633972584    	12.198968504418788    	7.9675666418667090e-2	0.499986152758393    	1.650255717971307    	-5.035647176964573000000e-6
0.42402089983884145    	12.228466965897843    	7.59658353898668800e-2	0.4999867352287083    	1.6502576404744866    	-4.889272855262158000000e-6
0.42792167035526746    	12.257965427376897    	7.20656602080671600e-2	0.49998733056333455    	1.6502596054376475    	-4.747153287973935300000e-6
0.432045571126918    	12.287463888855951    	6.7948919528880890e-2	0.4999944906557989    	1.6502832380592016    	-4.609164799478962500000e-6
0.4364360161322119    	12.316962350335006    	6.35589041049639200e-2	0.49999492023717584    	1.6502846559367164    	-4.4751873091133054000000e-6
0.4411526337388331    	12.34646081181406    	5.88366037142916200e-2	0.4999892374531248    	1.650265899323513    	-4.345104226673176000000e-6
0.44628127140057644    	12.375959273293114    	5.37086655098960500e-2	0.49998993691047244    	1.6502682079544244    	-4.218802350955518000000e-6
0.4519536901421558    	12.405457734772169    	4.80369989769508070e-2	0.49999068911910655    	1.6502706906963818    	-4.096171771247802000000e-6
0.45839169832301097    	12.434956196251223    	4.15998209050740800e-2	0.49999151922808505    	1.6502734305564373    	-3.9771057716812660000000e-6
0.4660277992857236    	12.464454657730277    	3.3964677262837500e-2	0.49999247654856105    	1.6502765902911234    	-3.861500738364382300000e-6
0.475978617101822    	12.493953119209332    	2.40150722148063700e-2	0.49999368931662835    	1.650280593156856    	-3.7492560692157360000000e-6
0.5    	12.523451580688326    	2.7257902423657515000000e-6	0.5000027257902424    	1.65031041896737    	-3.6402740864180730000000e-6
0.5    	12.523451580688326    	-2.7257902423657515000000e-6	0.49999727420975765    	1.6502924254653155    	-3.6402740864180730000000e-6
0.524021382898178    	12.493953119209332    	-2.40150722148063700e-2	0.5000063106833716    	1.6503222512758295    	-3.7492560692157360000000e-6
0.5339722007142764    	12.464454657730277    	-3.3964677262837500e-2	0.500007523451439    	1.650326254141562    	-3.861500738364382300000e-6
0.541608301676989    	12.434956196251223    	-4.15998209050740800e-2	0.500008480771915    	1.6503294138762483    	-3.9771057716812660000000e-6
0.5480463098578442    	12.405457734772169    	-4.80369989769508070e-2	0.5000093108808934    	1.6503321537363036    	-4.096171771247802000000e-6
0.5537187285994236    	12.375959273293114    	-5.37086655098960500e-2	0.5000100630895276    	1.6503346364782612    	-4.218802350955518000000e-6
0.5588473662611668    	12.34646081181406    	-5.88366037142916200e-2	0.5000107625468753    	1.6503369451091725    	-4.345104226673176000000e-6
0.5635639838677882    	12.316962350335006    	-6.35589041049639200e-2	0.5000050797628243    	1.6503181884959695    	-4.4751873091133054000000e-6
0.567954428873082    	12.287463888855951    	-6.7948919528880890e-2	0.5000055093442011    	1.650319606373484    	-4.609164799478962500000e-6
0.5720783296447325    	12.257965427376897    	-7.20656602080671600e-2	0.5000126694366653    	1.6503432389950377    	-4.747153287973935300000e-6
0.5759791001611585    	12.228466965897843    	-7.59658353898668800e-2	0.5000132647712916    	1.6503452039581987    	-4.889272855262158000000e-6
0.5796895136602742    	12.198968504418788    	-7.9675666418667090e-2	0.5000138472416071    	1.6503471264613787    	-5.035647176964573000000e-6
0.5832350310658054    	12.169470042939734    	-8.32240858279974500e-2	0.500010945237808    	1.6503375480993847    	-5.1864036312844240000000e-6
0.5866358996133195    	12.13997158146068    	-8.66209149772678200e-2	0.5000149846360518    	1.650350880548718    	-5.341673409854611000000e-6
0.5899085352838791    	12.110473119981625    	-8.98990076864815100e-2	0.5000095275973976    	1.6503328690314139    	-5.5015916319035820000000e-6
0.5930664668667602    	12.080974658502571    	-9.3056462443201890e-2	0.5000100044235584    	1.6503344428451963    	-5.666297461839098000000e-6
0.5961210004628636    	12.051476197023517    	-9.6110541967091900e-2	0.5000104584957717    	1.6503359415572356    	-5.835934230352212000000e-6
0.5990816993951313    	12.021977735544462    	-9.90708135768362100e-2	0.5000108858182951    	1.6503373519791718    	-6.010649559146835000000e-6
0.6019567385887817    	11.992479274065408    	-0.10194545852569525    	0.5000112800630865    	1.6503386532246513    	-6.190595489403442000000e-6
0.60475338577712    	11.962980812586354    	-0.10473856084457833    	0.5000148249325417    	1.6503503534308583    	-6.375928614088704000000e-6
0.6074771336874027    	11.9334823511073    	-0.1074617563312374    	0.5000153773561653    	1.6503521767618419    	-6.566810214226175000000e-6
0.6101340030415885    	11.903983889628245    	-0.110117987169023    	0.5000160158725655    	1.6503542842508887    	-6.763406399246654000000e-6
0.612728523470564    	11.87448542814919    	-0.11271194642335541    	0.5000165770472086    	1.6503561364655117    	-6.965888251540310000000e-6
0.615264905382297    	11.844986966670136    	-0.11524970091837215    	0.5000152044639248    	1.650351606113221    	-7.1744319753364030000000e-6
0.6177469059730485    	11.815488505191082    	-0.1177311666511524    	0.500015739321896    	1.6503533714669623    	-7.3892190500401410000000e-6
0.6201778947136043    	11.785990043712028    	-0.12016159375611794    	0.5000163009574863    	1.6503552252029892    	-7.610436388160112000000e-6
0.6225609071477594    	11.756491582232973    	-0.12254401824542194    	0.5000168889023373    	1.6503571657754368    	-7.838276497963720000000e-6
0.6248986894611301    	11.726993120753919    	-0.12488127693137577    	0.5000174125297544    	1.650358894061579    	-8.072937651002172000000e-6
0.6271937356788895    	11.697494659274865    	-0.12717577535576702    	0.5000179603231225    	1.6503607021099278    	-8.314624054650832000000e-6
0.6294483189342761    	11.66799619779581    	-0.1294270777622996    	0.5000212411719765    	1.6503715308889877    	-8.563546029815011000000e-6
0.6316645179218212    	11.638497736316756    	-0.13164264848509666    	0.5000218694367246    	1.650373604541402    	-8.819920193955938000000e-6
0.6338442394106423    	11.608999274837702    	-0.13382173790779794    	0.5000225015028442    	1.6503756907406346    	-9.083969649596104000000e-6
0.6359892375161611    	11.579500813358647    	-0.13596344495031948    	0.5000257925658417    	1.650386553232525    	-9.355924178468061000000e-6
0.6381013446948505    	11.550002351879593    	-0.13807493218151065    	0.5000264125133398    	1.6503885994330008    	-9.636020441475615000000e-6
0.6401814139825741    	11.520503890400539    	-0.14015691275638256    	0.5000245012261916    	1.6503822910332027    	-9.924502184641440000000e-6
0.6422314756392574    	11.491005428921484    	-0.14220629159911263    	0.5000251840401448    	1.6503845447308791    	-1.022162045122029700000e-5
0.6442526038100026    	11.46150696744243    	-0.14422855540927193    	0.5000240484007307    	1.6503807964361985    	-1.052763380016248800000e-5
0.6462459981331727    	11.432008505963376    	-0.14622123342582075    	0.5000247647073519    	1.6503831606798702    	-1.084280853111763600000e-5
0.6482127776815773    	11.402510044484321    	-0.1481872895710422    	0.5000254881105349    	1.6503855483464738    	-1.116741891617457600000e-5
0.6501539883387768    	11.373011583005267    	-0.15012713792475849    	0.5000268504140183    	1.650390044769226    	-1.150174743853906400000e-5
0.6520706093277022    	11.343513121526213    	-0.1520395969100349    	0.5000310124176673    	1.6504037818903083    	-1.184608503835697100000e-5
0.6539635590114217    	11.314014660047159    	-0.15393532185297906    	0.5000282371584426    	1.650394621861817    	-1.22007313658968910000e-5
0.6558337000595826    	11.284516198568104    	-0.15580475246826922    	0.5000289475913134    	1.6503969667185714    	-1.256599504231248600000e-5
0.657681844063184    	11.25501773708905    	-0.15765262983561212    	0.5000292142275718    	1.6503978467789644    	-1.294219392821155000000e-5
0.6595087556716341    	11.225519275609996    	-0.15947877558749163    	0.5000299800841426    	1.65040037456734    	-1.332965540026537500000e-5
0.6613151563054885    	11.196020814130941    	-0.16128052635380558    	0.500034629951683    	1.6504157219333704    	-1.372871663609923000000e-5
0.6631017275045618    	11.166522352651887    	-0.16306633545467797    	0.5000353920498838    	1.6504182373168594    	-1.413972490771192900000e-5
0.6648691139436033    	11.137023891172833    	-0.16483294592492728    	0.500036168018676    	1.6504207984816623    	-1.4563037883679600000e-5
0.6666179261678029    	11.107525429693778    	-0.16658096786713403    	0.500036958300669    	1.650423406888656    	-1.49990239404069280000e-5
0.6683487430672563    	11.078026968214724    	-0.16831097972189848    	0.5000377633453578    	1.650426064021446    	-1.54480624826965200000e-5
0.6700621141279397    	11.04852850673567    	-0.1700270044902812    	0.5000351096376585    	1.6504173051862654    	-1.59105442739154300000e-5
0.671758561481448    	11.019030045256615    	-0.17172261593017535    	0.5000359455512726    	1.6504200642051179    	-1.638687177604617200000e-5
0.6734385817732508    	10.989531583777561    	-0.17339831008530981    	0.500040271687941    	1.6504343430641109    	-1.68774594999181520000e-5
0.6751028622907356    	10.960033122298507    	-0.1750616919038102    	0.5000411703869253    	1.6504373093125349    	-1.738273436592423500000e-5
0.6767512104271312    	10.930534660819452    	-0.17670918406439343    	0.5000420263627378    	1.6504401345487363    	-1.79031360755364100000e-5
0.6783846993137822    	10.901036199340398    	-0.17834176939803778    	0.5000429299157445    	1.6504431168183602    	-1.843911749394384600000e-5
0.6800035249395393    	10.871537737861344    	-0.17996314798413945    	0.5000403769553999    	1.6504346905101852    	-1.899114504414629600000e-5
0.6816080794602253    	10.84203927638229    	-0.1815632874380395    	0.5000447920221858    	1.650449262892177    	-1.95596991128458300000e-5
0.6831987378962849    	10.812540814903235    	-0.18315298625775223    	0.5000457516385327    	1.6504524302046213    	-2.014527446849005400000e-5
0.6847758591611851    	10.78304235342418    	-0.18473260266839184    	0.5000432564927934    	1.6504441947194965    	-2.0748380691830698000e-5
0.6863397870145163    	10.753543891945126    	-0.18629553069822608    	0.5000442563162902    	1.6504474947397745    	-2.136954261937215300000e-5
0.68789085094608    	10.724045430466072    	-0.18784557426079276    	0.5000452766852873    	1.6504508625725884    	-2.200930080009595400000e-5
0.6894293669819983    	10.694546968987018    	-0.18937957351233858    	0.5000497934696598    	1.650465770683936    	-2.266821196585858400000e-5
0.6909556384517028    	10.665048507507963    	-0.19090478078134063    	0.5000508576703622    	1.6504692831878014    	-2.334684951587196700000e-5
0.6924699566867922    	10.635550046028909    	-0.19241801211353757    	0.5000519445732546    	1.65047287062258    	-2.404580401568830000000e-5
0.6939726016745666    	10.606051584549855    	-0.193923021258634    	0.5000495804159326    	1.6504650674781982    	-2.476568371112339900000e-5
0.6954638426672273    	10.5765531230708    	-0.19540965363631854    	0.5000541890309087    	1.6504802786858972    	-2.550711505756580000000e-5
0.6969439387504325    	10.547054661591746    	-0.19689206563224468    	0.5000518731181878    	1.650472634777783    	-2.62707432651322900000e-5
0.6984133537901615    	10.517556200112692    	-0.1983568217390507    	0.5000565320511108    	1.6504880120650405    	-2.70572328601441200000e-5
0.6998716848302788    	10.488057738633637    	-0.199817416999698    	0.5000542678305808    	1.6504805387723192    	-2.786726826341272000000e-5
0.7013198067517241    	10.458559277154583    	-0.20126082763229494    	0.5000589791194292    	1.650496088865693    	-2.87015543858380240000e-5
0.7027577285076716    	10.429060815675529    	-0.20269748505410198    	0.5000602434535696    	1.650500261930553    	-2.95608172418376300000e-5
0.7041856656273761    	10.399562354196474    	-0.2041276038447354    	0.5000580617826407    	1.6504930611012794    	-3.044580458114087000000e-5
0.7056038261773521    	10.37006389271742    	-0.2055445036679088    	0.5000593225094433    	1.65049722225975    	-3.135728653949731400000e-5
0.7070124111165668    	10.340565431238366    	-0.2069516775050371    	0.5000607336115296    	1.65050187974731    	-3.22960563088661940000e-5
0.7084116146341961    	10.311066969759311    	-0.20834949873700367    	0.5000621158971924    	1.6505064421233004    	-3.326293082766972300000e-5
0.7098016244614072    	10.281568508280257    	-0.20973809565034032    	0.5000635288110667    	1.6505111055908532    	-3.425875149171131000000e-5
0.7111826221706883    	10.252070046801203    	-0.2111141732865632    	0.5000684488841252    	1.6505273447979845    	-3.5284384886376900000e-5
0.7125547834539765    	10.222571585322148    	-0.21248485615746193    	0.5000699272965146    	1.6505322244501222    	-3.634072354075713600000e-5
0.7139182783843678    	10.193073123843094    	-0.21384683871310284    	0.500071439671265    	1.6505372161985252    	-3.74286867043460500000e-5
0.7152732716670356    	10.16357466236404    	-0.21520375935842936    	0.5000695123086062    	1.6505308547398516    	-3.85492211469926400000e-5
0.7166199228716876    	10.134076200884985    	-0.21654535286743978    	0.5000745700042478    	1.6505475481844727    	-3.970330198280121500000e-5
0.7179583866536838    	10.104577739405931    	-0.21788219680253806    	0.5000761898511458    	1.6505528946557513    	-4.08919335186974900000e-5
0.7192888129641903    	10.075079277926877    	-0.21921423474441745    	0.5000745782197729    	1.6505475753006578    	-4.21161501283990770000e-5
0.7206113472484393    	10.045580816447822    	-0.22053505731158518    	0.5000762899368542    	1.6505532249989252    	-4.3377017152550600000e-5
0.7219261306314004    	10.016082354968768    	-0.22184808134431924    	0.5000780492870812    	1.650559031915289    	-4.46756318258071600000e-5
0.723233300095498    	9.986583893489714    	-0.22315343904608048    	0.5000798610494176    	1.6505650118232098    	-4.60131242316724400000e-5
0.7245329886509286    	9.95708543201066    	-0.22445125329061247    	0.5000817353603163    	1.6505711981790934    	-4.739065828592280000000e-5
0.725825325492547    	9.927586970531605    	-0.2257416249376423    	0.5000837005549046    	1.6505776845059414    	-4.88094327494728500000e-5
0.7271104361519196    	9.89808850905255    	-0.22701635894008765    	0.5000940772118321    	1.650611933729312    	-5.027068227156429000000e-5
0.7283884426422823    	9.868590047573496    	-0.22830123088526008    	0.5000872117570222    	1.6505892735896384    	-5.177567846418526000000e-5
0.7296594635928075    	9.839091586094442    	-0.22957025475892426    	0.5000892088338832    	1.6505958651472064    	-5.33257310086557500000e-5
0.7309236143812722    	9.809593124615388    	-0.2308323604158799    	0.5000912539653922    	1.6506026153140823    	-5.49221887953417900000e-5
0.7321810072542739    	9.780094663136333    	-0.23208427073924207    	0.500096736515032    	1.6506207110330178    	-5.65664410974900700000e-5
0.7334317514479161    	9.75059620165728    	-0.233332869020259    	0.500098882427657    	1.650627793838332    	-5.82599187802049900000e-5
0.7346759532970593    	9.721097740178225    	-0.2345748731395324    	0.5001010801575269    	1.6506350476717915    	-6.000409554561950000000e-5
0.7359137163442594    	9.69159927869917    	-0.23581385986060407    	0.5000998564836553    	1.6506310088103304    	-6.18004892153440600000e-5
0.7371451414393793    	9.662100817220116    	-0.23703950480618866    	0.5001056366331905    	1.6506500867883278    	-6.36506630513091300000e-5
0.7383703268371675    	9.632602355741062    	-0.23826577324006987    	0.5001045535970976    	1.6506465121163187    	-6.55562271161510700000e-5
0.7395893682906132    	9.603103894262008    	-0.23947895083706455    	0.5001104174535487    	1.6506658663776006    	-6.75188396743248500000e-5
0.7408023591385438    	9.573605432782953    	-0.24068946338085012    	0.5001128957576937    	1.6506740462753111    	-6.95402086351634300000e-5
0.7420093903892652    	9.544106971303899    	-0.241893955639272    	0.5001154347499931    	1.6506824264805164    	-7.16220930391389000000e-5
0.7432105508032694    	9.514608509824845    	-0.24309251475122745    	0.5001180360520419    	1.650691012345458    	-7.37663045886194200000e-5
0.7444059269665975    	9.48511004834579    	-0.24428870005247402    	0.5001172269141233    	1.6506883417025424    	-7.59747092244535600000e-5
0.745595603368838    	9.455611586866736    	-0.2454721710890055    	0.5001234322798325    	1.6507088231502527    	-7.82492287497543800000e-5
0.7467796624705034    	9.426113125387682    	-0.2466569062859883    	0.5001227561845152    	1.6507065916281252    	-8.05918425022960100000e-5
0.7479581847715409    	9.396614663908627    	-0.24782905654280105    	0.5001291282287399    	1.6507276232154182    	-8.30045890769783600000e-5
0.7491312488762376    	9.367116202429573    	-0.24900268641802145    	0.5001285624582162    	1.6507257558316184    	-8.54895680998587400000e-5
0.7502989315545794    	9.337617740950519    	-0.2501673572282142    	0.5001315743263651    	1.650735696812198    	-8.80489420552942100000e-5
0.7514613078017205    	9.308119279471464    	-0.25132317244585295    	0.5001381353558676    	1.650757352164836    	-9.06849381677847100000e-5
0.7526184508955359    	9.27862081799241    	-0.2524806264101096    	0.5001378244854263    	1.6507563261049734    	-9.33998503401546100000e-5
0.7537704324495031    	9.249122356513356    	-0.2536293654770314    	0.5001410669724717    	1.6507670282669387    	-9.61960411497593400000e-5
0.7549173224681185    	9.219623895034301    	-0.254769457229583    	0.5001478652385354    	1.6507894666432454    	-9.9075943904454110000e-5
0.7560591893927946    	9.190125433555247    	-0.2559079171593837    	0.5001512722334109    	1.6508007117802226    	-1.02042064760114280000e-4
0.757196100154064    	9.160626972076193    	-0.25704480988438794    	0.5001512902696761    	1.6508007713107706    	-1.0509698490154959000e-4
0.7583281202162083    	9.131128510597138    	-0.25816977514974565    	0.5001583450664627    	1.6508240563931116    	-1.0824336278871038000e-4
0.7594553136207078    	9.101630049118084    	-0.25929677260504735    	0.5001585410156606    	1.6508247031435914    	-1.11483936470140740000e-4
0.760577743032478    	9.07213158763903    	-0.2604119644197515    	0.5001657786127265    	1.6508485915770539    	-1.14821525965691200000e-4
0.761695469777653    	9.042633126159975    	-0.26152583304375976    	0.5001696367338934    	1.6508613257027513    	-1.18259035720565480000e-4
0.7628085538843246    	9.013134664680921    	-0.2626384358657899    	0.5001701180185347    	1.6508629142322078    	-1.21799457132835550000e-4
0.7639170541214271    	8.983636203201867    	-0.26374288036630666    	0.5001741737551204    	1.6508763006079186    	-1.25445871156625730000e-4
0.7650210280342308    	8.954137741722812    	-0.2648392207247088    	0.500181807309522    	1.6509014959392898    	-1.29201450983230580000e-4
0.7661205319804373    	8.924639280243758    	-0.2659379347926007    	0.5001825971878365    	1.6509041030139016    	-1.33069464802499760000e-4
0.7672156211640504    	8.895140818764704    	-0.26702865089762357    	0.5001869702664269    	1.6509185368095356    	-1.37053278646893230000e-4
0.7683063496678866    	8.86564235728565    	-0.2681148947087727    	0.5001914549591139    	1.6509333389989749    	-1.41156359320681430000e-4
0.7693927704858785    	8.836143895806595    	-0.2691967165797325    	0.5001960539061461    	1.6509485182966306    	-1.45382277416839840000e-4
0.7704749355519895    	8.80664543432754    	-0.27027416513216623    	0.5002007704198232    	1.6509640856350893    	-1.49734710424262840000e-4
0.771552895771672    	8.777146972848486    	-0.27134381373991595    	0.500209082031756    	1.6509915189650763    	-1.54217445928001630000e-4
0.772626701049098    	8.747648511369432    	-0.27241613266040204    	0.500210568388696    	1.6509964248390205    	-1.58834384905310320000e-4
0.773696400314068    	8.718150049890378    	-0.27347726893144625    	0.5002191313826216    	1.6510246878811283    	-1.63589545120369220000e-4
0.7747620415488865    	8.688651588411323    	-0.27453769118402505    	0.5002243503648615    	1.6510419136687542    	-1.68487064620639170000e-4
0.7758236718145542    	8.659153126932269    	-0.27559396826913185    	0.5002297035454224    	1.6510595823917402    	-1.7353120533788920000e-4
0.7768813372736337    	8.629654665453215    	-0.276649617403668    	0.5002317198699656    	1.651066237478263    	-1.78726356797032600000e-4
0.7779350832156863    	8.60015620397416    	-0.27769773077027476    	0.5002373524454115    	1.651084828372801    	-1.84077039935997400000e-4
0.7789849540801966    	8.570657742495106    	-0.2787418238108814    	0.5002431302693152    	1.6511038986748123    	-1.895879110399560000e-4
0.7800309934764554    	8.541159281016052    	-0.2797819360244987    	0.5002490574519568    	1.6511234619506985    	-1.95263765793338650000e-4
0.7810732442081888    	8.511660819536997    	-0.28081810636187365    	0.5002551378463153    	1.6511435309176132    	-2.0110954345315507000e-4
0.7821117482925175    	8.482162358057943    	-0.2818503725380292    	0.5002613757544883    	1.6511641197750726    	-2.07130331147258260000e-4
0.7831465469800158    	8.452663896578889    	-0.28287877162728114    	0.5002677753527347    	1.651185242307248    	-2.13331368301288600000e-4
0.7841776807739167    	8.423165435099834    	-0.28390333979095    	0.5002743409829666    	1.651206912845067    	-2.1971805119815352000e-4
0.7852051894511586    	8.39366697362078    	-0.2849206375940608    	0.5002845518570979    	1.6512406148852685    	-2.26295937674007460000e-4
0.7862291120778284    	8.364168512141726    	-0.28593764886910267    	0.5002914632087258    	1.6512634265121107    	-2.33070751954822130000e-4
0.7872494870269945    	8.334670050662671    	-0.2869509325692052    	0.5002985544577893    	1.6512868319089402    	-2.40048389637753270000e-4
0.7882663519976846    	8.305171589183617    	-0.2879639961963008    	0.5003023558013838    	1.651299378634421    	-2.4723492282164033000e-4
0.7892797440297221    	8.275673127704563    	-0.2889664477513872    	0.500313296278335    	1.6513354888037655    	-2.54636605391104160000e-4
0.790289699520698    	8.246174666225508    	-0.28997221710268956    	0.5003174824180086    	1.6513493055882793    	-2.62259878458839900000e-4
0.791296254240201    	8.216676204746454    	-0.2909674363621886    	0.5003288178780124    	1.6513867194398109    	-2.701113759708430000e-4
0.7922994433456244    	8.1871777432674    	-0.29196603360892953    	0.5003334097366949    	1.6514018753416395    	-2.7819793047944463000e-4
0.7932993013986569    	8.157679281788345    	-0.2929541392937774    	0.5003451621048794    	1.6514406652414984    	-2.86526579089181550000e-4
0.7942958623755443    	8.128180820309291    	-0.293945680189029    	0.5003501821865153    	1.6514572345372247    	-2.95104569580675160000e-4
0.795289159682596    	8.098682358830237    	-0.29493025995228883    	0.500358899730307    	1.6514860076870603    	-3.0393936671784816000e-4
0.7962792261708291    	8.069183897351182    	-0.29591138036077697    	0.5003678458100521    	1.6515155351433135    	-3.13038658743968000000e-4
0.7972660941471463    	8.039685435872128    	-0.29688906691679384    	0.5003770272303525    	1.6515458393652727    	-3.2241036407217230000e-4
0.7982497953873522    	8.010186974393074    	-0.2978633452296399    	0.5003864501577122    	1.6515769407061192    	-3.3206263817629430000e-4
0.7992303611484377    	7.9806885129140195    	-0.298834240115243    	0.5003961210331946    	1.6516088604252448    	-3.42003880687991300000e-4
0.8002078221796525    	7.951190051434966    	-0.29979830105155014    	0.5004095211281023    	1.6516530888166128    	-3.52242742706347530000e-4
0.8011822087349845    	7.921691589955913    	-0.3007659748475746    	0.5004162338874099    	1.651675244969077    	-3.62788134326316070000e-4
0.8021535505840635    	7.892193128476859    	-0.3017268606478252    	0.5004266899362382    	1.6517097562335814    	-3.7364923239254870000e-4
0.8031218770224136    	7.862694666997806    	-0.30268445473386424    	0.5004374222885493    	1.6517451794661469    	-3.84835488485365750000e-4
0.804087216881921    	7.833196205518752    	-0.3036387788818929    	0.5004484380000281    	1.6517815379547873    	-3.9635663714581176000e-4
0.8050495985418271    	7.803697744039699    	-0.30458985321721554    	0.5004597453246116    	1.6518188589424705    	-4.0822270434695890000e-4
0.806009049938583    	7.774199282560645    	-0.30553422348349524    	0.5004748264550879    	1.6518686357646177    	-4.20444016218828650000e-4
0.8069655985737073    	7.744700821081592    	-0.3064823325828499    	0.5004832659908575    	1.6518964913203844    	-4.33031208034525000000e-4
0.8079192715258147    	7.7152023596025385    	-0.3074237756235296    	0.500495495902285    	1.6519368574008295    	-4.4599523346540160000e-4
0.8088700954577197    	7.685703898123485    	-0.308362045308748    	0.5005080501489717    	1.651978293983153    	-4.5934737411331630000e-4
0.8098180966259582    	7.656205436644432    	-0.30929368430095655    	0.5005244123250016    	1.6520322990278984    	-4.73099249328269300000e-4
0.8107633008907971    	7.626706975165378    	-0.31022913313860523    	0.5005341677521918    	1.6520644978186314    	-4.87262826319971140000e-4
0.8117057337212364    	7.597208513686325    	-0.3111545095144079    	0.5005512242068285    	1.6521207944013212    	-5.0185043057213820000e-4
0.8126454202063622    	7.567710052207271    	-0.3120802528100586    	0.5005651673963036    	1.6521668153321634    	-5.1687475656858240000e-4
0.813582385062062    	7.538211590728218    	-0.3130029032318169    	0.5005794818302451    	1.652214061593547    	-5.3234887884042940000e-4
0.8145166526389197    	7.5087131292491645    	-0.3139259494121925    	0.5005907032267273    	1.6522510989666943    	-5.4828626334408050000e-4
0.8154482469292579    	7.479214667770111    	-0.3148424561518827    	0.5006057907773751    	1.6523008969792783    	-5.647007791798210000e-4
0.8163771915749385    	7.449716206291058    	-0.31575591063504693    	0.5006212809398916    	1.6523520238537408    	-5.8160671066127430000e-4
0.8173035098750324    	7.420217744812004    	-0.3166662952013758    	0.5006372146736565    	1.6524046147807279    	-5.9901876974620930000e-4
0.8182272247918134    	7.390719283332951    	-0.3175702370330286    	0.5006569877587849    	1.6524698778817455    	-6.1695210883951650000e-4
0.8191483589575806    	7.361220821853897    	-0.31847460612890355    	0.5006737528286771    	1.652525212719119    	-6.3542233397950150000e-4
0.8200669346814463    	7.331722360374844    	-0.31937596832882487    	0.5006909663526214    	1.6525820277252126    	-6.5444551841896970000e-4
0.8209829739577058    	7.30222389889579    	-0.3202778079854944    	0.5007051659722115    	1.6526288950300212    	-6.7403821661292430000e-4
0.8218964984674298    	7.272725437416737    	-0.32117315491614945    	0.5007233435512803    	1.6526888919992009    	-6.9421747862505550000e-4
0.8228075295904347    	7.2432269759376835    	-0.32206558204247576    	0.5007419475479589    	1.6527502964035556    	-7.1500086496555870000e-4
0.8237160884060669    	7.21372851445863    	-0.32295153258794784    	0.5007645558181191    	1.652824917324354    	-7.3640646187319750000e-4
0.8246221957021199    	7.184230052979577    	-0.3238414672913386    	0.5007807284107813    	1.6528782966296969    	-7.5845289705491690000e-4
0.825525871979694    	7.154731591500523    	-0.32472149467241845    	0.5008043773072756    	1.6529563522447335    	-7.8115935589670420000e-4
0.8264271374584583    	7.12523313002147    	-0.32560551815930616    	0.5008216192991521    	1.6530132612121653    	-8.0454559815981340000e-4
0.8273260120827922    	7.095734668542416    	-0.3264831195184759    	0.5008428925643164    	1.6530834758116764    	-8.2863197517688540000e-4
0.8282225155256654    	7.066236207063363    	-0.3273577776274414    	0.5008647378982239    	1.6531555785829095    	-8.5343944756293440000e-4
0.8291166671955128    	7.036737745584309    	-0.32822602163719394    	0.5008906455583189    	1.6532410894795113    	-8.7898960345661940000e-4
0.8300084862394352    	7.007239284105256    	-0.3290948034799345    	0.5009136827595008    	1.65331712613126    	-9.0530467730768430000e-4
0.8308979915497794    	6.9777408226262025    	-0.3299641255563144    	0.500933865993465    	1.6533837429706923    	-9.3240756922691710000e-4
0.8317852017684212    	6.948242361147149    	-0.33082704021507986    	0.5009581615533413    	1.6534639329647272    	-9.6032186491548280000e-4
0.8326701352902652    	6.918743899668096    	-0.331687023229762    	0.5009831120605033    	1.6535462846796358    	-9.8907185619097580000e-4
0.8335530246894193    	6.889245438189042    	-0.33254428853111234    	0.5010087361583069    	1.6536308596497327    	-1.0186825621280667000e-3
0.8344332446231861    	6.859746976709989    	-0.33339471835640244    	0.5010385262667837    	1.6537291849665072    	-1.0491797508321517000e-3
0.835311456035476    	6.830248515230935    	-0.3342493778355181    	0.5010620781999578    	1.6538069205441337    	-1.0805899618649617000e-3
0.836187461962841    	6.800750053751882    	-0.33509762689287315    	0.5010898350699677    	1.653898534948241    	-1.1129405293416623000e-3
0.8370614940563846    	6.7712515922728285    	-0.3359431516032133    	0.5011183424531713    	1.65399262649833    	-1.1462596057195547000e-3
0.8379329260689761    	6.741753130793775    	-0.3367853050944542    	0.5011476209745218    	1.6540892632691802    	-1.1805761862990986000e-3
0.8388024180543567    	6.712254669314722    	-0.3376247260435713    	0.5011776920107854    	1.6541885158170069    	-1.2159201344585904000e-3
0.8396697721769091    	6.682756207835668    	-0.33846119479041986    	0.5012085773864893    	1.6542904561759062    	-1.2523222076444782000e-3
0.840535004811193    	6.653257746356615    	-0.3392947052783721    	0.501240299532821    	1.6543951583823202    	-1.2898140841399472000e-3
0.8413981321274302    	6.623759284877561    	-0.34012177621588174    	0.5012763559115485    	1.654514166168508    	-1.3284283906351005000e-3
0.8422591700943746    	6.594260823398508    	-0.3409493486816827    	0.5013098214126918    	1.6546246224967722    	-1.3681987306227353000e-3
0.8431181344832954    	6.564762361919454    	-0.3417774140672221    	0.5013407204160734    	1.6547266078352234    	-1.4091597136444692000e-3
0.8439750408714679    	6.535263900440401    	-0.3425990140150904    	0.5013760268563775    	1.6548431403725181    	-1.4513469854126820000e-3
0.8448301190662116    	6.5057654389613475    	-0.3434178268892045    	0.5014122921770071    	1.6549628377929424    	-1.494797258834523200e-3
0.8456827410068228    	6.476266977482294    	-0.34423319820096315    	0.5014495428058597    	1.6550857873244904    	-1.539548345965015800e-3
0.8465335649685726    	6.446768516003241    	-0.345045758988162    	0.5014878059804105    	1.6552120788672497    	-1.5856391909170986000e-3
0.8473823913657985    	6.417270054524187    	-0.3458552817730614    	0.501527109592737    	1.6553418044818913    	-1.6331099037572855000e-3
0.8482292348564704    	6.387771593045134    	-0.346661752288361    	0.5015674825681093    	1.6554750596392431    	-1.6820017954164873000e-3
0.8490741099224701    	6.35827313156608    	-0.3474651554677805    	0.5016089544546897    	1.6556119418660542    	-1.732357413646418200e-3
0.8499170308753776    	6.328774670087027    	-0.3482654754666584    	0.5016515554087191    	1.6557525506960993    	-1.7842205800529315000e-3
0.8507580118562681    	6.299276208607973    	-0.3490592203982572    	0.5016987914580109    	1.6559084581347514    	-1.8376364282385765000e-3
0.8515970668431088    	6.26977774712892    	-0.3498533211737581    	0.5017437456693508    	1.656056834132569    	-1.8926514430876168000e-3
0.8524342096494522    	6.240279285649867    	-0.35064428410857934    	0.5017899255408729    	1.6562092555478705    	-1.9493135012277804000e-3
0.8532694539290016    	6.210780824170813    	-0.3514320889141065    	0.501837365014895    	1.6563658344107663    	-2.0076719127040227000e-3
0.8541028131786718    	6.18128236269176    	-0.3522167141924623    	0.5018860989862094    	1.656526685895107    	-2.067777463900636000e-3
0.854934300740539    	6.151783901212706    	-0.35300161188139123    	0.5019326888591478    	1.6566804605622494    	-2.129682461749177700e-3
0.8557639298043416    	6.122285439733653    	-0.3537798093441202    	0.5019841204602215    	1.6568502158510467    	-2.1934407792607483000e-3
0.8565917134110621    	6.092786978254599    	-0.35455475623011296    	0.5020369571809491    	1.657024608881771    	-2.2591079024223792000e-3
0.8574176644548221    	6.063288516775546    	-0.35532642646134593    	0.5020912379934762    	1.6572037682859961    	-2.326740978498443000e-3
0.8582417956855142    	6.0337900552964925    	-0.3560947926240746    	0.5021470030614396    	1.6573878266279358    	-2.3963988657792476000e-3
0.8590641197107429    	6.004291593817439    	-0.3568598264801605    	0.5022042932305825    	1.657576918723167    	-2.468142184820246000e-3
0.8598846489994239    	5.974793132338386    	-0.3576214975630101    	0.5022631514364138    	1.657771186284752    	-2.5420333712166130000e-3
0.8607033958839958    	5.945294670859332    	-0.3583797751655376    	0.5023236207184582    	1.6579707713690686    	-2.6181367299592650000e-3
0.8615203725600954    	5.915796209380279    	-0.3591311521822138    	0.5023892203778817    	1.6581872897915555    	-2.6965184914198140000e-3
0.8623355910936077    	5.886297747901225    	-0.35988601809613463    	0.5024495729974731    	1.6583864898194478    	-2.777246869013378000e-3
0.8631492778391958    	5.856799286422172    	-0.36063412846503917    	0.5025151493741566    	1.6586029313948571    	-2.8603921185896364000e-3
0.8639608013441135    	5.827300824943118    	-0.36137480333713357    	0.5025859980069799    	1.658836774593878    	-2.946026599604058000e-3
0.8647708165499151    	5.797802363464065    	-0.36211907106408053    	0.5026517454858346    	1.6590537809095998    	-3.034224838122779000e-3
0.8655791205949082    	5.7683039019850115    	-0.3628562540289327    	0.5027228665659755    	1.6592885233490122    	-3.1250635917162660000e-3
0.8663857249172349    	5.738805440505958    	-0.3635897553063433    	0.5027959696108916    	1.6595298074669989    	-3.218621916298519000e-3
0.8671908552533957    	5.709306979026905    	-0.3643198362222607    	0.5028710190311351    	1.6597775157969274    	-3.3149812349703280000e-3
0.8679938795467341    	5.679808517547851    	-0.3650457191012393    	0.5029481604454948    	1.6600321289685869    	-3.4142254089268753000e-3
0.8687954521428888    	5.650310056068798    	-0.36576803075380276    	0.5030274213890861    	1.6602937378644567    	-3.5164408104917610000e-3
0.8695953695963421    	5.620811594589744    	-0.3664865088196557    	0.5031088607766864    	1.660562536938819    	-3.621716398341468500e-3
0.870393642770563    	5.591313133110691    	-0.36720110351018975    	0.5031925392603733    	1.6608387263800939    	-3.7301437949862190000e-3
0.8711904968402612    	5.5618146716316375    	-0.36791197756744537    	0.5032785192728159    	1.661122512253726    	-3.8418173665751354000e-3
0.8719852991943327    	5.532316210152584    	-0.36861843434318314    	0.5033668648511495    	1.6614141059208671    	-3.956834305095781000e-3
0.8727787036360523    	5.502817748673531    	-0.36932106168642514    	0.503457641949627    	1.6617137250703118    	-4.075294713040193000e-3
0.8735705061870922    	5.473319287194477    	-0.3700195878785279    	0.5035509183085642    	1.6620215932859381    	-4.197301690611784400e-3
0.8743607171885991    	5.443820825715424    	-0.37071395360171927    	0.5036467635868798    	1.6623379404841718    	-4.322961425549781700e-3
0.8751493468824914    	5.41432236423637    	-0.3714040973845342    	0.5037452494979571    	1.6626630033624101    	-4.452383285650129400e-3
0.8759364054149363    	5.384823902757317    	-0.37208995581542953    	0.5038464495995069    	1.662997024705442    	-4.585679914064323400e-3
0.8767219028372667    	5.355325441278263    	-0.37277146327554755    	0.5039504395617191    	1.6633402542705125    	-4.722967327460043700e-3
0.8775058491074267    	5.32582697979921    	-0.3734485516393865    	0.5040572974680402    	1.6636929497800659    	-4.864365017130074000e-3
0.8782882540941825    	5.2963285183201565    	-0.3741176764772499    	0.5041705776169326    	1.6640668425617178    	-5.009996053138706000e-3
0.8790691275760791    	5.266830056841103    	-0.3747891886251206    	0.5042799389509585    	1.6644278008918745    	-5.159987191597457000e-3
0.8798484792482651    	5.23733159536205    	-0.3754491152623642    	0.504399363985901    	1.6648219755019023    	-5.314468985164928000e-3
0.880626318716421    	5.207833133882996    	-0.37611127688379825    	0.5045150418326227    	1.66520378213183    	-5.473575896868405000e-3
0.8814026555062271    	5.178334672403943    	-0.3767651701480546    	0.5046374853581724    	1.6656079195805418    	-5.637446417347973000e-3
0.8821774990630165    	5.148836210924889    	-0.37741071255575287    	0.5047667865072636    	1.6660346913210204    	-5.806223185626952000e-3
0.8829508587523359    	5.119337749445836    	-0.37805824228684987    	0.504892616465486    	1.6664500060390441    	-5.980053113515739000e-3
0.8837227438645131    	5.089839287966782    	-0.37869724795033594    	0.5050254959141772    	1.666888588325361    	-6.159087513759494000e-3
0.8844931636133879    	5.060340826487729    	-0.37933111328256697    	0.505162050330821    	1.6673393002213552    	-6.343482232043538000e-3
0.8852621271418626    	5.0308423650086755    	-0.3799597446383922    	0.5053023825034704    	1.6678024809895673    	-6.5333977829739290000e-3
0.8860296435227136    	5.001343903529622    	-0.38058304532907306    	0.5054465981936406    	1.6682784797067547    	-6.728999490154366000e-3
0.8867957217581325    	4.971845442050569    	-0.38120091570293657    	0.5055948060551959    	1.6687676549961716    	-6.930457630484423000e-3
0.8875603707859686    	4.942346980571515    	-0.38181325291967155    	0.5057471178662971    	1.6692703757931329    	-7.137947582808026000e-3
0.8883235994819483    	4.912848519092462    	-0.3824199509165738    	0.5059036485653745    	1.669787021463749    	-7.351649981045245000e-3
0.8890854166570309    	4.883350057613408    	-0.383020900343345    	0.5060645163136859    	1.670317982011403    	-7.571750871944659000e-3
0.8898458310638633    	4.853851596134355    	-0.3836159585077281    	0.5062298725561352    	1.6708637572955758    	-7.798441877597996000e-3
0.8906048513987982    	4.8243531346553015    	-0.38420509886957604    	0.5063997525292222    	1.6714244636179587    	-8.031920362863244000e-3
0.8913624863031095    	4.794854673176248    	-0.3847881118458151    	0.5065743744572945    	1.6720008212504547    	-8.27238960784720900e-3
0.8921187443650418    	4.765356211697195    	-0.38536490379064553    	0.5067538405743963    	1.67259316762704    	-8.520058985603339000e-3
0.8928738485442859    	4.735857750218141    	-0.3859355617858207    	0.5069382867584651    	1.6732019512268224    	-8.775144145205706000e-3
0.893627164073063    	4.706359288739088    	-0.3864993112965081    	0.5071278527765549    	1.6738276333653372    	-9.03786720036534000e-3
0.8943793426599455    	4.676860827260034    	-0.38705666035525843    	0.507322682304687    	1.6744706882600697    	-9.308456923760504000e-3
0.8951303927088804    	4.647362365780981    	-0.3876039950848878    	0.5075263976239925    	1.675143071622424    	-9.587148947258204000e-3
0.8958796793273757    	4.617863904301927    	-0.3881509520263473    	0.5077287273010284    	1.6758108815299617    	-9.87418596821011000e-3
0.8966278541069126    	4.588365442822874    	-0.38868760309141753    	0.507940251015495    	1.6765090373035951    	-1.016981796201217600e-2
0.8973747109251933    	4.5588669813438205    	-0.38921705581787297    	0.5081576551073204    	1.6772266018674653    	-1.047430240112356300e-2
0.898120258047262    	4.529368519864767    	-0.38973915321086233    	0.5083811048363998    	1.6779641206788523    	-1.078790448074716400e-2
0.8988645037154903    	4.499870058385714    	-0.390253733488334    	0.5086107702271564    	1.6787221549208513    	-1.1110897351380800e-2
0.8996074561461453    	4.47037159690666    	-0.3907606299461924    	0.5088468261999529    	1.679501281936109    	-1.144356235845541400e-2
0.9003491235353277    	4.440873135427607    	-0.3912596709849139    	0.5090894525504138    	1.6803020951585745    	-1.178618928928399600e-2
0.9010895140635343    	4.411374673948553    	-0.3917506797550544    	0.5093388343084798    	1.681125205298597    	-1.213907662755269600e-2
0.9018286358970254    	4.3818762124695    	-0.3922334742144333    	0.5095951616825921    	1.681971240158698    	-1.250253181559384300e-2
0.902566497193802    	4.352377750990446    	-0.39270786677977676    	0.5098586304140252    	1.682840845803085    	-1.287687152468881500e-2
0.90330310610567    	4.322879289511393    	-0.3931736643021604    	0.5101294418035096    	1.683734686645522    	-1.326242193365778600e-2
0.9040384707839513    	4.29338082803234    	-0.3936271934461496    	0.5104112773378017    	1.6846649138116685    	-1.365951901600234400e-2
0.9047725993838637    	4.263882366553286    	-0.3940786727656255    	0.5106939266182381    	1.685597826830654    	-1.406850883587683300e-2
0.9055055000670139    	4.234383905074233    	-0.39451746792868414    	0.5109880321383298    	1.686568552346832    	-1.448974785317420600e-2
0.9062371810083072    	4.204885443595179    	-0.3949468362015917    	0.5112903448067155    	1.6875663664000138    	-1.492360323802282000e-2
0.9069676504010864    	4.175386982116126    	-0.39536655393153014    	0.5116010964695563    	1.6885920342222984    	-1.537045319500158200e-2
0.907696916458717    	4.145888520637072    	-0.39577639081203203    	0.511920525646685    	1.689646343072924    	-1.583068729739256500e-2
0.9084249874246864    	4.116390059158019    	-0.3961761096997    	0.5122488777249863    	1.6907301028765407    	-1.630470683180223800e-2
0.9091518715756772    	4.0868915976789655    	-0.3965654664323241    	0.5125864051433531    	1.6918441468336762    	-1.6792925153495300e-2
0.9098775772279064    	4.057393136199912    	-0.39694073507562494    	0.5129368421522815    	1.6930008002221397    	-1.72957680527985600e-2
0.9106021127420967    	4.027894674720859    	-0.39731208016320146    	0.5132900325788952    	1.6941665415488474    	-1.781367413294631000e-2
0.9113254865361236    	3.998396213241805    	-0.39766533729247733    	0.5136601492436462    	1.6953881496652965    	-1.834709519975354400e-2
0.9120479215002847    	3.9688977517627517    	-0.3980108697688103    	0.5140370517314745    	1.6966321550886962    	-1.889649666351908600e-2
0.9127687829163404    	3.9393992902836983    	-0.39834775170434333    	0.5144210312119971    	1.697899518854313    	-1.94623579535770300e-2
0.9134887226575968    	3.909900828804645    	-0.3986693864882381    	0.5148193361693587    	1.6992141653295323    	-2.004517294593240500e-2
0.9142075350013139    	3.8804023673255914    	-0.3989787344371531    	0.5152288005641609    	1.7005656446757103    	-2.064545040443535600e-2
0.9149252287338887    	3.850903905846538    	-0.39927548700764753    	0.5156497417262411    	1.7019550042726113    	-2.126371443596748500e-2
0.9156418127411781    	3.8214054443674845    	-0.39955932652555637    	0.5160824862156217    	1.7033833219651733    	-2.190050496013458700e-2
0.9163572960178723    	3.791906982888431    	-0.39982992574412135    	0.516527370273751    	1.7048517075528775    	-2.255637819398182400e-2
0.9170719020972252    	3.7624085214093776    	-0.4000871622062336    	0.5169847398909916    	1.7063613030124989    	-2.323190715227033000e-2
0.9177849969615074    	3.732910059930324    	-0.4003300456579525    	0.5174549513035549    	1.7079132841382902    	-2.39276821638788470e-2
0.918497447671552    	3.7034115984512708    	-0.40055907644568867    	0.5179383712258634    	1.7095088613089169    	-2.464431140491987700e-2
0.9192084060810263    	3.6739131369722173    	-0.40077302889062527    	0.518435377190401    	1.7111492806091697    	-2.538242144918743000e-2
0.9199185251452573    	3.644414675493164    	-0.4009721672317529    	0.5189463579135044    	1.7128358250372953    	-2.614265783658304400e-2
0.9206276003173366    	3.6149162140141105    	-0.40115588664659063    	0.5194717136707461    	1.714569815743986    	-2.69256856601976500e-2
0.921335641659196    	3.585417752535057    	-0.40132378502778077    	0.5200118566314152    	1.716352613136371    	-2.773219017276070700e-2
0.9220426594378633    	3.5559192910560036    	-0.4014754481873957    	0.5205672112504676    	1.7181856181716841    	-2.85628774132030470e-2
0.9227486641376474    	3.52642082957695    	-0.4016104493378714    	0.521138214799776    	1.7200702741107126    	-2.941847485411839000e-2
0.9234536664812971    	3.4969223680978967    	-0.40172834889555314    	0.5217253175857439    	1.7220080672360527    	-3.029973207094872600e-2
0.9241576774400708    	3.4674239066188433    	-0.4018286939489723    	0.5223289834910985    	1.724000528640353    	-3.120742143376223400e-2
0.9248607082590299    	3.43792544513979    	-0.40191101771380644    	0.5229496905452234    	1.7260492361087572    	-3.214233882253931000e-2
0.9255627704697412    	3.4084269836607364    	-0.4019748393371585    	0.5235879311325826    	1.7281558148068275    	-3.31053043669314100e-2
0.9262638759134402    	3.378928522181683    	-0.4020196631040146    	0.5242442128094256    	1.7303219399761642    	-3.409716321151163300e-2
0.9269640367630214    	3.3494300607026295    	-0.40204497815922624    	0.5249190586037952    	1.732549337924614    	-3.51187863075928200e-2
0.9276632655438732    	3.319931599223576    	-0.40205022800692986    	0.5256130375369433    	1.7348398867653392    	-3.617107123275100e-2
0.9283615751586733    	3.2904331377445226    	-0.4020349595379237    	0.5263266156207498    	1.7371951246184754    	-3.72549430392580370e-2
0.9290589789113357    	3.260934676265469    	-0.4019985233250089    	0.5270604555863269    	1.7396172388962174    	-3.8371355132699203e-2
0.9297557049561909    	3.2314362147864157    	-0.4019405864372981    	0.5278151185188928    	1.7421080815180328    	-3.95212901821277500e-2
0.930451338645299    	3.2019377533073623    	-0.40186012481340594    	0.5285912138318931    	1.7446696639156722    	-4.07057610631922300e-2
0.9311458946588641    	3.172439291828309    	-0.4017565244975753    	0.5293893701612887    	1.7473040609667776    	-4.19258118357611400e-2
0.9318400314565863    	3.1429408303492554    	-0.4016297952971916    	0.5302102361593948    	1.7500134136150243    	-4.31825187576668500e-2
0.9325329071137346    	3.113442368870202    	-0.4014784259505237    	0.531054481163211    	1.752799931076018    	-4.447699133629476000e-2
0.9332251812367492    	3.0839439073911485    	-0.4013023851851068    	0.5319227960516424    	1.7556658936666383    	-4.58103734198571600e-2
0.9339166563803705    	3.054445445912095    	-0.4011007324975663    	0.5328159238828042    	1.758613753926613    	-4.71838443303134100e-2
0.9346073501913479    	3.0249469844330417    	-0.40087283888413755    	0.5337345113072104    	1.7616456461924679    	-4.85986200400308930e-2
0.9352972810299355    	2.9954485229539882    	-0.400617872287782    	0.5346794087421534    	1.764764377353938    	-5.00559543944250700e-2
0.9359864680189598    	2.965950061474935    	-0.4003316215390249    	0.5356548464799349    	1.7679839099258268    	-5.155714038297298000e-2
0.936674931091009    	2.9364515999958813    	-0.4000237179858836    	0.5366512131051253    	1.771272520443028    	-5.310351146116424000e-2
0.9373626910427137    	2.906953138516828    	-0.3996829196974411    	0.5376797713452726    	1.7746673826961228    	-5.46964429261378200e-2
0.9380497695929868    	2.8774546770377745    	-0.3993083806541885    	0.5387413889387983    	1.7781713607450136    	-5.63373533489531700e-2
0.9387361894380254    	2.847956215558721    	-0.3989096494040136    	0.5398265400340119    	1.7817530135365145    	-5.80277060666629100e-2
0.9394219743220007    	2.8184577540796676    	-0.3984753977535246    	0.5409465765684761    	1.785449809308036    	-5.97690107375914900e-2
0.9401071491029396    	2.788959292600614    	-0.39800816400832406    	0.5420989850946155    	1.78925345216736    	-6.156282496348362000e-2
0.9407917398267907    	2.7594608311215607    	-0.3975069792480329    	0.5432847605787577    	1.7931672261031784    	-6.34107559824688400e-2
0.9414757738041543    	2.7299623696425073    	-0.3969708402728483    	0.544504933531306    	1.797194532421059    	-6.53144624370975500e-2
0.9421594941195521    	2.700463908163454    	-0.39639892244060326    	0.5457605716789489    	1.8013388952627472    	-6.72756562220403900e-2
0.9428422876170425    	2.6709654466844004    	-0.3957894759271426    	0.5470528116898998    	1.8056040663185817    	-6.92961044164122600e-2
0.9435248291977302    	2.641466985205347    	-0.39514211768265345    	0.5483827115150768    	1.8099935374643712    	-7.13776313060855200e-2
0.944206937728659    	2.6119685237262935    	-0.3944553859576207    	0.5497515517710384    	1.814511535506772    	-7.35221205017987400e-2
0.9448886482487122    	2.58247006224724    	-0.393728109664647    	0.5511605385840652    	1.8191620413896166    	-7.57315171593517100e-2
0.9455699976733482    	2.5529716007681866    	-0.3929590419610451    	0.552610955712303    	1.8239492922886922    	-7.80078303087086800e-2
0.9462510249199448    	2.523473139289133    	-0.39214688783594637    	0.5541041370839985    	1.8288776909713642    	-8.03531352994153200e-2
0.9469317710510874    	2.4939746778100798    	-0.3912903013953728    	0.5556414696557146    	1.8339518152304093    	-8.27695763703748600e-2
0.9476122794231304    	2.4644762163310263    	-0.39038788308525707    	0.5572243963378734    	1.8391764275400708    	-8.52593693527343200e-2
0.9482925958488881    	2.434977754851973    	-0.3894381766834845    	0.5588544191654037    	1.8445564855211076    	-8.7824804515406200e-2
0.9489727687726198    	2.4054792933729194    	-0.3884396359567832    	0.5605331328158367    	1.850097252570715    	-9.04682495636061300e-2
0.9496528494616597    	2.375980831893866    	-0.3873907708385394    	0.5622620786231203    	1.8558038160201051    	-9.31921528017278100e-2
0.9503328922103386    	2.3464823704148126    	-0.3862898442901205    	0.5640430479202181    	1.8616820883479535    	-9.59990464729160200e-2
0.9510129545653578    	2.316983908935759    	-0.3851351672801629    	0.565877787285195    	1.8677378343147888    	-9.88915502888464400e-2
0.9516930975663673    	2.2874854474567057    	-0.3839249447355362    	0.5677681528308312    	1.873977180211733    	-0.10187237516449033    
0.9523733860114516    	2.2579869859776522    	-0.38265730030732137    	0.5697160857041302    	1.880406532994108    	-0.10494432717404603    
0.9530541031650641    	2.228488524498599    	-0.3813304855578671    	0.5717236176071969    	1.8870325985036593    	-0.10811031174577677    
0.9537346789705727    	2.1989900630195454    	-0.3799383273633316    	0.5737963516072412    	1.8938738702399576    	-0.11137333811521946    
0.9544158345949401    	2.169491601540492    	-0.37848973796482327    	0.5759260966301167    	1.9009033127203772    	-0.11473652405814605    
0.9550974386043651    	2.1399931400614385    	-0.37697181905099053    	0.5781256195533747    	1.9081630643372771    	-0.11820310092679073    
0.9557795794746035    	2.110494678582385    	-0.37538564070993585    	0.5803939387646676    	1.9156498851781518    	-0.12177641901522589    
0.9564623516292554    	2.0809962171033316    	-0.3737287957702576    	0.5827335558589978    	1.9233720320145813    	-0.12545995328241466    
0.9571458559334333    	2.051497755624278    	-0.3719985655105432    	0.5851472904228899    	1.9313388111818695    	-0.12925730946441455    
0.9578302002481522    	2.0219992941452247    	-0.3701922083879166    	0.5876379918602356    	1.939559627430605    	-0.13317223061050218    
0.9585155000375798    	1.992500832666171    	-0.3683033244683826    	0.5902121755691973    	1.948055985502496    	-0.13720860408167523    
0.9592018790464742    	1.9630023711871174    	-0.36633924473474794    	0.5928626343117264    	1.9568040971671392    	-0.14137046905411607    
0.9598894700489237    	1.9335039097080637    	-0.3642862720240367    	0.595603198024887    	1.9658496095541462    	-0.1456620245748355    
0.9605784156876537    	1.90400544822901    	-0.362144409974226    	0.5984340057134278    	1.9751929814629856    	-0.15008763822192434    
0.9612688694031574    	1.8745069867499564    	-0.35990997264417335    	0.601358896758984    	1.9848468851676042    	-0.15465185542769647    
0.9619609964844068    	1.8450085252709028    	-0.35757903905853183    	0.6043819574258749    	1.994824807803637    	-0.1593594095296208    
0.9626549752433341    	1.815510063791849    	-0.35514743085141753    	0.6075075443919166    	2.0051411290342758    	-0.16421523262139665    
0.9633509983359795    	1.7860116023127954    	-0.35261068688767394    	0.6107403114483055    	2.0158112091759817    	-0.16922446728497298    
0.9640492742682107    	1.7565131408337418    	-0.34996403476330157    	0.6140852395049093    	2.0268514882340307    	-0.17439247929388121    
0.9647500290853319    	1.727014679354688    	-0.34720235834656327    	0.6175476707387687    	2.0382795986131597    	-0.1797248713891166    
0.9654535083142677    	1.6975162178756344    	-0.34432016104847923    	0.6211333472657884    	2.0501144927574564    	-0.18522749824117143    
0.9661599791718026    	1.6680177563965808    	-0.34131152369914186    	0.6248484554726608    	2.0623765894724344    	-0.1909064827259227    
0.9668697331042189    	1.6385192949175271    	-0.3381700564503959    	0.6286996766538229    	2.0750879410575176    	-0.19676823365818916    
0.9675830887132739    	1.6090208334384735    	-0.3348888433498361    	0.6326942453634378    	2.0882724259027543    	-0.20281946514522498    
0.9683003951453871    	1.5795223719594198    	-0.3314603783069453    	0.6368400168384419    	2.1019559710255207    	-0.20906721774359838    
0.9690220360416907    	1.5500239104803661    	-0.32787649092000837    	0.6411455451216823    	2.1161668099239694    	-0.2155188816272789    
0.9697484341401885    	1.5205254490013125    	-0.32412825982247906    	0.6456201743177095    	2.130935783776158    	-0.22218222200286628    
0.9704800567253862    	1.4910269875222588    	-0.3202059108512609    	0.6502741458741252    	2.146296695533173    	-0.22906540704041572    
0.9712174220435488    	1.4615285260432052    	-0.31609869798246826    	0.6551187240610804    	2.1622867240771138    	-0.236177038626015    
0.9719611069711741    	1.4320300645641515    	-0.3117947605636742    	0.6601663464074998    	2.1789469207513275    	-0.24352618628612244    
0.9727117562079681    	1.4025316030850978    	-0.3072809540257446    	0.6654308021822234    	2.1963227984557703    	-0.2511224246848124    
0.9734703078154794    	1.3730331416060442    	-0.302542860051346    	0.6709274477641334    	2.2144650424982606    	-0.25897587515490517    
0.9742369346730062    	1.3435346801269905    	-0.29756346700778047    	0.6766734676652257    	2.233430372127973    	-0.26709725179416616    
0.9750132053661829    	1.3140362186479368    	-0.29232501130830535    	0.6826881940578775    	2.2532825951680437    	-0.27549791274042934    
0.9757999607023481    	1.2845377571688832    	-0.2868064592400248    	0.6889935014623233    	2.27409391072218    	-0.28418991733716437    
0.9765984118760985    	1.2550392956898295    	-0.2809841124451592    	0.6956142994309393    	2.2959465353298083    	-0.2931860900168174    
0.9774099591586496    	1.2255408342107759    	-0.2748308036834279    	0.7025791554752218    	2.318934759000631    	-0.30250009186707544    
0.978236234596733    	1.1960423727317222    	-0.26831514281505353    	0.7099210917816795    	2.343167574857369    	-0.3121465010098847    
0.9790791578832397    	1.1665439112526685    	-0.26140050697223244    	0.7176786509110074    	2.3687721965854833    	-0.322140903120603    
0.9799410107204172    	1.1370454497736149    	-0.25404389635457775    	0.7258971143658395    	2.395898080441368    	-0.3324999936526955    
0.9808245377255498    	1.1075469882945612    	-0.24619389334905165    	0.7346306443764982    	2.4247239944364867    	-0.3432416936214418    
0.9817330864429556    	1.0780485268155076    	-0.2377885652177941    	0.7439445212251615    	2.4554654028558804    	-0.35438528115038925    
0.9826708067006968    	1.048550065336454    	-0.22875193153570536    	0.7539188751649915    	2.4883867838410616    	-0.36595154141229536    
0.9836429431059704    	1.0190516038574002    	-0.2189890726586191    	0.7646538704473513    	2.52381873980499    	-0.37796293812202353    
0.9846564944980805    	0.9895531423783466    	-0.20837889262146217    	0.7762776018766183    	2.56218406082335    	-0.3904438103881464    
0.9857198491537446    	0.9600546808992929    	-0.1967580305998115    	0.788961818553933    	2.6040496224678957    	-0.40342059953652903    
0.986846116038868    	0.9305562194202393    	-0.18392060115057984    	0.8029255148882881    	2.6501382383078624    	-0.41692211152712205    
0.9880531160311309    	0.9010577579411856    	-0.16954707971938102    	0.8185060363117499    	2.7015633516358846    	-0.43097982185300626    
0.9893686671248417    	0.8715592964621319    	-0.15317186389990453    	0.8361968032249372    	2.7599535472297463    	-0.4456282314163136    
0.990839832777281    	0.8420608349830783    	-0.13401502689307176    	0.8568248058842093    	2.828038391481905    	-0.4609052839237509    
0.9925588515948331    	0.8125623735040246    	-0.1105757837016506    	0.8819830678931825    	2.9110758226297047    	-0.476852857977203    
0.9947651472633893    	0.7830639120249709    	-7.90305053413245100e-2	0.9157346419220648    	3.0224763638735137    	-0.4935173504470445    
1.    	0.7535654505459173    	-0.    	1.    	3.3006028444326856    	-0.5109503721769376    


==> plot-data/psi-plots/K0.01N5.dat <==
# K=1.00d-2	h=-0.1    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
-0.    	5.0302502914318930000e-3	0.    	0.    	0.    	-2.9927174127777225    
2.372339417201122000e-3	0.23058155292228041    	0.452207072286438    	0.45457941170363914    	1.4425666724349935    	-1.0823574074733229    
3.4799990197866010000e-3	0.45613285555312894    	0.46713553608182323    	0.47061553510160986    	1.4934558604918629    	-0.7476245217451363    
4.416963012243696000e-3	0.6816841581839774    	0.4740153252715334    	0.4784322882837771    	1.5182616201389718    	-0.5570219316160392    
5.280197754307852000e-3	0.907235460814826    	0.4781210655979783    	0.48340126335228617    	1.5340302133604016    	-0.4279880918311053    
6.104933964004668000e-3	1.1327867634456745    	0.48082303977194957    	0.48692797373595426    	1.5452219099745166    	-0.33402670046103466    
6.907814551138213000e-3	1.358338066076523    	0.4826681848918611    	0.4895759994429993    	1.5536251801939447    	-0.26298747012709095    
7.697746793926291000e-3	1.5838893687073714    	0.4839301836619642    	0.49162793045589054    	1.5601367977840137    	-0.20812961425242119    
8.479837892069014000e-3	1.8094406713382198    	0.4847677984053387    	0.49324763629740764    	1.565276787862676    	-0.16523318892506825    
9.257137643424982000e-3	2.0349919739690683    	0.48528332622138687    	0.4945404638648119    	1.5693794592858121    	-0.13143315985457055    
1.003151317741091400e-2	2.260543276599917    	0.4855478704848562    	0.4955793836622671    	1.572676377352394    	-0.10467443767525021    
1.080412569679328500e-2	2.4860945792307656    	0.48561357785284814    	0.49641770354964143    	1.5753367097370776    	-8.3427415958330800e-2
1.15757048661305690e-2	2.7116458818616143    	0.4855201296621762    	0.49709583452830675    	1.5774886970998623    	-6.6525350334638400e-2
1.234671251426660400e-2	2.937197184492463    	0.48529847431071055    	0.4976451868249771    	1.5792320169559735    	-5.30638586971409300e-2
1.311744262321865300e-2	3.1627484871233116    	0.4849731386863254    	0.49809058130954403    	1.5806454360923894    	-4.23345673496403300e-2
1.388808334009625500e-2	3.3882997897541602    	0.48456375941552743    	0.49845184275562365    	1.5817918666361683    	-3.3778879001488704e-2
1.465875581689456400e-2	3.613851092385009    	0.4840861578045027    	0.4987449136213973    	1.5827219005372688    	-2.695439396220440400e-2
1.542953869159322300e-2	3.8394023950158576    	0.4835531302863466    	0.49898266897793986    	1.5834763956699363    	-2.150976656166711200e-2
1.620048358169872000e-2	4.064953697646706    	0.4829750501695175    	0.4991755337512162    	1.584088434594384    	-1.71654697345027580e-2
1.69716249153888220e-2	4.290505000277554    	0.48236033708754056    	0.4993319620029294    	1.5845848455112423    	-1.369886289348646300e-2
1.774298618013001600e-2	4.516056302908403    	0.4817158292599047    	0.49945881544003473    	1.5849874034272864    	-1.093248699487066300e-2
1.8514583898560700e-2	4.741607605539252    	0.48104708187777073    	0.49956166577633143    	1.5853137896726166    	-8.724830554523612000e-3
1.92864301600410820e-2	4.9671589081701    	0.4803586078413129    	0.499645038001354    	1.5855783638924952    	-6.963014732750089000e-3
2.005853423331382400e-2	5.192710210800949    	0.4796540727867845    	0.4997126070200983    	1.585792788065742    	-5.556983146551093000e-3
2.083090359413150600e-2	5.418261513431798    	0.4789364534490116    	0.49976735704314307    	1.5859665323148788    	-4.4348789519155374000e-3
2.160354458025426400e-2	5.643812816062646    	0.47820816642341873    	0.499811711003673    	1.5861072855993514    	-3.5393625439599760000e-3
2.237646280900614200e-2	5.869364118693495    	0.4774711729138588    	0.499847635722865    	1.5862212894483791    	-2.8246764297100330000e-3
2.314966344353510000e-2	6.094915421324344    	0.4767270639778101    	0.4998767274213452    	1.5863136093238324    	-2.2543046171288428000e-3
2.392315136262594400e-2	6.320466723955192    	0.475977129885284    	0.4999002812479099    	1.5863883552633444    	-1.79910556659068020e-3
2.469693126905578300e-2	6.546018026586041    	0.4752224165542722    	0.49991934782332803    	1.5864488613169567    	-1.4358226203902902000e-3
2.547100775875156000e-2	6.77156932921689    	0.4744637714473772    	0.4999347792061288    	1.5864978314153924    	-1.1458954542317132000e-3
2.624538536497740000e-2	6.997120631847738    	0.47370188088738463    	0.499947266252362    	1.5865374579278773    	-9.1451164811806230000e-4
2.702006858659164000e-2	7.222671934478587    	0.4729373004226651    	0.4999573690092567    	1.5865695181136683    	-7.2984983028751480000e-4
2.77950619061660500e-2	7.448223237109436    	0.47217047945387397    	0.49996554136004007    	1.5865954523301593    	-5.8247568026338090000e-4
2.85703698016119400e-2	7.673774539740284    	0.4714017812740767    	0.49997215107568865    	1.586616427665301    	-4.64859909477487900000e-4
2.934599675370649400e-2	7.899325842371133    	0.47063149934694504    	0.49997749610065156    	1.58663338961887    	-3.7099358133423630000e-4
3.01219472509691600e-2	8.124877145001982    	0.4698598704929832    	0.4999818177439524    	1.5866471039632408    	-2.96081111517711770000e-4
3.089822579287710400e-2	8.35042844763283    	0.4690870856272672    	0.4999853114201443    	1.5866581908288333    	-2.36295260992040480000e-4
3.16748368920051870e-2	8.575979750263677    	0.4683132984483202    	0.49998813534032543    	1.5866671522842668    	-1.8858160284580408000e-4
3.24517850754878270e-2	8.801531052894525    	0.4675386324934252    	0.499990417568913    	1.586674394730393    	-1.50502472499197680000e-4
3.322907488605296700e-2	9.027082355525373    	0.46676318687623614    	0.4999922617622891    	1.5866802471113706    	-1.201124283702730000e-4
3.40067108827744660e-2	9.25263365815622    	0.46598704090041276    	0.4999937517831872    	1.586684975558004    	-9.58588601488934200000e-5
3.47846976416548270e-2	9.478184960787068    	0.46521025785423104    	0.49999495549588585    	1.5866887954314464    	-7.65026667060916700000e-5
3.55630397560953700e-2	9.703736263417916    	0.464432888029934    	0.49999592778602936    	1.5866918809063288    	-6.10549510646777900000e-5
3.634174183729814700e-2	9.929287566048764    	0.4636549712042272    	0.4999967130415254    	1.5866943728436642    	-4.87264981858734900000e-5
3.71208085146270600e-2	10.154838868679612    	0.46287653866439393    	0.499997347179021    	1.5866963852216853    	-3.88874544069600870000e-5
3.79002444359366200e-2	10.38039017131046    	0.4620976147527057    	0.49999785918864237    	1.5866980100379369    	-3.10351485682914500000e-5
3.86800542678894300e-2	10.605941473941307    	0.46131821829949077    	0.4999982725673802    	1.586699321857995    	-2.476841082576840300000e-5
3.946024269626293700e-2	10.831492776572155    	0.46053836357372047    	0.4999986062699834    	1.586700380833042    	-1.976707710968688700000e-5
4.024081442625659000e-2	11.057044079203003    	0.4597580611961274    	0.499998875622384    	1.5867012355985377    	-1.57756321234920500000e-5
4.10217741827827700e-2	11.28259538183385    	0.458977318799106    	0.4999990929818888    	1.5867019253692787    	-1.259015521207573200000e-5
4.18031267107756400e-2	11.508146684464698    	0.4581961416972235    	0.49999926840799913    	1.5867024820681825    	-1.00479021712128600000e-5
4.25848767754909100e-2	11.733697987095546    	0.4574145332141712    	0.49999940998966214    	1.5867029313647922    	-8.018990738583759000000e-6
4.336702916280454000e-2	11.959249289726394    	0.4566324943156181    	0.49999952347842264    	1.586703291511115    	-6.399764982784992000000e-6
4.41495886795265600e-2	12.184800592357242    	0.455850027643463    	0.49999961632298956    	1.5867035861449557    	-5.107499580705361000000e-6
4.49325601536994500e-2	12.41035189498809    	0.45506713049584896    	0.4999996906495484    	1.5867038220135716    	-4.076173427793638000000e-6
4.5715948434922205e-2	12.635903197618937    	0.45428380217328546    	0.4999997506082076    	1.586704012286957    	-3.253096657361912000000e-6
4.64997583946489160e-2	12.861454500249785    	0.45350004056366094    	0.49999979895830987    	1.5867041657216359    	-2.5962187452547053000000e-6
4.72839949265237100e-2	13.087005802880633    	0.45271584267568976    	0.49999983760221345    	1.5867042883545708    	-2.071980172480063800000e-6
4.80686629466854400e-2	13.31255710551148    	0.4519312061798497    	0.49999986912653516    	1.586704388394156    	-1.6535978884670620000000e-6
4.885376739410516300e-2	13.538108408142328    	0.4511461271228153    	0.49999989451692045    	1.5867044689682488    	-1.3196969802420017000000e-6
4.96393132309065400e-2	13.763659710773176    	0.4503606017675811    	0.4999999149984876    	1.5867045339646508    	-1.0532186402793405000000e-6
5.0425305442702700e-2	13.989211013404024    	0.4495746260647957    	0.4999999315074984    	1.5867045863545042    	-8.4054864172571900000000e-7
5.121174903892529000e-2	14.214762316034872    	0.44878819588219376    	0.49999994492111904    	1.5867046289214168    	-6.7082179529180930000000e-7
5.19986490531691200e-2	14.44031361866572    	0.4480013064745897    	0.49999995552775883    	1.5867046625806294    	-5.3536685291007950000000e-7
5.27860105435346900e-2	14.665864921296567    	0.44721395362109256    	0.4999999641646273    	1.5867046899889508    	-4.2726349860199290000000e-7
5.357383859297050000e-2	14.891416223927415    	0.4464261325546251    	0.49999997114759565    	1.5867047121487696    	-3.40988793469959970000e-7
5.4362138309629090e-2	15.116967526558263    	0.4456378384302578    	0.4999999767398869    	1.5867047298954005    	-2.72135011889727550000000e-7
5.51509148272225100e-2	15.34251882918911    	0.44484906644497746    	0.49999998127219997    	1.5867047442782862    	-2.1718445331472971000000e-7
5.594017330537414000e-2	15.568070131819958    	0.44405981161677666    	0.4999999849221508    	1.5867047558610754    	-1.73329724955536600000000e-7
5.672991892999121000e-2	15.793621434450806    	0.4432700689206224    	0.49999998785061356    	1.5867047651542872    	-1.38330313678693080000000e-7
5.75201569136262000e-2	16.019172737081654    	0.4424798333103402    	0.4999999902239664    	1.5867047726859078    	-1.10398119464819560000000e-7
5.83108924958489600e-2	16.2447240397125    	0.44168909962739267    	0.49999999212324164    	1.5867047787130861    	-8.81061023954422900000000e-8
5.91021309436306500e-2	16.47027534234335    	0.44089786271839265    	0.4999999936620233    	1.5867047835962707    	-7.03153759950584300000000e-8
5.98938775517127300e-2	16.695826644974197    	0.44010611734082156    	0.4999999948925343    	1.5867047875011862    	-5.611702216874146000000000e-8
6.068613764300328000e-2	16.921377947605045    	0.4393138582478772    	0.49999999589088046    	1.5867047906693474    	-4.47856550935364800000000e-8
6.14789165689617800e-2	17.146929250235893    	0.4385210801184439    	0.4999999966874057    	1.5867047931970482    	-3.574236166926305600000000e-8
6.227221970999594000e-2	17.37248055286674    	0.43772777762373233    	0.49999999733372824    	1.5867047952480944    	-2.852512517743160400000000e-8
6.30660524758570700e-2	17.598031855497588    	0.436933945378681    	0.499999997854538    	1.5867047969008372    	-2.276522110982598700000000e-8
6.38604203060571600e-2	17.823583158128436    	0.43613957796744524    	0.49999999827350244    	1.5867047982303828    	-1.81683792430575500000000e-8
6.46553286702632500e-2	18.049134460759284    	0.4353446699392776    	0.49999999860954086    	1.5867047992967704    	-1.449974954019181400000000e-8
6.54507830687272600e-2	18.27468576339013    	0.43454921581194067    	0.499999998880668    	1.5867048001571677    	-1.15719037959112500000000e-8
6.62467890326930300e-2	18.50023706602098    	0.43375321006598744    	0.4999999990986805    	1.5867048008490108    	-9.235260036088440000000000e-9
6.70433521248318200e-2	18.725788368651827    	0.4329566471488261    	0.49999999927365796    	1.586704801404286    	-7.370440459789178000000000e-9
6.78404779396714200e-2	18.951339671282675    	0.43215952147566894    	0.4999999994153404    	1.5867048018539025    	-5.882172495308077000000000e-9
6.86381721040297200e-2	19.176890973913522    	0.4313618274256688    	0.49999999952969854    	1.5867048022168075    	-4.694421378657815000000000e-9
6.94364402774610100e-2	19.40244227654437    	0.4305635593429243    	0.4999999996203853    	1.586704802504594    	-3.746505580714924500000000e-9
7.0235288152701200e-2	19.627993579175218    	0.42976471154197854    	0.49999999969467973    	1.5867048027403605    	-2.9899966224040153000000000e-9
7.10347214561248300e-2	19.853544881806066    	0.42896527829745945    	0.4999999997535843    	1.5867048029272888    	-2.3862448912411444000000000e-9
7.18347459482030000e-2	20.079096184436914    	0.42816525385361875    	0.49999999980182175    	1.586704803080366    	-1.904405054610476000000000e-9
7.26353674239703500e-2	20.30464748706776    	0.4273646324156077    	0.499999999839578    	1.586704803200182    	-1.519860189261449000000000e-9
7.34365917134970900e-2	20.53019878969861    	0.42656340815807936    	0.49999999987157645    	1.5867048033017264    	-1.2129641166985487000000000e-9
7.42384246823700700e-2	20.755750092329457    	0.42576157521355174    	0.49999999989592175    	1.586704803378984    	-9.6803769109396530000000000e-10
7.50408722321709500e-2	20.981301394960305    	0.42495912768464295    	0.49999999991681393    	1.5867048034452833    	-7.7256776064334890000000000e-10
7.58439403009791400e-2	21.206852697591152    	0.4241560596301961    	0.4999999999311752    	1.5867048034908575    	-6.1656787775584960000000000e-10
7.66476348638610100e-2	21.432404000222    	0.42335236508010793    	0.49999999994396893    	1.5867048035314573    	-4.9206809712559170000000000e-10
7.74519619333774400e-2	21.657955302852848    	0.42254803801972785    	0.4999999999531053    	1.5867048035604507    	-3.9270779575818326000000000e-10
7.82569275600988800e-2	21.883506605483696    	0.4217430724029876    	0.4999999999630864    	1.586704803592125    	-3.1341071235896290000000000e-10
7.90625378331200500e-2	22.109057908114544    	0.42093746213660016    	0.49999999996972017    	1.5867048036131766    	-2.5012560403011990000000000e-10
7.98687988805921600e-2	22.33460921074539    	0.42013120109453483    	0.499999999975127    	1.5867048036303346    	-1.99619270574824620000000000e-10
8.06757168702512200e-2	22.56016051337624    	0.4193242831083922    	0.4999999999786434    	1.5867048036414937    	-1.5931137213776240000000000e-10
8.14832980099643300e-2	22.785711816007087    	0.418516701972289    	0.49999999998225336    	1.5867048036529494    	-1.2714260110926130000000000e-10
8.22915485482715900e-2	23.011263118637935    	0.4177084514359531    	0.4999999999842247    	1.5867048036592053    	-1.01469473270558770000000000e-10
8.31004747749534400e-2	23.236814421268782    	0.41689952521310136    	0.4999999999880548    	1.5867048036713598    	-8.09803631196488200000000000e-11
8.39100830215859800e-2	23.46236572389963    	0.41608991696917025    	0.4999999999907562    	1.5867048036799325    	-6.46284936702526500000000000e-11
8.47203796621186600e-2	23.687917026530478    	0.4152796203278201    	0.4999999999899388    	1.5867048036773386    	-5.15784572108498300000000000e-11
8.55313711134538600e-2	23.913468329161326    	0.4144686288797917    	0.49999999999324557    	1.5867048036878322    	-4.116353479975924400000000000e-11
8.63430638360369800e-2	24.139019631792173    	0.4136569361573912    	0.4999999999934282    	1.5867048036884117    	-3.285163397354499700000000000e-11
8.71554643344544800e-2	24.36457093442302    	0.4128445356599524    	0.49999999999440686    	1.5867048036915175    	-2.621810444563880700000000000e-11
8.79685791580390300e-2	24.59012223705387    	0.41203142083671235    	0.49999999999475137    	1.5867048036926108    	-2.092404296468087500000000000e-11
8.87824149014901900e-2	24.815673539684717    	0.4112175850933188    	0.499999999994809    	1.5867048036927935    	-1.66989789401284780000000000e-11
8.95969782054925600e-2	25.041224842315565    	0.4104030217911152    	0.49999999999660777    	1.5867048036985019    	-1.332705625359087700000000000e-11
9.04122757573549800e-2	25.266776144946412    	0.4095877242388333    	0.49999999999618827    	1.5867048036971707    	-1.063600529248940700000000000e-11
9.12283142916525600e-2	25.49232744757726    	0.40877168570490374    	0.49999999999655637    	1.5867048036983387    	-8.488341793513636000000000000e-12
9.204510059087900e-2	25.717878750208108    	0.40795489940653673    	0.4999999999974158    	1.586704803701066    	-6.774342849790572000000000000e-12
9.28626414861109600e-2	25.943430052838956    	0.4071373585112887    	0.49999999999739964    	1.5867048037010147    	-5.406441229967529000000000000e-12
9.36809438576832900e-2	26.168981355469803    	0.4063190561397879    	0.4999999999974712    	1.586704803701242    	-4.314751618158274600000000000e-12
9.45000146358639800e-2	26.39453265810065    	0.4054999853610979    	0.4999999999969619    	1.5867048036996256    	-3.443500212895362300000000000e-12
9.53198608015587400e-2	26.6200839607315    	0.4046801391960039    	0.49999999999756267    	1.586704803701532    	-2.7481752753294725000000000000e-12
9.61404893870092100e-2	26.845635263362347    	0.4038595106086144    	0.4999999999956236    	1.5867048036953788    	-2.193253049803636200000000000e-12
9.69619074765090700e-2	27.071186565993195    	0.4030380925196963    	0.49999999999620537    	1.5867048036972249    	-1.750382875377644000000000000e-12
9.77841222071291500e-2	27.296737868624042    	0.40221587779194795    	0.49999999999907707    	1.586704803706338    	-1.3969387666824934000000000000e-12
9.86071407694635400e-2	27.52228917125489    	0.4013928592298485    	0.49999999999931205    	1.5867048037070837    	-1.1148634651943704000000000000e-12
9.94309704083654600e-2	27.747840473885738    	0.4005690295879917    	0.49999999999635714    	1.5867048036977065    	-8.8974590416510300000000000000e-13
0.10025561842371458    	27.973391776516586    	0.3997443815731995    	0.4999999999969141    	1.586704803699474    	-7.1008495541699110000000000000e-13
0.10108109217119562    	28.198943079147433    	0.3989189078278894    	0.49999999999908507    	1.5867048037063634    	-5.6670184324443480000000000000e-13
0.10190739906307378    	28.42449438177828    	0.3980926009335091    	0.4999999999965829    	1.586704803698423    	-4.52271205982736300000000000000e-13
0.10273454656900013    	28.65004568440913    	0.39726545342714    	0.49999999999614014    	1.586704803697018    	-3.60946847446286900000000000000e-13
0.10356254221681703    	28.875596987039977    	0.396437457779048    	0.49999999999586503    	1.5867048036961449    	-2.8806305808994220000000000000e-13
0.10439139359338508    	29.101148289670824    	0.39560860640251727    	0.4999999999959024    	1.5867048036962634    	-2.29896246561560050000000000000e-13
0.10522110834541878    	29.326699592301672    	0.39477889165047814    	0.49999999999589695    	1.5867048036962461    	-1.83474703537277270000000000000e-13
0.10605169418033553    	29.55225089493252    	0.3939483058190007    	0.4999999999993362    	1.5867048037071603    	-1.4642677878204390000000000000e-13
0.10688315886712353    	29.777802197563368    	0.39311684112928197    	0.4999999999964055    	1.58670480369786    	-1.16859714887776980000000000000e-13
0.10771551023721655    	30.003353500194216    	0.3922844897627686    	0.4999999999999852    	1.5867048037092197    	-9.32629473737160500000000000000e-14
0.10854875618539286    	30.228904802825063    	0.39145124381459506    	0.4999999999999879    	1.5867048037092284    	-7.44309308060985200000000000000e-14
0.10938290467066605    	30.45445610545591    	0.39061709532932404    	0.49999999999999006    	1.5867048037092353    	-5.94015481674937100000000000000e-14
0.11021796371723543    	30.68000740808676    	0.3897820362827582    	0.4999999999999936    	1.5867048037092466    	-4.740695684549956000000000000000e-14
0.11105394141540405    	30.905558710717607    	0.38894605858245695    	0.499999999997861    	1.586704803702479    	-3.783435999031607400000000000000e-14
0.11189084592253566    	31.131110013348454    	0.3881091540753476    	0.49999999999788325    	1.5867048037025495    	-3.019469907216200700000000000000e-14
0.11272868546402694    	31.356661315979302    	0.38727131453579905    	0.499999999999826    	1.5867048037087146    	-2.409766815909615300000000000000e-14
0.11356746833429437    	31.58221261861015    	0.3864325316657032    	0.49999999999999756    	1.586704803709259    	-1.92317734089057580000000000000e-14
0.11440720289777795    	31.807763921240998    	0.3855927971022201    	0.49999999999999806    	1.5867048037092606    	-1.534841902584184200000000000000e-14
0.11524789758995742    	32.033315223871845    	0.3847521024100413    	0.4999999999999987    	1.5867048037092628    	-1.224920664278081600000000000000e-14
0.11608956091839703    	32.25886652650269    	0.38391043908160216    	0.49999999999999917    	1.5867048037092641    	-9.775799261469276000000000000000e-15
0.11693220146379255    	32.48441782913354    	0.3830677985362067    	0.4999999999999993    	1.5867048037092646    	-7.801831905323116000000000000000e-15
0.11777582788105276    	32.70996913176439    	0.38222417211894677    	0.4999999999999995    	1.5867048037092653    	-6.226455704632520000000000000000e-15
0.11862044890038734    	32.93552043439524    	0.38137955109961197    	0.4999999999999993    	1.5867048037092646    	-4.969185585157158000000000000000e-15
0.11946607332841838    	33.161071737026084    	0.3805339266715813    	0.4999999999999997    	1.586704803709266    	-3.965788331451889000000000000000e-15
0.12031271004931947    	33.38662303965693    	0.37968728995068035    	0.4999999999999998    	1.5867048037092661    	-3.1650009484164900000000000000000e-15
0.12116036802595169    	33.61217434228778    	0.37883963197404824    	0.49999999999999994    	1.5867048037092666    	-2.525911664027195600000000000000e-15
0.12200905630105062    	33.83772564491863    	0.37799094369894926    	0.49999999999999983    	1.5867048037092664    	-2.0158697701688807000000000000000e-15
0.12285878399840808    	34.063276947549475    	0.37714121600159195    	0.5    	1.5867048037092668    	-1.6088175165245933000000000000000e-15
0.1237095603240928    	34.28882825018032    	0.37629043967590675    	0.49999999999999956    	1.5867048037092655    	-1.2839588349298597000000000000000e-15
0.12456139456767773    	34.51437955281117    	0.37543860543232177    	0.49999999999999944    	1.586704803709265    	-1.0246968800760455000000000000000e-15
0.12541429610350807    	34.73993085544202    	0.37458570389649154    	0.49999999999999956    	1.5867048037092655    	-8.1778610612149520000000000000000e-16
0.12626827439196983    	34.96548215807287    	0.37373172560802975    	0.49999999999999956    	1.5867048037092655    	-6.5265555928668960000000000000000e-16
0.12712333898080688    	35.191033460703714    	0.37287666101919303    	0.49999999999999983    	1.5867048037092664    	-5.208688138369260000000000000000e-16
0.12797949950643403    	35.41658476333456    	0.3720205004935659    	0.49999999999999994    	1.5867048037092666    	-4.15692959888986970000000000000000e-16
0.12883676569530175    	35.64213606596541    	0.37116323430469816    	0.49999999999999994    	1.5867048037092666    	-3.3175462287394210000000000000000e-16
0.1296951473652651    	35.86768736859626    	0.3703048526347348    	0.49999999999999983    	1.5867048037092664    	-2.64765440886042370000000000000000e-16
0.1305546544269886    	36.093238671227105    	0.3694453455730113    	0.49999999999999983    	1.5867048037092664    	-2.11302974711574080000000000000000e-16
0.1314152968853766    	36.31878997385795    	0.3685847031146235    	0.5000000000000001    	1.586704803709267    	-1.68635857355633770000000000000000e-16
0.13227708484102196    	36.5443412764888    	0.3677229151589779    	0.49999999999999983    	1.5867048037092664    	-1.34584250055576530000000000000000e-16
0.13314002849169745    	36.76989257911965    	0.3668599715083024    	0.49999999999999983    	1.5867048037092664    	-1.07408475558219340000000000000000e-16
0.1340041381338621    	36.9954438817505    	0.36599586186613764    	0.4999999999999998    	1.5867048037092661    	-8.57201389982600100000000000000000e-17
0.13486942416419762    	37.220995184381344    	0.3651305758358021    	0.4999999999999997    	1.586704803709266    	-6.8411195594133200000000000000000e-17
0.13573589708118153    	37.44654648701219    	0.36426410291881844    	0.5    	1.5867048037092668    	-5.4597341270220600000000000000000e-17
0.1366035674866816    	37.67209778964304    	0.36339643251331827    	0.49999999999999983    	1.5867048037092664    	-4.35728340644958300000000000000000e-17
0.13747244608758988    	37.89764909227389    	0.36252755391241004    	0.49999999999999983    	1.5867048037092664    	-3.47744381730113700000000000000000e-17
0.1383425436974812    	38.123200394904735    	0.3616574563025189    	0.5000000000000001    	1.586704803709267    	-2.775264855296445400000000000000000e-17
0.13921387123829937    	38.34875169753558    	0.3607861287617005    	0.49999999999999994    	1.5867048037092666    	-2.214872596567565900000000000000000e-17
0.1400864397420992    	38.57430300016643    	0.3599135602579005    	0.4999999999999997    	1.586704803709266    	-1.767636919288535500000000000000000e-17
0.1409602603527888    	38.79985430279728    	0.35903973964721103    	0.49999999999999983    	1.5867048037092664    	-1.410708807032074700000000000000000e-17
0.1418353443279354    	39.025405605428126    	0.3581646556720644    	0.4999999999999998    	1.5867048037092661    	-1.125853005513634700000000000000000e-17
0.14271170304059264    	39.250956908058974    	0.3572882969594073    	0.49999999999999983    	1.5867048037092664    	-8.985163938196526000000000000000000e-18
0.1435893479811635    	39.47650821068982    	0.35641065201883626    	0.4999999999999997    	1.586704803709266    	-7.170844737358532000000000000000000e-18
0.14446829075930978    	39.70205951332067    	0.35553170924069    	0.4999999999999998    	1.5867048037092661    	-5.7228799163817610000000000000000000e-18
0.14534854310588846    	39.92761081595152    	0.3546514568941114    	0.49999999999999983    	1.5867048037092664    	-4.567293775961751000000000000000000e-18
0.14623011687493512    	40.153162118582365    	0.35376988312506485    	0.5    	1.5867048037092668    	-3.645048077319716400000000000000000e-18
0.14711302404568466    	40.37871342121321    	0.3528869759543154    	0.5    	1.5867048037092668    	-2.909025812155996000000000000000000e-18
0.14799727672463542    	40.60426472384406    	0.3520027232753644    	0.49999999999999983    	1.5867048037092664    	-2.321624021489577800000000000000000e-18
0.14888288714764955    	40.82981602647491    	0.3511171128523503    	0.49999999999999983    	1.5867048037092664    	-1.85283268186704010000000000000000e-18
0.14976986768210498    	41.055367329105756    	0.350230132317895    	0.5    	1.5867048037092668    	-1.4787015103298112000000000000000000e-18
0.15065823082908614    	41.280918631736604    	0.34934176917091375    	0.49999999999999994    	1.5867048037092666    	-1.1801163580773740000000000000000000e-18
0.15154798922561652    	41.50646993436745    	0.3484520107743834    	0.49999999999999994    	1.5867048037092666    	-9.4182267947449430000000000000000000e-19
0.15243915564695282    	41.7320212369983    	0.34756084435304707    	0.49999999999999994    	1.5867048037092666    	-7.5164618598936350000000000000000000e-19
0.15333174300890431    	41.95757253962915    	0.3466682569910955    	0.4999999999999998    	1.5867048037092661    	-5.998708687155340000000000000000000e-19
0.1542257643702296    	42.183123842259995    	0.3457742356297702    	0.49999999999999983    	1.5867048037092664    	-4.7874261300199233000000000000000000e-19
0.15512123293505253    	42.40867514489084    	0.34487876706494736    	0.49999999999999983    	1.5867048037092664    	-3.82073045145091330000000000000000000e-19
0.15601816205535687    	42.63422644752169    	0.34398183794464293    	0.4999999999999998    	1.5867048037092661    	-3.04923371895109540000000000000000000e-19
0.1569165652335155    	42.85977775015254    	0.3430834347664844    	0.49999999999999983    	1.5867048037092664    	-2.4335206031761550000000000000000000e-19
0.15781645612488338    	43.085329052783386    	0.34218354387511657    	0.5    	1.5867048037092668    	-1.94213467117238550000000000000000000e-19
0.1587178485404505    	43.310880355414234    	0.3412821514595495    	0.5    	1.5867048037092668    	-1.54997129510509230000000000000000000e-19
0.15962075644953344    	43.53643165804508    	0.34037924355046645    	0.49999999999999983    	1.5867048037092664    	-1.23699507109850530000000000000000000e-19
0.16052519398254933    	43.76198296067593    	0.3394748060174508    	0.5000000000000001    	1.5867048037092673    	-9.87216221845093800000000000000000000e-20
0.16143117543383456    	43.98753426330678    	0.33856882456616527    	0.49999999999999983    	1.5867048037092664    	-7.87873687975666700000000000000000000e-20
0.16233871526453195    	44.213085565937625    	0.33766128473546797    	0.5    	1.5867048037092668    	-6.28783172792900700000000000000000000e-20
0.1632478281055431    	44.43863686856847    	0.3367521718944568    	0.49999999999999983    	1.5867048037092664    	-5.018168323444730000000000000000000000e-20
0.16415852876053563    	44.66418817119932    	0.3358414712394643    	0.49999999999999983    	1.5867048037092664    	-4.00488028497514800000000000000000000e-20
0.16507083220903623    	44.88973947383017    	0.3349291677909637    	0.49999999999999994    	1.5867048037092666    	-3.19619930285092100000000000000000000e-20
0.16598475360957715    	45.115290776461016    	0.3340152463904227    	0.49999999999999983    	1.5867048037092664    	-2.550810325559608000000000000000000000e-20
0.16690030830291844    	45.340842079091864    	0.33309969169708137    	0.49999999999999983    	1.5867048037092664    	-2.03574079725809880000000000000000000e-20
0.16781751181535373    	45.56639338172271    	0.3321824881846461    	0.49999999999999983    	1.5867048037092664    	-1.624676108644753000000000000000000000e-20
0.1687363798620641    	45.79194468435356    	0.33126362013793575    	0.49999999999999983    	1.5867048037092664    	-1.29661519853423800000000000000000000e-20
0.16965692835058624    	46.01749598698441    	0.33034307164941357    	0.49999999999999983    	1.5867048037092664    	-1.034797621584026300000000000000000000e-20
0.170579173384332    	46.243047289615255    	0.32942082661566796    	0.5    	1.5867048037092668    	-8.258472666728364000000000000000000000e-21
0.17150313126619965    	46.4685985922461    	0.32849686873380024    	0.49999999999999983    	1.5867048037092664    	-6.5908897898990190000000000000000000000e-21
0.17242881850227154    	46.69414989487695    	0.32757118149772824    	0.4999999999999997    	1.586704803709266    	-5.2600317244622020000000000000000000000e-21
0.17335625180559217    	46.9197011975078    	0.32664374819440783    	0.5    	1.5867048037092668    	-4.19790568866008960000000000000000000e-21
0.17428544810004162    	47.145252500138646    	0.3257145518999583    	0.49999999999999994    	1.5867048037092666    	-3.3502482673118295000000000000000000000e-21
0.17521642452429656    	47.370803802769494    	0.32478357547570336    	0.49999999999999994    	1.5867048037092666    	-2.6737531247893526000000000000000000000e-21
0.17614919843588914    	47.59635510540034    	0.3238508015641108    	0.49999999999999983    	1.5867048037092664    	-2.133858508956712000000000000000000000e-21
0.17708378741535716    	47.82190640803119    	0.32291621258464254    	0.4999999999999997    	1.586704803709266    	-1.702981510907328200000000000000000000e-21
0.17802020927050272    	48.04745771066204    	0.3219797907294971    	0.49999999999999983    	1.5867048037092664    	-1.359108869833243000000000000000000000e-21
0.17895848204074447    	48.273009013292885    	0.32104151795925534    	0.49999999999999983    	1.5867048037092664    	-1.0846723280484952000000000000000000000e-21
0.1798986240015844    	48.49856031592373    	0.3201013759984155    	0.49999999999999983    	1.5867048037092664    	-8.6565107869430320000000000000000000000e-22
0.1808406536691859    	48.72411161855458    	0.31915934633081394    	0.49999999999999983    	1.5867048037092664    	-6.90855450689720000000000000000000000e-22
0.1817845898050305    	48.94966292118543    	0.3182154101949695    	0.5    	1.5867048037092668    	-5.51355234799220400000000000000000000000e-22
0.18273045142076774    	49.175214223816276    	0.3172695485792322    	0.49999999999999994    	1.5867048037092666    	-4.4002344432111035000000000000000000000e-22
0.18367825778309002    	49.400765526447124    	0.31632174221691006    	0.5    	1.5867048037092668    	-3.51172201389765460000000000000000000000e-22
0.18462802841880785    	49.62631682907797    	0.31537197158119196    	0.4999999999999998    	1.5867048037092661    	-2.80262146529944630000000000000000000000e-22
0.18557978311999138    	49.85186813170882    	0.3144202168800083    	0.4999999999999997    	1.586704803709266    	-2.23670525362550360000000000000000000000e-22
0.18653354194930027    	50.07741943433967    	0.3134664580506997    	0.5    	1.5867048037092668    	-1.78506104143514730000000000000000000000e-22
0.18748932524540432    	50.302970736970515    	0.31251067475459554    	0.49999999999999983    	1.5867048037092664    	-1.4246145827594348000000000000000000000e-22
0.18844715362856268    	50.52852203960136    	0.3115528463714374    	0.5    	1.5867048037092668    	-1.13695087299599910000000000000000000000e-22
0.18940704800634311    	50.75407334223221    	0.31059295199365666    	0.49999999999999983    	1.5867048037092664    	-9.07373336795786400000000000000000000000e-23
0.19036902957949395    	50.97962464486306    	0.3096309704205059    	0.49999999999999983    	1.5867048037092664    	-7.24152988385819400000000000000000000000e-23
0.19133311984796175    	51.205175947493906    	0.30866688015203814    	0.49999999999999983    	1.5867048037092664    	-5.77929204355862600000000000000000000000e-23
0.1922993406170639    	51.430727250124754    	0.307700659382936    	0.49999999999999994    	1.5867048037092666    	-4.612314947313982000000000000000000000000e-23
0.19326771400384177    	51.6562785527556    	0.30673228599615804    	0.4999999999999998    	1.5867048037092661    	-3.68097839888997100000000000000000000000e-23
0.19423826244356196    	51.88182985538645    	0.30576173755643804    	0.5    	1.5867048037092668    	-2.937700943641173300000000000000000000000e-23
0.19521100869640434    	52.1073811580173    	0.3047889913035955    	0.4999999999999998    	1.5867048037092661    	-2.344508959050863300000000000000000000000e-23
0.19618597585432185    	52.332932460648145    	0.3038140241456783    	0.5000000000000001    	1.5867048037092673    	-1.871096603950699300000000000000000000000e-23
0.19716318734809105    	52.55848376327899    	0.3028368126519088    	0.49999999999999983    	1.5867048037092664    	-1.493277510329141500000000000000000000000e-23
0.1981426669545499    	52.78403506590984    	0.3018573330454501    	0.5    	1.5867048037092668    	-1.19174911554355710000000000000000000000e-23
0.19912443880403724    	53.00958636854069    	0.3008755611959626    	0.4999999999999998    	1.5867048037092661    	-9.511065053713971000000000000000000000000e-24
0.20010852738803575    	53.235137671171536    	0.299891472611964    	0.4999999999999998    	1.5867048037092661    	-7.590553857027215000000000000000000000000e-24
0.20109495756702686    	53.460688973802384    	0.29890504243297294    	0.4999999999999998    	1.5867048037092661    	-6.057839740453889000000000000000000000000e-24
0.20208375457855762    	53.68624027643323    	0.29791624542144235    	0.5    	1.5867048037092668    	-4.83461721137102000000000000000000000000e-24
0.2030749440455448    	53.91179157906408    	0.296925055954455    	0.49999999999999983    	1.5867048037092664    	-3.8583925263651186000000000000000000000000e-24
0.20406855198480883    	54.13734288169493    	0.29593144801519117    	0.5    	1.5867048037092668    	-3.0792909214188720000000000000000000000000e-24
0.20506460481584524    	54.362894184325775    	0.2949353951841546    	0.49999999999999983    	1.5867048037092664    	-2.45750853857926000000000000000000000000e-24
0.20606312936985346    	54.58844548695662    	0.29393687063014634    	0.49999999999999983    	1.5867048037092664    	-1.9612788694895927000000000000000000000000e-24
0.20706415289902005    	54.81399678958747    	0.2929358471009801    	0.5000000000000001    	1.5867048037092673    	-1.5652498225418937000000000000000000000000e-24
0.2080677030860744    	55.03954809221832    	0.2919322969139256    	0.5    	1.5867048037092668    	-1.2491884989333643000000000000000000000000e-24
0.20907380805412049    	55.265099394849166    	0.29092619194587954    	0.5    	1.5867048037092668    	-9.9694750537218190000000000000000000000000e-25
0.2100824963767554    	55.490650697480014    	0.2899175036232445    	0.49999999999999983    	1.5867048037092664    	-7.9563999293659430000000000000000000000000e-25
0.2110937970884922    	55.71620200011086    	0.28890620291150765    	0.49999999999999983    	1.5867048037092664    	-6.349812752917370000000000000000000000000e-25
0.2121077396954822    	55.94175330274171    	0.28789226030451764    	0.49999999999999983    	1.5867048037092664    	-5.06763389913272500000000000000000000000000e-25
0.21312435418656978    	56.16730460537256    	0.28687564581342995    	0.4999999999999997    	1.586704803709266    	-4.0443575794955927000000000000000000000000e-25
0.21414367104467452    	56.392855908003405    	0.28585632895532537    	0.49999999999999983    	1.5867048037092664    	-3.2277051887317193000000000000000000000000e-25
0.21516572125850772    	56.61840721063425    	0.28483427874149214    	0.49999999999999983    	1.5867048037092664    	-2.5759544205942820000000000000000000000000e-25
0.21619053633466745    	56.8439585132651    	0.28380946366533244    	0.49999999999999983    	1.5867048037092664    	-2.05580769896353650000000000000000000000000e-25
0.21721814831009756    	57.06950981589595    	0.28278185168990244    	0.5    	1.5867048037092668    	-1.64069102361784740000000000000000000000000e-25
0.21824858976490255    	57.295061118526796    	0.28175141023509725    	0.4999999999999998    	1.5867048037092661    	-1.30939631967392720000000000000000000000000e-25
0.21928189383562005    	57.520612421157644    	0.2807181061643798    	0.49999999999999983    	1.5867048037092664    	-1.04499792910122830000000000000000000000000e-25
0.2203180942288598    	57.74616372378849    	0.27968190577114005    	0.49999999999999983    	1.5867048037092664    	-8.3398788847810210000000000000000000000000e-26
0.22135722523538723    	57.97171502641934    	0.2786427747646124    	0.49999999999999967    	1.5867048037092657    	-6.65585814822018400000000000000000000000000e-26
0.22239932174466642    	58.19726632905019    	0.27760067825533313    	0.49999999999999956    	1.5867048037092655    	-5.31188141953361400000000000000000000000000e-26
0.2234444192598561    	58.422817631681035    	0.2765555807401438    	0.49999999999999983    	1.5867048037092664    	-4.23928569191811700000000000000000000000000e-26
0.22449255391329276    	58.64836893431188    	0.27550744608670735    	0.5000000000000001    	1.5867048037092673    	-3.38327265959178400000000000000000000000000e-26
0.22554376248247704    	58.87392023694273    	0.27445623751752285    	0.49999999999999983    	1.5867048037092664    	-2.700109103513176300000000000000000000000000e-26
0.22659808240658988    	59.09947153957358    	0.27340191759341    	0.49999999999999983    	1.5867048037092664    	-2.15489258608982200000000000000000000000000e-26
0.2276555518035348    	59.325022842204426    	0.27234444819646525    	0.5000000000000001    	1.586704803709267    	-1.719768305489223500000000000000000000000000e-26
0.22871620948757135    	59.550574144835274    	0.2712837905124286    	0.49999999999999994    	1.5867048037092666    	-1.372506009653138800000000000000000000000000e-26
0.22978009498751523    	59.77612544746612    	0.27021990501248455    	0.4999999999999997    	1.586704803709266    	-1.09536426536137600000000000000000000000000e-26
0.23084724856556427    	60.00167675009697    	0.26915275143443557    	0.49999999999999983    	1.5867048037092664    	-8.741840584974105000000000000000000000000000e-27
0.23191771123676377    	60.22722805272782    	0.2680822887632362    	0.5    	1.5867048037092668    	-6.976654180688326000000000000000000000000000e-27
0.23299152478913776    	60.452779355358665    	0.2670084752108622    	0.49999999999999994    	1.5867048037092666    	-5.567901071151835000000000000000000000000000e-27
0.23406873180450086    	60.67833065798951    	0.2659312681954991    	0.49999999999999994    	1.5867048037092666    	-4.443608861099533300000000000000000000000000e-27
0.23514937568001454    	60.90388196062036    	0.2648506243199854    	0.49999999999999994    	1.5867048037092666    	-3.546338100859521300000000000000000000000000e-27
0.2362335006504857    	61.12943326325121    	0.2637664993495142    	0.49999999999999983    	1.5867048037092664    	-2.830247737532858300000000000000000000000000e-27
0.23732115181144772    	61.354984565882056    	0.26267884818855225    	0.5    	1.5867048037092668    	-2.2587531216689172000000000000000000000000000e-27
0.23841237514307992    	61.580535868512904    	0.26158762485691994    	0.49999999999999983    	1.5867048037092664    	-1.802656918329166300000000000000000000000000e-27
0.23950721753496027    	61.80608717114375    	0.26049278246503993    	0.5000000000000002    	1.5867048037092675    	-1.4386574318485090000000000000000000000000000e-27
0.24060572681174341    	62.0316384737746    	0.25939427318825664    	0.5    	1.5867048037092668    	-1.148158135454487200000000000000000000000000e-27
0.2417079517597302    	62.25718977640545    	0.25829204824026974    	0.49999999999999994    	1.5867048037092666    	-9.163175852895730000000000000000000000000000e-28
0.24281394215447077    	62.482741079036295    	0.2571860578455291    	0.49999999999999983    	1.5867048037092664    	-7.3129117948421930000000000000000000000000000e-28
0.24392374878933118    	62.70829238166714    	0.25607625121066874    	0.49999999999999994    	1.5867048037092666    	-5.8362602418289110000000000000000000000000000e-28
0.24503742350516805    	62.93384368429799    	0.2549625764948318    	0.49999999999999983    	1.5867048037092664    	-4.6577799057246655000000000000000000000000000e-28
0.2461550192211064    	63.15939498692884    	0.25384498077889356    	0.5    	1.5867048037092668    	-3.71726289631216400000000000000000000000000000e-28
0.24727658996646829    	63.384946289559686    	0.25272341003353177    	0.5    	1.5867048037092668    	-2.9666587344146444000000000000000000000000000e-28
0.24840219091396537    	63.610497592190534    	0.2515978090860346    	0.5    	1.5867048037092668    	-2.3676194802391010000000000000000000000000000e-28
0.24953187841412963    	63.83604889482138    	0.2504681215858703    	0.49999999999999983    	1.5867048037092664    	-1.88954055893918730000000000000000000000000000e-28
0.25066571003111177    	64.06160019745224    	0.24933428996888812    	0.49999999999999983    	1.5867048037092664    	-1.50799719028989750000000000000000000000000000e-28
0.25180374457987476    	64.28715150008308    	0.24819625542012524    	0.5    	1.5867048037092668    	-1.2034965405553011000000000000000000000000000e-28
0.25294604216486666    	64.51270280271393    	0.2470539578351332    	0.49999999999999983    	1.5867048037092664    	-9.60481844697691900000000000000000000000000000e-29
0.2540926642202442    	64.73825410534478    	0.24590733577975563    	0.49999999999999983    	1.5867048037092664    	-7.66537620098369300000000000000000000000000000e-29
0.25524367355169136    	64.96380540797563    	0.24475632644830864    	0.5    	1.5867048037092668    	-6.11755366610818900000000000000000000000000000e-29
0.25639913437998113    	65.18935671060648    	0.2436008656200188    	0.5    	1.5867048037092668    	-4.88227346922791300000000000000000000000000000e-29
0.2575591123863053    	65.41490801323732    	0.2424408876136947    	0.5    	1.5867048037092668    	-3.89642584753832070000000000000000000000000000e-29
0.25872367475947244    	65.64045931586817    	0.24127632524052753    	0.5    	1.5867048037092668    	-3.109644406659105000000000000000000000000000000e-29
0.2598928902450982    	65.86601061849902    	0.24010710975490168    	0.49999999999999983    	1.5867048037092664    	-2.48173293018664420000000000000000000000000000e-29
0.2610668291968707    	66.09156192112987    	0.2389331708031292    	0.49999999999999983    	1.5867048037092664    	-1.980611777855913200000000000000000000000000000e-29
0.2622455636299921    	66.31711322376071    	0.23775443637000784    	0.49999999999999983    	1.5867048037092664    	-1.580678954961740000000000000000000000000000000e-29
0.26342916727692717    	66.54266452639156    	0.23657083272307264    	0.49999999999999983    	1.5867048037092664    	-1.261502121008140600000000000000000000000000000e-29
0.26461771564557124    	66.76821582902241    	0.23538228435442898    	0.5000000000000003    	1.5867048037092677    	-1.006774713051428500000000000000000000000000000e-29
0.2658112860799741    	66.99376713165326    	0.23418871392002583    	0.49999999999999994    	1.5867048037092666    	-8.034828526723065000000000000000000000000000000e-30
0.2670099578237423    	67.2193184342841    	0.2329900421762577    	0.5    	1.5867048037092668    	-6.41240474327893900000000000000000000000000000e-30
0.26821381208629563    	67.44486973691495    	0.23178618791370417    	0.4999999999999998    	1.5867048037092661    	-5.117587071692774000000000000000000000000000000e-30
0.26942293211210566    	67.6704210395458    	0.23057706788789406    	0.4999999999999997    	1.586704803709266    	-4.084224013433857000000000000000000000000000000e-30
0.27063740325308994    	67.89597234217665    	0.22936259674690979    	0.4999999999999997    	1.586704803709266    	-3.259521637487671000000000000000000000000000000e-30
0.2718573130443665    	68.1215236448075    	0.2281426869556334    	0.49999999999999983    	1.5867048037092664    	-2.6013463684421306000000000000000000000000000000e-30
0.27308275128350373    	68.34707494743834    	0.22691724871649613    	0.49999999999999983    	1.5867048037092664    	-2.076072406079450800000000000000000000000000000e-30
0.27431381011354306    	68.57262625006919    	0.2256861898864568    	0.49999999999999983    	1.5867048037092664    	-1.6568638023646570000000000000000000000000000000e-30
0.2755505841099284    	68.79817755270004    	0.2244494158900716    	0.5    	1.5867048037092668    	-1.3223034281209994000000000000000000000000000000e-30
0.2767931703716431    	69.02372885533089    	0.22320682962835656    	0.49999999999999967    	1.5867048037092657    	-1.0552987840793715000000000000000000000000000000e-30
0.27804166861677065    	69.24928015796173    	0.22195833138322915    	0.4999999999999998    	1.5867048037092661    	-8.4220875481046810000000000000000000000000000000e-31
0.27929618128273864    	69.47483146059258    	0.22070381871726127    	0.49999999999999983    	1.5867048037092664    	-6.72146691894652900000000000000000000000000000000e-31
0.280556813631556    	69.70038276322343    	0.21944318636844387    	0.49999999999999983    	1.5867048037092664    	-5.3642422124499880000000000000000000000000000000e-31
0.2818236738603221    	69.92593406585428    	0.21817632613967788    	0.49999999999999994    	1.5867048037092666    	-4.2810735901591440000000000000000000000000000000e-31
0.28309687321736343    	70.15148536848513    	0.21690312678263637    	0.4999999999999998    	1.5867048037092661    	-3.41662258311550340000000000000000000000000000000e-31
0.2843765261243165    	70.37703667111597    	0.2156234738756834    	0.49999999999999994    	1.5867048037092666    	-2.7267248809476585000000000000000000000000000000e-31
0.2856627503045679    	70.60258797374682    	0.21433724969543208    	0.5    	1.5867048037092668    	-2.17613400236887440000000000000000000000000000000e-31
0.2869556669184404    	70.82813927637767    	0.21304433308155965    	0.5    	1.5867048037092668    	-1.73672057249140530000000000000000000000000000000e-31
0.28825540070557165    	71.05369057900852    	0.21174459929442824    	0.49999999999999983    	1.5867048037092664    	-1.38603520905952070000000000000000000000000000000e-31
0.28956208013492396    	71.27924188163936    	0.21043791986507593    	0.49999999999999983    	1.5867048037092664    	-1.10616159627611950000000000000000000000000000000e-31
0.290875837563048    	71.50479318427021    	0.20912416243695195    	0.49999999999999994    	1.5867048037092666    	-8.8280115041694310000000000000000000000000000000e-32
0.292196809400954    	71.73034448690106    	0.20780319059904595    	0.49999999999999994    	1.5867048037092666    	-7.045425133191300000000000000000000000000000000e-32
0.2935251362903893    	71.95589578953191    	0.20647486370961066    	0.49999999999999994    	1.5867048037092666    	-5.62278552581856400000000000000000000000000000000e-32
0.2948609632900341    	72.18144709216276    	0.2051390367099658    	0.49999999999999983    	1.5867048037092664    	-4.487410833508364600000000000000000000000000000000e-32
0.2962044400723703    	72.4069983947936    	0.20379555992762963    	0.49999999999999994    	1.5867048037092666    	-3.581295408872404700000000000000000000000000000000e-32
0.297555721131947    	72.63254969742445    	0.20244427886805308    	0.5000000000000001    	1.5867048037092673    	-2.8581463301373600000000000000000000000000000000e-32
0.29891496600588074    	72.8581010000553    	0.2010850339941191    	0.49999999999999983    	1.5867048037092664    	-2.28101832209639600000000000000000000000000000000e-32
0.30028233950747796    	73.08365230268615    	0.1997176604925219    	0.49999999999999983    	1.5867048037092664    	-1.8204262430081400000000000000000000000000000000e-32
0.30165801197394204    	73.309203605317    	0.19834198802605785    	0.49999999999999983    	1.5867048037092664    	-1.452838705472127600000000000000000000000000000000e-32
0.30304215952919894    	73.53475490794784    	0.19695784047080092    	0.49999999999999983    	1.5867048037092664    	-1.15947587122786190000000000000000000000000000000e-32
0.30443496436302514    	73.76030621057869    	0.1955650356369749    	0.5    	1.5867048037092668    	-9.25349999897426100000000000000000000000000000000e-33
0.30583661502770854    	73.98585751320954    	0.19416338497229127    	0.49999999999999983    	1.5867048037092664    	-7.384997338524955000000000000000000000000000000000e-33
0.3072473067535597    	74.21140881584039    	0.19275269324644026    	0.49999999999999994    	1.5867048037092666    	-5.893789992550511000000000000000000000000000000000e-33
0.3086672417848734    	74.43696011847123    	0.19133275821512638    	0.4999999999999998    	1.5867048037092661    	-4.703693025734619300000000000000000000000000000000e-33
0.31009662973785895    	74.66251142110208    	0.18990337026214077    	0.4999999999999997    	1.586704803709266    	-3.7539050608028400000000000000000000000000000000000e-33
0.31153568798239917    	74.88806272373293    	0.18846431201760078    	0.49999999999999994    	1.5867048037092666    	-2.9959019707329500000000000000000000000000000000000e-33
0.31298464204957027    	75.11361402636378    	0.18701535795042962    	0.49999999999999983    	1.5867048037092664    	-2.3909578086990870000000000000000000000000000000000e-33
0.31444372606709975    	75.33916532899462    	0.1855562739329001    	0.49999999999999983    	1.5867048037092664    	-1.908166321470307600000000000000000000000000000000e-33
0.31591318322512896    	75.56471663162547    	0.18408681677487093    	0.49999999999999994    	1.5867048037092666    	-1.5228619665081577000000000000000000000000000000000e-33
0.3173932662748728    	75.79026793425632    	0.18260673372512717    	0.49999999999999994    	1.5867048037092666    	-1.2153597634246789000000000000000000000000000000000e-33
0.31888423806311245    	76.01581923688717    	0.18111576193688755    	0.5    	1.5867048037092668    	-9.6994959952844730000000000000000000000000000000000e-34
0.32038637210568016    	76.24137053951802    	0.17961362789431995    	0.5000000000000001    	1.586704803709267    	-7.740936091008751000000000000000000000000000000000e-34
0.32189995320348613    	76.46692184214886    	0.17810004679651387    	0.5    	1.5867048037092668    	-6.1778562096642630000000000000000000000000000000000e-34
0.3234252781049673    	76.69247314477971    	0.17657472189503265    	0.49999999999999994    	1.5867048037092666    	-4.9303994889736585000000000000000000000000000000000e-34
0.32496265621941134    	76.91802444741056    	0.17503734378058858    	0.49999999999999994    	1.5867048037092666    	-3.934834074455220000000000000000000000000000000000e-34
0.32651241038581386    	77.1435757500414    	0.173487589614186    	0.4999999999999998    	1.5867048037092661    	-3.1402970952191310000000000000000000000000000000000e-34
0.32807487770293314    	77.36912705267225    	0.17192512229706677    	0.49999999999999994    	1.5867048037092666    	-2.5061961088173810000000000000000000000000000000000e-34
0.3296504104262868    	77.5946783553031    	0.17034958957371307    	0.49999999999999983    	1.5867048037092664    	-2.0001352564423810000000000000000000000000000000000e-34
0.3312393769390579    	77.82022965793395    	0.16876062306094178    	0.49999999999999967    	1.5867048037092657    	-1.59626017692270560000000000000000000000000000000000e-34
0.3328421628043306    	78.0457809605648    	0.1671578371956692    	0.4999999999999998    	1.5867048037092661    	-1.2739371221131768000000000000000000000000000000000e-34
0.33445917190723096    	78.27133226319565    	0.16554082809276888    	0.49999999999999983    	1.5867048037092664    	-1.01669879043570750000000000000000000000000000000000e-34
0.3360908276964929    	78.4968835658265    	0.16390917230350702    	0.49999999999999994    	1.5867048037092666    	-8.11403021805968500000000000000000000000000000000000e-35
0.33773757453622794    	78.72243486845734    	0.162262425463772    	0.49999999999999994    	1.5867048037092666    	-6.47561372148096600000000000000000000000000000000000e-35
0.3393998791801481    	78.94798617108819    	0.16060012081985192    	0.49999999999999994    	1.5867048037092666    	-5.16803264751214700000000000000000000000000000000000e-35
0.3410782323819997    	79.17353747371904    	0.1589217676180002    	0.49999999999999983    	1.5867048037092664    	-4.12448342265282700000000000000000000000000000000000e-35
0.34277315065797737    	79.39908877634988    	0.1572268493420224    	0.4999999999999998    	1.5867048037092661    	-3.291651710429329000000000000000000000000000000000000e-35
0.3444851782189192    	79.62464007898073    	0.15551482178108056    	0.4999999999999998    	1.5867048037092661    	-2.62698861226198900000000000000000000000000000000000e-35
0.34621488909287246    	79.85019138161158    	0.1537851109071274    	0.49999999999999983    	1.5867048037092664    	-2.096536868432555500000000000000000000000000000000000e-35
0.3479628894612575    	80.07574268424243    	0.15203711053874244    	0.49999999999999994    	1.5867048037092666    	-1.673196000995313000000000000000000000000000000000000e-35
0.34972982023567856    	80.30129398687328    	0.15027017976432136    	0.5    	1.5867048037092668    	-1.335337765769783500000000000000000000000000000000000e-35
0.3515163599062354    	80.52684528950412    	0.14848364009376452    	0.49999999999999994    	1.5867048037092666    	-1.065701177644658200000000000000000000000000000000000e-35
0.35332322769724517    	80.75239659213497    	0.14667677230275483    	0.5    	1.5867048037092668    	-8.505106566640852000000000000000000000000000000000000e-36
0.3551511870718238    	80.97794789476582    	0.14484881292817609    	0.49999999999999983    	1.5867048037092664    	-6.787722414813449000000000000000000000000000000000000e-36
0.35700104963370816    	81.20349919739667    	0.1429989503662919    	0.5    	1.5867048037092668    	-5.417119141254665000000000000000000000000000000000000e-36
0.3588736794826946    	81.42905050002751    	0.14112632051730534    	0.49999999999999994    	1.5867048037092666    	-4.3232734041252320000000000000000000000000000000000000e-36
0.3607699980899134    	81.65460180265836    	0.13923000191008644    	0.49999999999999983    	1.5867048037092664    	-3.450301246741197500000000000000000000000000000000000e-36
0.3626909897707748    	81.88015310528921    	0.13730901022922515    	0.49999999999999994    	1.5867048037092666    	-2.753603018005895700000000000000000000000000000000000e-36
0.3646377078476577    	82.10570440792006    	0.13536229215234233    	0.5000000000000001    	1.586704803709267    	-2.1975848015974467000000000000000000000000000000000000e-36
0.3666112816115855    	82.3312557105509    	0.13338871838841437    	0.49999999999999983    	1.5867048037092664    	-1.7538399430246954000000000000000000000000000000000000e-36
0.368612924213335    	82.55680701318175    	0.13138707578666498    	0.5    	1.5867048037092668    	-1.399697769802978000000000000000000000000000000000000e-36
0.3706439416400529    	82.7823583158126    	0.12935605835994698    	0.49999999999999983    	1.5867048037092664    	-1.11706535968877990000000000000000000000000000000000e-36
0.37270574296591186    	83.00790961844345    	0.12729425703408812    	0.5    	1.5867048037092668    	-8.9150318357102830000000000000000000000000000000000000e-37
0.3747998521046933    	83.2334609210743    	0.12520014789530653    	0.49999999999999983    	1.5867048037092664    	-7.114873981399870000000000000000000000000000000000000e-37
0.3769279213424579    	83.45901222370514    	0.12307207865754194    	0.49999999999999983    	1.5867048037092664    	-5.6782109928570650000000000000000000000000000000000000e-37
0.379091746991251    	83.68456352633599    	0.12090825300874888    	0.49999999999999994    	1.5867048037092666    	-4.53164457496956200000000000000000000000000000000000000e-37
0.38129328758475134    	83.91011482896684    	0.11870671241524837    	0.49999999999999967    	1.5867048037092657    	-3.61659730145360740000000000000000000000000000000000000e-37
0.38353468513928946    	84.13566613159769    	0.11646531486071054    	0.5    	1.5867048037092668    	-2.88631992745577700000000000000000000000000000000000000e-37
0.38581829013590635    	84.36121743422854    	0.1141817098640935    	0.49999999999999983    	1.5867048037092664    	-2.30350299721783640000000000000000000000000000000000000e-37
0.388146691051612    	84.58676873685938    	0.11185330894838783    	0.49999999999999983    	1.5867048037092664    	-1.83837072519842960000000000000000000000000000000000000e-37
0.39052274949507937    	84.81232003949023    	0.10947725050492056    	0.49999999999999994    	1.5867048037092666    	-1.46715976812206360000000000000000000000000000000000000e-37
0.3929496423040267    	85.03787134212108    	0.1070503576959732    	0.49999999999999983    	1.5867048037092664    	-1.17090516928441940000000000000000000000000000000000000e-37
0.3954309123679601    	85.26342264475193    	0.10456908763203981    	0.49999999999999994    	1.5867048037092666    	-9.34471449698932600000000000000000000000000000000000000e-38
0.39797053049358116    	85.48897394738277    	0.10202946950641878    	0.49999999999999994    	1.5867048037092666    	-7.45779345082309100000000000000000000000000000000000000e-38
0.4005729713945937    	85.71452525001362    	9.94270286054061100e-2	0.4999999999999998    	1.5867048037092661    	-5.95188683111281700000000000000000000000000000000000000e-38
0.4032433079586095    	85.94007655264447    	9.67566920413904200e-2	0.49999999999999994    	1.5867048037092666    	-4.75005872500591200000000000000000000000000000000000000e-38
0.4059873294687935    	86.16562785527532    	9.40126705312064800e-2	0.5    	1.5867048037092668    	-3.790908417992584500000000000000000000000000000000000000e-38
0.4088116916676914    	86.39117915790617    	9.1188308332308610e-2	0.5    	1.5867048037092668    	-3.025433466317652000000000000000000000000000000000000000e-38
0.411724109816868    	86.61673046053701    	8.82758901831317700e-2	0.4999999999999998    	1.5867048037092661    	-2.414526189994797600000000000000000000000000000000000000e-38
0.41473361083955024    	86.84228176316786    	8.52663891604496500e-2	0.49999999999999983    	1.5867048037092664    	-1.92697568367503680000000000000000000000000000000000000e-38
0.41785086827069123    	87.06783306579871    	8.21491317293086900e-2	0.49999999999999994    	1.5867048037092666    	-1.53787326924081790000000000000000000000000000000000000e-38
0.42108865589221667    	87.29338436842956    	7.89113441077832200e-2	0.49999999999999983    	1.5867048037092664    	-1.227339925605559100000000000000000000000000000000000000e-38
0.4244624758900408    	87.5189356710604    	7.55375241099591800e-2	0.5    	1.5867048037092668    	-9.795106808307337000000000000000000000000000000000000000e-39
0.4279914513514666    	87.74448697369125    	7.20085486485331800e-2	0.4999999999999998    	1.5867048037092661    	-7.817240797312994000000000000000000000000000000000000000e-39
0.4316996332680089    	87.9700382763221    	6.83003667319909400e-2	0.49999999999999983    	1.5867048037092664    	-6.23875317330356100000000000000000000000000000000000000e-39
0.43561798480972935    	88.19558957895295    	6.43820151902708100e-2	0.5000000000000002    	1.5867048037092675    	-4.9789999011906910000000000000000000000000000000000000000e-39
0.43978752859405956    	88.4211408815838    	6.021247140594043000e-2	0.5    	1.5867048037092668    	-3.973620902673060700000000000000000000000000000000000000e-39
0.44426461736013795    	88.64669218421464    	5.573538263986193000e-2	0.49999999999999983    	1.5867048037092664    	-3.171251936434923400000000000000000000000000000000000000e-39
0.4491303955058942    	88.87224348684549    	5.08696044941057700e-2	0.49999999999999994    	1.5867048037092666    	-2.530900428266068000000000000000000000000000000000000000e-39
0.45450942569231706    	89.09779478947634    	4.54905743076824850e-2	0.4999999999999995    	1.5867048037092653    	-2.0198511837562458000000000000000000000000000000000000000e-39
0.46061143266936444    	89.32334609210719    	3.93885673306355540e-2	0.5    	1.5867048037092668    	-1.6119949876165600000000000000000000000000000000000000000e-39
0.46784542629759096    	89.54889739473803    	3.21545737024090600e-2	0.5    	1.5867048037092668    	-1.2864946987176170000000000000000000000000000000000000000e-39
0.47726756137552356    	89.77444869736888    	2.273243862447644800e-2	0.5    	1.5867048037092668    	-1.0267206923984670000000000000000000000000000000000000000e-39
0.5    	89.99999999999999    	6.99703575630305800000000000000000e-17	0.5000000000000001    	1.586704803709267    	-8.1940126239906310000000000000000000000000000000000000000e-40
0.5    	89.99999999999999    	-6.99703575630305800000000000000000e-17	0.49999999999999994    	1.5867048037092666    	-8.1940126239906310000000000000000000000000000000000000000e-40
0.5227324386244765    	89.77444869736888    	-2.273243862447644800e-2	0.5000000000000001    	1.586704803709267    	-1.0267206923984670000000000000000000000000000000000000000e-39
0.532154573702409    	89.54889739473803    	-3.21545737024090600e-2	0.5    	1.5867048037092668    	-1.2864946987176170000000000000000000000000000000000000000e-39
0.5393885673306356    	89.32334609210719    	-3.93885673306355540e-2	0.5    	1.5867048037092668    	-1.6119949876165600000000000000000000000000000000000000000e-39
0.545490574307683    	89.09779478947634    	-4.54905743076824850e-2	0.5000000000000004    	1.5867048037092684    	-2.0198511837562458000000000000000000000000000000000000000e-39
0.5508696044941058    	88.87224348684549    	-5.08696044941057700e-2	0.5000000000000001    	1.586704803709267    	-2.530900428266068000000000000000000000000000000000000000e-39
0.5557353826398621    	88.64669218421464    	-5.573538263986193000e-2	0.5000000000000001    	1.5867048037092673    	-3.171251936434923400000000000000000000000000000000000000e-39
0.5602124714059404    	88.4211408815838    	-6.021247140594043000e-2	0.5    	1.5867048037092668    	-3.973620902673060700000000000000000000000000000000000000e-39
0.5643820151902706    	88.19558957895295    	-6.43820151902708100e-2	0.49999999999999983    	1.5867048037092664    	-4.9789999011906910000000000000000000000000000000000000000e-39
0.568300366731991    	87.9700382763221    	-6.83003667319909400e-2	0.5000000000000001    	1.586704803709267    	-6.23875317330356100000000000000000000000000000000000000e-39
0.5720085486485333    	87.74448697369125    	-7.20085486485331800e-2	0.5000000000000001    	1.5867048037092673    	-7.817240797312994000000000000000000000000000000000000000e-39
0.5755375241099592    	87.5189356710604    	-7.55375241099591800e-2	0.5    	1.5867048037092668    	-9.795106808307337000000000000000000000000000000000000000e-39
0.5789113441077833    	87.29338436842956    	-7.89113441077832200e-2	0.5000000000000001    	1.5867048037092673    	-1.227339925605559100000000000000000000000000000000000000e-38
0.5821491317293088    	87.06783306579871    	-8.21491317293086900e-2	0.5000000000000001    	1.5867048037092673    	-1.53787326924081790000000000000000000000000000000000000e-38
0.5852663891604497    	86.84228176316786    	-8.52663891604496500e-2	0.5000000000000001    	1.586704803709267    	-1.92697568367503680000000000000000000000000000000000000e-38
0.588275890183132    	86.61673046053701    	-8.82758901831317700e-2	0.5000000000000002    	1.5867048037092675    	-2.414526189994797600000000000000000000000000000000000000e-38
0.5911883083323086    	86.39117915790617    	-9.1188308332308610e-2	0.5    	1.5867048037092668    	-3.025433466317652000000000000000000000000000000000000000e-38
0.5940126705312065    	86.16562785527532    	-9.40126705312064800e-2	0.5000000000000001    	1.586704803709267    	-3.790908417992584500000000000000000000000000000000000000e-38
0.5967566920413905    	85.94007655264447    	-9.67566920413904200e-2	0.5000000000000001    	1.586704803709267    	-4.75005872500591200000000000000000000000000000000000000e-38
0.5994270286054063    	85.71452525001362    	-9.94270286054061100e-2	0.5000000000000002    	1.5867048037092675    	-5.95188683111281700000000000000000000000000000000000000e-38
0.6020294695064188    	85.48897394738277    	-0.10202946950641878    	0.5    	1.5867048037092668    	-7.45779345082309100000000000000000000000000000000000000e-38
0.60456908763204    	85.26342264475193    	-0.10456908763203981    	0.5000000000000001    	1.5867048037092673    	-9.34471449698932600000000000000000000000000000000000000e-38
0.6070503576959734    	85.03787134212108    	-0.1070503576959732    	0.5000000000000002    	1.5867048037092675    	-1.17090516928441940000000000000000000000000000000000000e-37
0.6094772505049206    	84.81232003949023    	-0.10947725050492056    	0.5000000000000001    	1.586704803709267    	-1.46715976812206360000000000000000000000000000000000000e-37
0.611853308948388    	84.58676873685938    	-0.11185330894838783    	0.5000000000000001    	1.5867048037092673    	-1.83837072519842960000000000000000000000000000000000000e-37
0.6141817098640936    	84.36121743422854    	-0.1141817098640935    	0.5000000000000001    	1.586704803709267    	-2.30350299721783640000000000000000000000000000000000000e-37
0.6164653148607105    	84.13566613159769    	-0.11646531486071054    	0.5    	1.5867048037092668    	-2.88631992745577700000000000000000000000000000000000000e-37
0.6187067124152487    	83.91011482896684    	-0.11870671241524837    	0.5000000000000003    	1.5867048037092677    	-3.61659730145360740000000000000000000000000000000000000e-37
0.6209082530087491    	83.68456352633599    	-0.12090825300874888    	0.5000000000000002    	1.5867048037092675    	-4.53164457496956200000000000000000000000000000000000000e-37
0.6230720786575421    	83.45901222370514    	-0.12307207865754194    	0.5000000000000001    	1.5867048037092673    	-5.6782109928570650000000000000000000000000000000000000e-37
0.6252001478953066    	83.2334609210743    	-0.12520014789530653    	0.5000000000000001    	1.5867048037092673    	-7.114873981399870000000000000000000000000000000000000e-37
0.6272942570340881    	83.00790961844345    	-0.12729425703408812    	0.5    	1.5867048037092668    	-8.9150318357102830000000000000000000000000000000000000e-37
0.6293560583599471    	82.7823583158126    	-0.12935605835994698    	0.5000000000000001    	1.5867048037092673    	-1.11706535968877990000000000000000000000000000000000e-36
0.631387075786665    	82.55680701318175    	-0.13138707578666498    	0.49999999999999994    	1.5867048037092666    	-1.399697769802978000000000000000000000000000000000000e-36
0.6333887183884145    	82.3312557105509    	-0.13338871838841437    	0.5000000000000001    	1.586704803709267    	-1.7538399430246954000000000000000000000000000000000000e-36
0.6353622921523423    	82.10570440792006    	-0.13536229215234233    	0.5    	1.5867048037092668    	-2.1975848015974467000000000000000000000000000000000000e-36
0.6373090102292251    	81.88015310528921    	-0.13730901022922515    	0.5    	1.5867048037092668    	-2.753603018005895700000000000000000000000000000000000e-36
0.6392300019100866    	81.65460180265836    	-0.13923000191008644    	0.5000000000000001    	1.5867048037092673    	-3.450301246741197500000000000000000000000000000000000e-36
0.6411263205173054    	81.42905050002751    	-0.14112632051730534    	0.5000000000000001    	1.5867048037092673    	-4.3232734041252320000000000000000000000000000000000000e-36
0.6429989503662918    	81.20349919739667    	-0.1429989503662919    	0.49999999999999994    	1.5867048037092666    	-5.417119141254665000000000000000000000000000000000000e-36
0.6448488129281762    	80.97794789476582    	-0.14484881292817609    	0.5000000000000001    	1.5867048037092673    	-6.787722414813449000000000000000000000000000000000000e-36
0.6466767723027549    	80.75239659213497    	-0.14667677230275483    	0.5000000000000001    	1.586704803709267    	-8.505106566640852000000000000000000000000000000000000e-36
0.6484836400937646    	80.52684528950412    	-0.14848364009376452    	0.5000000000000001    	1.586704803709267    	-1.065701177644658200000000000000000000000000000000000e-35
0.6502701797643214    	80.30129398687328    	-0.15027017976432136    	0.5000000000000001    	1.586704803709267    	-1.335337765769783500000000000000000000000000000000000e-35
0.6520371105387426    	80.07574268424243    	-0.15203711053874244    	0.5000000000000001    	1.5867048037092673    	-1.673196000995313000000000000000000000000000000000000e-35
0.6537851109071275    	79.85019138161158    	-0.1537851109071274    	0.5000000000000002    	1.5867048037092675    	-2.096536868432555500000000000000000000000000000000000e-35
0.6555148217810808    	79.62464007898073    	-0.15551482178108056    	0.5000000000000003    	1.5867048037092677    	-2.62698861226198900000000000000000000000000000000000e-35
0.6572268493420226    	79.39908877634988    	-0.1572268493420224    	0.5000000000000002    	1.5867048037092675    	-3.291651710429329000000000000000000000000000000000000e-35
0.6589217676180004    	79.17353747371904    	-0.1589217676180002    	0.5000000000000001    	1.5867048037092673    	-4.12448342265282700000000000000000000000000000000000e-35
0.660600120819852    	78.94798617108819    	-0.16060012081985192    	0.5000000000000001    	1.586704803709267    	-5.16803264751214700000000000000000000000000000000000e-35
0.6622624254637721    	78.72243486845734    	-0.162262425463772    	0.5000000000000001    	1.586704803709267    	-6.47561372148096600000000000000000000000000000000000e-35
0.6639091723035071    	78.4968835658265    	-0.16390917230350702    	0.5000000000000001    	1.5867048037092673    	-8.11403021805968500000000000000000000000000000000000e-35
0.665540828092769    	78.27133226319565    	-0.16554082809276888    	0.5000000000000002    	1.5867048037092675    	-1.01669879043570750000000000000000000000000000000000e-34
0.6671578371956695    	78.0457809605648    	-0.1671578371956692    	0.5000000000000002    	1.5867048037092675    	-1.2739371221131768000000000000000000000000000000000e-34
0.6687606230609421    	77.82022965793395    	-0.16876062306094178    	0.5000000000000003    	1.586704803709268    	-1.59626017692270560000000000000000000000000000000000e-34
0.6703495895737133    	77.5946783553031    	-0.17034958957371307    	0.5000000000000001    	1.5867048037092673    	-2.0001352564423810000000000000000000000000000000000e-34
0.6719251222970668    	77.36912705267225    	-0.17192512229706677    	0.5000000000000001    	1.586704803709267    	-2.5061961088173810000000000000000000000000000000000e-34
0.6734875896141861    	77.1435757500414    	-0.173487589614186    	0.5000000000000001    	1.5867048037092673    	-3.1402970952191310000000000000000000000000000000000e-34
0.6750373437805887    	76.91802444741056    	-0.17503734378058858    	0.5000000000000001    	1.5867048037092673    	-3.934834074455220000000000000000000000000000000000e-34
0.6765747218950326    	76.69247314477971    	-0.17657472189503265    	0.5000000000000001    	1.586704803709267    	-4.9303994889736585000000000000000000000000000000000e-34
0.6781000467965139    	76.46692184214886    	-0.17810004679651387    	0.5    	1.5867048037092668    	-6.1778562096642630000000000000000000000000000000000e-34
0.6796136278943199    	76.24137053951802    	-0.17961362789431995    	0.5    	1.5867048037092668    	-7.740936091008751000000000000000000000000000000000e-34
0.6811157619368875    	76.01581923688717    	-0.18111576193688755    	0.49999999999999994    	1.5867048037092666    	-9.6994959952844730000000000000000000000000000000000e-34
0.6826067337251271    	75.79026793425632    	-0.18260673372512717    	0.49999999999999994    	1.5867048037092666    	-1.2153597634246789000000000000000000000000000000000e-33
0.684086816774871    	75.56471663162547    	-0.18408681677487093    	0.5000000000000001    	1.586704803709267    	-1.5228619665081577000000000000000000000000000000000e-33
0.6855562739329002    	75.33916532899462    	-0.1855562739329001    	0.5000000000000001    	1.5867048037092673    	-1.908166321470307600000000000000000000000000000000e-33
0.6870153579504297    	75.11361402636378    	-0.18701535795042962    	0.5    	1.5867048037092668    	-2.3909578086990870000000000000000000000000000000000e-33
0.6884643120176008    	74.88806272373293    	-0.18846431201760078    	0.5000000000000001    	1.5867048037092673    	-2.9959019707329500000000000000000000000000000000000e-33
0.6899033702621411    	74.66251142110208    	-0.18990337026214077    	0.5000000000000004    	1.5867048037092681    	-3.7539050608028400000000000000000000000000000000000e-33
0.6913327582151265    	74.43696011847123    	-0.19133275821512638    	0.5000000000000001    	1.5867048037092673    	-4.703693025734619300000000000000000000000000000000e-33
0.6927526932464403    	74.21140881584039    	-0.19275269324644026    	0.5000000000000001    	1.5867048037092673    	-5.893789992550511000000000000000000000000000000000e-33
0.6941633849722915    	73.98585751320954    	-0.19416338497229127    	0.5000000000000002    	1.5867048037092675    	-7.384997338524955000000000000000000000000000000000e-33
0.6955650356369749    	73.76030621057869    	-0.1955650356369749    	0.5    	1.5867048037092668    	-9.25349999897426100000000000000000000000000000000e-33
0.696957840470801    	73.53475490794784    	-0.19695784047080092    	0.5000000000000001    	1.586704803709267    	-1.15947587122786190000000000000000000000000000000e-32
0.698341988026058    	73.309203605317    	-0.19834198802605785    	0.5    	1.5867048037092668    	-1.452838705472127600000000000000000000000000000000e-32
0.699717660492522    	73.08365230268615    	-0.1997176604925219    	0.5000000000000001    	1.5867048037092673    	-1.8204262430081400000000000000000000000000000000e-32
0.7010850339941193    	72.8581010000553    	-0.2010850339941191    	0.5000000000000002    	1.5867048037092675    	-2.28101832209639600000000000000000000000000000000e-32
0.7024442788680529    	72.63254969742445    	-0.20244427886805308    	0.49999999999999983    	1.5867048037092664    	-2.8581463301373600000000000000000000000000000000e-32
0.7037955599276298    	72.4069983947936    	-0.20379555992762963    	0.5000000000000001    	1.5867048037092673    	-3.581295408872404700000000000000000000000000000000e-32
0.7051390367099659    	72.18144709216276    	-0.2051390367099658    	0.5000000000000001    	1.586704803709267    	-4.487410833508364600000000000000000000000000000000e-32
0.7064748637096108    	71.95589578953191    	-0.20647486370961066    	0.5000000000000001    	1.586704803709267    	-5.62278552581856400000000000000000000000000000000e-32
0.7078031905990461    	71.73034448690106    	-0.20780319059904595    	0.5000000000000001    	1.5867048037092673    	-7.045425133191300000000000000000000000000000000e-32
0.709124162436952    	71.50479318427021    	-0.20912416243695195    	0.5    	1.5867048037092668    	-8.8280115041694310000000000000000000000000000000e-32
0.7104379198650761    	71.27924188163936    	-0.21043791986507593    	0.5000000000000001    	1.5867048037092673    	-1.10616159627611950000000000000000000000000000000e-31
0.7117445992944283    	71.05369057900852    	-0.21174459929442824    	0.5000000000000001    	1.5867048037092673    	-1.38603520905952070000000000000000000000000000000e-31
0.7130443330815597    	70.82813927637767    	-0.21304433308155965    	0.5000000000000001    	1.586704803709267    	-1.73672057249140530000000000000000000000000000000e-31
0.7143372496954321    	70.60258797374682    	-0.21433724969543208    	0.5    	1.5867048037092668    	-2.17613400236887440000000000000000000000000000000e-31
0.7156234738756835    	70.37703667111597    	-0.2156234738756834    	0.5    	1.5867048037092668    	-2.7267248809476585000000000000000000000000000000e-31
0.7169031267826366    	70.15148536848513    	-0.21690312678263637    	0.5000000000000001    	1.5867048037092673    	-3.41662258311550340000000000000000000000000000000e-31
0.7181763261396779    	69.92593406585428    	-0.21817632613967788    	0.5    	1.5867048037092668    	-4.2810735901591440000000000000000000000000000000e-31
0.7194431863684441    	69.70038276322343    	-0.21944318636844387    	0.5000000000000001    	1.5867048037092673    	-5.3642422124499880000000000000000000000000000000e-31
0.7207038187172614    	69.47483146059258    	-0.22070381871726127    	0.5000000000000002    	1.5867048037092675    	-6.72146691894652900000000000000000000000000000000e-31
0.7219583313832294    	69.24928015796173    	-0.22195833138322915    	0.5000000000000002    	1.5867048037092675    	-8.4220875481046810000000000000000000000000000000e-31
0.7232068296283569    	69.02372885533089    	-0.22320682962835656    	0.5000000000000004    	1.5867048037092681    	-1.0552987840793715000000000000000000000000000000e-30
0.7244494158900716    	68.79817755270004    	-0.2244494158900716    	0.5    	1.5867048037092668    	-1.3223034281209994000000000000000000000000000000e-30
0.725686189886457    	68.57262625006919    	-0.2256861898864568    	0.5000000000000001    	1.586704803709267    	-1.6568638023646570000000000000000000000000000000e-30
0.7269172487164963    	68.34707494743834    	-0.22691724871649613    	0.5000000000000001    	1.5867048037092673    	-2.076072406079450800000000000000000000000000000e-30
0.7281426869556336    	68.1215236448075    	-0.2281426869556334    	0.5000000000000001    	1.5867048037092673    	-2.6013463684421306000000000000000000000000000000e-30
0.7293625967469101    	67.89597234217665    	-0.22936259674690979    	0.5000000000000003    	1.5867048037092677    	-3.259521637487671000000000000000000000000000000e-30
0.7305770678878943    	67.6704210395458    	-0.23057706788789406    	0.5000000000000002    	1.5867048037092675    	-4.084224013433857000000000000000000000000000000e-30
0.7317861879137044    	67.44486973691495    	-0.23178618791370417    	0.5000000000000003    	1.5867048037092677    	-5.117587071692774000000000000000000000000000000e-30
0.7329900421762576    	67.2193184342841    	-0.2329900421762577    	0.49999999999999994    	1.5867048037092666    	-6.41240474327893900000000000000000000000000000e-30
0.7341887139200258    	66.99376713165326    	-0.23418871392002583    	0.5    	1.5867048037092668    	-8.034828526723065000000000000000000000000000000e-30
0.7353822843544288    	66.76821582902241    	-0.23538228435442898    	0.4999999999999997    	1.586704803709266    	-1.006774713051428500000000000000000000000000000e-29
0.7365708327230729    	66.54266452639156    	-0.23657083272307264    	0.5000000000000003    	1.5867048037092677    	-1.261502121008140600000000000000000000000000000e-29
0.7377544363700079    	66.31711322376071    	-0.23775443637000784    	0.5    	1.5867048037092668    	-1.580678954961740000000000000000000000000000000e-29
0.7389331708031293    	66.09156192112987    	-0.2389331708031292    	0.5000000000000001    	1.5867048037092673    	-1.980611777855913200000000000000000000000000000e-29
0.7401071097549018    	65.86601061849902    	-0.24010710975490168    	0.5000000000000001    	1.586704803709267    	-2.48173293018664420000000000000000000000000000e-29
0.7412763252405276    	65.64045931586817    	-0.24127632524052753    	0.5    	1.5867048037092668    	-3.109644406659105000000000000000000000000000000e-29
0.7424408876136948    	65.41490801323732    	-0.2424408876136947    	0.5000000000000001    	1.5867048037092673    	-3.89642584753832070000000000000000000000000000e-29
0.7436008656200188    	65.18935671060648    	-0.2436008656200188    	0.5    	1.5867048037092668    	-4.88227346922791300000000000000000000000000000e-29
0.7447563264483086    	64.96380540797563    	-0.24475632644830864    	0.5    	1.5867048037092668    	-6.11755366610818900000000000000000000000000000e-29
0.7459073357797559    	64.73825410534478    	-0.24590733577975563    	0.5000000000000002    	1.5867048037092675    	-7.66537620098369300000000000000000000000000000e-29
0.7470539578351334    	64.51270280271393    	-0.2470539578351332    	0.5000000000000003    	1.5867048037092677    	-9.60481844697691900000000000000000000000000000e-29
0.7481962554201252    	64.28715150008308    	-0.24819625542012524    	0.5    	1.5867048037092668    	-1.2034965405553011000000000000000000000000000e-28
0.7493342899688882    	64.06160019745224    	-0.24933428996888812    	0.5000000000000001    	1.5867048037092673    	-1.50799719028989750000000000000000000000000000e-28
0.7504681215858704    	63.83604889482138    	-0.2504681215858703    	0.5000000000000001    	1.5867048037092673    	-1.88954055893918730000000000000000000000000000e-28
0.7515978090860347    	63.610497592190534    	-0.2515978090860346    	0.5000000000000001    	1.5867048037092673    	-2.3676194802391010000000000000000000000000000e-28
0.7527234100335317    	63.384946289559686    	-0.25272341003353177    	0.49999999999999994    	1.5867048037092666    	-2.9666587344146444000000000000000000000000000e-28
0.7538449807788936    	63.15939498692884    	-0.25384498077889356    	0.5000000000000001    	1.5867048037092673    	-3.71726289631216400000000000000000000000000000e-28
0.754962576494832    	62.93384368429799    	-0.2549625764948318    	0.5000000000000002    	1.5867048037092675    	-4.6577799057246655000000000000000000000000000e-28
0.7560762512106688    	62.70829238166714    	-0.25607625121066874    	0.5000000000000001    	1.586704803709267    	-5.8362602418289110000000000000000000000000000e-28
0.7571860578455292    	62.482741079036295    	-0.2571860578455291    	0.5000000000000001    	1.5867048037092673    	-7.3129117948421930000000000000000000000000000e-28
0.7582920482402697    	62.25718977640545    	-0.25829204824026974    	0.5    	1.5867048037092668    	-9.163175852895730000000000000000000000000000e-28
0.7593942731882566    	62.0316384737746    	-0.25939427318825664    	0.49999999999999994    	1.5867048037092666    	-1.148158135454487200000000000000000000000000e-27
0.7604927824650397    	61.80608717114375    	-0.26049278246503993    	0.49999999999999983    	1.5867048037092664    	-1.4386574318485090000000000000000000000000000e-27
0.7615876248569201    	61.580535868512904    	-0.26158762485691994    	0.5000000000000001    	1.5867048037092673    	-1.802656918329166300000000000000000000000000e-27
0.7626788481885522    	61.354984565882056    	-0.26267884818855225    	0.5000000000000001    	1.586704803709267    	-2.2587531216689172000000000000000000000000000e-27
0.7637664993495143    	61.12943326325121    	-0.2637664993495142    	0.5000000000000003    	1.5867048037092677    	-2.830247737532858300000000000000000000000000e-27
0.7648506243199855    	60.90388196062036    	-0.2648506243199854    	0.5000000000000001    	1.5867048037092673    	-3.546338100859521300000000000000000000000000e-27
0.7659312681954992    	60.67833065798951    	-0.2659312681954991    	0.5    	1.5867048037092668    	-4.443608861099533300000000000000000000000000e-27
0.7670084752108622    	60.452779355358665    	-0.2670084752108622    	0.5    	1.5867048037092668    	-5.567901071151835000000000000000000000000000e-27
0.7680822887632363    	60.22722805272782    	-0.2680822887632362    	0.5000000000000001    	1.586704803709267    	-6.976654180688326000000000000000000000000000e-27
0.7691527514344357    	60.00167675009697    	-0.26915275143443557    	0.5000000000000002    	1.5867048037092675    	-8.741840584974105000000000000000000000000000e-27
0.7702199050124847    	59.77612544746612    	-0.27021990501248455    	0.5000000000000001    	1.5867048037092673    	-1.09536426536137600000000000000000000000000e-26
0.7712837905124287    	59.550574144835274    	-0.2712837905124286    	0.5    	1.5867048037092668    	-1.372506009653138800000000000000000000000000e-26
0.7723444481964652    	59.325022842204426    	-0.27234444819646525    	0.49999999999999983    	1.5867048037092664    	-1.719768305489223500000000000000000000000000e-26
0.7734019175934101    	59.09947153957358    	-0.27340191759341    	0.5000000000000002    	1.5867048037092675    	-2.15489258608982200000000000000000000000000e-26
0.774456237517523    	58.87392023694273    	-0.27445623751752285    	0.5000000000000002    	1.5867048037092675    	-2.700109103513176300000000000000000000000000e-26
0.7755074460867073    	58.64836893431188    	-0.27550744608670735    	0.49999999999999994    	1.5867048037092666    	-3.38327265959178400000000000000000000000000e-26
0.7765555807401439    	58.422817631681035    	-0.2765555807401438    	0.5    	1.5867048037092668    	-4.23928569191811700000000000000000000000000e-26
0.7776006782553335    	58.19726632905019    	-0.27760067825533313    	0.5000000000000003    	1.5867048037092677    	-5.31188141953361400000000000000000000000000e-26
0.7786427747646127    	57.97171502641934    	-0.2786427747646124    	0.5000000000000004    	1.5867048037092681    	-6.65585814822018400000000000000000000000000e-26
0.7796819057711402    	57.74616372378849    	-0.27968190577114005    	0.5000000000000001    	1.5867048037092673    	-8.3398788847810210000000000000000000000000e-26
0.78071810616438    	57.520612421157644    	-0.2807181061643798    	0.5000000000000001    	1.5867048037092673    	-1.04499792910122830000000000000000000000000e-25
0.7817514102350974    	57.295061118526796    	-0.28175141023509725    	0.5000000000000003    	1.5867048037092677    	-1.30939631967392720000000000000000000000000e-25
0.7827818516899024    	57.06950981589595    	-0.28278185168990244    	0.5    	1.5867048037092668    	-1.64069102361784740000000000000000000000000e-25
0.7838094636653326    	56.8439585132651    	-0.28380946366533244    	0.5000000000000001    	1.5867048037092673    	-2.05580769896353650000000000000000000000000e-25
0.7848342787414923    	56.61840721063425    	-0.28483427874149214    	0.5000000000000001    	1.586704803709267    	-2.5759544205942820000000000000000000000000e-25
0.7858563289553255    	56.392855908003405    	-0.28585632895532537    	0.5000000000000001    	1.5867048037092673    	-3.2277051887317193000000000000000000000000e-25
0.7868756458134303    	56.16730460537256    	-0.28687564581342995    	0.5000000000000003    	1.586704803709268    	-4.0443575794955927000000000000000000000000e-25
0.7878922603045178    	55.94175330274171    	-0.28789226030451764    	0.5000000000000001    	1.5867048037092673    	-5.06763389913272500000000000000000000000000e-25
0.7889062029115078    	55.71620200011086    	-0.28890620291150765    	0.5000000000000001    	1.5867048037092673    	-6.349812752917370000000000000000000000000e-25
0.7899175036232446    	55.490650697480014    	-0.2899175036232445    	0.5000000000000001    	1.5867048037092673    	-7.9563999293659430000000000000000000000000e-25
0.7909261919458795    	55.265099394849166    	-0.29092619194587954    	0.5    	1.5867048037092668    	-9.9694750537218190000000000000000000000000e-25
0.7919322969139256    	55.03954809221832    	-0.2919322969139256    	0.5    	1.5867048037092668    	-1.2491884989333643000000000000000000000000e-24
0.79293584710098    	54.81399678958747    	-0.2929358471009801    	0.49999999999999983    	1.5867048037092664    	-1.5652498225418937000000000000000000000000e-24
0.7939368706301465    	54.58844548695662    	-0.29393687063014634    	0.5000000000000001    	1.5867048037092673    	-1.9612788694895927000000000000000000000000e-24
0.7949353951841548    	54.362894184325775    	-0.2949353951841546    	0.5000000000000001    	1.5867048037092673    	-2.45750853857926000000000000000000000000e-24
0.7959314480151911    	54.13734288169493    	-0.29593144801519117    	0.49999999999999983    	1.5867048037092664    	-3.0792909214188720000000000000000000000000e-24
0.7969250559544552    	53.91179157906408    	-0.296925055954455    	0.5000000000000001    	1.5867048037092673    	-3.8583925263651186000000000000000000000000e-24
0.7979162454214423    	53.68624027643323    	-0.29791624542144235    	0.5    	1.5867048037092668    	-4.83461721137102000000000000000000000000e-24
0.7989050424329731    	53.460688973802384    	-0.29890504243297294    	0.5000000000000003    	1.5867048037092677    	-6.057839740453889000000000000000000000000e-24
0.7998914726119642    	53.235137671171536    	-0.299891472611964    	0.5000000000000002    	1.5867048037092675    	-7.590553857027215000000000000000000000000e-24
0.8008755611959628    	53.00958636854069    	-0.3008755611959626    	0.5000000000000002    	1.5867048037092675    	-9.511065053713971000000000000000000000000e-24
0.8018573330454501    	52.78403506590984    	-0.3018573330454501    	0.5    	1.5867048037092668    	-1.19174911554355710000000000000000000000e-23
0.802836812651909    	52.55848376327899    	-0.3028368126519088    	0.5000000000000002    	1.5867048037092675    	-1.493277510329141500000000000000000000000e-23
0.8038140241456782    	52.332932460648145    	-0.3038140241456783    	0.49999999999999983    	1.5867048037092664    	-1.871096603950699300000000000000000000000e-23
0.8047889913035957    	52.1073811580173    	-0.3047889913035955    	0.5000000000000003    	1.5867048037092677    	-2.344508959050863300000000000000000000000e-23
0.8057617375564381    	51.88182985538645    	-0.30576173755643804    	0.5000000000000001    	1.586704803709267    	-2.937700943641173300000000000000000000000e-23
0.8067322859961582    	51.6562785527556    	-0.30673228599615804    	0.5000000000000003    	1.5867048037092677    	-3.68097839888997100000000000000000000000e-23
0.8077006593829361    	51.430727250124754    	-0.307700659382936    	0.5000000000000001    	1.5867048037092673    	-4.612314947313982000000000000000000000000e-23
0.8086668801520382    	51.205175947493906    	-0.30866688015203814    	0.5000000000000001    	1.5867048037092673    	-5.77929204355862600000000000000000000000e-23
0.809630970420506    	50.97962464486306    	-0.3096309704205059    	0.5000000000000001    	1.586704803709267    	-7.24152988385819400000000000000000000000e-23
0.8105929519936569    	50.75407334223221    	-0.31059295199365666    	0.5000000000000001    	1.5867048037092673    	-9.07373336795786400000000000000000000000e-23
0.8115528463714373    	50.52852203960136    	-0.3115528463714374    	0.5    	1.5867048037092668    	-1.13695087299599910000000000000000000000e-22
0.8125106747545957    	50.302970736970515    	-0.31251067475459554    	0.5000000000000001    	1.5867048037092673    	-1.4246145827594348000000000000000000000e-22
0.8134664580506997    	50.07741943433967    	-0.3134664580506997    	0.49999999999999994    	1.5867048037092666    	-1.78506104143514730000000000000000000000e-22
0.8144202168800087    	49.85186813170882    	-0.3144202168800083    	0.5000000000000003    	1.5867048037092677    	-2.23670525362550360000000000000000000000e-22
0.8153719715811921    	49.62631682907797    	-0.31537197158119196    	0.5000000000000001    	1.5867048037092673    	-2.80262146529944630000000000000000000000e-22
0.81632174221691    	49.400765526447124    	-0.31632174221691006    	0.5    	1.5867048037092668    	-3.51172201389765460000000000000000000000e-22
0.8172695485792323    	49.175214223816276    	-0.3172695485792322    	0.5000000000000001    	1.5867048037092673    	-4.4002344432111035000000000000000000000e-22
0.8182154101949695    	48.94966292118543    	-0.3182154101949695    	0.5    	1.5867048037092668    	-5.51355234799220400000000000000000000000e-22
0.8191593463308141    	48.72411161855458    	-0.31915934633081394    	0.5000000000000001    	1.5867048037092673    	-6.90855450689720000000000000000000000e-22
0.8201013759984156    	48.49856031592373    	-0.3201013759984155    	0.5000000000000001    	1.5867048037092673    	-8.6565107869430320000000000000000000000e-22
0.8210415179592555    	48.273009013292885    	-0.32104151795925534    	0.5000000000000002    	1.5867048037092675    	-1.0846723280484952000000000000000000000e-21
0.8219797907294972    	48.04745771066204    	-0.3219797907294971    	0.5000000000000001    	1.5867048037092673    	-1.359108869833243000000000000000000000e-21
0.8229162125846429    	47.82190640803119    	-0.32291621258464254    	0.5000000000000003    	1.5867048037092677    	-1.702981510907328200000000000000000000e-21
0.8238508015641108    	47.59635510540034    	-0.3238508015641108    	0.5    	1.5867048037092668    	-2.133858508956712000000000000000000000e-21
0.8247835754757035    	47.370803802769494    	-0.32478357547570336    	0.5000000000000001    	1.5867048037092673    	-2.6737531247893526000000000000000000000e-21
0.8257145518999583    	47.145252500138646    	-0.3257145518999583    	0.5    	1.5867048037092668    	-3.3502482673118295000000000000000000000e-21
0.8266437481944078    	46.9197011975078    	-0.32664374819440783    	0.49999999999999983    	1.5867048037092664    	-4.19790568866008960000000000000000000e-21
0.8275711814977285    	46.69414989487695    	-0.32757118149772824    	0.5000000000000003    	1.5867048037092677    	-5.2600317244622020000000000000000000000e-21
0.8284968687338004    	46.4685985922461    	-0.32849686873380024    	0.5000000000000001    	1.5867048037092673    	-6.5908897898990190000000000000000000000e-21
0.829420826615668    	46.243047289615255    	-0.32942082661566796    	0.5    	1.5867048037092668    	-8.258472666728364000000000000000000000e-21
0.8303430716494138    	46.01749598698441    	-0.33034307164941357    	0.5000000000000003    	1.5867048037092677    	-1.034797621584026300000000000000000000e-20
0.8312636201379359    	45.79194468435356    	-0.33126362013793575    	0.5000000000000001    	1.5867048037092673    	-1.29661519853423800000000000000000000e-20
0.8321824881846462    	45.56639338172271    	-0.3321824881846461    	0.5000000000000001    	1.5867048037092673    	-1.624676108644753000000000000000000000e-20
0.8330996916970815    	45.340842079091864    	-0.33309969169708137    	0.5000000000000001    	1.5867048037092673    	-2.03574079725809880000000000000000000e-20
0.8340152463904229    	45.115290776461016    	-0.3340152463904227    	0.5000000000000001    	1.5867048037092673    	-2.550810325559608000000000000000000000e-20
0.8349291677909638    	44.88973947383017    	-0.3349291677909637    	0.5000000000000001    	1.586704803709267    	-3.19619930285092100000000000000000000e-20
0.8358414712394644    	44.66418817119932    	-0.3358414712394643    	0.5000000000000001    	1.5867048037092673    	-4.00488028497514800000000000000000000e-20
0.8367521718944568    	44.43863686856847    	-0.3367521718944568    	0.5    	1.5867048037092668    	-5.018168323444730000000000000000000000e-20
0.8376612847354681    	44.213085565937625    	-0.33766128473546797    	0.5000000000000001    	1.586704803709267    	-6.28783172792900700000000000000000000e-20
0.8385688245661654    	43.98753426330678    	-0.33856882456616527    	0.5000000000000001    	1.5867048037092673    	-7.87873687975666700000000000000000000e-20
0.8394748060174506    	43.76198296067593    	-0.3394748060174508    	0.4999999999999998    	1.5867048037092661    	-9.87216221845093800000000000000000000e-20
0.8403792435504666    	43.53643165804508    	-0.34037924355046645    	0.5000000000000001    	1.5867048037092673    	-1.23699507109850530000000000000000000e-19
0.8412821514595494    	43.310880355414234    	-0.3412821514595495    	0.5    	1.5867048037092668    	-1.54997129510509230000000000000000000e-19
0.8421835438751166    	43.085329052783386    	-0.34218354387511657    	0.5000000000000001    	1.586704803709267    	-1.94213467117238550000000000000000000e-19
0.8430834347664845    	42.85977775015254    	-0.3430834347664844    	0.5000000000000001    	1.586704803709267    	-2.4335206031761550000000000000000000e-19
0.8439818379446431    	42.63422644752169    	-0.34398183794464293    	0.5000000000000002    	1.5867048037092675    	-3.04923371895109540000000000000000000e-19
0.8448787670649475    	42.40867514489084    	-0.34487876706494736    	0.5000000000000001    	1.5867048037092673    	-3.82073045145091330000000000000000000e-19
0.8457742356297704    	42.183123842259995    	-0.3457742356297702    	0.5000000000000002    	1.5867048037092675    	-4.7874261300199233000000000000000000e-19
0.8466682569910957    	41.95757253962915    	-0.3466682569910955    	0.5000000000000002    	1.5867048037092675    	-5.998708687155340000000000000000000e-19
0.8475608443530471    	41.7320212369983    	-0.34756084435304707    	0.5    	1.5867048037092668    	-7.5164618598936350000000000000000000e-19
0.8484520107743835    	41.50646993436745    	-0.3484520107743834    	0.5000000000000001    	1.586704803709267    	-9.4182267947449430000000000000000000e-19
0.8493417691709139    	41.280918631736604    	-0.34934176917091375    	0.5000000000000001    	1.5867048037092673    	-1.1801163580773740000000000000000000e-18
0.850230132317895    	41.055367329105756    	-0.350230132317895    	0.5    	1.5867048037092668    	-1.4787015103298112000000000000000000e-18
0.8511171128523505    	40.82981602647491    	-0.3511171128523503    	0.5000000000000001    	1.5867048037092673    	-1.85283268186704010000000000000000e-18
0.8520027232753646    	40.60426472384406    	-0.3520027232753644    	0.5000000000000002    	1.5867048037092675    	-2.321624021489577800000000000000000e-18
0.8528869759543154    	40.37871342121321    	-0.3528869759543154    	0.5    	1.5867048037092668    	-2.909025812155996000000000000000000e-18
0.8537698831250649    	40.153162118582365    	-0.35376988312506485    	0.5    	1.5867048037092668    	-3.645048077319716400000000000000000e-18
0.8546514568941115    	39.92761081595152    	-0.3546514568941114    	0.5000000000000001    	1.5867048037092673    	-4.567293775961751000000000000000000e-18
0.8555317092406902    	39.70205951332067    	-0.35553170924069    	0.5000000000000002    	1.5867048037092675    	-5.7228799163817610000000000000000000e-18
0.8564106520188365    	39.47650821068982    	-0.35641065201883626    	0.5000000000000002    	1.5867048037092675    	-7.170844737358532000000000000000000e-18
0.8572882969594073    	39.250956908058974    	-0.3572882969594073    	0.5    	1.5867048037092668    	-8.985163938196526000000000000000000e-18
0.8581646556720646    	39.025405605428126    	-0.3581646556720644    	0.5000000000000001    	1.5867048037092673    	-1.125853005513634700000000000000000e-17
0.8590397396472111    	38.79985430279728    	-0.35903973964721103    	0.5000000000000001    	1.5867048037092673    	-1.410708807032074700000000000000000e-17
0.8599135602579008    	38.57430300016643    	-0.3599135602579005    	0.5000000000000003    	1.5867048037092677    	-1.767636919288535500000000000000000e-17
0.8607861287617007    	38.34875169753558    	-0.3607861287617005    	0.5000000000000001    	1.5867048037092673    	-2.214872596567565900000000000000000e-17
0.8616574563025188    	38.123200394904735    	-0.3616574563025189    	0.49999999999999994    	1.5867048037092666    	-2.775264855296445400000000000000000e-17
0.8625275539124101    	37.89764909227389    	-0.36252755391241004    	0.5000000000000001    	1.5867048037092673    	-3.47744381730113700000000000000000e-17
0.8633964325133184    	37.67209778964304    	-0.36339643251331827    	0.5000000000000002    	1.5867048037092675    	-4.35728340644958300000000000000000e-17
0.8642641029188185    	37.44654648701219    	-0.36426410291881844    	0.5    	1.5867048037092668    	-5.4597341270220600000000000000000e-17
0.8651305758358023    	37.220995184381344    	-0.3651305758358021    	0.5000000000000001    	1.5867048037092673    	-6.8411195594133200000000000000000e-17
0.8659958618661379    	36.9954438817505    	-0.36599586186613764    	0.5000000000000001    	1.5867048037092673    	-8.57201389982600100000000000000000e-17
0.8668599715083025    	36.76989257911965    	-0.3668599715083024    	0.5000000000000001    	1.586704803709267    	-1.07408475558219340000000000000000e-16
0.867722915158978    	36.5443412764888    	-0.3677229151589779    	0.5000000000000001    	1.5867048037092673    	-1.34584250055576530000000000000000e-16
0.8685847031146234    	36.31878997385795    	-0.3685847031146235    	0.5    	1.5867048037092668    	-1.68635857355633770000000000000000e-16
0.8694453455730113    	36.093238671227105    	-0.3694453455730113    	0.5000000000000001    	1.586704803709267    	-2.11302974711574080000000000000000e-16
0.8703048526347349    	35.86768736859626    	-0.3703048526347348    	0.5000000000000001    	1.5867048037092673    	-2.64765440886042370000000000000000e-16
0.8711632343046982    	35.64213606596541    	-0.37116323430469816    	0.5    	1.5867048037092668    	-3.3175462287394210000000000000000e-16
0.8720205004935659    	35.41658476333456    	-0.3720205004935659    	0.5000000000000001    	1.586704803709267    	-4.15692959888986970000000000000000e-16
0.8728766610191931    	35.191033460703714    	-0.37287666101919303    	0.5000000000000001    	1.5867048037092673    	-5.208688138369260000000000000000e-16
0.8737317256080301    	34.96548215807287    	-0.37373172560802975    	0.5000000000000004    	1.5867048037092681    	-6.5265555928668960000000000000000e-16
0.8745857038964919    	34.73993085544202    	-0.37458570389649154    	0.5000000000000003    	1.586704803709268    	-8.1778610612149520000000000000000e-16
0.8754386054323222    	34.51437955281117    	-0.37543860543232177    	0.5000000000000004    	1.5867048037092681    	-1.0246968800760455000000000000000e-15
0.8762904396759073    	34.28882825018032    	-0.37629043967590675    	0.5000000000000004    	1.5867048037092684    	-1.2839588349298597000000000000000e-15
0.8771412160015919    	34.063276947549475    	-0.37714121600159195    	0.49999999999999994    	1.5867048037092666    	-1.6088175165245933000000000000000e-15
0.8779909436989494    	33.83772564491863    	-0.37799094369894926    	0.5000000000000001    	1.5867048037092673    	-2.0158697701688807000000000000000e-15
0.8788396319740484    	33.61217434228778    	-0.37883963197404824    	0.5000000000000001    	1.5867048037092673    	-2.525911664027195600000000000000e-15
0.8796872899506806    	33.38662303965693    	-0.37968728995068035    	0.5000000000000003    	1.5867048037092677    	-3.1650009484164900000000000000000e-15
0.8805339266715816    	33.161071737026084    	-0.3805339266715813    	0.5000000000000003    	1.5867048037092677    	-3.965788331451889000000000000000e-15
0.8813795510996126    	32.93552043439524    	-0.38137955109961197    	0.5000000000000007    	1.586704803709269    	-4.969185585157158000000000000000e-15
0.8822241721189472    	32.70996913176439    	-0.38222417211894677    	0.5000000000000004    	1.5867048037092681    	-6.226455704632520000000000000000e-15
0.8830677985362074    	32.48441782913354    	-0.3830677985362067    	0.5000000000000007    	1.586704803709269    	-7.801831905323116000000000000000e-15
0.8839104390816029    	32.25886652650269    	-0.38391043908160216    	0.5000000000000008    	1.5867048037092693    	-9.775799261469276000000000000000e-15
0.8847521024100425    	32.033315223871845    	-0.3847521024100413    	0.5000000000000012    	1.5867048037092708    	-1.224920664278081600000000000000e-14
0.885592797102222    	31.807763921240998    	-0.3855927971022201    	0.5000000000000019    	1.5867048037092728    	-1.534841902584184200000000000000e-14
0.8864325316657056    	31.58221261861015    	-0.3864325316657032    	0.5000000000000023    	1.5867048037092741    	-1.92317734089057580000000000000e-14
0.8872713145359731    	31.356661315979302    	-0.38727131453579905    	0.500000000000174    	1.586704803709819    	-2.409766815909615300000000000000e-14
0.8881091540774644    	31.131110013348454    	-0.3881091540753476    	0.5000000000021169    	1.5867048037159843    	-3.019469907216200700000000000000e-14
0.888946058584596    	30.905558710717607    	-0.38894605858245695    	0.500000000002139    	1.5867048037160547    	-3.783435999031607400000000000000e-14
0.8897820362827645    	30.68000740808676    	-0.3897820362827582    	0.5000000000000063    	1.5867048037092868    	-4.740695684549956000000000000000e-14
0.890617095329334    	30.45445610545591    	-0.39061709532932404    	0.5000000000000099    	1.5867048037092983    	-5.94015481674937100000000000000e-14
0.8914512438146072    	30.228904802825063    	-0.39145124381459506    	0.5000000000000121    	1.5867048037093052    	-7.44309308060985200000000000000e-14
0.8922844897627834    	30.003353500194216    	-0.3922844897627686    	0.5000000000000148    	1.5867048037093137    	-9.32629473737160500000000000000e-14
0.8931168411328765    	29.777802197563368    	-0.39311684112928197    	0.5000000000035945    	1.5867048037206735    	-1.16859714887776980000000000000e-13
0.8939483058196644    	29.55225089493252    	-0.3939483058190007    	0.5000000000006638    	1.5867048037113733    	-1.4642677878204390000000000000e-13
0.8947788916545812    	29.326699592301672    	-0.39477889165047814    	0.500000000004103    	1.5867048037222875    	-1.83474703537277270000000000000e-13
0.8956086064066149    	29.101148289670824    	-0.39560860640251727    	0.5000000000040976    	1.5867048037222702    	-2.29896246561560050000000000000e-13
0.896437457783183    	28.875596987039977    	-0.396437457779048    	0.5000000000041349    	1.5867048037223888    	-2.8806305808994220000000000000e-13
0.8972654534309998    	28.65004568440913    	-0.39726545342714    	0.5000000000038598    	1.5867048037215157    	-3.60946847446286900000000000000e-13
0.8980926009369262    	28.42449438177828    	-0.3980926009335091    	0.500000000003417    	1.5867048037201106    	-4.52271205982736300000000000000e-13
0.8989189078288043    	28.198943079147433    	-0.3989189078278894    	0.500000000000915    	1.5867048037121705    	-5.6670184324443480000000000000e-13
0.8997443815762854    	27.973391776516586    	-0.3997443815731995    	0.5000000000030859    	1.5867048037190596    	-7.1008495541699110000000000000e-13
0.9005690295916345    	27.747840473885738    	-0.4005690295879917    	0.500000000003643    	1.5867048037208273    	-8.8974590416510300000000000000e-13
0.9013928592305365    	27.52228917125489    	-0.4013928592298485    	0.5000000000006879    	1.5867048037114497    	-1.1148634651943704000000000000e-12
0.9022158777928708    	27.296737868624042    	-0.40221587779194795    	0.5000000000009228    	1.5867048037121954    	-1.3969387666824934000000000000e-12
0.9030380925234909    	27.071186565993195    	-0.4030380925196963    	0.5000000000037946    	1.5867048037213087    	-1.750382875377644000000000000e-12
0.9038595106129907    	26.845635263362347    	-0.4038595106086144    	0.5000000000043763    	1.5867048037231546    	-2.193253049803636200000000000e-12
0.9046801391984413    	26.6200839607315    	-0.4046801391960039    	0.5000000000024374    	1.5867048037170017    	-2.7481752753294725000000000000e-12
0.905499985364136    	26.39453265810065    	-0.4054999853610979    	0.5000000000030381    	1.586704803718908    	-3.443500212895362300000000000e-12
0.9063190561423167    	26.168981355469803    	-0.4063190561397879    	0.5000000000025288    	1.5867048037172915    	-4.314751618158274600000000000e-12
0.907137358513889    	25.943430052838956    	-0.4071373585112887    	0.5000000000026003    	1.5867048037175184    	-5.406441229967529000000000000e-12
0.907954899409121    	25.717878750208108    	-0.40795489940653673    	0.5000000000025843    	1.5867048037174678    	-6.774342849790572000000000000e-12
0.9087716857083474    	25.49232744757726    	-0.40877168570490374    	0.5000000000034437    	1.586704803720195    	-8.488341793513636000000000000e-12
0.909587724242645    	25.266776144946412    	-0.4095877242388333    	0.5000000000038117    	1.5867048037213631    	-1.063600529248940700000000000e-11
0.9104030217945074    	25.041224842315565    	-0.4104030217911152    	0.5000000000033923    	1.5867048037200318    	-1.332705625359087700000000000e-11
0.9112175850985098    	24.815673539684717    	-0.4112175850933188    	0.5000000000051911    	1.58670480372574    	-1.66989789401284780000000000e-11
0.912031420841961    	24.59012223705387    	-0.41203142083671235    	0.5000000000052486    	1.5867048037259228    	-2.092404296468087500000000000e-11
0.9128445356655455    	24.36457093442302    	-0.4128445356599524    	0.500000000005593    	1.5867048037270157    	-2.621810444563880700000000000e-11
0.913656936163963    	24.139019631792173    	-0.4136569361573912    	0.5000000000065719    	1.5867048037301221    	-3.285163397354499700000000000e-11
0.9144686288865461    	23.913468329161326    	-0.4144686288797917    	0.5000000000067544    	1.5867048037307012    	-4.116353479975924400000000000e-11
0.9152796203378813    	23.687917026530478    	-0.4152796203278201    	0.5000000000100612    	1.586704803741195    	-5.15784572108498300000000000e-11
0.916089916978414    	23.46236572389963    	-0.41608991696917025    	0.5000000000092438    	1.5867048037386011    	-6.46284936702526500000000000e-11
0.9168995252250466    	23.236814421268782    	-0.41689952521310136    	0.5000000000119452    	1.586704803747174    	-8.09803631196488200000000000e-11
0.9177084514517284    	23.011263118637935    	-0.4177084514359531    	0.5000000000157754    	1.5867048037593285    	-1.01469473270558770000000000e-10
0.9185167019900357    	22.785711816007087    	-0.418516701972289    	0.5000000000177466    	1.586704803765584    	-1.2714260110926130000000000e-10
0.9193242831297488    	22.56016051337624    	-0.4193242831083922    	0.5000000000213565    	1.5867048037770397    	-1.5931137213776240000000000e-10
0.9201312011194078    	22.33460921074539    	-0.42013120109453483    	0.5000000000248731    	1.5867048037881992    	-1.99619270574824620000000000e-10
0.92093746216688    	22.109057908114544    	-0.42093746213660016    	0.5000000000302799    	1.5867048038053573    	-2.5012560403011990000000000e-10
0.9217430724399012    	21.883506605483696    	-0.4217430724029876    	0.5000000000369136    	1.5867048038264089    	-3.1341071235896290000000000e-10
0.9225480380666226    	21.657955302852848    	-0.42254803801972785    	0.5000000000468947    	1.5867048038580829    	-3.9270779575818326000000000e-10
0.9233523651361389    	21.432404000222    	-0.42335236508010793    	0.5000000000560311    	1.5867048038870764    	-4.9206809712559170000000000e-10
0.9241560596990208    	21.206852697591152    	-0.4241560596301961    	0.5000000000688248    	1.586704803927676    	-6.1656787775584960000000000e-10
0.9249591277678291    	20.981301394960305    	-0.42495912768464295    	0.5000000000831861    	1.5867048039732503    	-7.7256776064334890000000000e-10
0.9257615753176299    	20.755750092329457    	-0.42576157521355174    	0.5000000001040783    	1.5867048040395497    	-9.6803769109396530000000000e-10
0.9265634082865029    	20.53019878969861    	-0.42656340815807936    	0.5000000001284235    	1.586704804116807    	-1.2129641166985487000000000e-9
0.9273646325760296    	20.30464748706776    	-0.4273646324156077    	0.500000000160422    	1.5867048042183516    	-1.519860189261449000000000e-9
0.928165254051797    	20.079096184436914    	-0.42816525385361875    	0.5000000001981783    	1.5867048043381675    	-1.904405054610476000000000e-9
0.9289652785438751    	19.853544881806066    	-0.42896527829745945    	0.5000000002464158    	1.5867048044912448    	-2.3862448912411444000000000e-9
0.9297647118472988    	19.627993579175218    	-0.42976471154197854    	0.5000000003053203    	1.586704804678173    	-2.9899966224040153000000000e-9
0.930563559722539    	19.40244227654437    	-0.4305635593429243    	0.5000000003796147    	1.5867048049139396    	-3.746505580714924500000000e-9
0.9313618278959703    	19.176890973913522    	-0.4313618274256688    	0.5000000004703015    	1.586704805201726    	-4.694421378657815000000000e-9
0.9321595220603286    	18.951339671282675    	-0.43215952147566894    	0.5000000005846595    	1.5867048055646311    	-5.882172495308077000000000e-9
0.9329566478751682    	18.725788368651827    	-0.4329566471488261    	0.5000000007263421    	1.586704806014248    	-7.370440459789178000000000e-9
0.933753210967307    	18.50023706602098    	-0.43375321006598744    	0.5000000009013196    	1.5867048065695228    	-9.235260036088440000000000e-9
0.9345492169312728    	18.27468576339013    	-0.43454921581194067    	0.5000000011193322    	1.5867048072613663    	-1.15719037959112500000000e-8
0.9353446713297368    	18.049134460759284    	-0.4353446699392776    	0.5000000013904591    	1.586704808121763    	-1.449974954019181400000000e-8
0.9361395796939428    	17.823583158128436    	-0.43613957796744524    	0.5000000017264975    	1.5867048091881506    	-1.81683792430575500000000e-8
0.9369339475241429    	17.598031855497588    	-0.436933945378681    	0.5000000021454619    	1.5867048105176962    	-2.276522110982598700000000e-8
0.937727780290004    	17.37248055286674    	-0.43772777762373233    	0.5000000026662716    	1.586704812170439    	-2.852512517743160400000000e-8
0.9385210834310382    	17.146929250235893    	-0.4385210801184439    	0.5000000033125944    	1.5867048142214857    	-3.574236166926305600000000e-8
0.9393138623569968    	16.921377947605045    	-0.4393138582478772    	0.5000000041091196    	1.5867048167491864    	-4.47856550935364800000000e-8
0.9401061224482873    	16.695826644974197    	-0.44010611734082156    	0.5000000051074657    	1.5867048199173475    	-5.611702216874146000000000e-8
0.9408978690563694    	16.47027534234335    	-0.44089786271839265    	0.5000000063379767    	1.586704823822263    	-7.03153759950584300000000e-8
0.941689107504151    	16.2447240397125    	-0.44168909962739267    	0.5000000078767582    	1.5867048287054473    	-8.81061023954422900000000e-8
0.9424798430863738    	16.019172737081654    	-0.4424798333103402    	0.5000000097760336    	1.5867048347326258    	-1.10398119464819560000000e-7
0.9432700810700088    	15.793621434450806    	-0.4432700689206224    	0.5000000121493864    	1.5867048422642465    	-1.38330313678693080000000e-7
0.9440598266946258    	15.568070131819958    	-0.44405981161677666    	0.5000000150778492    	1.5867048515574582    	-1.73329724955536600000000e-7
0.9448490851727775    	15.34251882918911    	-0.44484906644497746    	0.5000000187278001    	1.5867048631402476    	-2.1718445331472971000000e-7
0.9456378616903709    	15.116967526558263    	-0.4456378384302578    	0.5000000232601132    	1.5867048775231334    	-2.72135011889727550000000e-7
0.9464261614070295    	14.891416223927415    	-0.4464261325546251    	0.5000000288524045    	1.5867048952697642    	-3.40988793469959970000e-7
0.9472139894564653    	14.665864921296567    	-0.44721395362109256    	0.5000000358353727    	1.5867049174295829    	-4.2726349860199290000000e-7
0.9480013509468309    	14.44031361866572    	-0.4480013064745897    	0.5000000444722412    	1.5867049448379043    	-5.3536685291007950000000e-7
0.9487882509610747    	14.214762316034872    	-0.44878819588219376    	0.5000000550788809    	1.5867049784971166    	-6.7082179529180930000000e-7
0.9495746945572973    	13.989211013404024    	-0.4495746260647957    	0.5000000684925016    	1.5867050210640294    	-8.4054864172571900000000e-7
0.9503606867690935    	13.763659710773176    	-0.4503606017675811    	0.5000000850015124    	1.586705073453883    	-1.0532186402793405000000e-6
0.9511462326058948    	13.538108408142328    	-0.4511461271228153    	0.5000001054830795    	1.5867051384502848    	-1.3196969802420017000000e-6
0.9519313370533146    	13.31255710551148    	-0.4519312061798497    	0.500000130873465    	1.5867052190243778    	-1.6535978884670620000000e-6
0.9527160050734763    	13.087005802880633    	-0.45271584267568976    	0.5000001623977867    	1.586705319063963    	-2.071980172480063800000e-6
0.9535002416053511    	12.861454500249785    	-0.45350004056366094    	0.5000002010416902    	1.5867054416968978    	-2.5962187452547053000000e-6
0.9542840515650778    	12.635903197618937    	-0.45428380217328546    	0.5000002493917923    	1.5867055951315767    	-3.253096657361912000000e-6
0.9550674398463006    	12.41035189498809    	-0.45506713049584896    	0.5000003093504516    	1.586705785404962    	-4.076173427793638000000e-6
0.9558504113204734    	12.184800592357242    	-0.455850027643463    	0.5000003836770104    	1.5867060212735777    	-5.107499580705361000000e-6
0.9566329708371955    	11.959249289726394    	-0.4566324943156181    	0.5000004765215774    	1.5867063159074186    	-6.399764982784992000000e-6
0.9574151232245091    	11.733697987095546    	-0.4574145332141712    	0.5000005900103378    	1.5867066760537414    	-8.018990738583759000000e-6
0.9581968732892243    	11.508146684464698    	-0.4581961416972235    	0.5000007315920008    	1.5867071253503506    	-1.00479021712128600000e-5
0.9589782258172173    	11.28259538183385    	-0.458977318799106    	0.5000009070181112    	1.586707682049255    	-1.259015521207573200000e-5
0.9597591855737434    	11.057044079203003    	-0.4597580611961274    	0.500001124377616    	1.586708371819996    	-1.57756321234920500000e-5
0.9605397573037371    	10.831492776572155    	-0.46053836357372047    	0.5000013937300166    	1.5867092265854916    	-1.976707710968688700000e-5
0.9613199457321105    	10.605941473941307    	-0.46131821829949077    	0.5000017274326198    	1.5867102855605388    	-2.476841082576840300000e-5
0.9620997555640634    	10.38039017131046    	-0.4620976147527057    	0.5000021408113576    	1.5867115973805967    	-3.10351485682914500000e-5
0.9628791914853729    	10.154838868679612    	-0.46287653866439393    	0.5000026528209791    	1.5867132221968485    	-3.88874544069600870000e-5
0.9636582581627019    	9.929287566048764    	-0.4636549712042272    	0.5000032869584746    	1.5867152345748694    	-4.87264981858734900000e-5
0.9644369602439047    	9.703736263417916    	-0.464432888029934    	0.5000040722139707    	1.586717726512205    	-6.10549510646777900000e-5
0.9652153023583452    	9.478184960787068    	-0.46521025785423104    	0.5000050445041141    	1.5867208119870873    	-7.65026667060916700000e-5
0.9659932891172255    	9.25263365815622    	-0.46598704090041276    	0.5000062482168126    	1.5867246318605293    	-9.58588601488934200000e-5
0.966770925113947    	9.027082355525373    	-0.46676318687623614    	0.5000077382377108    	1.5867293603071628    	-1.201124283702730000e-4
0.9675482149245122    	8.801531052894525    	-0.4675386324934252    	0.500009582431087    	1.5867352126881407    	-1.50502472499197680000e-4
0.9683251631079948    	8.575979750263677    	-0.4683132984483202    	0.5000118646596745    	1.5867424551342666    	-1.8858160284580408000e-4
0.9691017742071228    	8.35042844763283    	-0.4690870856272672    	0.5000146885798558    	1.5867514165897003    	-2.36295260992040480000e-4
0.9698780527490308    	8.124877145001982    	-0.4698598704929832    	0.5000181822560475    	1.5867625034552928    	-2.96081111517711770000e-4
0.9706540032462935    	7.899325842371133    	-0.47063149934694504    	0.5000225038993484    	1.5867762177996636    	-3.7099358133423630000e-4
0.971429630198388    	7.673774539740284    	-0.4714017812740767    	0.5000278489243113    	1.5867931797532324    	-4.64859909477487900000e-4
0.9722049380938339    	7.448223237109436    	-0.47217047945387397    	0.5000344586399599    	1.586814155088374    	-5.8247568026338090000e-4
0.9729799314134083    	7.222671934478587    	-0.4729373004226651    	0.5000426309907433    	1.5868400893048653    	-7.2984983028751480000e-4
0.9737546146350226    	6.997120631847738    	-0.47370188088738463    	0.5000527337476379    	1.5868721494906561    	-9.1451164811806230000e-4
0.9745289922412484    	6.77156932921689    	-0.4744637714473772    	0.5000652207938712    	1.586911776003141    	-1.1458954542317132000e-3
0.9753030687309442    	6.546018026586041    	-0.4752224165542722    	0.500080652176672    	1.586960746101577    	-1.4358226203902902000e-3
0.9760768486373741    	6.320466723955192    	-0.475977129885284    	0.5000997187520901    	1.5870212521551894    	-1.79910556659068020e-3
0.9768503365564649    	6.094915421324344    	-0.4767270639778101    	0.5001232725786547    	1.587095998094701    	-2.2543046171288428000e-3
0.9776235371909938    	5.869364118693495    	-0.4774711729138588    	0.5001523642771349    	1.5871883179701542    	-2.8246764297100330000e-3
0.9783964554197457    	5.643812816062646    	-0.47820816642341873    	0.500188288996327    	1.587302321819182    	-3.5393625439599760000e-3
0.9791690964058685    	5.418261513431798    	-0.4789364534490116    	0.5002326429568569    	1.5874430751036546    	-4.4348789519155374000e-3
0.9799414657666862    	5.192710210800949    	-0.4796540727867845    	0.5002873929799017    	1.5876168193527915    	-5.556983146551093000e-3
0.9807135698399589    	4.9671589081701    	-0.4803586078413129    	0.5003549619986459    	1.5878312435260384    	-6.963014732750089000e-3
0.9814854161014392    	4.741607605539252    	-0.48104708187777073    	0.5004383342236685    	1.5880958177459168    	-8.724830554523612000e-3
0.98225701381987    	4.516056302908403    	-0.4817158292599047    	0.5005411845599653    	1.5884222039912472    	-1.093248699487066300e-2
0.9830283750846112    	4.290505000277554    	-0.48236033708754056    	0.5006680379970705    	1.588824761907291    	-1.369886289348646300e-2
0.9837995164183013    	4.064953697646706    	-0.4829750501695175    	0.5008244662487839    	1.5893211728241499    	-1.71654697345027580e-2
0.9845704613084068    	3.8394023950158576    	-0.4835531302863466    	0.50101733102206    	1.5899332117485971    	-2.150976656166711200e-2
0.9853412441831054    	3.613851092385009    	-0.4840861578045027    	0.5012550863786027    	1.5906877068812648    	-2.695439396220440400e-2
0.9861119166599037    	3.3882997897541602    	-0.48456375941552743    	0.5015481572443763    	1.5916177407823653    	-3.3778879001488704e-2
0.9868825573767813    	3.1627484871233116    	-0.4849731386863254    	0.5019094186904559    	1.592764171326144    	-4.23345673496403300e-2
0.9876532874857334    	2.937197184492463    	-0.48529847431071055    	0.502354813175023    	1.5941775904625604    	-5.30638586971409300e-2
0.9884242951338694    	2.7116458818616143    	-0.4855201296621762    	0.5029041654716931    	1.5959209103186711    	-6.6525350334638400e-2
0.9891958743032068    	2.4860945792307656    	-0.48561357785284814    	0.5035822964503587    	1.5980728976814562    	-8.3427415958330800e-2
0.9899684868225891    	2.260543276599917    	-0.4855478704848562    	0.5044206163377328    	1.6007332300661397    	-0.10467443767525021    
0.990742862356575    	2.0349919739690683    	-0.48528332622138687    	0.5054595361351882    	1.6040301481327217    	-0.13143315985457055    
0.991520162107931    	1.8094406713382198    	-0.4847677984053387    	0.5067523637025924    	1.6081328195558575    	-0.16523318892506825    
0.9923022532060737    	1.5838893687073714    	-0.4839301836619642    	0.5083720695441094    	1.6132728096345197    	-0.20812961425242119    
0.9930921854488618    	1.358338066076523    	-0.4826681848918611    	0.5104240005570007    	1.619784427224589    	-0.26298747012709095    
0.9938950660359953    	1.1327867634456745    	-0.48082303977194957    	0.5130720262640458    	1.628187697444017    	-0.33402670046103466    
0.9947198022456921    	0.907235460814826    	-0.4781210655979783    	0.5165987366477138    	1.639379394058132    	-0.4279880918311053    
0.9955830369877563    	0.6816841581839774    	-0.4740153252715334    	0.521567711716223    	1.655147987279562    	-0.5570219316160392    
0.9965200009802134    	0.45613285555312894    	-0.46713553608182323    	0.5293844648983902    	1.6799537469266708    	-0.7476245217451363    
0.9976276605827988    	0.23058155292228041    	-0.452207072286438    	0.5454205882963609    	1.7308429349835401    	-1.0823574074733229    
1.    	5.0302502914318930000e-3	-0.    	1.    	3.1734096074185336    	-2.9927174127777225    


==> plot-data/psi-plots/K0.01N6.dat <==
# K=1.00d-2	h=0.1    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
-8.776301403872669000000000000e-12	5.020098418764496000e-3	9.574259371530132000000000e-9	9.583035672934004000000000e-9	2.98025655202056700000000e-8	-2.9937275104058223    
2.326015950448978000e-3	0.280696739776111    	-0.46420303150668424    	-0.46652904745713325    	-1.4508724561246977    	-0.9850817338426313    
3.4382897215757247000e-3	0.5563733811334575    	-0.47719024728241044    	-0.48062853700398617    	-1.4947208748682845    	-0.6524014429710994    
4.395190822249244000e-3	0.832050022490804    	-0.4827548485465983    	-0.48715003936884754    	-1.5150022875805311    	-0.4662399822540164    
5.288450116947312000e-3	1.1077266638481504    	-0.4857569108263237    	-0.491045360943271    	-1.5271164631305512    	-0.3431750695758714    
6.150421464122497000e-3	1.3834033052054968    	-0.48746848679300175    	-0.4936189082571243    	-1.5351200138902634    	-0.2561850248316768    
6.995747808524277000e-3	1.6590799465628434    	-0.48840738836396436    	-0.4954031361724886    	-1.540668836952752    	-0.19266294790149427    
7.831841642872482000e-3	1.93475658792019    	-0.48883933147277303    	-0.49667117311564557    	-1.544612342473368    	-0.14547708576674456    
8.662678472897603000e-3	2.2104332292775366    	-0.4889214943762112    	-0.4975841728491088    	-1.5474517072952394    	-0.1100958141180654    
9.490459291544358000e-3	2.486109870634883    	-0.4887555159524938    	-0.49824597524403813    	-1.549509866098928    	-8.3426134318223790e-2
1.031642526036130300e-2	2.76178651199223    	-0.4884108062853673    	-0.49872723154572857    	-1.5510065392777257    	-6.32630603582362400e-2
1.114128438953077800e-2	3.0374631533495764    	-0.48793632373321366    	-0.49907760812274443    	-1.5520961857373285    	-4.79932077612042040e-2
1.19654439911246400e-2	3.313139794706923    	-0.4873672468353465    	-0.4993326908264711    	-1.5528894749674163    	-3.6417791499836700e-2
1.278914028675414000e-2	3.5888164360642696    	-0.4867291124485485    	-0.49951825273530265    	-1.5534665594252803    	-2.7638049216476800e-2
1.36125116561032520e-2	3.864493077421616    	-0.48604055725143647    	-0.49965306890753974    	-1.5538858282189494    	-2.09766278725575680e-2
1.443564036045342800e-2	4.140169718778963    	-0.48531521574520453    	-0.49975085610565795    	-1.5541899395129506    	-1.592149452488887400e-2
1.525857641768529300e-2	4.415846360136309    	-0.48456307078201616    	-0.49982164719970146    	-1.5544100948259938    	-1.208491038664766500e-2
1.608135130022148300e-2	4.691523001493656    	-0.4837914301372368    	-0.4998727814374583    	-1.5545691187014217    	-9.172962740806194000e-3
1.690398580617245600e-2	4.967199642851003    	-0.48300563904949195    	-0.49990962485566437    	-1.554683699135279    	-6.962731093176532000e-3
1.772649458639228800e-2	5.242876284208349    	-0.4822096025555748    	-0.49993609714196713    	-1.5547660260798855    	-5.285082901642884000e-3
1.85488887496409130e-2	5.518552925565696    	-0.4814061692466306    	-0.4999550579962715    	-1.5548249930003908    	-4.01167041889748060e-3
1.937117736231727700e-2	5.794229566923042    	-0.48059741340645024    	-0.49996859076876754    	-1.554867078969049    	-3.0450849619775655000e-3
2.019336831204983600e-2	6.069906208280389    	-0.4797848424285247    	-0.4999782107405745    	-1.554896996403343    	-2.311394105909536000e-3
2.101546880513910600e-2	6.345582849637736    	-0.4789695491995143    	-0.49998501800465334    	-1.5549181665148448    	-1.7544816469226720000e-3
2.183748565316023000e-2	6.621259490995082    	-0.4781523239685369    	-0.49998980962169715    	-1.5549330681061326    	-1.3317533458407385000e-3
2.265942543820655400e-2	6.896936132352429    	-0.4773337363691199    	-0.4999931618073265    	-1.5549434931671744    	-1.0108782295695437000e-3
2.34812946082256400e-2	7.172612773709775    	-0.4765141954834108    	-0.49999549009163646    	-1.5549507339672783    	-7.673154392506969000e-4
2.430309953210613400e-2	7.448289415067122    	-0.47569399378040894    	-0.4999970933125151    	-1.554955719871214    	-5.824371344791960000e-4
2.51248465315898200e-2	7.7239660564244685    	-0.47487333920033503    	-0.4999981857319248    	-1.5549591172185835    	-4.42103742772333000000e-4
2.594654189983201500e-2	7.999642697781815    	-0.4740523785419543    	-0.49999892044178634    	-1.5549614021144698    	-3.3558252345680595000e-4
2.676819191226920700e-2	8.27531933913916    	-0.4732312144992987    	-0.4999994064115679    	-1.5549629134462388    	-2.5472670885216780000e-4
2.758980283306760600e-2	8.550995980496507    	-0.4724099180302262    	-0.4999997208632938    	-1.5549638913689434    	-1.9335243078753940000e-4
2.841138091900644600e-2	8.826672621853854    	-0.4715885373133977    	-0.4999999182324042    	-1.554964505172966    	-1.46765774210176340000e-4
2.92329324219167500e-2	9.1023492632112    	-0.4707671042850453    	-0.500000036706962    	-1.5549648736204906    	-1.11403784477887830000e-4
3.005446359024316000e-2	9.378025904568547    	-0.4699456392446129    	-0.5000001028348561    	-1.5549650792735803    	-8.45619714731982000000e-5
3.087598067014208000e-2	9.653702545925894    	-0.4691241542957952    	-0.5000001349659372    	-1.554965179198978    	-6.41874695573488900000e-5
3.169748990628800e-2	9.92937918728324    	-0.46830265574146135    	-0.5000001456477493    	-1.5549652124186608    	-4.87220340084607500000e-5
3.25189975425203200e-2	10.205055828640587    	-0.46748114580365385    	-0.5000001433461743    	-1.5549652052609244    	-3.698286620235587400000e-5
3.33405098223968300e-2	10.480732469997934    	-0.4666596238856066    	-0.5000001337080034    	-1.5549651752868927    	-2.807215299136020000000e-5
3.416203298969472400e-2	10.75640911135528    	-0.46583808739781907    	-0.5000001203875138    	-1.5549651338611088    	-2.13084018237794520000e-5
3.49835732888777400e-2	11.032085752712627    	-0.46501653243575586    	-0.5000001057246336    	-1.5549650882605848    	-1.617432009738672000000e-5
3.58051369655506270e-2	11.307762394069973    	-0.46419495417999634    	-0.5000000911455469    	-1.5549650429206527    	-1.227725254964425300000e-5
3.66267302668965500e-2	11.58343903542732    	-0.46337334718731943    	-0.500000077454216    	-1.5549650003415785    	-9.319150929531869000000e-6
3.74483594421155100e-2	11.859115676784667    	-0.46255170563007647    	-0.500000065072192    	-1.5549649618343564    	-7.073779226826685000000e-6
3.827003074285762500e-2	12.134792318142013    	-0.4617300234156107    	-0.5000000541584684    	-1.5549649278934452    	-5.369411111432504000000e-6
3.90917504236528270e-2	12.41046895949936    	-0.4609082943038519    	-0.5000000447275047    	-1.5549648985638131    	-4.075696280472508000000e-6
3.991352474234200e-2	12.686145600856706    	-0.46008651196447137    	-0.5000000367068134    	-1.5549648736200283    	-3.0936912495520175000000e-6
4.073535996050778000e-2	12.961822242214053    	-0.45926466998766546    	-0.5000000299481733    	-1.554964852601134    	-2.3482921417428730000000e-6
4.15572623439052660e-2	13.2374988835714    	-0.4584427619228367    	-0.500000024266742    	-1.5549648349322829    	-1.7824907329627715000000e-6
4.23792381628972600e-2	13.513175524928746    	-0.4576207814591673    	-0.5000000196220645    	-1.5549648204876636    	-1.3530144553228693000000e-6
4.32012936928762100e-2	13.788852166286093    	-0.45679872214253586    	-0.5000000158354121    	-1.5549648087114414    	-1.0270169053110152000000e-6
4.40234352147136100e-2	14.06452880764344    	-0.4559765774994509    	-0.5000000127141645    	-1.5549647990045814    	-7.7956574643027950000000e-7
4.484566901517716000e-2	14.340205449000786    	-0.45515434114503683    	-0.5000000101602139    	-1.554964791061975    	-5.9173588074813450000000e-7
4.56680013873794640e-2	14.615882090358133    	-0.4543320067236521    	-0.5000000081110316    	-1.5549647846891623    	-4.4916205485960137000000e-7
4.649043863120760000e-2	14.89155873171548    	-0.45350956782809415    	-0.5000000064593018    	-1.554964779552399    	-3.4094020337356357000000e-7
4.73129870537621070e-2	15.167235373072826    	-0.45268701807764783    	-0.5000000051314099    	-1.554964775422749    	-2.58793504524202470000000e-7
4.81356529697985260e-2	15.442912014430172    	-0.45186435110257867    	-0.5000000040723771    	-1.5549647721292317    	-1.96439367728470120000000e-7
4.89584427021639570e-2	15.718588655787519    	-0.45104156052452893    	-0.5000000032266929    	-1.5549647694992133    	-1.49108940212803830000000e-7
4.97813625822445200e-2	15.994265297144866    	-0.4502186399669216    	-0.5000000025491661    	-1.5549647673921527    	-1.13182384511224570000000e-7
5.06044189504042200e-2	16.26994193850221    	-0.44939558306029925    	-0.5000000020107035    	-1.5549647657175718    	-8.59120328087928600000000e-8
5.142761815643302000e-2	16.545618579859557    	-0.44857238342868877    	-0.5000000015851217    	-1.5549647643940427    	-6.5212244937348110000000e-8
5.22509665599953000e-2	16.821295221216904    	-0.44774903468763555    	-0.5000000012476309    	-1.5549647633444699    	-4.94998983347701540000000e-8
5.30744705310773400e-2	17.09697186257425    	-0.4469255304513189    	-0.5000000009823962    	-1.5549647625196088    	-3.75733106183757660000000e-8
5.38981364504383600e-2	17.372648503931597    	-0.44610186432001364    	-0.500000000770452    	-1.5549647618604772    	-2.85203347545724630000000e-8
5.472197071006547000e-2	17.648325145288943    	-0.44527802986080367    	-0.5000000005708691    	-1.5549647612397886    	-2.16485979309756220000000e-8
5.55459797136296300e-2	17.92400178664629    	-0.44445402075910856    	-0.5000000004727382    	-1.5549647609346082    	-1.643254879053987500000000e-8
5.63701698769406800e-2	18.199678428003637    	-0.44362983049469745    	-0.5000000003716382    	-1.5549647606201942    	-1.247326319304523600000000e-8
5.71945476284097900e-2	18.475355069360983    	-0.4428054526611212    	-0.5000000002895311    	-1.5549647603648469    	-9.467934443167142000000000e-9
5.80191194095123300e-2	18.75103171071833    	-0.44198088081790315    	-0.5000000002274154    	-1.5549647601716718    	-7.186714593667245000000000e-9
5.88438916752524600e-2	19.026708352075676    	-0.44115610850099074    	-0.5000000001762432    	-1.5549647600125298    	-5.4551356434564180000000000e-9
5.9668870894629600e-2	19.302384993433023    	-0.4403311292400244    	-0.500000000134654    	-1.5549647598831902    	-4.140766201392096000000000e-9
6.04940635511133100e-2	19.57806163479037    	-0.4395059365559926    	-0.500000000107106    	-1.5549647597975178    	-3.1430831156615060000000000e-9
6.131947614310961000e-2	19.853738276147716    	-0.43868052394044005    	-0.5000000000835497    	-1.5549647597242595    	-2.385783449602925000000000e-9
6.214511518444609000e-2	20.129414917505063    	-0.437854884880437    	-0.5000000000648831    	-1.5549647596662075    	-1.8109488228411935000000000e-9
6.29709872048425300e-2	20.40509155886241    	-0.43702901284613627    	-0.5000000000509788    	-1.5549647596229663    	-1.3746158057621405000000000e-9
6.37970987504036500e-2	20.680768200219756    	-0.4362029012701288    	-0.5000000000205325    	-1.5549647595282803    	-1.0434135904992384000000000e-9
6.46234563840922700e-2	20.956444841577103    	-0.43537654364717643    	-0.5000000000312687    	-1.5549647595616691    	-7.9201178705703020000000000e-10
6.54500666862303700e-2	21.23212148293445    	-0.43454993333829683    	-0.5000000000245272    	-1.5549647595407037    	-6.0118315167539340000000000e-10
6.627693625498200e-2	21.507798124291796    	-0.43372306375993885    	-0.5000000000149208    	-1.5549647595108287    	-4.56333084639224340000000000e-10
6.71040717068616700e-2	21.783474765649142    	-0.43289592830347357    	-0.5000000000103352    	-1.5549647594965677    	-3.4638343332813140000000000e-10
6.79314796772171500e-2	22.05915140700649    	-0.43206852033496107    	-0.5000000000121783    	-1.5549647595022993    	-2.62925233613164440000000000e-10
6.8759166820748700e-2	22.334828048363836    	-0.4312408331893494    	-0.5000000000100981    	-1.5549647594958302    	-1.99575591148581560000000000e-10
6.95871398120089700e-2	22.610504689721182    	-0.4304128601959462    	-0.5000000000079552    	-1.5549647594891658    	-1.51489516753296200000000000e-10
7.04154053459144400e-2	22.88618133107853    	-0.42958459466081245    	-0.5000000000067268    	-1.554964759485346    	-1.14989380986284560000000000e-10
7.12439701382634500e-2	23.161857972435875    	-0.42875602986531136    	-0.5000000000035748    	-1.5549647594755431    	-8.7283648552012390000000000e-11
7.207284092625600e-2	23.437534613793222    	-0.4279271590776955    	-0.5000000000039515    	-1.5549647594767149    	-6.62533813053564600000000000e-11
7.29020244690160500e-2	23.71321125515057    	-0.4270979755324313    	-0.5000000000014473    	-1.5549647594689269    	-5.02901815771054100000000000e-11
7.3731527548117690e-2	23.988887896507915    	-0.4262684724483868    	-0.49999999999650446    	-1.554964759453555    	-3.81731817037654900000000000e-11
7.45613569681276900e-2	24.26456453786526    	-0.4254386430328937    	-0.5000000000010214    	-1.5549647594676022    	-2.89756719043560400000000000e-11
7.53915195571345100e-2	24.54024117922261    	-0.42460848044277183    	-0.49999999999990635    	-1.5549647594641345    	-2.19942253916463200000000000e-11
7.62220221672917800e-2	24.815917820579955    	-0.4237779778347105    	-0.5000000000020022    	-1.5549647594706526    	-1.669490019680323600000000000e-11
7.70528716753713100e-2	25.0915944619373    	-0.4229471283265263    	-0.5000000000018976    	-1.5549647594703273    	-1.267240321575871500000000000e-11
7.78840749833111700e-2	25.367271103294648    	-0.42211592501816414    	-0.5000000000014753    	-1.554964759469014    	-9.619093338067503000000000000e-12
7.87156390187761100e-2	25.642947744651995    	-0.4212843609816531    	-0.5000000000004292    	-1.5549647594657607    	-7.301453013378951000000000000e-12
7.95475707357181200e-2	25.91862438600934    	-0.42045242926550674    	-0.5000000000012248    	-1.554964759468235    	-5.5422287977601570000000000000e-12
8.03798771149495600e-2	26.194301027366688    	-0.4196201228623986    	-0.4999999999773482    	-1.5549647593939802    	-4.206874986449739000000000000e-12
8.12125651647142900e-2	26.469977668724034    	-0.4187874348355833    	-0.5000000000002975    	-1.554964759465351    	-3.1932635402509735000000000000e-12
8.20456419212672800e-2	26.74565431008138    	-0.4179543580795714    	-0.5000000000008387    	-1.554964759467034    	-2.423873319349944300000000000e-12
8.28791144494649400e-2	27.021330951438728    	-0.417120885550489    	-0.4999999999999539    	-1.5549647594642826    	-1.8398612561100297000000000000e-12
8.37129898433537500e-2	27.297007592796074    	-0.4162870101568154    	-0.5000000000001692    	-1.5549647594649518    	-1.3965620293401387000000000000e-12
8.45472752267677700e-2	27.57268423415342    	-0.41545272477484957    	-0.5000000000016174    	-1.5549647594694558    	-1.060072054519097100000000000e-12
8.53819777539370100e-2	27.848360875510767    	-0.4146180222465338    	-0.5000000000004708    	-1.5549647594658902    	-8.0465653308883240000000000000e-13
8.62171046100971500e-2	28.124037516868114    	-0.41378289539034085    	-0.500000000000438    	-1.554964759465788    	-6.1078125159734110000000000000e-13
8.70526630121062600e-2	28.39971415822546    	-0.4129473369879789    	-0.5000000000000852    	-1.5549647594646907    	-4.6361860242503020000000000000e-13
8.78886602090684700e-2	28.675390799582807    	-0.41211133979101605    	-0.5000000000000845    	-1.5549647594646887    	-3.5191356635851580000000000000e-13
8.87251034829701600e-2	28.951067440940154    	-0.41127489651724686    	-0.5000000000002169    	-1.5549647594651006    	-2.6712292720651915000000000000e-13
8.9562000149314900e-2	29.2267440822975    	-0.4104379998515932    	-0.500000000000908    	-1.5549647594672498    	-2.02761885475838680000000000000e-13
9.03993575577724500e-2	29.502420723654847    	-0.40960064243857464    	-0.4999999999963471    	-1.5549647594530656    	-1.53908100033405770000000000000e-13
9.12371830928242900e-2	29.778097365012194    	-0.4087628169033728    	-0.4999999999961971    	-1.554964759452599    	-1.16825226793994740000000000000e-13
9.2075484174440690e-2	30.05377400636954    	-0.40792451582175904    	-0.49999999999619976    	-1.5549647594526073    	-8.8677162621759200000000000000e-14
9.29142682587326800e-2	30.329450647726887    	-0.40708573174050294    	-0.4999999999992356    	-1.5549647594620486    	-6.73111397807288100000000000000e-14
9.37535428386425600e-2	30.605127289084233    	-0.4062464571613616    	-0.5000000000000041    	-1.5549647594644387    	-5.10930819686496100000000000000e-14
9.45933154446161400e-2	30.88080393044158    	-0.40540668455538686    	-0.500000000000003    	-1.5549647594644351    	-3.87826299414786470000000000000e-14
9.54335936453114800e-2	31.156480571798927    	-0.40456640635549346    	-0.5000000000008049    	-1.5549647594669291    	-2.94382786714760650000000000000e-14
9.62743850482857700e-2	31.432157213156273    	-0.4037256149525189    	-0.5000000000008047    	-1.5549647594669282    	-2.23453709159787180000000000000e-14
9.7115697300720200e-2	31.70783385451362    	-0.40288430270008435    	-0.5000000000008045    	-1.5549647594669278    	-1.696144013530501700000000000000e-14
9.79575380901314200e-2	31.983510495870966    	-0.4020424619106728    	-0.5000000000008042    	-1.554964759466927    	-1.287472257879658800000000000000e-14
9.87999151451016200e-2	32.25918713722831    	-0.40120008485570197    	-0.5000000000008036    	-1.554964759466925    	-9.772665537754139000000000000000e-15
9.96428362360193700e-2	32.53486377858565    	-0.4003571637647841    	-0.5000000000008035    	-1.5549647594669245    	-7.418023272213633000000000000000e-15
0.10048630917582735    	32.810540419942996    	-0.3995136908249761    	-0.5000000000008035    	-1.5549647594669245    	-5.6307124248262000000000000000e-15
0.10133034182077925    	33.08621706130034    	-0.3986696581800243    	-0.5000000000008035    	-1.5549647594669247    	-4.274039221452994000000000000000e-15
0.10217494207120839    	33.36189370265768    	-0.3978250579295062    	-0.5000000000007145    	-1.554964759466648    	-3.244245112923231000000000000000e-15
0.1030201178723055    	33.637570344015025    	-0.3969798821283286    	-0.500000000000634    	-1.5549647594663978    	-2.4625713072301114000000000000000e-15
0.10386587721491095    	33.91324698537237    	-0.3961341227857234    	-0.5000000000006344    	-1.5549647594663987    	-1.869235286519031000000000000000e-15
0.10471222813630601    	34.18892362672971    	-0.39528777186369407    	-0.5000000000000001    	-1.554964759464426    	-1.4188586320767146000000000000000e-15
0.10555917872103388    	34.464600268087054    	-0.39444082127896624    	-0.5000000000000001    	-1.554964759464426    	-1.0769964767611451000000000000000e-15
0.10640673710171517    	34.7402769094444    	-0.39359326289828506    	-0.5000000000000002    	-1.5549647594644265    	-8.1750315692705680000000000000000e-16
0.10725491145987902    	35.01595355080174    	-0.3927450885401212    	-0.5000000000000002    	-1.5549647594644265    	-6.2053258855174650000000000000000e-16
0.10810371002681607    	35.29163019215908    	-0.3918962899731841    	-0.5000000000000001    	-1.5549647594644262    	-4.7102043605819227000000000000000e-16
0.1089531410844279    	35.567306833516426    	-0.39104685891557217    	-0.5000000000000001    	-1.554964759464426    	-3.57531989902813100000000000000000e-16
0.10980321296609856    	35.84298347487377    	-0.39019678703390154    	-0.5000000000000001    	-1.554964759464426    	-2.71387638450728830000000000000000e-16
0.11065393405758057    	36.11866011623111    	-0.3893460659424194    	-0.49999999999999994    	-1.5549647594644256    	-2.05999050109848670000000000000000e-16
0.11150531279788306    	36.394336757588455    	-0.3884946872021169    	-0.49999999999999994    	-1.5549647594644256    	-1.56365296844072100000000000000000e-16
0.11235735768018436    	36.6700133989458    	-0.38764264231981566    	-0.5000000000000001    	-1.554964759464426    	-1.18690382524078670000000000000000e-16
0.11321007725274992    	36.94569004030314    	-0.3867899227472501    	-0.5000000000000001    	-1.554964759464426    	-9.00929246325041100000000000000000e-17
0.11406348011986961    	37.221366681660484    	-0.38593651988013034    	-0.49999999999999994    	-1.5549647594644256    	-6.83857857412451100000000000000000e-17
0.1149175749428061    	37.49704332301783    	-0.38508242505719403    	-0.5000000000000001    	-1.5549647594644262    	-5.190880094661986000000000000000000e-17
0.11577237044075903    	37.77271996437517    	-0.3842276295592409    	-0.49999999999999994    	-1.5549647594644256    	-3.94018082341148160000000000000000e-17
0.11662787539184177    	38.04839660573251    	-0.38337212460815834    	-0.5000000000000001    	-1.554964759464426    	-2.990827111792595000000000000000000e-17
0.11748409863407147    	38.324073247089856    	-0.38251590136592867    	-0.5000000000000001    	-1.5549647594644262    	-2.270212260179686500000000000000000e-17
0.11834104906638716    	38.5997498884472    	-0.3816589509336128    	-0.49999999999999994    	-1.5549647594644256    	-1.72322354774332600000000000000000e-17
0.11919873564966503    	38.87542652980454    	-0.3808012643503349    	-0.49999999999999994    	-1.5549647594644256    	-1.308027204144364700000000000000000e-17
0.1200571674077591    	39.151103171161886    	-0.3799428325922409    	-0.49999999999999994    	-1.5549647594644256    	-9.928689571485403000000000000000000e-18
0.12091635342856462    	39.42677981251923    	-0.3790836465714354    	-0.5    	-1.5549647594644258    	-7.536454616126088000000000000000000e-18
0.1217763028650837    	39.70245645387657    	-0.3782236971349164    	-0.5000000000000001    	-1.554964759464426    	-5.720608724040388000000000000000000e-18
0.12263702493652237    	39.978133095233915    	-0.3773629750634776    	-0.49999999999999994    	-1.5549647594644256    	-4.342275757030777000000000000000000e-18
0.12349852892939381    	40.25380973659126    	-0.3765014710706061    	-0.49999999999999994    	-1.5549647594644256    	-3.2960406242886540000000000000000000e-18
0.12436082419865153    	40.5294863779486    	-0.37563917580134876    	-0.5000000000000003    	-1.5549647594644267    	-2.50188712206287970000000000000000e-18
0.1252239201688218    	40.805163019305944    	-0.3747760798311782    	-0.5000000000000001    	-1.554964759464426    	-1.8990782836285522000000000000000000e-18
0.1260878263351835    	41.08083966066329    	-0.3739121736648165    	-0.5    	-1.5549647594644258    	-1.4415112078981016000000000000000000e-18
0.1269525522649378    	41.35651630202063    	-0.37304744773506215    	-0.49999999999999994    	-1.5549647594644256    	-1.09419110334173020000000000000000e-18
0.1278181075984162    	41.63219294337797    	-0.3721818924015837    	-0.49999999999999994    	-1.5549647594644256    	-8.3055488162172140000000000000000000e-19
0.1286845020503046    	41.907869584735316    	-0.3713154979496954    	-0.5    	-1.5549647594644258    	-6.3043960902159850000000000000000000e-19
0.12955174541088457    	42.18354622609266    	-0.3704482545891156    	-0.5000000000000002    	-1.5549647594644265    	-4.7854044256202144000000000000000000e-19
0.1304198475472987    	42.45922286745    	-0.36958015245270137    	-0.5000000000000001    	-1.554964759464426    	-3.6324011355005120000000000000000000e-19
0.13128881840483492    	42.734899508807345    	-0.3687111815951651    	-0.49999999999999994    	-1.5549647594644256    	-2.7572043730609780000000000000000000e-19
0.13215866800823828    	43.01057615016469    	-0.36784133199176167    	-0.49999999999999994    	-1.5549647594644256    	-2.09287897212901470000000000000000000e-19
0.13302940646304184    	43.28625279152203    	-0.36697059353695816    	-0.5000000000000001    	-1.554964759464426    	-1.58861723663853070000000000000000000e-19
0.1339010439569185    	43.561929432879374    	-0.36609895604308157    	-0.5000000000000001    	-1.554964759464426    	-1.20585316119725820000000000000000000e-19
0.13477359076105938    	43.83760607423672    	-0.36522640923894056    	-0.49999999999999994    	-1.5549647594644256    	-9.15312897804267300000000000000000000e-20
0.1356470572315789    	44.11328271559406    	-0.36435294276842106    	-0.5    	-1.5549647594644258    	-6.94775888015269500000000000000000000e-20
0.1365214538109416    	44.3889593569514    	-0.36347854618905845    	-0.5000000000000001    	-1.554964759464426    	-5.27375431642427200000000000000000000e-20
0.13739679102941166    	44.664635998308746    	-0.3626032089705884    	-0.5000000000000001    	-1.554964759464426    	-4.003087192541199000000000000000000000e-20
0.13827307950653708    	44.94031263966609    	-0.361726920493463    	-0.5000000000000001    	-1.554964759464426    	-3.03857671586652600000000000000000000e-20
0.13915032995264962    	45.21598928102343    	-0.36084967004735036    	-0.49999999999999994    	-1.5549647594644256    	-2.30645699534339600000000000000000000e-20
0.1400285531704055    	45.491665922380776    	-0.3599714468295945    	-0.49999999999999994    	-1.5549647594644256    	-1.75073541621983600000000000000000000e-20
0.14090776005633654    	45.76734256373812    	-0.3590922399436636    	-0.5000000000000002    	-1.5549647594644265    	-1.328910317337220000000000000000000000e-20
0.1417879616024497    	46.04301920509546    	-0.3582120383975504    	-0.5000000000000001    	-1.554964759464426    	-1.008720458365113000000000000000000000e-20
0.14266916889784517    	46.318695846452805    	-0.3573308311021549    	-0.5000000000000001    	-1.554964759464426    	-7.656776757991881000000000000000000000e-21
0.14355139313035908    	46.59437248781015    	-0.35644860686964097    	-0.5000000000000001    	-1.554964759464426    	-5.811940249208716000000000000000000000e-21
0.14443464558824964    	46.87004912916749    	-0.3555653544117506    	-0.5000000000000002    	-1.5549647594644265    	-4.411601712837622000000000000000000000e-21
0.14531893766190943    	47.145725770524834    	-0.35468106233809055    	-0.5    	-1.5549647594644258    	-3.3486630691637925000000000000000000000e-21
0.14620428084560871    	47.42140241188218    	-0.35379571915439123    	-0.5    	-1.5549647594644258    	-2.5418306276721240000000000000000000000e-21
0.14709068673927117    	47.69707905323952    	-0.3529093132607289    	-0.5000000000000001    	-1.554964759464426    	-1.929397734656369000000000000000000000e-21
0.14797816705029376    	47.97275569459686    	-0.35202183294970624    	-0.5    	-1.5549647594644258    	-1.4645254400393948000000000000000000000e-21
0.14886673359538408    	48.248432335954206    	-0.35113326640461595    	-0.5    	-1.5549647594644258    	-1.111660248167848000000000000000000000e-21
0.14975639830244647    	48.52410897731155    	-0.3502436016975535    	-0.49999999999999994    	-1.5549647594644256    	-8.4381498167990810000000000000000000000e-22
0.15064717321250576    	48.79978561866889    	-0.3493528267874941    	-0.49999999999999983    	-1.5549647594644254    	-6.4050479854880650000000000000000000000e-22
0.15153907048166018    	49.075462260026235    	-0.34846092951834    	-0.5000000000000001    	-1.5549647594644262    	-4.8618050860783324000000000000000000000e-22
0.1524321023830804    	49.35113890138358    	-0.3475678976169196    	-0.5    	-1.5549647594644258    	-3.69039369393826500000000000000000000000e-22
0.15332628130903805    	49.62681554274092    	-0.346673718690962    	-0.5    	-1.5549647594644258    	-2.80122410815213830000000000000000000000e-22
0.1542216197729899    	49.902492184098264    	-0.3457783802270103    	-0.5000000000000002    	-1.5549647594644265    	-2.1262925191373938000000000000000000000e-22
0.15511813041169176    	50.17816882545561    	-0.34488186958830824    	-0.5000000000000001    	-1.554964759464426    	-1.6139800681360180000000000000000000000e-22
0.15601582598735894    	50.45384546681295    	-0.3439841740126411    	-0.5    	-1.5549647594644258    	-1.22510502995003140000000000000000000000e-22
0.15691471938987386    	50.72952210817029    	-0.34308528061012605    	-0.49999999999999994    	-1.5549647594644256    	-9.29926189325394400000000000000000000000e-23
0.15781482363902766    	51.005198749527636    	-0.34218517636097234    	-0.5    	-1.5549647594644258    	-7.05868228806897100000000000000000000000e-23
0.15871615188682248    	51.28087539088498    	-0.3412838481131777    	-0.5000000000000001    	-1.5549647594644262    	-5.35795165421071100000000000000000000000e-23
0.15961871741981398    	51.55655203224232    	-0.34038128258018596    	-0.49999999999999994    	-1.5549647594644256    	-4.066997883922721700000000000000000000000e-23
0.16052253366150288    	51.832228673599666    	-0.3394774663384971    	-0.5    	-1.5549647594644258    	-3.08708865912088900000000000000000000000e-23
0.16142761417476761    	52.10790531495701    	-0.3385723858252324    	-0.5000000000000001    	-1.554964759464426    	-2.343280390419277000000000000000000000000e-23
0.16233397266436975    	52.38358195631435    	-0.3376660273356302    	-0.49999999999999994    	-1.5549647594644256    	-1.778686521328215200000000000000000000000e-23
0.16324162297949432    	52.659258597671695    	-0.33675837702050565    	-0.49999999999999994    	-1.5549647594644256    	-1.350126836758358000000000000000000000000e-23
0.1641505791163381    	52.93493523902904    	-0.33584942088366204    	-0.5000000000000002    	-1.5549647594644265    	-1.024825034359590800000000000000000000000e-23
0.16506085522078642    	53.21061188038638    	-0.3349391447792138    	-0.5000000000000002    	-1.5549647594644265    	-7.77901988506365900000000000000000000000e-24
0.1659724655911072    	53.486288521743724    	-0.3340275344088929    	-0.5000000000000001    	-1.554964759464426    	-5.9047299142170440000000000000000000000000e-24
0.16688542468072654    	53.76196516310107    	-0.3331145753192735    	-0.5000000000000001    	-1.554964759464426    	-4.482034481849674000000000000000000000000e-24
0.16779974710105888    	54.03764180445841    	-0.3322002528989411    	-0.5    	-1.5549647594644258    	-3.402125649832231600000000000000000000000e-24
0.168715447624399    	54.31331844581575    	-0.33128455237560095    	-0.49999999999999994    	-1.5549647594644256    	-2.582411845361296500000000000000000000000e-24
0.16963254118687623    	54.588995087173096    	-0.3303674588131238    	-0.5000000000000001    	-1.554964759464426    	-1.960201246356435800000000000000000000000e-24
0.17055104289148457    	54.86467172853044    	-0.3294489571085155    	-0.5000000000000001    	-1.554964759464426    	-1.4879071024706170000000000000000000000000e-24
0.17147096801114917    	55.14034836988778    	-0.32852903198885103    	-0.5000000000000002    	-1.5549647594644265    	-1.1294082940195949000000000000000000000000e-24
0.17239233199190718    	55.416025011245125    	-0.32760766800809304    	-0.5000000000000002    	-1.5549647594644265    	-8.5728678388739770000000000000000000000000e-25
0.1733151504561193    	55.69170165260247    	-0.32668484954388044    	-0.4999999999999998    	-1.5549647594644251    	-6.5073068235786010000000000000000000000000e-25
0.1742394392057761    	55.96737829395981    	-0.32576056079422394    	-0.5000000000000001    	-1.554964759464426    	-4.93942550988334560000000000000000000000000e-25
0.17516521422587356    	56.243054935317154    	-0.3248347857741264    	-0.49999999999999994    	-1.5549647594644256    	-3.74931212391627400000000000000000000000000e-25
0.17609249168786378    	56.5187315766745    	-0.3239075083121362    	-0.5    	-1.5549647594644258    	-2.8459466337569190000000000000000000000000e-25
0.17702128795318564    	56.79440821803184    	-0.3229787120468142    	-0.49999999999999994    	-1.5549647594644256    	-2.1602395251458148000000000000000000000000e-25
0.1779516195768798    	57.07008485938918    	-0.3220483804231202    	-0.49999999999999994    	-1.5549647594644256    	-1.6397478261360848000000000000000000000000e-25
0.17888350331128697    	57.34576150074653    	-0.3211164966887131    	-0.5000000000000001    	-1.554964759464426    	-1.24466426154133320000000000000000000000000e-25
0.1798169561098274    	57.62143814210387    	-0.3201830438901726    	-0.5    	-1.5549647594644258    	-9.44772787172253200000000000000000000000000e-26
0.18075199513087475    	57.89711478346121    	-0.3192480048691253    	-0.5000000000000001    	-1.554964759464426    	-7.17137662710649200000000000000000000000000e-26
0.18168863774172173    	58.172791424818556    	-0.3183113622582784    	-0.5000000000000001    	-1.554964759464426    	-5.44349323203280100000000000000000000000000e-26
0.18262690152263386    	58.4484680661759    	-0.31737309847736606    	-0.49999999999999994    	-1.5549647594644256    	-4.13192893191313140000000000000000000000000e-26
0.18356680427100827    	58.72414470753324    	-0.31643319572899165    	-0.49999999999999994    	-1.5549647594644256    	-3.136375112568140500000000000000000000000000e-26
0.1845083640056244    	58.999821348890585    	-0.31549163599437563    	-0.5    	-1.5549647594644258    	-2.380691683915832000000000000000000000000000e-26
0.1854515989710027    	59.27549799024793    	-0.31454840102899745    	-0.5000000000000001    	-1.5549647594644262    	-1.807083875635384000000000000000000000000000e-26
0.1863965276418704    	59.55117463160527    	-0.3136034723581294    	-0.49999999999999983    	-1.5549647594644254    	-1.371682085355178400000000000000000000000000e-26
0.18734316872773427    	59.826851272962614    	-0.3126568312722657    	-0.49999999999999994    	-1.5549647594644256    	-1.041186725559586000000000000000000000000000e-26
0.18829154117755253    	60.10252791431996    	-0.31170845882244747    	-0.5    	-1.5549647594644258    	-7.903214666544157000000000000000000000000000e-27
0.18924166418455693    	60.3782045556773    	-0.3107583358154431    	-0.5    	-1.5549647594644258    	-5.999000998779458000000000000000000000000000e-27
0.19019355719115663    	60.65388119703464    	-0.3098064428088433    	-0.49999999999999994    	-1.5549647594644256    	-4.553591734728044000000000000000000000000000e-27
0.19114723989398685    	60.929557838391986    	-0.308852760106013    	-0.49999999999999983    	-1.5549647594644254    	-3.4564417793566450000000000000000000000000000e-27
0.1921027322490788    	61.20523447974933    	-0.30789726775092147    	-0.5000000000000003    	-1.5549647594644267    	-2.6236409564274743000000000000000000000000000e-27
0.19306005447716337    	61.48091112110667    	-0.3069399455228367    	-0.5000000000000001    	-1.554964759464426    	-1.9914965469272022000000000000000000000000000e-27
0.19401922706910427    	61.756587762464015    	-0.3059807729308959    	-0.5000000000000001    	-1.5549647594644262    	-1.5116620613452467000000000000000000000000000e-27
0.19498027079147032    	62.03226440382136    	-0.30501972920852966    	-0.49999999999999994    	-1.5549647594644256    	-1.1474396936496878000000000000000000000000000e-27
0.195943206692263    	62.3079410451787    	-0.3040567933077369    	-0.49999999999999994    	-1.5549647594644256    	-8.7097366814327200000000000000000000000000000e-28
0.19690805610678433    	62.583617686536044    	-0.3030919438932158    	-0.5000000000000001    	-1.5549647594644262    	-6.6111982598934320000000000000000000000000000e-28
0.19787484066364136    	62.85929432789339    	-0.3021251593363587    	-0.5000000000000001    	-1.554964759464426    	-5.0182851709849980000000000000000000000000000e-28
0.19884358229094992    	63.13497096925073    	-0.30115641770905033    	-0.5000000000000002    	-1.5549647594644265    	-3.80917120729849200000000000000000000000000000e-28
0.19981430322265528    	63.41064761060807    	-0.30018569677734475    	-0.5    	-1.5549647594644258    	-2.8913831701724185000000000000000000000000000e-28
0.20078702600505907    	63.68632425196542    	-0.29921297399494096    	-0.5    	-1.5549647594644258    	-2.19472850701436070000000000000000000000000000e-28
0.201761773503492    	63.96200089332276    	-0.29823822649650816    	-0.5000000000000001    	-1.5549647594644262    	-1.66592697543240020000000000000000000000000000e-28
0.20273856890918707    	64.2376775346801    	-0.29726143109081293    	-0.5    	-1.5549647594644258    	-1.26453576312670850000000000000000000000000000e-28
0.20371743574632506    	64.51335417603745    	-0.29628256425367505    	-0.5000000000000001    	-1.5549647594644262    	-9.5985641616217500000000000000000000000000000e-29
0.2046983978792824    	64.7890308173948    	-0.29530160212071765    	-0.5000000000000001    	-1.554964759464426    	-7.28587017080177500000000000000000000000000000e-29
0.20568147952006954    	65.06470745875215    	-0.29431852047993057    	-0.5000000000000001    	-1.554964759464426    	-5.53040051115417700000000000000000000000000000e-29
0.2066667052359718    	65.3403841001095    	-0.2933332947640282    	-0.5    	-1.5549647594644258    	-4.197896626863530000000000000000000000000000000e-29
0.20765409995742357    	65.61606074146685    	-0.29234590004257643    	-0.5000000000000001    	-1.554964759464426    	-3.18644844153510960000000000000000000000000000e-29
0.20864368898607594    	65.8917373828242    	-0.291356311013924    	-0.49999999999999994    	-1.5549647594644256    	-2.418700261837488400000000000000000000000000000e-29
0.20963549800309947    	66.16741402418155    	-0.2903645019969005    	-0.5    	-1.5549647594644258    	-1.835934603666260200000000000000000000000000000e-29
0.21062955307774092    	66.4430906655389    	-0.2893704469222589    	-0.4999999999999998    	-1.5549647594644251    	-1.39358147105772380000000000000000000000000000e-29
0.21162588067608928    	66.71876730689625    	-0.28837411932391066    	-0.49999999999999994    	-1.5549647594644256    	-1.057809636899486500000000000000000000000000000e-29
0.21262450767013222    	66.9944439482536    	-0.28737549232986787    	-0.5000000000000001    	-1.554964759464426    	-8.029392261280107000000000000000000000000000000e-30
0.21362546134702592    	67.27012058961095    	-0.28637453865297413    	-0.5000000000000001    	-1.554964759464426    	-6.094777154278369000000000000000000000000000000e-30
0.21462876941869502    	67.5457972309683    	-0.285371230581305    	-0.5    	-1.5549647594644258    	-4.6262914242517506000000000000000000000000000000e-30
0.21563446003165157    	67.82147387232565    	-0.2843655399683485    	-0.5000000000000001    	-1.554964759464426    	-3.511625084943633000000000000000000000000000000e-30
0.21664256177715516    	68.097150513683    	-0.2833574382228449    	-0.5000000000000001    	-1.554964759464426    	-2.665528304715446600000000000000000000000000000e-30
0.21765310370162871    	68.37282715504035    	-0.2823468962983713    	-0.5000000000000001    	-1.554964759464426    	-2.0232914879503006000000000000000000000000000000e-30
0.2186661153174275    	68.6485037963977    	-0.2813338846825726    	-0.5000000000000001    	-1.554964759464426    	-1.535796276471787800000000000000000000000000000e-30
0.2196816266139007    	68.92418043775506    	-0.28031837338609933    	-0.5    	-1.5549647594644258    	-1.165758970900462700000000000000000000000000000e-30
0.22069966806879965    	69.1998570791124    	-0.27930033193120013    	-0.4999999999999998    	-1.5549647594644251    	-8.8487906830777540000000000000000000000000000000e-31
0.221720270660028    	69.47553372046976    	-0.2782797293399717    	-0.49999999999999967    	-1.5549647594644247    	-6.7167483594350410000000000000000000000000000000e-31
0.22274346587777455    	69.7512103618271    	-0.27725653412222556    	-0.5000000000000001    	-1.554964759464426    	-5.0984038542407570000000000000000000000000000000e-31
0.22376928573697938    	70.02688700318446    	-0.2762307142630208    	-0.5000000000000002    	-1.5549647594644265    	-3.8699859619459360000000000000000000000000000000e-31
0.22479776279022226    	70.3025636445418    	-0.27520223720977754    	-0.4999999999999998    	-1.5549647594644251    	-2.93754511683126000000000000000000000000000000000e-31
0.22582893014100752    	70.57824028589916    	-0.27417106985899253    	-0.5000000000000001    	-1.554964759464426    	-2.22976811757740700000000000000000000000000000000e-31
0.22686282145745457    	70.8539169272565    	-0.27313717854254543    	-0.5000000000000001    	-1.554964759464426    	-1.6925240840310438000000000000000000000000000000e-31
0.22789947098644084    	71.12959356861386    	-0.27210052901355913    	-0.49999999999999994    	-1.5549647594644256    	-1.28472452020593460000000000000000000000000000000e-31
0.2289389135681818    	71.4052702099712    	-0.27106108643181837    	-0.5000000000000002    	-1.5549647594644265    	-9.75180860580353800000000000000000000000000000000e-32
0.22998118465129186    	71.68094685132856    	-0.27001881534870814    	-0.5000000000000001    	-1.554964759464426    	-7.40219164408726900000000000000000000000000000000e-32
0.23102632030832898    	71.9566234926859    	-0.26897367969167085    	-0.49999999999999983    	-1.5549647594644254    	-5.61869529547443000000000000000000000000000000000e-32
0.23207435725185085    	72.23230013404326    	-0.26792564274814906    	-0.49999999999999994    	-1.5549647594644256    	-4.26491751920578750000000000000000000000000000000e-32
0.23312533285099274    	72.5079767754006    	-0.26687466714900726    	-0.5    	-1.5549647594644258    	-3.23732120876516870000000000000000000000000000000e-32
0.23417928514860387    	72.78365341675796    	-0.26582071485139597    	-0.49999999999999983    	-1.5549647594644254    	-2.45731566003940030000000000000000000000000000000e-32
0.23523625287895744    	73.05933005811531    	-0.26476374712104256    	-0.5000000000000001    	-1.554964759464426    	-1.865245943691247500000000000000000000000000000000e-32
0.2362962754860299    	73.33500669947266    	-0.2637037245139702    	-0.5000000000000001    	-1.554964759464426    	-1.415830488135523800000000000000000000000000000000e-32
0.23735939314246762    	73.61068334083001    	-0.2626406068575326    	-0.5000000000000002    	-1.5549647594644265    	-1.074697938850412100000000000000000000000000000000e-32
0.23842564676911182    	73.88635998218736    	-0.2615743532308882    	-0.5    	-1.5549647594644258    	-8.157584325580433000000000000000000000000000000000e-33
0.23949507805527076    	74.16203662354471    	-0.26050492194472924    	-0.5    	-1.5549647594644258    	-6.192082409699139000000000000000000000000000000000e-33
0.24056772947965335    	74.43771326490206    	-0.2594322705203467    	-0.5    	-1.5549647594644258    	-4.700151789822578600000000000000000000000000000000e-33
0.24164364433206142    	74.71338990625941    	-0.2583563556679386    	-0.5    	-1.5549647594644258    	-3.5676894113632723000000000000000000000000000000000e-33
0.2427228667358173    	74.98906654761676    	-0.25727713326418283    	-0.5000000000000002    	-1.5549647594644265    	-2.7080843992134320000000000000000000000000000000000e-33
0.2438054416710308    	75.26474318897411    	-0.25619455832896915    	-0.49999999999999994    	-1.5549647594644256    	-2.0555940463609015000000000000000000000000000000000e-33
0.24489141499865918    	75.54041983033146    	-0.25510858500134076    	-0.49999999999999994    	-1.5549647594644256    	-1.5603158028094250000000000000000000000000000000000e-33
0.2459808334854508    	75.81609647168881    	-0.25401916651454925    	-0.5000000000000001    	-1.554964759464426    	-1.1843707218391983000000000000000000000000000000000e-33
0.247073744829814    	76.09177311304616    	-0.25292625517018597    	-0.49999999999999994    	-1.5549647594644256    	-8.9900647306411490000000000000000000000000000000000e-34
0.2481701976886045    	76.36744975440351    	-0.25182980231139546    	-0.49999999999999994    	-1.5549647594644256    	-6.8239836033443400000000000000000000000000000000000e-34
0.24927024170493334    	76.64312639576086    	-0.2507297582950668    	-0.5000000000000001    	-1.554964759464426    	-5.1798016603815260000000000000000000000000000000000e-34
0.25037392753699483    	76.91880303711821    	-0.24962607246300525    	-0.5000000000000001    	-1.554964759464426    	-3.931771645486080000000000000000000000000000000000e-34
0.25148130688798515    	77.19447967847556    	-0.24851869311201488    	-0.5    	-1.5549647594644258    	-2.98444405516285300000000000000000000000000000000000e-34
0.25259243253715774    	77.47015631983291    	-0.24740756746284226    	-0.5000000000000001    	-1.554964759464426    	-2.265367147815560400000000000000000000000000000000e-34
0.25370735837206554    	77.74583296119026    	-0.24629264162793454    	-0.5000000000000001    	-1.554964759464426    	-1.7195458247991763000000000000000000000000000000000e-34
0.25482613942204824    	78.02150960254761    	-0.2451738605779516    	-0.4999999999999998    	-1.5549647594644251    	-1.30523559787449370000000000000000000000000000000000e-34
0.2559488318930232    	78.29718624390496    	-0.24405116810697683    	-0.5000000000000001    	-1.554964759464426    	-9.90749965129747700000000000000000000000000000000000e-35
0.25707549320364964    	78.57286288526231    	-0.24292450679635028    	-0.49999999999999994    	-1.5549647594644256    	-7.52037023050134100000000000000000000000000000000000e-35
0.25820618202289985    	78.84853952661966    	-0.2417938179771002    	-0.5000000000000001    	-1.554964759464426    	-5.70839973700168400000000000000000000000000000000000e-35
0.25934095830919296    	79.12421616797701    	-0.24065904169080704    	-0.5    	-1.5549647594644258    	-4.333008423606371000000000000000000000000000000000000e-35
0.26047988335102124    	79.39989280933436    	-0.23952011664897874    	-0.49999999999999994    	-1.5549647594644256    	-3.289006177571098000000000000000000000000000000000000e-35
0.2616230198093024    	79.67556945069171    	-0.23837698019069758    	-0.49999999999999994    	-1.5549647594644256    	-2.496547566620553000000000000000000000000000000000000e-35
0.2627704317614446    	79.95124609204906    	-0.23722956823855537    	-0.49999999999999994    	-1.5549647594644256    	-1.895025249542655600000000000000000000000000000000000e-35
0.26392218474722606    	80.22692273340641    	-0.23607781525277402    	-0.5000000000000001    	-1.554964759464426    	-1.438434718576308600000000000000000000000000000000000e-35
0.26507834581661055    	80.50259937476376    	-0.2349216541833894    	-0.49999999999999994    	-1.5549647594644256    	-1.091855868466691200000000000000000000000000000000000e-35
0.26623898357958764    	80.77827601612111    	-0.23376101642041236    	-0.5000000000000001    	-1.554964759464426    	-8.287823021159296000000000000000000000000000000000000e-36
0.2674041682581179    	81.05395265747846    	-0.23259583174188211    	-0.5    	-1.5549647594644258    	-6.290941177659058000000000000000000000000000000000000e-36
0.26857397174032294    	81.32962929883581    	-0.23142602825967712    	-0.5000000000000001    	-1.554964759464426    	-4.775191362041233000000000000000000000000000000000000e-36
0.2697484676370336    	81.60530594019316    	-0.2302515323629664    	-0.49999999999999994    	-1.5549647594644256    	-3.624648824422531700000000000000000000000000000000000e-36
0.27092773134082765    	81.88098258155051    	-0.22907226865917243    	-0.5000000000000001    	-1.554964759464426    	-2.7513199166894864000000000000000000000000000000000000e-36
0.2721118400876449    	82.15665922290786    	-0.22788815991235511    	-0.49999999999999994    	-1.5549647594644256    	-2.0884123264488208000000000000000000000000000000000000e-36
0.27330087302121014    	82.43233586426521    	-0.22669912697878986    	-0.5    	-1.5549647594644258    	-1.5852267919869130000000000000000000000000000000000000e-36
0.27449491126033226    	82.70801250562256    	-0.2255050887396677    	-0.49999999999999994    	-1.5549647594644256    	-1.2032796159109930000000000000000000000000000000000000e-36
0.2756940379692971    	82.98368914697991    	-0.22430596203070283    	-0.49999999999999994    	-1.5549647594644256    	-9.1335942679352590000000000000000000000000000000000000e-37
0.27689833843148237    	83.25936578833726    	-0.22310166156851755    	-0.49999999999999994    	-1.5549647594644256    	-6.932930895542620000000000000000000000000000000000000e-37
0.27810790012642955    	83.53504242969461    	-0.2218920998735703    	-0.49999999999999983    	-1.5549647594644254    	-5.2624990110530820000000000000000000000000000000000000e-37
0.27932281281052296    	83.81071907105196    	-0.22067718718947704    	-0.5    	-1.5549647594644258    	-3.9945437591394234000000000000000000000000000000000000e-37
0.28054316860152617    	84.08639571240931    	-0.21945683139847383    	-0.5    	-1.5549647594644258    	-3.03209175149786300000000000000000000000000000000000000e-37
0.2817690620671631    	84.36207235376666    	-0.21823093793283704    	-0.5000000000000001    	-1.5549647594644262    	-2.3015345290602174000000000000000000000000000000000000e-37
0.28300059031802505    	84.63774899512401    	-0.21699940968197493    	-0.49999999999999994    	-1.5549647594644256    	-1.74699897713836320000000000000000000000000000000000000e-37
0.2842378531050241    	84.91342563648136    	-0.21576214689497591    	-0.5    	-1.5549647594644258    	-1.32607414209367060000000000000000000000000000000000000e-37
0.2854809529217    	85.18910227783871    	-0.2145190470782998    	-0.4999999999999998    	-1.5549647594644251    	-1.00656763589518250000000000000000000000000000000000000e-37
0.28672999511167196    	85.46477891919606    	-0.213270004888328    	-0.5000000000000001    	-1.554964759464426    	-7.64043557950659600000000000000000000000000000000000000e-38
0.2879850879815151    	85.74045556055341    	-0.212014912018485    	-0.5000000000000001    	-1.554964759464426    	-5.79953634140778500000000000000000000000000000000000000e-38
0.28924634291947837    	86.01613220191076    	-0.21075365708052154    	-0.49999999999999994    	-1.5549647594644256    	-4.40218642318317250000000000000000000000000000000000000e-38
0.2905138745203482    	86.29180884326811    	-0.2094861254796519    	-0.5000000000000001    	-1.554964759464426    	-3.34151631503599100000000000000000000000000000000000000e-38
0.29178780071687666    	86.56748548462546    	-0.20821219928312337    	-0.5000000000000001    	-1.554964759464426    	-2.53640582435350200000000000000000000000000000000000000e-38
0.2930682429182034    	86.84316212598281    	-0.20693175708179662    	-0.49999999999999994    	-1.5549647594644256    	-1.925279992459074400000000000000000000000000000000000000e-38
0.2943553261557316    	87.11883876734016    	-0.20564467384426846    	-0.5000000000000001    	-1.554964759464426    	-1.461399833486033700000000000000000000000000000000000000e-38
0.2956491792369513    	87.39451540869752    	-0.2043508207630487    	-0.49999999999999994    	-1.5549647594644256    	-1.109287730448591100000000000000000000000000000000000000e-38
0.2969499349077272    	87.67019205005487    	-0.20305006509227289    	-0.5000000000000001    	-1.554964759464426    	-8.420141023203052000000000000000000000000000000000000000e-39
0.29825773002367134    	87.94586869141222    	-0.20174226997632858    	-0.49999999999999994    	-1.5549647594644256    	-6.391378260530817000000000000000000000000000000000000000e-39
0.29957270573118094    	88.22154533276957    	-0.20042729426881906    	-0.5000000000000001    	-1.554964759464426    	-4.851428967355531000000000000000000000000000000000000000e-39
0.30089500765887034    	88.49722197412692    	-0.19910499234112966    	-0.5000000000000001    	-1.554964759464426    	-3.682517614493623400000000000000000000000000000000000000e-39
0.3022247861200426    	88.77289861548427    	-0.1977752138799575    	-0.5000000000000001    	-1.554964759464426    	-2.7952457043698100000000000000000000000000000000000000000e-39
0.3035621963271147    	89.04857525684162    	-0.1964378036728852    	-0.4999999999999998    	-1.5549647594644251    	-2.1217545618915615000000000000000000000000000000000000000e-39
0.304907398618762    	89.32425189819897    	-0.19509260138123805    	-0.5000000000000001    	-1.554964759464426    	-1.6105354938458244000000000000000000000000000000000000000e-39
0.30626055870079283    	89.59992853955632    	-0.1937394412992073    	-0.5000000000000001    	-1.5549647594644262    	-1.2224903971102094000000000000000000000000000000000000000e-39
0.307621847901703    	89.87560518091367    	-0.192378152098297    	-0.5000000000000001    	-1.554964759464426    	-9.2794153046449020000000000000000000000000000000000000000e-40
0.3089914434440959    	90.15128182227102    	-0.1910085565559043    	-0.5000000000000002    	-1.5549647594644265    	-7.043617569481430000000000000000000000000000000000000000e-40
0.3103695287331411    	90.42695846362837    	-0.18963047126685884    	-0.49999999999999994    	-1.5549647594644256    	-5.3465166539397630000000000000000000000000000000000000000e-40
0.3117562936634178    	90.70263510498572    	-0.18824370633658227    	-0.5000000000000001    	-1.554964759464426    	-4.058318051608780000000000000000000000000000000000000000e-40
0.3131519349455466    	90.97831174634307    	-0.18684806505445337    	-0.49999999999999994    	-1.5549647594644256    	-3.0805001600204950000000000000000000000000000000000000000e-40
0.3145566564543322    	91.25398838770042    	-0.18544334354566794    	-0.5000000000000001    	-1.554964759464426    	-2.33827933523458540000000000000000000000000000000000000000e-40
0.31597066959993986    	91.52966502905777    	-0.18402933040006025    	-0.5000000000000001    	-1.554964759464426    	-1.77489042868568340000000000000000000000000000000000000000e-40
0.3173941937242264    	91.80534167041512    	-0.18260580627577366    	-0.5000000000000001    	-1.554964759464426    	-1.34724538098182630000000000000000000000000000000000000000e-40
0.3188274565241966    	92.08101831177247    	-0.18117254347580347    	-0.5000000000000001    	-1.554964759464426    	-1.02263784132349850000000000000000000000000000000000000000e-40
0.320270694504955    	92.35669495312982    	-0.17972930549504507    	-0.5000000000000001    	-1.554964759464426    	-7.76241781392970800000000000000000000000000000000000000000e-41
0.3217241534646615    	92.63237159448717    	-0.1782758465353385    	-0.5    	-1.5549647594644258    	-5.89212797367551600000000000000000000000000000000000000000e-41
0.32318808901433405    	92.90804823584452    	-0.1768119109856659    	-0.49999999999999994    	-1.5549647594644256    	-4.47246887379204870000000000000000000000000000000000000000e-41
0.3246627671355816    	93.18372487720187    	-0.17533723286441844    	-0.5000000000000001    	-1.554964759464426    	-3.394864795266970000000000000000000000000000000000000000000e-41
0.3261484647796902    	93.45940151855922    	-0.17385153522030986    	-0.5    	-1.5549647594644258    	-2.576900433154119500000000000000000000000000000000000000000e-41
0.3276454705119473    	93.73507815991657    	-0.17235452948805272    	-0.5    	-1.5549647594644258    	-1.956017762960038400000000000000000000000000000000000000000e-41
0.3291540852053436    	94.01075480127392    	-0.17084591479465644    	-0.5000000000000001    	-1.554964759464426    	-1.484731594511850500000000000000000000000000000000000000000e-41
0.3306746227884254    	94.28643144263127    	-0.16932537721157456    	-0.5    	-1.5549647594644258    	-1.126997898222429400000000000000000000000000000000000000000e-41
0.33220741105253276    	94.56210808398862    	-0.1677925889474673    	-0.5000000000000001    	-1.554964759464426    	-8.554571528568867000000000000000000000000000000000000000000e-42
0.33375279252430023    	94.83778472534597    	-0.16624720747569965    	-0.49999999999999983    	-1.5549647594644254    	-6.493418856665679000000000000000000000000000000000000000000e-42
0.33531112540994923    	95.11346136670332    	-0.16468887459005088    	-0.5000000000000001    	-1.554964759464426    	-4.928883732784135600000000000000000000000000000000000000000e-42
0.3368827846187713    	95.38913800806067    	-0.1631172153812288    	-0.5000000000000001    	-1.554964759464426    	-3.741310300099569000000000000000000000000000000000000000000e-42
0.33846816287403725    	95.66481464941802    	-0.1615318371259627    	-0.49999999999999994    	-1.5549647594644256    	-2.839872782660373000000000000000000000000000000000000000000e-42
0.3400676719206356    	95.94049129077537    	-0.15993232807936444    	-0.5    	-1.5549647594644258    	-2.1556291178201753000000000000000000000000000000000000000000e-42
0.34168174383995353    	96.21616793213272    	-0.15831825616004638    	-0.49999999999999994    	-1.5549647594644256    	-1.636248258008641000000000000000000000000000000000000000000e-42
0.34331083248384847    	96.49184457349007    	-0.15668916751615156    	-0.5    	-1.5549647594644258    	-1.2420078851707442000000000000000000000000000000000000000000e-42
0.3449554150411681    	96.76752121484742    	-0.15504458495883214    	-0.5000000000000003    	-1.5549647594644267    	-9.4275644253621430000000000000000000000000000000000000000000e-43
0.34661599375210483    	97.04319785620477    	-0.1533840062478952    	-0.5    	-1.5549647594644258    	-7.15607139500046300000000000000000000000000000000000000000000e-43
0.34829309778778894    	97.31887449756212    	-0.15170690221221098    	-0.49999999999999994    	-1.5549647594644256    	-5.4318756679699660000000000000000000000000000000000000000000e-43
0.34998728531501777    	97.59455113891947    	-0.15001271468498215    	-0.49999999999999994    	-1.5549647594644256    	-4.1231105230305290000000000000000000000000000000000000000000e-43
0.3516991457688791    	97.87022778027682    	-0.14830085423112083    	-0.49999999999999994    	-1.5549647594644256    	-3.1296814257676930000000000000000000000000000000000000000000e-43
0.3534293023594592    	98.14590442163417    	-0.14657069764054087    	-0.5000000000000001    	-1.554964759464426    	-2.37561078513023740000000000000000000000000000000000000000000e-43
0.35517841484274515    	98.42158106299152    	-0.14482158515725482    	-0.5    	-1.5549647594644258    	-1.80322717704175850000000000000000000000000000000000000000000e-43
0.3569471825906267    	98.69725770434887    	-0.14305281740937334    	-0.5    	-1.5549647594644258    	-1.36875462612606660000000000000000000000000000000000000000000e-43
0.35873634800029913    	98.97293434570622    	-0.1412636519997008    	-0.49999999999999994    	-1.5549647594644256    	-1.03896461321918240000000000000000000000000000000000000000000e-43
0.3605467002902631    	99.24861098706357    	-0.13945329970973713    	-0.5000000000000003    	-1.5549647594644267    	-7.88634753751885600000000000000000000000000000000000000000000e-44
0.3623790797376175    	99.52428762842092    	-0.1376209202623826    	-0.5000000000000001    	-1.554964759464426    	-5.98619786383514100000000000000000000000000000000000000000000e-44
0.3642343824212142    	99.79996426977827    	-0.1357656175787858    	-0.5    	-1.5549647594644258    	-4.5438734083811905000000000000000000000000000000000000000000e-44
0.36611356554637825    	100.07564091113562    	-0.1338864344536217    	-0.49999999999999994    	-1.5549647594644256    	-3.449065002700403000000000000000000000000000000000000000000000e-44
0.36801765344074155    	100.35131755249297    	-0.13198234655925842    	-0.5    	-1.5549647594644258    	-2.61804155259044500000000000000000000000000000000000000000000e-44
0.36994774432763566    	100.62699419385032    	-0.13005225567236428    	-0.5    	-1.5549647594644258    	-1.987246272750389500000000000000000000000000000000000000000000e-44
0.3719050180037749    	100.90267083520767    	-0.1280949819962251    	-0.5    	-1.5549647594644258    	-1.50843585528762700000000000000000000000000000000000000000000e-44
0.37389074457339544    	101.17834747656502    	-0.12610925542660464    	-0.5000000000000001    	-1.5549647594644262    	-1.144990815037808500000000000000000000000000000000000000000000e-44
0.37590629442202966    	101.45402411792237    	-0.12409370557797028    	-0.49999999999999994    	-1.5549647594644256    	-8.691148264113384000000000000000000000000000000000000000000000e-45
0.3779531496519188    	101.72970075927972    	-0.12204685034808112    	-0.49999999999999994    	-1.5549647594644256    	-6.597088566715431000000000000000000000000000000000000000000000e-45
0.3800329172497233    	102.00537740063707    	-0.11996708275027682    	-0.5000000000000001    	-1.5549647594644262    	-5.0075750907152730000000000000000000000000000000000000000000000e-45
0.3821473443181742    	102.28105404199442    	-0.11785265568182587    	-0.5000000000000001    	-1.554964759464426    	-3.8010416315566990000000000000000000000000000000000000000000000e-45
0.38429833578162137    	102.55673068335177    	-0.11570166421837859    	-0.5    	-1.5549647594644258    	-2.885212347911792000000000000000000000000000000000000000000000e-45
0.38648797507463983    	102.83240732470912    	-0.11351202492536008    	-0.49999999999999994    	-1.5549647594644256    	-2.190044492917967200000000000000000000000000000000000000000000e-45
0.3887185484518425    	103.10808396606647    	-0.11128145154815747    	-0.5    	-1.5549647594644258    	-1.6623715354717977000000000000000000000000000000000000000000000e-45
0.39099257372510454    	103.38376060742382    	-0.10900742627489525    	-0.4999999999999998    	-1.5549647594644251    	-1.2618369767752360000000000000000000000000000000000000000000000e-45
0.39331283445502485    	103.65943724878117    	-0.10668716554497516    	-0.5    	-1.5549647594644258    	-9.5780787987648960000000000000000000000000000000000000000000000e-46
0.39568242091769545    	103.93511389013852    	-0.10431757908230467    	-0.5000000000000001    	-1.5549647594644262    	-7.2703205852946460000000000000000000000000000000000000000000000e-46
0.3981047795633606    	104.21079053149587    	-0.10189522043663965    	-0.5000000000000002    	-1.5549647594644265    	-5.51859746860457200000000000000000000000000000000000000000000000e-46
0.4005837732223932    	104.48646717285322    	-9.94162267776068800e-2	-0.5000000000000001    	-1.554964759464426    	-4.1889374289888415000000000000000000000000000000000000000000000e-46
0.4031237550580307    	104.76214381421057    	-9.68762449419694700e-2	-0.5000000000000002    	-1.5549647594644265    	-3.17964788767617970000000000000000000000000000000000000000000000e-46
0.4057296603079087    	105.03782045556792    	-9.42703396920913300e-2	-0.5    	-1.5549647594644258    	-2.41353824471998900000000000000000000000000000000000000000000000e-46
0.40840712134053925    	105.31349709692527    	-9.15928786594608600e-2	-0.5000000000000001    	-1.554964759464426    	-1.8320163315263574000000000000000000000000000000000000000000000e-46
0.4111626137039506    	105.58917373828262    	-8.88373862960495100e-2	-0.5000000000000001    	-1.554964759464426    	-1.3906072739148480000000000000000000000000000000000000000000000e-46
0.4140036440230755    	105.86485037963998    	-8.59963559769247900e-2	-0.5000000000000002    	-1.5549647594644265    	-1.05555204775589300000000000000000000000000000000000000000000000e-46
0.4169389954045208    	106.14052702099733    	-8.30610045954792800e-2	-0.5000000000000001    	-1.554964759464426    	-8.01225584262178200000000000000000000000000000000000000000000000e-47
0.4199790534416355    	106.41620366235468    	-8.00209465583646500e-2	-0.5000000000000001    	-1.5549647594644262    	-6.08176961279250100000000000000000000000000000000000000000000000e-47
0.42313624774302194    	106.69188030371203    	-7.6863752256978100e-2	-0.5    	-1.5549647594644258    	-4.61641794141498640000000000000000000000000000000000000000000000e-47
0.4264256633357212    	106.96755694506938    	-7.35743366642788700e-2	-0.5    	-1.5549647594644258    	-3.50413053545987500000000000000000000000000000000000000000000000e-47
0.4298659093740475    	107.24323358642673    	-7.01340906259527300e-2	-0.5000000000000002    	-1.5549647594644265    	-2.65983950443158370000000000000000000000000000000000000000000000e-47
0.4334803913278635    	107.51891022778408    	-6.65196086721364500e-2	-0.49999999999999994    	-1.5549647594644256    	-2.018973356655042000000000000000000000000000000000000000000000000e-47
0.4372992424366038    	107.79458686914143    	-6.27007575633962400e-2	-0.5000000000000001    	-1.554964759464426    	-1.53251856290255200000000000000000000000000000000000000000000000e-47
0.4413623872541063    	108.07026351049878    	-5.86376127458936700e-2	-0.5    	-1.5549647594644258    	-1.1632709950823701000000000000000000000000000000000000000000000e-47
0.4457246722044616    	108.34594015185613    	-5.42753277955384300e-2	-0.5    	-1.5549647594644258    	-8.829905495154339000000000000000000000000000000000000000000000000e-48
0.4504650757559102    	108.62161679321348    	-4.95349242440899060e-2	-0.5000000000000001    	-1.5549647594644262    	-6.702413400055247000000000000000000000000000000000000000000000000e-48
0.45570484050890286    	108.89729343457083    	-4.429515949109716400e-2	-0.5    	-1.5549647594644258    	-5.087522783782062000000000000000000000000000000000000000000000000e-48
0.4616481095318753    	109.17297007592818    	-3.835189046812484400e-2	-0.5000000000000001    	-1.554964759464426    	-3.861726594675321500000000000000000000000000000000000000000000000e-48
0.468693023786838    	109.44864671728553    	-3.130697621316202000e-2	-0.5    	-1.5549647594644258    	-2.931275775228348600000000000000000000000000000000000000000000000e-48
0.47786771759085883    	109.72432335864288    	-2.21322824091412680e-2	-0.5000000000000001    	-1.554964759464426    	-2.2250093215527010000000000000000000000000000000000000000000000000e-48
0.5    	110.00000000000001    	0.    	-0.5    	-1.5549647594644258    	-1.6889118802245087000000000000000000000000000000000000000000000000e-48
0.5    	110.00000000000001    	-0.    	-0.5    	-1.5549647594644258    	-1.6889118802245087000000000000000000000000000000000000000000000000e-48
0.5221322824091412    	109.72432335864288    	2.21322824091412680e-2	-0.49999999999999994    	-1.5549647594644256    	-2.2250093215527010000000000000000000000000000000000000000000000000e-48
0.5313069762131619    	109.44864671728553    	3.130697621316202000e-2	-0.49999999999999994    	-1.5549647594644256    	-2.931275775228348600000000000000000000000000000000000000000000000e-48
0.5383518904681247    	109.17297007592818    	3.835189046812484400e-2	-0.49999999999999983    	-1.5549647594644254    	-3.861726594675321500000000000000000000000000000000000000000000000e-48
0.5442951594910972    	108.89729343457083    	4.429515949109716400e-2	-0.5    	-1.5549647594644258    	-5.087522783782062000000000000000000000000000000000000000000000000e-48
0.5495349242440898    	108.62161679321348    	4.95349242440899060e-2	-0.49999999999999983    	-1.5549647594644254    	-6.702413400055247000000000000000000000000000000000000000000000000e-48
0.5542753277955383    	108.34594015185613    	5.42753277955384300e-2	-0.49999999999999994    	-1.5549647594644256    	-8.829905495154339000000000000000000000000000000000000000000000000e-48
0.5586376127458936    	108.07026351049878    	5.86376127458936700e-2	-0.49999999999999994    	-1.5549647594644256    	-1.1632709950823701000000000000000000000000000000000000000000000e-47
0.5627007575633962    	107.79458686914143    	6.27007575633962400e-2	-0.5    	-1.5549647594644258    	-1.53251856290255200000000000000000000000000000000000000000000000e-47
0.5665196086721365    	107.51891022778408    	6.65196086721364500e-2	-0.5    	-1.5549647594644258    	-2.018973356655042000000000000000000000000000000000000000000000000e-47
0.5701340906259524    	107.24323358642673    	7.01340906259527300e-2	-0.4999999999999997    	-1.554964759464425    	-2.65983950443158370000000000000000000000000000000000000000000000e-47
0.5735743366642788    	106.96755694506938    	7.35743366642788700e-2	-0.49999999999999994    	-1.5549647594644256    	-3.50413053545987500000000000000000000000000000000000000000000000e-47
0.5768637522569781    	106.69188030371203    	7.6863752256978100e-2	-0.49999999999999994    	-1.5549647594644256    	-4.61641794141498640000000000000000000000000000000000000000000000e-47
0.5800209465583646    	106.41620366235468    	8.00209465583646500e-2	-0.49999999999999994    	-1.5549647594644256    	-6.08176961279250100000000000000000000000000000000000000000000000e-47
0.5830610045954792    	106.14052702099733    	8.30610045954792800e-2	-0.49999999999999983    	-1.5549647594644254    	-8.01225584262178200000000000000000000000000000000000000000000000e-47
0.5859963559769246    	105.86485037963998    	8.59963559769247900e-2	-0.4999999999999998    	-1.5549647594644251    	-1.05555204775589300000000000000000000000000000000000000000000000e-46
0.5888373862960494    	105.58917373828262    	8.88373862960495100e-2	-0.49999999999999994    	-1.5549647594644256    	-1.3906072739148480000000000000000000000000000000000000000000000e-46
0.5915928786594608    	105.31349709692527    	9.15928786594608600e-2	-0.49999999999999983    	-1.5549647594644254    	-1.8320163315263574000000000000000000000000000000000000000000000e-46
0.5942703396920913    	105.03782045556792    	9.42703396920913300e-2	-0.5    	-1.5549647594644258    	-2.41353824471998900000000000000000000000000000000000000000000000e-46
0.5968762449419693    	104.76214381421057    	9.68762449419694700e-2	-0.49999999999999983    	-1.5549647594644254    	-3.17964788767617970000000000000000000000000000000000000000000000e-46
0.5994162267776069    	104.48646717285322    	9.94162267776068800e-2	-0.5    	-1.5549647594644258    	-4.1889374289888415000000000000000000000000000000000000000000000e-46
0.6018952204366395    	104.21079053149587    	0.10189522043663965    	-0.4999999999999998    	-1.5549647594644251    	-5.51859746860457200000000000000000000000000000000000000000000000e-46
0.6043175790823045    	103.93511389013852    	0.10431757908230467    	-0.49999999999999983    	-1.5549647594644254    	-7.2703205852946460000000000000000000000000000000000000000000000e-46
0.6066871655449751    	103.65943724878117    	0.10668716554497516    	-0.5    	-1.5549647594644258    	-9.5780787987648960000000000000000000000000000000000000000000000e-46
0.6090074262748955    	103.38376060742382    	0.10900742627489525    	-0.5000000000000002    	-1.5549647594644265    	-1.2618369767752360000000000000000000000000000000000000000000000e-45
0.6112814515481575    	103.10808396606647    	0.11128145154815747    	-0.5    	-1.5549647594644258    	-1.6623715354717977000000000000000000000000000000000000000000000e-45
0.6135120249253602    	102.83240732470912    	0.11351202492536008    	-0.5000000000000001    	-1.554964759464426    	-2.190044492917967200000000000000000000000000000000000000000000e-45
0.6157016642183786    	102.55673068335177    	0.11570166421837859    	-0.5    	-1.5549647594644258    	-2.885212347911792000000000000000000000000000000000000000000000e-45
0.6178526556818258    	102.28105404199442    	0.11785265568182587    	-0.49999999999999994    	-1.5549647594644256    	-3.8010416315566990000000000000000000000000000000000000000000000e-45
0.6199670827502767    	102.00537740063707    	0.11996708275027682    	-0.49999999999999983    	-1.5549647594644254    	-5.0075750907152730000000000000000000000000000000000000000000000e-45
0.6220468503480812    	101.72970075927972    	0.12204685034808112    	-0.5000000000000001    	-1.554964759464426    	-6.597088566715431000000000000000000000000000000000000000000000e-45
0.6240937055779703    	101.45402411792237    	0.12409370557797028    	-0.5    	-1.5549647594644258    	-8.691148264113384000000000000000000000000000000000000000000000e-45
0.6261092554266046    	101.17834747656502    	0.12610925542660464    	-0.49999999999999994    	-1.5549647594644256    	-1.144990815037808500000000000000000000000000000000000000000000e-44
0.6280949819962252    	100.90267083520767    	0.1280949819962251    	-0.5000000000000001    	-1.554964759464426    	-1.50843585528762700000000000000000000000000000000000000000000e-44
0.6300522556723643    	100.62699419385032    	0.13005225567236428    	-0.5000000000000001    	-1.554964759464426    	-1.987246272750389500000000000000000000000000000000000000000000e-44
0.6319823465592584    	100.35131755249297    	0.13198234655925842    	-0.5    	-1.5549647594644258    	-2.61804155259044500000000000000000000000000000000000000000000e-44
0.6338864344536217    	100.07564091113562    	0.1338864344536217    	-0.5    	-1.5549647594644258    	-3.449065002700403000000000000000000000000000000000000000000000e-44
0.6357656175787858    	99.79996426977827    	0.1357656175787858    	-0.5    	-1.5549647594644258    	-4.5438734083811905000000000000000000000000000000000000000000e-44
0.6376209202623825    	99.52428762842092    	0.1376209202623826    	-0.49999999999999994    	-1.5549647594644256    	-5.98619786383514100000000000000000000000000000000000000000000e-44
0.6394532997097369    	99.24861098706357    	0.13945329970973713    	-0.4999999999999997    	-1.554964759464425    	-7.88634753751885600000000000000000000000000000000000000000000e-44
0.6412636519997008    	98.97293434570622    	0.1412636519997008    	-0.5    	-1.5549647594644258    	-1.03896461321918240000000000000000000000000000000000000000000e-43
0.6430528174093733    	98.69725770434887    	0.14305281740937334    	-0.49999999999999994    	-1.5549647594644256    	-1.36875462612606660000000000000000000000000000000000000000000e-43
0.6448215851572549    	98.42158106299152    	0.14482158515725482    	-0.5    	-1.5549647594644258    	-1.80322717704175850000000000000000000000000000000000000000000e-43
0.6465706976405408    	98.14590442163417    	0.14657069764054087    	-0.49999999999999983    	-1.5549647594644254    	-2.37561078513023740000000000000000000000000000000000000000000e-43
0.6483008542311208    	97.87022778027682    	0.14830085423112083    	-0.5    	-1.5549647594644258    	-3.1296814257676930000000000000000000000000000000000000000000e-43
0.6500127146849822    	97.59455113891947    	0.15001271468498215    	-0.5000000000000001    	-1.5549647594644262    	-4.1231105230305290000000000000000000000000000000000000000000e-43
0.6517069022122111    	97.31887449756212    	0.15170690221221098    	-0.5000000000000001    	-1.554964759464426    	-5.4318756679699660000000000000000000000000000000000000000000e-43
0.6533840062478952    	97.04319785620477    	0.1533840062478952    	-0.5    	-1.5549647594644258    	-7.15607139500046300000000000000000000000000000000000000000000e-43
0.6550445849588319    	96.76752121484742    	0.15504458495883214    	-0.4999999999999997    	-1.554964759464425    	-9.4275644253621430000000000000000000000000000000000000000000e-43
0.6566891675161515    	96.49184457349007    	0.15668916751615156    	-0.5    	-1.5549647594644258    	-1.2420078851707442000000000000000000000000000000000000000000e-42
0.6583182561600465    	96.21616793213272    	0.15831825616004638    	-0.5000000000000001    	-1.554964759464426    	-1.636248258008641000000000000000000000000000000000000000000e-42
0.6599323280793644    	95.94049129077537    	0.15993232807936444    	-0.49999999999999994    	-1.5549647594644256    	-2.1556291178201753000000000000000000000000000000000000000000e-42
0.6615318371259628    	95.66481464941802    	0.1615318371259627    	-0.5    	-1.5549647594644258    	-2.839872782660373000000000000000000000000000000000000000000e-42
0.6631172153812287    	95.38913800806067    	0.1631172153812288    	-0.49999999999999994    	-1.5549647594644256    	-3.741310300099569000000000000000000000000000000000000000000e-42
0.6646888745900508    	95.11346136670332    	0.16468887459005088    	-0.49999999999999983    	-1.5549647594644254    	-4.928883732784135600000000000000000000000000000000000000000e-42
0.6662472074756998    	94.83778472534597    	0.16624720747569965    	-0.5000000000000001    	-1.5549647594644262    	-6.493418856665679000000000000000000000000000000000000000000e-42
0.6677925889474672    	94.56210808398862    	0.1677925889474673    	-0.49999999999999994    	-1.5549647594644256    	-8.554571528568867000000000000000000000000000000000000000000e-42
0.6693253772115746    	94.28643144263127    	0.16932537721157456    	-0.5    	-1.5549647594644258    	-1.126997898222429400000000000000000000000000000000000000000e-41
0.6708459147946564    	94.01075480127392    	0.17084591479465644    	-0.5    	-1.5549647594644258    	-1.484731594511850500000000000000000000000000000000000000000e-41
0.6723545294880526    	93.73507815991657    	0.17235452948805272    	-0.49999999999999983    	-1.5549647594644254    	-1.956017762960038400000000000000000000000000000000000000000e-41
0.6738515352203098    	93.45940151855922    	0.17385153522030986    	-0.5    	-1.5549647594644258    	-2.576900433154119500000000000000000000000000000000000000000e-41
0.6753372328644184    	93.18372487720187    	0.17533723286441844    	-0.49999999999999994    	-1.5549647594644256    	-3.394864795266970000000000000000000000000000000000000000000e-41
0.676811910985666    	92.90804823584452    	0.1768119109856659    	-0.5    	-1.5549647594644258    	-4.47246887379204870000000000000000000000000000000000000000e-41
0.6782758465353385    	92.63237159448717    	0.1782758465353385    	-0.5    	-1.5549647594644258    	-5.89212797367551600000000000000000000000000000000000000000e-41
0.6797293054950451    	92.35669495312982    	0.17972930549504507    	-0.49999999999999994    	-1.5549647594644256    	-7.76241781392970800000000000000000000000000000000000000000e-41
0.6811725434758034    	92.08101831177247    	0.18117254347580347    	-0.4999999999999998    	-1.5549647594644251    	-1.02263784132349850000000000000000000000000000000000000000e-40
0.6826058062757736    	91.80534167041512    	0.18260580627577366    	-0.49999999999999994    	-1.5549647594644256    	-1.34724538098182630000000000000000000000000000000000000000e-40
0.6840293304000602    	91.52966502905777    	0.18402933040006025    	-0.49999999999999994    	-1.5549647594644256    	-1.77489042868568340000000000000000000000000000000000000000e-40
0.6854433435456678    	91.25398838770042    	0.18544334354566794    	-0.49999999999999994    	-1.5549647594644256    	-2.33827933523458540000000000000000000000000000000000000000e-40
0.6868480650544534    	90.97831174634307    	0.18684806505445337    	-0.5    	-1.5549647594644258    	-3.0805001600204950000000000000000000000000000000000000000e-40
0.6882437063365823    	90.70263510498572    	0.18824370633658227    	-0.49999999999999994    	-1.5549647594644256    	-4.058318051608780000000000000000000000000000000000000000e-40
0.6896304712668588    	90.42695846362837    	0.18963047126685884    	-0.5    	-1.5549647594644258    	-5.3465166539397630000000000000000000000000000000000000000e-40
0.6910085565559041    	90.15128182227102    	0.1910085565559043    	-0.49999999999999983    	-1.5549647594644254    	-7.043617569481430000000000000000000000000000000000000000e-40
0.692378152098297    	89.87560518091367    	0.192378152098297    	-0.5000000000000001    	-1.554964759464426    	-9.2794153046449020000000000000000000000000000000000000000e-40
0.6937394412992072    	89.59992853955632    	0.1937394412992073    	-0.49999999999999994    	-1.5549647594644256    	-1.2224903971102094000000000000000000000000000000000000000e-39
0.695092601381238    	89.32425189819897    	0.19509260138123805    	-0.5    	-1.5549647594644258    	-1.6105354938458244000000000000000000000000000000000000000e-39
0.6964378036728853    	89.04857525684162    	0.1964378036728852    	-0.5000000000000001    	-1.5549647594644262    	-2.1217545618915615000000000000000000000000000000000000000e-39
0.6977752138799573    	88.77289861548427    	0.1977752138799575    	-0.49999999999999983    	-1.5549647594644254    	-2.7952457043698100000000000000000000000000000000000000000e-39
0.6991049923411297    	88.49722197412692    	0.19910499234112966    	-0.49999999999999994    	-1.5549647594644256    	-3.682517614493623400000000000000000000000000000000000000e-39
0.700427294268819    	88.22154533276957    	0.20042729426881906    	-0.49999999999999994    	-1.5549647594644256    	-4.851428967355531000000000000000000000000000000000000000e-39
0.7017422699763287    	87.94586869141222    	0.20174226997632858    	-0.5000000000000002    	-1.5549647594644265    	-6.391378260530817000000000000000000000000000000000000000e-39
0.7030500650922729    	87.67019205005487    	0.20305006509227289    	-0.5    	-1.5549647594644258    	-8.420141023203052000000000000000000000000000000000000000e-39
0.7043508207630487    	87.39451540869752    	0.2043508207630487    	-0.49999999999999994    	-1.5549647594644256    	-1.109287730448591100000000000000000000000000000000000000e-38
0.7056446738442683    	87.11883876734016    	0.20564467384426846    	-0.49999999999999983    	-1.5549647594644254    	-1.461399833486033700000000000000000000000000000000000000e-38
0.7069317570817966    	86.84316212598281    	0.20693175708179662    	-0.5    	-1.5549647594644258    	-1.925279992459074400000000000000000000000000000000000000e-38
0.7082121992831234    	86.56748548462546    	0.20821219928312337    	-0.5    	-1.5549647594644258    	-2.53640582435350200000000000000000000000000000000000000e-38
0.7094861254796518    	86.29180884326811    	0.2094861254796519    	-0.49999999999999994    	-1.5549647594644256    	-3.34151631503599100000000000000000000000000000000000000e-38
0.7107536570805216    	86.01613220191076    	0.21075365708052154    	-0.5000000000000001    	-1.554964759464426    	-4.40218642318317250000000000000000000000000000000000000e-38
0.7120149120184849    	85.74045556055341    	0.212014912018485    	-0.49999999999999994    	-1.5549647594644256    	-5.79953634140778500000000000000000000000000000000000000e-38
0.713270004888328    	85.46477891919606    	0.213270004888328    	-0.5000000000000001    	-1.554964759464426    	-7.64043557950659600000000000000000000000000000000000000e-38
0.7145190470783    	85.18910227783871    	0.2145190470782998    	-0.5000000000000003    	-1.5549647594644267    	-1.00656763589518250000000000000000000000000000000000000e-37
0.715762146894976    	84.91342563648136    	0.21576214689497591    	-0.5    	-1.5549647594644258    	-1.32607414209367060000000000000000000000000000000000000e-37
0.716999409681975    	84.63774899512401    	0.21699940968197493    	-0.5    	-1.5549647594644258    	-1.74699897713836320000000000000000000000000000000000000e-37
0.7182309379328369    	84.36207235376666    	0.21823093793283704    	-0.49999999999999994    	-1.5549647594644256    	-2.3015345290602174000000000000000000000000000000000000e-37
0.7194568313984738    	84.08639571240931    	0.21945683139847383    	-0.49999999999999994    	-1.5549647594644256    	-3.03209175149786300000000000000000000000000000000000000e-37
0.720677187189477    	83.81071907105196    	0.22067718718947704    	-0.5000000000000001    	-1.554964759464426    	-3.9945437591394234000000000000000000000000000000000000e-37
0.7218920998735705    	83.53504242969461    	0.2218920998735703    	-0.5000000000000002    	-1.5549647594644265    	-5.2624990110530820000000000000000000000000000000000000e-37
0.7231016615685176    	83.25936578833726    	0.22310166156851755    	-0.5000000000000001    	-1.5549647594644262    	-6.932930895542620000000000000000000000000000000000000e-37
0.7243059620307029    	82.98368914697991    	0.22430596203070283    	-0.5000000000000001    	-1.554964759464426    	-9.1335942679352590000000000000000000000000000000000000e-37
0.7255050887396677    	82.70801250562256    	0.2255050887396677    	-0.49999999999999994    	-1.5549647594644256    	-1.2032796159109930000000000000000000000000000000000000e-36
0.7266991269787899    	82.43233586426521    	0.22669912697878986    	-0.5000000000000001    	-1.554964759464426    	-1.5852267919869130000000000000000000000000000000000000e-36
0.7278881599123551    	82.15665922290786    	0.22788815991235511    	-0.5    	-1.5549647594644258    	-2.0884123264488208000000000000000000000000000000000000e-36
0.7290722686591724    	81.88098258155051    	0.22907226865917243    	-0.5    	-1.5549647594644258    	-2.7513199166894864000000000000000000000000000000000000e-36
0.7302515323629664    	81.60530594019316    	0.2302515323629664    	-0.49999999999999994    	-1.5549647594644256    	-3.624648824422531700000000000000000000000000000000000e-36
0.7314260282596771    	81.32962929883581    	0.23142602825967712    	-0.5    	-1.5549647594644258    	-4.775191362041233000000000000000000000000000000000000e-36
0.7325958317418821    	81.05395265747846    	0.23259583174188211    	-0.5    	-1.5549647594644258    	-6.290941177659058000000000000000000000000000000000000e-36
0.7337610164204124    	80.77827601612111    	0.23376101642041236    	-0.5    	-1.5549647594644258    	-8.287823021159296000000000000000000000000000000000000e-36
0.7349216541833894    	80.50259937476376    	0.2349216541833894    	-0.49999999999999994    	-1.5549647594644256    	-1.091855868466691200000000000000000000000000000000000e-35
0.7360778152527739    	80.22692273340641    	0.23607781525277402    	-0.49999999999999983    	-1.5549647594644254    	-1.438434718576308600000000000000000000000000000000000e-35
0.7372295682385555    	79.95124609204906    	0.23722956823855537    	-0.5000000000000001    	-1.554964759464426    	-1.895025249542655600000000000000000000000000000000000e-35
0.7383769801906976    	79.67556945069171    	0.23837698019069758    	-0.5000000000000001    	-1.554964759464426    	-2.496547566620553000000000000000000000000000000000000e-35
0.7395201166489788    	79.39989280933436    	0.23952011664897874    	-0.5    	-1.5549647594644258    	-3.289006177571098000000000000000000000000000000000000e-35
0.740659041690807    	79.12421616797701    	0.24065904169080704    	-0.49999999999999994    	-1.5549647594644256    	-4.333008423606371000000000000000000000000000000000000e-35
0.7417938179771002    	78.84853952661966    	0.2417938179771002    	-0.5    	-1.5549647594644258    	-5.70839973700168400000000000000000000000000000000000e-35
0.7429245067963504    	78.57286288526231    	0.24292450679635028    	-0.5000000000000001    	-1.554964759464426    	-7.52037023050134100000000000000000000000000000000000e-35
0.7440511681069768    	78.29718624390496    	0.24405116810697683    	-0.49999999999999994    	-1.5549647594644256    	-9.90749965129747700000000000000000000000000000000000e-35
0.7451738605779518    	78.02150960254761    	0.2451738605779516    	-0.5000000000000002    	-1.5549647594644265    	-1.30523559787449370000000000000000000000000000000000e-34
0.7462926416279345    	77.74583296119026    	0.24629264162793454    	-0.5    	-1.5549647594644258    	-1.7195458247991763000000000000000000000000000000000e-34
0.7474075674628422    	77.47015631983291    	0.24740756746284226    	-0.49999999999999994    	-1.5549647594644256    	-2.265367147815560400000000000000000000000000000000e-34
0.7485186931120149    	77.19447967847556    	0.24851869311201488    	-0.5    	-1.5549647594644258    	-2.98444405516285300000000000000000000000000000000000e-34
0.7496260724630052    	76.91880303711821    	0.24962607246300525    	-0.49999999999999994    	-1.5549647594644256    	-3.931771645486080000000000000000000000000000000000e-34
0.7507297582950667    	76.64312639576086    	0.2507297582950668    	-0.49999999999999994    	-1.5549647594644256    	-5.1798016603815260000000000000000000000000000000000e-34
0.7518298023113955    	76.36744975440351    	0.25182980231139546    	-0.5    	-1.5549647594644258    	-6.8239836033443400000000000000000000000000000000000e-34
0.752926255170186    	76.09177311304616    	0.25292625517018597    	-0.5000000000000001    	-1.554964759464426    	-8.9900647306411490000000000000000000000000000000000e-34
0.7540191665145493    	75.81609647168881    	0.25401916651454925    	-0.49999999999999994    	-1.5549647594644256    	-1.1843707218391983000000000000000000000000000000000e-33
0.7551085850013408    	75.54041983033146    	0.25510858500134076    	-0.5000000000000001    	-1.554964759464426    	-1.5603158028094250000000000000000000000000000000000e-33
0.7561945583289692    	75.26474318897411    	0.25619455832896915    	-0.5000000000000001    	-1.554964759464426    	-2.0555940463609015000000000000000000000000000000000e-33
0.7572771332641827    	74.98906654761676    	0.25727713326418283    	-0.49999999999999983    	-1.5549647594644254    	-2.7080843992134320000000000000000000000000000000000e-33
0.7583563556679386    	74.71338990625941    	0.2583563556679386    	-0.49999999999999994    	-1.5549647594644256    	-3.5676894113632723000000000000000000000000000000000e-33
0.7594322705203467    	74.43771326490206    	0.2594322705203467    	-0.5000000000000001    	-1.554964759464426    	-4.700151789822578600000000000000000000000000000000e-33
0.7605049219447293    	74.16203662354471    	0.26050492194472924    	-0.5000000000000001    	-1.554964759464426    	-6.192082409699139000000000000000000000000000000000e-33
0.7615743532308882    	73.88635998218736    	0.2615743532308882    	-0.49999999999999994    	-1.5549647594644256    	-8.157584325580433000000000000000000000000000000000e-33
0.7626406068575324    	73.61068334083001    	0.2626406068575326    	-0.49999999999999994    	-1.5549647594644256    	-1.074697938850412100000000000000000000000000000000e-32
0.7637037245139701    	73.33500669947266    	0.2637037245139702    	-0.49999999999999983    	-1.5549647594644254    	-1.415830488135523800000000000000000000000000000000e-32
0.7647637471210426    	73.05933005811531    	0.26476374712104256    	-0.5000000000000001    	-1.554964759464426    	-1.865245943691247500000000000000000000000000000000e-32
0.7658207148513961    	72.78365341675796    	0.26582071485139597    	-0.5000000000000002    	-1.5549647594644265    	-2.45731566003940030000000000000000000000000000000e-32
0.7668746671490072    	72.5079767754006    	0.26687466714900726    	-0.49999999999999994    	-1.5549647594644256    	-3.23732120876516870000000000000000000000000000000e-32
0.7679256427481491    	72.23230013404326    	0.26792564274814906    	-0.5000000000000001    	-1.554964759464426    	-4.26491751920578750000000000000000000000000000000e-32
0.7689736796916711    	71.9566234926859    	0.26897367969167085    	-0.5000000000000001    	-1.5549647594644262    	-5.61869529547443000000000000000000000000000000000e-32
0.7700188153487082    	71.68094685132856    	0.27001881534870814    	-0.5000000000000001    	-1.554964759464426    	-7.40219164408726900000000000000000000000000000000e-32
0.7710610864318181    	71.4052702099712    	0.27106108643181837    	-0.4999999999999998    	-1.5549647594644251    	-9.75180860580353800000000000000000000000000000000e-32
0.7721005290135592    	71.12959356861386    	0.27210052901355913    	-0.5000000000000001    	-1.554964759464426    	-1.28472452020593460000000000000000000000000000000e-31
0.7731371785425454    	70.8539169272565    	0.27313717854254543    	-0.49999999999999994    	-1.5549647594644256    	-1.6925240840310438000000000000000000000000000000e-31
0.7741710698589925    	70.57824028589916    	0.27417106985899253    	-0.5000000000000001    	-1.554964759464426    	-2.22976811757740700000000000000000000000000000000e-31
0.7752022372097778    	70.3025636445418    	0.27520223720977754    	-0.5000000000000002    	-1.5549647594644265    	-2.93754511683126000000000000000000000000000000000e-31
0.7762307142630206    	70.02688700318446    	0.2762307142630208    	-0.49999999999999983    	-1.5549647594644254    	-3.8699859619459360000000000000000000000000000000e-31
0.7772565341222255    	69.7512103618271    	0.27725653412222556    	-0.49999999999999994    	-1.5549647594644256    	-5.0984038542407570000000000000000000000000000000e-31
0.778279729339972    	69.47553372046976    	0.2782797293399717    	-0.5000000000000004    	-1.5549647594644271    	-6.7167483594350410000000000000000000000000000000e-31
0.7793003319312004    	69.1998570791124    	0.27930033193120013    	-0.5000000000000002    	-1.5549647594644265    	-8.8487906830777540000000000000000000000000000000e-31
0.7803183733860993    	68.92418043775506    	0.28031837338609933    	-0.5    	-1.5549647594644258    	-1.165758970900462700000000000000000000000000000e-30
0.7813338846825725    	68.6485037963977    	0.2813338846825726    	-0.49999999999999994    	-1.5549647594644256    	-1.535796276471787800000000000000000000000000000e-30
0.7823468962983713    	68.37282715504035    	0.2823468962983713    	-0.5    	-1.5549647594644258    	-2.0232914879503006000000000000000000000000000000e-30
0.7833574382228449    	68.097150513683    	0.2833574382228449    	-0.5    	-1.5549647594644258    	-2.665528304715446600000000000000000000000000000e-30
0.7843655399683485    	67.82147387232565    	0.2843655399683485    	-0.49999999999999994    	-1.5549647594644256    	-3.511625084943633000000000000000000000000000000e-30
0.785371230581305    	67.5457972309683    	0.285371230581305    	-0.5000000000000001    	-1.554964759464426    	-4.6262914242517506000000000000000000000000000000e-30
0.7863745386529741    	67.27012058961095    	0.28637453865297413    	-0.49999999999999994    	-1.5549647594644256    	-6.094777154278369000000000000000000000000000000e-30
0.7873754923298678    	66.9944439482536    	0.28737549232986787    	-0.5000000000000001    	-1.554964759464426    	-8.029392261280107000000000000000000000000000000e-30
0.7883741193239107    	66.71876730689625    	0.28837411932391066    	-0.5000000000000001    	-1.554964759464426    	-1.057809636899486500000000000000000000000000000e-29
0.7893704469222591    	66.4430906655389    	0.2893704469222589    	-0.5000000000000002    	-1.5549647594644265    	-1.39358147105772380000000000000000000000000000e-29
0.7903645019969006    	66.16741402418155    	0.2903645019969005    	-0.5000000000000001    	-1.554964759464426    	-1.835934603666260200000000000000000000000000000e-29
0.7913563110139241    	65.8917373828242    	0.291356311013924    	-0.5000000000000001    	-1.5549647594644262    	-2.418700261837488400000000000000000000000000000e-29
0.7923459000425764    	65.61606074146685    	0.29234590004257643    	-0.49999999999999994    	-1.5549647594644256    	-3.18644844153510960000000000000000000000000000e-29
0.7933332947640281    	65.3403841001095    	0.2933332947640282    	-0.49999999999999994    	-1.5549647594644256    	-4.197896626863530000000000000000000000000000000e-29
0.7943185204799305    	65.06470745875215    	0.29431852047993057    	-0.49999999999999994    	-1.5549647594644256    	-5.53040051115417700000000000000000000000000000e-29
0.7953016021207175    	64.7890308173948    	0.29530160212071765    	-0.49999999999999983    	-1.5549647594644254    	-7.28587017080177500000000000000000000000000000e-29
0.7962825642536749    	64.51335417603745    	0.29628256425367505    	-0.49999999999999983    	-1.5549647594644254    	-9.5985641616217500000000000000000000000000000e-29
0.7972614310908129    	64.2376775346801    	0.29726143109081293    	-0.5000000000000001    	-1.554964759464426    	-1.26453576312670850000000000000000000000000000e-28
0.798238226496508    	63.96200089332276    	0.29823822649650816    	-0.4999999999999998    	-1.5549647594644251    	-1.66592697543240020000000000000000000000000000e-28
0.799212973994941    	63.68632425196542    	0.29921297399494096    	-0.49999999999999994    	-1.5549647594644256    	-2.19472850701436070000000000000000000000000000e-28
0.8001856967773447    	63.41064761060807    	0.30018569677734475    	-0.5000000000000001    	-1.554964759464426    	-2.8913831701724185000000000000000000000000000e-28
0.8011564177090501    	63.13497096925073    	0.30115641770905033    	-0.49999999999999983    	-1.5549647594644254    	-3.80917120729849200000000000000000000000000000e-28
0.8021251593363586    	62.85929432789339    	0.3021251593363587    	-0.5    	-1.5549647594644258    	-5.0182851709849980000000000000000000000000000e-28
0.8030919438932157    	62.583617686536044    	0.3030919438932158    	-0.49999999999999983    	-1.5549647594644254    	-6.6111982598934320000000000000000000000000000e-28
0.8040567933077369    	62.3079410451787    	0.3040567933077369    	-0.49999999999999994    	-1.5549647594644256    	-8.7097366814327200000000000000000000000000000e-28
0.8050197292085297    	62.03226440382136    	0.30501972920852966    	-0.5000000000000001    	-1.554964759464426    	-1.1474396936496878000000000000000000000000000e-27
0.8059807729308958    	61.756587762464015    	0.3059807729308959    	-0.4999999999999998    	-1.5549647594644251    	-1.5116620613452467000000000000000000000000000e-27
0.8069399455228367    	61.48091112110667    	0.3069399455228367    	-0.5000000000000001    	-1.554964759464426    	-1.9914965469272022000000000000000000000000000e-27
0.8078972677509212    	61.20523447974933    	0.30789726775092147    	-0.4999999999999997    	-1.554964759464425    	-2.6236409564274743000000000000000000000000000e-27
0.8088527601060131    	60.929557838391986    	0.308852760106013    	-0.5000000000000001    	-1.5549647594644262    	-3.4564417793566450000000000000000000000000000e-27
0.8098064428088434    	60.65388119703464    	0.3098064428088433    	-0.5000000000000001    	-1.554964759464426    	-4.553591734728044000000000000000000000000000e-27
0.8107583358154431    	60.3782045556773    	0.3107583358154431    	-0.5000000000000001    	-1.554964759464426    	-5.999000998779458000000000000000000000000000e-27
0.8117084588224475    	60.10252791431996    	0.31170845882244747    	-0.5000000000000001    	-1.554964759464426    	-7.903214666544157000000000000000000000000000e-27
0.8126568312722657    	59.826851272962614    	0.3126568312722657    	-0.5000000000000001    	-1.554964759464426    	-1.041186725559586000000000000000000000000000e-26
0.8136034723581296    	59.55117463160527    	0.3136034723581294    	-0.5000000000000001    	-1.5549647594644262    	-1.371682085355178400000000000000000000000000e-26
0.8145484010289973    	59.27549799024793    	0.31454840102899745    	-0.4999999999999998    	-1.5549647594644251    	-1.807083875635384000000000000000000000000000e-26
0.8154916359943756    	58.999821348890585    	0.31549163599437563    	-0.5    	-1.5549647594644258    	-2.380691683915832000000000000000000000000000e-26
0.8164331957289918    	58.72414470753324    	0.31643319572899165    	-0.5000000000000001    	-1.554964759464426    	-3.136375112568140500000000000000000000000000e-26
0.8173730984773662    	58.4484680661759    	0.31737309847736606    	-0.5000000000000001    	-1.554964759464426    	-4.13192893191313140000000000000000000000000e-26
0.8183113622582783    	58.172791424818556    	0.3183113622582784    	-0.49999999999999983    	-1.5549647594644254    	-5.44349323203280100000000000000000000000000e-26
0.8192480048691253    	57.89711478346121    	0.3192480048691253    	-0.49999999999999994    	-1.5549647594644256    	-7.17137662710649200000000000000000000000000e-26
0.8201830438901726    	57.62143814210387    	0.3201830438901726    	-0.5    	-1.5549647594644258    	-9.44772787172253200000000000000000000000000e-26
0.821116496688713    	57.34576150074653    	0.3211164966887131    	-0.49999999999999983    	-1.5549647594644254    	-1.24466426154133320000000000000000000000000e-25
0.8220483804231202    	57.07008485938918    	0.3220483804231202    	-0.5000000000000001    	-1.554964759464426    	-1.6397478261360848000000000000000000000000e-25
0.8229787120468144    	56.79440821803184    	0.3229787120468142    	-0.5000000000000002    	-1.5549647594644265    	-2.1602395251458148000000000000000000000000e-25
0.8239075083121362    	56.5187315766745    	0.3239075083121362    	-0.5    	-1.5549647594644258    	-2.8459466337569190000000000000000000000000e-25
0.8248347857741265    	56.243054935317154    	0.3248347857741264    	-0.5000000000000001    	-1.554964759464426    	-3.74931212391627400000000000000000000000000e-25
0.8257605607942239    	55.96737829395981    	0.32576056079422394    	-0.49999999999999994    	-1.5549647594644256    	-4.93942550988334560000000000000000000000000e-25
0.8266848495438807    	55.69170165260247    	0.32668484954388044    	-0.5000000000000002    	-1.5549647594644265    	-6.5073068235786010000000000000000000000000e-25
0.8276076680080928    	55.416025011245125    	0.32760766800809304    	-0.4999999999999998    	-1.5549647594644251    	-8.5728678388739770000000000000000000000000e-25
0.8285290319888509    	55.14034836988778    	0.32852903198885103    	-0.4999999999999998    	-1.5549647594644251    	-1.1294082940195949000000000000000000000000e-24
0.8294489571085154    	54.86467172853044    	0.3294489571085155    	-0.49999999999999994    	-1.5549647594644256    	-1.4879071024706170000000000000000000000000e-24
0.8303674588131238    	54.588995087173096    	0.3303674588131238    	-0.49999999999999994    	-1.5549647594644256    	-1.960201246356435800000000000000000000000e-24
0.831284552375601    	54.31331844581575    	0.33128455237560095    	-0.5    	-1.5549647594644258    	-2.582411845361296500000000000000000000000e-24
0.8322002528989412    	54.03764180445841    	0.3322002528989411    	-0.5    	-1.5549647594644258    	-3.402125649832231600000000000000000000000e-24
0.8331145753192735    	53.76196516310107    	0.3331145753192735    	-0.49999999999999994    	-1.5549647594644256    	-4.482034481849674000000000000000000000000e-24
0.8340275344088928    	53.486288521743724    	0.3340275344088929    	-0.49999999999999994    	-1.5549647594644256    	-5.9047299142170440000000000000000000000000e-24
0.8349391447792136    	53.21061188038638    	0.3349391447792138    	-0.49999999999999983    	-1.5549647594644254    	-7.77901988506365900000000000000000000000e-24
0.8358494208836619    	52.93493523902904    	0.33584942088366204    	-0.4999999999999998    	-1.5549647594644251    	-1.024825034359590800000000000000000000000e-23
0.8367583770205057    	52.659258597671695    	0.33675837702050565    	-0.5000000000000001    	-1.554964759464426    	-1.350126836758358000000000000000000000000e-23
0.8376660273356302    	52.38358195631435    	0.3376660273356302    	-0.49999999999999994    	-1.5549647594644256    	-1.778686521328215200000000000000000000000e-23
0.8385723858252324    	52.10790531495701    	0.3385723858252324    	-0.49999999999999994    	-1.5549647594644256    	-2.343280390419277000000000000000000000000e-23
0.8394774663384972    	51.832228673599666    	0.3394774663384971    	-0.5000000000000001    	-1.554964759464426    	-3.08708865912088900000000000000000000000e-23
0.840381282580186    	51.55655203224232    	0.34038128258018596    	-0.49999999999999994    	-1.5549647594644256    	-4.066997883922721700000000000000000000000e-23
0.8412838481131775    	51.28087539088498    	0.3412838481131777    	-0.4999999999999998    	-1.5549647594644251    	-5.35795165421071100000000000000000000000e-23
0.8421851763609723    	51.005198749527636    	0.34218517636097234    	-0.49999999999999994    	-1.5549647594644256    	-7.05868228806897100000000000000000000000e-23
0.8430852806101261    	50.72952210817029    	0.34308528061012605    	-0.5    	-1.5549647594644258    	-9.29926189325394400000000000000000000000e-23
0.843984174012641    	50.45384546681295    	0.3439841740126411    	-0.5    	-1.5549647594644258    	-1.22510502995003140000000000000000000000e-22
0.8448818695883082    	50.17816882545561    	0.34488186958830824    	-0.5    	-1.5549647594644258    	-1.6139800681360180000000000000000000000e-22
0.8457783802270101    	49.902492184098264    	0.3457783802270103    	-0.49999999999999983    	-1.5549647594644254    	-2.1262925191373938000000000000000000000e-22
0.846673718690962    	49.62681554274092    	0.346673718690962    	-0.5000000000000001    	-1.554964759464426    	-2.80122410815213830000000000000000000000e-22
0.8475678976169196    	49.35113890138358    	0.3475678976169196    	-0.5000000000000001    	-1.554964759464426    	-3.69039369393826500000000000000000000000e-22
0.8484609295183398    	49.075462260026235    	0.34846092951834    	-0.49999999999999994    	-1.5549647594644256    	-4.8618050860783324000000000000000000000e-22
0.8493528267874942    	48.79978561866889    	0.3493528267874941    	-0.5000000000000001    	-1.5549647594644262    	-6.4050479854880650000000000000000000000e-22
0.8502436016975535    	48.52410897731155    	0.3502436016975535    	-0.5    	-1.5549647594644258    	-8.4381498167990810000000000000000000000e-22
0.851133266404616    	48.248432335954206    	0.35113326640461595    	-0.5000000000000001    	-1.554964759464426    	-1.111660248167848000000000000000000000e-21
0.8520218329497062    	47.97275569459686    	0.35202183294970624    	-0.5    	-1.5549647594644258    	-1.4645254400393948000000000000000000000e-21
0.8529093132607288    	47.69707905323952    	0.3529093132607289    	-0.49999999999999994    	-1.5549647594644256    	-1.929397734656369000000000000000000000e-21
0.8537957191543912    	47.42140241188218    	0.35379571915439123    	-0.49999999999999994    	-1.5549647594644256    	-2.5418306276721240000000000000000000000e-21
0.8546810623380906    	47.145725770524834    	0.35468106233809055    	-0.5000000000000001    	-1.554964759464426    	-3.3486630691637925000000000000000000000e-21
0.8555653544117503    	46.87004912916749    	0.3555653544117506    	-0.49999999999999967    	-1.5549647594644247    	-4.411601712837622000000000000000000000e-21
0.8564486068696409    	46.59437248781015    	0.35644860686964097    	-0.49999999999999994    	-1.5549647594644256    	-5.811940249208716000000000000000000000e-21
0.8573308311021548    	46.318695846452805    	0.3573308311021549    	-0.49999999999999994    	-1.5549647594644256    	-7.656776757991881000000000000000000000e-21
0.8582120383975503    	46.04301920509546    	0.3582120383975504    	-0.5    	-1.5549647594644258    	-1.008720458365113000000000000000000000e-20
0.8590922399436635    	45.76734256373812    	0.3590922399436636    	-0.49999999999999983    	-1.5549647594644254    	-1.328910317337220000000000000000000000e-20
0.8599714468295945    	45.491665922380776    	0.3599714468295945    	-0.5    	-1.5549647594644258    	-1.75073541621983600000000000000000000e-20
0.8608496700473504    	45.21598928102343    	0.36084967004735036    	-0.5000000000000001    	-1.554964759464426    	-2.30645699534339600000000000000000000e-20
0.8617269204934629    	44.94031263966609    	0.361726920493463    	-0.49999999999999994    	-1.5549647594644256    	-3.03857671586652600000000000000000000e-20
0.8626032089705884    	44.664635998308746    	0.3626032089705884    	-0.5000000000000001    	-1.554964759464426    	-4.003087192541199000000000000000000000e-20
0.8634785461890584    	44.3889593569514    	0.36347854618905845    	-0.49999999999999994    	-1.5549647594644256    	-5.27375431642427200000000000000000000e-20
0.8643529427684211    	44.11328271559406    	0.36435294276842106    	-0.5    	-1.5549647594644258    	-6.94775888015269500000000000000000000e-20
0.8652264092389406    	43.83760607423672    	0.36522640923894056    	-0.5    	-1.5549647594644258    	-9.15312897804267300000000000000000000e-20
0.8660989560430815    	43.561929432879374    	0.36609895604308157    	-0.49999999999999994    	-1.5549647594644256    	-1.20585316119725820000000000000000000e-19
0.8669705935369582    	43.28625279152203    	0.36697059353695816    	-0.5    	-1.5549647594644258    	-1.58861723663853070000000000000000000e-19
0.8678413319917617    	43.01057615016469    	0.36784133199176167    	-0.5000000000000001    	-1.554964759464426    	-2.09287897212901470000000000000000000e-19
0.8687111815951651    	42.734899508807345    	0.3687111815951651    	-0.5000000000000001    	-1.554964759464426    	-2.7572043730609780000000000000000000e-19
0.8695801524527013    	42.45922286745    	0.36958015245270137    	-0.49999999999999994    	-1.5549647594644256    	-3.6324011355005120000000000000000000e-19
0.8704482545891155    	42.18354622609266    	0.3704482545891156    	-0.4999999999999998    	-1.5549647594644251    	-4.7854044256202144000000000000000000e-19
0.8713154979496954    	41.907869584735316    	0.3713154979496954    	-0.5    	-1.5549647594644258    	-6.3043960902159850000000000000000000e-19
0.8721818924015838    	41.63219294337797    	0.3721818924015837    	-0.5000000000000001    	-1.5549647594644262    	-8.3055488162172140000000000000000000e-19
0.8730474477350623    	41.35651630202063    	0.37304744773506215    	-0.5000000000000001    	-1.554964759464426    	-1.09419110334173020000000000000000e-18
0.8739121736648165    	41.08083966066329    	0.3739121736648165    	-0.5000000000000001    	-1.554964759464426    	-1.4415112078981016000000000000000000e-18
0.8747760798311782    	40.805163019305944    	0.3747760798311782    	-0.49999999999999994    	-1.5549647594644256    	-1.8990782836285522000000000000000000e-18
0.8756391758013484    	40.5294863779486    	0.37563917580134876    	-0.4999999999999997    	-1.554964759464425    	-2.50188712206287970000000000000000e-18
0.8765014710706062    	40.25380973659126    	0.3765014710706061    	-0.5    	-1.5549647594644258    	-3.2960406242886540000000000000000000e-18
0.8773629750634776    	39.978133095233915    	0.3773629750634776    	-0.5000000000000001    	-1.554964759464426    	-4.342275757030777000000000000000000e-18
0.8782236971349163    	39.70245645387657    	0.3782236971349164    	-0.5    	-1.5549647594644258    	-5.720608724040388000000000000000000e-18
0.8790836465714353    	39.42677981251923    	0.3790836465714354    	-0.5    	-1.5549647594644258    	-7.536454616126088000000000000000000e-18
0.8799428325922409    	39.151103171161886    	0.3799428325922409    	-0.5000000000000001    	-1.5549647594644262    	-9.928689571485403000000000000000000e-18
0.880801264350335    	38.87542652980454    	0.3808012643503349    	-0.5000000000000001    	-1.554964759464426    	-1.308027204144364700000000000000000e-17
0.8816589509336128    	38.5997498884472    	0.3816589509336128    	-0.49999999999999994    	-1.5549647594644256    	-1.72322354774332600000000000000000e-17
0.8825159013659285    	38.324073247089856    	0.38251590136592867    	-0.49999999999999983    	-1.5549647594644254    	-2.270212260179686500000000000000000e-17
0.8833721246081583    	38.04839660573251    	0.38337212460815834    	-0.49999999999999994    	-1.5549647594644256    	-2.990827111792595000000000000000000e-17
0.884227629559241    	37.77271996437517    	0.3842276295592409    	-0.5    	-1.5549647594644258    	-3.94018082341148160000000000000000e-17
0.8850824250571939    	37.49704332301783    	0.38508242505719403    	-0.49999999999999994    	-1.5549647594644256    	-5.190880094661986000000000000000000e-17
0.8859365198801303    	37.221366681660484    	0.38593651988013034    	-0.49999999999999994    	-1.5549647594644256    	-6.83857857412451100000000000000000e-17
0.8867899227472501    	36.94569004030314    	0.3867899227472501    	-0.49999999999999994    	-1.5549647594644256    	-9.00929246325041100000000000000000e-17
0.8876426423198156    	36.6700133989458    	0.38764264231981566    	-0.49999999999999994    	-1.5549647594644256    	-1.18690382524078670000000000000000e-16
0.8884946872021169    	36.394336757588455    	0.3884946872021169    	-0.5    	-1.5549647594644258    	-1.56365296844072100000000000000000e-16
0.8893460659424194    	36.11866011623111    	0.3893460659424194    	-0.5    	-1.5549647594644258    	-2.05999050109848670000000000000000e-16
0.8901967870339015    	35.84298347487377    	0.39019678703390154    	-0.5    	-1.5549647594644258    	-2.71387638450728830000000000000000e-16
0.8910468589155721    	35.567306833516426    	0.39104685891557217    	-0.49999999999999994    	-1.5549647594644256    	-3.57531989902813100000000000000000e-16
0.8918962899731839    	35.29163019215908    	0.3918962899731841    	-0.49999999999999983    	-1.5549647594644254    	-4.7102043605819227000000000000000e-16
0.892745088540121    	35.01595355080174    	0.3927450885401212    	-0.4999999999999998    	-1.5549647594644251    	-6.2053258855174650000000000000000e-16
0.8935932628982848    	34.7402769094444    	0.39359326289828506    	-0.4999999999999998    	-1.5549647594644251    	-8.1750315692705680000000000000000e-16
0.8944408212789661    	34.464600268087054    	0.39444082127896624    	-0.49999999999999983    	-1.5549647594644254    	-1.0769964767611451000000000000000e-15
0.895287771863694    	34.18892362672971    	0.39528777186369407    	-0.49999999999999994    	-1.5549647594644256    	-1.4188586320767146000000000000000e-15
0.8961341227850891    	33.91324698537237    	0.3961341227857234    	-0.4999999999993656    	-1.554964759462453    	-1.869235286519031000000000000000e-15
0.8969798821276945    	33.637570344015025    	0.3969798821283286    	-0.4999999999993659    	-1.5549647594624538    	-2.4625713072301114000000000000000e-15
0.8978250579287916    	33.36189370265768    	0.3978250579295062    	-0.4999999999992855    	-1.5549647594622038    	-3.244245112923231000000000000000e-15
0.8986696581792207    	33.08621706130034    	0.3986696581800243    	-0.4999999999991965    	-1.554964759461927    	-4.274039221452994000000000000000e-15
0.8995136908241727    	32.810540419942996    	0.3995136908249761    	-0.49999999999919653    	-1.5549647594619271    	-5.6307124248262000000000000000e-15
0.9003571637639807    	32.53486377858565    	0.4003571637647841    	-0.49999999999919653    	-1.5549647594619271    	-7.418023272213633000000000000000e-15
0.9012000848548983    	32.25918713722831    	0.40120008485570197    	-0.49999999999919637    	-1.5549647594619265    	-9.772665537754139000000000000000e-15
0.9020424619098686    	31.983510495870966    	0.4020424619106728    	-0.4999999999991958    	-1.554964759461925    	-1.287472257879658800000000000000e-14
0.9028843026992798    	31.70783385451362    	0.40288430270008435    	-0.4999999999991954    	-1.5549647594619236    	-1.696144013530501700000000000000e-14
0.9037256149517142    	31.432157213156273    	0.4037256149525189    	-0.4999999999991953    	-1.5549647594619234    	-2.23453709159787180000000000000e-14
0.9045664063546885    	31.156480571798927    	0.40456640635549346    	-0.49999999999919514    	-1.5549647594619227    	-2.94382786714760650000000000000e-14
0.9054066845553839    	30.88080393044158    	0.40540668455538686    	-0.499999999999997    	-1.5549647594644165    	-3.87826299414786470000000000000e-14
0.9062464571613574    	30.605127289084233    	0.4062464571613616    	-0.49999999999999584    	-1.554964759464413    	-5.10930819686496100000000000000e-14
0.9070857317412673    	30.329450647726887    	0.40708573174050294    	-0.5000000000007643    	-1.5549647594668028    	-6.73111397807288100000000000000e-14
0.9079245158255593    	30.05377400636954    	0.40792451582175904    	-0.5000000000038003    	-1.5549647594762446    	-8.8677162621759200000000000000e-14
0.9087628169071758    	29.778097365012194    	0.4087628169033728    	-0.500000000003803    	-1.5549647594762528    	-1.16825226793994740000000000000e-13
0.9096006424422276    	29.502420723654847    	0.40960064243857464    	-0.5000000000036529    	-1.554964759475786    	-1.53908100033405770000000000000e-13
0.9104379998506851    	29.2267440822975    	0.4104379998515932    	-0.49999999999909195    	-1.5549647594616018    	-2.02761885475838680000000000000e-13
0.9112748965170299    	28.951067440940154    	0.41127489651724686    	-0.499999999999783    	-1.554964759463751    	-2.6712292720651915000000000000e-13
0.9121113397909315    	28.675390799582807    	0.41211133979101605    	-0.49999999999991546    	-1.554964759464163    	-3.5191356635851580000000000000e-13
0.9129473369878938    	28.39971415822546    	0.4129473369879789    	-0.4999999999999149    	-1.5549647594641611    	-4.6361860242503020000000000000e-13
0.9137828953899029    	28.124037516868114    	0.41378289539034085    	-0.499999999999562    	-1.5549647594630638    	-6.1078125159734110000000000000e-13
0.914618022246063    	27.848360875510767    	0.4146180222465338    	-0.49999999999952927    	-1.5549647594629619    	-8.0465653308883240000000000000e-13
0.9154527247732323    	27.57268423415342    	0.41545272477484957    	-0.4999999999983826    	-1.5549647594593958    	-1.060072054519097100000000000e-12
0.9162870101566463    	27.297007592796074    	0.4162870101568154    	-0.4999999999998309    	-1.5549647594639    	-1.3965620293401387000000000000e-12
0.9171208855505351    	27.021330951438728    	0.417120885550489    	-0.5000000000000461    	-1.5549647594645692    	-1.8398612561100297000000000000e-12
0.9179543580787327    	26.74565431008138    	0.4179543580795714    	-0.49999999999916145    	-1.554964759461818    	-2.423873319349944300000000000e-12
0.9187874348352857    	26.469977668724034    	0.4187874348355833    	-0.4999999999997024    	-1.5549647594635003    	-3.1932635402509735000000000000e-12
0.9196201228850505    	26.194301027366688    	0.4196201228623986    	-0.5000000000226519    	-1.5549647595348715    	-4.206874986449739000000000000e-12
0.9204524292642818    	25.91862438600934    	0.42045242926550674    	-0.4999999999987751    	-1.5549647594606164    	-5.5422287977601570000000000000e-12
0.9212843609812239    	25.642947744651995    	0.4212843609816531    	-0.49999999999957084    	-1.554964759463091    	-7.301453013378951000000000000e-12
0.9221159250166888    	25.367271103294648    	0.42211592501816414    	-0.4999999999985246    	-1.5549647594598375    	-9.619093338067503000000000000e-12
0.9229471283246287    	25.0915944619373    	0.4229471283265263    	-0.4999999999981023    	-1.554964759458524    	-1.267240321575871500000000000e-11
0.9237779778327082    	24.815917820579955    	0.4237779778347105    	-0.49999999999799777    	-1.554964759458199    	-1.669490019680323600000000000e-11
0.9246084804428655    	24.54024117922261    	0.42460848044277183    	-0.5000000000000936    	-1.554964759464717    	-2.19942253916463200000000000e-11
0.9254386430318723    	24.26456453786526    	0.4254386430328937    	-0.49999999999897865    	-1.5549647594612495    	-2.89756719043560400000000000e-11
0.9262684724518823    	23.988887896507915    	0.4262684724483868    	-0.5000000000034955    	-1.5549647594752967    	-3.81731817037654900000000000e-11
0.9270979755309839    	23.71321125515057    	0.4270979755324313    	-0.49999999999855266    	-1.5549647594599247    	-5.02901815771054100000000000e-11
0.927927159073744    	23.437534613793222    	0.4279271590776955    	-0.4999999999960485    	-1.554964759452137    	-6.62533813053564600000000000e-11
0.9287560298617366    	23.161857972435875    	0.42875602986531136    	-0.4999999999964252    	-1.5549647594533085    	-8.7283648552012390000000000e-11
0.9295845946540856    	22.88618133107853    	0.42958459466081245    	-0.49999999999327316    	-1.5549647594435059    	-1.14989380986284560000000000e-10
0.9304128601879911    	22.610504689721182    	0.4304128601959462    	-0.4999999999920449    	-1.554964759439686    	-1.51489516753296200000000000e-10
0.9312408331792513    	22.334828048363836    	0.4312408331893494    	-0.49999999998990197    	-1.5549647594330216    	-1.99575591148581560000000000e-10
0.9320685203227829    	22.05915140700649    	0.43206852033496107    	-0.49999999998782174    	-1.5549647594265523    	-2.62925233613164440000000000e-10
0.9328959282931384    	21.783474765649142    	0.43289592830347357    	-0.4999999999896648    	-1.5549647594322842    	-3.4638343332813140000000000e-10
0.933723063745018    	21.507798124291796    	0.43372306375993885    	-0.4999999999850792    	-1.5549647594180231    	-4.56333084639224340000000000e-10
0.9345499333137697    	21.23212148293445    	0.43454993333829683    	-0.4999999999754728    	-1.554964759388148    	-6.0118315167539340000000000e-10
0.9353765436159077    	20.956444841577103    	0.43537654364717643    	-0.49999999996873135    	-1.5549647593671825    	-7.9201178705703020000000000e-10
0.9362029012495964    	20.680768200219756    	0.4362029012701288    	-0.49999999997946765    	-1.5549647594005716    	-1.0434135904992384000000000e-9
0.9370290127951575    	20.40509155886241    	0.43702901284613627    	-0.49999999994902117    	-1.5549647593058853    	-1.3746158057621405000000000e-9
0.9378548848155539    	20.129414917505063    	0.437854884880437    	-0.4999999999351169    	-1.5549647592626439    	-1.8109488228411935000000000e-9
0.9386805238568904    	19.853738276147716    	0.43868052394044005    	-0.4999999999164504    	-1.5549647592045923    	-2.385783449602925000000000e-9
0.9395059364488867    	19.57806163479037    	0.4395059365559926    	-0.4999999998928941    	-1.554964759131334    	-3.1430831156615060000000000e-9
0.9403311291053704    	19.302384993433023    	0.4403311292400244    	-0.4999999998653461    	-1.5549647590456617    	-4.140766201392096000000000e-9
0.9411561083247475    	19.026708352075676    	0.44115610850099074    	-0.49999999982375676    	-1.5549647589163218    	-5.4551356434564180000000000e-9
0.9419808805904877    	18.75103171071833    	0.44198088081790315    	-0.4999999997725845    	-1.5549647587571798    	-7.186714593667245000000000e-9
0.9428054523715902    	18.475355069360983    	0.4428054526611212    	-0.499999999710469    	-1.5549647585640047    	-9.467934443167142000000000e-9
0.9436298301230593    	18.199678428003637    	0.44362983049469745    	-0.4999999996283619    	-1.5549647583086574    	-1.247326319304523600000000e-8
0.9444540202863704    	17.92400178664629    	0.44445402075910856    	-0.49999999952726176    	-1.5549647579942432    	-1.643254879053987500000000e-8
0.9452780292899345    	17.648325145288943    	0.44527802986080367    	-0.49999999942913087    	-1.554964757689063    	-2.16485979309756220000000e-8
0.9461018635495616    	17.372648503931597    	0.44610186432001364    	-0.49999999922954796    	-1.5549647570683742    	-2.85203347545724630000000e-8
0.9469255294689226    	17.09697186257425    	0.4469255304513189    	-0.4999999990176036    	-1.5549647564092424    	-3.75733106183757660000000e-8
0.9477490334400047    	16.821295221216904    	0.44774903468763555    	-0.4999999987523691    	-1.5549647555843817    	-4.94998983347701540000000e-8
0.948572381843567    	16.545618579859557    	0.44857238342868877    	-0.49999999841487824    	-1.5549647545348089    	-6.5212244937348110000000e-8
0.9493955810495958    	16.26994193850221    	0.44939558306029925    	-0.49999999798929656    	-1.5549647532112798    	-8.59120328087928600000000e-8
0.9502186374177555    	15.994265297144866    	0.4502186399669216    	-0.4999999974508339    	-1.5549647515366989    	-1.13182384511224570000000e-7
0.951041557297836    	15.718588655787519    	0.45104156052452893    	-0.49999999677330714    	-1.5549647494296384    	-1.49108940212803830000000e-7
0.9518643470302015    	15.442912014430172    	0.45186435110257867    	-0.49999999592762284    	-1.55496474679962    	-1.96439367728470120000000e-7
0.9526870129462379    	15.167235373072826    	0.45268701807764783    	-0.4999999948685901    	-1.5549647435061027    	-2.58793504524202470000000e-7
0.9535095613687924    	14.89155873171548    	0.45350956782809415    	-0.49999999354069824    	-1.5549647393764525    	-3.4094020337356357000000e-7
0.9543319986126205    	14.615882090358133    	0.4543320067236521    	-0.4999999918889684    	-1.554964734239689    	-4.4916205485960137000000e-7
0.9551543309848228    	14.340205449000786    	0.45515434114503683    	-0.49999998983978605    	-1.5549647278668766    	-5.9173588074813450000000e-7
0.9559765647852864    	14.06452880764344    	0.4559765774994509    	-0.49999998728583545    	-1.5549647199242702    	-7.7956574643027950000000e-7
0.9567987063071238    	13.788852166286093    	0.45679872214253586    	-0.49999998416458796    	-1.5549647102174105    	-1.0270169053110152000000e-6
0.9576207618371028    	13.513175524928746    	0.4576207814591673    	-0.4999999803779354    	-1.554964698441188    	-1.3530144553228693000000e-6
0.9584427376560948    	13.2374988835714    	0.4584427619228367    	-0.49999997573325805    	-1.5549646839965687    	-1.7824907329627715000000e-6
0.9592646400394922    	12.961822242214053    	0.45926466998766546    	-0.49999997005182667    	-1.5549646663277175    	-2.3482921417428730000000e-6
0.960086475257658    	12.686145600856706    	0.46008651196447137    	-0.4999999632931866    	-1.5549646453088233    	-3.0936912495520175000000e-6
0.9609082495763471    	12.41046895949936    	0.4609082943038519    	-0.49999995527249524    	-1.5549646203650385    	-4.075696280472508000000e-6
0.9617299692571424    	12.134792318142013    	0.4617300234156107    	-0.49999994584153173    	-1.5549645910354066    	-5.369411111432504000000e-6
0.9625516405578844    	11.859115676784667    	0.46255170563007647    	-0.499999934927808    	-1.554964557094495    	-7.073779226826685000000e-6
0.9633732697331034    	11.58343903542732    	0.46337334718731943    	-0.499999922545784    	-1.5549645185872731    	-9.319150929531869000000e-6
0.9641948630344493    	11.307762394069973    	0.46419495417999634    	-0.49999990885445306    	-1.5549644760081989    	-1.227725254964425300000e-5
0.9650164267111223    	11.032085752712627    	0.46501653243575586    	-0.4999998942753664    	-1.5549644306682668    	-1.617432009738672000000e-5
0.9658379670103052    	10.75640911135528    	0.46583808739781907    	-0.49999987961248615    	-1.5549643850677428    	-2.13084018237794520000e-5
0.9666594901776032    	10.480732469997934    	0.4666596238856066    	-0.49999986629199655    	-1.554964343641959    	-2.807215299136020000000e-5
0.9674810024574797    	10.205055828640587    	0.46748114580365385    	-0.4999998566538258    	-1.5549643136679272    	-3.698286620235587400000e-5
0.968302510093712    	9.92937918728324    	0.46830265574146135    	-0.49999985435225075    	-1.554964306510191    	-4.87220340084607500000e-5
0.9691240193298579    	9.653702545925894    	0.4691241542957952    	-0.4999998650340628    	-1.5549643397298736    	-6.41874695573488900000e-5
0.9699455364097569    	9.378025904568547    	0.4699456392446129    	-0.499999897165144    	-1.5549644396552715    	-8.45619714731982000000e-5
0.9707670675780833    	9.1023492632112    	0.4707671042850453    	-0.499999963293038    	-1.554964645308361    	-1.11403784477887830000e-4
0.9715886190809936    	8.826672621853854    	0.4715885373133977    	-0.5000000817675959    	-1.554965013755886    	-1.46765774210176340000e-4
0.9724101971669324    	8.550995980496507    	0.4724099180302262    	-0.5000002791367062    	-1.5549656275599082    	-1.9335243078753940000e-4
0.9732318080877308    	8.27531933913916    	0.4732312144992987    	-0.5000005935884322    	-1.554966605482613    	-2.5472670885216780000e-4
0.974053458100168    	7.999642697781815    	0.4740523785419543    	-0.5000010795582136    	-1.5549681168143816    	-3.3558252345680595000e-4
0.9748751534684101    	7.7239660564244685    	0.47487333920033503    	-0.5000018142680751    	-1.554970401710268    	-4.42103742772333000000e-4
0.9756969004678938    	7.448289415067122    	0.47569399378040894    	-0.5000029066874848    	-1.554973799057637    	-5.824371344791960000e-4
0.9765187053917743    	7.172612773709775    	0.4765141954834108    	-0.5000045099083635    	-1.5549787849615733    	-7.673154392506969000e-4
0.9773405745617935    	6.896936132352429    	0.4773337363691199    	-0.5000068381926734    	-1.5549860257616772    	-1.0108782295695437000e-3
0.9781625143468398    	6.621259490995082    	0.4781523239685369    	-0.5000101903783029    	-1.5549964508227188    	-1.3317533458407385000e-3
0.9789845311948608    	6.345582849637736    	0.4789695491995143    	-0.5000149819953466    	-1.5550113524140063    	-1.7544816469226720000e-3
0.9798066316879501    	6.069906208280389    	0.4797848424285247    	-0.5000217892594254    	-1.5550325225255086    	-2.311394105909536000e-3
0.9806288226376827    	5.794229566923042    	0.48059741340645024    	-0.5000314092312325    	-1.5550624399598025    	-3.0450849619775655000e-3
0.9814511112503591    	5.518552925565696    	0.4814061692466306    	-0.5000449420037285    	-1.5551045259284608    	-4.01167041889748060e-3
0.9822735054136077    	5.242876284208349    	0.4822096025555748    	-0.5000639028580329    	-1.5551634928489664    	-5.285082901642884000e-3
0.9830960141938275    	4.967199642851003    	0.48300563904949195    	-0.5000903751443356    	-1.5552458197935726    	-6.962731093176532000e-3
0.9839186486997785    	4.691523001493656    	0.4837914301372368    	-0.5001272185625417    	-1.5553604002274302    	-9.172962740806194000e-3
0.9847414235823148    	4.415846360136309    	0.48456307078201616    	-0.5001783528002987    	-1.5555194241028583    	-1.208491038664766500e-2
0.9855643596395466    	4.140169718778963    	0.48531521574520453    	-0.5002491438943419    	-1.5557395794159008    	-1.592149452488887400e-2
0.9863874883438968    	3.864493077421616    	0.48604055725143647    	-0.5003469310924603    	-1.5560436907099022    	-2.09766278725575680e-2
0.9872108597132458    	3.5888164360642696    	0.4867291124485485    	-0.5004817472646973    	-1.556462959503571    	-2.7638049216476800e-2
0.9880345560088754    	3.313139794706923    	0.4873672468353465    	-0.5006673091735289    	-1.5570400439614351    	-3.6417791499836700e-2
0.9888587156104692    	3.0374631533495764    	0.48793632373321366    	-0.5009223918772555    	-1.557833333191523    	-4.79932077612042040e-2
0.9896835747396387    	2.76178651199223    	0.4884108062853673    	-0.5012727684542714    	-1.558922979651126    	-6.32630603582362400e-2
0.9905095407084556    	2.486109870634883    	0.4887555159524938    	-0.5017540247559619    	-1.5604196528299237    	-8.3426134318223790e-2
0.9913373215271024    	2.2104332292775366    	0.4889214943762112    	-0.5024158271508913    	-1.5624778116336124    	-0.1100958141180654    
0.9921681583571276    	1.93475658792019    	0.48883933147277303    	-0.5033288268843545    	-1.5653171764554838    	-0.14547708576674456    
0.9930042521914757    	1.6590799465628434    	0.48840738836396436    	-0.5045968638275113    	-1.5692606819760995    	-0.19266294790149427    
0.9938495785358775    	1.3834033052054968    	0.48746848679300175    	-0.5063810917428757    	-1.5748095050385882    	-0.2561850248316768    
0.9947115498830527    	1.1077266638481504    	0.4857569108263237    	-0.508954639056729    	-1.5828130557983005    	-0.3431750695758714    
0.9956048091777507    	0.832050022490804    	0.4827548485465983    	-0.5128499606311525    	-1.5949272313483205    	-0.4662399822540164    
0.9965617102784243    	0.5563733811334575    	0.47719024728241044    	-0.5193714629960139    	-1.6152086440605673    	-0.6524014429710994    
0.997673984049551    	0.280696739776111    	0.46420303150668424    	-0.5334709525428667    	-1.6590570628041537    	-0.9850817338426313    
1.0000000000087763    	5.020098418764496000e-3	-9.574259371530132000000000e-9	-1.0000000095830357    	-3.1099295487314174    	-2.9937275104058223    


==> plot-data/psi-plots/K0.01N7.dat <==
# K=1.00d-2	h=1.    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	1.6961031617087734    	0.    	0.    	0.    	-0.1854954654019043    
8.506741516387397000e-3	2.193105409423789    	-0.3062014939585511    	-0.31470823547493854    	-0.7979595601062971    	-0.11203616177719851    
1.26756741652574400e-2	2.690107657138805    	-0.3877580844270811    	-0.4004337585923385    	-1.01532120815281    	-6.79781483694055200e-2
1.623097406919895600e-2	3.1871099048538207    	-0.42802052242763905    	-0.444251496496838    	-1.1264234257683126    	-4.13145240861898500e-2
1.946246553364913400e-2	3.6841121525688365    	-0.44881282511256715    	-0.46827529064621626    	-1.1873370405092547    	-2.51247524389414900e-2
2.24693593146854400e-2	4.181114400283852    	-0.4593166788816545    	-0.48178603819633997    	-1.221594263411394    	-1.528265809442665700e-2
2.53008101020045730e-2	4.678116647998868    	-0.46417996509090564    	-0.4894807751929102    	-1.2411046805431563    	-9.296773833979255000e-3
2.798730572030898600e-2	5.175118895713884    	-0.46591024305203627    	-0.49389754877234526    	-1.252303646141296    	-5.655604753014455000e-3
3.055038875841651300e-2	5.6721211434289    	-0.4658966734177089    	-0.49644706217612544    	-1.2587680737121072    	-3.4405731861650850000e-3
3.30064145717524200e-2	6.169123391143915    	-0.46491879469560793    	-0.49792520926736034    	-1.2625159947060214    	-2.093073056793561000e-3
3.536832107011384500e-2	6.666125638858931    	-0.4634169718738815    	-0.4987852929439954    	-1.2646967828612043    	-1.2733232060739283000e-3
3.76466127275094400e-2	7.163127886573947    	-0.4616406510264633    	-0.4992872637539727    	-1.2659695566928495    	-7.7462796691563250000e-4
3.984997760583311500e-2	7.660130134288963    	-0.4597310116797166    	-0.49958098928554967    	-1.26671431348517    	-4.7124611641524640000e-4
4.19857057904635400e-2	8.157132382003978    	-0.45776754195398733    	-0.49975324774445096    	-1.2671510840192552    	-2.8668332327985980000e-4
4.40599876628613940e-2	8.654134629718992    	-0.45579448178889204    	-0.49985446945175344    	-1.2674077370709633    	-1.74404260105021160000e-4
4.60781337005107870e-2	9.151136877434007    	-0.4538359185196362    	-0.49991405222014695    	-1.2675588123664205    	-1.06099112865818110000e-4
4.80447403773183800e-2	9.648139125149022    	-0.45190443861838564    	-0.499949178995704    	-1.267647878184254    	-6.45455666588746100000e-5
4.9963817743911800e-2	10.145141372864037    	-0.4500060987083102    	-0.499969916452222    	-1.2677004591141932    	-3.92663997745852500000e-5
5.18388890690437500e-2	10.642143620579052    	-0.44814328515699653    	-0.4999821742260403    	-1.2677315393551953    	-2.388777776568085700000e-5
5.367306970583551000e-2	11.139145868294067    	-0.44631635815841825    	-0.4999894278642537    	-1.2677499313427747    	-1.453216821441965500000e-5
5.546913025346883000e-2	11.636148116009082    	-0.4445245944053347    	-0.4999937246588036    	-1.2677608260951274    	-8.840668022771526000000e-6
5.722954767868924000e-2	12.133150363724097    	-0.4427667245845061    	-0.4999962722631953    	-1.2677672856822961    	-5.3782346816964170000000e-6
5.89565470898841100e-2	12.630152611439112    	-0.4410412369443107    	-0.4999977840341948    	-1.2677711188585075    	-3.2718577620148115000000e-6
6.0652136170779400e-2	13.127154859154126    	-0.4393465457160474    	-0.4999986818868268    	-1.2677733954118686    	-1.9904399581761859000000e-6
6.23181337920287600e-2	13.624157106869141    	-0.4376810816180142    	-0.499999215410043    	-1.2677747481885135    	-1.2108873659196959000000e-6
6.39561939591330500e-2	14.121159354584156    	-0.43604333882629037    	-0.4999995327854235    	-1.2677755529107624    	-7.366452863457440000000e-7
6.55678259944725200e-2	14.618161602299171    	-0.43443189552013256    	-0.4999997215146051    	-1.2677760314436948    	-4.4813935066814140000000e-7
6.71544116512669700e-2	15.115163850014186    	-0.4328454224052006    	-0.4999998340564676    	-1.2677763167996052    	-2.72626298355242440000000e-7
6.87172197124005200e-2	15.612166097729201    	-0.4312826812444125    	-0.499999900956813    	-1.2677764864290086    	-1.6585264927989612000000e-7
7.02574185098861000e-2	16.109168345444218    	-0.4297425223514212    	-0.4999999408613073    	-1.2677765876089877    	-1.00896727275068850000000e-7
7.17760867172760900e-2	16.606170593159234    	-0.42822388005328454    	-0.49999996677056063    	-1.267776653303285    	-6.13806871281232500000000e-8
7.32742226963769600e-2	17.10317284087425    	-0.4267257573624652    	-0.49999998005884216    	-1.2677766869964335    	-3.73410402306628200000000e-8
7.47527526287293600e-2	17.600175088589268    	-0.4252472354746194    	-0.49999998810334884    	-1.2677767073937103    	-2.271648218270137800000000e-8
7.6212537619054500e-2	18.097177336304284    	-0.42378745476913665    	-0.49999999238819115    	-1.2677767182581572    	-1.381960865496299500000000e-8
7.76543799255101900e-2	18.5941795840193    	-0.4223456157450459    	-0.49999999567055603    	-1.267776726580769    	-8.407181263380683000000000e-9
7.9079028444134290e-2	19.091181831734318    	-0.42092096898186704    	-0.4999999974260013    	-1.2677767310317942    	-5.114522311017532000000000e-9
8.04871835540498100e-2	19.588184079449334    	-0.41951281489886216    	-0.499999998452912    	-1.2677767336355812    	-3.1114279150652410000000000e-9
8.18795014116793100e-2	20.08518632716435    	-0.41812049766675236    	-0.4999999990784317    	-1.2677767352216198    	-1.8928422014687044000000000e-9
8.32565977692076200e-2	20.582188574879368    	-0.4167434016956877    	-0.49999999946489526    	-1.2677767362015189    	-1.1515136128698537000000000e-9
8.46190513796986700e-2	21.079190822594384    	-0.41538094830995037    	-0.49999999968964903    	-1.2677767367713941    	-7.0052516770585460000000000e-10
8.59674070426052400e-2	21.5761930703094    	-0.41403259278564686    	-0.49999999982825205    	-1.2677767371228295    	-4.26165618108745300000000000e-10
8.73021783345130800e-2	22.073195318024418    	-0.41269782153620604    	-0.4999999998707191    	-1.2677767372305069    	-2.5925854263421510000000000e-10
8.86238500647980900e-2	22.570197565739434    	-0.4113761499105509    	-0.499999999975349    	-1.2677767374958016    	-1.57720353479256450000000000e-10
8.9932880488311710e-2	23.06719981345445    	-0.4100671195111    	-0.4999999999994117    	-1.2677767375568139    	-9.59494319796376200000000000e-11
9.12297033045330600e-2	23.564202061169468    	-0.40877029668985265    	-0.4999999999943857    	-1.2677767375440703    	-5.83709920382972400000000000e-11
9.25147294677657400e-2	24.061204308884484    	-0.4074852705716704    	-0.5000000000394361    	-1.267776737658298    	-3.55100873578702400000000000e-11
9.37883488293603600e-2	24.5582065565995    	-0.40621165115126423    	-0.4999999999806246    	-1.2677767375091782    	-2.160261904297009500000000000e-11
9.50509316312376100e-2	25.055208804314518    	-0.40494906835779426    	-0.4999999999890319    	-1.2677767375304954    	-1.314198821344954300000000000e-11
9.63028298658360400e-2	25.552211052029534    	-0.40369717016969214    	-0.5000000000355281    	-1.267776737648389    	-7.99494977247447900000000000e-12
9.75443785183625000e-2	26.04921329974455    	-0.40245562150129965    	-0.5000000000196622    	-1.2677767376081601    	-4.863740617190226000000000000e-12
9.8775896701784490e-2	26.546215547459568    	-0.40122410329113223    	-0.4999999999929167    	-1.2677767375403455    	-2.9588644662597186000000000000e-12
9.99976886970363900e-2	27.043217795174584    	-0.40000231129987046    	-0.49999999999690686    	-1.2677767375504627    	-1.800029980782998000000000000e-12
0.10121004490721552    	27.5402200428896    	-0.3987899551060431    	-0.5000000000132586    	-1.2677767375919236    	-1.0950511483932349000000000000e-12
0.10241324273450582    	28.037222290604618    	-0.39758675726291515    	-0.499999999997421    	-1.2677767375517663    	-6.6617613617509160000000000000e-13
0.1036075473873372    	28.534224538319634    	-0.39639245262868367    	-0.5000000000160209    	-1.2677767375989273    	-4.0526932925493650000000000000e-13
0.10479321262457372    	29.03122678603465    	-0.3952067873733097    	-0.49999999999788347    	-1.267776737552939    	-2.46546251533060000000000000e-13
0.10597048144222432    	29.528229033749668    	-0.3940295185516511    	-0.49999999999387534    	-1.2677767375427762    	-1.49986810639612360000000000000e-13
0.10713958670856984    	30.025231281464684    	-0.3928604132894305    	-0.4999999999980004    	-1.2677767375532354    	-9.12447186925751700000000000000e-14
0.10830075175195851    	30.5222335291797    	-0.39169924824279406    	-0.4999999999947526    	-1.2677767375450004    	-5.55088721053739100000000000000e-14
0.10945419090543962    	31.019235776894718    	-0.3905458090892837    	-0.49999999999472333    	-1.2677767375449263    	-3.37689120703211300000000000000e-14
0.11060011001265171    	31.516238024609734    	-0.3893998899820611    	-0.49999999999471284    	-1.2677767375448996    	-2.054337224233892500000000000000e-14
0.11173870689743588    	32.01324027232475    	-0.388261293097257    	-0.4999999999946929    	-1.2677767375448492    	-1.249759371010995500000000000000e-14
0.11287017180105315    	32.51024252003977    	-0.3871298281968699    	-0.49999999999792305    	-1.2677767375530393    	-7.602931334763041000000000000000e-15
0.11399468778913552    	33.007244767754784    	-0.3860053122087684    	-0.49999999999790384    	-1.2677767375529907    	-4.6252555669465084000000000000000e-15
0.11511243113127537    	33.5042470154698    	-0.3848875688666078    	-0.4999999999978832    	-1.2677767375529383    	-2.8137817004546720000000000000000e-15
0.11622357165526803    	34.00124926318482    	-0.383776428339344    	-0.49999999999461203    	-1.267776737544644    	-1.711768645692471300000000000000e-15
0.11732827307810335    	34.498251510899834    	-0.3826717269197318    	-0.4999999999978351    	-1.2677767375528164    	-1.0413572225245338000000000000000e-15
0.11842669331553522    	34.99525375861485    	-0.38157330668228895    	-0.4999999999978242    	-1.2677767375527886    	-6.33511349581545200000000000000000e-16
0.11951898477199284    	35.49225600632987    	-0.3804810152258105    	-0.4999999999978033    	-1.2677767375527358    	-3.8539765353111144000000000000000e-16
0.12060529461208512    	35.989258254044884    	-0.3793947053857008    	-0.4999999999977859    	-1.2677767375526916    	-2.3445728548572392000000000000000e-16
0.12168576501540489    	36.4862605017599    	-0.3783142349823575    	-0.49999999999776246    	-1.267776737552632    	-1.42632468604007080000000000000000e-16
0.12276053341571842    	36.98326274947492    	-0.37723946658202523    	-0.4999999999977437    	-1.2677767375525846    	-8.67706928275931500000000000000000e-17
0.12382973272569664    	37.480264997189934    	-0.37617026727202485    	-0.49999999999772143    	-1.2677767375525282    	-5.27870912385583100000000000000000e-17
0.12489349154826168    	37.97726724490495    	-0.3751065084494404    	-0.4999999999977021    	-1.267776737552479    	-3.21131122804839300000000000000000e-17
0.12595193437560773    	38.47426949261997    	-0.3740480656220777    	-0.49999999999768546    	-1.267776737552437    	-1.953606376374248700000000000000000e-17
0.12700518177643025    	38.971271740334984    	-0.3729948182212389    	-0.4999999999976692    	-1.2677767375523956    	-1.188479596893375000000000000000000e-17
0.12805335057275313    	39.46827398805    	-0.3719466494248912    	-0.49999999999764433    	-1.2677767375523326    	-7.230134838386973000000000000000000e-18
0.12909655400654166    	39.96527623576502    	-0.370903445991083    	-0.4999999999976247    	-1.2677767375522828    	-4.398464215784672000000000000000000e-18
0.13013490189707216    	40.462278483480034    	-0.36986509810052454    	-0.49999999999759676    	-1.267776737552212    	-2.6758128153878846000000000000000000e-18
0.13116850078961978    	40.95928073119505    	-0.36883149920796987    	-0.49999999999758965    	-1.267776737552194    	-1.627835051448001700000000000000000e-18
0.13219745409615363    	41.45628297891007    	-0.3678025459014141    	-0.4999999999975678    	-1.2677767375521385    	-9.9029608479492940000000000000000000e-19
0.13322186222814977    	41.953285226625084    	-0.3667781377694073    	-0.49999999999755707    	-1.2677767375521114    	-6.0244822390807940000000000000000000e-19
0.13424182272281557    	42.4502874743401    	-0.3657581772747207    	-0.49999999999753625    	-1.2677767375520586    	-3.66500350816955760000000000000000000e-19
0.1352574303622881    	42.94728972205512    	-0.3647425696352251    	-0.4999999999975132    	-1.2677767375520002    	-2.22961080833805140000000000000000000e-19
0.13626877728669626    	43.444291969770134    	-0.3637312227108064    	-0.4999999999975026    	-1.2677767375519733    	-1.35638733921448500000000000000000000e-19
0.13727595310172475    	43.94129421748515    	-0.3627240468957514    	-0.4999999999974762    	-1.2677767375519062    	-8.25160430287259300000000000000000000e-20
0.13827904498030347    	44.43829646520017    	-0.36172095501715906    	-0.4999999999974625    	-1.2677767375518716    	-5.01987681561650300000000000000000000e-20
0.1392781377594806    	44.935298712915184    	-0.36072186223796265    	-0.4999999999974432    	-1.2677767375518227    	-3.05385017495223450000000000000000000e-20
0.1402733140324438    	45.4323009606302    	-0.359726685964977    	-0.49999999999742084    	-1.267776737551766    	-1.857814690201804000000000000000000000e-20
0.1412646542359161    	45.92930320834522    	-0.35873534576148564    	-0.49999999999740175    	-1.2677767375517175    	-1.13020456977186500000000000000000000e-20
0.14225223673344897    	46.426305456060234    	-0.3577477632639362    	-0.49999999999738515    	-1.2677767375516755    	-6.87561776893073100000000000000000000e-21
0.14323613789460593    	46.92330770377525    	-0.3567638621027641    	-0.49999999999737005    	-1.2677767375516371    	-4.182793183536537000000000000000000000e-21
0.14421643217063662    	47.42030995149027    	-0.35578356782673987    	-0.4999999999973765    	-1.2677767375516535    	-2.544608994307225300000000000000000000e-21
0.1451931921659195    	47.917312199205284    	-0.3548068078314188    	-0.4999999999973383    	-1.2677767375515567    	-1.5480169948146010000000000000000000000e-21
0.14616648870734036    	48.4143144469203    	-0.35383351128996265    	-0.49999999999730305    	-1.2677767375514672    	-9.4173864102340870000000000000000000000e-22
0.14713639090898278    	48.91131669463532    	-0.3528636090883114    	-0.49999999999729416    	-1.2677767375514448    	-5.7290822450100620000000000000000000000e-22
0.14810296623511926    	49.408318942350334    	-0.35189703376215187    	-0.4999999999972712    	-1.2677767375513864    	-3.4852964442895440000000000000000000000e-22
0.14906628055962998    	49.90532119006535    	-0.35093371943762797    	-0.4999999999972579    	-1.267776737551353    	-2.12028572554660650000000000000000000000e-22
0.15002639822307717    	50.40232343778037    	-0.3499736017741644    	-0.49999999999724165    	-1.2677767375513116    	-1.2898792483843080000000000000000000000e-22
0.15098338208723203    	50.899325685495384    	-0.34901661790999106    	-0.49999999999722305    	-1.2677767375512645    	-7.84700125726472900000000000000000000000e-23
0.1519372935871632    	51.3963279332104    	-0.3480627064100439    	-0.4999999999972071    	-1.267776737551224    	-4.77373589881712400000000000000000000000e-23
0.15288819278115054    	51.89333018092542    	-0.3471118072160365    	-0.499999999997187    	-1.267776737551173    	-2.90410995035304300000000000000000000000e-23
0.15383613839840288    	52.390332428640434    	-0.3461638615987695    	-0.4999999999971724    	-1.267776737551136    	-1.76671998252550280000000000000000000000e-23
0.15478118788478656    	52.88733467635545    	-0.34521881211235955    	-0.4999999999971461    	-1.2677767375510693    	-1.074786957110720800000000000000000000000e-23
0.15572339744667782    	53.38433692407047    	-0.3442766025504644    	-0.4999999999971422    	-1.2677767375510594    	-6.5384838265316160000000000000000000000000e-24
0.1566628220928575    	53.881339171785484    	-0.34333717790426976    	-0.4999999999971273    	-1.2677767375510216    	-3.977697204731839300000000000000000000000e-24
0.15759951567496033    	54.3783414195005    	-0.34240048432213527    	-0.49999999999709555    	-1.2677767375509412    	-2.4198385240824888000000000000000000000000e-24
0.1585335309259221    	54.87534366721552    	-0.34146646907115913    	-0.4999999999970812    	-1.2677767375509048    	-1.4721126775733245000000000000000000000000e-24
0.15946491949724717    	55.372345914930534    	-0.3405350804998168    	-0.49999999999706407    	-1.2677767375508613    	-8.9556212693728880000000000000000000000000e-25
0.16039373199447166    	55.86934816264555    	-0.3396062680025741    	-0.49999999999704575    	-1.2677767375508149    	-5.4481666751660180000000000000000000000000e-25
0.16132001801141999    	56.36635041036057    	-0.33867998198561433    	-0.49999999999703426    	-1.2677767375507858    	-3.31440100330058400000000000000000000000000e-25
0.1622438261631174    	56.863352658075584    	-0.3377561738338992    	-0.4999999999970166    	-1.267776737550741    	-2.01632120778411580000000000000000000000000e-25
0.1631652041173171    	57.3603549057906    	-0.33683479587968584    	-0.499999999997003    	-1.2677767375507065    	-1.22663226595435870000000000000000000000000e-25
0.16408419862499185    	57.85735715350562    	-0.33591580137199306    	-0.49999999999698486    	-1.2677767375506606    	-7.46223721732248400000000000000000000000000e-26
0.16500085554934338    	58.354359401220634    	-0.33499914444763657    	-0.49999999999697997    	-1.2677767375506481    	-4.53966407318236600000000000000000000000000e-26
0.1659152198943686    	58.85136164893565    	-0.3340847801025994    	-0.4999999999969681    	-1.267776737550618    	-2.76171197687243240000000000000000000000000e-26
0.16682733583140832    	59.34836389665067    	-0.33317266416552693    	-0.49999999999693534    	-1.2677767375505349    	-1.680091945185267800000000000000000000000000e-26
0.1677372467256322    	59.845366144365684    	-0.33226275327130095    	-0.49999999999693323    	-1.2677767375505296    	-1.02208665056848630000000000000000000000000e-26
0.16864499516115491    	60.3423683920807    	-0.3313550048357437    	-0.49999999999689854    	-1.2677767375504416    	-6.2178806598296580000000000000000000000000000e-27
0.1695506229650146    	60.83937063979572    	-0.3304493770318688    	-0.4999999999968834    	-1.2677767375504032    	-3.782657750042995300000000000000000000000000e-27
0.1704541712308506    	61.336372887510734    	-0.32954582876600874    	-0.4999999999968593    	-1.2677767375503421    	-2.3011859565590825000000000000000000000000000e-27
0.17135568034120333    	61.83337513522575    	-0.3286443196556447    	-0.4999999999968481    	-1.2677767375503137    	-1.3999301963294328000000000000000000000000000e-27
0.172255189989454    	62.33037738294077    	-0.3277448100073774    	-0.49999999999683137    	-1.2677767375502713    	-8.5164979779618550000000000000000000000000000e-28
0.1731527392006877    	62.827379630655784    	-0.32684726079612486    	-0.49999999999681255    	-1.2677767375502236    	-5.1810253110334630000000000000000000000000000e-28
0.17404836635204324    	63.3243818783708    	-0.32595163364475765    	-0.4999999999968009    	-1.267776737550194    	-3.15188512262095160000000000000000000000000000e-28
0.17494210919224504    	63.82138412608582    	-0.3250578908045399    	-0.49999999999678496    	-1.2677767375501536    	-1.91745440908059840000000000000000000000000000e-28
0.17583400486056552    	64.31838637380083    	-0.32416599513620187    	-0.49999999999676736    	-1.267776737550109    	-1.16648648915393250000000000000000000000000000e-28
0.17672408990512475    	64.81538862151585    	-0.3232759100916346    	-0.4999999999967593    	-1.2677767375500886    	-7.09633941195559700000000000000000000000000000e-29
0.1776124003005191    	65.31239086923087    	-0.3223875996962145    	-0.4999999999967336    	-1.2677767375500235    	-4.3170695518470703000000000000000000000000000e-29
0.1784989714650302    	65.80939311694588    	-0.3215010285316946    	-0.4999999999967248    	-1.267776737550001    	-2.626296240014411300000000000000000000000000000e-29
0.1793838382771046    	66.3063953646609    	-0.32061616171959595    	-0.49999999999670053    	-1.2677767375499396    	-1.597711562780532200000000000000000000000000000e-29
0.18026703509138517    	66.80339761237592    	-0.31973296490530073    	-0.49999999999668593    	-1.2677767375499025    	-9.719704117722087000000000000000000000000000000e-30
0.18114859575432832    	67.30039986009093    	-0.3188514042423289    	-0.4999999999966572    	-1.2677767375498297    	-5.912997711029322000000000000000000000000000000e-30
0.18202855361904674    	67.79740210780595    	-0.31797144637760855    	-0.49999999999665534    	-1.267776737549825    	-3.5971817153248975000000000000000000000000000000e-30
0.18290694156013967    	68.29440435552097    	-0.317093058436498    	-0.49999999999663763    	-1.2677767375497802    	-2.1883513110332750000000000000000000000000000000e-30
0.18378379198754655    	68.79140660323598    	-0.31621620800908257    	-0.4999999999966291    	-1.2677767375497584    	-1.3312870573369190000000000000000000000000000000e-30
0.1846591368604419    	69.288408850951    	-0.3153408631361629    	-0.4999999999966048    	-1.2677767375496969    	-8.0989063323473120000000000000000000000000000000e-31
0.18553300770037434    	69.78541109866602    	-0.3144669922962158    	-0.4999999999965901    	-1.2677767375496596    	-4.9269827584251386000000000000000000000000000000e-31
0.1864054356042962    	70.28241334638103    	-0.3135945643922799    	-0.49999999999657607    	-1.267776737549624    	-2.9973379251051170000000000000000000000000000000e-31
0.18727645125689885    	70.77941559409605    	-0.31272354873967445    	-0.4999999999965733    	-1.267776737549617    	-1.8234353716604250000000000000000000000000000000e-31
0.18814608494298293    	71.27641784181107    	-0.3118539150535561    	-0.49999999999653894    	-1.26777673754953    	-1.10928985576619190000000000000000000000000000000e-31
0.18901436655900294    	71.77342008952608    	-0.3109856334375227    	-0.49999999999652567    	-1.2677767375494962    	-6.74838276820998800000000000000000000000000000000e-32
0.1898813256247238    	72.2704223372411    	-0.31011867437178386    	-0.4999999999965077    	-1.2677767375494506    	-4.10538956518432600000000000000000000000000000000e-32
0.19074699129432943    	72.76742458495612    	-0.30925300870216615    	-0.49999999999649564    	-1.26777673754942    	-2.49752037796678540000000000000000000000000000000e-32
0.19161139236715677    	73.26442683267113    	-0.3083886076293176    	-0.4999999999964743    	-1.267776737549366    	-1.519370558949451300000000000000000000000000000000e-32
0.19247455729841723    	73.76142908038615    	-0.30752544269804544    	-0.49999999999646266    	-1.2677767375493365    	-9.243115354605000000000000000000000000000000000000e-33
0.1933365142092089    	74.25843132810117    	-0.30666348578723673    	-0.4999999999964456    	-1.2677767375492932    	-5.62306416662487900000000000000000000000000000000e-33
0.1941972908967658    	74.75543357581618    	-0.3058027090996651    	-0.4999999999964309    	-1.267776737549256    	-3.4208001749353870000000000000000000000000000000000e-33
0.1950569148440762    	75.2524358235312    	-0.30494308515233715    	-0.49999999999641337    	-1.2677767375492115    	-2.081049315832682000000000000000000000000000000000e-33
0.19591541322919406    	75.74943807124622    	-0.30408458676720446    	-0.4999999999963985    	-1.2677767375491737    	-1.266009715112773000000000000000000000000000000000e-33
0.19677281293470303    	76.24644031896123    	-0.3032271870616818    	-0.49999999999638484    	-1.267776737549139    	-7.7017905657781620000000000000000000000000000000000e-34
0.19762914055662056    	76.74344256667625    	-0.30237085943973546    	-0.49999999999635614    	-1.2677767375490663    	-4.6853967399314655000000000000000000000000000000000e-34
0.1984844224131662    	77.24044481439127    	-0.30151557758318165    	-0.49999999999634787    	-1.2677767375490454    	-2.85036868025277830000000000000000000000000000000000e-34
0.199338684553322    	77.73744706210628    	-0.3006613154430028    	-0.4999999999963248    	-1.2677767375489868    	-1.7340263939921569000000000000000000000000000000000e-34
0.2001919527651848    	78.2344493098213    	-0.29980804723113114    	-0.499999999996316    	-1.2677767375489646    	-1.05489775968026260000000000000000000000000000000000e-34
0.20104425258417447    	78.73145155753632    	-0.2989557474121271    	-0.4999999999963016    	-1.2677767375489282    	-6.41748757247273200000000000000000000000000000000000e-35
0.20189560930097275    	79.22845380525133    	-0.29810439069530303    	-0.4999999999962757    	-1.2677767375488624    	-3.90408893799573500000000000000000000000000000000000e-35
0.20274604796920584    	79.72545605296635    	-0.29725395202706695    	-0.49999999999627276    	-1.267776737548855    	-2.375058816032545600000000000000000000000000000000000e-35
0.20359559341328587    	80.22245830068137    	-0.29640440658297057    	-0.49999999999625644    	-1.2677767375488136    	-1.444870869798838000000000000000000000000000000000000e-35
0.2044442702356241    	80.71946054839638    	-0.2955557297606231    	-0.49999999999624717    	-1.26777673754879    	-8.789895291437879000000000000000000000000000000000000e-36
0.2052921028241047    	81.2164627961114    	-0.29470789717211743    	-0.49999999999622213    	-1.2677767375487266    	-5.347347008608364000000000000000000000000000000000000e-36
0.206139115358949    	81.71346504382642    	-0.2938608846372635    	-0.4999999999962125    	-1.2677767375487021    	-3.2530671961844610000000000000000000000000000000000000e-36
0.20698533182009923    	82.21046729154143    	-0.29301466817609995    	-0.4999999999961992    	-1.2677767375486684    	-1.979008687084530800000000000000000000000000000000000e-36
0.20783077599363853    	82.70746953925645    	-0.2921692240025389    	-0.49999999999617745    	-1.2677767375486133    	-1.203933133674488100000000000000000000000000000000000e-36
0.20867547147875987    	83.20447178697147    	-0.29132452851740986    	-0.49999999999616973    	-1.2677767375485938    	-7.3241466791871680000000000000000000000000000000000000e-37
0.2095194416942167    	83.70147403468648    	-0.29048055830192554    	-0.49999999999614225    	-1.267776737548524    	-4.4556564710970170000000000000000000000000000000000000e-37
0.21036270988487646    	84.1984762824015    	-0.28963729011125416    	-0.4999999999961307    	-1.2677767375484947    	-2.71060581635320150000000000000000000000000000000000000e-37
0.21120529912785196    	84.69547853011652    	-0.2887947008682683    	-0.49999999999612027    	-1.2677767375484683    	-1.64900142982495750000000000000000000000000000000000000e-37
0.21204723233893752    	85.19248077783153    	-0.2879527676571702    	-0.4999999999961078    	-1.2677767375484366    	-1.00317268529406560000000000000000000000000000000000000e-37
0.21288853227855406    	85.68948302554655    	-0.28711146771753543    	-0.4999999999960895    	-1.2677767375483904    	-6.10281724635576600000000000000000000000000000000000000e-38
0.21372922155779667    	86.18648527326157    	-0.2862707784382721    	-0.4999999999960688    	-1.2677767375483378    	-3.712658736466664000000000000000000000000000000000000000e-38
0.2145693226443193    	86.68348752097658    	-0.2854306773517416    	-0.49999999999606093    	-1.2677767375483178    	-2.258601943502916000000000000000000000000000000000000000e-38
0.21540885786819147    	87.1804897686916    	-0.28459114212785125    	-0.4999999999960428    	-1.2677767375482718    	-1.374024143153550000000000000000000000000000000000000000e-38
0.21624784942744282    	87.67749201640662    	-0.2837521505685796    	-0.49999999999602246    	-1.2677767375482203    	-8.358898084718704000000000000000000000000000000000000000e-39
0.21708631939387912    	88.17449426412163    	-0.2829136806021319    	-0.49999999999601097    	-1.2677767375481912    	-5.085149161233173000000000000000000000000000000000000000e-39
0.21792428971849784    	88.67149651183665    	-0.28207571027749395    	-0.4999999999959918    	-1.2677767375481426    	-3.093558711914915000000000000000000000000000000000000000e-39
0.21876178223695966    	89.16849875955167    	-0.2812382177590163    	-0.49999999999597594    	-1.2677767375481024    	-1.8819714428482706000000000000000000000000000000000000000e-39
0.2195988186749879    	89.66550100726668    	-0.2804011813209714    	-0.49999999999595934    	-1.2677767375480602    	-1.1449003692915252000000000000000000000000000000000000000e-39
0.2204354206537099    	90.1625032549817    	-0.27956457934223444    	-0.49999999999594436    	-1.2677767375480222    	-6.9650199028527470000000000000000000000000000000000000000e-40
0.2212716096947928    	90.65950550269672    	-0.27872839030113744    	-0.49999999999593026    	-1.2677767375479865    	-4.2371811162183715000000000000000000000000000000000000000e-40
0.22210740722573497    	91.15650775041173    	-0.27789259277018014    	-0.4999999999959151    	-1.267776737547948    	-2.577695981067340000000000000000000000000000000000000000e-40
0.22294283458492856    	91.65350999812675    	-0.277057165410967    	-0.49999999999589556    	-1.2677767375478985    	-1.56814551669220600000000000000000000000000000000000000000e-40
0.22377791302673605    	92.15051224584177    	-0.27622208696915135    	-0.4999999999958874    	-1.267776737547878    	-9.5398385984356490000000000000000000000000000000000000000e-41
0.22461266372640265    	92.64751449355678    	-0.2753873362694697    	-0.49999999999587236    	-1.2677767375478397    	-5.80357623163525100000000000000000000000000000000000000000e-41
0.22544710778530114    	93.1445167412718    	-0.2745528922105436    	-0.4999999999958447    	-1.2677767375477695    	-3.530614981465696000000000000000000000000000000000000000000e-41
0.2262812662353509    	93.64151898898682    	-0.2737187337604911    	-0.499999999995842    	-1.2677767375477627    	-2.147855330890990300000000000000000000000000000000000000000e-41
0.22711516004439952    	94.13852123670183    	-0.2728848399514301    	-0.4999999999958296    	-1.2677767375477313    	-1.306651262359310700000000000000000000000000000000000000000e-41
0.22794881012078314    	94.63552348441685    	-0.2720511898750238    	-0.49999999999580685    	-1.2677767375476736    	-7.949034075385929000000000000000000000000000000000000000000e-42
0.22878223731809236    	95.13252573213187    	-0.2712177626776895    	-0.4999999999957818    	-1.26777673754761    	-4.8358077286478800000000000000000000000000000000000000000000e-42
0.22961546243995282    	95.62952797984688    	-0.27038453755581926    	-0.4999999999957721    	-1.2677767375475855    	-2.9418714483640220000000000000000000000000000000000000000000e-42
0.23044850624485466    	96.1265302275619    	-0.2695514937509059    	-0.4999999999957606    	-1.2677767375475564    	-1.7896922508784907000000000000000000000000000000000000000000e-42
0.23128138945073198    	96.62353247527692    	-0.2687186105450279    	-0.49999999999575984    	-1.2677767375475544    	-1.0887621736958324000000000000000000000000000000000000000000e-42
0.23211413273973977    	97.12053472299193    	-0.2678858672559849    	-0.49999999999572464    	-1.2677767375474651    	-6.62350228252374200000000000000000000000000000000000000000000e-43
0.232946756762664    	97.61753697070695    	-0.26705324323309293    	-0.49999999999575695    	-1.267776737547547    	-4.0294183198592110000000000000000000000000000000000000000000e-43
0.23377928214390956    	98.11453921842197    	-0.26622071785178897    	-0.4999999999956986    	-1.2677767375473992    	-2.4513031480726790000000000000000000000000000000000000000000e-43
0.23461172948579528    	98.61154146613698    	-0.2653882705098885    	-0.49999999999568384    	-1.2677767375473616    	-1.49125423243744500000000000000000000000000000000000000000000e-43
0.23544411937331136    	99.108543713852    	-0.26455588062235785    	-0.4999999999956692    	-1.2677767375473246    	-9.07206922779449900000000000000000000000000000000000000000000e-44
0.2362764723786784    	99.60554596156702    	-0.2637235276169913    	-0.49999999999566974    	-1.267776737547326    	-5.51900797889928400000000000000000000000000000000000000000000e-44
0.23710880906588427    	100.10254820928203    	-0.2628911909297533    	-0.49999999999563766    	-1.2677767375472446    	-3.357497424935207000000000000000000000000000000000000000000000e-44
0.2379411499952813    	100.59955045699705    	-0.26205885000035856    	-0.4999999999956399    	-1.2677767375472502    	-2.04253898554696400000000000000000000000000000000000000000000e-44
0.23877351572827768    	101.09655270471207    	-0.26122648426733086    	-0.49999999999560857    	-1.267776737547171    	-1.242581893435028600000000000000000000000000000000000000000000e-44
0.2396059268316162    	101.59355495242708    	-0.26039407316397556    	-0.4999999999955918    	-1.2677767375471283    	-7.559267033912284000000000000000000000000000000000000000000000e-45
0.24043840388225127    	102.0905572001421    	-0.2595615961133242    	-0.49999999999557543    	-1.2677767375470868    	-4.5986923189445983000000000000000000000000000000000000000000000e-45
0.24127096747178486    	102.58755944785712    	-0.2587290325237818    	-0.4999999999955667    	-1.2677767375470648    	-2.797621905595649000000000000000000000000000000000000000000000e-45
0.24210363821108755    	103.08456169557213    	-0.25789636178445996    	-0.49999999999554745    	-1.267776737547016    	-1.7019378083691536000000000000000000000000000000000000000000000e-45
0.2429364367348825    	103.58156394328715    	-0.2570635632606494    	-0.49999999999553185    	-1.2677767375469764    	-1.0353766167482434000000000000000000000000000000000000000000000e-45
0.24376938370633042    	104.07856619100217    	-0.2562306162891776    	-0.499999999995508    	-1.2677767375469158    	-6.29873038390436600000000000000000000000000000000000000000000000e-46
0.24460249982183885    	104.57556843871718    	-0.2553975001736563    	-0.49999999999549516    	-1.2677767375468834    	-3.831842810370030000000000000000000000000000000000000000000000e-46
0.2454358058154307    	105.0725706864322    	-0.2545641941800601    	-0.4999999999954907    	-1.267776737546872    	-2.3311077675121880000000000000000000000000000000000000000000000e-46
0.2462693224636614    	105.56957293414722    	-0.25373067753180206    	-0.4999999999954634    	-1.2677767375468028    	-1.41813317838862600000000000000000000000000000000000000000000000e-46
0.2471030705902979    	106.06657518186223    	-0.25289692940516445    	-0.49999999999546235    	-1.2677767375468    	-8.62723611355352000000000000000000000000000000000000000000000000e-47
0.24793707107089757    	106.56357742957725    	-0.25206292892454807    	-0.49999999999544564    	-1.2677767375467577    	-5.248393034818724000000000000000000000000000000000000000000000000e-47
0.2487713448377277    	107.06057967729227    	-0.2512286551576896    	-0.49999999999541733    	-1.267776737546686    	-3.19286838627948200000000000000000000000000000000000000000000000e-47
0.249605912884482    	107.55758192500728    	-0.2503940871109258    	-0.4999999999954078    	-1.2677767375466618    	-1.942386643772964200000000000000000000000000000000000000000000000e-47
0.25044079627124843    	108.0545841727223    	-0.24955920372414092    	-0.4999999999953893    	-1.267776737546615    	-1.181654054429711600000000000000000000000000000000000000000000000e-47
0.2512760161291438    	108.55158642043732    	-0.2487239838662302    	-0.499999999995374    	-1.267776737546576    	-7.188611540480624000000000000000000000000000000000000000000000000e-48
0.2521115936655403    	109.04858866815233    	-0.24788840632981823    	-0.4999999999953585    	-1.2677767375465367    	-4.37320345038473000000000000000000000000000000000000000000000000e-48
0.2529475501689276    	109.54559091586735    	-0.24705244982641397    	-0.49999999999534156    	-1.267776737546494    	-2.660445387925111600000000000000000000000000000000000000000000000e-48
0.253783907013765    	110.04259316358237    	-0.24621609298156155    	-0.4999999999953266    	-1.267776737546456    	-1.6184862521109825000000000000000000000000000000000000000000000000e-48
0.25462068566580615    	110.53959541129738    	-0.2453793143295039    	-0.4999999999953101    	-1.267776737546414    	-9.8460872760677420000000000000000000000000000000000000000000000000e-49
0.2554579076871359    	111.0365976590124    	-0.2445420923081655    	-0.49999999999530137    	-1.267776737546392    	-5.98988310969572200000000000000000000000000000000000000000000000000e-49
0.2562955947414169    	111.53359990672742    	-0.24370440525386874    	-0.4999999999952856    	-1.267776737546352    	-3.643955071881820300000000000000000000000000000000000000000000000e-49
0.2571337685990629    	112.03060215444243    	-0.24286623139620694    	-0.49999999999526984    	-1.267776737546312    	-2.2168059580995333000000000000000000000000000000000000000000000000e-49
0.2579724511427198    	112.52760440215745    	-0.24202754885253475    	-0.49999999999525463    	-1.2677767375462734    	-1.34859748787401280000000000000000000000000000000000000000000000000e-49
0.258811664372493    	113.02460664987247    	-0.2411883356227493    	-0.49999999999524225    	-1.267776737546242    	-8.20421461632700600000000000000000000000000000000000000000000000000e-50
0.25965143041167665    	113.52160889758748    	-0.24034856958355227    	-0.49999999999522887    	-1.2677767375462081    	-4.99104722320539760000000000000000000000000000000000000000000000000e-50
0.2604917715121374    	114.0186111453025    	-0.23950822848307288    	-0.49999999999521033    	-1.267776737546161    	-3.036311645808538000000000000000000000000000000000000000000000000000e-50
0.2613327100598946    	114.51561339301752    	-0.23866728993529684    	-0.49999999999519146    	-1.2677767375461133    	-1.847145097647807000000000000000000000000000000000000000000000000000e-50
0.26217426858116366    	115.01261564073253    	-0.23782573141400806    	-0.4999999999951717    	-1.2677767375460631    	-1.123713705895220400000000000000000000000000000000000000000000000000e-50
0.26301646974799275    	115.50961788844755    	-0.23698353024717553    	-0.49999999999516825    	-1.2677767375460545    	-6.836130493618284000000000000000000000000000000000000000000000000000e-51
0.26385933638409986    	116.00662013616257    	-0.23614066361106514    	-0.49999999999516503    	-1.2677767375460463    	-4.158771035772639000000000000000000000000000000000000000000000000000e-51
0.26470289147114656    	116.50362238387758    	-0.2352971085239831    	-0.4999999999951297    	-1.2677767375459565    	-2.5299950818854520000000000000000000000000000000000000000000000000000e-51
0.2655471581547399    	117.0006246315926    	-0.23445284184037724    	-0.49999999999511713    	-1.2677767375459248    	-1.5391265975707624000000000000000000000000000000000000000000000000000e-51
0.2663921597506829    	117.49762687930762    	-0.23360784024441508    	-0.49999999999509803    	-1.2677767375458764    	-9.3633015348960490000000000000000000000000000000000000000000000000000e-52
0.26723791975135663    	117.99462912702263    	-0.2327620802437414    	-0.49999999999509803    	-1.2677767375458764    	-5.6961796236749110000000000000000000000000000000000000000000000000000e-52
0.2680844618324396    	118.49163137473765    	-0.23191553816262225    	-0.4999999999950618    	-1.2677767375457845    	-3.4652800814162260000000000000000000000000000000000000000000000000000e-52
0.26893180985900655    	118.98863362245267    	-0.23106819013604837    	-0.49999999999505496    	-1.2677767375457671    	-2.10810873883800240000000000000000000000000000000000000000000000000000e-52
0.2697799878928918    	119.48563587016768    	-0.23022001210215326    	-0.4999999999950451    	-1.267776737545742    	-1.28247135883714340000000000000000000000000000000000000000000000000000e-52
0.2706290201991931    	119.9826381178827    	-0.22937097979582957    	-0.49999999999502276    	-1.2677767375456854    	-7.801935241462787000000000000000000000000000000000000000000000000000000e-53
0.271478931253411    	120.47964036559772    	-0.22852106874160022    	-0.49999999999501116    	-1.2677767375456561    	-4.7463199152589197000000000000000000000000000000000000000000000000000e-53
0.27232974574870555    	120.97664261331273    	-0.2276702542462784    	-0.499999999994984    	-1.2677767375455873    	-2.88743139243997900000000000000000000000000000000000000000000000000000e-53
0.27318148860310054    	121.47364486102775    	-0.2268185113918709    	-0.4999999999949714    	-1.2677767375455553    	-1.756573554859725800000000000000000000000000000000000000000000000000000e-53
0.2740341849671955    	121.97064710874277    	-0.22596581502776242    	-0.4999999999949579    	-1.2677767375455211    	-1.068614361439472700000000000000000000000000000000000000000000000000000e-53
0.27488786023167044    	122.46764935645778    	-0.2251121397632757    	-0.4999999999949462    	-1.2677767375454914    	-6.500932740991213000000000000000000000000000000000000000000000000000000e-54
0.27574254003525456    	122.9646516041728    	-0.2242574599596706    	-0.49999999999492517    	-1.267776737545438    	-3.9548529411454386000000000000000000000000000000000000000000000000000000e-54
0.2765982502726701    	123.46165385188782    	-0.22340174972225593    	-0.49999999999492606    	-1.2677767375454403    	-2.405941179404038000000000000000000000000000000000000000000000000000000e-54
0.27745501710294423    	123.95865609960283    	-0.2225449828919483    	-0.49999999999489253    	-1.2677767375453552    	-1.463658205474401800000000000000000000000000000000000000000000000000000e-54
0.27831286695807034    	124.45565834731785    	-0.22168713303680487    	-0.49999999999487527    	-1.2677767375453115    	-8.9041883517002780000000000000000000000000000000000000000000000000000000e-55
0.27917182655108147    	124.95266059503287    	-0.22082817344378577    	-0.4999999999948672    	-1.267776737545291    	-5.4168773765632780000000000000000000000000000000000000000000000000000000e-55
0.2800319228854264    	125.44966284274788    	-0.2199680771094258    	-0.4999999999948521    	-1.2677767375452529    	-3.2953661079193164000000000000000000000000000000000000000000000000000000e-55
0.28089318326390095    	125.9466650904629    	-0.21910681673092985    	-0.4999999999948308    	-1.2677767375451987    	-2.00474129841075350000000000000000000000000000000000000000000000000000000e-55
0.2817556352979504    	126.44366733817792    	-0.21824436469686162    	-0.49999999999481204    	-1.2677767375451512    	-1.21958760936920930000000000000000000000000000000000000000000000000000000e-55
0.28261930691728604    	126.94066958589293    	-0.2173806930775142    	-0.4999999999948002    	-1.2677767375451212    	-7.41938093511629200000000000000000000000000000000000000000000000000000000e-56
0.28348422637966336    	127.43767183360795    	-0.21651577361512106    	-0.49999999999478434    	-1.267776737545081    	-4.51359238462896830000000000000000000000000000000000000000000000000000000e-56
0.2843504222810458    	127.93467408132297    	-0.2156495777137323    	-0.49999999999477807    	-1.267776737545065    	-2.74585122299847160000000000000000000000000000000000000000000000000000000e-56
0.28521792356589054    	128.43167632903797    	-0.21478207642886493    	-0.4999999999947555    	-1.2677767375450077    	-1.670443029928608500000000000000000000000000000000000000000000000000000000e-56
0.2860867595379472    	128.928678576753    	-0.21391324045678958    	-0.4999999999947367    	-1.2677767375449602    	-1.016216717375508100000000000000000000000000000000000000000000000000000000e-56
0.286956959871042    	129.425680824468    	-0.21304304012367828    	-0.49999999999472033    	-1.2677767375449187    	-6.182170826368073000000000000000000000000000000000000000000000000000000000e-57
0.2878285546204841    	129.92268307218302    	-0.21217144537421692    	-0.499999999994701    	-1.2677767375448696    	-3.7609336151349587000000000000000000000000000000000000000000000000000000000e-57
0.28870157423463133    	130.41968531989804    	-0.21129842576007238    	-0.4999999999947037    	-1.2677767375448765    	-2.287970043972701000000000000000000000000000000000000000000000000000000000e-57
0.28957604956684685    	130.91668756761305    	-0.2104239504278193    	-0.49999999999466616    	-1.2677767375447813    	-1.391890274545193300000000000000000000000000000000000000000000000000000000e-57
0.29045201188769304    	131.41368981532807    	-0.2095479881069697    	-0.4999999999946628    	-1.2677767375447728    	-8.4675869838294470000000000000000000000000000000000000000000000000000000000e-58
0.2913294928978247    	131.9106920630431    	-0.2086705070968167    	-0.49999999999464145    	-1.2677767375447186    	-5.15127022869286100000000000000000000000000000000000000000000000000000000000e-58
0.2922085247407432    	132.4076943107581    	-0.20779147525387814    	-0.4999999999946214    	-1.2677767375446678    	-3.13378357018267660000000000000000000000000000000000000000000000000000000000e-58
0.29308914001642383    	132.90469655847312    	-0.20691085997817193    	-0.4999999999945957    	-1.2677767375446027    	-1.90644230039526960000000000000000000000000000000000000000000000000000000000e-58
0.2939713717952165    	133.40169880618814    	-0.2060286281993755    	-0.49999999999459205    	-1.2677767375445934    	-1.15978725503514600000000000000000000000000000000000000000000000000000000000e-58
0.2948552536320734    	133.89870105390315    	-0.20514474636250382    	-0.49999999999457717    	-1.2677767375445557    	-7.05558451290696300000000000000000000000000000000000000000000000000000000000e-59
0.2957408195812734    	134.39570330161817    	-0.20425918041329152    	-0.4999999999945649    	-1.2677767375445246    	-4.29227624313426540000000000000000000000000000000000000000000000000000000000e-59
0.29662810421170654    	134.8927055493332    	-0.2033718957828376    	-0.49999999999454414    	-1.267776737544472    	-2.611213190582859500000000000000000000000000000000000000000000000000000000000e-59
0.29751714262264445    	135.3897077970482    	-0.20248285737188182    	-0.4999999999945262    	-1.2677767375444264    	-1.588535765278477300000000000000000000000000000000000000000000000000000000000e-59
0.2984079704598584    	135.88671004476322    	-0.20159202953466035    	-0.4999999999945188    	-1.2677767375444076    	-9.663883005299957000000000000000000000000000000000000000000000000000000000000e-60
0.29930062393254897    	136.38371229247824    	-0.2006993760619513    	-0.4999999999945003    	-1.2677767375443607    	-5.879038847057595000000000000000000000000000000000000000000000000000000000000e-60
0.3001951398306126    	136.88071454019325    	-0.19980486016386545    	-0.49999999999447803    	-1.2677767375443043    	-3.5765227855362985000000000000000000000000000000000000000000000000000000000000e-60
0.3010915555426095    	137.37771678790827    	-0.19890844445185654    	-0.49999999999446615    	-1.2677767375442741    	-2.1757834177031093000000000000000000000000000000000000000000000000000000000000e-60
0.3019899090741221    	137.8747190356233    	-0.19801009092032423    	-0.49999999999444633    	-1.267776737544224    	-1.3236413591146623000000000000000000000000000000000000000000000000000000000000e-60
0.3028902390674018    	138.3717212833383    	-0.19710976092704005    	-0.4999999999944419    	-1.2677767375442126    	-8.0523936036264910000000000000000000000000000000000000000000000000000000000000e-61
0.3037925848207667    	138.86872353105332    	-0.1962074151736467    	-0.4999999999944134    	-1.2677767375441404    	-4.89868666472425330000000000000000000000000000000000000000000000000000000000000e-61
0.3046969863093644    	139.36572577876834    	-0.19530301368502528    	-0.49999999999438977    	-1.2677767375440805    	-2.98012395076413500000000000000000000000000000000000000000000000000000000000000e-61
0.30560348420655353    	139.86272802648335    	-0.19439651578784156    	-0.4999999999943951    	-1.267776737544094    	-1.81296322254527240000000000000000000000000000000000000000000000000000000000000e-61
0.30651211990590044    	140.35973027419837    	-0.19348788008846127    	-0.49999999999436173    	-1.2677767375440094    	-1.10291910692471750000000000000000000000000000000000000000000000000000000000000e-61
0.30742293554385924    	140.8567325219134    	-0.19257706445048406    	-0.49999999999434336    	-1.2677767375439628    	-6.70962621465554900000000000000000000000000000000000000000000000000000000000000e-62
0.3083359740239128    	141.3537347696284    	-0.1916640259704174    	-0.4999999999943302    	-1.2677767375439295    	-4.081811953183056600000000000000000000000000000000000000000000000000000000000000e-62
0.30925127904086486    	141.85073701734342    	-0.19074872095344744    	-0.49999999999431227    	-1.267776737543884    	-2.48317689959475870000000000000000000000000000000000000000000000000000000000000e-62
0.3101688951064204    	142.34773926505844    	-0.18983110488786464    	-0.499999999994285    	-1.267776737543815    	-1.510644680696907600000000000000000000000000000000000000000000000000000000000000e-62
0.311088867575758    	142.84474151277345    	-0.18891113241851848    	-0.49999999999427647    	-1.2677767375437932    	-9.190031333209807000000000000000000000000000000000000000000000000000000000000000e-63
0.31201124267499086    	143.34174376048847    	-0.18798875731926992    	-0.49999999999426076    	-1.2677767375437534    	-5.590770416403645000000000000000000000000000000000000000000000000000000000000000e-63
0.312936067529849    	143.8387460082035    	-0.18706393246439806    	-0.499999999994247    	-1.2677767375437186    	-3.4011542197884050000000000000000000000000000000000000000000000000000000000000000e-63
0.3138633901951634    	144.3357482559185    	-0.18613660979906205    	-0.49999999999422545    	-1.267776737543664    	-2.069097667263125000000000000000000000000000000000000000000000000000000000000000e-63
0.31479325968603294    	144.83275050363352    	-0.1852067403081737    	-0.4999999999942066    	-1.267776737543616    	-1.2587389103867358000000000000000000000000000000000000000000000000000000000000000e-63
0.3157257260097369    	145.32975275134854    	-0.184274273984456    	-0.4999999999941929    	-1.2677767375435813    	-7.6575585077014030000000000000000000000000000000000000000000000000000000000000000e-64
0.31666084019917534    	145.82675499906355    	-0.18333915979500115    	-0.49999999999417644    	-1.2677767375435396    	-4.6584880959033910000000000000000000000000000000000000000000000000000000000000000e-64
0.3175986543477566    	146.32375724677857    	-0.18240134564640356    	-0.49999999999416017    	-1.2677767375434983    	-2.83399876316293700000000000000000000000000000000000000000000000000000000000000000e-64
0.31853922164546405    	146.8207594944936    	-0.18146077834867505    	-0.49999999999413913    	-1.267776737543445    	-1.72406772847007730000000000000000000000000000000000000000000000000000000000000000e-64
0.31948259641668936    	147.3177617422086    	-0.18051740357743257    	-0.499999999994122    	-1.2677767375434015    	-1.04883938941263330000000000000000000000000000000000000000000000000000000000000000e-64
0.3204288341594475    	147.81476398992362    	-0.1795711658346597    	-0.49999999999410727    	-1.2677767375433642    	-6.38063137902159300000000000000000000000000000000000000000000000000000000000000000e-65
0.3213779915864446    	148.31176623763864    	-0.17862200840764517    	-0.4999999999940897    	-1.2677767375433198    	-3.88166741313506650000000000000000000000000000000000000000000000000000000000000000e-65
0.32233012666766026    	148.80876848535365    	-0.17766987332641018    	-0.4999999999940704    	-1.2677767375432707    	-2.361418645141212800000000000000000000000000000000000000000000000000000000000000000e-65
0.32328529867516437    	149.30577073306867    	-0.17671470131888678    	-0.4999999999940512    	-1.267776737543222    	-1.43657284978900600000000000000000000000000000000000000000000000000000000000000000e-65
0.3242435682294586    	149.8027729807837    	-0.17575643176457773    	-0.4999999999940363    	-1.2677767375431843    	-8.739414152578161000000000000000000000000000000000000000000000000000000000000000000e-66
0.325204997348219    	150.2997752284987    	-0.17479500264579456    	-0.49999999999401357    	-1.2677767375431266    	-5.316636726184910000000000000000000000000000000000000000000000000000000000000000000e-66
0.326169649496966    	150.79677747621372    	-0.17383035049703688    	-0.49999999999400285    	-1.2677767375430995    	-3.2343845462317883000000000000000000000000000000000000000000000000000000000000000000e-66
0.32713758964233075    	151.29377972392874    	-0.17286241035164843    	-0.49999999999397915    	-1.2677767375430393    	-1.9676430667870265000000000000000000000000000000000000000000000000000000000000000000e-66
0.32810888430740437    	151.79078197164375    	-0.17189111568654966    	-0.499999999993954    	-1.2677767375429756    	-1.197018840195015000000000000000000000000000000000000000000000000000000000000000000e-66
0.32908360162991457    	152.28778421935877    	-0.1709163983640197    	-0.4999999999939342    	-1.2677767375429254    	-7.2820834630415620000000000000000000000000000000000000000000000000000000000000000000e-67
0.33006181142299057    	152.7847864670738    	-0.1699381885709351    	-0.49999999999392564    	-1.2677767375429037    	-4.4300672455634950000000000000000000000000000000000000000000000000000000000000000000e-67
0.33104358523892224    	153.2817887147888    	-0.16895641475499265    	-0.4999999999939149    	-1.2677767375428766    	-2.69503856963724000000000000000000000000000000000000000000000000000000000000000000000e-67
0.3320289964357956    	153.77879096250382    	-0.16797100355808653    	-0.4999999999938821    	-1.2677767375427933    	-1.6395310701222710000000000000000000000000000000000000000000000000000000000000000000e-67
0.3330181202475104    	154.27579321021884    	-0.1669818797463538    	-0.49999999999386413    	-1.2677767375427478    	-9.97411376660965600000000000000000000000000000000000000000000000000000000000000000000e-68
0.334011033857149    	154.77279545793385    	-0.1659889661366936    	-0.4999999999938426    	-1.2677767375426932    	-6.06776823216001300000000000000000000000000000000000000000000000000000000000000000000e-68
0.3350078164739399    	155.26979770564887    	-0.16499218351988948    	-0.4999999999938295    	-1.2677767375426598    	-3.691336612027152000000000000000000000000000000000000000000000000000000000000000000000e-68
0.3360085494141965    	155.7667999533639    	-0.1639914505796206    	-0.4999999999938171    	-1.2677767375426285    	-2.24563059463487400000000000000000000000000000000000000000000000000000000000000000000e-68
0.33701331618624875    	156.2638022010789    	-0.1629866838075427    	-0.49999999999379147    	-1.2677767375425635    	-1.36613300210267690000000000000000000000000000000000000000000000000000000000000000000e-68
0.33802220257964877    	156.76080444879392    	-0.16197779741412105    	-0.49999999999376976    	-1.2677767375425084    	-8.31089220058263900000000000000000000000000000000000000000000000000000000000000000000e-69
0.3390352967592133    	157.25780669650894    	-0.16096470323454923    	-0.49999999999376255    	-1.2677767375424902    	-5.055944704021875000000000000000000000000000000000000000000000000000000000000000000000e-69
0.3400526893638948    	157.75480894422395    	-0.15994731062985038    	-0.4999999999937452    	-1.2677767375424462    	-3.0757921331640864000000000000000000000000000000000000000000000000000000000000000000000e-69
0.34107447361078264    	158.25181119193897    	-0.15892552638294868    	-0.49999999999373124    	-1.2677767375424107    	-1.8711631159471537000000000000000000000000000000000000000000000000000000000000000000000e-69
0.34210074540479374    	158.748813439654    	-0.15789925458891288    	-0.4999999999937066    	-1.2677767375423483    	-1.1383251061505584000000000000000000000000000000000000000000000000000000000000000000000e-69
0.34313160345447    	159.245815687369    	-0.15686839653921875    	-0.4999999999936888    	-1.2677767375423032    	-6.925019183251560000000000000000000000000000000000000000000000000000000000000000000000e-70
0.34416714939385684    	159.74281793508402    	-0.15583285059981838    	-0.4999999999936753    	-1.2677767375422688    	-4.2128466137914816000000000000000000000000000000000000000000000000000000000000000000000e-70
0.34520748791137845    	160.23982018279904    	-0.15479251208227196    	-0.4999999999936504    	-1.2677767375422058    	-2.56289204718144370000000000000000000000000000000000000000000000000000000000000000000000e-70
0.3462527268858859    	160.73682243051405    	-0.15374727310774158    	-0.49999999999362743    	-1.2677767375421476    	-1.55913951958351530000000000000000000000000000000000000000000000000000000000000000000000e-70
0.34730297753056905    	161.23382467822907    	-0.15269702246304176    	-0.4999999999936107    	-1.2677767375421052    	-9.4850504694512220000000000000000000000000000000000000000000000000000000000000000000000e-71
0.3483583545451834    	161.7308269259441    	-0.15164164544841136    	-0.4999999999935947    	-1.2677767375420645    	-5.77024578480757200000000000000000000000000000000000000000000000000000000000000000000000e-71
0.34941897627719487    	162.2278291736591    	-0.15058102371638005    	-0.499999999993575    	-1.2677767375420146    	-3.51033835026245800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.350484964892291    	162.72483142137412    	-0.1495150351012627    	-0.4999999999935537    	-1.2677767375419606    	-2.1355200095231802000000000000000000000000000000000000000000000000000000000000000000000e-71
0.35155644655575524    	163.22183366908914    	-0.1484435534377767    	-0.4999999999935319    	-1.2677767375419053    	-1.299147049666283800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.3526335516241614    	163.71883591680415    	-0.1473664483693505    	-0.4999999999935119    	-1.2677767375418547    	-7.903382076169162000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.3537164148495493    	164.21583816451917    	-0.146283585143978    	-0.49999999999352734    	-1.2677767375418938    	-4.808035261132077000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.35480517559608254    	164.7128404122342    	-0.14519482439739126    	-0.4999999999934738    	-1.267776737541758    	-2.924976022859128000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.35589997807069856    	165.2098426599492    	-0.14410002192275315    	-0.4999999999934517    	-1.267776737541702    	-1.779413891462678400000000000000000000000000000000000000000000000000000000000000000000000e-72
0.35700097156842864    	165.70684490766422    	-0.1429990284249988    	-0.4999999999934273    	-1.2677767375416402    	-1.0825093171311943000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.35810831073421084    	166.20384715537924    	-0.1418916892591955    	-0.49999999999340633    	-1.267776737541587    	-6.5854629285410580000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.35922215584147016    	166.70084940309425    	-0.14077784415192018    	-0.4999999999933904    	-1.2677767375415465    	-4.0062770173767070000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.36034267309028367    	167.19785165080927    	-0.13965732690307595    	-0.49999999999335953    	-1.2677767375414684    	-2.43722509930164750000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.36147003492535906    	167.6948538985243    	-0.1385299650679951    	-0.49999999999335415    	-1.2677767375414546    	-1.48268982871170900000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.3626044203764763    	168.1918561462393    	-0.13739557961685164    	-0.49999999999332795    	-1.2677767375413882    	-9.0199675392932290000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.3637460154228632    	168.68885839395432    	-0.13625398457045193    	-0.49999999999331524    	-1.267776737541356    	-5.48731183248192000000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.36489501338391817    	169.18586064166934    	-0.1351049866093462    	-0.4999999999932644    	-1.267776737541227    	-3.33821502302828030000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.3660516153381643    	169.68286288938435    	-0.1339483846551057    	-0.49999999999327005    	-1.2677767375412414    	-2.03080850517864620000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.3672160305736665    	170.17986513709937    	-0.13278396941958295    	-0.49999999999324946    	-1.2677767375411892    	-1.235445636741713000000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.36838847707213634    	170.6768673848144    	-0.13161152292108538    	-0.4999999999932217    	-1.2677767375411189    	-7.515853500967434000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.3695691820303042    	171.1738696325294    	-0.13043081796289388    	-0.49999999999319805    	-1.267776737541059    	-4.572281626003593000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.3707583824220214    	171.67087188024442    	-0.12924161757115007    	-0.49999999999317146    	-1.2677767375409914    	-2.7815549178545174000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.371956325604985    	172.16787412795944    	-0.1280436743881737    	-0.49999999999315864    	-1.267776737540959    	-1.6921634304060190000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.37316326997652755    	172.66487637567445    	-0.12683673001661092    	-0.49999999999313854    	-1.267776737540908    	-1.0294303581149825000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.37437948568338186    	173.16187862338947    	-0.12562051430972457    	-0.49999999999310646    	-1.2677767375408266    	-6.2625562233930880000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.37560525539117195    	173.6588808711045    	-0.12439474460191695    	-0.49999999999308886    	-1.267776737540782    	-3.8098362013507710000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.3768408751194156    	174.1558831188195    	-0.12315912487366266    	-0.49999999999307826    	-1.2677767375407551    	-2.31772001134365000000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.378086655149375    	174.65288536653452    	-0.12191334484367118    	-0.49999999999304623    	-1.2677767375406739    	-1.40998871528341260000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.3793429210127423    	175.14988761424954    	-0.12065707898027449    	-0.4999999999930168    	-1.2677767375405993    	-8.57768914060515100000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.38061001456961896    	175.64688986196455    	-0.11938998542337807    	-0.499999999992997    	-1.267776737540549    	-5.21825105373743300000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.38188829518653056    	176.14389210967957    	-0.11811170480644423    	-0.4999999999929748    	-1.2677767375404927    	-3.174531463366921400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.38317814102536296    	176.6408943573946    	-0.11682185896758635    	-0.4999999999929493    	-1.267776737540428    	-1.931231347079148400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.3844799504569385    	177.1378966051096    	-0.11552004953599587    	-0.4999999999929343    	-1.26777673754039    	-1.174867711654511400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.38579414361354863    	177.63489885282462    	-0.1142058563793514    	-0.49999999999289996    	-1.267776737540303    	-7.147326714512667000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.3871211640982935    	178.13190110053964    	-0.11287883589458388    	-0.49999999999287736    	-1.2677767375402458    	-4.348087759773977000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.38846148087027527    	178.62890334825465    	-0.1115385191225767    	-0.499999999992852    	-1.2677767375401814    	-2.6451662169448426000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.3898155903288369    	179.12590559596967    	-0.11018440966398667    	-0.4999999999928235    	-1.2677767375401092    	-1.6091911437477527000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.3911840186227765    	179.6229078436847    	-0.1088159813700207    	-0.49999999999279715    	-1.2677767375400424    	-9.7895403340931030000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3925673242151017    	180.1199100913997    	-0.10743267577766955    	-0.4999999999927712    	-1.2677767375399767    	-5.955482686142489000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3939661007387118    	180.61691233911472    	-0.10603389925403006    	-0.4999999999927419    	-1.2677767375399023    	-3.6230275186080707000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3953809801843366    	181.11391458682974    	-0.10461901980839174    	-0.4999999999927283    	-1.2677767375398679    	-2.2040746472379720000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3968126364693131    	181.61091683454475    	-0.10318736352338183    	-0.4999999999926949    	-1.267776737539783    	-1.34085237433238160000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3982617894440115    	182.10791908225977    	-0.10173821054866261    	-0.49999999999267414    	-1.2677767375397304    	-8.15709709290381200000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.39972920940393714    	182.6049213299748    	-0.10027079058871126    	-0.4999999999926485    	-1.2677767375396654    	-4.962383201669730600000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.40121572218657686    	183.1019235776898    	-9.87842778060391300e-2	-0.49999999999261596    	-1.267776737539583    	-3.018873841974545000000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.4027222149499949    	183.59892582540482    	-9.72777850425987400e-2	-0.49999999999259365    	-1.2677767375395264    	-1.83653678149878200000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.40424964274655273    	184.09592807311984    	-9.57503572460071300e-2	-0.49999999999255984    	-1.2677767375394406    	-1.117260119618587500000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.4057990360299124    	184.59293032083485    	-9.42009639626487400e-2	-0.49999999999256106    	-1.2677767375394438    	-6.796869997188065000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.4073715092632249    	185.08993256854987    	-9.26284907292876700e-2	-0.49999999999251254    	-1.2677767375393207    	-4.1348868493083124000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.40896827083187764    	185.5869348162649    	-9.10317291606014300e-2	-0.499999999992479    	-1.2677767375392357    	-2.5154650984432750000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.41059063451078126    	186.0839370639799    	-8.94093654816777600e-2	-0.49999999999245903    	-1.267776737539185    	-1.530287258657324000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.4122400327952281    	186.58093931169492    	-8.77599671971948100e-2	-0.4999999999924229    	-1.2677767375390934    	-9.3095272737363160000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.4139180324781888    	187.07794155940994    	-8.60819675141973900e-2	-0.4999999999923862    	-1.2677767375390003    	-5.663465964977210000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.4156263529566054    	187.57494380712495    	-8.43736470357467000e-2	-0.49999999999235206    	-1.2677767375389137    	-3.4453786742688410000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.41736688787260834    	188.07194605483997    	-8.26331121197094700e-2	-0.4999999999923178    	-1.267776737538827    	-2.09600168563108540000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.4191417308638175    	188.568948302555    	-8.08582691284867900e-2	-0.4999999999923043    	-1.2677767375387927    	-1.27510601344877070000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.4209532064190033    	189.06595055027    	-7.9046793573255290e-2	-0.4999999999922586    	-1.2677767375386768    	-7.7571280437385490000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.4228039071323432    	189.56295279798502    	-7.71960928598726200e-2	-0.49999999999221584    	-1.2677767375385685    	-4.71906138409664060000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.4246967390560939    	190.05995504570004    	-7.53032609360819800e-2	-0.4999999999921759    	-1.2677767375384672    	-2.870848620946482300000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.42663497741297884    	190.55695729341505    	-7.3365022579171600e-2	-0.49999999999215045    	-1.2677767375384026    	-1.74648539901712360000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.4286223357147577    	191.05395954113007    	-7.13776642773556900e-2	-0.4999999999921134    	-1.2677767375383087    	-1.06247721552604400000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.4306630524528599    	191.5509617888451    	-6.93369475392299000e-2	-0.4999999999920898    	-1.267776737538249    	-6.463597314625517000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4327620011488511    	192.0479640365601    	-6.72379988431896200e-2	-0.4999999999920407    	-1.2677767375381244    	-3.9321398741665630000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4349248319490551    	192.54496628427512    	-6.5075168042936100e-2	-0.49999999999199124    	-1.267776737537999    	-2.392123648393843000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4371581565693979    	193.04196853199014    	-6.28418434225586300e-2	-0.49999999999195655    	-1.267776737537911    	-1.4552522881495740000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4394697940019078    	193.53897077970515    	-6.05302059900474500e-2	-0.49999999999195527    	-1.2677767375379076    	-8.8530508177807220000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.44186910331521373    	194.03597302742017    	-5.81308966766539400e-2	-0.49999999999186767    	-1.2677767375376856    	-5.3857677751441670000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.4443674445325082    	194.5329752751352    	-5.563255545931379000e-2	-0.499999999991822    	-1.2677767375375697    	-3.27644053161017360000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.4469788335180584    	195.0299775228502    	-5.30211664737127800e-2	-0.4999999999917712    	-1.267776737537441    	-1.99322789347162270000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.4497209011054817    	195.52697977056522    	-5.02790988862417700e-2	-0.49999999999172345    	-1.26777673753732    	-1.21258341086412240000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.45261634937248346    	196.02398201828024    	-4.73836506191863460e-2	-0.49999999999166983    	-1.267776737537184    	-7.37677078029413300000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.45569526166917784    	196.52098426599525    	-4.43047383224370100e-2	-0.4999999999916149    	-1.2677767375370446    	-4.48767042806748730000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.4589989715542663    	197.01798651371027    	-4.1001028437288300e-2	-0.49999999999155453    	-1.2677767375368916    	-2.73008155882382140000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.46258700871288955    	197.5149887614253    	-3.74129912786141400e-2	-0.49999999999150374    	-1.2677767375367628    	-1.66084952923771620000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.46655077450232096    	198.0119910091403    	-3.34492254890986500e-2	-0.49999999999141964    	-1.2677767375365496    	-1.010380495723187000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.4710441931313481    	198.50899325685532    	-2.895580685998321000e-2	-0.4999999999913314    	-1.2677767375363258    	-6.14666607760899000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.47636751739567673    	199.00599550457034    	-2.36324825955582400e-2	-0.49999999999123496    	-1.2677767375360813    	-3.7393342438371900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.4832962498742972    	199.50299775228535    	-1.67037501168262080e-2	-0.4999999999911234    	-1.2677767375357984    	-2.274830031530294000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5    	200.    	9.204126176184181000000000000e-12	-0.49999999999079586    	-1.267776737534968    	-1.3838965267367376000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5    	200.    	-9.204126176184181000000000000e-12	-0.5000000000092041    	-1.267776737581643    	-1.3838965267367376000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5167037501257028    	199.50299775228535    	1.67037501168262080e-2	-0.5000000000088766    	-1.2677767375808127    	-2.274830031530294000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5236324826043233    	199.00599550457034    	2.36324825955582400e-2	-0.500000000008765    	-1.2677767375805298    	-3.7393342438371900000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.528955806868652    	198.50899325685532    	2.895580685998321000e-2	-0.5000000000086687    	-1.2677767375802855    	-6.14666607760899000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.533449225497679    	198.0119910091403    	3.34492254890986500e-2	-0.5000000000085804    	-1.2677767375800615    	-1.010380495723187000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5374129912871104    	197.5149887614253    	3.74129912786141400e-2	-0.5000000000084963    	-1.2677767375798483    	-1.66084952923771620000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5410010284457337    	197.01798651371027    	4.1001028437288300e-2	-0.5000000000084454    	-1.2677767375797193    	-2.73008155882382140000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5443047383308222    	196.52098426599525    	4.43047383224370100e-2	-0.5000000000083852    	-1.2677767375795665    	-4.48767042806748730000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5473836506275165    	196.02398201828024    	4.73836506191863460e-2	-0.5000000000083301    	-1.267776737579427    	-7.37677078029413300000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5502790988945183    	195.52697977056522    	5.02790988862417700e-2	-0.5000000000082766    	-1.2677767375792912    	-1.21258341086412240000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5530211664819416    	195.0299775228502    	5.30211664737127800e-2	-0.5000000000082288    	-1.26777673757917    	-1.99322789347162270000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5556325554674918    	194.5329752751352    	5.563255545931379000e-2	-0.500000000008178    	-1.2677767375790414    	-3.27644053161017360000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5581308966847862    	194.03597302742017    	5.81308966766539400e-2	-0.5000000000081323    	-1.2677767375789253    	-5.3857677751441670000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5605302059980922    	193.53897077970515    	6.05302059900474500e-2	-0.5000000000080448    	-1.2677767375787035    	-8.8530508177807220000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5628418434306022    	193.04196853199014    	6.28418434225586300e-2	-0.5000000000080436    	-1.2677767375787004    	-1.4552522881495740000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5650751680509449    	192.54496628427512    	6.5075168042936100e-2	-0.5000000000080088    	-1.2677767375786124    	-2.392123648393843000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5672379988511489    	192.0479640365601    	6.72379988431896200e-2	-0.5000000000079593    	-1.2677767375784867    	-3.9321398741665630000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5693369475471401    	191.5509617888451    	6.93369475392299000e-2	-0.5000000000079102    	-1.2677767375783624    	-6.463597314625517000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5713776642852423    	191.05395954113007    	7.13776642773556900e-2	-0.5000000000078866    	-1.2677767375783024    	-1.06247721552604400000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.5733650225870212    	190.55695729341505    	7.3365022579171600e-2	-0.5000000000078496    	-1.2677767375782085    	-1.74648539901712360000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.5753032609439062    	190.05995504570004    	7.53032609360819800e-2	-0.5000000000078242    	-1.2677767375781441    	-2.870848620946482300000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.5771960928676567    	189.56295279798502    	7.71960928598726200e-2	-0.5000000000077841    	-1.2677767375780427    	-4.71906138409664060000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.5790467935809966    	189.06595055027    	7.9046793573255290e-2	-0.5000000000077414    	-1.267776737577934    	-7.7571280437385490000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.5808582691361825    	188.568948302555    	8.08582691284867900e-2	-0.5000000000076957    	-1.2677767375778186    	-1.27510601344877070000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.5826331121273917    	188.07194605483997    	8.26331121197094700e-2	-0.5000000000076822    	-1.2677767375777842    	-2.09600168563108540000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.5843736470433947    	187.57494380712495    	8.43736470357467000e-2	-0.500000000007648    	-1.2677767375776974    	-3.4453786742688410000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.5860819675218112    	187.07794155940994    	8.60819675141973900e-2	-0.5000000000076138    	-1.2677767375776108    	-5.663465964977210000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.587759967204772    	186.58093931169492    	8.77599671971948100e-2	-0.5000000000075772    	-1.2677767375775177    	-9.3095272737363160000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.5894093654892187    	186.0839370639799    	8.94093654816777600e-2	-0.500000000007541    	-1.267776737577426    	-1.530287258657324000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.5910317291681224    	185.5869348162649    	9.10317291606014300e-2	-0.500000000007521    	-1.2677767375773754    	-2.5154650984432750000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.5926284907367751    	185.08993256854987    	9.26284907292876700e-2	-0.5000000000074875    	-1.2677767375772904    	-4.1348868493083124000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.5942009639700876    	184.59293032083485    	9.42009639626487400e-2	-0.5000000000074388    	-1.2677767375771671    	-6.796869997188065000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.5957503572534473    	184.09592807311984    	9.57503572460071300e-2	-0.5000000000074402    	-1.2677767375771705    	-1.117260119618587500000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.5972777850500051    	183.59892582540482    	9.72777850425987400e-2	-0.5000000000074063    	-1.2677767375770848    	-1.83653678149878200000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.5987842778134231    	183.1019235776898    	9.87842778060391300e-2	-0.500000000007384    	-1.2677767375770281    	-3.018873841974545000000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6002707905960629    	182.6049213299748    	0.10027079058871126    	-0.5000000000073516    	-1.267776737576946    	-4.962383201669730600000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6017382105559885    	182.10791908225977    	0.10173821054866261    	-0.5000000000073259    	-1.2677767375768807    	-8.15709709290381200000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6031873635306869    	181.61091683454475    	0.10318736352338183    	-0.5000000000073052    	-1.267776737576828    	-1.34085237433238160000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6046190198156633    	181.11391458682974    	0.10461901980839174    	-0.5000000000072716    	-1.267776737576743    	-2.2040746472379720000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6060338992612881    	180.61691233911472    	0.10603389925403006    	-0.500000000007258    	-1.2677767375767086    	-3.6230275186080707000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6074326757848982    	180.1199100913997    	0.10743267577766955    	-0.5000000000072288    	-1.2677767375766344    	-5.955482686142489000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6088159813772235    	179.6229078436847    	0.1088159813700207    	-0.5000000000072028    	-1.2677767375765687    	-9.7895403340931030000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.610184409671163    	179.12590559596967    	0.11018440966398667    	-0.5000000000071764    	-1.2677767375765017    	-1.6091911437477527000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6115385191297247    	178.62890334825465    	0.1115385191225767    	-0.5000000000071481    	-1.2677767375764297    	-2.6451662169448426000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6128788359017066    	178.13190110053964    	0.11287883589458388    	-0.5000000000071226    	-1.2677767375763653    	-4.348087759773977000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6142058563864514    	177.63489885282462    	0.1142058563793514    	-0.5000000000071    	-1.267776737576308    	-7.147326714512667000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6155200495430615    	177.1378966051096    	0.11552004953599587    	-0.5000000000070656    	-1.2677767375762208    	-1.174867711654511400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.616821858974637    	176.6408943573946    	0.11682185896758635    	-0.5000000000070507    	-1.267776737576183    	-1.931231347079148400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.6181117048134694    	176.14389210967957    	0.11811170480644423    	-0.5000000000070253    	-1.2677767375761184    	-3.174531463366921400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.619389985430381    	175.64688986196455    	0.11938998542337807    	-0.500000000007003    	-1.267776737576062    	-5.21825105373743300000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.6206570789872576    	175.14988761424954    	0.12065707898027449    	-0.5000000000069831    	-1.2677767375760116    	-8.57768914060515100000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.621913344850625    	174.65288536653452    	0.12191334484367118    	-0.5000000000069538    	-1.2677767375759372    	-1.40998871528341260000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.6231591248805843    	174.1558831188195    	0.12315912487366266    	-0.5000000000069217    	-1.2677767375758557    	-2.31772001134365000000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.624394744608828    	173.6588808711045    	0.12439474460191695    	-0.500000000006911    	-1.2677767375758289    	-3.8098362013507710000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.6256205143166181    	173.16187862338947    	0.12562051430972457    	-0.5000000000068935    	-1.2677767375757845    	-6.2625562233930880000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.6268367300234725    	172.66487637567445    	0.12683673001661092    	-0.5000000000068615    	-1.2677767375757034    	-1.0294303581149825000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6280436743950151    	172.16787412795944    	0.1280436743881737    	-0.5000000000068413    	-1.2677767375756521    	-1.6921634304060190000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6292416175779786    	171.67087188024442    	0.12924161757115007    	-0.5000000000068285    	-1.2677767375756197    	-2.7815549178545174000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6304308179696958    	171.1738696325294    	0.13043081796289388    	-0.5000000000068019    	-1.2677767375755522    	-4.572281626003593000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6316115229278636    	170.6768673848144    	0.13161152292108538    	-0.5000000000067782    	-1.267776737575492    	-7.515853500967434000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6327839694263335    	170.17986513709937    	0.13278396941958295    	-0.5000000000067505    	-1.2677767375754219    	-1.235445636741713000000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6339483846618357    	169.68286288938435    	0.1339483846551057    	-0.50000000000673    	-1.2677767375753697    	-2.03080850517864620000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6351049866160818    	169.18586064166934    	0.1351049866093462    	-0.5000000000067357    	-1.2677767375753843    	-3.33821502302828030000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6362539845771368    	168.68885839395432    	0.13625398457045193    	-0.5000000000066848    	-1.267776737575255    	-5.48731183248192000000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6373955796235238    	168.1918561462393    	0.13739557961685164    	-0.5000000000066721    	-1.2677767375752231    	-9.0199675392932290000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.638529965074641    	167.6948538985243    	0.1385299650679951    	-0.5000000000066459    	-1.2677767375751565    	-1.48268982871170900000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6396573269097163    	167.19785165080927    	0.13965732690307595    	-0.5000000000066405    	-1.2677767375751428    	-2.43722509930164750000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6407778441585299    	166.70084940309425    	0.14077784415192018    	-0.5000000000066096    	-1.2677767375750646    	-4.0062770173767070000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6418916892657891    	166.20384715537924    	0.1418916892591955    	-0.5000000000065936    	-1.267776737575024    	-6.5854629285410580000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6429990284315714    	165.70684490766422    	0.1429990284249988    	-0.5000000000065726    	-1.267776737574971    	-1.0825093171311943000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6441000219293014    	165.2098426599492    	0.14410002192275315    	-0.5000000000065482    	-1.267776737574909    	-1.779413891462678400000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6451948244039174    	164.7128404122342    	0.14519482439739126    	-0.5000000000065261    	-1.2677767375748528    	-2.924976022859128000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6462835851504507    	164.21583816451917    	0.146283585143978    	-0.5000000000064726    	-1.2677767375747173    	-4.808035261132077000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6473664483758386    	163.71883591680415    	0.1473664483693505    	-0.500000000006488    	-1.2677767375747564    	-7.903382076169162000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6484435534442448    	163.22183366908914    	0.1484435534377767    	-0.500000000006468    	-1.2677767375747055    	-1.299147049666283800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.649515035107709    	162.72483142137412    	0.1495150351012627    	-0.5000000000064464    	-1.2677767375746507    	-2.1355200095231802000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6505810237228051    	162.2278291736591    	0.15058102371638005    	-0.500000000006425    	-1.2677767375745965    	-3.51033835026245800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6516416454548166    	161.7308269259441    	0.15164164544841136    	-0.5000000000064052    	-1.2677767375745463    	-5.77024578480757200000000000000000000000000000000000000000000000000000000000000000000000e-71
0.652697022469431    	161.23382467822907    	0.15269702246304176    	-0.5000000000063892    	-1.2677767375745057    	-9.4850504694512220000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6537472731141141    	160.73682243051405    	0.15374727310774158    	-0.5000000000063725    	-1.2677767375744633    	-1.55913951958351530000000000000000000000000000000000000000000000000000000000000000000000e-70
0.6547925120886215    	160.23982018279904    	0.15479251208227196    	-0.5000000000063496    	-1.2677767375744053    	-2.56289204718144370000000000000000000000000000000000000000000000000000000000000000000000e-70
0.6558328506061432    	159.74281793508402    	0.15583285059981838    	-0.5000000000063247    	-1.2677767375743423    	-4.2128466137914816000000000000000000000000000000000000000000000000000000000000000000000e-70
0.65686839654553    	159.245815687369    	0.15686839653921875    	-0.5000000000063113    	-1.267776737574308    	-6.925019183251560000000000000000000000000000000000000000000000000000000000000000000000e-70
0.6578992545952063    	158.748813439654    	0.15789925458891288    	-0.5000000000062934    	-1.2677767375742628    	-1.1383251061505584000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6589255263892173    	158.25181119193897    	0.15892552638294868    	-0.5000000000062687    	-1.2677767375742    	-1.8711631159471537000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6599473106361051    	157.75480894422395    	0.15994731062985038    	-0.5000000000062548    	-1.2677767375741649    	-3.0757921331640864000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6609647032407867    	157.25780669650894    	0.16096470323454923    	-0.5000000000062375    	-1.267776737574121    	-5.055944704021875000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6619777974203512    	156.76080444879392    	0.16197779741412105    	-0.5000000000062301    	-1.2677767375741025    	-8.31089220058263900000000000000000000000000000000000000000000000000000000000000000000e-69
0.6629866838137513    	156.2638022010789    	0.1629866838075427    	-0.5000000000062086    	-1.2677767375740476    	-1.36613300210267690000000000000000000000000000000000000000000000000000000000000000000e-68
0.6639914505858036    	155.7667999533639    	0.1639914505796206    	-0.5000000000061829    	-1.2677767375739828    	-2.24563059463487400000000000000000000000000000000000000000000000000000000000000000000e-68
0.6649921835260602    	155.26979770564887    	0.16499218351988948    	-0.5000000000061707    	-1.2677767375739517    	-3.691336612027152000000000000000000000000000000000000000000000000000000000000000000000e-68
0.6659889661428511    	154.77279545793385    	0.1659889661366936    	-0.5000000000061575    	-1.2677767375739184    	-6.06776823216001300000000000000000000000000000000000000000000000000000000000000000000e-68
0.6669818797524896    	154.27579321021884    	0.1669818797463538    	-0.5000000000061358    	-1.267776737573863    	-9.97411376660965600000000000000000000000000000000000000000000000000000000000000000000e-68
0.6679710035642044    	153.77879096250382    	0.16797100355808653    	-0.5000000000061178    	-1.2677767375738176    	-1.6395310701222710000000000000000000000000000000000000000000000000000000000000000000e-67
0.6689564147610778    	153.2817887147888    	0.16895641475499265    	-0.5000000000060852    	-1.267776737573735    	-2.69503856963724000000000000000000000000000000000000000000000000000000000000000000000e-67
0.6699381885770095    	152.7847864670738    	0.1699381885709351    	-0.5000000000060744    	-1.2677767375737075    	-4.4300672455634950000000000000000000000000000000000000000000000000000000000000000000e-67
0.6709163983700854    	152.28778421935877    	0.1709163983640197    	-0.5000000000060657    	-1.2677767375736855    	-7.2820834630415620000000000000000000000000000000000000000000000000000000000000000000e-67
0.6718911156925956    	151.79078197164375    	0.17189111568654966    	-0.500000000006046    	-1.2677767375736355    	-1.197018840195015000000000000000000000000000000000000000000000000000000000000000000e-66
0.6728624103576692    	151.29377972392874    	0.17286241035164843    	-0.5000000000060209    	-1.2677767375735718    	-1.9676430667870265000000000000000000000000000000000000000000000000000000000000000000e-66
0.6738303505030341    	150.79677747621372    	0.17383035049703688    	-0.5000000000059972    	-1.2677767375735118    	-3.2343845462317883000000000000000000000000000000000000000000000000000000000000000000e-66
0.674795002651781    	150.2997752284987    	0.17479500264579456    	-0.5000000000059865    	-1.2677767375734847    	-5.316636726184910000000000000000000000000000000000000000000000000000000000000000000e-66
0.6757564317705413    	149.8027729807837    	0.17575643176457773    	-0.5000000000059637    	-1.2677767375734268    	-8.739414152578161000000000000000000000000000000000000000000000000000000000000000000e-66
0.6767147013248356    	149.30577073306867    	0.17671470131888678    	-0.5000000000059488    	-1.267776737573389    	-1.43657284978900600000000000000000000000000000000000000000000000000000000000000000e-65
0.6776698733323397    	148.80876848535365    	0.17766987332641018    	-0.5000000000059295    	-1.2677767375733402    	-2.361418645141212800000000000000000000000000000000000000000000000000000000000000000e-65
0.6786220084135555    	148.31176623763864    	0.17862200840764517    	-0.5000000000059103    	-1.2677767375732913    	-3.88166741313506650000000000000000000000000000000000000000000000000000000000000000e-65
0.6795711658405525    	147.81476398992362    	0.1795711658346597    	-0.5000000000058928    	-1.2677767375732472    	-6.38063137902159300000000000000000000000000000000000000000000000000000000000000000e-65
0.6805174035833106    	147.3177617422086    	0.18051740357743257    	-0.5000000000058781    	-1.2677767375732096    	-1.04883938941263330000000000000000000000000000000000000000000000000000000000000000e-64
0.6814607783545359    	146.8207594944936    	0.18146077834867505    	-0.5000000000058609    	-1.2677767375731661    	-1.72406772847007730000000000000000000000000000000000000000000000000000000000000000e-64
0.6824013456522434    	146.32375724677857    	0.18240134564640356    	-0.5000000000058399    	-1.2677767375731128    	-2.83399876316293700000000000000000000000000000000000000000000000000000000000000000e-64
0.6833391598008247    	145.82675499906355    	0.18333915979500115    	-0.5000000000058236    	-1.2677767375730715    	-4.6584880959033910000000000000000000000000000000000000000000000000000000000000000e-64
0.6842742739902631    	145.32975275134854    	0.184274273984456    	-0.5000000000058071    	-1.2677767375730298    	-7.6575585077014030000000000000000000000000000000000000000000000000000000000000000e-64
0.685206740313967    	144.83275050363352    	0.1852067403081737    	-0.5000000000057934    	-1.267776737572995    	-1.2587389103867358000000000000000000000000000000000000000000000000000000000000000e-63
0.6861366098048366    	144.3357482559185    	0.18613660979906205    	-0.5000000000057745    	-1.2677767375729472    	-2.069097667263125000000000000000000000000000000000000000000000000000000000000000e-63
0.6870639324701511    	143.8387460082035    	0.18706393246439806    	-0.500000000005753    	-1.2677767375728926    	-3.4011542197884050000000000000000000000000000000000000000000000000000000000000000e-63
0.6879887573250092    	143.34174376048847    	0.18798875731926992    	-0.5000000000057392    	-1.2677767375728577    	-5.590770416403645000000000000000000000000000000000000000000000000000000000000000e-63
0.6889111324242421    	142.84474151277345    	0.18891113241851848    	-0.5000000000057235    	-1.267776737572818    	-9.190031333209807000000000000000000000000000000000000000000000000000000000000000e-63
0.6898311048935797    	142.34773926505844    	0.18983110488786464    	-0.500000000005715    	-1.2677767375727962    	-1.510644680696907600000000000000000000000000000000000000000000000000000000000000e-62
0.6907487209591352    	141.85073701734342    	0.19074872095344744    	-0.5000000000056878    	-1.2677767375727274    	-2.48317689959475870000000000000000000000000000000000000000000000000000000000000e-62
0.6916640259760872    	141.3537347696284    	0.1916640259704174    	-0.5000000000056699    	-1.2677767375726818    	-4.081811953183056600000000000000000000000000000000000000000000000000000000000000e-62
0.6925770644561408    	140.8567325219134    	0.19257706445048406    	-0.5000000000056567    	-1.2677767375726483    	-6.70962621465554900000000000000000000000000000000000000000000000000000000000000e-62
0.6934878800940996    	140.35973027419837    	0.19348788008846127    	-0.5000000000056383    	-1.2677767375726017    	-1.10291910692471750000000000000000000000000000000000000000000000000000000000000e-61
0.6943965157934464    	139.86272802648335    	0.19439651578784156    	-0.5000000000056048    	-1.2677767375725169    	-1.81296322254527240000000000000000000000000000000000000000000000000000000000000e-61
0.6953030136906355    	139.36572577876834    	0.19530301368502528    	-0.5000000000056103    	-1.2677767375725306    	-2.98012395076413500000000000000000000000000000000000000000000000000000000000000e-61
0.6962074151792332    	138.86872353105332    	0.1962074151736467    	-0.5000000000055865    	-1.2677767375724704    	-4.89868666472425330000000000000000000000000000000000000000000000000000000000000e-61
0.6971097609325982    	138.3717212833383    	0.19710976092704005    	-0.5000000000055582    	-1.2677767375723987    	-8.0523936036264910000000000000000000000000000000000000000000000000000000000000e-61
0.698010090925878    	137.8747190356233    	0.19801009092032423    	-0.5000000000055537    	-1.2677767375723872    	-1.3236413591146623000000000000000000000000000000000000000000000000000000000000e-60
0.6989084444573905    	137.37771678790827    	0.19890844445185654    	-0.500000000005534    	-1.2677767375723372    	-2.1757834177031093000000000000000000000000000000000000000000000000000000000000e-60
0.6998048601693874    	136.88071454019325    	0.19980486016386545    	-0.5000000000055219    	-1.2677767375723066    	-3.5765227855362985000000000000000000000000000000000000000000000000000000000000e-60
0.700699376067451    	136.38371229247824    	0.2006993760619513    	-0.5000000000054997    	-1.2677767375722504    	-5.879038847057595000000000000000000000000000000000000000000000000000000000000e-60
0.7015920295401417    	135.88671004476322    	0.20159202953466035    	-0.5000000000054813    	-1.2677767375722038    	-9.663883005299957000000000000000000000000000000000000000000000000000000000000e-60
0.7024828573773556    	135.3897077970482    	0.20248285737188182    	-0.5000000000054738    	-1.2677767375721847    	-1.588535765278477300000000000000000000000000000000000000000000000000000000000e-59
0.7033718957882935    	134.8927055493332    	0.2033718957828376    	-0.500000000005456    	-1.2677767375721394    	-2.611213190582859500000000000000000000000000000000000000000000000000000000000e-59
0.7042591804187266    	134.39570330161817    	0.20425918041329152    	-0.5000000000054351    	-1.2677767375720865    	-4.29227624313426540000000000000000000000000000000000000000000000000000000000e-59
0.7051447463679266    	133.89870105390315    	0.20514474636250382    	-0.5000000000054228    	-1.2677767375720552    	-7.05558451290696300000000000000000000000000000000000000000000000000000000000e-59
0.7060286282047835    	133.40169880618814    	0.2060286281993755    	-0.500000000005408    	-1.267776737572018    	-1.15978725503514600000000000000000000000000000000000000000000000000000000000e-58
0.7069108599835762    	132.90469655847312    	0.20691085997817193    	-0.5000000000054042    	-1.2677767375720084    	-1.90644230039526960000000000000000000000000000000000000000000000000000000000e-58
0.7077914752592568    	132.4076943107581    	0.20779147525387814    	-0.5000000000053787    	-1.2677767375719435    	-3.13378357018267660000000000000000000000000000000000000000000000000000000000e-58
0.7086705071021753    	131.9106920630431    	0.2086705070968167    	-0.5000000000053586    	-1.2677767375718925    	-5.15127022869286100000000000000000000000000000000000000000000000000000000000e-58
0.709547988112307    	131.41368981532807    	0.2095479881069697    	-0.5000000000053374    	-1.2677767375718387    	-8.4675869838294470000000000000000000000000000000000000000000000000000000000e-58
0.7104239504331531    	130.91668756761305    	0.2104239504278193    	-0.5000000000053338    	-1.2677767375718298    	-1.391890274545193300000000000000000000000000000000000000000000000000000000e-57
0.7112984257653687    	130.41968531989804    	0.21129842576007238    	-0.5000000000052964    	-1.2677767375717348    	-2.287970043972701000000000000000000000000000000000000000000000000000000000e-57
0.7121714453795158    	129.92268307218302    	0.21217144537421692    	-0.5000000000052989    	-1.2677767375717413    	-3.7609336151349587000000000000000000000000000000000000000000000000000000000e-57
0.713043040128958    	129.425680824468    	0.21304304012367828    	-0.5000000000052798    	-1.2677767375716926    	-6.182170826368073000000000000000000000000000000000000000000000000000000000e-57
0.7139132404620527    	128.928678576753    	0.21391324045678958    	-0.5000000000052631    	-1.2677767375716504    	-1.016216717375508100000000000000000000000000000000000000000000000000000000e-56
0.7147820764341095    	128.43167632903797    	0.21478207642886493    	-0.5000000000052446    	-1.2677767375716036    	-1.670443029928608500000000000000000000000000000000000000000000000000000000e-56
0.7156495777189542    	127.93467408132297    	0.2156495777137323    	-0.5000000000052218    	-1.2677767375715459    	-2.74585122299847160000000000000000000000000000000000000000000000000000000e-56
0.7165157736203367    	127.43767183360795    	0.21651577361512106    	-0.5000000000052156    	-1.26777673757153    	-4.51359238462896830000000000000000000000000000000000000000000000000000000e-56
0.717380693082714    	126.94066958589293    	0.2173806930775142    	-0.5000000000051998    	-1.2677767375714901    	-7.41938093511629200000000000000000000000000000000000000000000000000000000e-56
0.7182443647020496    	126.44366733817792    	0.21824436469686162    	-0.500000000005188    	-1.26777673757146    	-1.21958760936920930000000000000000000000000000000000000000000000000000000e-55
0.719106816736099    	125.9466650904629    	0.21910681673092985    	-0.5000000000051691    	-1.2677767375714122    	-2.00474129841075350000000000000000000000000000000000000000000000000000000e-55
0.7199680771145736    	125.44966284274788    	0.2199680771094258    	-0.5000000000051478    	-1.267776737571358    	-3.2953661079193164000000000000000000000000000000000000000000000000000000e-55
0.7208281734489186    	124.95266059503287    	0.22082817344378577    	-0.5000000000051328    	-1.26777673757132    	-5.4168773765632780000000000000000000000000000000000000000000000000000000e-55
0.7216871330419297    	124.45565834731785    	0.22168713303680487    	-0.5000000000051248    	-1.2677767375712996    	-8.9041883517002780000000000000000000000000000000000000000000000000000000e-55
0.7225449828970558    	123.95865609960283    	0.2225449828919483    	-0.5000000000051075    	-1.2677767375712559    	-1.463658205474401800000000000000000000000000000000000000000000000000000e-54
0.72340174972733    	123.46165385188782    	0.22340174972225593    	-0.5000000000050739    	-1.2677767375711708    	-2.405941179404038000000000000000000000000000000000000000000000000000000e-54
0.7242574599647454    	122.9646516041728    	0.2242574599596706    	-0.5000000000050748    	-1.267776737571173    	-3.9548529411454386000000000000000000000000000000000000000000000000000000e-54
0.7251121397683296    	122.46764935645778    	0.2251121397632757    	-0.5000000000050538    	-1.2677767375711197    	-6.500932740991213000000000000000000000000000000000000000000000000000000e-54
0.7259658150328046    	121.97064710874277    	0.22596581502776242    	-0.5000000000050422    	-1.2677767375710902    	-1.068614361439472700000000000000000000000000000000000000000000000000000e-53
0.7268185113968995    	121.47364486102775    	0.2268185113918709    	-0.5000000000050285    	-1.2677767375710558    	-1.756573554859725800000000000000000000000000000000000000000000000000000e-53
0.7276702542512945    	120.97664261331273    	0.2276702542462784    	-0.5000000000050161    	-1.267776737571024    	-2.88743139243997900000000000000000000000000000000000000000000000000000e-53
0.7285210687465891    	120.47964036559772    	0.22852106874160022    	-0.5000000000049888    	-1.267776737570955    	-4.7463199152589197000000000000000000000000000000000000000000000000000e-53
0.7293709798008069    	119.9826381178827    	0.22937097979582957    	-0.5000000000049774    	-1.267776737570926    	-7.801935241462787000000000000000000000000000000000000000000000000000000e-53
0.7302200121071082    	119.48563587016768    	0.23022001210215326    	-0.5000000000049548    	-1.2677767375708688    	-1.28247135883714340000000000000000000000000000000000000000000000000000e-52
0.7310681901409934    	118.98863362245267    	0.23106819013604837    	-0.500000000004945    	-1.267776737570844    	-2.10810873883800240000000000000000000000000000000000000000000000000000e-52
0.7319155381675604    	118.49163137473765    	0.23191553816262225    	-0.5000000000049382    	-1.2677767375708267    	-3.4652800814162260000000000000000000000000000000000000000000000000000e-52
0.7327620802486434    	117.99462912702263    	0.2327620802437414    	-0.500000000004902    	-1.2677767375707347    	-5.6961796236749110000000000000000000000000000000000000000000000000000e-52
0.7336078402493171    	117.49762687930762    	0.23360784024441508    	-0.5000000000049021    	-1.267776737570735    	-9.3633015348960490000000000000000000000000000000000000000000000000000e-52
0.73445284184526    	117.0006246315926    	0.23445284184037724    	-0.5000000000048829    	-1.2677767375706863    	-1.5391265975707624000000000000000000000000000000000000000000000000000e-51
0.7352971085288534    	116.50362238387758    	0.2352971085239831    	-0.5000000000048702    	-1.2677767375706543    	-2.5299950818854520000000000000000000000000000000000000000000000000000e-51
0.7361406636159001    	116.00662013616257    	0.23614066361106514    	-0.500000000004835    	-1.267776737570565    	-4.158771035772639000000000000000000000000000000000000000000000000000e-51
0.7369835302520072    	115.50961788844755    	0.23698353024717553    	-0.5000000000048317    	-1.2677767375705566    	-6.836130493618284000000000000000000000000000000000000000000000000000e-51
0.7378257314188363    	115.01261564073253    	0.23782573141400806    	-0.5000000000048282    	-1.2677767375705478    	-1.123713705895220400000000000000000000000000000000000000000000000000e-50
0.7386672899401054    	114.51561339301752    	0.23866728993529684    	-0.5000000000048086    	-1.267776737570498    	-1.847145097647807000000000000000000000000000000000000000000000000000e-50
0.7395082284878626    	114.0186111453025    	0.23950822848307288    	-0.5000000000047897    	-1.26777673757045    	-3.036311645808538000000000000000000000000000000000000000000000000000e-50
0.7403485695883234    	113.52160889758748    	0.24034856958355227    	-0.5000000000047711    	-1.267776737570403    	-4.99104722320539760000000000000000000000000000000000000000000000000e-50
0.7411883356275071    	113.02460664987247    	0.2411883356227493    	-0.5000000000047579    	-1.2677767375703692    	-8.20421461632700600000000000000000000000000000000000000000000000000e-50
0.7420275488572802    	112.52760440215745    	0.24202754885253475    	-0.5000000000047454    	-1.2677767375703377    	-1.34859748787401280000000000000000000000000000000000000000000000000e-49
0.7428662314009371    	112.03060215444243    	0.24286623139620694    	-0.5000000000047301    	-1.267776737570299    	-2.2168059580995333000000000000000000000000000000000000000000000000e-49
0.7437044052585831    	111.53359990672742    	0.24370440525386874    	-0.5000000000047143    	-1.2677767375702589    	-3.643955071881820300000000000000000000000000000000000000000000000e-49
0.7445420923128641    	111.0365976590124    	0.2445420923081655    	-0.5000000000046986    	-1.267776737570219    	-5.98988310969572200000000000000000000000000000000000000000000000000e-49
0.7453793143341938    	110.53959541129738    	0.2453793143295039    	-0.5000000000046898    	-1.267776737570197    	-9.8460872760677420000000000000000000000000000000000000000000000000e-49
0.7462160929862349    	110.04259316358237    	0.24621609298156155    	-0.5000000000046734    	-1.2677767375701552    	-1.6184862521109825000000000000000000000000000000000000000000000000e-48
0.7470524498310724    	109.54559091586735    	0.24705244982641397    	-0.5000000000046585    	-1.2677767375701174    	-2.660445387925111600000000000000000000000000000000000000000000000e-48
0.7478884063344597    	109.04858866815233    	0.24788840632981823    	-0.5000000000046415    	-1.2677767375700744    	-4.37320345038473000000000000000000000000000000000000000000000000e-48
0.7487239838708561    	108.55158642043732    	0.2487239838662302    	-0.500000000004626    	-1.2677767375700348    	-7.188611540480624000000000000000000000000000000000000000000000000e-48
0.7495592037287515    	108.0545841727223    	0.24955920372414092    	-0.5000000000046106    	-1.267776737569996    	-1.181654054429711600000000000000000000000000000000000000000000000e-47
0.750394087115518    	107.55758192500728    	0.2503940871109258    	-0.5000000000045923    	-1.2677767375699496    	-1.942386643772964200000000000000000000000000000000000000000000000e-47
0.7512286551622723    	107.06057967729227    	0.2512286551576896    	-0.5000000000045828    	-1.2677767375699254    	-3.19286838627948200000000000000000000000000000000000000000000000e-47
0.7520629289291024    	106.56357742957725    	0.25206292892454807    	-0.5000000000045544    	-1.2677767375698534    	-5.248393034818724000000000000000000000000000000000000000000000000e-47
0.7528969294097021    	106.06657518186223    	0.25289692940516445    	-0.5000000000045377    	-1.267776737569811    	-8.62723611355352000000000000000000000000000000000000000000000000e-47
0.7537306775363386    	105.56957293414722    	0.25373067753180206    	-0.5000000000045366    	-1.2677767375698084    	-1.41813317838862600000000000000000000000000000000000000000000000e-46
0.7545641941845693    	105.0725706864322    	0.2545641941800601    	-0.5000000000045093    	-1.267776737569739    	-2.3311077675121880000000000000000000000000000000000000000000000e-46
0.7553975001781612    	104.57556843871718    	0.2553975001736563    	-0.500000000004505    	-1.267776737569728    	-3.831842810370030000000000000000000000000000000000000000000000e-46
0.7562306162936696    	104.07856619100217    	0.2562306162891776    	-0.5000000000044921    	-1.2677767375696953    	-6.29873038390436600000000000000000000000000000000000000000000000e-46
0.7570635632651175    	103.58156394328715    	0.2570635632606494    	-0.5000000000044681    	-1.2677767375696347    	-1.0353766167482434000000000000000000000000000000000000000000000e-45
0.7578963617889125    	103.08456169557213    	0.25789636178445996    	-0.5000000000044525    	-1.2677767375695952    	-1.7019378083691536000000000000000000000000000000000000000000000e-45
0.7587290325282151    	102.58755944785712    	0.2587290325237818    	-0.5000000000044332    	-1.2677767375695463    	-2.797621905595649000000000000000000000000000000000000000000000e-45
0.7595615961177488    	102.0905572001421    	0.2595615961133242    	-0.5000000000044246    	-1.2677767375695244    	-4.5986923189445983000000000000000000000000000000000000000000000e-45
0.7603940731683838    	101.59355495242708    	0.26039407316397556    	-0.5000000000044083    	-1.2677767375694828    	-7.559267033912284000000000000000000000000000000000000000000000e-45
0.7612264842717223    	101.09655270471207    	0.26122648426733086    	-0.5000000000043915    	-1.2677767375694404    	-1.242581893435028600000000000000000000000000000000000000000000e-44
0.7620588500047187    	100.59955045699705    	0.26205885000035856    	-0.5000000000043602    	-1.2677767375693612    	-2.04253898554696400000000000000000000000000000000000000000000e-44
0.7628911909341157    	100.10254820928203    	0.2628911909297533    	-0.5000000000043624    	-1.2677767375693667    	-3.357497424935207000000000000000000000000000000000000000000000e-44
0.7637235276213216    	99.60554596156702    	0.2637235276169913    	-0.5000000000043303    	-1.2677767375692852    	-5.51900797889928400000000000000000000000000000000000000000000e-44
0.7645558806266887    	99.108543713852    	0.26455588062235785    	-0.5000000000043308    	-1.2677767375692865    	-9.07206922779449900000000000000000000000000000000000000000000e-44
0.7653882705142048    	98.61154146613698    	0.2653882705098885    	-0.5000000000043163    	-1.2677767375692497    	-1.49125423243744500000000000000000000000000000000000000000000e-43
0.7662207178560905    	98.11453921842197    	0.26622071785178897    	-0.5000000000043016    	-1.2677767375692124    	-2.4513031480726790000000000000000000000000000000000000000000e-43
0.767053243237336    	97.61753697070695    	0.26705324323309293    	-0.500000000004243    	-1.267776737569064    	-4.0294183198592110000000000000000000000000000000000000000000e-43
0.7678858672602602    	97.12053472299193    	0.2678858672559849    	-0.5000000000042752    	-1.2677767375691458    	-6.62350228252374200000000000000000000000000000000000000000000e-43
0.768718610549268    	96.62353247527692    	0.2687186105450279    	-0.5000000000042402    	-1.2677767375690567    	-1.0887621736958324000000000000000000000000000000000000000000e-42
0.7695514937551453    	96.1265302275619    	0.2695514937509059    	-0.5000000000042394    	-1.2677767375690547    	-1.7896922508784907000000000000000000000000000000000000000000e-42
0.7703845375600472    	95.62952797984688    	0.27038453755581926    	-0.500000000004228    	-1.2677767375690259    	-2.9418714483640220000000000000000000000000000000000000000000e-42
0.7712177626819077    	95.13252573213187    	0.2712177626776895    	-0.5000000000042182    	-1.267776737569001    	-4.8358077286478800000000000000000000000000000000000000000000e-42
0.7720511898792168    	94.63552348441685    	0.2720511898750238    	-0.500000000004193    	-1.267776737568937    	-7.949034075385929000000000000000000000000000000000000000000e-42
0.7728848399556005    	94.13852123670183    	0.2728848399514301    	-0.5000000000041704    	-1.26777673756888    	-1.306651262359310700000000000000000000000000000000000000000e-41
0.7737187337646492    	93.64151898898682    	0.2737187337604911    	-0.5000000000041581    	-1.2677767375688487    	-2.147855330890990300000000000000000000000000000000000000000e-41
0.7745528922146989    	93.1445167412718    	0.2745528922105436    	-0.5000000000041553    	-1.2677767375688416    	-3.530614981465696000000000000000000000000000000000000000000e-41
0.7753873362735973    	92.64751449355678    	0.2753873362694697    	-0.5000000000041276    	-1.2677767375687714    	-5.80357623163525100000000000000000000000000000000000000000e-41
0.7762220869732639    	92.15051224584177    	0.27622208696915135    	-0.5000000000041126    	-1.2677767375687332    	-9.5398385984356490000000000000000000000000000000000000000e-41
0.7770571654150714    	91.65350999812675    	0.277057165410967    	-0.5000000000041044    	-1.2677767375687126    	-1.56814551669220600000000000000000000000000000000000000000e-40
0.777892592774265    	91.15650775041173    	0.27789259277018014    	-0.500000000004085    	-1.267776737568663    	-2.577695981067340000000000000000000000000000000000000000e-40
0.7787283903052072    	90.65950550269672    	0.27872839030113744    	-0.5000000000040699    	-1.2677767375686249    	-4.2371811162183715000000000000000000000000000000000000000e-40
0.7795645793462901    	90.1625032549817    	0.27956457934223444    	-0.5000000000040556    	-1.2677767375685889    	-6.9650199028527470000000000000000000000000000000000000000e-40
0.7804011813250121    	89.66550100726668    	0.2804011813209714    	-0.5000000000040408    	-1.2677767375685511    	-1.1449003692915252000000000000000000000000000000000000000e-39
0.7812382177630404    	89.16849875955167    	0.2812382177590163    	-0.500000000004024    	-1.2677767375685087    	-1.8819714428482706000000000000000000000000000000000000000e-39
0.7820757102815021    	88.67149651183665    	0.28207571027749395    	-0.5000000000040082    	-1.2677767375684685    	-3.093558711914915000000000000000000000000000000000000000e-39
0.7829136806061209    	88.17449426412163    	0.2829136806021319    	-0.5000000000039889    	-1.2677767375684197    	-5.085149161233173000000000000000000000000000000000000000e-39
0.7837521505725572    	87.67749201640662    	0.2837521505685796    	-0.5000000000039776    	-1.267776737568391    	-8.358898084718704000000000000000000000000000000000000000e-39
0.7845911421318086    	87.1804897686916    	0.28459114212785125    	-0.5000000000039573    	-1.2677767375683395    	-1.374024143153550000000000000000000000000000000000000000e-38
0.7854306773556807    	86.68348752097658    	0.2854306773517416    	-0.5000000000039392    	-1.2677767375682936    	-2.258601943502916000000000000000000000000000000000000000e-38
0.7862707784422034    	86.18648527326157    	0.2862707784382721    	-0.5000000000039313    	-1.2677767375682736    	-3.712658736466664000000000000000000000000000000000000000e-38
0.7871114677214459    	85.68948302554655    	0.28711146771753543    	-0.5000000000039104    	-1.2677767375682207    	-6.10281724635576600000000000000000000000000000000000000e-38
0.7879527676610625    	85.19248077783153    	0.2879527676571702    	-0.5000000000038922    	-1.2677767375681745    	-1.00317268529406560000000000000000000000000000000000000e-37
0.7887947008721481    	84.69547853011652    	0.2887947008682683    	-0.5000000000038798    	-1.267776737568143    	-1.64900142982495750000000000000000000000000000000000000e-37
0.7896372901151235    	84.1984762824015    	0.28963729011125416    	-0.5000000000038693    	-1.2677767375681166    	-2.71060581635320150000000000000000000000000000000000000e-37
0.7904805583057832    	83.70147403468648    	0.29048055830192554    	-0.5000000000038577    	-1.267776737568087    	-4.4556564710970170000000000000000000000000000000000000e-37
0.7913245285212401    	83.20447178697147    	0.29132452851740986    	-0.5000000000038303    	-1.2677767375680173    	-7.3241466791871680000000000000000000000000000000000000e-37
0.7921692240063615    	82.70746953925645    	0.2921692240025389    	-0.5000000000038226    	-1.267776737567998    	-1.203933133674488100000000000000000000000000000000000e-36
0.7930146681799007    	82.21046729154143    	0.29301466817609995    	-0.5000000000038007    	-1.2677767375679425    	-1.979008687084530800000000000000000000000000000000000e-36
0.793860884641051    	81.71346504382642    	0.2938608846372635    	-0.5000000000037873    	-1.2677767375679085    	-3.2530671961844610000000000000000000000000000000000000e-36
0.7947078971758953    	81.2164627961114    	0.29470789717211743    	-0.5000000000037779    	-1.2677767375678846    	-5.347347008608364000000000000000000000000000000000000e-36
0.7955557297643759    	80.71946054839638    	0.2955557297606231    	-0.5000000000037528    	-1.267776737567821    	-8.789895291437879000000000000000000000000000000000000e-36
0.7964044065867142    	80.22245830068137    	0.29640440658297057    	-0.5000000000037437    	-1.267776737567798    	-1.444870869798838000000000000000000000000000000000000e-35
0.7972539520307942    	79.72545605296635    	0.29725395202706695    	-0.5000000000037272    	-1.2677767375677562    	-2.375058816032545600000000000000000000000000000000000e-35
0.7981043906990273    	79.22845380525133    	0.29810439069530303    	-0.5000000000037242    	-1.2677767375677484    	-3.90408893799573500000000000000000000000000000000000e-35
0.7989557474158255    	78.73145155753632    	0.2989557474121271    	-0.5000000000036984    	-1.267776737567683    	-6.41748757247273200000000000000000000000000000000000e-35
0.7998080472348152    	78.2344493098213    	0.29980804723113114    	-0.5000000000036842    	-1.267776737567647    	-1.05489775968026260000000000000000000000000000000000e-34
0.800661315446678    	77.73744706210628    	0.3006613154430028    	-0.5000000000036752    	-1.267776737567624    	-1.7340263939921569000000000000000000000000000000000e-34
0.8015155775868338    	77.24044481439127    	0.30151557758318165    	-0.5000000000036521    	-1.2677767375675657    	-2.85036868025277830000000000000000000000000000000000e-34
0.8023708594433794    	76.74344256667625    	0.30237085943973546    	-0.5000000000036439    	-1.2677767375675448    	-4.6853967399314655000000000000000000000000000000000e-34
0.8032271870652969    	76.24644031896123    	0.3032271870616818    	-0.5000000000036152    	-1.267776737567472    	-7.7017905657781620000000000000000000000000000000000e-34
0.804084586770806    	75.74943807124622    	0.30408458676720446    	-0.5000000000036016    	-1.2677767375674376    	-1.266009715112773000000000000000000000000000000000e-33
0.8049430851559238    	75.2524358235312    	0.30494308515233715    	-0.5000000000035866    	-1.2677767375673996    	-2.081049315832682000000000000000000000000000000000e-33
0.8058027091032343    	74.75543357581618    	0.3058027090996651    	-0.5000000000035691    	-1.2677767375673552    	-3.4208001749353870000000000000000000000000000000000e-33
0.8066634857907911    	74.25843132810117    	0.30666348578723673    	-0.5000000000035544    	-1.267776737567318    	-5.62306416662487900000000000000000000000000000000e-33
0.8075254427015828    	73.76142908038615    	0.30752544269804544    	-0.5000000000035374    	-1.2677767375672748    	-9.243115354605000000000000000000000000000000000000e-33
0.8083886076328433    	73.26442683267113    	0.3083886076293176    	-0.5000000000035257    	-1.2677767375672453    	-1.519370558949451300000000000000000000000000000000e-32
0.8092530087056706    	72.76742458495612    	0.30925300870216615    	-0.5000000000035044    	-1.2677767375671913    	-2.49752037796678540000000000000000000000000000000e-32
0.8101186743752762    	72.2704223372411    	0.31011867437178386    	-0.5000000000034924    	-1.2677767375671607    	-4.10538956518432600000000000000000000000000000000e-32
0.8109856334409971    	71.77342008952608    	0.3109856334375227    	-0.5000000000034743    	-1.267776737567115    	-6.74838276820998800000000000000000000000000000000e-32
0.8118539150570171    	71.27641784181107    	0.3118539150535561    	-0.500000000003461    	-1.2677767375670812    	-1.10928985576619190000000000000000000000000000000e-31
0.8127235487431012    	70.77941559409605    	0.31272354873967445    	-0.5000000000034267    	-1.2677767375669942    	-1.8234353716604250000000000000000000000000000000e-31
0.8135945643957038    	70.28241334638103    	0.3135945643922799    	-0.5000000000034239    	-1.267776737566987    	-2.9973379251051170000000000000000000000000000000e-31
0.8144669922996257    	69.78541109866602    	0.3144669922962158    	-0.5000000000034099    	-1.2677767375669515    	-4.9269827584251386000000000000000000000000000000e-31
0.8153408631395581    	69.288408850951    	0.3153408631361629    	-0.5000000000033953    	-1.2677767375669144    	-8.0989063323473120000000000000000000000000000000e-31
0.8162162080124534    	68.79140660323598    	0.31621620800908257    	-0.5000000000033709    	-1.2677767375668525    	-1.3312870573369190000000000000000000000000000000e-30
0.8170930584398604    	68.29440435552097    	0.317093058436498    	-0.5000000000033623    	-1.267776737566831    	-2.1883513110332750000000000000000000000000000000e-30
0.8179714463809533    	67.79740210780595    	0.31797144637760855    	-0.5000000000033448    	-1.2677767375667863    	-3.5971817153248975000000000000000000000000000000e-30
0.8188514042456717    	67.30039986009093    	0.3188514042423289    	-0.5000000000033428    	-1.2677767375667814    	-5.912997711029322000000000000000000000000000000e-30
0.8197329649086148    	66.80339761237592    	0.31973296490530073    	-0.500000000003314    	-1.2677767375667084    	-9.719704117722087000000000000000000000000000000e-30
0.8206161617228954    	66.3063953646609    	0.32061616171959595    	-0.5000000000032995    	-1.2677767375666715    	-1.597711562780532200000000000000000000000000000e-29
0.8215010285349698    	65.80939311694588    	0.3215010285316946    	-0.500000000003275    	-1.2677767375666096    	-2.626296240014411300000000000000000000000000000e-29
0.8223875996994809    	65.31239086923087    	0.3223875996962145    	-0.5000000000032665    	-1.2677767375665878    	-4.3170695518470703000000000000000000000000000e-29
0.8232759100948752    	64.81538862151585    	0.3232759100916346    	-0.5000000000032407    	-1.2677767375665225    	-7.09633941195559700000000000000000000000000000e-29
0.8241659951394344    	64.31838637380083    	0.32416599513620187    	-0.5000000000032325    	-1.2677767375665019    	-1.16648648915393250000000000000000000000000000e-28
0.8250578908077549    	63.82138412608582    	0.3250578908045399    	-0.5000000000032151    	-1.2677767375664575    	-1.91745440908059840000000000000000000000000000e-28
0.8259516336479568    	63.3243818783708    	0.32595163364475765    	-0.5000000000031991    	-1.267776737566417    	-3.15188512262095160000000000000000000000000000e-28
0.8268472607993123    	62.827379630655784    	0.32684726079612486    	-0.5000000000031873    	-1.2677767375663873    	-5.1810253110334630000000000000000000000000000e-28
0.827744810010546    	62.33037738294077    	0.3277448100073774    	-0.5000000000031687    	-1.26777673756634    	-8.5164979779618550000000000000000000000000000e-28
0.8286443196587967    	61.83337513522575    	0.3286443196556447    	-0.5000000000031519    	-1.2677767375662974    	-1.3999301963294328000000000000000000000000000e-27
0.8295458287691494    	61.336372887510734    	0.32954582876600874    	-0.5000000000031406    	-1.2677767375662687    	-2.3011859565590825000000000000000000000000000e-27
0.8304493770349854    	60.83937063979572    	0.3304493770318688    	-0.5000000000031166    	-1.267776737566208    	-3.782657750042995300000000000000000000000000e-27
0.8313550048388451    	60.3423683920807    	0.3313550048357437    	-0.5000000000031015    	-1.2677767375661695    	-6.2178806598296580000000000000000000000000000e-27
0.8322627532743678    	59.845366144365684    	0.33226275327130095    	-0.5000000000030669    	-1.2677767375660818    	-1.02208665056848630000000000000000000000000e-26
0.8331726641685917    	59.34836389665067    	0.33317266416552693    	-0.5000000000030647    	-1.2677767375660762    	-1.680091945185267800000000000000000000000000e-26
0.8340847801056314    	58.85136164893565    	0.3340847801025994    	-0.500000000003032    	-1.2677767375659934    	-2.76171197687243240000000000000000000000000e-26
0.8349991444506566    	58.354359401220634    	0.33499914444763657    	-0.50000000000302    	-1.267776737565963    	-4.53966407318236600000000000000000000000000e-26
0.8359158013750081    	57.85735715350562    	0.33591580137199306    	-0.500000000003015    	-1.2677767375659503    	-7.46223721732248400000000000000000000000000e-26
0.836834795882683    	57.3603549057906    	0.33683479587968584    	-0.5000000000029972    	-1.267776737565905    	-1.22663226595435870000000000000000000000000e-25
0.8377561738368826    	56.863352658075584    	0.3377561738338992    	-0.5000000000029833    	-1.26777673756587    	-2.01632120778411580000000000000000000000000e-25
0.83867998198858    	56.36635041036057    	0.33867998198561433    	-0.5000000000029656    	-1.267776737565825    	-3.31440100330058400000000000000000000000000e-25
0.8396062680055283    	55.86934816264555    	0.3396062680025741    	-0.5000000000029543    	-1.2677767375657962    	-5.4481666751660180000000000000000000000000e-25
0.8405350805027528    	55.372345914930534    	0.3405350804998168    	-0.5000000000029361    	-1.2677767375657503    	-8.9556212693728880000000000000000000000000e-25
0.8414664690740778    	54.87534366721552    	0.34146646907115913    	-0.5000000000029187    	-1.267776737565706    	-1.4721126775733245000000000000000000000000e-24
0.8424004843250397    	54.3783414195005    	0.34240048432213527    	-0.5000000000029045    	-1.2677767375656699    	-2.4198385240824888000000000000000000000000e-24
0.8433371779071425    	53.881339171785484    	0.34333717790426976    	-0.5000000000028727    	-1.2677767375655895    	-3.977697204731839300000000000000000000000e-24
0.8442766025533222    	53.38433692407047    	0.3442766025504644    	-0.5000000000028578    	-1.2677767375655518    	-6.5384838265316160000000000000000000000000e-24
0.8452188121152134    	52.88733467635545    	0.34521881211235955    	-0.5000000000028539    	-1.2677767375655418    	-1.074786957110720800000000000000000000000e-23
0.8461638616015972    	52.390332428640434    	0.3461638615987695    	-0.5000000000028276    	-1.2677767375654752    	-1.76671998252550280000000000000000000000e-23
0.8471118072188495    	51.89333018092542    	0.3471118072160365    	-0.5000000000028129    	-1.2677767375654379    	-2.90410995035304300000000000000000000000e-23
0.8480627064128368    	51.3963279332104    	0.3480627064100439    	-0.500000000002793    	-1.2677767375653872    	-4.77373589881712400000000000000000000000e-23
0.849016617912768    	50.899325685495384    	0.34901661790999106    	-0.5000000000027769    	-1.2677767375653464    	-7.84700125726472900000000000000000000000e-23
0.8499736017769228    	50.40232343778037    	0.3499736017741644    	-0.5000000000027585    	-1.2677767375652997    	-1.2898792483843080000000000000000000000e-22
0.85093371944037    	49.90532119006535    	0.35093371943762797    	-0.5000000000027419    	-1.2677767375652578    	-2.12028572554660650000000000000000000000e-22
0.8518970337648808    	49.408318942350334    	0.35189703376215187    	-0.5000000000027288    	-1.2677767375652247    	-3.4852964442895440000000000000000000000e-22
0.8528636090910172    	48.91131669463532    	0.3528636090883114    	-0.500000000002706    	-1.2677767375651665    	-5.7290822450100620000000000000000000000e-22
0.8538335112926596    	48.4143144469203    	0.35383351128996265    	-0.500000000002697    	-1.2677767375651439    	-9.4173864102340870000000000000000000000e-22
0.8548068078340805    	47.917312199205284    	0.3548068078314188    	-0.5000000000026615    	-1.2677767375650542    	-1.5480169948146010000000000000000000000e-21
0.8557835678293634    	47.42030995149027    	0.35578356782673987    	-0.5000000000026235    	-1.2677767375649576    	-2.544608994307225300000000000000000000e-21
0.8567638621053941    	46.92330770377525    	0.3567638621027641    	-0.50000000000263    	-1.267776737564974    	-4.182793183536537000000000000000000000e-21
0.857747763266551    	46.426305456060234    	0.3577477632639362    	-0.5000000000026147    	-1.2677767375649354    	-6.87561776893073100000000000000000000e-21
0.8587353457640838    	45.92930320834522    	0.35873534576148564    	-0.5000000000025981    	-1.2677767375648932    	-1.13020456977186500000000000000000000e-20
0.8597266859675562    	45.4323009606302    	0.359726685964977    	-0.5000000000025792    	-1.2677767375648452    	-1.857814690201804000000000000000000000e-20
0.8607218622405194    	44.935298712915184    	0.36072186223796265    	-0.5000000000025567    	-1.2677767375647881    	-3.05385017495223450000000000000000000e-20
0.8617209550196965    	44.43829646520017    	0.36172095501715906    	-0.5000000000025374    	-1.2677767375647393    	-5.01987681561650300000000000000000000e-20
0.8627240468982753    	43.94129421748515    	0.3627240468957514    	-0.5000000000025239    	-1.2677767375647049    	-8.25160430287259300000000000000000000e-20
0.8637312227133037    	43.444291969770134    	0.3637312227108064    	-0.5000000000024973    	-1.2677767375646378    	-1.35638733921448500000000000000000000e-19
0.8647425696377119    	42.94728972205512    	0.3647425696352251    	-0.5000000000024869    	-1.2677767375646112    	-2.22961080833805140000000000000000000e-19
0.8657581772771844    	42.4502874743401    	0.3657581772747207    	-0.5000000000024636    	-1.2677767375645521    	-3.66500350816955760000000000000000000e-19
0.8667781377718502    	41.953285226625084    	0.3667781377694073    	-0.5000000000024429    	-1.2677767375644997    	-6.0244822390807940000000000000000000e-19
0.8678025459038463    	41.45628297891007    	0.3678025459014141    	-0.5000000000024322    	-1.2677767375644724    	-9.9029608479492940000000000000000000e-19
0.8688314992103803    	40.95928073119505    	0.36883149920796987    	-0.5000000000024104    	-1.2677767375644173    	-1.627835051448001700000000000000000e-18
0.8698650981029279    	40.462278483480034    	0.36986509810052454    	-0.5000000000024033    	-1.2677767375643993    	-2.6758128153878846000000000000000000e-18
0.8709034459934584    	39.96527623576502    	0.370903445991083    	-0.5000000000023754    	-1.2677767375643285    	-4.398464215784672000000000000000000e-18
0.8719466494272469    	39.46827398805    	0.3719466494248912    	-0.5000000000023557    	-1.2677767375642786    	-7.230134838386973000000000000000000e-18
0.8729948182235697    	38.971271740334984    	0.3729948182212389    	-0.5000000000023308    	-1.2677767375642155    	-1.188479596893375000000000000000000e-17
0.8740480656243923    	38.47426949261997    	0.3740480656220777    	-0.5000000000023146    	-1.2677767375641744    	-1.953606376374248700000000000000000e-17
0.8751065084517383    	37.97726724490495    	0.3751065084494404    	-0.5000000000022979    	-1.267776737564132    	-3.21131122804839300000000000000000e-17
0.8761702672743034    	37.480264997189934    	0.37617026727202485    	-0.5000000000022785    	-1.2677767375640827    	-5.27870912385583100000000000000000e-17
0.8772394665842815    	36.98326274947492    	0.37723946658202523    	-0.5000000000022562    	-1.2677767375640263    	-8.67706928275931500000000000000000e-17
0.8783142349845952    	36.4862605017599    	0.3783142349823575    	-0.5000000000022377    	-1.2677767375639792    	-1.42632468604007080000000000000000e-16
0.8793947053879149    	35.989258254044884    	0.3793947053857008    	-0.5000000000022142    	-1.2677767375639197    	-2.3445728548572392000000000000000e-16
0.8804810152280071    	35.49225600632987    	0.3804810152258105    	-0.5000000000021967    	-1.2677767375638753    	-3.8539765353111144000000000000000e-16
0.8815733066844648    	34.99525375861485    	0.38157330668228895    	-0.5000000000021758    	-1.2677767375638225    	-6.33511349581545200000000000000000e-16
0.8826717269218967    	34.498251510899834    	0.3826717269197318    	-0.5000000000021649    	-1.267776737563795    	-1.0413572225245338000000000000000e-15
0.883776428344732    	34.00124926318482    	0.383776428339344    	-0.500000000005388    	-1.2677767375719673    	-1.711768645692471300000000000000e-15
0.8848875688687247    	33.5042470154698    	0.3848875688666078    	-0.5000000000021168    	-1.2677767375636728    	-2.8137817004546720000000000000000e-15
0.8860053122108644    	33.007244767754784    	0.3860053122087684    	-0.500000000002096    	-1.26777673756362    	-4.6252555669465084000000000000000e-15
0.8871298281989468    	32.51024252003977    	0.3871298281968699    	-0.500000000002077    	-1.2677767375635718    	-7.602931334763041000000000000000e-15
0.8882612931025641    	32.01324027232475    	0.388261293097257    	-0.5000000000053072    	-1.2677767375717621    	-1.249759371010995500000000000000e-14
0.8893998899873483    	31.516238024609734    	0.3893998899820611    	-0.5000000000052872    	-1.2677767375717115    	-2.054337224233892500000000000000e-14
0.8905458090945604    	31.019235776894718    	0.3905458090892837    	-0.5000000000052766    	-1.2677767375716846    	-3.37689120703211300000000000000e-14
0.8916992482480415    	30.5222335291797    	0.39169924824279406    	-0.5000000000052474    	-1.2677767375716105    	-5.55088721053739100000000000000e-14
0.8928604132914302    	30.025231281464684    	0.3928604132894305    	-0.5000000000019996    	-1.2677767375633757    	-9.12447186925751700000000000000e-14
0.8940295185577757    	29.528229033749668    	0.3940295185516511    	-0.5000000000061245    	-1.2677767375738347    	-1.49986810639612360000000000000e-13
0.8952067873754262    	29.03122678603465    	0.3952067873733097    	-0.5000000000021164    	-1.267776737563672    	-2.46546251533060000000000000e-13
0.8963924526126628    	28.534224538319634    	0.39639245262868367    	-0.49999999998397915    	-1.2677767375176838    	-4.0526932925493650000000000000e-13
0.8975867572654942    	28.037222290604618    	0.39758675726291515    	-0.500000000002579    	-1.2677767375648448    	-6.6617613617509160000000000000e-13
0.8987899550927845    	27.5402200428896    	0.3987899551060431    	-0.4999999999867414    	-1.2677767375246876    	-1.0950511483932349000000000000e-12
0.9000023113029636    	27.043217795174584    	0.40000231129987046    	-0.5000000000030932    	-1.2677767375661486    	-1.800029980782998000000000000e-12
0.9012241032982156    	26.546215547459568    	0.40122410329113223    	-0.5000000000070833    	-1.2677767375762659    	-2.9588644662597186000000000000e-12
0.9024556214816375    	26.04921329974455    	0.40245562150129965    	-0.4999999999803378    	-1.267776737508451    	-4.863740617190226000000000000e-12
0.903697170134164    	25.552211052029534    	0.40369717016969214    	-0.49999999996447175    	-1.2677767374682218    	-7.99494977247447900000000000e-12
0.9049490683687624    	25.055208804314518    	0.40494906835779426    	-0.5000000000109681    	-1.2677767375861158    	-1.314198821344954300000000000e-11
0.9062116511706396    	24.5582065565995    	0.40621165115126423    	-0.5000000000193754    	-1.267776737607433    	-2.160261904297009500000000000e-11
0.9074852705322343    	24.061204308884484    	0.4074852705716704    	-0.4999999999605639    	-1.267776737458313    	-3.55100873578702400000000000e-11
0.9087702966954669    	23.564202061169468    	0.40877029668985265    	-0.5000000000056143    	-1.2677767375725408    	-5.83709920382972400000000000e-11
0.9100671195116883    	23.06719981345445    	0.4100671195111    	-0.5000000000005883    	-1.2677767375597973    	-9.59494319796376200000000000e-11
0.9113761499352019    	22.570197565739434    	0.4113761499105509    	-0.500000000024651    	-1.2677767376208093    	-1.57720353479256450000000000e-10
0.912697821665487    	22.073195318024418    	0.41269782153620604    	-0.5000000001292809    	-1.2677767378861042    	-2.5925854263421510000000000e-10
0.9140325929573948    	21.5761930703094    	0.41403259278564686    	-0.5000000001717481    	-1.2677767379937819    	-4.26165618108745300000000000e-10
0.9153809486203013    	21.079190822594384    	0.41538094830995037    	-0.500000000310351    	-1.267776738345217    	-7.0052516770585460000000000e-10
0.9167434022307924    	20.582188574879368    	0.4167434016956877    	-0.5000000005351046    	-1.267776738915092    	-1.1515136128698537000000000e-9
0.9181204985883207    	20.08518632716435    	0.41812049766675236    	-0.5000000009215683    	-1.267776739894991    	-1.8928422014687044000000000e-9
0.9195128164459502    	19.588184079449334    	0.41951281489886216    	-0.500000001547088    	-1.26777674148103    	-3.1114279150652410000000000e-9
0.9209209715558657    	19.091181831734318    	0.42092096898186704    	-0.5000000025739987    	-1.2677767440848169    	-5.114522311017532000000000e-9
0.9223456200744898    	18.5941795840193    	0.4223456157450459    	-0.5000000043294439    	-1.2677767485358422    	-8.407181263380683000000000e-9
0.9237874623809454    	18.097177336304284    	0.42378745476913665    	-0.5000000076118087    	-1.2677767568584537    	-1.381960865496299500000000e-8
0.9252472473712706    	17.600175088589268    	0.4252472354746194    	-0.5000000118966513    	-1.267776767722901    	-2.271648218270137800000000e-8
0.926725777303623    	17.10317284087425    	0.4267257573624652    	-0.500000019941158    	-1.2677767881201778    	-3.73410402306628200000000e-8
0.9282239132827239    	16.606170593159234    	0.42822388005328454    	-0.5000000332294393    	-1.2677768218133258    	-6.13806871281232500000000e-8
0.9297425814901139    	16.109168345444218    	0.4297425223514212    	-0.5000000591386927    	-1.2677768875076234    	-1.00896727275068850000000e-7
0.9312827802875995    	15.612166097729201    	0.4312826812444125    	-0.500000099043187    	-1.2677769886876025    	-1.6585264927989612000000e-7
0.932845588348733    	15.115163850014186    	0.4328454224052006    	-0.5000001659435324    	-1.2677771583170057    	-2.72626298355242440000000e-7
0.9344321740055275    	14.618161602299171    	0.43443189552013256    	-0.500000278485395    	-1.2677774436729166    	-4.4813935066814140000000e-7
0.9360438060408669    	14.121159354584156    	0.43604333882629037    	-0.5000004672145766    	-1.2677779222058487    	-7.366452863457440000000e-7
0.9376818662079712    	13.624157106869141    	0.4376810816180142    	-0.5000007845899569    	-1.2677787269280973    	-1.2108873659196959000000e-6
0.9393478638292206    	13.127154859154126    	0.4393465457160474    	-0.5000013181131732    	-1.2677800797047425    	-1.9904399581761859000000e-6
0.9410434529101159    	12.630152611439112    	0.4410412369443107    	-0.5000022159658053    	-1.2677823562581039    	-3.2718577620148115000000e-6
0.9427704523213107    	12.133150363724097    	0.4427667245845061    	-0.5000037277368046    	-1.2677861894343148    	-5.3782346816964170000000e-6
0.9445308697465311    	11.636148116009082    	0.4445245944053347    	-0.5000062753411965    	-1.2677926490214837    	-8.840668022771526000000e-6
0.9463269302941645    	11.139145868294067    	0.44631635815841825    	-0.5000105721357463    	-1.2678035437738364    	-1.453216821441965500000e-5
0.9481611109309562    	10.642143620579052    	0.44814328515699653    	-0.5000178257739596    	-1.2678219357614156    	-2.388777776568085700000e-5
0.9500361822560882    	10.145141372864037    	0.4500060987083102    	-0.5000300835477781    	-1.2678530160024182    	-3.92663997745852500000e-5
0.9519552596226816    	9.648139125149022    	0.45190443861838564    	-0.500050821004296    	-1.2679055969323572    	-6.45455666588746100000e-5
0.9539218662994892    	9.151136877434007    	0.4538359185196362    	-0.5000859477798529    	-1.2679946627501903    	-1.06099112865818110000e-4
0.9559400123371387    	8.654134629718992    	0.45579448178889204    	-0.5001455305482466    	-1.268145738045648    	-1.74404260105021160000e-4
0.9580142942095364    	8.157132382003978    	0.45776754195398733    	-0.5002467522555492    	-1.268402391097356    	-2.8668332327985980000e-4
0.9601500223941669    	7.660130134288963    	0.4597310116797166    	-0.5004190107144503    	-1.268839161631441    	-4.7124611641524640000e-4
0.9623533872724905    	7.163127886573947    	0.4616406510264633    	-0.5007127362460273    	-1.2695839184237616    	-7.7462796691563250000e-4
0.9646316789298861    	6.666125638858931    	0.4634169718738815    	-0.5012147070560047    	-1.2708566922554068    	-1.2733232060739283000e-3
0.9669935854282475    	6.169123391143915    	0.46491879469560793    	-0.5020747907326396    	-1.2730374804105897    	-2.093073056793561000e-3
0.9694496112415835    	5.6721211434289    	0.4658966734177089    	-0.5035529378238746    	-1.276785401404504    	-3.4405731861650850000e-3
0.9720126942796911    	5.175118895713884    	0.46591024305203627    	-0.5061024512276548    	-1.2832498289753154    	-5.655604753014455000e-3
0.9746991898979954    	4.678116647998868    	0.46417996509090564    	-0.5105192248070898    	-1.2944487945734549    	-9.296773833979255000e-3
0.9775306406853146    	4.181114400283852    	0.4593166788816545    	-0.5182139618036601    	-1.313959211705217    	-1.528265809442665700e-2
0.9805375344663508    	3.6841121525688365    	0.44881282511256715    	-0.5317247093537837    	-1.3482164346073562    	-2.51247524389414900e-2
0.9837690259308011    	3.1871099048538207    	0.42802052242763905    	-0.5557485035031621    	-1.4091300493482988    	-4.13145240861898500e-2
0.9873243258347426    	2.690107657138805    	0.3877580844270811    	-0.5995662414076615    	-1.520232266963801    	-6.79781483694055200e-2
0.9914932584836126    	2.193105409423789    	0.3062014939585511    	-0.6852917645250615    	-1.737593915010314    	-0.11203616177719851    
1.    	1.6961031617087734    	-0.    	-1.    	-2.535553475116611    	-0.1854954654019043    


==> plot-data/psi-plots/K0.01N8.dat <==
# K=1.00d-2	h=1.1    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	10.000000103107665    	0.    	0.    	0.    	-4.53999251125964300000e-5
1.594208865959002600e-2	10.501253235681329    	-0.32662014178172516    	-0.3425622304413152    	-3.8837180764075674000e-4	-2.75019613111572500000e-5
2.25549637551719800e-2	11.002506368254993    	-0.3998394290614595    	-0.42239439281663144    	-4.7887962915286420000e-4	-1.665989259437749600000e-5
2.763567099904442600e-2	11.503759500828657    	-0.43150736362661113    	-0.45914303462565553    	-5.2054253060387030000e-4	-1.009208100266058400000e-5
3.19243431014916200e-2	12.005012633402321    	-0.44586834670993997    	-0.4777926898114315    	-5.4168613504340720000e-4	-6.113490731771701000000e-6
3.57075376061887800e-2	12.506265765975986    	-0.4519867922875106    	-0.4876943298936993    	-5.5291188474851750000e-4	-3.7033758367688324000000e-6
3.9132157377627097e-2	13.00751889854965    	-0.45395933042172965    	-0.4930914877993568    	-5.5903078457364540000e-4	-2.2433979521969585000000e-6
4.228543416305876600e-2	13.508772031123314    	-0.4537991636643847    	-0.49608459782744346    	-5.6242415211033550000e-4	-1.3589855833594894000000e-6
4.52241818136573400e-2	14.010025163696978    	-0.4525363362449032    	-0.4977605180585605    	-5.643241869413269000e-4	-8.2323415423088990000000e-7
4.798784806780278500e-2	14.511278296270643    	-0.4507293917838677    	-0.49871723985167055    	-5.6540884759326380000e-4	-4.9869143645885267000000e-7
5.060514366041144000e-2	15.012531428844307    	-0.44865481045336636    	-0.4992599541137778    	-5.6602413702180210000e-4	-3.0209284626894410000000e-7
5.30977347812052100e-2	15.513784561417971    	-0.44646944891700635    	-0.49956718369821157    	-5.6637245127966280000e-4	-1.82999107453903200000000e-7
5.548244773147627000e-2	16.015037693991637    	-0.44426434565051875    	-0.49974679338199507    	-5.6657607950064590000e-4	-1.10855565573742850000000e-7
5.7772658772149900e-2	16.516290826565303    	-0.44208243754698984    	-0.4998550963191397    	-5.6669886538809620000e-4	-6.71530948410226800000000e-8
5.9979209481963200e-2	17.01754395913897    	-0.43993182399386715    	-0.4999110334758303    	-5.6676228281339210000e-4	-4.067940227798104000000000e-8
6.211103180530008000e-2	17.518797091712635    	-0.43783949517573356    	-0.4999505269810337    	-5.668070576386439000e-4	-2.46424051432237640000000e-8
6.41755878641385800e-2	18.0200502242863    	-0.43579542174491254    	-0.49997100960905116    	-5.6683027933257710000e-4	-1.492765619055009300000000e-8
6.6179187599706800e-2	18.521303356859967    	-0.43380379771993327    	-0.49998298531964    	-5.6684385651054910000e-4	-9.042742299224972000000000e-9
6.81272232629911500e-2	19.022556489433633    	-0.4318583933748889    	-0.49998561663788    	-5.6684683970522310000e-4	-5.477831700194002000000000e-9
7.00243459182138500e-2	19.5238096220073    	-0.4299653857345709    	-0.4999897316527847    	-5.6685150500581670000e-4	-3.3183119835475220000000000e-9
7.18746005828208900e-2	20.025062754580965    	-0.42812193163837275    	-0.4999965322211937    	-5.6685921498902920000e-4	-2.0101374088884708000000000e-9
7.3681531253256600e-2	20.52631588715463    	-0.4263164231156993    	-0.4999979543689559    	-5.6686082731533980000e-4	-1.2176830938883258000000000e-9
7.5448263640884500e-2	21.027569019728297    	-0.424550530216278    	-0.49999879385716245    	-5.6686177906519220000e-4	-7.3763719364904030000000000e-10
7.71775711353736200e-2	21.528822152301963    	-0.4228221137685878    	-0.49999968490396146    	-5.6686278926837660000e-4	-4.4683927385160230000000000e-10
7.88719279776467500e-2	22.03007528487563    	-0.42112770336456473    	-0.4999996313422114    	-5.6686272854401220000e-4	-2.70682306119213600000000000e-10
8.05335525397811800e-2	22.531328417449295    	-0.41946624983100517    	-0.49999980237078634    	-5.6686292244360450000e-4	-1.63971510862200240000000000e-10
8.21644428819423300e-2	23.03258155002296    	-0.41783102543854733    	-0.4999954683204897    	-5.668580088168279000e-4	-9.93291979808656700000000000e-11
8.37664061971153400e-2	23.533834682596627    	-0.41623351829047606    	-0.4999999244875914    	-5.6686306089063720000e-4	-6.01707547832106200000000000e-11
8.53410833907482800e-2	24.035087815170293    	-0.41465886692744885    	-0.49999995031819716    	-5.6686309017547410000e-4	-3.644970265317863000000000000e-11
8.68899697286395000e-2	24.53634094774396    	-0.41311000319682833    	-0.49999997292546783    	-5.6686311580593130000e-4	-2.20801754655045300000000000e-11
8.84144323119986400e-2	25.037594080317625    	-0.4115855525818616    	-0.4999999848938602    	-5.6686312937481240000e-4	-1.337553157089890800000000000e-11
8.99157249420636200e-2	25.53884721289129    	-0.41008426558345473    	-0.4999999905255183    	-5.6686313575957130000e-4	-8.102510103853713000000000000e-12
9.139500084253099e-2	26.040100345464957    	-0.40860499277449125    	-0.49999999361702224    	-5.6686313926449060000e-4	-4.9082662348827650000000000000e-12
9.28533236033495200e-2	26.541353478038623    	-0.40714667229963236    	-0.49999999590298183    	-5.6686314185614310000e-4	-2.9732857008141267000000000000e-12
9.42916766436909700e-2	27.04260661061229    	-0.40570832121124595    	-0.499999997854937    	-5.6686314406912590000e-4	-1.8011304675849366000000000000e-12
9.57109714219526000e-2	27.543859743185955    	-0.4042890273969819    	-0.4999999988189344    	-5.6686314516203520000e-4	-1.0910727349122425000000000000e-12
9.71120546043270600e-2	28.04511287575962    	-0.4028879444796505    	-0.4999999990839775    	-5.6686314546252150000e-4	-6.6094030071297020000000000000e-13
9.84957143362375200e-2	28.546366008333287    	-0.4015042851713435    	-0.499999999507581    	-5.6686314594277190000e-4	-4.00378514766651000000000000000e-13
9.98626857630445800e-2	29.047619140906953    	-0.4001377144401371    	-0.5000004002031817    	-5.66863600221910000e-4	-2.4253772226300490000000000000e-13
0.10121365588130152    	29.54887227348062    	-0.3987863439571144    	-0.4999999998384158    	-5.668631463178481000e-4	-1.46922336116888540000000000000e-13
0.10254926785681333    	30.050125406054285    	-0.39745073209651693    	-0.4999999999533303    	-5.6686314644812960000e-4	-8.90013011115697200000000000000e-14
0.10387012484619595    	30.55137853862795    	-0.39612987511012876    	-0.4999999999563247    	-5.6686314645152450000e-4	-5.39144136208828400000000000000e-14
0.10517679339682427    	31.052631671201617    	-0.39482320666780335    	-0.5000000000646276    	-5.6686314657431040000e-4	-3.26597921578673730000000000000e-14
0.10646980649570344    	31.553884803775283    	-0.3935301937053416    	-0.500000000201045    	-5.6686314672897020000e-4	-1.978435732039458500000000000000e-14
0.1077496662931613    	32.05513793634895    	-0.3922503338029494    	-0.5000000000961108    	-5.6686314661000360000e-4	-1.198479135106075700000000000000e-14
0.10901684654499007    	32.556391068922615    	-0.3909831591556506    	-0.5000000057006407    	-5.6686315296400650000e-4	-7.260039909428609000000000000000e-15
0.11027179482514586    	33.05764420149628    	-0.3897282053000487    	-0.5000000001251945    	-5.6686314664297670000e-4	-4.397922161726331400000000000000e-15
0.11151493450876085    	33.55889733406995    	-0.3884850656650708    	-0.5000000001738316    	-5.6686314669811780000e-4	-2.6641340243163850000000000000000e-15
0.1127466665729729    	34.06015046664361    	-0.38725333358022296    	-0.5000000001531958    	-5.6686314667472250000e-4	-1.6138553249733212000000000000000e-15
0.11396737122872072    	34.56140359921728    	-0.38603262897917723    	-0.5000000002078979    	-5.6686314673673970000e-4	-9.7762687093531760000000000000000e-16
0.11517740940133385    	35.062656731790945    	-0.38482259079829934    	-0.5000000001996332    	-5.6686314672736970000e-4	-5.9221807803037120000000000000000e-16
0.1163771240799326    	35.56390986436461    	-0.3836228761330364    	-0.500000000212969    	-5.6686314674248880000e-4	-3.5874858023331840000000000000000e-16
0.11756684154854204    	36.06516299693828    	-0.382433158651556    	-0.500000000200098    	-5.6686314672789670000e-4	-2.17319512176089750000000000000000e-16
0.11874687250881116    	36.56641612951194    	-0.3812531277051972    	-0.5000000002140084    	-5.6686314674366710000e-4	-1.31645873948095350000000000000000e-16
0.11991751310911299    	37.06766926208561    	-0.38008248709035747    	-0.5000000001994706    	-5.6686314672718520000e-4	-7.97472622408389200000000000000000e-17
0.12107904588935382    	37.568922394659275    	-0.3789209543118826    	-0.5000000002012365    	-5.6686314672918740000e-4	-4.83085845699696760000000000000000e-17
0.12223174064514064    	38.07017552723294    	-0.3777682595562101    	-0.5000000002013507    	-5.6686314672931690000e-4	-2.92639430819081340000000000000000e-17
0.12337585522947447    	38.57142865980661    	-0.376624144893723    	-0.5000000001231975    	-5.6686314664071250000e-4	-1.772725018388375500000000000000000e-17
0.12451163627754179    	39.07268179238027    	-0.3754883638440569    	-0.5000000001215987    	-5.6686314663889990000e-4	-1.073865535489949300000000000000000e-17
0.1256393198940834    	39.57393492495394    	-0.37436068022928726    	-0.5000000001233706    	-5.6686314664090890000e-4	-6.505166770656308000000000000000000e-18
0.12675913227463056    	40.075188057527605    	-0.37324086784867416    	-0.5000000001233047    	-5.668631466408340000e-4	-3.940641850913287300000000000000000e-18
0.12787129028365624    	40.57644119010127    	-0.37212870984072915    	-0.5000000001243854    	-5.6686314664205940000e-4	-2.3871268400398912000000000000000000e-18
0.12897600199702414    	41.07769432267494    	-0.37102399812671094    	-0.5000000001237351    	-5.668631466413221000e-4	-1.4460523858868768000000000000000000e-18
0.13007346718911586    	41.5789474552486    	-0.3699265329385958    	-0.5000000001277116    	-5.6686314664583030000e-4	-8.7597670457016220000000000000000000e-19
0.13116387780342367    	42.08020058782227    	-0.36883652275028556    	-0.5000004005537093    	-5.6686360061931220000e-4	-5.3064134773996290000000000000000000e-19
0.13224741837899612    	42.581453720395935    	-0.36775258176902115    	-0.5000000001480173    	-5.6686314666885140000e-4	-3.2144717828935240000000000000000000e-19
0.13332426645337525    	43.0827068529696    	-0.36667573367806483    	-0.5000000001314401    	-5.6686314665005730000e-4	-1.9472340191782790000000000000000000e-19
0.1343945929290917    	43.58395998554327    	-0.3656054072046305    	-0.5000000001337221    	-5.6686314665264460000e-4	-1.17957804004490520000000000000000000e-19
0.13545856242999696    	44.08521311811693    	-0.3645414377042824    	-0.5000000001342793    	-5.6686314665327620000e-4	-7.14554254317795800000000000000000000e-20
0.13651633361682397    	44.5864662506906    	-0.363483666514178    	-0.500000000131002    	-5.6686314664956060000e-4	-4.328562969383728500000000000000000000e-20
0.1375680594978948    	45.087719383264265    	-0.36243194063611717    	-0.500000000134012    	-5.6686314665297320000e-4	-2.62211823198901500000000000000000000e-20
0.1386138877122545    	45.58897251583793    	-0.36138611242351093    	-0.5000000001357654    	-5.6686314665496110000e-4	-1.58840337339671100000000000000000000e-20
0.1396539607912604    	46.0902256484116    	-0.36034603934599696    	-0.5000000001372573    	-5.6686314665665250000e-4	-9.622088149336437000000000000000000000e-21
0.1406884164141269    	46.59147878098526    	-0.3593115837240991    	-0.500000000138226    	-5.6686314665775080000e-4	-5.828782657116486000000000000000000000e-21
0.1417173876386947    	47.09273191355893    	-0.3582826125020965    	-0.5000000001407913    	-5.668631466606591000e-4	-3.530907921088303000000000000000000000e-21
0.14274100312197946    	47.593985046132595    	-0.35725899701826114    	-0.5000000001402406    	-5.6686314666003470000e-4	-2.138921877964092000000000000000000000e-21
0.14375938732858567    	48.09523817870626    	-0.3562410132386829    	-0.5000004005672686    	-5.6686360063468480000e-4	-1.2956969998309462000000000000000000000e-21
0.14477266072250108    	48.59649131127993    	-0.35522733941998563    	-0.5000000001424867    	-5.6686314666258120000e-4	-7.8489576111535710000000000000000000000e-22
0.14578093995410837    	49.09774444385359    	-0.3542190601894671    	-0.5000000001435755    	-5.6686314666381550000e-4	-4.7546714694657420000000000000000000000e-22
0.14678433802779892    	49.59899757642726    	-0.3532156621167684    	-0.5000000001445674    	-5.6686314666494010000e-4	-2.88024243504978600000000000000000000000e-22
0.14778296447177328    	50.100250709000925    	-0.3522170356724298    	-0.500000000144203    	-5.668631466645270000e-4	-1.74476754870167280000000000000000000000e-22
0.14877692548560695    	50.60150384157459    	-0.351223074660669    	-0.5000000001462759    	-5.6686314666687720000e-4	-1.05692970909576340000000000000000000000e-22
0.14976632408800636    	51.10275697414826    	-0.35023367605922173    	-0.500000000147228    	-5.6686314666795660000e-4	-6.40257443348553100000000000000000000000e-23
0.1507512602555126    	51.60401010672192    	-0.3492487398914581    	-0.5000000001469707    	-5.6686314666766480000e-4	-3.87849438080355660000000000000000000000e-23
0.15173183104868354    	52.10526323929559    	-0.34826816910250935    	-0.500000000151193    	-5.6686314667245170000e-4	-2.349479700423503200000000000000000000000e-23
0.15270813073963008    	52.606516371869255    	-0.34729186941209017    	-0.5000000001517202    	-5.6686314667304950000e-4	-1.42324683774801700000000000000000000000e-23
0.1536802509246421    	53.10776950444292    	-0.34631974922505937    	-0.5000000001497015    	-5.6686314667076070000e-4	-8.621617632170228000000000000000000000000e-24
0.154648280636378    	53.60902263701659    	-0.34535171951469257    	-0.5000000001510706    	-5.668631466723130000e-4	-5.2227265590109070000000000000000000000000e-24
0.15561230644778798    	54.11027576959025    	-0.3443876937040285    	-0.5000000001518164    	-5.6686314667315860000e-4	-3.1637766685938956000000000000000000000000e-24
0.1565724125731594    	54.61152890216392    	-0.34342758758122105    	-0.5000000001543805    	-5.6686314667606550000e-4	-1.9165243854226804000000000000000000000000e-24
0.15752868095947792    	55.112782034737585    	-0.34247131917824075    	-0.5000000001377187    	-5.6686314665717550000e-4	-1.1609750322712364000000000000000000000000e-24
0.15848119137962724    	55.61403516731125    	-0.34151880877367624    	-0.5000000001533035    	-5.6686314667484450000e-4	-7.0328509034855490000000000000000000000000e-25
0.15943002151496422    	56.11528829988492    	-0.3405699786408059    	-0.5000000001557702    	-5.668631466776409000e-4	-4.2602976339548027000000000000000000000000e-25
0.16037524703690664    	56.61654143245858    	-0.3396247531188193    	-0.500000000155726    	-5.6686314667759090000e-4	-2.5807650665373144000000000000000000000000e-25
0.16131694168461888    	57.11779456503225    	-0.3386830584718979    	-0.5000000001565167    	-5.6686314667848740000e-4	-1.56335282201318760000000000000000000000000e-25
0.16225517733886224    	57.619047697605914    	-0.3377448228189651    	-0.5000000001578274    	-5.6686314667997330000e-4	-9.47033915557404200000000000000000000000000e-26
0.16319002409065894    	58.12030083017958    	-0.33680997606851626    	-0.5000000001591752    	-5.6686314668150140000e-4	-5.73685750642680700000000000000000000000000e-26
0.1641215503104685    	58.62155396275325    	-0.33587844985438003    	-0.5000000001648486    	-5.6686314668793350000e-4	-3.47522232397290240000000000000000000000000e-26
0.16504982270775026    	59.12280709532691    	-0.33495017745384237    	-0.5000000001615926    	-5.6686314668424210000e-4	-2.105189154081303000000000000000000000000000e-26
0.16597490639706453    	59.62406022790058    	-0.3340250937705295    	-0.500000000167594    	-5.668631466910460000e-4	-1.275262691508915500000000000000000000000000e-26
0.16689686495235445    	60.125313360474244    	-0.3331031352166518    	-0.5000000001690063    	-5.6686314669264710000e-4	-7.725172482490166000000000000000000000000000e-27
0.16781576046218252    	60.62656649304791    	-0.33218423970720495    	-0.5000000001693875    	-5.6686314669307940000e-4	-4.6796860193260076000000000000000000000000000e-27
0.16873165358670983    	61.12781962562158    	-0.3312683465792642    	-0.500000000165974    	-5.6686314668920930000e-4	-2.8348184185029524000000000000000000000000000e-27
0.16964460360243228    	61.62907275819524    	-0.330355396565785    	-0.5000000001682173    	-5.6686314669175260000e-4	-1.7172509934845998000000000000000000000000e-27
0.17055466845702932    	62.13032589076891    	-0.3294453317108513    	-0.5000000001678806    	-5.6686314669137080000e-4	-1.0402609759326897000000000000000000000000000e-27
0.17146190480984638    	62.631579023342574    	-0.32853809535910716    	-0.5000000001689535    	-5.6686314669258730000e-4	-6.3016000698452170000000000000000000000000000e-28
0.17236636808220557    	63.13283215591624    	-0.32763363208569773    	-0.5000000001679032    	-5.6686314669139660000e-4	-3.81732703225451800000000000000000000000000000e-28
0.17326811249362378    	63.634085288489906    	-0.3267318876755878    	-0.5000000001692116    	-5.66863146692880000e-4	-2.3124262900960350000000000000000000000000000e-28
0.17416719110726825    	64.13533842106357    	-0.32583280906314804    	-0.5000000001704162    	-5.6686314669424560000e-4	-1.4008009536372410000000000000000000000000000e-28
0.17506365586893505    	64.63659155363723    	-0.32493634430236973    	-0.5000000001713047    	-5.668631466952530000e-4	-8.48564695927885500000000000000000000000000000e-29
0.1759575576416709    	65.1378446862109    	-0.32404244253318687    	-0.5000000001748578    	-5.6686314669928110000e-4	-5.14035945867621100000000000000000000000000000e-29
0.17684894624400657    	65.63909781878456    	-0.32315105393292787    	-0.5000000001769345    	-5.6686314670163550000e-4	-3.11388106189225100000000000000000000000000000e-29
0.17773787048292036    	66.14035095135823    	-0.3222621296898227    	-0.5000000001727432    	-5.6686314669688380000e-4	-1.886299070242117300000000000000000000000000000e-29
0.17862437819304525    	66.6416040839319    	-0.3213756219817798    	-0.500000000174825    	-5.668631466992440000e-4	-1.142665410680158100000000000000000000000000000e-29
0.17950851625525396    	67.14285721650556    	-0.3204914839194746    	-0.5000000001747286    	-5.6686314669913460000e-4	-6.921936512417741000000000000000000000000000000e-30
0.18039033064237586    	67.64411034907923    	-0.31960966953428016    	-0.500000000176656    	-5.6686314670131990000e-4	-4.1931089043311554000000000000000000000000000000e-30
0.18126986643956622    	68.1453634816529    	-0.3187301337376933    	-0.5000000001772595    	-5.6686314670200410000e-4	-2.540064077738847000000000000000000000000000000e-30
0.18214716787547267    	68.64661661422656    	-0.31785283230529604    	-0.5000000001807687    	-5.6686314670598250000e-4	-1.5386973403802992000000000000000000000000000000e-30
0.1830222783489792    	69.14786974680023    	-0.3169777218314184    	-0.5000000001803976    	-5.6686314670556180000e-4	-9.3209833800768660000000000000000000000000000000e-31
0.18389524045604258    	69.64912287937389    	-0.31610475969782736    	-0.5000000001538699    	-5.6686314667548670000e-4	-5.6463820981321780000000000000000000000000000000e-31
0.1847660960145951    	70.15037601194756    	-0.31523390416559843    	-0.5000000001801935    	-5.6686314670533040000e-4	-3.420414938862879600000000000000000000000000000e-31
0.1856348860887367    	70.65162914452122    	-0.3143651140927378    	-0.5000000001814745    	-5.6686314670678270000e-4	-2.07198842562682120000000000000000000000000000000e-31
0.18650165101339305    	71.15288227709489    	-0.3134983491689495    	-0.5000000001823425    	-5.6686314670776670000e-4	-1.25515065062801130000000000000000000000000000000e-31
0.18736643041524847    	71.65413540966856    	-0.31263356977059004    	-0.5000000001858385    	-5.6686314671173020000e-4	-7.60333955676092600000000000000000000000000000000e-32
0.18822926323443287    	72.15538854224222    	-0.31177073694477325    	-0.5000000001792061    	-5.668631467042110000e-4	-4.605883157251279300000000000000000000000000000000e-32
0.18909018774978145    	72.65664167481589    	-0.3109098124392804    	-0.5000000001890619    	-5.6686314671538460000e-4	-2.790110779596484700000000000000000000000000000000e-32
0.1899492415931534    	73.15789480738955    	-0.31005075859328146    	-0.5000000001864349    	-5.6686314671240630000e-4	-1.690168399118987300000000000000000000000000000000e-32
0.190806461772988    	73.65914793996322    	-0.30919353841633374    	-0.5000000001893217    	-5.6686314671567930000e-4	-1.023855123699992200000000000000000000000000000000e-32
0.19166188469181933    	74.16040107253689    	-0.3083381154964423    	-0.5000000001882617    	-5.6686314671447750000e-4	-6.202218162836022000000000000000000000000000000000e-33
0.19251554616660269    	74.66165420511055    	-0.3074844540237037    	-0.5000000001903064    	-5.6686314671679560000e-4	-3.7571243478666905000000000000000000000000000000000e-33
0.19336748144325214    	75.16290733768422    	-0.3066325187454627    	-0.5000000001887149    	-5.6686314671499130000e-4	-2.2759572454120258000000000000000000000000000000000e-33
0.19421772521634773    	75.66416047025788    	-0.30578227497087773    	-0.5000000001872255    	-5.6686314671330270000e-4	-1.3787090613289676000000000000000000000000000000000e-33
0.19506631164427918    	76.16541360283155    	-0.30493368854771485    	-0.500000000191994    	-5.6686314671870900000e-4	-8.3518206663257730000000000000000000000000000000000e-34
0.1959132743665467    	76.66666673540522    	-0.3040867258226802    	-0.5000000001892269    	-5.6686314671557180000e-4	-5.0592913616764020000000000000000000000000000000000e-34
0.1967586465173998    	77.16791986797888    	-0.30324135367748756    	-0.5000000001948873    	-5.6686314672198910000e-4	-3.06477235383385400000000000000000000000000000000000e-34
0.1976024607448211    	77.66917300055255    	-0.30239753944841824    	-0.5000000001932393    	-5.6686314672012070000e-4	-1.85655043549655800000000000000000000000000000000000e-34
0.19844474921854038    	78.17042613312621    	-0.30155525097751307    	-0.5000000001960534    	-5.6686314672331120000e-4	-1.1246445483073930000000000000000000000000000000000e-34
0.19928554365068143    	78.67167926569988    	-0.3007144565415618    	-0.5000000001922432    	-5.6686314671899150000e-4	-6.81277134116341000000000000000000000000000000000000e-35
0.2001248753062022    	79.17293239827355    	-0.2998755253180028    	-0.500000400624205    	-5.6686360069923510000e-4	-4.12697980146981100000000000000000000000000000000000e-35
0.20096277501590668    	79.67418553084721    	-0.29903722517999204    	-0.5000000001958986    	-5.6686314672313580000e-4	-2.500004980180542400000000000000000000000000000000000e-35
0.2017992731909602    	80.17543866342088    	-0.2982007270060462    	-0.5000000001970064    	-5.6686314672439160000e-4	-1.514430697892339100000000000000000000000000000000000e-35
0.20263439983501205    	80.67669179599454    	-0.2973656003629512    	-0.5000000001979632    	-5.6686314672547640000e-4	-9.173983079637900000000000000000000000000000000000000e-36
0.2034681845541506    	81.17794492856821    	-0.2965318156452208    	-0.5000000001993714    	-5.6686314672707290000e-4	-5.5573335684896130000000000000000000000000000000000000e-36
0.20430065657132065    	81.67919806114188    	-0.2956993436291126    	-0.5000000002004332    	-5.6686314672827660000e-4	-3.3664719155641270000000000000000000000000000000000000e-36
0.2051318447371892    	82.18045119371554    	-0.2948681554642862    	-0.5000000002014754    	-5.6686314672945830000e-4	-2.0393113025537093000000000000000000000000000000000000e-36
0.2059617775403802    	82.6817043262892    	-0.2940382226613493    	-0.5000000002017295    	-5.6686314672974640000e-4	-1.2353557947405033000000000000000000000000000000000000e-36
0.20679048311853213    	83.18295745886287    	-0.2932095170793147    	-0.5000000001978469    	-5.6686314672534440000e-4	-7.48342804596772500000000000000000000000000000000000000e-37
0.2076179892703942    	83.68421059143654    	-0.2923820109277626    	-0.5000000001981568    	-5.6686314672569580000e-4	-4.5332442327629140000000000000000000000000000000000000e-37
0.20844432346284192    	84.1854637240102    	-0.29155567674204413    	-0.500000000204886    	-5.668631467333249000e-4	-2.74610822040993460000000000000000000000000000000000000e-37
0.20926951284331582    	84.68671685658387    	-0.2907304873588551    	-0.500000000202171    	-5.6686314673024670000e-4	-1.66351292165144940000000000000000000000000000000000000e-37
0.2100935842495719    	85.18796998915754    	-0.28990641595690736    	-0.5000000002064793    	-5.6686314673513130000e-4	-1.0077080065286889000000000000000000000000000000000000e-37
0.21091656421784058    	85.6892231217312    	-0.2890834359894311    	-0.5000000002072716    	-5.6686314673602960000e-4	-6.10440359798295300000000000000000000000000000000000000e-38
0.21173847899273066    	86.19047625430487    	-0.288261921641209    	-0.5000004006339397    	-5.6686360071027150000e-4	-3.69787111401762460000000000000000000000000000000000000e-38
0.21255935453605282    	86.69172938687854    	-0.28744064567105554    	-0.5000000002071083    	-5.6686314673584440000e-4	-2.240063350399088500000000000000000000000000000000000000e-38
0.2133792165337757    	87.1929825194522    	-0.28662078367599586    	-0.5000000002097715    	-5.6686314673886380000e-4	-1.3569655780537498000000000000000000000000000000000000e-38
0.21419809040974813    	87.69423565202587    	-0.285801909799039    	-0.5000000002087871    	-5.6686314673774770000e-4	-8.22010493450862900000000000000000000000000000000000000e-39
0.21501600132837564    	88.19548878459953    	-0.28498399888308595    	-0.5000000002114616    	-5.6686314674077990000e-4	-4.979501781559313000000000000000000000000000000000000000e-39
0.2158329742040146    	88.6967419171732    	-0.2841670260084138    	-0.5000000002124284    	-5.6686314674187600000e-4	-3.0164381343186053000000000000000000000000000000000000000e-39
0.21664903371236835    	89.19799504974686    	-0.2833509665007173    	-0.5000000002130855    	-5.668631467426211000e-4	-1.8272709635063572000000000000000000000000000000000000000e-39
0.21746420429319882    	89.69924818232053    	-0.28253579592128747    	-0.5000000002144863    	-5.668631467442090000e-4	-1.1069078911600794000000000000000000000000000000000000000e-39
0.21827851016135547    	90.2005013148942    	-0.2817214900519868    	-0.5000000002133422    	-5.668631467429120000e-4	-6.7053278029511650000000000000000000000000000000000000000e-40
0.21909197531332417    	90.70175444746786    	-0.2809080249022646    	-0.5000000002155887    	-5.6686314674545880000e-4	-4.0618936141026790000000000000000000000000000000000000000e-40
0.2199046235335861    	91.20300758004153    	-0.2800953766824563    	-0.5000000002160424    	-5.6686314674597330000e-4	-2.4605776506596070000000000000000000000000000000000000000e-40
0.22071647840315373    	91.7042607126152    	-0.27928352181292543    	-0.5000000002160792    	-5.6686314674601490000e-4	-1.49054676220589570000000000000000000000000000000000000000e-40
0.2215275633045094    	92.20551384518886    	-0.27847243691309903    	-0.5000000002176084    	-5.6686314674774860000e-4	-9.02930110629469300000000000000000000000000000000000000000e-41
0.22233790143160184    	92.70676697776253    	-0.2776620987866358    	-0.5000000002182377    	-5.668631467484620000e-4	-5.46968941433805900000000000000000000000000000000000000000e-41
0.22314751579146014    	93.2080201103362    	-0.27685248442651383    	-0.5000000002179739    	-5.668631467481631000e-4	-3.31337962231264160000000000000000000000000000000000000000e-41
0.22395642921658648    	93.70927324290986    	-0.27604357100347904    	-0.5000000002200655    	-5.6686314675053440000e-4	-2.007149527133667800000000000000000000000000000000000000000e-41
0.2247646643670766    	94.21052637548352    	-0.2752353358557439    	-0.5000000002228204    	-5.6686314675365770000e-4	-1.215873121553462800000000000000000000000000000000000000000e-41
0.22557224373843315    	94.71177950805719    	-0.2744277564812493    	-0.5000000002196825    	-5.6686314675010000e-4	-7.365407647667052000000000000000000000000000000000000000000e-42
0.2263791896679328    	95.21303264063086    	-0.2736208105560382    	-0.500000000223971    	-5.668631467549621000e-4	-4.461750889517208000000000000000000000000000000000000000000e-42
0.22718552433985925    	95.71428577320452    	-0.27281447588251206    	-0.5000000002223713    	-5.6686314675314850000e-4	-2.702799621201291000000000000000000000000000000000000000000e-42
0.22799126979222825    	96.21553890577819    	-0.2720087304303544    	-0.5000000002225826    	-5.668631467533880000e-4	-1.637277825063942000000000000000000000000000000000000000000e-42
0.22879644792195333    	96.71679203835185    	-0.27120355230079957    	-0.5000000002227528    	-5.668631467535810000e-4	-9.9181554393390560000000000000000000000000000000000000000000e-43
0.22960108049145586    	97.21804517092552    	-0.2703989197331252    	-0.5000000002245811    	-5.6686314675565370000e-4	-6.0081316568890290000000000000000000000000000000000000000000e-43
0.23040518913282562    	97.71929830349919    	-0.2695948110937677    	-0.5000000002265934    	-5.6686314675793510000e-4	-3.63955235701747150000000000000000000000000000000000000000000e-43
0.2312087953569461    	98.22055143607285    	-0.26879120486901226    	-0.5000000002259584    	-5.6686314675721530000e-4	-2.20473553442906730000000000000000000000000000000000000000000e-43
0.23201192055243833    	98.72180456864652    	-0.2679880796758788    	-0.500000000228317    	-5.6686314675988940000e-4	-1.33556500908743240000000000000000000000000000000000000000000e-43
0.23281458599818217    	99.22305770122018    	-0.26718541423096703    	-0.5000000002291493    	-5.6686314676083270000e-4	-8.09046647837798100000000000000000000000000000000000000000000e-44
0.2336168128638213    	99.72431083379385    	-0.2663831873637069    	-0.5000000002275283    	-5.6686314675899510000e-4	-4.90097055496253900000000000000000000000000000000000000000000e-44
0.23441862221770363    	100.22556396636752    	-0.2655813780113282    	-0.5000000002290318    	-5.6686314676069970000e-4	-2.968866188964838000000000000000000000000000000000000000000000e-44
0.2352200350304856    	100.72681709894118    	-0.2647803656266617    	-0.5000004006571472    	-5.6686360073658260000e-4	-1.798453255152432700000000000000000000000000000000000000000000e-44
0.23602107218080273    	101.22807023151485    	-0.2639789280485502    	-0.500000000229353    	-5.6686314676106380000e-4	-1.089450957065916100000000000000000000000000000000000000000000e-44
0.23682175446091577    	101.72932336408851    	-0.2631782457730515    	-0.5000000002339673    	-5.6686314676629510000e-4	-6.599578746077787000000000000000000000000000000000000000000000e-45
0.2376221025805237    	102.23057649666218    	-0.26237789765199326    	-0.500000000232517    	-5.6686314676465090000e-4	-3.997833894513383400000000000000000000000000000000000000000000e-45
0.238422137172536    	102.73182962923585    	-0.26157786306138686    	-0.5000000002339228    	-5.6686314676624470000e-4	-2.4217721256252536000000000000000000000000000000000000000000000e-45
0.2392218787979541    	103.23308276180951    	-0.26077812143521795    	-0.500000000233172    	-5.6686314676539360000e-4	-1.4670394976901222000000000000000000000000000000000000000000000e-45
0.24002134794981322    	103.73433589438318    	-0.25997865228687045    	-0.5000000002366837    	-5.6686314676937480000e-4	-8.8869008979415420000000000000000000000000000000000000000000000e-46
0.2408205650610697    	104.23558902695684    	-0.25917943517342107    	-0.5000000002344908    	-5.6686314676688850000e-4	-5.3834274874115370000000000000000000000000000000000000000000000e-46
0.24161955050399883    	104.73684215953051    	-0.258380449733164    	-0.5000000002371628    	-5.668631467699180000e-4	-3.26112464232958700000000000000000000000000000000000000000000000e-46
0.24241832460006774    	105.23809529210418    	-0.2575816756363804    	-0.5000000002364481    	-5.6686314676910780000e-4	-1.97549497187019250000000000000000000000000000000000000000000000e-46
0.24321690762185671    	105.73934842467784    	-0.2567830926175076    	-0.5000000002393642    	-5.6686314677241380000e-4	-1.19669770766461750000000000000000000000000000000000000000000000e-46
0.24401531979847643    	106.24060155725151    	-0.2559846804399689    	-0.5000000002384453    	-5.668631467713720000e-4	-7.24924853731215300000000000000000000000000000000000000000000000e-47
0.2448135813208047    	106.74185468982517    	-0.2551864189210626    	-0.5000000002418673    	-5.6686314677525160000e-4	-4.39138506066649200000000000000000000000000000000000000000000000e-47
0.24561171234456236    	107.24310782239884    	-0.2543882879002089    	-0.5000000002447712    	-5.6686314677854390000e-4	-2.660174037596867000000000000000000000000000000000000000000000000e-47
0.24640973299694824    	107.7443609549725    	-0.25359026724363076    	-0.500000000240579    	-5.668631467737909000e-4	-1.611456479571480600000000000000000000000000000000000000000000000e-47
0.24720766337905525    	108.24561408754617    	-0.2527923368631143    	-0.5000000002421695    	-5.6686314677559420000e-4	-9.761737197836817000000000000000000000000000000000000000000000000e-48
0.24800552357219993    	108.74686722011984    	-0.2519944766632634    	-0.5000000002354633    	-5.6686314676799120000e-4	-5.913378010988605000000000000000000000000000000000000000000000000e-48
0.2488033336420645    	109.2481203526935    	-0.25119666660676426    	-0.5000000002488287    	-5.6686314678314390000e-4	-3.58215333932493000000000000000000000000000000000000000000000000e-48
0.2496011136421528    	109.74937348526717    	-0.2503988866039765    	-0.5000000002461293    	-5.6686314678008350000e-4	-2.169964869925762300000000000000000000000000000000000000000000000e-48
0.2503988836201739    	110.25062661784084    	-0.2496011166307277    	-0.5000000002509016    	-5.668631467854941000e-4	-1.314501946362606000000000000000000000000000000000000000000000000e-48
0.2511966636200645    	110.7518797504145    	-0.2488033366260902    	-0.5000000002461547    	-5.6686314678011230000e-4	-7.962872537425890000000000000000000000000000000000000000000000000e-49
0.25199447368983274    	111.25313288298817    	-0.24800552656229027    	-0.500000000252123    	-5.6686314678687880000e-4	-4.8236778365180520000000000000000000000000000000000000000000000000e-49
0.2527923338832037    	111.75438601556183    	-0.24720766636601257    	-0.5000000002492162    	-5.6686314678358330000e-4	-2.922044496022680500000000000000000000000000000000000000000000000e-49
0.2535902642652663    	112.2556391481355    	-0.2464097359822134    	-0.5000000002474797    	-5.6686314678161450000e-4	-1.77009002800647200000000000000000000000000000000000000000000000000e-49
0.254388284917496    	112.75689228070917    	-0.2456117153320703    	-0.5000000002495664    	-5.6686314678398020000e-4	-1.07226933454049460000000000000000000000000000000000000000000000000e-49
0.25518641594156993    	113.25814541328283    	-0.244813584310544    	-0.5000000002521139    	-5.6686314678686830000e-4	-6.49549744704686200000000000000000000000000000000000000000000000000e-50
0.25598467746361675    	113.7593985458565    	-0.2440153227865331    	-0.5000000002501498    	-5.6686314678464170000e-4	-3.93478445438084400000000000000000000000000000000000000000000000000e-50
0.25678308964080876    	114.26065167843016    	-0.24321691061261022    	-0.5000000002534191    	-5.6686314678834800000e-4	-2.383578598660860700000000000000000000000000000000000000000000000000e-50
0.2575816726622583    	114.76190481100383    	-0.2424183275906938    	-0.5000000002529521    	-5.6686314678781870000e-4	-1.44390296390150600000000000000000000000000000000000000000000000000e-50
0.25838044675823013    	115.2631579435775    	-0.24161955349551575    	-0.5000000002537459    	-5.6686314678871860000e-4	-8.746746469090070000000000000000000000000000000000000000000000000000e-51
0.25917943220121026    	115.76441107615116    	-0.24082056805526608    	-0.5000000002564764    	-5.6686314679181430000e-4	-5.29852598874216000000000000000000000000000000000000000000000000000e-51
0.25997864931278775    	116.26566420872483    	-0.24002135094173865    	-0.5000000002545265    	-5.6686314678960370000e-4	-3.2096937704308093000000000000000000000000000000000000000000000000000e-51
0.2607781184645107    	116.7669173412985    	-0.2392218817906808    	-0.5000000002551915    	-5.6686314679035750000e-4	-1.944339637444718000000000000000000000000000000000000000000000000000e-51
0.2615778600898785    	117.26817047387216    	-0.23842214016597832    	-0.5000000002558568    	-5.6686314679111180000e-4	-1.177824707318181000000000000000000000000000000000000000000000000000e-51
0.26237789468214684    	117.76942360644583    	-0.23762210557681632    	-0.5000000002589632    	-5.6686314679463370000e-4	-7.134921360716241000000000000000000000000000000000000000000000000000e-52
0.26317824280146385    	118.27067673901949    	-0.23682175745625067    	-0.5000000002577145    	-5.668631467932180000e-4	-4.32212896429355500000000000000000000000000000000000000000000000000000e-52
0.2639789250817423    	118.77192987159316    	-0.23602107517675905    	-0.5000000002585013    	-5.66863146794110000e-4	-2.61822069782560230000000000000000000000000000000000000000000000000000e-52
0.26477996223220174    	119.27318300416682    	-0.2352200380270918    	-0.5000000002592935    	-5.6686314679500820000e-4	-1.58604235994675770000000000000000000000000000000000000000000000000000e-52
0.26558137504524065    	119.77443613674049    	-0.23441862521673845    	-0.500000000261979    	-5.6686314679805280000e-4	-9.60778581284074200000000000000000000000000000000000000000000000000000e-53
0.2663831843991411    	120.27568926931416    	-0.23361681586440275    	-0.5000000002635439    	-5.6686314679982690000e-4	-5.82011871539941600000000000000000000000000000000000000000000000000000e-53
0.26718541126501144    	120.77694240188782    	-0.23281458899693097    	-0.5000000002619424    	-5.6686314679801120000e-4	-3.525659555822993600000000000000000000000000000000000000000000000000000e-53
0.2679880767106371    	121.27819553446149    	-0.23201192355442993    	-0.500000000265067    	-5.6686314680155370000e-4	-2.13574257010888800000000000000000000000000000000000000000000000000000e-53
0.2687912019065116    	121.77944866703515    	-0.23120879835032634    	-0.500000000256838    	-5.6686314679222420000e-4	-1.293771067101954800000000000000000000000000000000000000000000000000000e-53
0.2695948081299845    	122.28070179960882    	-0.23040519213284813    	-0.5000000002628326    	-5.6686314679902060000e-4	-7.837290867807127000000000000000000000000000000000000000000000000000000e-54
0.27039891677232913    	122.78195493218249    	-0.22960108349365077    	-0.5000000002659799    	-5.6686314680258860000e-4	-4.7476040938371500000000000000000000000000000000000000000000000000000000e-54
0.2712035493418459    	123.28320806475615    	-0.2287964509237777    	-0.5000000002656235    	-5.6686314680218470000e-4	-2.875961223336079000000000000000000000000000000000000000000000000000000e-54
0.27200872747137467    	123.78446119732982    	-0.22799127279974757    	-0.5000000002711222    	-5.6686314680841860000e-4	-1.742174114490615000000000000000000000000000000000000000000000000000000e-54
0.27281447292384703    	124.28571432990348    	-0.2271855273423922    	-0.5000000002662393    	-5.6686314680288270000e-4	-1.0553586816724876000000000000000000000000000000000000000000000000000000e-54
0.27362080759606994    	124.78696746247715    	-0.22637919267431442    	-0.5000000002703843    	-5.6686314680758210000e-4	-6.3930576038155840000000000000000000000000000000000000000000000000000000e-55
0.27442775352555165    	125.28822059505082    	-0.22557224674333248    	-0.5000000002688841    	-5.6686314680588120000e-4	-3.8727293606883810000000000000000000000000000000000000000000000000000000e-55
0.2752353328969953    	125.78947372762448    	-0.22476466737295767    	-0.500000000269953    	-5.6686314680709320000e-4	-2.34598741800582680000000000000000000000000000000000000000000000000000000e-55
0.2760435680477465    	126.29072686019815    	-0.22395643222246303    	-0.5000000002702095    	-5.6686314680738390000e-4	-1.42113131408267700000000000000000000000000000000000000000000000000000000e-55
0.2768524814726916    	126.79197999277181    	-0.22314751879509362    	-0.5000000002677852    	-5.6686314680463530000e-4	-8.60880240177545900000000000000000000000000000000000000000000000000000000e-56
0.2776620958334221    	127.29323312534548    	-0.22233790444118082    	-0.5000000002746029    	-5.6686314681236480000e-4	-5.21496346315139500000000000000000000000000000000000000000000000000000000e-56
0.2784724339601253    	127.79448625791915    	-0.2215275663130616    	-0.5000000002731869    	-5.6686314681075940000e-4	-3.15907400968980100000000000000000000000000000000000000000000000000000000e-56
0.27928351886187586    	128.2957393904928    	-0.22071688183776694    	-0.5000004006996428    	-5.6686360078476100000e-4	-1.913675650695162000000000000000000000000000000000000000000000000000000000e-56
0.28009537373118787    	128.79699252306645    	-0.2199046265431802    	-0.5000000002743681    	-5.6686314681209850000e-4	-1.159249351180331900000000000000000000000000000000000000000000000000000000e-56
0.28090802195152587    	129.2982456556401    	-0.21909197829749022    	-0.5000000002490161    	-5.6686314678335640000e-4	-7.022397226634775000000000000000000000000000000000000000000000000000000000e-57
0.281721487104054    	129.79949878821375    	-0.2182785131729506    	-0.5000000002770046    	-5.6686314681508760000e-4	-4.253965098918266000000000000000000000000000000000000000000000000000000000e-57
0.28253579297237524    	130.3007519207874    	-0.21746420730370764    	-0.5000000002760829    	-5.6686314681404270000e-4	-2.5769289999971484000000000000000000000000000000000000000000000000000000000e-57
0.28335096355351785    	130.80200505336106    	-0.21664903672419042    	-0.5000000002777083    	-5.6686314681588550000e-4	-1.5610290438713098000000000000000000000000000000000000000000000000000000000e-57
0.28416702306140373    	131.3032581859347    	-0.21583297721670666    	-0.5000000002781104    	-5.6686314681634130000e-4	-9.4562623798035280000000000000000000000000000000000000000000000000000000000e-58
0.28498399593792667    	131.80451131850836    	-0.21501600434148074    	-0.5000000002794075    	-5.6686314681781180000e-4	-5.7283302028722070000000000000000000000000000000000000000000000000000000000e-58
0.2858019068563011    	132.305764451082    	-0.2141980934234306    	-0.5000000002797317    	-5.6686314681817950000e-4	-3.4700567301538550000000000000000000000000000000000000000000000000000000000e-58
0.28662078073277186    	132.80701758365566    	-0.21337921954900718    	-0.5000000002817792    	-5.6686314682050070000e-4	-2.10205998677389650000000000000000000000000000000000000000000000000000000000e-58
0.2874406427314744    	133.30827071622932    	-0.21255935755264777    	-0.5000000002841222    	-5.6686314682315700000e-4	-1.2733671324733530000000000000000000000000000000000000000000000000000000000e-58
0.28826151827471896    	133.80952384880297    	-0.21173848202452114    	-0.5000000002992401    	-5.6686314684029660000e-4	-7.713689734192247000000000000000000000000000000000000000000000000000000000000e-59
0.289083433048864    	134.31077698137662    	-0.2109165672292574    	-0.5000000002781215    	-5.6686314681635400000e-4	-4.67273010257534760000000000000000000000000000000000000000000000000000000000e-59
0.2899064130176962    	134.81203011395027    	-0.21009358726627364    	-0.5000000002839697    	-5.6686314682298420000e-4	-2.830604725353300000000000000000000000000000000000000000000000000000000000e-59
0.29073048442422006    	135.31328324652392    	-0.20926951586452763    	-0.5000000002887477    	-5.6686314682840110000e-4	-1.714698460066522200000000000000000000000000000000000000000000000000000000000e-59
0.29155567380512215    	135.81453637909758    	-0.20844432648017763    	-0.5000000002852998    	-5.6686314682449210000e-4	-1.03871472502665490000000000000000000000000000000000000000000000000000000000e-59
0.29238200799784203    	136.31578951167123    	-0.20761799228883485    	-0.5000000002866769    	-5.6686314682605340000e-4	-6.292233329149557000000000000000000000000000000000000000000000000000000000000e-60
0.29320951414965163    	136.81704264424488    	-0.20679048613699894    	-0.5000000002866506    	-5.6686314682602360000e-4	-3.811652931698309000000000000000000000000000000000000000000000000000000000000e-60
0.29403821972812555    	137.31829577681853    	-0.20596178055904893    	-0.5000000002871745    	-5.6686314682661750000e-4	-2.3089890841171296000000000000000000000000000000000000000000000000000000000000e-60
0.29486815253142534    	137.81954890939218    	-0.20513184775421844    	-0.5000000002856438    	-5.6686314682488210000e-4	-1.398718793685291000000000000000000000000000000000000000000000000000000000000e-60
0.2956993406975907    	138.32080204196583    	-0.20430065959270824    	-0.5000000002902989    	-5.6686314683015970000e-4	-8.4730338366086060000000000000000000000000000000000000000000000000000000000000e-61
0.2965318127149398    	138.82205517453949    	-0.2034681875767704    	-0.5000000002917102    	-5.6686314683175980000e-4	-5.1327187938297980000000000000000000000000000000000000000000000000000000000000e-61
0.29736559743450774    	139.32330830711314    	-0.20263440285869067    	-0.5000000002931984    	-5.668631468334471000e-4	-3.10925256815430200000000000000000000000000000000000000000000000000000000000000e-61
0.29820072407864534    	139.8245614396868    	-0.2017992762125049    	-0.5000000002911502    	-5.668631468311249000e-4	-1.88349526262683060000000000000000000000000000000000000000000000000000000000000e-61
0.29903722225402457    	140.32581457226044    	-0.2009627780383183    	-0.5000000002923429    	-5.6686314683247710000e-4	-1.14096694513421080000000000000000000000000000000000000000000000000000000000000e-61
0.2998751219643248    	140.8270677048341    	-0.2001248783289453    	-0.5000000002932701    	-5.6686314683352830000e-4	-6.91164769946551600000000000000000000000000000000000000000000000000000000000000e-62
0.30071445362006777    	141.32832083740774    	-0.19928554667194773    	-0.5000000002920154    	-5.6686314683210580000e-4	-4.18687623907524500000000000000000000000000000000000000000000000000000000000000e-62
0.30155524805260625    	141.8295739699814    	-0.19844475224369865    	-0.5000000002963049    	-5.6686314683696890000e-4	-2.536288509422792700000000000000000000000000000000000000000000000000000000000000e-62
0.30239753652670365    	142.33082710255505    	-0.19760246377117874    	-0.5000000002978825    	-5.6686314683875740000e-4	-1.536410210312520500000000000000000000000000000000000000000000000000000000000000e-62
0.3032413507535373    	142.8320802351287    	-0.19675864954540018    	-0.5000000002989374    	-5.6686314683995340000e-4	-9.30712860773783900000000000000000000000000000000000000000000000000000000000000e-63
0.30408672290565697    	143.33333336770235    	-0.19591327738965786    	-0.5000000002953148    	-5.6686314683584650000e-4	-5.637989277834349000000000000000000000000000000000000000000000000000000000000000e-63
0.3049336856278547    	143.834586500276    	-0.19506631466632424    	-0.500000000294179    	-5.6686314683455870000e-4	-3.415330811110508000000000000000000000000000000000000000000000000000000000000000e-63
0.30578227205623176    	144.33583963284966    	-0.19421772824562333    	-0.5000000003018551    	-5.6686314684326130000e-4	-2.0689086081059904000000000000000000000000000000000000000000000000000000000000000e-63
0.3066325158299498    	144.8370927654233    	-0.19336748447102498    	-0.5000000003009748    	-5.6686314684226320000e-4	-1.253284986265586200000000000000000000000000000000000000000000000000000000000000e-63
0.3074844511069109    	145.33834589799696    	-0.192515549194117    	-0.500000000301028    	-5.6686314684232360000e-4	-7.5920379017450650000000000000000000000000000000000000000000000000000000000000000e-64
0.30833811258197413    	145.8395990305706    	-0.19166188772178533    	-0.5000000003037594    	-5.6686314684542030000e-4	-4.5990369415722970000000000000000000000000000000000000000000000000000000000000000e-64
0.3091935355013469    	146.34085216314426    	-0.19080646479867772    	-0.5000000003000246    	-5.668631468411860000e-4	-2.78596354018266700000000000000000000000000000000000000000000000000000000000000000e-64
0.310050755681328    	146.84210529571791    	-0.1899492446230678    	-0.5000000003043957    	-5.6686314684614180000e-4	-1.68765612145173220000000000000000000000000000000000000000000000000000000000000000e-64
0.31090980952514413    	147.34335842829157    	-0.18909019077539446    	-0.5000000003005385    	-5.6686314684176860000e-4	-1.0223332585633041000000000000000000000000000000000000000000000000000000000000000e-64
0.31177073404046945    	147.84461156086522    	-0.18822926626167819    	-0.5000000003021476    	-5.668631468435930000e-4	-6.19299914407684800000000000000000000000000000000000000000000000000000000000000000e-65
0.3126335668606314    	148.34586469343887    	-0.1873668338739175    	-0.5000004007345489    	-5.6686360082433480000e-4	-3.751539732986366000000000000000000000000000000000000000000000000000000000000000000e-65
0.3134983462622978    	148.84711782601252    	-0.1865016540434343    	-0.5000000003057321    	-5.6686314684765680000e-4	-2.272574247266966000000000000000000000000000000000000000000000000000000000000000000e-65
0.314365111187162    	149.34837095858617    	-0.18563488912037496    	-0.500000000307537    	-5.668631468497030000e-4	-1.376659738914669000000000000000000000000000000000000000000000000000000000000000000e-65
0.31523390126254336    	149.84962409115982    	-0.18476609904756594    	-0.5000000003101093    	-5.6686314685261930000e-4	-8.339406463959509000000000000000000000000000000000000000000000000000000000000000000e-66
0.3161047568212918    	150.35087722373348    	-0.18389524348782077    	-0.5000000003091126    	-5.6686314685148930000e-4	-5.051771196995857000000000000000000000000000000000000000000000000000000000000000000e-66
0.3169777189293607    	150.85213035630713    	-0.1830222813811981    	-0.5000000003105588    	-5.668631468531290000e-4	-3.0602168556106096000000000000000000000000000000000000000000000000000000000000000000e-66
0.3178528294029084    	151.35338348888078    	-0.18214717090807786    	-0.5000000003109862    	-5.6686314685361360000e-4	-1.8537908464524955000000000000000000000000000000000000000000000000000000000000000000e-66
0.3187301308392054    	151.85463662145443    	-0.18126986947301546    	-0.5000000003122209    	-5.6686314685501330000e-4	-1.1229728690927562000000000000000000000000000000000000000000000000000000000000000000e-66
0.319609666636845    	152.35588975402808    	-0.1803903336764203    	-0.5000000003132653    	-5.6686314685619730000e-4	-6.8026447920576270000000000000000000000000000000000000000000000000000000000000000000e-67
0.32049148102430236    	152.85714288660174    	-0.1795085192887019    	-0.5000000003130043    	-5.6686314685590140000e-4	-4.1208454309581730000000000000000000000000000000000000000000000000000000000000000000e-67
0.321375619087288    	153.3583960191754    	-0.17862438122793758    	-0.5000000003152256    	-5.6686314685841990000e-4	-2.49628895597713870000000000000000000000000000000000000000000000000000000000000000000e-67
0.32226212679686145    	153.85964915174904    	-0.1777378735190496    	-0.5000000003159111    	-5.6686314685919690000e-4	-1.51217963792553640000000000000000000000000000000000000000000000000000000000000000000e-67
0.32315105103706426    	154.3609022843227    	-0.17684894928036277    	-0.5000000003174271    	-5.6686314686091570000e-4	-9.16034680953637400000000000000000000000000000000000000000000000000000000000000000000e-68
0.32404243964004037    	154.86215541689634    	-0.17595756068079751    	-0.5000000003208379    	-5.6686314686478260000e-4	-5.549073110526520000000000000000000000000000000000000000000000000000000000000000000000e-68
0.32493634141320604    	155.36340854947    	-0.17506365890365627    	-0.5000000003168623    	-5.6686314686027540000e-4	-3.361467969085215000000000000000000000000000000000000000000000000000000000000000000000e-68
0.3258328061752349    	155.86466168204365    	-0.17416759457210004    	-0.500000400747335    	-5.6686360083883080000e-4	-2.036280056528889400000000000000000000000000000000000000000000000000000000000000000000e-68
0.32673188479008375    	156.3659148146173    	-0.1732681155306743    	-0.5000000003207581    	-5.6686314686469220000e-4	-1.23351955358530500000000000000000000000000000000000000000000000000000000000000000000e-68
0.3276336292016683    	156.86716794719095    	-0.17236637111805975    	-0.500000000319728    	-5.6686314686352430000e-4	-7.472304628229820000000000000000000000000000000000000000000000000000000000000000000000e-69
0.32853809247431226    	157.3684210797646    	-0.17146190784239118    	-0.5000000003167034    	-5.6686314686009530000e-4	-4.5265059880709435000000000000000000000000000000000000000000000000000000000000000000000e-69
0.329445328828092    	157.86967421233825    	-0.17055467149603565    	-0.5000000003241276    	-5.6686314686851220000e-4	-2.742026386696709300000000000000000000000000000000000000000000000000000000000000000000e-69
0.3303553936832001    	158.3709273449119    	-0.1696446066407275    	-0.5000000003239276    	-5.6686314686828550000e-4	-1.6610402648655834000000000000000000000000000000000000000000000000000000000000000000000e-69
0.33126834369974656    	158.87218047748556    	-0.16873165662430628    	-0.5000000003240528    	-5.6686314686842750000e-4	-1.0062101425758094000000000000000000000000000000000000000000000000000000000000000000000e-69
0.33218423682459597    	159.3734336100592    	-0.1678157634982944    	-0.5000000003228904    	-5.6686314686710950000e-4	-6.0953299714523300000000000000000000000000000000000000000000000000000000000000000000000e-70
0.3331031323353387    	159.87468674263286    	-0.1668968679912556    	-0.5000000003265943    	-5.6686314687130890000e-4	-3.69237457354350800000000000000000000000000000000000000000000000000000000000000000000000e-70
0.33402509089094856    	160.3759398752065    	-0.16597490943635326    	-0.5000000003273019    	-5.668631468721109000e-4	-2.2367337051815311000000000000000000000000000000000000000000000000000000000000000000000e-70
0.3349501745809184    	160.87719300778016    	-0.16504982574739266    	-0.5000000003283112    	-5.6686314687325520000e-4	-1.35494857529956050000000000000000000000000000000000000000000000000000000000000000000000e-70
0.3358784469789058    	161.37844614035382    	-0.16412155335117407    	-0.50000000033008    	-5.6686314687526050000e-4	-8.20788651529400800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.3368099731990734    	161.87969927292747    	-0.16319002713053515    	-0.5000000003296086    	-5.6686314687472620000e-4	-4.97210021664849950000000000000000000000000000000000000000000000000000000000000000000000e-71
0.3377448199518233    	162.38095240550112    	-0.16225558080569816    	-0.5000004007575215    	-5.6686360085037960000e-4	-3.01195448040505900000000000000000000000000000000000000000000000000000000000000000000000e-71
0.3386830556074103    	162.88220553807477    	-0.1613169447208519    	-0.5000000003282622    	-5.6686314687319970000e-4	-1.824554895666827000000000000000000000000000000000000000000000000000000000000000000000000e-71
0.33962475025508343    	163.38345867064842    	-0.16037525007699185    	-0.5000000003320753    	-5.6686314687752270000e-4	-1.105262575832184800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.34056997577789916    	163.88471180322207    	-0.15943002455680938    	-0.5000000003347085    	-5.6686314688050810000e-4	-6.695360958644827000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.34151880591356976    	164.38596493579573    	-0.15848119442120484    	-0.5000000003347745    	-5.668631468805830000e-4	-4.055855988138671000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.34247131633477834    	164.88721806836938    	-0.15752868399654005    	-0.5000000003313183    	-5.6686314687666460000e-4	-2.456920231504571300000000000000000000000000000000000000000000000000000000000000000000000e-72
0.34342758472221163    	165.38847120094303    	-0.1565724156130272    	-0.5000000003352388    	-5.6686314688110940000e-4	-1.4883312034820914000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.3443876908483036    	165.88972433351668    	-0.15561230948876564    	-0.5000000003370693    	-5.6686314688318450000e-4	-9.0158798924535990000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.3453517166608912    	166.39097746609033    	-0.15464828367844116    	-0.5000000003393323    	-5.6686314688575010000e-4	-5.4615592312364770000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.34631974637307167    	166.89223059866399    	-0.1536802539677943    	-0.500000000340866    	-5.6686314688748910000e-4	-3.3084545925762940000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.3472918665584227    	167.39348373123764    	-0.15270813378341738    	-0.50000000034184    	-5.6686314688859330000e-4	-2.00416608658862200000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.3482681662503787    	167.8947368638113    	-0.15173183409403923    	-0.5000000003444179    	-5.6686314689151580000e-4	-1.21406583957501510000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.349248737044776    	168.39598999638494    	-0.15075126329769262    	-0.5000000003424686    	-5.668631468893061000e-4	-7.3544596562447080000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.3502336732129121    	168.8972431289586    	-0.14976632713026286    	-0.5000000003431749    	-5.6686314689010680000e-4	-4.45511891301254500000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.35122307181645807    	169.39849626153224    	-0.14877692853106161    	-0.5000000003475197    	-5.6686314689503250000e-4	-2.69878216168185360000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.352217032831157    	169.8997493941059    	-0.14778336794296257    	-0.5000004007741196    	-5.6686360086919720000e-4	-1.63484416430248300000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.3532156592767133    	170.40100252667955    	-0.146784341069149    	-0.5000000003458623    	-5.6686314689315340000e-4	-9.90341302644550900000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.3542190573243892    	170.9022556592532    	-0.14578094302340536    	-0.5000000003477946    	-5.6686314689534410000e-4	-5.999201129620574000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.35522733658311995    	171.40350879182685    	-0.14477266376578138    	-0.5000000003489014    	-5.668631468965990000e-4	-3.634142501936859000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.3562406099785145    	171.9047619244005    	-0.14375939037792704    	-0.5000000003564415    	-5.6686314690514740000e-4	-2.2014584007152949000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.3572589941858357    	172.40601505697416    	-0.14274100616505014    	-0.5000000003508858    	-5.6686314689884880000e-4	-1.3335798162832044000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.35828260967052505    	172.9072681895478    	-0.14171739067961475    	-0.5000000003501397    	-5.6686314689800290000e-4	-8.0784407546383760000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.3593115808961572    	173.40852132212146    	-0.14068841945583824    	-0.5000000003519954    	-5.6686314690010680000e-4	-4.8936857193962740000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.360346036519993    	173.9097744546951    	-0.1396539638332581    	-0.500000000353251    	-5.6686314690153030000e-4	-2.9644532463115220000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.3613861096005571    	174.41102758726876    	-0.1386138907510376    	-0.5000000003515948    	-5.6686314689965260000e-4	-1.7957800221488432000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.3624319378144323    	174.9122807198424    	-0.1375680625432106    	-0.5000000003576429    	-5.6686314690650940000e-4	-1.08783158984252590000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.3634836636983863    	175.41353385241607    	-0.13651673708403445    	-0.5000004007824207    	-5.6686360087860840000e-4	-6.589769087882374000000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.36454143488629265    	175.91478698498972    	-0.13545856547059051    	-0.5000000003568831    	-5.668631469056481000e-4	-3.9918914873483596000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.36560540438771266    	176.41604011756337    	-0.13439459596999076    	-0.5000000003577033    	-5.668631469065779000e-4	-2.41817238726419200000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.36667573086544575    	176.91729325013702    	-0.13332426949427356    	-0.5000000003597193    	-5.6686314690886340000e-4	-1.464858880322741400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.367752578940705    	177.41854638271067    	-0.13224742142042578    	-0.5000000003611308    	-5.6686314691046370000e-4	-8.87369134872997000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.3688361195183063    	177.91979951528432    	-0.1311638808457083    	-0.5000000003640147    	-5.6686314691373330000e-4	-5.375425524619573000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.3699265301338863    	178.42105264785798    	-0.1300734702247965    	-0.5000000003586829    	-5.6686314690768840000e-4	-3.256277284747701000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.371023995327072    	178.92230578043163    	-0.12897600503799764    	-0.5000000003650696    	-5.6686314691492930000e-4	-1.972558582869452000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.37212870704119255    	179.42355891300528    	-0.1278712933217217    	-0.5000000003629144    	-5.6686314691248570000e-4	-1.194918928150621900000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.37324086505271376    	179.92481204557893    	-0.12675913530986765    	-0.5000000003625814    	-5.6686314691210840000e-4	-7.2384732055743870000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3743606774351513    	180.42606517815258    	-0.1256393229323221    	-0.5000000003674735    	-5.6686314691765460000e-4	-4.38485767640411700000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3754883610527642    	180.92731831072624    	-0.12451163930669373    	-0.5000000003594579    	-5.6686314690856720000e-4	-2.65621993703220600000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.3766241421029222    	181.4285714432999    	-0.12337585825248859    	-0.5000000003554108    	-5.6686314690397890000e-4	-1.60906119983200340000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.37776825668763886    	181.92982457587354    	-0.12223174368156296    	-0.5000000003692018    	-5.6686314691961400000e-4	-9.74722728607173200000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.3789209514464347    	182.4310777084472    	-0.12107904892381907    	-0.5000000003702537    	-5.6686314692080660000e-4	-5.90458832617807400000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.38008248422883484    	182.93233084102084    	-0.11991751614533913    	-0.500000000374174    	-5.6686314692525120000e-4	-3.57682880253109740000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.38125312483126905    	183.4335839735945    	-0.11874687554113668    	-0.5000000003724058    	-5.6686314692324650000e-4	-2.166739419562067300000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.3824331557938679    	183.93483710616815    	-0.1175668445803093    	-0.5000000003741771    	-5.6686314692525470000e-4	-1.312548061836780700000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.38362287326392347    	184.4360902387418    	-0.11637712711162902    	-0.5000000003755525    	-5.668631469268139000e-4	-7.951036470180117000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.38482258794476537    	184.93734337131545    	-0.11517741243173014    	-0.5000000003764956    	-5.6686314692788310000e-4	-4.816507889369446300000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.38603262611934996    	185.4385965038891    	-0.11396737425966831    	-0.5000000003790184    	-5.6686314693074340000e-4	-2.9177011494493360000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.38725333077735147    	185.93984963646275    	-0.11274666960005535    	-0.5000000003774069    	-5.6686314692891640000e-4	-1.7674589542948832000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.3884850628435564    	186.4411027690364    	-0.11151493753750961    	-0.500000000381066    	-5.6686314693306470000e-4	-1.0706755061966318000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.38972820252962737    	186.94235590161006    	-0.11027179785473354    	-0.5000000003843609    	-5.6686314693680030000e-4	-6.4858424959958480000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.39098315081200297    	187.4436090341837    	-0.10901684957230973    	-0.5000000003843127    	-5.6686314693674570000e-4	-3.9289357643285910000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.3922503310669019    	187.94486216675736    	-0.10774966931890224    	-0.5000000003858042    	-5.6686314693843660000e-4	-2.38003563141570500000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.39353019086615276    	188.446115299331    	-0.10646980953523169    	-0.5000000004013845    	-5.6686314695610040000e-4	-1.44175673683388960000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.39482320393614717    	188.94736843190466    	-0.10517679645002415    	-0.5000000003861714    	-5.6686314693885300000e-4	-8.73374524636618600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.3961298725222365    	189.44862156447832    	-0.10387012786496957    	-0.5000000003872062    	-5.668631469400260000e-4	-5.290650224110052000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.3974507295146719    	189.94987469705197    	-0.10254927087562399    	-0.500000000390296    	-5.6686314694352910000e-4	-3.20492286004355750000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.3987863414934838    	190.45112782962562    	-0.10121365889649946    	-0.5000000003899833    	-5.6686314694317450000e-4	-1.941449557943053500000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.40013731161447913    	190.95238096219927    	-9.9862688777114790e-2	-0.5000000003915939    	-5.6686314694500050000e-4	-1.176073980759103600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.4015042830433119    	191.45363409477292    	-9.8495717351958400e-2	-0.5000000003952704    	-5.6686314694916870000e-4	-7.124315965664324000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4028879427799792    	191.95488722734657    	-9.71120576185452400e-2	-0.5000000003985244    	-5.6686314695285790000e-4	-4.315704522759608600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4042890259659315    	192.45614035992023    	-9.57109744286080800e-2	-0.5000000003945396    	-5.6686314694834020000e-4	-2.61432895698793970000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.40570832074818924    	192.95739349249388    	-9.42916796491752800e-2	-0.5000000003973645    	-5.6686314695154280000e-4	-1.5836848559259795000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.4071466737918324    	193.45864662506753    	-9.28533266091754500e-2	-0.5000000004010079    	-5.6686314695567340000e-4	-9.5935047354519310000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.40860499655795285    	193.95989975764118    	-9.13950038465420900e-2	-0.500000000404495    	-5.6686314695962680000e-4	-5.8114676518344060000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.4100842724624671    	194.46115289021483    	-8.99157279388044800e-2	-0.5000000004012717    	-5.6686314695597250000e-4	-3.52041899176971760000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.4115855650971006    	194.96240602278849    	-8.84144353070811400e-2	-0.5000000004041817    	-5.6686314695927180000e-4	-2.13256798800229460000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.4131100276853281    	195.46365915536214    	-8.68899727193271000e-2	-0.5000000004046553    	-5.6686314695980870000e-4	-1.29184799709478550000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.41465891402866595    	195.9649122879358    	-8.53410863782685300e-2	-0.5000000004069345    	-5.6686314696239260000e-4	-7.82564146600147400000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.416233591226603    	196.46616542050944    	-8.37664091800742200e-2	-0.5000000004066771    	-5.6686314696210080000e-4	-4.74054722321238800000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.4178355545488169    	196.9674185530831    	-8.21644458626374400e-2	-0.5000000004114543    	-5.6686314696751690000e-4	-2.87168637524984800000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.4194664448965716    	197.46867168565674    	-8.05335555160443500e-2	-0.5000000004126159    	-5.6686314696883380000e-4	-1.73958453518102320000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.42112806946538556    	197.9699248182304    	-7.88719309432415900e-2	-0.5000000004086272    	-5.6686314696431170000e-4	-1.053789989437021500000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.4228224263145962    	198.47117795080405    	-7.71775740984630600e-2	-0.5000000004130593    	-5.6686314696933640000e-4	-6.383554920037967000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.42455173381662514    	198.9724310833777    	-7.54482665980424200e-2	-0.5000000004146675    	-5.6686314697115980000e-4	-3.8669729097456280000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.4263184662120156    	199.47368421595135    	-7.36815342064076600e-2	-0.5000000004184232    	-5.6686314697541770000e-4	-2.3425003265449512000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.4281253968911053    	199.974937348525    	-7.18746035278868800e-2	-0.5000000004189922    	-5.6686314697606280000e-4	-1.4190189349488258000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.4299756515652037    	200.47619048109866    	-7.00243488563089800e-2	-0.5000000004215127    	-5.6686314697892030000e-4	-8.5960062200429310000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.43187277422963594    	200.9774436136723    	-6.81272261989511300e-2	-0.500000000428587    	-5.6686314698694060000e-4	-5.207211906420510000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.4338208099042522    	201.47869674624596    	-6.61791905220864800e-2	-0.5000000004263386    	-5.6686314698439160000e-4	-3.1543783408560755000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.43582440965209546    	201.9799498788196    	-6.4175590775035200e-2	-0.5000000004271307    	-5.6686314698528950000e-4	-1.91083115035003910000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.43788896572406355    	202.48120301139326    	-6.21110347048012700e-2	-0.5000000004288648    	-5.6686314698725560000e-4	-1.15752623515577580000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.4400207880613249    	202.9824561439669    	-5.997921237153778000e-2	-0.5000000004328626    	-5.668631469917880000e-4	-7.01195908821382700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.4422273387916298    	203.48370927654057    	-5.77726616435353200e-2	-0.500000000435165    	-5.6686314699439830000e-4	-4.24764197661297100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.44451754984652997    	203.98496240911422    	-5.5482450587178500e-2	-0.5000000004337085    	-5.668631469927470000e-4	-2.573098635417244700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.44690226281794165    	204.48621554168787    	-5.30977376242448500e-2	-0.5000000004421864    	-5.6686314700235860000e-4	-1.558708719811992500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.44939485396251466    	204.98746867426152    	-5.060514647934362000e-2	-0.5000000004418583    	-5.6686314700198670000e-4	-9.442206527865845000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.4520121495826416    	205.48872180683517    	-4.79878508595065400e-2	-0.5000000004421481    	-5.6686314700231520000e-4	-5.71981557437018000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.4547758158693614    	205.98997493940882    	-4.522418457571384400e-2	-0.5000000004450752    	-5.6686314700563370000e-4	-3.4648988145149473000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.45771456355929324    	206.49122807198248    	-4.22854368897054300e-2	-0.5000000004489986    	-5.6686314701008190000e-4	-2.098935470685878200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.4608678403952505    	206.99248120455613    	-3.91321600554201400e-2	-0.5000000004506707    	-5.6686314701197750000e-4	-1.2714743910119294000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.46429246022957626    	207.49373433712978    	-3.57075402180123350e-2	-0.5000000004475885    	-5.6686314700848330000e-4	-7.7022240539432960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.4680756548197714    	207.99498746970343    	-3.19243456383264900e-2	-0.5000000004580979    	-5.6686314702039800000e-4	-4.6657845251549470000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.47236432704399556    	208.49624060227708    	-2.763567341668984300e-2	-0.5000000004606854    	-5.6686314702333140000e-4	-2.8263972954707867000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.4774450344808576    	208.99749373485074    	-2.255496598432023500e-2	-0.5000000004651778    	-5.6686314702842460000e-4	-1.71214972075447220000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.4840579099337616    	209.4987468674244    	-1.59420905422725220e-2	-0.5000000004760341    	-5.6686314704073260000e-4	-1.03717077248028230000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.5    	209.99999999999997    	-4.9037938064624825000000000e-10	-0.5000000004903794    	-5.6686314705699630000e-4	-6.28288051123964100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92
0.5    	209.99999999999997    	4.9037938064624825000000000e-10	-0.4999999995096206    	-5.6686314594508420000e-4	-6.28288051123964100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-92
0.5159420900662384    	209.4987468674244    	1.59420905422725220e-2	-0.49999999952396584    	-5.6686314596134790000e-4	-1.03717077248028230000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.5225549655191424    	208.99749373485074    	2.255496598432023500e-2	-0.49999999953482216    	-5.6686314597365600000e-4	-1.71214972075447220000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.5276356729560044    	208.49624060227708    	2.763567341668984300e-2	-0.49999999953931457    	-5.6686314597874910000e-4	-2.8263972954707867000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.5319243451802286    	207.99498746970343    	3.19243456383264900e-2	-0.49999999954190205    	-5.6686314598168250000e-4	-4.6657845251549470000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.5357075397704237    	207.49373433712978    	3.57075402180123350e-2	-0.4999999995524114    	-5.6686314599359730000e-4	-7.7022240539432960000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-91
0.5391321596047495    	206.99248120455613    	3.91321600554201400e-2	-0.49999999954932933    	-5.6686314599010310000e-4	-1.2714743910119294000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.5422854364407068    	206.49122807198248    	4.22854368897054300e-2	-0.49999999955100144    	-5.6686314599199880000e-4	-2.098935470685878200000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.5452241841306387    	205.98997493940882    	4.522418457571384400e-2	-0.4999999995549248    	-5.6686314599644680000e-4	-3.4648988145149473000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.5479878504173584    	205.48872180683517    	4.79878508595065400e-2	-0.4999999995578519    	-5.6686314599976530000e-4	-5.71981557437018000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.5506051460374853    	204.98746867426152    	5.060514647934362000e-2	-0.4999999995581417    	-5.6686314600009390000e-4	-9.442206527865845000000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-90
0.5530977371820583    	204.48621554168787    	5.30977376242448500e-2	-0.4999999995578135    	-5.6686314599972180000e-4	-1.558708719811992500000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.5554824501534701    	203.98496240911422    	5.5482450587178500e-2	-0.4999999995662916    	-5.6686314600933370000e-4	-2.573098635417244700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.5577726612083702    	203.48370927654057    	5.77726616435353200e-2	-0.49999999956483493    	-5.6686314600768230000e-4	-4.24764197661297100000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.5599792119386751    	202.9824561439669    	5.997921237153778000e-2	-0.49999999956713725    	-5.6686314601029240000e-4	-7.01195908821382700000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-89
0.5621110342759364    	202.48120301139326    	6.21110347048012700e-2	-0.49999999957113517    	-5.6686314601482500000e-4	-1.15752623515577580000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.5641755903479045    	201.9799498788196    	6.4175590775035200e-2	-0.49999999957286934    	-5.668631460167910000e-4	-1.91083115035003910000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.5661791900957478    	201.47869674624596    	6.61791905220864800e-2	-0.49999999957366126    	-5.6686314601768880000e-4	-3.1543783408560755000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.568127225770364    	200.9774436136723    	6.81272261989511300e-2	-0.4999999995714129    	-5.6686314601513990000e-4	-5.207211906420510000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.5700243484347963    	200.47619048109866    	7.00243488563089800e-2	-0.49999999957848734    	-5.6686314602316030000e-4	-8.5960062200429310000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-88
0.5718746031088947    	199.974937348525    	7.18746035278868800e-2	-0.4999999995810078    	-5.6686314602601770000e-4	-1.4190189349488258000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5736815337879844    	199.47368421595135    	7.36815342064076600e-2	-0.4999999995815766    	-5.6686314602666280000e-4	-2.3425003265449512000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5754482661833749    	198.9724310833777    	7.54482665980424200e-2	-0.4999999995853325    	-5.6686314603092080000e-4	-3.8669729097456280000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5771775736854038    	198.47117795080405    	7.71775740984630600e-2	-0.4999999995869408    	-5.6686314603274410000e-4	-6.383554920037967000000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-87
0.5788719305346144    	197.9699248182304    	7.88719309432415900e-2	-0.49999999959137276    	-5.6686314603776880000e-4	-1.053789989437021500000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5805335551034284    	197.46867168565674    	8.05335555160443500e-2	-0.49999999958738417    	-5.6686314603324680000e-4	-1.73958453518102320000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5821644454511832    	196.9674185530831    	8.21644458626374400e-2	-0.4999999995885458    	-5.6686314603456380000e-4	-2.87168637524984800000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.583766408773397    	196.46616542050944    	8.37664091800742200e-2	-0.49999999959332286    	-5.6686314603997970000e-4	-4.74054722321238800000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.585341085971334    	195.9649122879358    	8.53410863782685300e-2	-0.4999999995930655    	-5.668631460396880000e-4	-7.82564146600147400000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-86
0.5868899723146719    	195.46365915536214    	8.68899727193271000e-2	-0.49999999959534475    	-5.6686314604227200000e-4	-1.29184799709478550000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5884144349028995    	194.96240602278849    	8.84144353070811400e-2	-0.4999999995958183    	-5.6686314604280890000e-4	-2.13256798800229460000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5899157275375329    	194.46115289021483    	8.99157279388044800e-2	-0.4999999995987284    	-5.6686314604610810000e-4	-3.52041899176971760000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5913950034420472    	193.95989975764118    	9.13950038465420900e-2	-0.4999999995955051    	-5.6686314604245370000e-4	-5.8114676518344060000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5928533262081677    	193.45864662506753    	9.28533266091754500e-2	-0.4999999995989922    	-5.6686314604640720000e-4	-9.5935047354519310000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-85
0.5942916792518107    	192.95739349249388    	9.42916796491752800e-2	-0.4999999996026354    	-5.6686314605053760000e-4	-1.5836848559259795000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5957109740340685    	192.45614035992023    	9.57109744286080800e-2	-0.49999999960546043    	-5.6686314605374030000e-4	-2.61432895698793970000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5971120572200208    	191.95488722734657    	9.71120576185452400e-2	-0.49999999960147545    	-5.6686314604922250000e-4	-4.315704522759608600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.598495716956688    	191.45363409477292    	9.8495717351958400e-2	-0.49999999960472963    	-5.6686314605291190000e-4	-7.124315965664324000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-84
0.5998626883855209    	190.95238096219927    	9.9862688777114790e-2	-0.4999999996084061    	-5.66863146057080000e-4	-1.176073980759103600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.6012136585065162    	190.45112782962562    	0.10121365889649946    	-0.49999999961001673    	-5.668631460589060000e-4	-1.941449557943053500000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.6025492704853281    	189.94987469705197    	0.10254927087562399    	-0.4999999996097041    	-5.6686314605855160000e-4	-3.20492286004355750000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.6038701274777635    	189.44862156447832    	0.10387012786496957    	-0.4999999996127939    	-5.6686314606205460000e-4	-5.290650224110052000000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.6051767960638528    	188.94736843190466    	0.10517679645002415    	-0.4999999996138286    	-5.6686314606322760000e-4	-8.73374524636618600000000000000000000000000000000000000000000000000000000000000000000000000000000000e-83
0.6064698091338472    	188.446115299331    	0.10646980953523169    	-0.4999999995986155    	-5.6686314604598010000e-4	-1.44175673683388960000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.6077496689330981    	187.94486216675736    	0.10774966931890224    	-0.49999999961419583    	-5.668631460636440000e-4	-2.38003563141570500000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.609016849187997    	187.4436090341837    	0.10901684957230973    	-0.4999999996156873    	-5.6686314606533490000e-4	-3.9289357643285910000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.6102717974703726    	186.94235590161006    	0.11027179785473354    	-0.4999999996156391    	-5.6686314606528030000e-4	-6.4858424959958480000000000000000000000000000000000000000000000000000000000000000000000000000000000e-82
0.6115149371564437    	186.4411027690364    	0.11151493753750961    	-0.499999999618934    	-5.6686314606901580000e-4	-1.0706755061966318000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.6127466692226485    	185.93984963646275    	0.11274666960005535    	-0.49999999962259317    	-5.6686314607316420000e-4	-1.7674589542948832000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.61396737388065    	185.4385965038891    	0.11396737425966831    	-0.4999999996209818    	-5.6686314607133740000e-4	-2.9177011494493360000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.6151774120552347    	184.93734337131545    	0.11517741243173014    	-0.4999999996235046    	-5.6686314607419760000e-4	-4.816507889369446300000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.6163771267360765    	184.4360902387418    	0.11637712711162902    	-0.49999999962444747    	-5.6686314607526640000e-4	-7.951036470180117000000000000000000000000000000000000000000000000000000000000000000000000000000000e-81
0.6175668442061322    	183.93483710616815    	0.1175668445803093    	-0.49999999962582287    	-5.6686314607682590000e-4	-1.312548061836780700000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.618746875168731    	183.4335839735945    	0.11874687554113668    	-0.4999999996275942    	-5.6686314607883400000e-4	-2.166739419562067300000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6199175157711652    	182.93233084102084    	0.11991751614533913    	-0.499999999625826    	-5.6686314607682940000e-4	-3.57682880253109740000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6210790485535653    	182.4310777084472    	0.12107904892381907    	-0.49999999962974634    	-5.668631460812739000e-4	-5.90458832617807400000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6222317433123612    	181.92982457587354    	0.12223174368156296    	-0.4999999996307983    	-5.6686314608246660000e-4	-9.74722728607173200000000000000000000000000000000000000000000000000000000000000000000000000000000e-80
0.6233758578970778    	181.4285714432999    	0.12337585825248859    	-0.49999999964458935    	-5.6686314609810180000e-4	-1.60906119983200340000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6245116389472358    	180.92731831072624    	0.12451163930669373    	-0.4999999996405421    	-5.6686314609351340000e-4	-2.65621993703220600000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6256393225648487    	180.42606517815258    	0.1256393229323221    	-0.4999999996325265    	-5.6686314608442590000e-4	-4.38485767640411700000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6267591349472863    	179.92481204557893    	0.12675913530986765    	-0.49999999963741865    	-5.6686314608997230000e-4	-7.2384732055743870000000000000000000000000000000000000000000000000000000000000000000000000000000e-79
0.6278712929588075    	179.42355891300528    	0.1278712933217217    	-0.4999999996370858    	-5.6686314608959490000e-4	-1.194918928150621900000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.628976004672928    	178.92230578043163    	0.12897600503799764    	-0.4999999996349303    	-5.6686314608715120000e-4	-1.972558582869452000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6300734698661137    	178.42105264785798    	0.1300734702247965    	-0.4999999996413172    	-5.6686314609439210000e-4	-3.256277284747701000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6311638804816937    	177.91979951528432    	0.1311638808457083    	-0.49999999963598535    	-5.6686314608834720000e-4	-5.375425524619573000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.632247421059295    	177.41854638271067    	0.13224742142042578    	-0.4999999996388692    	-5.6686314609161680000e-4	-8.87369134872997000000000000000000000000000000000000000000000000000000000000000000000000000000e-78
0.6333242691345542    	176.91729325013702    	0.13332426949427356    	-0.49999999964028075    	-5.6686314609321710000e-4	-1.464858880322741400000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.6343945956122874    	176.41604011756337    	0.13439459596999076    	-0.49999999964229663    	-5.6686314609550260000e-4	-2.41817238726419200000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.6354585651137074    	175.91478698498972    	0.13545856547059051    	-0.49999999964311687    	-5.6686314609643250000e-4	-3.9918914873483596000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.6365163363016137    	175.41353385241607    	0.13651673708403445    	-0.4999995992175794    	-5.6686269212347230000e-4	-6.589769087882374000000000000000000000000000000000000000000000000000000000000000000000000000000e-77
0.6375680621855677    	174.9122807198424    	0.1375680625432106    	-0.4999999996423571    	-5.6686314609557110000e-4	-1.08783158984252590000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.6386138903994429    	174.41102758726876    	0.1386138907510376    	-0.4999999996484053    	-5.6686314610242820000e-4	-1.7957800221488432000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.639653963480007    	173.9097744546951    	0.1396539638332581    	-0.49999999964674896    	-5.6686314610055030000e-4	-2.9644532463115220000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.6406884191038428    	173.40852132212146    	0.14068841945583824    	-0.4999999996480045    	-5.6686314610197370000e-4	-4.8936857193962740000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.641717390329475    	172.9072681895478    	0.14171739067961475    	-0.49999999964986014    	-5.6686314610407750000e-4	-8.0784407546383760000000000000000000000000000000000000000000000000000000000000000000000000000e-76
0.6427410058141643    	172.40601505697416    	0.14274100616505014    	-0.4999999996491141    	-5.6686314610323170000e-4	-1.3335798162832044000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6437593900214855    	171.9047619244005    	0.14375939037792704    	-0.4999999996435585    	-5.6686314609693310000e-4	-2.2014584007152949000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.64477266341688    	171.40350879182685    	0.14477266376578138    	-0.4999999996510986    	-5.6686314610548160000e-4	-3.634142501936859000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6457809426756108    	170.9022556592532    	0.14578094302340536    	-0.49999999965220543    	-5.6686314610673640000e-4	-5.999201129620574000000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.6467843407232867    	170.40100252667955    	0.146784341069149    	-0.4999999996541378    	-5.6686314610892710000e-4	-9.90341302644550900000000000000000000000000000000000000000000000000000000000000000000000000e-75
0.647782967168843    	169.8997493941059    	0.14778336794296257    	-0.49999959922588044    	-5.6686269213288340000e-4	-1.63484416430248300000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6487769281835419    	169.39849626153224    	0.14877692853106161    	-0.49999999965248026    	-5.668631461070481000e-4	-2.69878216168185360000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6497663267870879    	168.8972431289586    	0.14976632713026286    	-0.499999999656825    	-5.6686314611197390000e-4	-4.45511891301254500000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.650751262955224    	168.39598999638494    	0.15075126329769262    	-0.49999999965753134    	-5.6686314611277460000e-4	-7.3544596562447080000000000000000000000000000000000000000000000000000000000000000000000000e-74
0.6517318337496213    	167.8947368638113    	0.15173183409403923    	-0.499999999655582    	-5.6686314611056450000e-4	-1.21406583957501510000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6527081334415773    	167.39348373123764    	0.15270813378341738    	-0.49999999965815983    	-5.6686314611348710000e-4	-2.00416608658862200000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6536802536269284    	166.89223059866399    	0.1536802539677943    	-0.49999999965913416    	-5.6686314611459170000e-4	-3.3084545925762940000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6546482833391087    	166.39097746609033    	0.15464828367844116    	-0.4999999996606676    	-5.6686314611633030000e-4	-5.4615592312364770000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6556123091516963    	165.88972433351668    	0.15561230948876564    	-0.4999999996629306    	-5.6686314611889590000e-4	-9.0158798924535990000000000000000000000000000000000000000000000000000000000000000000000000e-73
0.6565724152777883    	165.38847120094303    	0.1565724156130272    	-0.4999999996647611    	-5.6686314612097110000e-4	-1.4883312034820914000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6575286836652217    	164.88721806836938    	0.15752868399654005    	-0.49999999966868164    	-5.6686314612541590000e-4	-2.456920231504571300000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6584811940864302    	164.38596493579573    	0.15848119442120484    	-0.4999999996652254    	-5.6686314612149760000e-4	-4.055855988138671000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6594300242221008    	163.88471180322207    	0.15943002455680938    	-0.4999999996652915    	-5.6686314612157240000e-4	-6.695360958644827000000000000000000000000000000000000000000000000000000000000000000000000e-72
0.6603752497449166    	163.38345867064842    	0.16037525007699185    	-0.4999999996679247    	-5.6686314612455780000e-4	-1.105262575832184800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6613169443925897    	162.88220553807477    	0.1613169447208519    	-0.49999999967173786    	-5.6686314612888080000e-4	-1.824554895666827000000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6622551800481766    	162.38095240550112    	0.16225558080569816    	-0.49999959924247844    	-5.668626921517009000e-4	-3.01195448040505900000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6631900268009265    	161.87969927292747    	0.16319002713053515    	-0.4999999996703913    	-5.6686314612735420000e-4	-4.97210021664849950000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6641215530210942    	161.37844614035382    	0.16412155335117407    	-0.4999999996699201    	-5.66863146126820000e-4	-8.20788651529400800000000000000000000000000000000000000000000000000000000000000000000000e-71
0.6650498254190815    	160.87719300778016    	0.16504982574739266    	-0.4999999996716889    	-5.6686314612882530000e-4	-1.35494857529956050000000000000000000000000000000000000000000000000000000000000000000000e-70
0.6659749091090514    	160.3759398752065    	0.16597490943635326    	-0.49999999967269815    	-5.6686314612996960000e-4	-2.2367337051815311000000000000000000000000000000000000000000000000000000000000000000000e-70
0.6668968676646613    	159.87468674263286    	0.1668968679912556    	-0.49999999967340564    	-5.6686314613077160000e-4	-3.69237457354350800000000000000000000000000000000000000000000000000000000000000000000000e-70
0.667815763175404    	159.3734336100592    	0.1678157634982944    	-0.49999999967710956    	-5.6686314613497090000e-4	-6.0953299714523300000000000000000000000000000000000000000000000000000000000000000000000e-70
0.6687316563002534    	158.87218047748556    	0.16873165662430628    	-0.49999999967594716    	-5.668631461336530000e-4	-1.0062101425758094000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6696446063167999    	158.3709273449119    	0.1696446066407275    	-0.49999999967607245    	-5.6686314613379510000e-4	-1.6610402648655834000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6705546711719079    	157.86967421233825    	0.17055467149603565    	-0.4999999996758723    	-5.6686314613356810000e-4	-2.742026386696709300000000000000000000000000000000000000000000000000000000000000000000e-69
0.6714619075256878    	157.3684210797646    	0.17146190784239118    	-0.49999999968329667    	-5.6686314614198540000e-4	-4.5265059880709435000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6723663707983317    	156.86716794719095    	0.17236637111805975    	-0.49999999968027203    	-5.6686314613855630000e-4	-7.472304628229820000000000000000000000000000000000000000000000000000000000000000000000e-69
0.6732681152099163    	156.3659148146173    	0.1732681155306743    	-0.49999999967924197    	-5.6686314613738850000e-4	-1.23351955358530500000000000000000000000000000000000000000000000000000000000000000000e-68
0.6741671938247651    	155.86466168204365    	0.17416759457210004    	-0.49999959925266496    	-5.6686269216324970000e-4	-2.036280056528889400000000000000000000000000000000000000000000000000000000000000000000e-68
0.675063658586794    	155.36340854947    	0.17506365890365627    	-0.49999999968313774    	-5.6686314614180520000e-4	-3.361467969085215000000000000000000000000000000000000000000000000000000000000000000000e-68
0.6759575603599597    	154.86215541689634    	0.17595756068079751    	-0.4999999996791621    	-5.6686314613729790000e-4	-5.549073110526520000000000000000000000000000000000000000000000000000000000000000000000e-68
0.6768489489629357    	154.3609022843227    	0.17684894928036277    	-0.4999999996825729    	-5.6686314614116480000e-4	-9.16034680953637400000000000000000000000000000000000000000000000000000000000000000000e-68
0.6777378732031385    	153.85964915174904    	0.1777378735190496    	-0.49999999968408887    	-5.6686314614288350000e-4	-1.51217963792553640000000000000000000000000000000000000000000000000000000000000000000e-67
0.6786243809127119    	153.3583960191754    	0.17862438122793758    	-0.4999999996847744    	-5.6686314614366060000e-4	-2.49628895597713870000000000000000000000000000000000000000000000000000000000000000000e-67
0.6795085189756976    	152.85714288660174    	0.1795085192887019    	-0.4999999996869957    	-5.6686314614617900000e-4	-4.1208454309581730000000000000000000000000000000000000000000000000000000000000000000e-67
0.680390333363155    	152.35588975402808    	0.1803903336764203    	-0.49999999968673464    	-5.6686314614588310000e-4	-6.8026447920576270000000000000000000000000000000000000000000000000000000000000000000e-67
0.6812698691607946    	151.85463662145443    	0.18126986947301546    	-0.4999999996877791    	-5.6686314614706720000e-4	-1.1229728690927562000000000000000000000000000000000000000000000000000000000000000000e-66
0.6821471705970916    	151.35338348888078    	0.18214717090807786    	-0.4999999996890137    	-5.6686314614846690000e-4	-1.8537908464524955000000000000000000000000000000000000000000000000000000000000000000e-66
0.6830222810706392    	150.85213035630713    	0.1830222813811981    	-0.4999999996894412    	-5.6686314614895150000e-4	-3.0602168556106096000000000000000000000000000000000000000000000000000000000000000000e-66
0.6838952431787082    	150.35087722373348    	0.18389524348782077    	-0.49999999969088743    	-5.6686314615059120000e-4	-5.051771196995857000000000000000000000000000000000000000000000000000000000000000000e-66
0.6847660987374566    	149.84962409115982    	0.18476609904756594    	-0.49999999968989073    	-5.6686314614946130000e-4	-8.339406463959509000000000000000000000000000000000000000000000000000000000000000000e-66
0.6856348888128381    	149.34837095858617    	0.18563488912037496    	-0.49999999969246317    	-5.6686314615237770000e-4	-1.376659738914669000000000000000000000000000000000000000000000000000000000000000000e-65
0.6865016537377022    	148.84711782601252    	0.1865016540434343    	-0.4999999996942679    	-5.6686314615442370000e-4	-2.272574247266966000000000000000000000000000000000000000000000000000000000000000000e-65
0.6873664331393686    	148.34586469343887    	0.1873668338739175    	-0.4999995992654511    	-5.6686269217774570000e-4	-3.751539732986366000000000000000000000000000000000000000000000000000000000000000000e-65
0.6882292659595306    	147.84461156086522    	0.18822926626167819    	-0.49999999969785236    	-5.6686314615848750000e-4	-6.19299914407684800000000000000000000000000000000000000000000000000000000000000000e-65
0.6890901904748559    	147.34335842829157    	0.18909019077539446    	-0.4999999996994614    	-5.6686314616031170000e-4	-1.0223332585633041000000000000000000000000000000000000000000000000000000000000000e-64
0.689949244318672    	146.84210529571791    	0.1899492446230678    	-0.49999999969560427    	-5.6686314615593880000e-4	-1.68765612145173220000000000000000000000000000000000000000000000000000000000000000e-64
0.6908064644986531    	146.34085216314426    	0.19080646479867772    	-0.4999999996999754    	-5.6686314616089450000e-4	-2.78596354018266700000000000000000000000000000000000000000000000000000000000000000e-64
0.6916618874180258    	145.8395990305706    	0.19166188772178533    	-0.4999999996962404    	-5.66863146156660000e-4	-4.5990369415722970000000000000000000000000000000000000000000000000000000000000000e-64
0.6925155488930891    	145.33834589799696    	0.192515549194117    	-0.499999999698972    	-5.668631461597570000e-4	-7.5920379017450650000000000000000000000000000000000000000000000000000000000000000e-64
0.6933674841700501    	144.8370927654233    	0.19336748447102498    	-0.4999999996990252    	-5.6686314615981730000e-4	-1.253284986265586200000000000000000000000000000000000000000000000000000000000000e-63
0.6942177279437682    	144.33583963284966    	0.19421772824562333    	-0.4999999996981449    	-5.6686314615881930000e-4	-2.0689086081059904000000000000000000000000000000000000000000000000000000000000000e-63
0.6950663143721453    	143.834586500276    	0.19506631466632424    	-0.499999999705821    	-5.6686314616752180000e-4	-3.415330811110508000000000000000000000000000000000000000000000000000000000000000e-63
0.695913277094343    	143.33333336770235    	0.19591327738965786    	-0.49999999970468517    	-5.6686314616623410000e-4	-5.637989277834349000000000000000000000000000000000000000000000000000000000000000e-63
0.6967586492464627    	142.8320802351287    	0.19675864954540018    	-0.49999999970106257    	-5.668631461621271000e-4	-9.30712860773783900000000000000000000000000000000000000000000000000000000000000e-63
0.6976024634732964    	142.33082710255505    	0.19760246377117874    	-0.49999999970211756    	-5.6686314616332310000e-4	-1.536410210312520500000000000000000000000000000000000000000000000000000000000000e-62
0.6984447519473937    	141.8295739699814    	0.19844475224369865    	-0.4999999997036951    	-5.6686314616511160000e-4	-2.536288509422792700000000000000000000000000000000000000000000000000000000000000e-62
0.6992855463799322    	141.32832083740774    	0.19928554667194773    	-0.4999999997079846    	-5.6686314616997470000e-4	-4.18687623907524500000000000000000000000000000000000000000000000000000000000000e-62
0.7001248780356752    	140.8270677048341    	0.2001248783289453    	-0.49999999970673    	-5.6686314616855240000e-4	-6.91164769946551600000000000000000000000000000000000000000000000000000000000000e-62
0.7009627777459755    	140.32581457226044    	0.2009627780383183    	-0.49999999970765724    	-5.6686314616960360000e-4	-1.14096694513421080000000000000000000000000000000000000000000000000000000000000e-61
0.7017992759213547    	139.8245614396868    	0.2017992762125049    	-0.49999999970884984    	-5.6686314617095570000e-4	-1.88349526262683060000000000000000000000000000000000000000000000000000000000000e-61
0.7026344025654923    	139.32330830711314    	0.20263440285869067    	-0.4999999997068016    	-5.6686314616863350000e-4	-3.10925256815430200000000000000000000000000000000000000000000000000000000000000e-61
0.7034681872850602    	138.82205517453949    	0.2034681875767704    	-0.49999999970828984    	-5.6686314617032070000e-4	-5.1327187938297980000000000000000000000000000000000000000000000000000000000000e-61
0.7043006593024093    	138.32080204196583    	0.20430065959270824    	-0.49999999970970094    	-5.6686314617192070000e-4	-8.4730338366086060000000000000000000000000000000000000000000000000000000000000e-61
0.7051318474685746    	137.81954890939218    	0.20513184775421844    	-0.4999999997143561    	-5.6686314617719840000e-4	-1.398718793685291000000000000000000000000000000000000000000000000000000000000e-60
0.7059617802718745    	137.31829577681853    	0.20596178055904893    	-0.49999999971282555    	-5.668631461754631000e-4	-2.3089890841171296000000000000000000000000000000000000000000000000000000000000e-60
0.7067904858503484    	136.81704264424488    	0.20679048613699894    	-0.4999999997133495    	-5.6686314617605720000e-4	-3.811652931698309000000000000000000000000000000000000000000000000000000000000e-60
0.7076179920021579    	136.31578951167123    	0.20761799228883485    	-0.4999999997133231    	-5.6686314617602710000e-4	-6.292233329149557000000000000000000000000000000000000000000000000000000000000e-60
0.7084443261948778    	135.81453637909758    	0.20844432648017763    	-0.4999999997147002    	-5.6686314617758840000e-4	-1.03871472502665490000000000000000000000000000000000000000000000000000000000e-59
0.70926951557578    	135.31328324652392    	0.20926951586452763    	-0.4999999997112524    	-5.6686314617367950000e-4	-1.714698460066522200000000000000000000000000000000000000000000000000000000000e-59
0.7100935869823037    	134.81203011395027    	0.21009358726627364    	-0.49999999971603004    	-5.6686314617909610000e-4	-2.830604725353300000000000000000000000000000000000000000000000000000000000e-59
0.7109165669511359    	134.31077698137662    	0.2109165672292574    	-0.49999999972187853    	-5.6686314618572660000e-4	-4.67273010257534760000000000000000000000000000000000000000000000000000000000e-59
0.711738481725281    	133.80952384880297    	0.21173848202452114    	-0.49999999970075976    	-5.6686314616178380000e-4	-7.713689734192247000000000000000000000000000000000000000000000000000000000000e-59
0.7125593572685256    	133.30827071622932    	0.21255935755264777    	-0.49999999971587783    	-5.6686314617892350000e-4	-1.2733671324733530000000000000000000000000000000000000000000000000000000000e-58
0.7133792192672281    	132.80701758365566    	0.21337921954900718    	-0.499999999718221    	-5.66863146181580000e-4	-2.10205998677389650000000000000000000000000000000000000000000000000000000000e-58
0.7141980931436989    	132.305764451082    	0.2141980934234306    	-0.49999999972026826    	-5.668631461839010000e-4	-3.4700567301538550000000000000000000000000000000000000000000000000000000000e-58
0.7150160040620733    	131.80451131850836    	0.21501600434148074    	-0.49999999972059267    	-5.6686314618426880000e-4	-5.7283302028722070000000000000000000000000000000000000000000000000000000000e-58
0.7158329769385963    	131.3032581859347    	0.21583297721670666    	-0.49999999972188963    	-5.6686314618573920000e-4	-9.4562623798035280000000000000000000000000000000000000000000000000000000000e-58
0.7166490364464821    	130.80200505336106    	0.21664903672419042    	-0.49999999972229175    	-5.6686314618619500000e-4	-1.5610290438713098000000000000000000000000000000000000000000000000000000000e-57
0.7174642070276247    	130.3007519207874    	0.21746420730370764    	-0.499999999723917    	-5.6686314618803770000e-4	-2.5769289999971484000000000000000000000000000000000000000000000000000000000e-57
0.718278512895946    	129.79949878821375    	0.2182785131729506    	-0.49999999972299547    	-5.668631461869930000e-4	-4.253965098918266000000000000000000000000000000000000000000000000000000000e-57
0.7190919780484741    	129.2982456556401    	0.21909197829749022    	-0.49999999975098386    	-5.6686314621872410000e-4	-7.022397226634775000000000000000000000000000000000000000000000000000000000e-57
0.7199046262688121    	128.79699252306645    	0.2199046265431802    	-0.49999999972563186    	-5.6686314618998190000e-4	-1.159249351180331900000000000000000000000000000000000000000000000000000000e-56
0.7207164811381241    	128.2957393904928    	0.22071688183776694    	-0.4999995993003572    	-5.6686269221731960000e-4	-1.913675650695162000000000000000000000000000000000000000000000000000000000e-56
0.7215275660398748    	127.79448625791915    	0.2215275663130616    	-0.49999999972681314    	-5.6686314619132120000e-4	-3.15907400968980100000000000000000000000000000000000000000000000000000000e-56
0.7223379041665778    	127.29323312534548    	0.22233790444118082    	-0.499999999725397    	-5.6686314618971570000e-4	-5.21496346315139500000000000000000000000000000000000000000000000000000000e-56
0.7231475185273084    	126.79197999277181    	0.22314751879509362    	-0.49999999973221476    	-5.6686314619744520000e-4	-8.60880240177545900000000000000000000000000000000000000000000000000000000e-56
0.7239564319522536    	126.29072686019815    	0.22395643222246303    	-0.49999999972979053    	-5.6686314619469670000e-4	-1.42113131408267700000000000000000000000000000000000000000000000000000000e-55
0.7247646671030047    	125.78947372762448    	0.22476466737295767    	-0.499999999730047    	-5.6686314619498750000e-4	-2.34598741800582680000000000000000000000000000000000000000000000000000000e-55
0.7255722464744483    	125.28822059505082    	0.22557224674333248    	-0.49999999973111575    	-5.6686314619619920000e-4	-3.8727293606883810000000000000000000000000000000000000000000000000000000e-55
0.72637919240393    	124.78696746247715    	0.22637919267431442    	-0.4999999997296155    	-5.6686314619449830000e-4	-6.3930576038155840000000000000000000000000000000000000000000000000000000e-55
0.7271855270761529    	124.28571432990348    	0.2271855273423922    	-0.49999999973376075    	-5.6686314619919780000e-4	-1.0553586816724876000000000000000000000000000000000000000000000000000000e-54
0.7279912725286253    	123.78446119732982    	0.22799127279974757    	-0.4999999997288777    	-5.6686314619366170000e-4	-1.742174114490615000000000000000000000000000000000000000000000000000000e-54
0.7287964506581541    	123.28320806475615    	0.2287964509237777    	-0.4999999997343764    	-5.6686314619989590000e-4	-2.875961223336079000000000000000000000000000000000000000000000000000000e-54
0.7296010832276709    	122.78195493218249    	0.22960108349365077    	-0.4999999997340201    	-5.6686314619949190000e-4	-4.7476040938371500000000000000000000000000000000000000000000000000000000e-54
0.7304051918700155    	122.28070179960882    	0.23040519213284813    	-0.49999999973716736    	-5.66863146203060000e-4	-7.837290867807127000000000000000000000000000000000000000000000000000000e-54
0.7312087980934884    	121.77944866703515    	0.23120879835032634    	-0.499999999743162    	-5.6686314620985630000e-4	-1.293771067101954800000000000000000000000000000000000000000000000000000e-53
0.7320119232893629    	121.27819553446149    	0.23201192355442993    	-0.49999999973493303    	-5.6686314620052690000e-4	-2.13574257010888800000000000000000000000000000000000000000000000000000e-53
0.7328145887349886    	120.77694240188782    	0.23281458899693097    	-0.4999999997380577    	-5.6686314620406940000e-4	-3.525659555822993600000000000000000000000000000000000000000000000000000e-53
0.7336168156008589    	120.27568926931416    	0.23361681586440275    	-0.49999999973645604    	-5.6686314620225350000e-4	-5.82011871539941600000000000000000000000000000000000000000000000000000e-53
0.7344186249547593    	119.77443613674049    	0.23441862521673845    	-0.4999999997380208    	-5.6686314620402760000e-4	-9.60778581284074200000000000000000000000000000000000000000000000000000e-53
0.7352200377677982    	119.27318300416682    	0.2352200380270918    	-0.4999999997407064    	-5.6686314620707230000e-4	-1.58604235994675770000000000000000000000000000000000000000000000000000e-52
0.7360210749182576    	118.77192987159316    	0.23602107517675905    	-0.4999999997414986    	-5.6686314620797050000e-4	-2.61822069782560230000000000000000000000000000000000000000000000000000e-52
0.7368217571985362    	118.27067673901949    	0.23682175745625067    	-0.4999999997422855    	-5.6686314620886260000e-4	-4.32212896429355500000000000000000000000000000000000000000000000000000e-52
0.7376221053178531    	117.76942360644583    	0.23762210557681632    	-0.4999999997410368    	-5.6686314620744690000e-4	-7.134921360716241000000000000000000000000000000000000000000000000000e-52
0.7384221399101215    	117.26817047387216    	0.23842214016597832    	-0.4999999997441431    	-5.6686314621096860000e-4	-1.177824707318181000000000000000000000000000000000000000000000000000e-51
0.7392218815354893    	116.7669173412985    	0.2392218817906808    	-0.4999999997448085    	-5.668631462117231000e-4	-1.944339637444718000000000000000000000000000000000000000000000000000e-51
0.7400213506872122    	116.26566420872483    	0.24002135094173865    	-0.49999999974547354    	-5.6686314621247690000e-4	-3.2096937704308093000000000000000000000000000000000000000000000000000e-51
0.7408205677987898    	115.76441107615116    	0.24082056805526608    	-0.4999999997435238    	-5.6686314621026650000e-4	-5.29852598874216000000000000000000000000000000000000000000000000000e-51
0.7416195532417699    	115.2631579435775    	0.24161955349551575    	-0.4999999997462541    	-5.6686314621336190000e-4	-8.746746469090070000000000000000000000000000000000000000000000000000e-51
0.7424183273377417    	114.76190481100383    	0.2424183275906938    	-0.499999999747048    	-5.668631462142619000e-4	-1.44390296390150600000000000000000000000000000000000000000000000000e-50
0.7432169103591912    	114.26065167843016    	0.24321691061261022    	-0.49999999974658094    	-5.6686314621373250000e-4	-2.383578598660860700000000000000000000000000000000000000000000000000e-50
0.7440153225363833    	113.7593985458565    	0.2440153227865331    	-0.49999999974985015    	-5.6686314621743870000e-4	-3.93478445438084400000000000000000000000000000000000000000000000000e-50
0.74481358405843    	113.25814541328283    	0.244813584310544    	-0.49999999974788606    	-5.668631462152120000e-4	-6.49549744704686200000000000000000000000000000000000000000000000000e-50
0.745611715082504    	112.75689228070917    	0.2456117153320703    	-0.4999999997504337    	-5.6686314621810040000e-4	-1.07226933454049460000000000000000000000000000000000000000000000000e-49
0.7464097357347337    	112.2556391481355    	0.2464097359822134    	-0.49999999975252024    	-5.668631462204661000e-4	-1.77009002800647200000000000000000000000000000000000000000000000000e-49
0.7472076661167963    	111.75438601556183    	0.24720766636601257    	-0.4999999997507838    	-5.6686314621849730000e-4	-2.922044496022680500000000000000000000000000000000000000000000000e-49
0.7480055263101673    	111.25313288298817    	0.24800552656229027    	-0.49999999974787696    	-5.6686314621520170000e-4	-4.8236778365180520000000000000000000000000000000000000000000000000e-49
0.7488033363799356    	110.7518797504145    	0.2488033366260902    	-0.49999999975384535    	-5.6686314622196830000e-4	-7.962872537425890000000000000000000000000000000000000000000000000e-49
0.7496011163798262    	110.25062661784084    	0.2496011166307277    	-0.49999999974909837    	-5.6686314621658650000e-4	-1.314501946362606000000000000000000000000000000000000000000000000e-48
0.7503988863578472    	109.74937348526717    	0.2503988866039765    	-0.49999999975387077    	-5.6686314622199710000e-4	-2.169964869925762300000000000000000000000000000000000000000000000e-48
0.7511966663579355    	109.2481203526935    	0.25119666660676426    	-0.49999999975117126    	-5.6686314621893660000e-4	-3.58215333932493000000000000000000000000000000000000000000000000e-48
0.7519944764278    	108.74686722011984    	0.2519944766632634    	-0.4999999997645366    	-5.6686314623408920000e-4	-5.913378010988605000000000000000000000000000000000000000000000000e-48
0.7527923366209448    	108.24561408754617    	0.2527923368631143    	-0.4999999997578305    	-5.6686314622648640000e-4	-9.761737197836817000000000000000000000000000000000000000000000000e-48
0.7535902670030518    	107.7443609549725    	0.25359026724363076    	-0.49999999975942105    	-5.6686314622828960000e-4	-1.611456479571480600000000000000000000000000000000000000000000000e-47
0.7543882876554376    	107.24310782239884    	0.2543882879002089    	-0.49999999975522874    	-5.6686314622353660000e-4	-2.660174037596867000000000000000000000000000000000000000000000000e-47
0.7551864186791953    	106.74185468982517    	0.2551864189210626    	-0.4999999997581328    	-5.6686314622682910000e-4	-4.39138506066649200000000000000000000000000000000000000000000000e-47
0.7559846802015235    	106.24060155725151    	0.2559846804399689    	-0.49999999976155457    	-5.6686314623070840000e-4	-7.24924853731215300000000000000000000000000000000000000000000000e-47
0.7567830923781433    	105.73934842467784    	0.2567830926175076    	-0.49999999976063575    	-5.6686314622966670000e-4	-1.19669770766461750000000000000000000000000000000000000000000000e-46
0.7575816753999323    	105.23809529210418    	0.2575816756363804    	-0.49999999976355175    	-5.6686314623297270000e-4	-1.97549497187019250000000000000000000000000000000000000000000000e-46
0.7583804494960011    	104.73684215953051    	0.258380449733164    	-0.4999999997628372    	-5.6686314623216260000e-4	-3.26112464232958700000000000000000000000000000000000000000000000e-46
0.7591794349389303    	104.23558902695684    	0.25917943517342107    	-0.4999999997655092    	-5.6686314623519190000e-4	-5.3834274874115370000000000000000000000000000000000000000000000e-46
0.7599786520501868    	103.73433589438318    	0.25997865228687045    	-0.4999999997633163    	-5.6686314623270570000e-4	-8.8869008979415420000000000000000000000000000000000000000000000e-46
0.7607781212020459    	103.23308276180951    	0.26077812143521795    	-0.4999999997668279    	-5.668631462366869000e-4	-1.4670394976901222000000000000000000000000000000000000000000000e-45
0.761577862827464    	102.73182962923585    	0.26157786306138686    	-0.4999999997660771    	-5.6686314623583580000e-4	-2.4217721256252536000000000000000000000000000000000000000000000e-45
0.7623778974194764    	102.23057649666218    	0.26237789765199326    	-0.4999999997674831    	-5.6686314623742970000e-4	-3.997833894513383400000000000000000000000000000000000000000000e-45
0.7631782455390842    	101.72932336408851    	0.2631782457730515    	-0.49999999976603265    	-5.6686314623578540000e-4	-6.599578746077787000000000000000000000000000000000000000000000e-45
0.7639789278191973    	101.22807023151485    	0.2639789280485502    	-0.4999999997706471    	-5.6686314624101670000e-4	-1.089450957065916100000000000000000000000000000000000000000000e-44
0.7647799649695144    	100.72681709894118    	0.2647803656266617    	-0.49999959934285276    	-5.668626922654980000e-4	-1.798453255152432700000000000000000000000000000000000000000000e-44
0.7655813777822964    	100.22556396636752    	0.2655813780113282    	-0.4999999997709682    	-5.6686314624138090000e-4	-2.968866188964838000000000000000000000000000000000000000000000e-44
0.7663831871361787    	99.72431083379385    	0.2663831873637069    	-0.4999999997724717    	-5.6686314624308540000e-4	-4.90097055496253900000000000000000000000000000000000000000000e-44
0.7671854140018178    	99.22305770122018    	0.26718541423096703    	-0.49999999977085074    	-5.6686314624124780000e-4	-8.09046647837798100000000000000000000000000000000000000000000e-44
0.7679880794475616    	98.72180456864652    	0.2679880796758788    	-0.49999999977168286    	-5.6686314624219110000e-4	-1.33556500908743240000000000000000000000000000000000000000000e-43
0.7687912046430538    	98.22055143607285    	0.26879120486901226    	-0.49999999977404164    	-5.6686314624486520000e-4	-2.20473553442906730000000000000000000000000000000000000000000e-43
0.7695948108671744    	97.71929830349919    	0.2695948110937677    	-0.4999999997734067    	-5.6686314624414560000e-4	-3.63955235701747150000000000000000000000000000000000000000000e-43
0.7703989195085441    	97.21804517092552    	0.2703989197331252    	-0.4999999997754189    	-5.6686314624642680000e-4	-6.0081316568890290000000000000000000000000000000000000000000e-43
0.7712035520780467    	96.71679203835185    	0.27120355230079957    	-0.4999999997772472    	-5.6686314624849950000e-4	-9.9181554393390560000000000000000000000000000000000000000000e-43
0.7720087302077717    	96.21553890577819    	0.2720087304303544    	-0.49999999977741744    	-5.6686314624869260000e-4	-1.637277825063942000000000000000000000000000000000000000000e-42
0.7728144756601407    	95.71428577320452    	0.27281447588251206    	-0.49999999977762855    	-5.6686314624893200000e-4	-2.702799621201291000000000000000000000000000000000000000000e-42
0.7736208103320672    	95.21303264063086    	0.2736208105560382    	-0.49999999977602905    	-5.6686314624711850000e-4	-4.461750889517208000000000000000000000000000000000000000000e-42
0.7744277562615669    	94.71177950805719    	0.2744277564812493    	-0.4999999997803176    	-5.6686314625198050000e-4	-7.365407647667052000000000000000000000000000000000000000000e-42
0.7752353356329234    	94.21052637548352    	0.2752353358557439    	-0.49999999977717946    	-5.6686314624842280000e-4	-1.215873121553462800000000000000000000000000000000000000000e-41
0.7760435707834135    	93.70927324290986    	0.27604357100347904    	-0.4999999997799344    	-5.6686314625154620000e-4	-2.007149527133667800000000000000000000000000000000000000000e-41
0.7768524842085398    	93.2080201103362    	0.27685248442651383    	-0.49999999978202603    	-5.6686314625391740000e-4	-3.31337962231264160000000000000000000000000000000000000000e-41
0.7776620985683982    	92.70676697776253    	0.2776620987866358    	-0.49999999978176246    	-5.6686314625361860000e-4	-5.46968941433805900000000000000000000000000000000000000000e-41
0.7784724366954906    	92.20551384518886    	0.27847243691309903    	-0.4999999997823916    	-5.6686314625433190000e-4	-9.02930110629469300000000000000000000000000000000000000000e-41
0.7792835215968463    	91.7042607126152    	0.27928352181292543    	-0.49999999978392085    	-5.6686314625606570000e-4	-1.49054676220589570000000000000000000000000000000000000000e-40
0.7800953764664139    	91.20300758004153    	0.2800953766824563    	-0.49999999978395765    	-5.6686314625610750000e-4	-2.4605776506596070000000000000000000000000000000000000000e-40
0.7809080246866759    	90.70175444746786    	0.2809080249022646    	-0.49999999978441134    	-5.6686314625662170000e-4	-4.0618936141026790000000000000000000000000000000000000000e-40
0.7817214898386445    	90.2005013148942    	0.2817214900519868    	-0.4999999997866577    	-5.6686314625916860000e-4	-6.7053278029511650000000000000000000000000000000000000000e-40
0.7825357957068012    	89.69924818232053    	0.28253579592128747    	-0.4999999997855137    	-5.6686314625787150000e-4	-1.1069078911600794000000000000000000000000000000000000000e-39
0.7833509662876317    	89.19799504974686    	0.2833509665007173    	-0.4999999997869144    	-5.6686314625945950000e-4	-1.8272709635063572000000000000000000000000000000000000000e-39
0.7841670257959854    	88.6967419171732    	0.2841670260084138    	-0.4999999997875716    	-5.6686314626020450000e-4	-3.0164381343186053000000000000000000000000000000000000000e-39
0.7849839986716244    	88.19548878459953    	0.28498399888308595    	-0.49999999978853843    	-5.6686314626130070000e-4	-4.979501781559313000000000000000000000000000000000000000e-39
0.7858019095902519    	87.69423565202587    	0.285801909799039    	-0.49999999979121285    	-5.6686314626433290000e-4	-8.22010493450862900000000000000000000000000000000000000e-39
0.7866207834662243    	87.1929825194522    	0.28662078367599586    	-0.4999999997902284    	-5.6686314626321680000e-4	-1.3569655780537498000000000000000000000000000000000000e-38
0.7874406454639472    	86.69172938687854    	0.28744064567105554    	-0.49999999979289167    	-5.6686314626623610000e-4	-2.240063350399088500000000000000000000000000000000000000e-38
0.7882615210072693    	86.19047625430487    	0.288261921641209    	-0.4999995993660603    	-5.668626922918090000e-4	-3.69787111401762460000000000000000000000000000000000000e-38
0.7890834357821594    	85.6892231217312    	0.2890834359894311    	-0.49999999979272836    	-5.6686314626605090000e-4	-6.10440359798295300000000000000000000000000000000000000e-38
0.7899064157504281    	85.18796998915754    	0.28990641595690736    	-0.4999999997935207    	-5.6686314626694930000e-4	-1.0077080065286889000000000000000000000000000000000000e-37
0.7907304871566841    	84.68671685658387    	0.2907304873588551    	-0.49999999979782905    	-5.6686314627183380000e-4	-1.66351292165144940000000000000000000000000000000000000e-37
0.7915556765371581    	84.1854637240102    	0.29155567674204413    	-0.4999999997951139    	-5.6686314626875560000e-4	-2.74610822040993460000000000000000000000000000000000000e-37
0.7923820107296058    	83.68421059143654    	0.2923820109277626    	-0.4999999998018432    	-5.6686314627638470000e-4	-4.5332442327629140000000000000000000000000000000000000e-37
0.7932095168814679    	83.18295745886287    	0.2932095170793147    	-0.49999999980215315    	-5.6686314627673620000e-4	-7.48342804596772500000000000000000000000000000000000000e-37
0.7940382224596199    	82.6817043262892    	0.2940382226613493    	-0.4999999997982706    	-5.6686314627233440000e-4	-1.2353557947405033000000000000000000000000000000000000e-36
0.7948681552628107    	82.18045119371554    	0.2948681554642862    	-0.4999999997985246    	-5.6686314627262240000e-4	-2.0393113025537093000000000000000000000000000000000000e-36
0.7956993434286793    	81.67919806114188    	0.2956993436291126    	-0.49999999979956666    	-5.6686314627380370000e-4	-3.3664719155641270000000000000000000000000000000000000e-36
0.7965318154458494    	81.17794492856821    	0.2965318156452208    	-0.4999999998006286    	-5.6686314627500770000e-4	-5.5573335684896130000000000000000000000000000000000000e-36
0.7973656001649879    	80.67669179599454    	0.2973656003629512    	-0.49999999980203674    	-5.6686314627660410000e-4	-9.173983079637900000000000000000000000000000000000000e-36
0.7982007268090399    	80.17543866342088    	0.2982007270060462    	-0.49999999980299364    	-5.668631462776890000e-4	-1.514430697892339100000000000000000000000000000000000e-35
0.7990372249840934    	79.67418553084721    	0.29903722517999204    	-0.49999999980410137    	-5.6686314627894470000e-4	-2.500004980180542400000000000000000000000000000000000e-35
0.7998751246937978    	79.17293239827355    	0.2998755253180028    	-0.499999599375795    	-5.6686269230284550000e-4	-4.12697980146981100000000000000000000000000000000000e-35
0.8007144563493186    	78.67167926569988    	0.3007144565415618    	-0.4999999998077568    	-5.6686314628308900000e-4	-6.81277134116341000000000000000000000000000000000000e-35
0.8015552507814596    	78.17042613312621    	0.30155525097751307    	-0.4999999998039465    	-5.6686314627876930000e-4	-1.1246445483073930000000000000000000000000000000000e-34
0.8023975392551789    	77.66917300055255    	0.30239753944841824    	-0.4999999998067606    	-5.6686314628195970000e-4	-1.85655043549655800000000000000000000000000000000000e-34
0.8032413534826002    	77.16791986797888    	0.30324135367748756    	-0.49999999980511267    	-5.6686314628009140000e-4	-3.06477235383385400000000000000000000000000000000000e-34
0.8040867256334533    	76.66666673540522    	0.3040867258226802    	-0.499999999810773    	-5.6686314628650870000e-4	-5.0592913616764020000000000000000000000000000000000e-34
0.8049336883557208    	76.16541360283155    	0.30493368854771485    	-0.4999999998080059    	-5.6686314628337150000e-4	-8.3518206663257730000000000000000000000000000000000e-34
0.8057822747836523    	75.66416047025788    	0.30578227497087773    	-0.4999999998127746    	-5.6686314628877790000e-4	-1.3787090613289676000000000000000000000000000000000e-33
0.8066325185567479    	75.16290733768422    	0.3066325187454627    	-0.4999999998112851    	-5.6686314628708920000e-4	-2.2759572454120258000000000000000000000000000000000e-33
0.8074844538333973    	74.66165420511055    	0.3074844540237037    	-0.4999999998096936    	-5.6686314628528490000e-4	-3.7571243478666905000000000000000000000000000000000e-33
0.8083381153081807    	74.16040107253689    	0.3083381154964423    	-0.4999999998117383    	-5.668631462876030000e-4	-6.202218162836022000000000000000000000000000000000e-33
0.809193538227012    	73.65914793996322    	0.30919353841633374    	-0.49999999981067833    	-5.6686314628640130000e-4	-1.023855123699992200000000000000000000000000000000e-32
0.8100507584068466    	73.15789480738955    	0.31005075859328146    	-0.49999999981356513    	-5.6686314628967430000e-4	-1.690168399118987300000000000000000000000000000000e-32
0.8109098122502185    	72.65664167481589    	0.3109098124392804    	-0.4999999998109382    	-5.6686314628669590000e-4	-2.790110779596484700000000000000000000000000000000e-32
0.8117707367655671    	72.15538854224222    	0.31177073694477325    	-0.49999999982079385    	-5.6686314629786960000e-4	-4.605883157251279300000000000000000000000000000000e-32
0.8126335695847515    	71.65413540966856    	0.31263356977059004    	-0.49999999981416154    	-5.6686314629035030000e-4	-7.60333955676092600000000000000000000000000000000e-32
0.813498348986607    	71.15288227709489    	0.3134983491689495    	-0.4999999998176575    	-5.6686314629431380000e-4	-1.25515065062801130000000000000000000000000000000e-31
0.8143651139112633    	70.65162914452122    	0.3143651140927378    	-0.4999999998185255    	-5.6686314629529790000e-4	-2.07198842562682120000000000000000000000000000000e-31
0.8152339039854049    	70.15037601194756    	0.31523390416559843    	-0.49999999981980636    	-5.66863146296749900e-4	-3.420414938862879600000000000000000000000000000e-31
0.8161047595439574    	69.64912287937389    	0.31610475969782736    	-0.4999999998461301    	-5.6686314632659380000e-4	-5.6463820981321780000000000000000000000000000000e-31
0.8169777216510208    	69.14786974680023    	0.3169777218314184    	-0.4999999998196024    	-5.6686314629651880000e-4	-9.3209833800768660000000000000000000000000000000e-31
0.8178528321245273    	68.64661661422656    	0.31785283230529604    	-0.49999999981923127    	-5.668631462960980000e-4	-1.5386973403802992000000000000000000000000000000e-30
0.8187301335604338    	68.1453634816529    	0.3187301337376933    	-0.49999999982274046    	-5.6686314630007650000e-4	-2.540064077738847000000000000000000000000000000e-30
0.8196096693576241    	67.64411034907923    	0.31960966953428016    	-0.499999999823344    	-5.6686314630076060000e-4	-4.1931089043311554000000000000000000000000000000e-30
0.820491483744746    	67.14285721650556    	0.3204914839194746    	-0.49999999982527144    	-5.6686314630294590000e-4	-6.921936512417741000000000000000000000000000000e-30
0.8213756218069548    	66.6416040839319    	0.3213756219817798    	-0.49999999982517496    	-5.6686314630283650000e-4	-1.142665410680158100000000000000000000000000000e-29
0.8222621295170797    	66.14035095135823    	0.3222621296898227    	-0.49999999982725696    	-5.6686314630519700000e-4	-1.886299070242117300000000000000000000000000000e-29
0.8231510537559934    	65.63909781878456    	0.32315105393292787    	-0.4999999998230655    	-5.668631463004450000e-4	-3.11388106189225100000000000000000000000000000e-29
0.8240424423583291    	65.1378446862109    	0.32404244253318687    	-0.49999999982514226    	-5.6686314630279940000e-4	-5.14035945867621100000000000000000000000000000e-29
0.824936344131065    	64.63659155363723    	0.32493634430236973    	-0.49999999982869525    	-5.6686314630682750000e-4	-8.48564695927885500000000000000000000000000000e-29
0.8258328088927318    	64.13533842106357    	0.32583280906314804    	-0.49999999982958376    	-5.6686314630783490000e-4	-1.4008009536372410000000000000000000000000000e-28
0.8267318875063763    	63.634085288489906    	0.3267318876755878    	-0.4999999998307884    	-5.6686314630920060000e-4	-2.3124262900960350000000000000000000000000000e-28
0.8276336319177944    	63.13283215591624    	0.32763363208569773    	-0.4999999998320967    	-5.6686314631068390000e-4	-3.81732703225451800000000000000000000000000000e-28
0.8285380951901536    	62.631579023342574    	0.32853809535910716    	-0.49999999983104654    	-5.6686314630949330000e-4	-6.3016000698452170000000000000000000000000000e-28
0.8294453315429706    	62.13032589076891    	0.3294453317108513    	-0.49999999983211935    	-5.6686314631070960000e-4	-1.0402609759326897000000000000000000000000000e-27
0.8303553963975677    	61.62907275819524    	0.330355396565785    	-0.4999999998317827    	-5.6686314631032800000e-4	-1.7172509934845998000000000000000000000000e-27
0.8312683464132902    	61.12781962562158    	0.3312683465792642    	-0.49999999983402604    	-5.6686314631287130000e-4	-2.8348184185029524000000000000000000000000000e-27
0.8321842395378175    	60.62656649304791    	0.33218423970720495    	-0.49999999983061255    	-5.6686314630900130000e-4	-4.6796860193260076000000000000000000000000000e-27
0.8331031350476455    	60.125313360474244    	0.3331031352166518    	-0.49999999983099375    	-5.6686314630943340000e-4	-7.725172482490166000000000000000000000000000e-27
0.8340250936029354    	59.62406022790058    	0.3340250937705295    	-0.49999999983240584    	-5.6686314631103440000e-4	-1.275262691508915500000000000000000000000000e-26
0.8349501772922497    	59.12280709532691    	0.33495017745384237    	-0.4999999998384073    	-5.6686314631783840000e-4	-2.105189154081303000000000000000000000000000e-26
0.8358784496895315    	58.62155396275325    	0.33587844985438003    	-0.4999999998351514    	-5.6686314631414710000e-4	-3.47522232397290240000000000000000000000000e-26
0.836809975909341    	58.12030083017958    	0.33680997606851626    	-0.4999999998408247    	-5.668631463205790000e-4	-5.73685750642680700000000000000000000000000e-26
0.8377448226611377    	57.619047697605914    	0.3377448228189651    	-0.49999999984217264    	-5.6686314632210720000e-4	-9.47033915557404200000000000000000000000000e-26
0.8386830583153811    	57.11779456503225    	0.3386830584718979    	-0.49999999984348326    	-5.6686314632359310000e-4	-1.56335282201318760000000000000000000000000e-25
0.8396247529630934    	56.61654143245858    	0.3396247531188193    	-0.49999999984427407    	-5.6686314632448960000e-4	-2.5807650665373144000000000000000000000000e-25
0.8405699784850358    	56.11528829988492    	0.3405699786408059    	-0.4999999998442299    	-5.6686314632443960000e-4	-4.2602976339548027000000000000000000000000e-25
0.8415188086203728    	55.61403516731125    	0.34151880877367624    	-0.49999999984669646    	-5.668631463272360000e-4	-7.0328509034855490000000000000000000000000e-25
0.8424713190405221    	55.112782034737585    	0.34247131917824075    	-0.4999999998622814    	-5.6686314634490500000e-4	-1.1609750322712364000000000000000000000000e-24
0.8434275874268407    	54.61152890216392    	0.34342758758122105    	-0.4999999998456196    	-5.6686314632601510000e-4	-1.9165243854226804000000000000000000000000e-24
0.844387693552212    	54.11027576959025    	0.3443876937040285    	-0.49999999984818344    	-5.6686314632892190000e-4	-3.1637766685938956000000000000000000000000e-24
0.845351719363622    	53.60902263701659    	0.34535171951469257    	-0.4999999998489294    	-5.6686314632976750000e-4	-5.2227265590109070000000000000000000000000e-24
0.8463197490753579    	53.10776950444292    	0.34631974922505937    	-0.4999999998502985    	-5.6686314633131980000e-4	-8.621617632170228000000000000000000000000e-24
0.8472918692603699    	52.606516371869255    	0.34729186941209017    	-0.49999999984827975    	-5.6686314632903110000e-4	-1.42324683774801700000000000000000000000e-23
0.8482681689513165    	52.10526323929559    	0.34826816910250935    	-0.49999999984880716    	-5.668631463296290000e-4	-2.349479700423503200000000000000000000000e-23
0.8492487397444874    	51.60401010672192    	0.3492487398914581    	-0.49999999985302934    	-5.6686314633441580000e-4	-3.87849438080355660000000000000000000000e-23
0.8502336759119936    	51.10275697414826    	0.35023367605922173    	-0.4999999998527719    	-5.6686314633412390000e-4	-6.40257443348553100000000000000000000000e-23
0.851223074514393    	50.60150384157459    	0.351223074660669    	-0.49999999985372406    	-5.6686314633520340000e-4	-1.05692970909576340000000000000000000000e-22
0.8522170355282267    	50.100250709000925    	0.3522170356724298    	-0.4999999998557969    	-5.6686314633755340000e-4	-1.74476754870167280000000000000000000000e-22
0.8532156619722011    	49.59899757642726    	0.3532156621167684    	-0.49999999985543275    	-5.6686314633714060000e-4	-2.88024243504978600000000000000000000000e-22
0.8542190600458917    	49.09774444385359    	0.3542190601894671    	-0.4999999998564245    	-5.668631463382651000e-4	-4.7546714694657420000000000000000000000e-22
0.8552273392774989    	48.59649131127993    	0.35522733941998563    	-0.4999999998575133    	-5.6686314633949940000e-4	-7.8489576111535710000000000000000000000e-22
0.8562406126714144    	48.09523817870626    	0.3562410132386829    	-0.4999995994327315    	-5.6686269236739580000e-4	-1.2956969998309462000000000000000000000e-21
0.8572589968780205    	47.593985046132595    	0.35725899701826114    	-0.4999999998597594    	-5.6686314634204580000e-4	-2.138921877964092000000000000000000000e-21
0.8582826123613053    	47.09273191355893    	0.3582826125020965    	-0.49999999985920884    	-5.6686314634142170000e-4	-3.530907921088303000000000000000000000e-21
0.8593115835858731    	46.59147878098526    	0.3593115837240991    	-0.49999999986177396    	-5.6686314634432980000e-4	-5.828782657116486000000000000000000000e-21
0.8603460392087396    	46.0902256484116    	0.36034603934599696    	-0.49999999986274274    	-5.6686314634542800000e-4	-9.622088149336437000000000000000000000e-21
0.8613861122877455    	45.58897251583793    	0.36138611242351093    	-0.4999999998642346    	-5.6686314634711940000e-4	-1.58840337339671100000000000000000000e-20
0.8624319405021053    	45.087719383264265    	0.36243194063611717    	-0.499999999865988    	-5.6686314634910730000e-4	-2.62211823198901500000000000000000000e-20
0.863483666383176    	44.5864662506906    	0.363483666514178    	-0.4999999998689979    	-5.6686314635251980000e-4	-4.328562969383728500000000000000000000e-20
0.864541437570003    	44.08521311811693    	0.3645414377042824    	-0.4999999998657206    	-5.6686314634880420000e-4	-7.14554254317795800000000000000000000e-20
0.8656054070709083    	43.58395998554327    	0.3656054072046305    	-0.49999999986627774    	-5.6686314634943590000e-4	-1.17957804004490520000000000000000000e-19
0.8666757335466247    	43.0827068529696    	0.36667573367806483    	-0.4999999998685599    	-5.6686314635202320000e-4	-1.9472340191782790000000000000000000e-19
0.8677525816210039    	42.581453720395935    	0.36775258176902115    	-0.4999999998519826    	-5.6686314633322910000e-4	-3.2144717828935240000000000000000000e-19
0.8688361221965764    	42.08020058782227    	0.36883652275028556    	-0.49999959944629085    	-5.6686269238276840000e-4	-5.3064134773996290000000000000000000e-19
0.8699265328108842    	41.5789474552486    	0.3699265329385958    	-0.4999999998722884    	-5.6686314635625030000e-4	-8.7597670457016220000000000000000000e-19
0.8710239980029759    	41.07769432267494    	0.37102399812671094    	-0.499999999876265    	-5.6686314636075860000e-4	-1.4460523858868768000000000000000000e-18
0.8721287097163437    	40.57644119010127    	0.37212870984072915    	-0.4999999998756145    	-5.6686314636002110000e-4	-2.3871268400398912000000000000000000e-18
0.8732408677253695    	40.075188057527605    	0.37324086784867416    	-0.4999999998766952    	-5.6686314636124640000e-4	-3.940641850913287300000000000000000e-18
0.8743606801059166    	39.57393492495394    	0.37436068022928726    	-0.49999999987662924    	-5.6686314636117150000e-4	-6.505166770656308000000000000000000e-18
0.8754883637224582    	39.07268179238027    	0.3754883638440569    	-0.49999999987840127    	-5.6686314636318060000e-4	-1.073865535489949300000000000000000e-17
0.8766241447705255    	38.57142865980661    	0.376624144893723    	-0.4999999998768026    	-5.6686314636136810000e-4	-1.772725018388375500000000000000000e-17
0.8777682593548594    	38.07017552723294    	0.3777682595562101    	-0.4999999997986492    	-5.6686314627276360000e-4	-2.92639430819081340000000000000000e-17
0.8789209541106462    	37.568922394659275    	0.3789209543118826    	-0.49999999979876364    	-5.6686314627289340000e-4	-4.83085845699696760000000000000000e-17
0.880082486890887    	37.06766926208561    	0.38008248709035747    	-0.4999999998005295    	-5.6686314627489530000e-4	-7.97472622408389200000000000000000e-17
0.8812531274911888    	36.56641612951194    	0.3812531277051972    	-0.49999999978599163    	-5.6686314625841340000e-4	-1.31645873948095350000000000000000e-16
0.882433158451458    	36.06516299693828    	0.382433158651556    	-0.4999999997999019    	-5.6686314627418380000e-4	-2.17319512176089750000000000000000e-16
0.8836228759200674    	35.56390986436461    	0.3836228761330364    	-0.4999999997870309    	-5.6686314625959160000e-4	-3.5874858023331840000000000000000e-16
0.8848225905986662    	35.062656731790945    	0.38482259079829934    	-0.49999999980036686    	-5.6686314627471090000e-4	-5.9221807803037120000000000000000e-16
0.8860326287712793    	34.56140359921728    	0.38603262897917723    	-0.499999999792102    	-5.6686314626534080000e-4	-9.7762687093531760000000000000000e-16
0.8872533334270271    	34.06015046664361    	0.38725333358022296    	-0.499999999846804    	-5.6686314632735790000e-4	-1.6138553249733212000000000000000e-15
0.8884850654912392    	33.55889733406995    	0.3884850656650708    	-0.4999999998261684    	-5.6686314630396280000e-4	-2.6641340243163850000000000000000e-15
0.8897282051748542    	33.05764420149628    	0.3897282053000487    	-0.4999999998748053    	-5.6686314635910370000e-4	-4.397922161726331400000000000000e-15
0.8909831534550099    	32.556391068922615    	0.3909831591556506    	-0.4999999942993593    	-5.668631400380740000e-4	-7.260039909428609000000000000000e-15
0.8922503337068387    	32.05513793634895    	0.3922503338029494    	-0.4999999999038892    	-5.668631463920770000e-4	-1.198479135106075700000000000000e-14
0.8935301935042965    	31.553884803775283    	0.3935301937053416    	-0.49999999979895493    	-5.6686314627311020000e-4	-1.978435732039458500000000000000e-14
0.8948232066031757    	31.052631671201617    	0.39482320666780335    	-0.49999999993537225    	-5.6686314642777010000e-4	-3.26597921578673730000000000000e-14
0.896129875153804    	30.55137853862795    	0.39612987511012876    	-0.5000000000436753    	-5.6686314655055610000e-4	-5.39144136208828400000000000000e-14
0.8974507321431867    	30.050125406054285    	0.39745073209651693    	-0.5000000000466697    	-5.668631465539510000e-4	-8.90013011115697200000000000000e-14
0.8987863441186985    	29.54887227348062    	0.3987863439571144    	-0.5000000001615841    	-5.6686314668423240000e-4	-1.46922336116888540000000000000e-13
0.9001373142369554    	29.047619140906953    	0.4001377144401371    	-0.49999959979681835    	-5.6686269278017070000e-4	-2.4253772226300490000000000000e-13
0.9015042856637625    	28.546366008333287    	0.4015042851713435    	-0.500000000492419    	-5.6686314705930860000e-4	-4.00378514766651000000000000000e-13
0.902887945395673    	28.04511287575962    	0.4028879444796505    	-0.5000000009160225    	-5.668631475395590000e-4	-6.6094030071297020000000000000e-13
0.9042890285780474    	27.543859743185955    	0.4042890273969819    	-0.5000000011810655    	-5.6686314784004520000e-4	-1.0910727349122425000000000000e-12
0.905708323356309    	27.04260661061229    	0.40570832121124595    	-0.500000002145063    	-5.6686314893295460000e-4	-1.8011304675849366000000000000e-12
0.9071466763966505    	26.541353478038623    	0.40714667229963236    	-0.5000000040970182    	-5.6686315114593750000e-4	-2.9732857008141267000000000000e-12
0.908604999157469    	26.040100345464957    	0.40860499277449125    	-0.5000000063829777    	-5.66863153737589900e-4	-4.9082662348827650000000000000e-12
0.9100842750579363    	25.53884721289129    	0.41008426558345473    	-0.5000000094744815    	-5.6686315724250900000e-4	-8.102510103853713000000000000e-12
0.9115855676880014    	25.037594080317625    	0.4115855525818616    	-0.5000000151061398    	-5.6686316362726810000e-4	-1.337553157089890800000000000e-11
0.9131100302713605    	24.53634094774396    	0.41311000319682833    	-0.5000000270745322    	-5.6686317719614920000e-4	-2.20801754655045300000000000e-11
0.9146589166092517    	24.035087815170293    	0.41465886692744885    	-0.5000000496818028    	-5.6686320282660630000e-4	-3.644970265317863000000000000e-11
0.9162335938028847    	23.533834682596627    	0.41623351829047606    	-0.5000000755124087    	-5.6686323211144350000e-4	-6.01707547832106200000000000e-11
0.9178355571180576    	23.03258155002296    	0.41783102543854733    	-0.5000045316795102    	-5.6686828418525250000e-4	-9.93291979808656700000000000e-11
0.9194664474602188    	22.531328417449295    	0.41946624983100517    	-0.5000001976292137    	-5.6686337055847610000e-4	-1.63971510862200240000000000e-10
0.9211280720223533    	22.03007528487563    	0.42112770336456473    	-0.5000003686577886    	-5.6686356445806830000e-4	-2.70682306119213600000000000e-10
0.9228224288646264    	21.528822152301963    	0.4228221137685878    	-0.5000003150960385    	-5.668635037337040000e-4	-4.4683927385160230000000000e-10
0.9245517363591155    	21.027569019728297    	0.424550530216278    	-0.5000012061428375    	-5.6686451393688830000e-4	-7.3763719364904030000000000e-10
0.9263184687467434    	20.52631588715463    	0.4263164231156993    	-0.500002045631044    	-5.6686546568674070000e-4	-1.2176830938883258000000000e-9
0.9281253994171791    	20.025062754580965    	0.42812193163837275    	-0.5000034677788063    	-5.6686707801305130000e-4	-2.0101374088884708000000000e-9
0.9299756540817862    	19.5238096220073    	0.4299653857345709    	-0.5000102683472152    	-5.6687478799626380000e-4	-3.3183119835475220000000000e-9
0.9318727767370089    	19.022556489433633    	0.4318583933748889    	-0.5000143833621199    	-5.6687945329685730000e-4	-5.477831700194002000000000e-9
0.9338208124002932    	18.521303356859967    	0.43380379771993327    	-0.50001701468036    	-5.6688243649153150000e-4	-9.042742299224972000000000e-9
0.9358244121358614    	18.0200502242863    	0.43579542174491254    	-0.500028990390949    	-5.6689601366950350000e-4	-1.492765619055009300000000e-8
0.9378889681946999    	17.518797091712635    	0.43783949517573356    	-0.5000494730189663    	-5.6691923536343660000e-4	-2.46424051432237640000000e-8
0.9400207905180368    	17.01754395913897    	0.43993182399386715    	-0.5000889665241696    	-5.6696401018868820000e-4	-4.067940227798104000000000e-8
0.9422273412278501    	16.516290826565303    	0.44208243754698984    	-0.5001449036808604    	-5.6702742761398450000e-4	-6.71530948410226800000000e-8
0.9445175522685237    	16.015037693991637    	0.44426434565051875    	-0.5002532066180051    	-5.6715021350143470000e-4	-1.10855565573742850000000e-7
0.9469022652187948    	15.513784561417971    	0.44646944891700635    	-0.5004328163017885    	-5.6735384172241790000e-4	-1.82999107453903200000000e-7
0.9493948563395885    	15.012531428844307    	0.44865481045336636    	-0.5007400458862221    	-5.6770215598027830000e-4	-3.0209284626894410000000e-7
0.9520121519321972    	14.511278296270643    	0.4507293917838677    	-0.5012827601483295    	-5.6831744540881670000e-4	-4.9869143645885267000000e-7
0.9547758181863426    	14.010025163696978    	0.4525363362449032    	-0.5022394819414394    	-5.6940210606075350000e-4	-8.2323415423088990000000e-7
0.9577145658369413    	13.508772031123314    	0.4537991636643847    	-0.5039154021725565    	-5.713021408917450000e-4	-1.3589855833594894000000e-6
0.9608678426223729    	13.00751889854965    	0.45395933042172965    	-0.5069085122006433    	-5.7469550842843520000e-4	-2.2433979521969585000000e-6
0.9642924623938112    	12.506265765975986    	0.4519867922875106    	-0.5123056701063007    	-5.808144082535630000e-4	-3.7033758367688324000000e-6
0.9680756568985084    	12.005012633402321    	0.44586834670993997    	-0.5222073101885685    	-5.9204015795867340000e-4	-6.113490731771701000000e-6
0.9723643290009556    	11.503759500828657    	0.43150736362661113    	-0.5408569653743444    	-6.1318376239821020000e-4	-1.009208100266058400000e-5
0.977445036244828    	11.002506368254993    	0.3998394290614595    	-0.5776056071833684    	-6.5484666384921620000e-4	-1.665989259437749600000e-5
0.98405791134041    	10.501253235681329    	0.32662014178172516    	-0.6574377695586848    	-7.4535448536132380000e-4	-2.75019613111572500000e-5
1.    	10.000000103107665    	-0.    	-1.    	-1.1337262930020806000e-3	-4.53999251125964300000e-5


==> plot-data/psi-plots/K1.0N0.dat <==
# K=1.    	h=-0.377424301939331    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	0.23916355717267615    	0.    	0.    	0.    	-1.0642527809756226    
1.593784114018818600e-2	0.2391707974116836    	6.03512805903844900000e-5	1.599819242077856800e-2	8.550709712069100e-2	-1.064237787964844    
2.25489734358599480e-2	0.23917803765069104    	8.52409484388543600000e-5	2.263421438429880600e-2	0.12097529000183083    	-1.064222795416552    
2.76283479263837560e-2	0.23918527788969848    	1.04266050094192650000e-4	2.773261397647795000e-2	0.1482252028433803    	-1.0642078033307187    
3.19158945287490340e-2	0.23919251812870593    	1.20247299935682870000e-4	3.203614182868471700e-2	0.17122668728247886    	-1.0641928117073165    
3.569810228633912000e-2	0.23919975836771337    	1.3426930083835690000e-4	3.583237158717747500e-2	0.19151676619353755    	-1.0641778205463175    
3.91218400323532300e-2	0.23920699860672082    	1.46890399408788060000e-4	3.92687304317620170e-2	0.2098834079826314    	-1.0641628298476942    
4.227430481853175500e-2	0.23921423884572826    	1.58455777273768440000e-4	4.24327605958055240e-2	0.22679450815031504    	-1.0641478396114186    
4.52122988795609300e-2	0.2392214790847357    	1.69176182392449360000e-4	4.53814750619533800e-2	0.2425547895375182    	-1.0641328498374627    
4.79752611918007900e-2	0.23922871932374315    	1.7920680237235560000e-4	4.81544679941731400e-2	0.25737587492853675    	-1.0641178605257995    
5.059188977424712000e-2	0.2392359595627506    	1.8865609307391780000e-4	5.078054586732105000e-2	0.27141172909504313    	-1.064102871676401    
5.308385240093948000e-2	0.23924319980175804    	1.97603939924541420000e-4	5.32814563408640300e-2	0.28477858887062935    	-1.064087883289239    
5.5467966651503400e-2	0.23925044004076548    	2.06127664960384980000e-4	5.56740943164637700e-2	0.2975667540816279    	-1.0640728953642866    
5.77576094179708300e-2	0.23925768027977293    	2.14258543003511050000e-4	5.79718679609743500e-2	0.30984788866326635    	-1.0640579079015153    
5.99636113516747600e-2	0.23926492051878037    	2.22055594769870360000e-4	6.01856669464446300e-2	0.32168019570630674    	-1.0640429209008981    
6.2094906242289090e-2	0.23927216075778782    	2.29549831405443330000e-4	6.23244560736945300e-2	0.33311159025478765    	-1.0640279343624066    
6.41589555989470300e-2	0.23927940099679526    	2.36761321986996260000e-4	6.43957169209340200e-2	0.3441820598284104    	-1.0640129482860134    
6.61620667637426800e-2	0.2392866412358027    	2.43729045117753170000e-4	6.64057958088604200e-2	0.3549255242254844    	-1.0639979626716907    
6.8109628287658410e-2	0.23929388147481015    	2.5046390202776325000e-4	6.83600921896861700e-2	0.36537084242411055    	-1.0639829775194112    
7.00062903510770600e-2	0.2393011217138176    	2.5698556670714770000e-4	7.0263275917784200e-2	0.37554297384976054    	-1.0639679928291466    
7.18561039162828900e-2	0.23930836195282504    	2.6331027298164744000e-4	7.21194141892645400e-2	0.3854636568415943    	-1.0639530086008695    
7.36625953481338900e-2	0.23931560219183248    	2.6945471577409270000e-4	7.39320500639079700e-2	0.39515182833628626    	-1.0639380248345522    
7.54289112249293400e-2	0.23932284243083993    	2.7542299307182205000e-4	7.57043342180011700e-2	0.4046243280602353    	-1.0639230415301668    
7.7157809561809400e-2	0.23933008266984737    	2.8123815447193840000e-4	7.74390477162813400e-2	0.41389602024099464    	-1.0639080586876861    
7.88517685661765400e-2	0.23933732290885482    	2.86900039652564660000e-4	7.91386686058291200e-2	0.4229801495381371    	-1.063893076307082    
8.05130058746713700e-2	0.23934456314786226    	2.9242062435333877000e-4	8.08054264990247100e-2	0.4318886327780967    	-1.0638780943883268    
8.21435198881015300e-2	0.2393518033868697    	2.97805435943428700000e-4	8.24413253240449700e-2	0.44063218055096587    	-1.0638631129313927    
8.37451120626565600e-2	0.23935904362587715    	3.03070556507251230000e-4	8.4048182619163800e-2	0.4492205072305703    	-1.0638481319362523    
8.53194279233654300e-2	0.2393662838648846    	3.08212526244126430000e-4	8.56276404496095500e-2	0.457662389322859    	-1.063833151402878    
8.68679551849279400e-2	0.23937352410389204    	3.13242684177371100000e-4	8.7181197869105300e-2	0.4659658389662612    	-1.0638181713312416    
8.8392076381963600e-2	0.23938076434289948    	3.1815622007672634000e-4	8.87102326020403200e-2	0.4741382198184989    	-1.0638031917213162    
8.98930307551322300e-2	0.23938800458190693    	3.22975833090832300000e-4	9.02160065882230900e-2	0.4821862766921687    	-1.0637882125730735    
9.1371974745794290e-2	0.23939524482091437    	3.2769485504301420000e-4	9.16996696008373200e-2	0.490116154891984    	-1.0637732338864863    
9.2829969572071190e-2	0.23940248505992182    	3.32314915562994500000e-4	9.31622844876341800e-2	0.49793353512383287    	-1.0637582556615262    
9.42680044486121400e-2	0.23940972529892926    	3.3684673615556170000e-4	9.4604851184767700e-2	0.505643761843863    	-1.0637432778981661    
9.56869909600927700e-2	0.2394169655379367    	3.4129302424512370000e-4	9.6028283984337890e-2	0.5132517217581057    	-1.0637283005963785    
9.7087765247592610e-2	0.23942420577694415    	3.45654527531441440000e-4	9.74334197751240500e-2	0.5207618878675258    	-1.0637133237561351    
9.84711225965311200e-2	0.2394314460159516    	3.49932542528810000e-4	9.88210551390599300e-2	0.5281785177411646    	-1.0636983473774086    
9.98377974035368900e-2	0.23943868625495904    	3.54136242449435000000e-4	0.10019193364598633    	0.5355055856091682    	-1.063683371460172    
0.10118847846471181    	0.23944592649396648    	3.58262517224359530000e-4	0.10154674098193617    	0.5427467563244563    	-1.0636683960043964    
0.10252380286385125    	0.23945316673297393    	3.6231882404688940000e-4	0.10288612168789814    	0.5499054748280244    	-1.0636534210100546    
0.10384438487612004    	0.23946040697198137    	3.6630063602010690000e-4	0.10421068551214015    	0.5569850001008242    	-1.0636384464771191    
0.10515076909623351    	0.23946764721098882    	3.70221961044526540000e-4	0.10552099105727804    	0.5639883177606597    	-1.0636234724055624    
0.10644351386028252    	0.23947488744999626    	3.7407231169288540000e-4	0.1068175861719754    	0.5709183559476392    	-1.063608498795357    
0.10772310804708947    	0.2394821276890037    	3.77855689358626730000e-4	0.10810096373644808    	0.5777777490066546    	-1.0635935256464748    
0.10899002724051825    	0.23948936792801115    	3.81582200982365100000e-4	0.1093716094415006    	0.584569092856651    	-1.063578552958888    
0.1102447180599622    	0.2394966081670186    	3.85247710365798700000e-4	0.11062996577032799    	0.5912947524806552    	-1.0635635807325694    
0.11148760186288253    	0.23950384840602604    	3.8885537666304737000e-4	0.11187645723954558    	0.5979569968339653    	-1.0635486089674913    
0.11271908392757753    	0.23951108864503348    	3.92406183529740200000e-4	0.11311149011110726    	0.604557997304413    	-1.063533637663626    
0.11393953785370356    	0.23951832888404093    	3.9590323840148010000e-4	0.11433544109210506    	0.6110997673150809    	-1.0635186668209458    
0.11514933953719401    	0.23952556912304837    	3.99346758103405140000e-4	0.11554868629529741    	0.6175843171124593    	-1.0635036964394233    
0.1163488118687628    	0.23953280936205582    	4.02736856875854370000e-4	0.11675154872563864    	0.6240133730925856    	-1.0634887265190305    
0.1175382994168652    	0.23954004960106326    	4.06071169020996800000e-4	0.11794437058588618    	0.6303887642598651    	-1.0634737570597401    
0.1187180966707681    	0.2395472898400707    	4.0936371480570650000e-4	0.11912746038557381    	0.6367121395352493    	-1.0634587880615243    
0.11988851076298561    	0.23955453007907815    	4.1260009234669080000e-4	0.12030111085533228    	0.6429850635046497    	-1.0634438195243556    
0.1210498227326129    	0.2395617703180856    	4.15791094128651700000e-4	0.12146561382674158    	0.6492090959487339    	-1.0634288514482066    
0.1222022910256089    	0.23956901055709304    	4.1894135582972736000e-4	0.12262123238143863    	0.6553856429855487    	-1.063413883833049    
0.12334618442233047    	0.23957625079610048    	4.22045478699987900000e-4	0.12376822990103045    	0.6615161123364204    	-1.063398916678856    
0.1244817484307945    	0.23958349103510793    	4.25102884805439300000e-4	0.12490685131559993    	0.6676018131030169    	-1.0633839499855993    
0.1256092241039649    	0.23959073127411537    	4.28118158182247740000e-4	0.12603734226214716    	0.6736440581653358    	-1.0633689837532516    
0.12672882741031774    	0.23959797151312281    	4.31082903835885050000e-4	0.12715991031415363    	0.6796439569615793    	-1.0633540179817855    
0.1278407787645426    	0.23960521175213026    	4.3401502576621415000e-4	0.12827479379030882    	0.6856027832568574    	-1.0633390526711732    
0.12894528730964316    	0.2396124519911377    	4.3690506156567520000e-4	0.12938219237120885    	0.6915216043034995    	-1.0633240878213872    
0.1300425493933099    	0.23961969223014515    	4.3975592039735695000e-4	0.13048230531370722    	0.6974014850890164    	-1.0633091234323997    
0.1311327626239441    	0.2396269324691526    	4.42560501870788300000e-4	0.1315753231258149    	0.7032434438401282    	-1.063294159504183    
0.13221611109991838    	0.23963417270816004    	4.45333413517883470000e-4	0.13266144451343626    	0.709048542599634    	-1.0632791960367098    
0.13329276226934103    	0.23964141294716748    	4.48068763664196960000e-4	0.13374083103300524    	0.714817644853941    	-1.0632642330299527    
0.1343628965788643    	0.23964865318617493    	4.50768385233479560000e-4	0.1348136649640978    	0.7205517248504509    	-1.0632492704838836    
0.1354266817547601    	0.23965589342518237    	4.5342561995475050000e-4	0.13588010737471487    	0.7262516434649954    	-1.0632343083984754    
0.1364842704192331    	0.23966313366418981    	4.56053672578592500000e-4	0.13694032409181173    	0.7319182870090519    	-1.0632193467737001    
0.1375358128926716    	0.23967037390319726    	4.5864317869108534000e-4	0.13799445607136268    	0.7375524088637448    	-1.0632043856095306    
0.13858145862820945    	0.2396776141422047    	4.61197981564644030000e-4	0.13904265660977408    	0.7431548283673066    	-1.0631894249059386    
0.13962135656283167    	0.23968485438121215    	4.63719354188863700000e-4	0.14008507591702052    	0.7487263483616178    	-1.0631744646628971    
0.14065563259590036    	0.2396920946202196    	4.6620798073085340000e-4	0.1411218405766312    	0.754267645409995    	-1.0631595048803786    
0.14168443381541393    	0.23969933485922704    	4.68662294306905900000e-4	0.14215309610972082    	0.7597794972933125    	-1.063144545558355    
0.14270787606139307    	0.23970657509823448    	4.7108752825105540000e-4	0.14317896358964413    	0.7652625511241209    	-1.0631295866967994    
0.1437260928508599    	0.23971381533724193    	4.73480564343254100000e-4	0.14419957341520317    	0.7707175038575974    	-1.0631146282956838    
0.14473919862171314    	0.23972105557624937    	4.7583614912911690000e-4	0.14521503477084224    	0.776144939062475    	-1.0630996703549807    
0.14574731399409796    	0.23972829581525681    	4.7816735462731310000e-4	0.14622548134872526    	0.7815455712962825    	-1.0630847128746626    
0.14675055344851398    	0.23973553605426426    	4.804526485558670600e-4	0.14723100609706985    	0.7869198973484113    	-1.063069755854702    
0.14774901854048683    	0.2397427762932717    	4.8273023053157340000e-4	0.14823174877101838    	0.7922686641817817    	-1.0630547992950712    
0.14874282252704626    	0.23975001653227915    	4.84969292365256500000e-4	0.1492277918194115    	0.797592312468742    	-1.0630398431957426    
0.14973206042824785    	0.2397572567712866    	4.8718433873287350000e-4	0.15021924476698073    	0.8028914275967916    	-1.063024887556689    
0.15071684336281355    	0.23976449701029404    	4.8936362379735154000e-4	0.1512062069866109    	0.8081665406938664    	-1.0630099323778825    
0.15169726046511606    	0.23977173724930148    	4.915152075219460000e-4	0.152188775672638    	0.8134181712439994    	-1.062994977659296    
0.15267341160613407    	0.23977897748830893    	4.9364290995942970000e-4	0.1531670545160935    	0.8186468734547455    	-1.0629800234009013    
0.15364538061273136    	0.23978621772731637    	4.9574105547296530000e-4	0.15414112166820435    	0.8238530650285786    	-1.0629650696026711    
0.15461327005158748    	0.23979345796632381    	4.978047983327250600e-4	0.1551110748499202    	0.8290372682641753    	-1.0629501162645782    
0.15557714926688823    	0.23980069820533126    	4.9984921280644534000e-4	0.1560769984796947    	0.8341999343610668    	-1.0629351633865947    
0.15653711556267155    	0.2398079384443387    	5.0186438168282190000e-4	0.15703897994435437    	0.8393415303841352    	-1.0629202109686935    
0.15749324408094698    	0.23981517868334615    	5.0385485111486130000e-4	0.15799709893206185    	0.8444624822504645    	-1.0629052590108465    
0.1584456169592956    	0.2398224189223536    	5.0581880574484790000e-4	0.15895143576504045    	0.8495632192660644    	-1.0628903075130267    
0.15939430708319474    	0.23982965916136104    	5.0775757197049050000e-4	0.1599020646551652    	0.8546441380783709    	-1.062875356475206    
0.16033939833873403    	0.23983689940036848    	5.0967369437790280000e-4	0.16084907203311194    	0.8597057006418346    	-1.0628604058973574    
0.1612809592179837    	0.23984413963937593    	5.1156131767985910000e-4	0.16179252053566356    	0.8647482417373695    	-1.0628454557794536    
0.16221906211510148    	0.23985137987838337    	5.1342074321369390000e-4	0.16273248285831515    	0.8697721499076683    	-1.0628305061214662    
0.16315378020514404    	0.23985862011739081    	5.1526143382357450000e-4	0.16366904163896764    	0.8747778668355679    	-1.0628155569233684    
0.16408518020600316    	0.23986586035639826    	5.1707075746313750000e-4	0.16460225096346628    	0.8797656815989534    	-1.0628006081851324    
0.16501331960195093    	0.2398731005954057    	5.1886653165119350000e-4	0.16553218613360213    	0.8847359966706408    	-1.0627856599067305    
0.16593828526719373    	0.23988034083441315    	5.206277793463370000e-4	0.16645891304654006    	0.8896891642576255    	-1.0627707120881356    
0.16686011948795423    	0.2398875810734206    	5.2237114635070380000e-4	0.16738249063430494    	0.8946254993396396    	-1.0627557647293204    
0.16777889318177278    	0.23989482131242804    	5.2409229477253180000e-4	0.1683029854765453    	0.8995453577714156    	-1.0627408178302564    
0.16869466337873618    	0.23990206155143548    	5.2579115533009410000e-4	0.16922045453406628    	0.904449043996916    	-1.0627258713909173    
0.16960749848162732    	0.23990930179044292    	5.2746071812401310000e-4	0.17013495919975133    	0.9093368861486639    	-1.062710925411275    
0.17051744812494585    	0.23991654202945037    	5.2911458119147460000e-4	0.1710465627061373    	0.9142092221917577    	-1.0626959798913018    
0.1714245679400147    	0.2399237822684578    	5.3073819169241110000e-4	0.17195530613170712    	0.9190662716823654    	-1.0626810348309705    
0.17232891733424047    	0.23993102250746526    	5.3235183765587620000e-4	0.17286126917189634    	0.9239084605764434    	-1.0626660902302538    
0.17323054927489304    	0.2399382627464727    	5.3393077249511540000e-4	0.17376448004738815    	0.9287359397078254    	-1.062651146089124    
0.17412951893985273    	0.23994550298548015    	5.3549157122446180000e-4	0.1746650105110772    	0.9335490925811957    	-1.0626362024075533    
0.17502587327582336    	0.2399527432244876    	5.3703433885717210000e-4	0.17556290761468055    	0.9383481706784488    	-1.0626212591855149    
0.17591967376374285    	0.23995998346349504    	5.3855026730249300000e-4	0.17645822403104533    	0.9431334555252806    	-1.0626063164229806    
0.17681095206874717    	0.23996722370250248    	5.4005109003130350000e-4	0.17735100315877844    	0.9479051790784523    	-1.0625913741199235    
0.17769977131858805    	0.23997446394150992    	5.4152680617942150000e-4	0.17824129812476747    	0.9526636252904138    	-1.062576432276316    
0.17858617701239382    	0.23998170418051737    	5.4298244194892890000e-4	0.17912915945434274    	0.9574090642088191    	-1.0625614908921304    
0.1794702126364066    	0.2399889444195248    	5.4441934751313970000e-4	0.1800146319839198    	0.9621417354752247    	-1.0625465499673392    
0.1803519259451792    	0.23999618465853226    	5.458352078772369000e-4	0.18089776115305645    	0.9668618819548611    	-1.0625316095019155    
0.1812313635677043    	0.2400034248975397    	5.4723127753490000000e-4	0.18177859484523923    	0.971569759575262    	-1.062516669495831    
0.18210856820570429    	0.24001066513654715    	5.4860388291959430000e-4	0.1826571720886239    	0.9762655769340124    	-1.062501729949059    
0.18298358261072983    	0.2400179053755546    	5.4995611441325170000e-4	0.1835335387251431    	0.9809495790469546    	-1.0624867908615716    
0.18385644991154854    	0.24002514561456204    	5.5129057273624120000e-4	0.18440774048428477    	0.985622010328936    	-1.0624718522333412    
0.1847272130108291    	0.24003238585356948    	5.5260502639735640000e-4	0.18527981803722643    	0.9902830881591607    	-1.062456914064341    
0.18559591424593208    	0.24003962609257692    	5.5389945726049420000e-4	0.18614981370319256    	0.9949330387253088    	-1.0624419763545432    
0.18646258577267583    	0.24004686633158437    	5.5517206800159420000e-4	0.18701775784067745    	0.9995720242873816    	-1.0624270391039203    
0.1873272771823746    	0.2400541065705918    	5.5642978207880140000e-4	0.1878837069644534    	1.0042003469053866    	-1.0624121023124447    
0.18819002182717373    	0.24006134680959926    	5.5767078064060690000e-4	0.18874769260781435    	1.0088181751183913    	-1.0623971659800893    
0.18905085800324678    	0.2400685870486067    	5.5888572018292360000e-4	0.18960974372342973    	1.0134256636725474    	-1.0623822301068262    
0.1899098266505089    	0.24007582728761415    	5.6008531876858380000e-4	0.19046991196927746    	1.0180230886692807    	-1.0623672946926286    
0.19076696254163691    	0.2400830675266216    	5.6126353905210110000e-4	0.191328226080689    	1.0226106036931157    	-1.0623523597374684    
0.19162230228328078    	0.24009030776562904    	5.6242170565685820000e-4	0.19218472398893766    	1.0271884114790233    	-1.0623374252413185    
0.192475882708507    	0.24009754800463648    	5.6356863080310990000e-4	0.1930394513393101    	1.0317567559918124    	-1.0623224912041516    
0.19332774381288326    	0.24010478824364392    	5.6468743850762230000e-4	0.19389243125139086    	1.036315760800978    	-1.0623075576259402    
0.19417790586531486    	0.24011202848265137    	5.6579369869396220000e-4	0.1947436995640088    	1.0408656174577995    	-1.0622926245066566    
0.1950264149496329    	0.2401192687216588    	5.668796970814020000e-4	0.1955932946467143    	1.0454065310397493    	-1.0622776918462735    
0.19587330559717403    	0.24012650896066626    	5.6794903028014730000e-4	0.19644125462745415    	1.0499387053329783    	-1.0622627596447638    
0.19671860151635334    	0.2401337491996737    	5.6900066847101370000e-4	0.19728760218482438    	1.054462261549987    	-1.0622478279020997    
0.19756234303533107    	0.24014098943868115    	5.7002901961476680000e-4	0.19813237205494583    	1.0589773853483038    	-1.062232896618254    
0.1984045572323101    	0.2401482296776886    	5.7104403294907190000e-4	0.19897560126525918    	1.063484274632097    	-1.0622179657931992    
0.19924528027433389    	0.24015546991669603    	5.7204706729027820000e-4	0.1998173273416242    	1.0679831299694837    	-1.0622030354269079    
0.20008454558865993    	0.24016271015570348    	5.7301970614392780000e-4	0.20065756529480383    	1.072474031589951    	-1.0621881055193525    
0.200922376494122    	0.24016995039471092    	5.7397856943209560000e-4	0.2014963550635541    	1.0769571929580577    	-1.0621731760705058    
0.20175880726030815    	0.24017719063371837    	5.7492756156749160000e-4	0.20233373482187567    	1.0814328181061028    	-1.0621582470803403    
0.2025938693880293    	0.2401844308727258    	5.7585311424098980000e-4	0.2031697225022703    	1.0859010028796754    	-1.062143318548829    
0.20342758582049525    	0.24019167111173326    	5.7676489946189680000e-4	0.20400435071995718    	1.0903619216005134    	-1.062128390475944    
0.20425999801714723    	0.2401989113507407    	5.77656227291750000e-4	0.204837654244439    	1.0948157601045645    	-1.062113462861658    
0.20509112300336235    	0.24020615158974815    	5.7852959147991860000e-4	0.20566965259484224    	1.0992626227176048    	-1.062098535705944    
0.2059209961910029    	0.2402133918287556    	5.7938802221831750000e-4	0.20650038421322123    	1.103702714904626    	-1.062083609008774    
0.20674963894521114    	0.24022063206776303    	5.8023066500711850000e-4	0.20732986961021826    	1.1081361462908557    	-1.062068682770121    
0.20757708764447386    	0.24022787230677048    	5.8105156596169680000e-4	0.20815813921043558    	1.1125630794896282    	-1.0620537569899573    
0.20840336345888558    	0.24023511254577792    	5.8186006376326820000e-4	0.2089852235226489    	1.1169836775641688    	-1.062038831668256    
0.20922849819956232    	0.24024235278478537    	5.8265245726392420000e-4	0.20981115065682626    	1.1213980907565613    	-1.0620239068049897    
0.21005251091634092    	0.2402495930237928    	5.834252534296240000e-4	0.21063593616977053    	1.125806402214765    	-1.0620089824001302    
0.21087543975545112    	0.24025683326280026    	5.8418118028419160000e-4	0.21145962093573528    	1.1302088304033837    	-1.0619940584536511    
0.21169729992032402    	0.2402640735018077    	5.8492056581925860000e-4	0.21228222048614326    	1.1346054583347251    	-1.0619791349655245    
0.2125181223804968    	0.24027131374081515    	5.8564400731615960000e-4	0.21310376638781298    	1.1389964547270388    	-1.061964211935723    
0.21333793582755237    	0.2402785539798226    	5.8635431058059010000e-4	0.21392429013813297    	1.1433819879274847    	-1.0619492893642195    
0.2141567650178297    	0.24028579421883003    	5.8704135715153760000e-4	0.21474380637498122    	1.1477621361725547    	-1.0619343672509867    
0.21497461923256106    	0.24029303445783748    	5.8771765970001410000e-4	0.21556233689226106    	1.1521370159462467    	-1.0619194455959968    
0.2157915487934728    	0.24030027469684492    	5.8837504485604850000e-4	0.21637992383832885    	1.1565068525229858    	-1.061904524399223    
0.21660756541812884    	0.24030751493585237    	5.8901569025794240000e-4	0.2171965811083868    	1.1608717201698124    	-1.0618896036606373    
0.21742269005521436    	0.2403147551748598    	5.8964368892421890000e-4	0.21801233374413861    	1.1652317527295593    	-1.0618746833802128    
0.21823695036235188    	0.24032199541386726    	5.9025168064710420000e-4	0.21882720204299896    	1.1695870586877954    	-1.061859763557922    
0.21905037364407703    	0.2403292356528747    	5.9084296900167710000e-4	0.2196412166130787    	1.1739378016386717    	-1.0618448441937378    
0.21986298297912743    	0.24033647589188215    	5.9141736497295730000e-4	0.22045440034410038    	1.1782841039231178    	-1.0618299252876322    
0.22067479527753628    	0.2403437161308896    	5.9198490516274350000e-4	0.22126678018269902    	1.182626109565438    	-1.0618150068395786    
0.2214858401876279    	0.24035095636989703    	5.9252882570733760000e-4	0.22207836901333525    	1.186963887430464    	-1.0618000888495494    
0.22229614179547347    	0.24035819660890448    	5.9305871028223270000e-4	0.22288920050575572    	1.1912976174761698    	-1.061785171317517    
0.22310571974435106    	0.24036543684791192    	5.9357559847877440000e-4	0.22369929534282984    	1.195627410248302    	-1.0617702542434542    
0.22391459699151844    	0.24037267708691937    	5.9407140695759010000e-4	0.22450866839847602    	1.199953345244941    	-1.0617553376273339    
0.2247227928521871    	0.2403799173259268    	5.9455472126442570000e-4	0.22531734757345154    	1.204275571589981    	-1.0617404214691284    
0.22553034450764806    	0.24038715756493426    	5.9501770473721900000e-4	0.2261253622123853    	1.2085942461245187    	-1.0617255057688109    
0.2263372541636211    	0.2403943978039417    	5.9547158082375310000e-4	0.22693272574444484    	1.2129094406247334    	-1.061710590526353    
0.22714355337712122    	0.24040163804294915    	5.9590670065688330000e-4	0.2277394600777781    	1.217221272185237    	-1.0616956757417289    
0.22794927405627047    	0.2404088782819566    	5.963233633122850000e-4	0.22854559741958275    	1.2215299129469757    	-1.06168076141491    
0.228754424340087    	0.24041611852096403    	5.9672737666439710000e-4	0.2293511517167514    	1.2258354374532647    	-1.0616658475458698    
0.2295590296298859    	0.24042335875997148    	5.9711522684570250000e-4	0.23015614485673158    	1.2301379626880766    	-1.0616509341345803    
0.23036310994504133    	0.24043059899897892    	5.9748824237276180000e-4	0.23096059818741407    	1.2344376027515622    	-1.0616360211810145    
0.23116668866931997    	0.24043783923798637    	5.9784680429204970000e-4	0.23176453547361198    	1.2387344846618327    	-1.0616211086851455    
0.23196979066524923    	0.2404450794769938    	5.9818698751404380000e-4	0.23256797765276327    	1.2430287203252517    	-1.0616061966469452    
0.23277243338690257    	0.24045231971600126    	5.985132725732750000e-4	0.23337094665947583    	1.2473204269778546    	-1.0615912850663867    
0.2335746388963477    	0.2404595599550087    	5.9882803991282960000e-4	0.2341734669362605    	1.2516097352599094    	-1.0615763739434427    
0.23437642613362678    	0.24046680019401614    	5.9912225030430470000e-4	0.23497554838393106    	1.2558966980892596    	-1.061561463278086    
0.23517781825141462    	0.2404740404330236    	5.9940073528337510000e-4	0.235777218986698    	1.2601814650358407    	-1.0615465530702892    
0.23597883560615726    	0.24048128067203103    	5.9966431032956580000e-4	0.23657849991648683    	1.2644641492593047    	-1.0615316433200248    
0.2367795000347442    	0.24048852091103848    	5.9991477697383480000e-4	0.2373794148117181    	1.2687448771022203    	-1.061516734027266    
0.23757982971921357    	0.24049576115004592    	6.001537852045311000e-4	0.23817998350441813    	1.27302375456275    	-1.0615018251919845    
0.2383798500237464    	0.24050300138905337    	6.0036875079734910000e-4	0.23898021877454373    	1.2773008499471736    	-1.0614869168141543    
0.239179573669472    	0.2405102416280608    	6.0056191120328270000e-4	0.2397801355806753    	1.2815762432060724    	-1.0614720088937473    
0.23997902996800977    	0.24051748186706826    	6.0076086870513080000e-4	0.2405797908367149    	1.2858502385327222    	-1.0614571014307361    
0.24077823359211556    	0.2405247221060757    	6.0093314942015460000e-4	0.24137916674153573    	1.2901227407837064    	-1.061442194425094    
0.24157720779499026    	0.24053196234508314    	6.010949654490530000e-4	0.24217830276043928    	1.2943939608930657    	-1.0614272878767936    
0.24237596977995776    	0.2405392025840906    	6.0123654068057250000e-4	0.24297720632063832    	1.2986639385577474    	-1.0614123817858072    
0.24317454475566258    	0.24054644282309803    	6.0135854314766590000e-4	0.24377590329881024    	1.3029328120833494    	-1.0613974761521079    
0.24397294782968995    	0.24055368306210548    	6.0147418518175260000e-4	0.2445744220148717    	1.3072007328340884    	-1.0613825709756681    
0.24477119777102058    	0.24056092330111292    	6.0157985590793140000e-4	0.24537277762692852    	1.3114677818269689    	-1.061367666256461    
0.24556932823516797    	0.24056816354012037    	6.0165555135337830000e-4	0.24617098378652136    	1.3157340320267097    	-1.061352761994459    
0.2463673440458828    	0.2405754037791278    	6.0172238510104460000e-4	0.2469690664309839    	1.3199996220631043    	-1.0613378581896347    
0.24716526294133412    	0.24058264401813526    	6.0177876328242120000e-4	0.24776704170461653    	1.3242646382241672    	-1.0613229548419612    
0.24796312572445633    	0.2405898842571427    	6.0181584507462270000e-4	0.24856494156953096    	1.32852925134091    	-1.061308051951411    
0.24876093443052993    	0.24059712449615014    	6.018338447060130000e-4	0.24936276827523596    	1.3327934734365008    	-1.061293149517957    
0.24955870732310995    	0.2406043647351576    	6.0184425852147380000e-4	0.2501605515816314    	1.337057463571575    	-1.0612782475415716    
0.25035648174406827    	0.24061160497416503    	6.0182763237593240000e-4	0.2509583093764442    	1.341321317352409    	-1.0612633460222283    
0.25115426375712935    	0.24061884521317248    	6.0180829185832020000e-4	0.2517560720489877    	1.3455851972037254    	-1.061248444959899    
0.25195207474109743    	0.24062608545217992    	6.0177187375543180000e-4	0.25255384661485286    	1.3498491406224362    	-1.0612335443545569    
0.25274993964405273    	0.24063332569118737    	6.0171610012547640000e-4	0.25335165574417823    	1.354113268775839    	-1.0612186442061744    
0.25354786942381596    	0.2406405659301948    	6.0164951392929090000e-4	0.2541495189377453    	1.3583776858916599    	-1.0612037445147247    
0.25434589932639406    	0.24064780616920226    	6.0156008195578180000e-4	0.25494745940834984    	1.3626425160375892    	-1.06118884528018    
0.2551440362543038    	0.2406550464082097    	6.0146768643393280000e-4	0.25574550394073775    	1.3669079023726667    	-1.0611739465025138    
0.25594230470213236    	0.24066228664721714    	6.0135039818195320000e-4	0.2565436551003143    	1.371173858608464    	-1.0611590481816986    
0.2567407268975887    	0.2406695268862246    	6.0122031157887950000e-4	0.2573419472091676    	1.3754405681895878    	-1.0611441503177068    
0.25753931765748134    	0.24067676712523203    	6.0107337751506470000e-4	0.2581403910349964    	1.3797080886672068    	-1.061129252910511    
0.2583381029855559    	0.24068400736423948    	6.00914619601010000e-4	0.25893901760515686    	1.383976585876253    	-1.061114355960085    
0.259137099389516    	0.24069124760324692    	6.0074181876664350000e-4	0.2597378412082827    	1.388246136186578    	-1.061099459466401    
0.2599363291494017    	0.24069848784225437    	6.0055115079583280000e-4	0.2605368803001975    	1.3925168382408208    	-1.0610845634294312    
0.26073581044938865    	0.2407057280812618    	6.0034710989322530000e-4	0.26133615755928186    	1.39678881325033    	-1.0610696678491491    
0.2615355664054016    	0.24071296832026925    	6.0012619624212970000e-4	0.26213569260164377    	1.4010621660592286    	-1.0610547727255275    
0.2623356171544386    	0.2407202085592767    	5.9989157729999530000e-4	0.2629355087317386    	1.405337021225109    	-1.0610398780585386    
0.2631359854220147    	0.24072744879828414    	5.9963888655977840000e-4	0.2637356243085745    	1.40961347687315    	-1.0610249838481556    
0.2639366849893293    	0.2407346890372916    	5.9937098867263750000e-4	0.26453605597800195    	1.4138916219720499    	-1.0610100900943515    
0.26473773915043913    	0.24074192927629903    	5.9909062103531920000e-4	0.2653368297714745    	1.4181715956546534    	-1.060995196797099    
0.26553916983469344    	0.24074916951530648    	5.9879531692963960000e-4	0.2661379651516231    	1.4224535019447802    	-1.0609803039563703    
0.26634100158410523    	0.24075640975431392    	5.9847646213792590000e-4	0.2669394780462432    	1.4267374259732692    	-1.0609654115721385    
0.267143249131288    	0.24076364999332137    	5.9815528252717960000e-4	0.26774140441381516    	1.4310235599309133    	-1.0609505196443765    
0.26794594372199076    	0.2407708902323288    	5.9780998134337940000e-4	0.26854375370333416    	1.4353119543206765    	-1.0609356281730575    
0.2687490937090724    	0.24077813047133625    	5.9743559813895490000e-4	0.26934652930721137    	1.4396026272743094    	-1.0609207371581537    
0.2695527246245872    	0.2407853707103437    	5.9707717618780830000e-4	0.270149801800775    	1.4438959560026423    	-1.060905846599638    
0.27035686014922333    	0.24079261094935114    	5.9668797092243080000e-4	0.27095354812014577    	1.448191817233913    	-1.0608909564974836    
0.27116152040130165    	0.2407998511883586    	5.9628891792217190000e-4	0.27175780931922383    	1.4524904303929005    	-1.0608760668516626    
0.2719667259401091    	0.24080709142736603    	5.9586384592772060000e-4	0.2725625897860368    	1.4567918189327231    	-1.0608611776621486    
0.2727725048046137    	0.24081433166637348    	5.9542575023927840000e-4	0.2733679305548529    	1.4610962021732303    	-1.0608462889289139    
0.27357887090320415    	0.24082157190538092    	5.9497643785641490000e-4	0.2741738473410606    	1.4654036641099897    	-1.0608314006519313    
0.2743858466470775    	0.24082881214438837    	5.9450579397989480000e-4	0.27498035244105734    	1.4697142704647543    	-1.060816512831174    
0.27519345821605634    	0.2408360523833958    	5.9402797627149450000e-4	0.27578748619232785    	1.474028236833207    	-1.0608016254666142    
0.2760017289446431    	0.24084329262240325    	5.9352444482475500000e-4	0.2765952533894679    	1.478345588841491    	-1.0607867385582255    
0.2768106776094414    	0.2408505328614107    	5.9301430147812410000e-4	0.2774036919109195    	1.4826665289422043    	-1.0607718521059804    
0.27762032931151687    	0.24085777310041814    	5.9248268432702560000e-4	0.2782128119958439    	1.4869911118615893    	-1.0607569661098515    
0.2784307055161841    	0.2408650133394256    	5.9193587207192080000e-4	0.27902264138825594    	1.4913194858857841    	-1.0607420805698116    
0.2792418277801174    	0.24087225357843303    	5.9137693465944430000e-4	0.27983320471477685    	1.4956517826390894    	-1.0607271954858342    
0.2800537238305458    	0.24087949381744048    	5.9079916703378890000e-4	0.2806445229975796    	1.4999881144807605    	-1.0607123108578915    
0.2808664124376608    	0.24088673405644792    	5.902041516041560000e-4	0.28145661658926496    	1.5043285901913255    	-1.0606974266859563    
0.28167991928498853    	0.24089397429545537    	5.8959760196999590000e-4	0.2822695168869585    	1.5086733775820587    	-1.0606825429700018    
0.28249426969941027    	0.2409012145344628    	5.8897080324285510000e-4	0.2830832405026531    	1.5130225654406961    	-1.0606676597100007    
0.2833094846579826    	0.24090845477347025    	5.8833062441777430000e-4	0.2838978152824004    	1.5173763025987423    	-1.060652776905926    
0.2841255902100113    	0.2409156950124777    	5.8767028750850760000e-4	0.2847132604975198    	1.5217346920574952    	-1.0606378945577501    
0.28494260770315033    	0.24092293525148514    	5.8699809047654600000e-4	0.28552960579362685    	1.5260978922667627    	-1.0606230126654463    
0.285760568026897    	0.2409301754904926    	5.8630863860487080000e-4	0.28634687666550185    	1.5304660394909806    	-1.0606081312289872    
0.286579490667088    	0.24093741572950003    	5.8560307774124930000e-4	0.28716509374482924    	1.5348392440023217    	-1.0605932502483457    
0.2873994021319089    	0.24094465596850748    	5.8487725038408210000e-4	0.287984279382293    	1.539217625260664    	-1.0605783697234947    
0.28822032889654003    	0.24095189620751492    	5.8414137405059340000e-4	0.28880447027059064    	1.543601379381041    	-1.0605634896544074    
0.28904229665401815    	0.24095913644652237    	5.8338658042191750000e-4	0.2896256832344401    	1.5479905962881613    	-1.0605486100410562    
0.2898653310559637    	0.2409663766855298    	5.8261403301309960000e-4	0.2904479450889768    	1.552385419303491    	-1.0605337308834137    
0.29068945620566916    	0.24097361692453725    	5.8182456017700630000e-4	0.2912712807658462    	1.5567859816816232    	-1.0605188521814535    
0.2915147069870716    	0.2409808571635447    	5.8101459678257420000e-4	0.2920957215838541    	1.5611924508152304    	-1.060503973935148    
0.2923410920742278    	0.24098809740255214    	5.8019853500013490000e-4	0.29292129060922795    	1.5656049499886238    	-1.0604890961444704    
0.29316865786004676    	0.2409953376415596    	5.7935606196295510000e-4	0.2937480139220097    	1.5700236185943444    	-1.060474218809393    
0.2939974233661085    	0.24100257788056703    	5.7849990408879020000e-4	0.29457592327019727    	1.574448626319008    	-1.0604593419298896    
0.2948274141210441    	0.24100981811957448    	5.7763142254650470000e-4	0.2954050455435906    	1.5788801168831477    	-1.060444465505932    
0.29565866671148167    	0.24101705835858192    	5.767407553278819000e-4	0.2962354074668096    	1.583318233124442    	-1.0604295895374938    
0.2964912021357823    	0.24102429859758936    	5.7583155904779530000e-4	0.2970670336948301    	1.5877631068187419    	-1.060414714024548    
0.29732505107861723    	0.2410315388365968    	5.7490970390359260000e-4	0.2978999607825208    	1.5922149333444136    	-1.0603998389670666    
0.2981602445929127    	0.24103877907560425    	5.739681809623360000e-4	0.298734212773875    	1.59667384121173    	-1.0603849643650234    
0.298996810260311    	0.2410460193146117    	5.7300787960761490000e-4	0.2995698181399186    	1.6011399825925565    	-1.060370090218391    
0.29983477455037993    	0.24105325955361914    	5.7203483394962970000e-4	0.30040680938432957    	1.6056135312124655    	-1.0603552165271422    
0.3006741760679628    	0.2410604997926266    	5.7104060937184510000e-4	0.30124521667733467    	1.6100946483252072    	-1.06034034329125    
0.3015150410985572    	0.24106774003163403    	5.7002857861322740000e-4	0.3020850696771704    	1.6145834924480462    	-1.0603254705106873    
0.3023574004098912    	0.24107498027064148    	5.6899854126072500000e-4	0.30292639895115187    	1.6190802269570883    	-1.0603105981854268    
0.303201289741642    	0.24108222050964892    	5.6795267691264680000e-4	0.30376924241855463    	1.6235850545231791    	-1.0602957263154416    
0.304046738774313    	0.24108946074865636    	5.6688597550343560000e-4	0.3046136247498164    	1.6280981070048095    	-1.0602808549007043    
0.3048937700591674    	0.2410967009876638    	5.6580886243336330000e-4	0.30545957892160075    	1.6326195606555651    	-1.0602659839411883    
0.3057424338773704    	0.24110394122667125    	5.6470740174802940000e-4	0.30630714127911846    	1.6371496097332332    	-1.0602511134368666    
0.3065927596592233    	0.2411111814656787    	5.6358771796100740000e-4	0.3071563473771843    	1.6416884442710957    	-1.0602362433877115    
0.3074447758667631    	0.24111842170468614    	5.6244827469304570000e-4	0.30800722414145615    	1.6462362081813384    	-1.0602213737936963    
0.3082985162251766    	0.2411256619436936    	5.6129444212386830000e-4	0.30885981066730045    	1.6507931104207736    	-1.0602065046547937    
0.3091540220823815    	0.24113290218270103    	5.601192231866020000e-4	0.30971414130556807    	1.6553593345877395    	-1.0601916359709769    
0.31001132476542165    	0.24114014242170848    	5.5892665786033910000e-4	0.310570251423282    	1.6599350697118085    	-1.0601767677422185    
0.31087046248557065    	0.24114738266071592    	5.577147312870561000e-4	0.3114281772168577    	1.6645205092554876    	-1.0601618999684919    
0.31173147444591415    	0.24115462289972336    	5.5648191266520750000e-4	0.31228795635857937    	1.6691158545695026    	-1.0601470326497695    
0.3125943961036079    	0.2411618631387308    	5.5523033509087900000e-4	0.31314962643869876    	1.6737213065661338    	-1.0601321657860245    
0.3134592634854735    	0.24116910337773825    	5.5396668659387450000e-4	0.3140132301720674    	1.6783370935476076    	-1.0601172993772299    
0.31432611800465193    	0.2411763436167457    	5.5267864608192980000e-4	0.31487879665073387    	1.6829633710050298    	-1.0601024334233586    
0.31519499829414177    	0.24118358385575314    	5.5137070084044560000e-4	0.3157463689949822    	1.6876003694075816    	-1.0600875679243833    
0.31606594807227206    	0.2411908240947606    	5.5004508492248490000e-4	0.3166159931571946    	1.6922483343614356    	-1.060072702880277    
0.3169390072784526    	0.24119806433376803    	5.4869605429138080000e-4	0.31748770333274395    	1.6969074486339322    	-1.060057838291013    
0.31781421191219045    	0.24120530457277548    	5.4732813975297350000e-4	0.3183615400519434    	1.7015779288513828    	-1.0600429741565638    
0.3186916050343548    	0.24121254481178292    	5.4594844549467430000e-4	0.31923755347984945    	1.7062600431358506    	-1.0600281104769027    
0.3195712409086946    	0.24121978505079036    	5.4453858538462940000e-4	0.3201157794940792    	1.71095398324593    	-1.0600132472520023    
0.32045315612822495    	0.2412270252897978    	5.4310635710452130000e-4	0.3209962624853295    	1.7156599864409015    	-1.059998384481836    
0.32133739704432307    	0.24123426552880525    	5.4166239538539820000e-4	0.3218790594397085    	1.720378357299968    	-1.0599835221663765    
0.32222400581424926    	0.2412415057678127    	5.401985912393711000e-4	0.32276420440548864    	1.7251092778042463    	-1.0599686603055964    
0.32311303598080854    	0.24124874600682014    	5.387066683945230000e-4	0.32365174264920304    	1.7298529898941852    	-1.0599537988994696    
0.32400452743050656    	0.24125598624582759    	5.3719897398110930000e-4	0.3245417264044877    	1.7346097727479857    	-1.0599389379479682    
0.32489854068137103    	0.24126322648483503    	5.3566545732502690000e-4	0.325434206138696    	1.739379896103427    	-1.0599240774510652    
0.32579511180334003    	0.24127046672384247    	5.3411469803151160000e-4	0.3263292265013715    	1.7441635986032726    	-1.0599092174087341    
0.3266943002431828    	0.24127770696284992    	5.325436934461729000e-4	0.327226843936629    	1.74896118192988    	-1.0598943578209474    
0.3275961549084679    	0.24128494720185736    	5.3095062541959670000e-4	0.32812710553388746    	1.7537728977666536    	-1.0598794986876787    
0.3285007359380252    	0.2412921874408648    	5.2932945222879820000e-4	0.329030065390254    	1.7585990352516694    	-1.0598646400089002    
0.32940808443636255    	0.24129942767987225    	5.2769193194871410000e-4	0.32993577636831123    	1.763439876924722    	-1.059849781784585    
0.3303182652780109    	0.2413066679188797    	5.2603243895663660000e-4	0.3308442977169675    	1.7682957394592216    	-1.0598349240147067    
0.3312313325499927    	0.24131390815788714    	5.2434717503038830000e-4	0.33175567972502307    	1.7731668916386165    	-1.0598200666992377    
0.33214734634215337    	0.24132114839689459    	5.2264121158127770000e-4	0.3326699875537346    	1.7780536817366221    	-1.0598052098381514    
0.333066361029452    	0.24132838863590203    	5.2091251676179530000e-4	0.33358727354621376    	1.7829563895165643    	-1.05979035343142    
0.33398844232695324    	0.24133562887490947    	5.1915810431632150000e-4	0.33450760043126954    	1.7878753502512181    	-1.0597754974790174    
0.33491364920527145    	0.24134286911391692    	5.1738543991792880000e-4	0.3354310346451894    	1.7928109190290797    	-1.0597606419809165    
0.3358420513728654    	0.24135010935292436    	5.1557909209940390000e-4	0.3363576304649648    	1.797763385949671    	-1.0597457869370894    
0.3367737034833087    	0.2413573495919318    	5.137620334725130000e-4	0.33728746551678124    	1.802733165909226    	-1.0597309323475101    
0.3377086801644092    	0.24136458983093925    	5.1191481000273280000e-4	0.3382205949744119    	1.807720553800384    	-1.0597160782121513    
0.33864703934905865    	0.2413718300699467    	5.1004371429137610000e-4	0.3391570830633501    	1.812725892895393    	-1.0597012245309856    
0.3395888731652738    	0.24137907030895414    	5.0814516541369740000e-4	0.3400970183306875    	1.8177496564605193    	-1.0596863713039864    
0.3405342349027421    	0.24138631054796159    	5.0622242148348020000e-4	0.3410404573242256    	1.8227921467323036    	-1.0596715185311265    
0.34148320667844295    	0.24139355078696903    	5.0427449803037530000e-4	0.3419874811764733    	1.8278537973475684    	-1.0596566662123794    
0.34243585275247634    	0.24140079102597647    	5.023012470622540000e-4	0.3429381539995386    	1.8329349509725406    	-1.0596418143477173    
0.3433922638742779    	0.24140803126498392    	5.0030632475308290000e-4	0.34389257019903097    	1.8380361121860764    	-1.0596269629371142    
0.34435250830503966    	0.24141527150399136    	4.9828407865324126000e-4	0.34485079238369293    	1.8431576156192186    	-1.0596121119805424    
0.345316673103784    	0.2414225117429988    	4.9623341058415754000e-4	0.3458129065143682    	1.8482999207152613    	-1.059597261477975    
0.3462848532589933    	0.24142975198200625    	4.9415675353094250000e-4	0.34677901001252415    	1.8534635481722088    	-1.059582411429385    
0.34725712026407474    	0.2414369922210137    	4.9204980078133920000e-4	0.34774917006485606    	1.8586488570893347    	-1.0595675618347455    
0.34823357105180563    	0.24144423246002114    	4.8991814256803773000e-4	0.3487234891943737    	1.863856395431354    	-1.0595527126940298    
0.3492142946883153    	0.24145147269902859    	4.87759508383141970000e-4	0.3497020541966984    	1.8690866271032782    	-1.0595378640072106    
0.3501993828144359    	0.24145871293803603    	4.85574760989636030000e-4	0.35068495757542556    	1.8743400465180815    	-1.0595230157742612    
0.35118893750453756    	0.24146595317704347    	4.8335645364948440000e-4	0.35167229395818705    	1.8796171594412845    	-1.0595081679951543    
0.35218305538555295    	0.24147319341605092    	4.81112970489558100000e-4	0.35266416835604253    	1.8849185271357247    	-1.0594933206698631    
0.3531818400607648    	0.24148043365505836    	4.78836768907523100000e-4	0.35366067682967234    	1.8902446630262761    	-1.0594784737983607    
0.35418540117693614    	0.2414876738940658    	4.76532416127701200000e-4	0.35466193359306386    	1.8955961775635604    	-1.0594636273806197    
0.35519384364030165    	0.24149491413307325    	4.74196811359566500000e-4	0.3556680404516612    	1.9009736148770497    	-1.0594487814166138    
0.35620728534838564    	0.2415021543720807    	4.7183145137824770000e-4	0.35667911679976383    	1.9063776131050845    	-1.0594339359063156    
0.35722583794750273    	0.24150939461108814    	4.69436242338778600000e-4	0.35769527418984154    	1.911808768473014    	-1.0594190908496988    
0.35824962235414426    	0.24151663485009559    	4.67009912134375800000e-4	0.3587166322662786    	1.9172677204558315    	-1.0594042462467355    
0.3592787663996947    	0.24152387508910303    	4.6454923433695455000e-4	0.35974331563403167    	1.9227551350417844    	-1.0593894020973993    
0.360313393789707    	0.24153111532811047    	4.62058579533143900000e-4	0.36077545236924013    	1.928271696771888    	-1.0593745584016632    
0.36135364710507034    	0.24153835556711792    	4.59532498351675640000e-4	0.3618131796034221    	1.933818138586323    	-1.0593597151595002    
0.3623996557109811    	0.24154559580612536    	4.56970911153701000000e-4	0.36285662662213486    	1.9393951514901986    	-1.0593448723708834    
0.36345156347948354    	0.2415528360451328    	4.5437932336398230000e-4	0.36390594280284755    	1.9450035338758223    	-1.059330030035786    
0.36450951832998846    	0.24156007628414025    	4.51752945639618930000e-4	0.36496127127562805    	1.9506440507444076    	-1.0593151881541805    
0.3655736762080914    	0.2415673165231477    	4.4908626302277344000e-4	0.3660227624711142    	1.9563175061172349    	-1.0593003467260405    
0.36664419411216154    	0.24157455676215514    	4.46386727895575100000e-4	0.3670905808400571    	1.9620247789502498    	-1.0592855057513388    
0.367721232180001    	0.24158179700116258    	4.43650727074062560000e-4	0.36816488290707505    	1.9677667058358246    	-1.059270665230049    
0.3688049691377495    	0.24158903724017003    	4.4087657418306136000e-4	0.3692458457119326    	1.97354423301563    	-1.0592558251621436    
0.3698955713242404    	0.24159627747917747    	4.38070712087393450000e-4	0.37033364203632785    	1.9793582839728363    	-1.059240985547596    
0.37099324068343964    	0.24160351771818492    	4.35216296338760970000e-4	0.37142845697977844    	1.985209848026862    	-1.059226146386379    
0.3720981573521689    	0.24161075795719236    	4.32324411656230870000e-4	0.3725304817638251    	1.9910999472180992    	-1.0592113076784657    
0.3732105181638866    	0.2416179981961998    	4.29396058987733030000e-4	0.37363991422287435    	1.9970296389313682    	-1.0591964694238294    
0.3743305428896335    	0.24162523843520725    	4.26421139264526240000e-4	0.374756964028898    	2.003000043820877    	-1.0591816316224434    
0.3754584366804486    	0.2416324786742147    	4.2340880437291850000e-4	0.3758818454848215    	2.0090123072923416    	-1.05916679427428    
0.37659443371231727    	0.24163971891322214    	4.2035050805318325000e-4	0.37701478422037044    	2.015067635290932    	-1.0591519573793131    
0.3777387680300091    	0.24164695915222958    	4.1725118054154940000e-4	0.37815601921055064    	2.0211673050896355    	-1.0591371209375153    
0.37889168021634084    	0.24165419939123703    	4.14105883141921100000e-4	0.3793057860994828    	2.0273125761585336    	-1.0591222849488602    
0.38005344108795436    	0.24166143963024447    	4.1091122110902570000e-4	0.3804643523090634    	2.033504877813481    	-1.0591074494133201    
0.38122430704324023    	0.24166867986925192    	4.0767520521048956000e-4	0.38163198224845074    	2.039745623267858    	-1.0590926143308685    
0.38240457013163837    	0.24167592010825936    	4.04386495928818370000e-4	0.3828089566275672    	2.046036312859325    	-1.059077779701479    
0.3835945219863957    	0.2416831603472668    	4.01050322109501100000e-4	0.38399557230850523    	2.0523785332556193    	-1.059062945525124    
0.38479447057866173    	0.24169040058627425    	3.9766412564746640000e-4	0.3851921347043092    	2.058773916827584    	-1.059048111801777    
0.38600475349928237    	0.2416976408252817    	3.9422677138398526000e-4	0.3863989802706663    	2.0652242618626984    	-1.059033278531411    
0.3872256957310347    	0.24170488106428914    	3.9073664636562140000e-4	0.3876164323774003    	2.071731296707153    	-1.0590184457139993    
0.38845768365601147    	0.24171212130329658    	3.87187154236942800000e-4	0.3888448708102484    	2.078297051238765    	-1.0590036133495142    
0.3897010786209529    	0.24171936154230403    	3.83582673021339750000e-4	0.39008466129397423    	2.084923480182298    	-1.05898878143793    
0.3909562849075646    	0.24172660178131147    	3.799213339917850000e-4	0.3913362062415564    	2.0916127343535895    	-1.0589739499792188    
0.3922237269830301    	0.24173384202031892    	3.76202198189949540000e-4	0.39259992918122005    	2.098367077425193    	-1.0589591189733545    
0.39350385289879214    	0.24174108225932636    	3.72420828960641000000e-4	0.39387627372775275    	2.1051888804282677    	-1.0589442884203095    
0.39479713298812086    	0.2417483224983338    	3.6857638413273040000e-4	0.3951657093722536    	2.1120806526976157    	-1.0589294583200581    
0.3961040813773332    	0.24175556273734125    	3.6466407760088770000e-4	0.3964687454549341    	2.1190451165534707    	-1.0589146286725721    
0.3974252169985966    	0.2417628029763487    	3.6068872266925860000e-4	0.39778590572126593    	2.1260850713092636    	-1.0588997994778253    
0.39876111370412476    	0.24177004321535614    	3.56640973497629970e-4	0.3991177546776224    	2.133203534137186    	-1.0588849707357906    
0.40011237417720474    	0.24177728345436358    	3.5252336914935123000e-4	0.40046489754635417    	2.1404037398280793    	-1.0588701424464413    
0.4014796399322889    	0.24178452369337103    	3.4832950963855824000e-4	0.4018279694419275    	2.1476890829400856    	-1.0588553146097506    
0.40286360163007423    	0.24179176393237847    	3.44058696388271400000e-4	0.40320766032646255    	2.1550632511809455    	-1.0588404872256916    
0.40426498959539353    	0.24179900417138592    	3.39709400054726660000e-4	0.4046046989954482    	2.162530139814887    	-1.0588256602942372    
0.40568459408389335    	0.24180624441039336    	3.3527592967978090000e-4	0.4060198700135731    	2.170093942181211    	-1.0588108338153608    
0.40712326803903104    	0.2418134846494008    	3.3075517527247650000e-4	0.40745402321430346    	2.1777592004676114    	-1.0587960077890357    
0.4085819172169127    	0.24182072488840825    	3.2614298687918886000e-4	0.40890806020379195    	2.185530733576301    	-1.0587811822152347    
0.41006152201726853    	0.2418279651274157    	3.2143626359797050000e-4	0.41038295828086646    	2.193413764971506    	-1.058766357093931    
0.41156315252609715    	0.24183520536642314    	3.1663741078866630000e-4	0.41187978993688584    	2.201414026902244    	-1.058751532425098    
0.41308796129330566    	0.24184244560543058    	3.1173143922943153000e-4	0.4133996927325351    	2.2095375993998965    	-1.0587367082087085    
0.41463719935374344    	0.24184968584443803    	3.0671852086150880000e-4	0.41494391787460494    	2.2177911699112554    	-1.058721884444736    
0.41621223877005264    	0.24185692608344547    	3.0159218708976020000e-4	0.41651383095714245    	2.2261820372598207    	-1.0587070611331535    
0.4178145720479955    	0.24186416632245292    	2.96346870618513340000e-4	0.418110918918614    	2.2347181488304297    	-1.058692238273934    
0.4194458378501138    	0.24187140656146036    	2.90978315103950170000e-4	0.41973681616521774    	2.2434082401930664    	-1.058677415867051    
0.421107847672373    	0.2418786468004678    	2.85477310764245700000e-4	0.42139332498313725    	2.2522619442022243    	-1.0586625939124776    
0.42280260337759334    	0.24188588703947525    	2.79833800461497860000e-4	0.4230824371780549    	2.2612899066557186    	-1.058647772410187    
0.4245323197338274    	0.2418931272784827    	2.7403695217800570000e-4	0.4248063566860054    	2.270503907145119    	-1.0586329513601522    
0.4262994707692377    	0.24190036751749014    	2.6809150560357864000e-4	0.4265675622748412    	2.279917194182378    	-1.0586181307623461    
0.42810683125384824    	0.24190760775649758    	2.61974286464251750000e-4	0.4283688055403125    	2.289544474489283    	-1.0586033106167427    
0.42995753158451    	0.24191484799550503    	2.556711534217840400e-4	0.43021320273793184    	2.2994024038201704    	-1.0585884909233145    
0.4318551097735118    	0.24192208823451247    	2.4917730028296080000e-4	0.4321042870737948    	2.3095098664457625    	-1.0585736716820349    
0.4338036186930021    	0.24192932847351992    	2.42469023813357500000e-4	0.4340460877168154    	2.3198883974575617    	-1.058558852892877    
0.4358077058245341    	0.24193656871252736    	2.3553353807956690000e-4	0.43604323936261363    	2.330562768364629    	-1.0585440345558146    
0.4378727708604353    	0.2419438089515348    	2.2834566177833020000e-4	0.43810111652221356    	2.341561704839466    	-1.0585292166708202    
0.4400051164759615    	0.24195104919054225    	2.20885396830263700000e-4	0.44022600187279176    	2.3529187865186585    	-1.058514399237867    
0.44221220917786913    	0.2419582894295497    	2.13129355935407000000e-4	0.44242533853380456    	2.364673795367662    	-1.058499582256928    
0.4445029948370934    	0.24196552966855714    	2.0502573057135393000e-4	0.44470802056766473    	2.3768742683480615    	-1.0584847657279772    
0.44688830587554573    	0.24197276990756458    	1.96547217284790330000e-4	0.4470848530928305    	2.389577956628808    	-1.0584699496509873    
0.4493815229804917    	0.24198001014657203    	1.87639190296949250000e-4	0.4495691621707886    	2.402856085308575    	-1.0584551340259314    
0.4519994827328374    	0.24198725038557947    	1.78231589447451160000e-4	0.4521777143222849    	2.416798268043712    	-1.0584403188527831    
0.45476385133855074    	0.24199449062458692    	1.68250196757335880000e-4	0.45493210153530805    	2.4315199096353    	-1.0584255041315154    
0.4577033431195433    	0.24200173086359436    	1.57582448101943750000e-4	0.45786092556764524    	2.4471738806837546    	-1.0584106898621015    
0.4608574326176239    	0.2420089711026018    	1.46069443340701540000e-4	0.4610035020609646    	2.463970315328112    	-1.0583958760445147    
0.4642829424025893    	0.24201621134160925    	1.33507795378270000000e-4	0.4644164501979676    	2.4822118316283888    	-1.058381062678728    
0.46806711447419097    	0.2420234515806167    	1.19562094698536510000e-4	0.4681866765688895    	2.502362927701386    	-1.0583662497647146    
0.4723569040040921    	0.24203069181962414    	1.03670807554358050000e-4	0.4724605748116465    	2.5252060478811837    	-1.0583514373024479    
0.47743893503822427    	0.24203793205863158    	8.47483127788114700000e-5	0.47752368335100304    	2.552267337195661    	-1.0583366252919013    
0.4840535400905263    	0.24204517229763903    	5.999028168769703000000e-5	0.484113530372214    	2.5874887343655892    	-1.0583218137330477    
0.5    	0.24205241253664966    	0.    	0.5    	2.6723986957937127    	-1.0583070026258536    
0.5    	0.24205241253664966    	-0.    	0.5    	2.6723986957937127    	-1.0583070026258536    
0.5159464599094736    	0.24204517229763903    	-5.999028168769703000000e-5	0.515886469627786    	2.7573086572218357    	-1.0583218137330477    
0.5225610649617758    	0.24203793205863158    	-8.47483127788114700000e-5	0.522476316648997    	2.7925300543917646    	-1.0583366252919013    
0.527643095995908    	0.24203069181962414    	-1.03670807554358050000e-4	0.5275394251883536    	2.819591343706242    	-1.0583514373024479    
0.531932885525809    	0.2420234515806167    	-1.19562094698536510000e-4	0.5318133234311104    	2.842434463886039    	-1.0583662497647146    
0.5357170575974106    	0.24201621134160925    	-1.33507795378270000000e-4	0.5355835498020324    	2.8625855599590366    	-1.058381062678728    
0.5391425673823761    	0.2420089711026018    	-1.46069443340701540000e-4	0.5389964979390354    	2.8808270762593136    	-1.0583958760445147    
0.5422966568804567    	0.24200173086359436    	-1.57582448101943750000e-4	0.5421390744323548    	2.8976235109036708    	-1.0584106898621015    
0.5452361486614492    	0.24199449062458692    	-1.68250196757335880000e-4	0.5450678984646918    	2.9132774819521248    	-1.0584255041315154    
0.5480005172671626    	0.24198725038557947    	-1.78231589447451160000e-4	0.5478222856777152    	2.9279991235437133    	-1.0584403188527831    
0.5506184770195083    	0.24198001014657203    	-1.87639190296949250000e-4	0.5504308378292113    	2.9419413062788498    	-1.0584551340259314    
0.5531116941244543    	0.24197276990756458    	-1.96547217284790330000e-4	0.5529151469071695    	2.9552194349586176    	-1.0584699496509873    
0.5554970051629067    	0.24196552966855714    	-2.0502573057135393000e-4	0.5552919794323353    	2.967923123239364    	-1.0584847657279772    
0.5577877908221309    	0.2419582894295497    	-2.13129355935407000000e-4	0.5575746614661955    	2.9801235962197636    	-1.058499582256928    
0.5599948835240385    	0.24195104919054225    	-2.20885396830263700000e-4	0.5597739981272082    	2.991878605068767    	-1.058514399237867    
0.5621272291395647    	0.2419438089515348    	-2.2834566177833020000e-4	0.5618988834777864    	3.003235686747959    	-1.0585292166708202    
0.5641922941754659    	0.24193656871252736    	-2.3553353807956690000e-4	0.5639567606373863    	3.0142346232227966    	-1.0585440345558146    
0.5661963813069979    	0.24192932847351992    	-2.42469023813357500000e-4	0.5659539122831845    	3.0249089941298632    	-1.058558852892877    
0.5681448902264882    	0.24192208823451247    	-2.4917730028296080000e-4	0.5678957129262052    	3.035287525141663    	-1.0585736716820349    
0.57004246841549    	0.24191484799550503    	-2.556711534217840400e-4	0.5697867972620683    	3.0453949877672555    	-1.0585884909233145    
0.5718931687461517    	0.24190760775649758    	-2.61974286464251750000e-4	0.5716311944596875    	3.0552529170981417    	-1.0586033106167427    
0.5737005292307623    	0.24190036751749014    	-2.6809150560357864000e-4	0.5734324377251587    	3.064880197405047    	-1.0586181307623461    
0.5754676802661727    	0.2418931272784827    	-2.7403695217800570000e-4	0.5751936433139947    	3.0742934844423067    	-1.0586329513601522    
0.5771973966224067    	0.24188588703947525    	-2.79833800461497860000e-4	0.5769175628219452    	3.0835074849317072    	-1.058647772410187    
0.5788921523276269    	0.2418786468004678    	-2.85477310764245700000e-4	0.5786066750168627    	3.0925354473852007    	-1.0586625939124776    
0.5805541621498862    	0.24187140656146036    	-2.90978315103950170000e-4	0.5802631838347823    	3.101389151394359    	-1.058677415867051    
0.5821854279520045    	0.24186416632245292    	-2.96346870618513340000e-4	0.5818890810813859    	3.1100792427569957    	-1.058692238273934    
0.5837877612299474    	0.24185692608344547    	-3.0159218708976020000e-4	0.5834861690428575    	3.1186153543276047    	-1.0587070611331535    
0.5853628006462566    	0.24184968584443803    	-3.0671852086150880000e-4	0.5850560821253951    	3.12700622167617    	-1.058721884444736    
0.5869120387066944    	0.24184244560543058    	-3.1173143922943153000e-4	0.5866003072674649    	3.135259792187529    	-1.0587367082087085    
0.5884368474739028    	0.24183520536642314    	-3.1663741078866630000e-4	0.5881202100631141    	3.143383364685181    	-1.058751532425098    
0.5899384779827315    	0.2418279651274157    	-3.2143626359797050000e-4	0.5896170417191334    	3.1513836266159188    	-1.058766357093931    
0.5914180827830873    	0.24182072488840825    	-3.2614298687918886000e-4	0.5910919397962081    	3.1592666580111244    	-1.0587811822152347    
0.5928767319609689    	0.2418134846494008    	-3.3075517527247650000e-4	0.5925459767856964    	3.1670381911198136    	-1.0587960077890357    
0.5943154059161067    	0.24180624441039336    	-3.3527592967978090000e-4	0.5939801299864268    	3.174703449406214    	-1.0588108338153608    
0.5957350104046064    	0.24179900417138592    	-3.39709400054726660000e-4	0.5953953010045517    	3.182267251772538    	-1.0588256602942372    
0.5971363983699258    	0.24179176393237847    	-3.44058696388271400000e-4	0.5967923396735375    	3.1897341404064803    	-1.0588404872256916    
0.5985203600677111    	0.24178452369337103    	-3.4832950963855824000e-4	0.5981720305580726    	3.19710830864734    	-1.0588553146097506    
0.5998876258227952    	0.24177728345436358    	-3.5252336914935123000e-4	0.5995351024536458    	3.204393651759346    	-1.0588701424464413    
0.6012388862958753    	0.24177004321535614    	-3.56640973497629970e-4	0.6008822453223777    	3.2115938574502394    	-1.0588849707357906    
0.6025747830014034    	0.2417628029763487    	-3.6068872266925860000e-4	0.6022140942787342    	3.2187123202781622    	-1.0588997994778253    
0.6038959186226668    	0.24175556273734125    	-3.6466407760088770000e-4	0.6035312545450658    	3.2257522750339547    	-1.0589146286725721    
0.6052028670118792    	0.2417483224983338    	-3.6857638413273040000e-4	0.6048342906277465    	3.23271673888981    	-1.0589294583200581    
0.6064961471012078    	0.24174108225932636    	-3.72420828960641000000e-4	0.6061237262722472    	3.2396085111591573    	-1.0589442884203095    
0.6077762730169699    	0.24173384202031892    	-3.76202198189949540000e-4	0.6074000708187799    	3.2464303141622324    	-1.0589591189733545    
0.6090437150924354    	0.24172660178131147    	-3.799213339917850000e-4	0.6086637937584436    	3.253184657233836    	-1.0589739499792188    
0.6102989213790471    	0.24171936154230403    	-3.83582673021339750000e-4	0.6099153387060257    	3.259873911405127    	-1.05898878143793    
0.6115423163439886    	0.24171212130329658    	-3.87187154236942800000e-4	0.6111551291897517    	3.2665003403486605    	-1.0590036133495142    
0.6127743042689653    	0.24170488106428914    	-3.9073664636562140000e-4	0.6123835676225997    	3.2730660948802726    	-1.0590184457139993    
0.6139952465007177    	0.2416976408252817    	-3.9422677138398526000e-4	0.6136010197293337    	3.279573129724727    	-1.059033278531411    
0.6152055294213383    	0.24169040058627425    	-3.9766412564746640000e-4	0.6148078652956909    	3.286023474759842    	-1.059048111801777    
0.6164054780136043    	0.2416831603472668    	-4.01050322109501100000e-4	0.6160044276914949    	3.2924188583318066    	-1.059062945525124    
0.6175954298683617    	0.24167592010825936    	-4.04386495928818370000e-4	0.6171910433724329    	3.2987610787281008    	-1.059077779701479    
0.6187756929567598    	0.24166867986925192    	-4.0767520521048956000e-4	0.6183680177515494    	3.3050517683195677    	-1.0590926143308685    
0.6199465589120456    	0.24166143963024447    	-4.1091122110902570000e-4	0.6195356476909366    	3.311292513773944    	-1.0591074494133201    
0.6211083197836591    	0.24165419939123703    	-4.14105883141921100000e-4	0.6206942139005172    	3.317484815428892    	-1.0591222849488602    
0.622261231969991    	0.24164695915222958    	-4.1725118054154940000e-4	0.6218439807894495    	3.3236300864977903    	-1.0591371209375153    
0.6234055662876827    	0.24163971891322214    	-4.2035050805318325000e-4	0.6229852157796295    	3.3297297562964934    	-1.0591519573793131    
0.6245415633195515    	0.2416324786742147    	-4.2340880437291850000e-4	0.6241181545151785    	3.335785084295084    	-1.05916679427428    
0.6256694571103665    	0.24162523843520725    	-4.26421139264526240000e-4	0.625243035971102    	3.3417973477665486    	-1.0591816316224434    
0.6267894818361134    	0.2416179981961998    	-4.29396058987733030000e-4	0.6263600857771257    	3.347767752656057    	-1.0591964694238294    
0.6279018426478311    	0.24161075795719236    	-4.32324411656230870000e-4	0.6274695182361748    	3.3536974443693257    	-1.0592113076784657    
0.6290067593165604    	0.24160351771818492    	-4.35216296338760970000e-4	0.6285715430202216    	3.359587543560563    	-1.059226146386379    
0.6301044286757596    	0.24159627747917747    	-4.38070712087393450000e-4	0.6296663579636721    	3.3654391076145886    	-1.059240985547596    
0.6311950308622505    	0.24158903724017003    	-4.4087657418306136000e-4	0.6307541542880674    	3.371253158571795    	-1.0592558251621436    
0.632278767819999    	0.24158179700116258    	-4.43650727074062560000e-4	0.631835117092925    	3.377030685751601    	-1.059270665230049    
0.6333558058878385    	0.24157455676215514    	-4.46386727895575100000e-4	0.6329094191599428    	3.382772612637175    	-1.0592855057513388    
0.6344263237919086    	0.2415673165231477    	-4.4908626302277344000e-4	0.6339772375288859    	3.3884798854701907    	-1.0593003467260405    
0.6354904816700115    	0.24156007628414025    	-4.51752945639618930000e-4	0.635038728724372    	3.3941533408430176    	-1.0593151881541805    
0.6365484365205165    	0.2415528360451328    	-4.5437932336398230000e-4	0.6360940571971526    	3.399793857711604    	-1.059330030035786    
0.6376003442890189    	0.24154559580612536    	-4.56970911153701000000e-4	0.6371433733778652    	3.405402240097227    	-1.0593448723708834    
0.6386463528949297    	0.24153835556711792    	-4.59532498351675640000e-4	0.638186820396578    	3.410979253001103    	-1.0593597151595002    
0.639686606210293    	0.24153111532811047    	-4.62058579533143900000e-4	0.6392245476307599    	3.4165256948155376    	-1.0593745584016632    
0.6407212336003053    	0.24152387508910303    	-4.6454923433695455000e-4	0.6402566843659683    	3.422042256545641    	-1.0593894020973993    
0.6417503776458557    	0.24151663485009559    	-4.67009912134375800000e-4	0.6412833677337214    	3.4275296711315937    	-1.0594042462467355    
0.6427741620524973    	0.24150939461108814    	-4.69436242338778600000e-4	0.6423047258101585    	3.4329886231144116    	-1.0594190908496988    
0.6437927146516144    	0.2415021543720807    	-4.7183145137824770000e-4	0.6433208832002362    	3.438419778482341    	-1.0594339359063156    
0.6448061563596983    	0.24149491413307325    	-4.74196811359566500000e-4	0.6443319595483387    	3.443823776710375    	-1.0594487814166138    
0.6458145988230639    	0.2414876738940658    	-4.76532416127701200000e-4	0.6453380664069363    	3.4492012140238657    	-1.0594636273806197    
0.6468181599392352    	0.24148043365505836    	-4.78836768907523100000e-4	0.6463393231703276    	3.4545527285611493    	-1.0594784737983607    
0.647816944614447    	0.24147319341605092    	-4.81112970489558100000e-4	0.6473358316439575    	3.4598788644517007    	-1.0594933206698631    
0.6488110624954624    	0.24146595317704347    	-4.8335645364948440000e-4	0.6483277060418129    	3.4651802321461407    	-1.0595081679951543    
0.6498006171855641    	0.24145871293803603    	-4.85574760989636030000e-4	0.6493150424245745    	3.4704573450693443    	-1.0595230157742612    
0.6507857053116848    	0.24145147269902859    	-4.87759508383141970000e-4	0.6502979458033016    	3.4757107644841474    	-1.0595378640072106    
0.6517664289481944    	0.24144423246002114    	-4.8991814256803773000e-4	0.6512765108056262    	3.480940996156071    	-1.0595527126940298    
0.6527428797359253    	0.2414369922210137    	-4.9204980078133920000e-4	0.6522508299351439    	3.4861485344980907    	-1.0595675618347455    
0.6537151467410067    	0.24142975198200625    	-4.9415675353094250000e-4	0.6532209899874757    	3.491333843415216    	-1.059582411429385    
0.654683326896216    	0.2414225117429988    	-4.9623341058415754000e-4	0.6541870934856319    	3.496497470872164    	-1.059597261477975    
0.6556474916949604    	0.24141527150399136    	-4.9828407865324126000e-4	0.6551492076163071    	3.501639775968207    	-1.0596121119805424    
0.6566077361257221    	0.24140803126498392    	-5.0030632475308290000e-4	0.656107429800969    	3.506761279401349    	-1.0596269629371142    
0.6575641472475237    	0.24140079102597647    	-5.023012470622540000e-4	0.6570618460004615    	3.511862440614885    	-1.0596418143477173    
0.658516793321557    	0.24139355078696903    	-5.0427449803037530000e-4	0.6580125188235266    	3.516943594239857    	-1.0596566662123794    
0.659465765097258    	0.24138631054796159    	-5.0622242148348020000e-4	0.6589595426757745    	3.522005244855122    	-1.0596715185311265    
0.6604111268347261    	0.24137907030895414    	-5.0814516541369740000e-4	0.6599029816693124    	3.5270477351269056    	-1.0596863713039864    
0.6613529606509414    	0.2413718300699467    	-5.1004371429137610000e-4	0.66084291693665    	3.5320714986920327    	-1.0597012245309856    
0.6622913198355909    	0.24136458983093925    	-5.1191481000273280000e-4	0.6617794050255881    	3.5370768377870414    	-1.0597160782121513    
0.6632262965166913    	0.2413573495919318    	-5.137620334725130000e-4	0.6627125344832188    	3.5420642256781996    	-1.0597309323475101    
0.6641579486271346    	0.24135010935292436    	-5.1557909209940390000e-4	0.6636423695350352    	3.5470340056377543    	-1.0597457869370894    
0.6650863507947286    	0.24134286911391692    	-5.1738543991792880000e-4	0.6645689653548106    	3.5519864725583457    	-1.0597606419809165    
0.6660115576730468    	0.24133562887490947    	-5.1915810431632150000e-4	0.6654923995687305    	3.5569220413362075    	-1.0597754974790174    
0.666933638970548    	0.24132838863590203    	-5.2091251676179530000e-4	0.6664127264537862    	3.561841002070861    	-1.05979035343142    
0.6678526536578466    	0.24132114839689459    	-5.2264121158127770000e-4	0.6673300124462653    	3.566743709850803    	-1.0598052098381514    
0.6687686674500073    	0.24131390815788714    	-5.2434717503038830000e-4	0.6682443202749768    	3.5716304999488084    	-1.0598200666992377    
0.6696817347219891    	0.2413066679188797    	-5.2603243895663660000e-4	0.6691557022830324    	3.576501652128204    	-1.0598349240147067    
0.6705919155636375    	0.24129942767987225    	-5.2769193194871410000e-4	0.6700642236316888    	3.5813575146627037    	-1.059849781784585    
0.6714992640619748    	0.2412921874408648    	-5.2932945222879820000e-4	0.6709699346097461    	3.586198356335756    	-1.0598646400089002    
0.6724038450915322    	0.24128494720185736    	-5.3095062541959670000e-4	0.6718728944661125    	3.591024493820772    	-1.0598794986876787    
0.6733056997568172    	0.24127770696284992    	-5.325436934461729000e-4	0.6727731560633711    	3.5958362096575454    	-1.0598943578209474    
0.67420488819666    	0.24127046672384247    	-5.3411469803151160000e-4	0.6736707734986285    	3.6006337929841528    	-1.0599092174087341    
0.675101459318629    	0.24126322648483503    	-5.3566545732502690000e-4	0.674565793861304    	3.6054174954839984    	-1.0599240774510652    
0.6759954725694934    	0.24125598624582759    	-5.3719897398110930000e-4	0.6754582735955124    	3.61018761883944    	-1.0599389379479682    
0.6768869640191915    	0.24124874600682014    	-5.387066683945230000e-4	0.676348257350797    	3.6149444016932404    	-1.0599537988994696    
0.6777759941857507    	0.2412415057678127    	-5.401985912393711000e-4	0.6772357955945114    	3.6196881137831793    	-1.0599686603055964    
0.6786626029556769    	0.24123426552880525    	-5.4166239538539820000e-4	0.6781209405602916    	3.624419034287458    	-1.0599835221663765    
0.6795468438717751    	0.2412270252897978    	-5.4310635710452130000e-4	0.6790037375146706    	3.6291374051465244    	-1.059998384481836    
0.6804287590913054    	0.24121978505079036    	-5.4453858538462940000e-4	0.6798842205059208    	3.6338434083414954    	-1.0600132472520023    
0.6813083949656452    	0.24121254481178292    	-5.4594844549467430000e-4	0.6807624465201505    	3.6385373484515746    	-1.0600281104769027    
0.6821857880878095    	0.24120530457277548    	-5.4732813975297350000e-4	0.6816384599480565    	3.643219462736042    	-1.0600429741565638    
0.6830609927215474    	0.24119806433376803    	-5.4869605429138080000e-4	0.6825122966672561    	3.6478899429534932    	-1.060057838291013    
0.6839340519277279    	0.2411908240947606    	-5.5004508492248490000e-4	0.6833840068428054    	3.6525490572259898    	-1.060072702880277    
0.6848050017058582    	0.24118358385575314    	-5.5137070084044560000e-4	0.6842536310050178    	3.6571970221798438    	-1.0600875679243833    
0.6856738819953481    	0.2411763436167457    	-5.5267864608192980000e-4	0.6851212033492661    	3.6618340205823956    	-1.0601024334233586    
0.6865407365145265    	0.24116910337773825    	-5.5396668659387450000e-4	0.6859867698279326    	3.6664602980398175    	-1.0601172993772299    
0.687405603896392    	0.2411618631387308    	-5.5523033509087900000e-4	0.6868503735613012    	3.6710760850212916    	-1.0601321657860245    
0.6882685255540859    	0.24115462289972336    	-5.5648191266520750000e-4	0.6877120436414208    	3.6756815370179234    	-1.0601470326497695    
0.6891295375144293    	0.24114738266071592    	-5.577147312870561000e-4	0.6885718227831422    	3.6802768823319374    	-1.0601618999684919    
0.6899886752345783    	0.24114014242170848    	-5.5892665786033910000e-4	0.689429748576718    	3.6848623218756167    	-1.0601767677422185    
0.6908459779176185    	0.24113290218270103    	-5.601192231866020000e-4	0.6902858586944319    	3.689438056999686    	-1.0601916359709769    
0.6917014837748234    	0.2411256619436936    	-5.6129444212386830000e-4	0.6911401893326996    	3.6940042811666522    	-1.0602065046547937    
0.6925552241332369    	0.24111842170468614    	-5.6244827469304570000e-4	0.6919927758585439    	3.6985611834060874    	-1.0602213737936963    
0.6934072403407767    	0.2411111814656787    	-5.6358771796100740000e-4	0.6928436526228157    	3.7031089473163297    	-1.0602362433877115    
0.6942575661226296    	0.24110394122667125    	-5.6470740174802940000e-4	0.6936928587208815    	3.7076477818541917    	-1.0602511134368666    
0.6951062299408326    	0.2410967009876638    	-5.6580886243336330000e-4	0.6945404210783993    	3.7121778309318607    	-1.0602659839411883    
0.695953261225687    	0.24108946074865636    	-5.6688597550343560000e-4	0.6953863752501835    	3.7166992845826154    	-1.0602808549007043    
0.6967987102583579    	0.24108222050964892    	-5.6795267691264680000e-4	0.6962307575814453    	3.721212337064246    	-1.0602957263154416    
0.6976425995901088    	0.24107498027064148    	-5.6899854126072500000e-4	0.697073601048848    	3.7257171646303364    	-1.0603105981854268    
0.6984849589014428    	0.24106774003163403    	-5.7002857861322740000e-4	0.6979149303228295    	3.730213899139379    	-1.0603254705106873    
0.6993258239320372    	0.2410604997926266    	-5.7104060937184510000e-4	0.6987547833226654    	3.7347027432622184    	-1.06034034329125    
0.70016522544962    	0.24105325955361914    	-5.7203483394962970000e-4	0.6995931906156704    	3.7391838603749594    	-1.0603552165271422    
0.701003189739689    	0.2410460193146117    	-5.7300787960761490000e-4	0.7004301818600813    	3.743657408994869    	-1.060370090218391    
0.7018397554070873    	0.24103877907560425    	-5.739681809623360000e-4	0.7012657872261249    	3.748123550375695    	-1.0603849643650234    
0.7026749489213828    	0.2410315388365968    	-5.7490970390359260000e-4	0.7021000392174793    	3.7525824582430123    	-1.0603998389670666    
0.7035087978642177    	0.24102429859758936    	-5.7583155904779530000e-4	0.7029329663051699    	3.7570342847686837    	-1.060414714024548    
0.7043413332885183    	0.24101705835858192    	-5.767407553278819000e-4	0.7037645925331905    	3.7614791584629836    	-1.0604295895374938    
0.7051725858789559    	0.24100981811957448    	-5.7763142254650470000e-4	0.7045949544564094    	3.765917274704278    	-1.060444465505932    
0.7060025766338915    	0.24100257788056703    	-5.7849990408879020000e-4	0.7054240767298028    	3.770348765268418    	-1.0604593419298896    
0.7068313421399532    	0.2409953376415596    	-5.7935606196295510000e-4	0.7062519860779902    	3.774773772993081    	-1.060474218809393    
0.7076589079257722    	0.24098809740255214    	-5.8019853500013490000e-4	0.7070787093907721    	3.779192441598802    	-1.0604890961444704    
0.7084852930129284    	0.2409808571635447    	-5.8101459678257420000e-4	0.7079042784161458    	3.783604940772195    	-1.060503973935148    
0.7093105437943308    	0.24097361692453725    	-5.8182456017700630000e-4	0.7087287192341537    	3.7880114099058018    	-1.0605188521814535    
0.7101346689440363    	0.2409663766855298    	-5.8261403301309960000e-4	0.7095520549110232    	3.7924119722839347    	-1.0605337308834137    
0.7109577033459819    	0.24095913644652237    	-5.8338658042191750000e-4	0.71037431676556    	3.7968067952992643    	-1.0605486100410562    
0.71177967110346    	0.24095189620751492    	-5.8414137405059340000e-4	0.7111955297294094    	3.8011960122063844    	-1.0605634896544074    
0.7126005978680912    	0.24094465596850748    	-5.8487725038408210000e-4	0.7120157206177071    	3.805579766326762    	-1.0605783697234947    
0.713420509332912    	0.24093741572950003    	-5.8560307774124930000e-4	0.7128349062551707    	3.809958147585103    	-1.0605932502483457    
0.714239431973103    	0.2409301754904926    	-5.8630863860487080000e-4	0.713653123334498    	3.8143313520964446    	-1.0606081312289872    
0.7150573922968497    	0.24092293525148514    	-5.8699809047654600000e-4	0.7144703942063733    	3.818699499320663    	-1.0606230126654463    
0.7158744097899887    	0.2409156950124777    	-5.8767028750850760000e-4	0.7152867395024802    	3.8230626995299306    	-1.0606378945577501    
0.7166905153420173    	0.24090845477347025    	-5.8833062441777430000e-4	0.7161021847175996    	3.827421088988683    	-1.060652776905926    
0.7175057303005897    	0.2409012145344628    	-5.8897080324285510000e-4	0.7169167594973469    	3.831774826146729    	-1.0606676597100007    
0.7183200807150114    	0.24089397429545537    	-5.8959760196999590000e-4	0.7177304831130414    	3.8361240140053665    	-1.0606825429700018    
0.7191335875623392    	0.24088673405644792    	-5.902041516041560000e-4	0.7185433834107351    	3.8404688013961    	-1.0606974266859563    
0.7199462761694542    	0.24087949381744048    	-5.9079916703378890000e-4	0.7193554770024203    	3.8448092771066644    	-1.0607123108578915    
0.7207581722198826    	0.24087225357843303    	-5.9137693465944430000e-4	0.7201667952852231    	3.849145608948336    	-1.0607271954858342    
0.7215692944838159    	0.2408650133394256    	-5.9193587207192080000e-4	0.720977358611744    	3.853477905701641    	-1.0607420805698116    
0.7223796706884831    	0.24085777310041814    	-5.9248268432702560000e-4	0.7217871880041561    	3.857806279725836    	-1.0607569661098515    
0.7231893223905586    	0.2408505328614107    	-5.9301430147812410000e-4	0.7225963080890804    	3.8621308626452207    	-1.0607718521059804    
0.723998271055357    	0.24084329262240325    	-5.9352444482475500000e-4	0.7234047466105322    	3.866451802745935    	-1.0607867385582255    
0.7248065417839437    	0.2408360523833958    	-5.9402797627149450000e-4	0.7242125138076722    	3.8707691547542185    	-1.0608016254666142    
0.7256141533529226    	0.24082881214438837    	-5.9450579397989480000e-4	0.7250196475589427    	3.875083121122671    	-1.060816512831174    
0.7264211290967959    	0.24082157190538092    	-5.9497643785641490000e-4	0.7258261526589396    	3.8793937274774364    	-1.0608314006519313    
0.7272274951953863    	0.24081433166637348    	-5.9542575023927840000e-4	0.726632069445147    	3.883701189414195    	-1.0608462889289139    
0.7280332740598909    	0.24080709142736603    	-5.9586384592772060000e-4	0.7274374102139632    	3.888005572654703    	-1.0608611776621486    
0.7288384795986984    	0.2407998511883586    	-5.9628891792217190000e-4	0.7282421906807762    	3.8923069611945253    	-1.0608760668516626    
0.7296431398507767    	0.24079261094935114    	-5.9668797092243080000e-4	0.7290464518798543    	3.8966055743535124    	-1.0608909564974836    
0.7304472753754128    	0.2407853707103437    	-5.9707717618780830000e-4	0.7298501981992249    	3.900901435584783    	-1.060905846599638    
0.7312509062909276    	0.24077813047133625    	-5.9743559813895490000e-4	0.7306534706927885    	3.9051947643131157    	-1.0609207371581537    
0.7320540562780092    	0.2407708902323288    	-5.9780998134337940000e-4	0.7314562462966658    	3.909485437266749    	-1.0609356281730575    
0.732856750868712    	0.24076364999332137    	-5.9815528252717960000e-4	0.7322585955861849    	3.9137738316565125    	-1.0609505196443765    
0.7336589984158948    	0.24075640975431392    	-5.9847646213792590000e-4	0.7330605219537568    	3.918059965614156    	-1.0609654115721385    
0.7344608301653066    	0.24074916951530648    	-5.9879531692963960000e-4	0.733862034848377    	3.9223438896426455    	-1.0609803039563703    
0.7352622608495609    	0.24074192927629903    	-5.9909062103531920000e-4	0.7346631702285256    	3.926625795932772    	-1.060995196797099    
0.7360633150106707    	0.2407346890372916    	-5.9937098867263750000e-4	0.7354639440219981    	3.9309057696153755    	-1.0610100900943515    
0.7368640145779852    	0.24072744879828414    	-5.9963888655977840000e-4	0.7362643756914254    	3.935183914714275    	-1.0610249838481556    
0.7376643828455614    	0.2407202085592767    	-5.9989157729999530000e-4	0.7370644912682615    	3.9394603703623163    	-1.0610398780585386    
0.7384644335945985    	0.24071296832026925    	-6.0012619624212970000e-4	0.7378643073983563    	3.943735225528197    	-1.0610547727255275    
0.7392641895506114    	0.2407057280812618    	-6.0034710989322530000e-4	0.7386638424407181    	3.9480085783370953    	-1.0610696678491491    
0.7400636708505983    	0.24069848784225437    	-6.0055115079583280000e-4	0.7394631196998025    	3.9522805533466046    	-1.0610845634294312    
0.740862900610484    	0.24069124760324692    	-6.0074181876664350000e-4	0.7402621587917173    	3.9565512554008473    	-1.061099459466401    
0.7416618970144442    	0.24068400736423948    	-6.00914619601010000e-4	0.7410609823948432    	3.960820805711173    	-1.061114355960085    
0.7424606823425186    	0.24067676712523203    	-6.0107337751506470000e-4	0.7418596089650035    	3.965089302920218    	-1.061129252910511    
0.7432592731024112    	0.2406695268862246    	-6.0122031157887950000e-4	0.7426580527908324    	3.9693568233978374    	-1.0611441503177068    
0.7440576952978677    	0.24066228664721714    	-6.0135039818195320000e-4	0.7434563448996858    	3.9736235329789618    	-1.0611590481816986    
0.7448559637456962    	0.2406550464082097    	-6.0146768643393280000e-4	0.7442544960592623    	3.9778894892147587    	-1.0611739465025138    
0.7456541006736059    	0.24064780616920226    	-6.0156008195578180000e-4	0.7450525405916502    	3.982154875549836    	-1.06118884528018    
0.746452130576184    	0.2406405659301948    	-6.0164951392929090000e-4	0.7458504810622547    	3.9864197056957655    	-1.0612037445147247    
0.7472500603559473    	0.24063332569118737    	-6.0171610012547640000e-4	0.7466483442558218    	3.9906841228115866    	-1.0612186442061744    
0.7480479252589025    	0.24062608545217992    	-6.0177187375543180000e-4	0.7474461533851471    	3.9949482509649887    	-1.0612335443545569    
0.7488457362428707    	0.24061884521317248    	-6.0180829185832020000e-4	0.7482439279510124    	3.9992121943837002    	-1.061248444959899    
0.7496435182559318    	0.24061160497416503    	-6.0182763237593240000e-4	0.7490416906235559    	4.003476074235016    	-1.0612633460222283    
0.7504412926768901    	0.2406043647351576    	-6.0184425852147380000e-4	0.7498394484183685    	4.00773992801585    	-1.0612782475415716    
0.7512390655694701    	0.24059712449615014    	-6.018338447060130000e-4	0.7506372317247639    	4.012003918150924    	-1.061293149517957    
0.7520368742755437    	0.2405898842571427    	-6.0181584507462270000e-4	0.751435058430469    	4.016268140246515    	-1.061308051951411    
0.7528347370586659    	0.24058264401813526    	-6.0177876328242120000e-4	0.7522329582953833    	4.020532753363257    	-1.0613229548419612    
0.7536326559541172    	0.2405754037791278    	-6.0172238510104460000e-4	0.7530309335690163    	4.024797769524322    	-1.0613378581896347    
0.754430671764832    	0.24056816354012037    	-6.0165555135337830000e-4	0.7538290162134785    	4.029063359560715    	-1.061352761994459    
0.7552288022289795    	0.24056092330111292    	-6.0157985590793140000e-4	0.7546272223730717    	4.033329609760457    	-1.061367666256461    
0.7560270521703101    	0.24055368306210548    	-6.0147418518175260000e-4	0.7554255779851283    	4.037596658753337    	-1.0613825709756681    
0.7568254552443374    	0.24054644282309803    	-6.0135854314766590000e-4	0.7562240967011898    	4.041864579504076    	-1.0613974761521079    
0.7576240302200422    	0.2405392025840906    	-6.0123654068057250000e-4	0.7570227936793616    	4.046133453029678    	-1.0614123817858072    
0.7584227922050097    	0.24053196234508314    	-6.010949654490530000e-4	0.7578216972395607    	4.0504034306943595    	-1.0614272878767936    
0.7592217664078844    	0.2405247221060757    	-6.0093314942015460000e-4	0.7586208332584642    	4.054674650803719    	-1.061442194425094    
0.7600209700319902    	0.24051748186706826    	-6.0076086870513080000e-4	0.759420209163285    	4.058947153054703    	-1.0614571014307361    
0.760820426330528    	0.2405102416280608    	-6.0056191120328270000e-4	0.7602198644193249    	4.063221148381354    	-1.0614720088937473    
0.7616201499762536    	0.24050300138905337    	-6.0036875079734910000e-4	0.7610197812254561    	4.067496541640251    	-1.0614869168141543    
0.7624201702807865    	0.24049576115004592    	-6.001537852045311000e-4	0.7618200164955818    	4.071773637024675    	-1.0615018251919845    
0.7632204999652558    	0.24048852091103848    	-5.9991477697383480000e-4	0.7626205851882819    	4.076052514485205    	-1.061516734027266    
0.7640211643938427    	0.24048128067203103    	-5.9966431032956580000e-4	0.7634215000835131    	4.08033324232812    	-1.0615316433200248    
0.7648221817485854    	0.2404740404330236    	-5.9940073528337510000e-4	0.7642227810133021    	4.084615926551585    	-1.0615465530702892    
0.7656235738663733    	0.24046680019401614    	-5.9912225030430470000e-4	0.765024451616069    	4.088900693498166    	-1.061561463278086    
0.7664253611036523    	0.2404595599550087    	-5.9882803991282960000e-4	0.7658265330637395    	4.093187656327516    	-1.0615763739434427    
0.7672275666130974    	0.24045231971600126    	-5.985132725732750000e-4	0.7666290533405242    	4.097476964609571    	-1.0615912850663867    
0.7680302093347507    	0.2404450794769938    	-5.9818698751404380000e-4	0.7674320223472367    	4.101768671262174    	-1.0616061966469452    
0.76883331133068    	0.24043783923798637    	-5.9784680429204970000e-4	0.7682354645263879    	4.106062906925592    	-1.0616211086851455    
0.7696368900549586    	0.24043059899897892    	-5.9748824237276180000e-4	0.7690394018125859    	4.110359788835863    	-1.0616360211810145    
0.770440970370114    	0.24042335875997148    	-5.9711522684570250000e-4	0.7698438551432683    	4.114659428899348    	-1.0616509341345803    
0.771245575659913    	0.24041611852096403    	-5.9672737666439710000e-4	0.7706488482832486    	4.118961954134161    	-1.0616658475458698    
0.7720507259437295    	0.2404088782819566    	-5.963233633122850000e-4	0.7714544025804172    	4.123267478640449    	-1.06168076141491    
0.7728564466228788    	0.24040163804294915    	-5.9590670065688330000e-4	0.7722605399222219    	4.127576119402188    	-1.0616956757417289    
0.773662745836379    	0.2403943978039417    	-5.9547158082375310000e-4	0.7730672742555552    	4.1318879509626925    	-1.061710590526353    
0.7744696554923519    	0.24038715756493426    	-5.9501770473721900000e-4	0.7738746377876147    	4.136203145462907    	-1.0617255057688109    
0.7752772071478129    	0.2403799173259268    	-5.9455472126442570000e-4	0.7746826524265485    	4.140521819997445    	-1.0617404214691284    
0.7760854030084816    	0.24037267708691937    	-5.9407140695759010000e-4	0.7754913316015242    	4.144844046342485    	-1.0617553376273339    
0.7768942802556489    	0.24036543684791192    	-5.9357559847877440000e-4	0.77630070465717    	4.1491699813391225    	-1.0617702542434542    
0.7777038582045266    	0.24035819660890448    	-5.9305871028223270000e-4	0.7771107994942443    	4.153499774111256    	-1.061785171317517    
0.7785141598123722    	0.24035095636989703    	-5.9252882570733760000e-4	0.7779216309866648    	4.157833504156962    	-1.0618000888495494    
0.7793252047224637    	0.2403437161308896    	-5.9198490516274350000e-4	0.778733219817301    	4.162171282021988    	-1.0618150068395786    
0.7801370170208726    	0.24033647589188215    	-5.9141736497295730000e-4	0.7795455996558998    	4.1665132876643085    	-1.0618299252876322    
0.780949626355923    	0.2403292356528747    	-5.9084296900167710000e-4	0.7803587833869213    	4.170859589948754    	-1.0618448441937378    
0.7817630496376481    	0.24032199541386726    	-5.9025168064710420000e-4	0.7811727979570009    	4.1752103328996295    	-1.061859763557922    
0.7825773099447857    	0.2403147551748598    	-5.8964368892421890000e-4	0.7819876662558615    	4.179565638857866    	-1.0618746833802128    
0.7833924345818711    	0.24030751493585237    	-5.8901569025794240000e-4	0.7828034188916131    	4.1839256714176125    	-1.0618896036606373    
0.7842084512065273    	0.24030027469684492    	-5.8837504485604850000e-4	0.7836200761616712    	4.18829053906444    	-1.061904524399223    
0.785025380767439    	0.24029303445783748    	-5.8771765970001410000e-4	0.784437663107739    	4.192660375641179    	-1.0619194455959968    
0.7858432349821702    	0.24028579421883003    	-5.8704135715153760000e-4	0.7852561936250185    	4.197035255414869    	-1.0619343672509867    
0.7866620641724477    	0.2402785539798226    	-5.8635431058059010000e-4	0.786075709861867    	4.201415403659941    	-1.0619492893642195    
0.7874818776195032    	0.24027131374081515    	-5.8564400731615960000e-4	0.7868962336121871    	4.205800936860387    	-1.061964211935723    
0.788302700079676    	0.2402640735018077    	-5.8492056581925860000e-4	0.7877177795138567    	4.2101919332527    	-1.0619791349655245    
0.7891245602445489    	0.24025683326280026    	-5.8418118028419160000e-4	0.7885403790642647    	4.2145885611840415    	-1.0619940584536511    
0.7899474890836591    	0.2402495930237928    	-5.834252534296240000e-4	0.7893640638302296    	4.218990989372661    	-1.0620089824001302    
0.7907715018004376    	0.24024235278478537    	-5.8265245726392420000e-4	0.7901888493431737    	4.223399300830864    	-1.0620239068049897    
0.7915966365411145    	0.24023511254577792    	-5.8186006376326820000e-4	0.7910147764773512    	4.227813714023257    	-1.062038831668256    
0.7924229123555262    	0.24022787230677048    	-5.8105156596169680000e-4	0.7918418607895644    	4.232234312097797    	-1.0620537569899573    
0.7932503610547889    	0.24022063206776303    	-5.8023066500711850000e-4	0.7926701303897818    	4.23666124529657    	-1.062068682770121    
0.7940790038089971    	0.2402133918287556    	-5.7938802221831750000e-4	0.7934996157867787    	4.241094676682799    	-1.062083609008774    
0.7949088769966377    	0.24020615158974815    	-5.7852959147991860000e-4	0.7943303474051577    	4.24553476886982    	-1.062098535705944    
0.7957400019828528    	0.2401989113507407    	-5.77656227291750000e-4	0.795162345755561    	4.249981631482861    	-1.062113462861658    
0.7965724141795048    	0.24019167111173326    	-5.7676489946189680000e-4	0.795995649280043    	4.2544354699869125    	-1.062128390475944    
0.7974061306119706    	0.2401844308727258    	-5.7585311424098980000e-4	0.7968302774977297    	4.2588963887077504    	-1.062143318548829    
0.7982411927396919    	0.24017719063371837    	-5.7492756156749160000e-4	0.7976662651781242    	4.263364573481322    	-1.0621582470803403    
0.799077623505878    	0.24016995039471092    	-5.7397856943209560000e-4	0.7985036449364459    	4.267840198629368    	-1.0621731760705058    
0.79991545441134    	0.24016271015570348    	-5.7301970614392780000e-4	0.7993424347051961    	4.272323359997474    	-1.0621881055193525    
0.8007547197256661    	0.24015546991669603    	-5.7204706729027820000e-4	0.8001826726583757    	4.276814261617941    	-1.0622030354269079    
0.8015954427676899    	0.2401482296776886    	-5.7104403294907190000e-4	0.8010243987347409    	4.281313116955329    	-1.0622179657931992    
0.802437656964669    	0.24014098943868115    	-5.7002901961476680000e-4	0.8018676279450542    	4.285820006239121    	-1.062232896618254    
0.8032813984836467    	0.2401337491996737    	-5.6900066847101370000e-4	0.8027123978151758    	4.290335130037439    	-1.0622478279020997    
0.804126694402826    	0.24012650896066626    	-5.6794903028014730000e-4	0.8035587453725458    	4.294858686254447    	-1.0622627596447638    
0.8049735850503671    	0.2401192687216588    	-5.668796970814020000e-4	0.8044067053532856    	4.299390860547676    	-1.0622776918462735    
0.8058220941346852    	0.24011202848265137    	-5.6579369869396220000e-4	0.8052563004359913    	4.303931774129627    	-1.0622926245066566    
0.8066722561871167    	0.24010478824364392    	-5.6468743850762230000e-4	0.806107568748609    	4.308481630786447    	-1.0623075576259402    
0.807524117291493    	0.24009754800463648    	-5.6356863080310990000e-4	0.80696054866069    	4.3130406355956135    	-1.0623224912041516    
0.8083776977167192    	0.24009030776562904    	-5.6242170565685820000e-4	0.8078152760110622    	4.317608980108401    	-1.0623374252413185    
0.8092330374583631    	0.2400830675266216    	-5.6126353905210110000e-4	0.8086717739193109    	4.322186787894309    	-1.0623523597374684    
0.8100901733494911    	0.24007582728761415    	-5.6008531876858380000e-4	0.8095300880307225    	4.326774302918144    	-1.0623672946926286    
0.8109491419967532    	0.2400685870486067    	-5.5888572018292360000e-4	0.8103902562765702    	4.331371727914878    	-1.0623822301068262    
0.8118099781728263    	0.24006134680959926    	-5.5767078064060690000e-4	0.8112523073921858    	4.335979216469035    	-1.0623971659800893    
0.8126727228176254    	0.2400541065705918    	-5.5642978207880140000e-4	0.8121162930355466    	4.340597044682038    	-1.0624121023124447    
0.8135374142273242    	0.24004686633158437    	-5.5517206800159420000e-4	0.8129822421593226    	4.345225367300044    	-1.0624270391039203    
0.814404085754068    	0.24003962609257692    	-5.5389945726049420000e-4	0.8138501862968074    	4.349864352862117    	-1.0624419763545432    
0.8152727869891709    	0.24003238585356948    	-5.5260502639735640000e-4	0.8147201819627735    	4.354514303428265    	-1.062456914064341    
0.8161435500884515    	0.24002514561456204    	-5.5129057273624120000e-4	0.8155922595157153    	4.35917538125849    	-1.0624718522333412    
0.8170164173892702    	0.2400179053755546    	-5.4995611441325170000e-4	0.816466461274857    	4.363847812540471    	-1.0624867908615716    
0.8178914317942957    	0.24001066513654715    	-5.4860388291959430000e-4	0.8173428279113761    	4.368531814653413    	-1.062501729949059    
0.8187686364322957    	0.2400034248975397    	-5.4723127753490000000e-4	0.8182214051547608    	4.3732276320121635    	-1.062516669495831    
0.8196480740548208    	0.23999618465853226    	-5.458352078772369000e-4	0.8191022388469434    	4.377935509632564    	-1.0625316095019155    
0.8205297873635934    	0.2399889444195248    	-5.4441934751313970000e-4	0.8199853680160802    	4.382655656112201    	-1.0625465499673392    
0.8214138229876062    	0.23998170418051737    	-5.4298244194892890000e-4	0.8208708405456573    	4.3873883273786065    	-1.0625614908921304    
0.822300228681412    	0.23997446394150992    	-5.4152680617942150000e-4	0.8217587018752326    	4.392133766297012    	-1.062576432276316    
0.8231890479312528    	0.23996722370250248    	-5.4005109003130350000e-4	0.8226489968412214    	4.396892212508972    	-1.0625913741199235    
0.8240803262362572    	0.23995998346349504    	-5.3855026730249300000e-4	0.8235417759689547    	4.401663936062145    	-1.0626063164229806    
0.8249741267241766    	0.2399527432244876    	-5.3703433885717210000e-4	0.8244370923853195    	4.406449220908977    	-1.0626212591855149    
0.8258704810601473    	0.23994550298548015    	-5.3549157122446180000e-4	0.8253349894889228    	4.41124829900623    	-1.0626362024075533    
0.826769450725107    	0.2399382627464727    	-5.3393077249511540000e-4	0.8262355199526119    	4.4160614518796    	-1.062651146089124    
0.8276710826657595    	0.23993102250746526    	-5.3235183765587620000e-4	0.8271387308281036    	4.420888931010982    	-1.0626660902302538    
0.8285754320599853    	0.2399237822684578    	-5.3073819169241110000e-4	0.8280446938682928    	4.42573111990506    	-1.0626810348309705    
0.8294825518750542    	0.23991654202945037    	-5.2911458119147460000e-4	0.8289534372938626    	4.4305881693956675    	-1.0626959798913018    
0.8303925015183726    	0.23990930179044292    	-5.2746071812401310000e-4	0.8298650408002486    	4.435460505438761    	-1.062710925411275    
0.8313053366212638    	0.23990206155143548    	-5.2579115533009410000e-4	0.8307795454659337    	4.4403483475905094    	-1.0627258713909173    
0.8322211068182273    	0.23989482131242804    	-5.2409229477253180000e-4	0.8316970145234548    	4.44525203381601    	-1.0627408178302564    
0.8331398805120458    	0.2398875810734206    	-5.2237114635070380000e-4	0.8326175093656951    	4.450171892247786    	-1.0627557647293204    
0.8340617147328062    	0.23988034083441315    	-5.206277793463370000e-4	0.8335410869534599    	4.4551082273297995    	-1.0627707120881356    
0.834986680398049    	0.2398731005954057    	-5.1886653165119350000e-4	0.8344678138663978    	4.460061394916784    	-1.0627856599067305    
0.8359148197939968    	0.23986586035639826    	-5.1707075746313750000e-4	0.8353977490365337    	4.465031709988472    	-1.0628006081851324    
0.836846219794856    	0.23985862011739081    	-5.1526143382357450000e-4	0.8363309583610324    	4.470019524751858    	-1.0628155569233684    
0.8377809378848985    	0.23985137987838337    	-5.1342074321369390000e-4	0.8372675171416848    	4.475025241679757    	-1.0628305061214662    
0.8387190407820163    	0.23984413963937593    	-5.1156131767985910000e-4	0.8382074794643363    	4.480049149850055    	-1.0628454557794536    
0.839660601661266    	0.23983689940036848    	-5.0967369437790280000e-4	0.8391509279668882    	4.485091690945591    	-1.0628604058973574    
0.8406056929168053    	0.23982965916136104    	-5.0775757197049050000e-4	0.8400979353448349    	4.490153253509055    	-1.062875356475206    
0.8415543830407044    	0.2398224189223536    	-5.0581880574484790000e-4	0.8410485642349597    	4.495234172321362    	-1.0628903075130267    
0.842506755919053    	0.23981517868334615    	-5.0385485111486130000e-4	0.8420029010679382    	4.500334909336961    	-1.0629052590108465    
0.8434628844373284    	0.2398079384443387    	-5.0186438168282190000e-4	0.8429610200556455    	4.50545586120329    	-1.0629202109686935    
0.8444228507331117    	0.23980069820533126    	-4.9984921280644534000e-4	0.8439230015203052    	4.510597457226358    	-1.0629351633865947    
0.8453867299484126    	0.23979345796632381    	-4.978047983327250600e-4	0.8448889251500797    	4.51576012332325    	-1.0629501162645782    
0.8463546193872686    	0.23978621772731637    	-4.9574105547296530000e-4	0.8458588783317956    	4.520944326558847    	-1.0629650696026711    
0.8473265883938659    	0.23977897748830893    	-4.9364290995942970000e-4	0.8468329454839064    	4.526150518132679    	-1.0629800234009013    
0.8483027395348839    	0.23977173724930148    	-4.915152075219460000e-4	0.8478112243273619    	4.5313792203434256    	-1.062994977659296    
0.8492831566371865    	0.23976449701029404    	-4.8936362379735154000e-4	0.8487937930133892    	4.53663085089356    	-1.0630099323778825    
0.8502679395717522    	0.2397572567712866    	-4.8718433873287350000e-4	0.8497807552330193    	4.541905963990634    	-1.063024887556689    
0.8512571774729537    	0.23975001653227915    	-4.84969292365256500000e-4	0.8507722081805884    	4.547205079118683    	-1.0630398431957426    
0.8522509814595132    	0.2397427762932717    	-4.8273023053157340000e-4	0.8517682512289816    	4.552528727405644    	-1.0630547992950712    
0.853249446551486    	0.23973553605426426    	-4.804526485558670600e-4	0.8527689939029303    	4.557877494239015    	-1.063069755854702    
0.8542526860059021    	0.23972829581525681    	-4.7816735462731310000e-4	0.8537745186512748    	4.563251820291144    	-1.0630847128746626    
0.8552608013782869    	0.23972105557624937    	-4.7583614912911690000e-4	0.8547849652291577    	4.56865245252495    	-1.0630996703549807    
0.8562739071491401    	0.23971381533724193    	-4.73480564343254100000e-4	0.8558004265847969    	4.5740798877298285    	-1.0631146282956838    
0.8572921239386069    	0.23970657509823448    	-4.7108752825105540000e-4	0.856821036410356    	4.579534840463305    	-1.0631295866967994    
0.858315566184586    	0.23969933485922704    	-4.68662294306905900000e-4	0.8578469038902792    	4.585017894294113    	-1.063144545558355    
0.8593443674040997    	0.2396920946202196    	-4.6620798073085340000e-4	0.8588781594233689    	4.590529746177431    	-1.0631595048803786    
0.8603786434371683    	0.23968485438121215    	-4.63719354188863700000e-4	0.8599149240829795    	4.596071043225808    	-1.0631744646628971    
0.8614185413717905    	0.2396776141422047    	-4.61197981564644030000e-4	0.8609573433902259    	4.6016425632201186    	-1.0631894249059386    
0.8624641871073284    	0.23967037390319726    	-4.5864317869108534000e-4	0.8620055439286372    	4.60724498272368    	-1.0632043856095306    
0.8635157295807669    	0.23966313366418981    	-4.56053672578592500000e-4	0.8630596759081883    	4.612879104578374    	-1.0632193467737001    
0.8645733182452399    	0.23965589342518237    	-4.5342561995475050000e-4	0.8641198926252852    	4.618545748122431    	-1.0632343083984754    
0.8656371034211356    	0.23964865318617493    	-4.50768385233479560000e-4	0.865186335035902    	4.624245666736973    	-1.0632492704838836    
0.8667072377306589    	0.23964141294716748    	-4.48068763664196960000e-4	0.8662591689669947    	4.6299797467334844    	-1.0632642330299527    
0.8677838889000816    	0.23963417270816004    	-4.45333413517883470000e-4	0.8673385554865638    	4.635748848987792    	-1.0632791960367098    
0.8688672373760559    	0.2396269324691526    	-4.42560501870788300000e-4	0.8684246768741851    	4.641553947747298    	-1.063294159504183    
0.86995745060669    	0.23961969223014515    	-4.3975592039735695000e-4	0.8695176946862928    	4.647395906498409    	-1.0633091234323997    
0.8710547126903568    	0.2396124519911377    	-4.3690506156567520000e-4	0.8706178076287912    	4.653275787283926    	-1.0633240878213872    
0.8721592212354574    	0.23960521175213026    	-4.3401502576621415000e-4	0.8717252062096911    	4.6591946083305675    	-1.0633390526711732    
0.8732711725896822    	0.23959797151312281    	-4.31082903835885050000e-4	0.8728400896858465    	4.6651534346258465    	-1.0633540179817855    
0.8743907758960351    	0.23959073127411537    	-4.28118158182247740000e-4	0.8739626577378528    	4.671153333422089    	-1.0633689837532516    
0.8755182515692055    	0.23958349103510793    	-4.25102884805439300000e-4	0.8750931486844    	4.677195578484408    	-1.0633839499855993    
0.8766538155776695    	0.23957625079610048    	-4.22045478699987900000e-4	0.8762317700989695    	4.683281279251005    	-1.063398916678856    
0.8777977089743911    	0.23956901055709304    	-4.1894135582972736000e-4	0.8773787676185615    	4.689411748601877    	-1.063413883833049    
0.8789501772673871    	0.2395617703180856    	-4.15791094128651700000e-4	0.8785343861732584    	4.695588295638691    	-1.0634288514482066    
0.8801114892370144    	0.23955453007907815    	-4.1260009234669080000e-4	0.8796988891446679    	4.701812328082776    	-1.0634438195243556    
0.8812819033292318    	0.2395472898400707    	-4.0936371480570650000e-4	0.880872539614426    	4.708085252052175    	-1.0634587880615243    
0.8824617005831348    	0.23954004960106326    	-4.06071169020996800000e-4	0.8820556294141139    	4.71440862732756    	-1.0634737570597401    
0.8836511881312372    	0.23953280936205582    	-4.02736856875854370000e-4	0.8832484512743615    	4.72078401849484    	-1.0634887265190305    
0.884850660462806    	0.23952556912304837    	-3.99346758103405140000e-4	0.8844513137047025    	4.727213074474966    	-1.0635036964394233    
0.8860604621462964    	0.23951832888404093    	-3.9590323840148010000e-4	0.8856645589078949    	4.733697624272344    	-1.0635186668209458    
0.8872809160724224    	0.23951108864503348    	-3.92406183529740200000e-4	0.8868885098888927    	4.740239394283012    	-1.063533637663626    
0.8885123981371175    	0.23950384840602604    	-3.8885537666304737000e-4	0.8881235427604544    	4.74684039475346    	-1.0635486089674913    
0.8897552819400378    	0.2394966081670186    	-3.85247710365798700000e-4	0.889370034229672    	4.75350263910677    	-1.0635635807325694    
0.8910099727594818    	0.23948936792801115    	-3.81582200982365100000e-4	0.8906283905584995    	4.760228298730775    	-1.063578552958888    
0.8922768919529105    	0.2394821276890037    	-3.77855689358626730000e-4	0.8918990362635518    	4.76701964258077    	-1.0635935256464748    
0.8935564861397175    	0.23947488744999626    	-3.7407231169288540000e-4	0.8931824138280245    	4.773879035639786    	-1.063608498795357    
0.8948492309037664    	0.23946764721098882    	-3.70221961044526540000e-4	0.8944790089427219    	4.780809073826766    	-1.0636234724055624    
0.89615561512388    	0.23946040697198137    	-3.6630063602010690000e-4	0.8957893144878598    	4.787812391486601    	-1.0636384464771191    
0.8974761971361488    	0.23945316673297393    	-3.6231882404688940000e-4	0.897113878312102    	4.7948919167594015    	-1.0636534210100546    
0.8988115215352882    	0.23944592649396648    	-3.58262517224359530000e-4	0.8984532590180638    	4.802050635262969    	-1.0636683960043964    
0.9001622025964631    	0.23943868625495904    	-3.54136242449435000000e-4	0.8998080663540136    	4.809291805978257    	-1.063683371460172    
0.9015288774034689    	0.2394314460159516    	-3.49932542528810000e-4	0.9011789448609402    	4.816618873846261    	-1.0636983473774086    
0.9029122347524074    	0.23942420577694415    	-3.45654527531441440000e-4	0.902566580224876    	4.8240355037199    	-1.0637133237561351    
0.9043130090399072    	0.2394169655379367    	-3.4129302424512370000e-4	0.9039717160156621    	4.831545669829319    	-1.0637283005963785    
0.9057319955513878    	0.23940972529892926    	-3.3684673615556170000e-4	0.9053951488152322    	4.839153629743562    	-1.0637432778981661    
0.9071700304279288    	0.23940248505992182    	-3.32314915562994500000e-4	0.9068377155123658    	4.846863856463592    	-1.0637582556615262    
0.9086280252542057    	0.23939524482091437    	-3.2769485504301420000e-4	0.9083003303991627    	4.854681236695441    	-1.0637732338864863    
0.9101069692448678    	0.23938800458190693    	-3.22975833090832300000e-4	0.909783993411777    	4.862611114895257    	-1.0637882125730735    
0.9116079236180364    	0.23938076434289948    	-3.1815622007672634000e-4	0.9112897673979596    	4.870659171768926    	-1.0638031917213162    
0.913132044815072    	0.23937352410389204    	-3.13242684177371100000e-4	0.9128188021308946    	4.878831552621164    	-1.0638181713312416    
0.9146805720766346    	0.2393662838648846    	-3.08212526244126430000e-4	0.9143723595503904    	4.887135002264566    	-1.063833151402878    
0.9162548879373434    	0.23935904362587715    	-3.03070556507251230000e-4	0.9159518173808361    	4.895576884356855    	-1.0638481319362523    
0.9178564801118985    	0.2393518033868697    	-2.97805435943428700000e-4	0.917558674675955    	4.904165211036459    	-1.0638631129313927    
0.9194869941253286    	0.23934456314786226    	-2.9242062435333877000e-4	0.9191945735009753    	4.912908758809329    	-1.0638780943883268    
0.9211482314338235    	0.23933732290885482    	-2.86900039652564660000e-4	0.9208613313941708    	4.921817242049288    	-1.063893076307082    
0.9228421904381906    	0.23933008266984737    	-2.8123815447193840000e-4	0.9225609522837188    	4.930901371346431    	-1.0639080586876861    
0.9245710887750707    	0.23932284243083993    	-2.7542299307182205000e-4	0.9242956657819988    	4.94017306352719    	-1.0639230415301668    
0.9263374046518661    	0.23931560219183248    	-2.6945471577409270000e-4	0.9260679499360921    	4.949645563251139    	-1.0639380248345522    
0.9281438960837172    	0.23930836195282504    	-2.6331027298164744000e-4	0.9278805858107355    	4.959333734745831    	-1.0639530086008695    
0.9299937096489229    	0.2393011217138176    	-2.5698556670714770000e-4	0.9297367240822159    	4.969254417737665    	-1.0639679928291466    
0.9318903717123416    	0.23929388147481015    	-2.5046390202776325000e-4	0.9316399078103138    	4.979426549163315    	-1.0639829775194112    
0.9338379332362573    	0.2392866412358027    	-2.43729045117753170000e-4	0.9335942041911396    	4.989871867361941    	-1.0639979626716907    
0.935841044401053    	0.23927940099679526    	-2.36761321986996260000e-4	0.9356042830790661    	5.000615331759016    	-1.0640129482860134    
0.9379050937577109    	0.23927216075778782    	-2.29549831405443330000e-4	0.9376755439263054    	5.0116858013326375    	-1.0640279343624066    
0.9400363886483253    	0.23926492051878037    	-2.22055594769870360000e-4	0.9398143330535553    	5.0231171958811185    	-1.0640429209008981    
0.9422423905820292    	0.23925768027977293    	-2.14258543003511050000e-4	0.9420281320390256    	5.034949502924158    	-1.0640579079015153    
0.9445320333484966    	0.23925044004076548    	-2.06127664960384980000e-4	0.9443259056835362    	5.047230637505797    	-1.0640728953642866    
0.9469161475990605    	0.23924319980175804    	-1.97603939924541420000e-4	0.9467185436591359    	5.060018802716796    	-1.064087883289239    
0.9494081102257529    	0.2392359595627506    	-1.8865609307391780000e-4	0.949219454132679    	5.073385662492383    	-1.064102871676401    
0.9520247388081993    	0.23922871932374315    	-1.7920680237235560000e-4	0.9518455320058269    	5.087421516658889    	-1.0641178605257995    
0.9547877011204391    	0.2392214790847357    	-1.69176182392449360000e-4	0.9546185249380467    	5.102242602049907    	-1.0641328498374627    
0.9577256951814682    	0.23921423884572826    	-1.58455777273768440000e-4	0.9575672394041944    	5.11800288343711    	-1.0641478396114186    
0.9608781599676468    	0.23920699860672082    	-1.46890399408788060000e-4	0.960731269568238    	5.134913983604794    	-1.0641628298476942    
0.9643018977136609    	0.23919975836771337    	-1.3426930083835690000e-4	0.9641676284128227    	5.153280625393888    	-1.0641778205463175    
0.968084105471251    	0.23919251812870593    	-1.20247299935682870000e-4	0.9679638581713155    	5.1735707043049475    	-1.0641928117073165    
0.9723716520736162    	0.23918527788969848    	-1.04266050094192650000e-4	0.972267386023522    	5.196572188744045    	-1.0642078033307187    
0.9774510265641401    	0.23917803765069104    	-8.52409484388543600000e-5	0.9773657856157013    	5.223822101585595    	-1.064222795416552    
0.9840621588598119    	0.2391707974116836    	-6.03512805903844900000e-5	0.9840018075792215    	5.259290294466735    	-1.064237787964844    
1.    	0.23916355717267615    	-0.    	1.    	5.344797391587425    	-1.0642527809756226    


==> plot-data/psi-plots/K1.0N1.dat <==
# K=1.    	h=-0.3396852685980839    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	0.11688538841045272    	0.    	0.    	0.    	-1.4204231003868666    
1.55188604428572100e-2	0.11760992097639116    	8.452680084692205000e-3	2.397154052754941200e-2	0.12802684180025886    	-1.4173404054467518    
2.195722970053555800e-2	0.11833445354232959    	1.19074569786598500e-2	3.386468667919540500e-2	0.18086400743039382    	-1.414276730105606    
2.69045814184546200e-2	0.11905898610826803    	1.452709508770651200e-2	4.143167650616113600e-2	0.22127767247489677    	-1.4112318426963661    
3.108128886946121500e-2	0.11978351867420646    	1.67096264792460900e-2	4.779091534870732000e-2	0.2552409992927561    	-1.4082055157685527    
3.47662449806131900e-2	0.1205080512401449    	1.860992993408215300e-2	5.33761749146953400e-2	0.28507066927355446    	-1.4051975259865561    
3.810241638018048000e-2	0.12123258380608333    	2.03077905871538120e-2	5.841020696733430000e-2	0.31195635167181146    	-1.4022076540309718    
4.117469341692142600e-2	0.12195711637202176    	2.185081517052755400e-2	6.30255085874489800e-2	0.336605684896759    	-1.3992356845028755    
4.4038362389355800e-2	0.1226816489379602    	2.327016049303908800e-2	6.7308522882394900e-2	0.3594803429913068    	-1.396281405830933    
4.673180862830222000e-2	0.12340618150389863    	2.458756517552647700e-2	7.13193738038286900e-2	0.3809014350488944    	-1.3933446101812423    
4.92829683509822150e-2	0.12413071406983707    	2.581892824735121000e-2	7.51018965983334300e-2	0.40110307569278153    	-1.3904250933698221    
5.17129223127831600e-2	0.1248552466357755    	2.697630644330493700e-2	7.8689228756088090e-2	0.42026224513030747    	-1.3875226547776371    
5.403804141707892000e-2	0.12557977920171395    	2.806910906871566400e-2	8.21071504857945800e-2	0.438516629910956    	-1.3846370972680886    
5.62713393243799900e-2	0.1263043117676524    	2.910485280290897000e-2	8.53761921272889600e-2	0.4559758781638194    	-1.3817682271068787    
5.84233632678147900e-2	0.12702884433359082    	3.008965978687713000e-2	8.85130230546919100e-2	0.47272901743057777    	-1.378915853884161    
6.05028022932794300e-2	0.12775337689952926    	3.10285984092970300e-2	9.15314007025764600e-2	0.48884952321013087    	-1.3760797904389088    
6.25169153011208900e-2	0.1284779094654677    	3.19259236030815850e-2	9.44428389042024900e-2	0.5043988884093524    	-1.3732598527854234    
6.44718401194500600e-2	0.12920244203140613    	3.278525073955545500e-2	9.72570908590055200e-2	0.5194292027685635    	-1.3704558600419052    
6.6372821695684300e-2	0.12992697459734456    	3.360968425332823000e-2	9.99825059490125500e-2	0.5339850585412604    	-1.3676676343610255    
6.8224383851542700e-2	0.130651507163283    	3.440191466719897400e-2	0.10262629851874168    	0.5481049859897452    	-1.3648950008624254    
7.00304607807296500e-2	0.13137603972922143    	3.51642930273204300e-2	0.10519475380805009    	0.5618225532281718    	-1.3621377875670828    
7.17944992419608600e-2	0.13210057229515987    	3.589888886717610400e-2	0.10769338810913698    	0.5751672215866493    	-1.3593958253334868    
7.35195390627914600e-2	0.1328251048610983    	3.66075359828889400e-2	0.11012707504568041    	0.5881650200409506    	-1.3566689477955514    
7.520827732369600e-2	0.13354963742703674    	3.72918689787922400e-2	0.11250014630248824    	0.6008390831879109    	-1.3539569913022254    
7.68631200920373800e-2	0.13427416999297517    	3.795335280977546500e-2	0.11481647290181285    	0.6132100853247426    	-1.3512597948587297    
7.84862245372566200e-2	0.1349987025589136    	3.85933068676962900e-2	0.11707953140495292    	0.6252965940175514    	-1.3485772000693788    
8.00795335172559500e-2	0.13572323512485204    	3.92129248159962640e-2	0.11929245833325222    	0.6371153607521844    	-1.3459090510819351    
8.16448042333884900e-2	0.13644776769079048    	3.981329105298333500e-2	0.12145809528637182    	0.6486815619012176    	-1.3432551945334363    
8.3183632139110800e-2	0.1371723002567289    	4.039539447129147000e-2	0.12357902661040226    	0.6600089999012408    	-1.3406154794974687    
8.46974710320777200e-2	0.13789683282266735    	4.09601400608742060e-2	0.12565761109295193    	0.6711102725295071    	-1.3379897574328177    
8.61876500509162200e-2	0.13862136538860578    	4.15083587325430940e-2	0.1276960087834593    	0.6819969161454515    	-1.335377882133474    
8.76553881390108400e-2	0.13934589795454422    	4.20408157049180200e-2	0.12969620384392885    	0.6926795277315569    	-1.3327797096799339    
8.91018064212244500e-2	0.14007043052048265    	4.2558217694016800e-2	0.13166002411524125    	0.7031678693928075    	-1.3301950983917712    
9.05279388481464200e-2	0.1407949630864211    	4.30612191042345770e-2	0.133589157952381    	0.7134709582700189    	-1.3276239087814248    
9.19347414047211500e-2	0.14151949565235952    	4.35504274096044400e-2	0.1354851688143256    	0.7235971444612979    	-1.3250660035091772    
9.33231000891556500e-2	0.14224402821829796    	4.40264078220685400e-2	0.13734950791122422    	0.733554178567903    	-1.3225212473392811    
9.46938378979742500e-2	0.1429685607842364    	4.44896873728931400e-2	0.1391835252708674    	0.7433492707978795    	-1.3199895070971996    
9.6047720918901590e-2	0.14369309335017483    	4.49407585026843400e-2	0.14098847942158593    	0.752989142680339    	-1.3174706516279289    
9.7385463695340800e-2	0.14441762591611326    	4.53800822189326160e-2	0.1427655459142734    	0.7624800725797491    	-1.3149645517553676    
9.87077339616972500e-2	0.1451421584820517    	4.58080908896143560e-2	0.1445158248513116    	0.7718279359063045    	-1.312471080242704    
0.10001515682681601    	0.14586669104799013    	4.62251907181086300e-2	0.14624034754492463    	0.781038240676764    	-1.3099901117537882    
0.10130831850026087    	0.14659122361392857    	4.663176394457143600e-2	0.1479400824448323    	0.7901161591727726    	-1.3075215228154626    
0.10258776959724673    	0.147315756179867    	4.70281708305763550e-2	0.14961594042782309    	0.7990665561913322    	-1.3050651917808207    
0.1038540281027801    	0.14804028874580544    	4.741475139833052400e-2	0.15126877950111065    	0.8078940141644183    	-1.302620998793365    
0.10510758201837757    	0.14876482131174387    	4.77918270344707900e-2	0.15289940905284835    	0.8166028558600626    	-1.3001888257520444    
0.10634889174683977    	0.1494893538776823    	4.81597019021814340e-2	0.1545085936490212    	0.8251971646607368    	-1.2977685562771353    
0.1075783922321761    	0.15021388644362074    	4.85186642313516770e-2	0.15609705646352778    	0.8336808028826821    	-1.2953600756769532    
0.10879649489559931    	0.15093841900955918    	4.88689874810537200e-2	0.15766548237665304    	0.842057428324186    	-1.292963270915362    
0.11000358938593778    	0.1516629515754976    	4.92109313932733770e-2	0.15921452077921117    	0.8503305092419066    	-1.2905780305800598    
0.11120004516375946    	0.15238748414143605    	4.954474295380230000e-2	0.16074478811756177    	0.8585033379432561    	-1.288204244851625    
0.11238621294438735    	0.15311201670737448    	4.987065725918493600e-2	0.16225687020357227    	0.8665790431234129    	-1.2858418054732912    
0.11356242600813268    	0.15383654927331292    	5.01888983202879200e-2	0.16375132432842057    	0.874560601154688    	-1.2834906057214406    
0.11472900139741257    	0.15456108183925135    	5.04996797856218500e-2	0.1652286811830344    	0.8824508463431774    	-1.2811505403767873    
0.11588624101133878    	0.1552856144051898    	5.08032056085694200e-2	0.1666894466199082    	0.8902524803382473    	-1.2788215056962355    
0.11703443260272868    	0.15601014697112822    	5.109967065872539000e-2	0.16813410326145406    	0.8979680807223913    	-1.276503399385392    
0.11817385069839292    	0.15673467953706666    	5.138926128504444000e-2	0.16956311198343738    	0.9056001089339404    	-1.2741961205717178    
0.11930475744087543    	0.1574592121030051    	5.16721558336004200e-2	0.17097691327447587    	0.9131509175278547    	-1.2718995697782947    
0.12042740336245888    	0.15818374466894353    	5.19485251220712400e-2	0.1723759284845301    	0.9206227568436436    	-1.2696136488981988    
0.12154202809996865    	0.15890827723488196    	5.221853288391134000e-2	0.17376056098388    	0.9280177811952091    	-1.267338261169457    
0.12264886105682747    	0.1596328098008204    	5.248233617008260000e-2	0.1751311972269101    	0.9353380545522945    	-1.2650733111505708    
0.12374812199729923    	0.16035734236675883    	5.27400857399991300e-2	0.17648820773729834    	0.9425855558021663    	-1.2628187046966004    
0.12484002163339732    	0.16108187493269727    	5.2991926389699700e-2	0.17783194802309701    	0.9497621836368634    	-1.2605743489357826    
0.1259247621262219    	0.1618064074986357    	5.32379972932362900e-2	0.1791627594194582    	0.9568697610540137    	-1.258340152246676    
0.1270025375775154    	0.16253094006457414    	5.34784323026091100e-2	0.18048096988012452    	0.9639100395840154    	-1.2561160242358136    
0.1280735344781327    	0.16325547263051257    	5.37133602243154500e-2	0.18178689470244813    	0.9708847031622077    	-1.253901875715859    
0.12913793212642274    	0.163980005196451    	5.39429050819963400e-2	0.18308083720841908    	0.977795371766096    	-1.2516976186842372    
0.13019590301475822    	0.16470453776238944    	5.41671863654977900e-2	0.18436308938025603    	0.9846436048099065    	-1.2495031663022453    
0.13124761319786535    	0.16542907032832788    	5.43863192540386800e-2	0.18563393245190402    	0.9914309043036477    	-1.2473184328746147    
0.13229322262166915    	0.1661536028942663    	5.46004148298254000e-2	0.18689363745149454    	0.9981587177502731    	-1.2451433338295244    
0.13333288544482141    	0.16687813546020475    	5.480958028749275000e-2	0.18814246573231416    	1.0048284409814703    	-1.2429777856990465    
0.13436675033640266    	0.16760266802614318    	5.50139191057758100e-2	0.18938066944217846    	1.0114414206644868    	-1.2408217061000175    
0.13539496074637572    	0.16832720059208162    	5.521353123602867000e-2	0.19060849198240437    	1.0179989567534018    	-1.238675013715319    
0.13641765516751186    	0.16905173315802005    	5.54085132620778700e-2	0.19182616842958974    	1.0245023047417607    	-1.2365376282755651    
0.13743496737844768    	0.16977626572395849    	5.55989585541676200e-2	0.1930339259326153    	1.030952677782877    	-1.2344094705411763    
0.13844702666840256    	0.17050079828989692    	5.57849574173262200e-2	0.19423198408572878    	1.037351248682394    	-1.232290462284838    
0.13945395805492378    	0.17122533085583536    	5.59665972286047500e-2	0.19542055528352853    	1.0436991517941765    	-1.230180526274331    
0.14045588248266652    	0.1719498634217738    	5.61439625640310600e-2	0.19659984504669759    	1.0499974847599862    	-1.228079586255723    
0.14145291701382975    	0.17267439598771223    	5.631713532187639000e-2	0.19777005233570616    	1.0562473101848993    	-1.2259875669369165    
0.14244517500115364    	0.17339892855365066    	5.64861948395170900e-2	0.1989313698406707    	1.0624496571853808    	-1.2239043939715344    
0.14343276626832513    	0.1741234611195891    	5.665121799958747000e-2	0.20008398426791257    	1.0686055229197335    	-1.2218299939431516    
0.1444157972538845    	0.17484799368552753    	5.68122793319042800e-2	0.2012280765857888    	1.0747158739010272    	-1.2197642943498452    
0.14539437116909618    	0.17557252625146597    	5.69694511160067500e-2	0.20236382228510294    	1.0807816473878962    	-1.2177072235890678    
0.14636858813757056    	0.1762970588174044    	5.712280346503883000e-2	0.2034913916026094    	1.0868037525782288    	-1.2156587109428332    
0.14733854532765955    	0.17702159138334284    	5.72724044194776100e-2	0.20461094974713717    	1.0927830718168452    	-1.213618686563203    
0.14830433707890178    	0.17774612394928127    	5.741832002985298000e-2	0.20572265710875476    	1.098720461712602    	-1.2115870814580727    
0.1492660550233861    	0.1784706565152197    	5.756061442890437000e-2	0.20682666945229045    	1.1046167541719432    	-1.209563827477245    
0.150223788196898    	0.17919518908115814    	5.76993499097679000e-2	0.2079231381066659    	1.1104727574100888    	-1.2075488572987851    
0.15117762314483327    	0.17991972164709658    	5.78345870007497800e-2	0.20901221014558305    	1.1162892569160463    	-1.205542104415653    
0.15212764402983844    	0.180644254213035    	5.79663845227923600e-2	0.2100940285526308    	1.1220670163344089    	-1.2035435031226014    
0.15307393272101522    	0.18136878677897345    	5.80947996624560800e-2	0.21116873238347128    	1.127806778331558    	-1.20155298850334    
0.15401656889101975    	0.18209331934491188    	5.82198880284603200e-2	0.21223645691948007    	1.133509265416222    	-1.1995704964179525    
0.15495563009916705    	0.18281785191085032    	5.834170370911086000e-2	0.21329733380827792    	1.1391751806900268    	-1.1975959634905637    
0.1558911918793813    	0.18354238447678875    	5.84602993267358900e-2	0.21435149120611716    	1.1448052086079503    	-1.1956293270972513    
0.15682332781312766    	0.18426691704272719    	5.857572609417856000e-2	0.2153990539073062    	1.150400015669551    	-1.1936705253541962    
0.1577521096093965    	0.18499144960866562    	5.86880338595139300e-2	0.21644014346891044    	1.155960251084969    	-1.1917194971060647    
0.15867760717238635    	0.18571598217460406    	5.87972711583150500e-2	0.2174748783307014    	1.161486547415548    	-1.1897761819146173    
0.15959988867213074    	0.1864405147405425    	5.89034852566614300e-2	0.21850337392879218    	1.1669795211807386    	-1.1878405200475406    
0.1605190206082346    	0.18716504730648093    	5.900672219407883000e-2	0.21952574280231346    	1.172439773427831    	-1.1859124524674938    
0.16143506787136497    	0.18788957987241936    	5.9107026828557800e-2	0.2205420946999228    	1.1778678903007989    	-1.1839919208213692    
0.16234809380389678    	0.1886141124383578    	5.92044428709754800e-2	0.22155253667487226    	1.1832644435480348    	-1.182078867429758    
0.1632581602554892    	0.18933864500429623    	5.9299012930048300e-2	0.2225571731855375    	1.1886299910592548    	-1.1801732352766168    
0.1641653276352336    	0.19006317757023466    	5.93907785401698300e-2	0.22355610617540342    	1.1939650772926842    	-1.1782749679991344    
0.16506965496655962    	0.1907877101361731    	5.947978020086776000e-2	0.22454943516742742    	1.1992702337790315    	-1.1763840098777898    
0.16597119993485238    	0.19151224270211153    	5.95660574176389200e-2	0.2255372573524913    	1.2045459795938913    	-1.1745003058265977    
0.16687001893293454    	0.19223677526804997    	5.96496487147884600e-2	0.226519667647723    	1.2097928216692275    	-1.1726238013835393    
0.167766167108634    	0.1929613078339884    	5.97305916862150500e-2	0.22749675879484904    	1.2150112553186534    	-1.1707544427011731    
0.16865969840707065    	0.19368584039992684    	5.98089230111794400e-2	0.2284686214182501    	1.2202017645474932    	-1.168892176537422    
0.16955066561201812    	0.19441037296586527    	5.988467848998053000e-2	0.22943534410199865    	1.225364822464224    	-1.167036950246531    
0.17043912038446943    	0.1951349055318037    	5.995789306555999000e-2	0.23039701345002944    	1.2305008916018332    	-1.165188711770194    
0.17132511330314434    	0.19585943809774214    	6.00286008539446400e-2	0.231353714157089    	1.2356104242967447    	-1.163347409628845    
0.17220869390047785    	0.19658397066368058    	6.00968351658038600e-2	0.2323055290662817    	1.24069386299616    	-1.1615129929131112    
0.17308991069383534    	0.19730850322961901    	6.01626285342250500e-2	0.23325253922806038    	1.2457516405731135    	-1.1596854112754198    
0.1739688112236842    	0.19803303579555745    	6.02260127309200300e-2	0.23419482395460423    	1.2507841806168953    	-1.1578646149217628    
0.17484544208405584    	0.19875756836149588    	6.028701879644520000e-2	0.23513246088050102    	1.2557918977571396    	-1.1560505546036108    
0.17571984895393836    	0.19948210092743432    	6.03456770563212200e-2	0.2360655260102596    	1.2607751979175799    	-1.15424318160997    
0.17659207662614274    	0.20020663349337275    	6.040201714217774000e-2	0.23699409376832048    	1.2657344785831448    	-1.1524424477595923    
0.17746216903684864    	0.2009311660593112    	6.04560680122663500e-2	0.237918237049115    	1.2706701290673128    	-1.1506483053933148    
0.1783301692954143    	0.20165569862524962    	6.05078579686332500e-2	0.23883802726404751    	1.2755825307630344    	-1.1488607073665458    
0.17919611970451274    	0.20238023119118806    	6.0557414679734200e-2	0.23975353438424696    	1.2804720573710586    	-1.1470796070418827    
0.18006006178843922    	0.2031047637571265    	6.06047651950085000e-2	0.2406648269834477    	1.285339075128951    	-1.1453049582818602    
0.18092203632611933    	0.20382929632306493    	6.06499359567908700e-2	0.2415719722829102    	1.2901839430510047    	-1.1435367154418303    
0.1817820833632632    	0.20455382888900336    	6.06929528263731500e-2	0.24247503618963637    	1.2950070131323406    	-1.1417748333629671    
0.18264024223876785    	0.2052783614549418    	6.07338410904286300e-2	0.24337408332919647    	1.299808630524229    	-1.1400192673653948    
0.18349655160909173    	0.20600289402088023    	6.07726254864948600e-2	0.24426917709558657    	1.3045891338003668    	-1.1382699732414383    
0.1843510494685037    	0.20672742658681867    	6.080933020760716000e-2	0.2451603796761108    	1.3093488550897696    	-1.1365269072489923    
0.18520377316718606    	0.2074519591527571    	6.0843978921486900e-2	0.24604775208867294    	1.3140881202759367    	-1.1347900261050028    
0.18605475943513658    	0.20817649171869554    	6.08765947826057500e-2	0.24693135421774232    	1.3188072491889378    	-1.1330592869790685    
0.18690404439735003    	0.20890102428463397    	6.09072004469613200e-2	0.2478112448443113    	1.3235065557654098    	-1.1313346474871477    
0.1877516635952747    	0.2096255568505724    	6.093581808020847000e-2	0.24868748167548319    	1.3281863482065788    	-1.1296160656853769    
0.18859765200340453    	0.21035008941651084    	6.096246937829499e-2	0.24956012138169953    	1.3328469291770837    	-1.1279035000639952    
0.18944204404516363    	0.21107462198244928    	6.09871755717296200e-2	0.2504292196168933    	1.3374885959126095    	-1.1261969095413742    
0.19028487361288238    	0.2117991545483877    	6.10099574387478900e-2	0.2512948310516302    	1.3421116403968887    	-1.124496253458149    
0.19112617408041013    	0.21252368711432615    	6.10308353172195200e-2	0.25215700939762964    	1.3467163494926608    	-1.1228014915714497    
0.19196597832266607    	0.21324821968026458    	6.104982911572083000e-2	0.2530158074383869    	1.3513030051052213    	-1.1211125840492309    
0.19280431872577783    	0.21397275224620302    	6.10669583248435600e-2	0.2538712770506214    	1.3558718842969695    	-1.1194294914646976    
0.19364122720619456    	0.21469728481214145    	6.108224202220555000e-2	0.2547234692284001    	1.3604232594162493    	-1.1177521747908281    
0.19447673522175163    	0.2154218173780799    	6.10956988890727200e-2	0.25557243411082436    	1.3649573982452157    	-1.1160805953949813    
0.1953108737879908    	0.21614634994401832    	6.11073472134704600e-2	0.2564182210014613    	1.369474564103616    	-1.1144147150336046    
0.19614367348952408    	0.21687088250995676    	6.111720490215665000e-2	0.25726087839168077    	1.3739750159734265    	-1.1127544958470226    
0.19697516449342503    	0.2175954150758952    	6.1125289494166500e-2	0.25810045398759157    	1.3784590086427129    	-1.1110999003543163    
0.1978053765644298    	0.21831994764183363    	6.113161815433722000e-2	0.258936994718767    	1.3829267927522317    	-1.1094508914482868    
0.19863433907052688    	0.21904448020777206    	6.113620769933162000e-2	0.2597705467698585    	1.387378614964272    	-1.107807432390502    
0.19946208100222004    	0.2197690127737105    	6.11390745950695200e-2	0.2606011555972895    	1.3918147180518146    	-1.1061694868064258    
0.20028863097902427    	0.22049354533964893    	6.11402349649384600e-2	0.26142886594396275    	1.396235340977078    	-1.1045370186806265    
0.201114017264271    	0.22121807790558737    	6.11397046022382200e-2	0.2622537218665092    	1.400640719037053    	-1.1029099923520644    
0.20193826776956647    	0.2219426104715258    	6.11374989748370200e-2	0.2630757667444035    	1.405031083912182    	-1.101288372509457    
0.20276141007557916    	0.22266714303746424    	6.1133633227134100e-2	0.26389504330271324    	1.4094066637878615    	-1.0996721241867182    
0.20358347143230326    	0.22339167560340267    	6.11281221935504400e-2	0.26471159362585367    	1.4137676834279012    	-1.098061212758473    
0.20440447877406967    	0.2241162081693411    	6.11209804062307400e-2	0.2655254591803004    	1.418114364295828    	-1.0964556039356441    
0.2052244587310292    	0.22484074073527954    	6.11122220901053300e-2	0.26633668082113454    	1.4224469245898423    	-1.0948552637611102    
0.20604343762743832    	0.22556527330121798    	6.11018611887116300e-2	0.2671452988161499    	1.42676557937157    	-1.0932601586054336    
0.20686144151093683    	0.2262898058671564    	6.10899113460858200e-2	0.26795135285702265    	1.4310705406257151    	-1.0916702551626558    
0.2076784961424622    	0.22701433843309485    	6.10763859300208700e-2	0.26875488207248305    	1.4353620173304105    	-1.0900855204461637    
0.20849462701345178    	0.22773887099903328    	6.10612980348516200e-2	0.26955592504830345    	1.4396402155639658    	-1.0885059217846147    
0.20930985935472274    	0.22846340356497172    	6.10446604778328300e-2	0.27035451983255554    	1.4439053385329488    	-1.086931426817936    
0.21012421814186277    	0.22918793613091015    	6.10264858204581300e-2	0.27115070396232094    	1.4481575867148377    	-1.0853620034933773    
0.21093772810674227    	0.2299124686968486    	6.10067863537550200e-2	0.2719445144604973    	1.4523971578409658    	-1.083797620061634    
0.21175041374043593    	0.23063700126278702    	6.098557412271757000e-2	0.2727359878631535    	1.4566242470426185    	-1.0822382450730264    
0.2125622993078326    	0.23136153382872546    	6.09628609170510300e-2	0.2735251602248836    	1.4608390468796268    	-1.08068384737374    
0.21337340884853953    	0.2320860663946639    	6.093865828019231000e-2	0.27431206712873185    	1.4650417473933768    	-1.0791343961021267    
0.2141837661880289    	0.23281059896060233    	6.09129775180911300e-2	0.27509674370612003    	1.4692325362132355    	-1.0775898606850596    
0.21499339494404038    	0.23353513152654076    	6.088582969592733000e-2	0.2758792246399677    	1.4734115985732164    	-1.0760502108343495    
0.21580231853514933    	0.2342596640924792    	6.085722564905387000e-2	0.27665954418420324    	1.4775791174161825    	-1.0745154165432111    
0.21661056018323085    	0.23498419665841763    	6.08271759828252800e-2	0.2774377361660561    	1.4817352734060911    	-1.0729854480827896    
0.21741814292507458    	0.23570872922435607    	6.079569108029280000e-2	0.27821383400536737    	1.4858802450311244    	-1.0714602759987364    
0.2182250896170255    	0.2364332617902945    	6.07627811024839900e-2	0.27898787071950953    	1.4900142086299668    	-1.069939871107838    
0.21903142294058203    	0.23715779435623294    	6.07284559934862600e-2	0.2797598789340683    	1.4941373384488545    	-1.0684242044947012    
0.2198371654109564    	0.23788232692217137    	6.06927254842760300e-2	0.28052989089523245    	1.4982498067077459    	-1.06691324750848    
0.22064233938128885    	0.2386068594881098    	6.06555990968007500e-2	0.28129793847808965    	1.5023517836446274    	-1.065406971759661    
0.22144696705070724    	0.23933139205404824    	6.061708614569589000e-2	0.28206405319640315    	1.5064434375677305    	-1.063905349116893    
0.22225107046858117    	0.24005592461998668    	6.05771957459414800e-2	0.28282826621452267    	1.5105249349191436    	-1.062408351703864    
0.22305467154094186    	0.2407804571859251    	6.05359368086759900e-2	0.28359060834961786    	1.5145964402867413    	-1.0609159518962294    
0.22385779203805092    	0.24150498975186355    	6.04933180518878700e-2	0.28435111008993874    	1.5186581165017092    	-1.05942812231858    
0.2246604535962268    	0.24222952231780198    	6.04493479966318900e-2	0.2851098015928587    	1.5227101246280916    	-1.0579448358414623    
0.2254626777282669    	0.24295405488374042    	6.04040349795785400e-2	0.2858667127078454    	1.5267526240854747    	-1.0564660655784375    
0.22626448582649739    	0.24367858744967885    	6.03573871408861300e-2	0.2866218729673835    	1.5307857726005074    	-1.054991784883189    
0.22706589916621753    	0.2444031200156173    	6.03094124438273900e-2	0.28737531161004487    	1.5348097263301124    	-1.0535219673466683    
0.22786693891618506    	0.24512765258155572    	6.02601186655517700e-2	0.28812705758173685    	1.5388246398681547    	-1.052056586794288    
0.22866762613888247    	0.24585218514749416    	6.02095134055955500e-2	0.28887713954447797    	1.5428306662923106    	-1.0505956172831505    
0.22946798179929642    	0.2465767177134326    	6.01576040842182400e-2	0.28962558588351467    	1.5468279572020753    	-1.0491390330993249    
0.2302680267684297    	0.24730125027937103    	6.010439794520568000e-2	0.29037242471363534    	1.5508166627524869    	-1.0476868087551547    
0.23106778182877044    	0.24802578284530946    	6.004990206602102000e-2	0.2911176838947915    	1.5547969317375532    	-1.0462389189866141    
0.23186726767918647    	0.2487503154112479    	5.99941233494722800e-2	0.2918613910286588    	1.5587689115718877    	-1.044795338750696    
0.23266650493977092    	0.24947484797718633    	5.99370685307023900e-2	0.29260357347047333    	1.5627327483539215    	-1.0433560432228415    
0.23346551415811537    	0.2501993805431248    	5.9878744180929800e-2	0.29334425833904515    	1.5666885869193867    	-1.0419210077944046    
0.23426431581221058    	0.25092391310906326    	5.981915670659528000e-2	0.29408347251880584    	1.5706365708522494    	-1.0404902080701568    
0.23506293031585962    	0.2516484456750017    	5.975831235325900000e-2	0.29482124266911863    	1.5745768425344342    	-1.0390636198658236    
0.23586137802631435    	0.2523729782409402    	5.96962172027268600e-2	0.2955575952290412    	1.5785095431712612    	-1.0376412192056594    
0.23665967924386783    	0.25309751080687864    	5.963287718480138000e-2	0.2962925564286692    	1.5824348128520298    	-1.0362229823200553    
0.23745785422145627    	0.2538220433728171    	5.95682980691410800e-2	0.29702615229059737    	1.5863527905578207    	-1.0348088856431825    
0.2382559231655665    	0.25454657593875557    	5.95024854714302100e-2	0.29775840863699676    	1.5902636141992954    	-1.0333989058106685    
0.2390539062435943    	0.25527110850469403    	5.943544485593404000e-2	0.29848935109952834    	1.5941674206696421    	-1.0319930196573066    
0.23985182358840174    	0.2559956410706325    	5.93671815339034200e-2	0.29921900512230515    	1.5980643458603954    	-1.0305912042147978    
0.24064969530013403    	0.25672017363657096    	5.92977006669942800e-2	0.29994739596712827    	1.6019545246894011    	-1.0291934367095241    
0.24144754145352265    	0.2574447062025094    	5.922700727042760000e-2	0.3006745487239502    	1.6058380911566992    	-1.0277996945603545    
0.24224538210184737    	0.2581692387684479    	5.915510620955200e-2	0.3014004883113994    	1.6097151783473236    	-1.0264099553764803    
0.24304323728164492    	0.25889377133438635    	5.908200220640200000e-2	0.3021252394880469    	1.6135859184914778    	-1.025024196955282    
0.24384112701692193    	0.2596183039003248    	5.90076998389968200e-2	0.3028488268559188    	1.6174504429832905    	-1.0236423972802244    
0.24463907132151072    	0.26034283646626327    	5.89322035409476700e-2	0.3035712748624584    	1.6213088823912987    	-1.0222645345187837    
0.24543709020993804    	0.26106736903220173    	5.885551760539010000e-2	0.30429260781532813    	1.6251613665374984    	-1.0208905870204001    
0.2462352036944504    	0.2617919015981402    	5.877764618195657000e-2	0.305012849876407    	1.6290080244652883    	-1.0195205333144615    
0.24703343179413215    	0.26251643416407866    	5.869859328376974000e-2	0.30573202507790187    	1.6328489845255163    	-1.0181543521083132    
0.24783179453740245    	0.2632409667300171    	5.86183627857124400e-2	0.30645015732311487    	1.6366843743805775    	-1.0167920222852973    
0.24863031196951166    	0.2639654992959556    	5.85369584196023100e-2	0.30716727038911396    	1.6405143210186774    	-1.0154335229028155    
0.24942900415236252    	0.26469003186189405    	5.8454383786767390e-2	0.3078833879391299    	1.6443389508200417    	-1.0140788331904225    
0.25022789117373717    	0.2654145644278325    	5.83706423483985900e-2	0.30859853352213573    	1.6481583895546703    	-1.0127279325479412    
0.25102699314791094    	0.266139096993771    	5.82857374344254700e-2	0.3093127305823364    	1.651972762433019    	-1.0113808005436096    
0.2518263302231297    	0.26686362955970944    	5.81996722364526300e-2	0.31002600245958234    	1.6557821941082087    	-1.0100374169122444    
0.2526259225856481    	0.2675881621256479    	5.811244981545778000e-2	0.31073837240110586    	1.6595868087387067    	-1.0086977615534374    
0.2534257904627281    	0.26831269469158636    	5.802407309683867000e-2	0.3114498635595668    	1.6633867299778893    	-1.0073618145297736    
0.25422595412800575    	0.2690372272575248    	5.79345448754459800e-2	0.3121604990034517    	1.6671820810295812    	-1.00602955606507    
0.25502643390928514    	0.2697617598234633    	5.78438678123672300e-2	0.31287030172165237    	1.6709729846725085    	-1.004700966542644    
0.25582725018799946    	0.27048629238940175    	5.77520444398907000e-2	0.3135792946278902    	1.674759563283929    	-1.0033760265035996    
0.25662842340718844    	0.2712108249553402    	5.765907715595889000e-2	0.31428750056314736    	1.6785419388526153    	-1.0020547166451403    
0.25742997407569035    	0.2719353575212787    	5.7564968229964100e-2	0.31499494230565445    	1.6823202330321974    	-1.0007370178189032    
0.25823192277281826    	0.27265989008721714    	5.74697198042312200e-2	0.31570164257704947    	1.6860945671740564    	-0.9994229110293138    
0.2590342901525522    	0.2733844226531556    	5.73733338838175800e-2	0.3164076240363698    	1.6898650622952376    	-0.9981123774319652    
0.2598370969510067    	0.27410895521909406    	5.72758123497006300e-2	0.31711290930070735    	1.6936318391887637    	-0.9968053983320178    
0.2606403639871738    	0.2748334877850325    	5.71771569503056600e-2	0.3178175209374794    	1.6973950183823563    	-0.9955019551826186    
0.26144411217222374    	0.275558020350971    	5.70773693098494800e-2	0.3185214814820732    	1.7011547202326716    	-0.9942020295833436    
0.2622483625115295    	0.27628255291690945    	5.697645091381253000e-2	0.31922481342534204    	1.704911064858519    	-0.9929056032786587    
0.2630531361101425    	0.2770070854828479    	5.68744031285703800e-2	0.31992753923871287    	1.708664172274957    	-0.9916126581564035    
0.2638584541813624    	0.2777316180487864    	5.67712271849565300e-2	0.32062968136631886    	1.7124141623512728    	-0.9903231762462907    
0.26466433804639433    	0.27845615061472484    	5.666692418738240000e-2	0.3213312622337767    	1.7161611548578615    	-0.9890371397184294    
0.2654708091444977    	0.2791806831806633    	5.65614951112512100e-2	0.3220323042557489    	1.7199052695066142    	-0.9877545308818643    
0.2662778890354568    	0.27990521574660177    	5.64549407931946300e-2	0.3227328298286514    	1.7236466259119712    	-0.9864753321831357    
0.2670855994062169    	0.28062974831254023    	5.634726195647961000e-2	0.3234328613626965    	1.727385343762056    	-0.9851995262048576    
0.2678939620768862    	0.2813542808784787    	5.62384591825660300e-2	0.3241324212594523    	1.7311215426988256    	-0.9839270956643149    
0.26870299900558375    	0.28207881344441715    	5.612853292416898000e-2	0.3248315319297527    	1.7348553424137236    	-0.9826580234120752    
0.2695127322946535    	0.2828033460103556    	5.60174835051819100e-2	0.3255302157998355    	1.7385868626804613    	-0.9813922924306243    
0.2703231841953176    	0.2835278785762941    	5.590531111787166000e-2	0.3262284953131892    	1.7423162233648846    	-0.9801298858330137    
0.2711343771157321    	0.28425241114223254    	5.579201582267400e-2	0.3269263929384061    	1.746043544466911    	-0.9788707868615287    
0.2719463336254155    	0.284976943708171    	5.56775975471113900e-2	0.32762393117252686    	1.7497689461383963    	-0.9776149788863715    
0.27275907646124065    	0.28570147627410947    	5.556205608618471000e-2	0.32832113254742534    	1.7534925487172321    	-0.9763624454043621    
0.2735726285351852    	0.28642600884004793    	5.54453911005408300e-2	0.329018019635726    	1.7572144727589507    	-0.9751131700376562    
0.27438701293903756    	0.2871505414059864    	5.532760212007148000e-2	0.32971461505910904    	1.7609348390810795    	-0.973867136532477    
0.275202252952502    	0.28787507397192486    	5.52086885340314200e-2	0.33041094148653344    	1.764653768753653    	-0.9726243287578656    
0.27601837204818147    	0.2885996065378633    	5.50886496008557300e-2	0.33110702164903716    	1.7683713831782557    	-0.9713847307044453    
0.2768353939002712    	0.2893241391038018    	5.49674844379150900e-2	0.3318028783381863    	1.7720878040797392    	-0.9701483264832025    
0.27765334238851397    	0.29004867166974024    	5.48451920287699300e-2	0.3324985344172839    	1.7758031535660879    	-0.9689151003242823    
0.2784722416086888    	0.2907732042356787    	5.47217712150912100e-2	0.33319401282378003    	1.7795175541412886    	-0.9676850365757991    
0.2792921158783673    	0.29149773680161717    	5.459722070017617000e-2	0.33388933657854347    	1.78323112875485    	-0.966458119702662    
0.28011298974331206    	0.29222226936755563    	5.44715390454131800e-2	0.33458452878872524    	1.786944000817095    	-0.9652343342854154    
0.28093488798712307    	0.2929468019334941    	5.43447246702712400e-2	0.3352796126573943    	1.7906562942506243    	-0.9640136650190927    
0.28175783563555895    	0.29367133449943256    	5.42167758510156700e-2	0.3359746114865746    	1.7943681335065358    	-0.9627960967120859    
0.2825818579689474    	0.294395867065371    	5.408769071814332000e-2	0.33666954868709076    	1.7980796436170081    	-0.9615816142850274    
0.2834069805260068    	0.2951203996313095    	5.39574672559643300e-2	0.3373644477819711    	1.8017909502134761    	-0.9603702027696859    
0.28423322911581833    	0.29584493219724795    	5.382610329979778000e-2	0.3380593324156161    	1.8055021795755963    	-0.9591618473078778    
0.28506062982309277    	0.2965694647631864    	5.36935965372324200e-2	0.3387542263603252    	1.8092134586661073    	-0.9579565331503882    
0.28588920901905684    	0.29729399732912487    	5.35599445023783500e-2	0.33944915352143523    	1.812924915158271    	-0.9567542456559097    
0.28671899336982265    	0.29801852989506333    	5.34251445780989900e-2	0.34014413794792164    	1.8166366774924922    	-0.9555549702899889    
0.2875500098452842    	0.2987430624610018    	5.3289193989753700e-2	0.3408392038350379    	1.820348874890416    	-0.9543586926239911    
0.28838228572796126    	0.29946759502694026    	5.31520898080783400e-2	0.3415343755360396    	1.8240616374175418    	-0.953165398334072    
0.28921584862299565    	0.3001921275928787    	5.30138289460530700e-2	0.3422296775690487    	1.8277750960198853    	-0.9519750732001675    
0.290050726470508    	0.3009166601588172    	5.287440815087545000e-2	0.34292513462138347    	1.8314893825471033    	-0.9507877031049909    
0.29088694755136174    	0.30164119272475565    	5.27338240076069400e-2	0.34362077155896864    	1.8352046298027513    	-0.949603274033045    
0.29172454049976976    	0.3023657252906941    	5.25920729407673900e-2	0.34431661344053716    	1.8389209716201318    	-0.9484217720696445    
0.2925635343163734    	0.30309025785663257    	5.24491511993826000e-2	0.345012685515756    	1.8426385428522853    	-0.9472431833999517    
0.2934039583755675    	0.30381479042257103    	5.23050548660644800e-2	0.345709013241632    	1.8463574794596096    	-0.9460674943080218    
0.2942458424377438    	0.3045393229885095    	5.215977985039064000e-2	0.3464056222881345    	1.8500779185398892    	-0.944894691175861    
0.2950892166628816    	0.30526385555444796    	5.201332188315813000e-2	0.3471025385460398    	1.8537999983701918    	-0.9437247604824957    
0.29593411162125294    	0.3059883881203864    	5.1865676516841300e-2	0.3477997881380942    	1.8575238584664864    	-0.9425576888030511    
0.2967805583050345    	0.3067129206863249    	5.171683912305535000e-2	0.3484973974280899    	1.8612496396321159    	-0.941393462807844    
0.2976285881426906    	0.30743745325226335    	5.15668048885795800e-2	0.3491953930312702    	1.8649774840133704    	-0.9402320692614818    
0.2984782330121536    	0.3081619858182018    	5.141556880983991000e-2	0.34989380182199353    	1.8687075351404177    	-0.9390734950219769    
0.2993295252531017    	0.3088865183841403    	5.126312569223239000e-2	0.3505926509453341    	1.8724399379892602    	-0.9379177270398673    
0.3001824976803743    	0.30961105095007874    	5.1109470146807100e-2	0.3512919678271814    	1.876174839035675    	-0.9367647523573505    
0.30103718360311793    	0.3103355835160172    	5.09545965836782200e-2	0.35199178018679617    	1.8799123863222709    	-0.9356145581074262    
0.3018936168328104    	0.31106011608195566    	5.0798499211542500e-2	0.35269211604435297    	1.8836527294987733    	-0.9344671315130488    
0.30275183170458864    	0.3117846486478941    	5.064117203194600000e-2	0.35339300373653465    	1.8873960199053106    	-0.9333224598862907    
0.3036118630898188    	0.3125091812138326    	5.04826088342520600e-2	0.35409447192407084    	1.8911424106126744    	-0.9321805306275136    
0.30447374641295916    	0.31323371377977105    	5.03228031947075700e-2	0.3547965496076667    	1.894892056507394    	-0.9310413312245522    
0.30533751767113265    	0.3139582463457095    	5.016174846751891000e-2	0.3554992661386515    	1.8986451143486045    	-0.9299048492519051    
0.3062032134483748    	0.314682778911648    	4.999943778412418000e-2	0.35620265123249895    	1.90240174284026    	-0.9287710723699341    
0.3070708709346757    	0.31540731147758644    	4.98358640444476700e-2	0.3569067349791234    	1.9061621026861206    	-0.9276399883240766    
0.3079405279464413    	0.3161318440435249    	4.96710199169205500e-2	0.35761154786336186    	1.909926356699144    	-0.926511584944063    
0.3088122229450531    	0.31685637660946336    	4.95048978278087250e-2	0.3583171207728618    	1.9136946698436117    	-0.9253858501431456    
0.30968599505581884    	0.3175809091754018    	4.93374899582834100e-2	0.35902348501410225    	1.9174672093206935    	-0.9242627719173345    
0.3105618840903786    	0.3183054417413403    	4.91687882397911500e-2	0.35973067233016975    	1.9212441446633877    	-0.9231423383446444    
0.31143993056863595    	0.31902997430727875    	4.899878434695332000e-2	0.36043871491558926    	1.9250256478157266    	-0.922024537584347    
0.31232017573894155    	0.3197545068732172    	4.88274696904238640e-2	0.3611476454293654    	1.9288118932024294    	-0.9209093578762352    
0.3132026616040294    	0.3204790394391557    	4.865483540960837700e-2	0.3618574970136378    	1.932603057828535    	-0.9197967875398932    
0.3140874309435384    	0.32120357200509414    	4.848087237339749300e-2	0.3625683033169359    	1.9363993214036017    	-0.9186868149739754    
0.31497452733992004    	0.3219281045710326    	4.8305571160725097e-2	0.36328009850064513    	1.9402008663762413    	-0.9175794286554942    
0.31586399520289116    	0.32265263713697107    	4.812892206435024400e-2	0.36399291726724137    	1.9440078780849128    	-0.9164746171391146    
0.31675587979826103    	0.32337716970290953    	4.795091507774277300e-2	0.3647067948760038    	1.9478205448418422    	-0.9153723690564586    
0.31765022727554915    	0.324101702268848    	4.77715398876982300e-2	0.36542176716324737    	1.9516390580410796    	-0.9142726731154145    
0.3185470846963051    	0.32482623483478645    	4.75907858686106600e-2	0.3661378705649158    	1.955463612279163    	-0.9131755180994572    
0.319446500065863    	0.3255507674007249    	4.740864206799893500e-2	0.36685514213386194    	1.95929440544741    	-0.9120808928669725    
0.320348522359739    	0.3262752999666634    	4.722509720832563400e-2	0.36757361956806467    	1.963131638882617    	-0.9109887863505932    
0.32125320156647896    	0.32699983253260184    	4.7040139663752700e-2	0.3682933412302316    	1.9669755174717536    	-0.9098991875565384    
0.3221605887123027    	0.3277243650985403    	4.68537574623268840e-2	0.3690143461746296    	1.9708262497952584    	-0.9088120855639625    
0.3230707359003799    	0.32844889766447877    	4.666593826683839700e-2	0.3697366741672183    	1.9746840482345691    	-0.9077274695243113    
0.3239836963471994    	0.32917343023041723    	4.64766693763221770e-2	0.3704603657235216    	1.9785491291743837    	-0.9066453286606833    
0.3248995244231967    	0.3298979627963557    	4.628593769552641000e-2	0.3711854621187231    	1.98242171305658    	-0.905565652267201    
0.3258182756879568    	0.33062249536229416    	4.609372974442995700e-2	0.3719120054323867    	1.9863020246190577    	-0.9044884297083869    
0.3267400069389997    	0.3313470279282326    	4.59000316316688400e-2	0.3726400385706685    	1.990190293014367    	-0.9034136504185474    
0.3276647762484642    	0.3320715604941711    	4.57048290481038700e-2	0.3733696052965681    	1.994086751971276    	-0.9023413039011612    
0.32859264301455704    	0.33279609306010954    	4.550810725254600400e-2	0.37410075026710304    	1.99799163999331    	-0.9012713797282784    
0.32952366800526167    	0.333520625626048    	4.530985105549229500e-2	0.37483351906075396    	2.0019052005053304    	-0.9002038675399228    
0.3304579134099629    	0.33424515819198647    	4.51100448097231300e-2	0.3755679582196861    	2.0058276820790306    	-0.8991387570435021    
0.33139544289087014    	0.33496969075792493    	4.490867239046101300e-2	0.3763041152813312    	2.0097593386016084    	-0.8980760380132234    
0.3323363216384187    	0.3356942233238634    	4.47057171811598100e-2	0.3770420388195785    	2.0137004294957586    	-0.8970157002895172    
0.33328061642676143    	0.33641875588980186    	4.45011620562307700e-2	0.3777817784829922    	2.017651219923783    	-0.895957733778464    
0.3342283956742843    	0.3371432884557403    	4.42949893662740100e-2	0.3785233850405583    	2.021611981031916    	-0.8949021284512317    
0.33517972950639013    	0.3378678210216788    	4.40871809155289900e-2	0.3792669104219191    	2.025582990165207    	-0.8938488743435152    
0.33613468981937156    	0.33859235358761725    	4.38777179463732200e-2	0.3800124077657448    	2.029564531125864    	-0.8927979615549834    
0.33709335035070115    	0.3393168861535557    	4.366658111861556600e-2	0.3807599314693167    	2.0335568944380658    	-0.8917493802487321    
0.3380557867505582    	0.34004141871949417    	4.34537504854082700e-2	0.3815095372359665    	2.037560377601325    	-0.8907031206507433    
0.3390220766561462    	0.34076595128543263    	4.32392054750212800e-2	0.3822612821311675    	2.041575285390061    	-0.8896591730493494    
0.3399922997718008    	0.3414904838513711    	4.3022924864037404e-2	0.3830152246358382    	2.0456019301382793    	-0.888617527794703    
0.3409665379533737    	0.34221501641730956    	4.28048867587310530e-2	0.3837714247121048    	2.0496406320907994    	-0.8875781752982529    
0.34194487529531226    	0.342939548983248    	4.25850685582187200e-2	0.38452994385353095    	2.0536917196715176    	-0.886541106032226    
0.34292739821862867    	0.3436640815491865    	4.23634469427448650e-2	0.3852908451613736    	2.057755529890674    	-0.8855063105291131    
0.34391419557402575    	0.34438861411512495    	4.213999782861646600e-2	0.3860541934026422    	2.0618324086549356    	-0.884473779381162    
0.34490535874169936    	0.3451131466810634    	4.19146963526290550e-2	0.3868200550943284    	2.065922711217247    	-0.8834435032398748    
0.34590098173709116    	0.3458376792470019    	4.16875168316355200e-2	0.3875884985687267    	2.070026802525695    	-0.8824154728155099    
0.34690116132500304    	0.34656221181294034    	4.145843273227768400e-2	0.3883595940572807    	2.0741450576713145    	-0.8813896788765914    
0.34790599714146825    	0.3472867443788788    	4.12274166328472600e-2	0.38913341377431554    	2.078277862335282    	-0.8803661122494213    
0.3489155918162061    	0.34801127694481726    	4.09944401908118600e-2	0.389910032007018    	2.0824256132694834    	-0.8793447638175983    
0.34993005110958775    	0.3487358095107557    	4.07594740985889800e-2	0.39068952520817674    	2.086588718791819    	-0.8783256245215402    
0.3509494840520729    	0.3494603420766942    	4.05224880456000140e-2	0.39147197209767287    	2.090767599328241    	-0.8773086853580129    
0.35197400309175675    	0.35018487464263265    	4.02834506728643200e-2	0.39225745376462107    	2.094962687958269    	-0.8762939373796635    
0.3530037242561609    	0.3509094072085711    	4.00423295261281500e-2	0.39304605378228913    	2.09917443102875    	-0.8752813716945576    
0.3540387673156003    	0.3516339397745096    	3.97990910044639400e-2	0.3938378583200643    	2.1034032887518475    	-0.8742709794657219    
0.35507925596349516    	0.35235847234044804    	3.95537003130053200e-2	0.3946329562765005    	2.107649735915616    	-0.8732627519106927    
0.3561253180027348    	0.3530830049063865    	3.93061214028195200e-2	0.39543143940555436    	2.1119142625582015    	-0.8722566803010666    
0.3571770855465427    	0.35380753747232496    	3.90563169120133670e-2	0.39623340245855604    	2.1161973747260783    	-0.8712527559620578    
0.3582346952304314    	0.3545320700382634    	3.88042481081197430e-2	0.39703894333855116    	2.1204995952983543    	-0.8702509702720592    
0.3592982884380054    	0.3552566026042019    	3.85498748137121100e-2	0.3978481632517175    	2.1248214647954566    	-0.869251314662208    
0.360368011544016    	0.35598113517014035    	3.82931553406420700e-2	0.3986611668846581    	2.129163542326014    	-0.8682537806159554    
0.36144401616514    	0.3567056677360788    	3.80340464121812270e-2	0.3994780625773213    	2.133526406510388    	-0.8672583596686414    
0.36252645943820466    	0.3574302003020173    	3.777250308351020600e-2	0.4002989625217149    	2.1379106565419588    	-0.8662650434070738    
0.36361550431093315    	0.35815473286795574    	3.75084786541391770e-2	0.4011239829650723    	2.1423169132721975    	-0.8652738234691104    
0.36471131985427135    	0.3588792654338942    	3.7241924576763796e-2	0.4019532444310352    	2.146745820391949    	-0.864284691543247    
0.3658140815923237    	0.35960379799983266    	3.697279035825712400e-2	0.4027868719505809    	2.1511980456647706    	-0.8632976393682081    
0.36692397186462816    	0.3603283305657711    	3.67010234530608300e-2	0.40362499531768903    	2.155674282292389    	-0.862312658732543    
0.3680411802049742    	0.3610528631317096    	3.642656915550699400e-2	0.40446774936048124    	2.160175250362801    	-0.8613297414742254    
0.3691659037546045    	0.36177739569764805    	3.61493704677575700e-2	0.4053152742223621    	2.164701698351786    	-0.8603488794802561    
0.3702983477012027    	0.3625019282635865    	3.586936798123449600e-2	0.40616771568243715    	2.1692544048341915    	-0.8593700646862712    
0.37143872575597536    	0.363226460829525    	3.558649972858827000e-2	0.40702522548456366    	2.1738341802413186    	-0.858393289076154    
0.3725872606607283    	0.36395099339546344    	3.530070103727820400e-2	0.4078879616980064    	2.178441868787111    	-0.8574185446816494    
0.373744184743635    	0.3646755259614019    	3.50119043643709660e-2	0.408756089108006    	2.1830783505540943    	-0.8564458235819831    
0.3749097405093768    	0.36540005852734037    	3.47200391218461360e-2	0.4096297796312229    	2.187744543712174    	-0.8554751179034857    
0.3760841812839433    	0.36612459109327883    	3.442503148629063600e-2	0.4105092127702339    	2.192441406946002    	-0.8545064198192182    
0.37726777190823263    	0.3668491236592173    	3.41268041970222700e-2	0.4113945761052549    	2.1971699420811643    	-0.8535397215486024    
0.3784607894950962    	0.36757365622515575    	3.382527632784887400e-2	0.412286065822945    	2.2019311969084083    	-0.8525750153570556    
0.37966352424415933    	0.3682981887910942    	3.35203630514783470e-2	0.41318388729563776    	2.2067262682771926    	-0.8516122935556274    
0.3808762803328237    	0.3690227213570327    	3.32119753732960540e-2	0.4140882557061198    	2.2115563054324965    	-0.8506515485006418    
0.38209937688544576    	0.36974725392297114    	3.2900019847424800e-2	0.4149993967328705    	2.216422513674536    	-0.8496927725933412    
0.3833331490277747    	0.3704717864889096    	3.25843982653069300e-2	0.4159175472930816    	2.221326158327072    	-0.8487359582795345    
0.3845779490428343    	0.37119631905484807    	3.22650073150840200e-2	0.4168429563579184    	2.2262685690915456    	-0.8477810980492491    
0.38583414763259466    	0.37192085162078653    	3.194173821000228500e-2	0.4177758858425969    	2.23125114480079    	-0.8468281844363857    
0.38710213530243603    	0.372645384186725    	3.161447627859529400e-2	0.41871661158103135    	2.2362753586244097    	-0.8458772100183771    
0.38838232388441    	0.37336991675266346    	3.1283100520750795e-2	0.41966542440516075    	2.2413427638332353    	-0.8449281674158489    
0.3896751482086812    	0.3740944493186019    	3.09474831107287500e-2	0.42062263131941    	2.2464550000718644    	-0.843981049292285    
0.3909810679520358    	0.3748189818845404    	3.06074888542133200e-2	0.4215885568062491    	2.251613800331375    	-0.8430358483536964    
0.3923005696804638    	0.37554351445047884    	3.02629745892268100e-2	0.42256354426969056    	2.256820998658733    	-0.8420925573482915    
0.3936341691090782    	0.3762680470164173    	2.991378851892399000e-2	0.4235479576280022    	2.2620785386631304    	-0.8411511690661515    
0.39498241361591796    	0.37699257958235577    	2.955976947133886500e-2	0.4245421830872568    	2.267388482988131    	-0.8402116763389077    
0.39634588503954343    	0.37771711214829423    	2.920074608213157300e-2	0.42554663112167507    	2.272753023888256    	-0.8392740720394223    
0.3977252028008264    	0.3784416447142327    	2.883653586588927300e-2	0.4265617386667157    	2.2781744949418083    	-0.8383383490814724    
0.3991210273996326    	0.37916617728017116    	2.846694420166644400e-2	0.4275879716012991    	2.2836553843078935    	-0.8374045004194365    
0.4005340643387901    	0.3798907098461096    	2.809176316880080400e-2	0.4286258275075908    	2.2891983494658303    	-0.8364725190479855    
0.4019650685433434    	0.3806152424120481    	2.77107702554569600e-2	0.4296758387988004    	2.2948062339200512    	-0.8355423980017738    
0.4034148493539883    	0.38133977497798655    	2.73237268867217800e-2	0.4307385762407101    	2.3004820860078308    	-0.8346141303551361    
0.40488427618672157    	0.382064307543925    	2.69303767670851200e-2	0.4318146529538066    	2.3062291802738093    	-0.8336877092217865    
0.4063742849710005    	0.38278884010986347    	2.653044398794527000e-2	0.4329047289589457    	2.3120510417474103    	-0.8327631277545183    
0.4078858855032896    	0.38351337267580193    	2.612363087238928600e-2	0.43400951637567886    	2.3179514737059845    	-0.8318403791449102    
0.4094201698775235    	0.3842379052417404    	2.570961549732996300e-2	0.4351297853748535    	2.3239345894663685    	-0.830919456623032    
0.4109783221958153    	0.38496243780767886    	2.52880488486434630e-2	0.43626637104445876    	2.330004849053889    	-0.8300003534571554    
0.4125616297979941    	0.3856869703736173    	2.48585515266336600e-2	0.43742018132462773    	2.3361671015815038    	-0.8290830629534657    
0.4141714963152693    	0.3864115029395558    	2.442070992270134700e-2	0.4385922062379706    	2.3424266345470244    	-0.8281675784557778    
0.41580945693473564    	0.38713603550549425    	2.397407173754671500e-2	0.43978352867228226    	2.34878923142124    	-0.8272538933452541    
0.417477196318365    	0.3878605680714327    	2.351814074454328700e-2	0.4409953370629083    	2.3552612393817047    	-0.8263420010401245    
0.4191765698019505    	0.3885851006373712    	2.30523705696886900e-2	0.44222894037163923    	2.361849649311791    	-0.8254318949954098    
0.4209096286154761    	0.38930963320330964    	2.257615730988818700e-2	0.4434857859253643    	2.368562191073101    	-0.8245235687026484    
0.42267865009787753    	0.3900341657692481    	2.20888306899994500e-2	0.444767480787877    	2.375407447647685    	-0.823617015689623    
0.42448617417981455    	0.39075869833518656    	2.158964338613696400e-2	0.44607581756595155    	2.3823949929627437    	-0.8227122295200927    
0.42633504780006476    	0.391483230901125    	2.107775803517271700e-2	0.44741280583523746    	2.389535559729571    	-0.8218092037935261    
0.42822847946202247    	0.3922077634670635    	2.055223126888016400e-2	0.44878071073090264    	2.3968412455478796    	-0.8209079321448365    
0.43017010691967494    	0.39293229603300195    	2.00119939339237380e-2	0.45018210085359867    	2.4043257687612565    	-0.8200084082441206    
0.4321640820691567    	0.3936568285989404    	1.945582627897007600e-2	0.45161990834812676    	2.4120047893243957    	-0.8191106257963993    
0.43421517871487625    	0.3943813611648789    	1.888232646034368000e-2	0.4530975051752199    	2.41989631615428    	-0.8182145785413606    
0.43632893122065713    	0.39510589373081734    	1.828987004121050700e-2	0.45461880126186766    	2.4280212313299554    	-0.8173202602531046    
0.43851181561023944    	0.3958304262967558    	1.76765571146317300e-2	0.45618837272487117    	2.4364039749069573    	-0.8164276647398917    
0.44077149016036504    	0.39655495886269426    	1.70401420501424400e-2	0.4578116322105075    	2.445073454664818    	-0.8155367858438927    
0.44311712127048297    	0.3972794914286327    	1.637793840916071700e-2	0.45949505967964366    	2.454064278680722    	-0.8146476174409402    
0.44555983473751404    	0.3980040239945712    	1.568668727089876600e-2	0.4612465220084128    	2.463418462247971    	-0.8137601534402847    
0.44811335698473737    	0.39872855656050965    	1.496237020992033400e-2	0.4630757271946577    	2.4731878536949012    	-0.8128743877843501    
0.4507949541722628    	0.3994530891264481    	1.419993548036977700e-2	0.4649948896526326    	2.4834376875807864    	-0.811990314448493    
0.4536268580599766    	0.4001776216923866    	1.33928823970428800e-2	0.4670197404570195    	2.4942519801918284    	-0.8111079274407644    
0.45663852775245123    	0.40090215425832504    	1.253260227874039300e-2	0.46917113003119165    	2.5057420891544426    	-0.8102272208016725    
0.45987043771722275    	0.4016266868242635    	1.160727500276791100e-2	0.4714777127199907    	2.5180610511610233    	-0.8093481886039484    
0.4633808783120717    	0.40235121939020196    	1.059988863871143300e-2	0.47398076695078317    	2.5314293254133537    	-0.8084708249523138    
0.46725934487029586    	0.4030757519561404    	9.484341721747556000e-3	0.47674368659204336    	2.5461854849272543    	-0.8075951239832504    
0.4716565463310088    	0.4038002845220789    	8.216710250374222000e-3	0.479873256581383    	2.5628998450856075    	-0.8067210798647718    
0.4768664527564281    	0.40452481708801735    	6.711378712487166000e-3	0.48357783146891525    	2.582685182724556    	-0.8058486867961976    
0.4836483099308417    	0.4052493496539558    	4.747395471841303600e-3	0.48839570540268296    	2.608416411104442    	-0.8049779390079289    
0.5    	0.40597388221988934    	0.    	0.5    	2.6703924525235117    	-0.8041088307612321    
0.5    	0.40597388221988934    	-0.    	0.5    	2.6703924525235117    	-0.8041088307612321    
0.5163516900691583    	0.4052493496539558    	-4.747395471841303600e-3	0.5116042945973169    	2.7323684939425807    	-0.8049779390079289    
0.5231335472435719    	0.40452481708801735    	-6.711378712487166000e-3	0.5164221685310847    	2.7580997223224673    	-0.8058486867961976    
0.5283434536689913    	0.4038002845220789    	-8.216710250374222000e-3	0.5201267434186171    	2.777885059961416    	-0.8067210798647718    
0.5327406551297041    	0.4030757519561404    	-9.484341721747556000e-3	0.5232563134079566    	2.794599420119769    	-0.8075951239832504    
0.5366191216879284    	0.40235121939020196    	-1.059988863871143300e-2	0.5260192330492169    	2.80935557963367    	-0.8084708249523138    
0.5401295622827773    	0.4016266868242635    	-1.160727500276791100e-2	0.5285222872800094    	2.8227238538860004    	-0.8093481886039484    
0.5433614722475488    	0.40090215425832504    	-1.253260227874039300e-2	0.5308288699688084    	2.835042815892581    	-0.8102272208016725    
0.5463731419400234    	0.4001776216923866    	-1.33928823970428800e-2	0.5329802595429805    	2.846532924855195    	-0.8111079274407644    
0.5492050458277372    	0.3994530891264481    	-1.419993548036977700e-2	0.5350051103473674    	2.857347217466237    	-0.811990314448493    
0.5518866430152627    	0.39872855656050965    	-1.496237020992033400e-2	0.5369242728053424    	2.8675970513521225    	-0.8128743877843501    
0.554440165262486    	0.3980040239945712    	-1.568668727089876600e-2	0.5387534779915871    	2.8773664427990524    	-0.8137601534402847    
0.556882878729517    	0.3972794914286327    	-1.637793840916071700e-2	0.5405049403203562    	2.886720626366301    	-0.8146476174409402    
0.559228509839635    	0.39655495886269426    	-1.70401420501424400e-2	0.5421883677894925    	2.8957114503822057    	-0.8155367858438927    
0.5614881843897606    	0.3958304262967558    	-1.76765571146317300e-2	0.5438116272751288    	2.904380930140066    	-0.8164276647398917    
0.5636710687793429    	0.39510589373081734    	-1.828987004121050700e-2	0.5453811987381324    	2.9127636737170683    	-0.8173202602531046    
0.5657848212851238    	0.3943813611648789    	-1.888232646034368000e-2	0.54690249482478    	2.920888588892743    	-0.8182145785413606    
0.5678359179308433    	0.3936568285989404    	-1.945582627897007600e-2	0.5483800916518732    	2.9287801157226276    	-0.8191106257963993    
0.5698298930803251    	0.39293229603300195    	-2.00119939339237380e-2	0.5498178991464013    	2.936459136285767    	-0.8200084082441206    
0.5717715205379775    	0.3922077634670635    	-2.055223126888016400e-2	0.5512192892690974    	2.9439436594991437    	-0.8209079321448365    
0.5736649521999353    	0.391483230901125    	-2.107775803517271700e-2	0.5525871941647627    	2.9512493453174526    	-0.8218092037935261    
0.5755138258201855    	0.39075869833518656    	-2.158964338613696400e-2	0.5539241824340485    	2.95838991208428    	-0.8227122295200927    
0.5773213499021225    	0.3900341657692481    	-2.20888306899994500e-2	0.555232519212123    	2.965377457399338    	-0.823617015689623    
0.5790903713845239    	0.38930963320330964    	-2.257615730988818700e-2	0.5565142140746357    	2.972222713973922    	-0.8245235687026484    
0.5808234301980495    	0.3885851006373712    	-2.30523705696886900e-2	0.5577710596283608    	2.9789352557352324    	-0.8254318949954098    
0.582522803681635    	0.3878605680714327    	-2.351814074454328700e-2	0.5590046629370917    	2.9855236656653186    	-0.8263420010401245    
0.5841905430652643    	0.38713603550549425    	-2.397407173754671500e-2	0.5602164713277176    	2.9919956736257824    	-0.8272538933452541    
0.5858285036847307    	0.3864115029395558    	-2.442070992270134700e-2	0.5614077937620294    	2.998358270499999    	-0.8281675784557778    
0.5874383702020058    	0.3856869703736173    	-2.48585515266336600e-2	0.5625798186753722    	3.004617803465519    	-0.8290830629534657    
0.5890216778041847    	0.38496243780767886    	-2.52880488486434630e-2	0.5637336289555412    	3.010780055993134    	-0.8300003534571554    
0.5905798301224765    	0.3842379052417404    	-2.570961549732996300e-2	0.5648702146251465    	3.0168503155806548    	-0.830919456623032    
0.5921141144967104    	0.38351337267580193    	-2.612363087238928600e-2	0.565990483624321    	3.0228334313410383    	-0.8318403791449102    
0.5936257150289995    	0.38278884010986347    	-2.653044398794527000e-2	0.5670952710410543    	3.028733863299613    	-0.8327631277545183    
0.5951157238132785    	0.382064307543925    	-2.69303767670851200e-2	0.5681853470461934    	3.034555724773214    	-0.8336877092217865    
0.5965851506460117    	0.38133977497798655    	-2.73237268867217800e-2	0.5692614237592899    	3.0403028190391925    	-0.8346141303551361    
0.5980349314566566    	0.3806152424120481    	-2.77107702554569600e-2	0.5703241612011997    	3.0459786711269725    	-0.8355423980017738    
0.59946593566121    	0.3798907098461096    	-2.809176316880080400e-2	0.5713741724924092    	3.051586555581193    	-0.8364725190479855    
0.6008789726003674    	0.37916617728017116    	-2.846694420166644400e-2	0.5724120283987009    	3.05712952073913    	-0.8374045004194365    
0.6022747971991735    	0.3784416447142327    	-2.883653586588927300e-2	0.5734382613332843    	3.062610410105215    	-0.8383383490814724    
0.6036541149604566    	0.37771711214829423    	-2.920074608213157300e-2	0.5744533688783251    	3.068031881158768    	-0.8392740720394223    
0.6050175863840821    	0.37699257958235577    	-2.955976947133886500e-2	0.5754578169127432    	3.0733964220588925    	-0.8402116763389077    
0.6063658308909218    	0.3762680470164173    	-2.991378851892399000e-2	0.5764520423719978    	3.078706366383893    	-0.8411511690661515    
0.6076994303195362    	0.37554351445047884    	-3.02629745892268100e-2	0.5774364557303093    	3.08396390638829    	-0.8420925573482915    
0.6090189320479642    	0.3748189818845404    	-3.06074888542133200e-2	0.5784114431937509    	3.0891711047156485    	-0.8430358483536964    
0.6103248517913188    	0.3740944493186019    	-3.09474831107287500e-2	0.5793773686805901    	3.0943299049751594    	-0.843981049292285    
0.61161767611559    	0.37336991675266346    	-3.1283100520750795e-2	0.5803345755948393    	3.099442141213788    	-0.8449281674158489    
0.612897864697564    	0.372645384186725    	-3.161447627859529400e-2	0.5812833884189688    	3.104509546422614    	-0.8458772100183771    
0.6141658523674054    	0.37192085162078653    	-3.194173821000228500e-2	0.5822241141574032    	3.1095337602462334    	-0.8468281844363857    
0.6154220509571657    	0.37119631905484807    	-3.22650073150840200e-2	0.5831570436420817    	3.114516335955478    	-0.8477810980492491    
0.6166668509722253    	0.3704717864889096    	-3.25843982653069300e-2	0.5840824527069184    	3.1194587467199515    	-0.8487359582795345    
0.6179006231145543    	0.36974725392297114    	-3.2900019847424800e-2	0.5850006032671294    	3.1243623913724874    	-0.8496927725933412    
0.6191237196671763    	0.3690227213570327    	-3.32119753732960540e-2	0.5859117442938803    	3.129228599614527    	-0.8506515485006418    
0.6203364757558407    	0.3682981887910942    	-3.35203630514783470e-2	0.5868161127043624    	3.1340586367698315    	-0.8516122935556274    
0.6215392105049038    	0.36757365622515575    	-3.382527632784887400e-2	0.587713934177055    	3.138853708138615    	-0.8525750153570556    
0.6227322280917673    	0.3668491236592173    	-3.41268041970222700e-2	0.5886054238947451    	3.143614962965859    	-0.8535397215486024    
0.6239158187160567    	0.36612459109327883    	-3.442503148629063600e-2	0.5894907872297661    	3.1483434981010214    	-0.8545064198192182    
0.6250902594906231    	0.36540005852734037    	-3.47200391218461360e-2	0.5903702203687771    	3.153040361334849    	-0.8554751179034857    
0.626255815256365    	0.3646755259614019    	-3.50119043643709660e-2	0.591243910891994    	3.157706554492929    	-0.8564458235819831    
0.6274127393392717    	0.36395099339546344    	-3.530070103727820400e-2	0.5921120383019934    	3.1623430362599114    	-0.8574185446816494    
0.6285612742440246    	0.363226460829525    	-3.558649972858827000e-2	0.5929747745154365    	3.166950724805705    	-0.858393289076154    
0.6297016522987973    	0.3625019282635865    	-3.586936798123449600e-2	0.5938322843175627    	3.1715305002128313    	-0.8593700646862712    
0.6308340962453955    	0.36177739569764805    	-3.61493704677575700e-2	0.594684725777638    	3.176083206695237    	-0.8603488794802561    
0.6319588197950258    	0.3610528631317096    	-3.642656915550699400e-2	0.5955322506395188    	3.1806096546842224    	-0.8613297414742254    
0.6330760281353718    	0.3603283305657711    	-3.67010234530608300e-2	0.596375004682311    	3.1851106227546344    	-0.862312658732543    
0.6341859184076764    	0.35960379799983266    	-3.697279035825712400e-2	0.5972131280494193    	3.1895868593822536    	-0.8632976393682081    
0.6352886801457287    	0.3588792654338942    	-3.7241924576763796e-2	0.5980467555689649    	3.1940390846550746    	-0.864284691543247    
0.6363844956890669    	0.35815473286795574    	-3.75084786541391770e-2	0.5988760170349277    	3.1984679917748258    	-0.8652738234691104    
0.6374735405617953    	0.3574302003020173    	-3.777250308351020600e-2	0.5997010374782851    	3.202874248505064    	-0.8662650434070738    
0.63855598383486    	0.3567056677360788    	-3.80340464121812270e-2	0.6005219374226789    	3.2072584985366364    	-0.8672583596686414    
0.639631988455984    	0.35598113517014035    	-3.82931553406420700e-2	0.601338833115342    	3.2116213627210097    	-0.8682537806159554    
0.6407017115619946    	0.3552566026042019    	-3.85498748137121100e-2	0.6021518367482825    	3.215963440251567    	-0.869251314662208    
0.6417653047695686    	0.3545320700382634    	-3.88042481081197430e-2	0.6029610566614488    	3.220285309748669    	-0.8702509702720592    
0.6428229144534573    	0.35380753747232496    	-3.90563169120133670e-2	0.6037665975414439    	3.224587530320945    	-0.8712527559620578    
0.6438746819972652    	0.3530830049063865    	-3.93061214028195200e-2	0.6045685605944456    	3.228870642488822    	-0.8722566803010666    
0.6449207440365048    	0.35235847234044804    	-3.95537003130053200e-2	0.6053670437234995    	3.2331351691314074    	-0.8732627519106927    
0.6459612326843998    	0.3516339397745096    	-3.97990910044639400e-2	0.6061621416799359    	3.2373816162951767    	-0.8742709794657219    
0.6469962757438391    	0.3509094072085711    	-4.00423295261281500e-2	0.6069539462177109    	3.241610474018273    	-0.8752813716945576    
0.6480259969082433    	0.35018487464263265    	-4.02834506728643200e-2	0.6077425462353789    	3.2458222170887545    	-0.8762939373796635    
0.6490505159479272    	0.3494603420766942    	-4.05224880456000140e-2	0.6085280279023272    	3.250017305718783    	-0.8773086853580129    
0.6500699488904123    	0.3487358095107557    	-4.07594740985889800e-2	0.6093104747918232    	3.2541961862552045    	-0.8783256245215402    
0.6510844081837939    	0.34801127694481726    	-4.09944401908118600e-2	0.6100899679929821    	3.2583592917775404    	-0.8793447638175983    
0.6520940028585318    	0.3472867443788788    	-4.12274166328472600e-2	0.6108665862256846    	3.262507042711742    	-0.8803661122494213    
0.653098838674997    	0.34656221181294034    	-4.145843273227768400e-2	0.6116404059427193    	3.266639847375709    	-0.8813896788765914    
0.6540990182629088    	0.3458376792470019    	-4.16875168316355200e-2	0.6124115014312733    	3.270758102521328    	-0.8824154728155099    
0.6550946412583006    	0.3451131466810634    	-4.19146963526290550e-2	0.6131799449056716    	3.2748621938297764    	-0.8834435032398748    
0.6560858044259743    	0.34438861411512495    	-4.213999782861646600e-2	0.6139458065973578    	3.2789524963920877    	-0.884473779381162    
0.6570726017813713    	0.3436640815491865    	-4.23634469427448650e-2	0.6147091548386264    	3.2830293751563495    	-0.8855063105291131    
0.6580551247046877    	0.342939548983248    	-4.25850685582187200e-2	0.615470056146469    	3.2870931853755057    	-0.886541106032226    
0.6590334620466263    	0.34221501641730956    	-4.28048867587310530e-2	0.6162285752878952    	3.291144272956224    	-0.8875781752982529    
0.6600077002281992    	0.3414904838513711    	-4.3022924864037404e-2	0.6169847753641617    	3.2951829749087436    	-0.888617527794703    
0.6609779233438537    	0.34076595128543263    	-4.32392054750212800e-2	0.6177387178688325    	3.2992096196569625    	-0.8896591730493494    
0.6619442132494417    	0.34004141871949417    	-4.34537504854082700e-2	0.6184904627640334    	3.303224527445698    	-0.8907031206507433    
0.6629066496492988    	0.3393168861535557    	-4.366658111861556600e-2	0.6192400685306833    	3.3072280106089575    	-0.8917493802487321    
0.6638653101806284    	0.33859235358761725    	-4.38777179463732200e-2	0.6199875922342553    	3.3112203739211594    	-0.8927979615549834    
0.6648202704936099    	0.3378678210216788    	-4.40871809155289900e-2	0.6207330895780809    	3.3152019148818166    	-0.8938488743435152    
0.6657716043257157    	0.3371432884557403    	-4.42949893662740100e-2	0.6214766149594416    	3.319172924015107    	-0.8949021284512317    
0.6667193835732386    	0.33641875588980186    	-4.45011620562307700e-2	0.6222182215170078    	3.3231336851232403    	-0.895957733778464    
0.6676636783615812    	0.3356942233238634    	-4.47057171811598100e-2	0.6229579611804215    	3.3270844755512643    	-0.8970157002895172    
0.6686045571091299    	0.33496969075792493    	-4.490867239046101300e-2	0.6236958847186689    	3.3310255664454154    	-0.8980760380132234    
0.6695420865900371    	0.33424515819198647    	-4.51100448097231300e-2	0.624432041780314    	3.334957222967993    	-0.8991387570435021    
0.6704763319947383    	0.333520625626048    	-4.530985105549229500e-2	0.6251664809392461    	3.338879704541693    	-0.9002038675399228    
0.671407356985443    	0.33279609306010954    	-4.550810725254600400e-2	0.625899249732897    	3.3427932650537135    	-0.9012713797282784    
0.6723352237515359    	0.3320715604941711    	-4.57048290481038700e-2	0.6266303947034321    	3.346698153075748    	-0.9023413039011612    
0.6732599930610004    	0.3313470279282326    	-4.59000316316688400e-2	0.6273599614293315    	3.3505946120326566    	-0.9034136504185474    
0.6741817243120432    	0.33062249536229416    	-4.609372974442995700e-2	0.6280879945676132    	3.354482880427965    	-0.9044884297083869    
0.6751004755768033    	0.3298979627963557    	-4.628593769552641000e-2	0.628814537881277    	3.3583631919904433    	-0.905565652267201    
0.6760163036528006    	0.32917343023041723    	-4.64766693763221770e-2	0.6295396342764784    	3.3622357758726396    	-0.9066453286606833    
0.6769292640996201    	0.32844889766447877    	-4.666593826683839700e-2	0.6302633258327817    	3.3661008568124537    	-0.9077274695243113    
0.6778394112876973    	0.3277243650985403    	-4.68537574623268840e-2	0.6309856538253705    	3.3699586552517653    	-0.9088120855639625    
0.678746798433521    	0.32699983253260184    	-4.7040139663752700e-2	0.6317066587697684    	3.3738093875752697    	-0.9098991875565384    
0.679651477640261    	0.3262752999666634    	-4.722509720832563400e-2	0.6324263804319353    	3.3776532661644065    	-0.9109887863505932    
0.6805534999341369    	0.3255507674007249    	-4.740864206799893500e-2	0.633144857866138    	3.3814904995996127    	-0.9120808928669725    
0.6814529153036949    	0.32482623483478645    	-4.75907858686106600e-2	0.6338621294350841    	3.38532129276786    	-0.9131755180994572    
0.6823497727244509    	0.324101702268848    	-4.77715398876982300e-2	0.6345782328367526    	3.3891458470059437    	-0.9142726731154145    
0.683244120201739    	0.32337716970290953    	-4.795091507774277300e-2	0.6352932051239962    	3.3929643602051813    	-0.9153723690564586    
0.6841360047971088    	0.32265263713697107    	-4.812892206435024400e-2	0.6360070827327585    	3.39677702696211    	-0.9164746171391146    
0.68502547266008    	0.3219281045710326    	-4.8305571160725097e-2	0.6367199014993549    	3.400584038670782    	-0.9175794286554942    
0.6859125690564616    	0.32120357200509414    	-4.848087237339749300e-2	0.6374316966830641    	3.4043855836434216    	-0.9186868149739754    
0.6867973383959707    	0.3204790394391557    	-4.865483540960837700e-2	0.6381425029863623    	3.408181847218489    	-0.9197967875398932    
0.6876798242610584    	0.3197545068732172    	-4.88274696904238640e-2	0.6388523545706346    	3.411973011844594    	-0.9209093578762352    
0.688560069431364    	0.31902997430727875    	-4.899878434695332000e-2	0.6395612850844108    	3.415759257231297    	-0.922024537584347    
0.6894381159096215    	0.3183054417413403    	-4.91687882397911500e-2	0.6402693276698302    	3.4195407603836356    	-0.9231423383446444    
0.6903140049441812    	0.3175809091754018    	-4.93374899582834100e-2	0.6409765149858978    	3.42331769572633    	-0.9242627719173345    
0.6911877770549468    	0.31685637660946336    	-4.95048978278087250e-2	0.6416828792271381    	3.427090235203411    	-0.9253858501431456    
0.6920594720535587    	0.3161318440435249    	-4.96710199169205500e-2	0.6423884521366382    	3.4308585483478793    	-0.926511584944063    
0.6929291290653243    	0.31540731147758644    	-4.98358640444476700e-2	0.6430932650208767    	3.434622802360903    	-0.9276399883240766    
0.6937967865516252    	0.314682778911648    	-4.999943778412418000e-2	0.643797348767501    	3.4383831622067635    	-0.9287710723699341    
0.6946624823288674    	0.3139582463457095    	-5.016174846751891000e-2	0.6445007338613484    	3.442139790698419    	-0.9299048492519051    
0.6955262535870408    	0.31323371377977105    	-5.03228031947075700e-2	0.6452034503923333    	3.4458928485396294    	-0.9310413312245522    
0.6963881369101812    	0.3125091812138326    	-5.04826088342520600e-2	0.645905528075929    	3.4496424944343484    	-0.9321805306275136    
0.6972481682954114    	0.3117846486478941    	-5.064117203194600000e-2	0.6466069962634653    	3.4533888851417127    	-0.9333224598862907    
0.6981063831671896    	0.31106011608195566    	-5.0798499211542500e-2	0.6473078839556471    	3.4571321755482503    	-0.9344671315130488    
0.6989628163968821    	0.3103355835160172    	-5.09545965836782200e-2	0.6480082198132039    	3.4608725187247527    	-0.9356145581074262    
0.6998175023196257    	0.30961105095007874    	-5.1109470146807100e-2	0.6487080321728185    	3.464610066011348    	-0.9367647523573505    
0.7006704747468984    	0.3088865183841403    	-5.126312569223239000e-2	0.649407349054666    	3.4683449670577633    	-0.9379177270398673    
0.7015217669878464    	0.3081619858182018    	-5.141556880983991000e-2	0.6501061981780064    	3.4720773699066054    	-0.9390734950219769    
0.7023714118573094    	0.30743745325226335    	-5.15668048885795800e-2	0.6508046069687298    	3.475807421033653    	-0.9402320692614818    
0.7032194416949655    	0.3067129206863249    	-5.171683912305535000e-2	0.6515026025719102    	3.479535265414908    	-0.941393462807844    
0.7040658883787471    	0.3059883881203864    	-5.1865676516841300e-2	0.6522002118619057    	3.4832610465805365    	-0.9425576888030511    
0.7049107833371184    	0.30526385555444796    	-5.201332188315813000e-2	0.6528974614539603    	3.486984906676832    	-0.9437247604824957    
0.7057541575622561    	0.3045393229885095    	-5.215977985039064000e-2	0.6535943777118656    	3.490706986507134    	-0.944894691175861    
0.7065960416244326    	0.30381479042257103    	-5.23050548660644800e-2	0.654290986758368    	3.494427425587414    	-0.9460674943080218    
0.7074364656836266    	0.30309025785663257    	-5.24491511993826000e-2	0.654987314484244    	3.4981463621947375    	-0.9472431833999517    
0.7082754595002303    	0.3023657252906941    	-5.25920729407673900e-2	0.6556833865594629    	3.5018639334268915    	-0.9484217720696445    
0.7091130524486382    	0.30164119272475565    	-5.27338240076069400e-2	0.6563792284410312    	3.5055802752442715    	-0.949603274033045    
0.709949273529492    	0.3009166601588172    	-5.287440815087545000e-2	0.6570748653786165    	3.50929552249992    	-0.9507877031049909    
0.7107841513770043    	0.3001921275928787    	-5.30138289460530700e-2	0.6577703224309512    	3.513009809027138    	-0.9519750732001675    
0.7116177142720388    	0.29946759502694026    	-5.31520898080783400e-2	0.6584656244639605    	3.516723267629482    	-0.953165398334072    
0.7124499901547158    	0.2987430624610018    	-5.3289193989753700e-2	0.659160796164962    	3.520436030156607    	-0.9543586926239911    
0.7132810066301773    	0.29801852989506333    	-5.34251445780989900e-2	0.6598558620520784    	3.524148227554531    	-0.9555549702899889    
0.7141107909809432    	0.29729399732912487    	-5.35599445023783500e-2	0.6605508464785649    	3.527859989888753    	-0.9567542456559097    
0.7149393701769072    	0.2965694647631864    	-5.36935965372324200e-2	0.6612457736396748    	3.5315714463809162    	-0.9579565331503882    
0.7157667708841817    	0.29584493219724795    	-5.382610329979778000e-2	0.6619406675843839    	3.535282725471427    	-0.9591618473078778    
0.7165930194739931    	0.2951203996313095    	-5.39574672559643300e-2	0.6626355522180288    	3.538993954833547    	-0.9603702027696859    
0.7174181420310526    	0.294395867065371    	-5.408769071814332000e-2	0.6633304513129092    	3.542705261430015    	-0.9615816142850274    
0.718242164364441    	0.29367133449943256    	-5.42167758510156700e-2	0.6640253885134253    	3.546416771540487    	-0.9627960967120859    
0.7190651120128769    	0.2929468019334941    	-5.43447246702712400e-2	0.6647203873426056    	3.5501286107963987    	-0.9640136650190927    
0.7198870102566879    	0.29222226936755563    	-5.44715390454131800e-2	0.6654154712112748    	3.5538409042299284    	-0.9652343342854154    
0.7207078841216328    	0.29149773680161717    	-5.459722070017617000e-2	0.6661106634214565    	3.5575537762921736    	-0.966458119702662    
0.7215277583913112    	0.2907732042356787    	-5.47217712150912100e-2	0.66680598717622    	3.5612673509057347    	-0.9676850365757991    
0.7223466576114861    	0.29004867166974024    	-5.48451920287699300e-2	0.6675014655827162    	3.5649817514809357    	-0.9689151003242823    
0.7231646060997288    	0.2893241391038018    	-5.49674844379150900e-2	0.6681971216618137    	3.5686971009672837    	-0.9701483264832025    
0.7239816279518185    	0.2885996065378633    	-5.50886496008557300e-2	0.6688929783509628    	3.572413521868768    	-0.9713847307044453    
0.724797747047498    	0.28787507397192486    	-5.52086885340314200e-2	0.6695890585134665    	3.57613113629337    	-0.9726243287578656    
0.7256129870609624    	0.2871505414059864    	-5.532760212007148000e-2	0.670285384940891    	3.579850065965944    	-0.973867136532477    
0.7264273714648148    	0.28642600884004793    	-5.54453911005408300e-2	0.670981980364274    	3.583570432288073    	-0.9751131700376562    
0.7272409235387594    	0.28570147627410947    	-5.556205608618471000e-2	0.6716788674525747    	3.587292356329791    	-0.9763624454043621    
0.7280536663745845    	0.284976943708171    	-5.56775975471113900e-2	0.6723760688274731    	3.591015958908627    	-0.9776149788863715    
0.7288656228842679    	0.28425241114223254    	-5.579201582267400e-2	0.6730736070615939    	3.5947413605801124    	-0.9788707868615287    
0.7296768158046825    	0.2835278785762941    	-5.590531111787166000e-2	0.6737715046868108    	3.5984686816821387    	-0.9801298858330137    
0.7304872677053464    	0.2828033460103556    	-5.60174835051819100e-2	0.6744697842001645    	3.602198042366562    	-0.9813922924306243    
0.7312970009944162    	0.28207881344441715    	-5.612853292416898000e-2	0.6751684680702472    	3.6059295626332997    	-0.9826580234120752    
0.7321060379231138    	0.2813542808784787    	-5.62384591825660300e-2	0.6758675787405478    	3.609663362348198    	-0.9839270956643149    
0.7329144005937831    	0.28062974831254023    	-5.634726195647961000e-2	0.6765671386373034    	3.613399561284967    	-0.9851995262048576    
0.7337221109645432    	0.27990521574660177    	-5.64549407931946300e-2	0.6772671701713486    	3.617138279135052    	-0.9864753321831357    
0.7345291908555023    	0.2791806831806633    	-5.65614951112512100e-2	0.6779676957442511    	3.620879635540409    	-0.9877545308818643    
0.7353356619536057    	0.27845615061472484    	-5.666692418738240000e-2	0.6786687377662233    	3.624623750189162    	-0.9890371397184294    
0.7361415458186376    	0.2777316180487864    	-5.67712271849565300e-2	0.679370318633681    	3.62837074269575    	-0.9903231762462907    
0.7369468638898575    	0.2770070854828479    	-5.68744031285703800e-2	0.6800724607612871    	3.6321207327720666    	-0.9916126581564035    
0.7377516374884705    	0.27628255291690945    	-5.697645091381253000e-2	0.6807751865746581    	3.6358738401885047    	-0.9929056032786587    
0.7385558878277763    	0.275558020350971    	-5.70773693098494800e-2	0.6814785185179268    	3.6396301848143517    	-0.9942020295833436    
0.7393596360128263    	0.2748334877850325    	-5.71771569503056600e-2	0.6821824790625206    	3.643389886664667    	-0.9955019551826186    
0.7401629030489933    	0.27410895521909406    	-5.72758123497006300e-2	0.6828870906992928    	3.64715306585826    	-0.9968053983320178    
0.7409657098474478    	0.2733844226531556    	-5.73733338838175800e-2	0.6835923759636302    	3.6509198427517857    	-0.9981123774319652    
0.7417680772271817    	0.27265989008721714    	-5.74697198042312200e-2	0.6842983574229504    	3.6546903378729665    	-0.9994229110293138    
0.7425700259243097    	0.2719353575212787    	-5.7564968229964100e-2	0.6850050576943455    	3.658464672014826    	-1.0007370178189032    
0.7433715765928115    	0.2712108249553402    	-5.765907715595889000e-2	0.6857124994368526    	3.662242966194408    	-1.0020547166451403    
0.7441727498120005    	0.27048629238940175    	-5.77520444398907000e-2	0.6864207053721099    	3.6660253417630946    	-1.0033760265035996    
0.7449735660907149    	0.2697617598234633    	-5.78438678123672300e-2	0.6871296982783476    	3.6698119203745145    	-1.004700966542644    
0.7457740458719943    	0.2690372272575248    	-5.79345448754459800e-2	0.6878395009965482    	3.6736028240174416    	-1.00602955606507    
0.7465742095372718    	0.26831269469158636    	-5.802407309683867000e-2	0.6885501364404332    	3.6773981750691336    	-1.0073618145297736    
0.7473740774143519    	0.2675881621256479    	-5.811244981545778000e-2	0.6892616275988941    	3.681198096308316    	-1.0086977615534374    
0.7481736697768703    	0.26686362955970944    	-5.81996722364526300e-2	0.6899739975404177    	3.6850027109388144    	-1.0100374169122444    
0.748973006852089    	0.266139096993771    	-5.82857374344254700e-2	0.6906872694176635    	3.6888121426140037    	-1.0113808005436096    
0.7497721088262628    	0.2654145644278325    	-5.83706423483985900e-2	0.6914014664778642    	3.692626515492352    	-1.0127279325479412    
0.7505709958476374    	0.26469003186189405    	-5.8454383786767390e-2	0.6921166120608702    	3.6964459542269816    	-1.0140788331904225    
0.7513696880304883    	0.2639654992959556    	-5.85369584196023100e-2	0.692832729610886    	3.700270584028346    	-1.0154335229028155    
0.7521682054625975    	0.2632409667300171    	-5.86183627857124400e-2	0.6935498426768851    	3.704100530666446    	-1.0167920222852973    
0.7529665682058678    	0.26251643416407866    	-5.869859328376974000e-2	0.6942679749220981    	3.707935920521507    	-1.0181543521083132    
0.7537647963055496    	0.2617919015981402    	-5.877764618195657000e-2	0.694987150123593    	3.711776880581735    	-1.0195205333144615    
0.7545629097900619    	0.26106736903220173    	-5.885551760539010000e-2	0.6957073921846718    	3.715623538509525    	-1.0208905870204001    
0.7553609286784893    	0.26034283646626327    	-5.89322035409476700e-2	0.6964287251375416    	3.7194760226557246    	-1.0222645345187837    
0.756158872983078    	0.2596183039003248    	-5.90076998389968200e-2	0.6971511731440811    	3.7233344620637325    	-1.0236423972802244    
0.7569567627183551    	0.25889377133438635    	-5.908200220640200000e-2	0.6978747605119531    	3.7271989865555453    	-1.025024196955282    
0.7577546178981527    	0.2581692387684479    	-5.915510620955200e-2	0.6985995116886007    	3.7310697266997    	-1.0264099553764803    
0.7585524585464773    	0.2574447062025094    	-5.922700727042760000e-2	0.6993254512760498    	3.7349468138903243    	-1.0277996945603545    
0.759350304699866    	0.25672017363657096    	-5.92977006669942800e-2	0.7000526040328717    	3.7388303803576224    	-1.0291934367095241    
0.7601481764115983    	0.2559956410706325    	-5.93671815339034200e-2	0.7007809948776949    	3.742720559186628    	-1.0305912042147978    
0.7609460937564057    	0.25527110850469403    	-5.943544485593404000e-2	0.7015106489004717    	3.7466174843773814    	-1.0319930196573066    
0.7617440768344335    	0.25454657593875557    	-5.95024854714302100e-2	0.7022415913630033    	3.750521290847728    	-1.0333989058106685    
0.7625421457785437    	0.2538220433728171    	-5.95682980691410800e-2	0.7029738477094026    	3.7544321144892026    	-1.0348088856431825    
0.7633403207561322    	0.25309751080687864    	-5.963287718480138000e-2	0.7037074435713309    	3.758350092194994    	-1.0362229823200553    
0.7641386219736856    	0.2523729782409402    	-5.96962172027268600e-2	0.7044424047709588    	3.7622753618757616    	-1.0376412192056594    
0.7649370696841404    	0.2516484456750017    	-5.975831235325900000e-2	0.7051787573308814    	3.7662080625125895    	-1.0390636198658236    
0.7657356841877894    	0.25092391310906326    	-5.981915670659528000e-2	0.7059165274811942    	3.770148334194774    	-1.0404902080701568    
0.7665344858418847    	0.2501993805431248    	-5.9878744180929800e-2	0.7066557416609548    	3.7740963181276364    	-1.0419210077944046    
0.7673334950602291    	0.24947484797718633    	-5.99370685307023900e-2	0.7073964265295267    	3.778052156693102    	-1.0433560432228415    
0.7681327323208136    	0.2487503154112479    	-5.99941233494722800e-2	0.7081386089713413    	3.7820159934751363    	-1.044795338750696    
0.7689322181712296    	0.24802578284530946    	-6.004990206602102000e-2	0.7088823161052085    	3.78598797330947    	-1.0462389189866141    
0.7697319732315703    	0.24730125027937103    	-6.010439794520568000e-2	0.7096275752863647    	3.7899682422945364    	-1.0476868087551547    
0.7705320182007036    	0.2465767177134326    	-6.01576040842182400e-2	0.7103744141164854    	3.793956947844948    	-1.0491390330993249    
0.7713323738611175    	0.24585218514749416    	-6.02095134055955500e-2	0.711122860455522    	3.7979542387547127    	-1.0505956172831505    
0.772133061083815    	0.24512765258155572    	-6.02601186655517700e-2	0.7118729424182633    	3.8019602651788693    	-1.052056586794288    
0.7729341008337824    	0.2444031200156173    	-6.03094124438273900e-2	0.7126246883899551    	3.8059751787169107    	-1.0535219673466683    
0.7737355141735026    	0.24367858744967885    	-6.03573871408861300e-2	0.7133781270326166    	3.8099991324465163    	-1.054991784883189    
0.7745373222717331    	0.24295405488374042    	-6.04040349795785400e-2	0.7141332872921545    	3.8140322809615483    	-1.0564660655784375    
0.7753395464037732    	0.24222952231780198    	-6.04493479966318900e-2	0.7148901984071413    	3.818074780418932    	-1.0579448358414623    
0.7761422079619491    	0.24150498975186355    	-6.04933180518878700e-2	0.7156488899100613    	3.8221267885453143    	-1.05942812231858    
0.7769453284590582    	0.2407804571859251    	-6.05359368086759900e-2	0.7164093916503822    	3.826188464760282    	-1.0609159518962294    
0.7777489295314188    	0.24005592461998668    	-6.05771957459414800e-2	0.7171717337854773    	3.830259970127879    	-1.062408351703864    
0.7785530329492928    	0.23933139205404824    	-6.061708614569589000e-2	0.7179359468035968    	3.834341467479293    	-1.063905349116893    
0.7793576606187111    	0.2386068594881098    	-6.06555990968007500e-2	0.7187020615219104    	3.838433121402396    	-1.065406971759661    
0.7801628345890436    	0.23788232692217137    	-6.06927254842760300e-2	0.7194701091047675    	3.842535098339277    	-1.06691324750848    
0.7809685770594179    	0.23715779435623294    	-6.07284559934862600e-2	0.7202401210659316    	3.8466475665981683    	-1.0684242044947012    
0.7817749103829745    	0.2364332617902945    	-6.07627811024839900e-2	0.7210121292804906    	3.850770696417057    	-1.069939871107838    
0.7825818570749254    	0.23570872922435607    	-6.079569108029280000e-2	0.7217861659946326    	3.854904660015899    	-1.0714602759987364    
0.7833894398167691    	0.23498419665841763    	-6.08271759828252800e-2	0.7225622638339438    	3.859049631640932    	-1.0729854480827896    
0.7841976814648507    	0.2342596640924792    	-6.085722564905387000e-2	0.7233404558157968    	3.8632057876308408    	-1.0745154165432111    
0.7850066050559596    	0.23353513152654076    	-6.088582969592733000e-2	0.7241207753600323    	3.867373306473807    	-1.0760502108343495    
0.7858162338119711    	0.23281059896060233    	-6.09129775180911300e-2	0.7249032562938799    	3.871552368833787    	-1.0775898606850596    
0.7866265911514605    	0.2320860663946639    	-6.093865828019231000e-2	0.7256879328712682    	3.8757431576536465    	-1.0791343961021267    
0.7874377006921673    	0.23136153382872546    	-6.09628609170510300e-2	0.7264748397751164    	3.8799458581673965    	-1.08068384737374    
0.7882495862595641    	0.23063700126278702    	-6.098557412271757000e-2	0.7272640121368464    	3.884160658004405    	-1.0822382450730264    
0.7890622718932577    	0.2299124686968486    	-6.10067863537550200e-2	0.7280554855395026    	3.888387747206057    	-1.083797620061634    
0.7898757818581372    	0.22918793613091015    	-6.10264858204581300e-2	0.7288492960376791    	3.8926273183321856    	-1.0853620034933773    
0.7906901406452773    	0.22846340356497172    	-6.10446604778328300e-2	0.7296454801674446    	3.896879566514075    	-1.086931426817936    
0.7915053729865482    	0.22773887099903328    	-6.10612980348516200e-2	0.7304440749516966    	3.9011446894830577    	-1.0885059217846147    
0.7923215038575377    	0.22701433843309485    	-6.10763859300208700e-2	0.7312451179275169    	3.9054228877166124    	-1.0900855204461637    
0.7931385584890631    	0.2262898058671564    	-6.10899113460858200e-2	0.7320486471429772    	3.9097143644213075    	-1.0916702551626558    
0.7939565623725617    	0.22556527330121798    	-6.11018611887116300e-2	0.7328547011838501    	3.9140193256754534    	-1.0932601586054336    
0.7947755412689708    	0.22484074073527954    	-6.11122220901053300e-2	0.7336633191788655    	3.918337980457181    	-1.0948552637611102    
0.7955955212259304    	0.2241162081693411    	-6.11209804062307400e-2	0.7344745408196995    	3.922670540751195    	-1.0964556039356441    
0.7964165285676967    	0.22339167560340267    	-6.11281221935504400e-2	0.7352884063741462    	3.9270172216191215    	-1.098061212758473    
0.7972385899244209    	0.22266714303746424    	-6.1133633227134100e-2	0.7361049566972867    	3.9313782412591616    	-1.0996721241867182    
0.7980617322304335    	0.2219426104715258    	-6.11374989748370200e-2	0.7369242332555964    	3.935753821134841    	-1.101288372509457    
0.798885982735729    	0.22121807790558737    	-6.11397046022382200e-2	0.7377462781334908    	3.9401441860099706    	-1.1029099923520644    
0.7997113690209757    	0.22049354533964893    	-6.11402349649384600e-2	0.7385711340560374    	3.9445495640699457    	-1.1045370186806265    
0.8005379189977799    	0.2197690127737105    	-6.11390745950695200e-2	0.7393988444027103    	3.948970186995208    	-1.1061694868064258    
0.8013656609294731    	0.21904448020777206    	-6.113620769933162000e-2	0.7402294532301416    	3.9534062900827514    	-1.107807432390502    
0.8021946234355701    	0.21831994764183363    	-6.113161815433722000e-2	0.7410630052812329    	3.957858112294791    	-1.1094508914482868    
0.803024835506575    	0.2175954150758952    	-6.1125289494166500e-2	0.7418995460124085    	3.9623258964043107    	-1.1110999003543163    
0.8038563265104759    	0.21687088250995676    	-6.111720490215665000e-2	0.7427391216083192    	3.9668098890735966    	-1.1127544958470226    
0.8046891262120092    	0.21614634994401832    	-6.11073472134704600e-2	0.7435817789985387    	3.971310340943407    	-1.1144147150336046    
0.8055232647782484    	0.2154218173780799    	-6.10956988890727200e-2	0.7444275658891756    	3.9758275068018074    	-1.1160805953949813    
0.8063587727938054    	0.21469728481214145    	-6.108224202220555000e-2	0.7452765307715998    	3.980361645630774    	-1.1177521747908281    
0.8071956812742221    	0.21397275224620302    	-6.10669583248435600e-2	0.7461287229493786    	3.984913020750054    	-1.1194294914646976    
0.808034021677334    	0.21324821968026458    	-6.104982911572083000e-2	0.7469841925616131    	3.989481899941802    	-1.1211125840492309    
0.8088738259195899    	0.21252368711432615    	-6.10308353172195200e-2	0.7478429906023704    	3.9940685555543625    	-1.1228014915714497    
0.8097151263871176    	0.2117991545483877    	-6.10099574387478900e-2	0.7487051689483697    	3.998673264650134    	-1.124496253458149    
0.8105579559548364    	0.21107462198244928    	-6.09871755717296200e-2	0.7495707803831069    	4.003296309134415    	-1.1261969095413742    
0.8114023479965955    	0.21035008941651084    	-6.096246937829499e-2	0.7504398786183005    	4.00793797586994    	-1.1279035000639952    
0.8122483364047253    	0.2096255568505724    	-6.093581808020847000e-2	0.7513125183245168    	4.0125985568404445    	-1.1296160656853769    
0.81309595560265    	0.20890102428463397    	-6.09072004469613200e-2	0.7521887551556887    	4.0172783492816135    	-1.1313346474871477    
0.8139452405648634    	0.20817649171869554    	-6.08765947826057500e-2	0.7530686457822577    	4.021977655858086    	-1.1330592869790685    
0.8147962268328139    	0.2074519591527571    	-6.0843978921486900e-2	0.7539522479113271    	4.026696784771087    	-1.1347900261050028    
0.8156489505314963    	0.20672742658681867    	-6.080933020760716000e-2	0.7548396203238892    	4.031436049957254    	-1.1365269072489923    
0.8165034483909083    	0.20600289402088023    	-6.07726254864948600e-2	0.7557308229044135    	4.036195771246657    	-1.1382699732414383    
0.8173597577612322    	0.2052783614549418    	-6.07338410904286300e-2	0.7566259166708035    	4.040976274522794    	-1.1400192673653948    
0.8182179166367368    	0.20455382888900336    	-6.06929528263731500e-2	0.7575249638103636    	4.045777891914683    	-1.1417748333629671    
0.8190779636738806    	0.20382929632306493    	-6.06499359567908700e-2	0.7584280277170898    	4.050600961996019    	-1.1435367154418303    
0.8199399382115607    	0.2031047637571265    	-6.06047651950085000e-2	0.7593351730165524    	4.055445829918073    	-1.1453049582818602    
0.8208038802954872    	0.20238023119118806    	-6.0557414679734200e-2	0.760246465615753    	4.060312847675965    	-1.1470796070418827    
0.8216698307045858    	0.20165569862524962    	-6.05078579686332500e-2	0.7611619727359524    	4.065202374283989    	-1.1488607073665458    
0.8225378309631514    	0.2009311660593112    	-6.04560680122663500e-2	0.7620817629508851    	4.070114775979711    	-1.1506483053933148    
0.8234079233738573    	0.20020663349337275    	-6.040201714217774000e-2	0.7630059062316795    	4.0750504264638785    	-1.1524424477595923    
0.8242801510460617    	0.19948210092743432    	-6.03456770563212200e-2	0.7639344739897406    	4.080009707129444    	-1.15424318160997    
0.8251545579159442    	0.19875756836149588    	-6.028701879644520000e-2	0.7648675391194989    	4.084993007289883    	-1.1560505546036108    
0.8260311887763158    	0.19803303579555745    	-6.02260127309200300e-2	0.7658051760453957    	4.090000724430127    	-1.1578646149217628    
0.8269100893061647    	0.19730850322961901    	-6.01626285342250500e-2	0.7667474607719396    	4.095033264473909    	-1.1596854112754198    
0.8277913060995221    	0.19658397066368058    	-6.00968351658038600e-2	0.7676944709337182    	4.100091042050863    	-1.1615129929131112    
0.8286748866968556    	0.19585943809774214    	-6.00286008539446400e-2	0.7686462858429111    	4.105174480750279    	-1.163347409628845    
0.8295608796155306    	0.1951349055318037    	-5.995789306555999000e-2	0.7696029865499707    	4.110284013445191    	-1.165188711770194    
0.8304493343879819    	0.19441037296586527    	-5.988467848998053000e-2	0.7705646558980013    	4.115420082582799    	-1.167036950246531    
0.8313403015929294    	0.19368584039992684    	-5.98089230111794400e-2	0.7715313785817499    	4.12058314049953    	-1.168892176537422    
0.832233832891366    	0.1929613078339884    	-5.97305916862150500e-2	0.772503241205151    	4.12577364972837    	-1.1707544427011731    
0.8331299810670655    	0.19223677526804997    	-5.96496487147884600e-2	0.773480332352277    	4.130992083377795    	-1.1726238013835393    
0.8340288000651477    	0.19151224270211153    	-5.95660574176389200e-2	0.7744627426475088    	4.136238925453132    	-1.1745003058265977    
0.8349303450334404    	0.1907877101361731    	-5.947978020086776000e-2	0.7754505648325727    	4.141514671267992    	-1.1763840098777898    
0.8358346723647664    	0.19006317757023466    	-5.93907785401698300e-2	0.7764438938245967    	4.1468198277543395    	-1.1782749679991344    
0.8367418397445108    	0.18933864500429623    	-5.9299012930048300e-2	0.7774428268144625    	4.1521549139877685    	-1.1801732352766168    
0.8376519061961032    	0.1886141124383578    	-5.92044428709754800e-2	0.7784474633251277    	4.157520461498988    	-1.182078867429758    
0.838564932128635    	0.18788957987241936    	-5.9107026828557800e-2	0.7794579053000773    	4.162917014746225    	-1.1839919208213692    
0.8394809793917654    	0.18716504730648093    	-5.900672219407883000e-2	0.7804742571976866    	4.168345131619192    	-1.1859124524674938    
0.8404001113278693    	0.1864405147405425    	-5.89034852566614300e-2	0.781496626071208    	4.173805383866285    	-1.1878405200475406    
0.8413223928276137    	0.18571598217460406    	-5.87972711583150500e-2	0.7825251216692987    	4.179298357631476    	-1.1897761819146173    
0.8422478903906034    	0.18499144960866562    	-5.86880338595139300e-2	0.7835598565310895    	4.184824653962054    	-1.1917194971060647    
0.8431766721868723    	0.18426691704272719    	-5.857572609417856000e-2	0.7846009460926939    	4.190384889377473    	-1.1936705253541962    
0.8441088081206187    	0.18354238447678875    	-5.84602993267358900e-2	0.7856485087938828    	4.195979696439073    	-1.1956293270972513    
0.845044369900833    	0.18281785191085032    	-5.834170370911086000e-2	0.786702666191722    	4.201609724356996    	-1.1975959634905637    
0.8459834311089802    	0.18209331934491188    	-5.82198880284603200e-2	0.7877635430805199    	4.207275639630801    	-1.1995704964179525    
0.8469260672789848    	0.18136878677897345    	-5.80947996624560800e-2	0.7888312676165287    	4.212978126715465    	-1.20155298850334    
0.8478723559701615    	0.180644254213035    	-5.79663845227923600e-2	0.7899059714473692    	4.218717888712614    	-1.2035435031226014    
0.8488223768551667    	0.17991972164709658    	-5.78345870007497800e-2	0.790987789854417    	4.224495648130977    	-1.205542104415653    
0.849776211803102    	0.17919518908115814    	-5.76993499097679000e-2	0.7920768618933343    	4.230312147636935    	-1.2075488572987851    
0.8507339449766139    	0.1784706565152197    	-5.756061442890437000e-2	0.7931733305477094    	4.23616815087508    	-1.209563827477245    
0.8516956629210982    	0.17774612394928127    	-5.741832002985298000e-2	0.7942773428912453    	4.242064443334422    	-1.2115870814580727    
0.8526614546723404    	0.17702159138334284    	-5.72724044194776100e-2	0.7953890502528629    	4.2480018332301785    	-1.213618686563203    
0.8536314118624294    	0.1762970588174044    	-5.712280346503883000e-2	0.7965086083973906    	4.2539811524687945    	-1.2156587109428332    
0.8546056288309039    	0.17557252625146597    	-5.69694511160067500e-2	0.797636177714897    	4.260003257659127    	-1.2177072235890678    
0.8555842027461155    	0.17484799368552753    	-5.68122793319042800e-2	0.7987719234142111    	4.266069031145996    	-1.2197642943498452    
0.8565672337316749    	0.1741234611195891    	-5.665121799958747000e-2	0.7999160157320874    	4.272179382127289    	-1.2218299939431516    
0.8575548249988464    	0.17339892855365066    	-5.64861948395170900e-2	0.8010686301593293    	4.2783352478616425    	-1.2239043939715344    
0.8585470829861702    	0.17267439598771223    	-5.631713532187639000e-2	0.8022299476642939    	4.284537594862124    	-1.2259875669369165    
0.8595441175173335    	0.1719498634217738    	-5.61439625640310600e-2	0.8034001549533024    	4.290787420287037    	-1.228079586255723    
0.8605460419450762    	0.17122533085583536    	-5.59665972286047500e-2	0.8045794447164715    	4.297085753252847    	-1.230180526274331    
0.8615529733315974    	0.17050079828989692    	-5.57849574173262200e-2	0.805768015914271    	4.3034336563646285    	-1.232290462284838    
0.8625650326215524    	0.16977626572395849    	-5.55989585541676200e-2	0.8069660740673846    	4.309832227264146    	-1.2344094705411763    
0.8635823448324882    	0.16905173315802005    	-5.54085132620778700e-2	0.8081738315704102    	4.316282600305263    	-1.2365376282755651    
0.8646050392536243    	0.16832720059208162    	-5.521353123602867000e-2	0.8093915080175955    	4.322785948293621    	-1.238675013715319    
0.8656332496635973    	0.16760266802614318    	-5.50139191057758100e-2	0.8106193305578215    	4.3293434843825365    	-1.2408217061000175    
0.8666671145551785    	0.16687813546020475    	-5.480958028749275000e-2	0.8118575342676858    	4.335956464065553    	-1.2429777856990465    
0.8677067773783309    	0.1661536028942663    	-5.46004148298254000e-2	0.8131063625485055    	4.342626187296751    	-1.2451433338295244    
0.8687523868021346    	0.16542907032832788    	-5.43863192540386800e-2	0.814366067548096    	4.349354000743376    	-1.2473184328746147    
0.8698040969852417    	0.16470453776238944    	-5.41671863654977900e-2	0.815636910619744    	4.356141300237117    	-1.2495031663022453    
0.8708620678735772    	0.163980005196451    	-5.39429050819963400e-2	0.8169191627915809    	4.362989533280928    	-1.2516976186842372    
0.8719264655218673    	0.16325547263051257    	-5.37133602243154500e-2	0.8182131052975518    	4.369900201884815    	-1.253901875715859    
0.8729974624224845    	0.16253094006457414    	-5.34784323026091100e-2	0.8195190301198754    	4.376874865463007    	-1.2561160242358136    
0.8740752378737782    	0.1618064074986357    	-5.32379972932362900e-2	0.820837240580542    	4.38391514399301    	-1.258340152246676    
0.8751599783666026    	0.16108187493269727    	-5.2991926389699700e-2	0.8221680519769029    	4.39102272141016    	-1.2605743489357826    
0.8762518780027008    	0.16035734236675883    	-5.27400857399991300e-2	0.8235117922627017    	4.398199349244857    	-1.2628187046966004    
0.8773511389431725    	0.1596328098008204    	-5.248233617008260000e-2	0.82486880277309    	4.405446850494729    	-1.2650733111505708    
0.8784579719000314    	0.15890827723488196    	-5.221853288391134000e-2	0.8262394390161201    	4.412767123851815    	-1.267338261169457    
0.8795725966375412    	0.15818374466894353    	-5.19485251220712400e-2	0.8276240715154699    	4.42016214820338    	-1.2696136488981988    
0.8806952425591246    	0.1574592121030051    	-5.16721558336004200e-2	0.829023086725524    	4.427633987519168    	-1.2718995697782947    
0.8818261493016071    	0.15673467953706666    	-5.138926128504444000e-2	0.8304368880165627    	4.4351847961130835    	-1.2741961205717178    
0.8829655673972713    	0.15601014697112822    	-5.109967065872539000e-2	0.8318658967385459    	4.442816824324632    	-1.276503399385392    
0.8841137589886612    	0.1552856144051898    	-5.08032056085694200e-2	0.8333105533800917    	4.450532424708776    	-1.2788215056962355    
0.8852709986025874    	0.15456108183925135    	-5.04996797856218500e-2	0.8347713188169656    	4.458334058703846    	-1.2811505403767873    
0.8864375739918673    	0.15383654927331292    	-5.01888983202879200e-2	0.8362486756715793    	4.466224303892335    	-1.2834906057214406    
0.8876137870556127    	0.15311201670737448    	-4.987065725918493600e-2	0.8377431297964278    	4.474205861923611    	-1.2858418054732912    
0.8887999548362405    	0.15238748414143605    	-4.954474295380230000e-2	0.8392552118824382    	4.482281567103767    	-1.288204244851625    
0.8899964106140622    	0.1516629515754976    	-4.92109313932733770e-2	0.8407854792207888    	4.490454395805116    	-1.2905780305800598    
0.8912035051044007    	0.15093841900955918    	-4.88689874810537200e-2	0.8423345176233471    	4.498727476722838    	-1.292963270915362    
0.8924216077678239    	0.15021388644362074    	-4.85186642313516770e-2	0.8439029435364722    	4.507104102164341    	-1.2953600756769532    
0.8936511082531602    	0.1494893538776823    	-4.81597019021814340e-2	0.8454914063509789    	4.5155877403862865    	-1.2977685562771353    
0.8948924179816224    	0.14876482131174387    	-4.77918270344707900e-2	0.8471005909471517    	4.524182049186961    	-1.3001888257520444    
0.8961459718972199    	0.14804028874580544    	-4.741475139833052400e-2	0.8487312204988894    	4.532890890882605    	-1.302620998793365    
0.8974122304027533    	0.147315756179867    	-4.70281708305763550e-2	0.850384059572177    	4.541718348855691    	-1.3050651917808207    
0.8986916814997391    	0.14659122361392857    	-4.663176394457143600e-2	0.8520599175551677    	4.550668745874251    	-1.3075215228154626    
0.899984843173184    	0.14586669104799013    	-4.62251907181086300e-2	0.8537596524550752    	4.559746664370259    	-1.3099901117537882    
0.9012922660383027    	0.1451421584820517    	-4.58080908896143560e-2	0.8554841751486882    	4.568956969140718    	-1.312471080242704    
0.9026145363046592    	0.14441762591611326    	-4.53800822189326160e-2	0.8572344540857265    	4.578304832467274    	-1.3149645517553676    
0.9039522790810984    	0.14369309335017483    	-4.49407585026843400e-2	0.8590115205784141    	4.587795762366684    	-1.3174706516279289    
0.9053061621020257    	0.1429685607842364    	-4.44896873728931400e-2	0.8608164747291326    	4.597435634249144    	-1.3199895070971996    
0.9066768999108443    	0.14224402821829796    	-4.40264078220685400e-2	0.8626504920887758    	4.60723072647912    	-1.3225212473392811    
0.9080652585952789    	0.14151949565235952    	-4.35504274096044400e-2	0.8645148311856744    	4.617187760585725    	-1.3250660035091772    
0.9094720611518536    	0.1407949630864211    	-4.30612191042345770e-2	0.866410842047619    	4.627313946777004    	-1.3276239087814248    
0.9108981935787756    	0.14007043052048265    	-4.2558217694016800e-2	0.8683399758847586    	4.637617035654215    	-1.3301950983917712    
0.9123446118609891    	0.13934589795454422    	-4.20408157049180200e-2	0.8703037961560711    	4.648105377315466    	-1.3327797096799339    
0.9138123499490838    	0.13862136538860578    	-4.15083587325430940e-2	0.8723039912165407    	4.6587879889015715    	-1.335377882133474    
0.9153025289679223    	0.13789683282266735    	-4.09601400608742060e-2	0.8743423889070481    	4.669674632517516    	-1.3379897574328177    
0.9168163678608892    	0.1371723002567289    	-4.039539447129147000e-2	0.8764209733895977    	4.680775905145782    	-1.3406154794974687    
0.9183551957666115    	0.13644776769079048    	-3.981329105298333500e-2	0.8785419047136283    	4.692103343145806    	-1.3432551945334363    
0.9199204664827441    	0.13572323512485204    	-3.92129248159962640e-2	0.8807075416667478    	4.703669544294839    	-1.3459090510819351    
0.9215137754627434    	0.1349987025589136    	-3.85933068676962900e-2	0.8829204685950471    	4.715488311029472    	-1.3485772000693788    
0.9231368799079627    	0.13427416999297517    	-3.795335280977546500e-2	0.8851835270981872    	4.727574819722281    	-1.3512597948587297    
0.924791722676304    	0.13354963742703674    	-3.72918689787922400e-2	0.8874998536975118    	4.739945821859113    	-1.3539569913022254    
0.9264804609372086    	0.1328251048610983    	-3.66075359828889400e-2	0.8898729249543197    	4.752619885006073    	-1.3566689477955514    
0.9282055007580391    	0.13210057229515987    	-3.589888886717610400e-2	0.8923066118908631    	4.765617683460374    	-1.3593958253334868    
0.9299695392192704    	0.13137603972922143    	-3.51642930273204300e-2	0.8948052461919499    	4.778962351818851    	-1.3621377875670828    
0.9317756161484573    	0.130651507163283    	-3.440191466719897400e-2	0.8973737014812583    	4.792679919057278    	-1.3648950008624254    
0.9336271783043157    	0.12992697459734456    	-3.360968425332823000e-2	0.9000174940509875    	4.806799846505763    	-1.3676676343610255    
0.9355281598805499    	0.12920244203140613    	-3.278525073955545500e-2	0.9027429091409945    	4.82135570227846    	-1.3704558600419052    
0.9374830846988791    	0.1284779094654677    	-3.19259236030815850e-2	0.9055571610957975    	4.836386016637671    	-1.3732598527854234    
0.9394971977067206    	0.12775337689952926    	-3.10285984092970300e-2	0.9084685992974234    	4.851935381836892    	-1.3760797904389088    
0.9415766367321852    	0.12702884433359082    	-3.008965978687713000e-2	0.911486976945308    	4.868055887616445    	-1.378915853884161    
0.94372866067562    	0.1263043117676524    	-2.910485280290897000e-2	0.914623807872711    	4.884809026883204    	-1.3817682271068787    
0.9459619585829211    	0.12557977920171395    	-2.806910906871566400e-2	0.9178928495142056    	4.902268275136068    	-1.3846370972680886    
0.9482870776872169    	0.1248552466357755    	-2.697630644330493700e-2	0.9213107712439119    	4.920522659916716    	-1.3875226547776371    
0.9507170316490178    	0.12413071406983707    	-2.581892824735121000e-2	0.9248981034016666    	4.9396818293542415    	-1.3904250933698221    
0.9532681913716978    	0.12340618150389863    	-2.458756517552647700e-2	0.9286806261961714    	4.95988346999813    	-1.3933446101812423    
0.9559616376106442    	0.1226816489379602    	-2.327016049303908800e-2	0.932691477117605    	4.981304562055716    	-1.396281405830933    
0.9588253065830785    	0.12195711637202176    	-2.185081517052755400e-2	0.936974491412551    	5.004179220150264    	-1.3992356845028755    
0.9618975836198195    	0.12123258380608333    	-2.03077905871538120e-2	0.9415897930326658    	5.028828553375212    	-1.4022076540309718    
0.9652337550193868    	0.1205080512401449    	-1.860992993408215300e-2	0.9466238250853047    	5.055714235773469    	-1.4051975259865561    
0.9689187111305387    	0.11978351867420646    	-1.67096264792460900e-2	0.9522090846512927    	5.0855439057542675    	-1.4082055157685527    
0.9730954185815454    	0.11905898610826803    	-1.452709508770651200e-2	0.9585683234938388    	5.1195072325721265    	-1.4112318426963661    
0.9780427702994644    	0.11833445354232959    	-1.19074569786598500e-2	0.9661353133208046    	5.1599208976166295    	-1.414276730105606    
0.9844811395571428    	0.11760992097639116    	-8.452680084692205000e-3	0.9760284594724505    	5.212758063246764    	-1.4173404054467518    
1.    	0.11688538841045272    	-0.    	1.    	5.340784905047023    	-1.4204231003868666    


==> plot-data/psi-plots/K1.0N2.dat <==
# K=1.    	h=-0.1    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	5.607838373452524000e-3	0.    	0.    	0.    	-2.938369875792809    
1.489151367920362000e-2	7.577254828292632000e-3	9.2417141410961600e-2	0.10730865509016524    	0.5711775176922553    	-2.787878134944621    
2.107146049920826700e-2	9.546671283132737000e-3	0.11960132223615856    	0.14067278273536682    	0.7487665443401192    	-2.672358758710079    
2.58214960062183800e-2	1.151608773797284400e-2	0.13597896316487956    	0.16180045917109792    	0.8612239576869393    	-2.578584259818263    
2.983267787417105400e-2	1.34855041928129500e-2	0.14723575173323933    	0.1770684296074104    	0.9424916005129925    	-2.4996511346156214    
3.33725240774959130e-2	1.545492064765305600e-2	0.1555270619094324    	0.18889958598692833    	1.0054659293460568    	-2.431497461327076    
3.65781577846122750e-2	1.742433710249316500e-2	0.16190800270276545    	0.19848616048737774    	1.0564929021632794    	-2.3715299233482745    
3.95309924072725100e-2	1.939375355733327400e-2	0.1669709370371374    	0.2065019294444099    	1.0991588643023564    	-2.317991384676426    
4.228404519195451000e-2	2.13631700121733830e-2	0.17107927517496063    	0.21336332036691516    	1.1356803567368647    	-2.2696360393627875    
4.48741228754095170e-2	2.33325864670134890e-2	0.1744705016971171    	0.2193446245725266    	1.167517364533233    	-2.2255484406274646    
4.732801049140701300e-2	2.530200292185359500e-2	0.17730739153502476    	0.22463540202643176    	1.1956788686564979    	-2.185036123678781    
4.966591837986568000e-2	2.727141937669370600e-2	0.1797057751907921    	0.2293716935706578    	1.2208889809724595    	-2.1475625949298043    
5.19035401674349600e-2	2.924083583153381000e-2	0.18175061760570946    	0.2336541577731444    	1.2436834822242642    	-2.1127037442561787    
5.405335007371473000e-2	3.121025228637392400e-2	0.18350582891456793    	0.2375591789882827    	1.264468947500333    	-2.080118494244897    
5.612545728286664000e-2	3.31796687412140300e-2	0.18502051093123997    	0.24114596821410664    	1.2835605423467138    	-2.0495284467476504    
5.812818927238943000e-2	3.514908519605413600e-2	0.18633307781269934    	0.24446126708508878    	1.3012070609611202    	-2.020703407385461    
6.0068502305814400e-2	3.71185016508942400e-2	0.1874740572526537    	0.2475425595584681    	1.3176080212075219    	-1.993450861741928    
6.19522778329255700e-2	3.908791810573434300e-2	0.1884680445260616    	0.25042032235898715    	1.3329256431787084    	-1.967608175459895    
6.37845413075205400e-2	4.10573345605744500e-2	0.18933509652255248    	0.253119637830073    	1.3472934340055307    	-1.9430367136796152    
6.55696268852393200e-2	4.302675101541455500e-2	0.19009174608062215    	0.2556613729658615    	1.3608224635537158    	-1.9196173395477425    
6.73113035075848700e-2	4.49961674702546550e-2	0.1907517530299497    	0.2580630565375346    	1.3736060331511344    	-1.897246921029831    
6.901287289270499e-2	4.69655839250947600e-2	0.19132666903765705    	0.260339541930362    	1.3857232037059728    	-1.875835586583897    
7.06772467205727600e-2	4.89350003799348700e-2	0.19182626841590938    	0.2625035151364821    	1.397241499627077    	-1.8553045449425811    
7.23070081704802800e-2	5.09044168347749700e-2	0.1922588808571549    	0.26456588902763517    	1.4082190074405179    	-1.835584335335078    
7.39044615181448900e-2	5.28738332896150800e-2	0.1926316514193455    	0.2665361129374904    	1.41870602362    	-1.8166134100329177    
7.54716725096745800e-2	5.48432497444551800e-2	0.19295074579396454    	0.26842241830363917    	1.4287463620786371    	-1.7983369762438188    
7.70105015226333800e-2	5.681266619929528000e-2	0.1932215139406884    	0.27023201546332176    	1.4383784016640928    	-1.7807060424153873    
7.85226310310125500e-2	5.87820826541353900e-2	0.19344862168564306    	0.2719712527166556    	1.447635932812931    	-1.7636766271259754    
8.0009588524050400e-2	6.075149910897549000e-2	0.1936361574450569    	0.2736457459691073    	1.4565488476055368    	-1.7472090983948416    
8.14727657664614500e-2	6.27209155638156000e-2	0.19378771938571    	0.27526048515217144    	1.4651437062171562    	-1.731267618432517    
8.29134350900021400e-2	6.46903320186557200e-2	0.19390648716136155    	0.2768199222513637    	1.473444205469201    	-1.7158196742616072    
8.43327632561331300e-2	6.66597484734958300e-2	0.19399528130162172    	0.27832804455775484    	1.4814715687291078    	-1.700835678748959    
8.57318233171007300e-2	6.86291649283359400e-2	0.19405661270584637    	0.2797884360229471    	1.4892448724877523    	-1.6862886297426667    
8.71116048204629200e-2	7.05985813831760500e-2	0.19409272410572728    	0.2812043289261902    	1.4967813213707706    	-1.6721538174459534    
8.84730226280209700e-2	7.25679978380161600e-2	0.19410562499702044    	0.2825786476250414    	1.504096481012538    	-1.6584085720614465    
8.98169245746861700e-2	7.45374142928562700e-2	0.19409712122584658    	0.28391404580053275    	1.511204476303011    	-1.6450320452333251    
9.11440981470192700e-2	7.65068307476963900e-2	0.19406884013956244    	0.2852129382865817    	1.5181181608078367    	-1.6320050199968983    
9.24552763306650800e-2	7.8476247202536500e-2	0.1940222520932338    	0.28647752842389884    	1.5248492623664576    	-1.61930974488681    
9.3751142750782900e-2	8.04456636573766100e-2	0.19395868889760895    	0.28770983164839187    	1.5314085086473719    	-1.6069297886098795    
9.50323362055756500e-2	8.24150801122167200e-2	0.1938793597122647    	0.2889116959178404    	1.5378057358742885    	-1.5948499122973272    
9.62994546795688200e-2	8.43844965670568300e-2	0.19378536479319233    	0.29008481947276116    	1.544049983362834    	-1.5830559568447529    
9.7553058906389790e-2	8.63539130218969400e-2	0.19367770741819462    	0.29123076632458444    	1.550149575960297    	-1.5715347432507898    
9.87936755430492500e-2	8.83233294767370600e-2	0.19355730428558002    	0.29235097982862923    	1.5561121962912297    	-1.5602739841952165    
0.10002180000434677    	9.02927459315771700e-2	0.1934249945780377    	0.2934467945823845    	1.561944948089065    	-1.5492622053689495    
0.10123789900278976    	9.22621623864172800e-2	0.19328154792768454    	0.29451944693047427    	1.5676544121114584    	-1.5384886752931166    
0.10244241282869058    	9.4231578841257390e-2	0.19312767140257597    	0.2955700842312665    	1.5732466954641589    	-1.5279433425511373    
0.1036357574036207    	9.6200995296097500e-2	0.19296401567099916    	0.2965997730746199    	1.5787274753420522    	-1.5176167795136086    
0.10481832613196852    	9.81704117509376100e-2	0.19279118045589752    	0.297609506587866    	1.5841020379171027    	-1.5075001317663537    
0.10599049158023349    	0.10013982820577773    	0.19260971934682516    	0.29860021092705863    	1.5893753128896715    	-1.4975850725617996    
0.10715260699305426    	0.10210924466061784    	0.19242014410138156    	0.2995727510944358    	1.5945519044534344    	-1.487863761706588    
0.10830500767517433    	0.10407866111545795    	0.1922229284553629    	0.3005279361305372    	1.5996361189317425    	-1.4783288083767983    
0.10944801224724343    	0.10604807757029806    	0.19201851153122418    	0.30146652377846767    	1.6046319896043464    	-1.4689732374189786    
0.11058192379235995    	0.10801749402513817    	0.19180730088575826    	0.30238922467811824    	1.609543299032202    	-1.4597904587520407    
0.11170703090143973    	0.10998691047997829    	0.19158967523826284    	0.30329670613970255    	1.6143735991430734    	-1.4507742395338201    
0.11282360863273444    	0.1119563269348184    	0.19136598692653292    	0.3041895955592674    	1.6191262294114537    	-1.4419186787978453    
0.11393191938981985    	0.11392574338965851    	0.19113656411213625    	0.3050684835019561    	1.6238043332700176    	-1.4332181843018204    
0.11503221372840763    	0.11589515984449862    	0.1909017127634348    	0.30593392649184237    	1.6284108729592166    	-1.4246674513603514    
0.11612473109799439    	0.11786457629933873    	0.19066171845874885    	0.3067864495567432    	1.6329486430726925    	-1.4162614434612721    
0.11720970052639508    	0.11983399275417884    	0.19041684801055603    	0.3076265485369511    	1.6374202828460895    	-1.4079953744882014    
0.11828734124936213    	0.12180340920901896    	0.19016735093327192    	0.30845469218263405    	1.6418282873209975    	-1.3998646923922222    
0.11935786329393248    	0.12377282566385907    	0.18991346078278803    	0.30927132407672053    	1.646175017579994    	-1.3918650641731904    
0.12042146801737703    	0.12574224211869917    	0.18965539636732368    	0.3100768643847007    	1.6504627100604057    	-1.3839923620466268    
0.1214783486058283    	0.12771165857353928    	0.18939336286042416    	0.3108717114662525    	1.6546934851325952    	-1.3762426506856134    
0.1225286905384009    	0.1296810750283794    	0.18912755280078633    	0.31165624333918723    	1.6588693548921856    	-1.3686121754389875    
0.12357267201648585    	0.1316504914832195    	0.1888581470166853    	0.31243081903317116    	1.6629922303655829    	-1.361097351437527    
0.12461046436420749    	0.1336199079380596    	0.18858531546851873    	0.31319577983272623    	1.6670639281261654    	-1.3536947535090027    
0.12564223240029912    	0.13558932439289972    	0.18830921801440983    	0.31395145041470895    	1.671086176348802    	-1.346401106831087    
0.12666813478510006    	0.13755874084773984    	0.18803000512211823    	0.3146981399072183    	1.6750606204461587    	-1.339213278258263    
0.12768832434446262    	0.13952815730257995    	0.18774781851213124    	0.3154361428565938    	1.67898882821579    	-1.332128268265247    
0.1287029483717122    	0.14149757375742006    	0.18746279175124905    	0.3161657401229613    	1.6828722946069088    	-1.3251432034550725    
0.1297121489100562    	0.14346699021226017    	0.18717505081488564    	0.31688719972494184    	1.6867124462165646    	-1.3182553295849924    
0.1307160630177636    	0.14543640666710028    	0.18688471456751704    	0.31760077758528066    	1.6905106452584406    	-1.31146200506785    
0.1317148230147897    	0.1474058231219404    	0.18659189524903946    	0.31830671826382917    	1.6942681934643382    	-1.304760694910528    
0.13270855671589818    	0.1493752395767805    	0.1862966988921943    	0.31900525560809245    	1.6979863355468796    	-1.2981489650546782    
0.13369738764814476    	0.15134465603162062    	0.18599922572166785    	0.3196966133698126    	1.701666262481429    	-1.291624477088112    
0.13468143525562853    	0.15331407248646073    	0.18569957052393987    	0.3203810057795684    	1.7053091145645465    	-1.285184983298087    
0.13566081509199762    	0.15528348894130084    	0.18539782298443883    	0.3210586380764365    	1.7089159842332418    	-1.2788283220403183    
0.13663563900148273    	0.15725290539614095    	0.18509406800131223    	0.32172970700279496    	1.7124879186986937    	-1.272552413399827    
0.13760601528947847    	0.15922232185098106    	0.18478838597987673    	0.3223944012693552    	1.7160259224214982    	-1.2663552551218347    
0.1385720488830314    	0.16119173830582118    	0.18448085309768203    	0.32305290198071346    	1.719530959376776    	-1.2602349187927855    
0.13953384148241862    	0.1631611547606613    	0.184171541565854    	0.3237053830482726    	1.7230039552520529    	-1.2541895462532666    
0.14049149170407582    	0.1651305712155014    	0.18386051985818355    	0.32435201156225935    	1.7264457994274145    	-1.2482173462261326    
0.14144509521628137    	0.1670999876703415    	0.1835478529192607    	0.3249929481355421    	1.7298573468055658    	-1.2423165911445266    
0.1423947448658606    	0.16906940412518162    	0.18323360239062486    	0.3256283472564855    	1.7332394196899883    	-1.2364856141657383    
0.14334053079987155    	0.17103882058002173    	0.18291782677786725    	0.32625835757773886    	1.7365928093220886    	-1.2307228063579931    
0.14428254057929749    	0.17300823703486184    	0.18260058163615986    	0.32688312221545734    	1.7399182774738806    	-1.2250266140482835    
0.14522085928771977    	0.17497765348970196    	0.182281919737813    	0.32750277902553276    	1.7432165579182919    	-1.2193955363203106    
0.14615556963390455    	0.17694706994454207    	0.18196189122111853    	0.3281174608550231    	1.7464883577674635    	-1.213828122652455    
0.1470867520489543    	0.17891648639938218    	0.18164054373563213    	0.3287272957845864    	1.7497343587631646    	-1.2083229706864713    
0.14801448477889342    	0.1808859028542223    	0.18131792258089213    	0.3293324073597856    	1.7529552185079698    	-1.2028787241183276    
0.14893884397216947    	0.1828553193090624    	0.18099407082552849    	0.329932914797698    	1.7561515715649934    	-1.1974940707032449    
0.1498599037631335    	0.18482473576390251    	0.18066902943249788    	0.3305289331956314    	1.7593240305688314    	-1.1921677403676016    
0.15077773635175265    	0.18679415221874263    	0.18034283736533877    	0.3311205737170914    	1.76247318721542    	-1.186898503420904    
0.15169241207780224    	0.18876356867358274    	0.18001553169482512    	0.33170794377262736    	1.765599613224635    	-1.1816851688615273    
0.1526039994940002    	0.19073298512842285    	0.17968714769054894    	0.33229114718454916    	1.7687038612170383    	-1.1765265827703835    
0.15351256543295058    	0.19270240158326296    	0.17935771892427288    	0.33287028435722343    	1.7717864656203222    	-1.1714216267871003    
0.1544181750739983    	0.19467181803810307    	0.17902727735026527    	0.33344545242426354    	1.7748479434527653    	-1.166369216663677    
0.15532089200350968    	0.19664123449294318    	0.17869585337859062    	0.3340167453821003    	1.777888795034197    	-1.1613683008909323    
0.15622077827525477    	0.1986106509477833    	0.1783634759622091    	0.33458425423746385    	1.780909504771008    	-1.1564178593934002    
0.15711789446632465    	0.2005800674026234    	0.17803017266460988    	0.33514806713093453    	1.7839105418137784    	-1.1515169022886123    
0.15801229973157868    	0.20254948385746352    	0.1776959697277026    	0.3357082694592813    	1.7868923607084581    	-1.146664468707001    
0.15890405185466036    	0.20451890031230363    	0.1773608921360936    	0.33626494399075396    	1.7898554020100372    	-1.1418596256688933    
0.15979320729775054    	0.20648831676714374    	0.177024963676742    	0.33681817097449257    	1.792800092864905    	-1.1371014670153248    
0.16067982124847702    	0.20845773322198385    	0.17668820699480028    	0.33736802824327733    	1.7957268475577641    	-1.1323891123895944    
0.16156394766475568    	0.21042714967682397    	0.17635064365012826    	0.33791459131488394    	1.7986360680511178    	-1.1277217062667109    
0.1624456393185376    	0.21239656613166408    	0.17601229416333056    	0.33845793348186815    	1.8015281444631723    	-1.123098417028043    
0.16332494783642065    	0.2143659825865042    	0.17567317806793176    	0.3389981259043524    	1.8044034555617177    	-1.118518436078677    
0.16420192373969913    	0.2163353990413443    	0.17533331395182128    	0.33953523769152044    	1.807262369197902    	-1.1139809770051352    
0.1650766164821293    	0.2183048154961844    	0.17499271950499173    	0.340069335987121    	1.8101052427613484    	-1.1094852747712578    
0.16594907448645305    	0.22027423195102452    	0.17465141155482133    	0.34060048604127435    	1.8129324235623612    	-1.1050305849502002    
0.16681934517907068    	0.22224364840586464    	0.17430940610460932    	0.34112875128368003    	1.8157442492215945    	-1.1006161829906087    
0.1676874750235029    	0.22421306486070475    	0.1739667183748849    	0.34165419339838776    	1.8185410480680395    	-1.0962413635151653    
0.1685535095529647    	0.22618248131554486    	0.173623362833264    	0.3421768723862287    	1.8213231394713287    	-1.091905439649813    
0.16941749340080448    	0.22815189777038497    	0.17327935322495047    	0.34269684662575495    	1.8240908341661042    	-1.0876077423820505    
0.17027947033026114    	0.23012131422522508    	0.1729347026111585    	0.34321417294141965    	1.8268444346149213    	-1.0833476199468108    
0.17113948326312098    	0.2320907306800652    	0.1725894233915522    	0.34372890665467315    	1.829584235280223    	-1.0791244372385054    
0.1719975743072245    	0.2340601471349053    	0.17224352733466594    	0.3442411016418904    	1.8323105229326715    	-1.0749375752479093    
0.17285378478230143    	0.23602956358974542    	0.17189702560400313    	0.34475081038630456    	1.8350235769275787    	-1.0707864305226398    
0.17370815524626793    	0.23799898004458553    	0.17154992878374822    	0.3452580840300162    	1.837723669481739    	-1.0666704146500496    
0.1745607255188962    	0.23996839649942564    	0.17120224689540695    	0.34576297241430315    	1.8404110658879875    	-1.062588953761429    
0.17541153470554627    	0.24193781295426575    	0.17085398943693922    	0.34626552414248546    	1.8430860248498155    	-1.0585414880564696    
0.1762606212203417    	0.24390722940910586    	0.17050516538626542    	0.3467657866066071    	1.8457487986233898    	-1.0545274713470054    
0.17710802280735624    	0.24587664586394598    	0.17015578323100908    	0.3472638060383653    	1.8483996332886377    	-1.050546370619101    
0.17795377656228362    	0.2478460623187861    	0.16980585098716883    	0.34775962754945244    	1.8510387689639773    	-1.0465976656126081    
0.17879791895223895    	0.2498154787736262    	0.1694553762158303    	0.34825329516806924    	1.8536664400006675    	-1.0426808484173602    
0.17964048583589987    	0.2517848952284663    	0.16910436603802784    	0.3487448518739277    	1.8562828751691196    	-1.038795423085224    
0.18048151248222116    	0.2537543116833064    	0.1687528271614132    	0.3492343396436344    	1.8588882979004626    	-1.0349409052572631    
0.18132103358863375    	0.25572372813814653    	0.1684007658830034    	0.3497217994716371    	1.861482926398037    	-1.031116821805314    
0.18215908329888075    	0.25769314459298664    	0.1680481881144592    	0.35020727141333996    	1.8640669738668834    	-1.0273227104873137    
0.18299569522021775    	0.25966256104782676    	0.1676950993902402    	0.35069079461045793    	1.8666406486487024    	-1.0235581196157448    
0.18383090243963737    	0.26163197750266687    	0.16734150488596017    	0.35117240732559757    	1.869204154405916    	-1.0198226077386117    
0.18466473754024237    	0.263601393957507    	0.16698740942683515    	0.35165214696707753    	1.8717576902537827    	-1.016115743332373    
0.18549723261608234    	0.2655708104123471    	0.1666328175054205    	0.35213005012150284    	1.8743014509337819    	-1.012437104506309    
0.18632841928776914    	0.2675402268671872    	0.16627773328824808    	0.35260615257601724    	1.8768356269320572    	-1.008786278717807    
0.1871583287168029    	0.2695096433220273    	0.1659221606309069    	0.3530804893477098    	1.8793604046359422    	-1.0051628624980864    
0.18798699161918908    	0.2714790597768674    	0.1655661030863526    	0.3535530947055417    	1.8818759664506686    	-1.0015664611879136    
0.18881443827958624    	0.27344847623170754    	0.16520956391839792    	0.35402400219798413    	1.884382490946479    	-0.9979966886828638    
0.18964069856410054    	0.27541789268654765    	0.1648525461048417    	0.3544932446689423    	1.8868801529433836    	-0.9944531671877274    
0.1904658019333022    	0.27738730914138776    	0.16449505235713482    	0.354960854290437    	1.889369123685119    	-0.9909355269796624    
0.1912897774542973    	0.2793567255962279    	0.1641370851205164    	0.35542686257481365    	1.8918495709041305    	-0.9874434061797287    
0.1921126538132024    	0.281326142051068    	0.16377864658556524    	0.3558913003987676    	1.8943216589494565    	-0.9839764505324453    
0.1929344593264648    	0.2832955585059081    	0.1634197386972583    	0.3563541980237231    	1.8967855488951981    	-0.9805343131930384    
0.19375522195231282    	0.2852649749607482    	0.1630603631609711    	0.35681558511328393    	1.899241398633406    	-0.9771166545220574    
0.1945749693017195    	0.2872343914155883    	0.1627005214526117    	0.35727549075433124    	1.9016893629863776    	-0.9737231418870573    
0.19539372864910978    	0.28920380787042843    	0.1623402148208176    	0.3577339434699274    	1.9041295937753429    	-0.9703534494710582    
0.19621152694293165    	0.29117322432526854    	0.1619794442994778    	0.35819097124240945    	1.906562239943384    	-0.9670072580875023    
0.19702839081540446    	0.29314264078010865    	0.16161821071085045    	0.35864660152625494    	1.9089874476239166    	-0.9636842550014484    
0.19784434659274966    	0.29511205723494877    	0.16125651466883129    	0.3591008612615809    	1.9114053602125425    	-0.9603841337567551    
0.19865942030443393    	0.2970814736897889    	0.16089435659410958    	0.3595537768985435    	1.9138161184969227    	-0.9571065940090083    
0.19947363769270487    	0.299050890144629    	0.16053173671046297    	0.3600053744031678    	1.9162198606878074    	-0.9538513413639694    
0.20028702422178166    	0.3010203065994691    	0.16016865505332956    	0.36045567927511124    	1.9186167225135868    	-0.9506180872213277    
0.20109960508602331    	0.3029897230543092    	0.1598051114764394    	0.3609047165624627    	1.921006837299064    	-0.9474065486235437    
0.20191140521966366    	0.3049591395091493    	0.159441105655124    	0.3613525108747877    	1.9233903360348892    	-0.9442164481095932    
0.20272244930413616    	0.30692855596398944    	0.15907663709110598    	0.3617990863952421    	1.9257673474420396    	-0.9410475135734157    
0.20353276177696067    	0.30889797241882955    	0.15871170511358826    	0.36224446689054896    	1.9281379980249227    	-0.9378994781268923    
0.20434236683953577    	0.31086738887366966    	0.1583463088921648    	0.36268867573170055    	1.9305024121815697    	-0.9347720799671762    
0.2051512884649084    	0.31283680532850977    	0.1579804474339118    	0.3631317358988202    	1.9328607122295114    	-0.9316650622482117    
0.20595955040546446    	0.3148062217833499    	0.1576141195865289    	0.36357366999199336    	1.935213018463432    	-0.9285781729562884    
0.20676717620038024    	0.31677563823819    	0.15724732404752742    	0.36401450024790766    	1.9375594492437378    	-0.925511164789472    
0.2075741891828518    	0.3187450546930301    	0.15688005936218727    	0.3644542485450391    	1.9399001210241629    	-0.9224637950407737    
0.2083806124874514    	0.3207144711478702    	0.1565123239284931    	0.3648929364159445    	1.9422351484171996    	-0.9194358254849178    
0.2091864690566161    	0.32268388760271033    	0.1561441160039751    	0.3653305850605912    	1.9445646442650473    	-0.9164270222685738    
0.20999178164831    	0.32465330405755044    	0.1557754337027674    	0.36576721535107737    	1.94688871966474    	-0.9134371558039309    
0.21079657284181116    	0.32662272051239055    	0.15540627500165324    	0.3662028478434644    	1.9492074840311244    	-0.9104660006654886    
0.21160086504478276    	0.32859213696723066    	0.15503663774436255    	0.3666375027891453    	1.9515210451573735    	-0.9075133354899492    
0.212404680499669    	0.3305615534220708    	0.1546665196391382    	0.3670712001388072    	1.9538295092360765    	-0.9045789428791041    
0.2132080412897993    	0.3325309698769109    	0.15429591826673736    	0.3675039595565367    	1.956132980934319    	-0.9016626093056022    
0.21401096934579253    	0.334500386331751    	0.15392483107980376    	0.36793580042559626    	1.9584315634244294    	-0.8987641250215009    
0.21481348645143364    	0.3364698027865911    	0.15355325540212666    	0.36836674185356033    	1.960725358411315    	-0.8958832839695021    
0.2156156142497428    	0.3384392192414312    	0.153181188439036    	0.3687968026887788    	1.9630144662200966    	-0.8930198836967782    
0.21641737424903484    	0.34040863569627133    	0.15280862726954664    	0.3692260015185815    	1.9652989857865484    	-0.8901737252712981    
0.2172187878280545    	0.34237805215111144    	0.15243556885698786    	0.3696543566850424    	1.9675790147410088    	-0.8873446132005661    
0.2180198762423828    	0.34434746860595156    	0.1520620100439093    	0.3700818862862921    	1.9698546494153657    	-0.8845323553526929    
0.21882066062965536    	0.34631688506079167    	0.15168794755627452    	0.3705086081859299    	1.972125984893154    	-0.8817367628797156    
0.21962116201486231    	0.3482863015156318    	0.15131337800623582    	0.3709345400210981    	1.9743931150525347    	-0.8789576501430931    
0.22042140131628152    	0.3502557179704719    	0.15093829789178972    	0.37135969920807127    	1.9766561325960434    	-0.8761948346413014    
0.22122139935021787    	0.352225134425312    	0.15056270359873034    	0.3717841029489482    	1.9789151290862121    	-0.8734481369394591    
0.22202117683673742    	0.3541945508801521    	0.15018659140178958    	0.372207768238527    	1.9811701949821612    	-0.8707173806009156    
0.22282075440462146    	0.3561639673349922    	0.1498099574654949    	0.3726307118701163    	1.9834214196705326    	-0.8680023921207343    
0.2236201525965    	0.35813338378983234    	0.1494327978467568    	0.3730529504432568    	1.9856688915065897    	-0.8653030008610114    
0.22441939187404794    	0.36010280024467245    	0.1490551084931027    	0.37347450036715063    	1.9879126978324702    	-0.8626190389879683    
0.22521849262282986    	0.36207221669951256    	0.1486768852447074    	0.37389537786753724    	1.9901529250137853    	-0.8599503414107583    
0.22601747515727838    	0.3640416331543527    	0.14829812383772478    	0.37431559899500316    	1.99238965848385    	-0.8572967457219345    
0.22681635972565944    	0.3660110496091928    	0.14791881989895309    	0.37473517962461256    	1.994622982741718    	-0.8546580921395226    
0.2276151665149546    	0.3679804660640329    	0.1475389689549475    	0.37515413546990206    	1.9968529814266707    	-0.8520342234506492    
0.2284139156554614    	0.369949882518873    	0.14715856642488562    	0.37557248208034705    	1.9990797373047327    	-0.8494249849566735    
0.22921262722594174    	0.3719192989737131    	0.14677760762486303    	0.3759902348508048    	2.0013033323189338    	-0.8468302244197766    
0.2300113212578571    	0.37388871542855323    	0.14639608776535454    	0.3764074090232116    	2.003523847598344    	-0.8442497920109602    
0.23081001774045362    	0.37585813188339334    	0.1460140019588528    	0.37682401969930635    	2.0057413635257957    	-0.8416835402594122    
0.23160873662493098    	0.37782754833823345    	0.1456313452105691    	0.37724008183550006    	2.0079559597105785    	-0.8391313240031951    
0.23240749782995754    	0.37979696479307357    	0.14524811242491076    	0.3776556102548683    	2.0101677150522694    	-0.836593000341217    
0.23320632124552348    	0.3817663812479137    	0.14486429840467077    	0.37807061965019423    	2.012376707756931    	-0.8340684285864421    
0.23400522673750654    	0.3837357977027538    	0.14447989784618262    	0.37848512458368916    	2.0145830153356243    	-0.8315574702203099    
0.23480423415258814    	0.3857052141575939    	0.14409490534783423    	0.37889913950042237    	2.0167867146758924    	-0.8290599888483151    
0.23560336332279533    	0.387674630612434    	0.14370931540455942    	0.37931267872735475    	2.018987882036616    	-0.8265758501567239    
0.23640263406973006    	0.3896440470672741    	0.14332312240751977    	0.3797257564772498    	2.0211865930688315    	-0.8241049218703835    
0.2372020662093491    	0.39161346352211424    	0.14293632064632122    	0.3801383868556703    	2.0233829228529725    	-0.8216470737115982    
0.23800167955621754    	0.39358287997695435    	0.14254890430704487    	0.3805505838632624    	2.025576945911027    	-0.8192021773600333    
0.2388014939283611    	0.39555229643179446    	0.1421608674719168    	0.3809623614002779    	2.0277687362306085    	-0.8167701064136231    
0.23960152915148983    	0.39752171288663457    	0.1417722041193613    	0.3813737332708511    	2.0299583672877213    	-0.8143507363504489    
0.2404018050636163    	0.3994911293414747    	0.14138290812718957    	0.38178471319080587    	2.032145912088314    	-0.8119439444915564    
0.24120234151945633    	0.4014605457963148    	0.14099297326532337    	0.3821953147847797    	2.034331443152974    	-0.8095496099646918    
0.24200315839512032    	0.4034299622511549    	0.1406023931964974    	0.3826055515916177    	2.0365150325456365    	-0.8071676136689221    
0.2428042755924393    	0.405399378705995    	0.14021116148424626    	0.38301543707668556    	2.038696751939123    	-0.8047978382401173    
0.243605713043595    	0.40736879516083513    	0.13981927158028884    	0.38342498462388386    	2.0408766725726366    	-0.8024401680172704    
0.24440749071571535    	0.40933821161567524    	0.1394267168305926    	0.3838342075463079    	2.0430548653085028    	-0.8000944890096284    
0.2452096286153098    	0.41130762807051535    	0.13903349047430902    	0.38424311908961883    	2.0452314006501093    	-0.7977606888646122    
0.2460121467929099    	0.41327704452535546    	0.13863958564068862    	0.3846517324335985    	2.047406348750187    	-0.7954386568365038    
0.24681506534755548    	0.4152464609801956    	0.13824499534989773    	0.38506006069745324    	2.0495797794390365    	-0.7931282837558764    
0.24761840443190794    	0.4172158774350357    	0.13784971251424596    	0.3854681169461539    	2.0517517622582773    	-0.7908294619997487    
0.24842218425602897    	0.4191852938898758    	0.13745372992447022    	0.3858759141804992    	2.0539223664079556    	-0.788542085462442    
0.24922642509320103    	0.4211547103447159    	0.13705704027210744    	0.3862834653653085    	2.056091660896609    	-0.7862660495271198    
0.250031147283193    	0.423124126799556    	0.1366596361280823    	0.3866907834112753    	2.0582597144446764    	-0.7840012510379913    
0.25083637123882296    	0.42509354325439613    	0.1362615099437479    	0.3870978811825709    	2.0604265955249703    	-0.7817475882731622    
0.2516421174491251    	0.42706295970923625    	0.13586265406438283    	0.38750477151350793    	2.0625923724513733    	-0.7795049609181086    
0.25244840648519246    	0.42903237616407636    	0.13546306070869596    	0.3879114671938884    	2.064757113300848    	-0.7772732700397674    
0.253255259004654    	0.43100179261891647    	0.13506272198069144    	0.3883179809853454    	2.066920886000422    	-0.7750524180612139    
0.2540626957567727    	0.4329712090737566    	0.13466162986185118    	0.38872432561862386    	2.0690837583127113    	-0.7728423087369211    
0.25487073758734535    	0.4349406255285967    	0.1342597762137558    	0.38913051380110114    	2.071245797875954    	-0.7706428471285778    
0.2556794054439222    	0.4369100419834368    	0.13385715277363042    	0.3895365582175526    	2.073407072208082    	-0.7684539395814545    
0.2564887203806111    	0.4388794584382769    	0.13345375114853517    	0.3899424715291463    	2.0755676487013717    	-0.7662754937012999    
0.2572987035638401    	0.440848874893117    	0.13304956282616828    	0.3903482663900084    	2.077727594710617    	-0.7641074183317558    
0.25810937627693203    	0.44281829134795714    	0.13264457916066796    	0.39075395543760005    	2.0798869775019084    	-0.7619496235322732    
0.25892075992578506    	0.44478770780279725    	0.1322387913761589    	0.39115955130194385    	2.082045864301743    	-0.759802020556521    
0.2597328760443738    	0.44675712425763736    	0.13183219056311432    	0.3915650666074881    	2.084204322306946    	-0.7576645218312705    
0.2605457463000271    	0.4487265407124775    	0.13142476767894676    	0.3919705139789738    	2.086362418715903    	-0.7555370409357433    
0.26135939249883927    	0.4506959571673176    	0.1310165135441036    	0.39237590604294287    	2.0885202207365827    	-0.753419492581414    
0.26217383659182925    	0.4526653736221577    	0.13060741883670512    	0.39278125542853437    	2.09067779559078    	-0.7513117925922504    
0.2629891006803617    	0.4546347900769978    	0.13019747409830446    	0.39318657477866614    	2.0928352105736288    	-0.7492138578853851    
0.26380520702176136    	0.4566042065318379    	0.12978666972353736    	0.3935918767452987    	2.094992533028397    	-0.747125606452203    
0.26462217803576216    	0.45857362298667803    	0.1293749959619324    	0.39399717399769457    	2.0971498303904452    	-0.7450469573398371    
0.2654400363101871    	0.46054303944151814    	0.12896244291264236    	0.39440247922282945    	2.0993071701894177    	-0.74297783063306    
0.2662588046072017    	0.46251245589635825    	0.12854900052746976    	0.39480780513467145    	2.101464620098633    	-0.7409181474365627    
0.2670785058695813    	0.46448187235119837    	0.12813465860122847    	0.3952131644708098    	2.1036222479171376    	-0.7388678298576086    
0.26789916322706264    	0.4664512888060385    	0.12771940677229524    	0.39561856999935785    	2.1057801216064522    	-0.7368268009890561    
0.26872080000321324    	0.4684207052608786    	0.12730323452083614    	0.3960240345240494    	2.107938309317695    	-0.734794984892737    
0.2695434397213874    	0.4703901217157187    	0.12688613116178388    	0.39642957088317127    	2.110096879385902    	-0.7327723065831865    
0.27036710611218506    	0.4723595381705588    	0.12646808584969832    	0.3968351919618834    	2.112255900395603    	-0.7307586920117087    
0.27119182312005685    	0.4743289546253989    	0.12604908756255537    	0.39724091068261225    	2.114415441129689    	-0.7287540680507791    
0.2720176149100205    	0.47629837108023904    	0.12562912511467983    	0.39764674002470035    	2.116575570674    	-0.7267583624787648    
0.27284450587605646    	0.47826778753507915    	0.12520818713935458    	0.3980526930154111    	2.118736358369448    	-0.7247715039649645    
0.2736725206469535    	0.48023720398991926    	0.12478626209169208    	0.3984587827386456    	2.1208978738584134    	-0.722793422054953    
0.2745016840952198    	0.48220662044475937    	0.12436333824730324    	0.398865022342523    	2.123060187125093    	-0.7208240471562272    
0.2753320213439247    	0.4841760368995995    	0.12393940369295399    	0.3992714250368787    	2.1252233684821835    	-0.7188633105241432    
0.2761635577749971    	0.4861454533544396    	0.12351444632418418    	0.3996780040991813    	2.1273874886023783    	-0.716911144248141    
0.2769963190372533    	0.4881148698092797    	0.12308845384585512    	0.4000847728831084    	2.1295526185640106    	-0.7149674812382452    
0.2778303310547524    	0.4900842862641198    	0.12266141376395227    	0.4004917448187047    	2.1317188298518976    	-0.7130322552118397    
0.2786656200351077    	0.49205370271895993    	0.12223331337991941    	0.4008989334150271    	2.1338861943714194    	-0.7111054006807065    
0.2795022124785389    	0.49402311917380004    	0.1218041397903838    	0.4013063522689227    	2.136054784495241    	-0.7091868529383235    
0.28034013518646855    	0.49599253562864015    	0.12137387987891339    	0.40171401506538196    	2.138224673065193    	-0.7072765480474146    
0.2811794152708923    	0.49796195208348026    	0.12094252031566466    	0.40212193558655696    	2.140395933440274    	-0.7053744228277479    
0.2820200801637783    	0.4999313685383204    	0.12051004754852633    	0.40253012771230456    	2.1425686394995394    	-0.7034804148441738    
0.2828621576265709    	0.5019007849931605    	0.12007644779894126    	0.4029386054255122    	2.1447428656704526    	-0.7015944623948972    
0.2837056757603525    	0.5038702014480005    	0.1196417070590308    	0.4033473828193832    	2.146918686967661    	-0.6997165044999825    
0.2845506630157639    	0.5058396179028406    	0.11920581108528479    	0.40375647410104876    	2.1490961790122207    	-0.6978464808900794    
0.28539714820375706    	0.5078090343576807    	0.11876874539143774    	0.4041658935951948    	2.1512754180509046    	-0.6959843319953695    
0.2862451605062102    	0.5097784508125207    	0.11833049524319073    	0.40457565574940085    	2.153456480984617    	-0.6941299989347272    
0.28709472948700493    	0.5117478672673608    	0.11789104565466973    	0.40498577514167466    	2.1556394454084984    	-0.6922834235050882    
0.2879458851033113    	0.5137172837222008    	0.11745038137959493    	0.4053962664829063    	2.1578243896249907    	-0.6904445481710244    
0.2887986577176362    	0.5156867001770409    	0.11700848690896332    	0.4058071446265995    	2.1600113926956332    	-0.6886133160545154    
0.28965307810962626    	0.5176561166318809    	0.11656534645686813    	0.4062184245664944    	2.1622005344284077    	-0.6867896709249173    
0.2905091774885896    	0.519625533086721    	0.11612094396408272    	0.4066301214526723    	2.1643918954634627    	-0.6849735571891212    
0.2913669875061597    	0.521594949541561    	0.11567526308398966    	0.4070422505901494    	2.166585557265626    	-0.6831649198818979    
0.2922265402695562    	0.5235643659964011    	0.11522828717653848    	0.4074548274460947    	2.1687816021628255    	-0.6813637046564239    
0.2930878683556376    	0.5255337824512412    	0.11477999930274523    	0.40786786765838284    	2.170980113391613    	-0.6795698577749874    
0.29395100482405034    	0.5275031989060812    	0.11433038221685217    	0.40828138704090255    	2.17318117512542    	-0.6777833260998649    
0.29481598323245156    	0.5294726153609213    	0.11387941835280205    	0.40869540158525364    	2.1753848724835896    	-0.6760040570843711    
0.29568283765122166    	0.5314420318157613    	0.11342708982934084    	0.40910992748056246    	2.177591291636851    	-0.6742319987640722    
0.2965516026786124    	0.5334114482706014    	0.1129733784267102    	0.4095249811053226    	2.1798005197638877    	-0.6724670997481647    
0.2974223134570372    	0.5353808647254414    	0.11251826558432199    	0.40994057904135917    	2.182012645125667    	-0.6707093092110094    
0.2982950056893544    	0.5373502811802815    	0.11206173239566106    	0.41035673808501544    	2.184227757124984    	-0.6689585768838248    
0.2991697156558597    	0.5393196976351216    	0.11160375959158411    	0.41077347524744384    	2.186445946308009    	-0.6672148530465294    
0.30004648023185515    	0.5412891140899616    	0.11114432753484714    	0.41119080776670225    	2.188667304428675    	-0.665478088519734    
0.3009253369057858    	0.5432585305448017    	0.11068341620982934    	0.4116087531156152    	2.190891924490519    	-0.6637482346568796    
0.3018063237980932    	0.5452279469996417    	0.11022100520971433    	0.4120273290078075    	2.1931199007788003    	-0.6620252433365175    
0.30268947968073495    	0.5471973634544818    	0.10975707372742814    	0.41244655340816316    	2.195351328916167    	-0.6603090669547279    
0.3035748439968692    	0.5491667799093218    	0.1092916005480357    	0.4128664445449049    	2.197586305926955    	-0.6585996584176753    
0.304462456882326    	0.5511361963641619    	0.10882456402620048    	0.4132870209085264    	2.1998249302315047    	-0.6568969711342975    
0.30535235918675846    	0.553105612819002    	0.1083559420859369    	0.4137083012726953    	2.2020673017574204    	-0.6552009590091242    
0.30624459249625585    	0.555075029273842    	0.10788571220420032    	0.41413030470045614    	2.2043135219725887    	-0.6535115764352243    
0.30713919915610627    	0.5570444457286821    	0.10741385139464076    	0.41455305055074704    	2.206563693919865    	-0.6518287782872764    
0.3080362222954384    	0.5590138621835221    	0.1069403361959182    	0.4149765584913566    	2.2088179222860402    	-0.6501525199147641    
0.3089357058515563    	0.5609832786383622    	0.10646514265907758    	0.41540084851063386    	2.2110763134641678    	-0.6484827571352888    
0.3098376945963207    	0.5629526950932022    	0.10598824633313611    	0.4158259409294568    	2.2133389756172726    	-0.6468194462280004    
0.31074223416269403    	0.5649221115480423    	0.10550962224781324    	0.41625185641050727    	2.215606018727716    	-0.6451625439271433    
0.31164937107265783    	0.5668915280028823    	0.1050292448965223    	0.4166786159691801    	2.217877554655264    	-0.6435120074157145    
0.3125591527663575    	0.5688609444577224    	0.10454708822510825    	0.4171062409914657    	2.220153697232272    	-0.6418677943192306    
0.3134716276319308    	0.5708303609125625    	0.10406312561221748    	0.4175347532441483    	2.222434562317966    	-0.6402298626996042    
0.3143868450372095    	0.5727997773674025    	0.10357732984773341    	0.4179641748849429    	2.2247202678524016    	-0.6385981710491253    
0.3153048553618678    	0.5747691938222426    	0.10308967312206052    	0.41839452848392833    	2.2270109339705435    	-0.6369726782845448    
0.3162257100314652    	0.5767386102770826    	0.10260012699902295    	0.4188258370304882    	2.229306683039214    	-0.6353533437412607    
0.3171494615528268    	0.5787080267319227    	0.10210866240016582    	0.4192581239529926    	2.2316076397618514    	-0.6337401271676029    
0.3180761635504546    	0.5806774431867627    	0.10161524959433844    	0.419691413144793    	2.2339139313168754    	-0.6321329887192152    
0.319005870805124    	0.5826468596416028    	0.10111985812526578    	0.42012572893038974    	2.236225687177605    	-0.630531888953532    
0.31993863929341554    	0.5846162760964428    	0.10062245688536392    	0.42056109617877946    	2.2385430397155788    	-0.6289367888243491    
0.320874526229258    	0.5865856925512829    	0.10012301399807577    	0.42099754022733377    	2.2408661237953797    	-0.627347649676485    
0.3218135901078385    	0.588555109006123    	9.96214968362688500e-2	0.42143508694410736    	2.243195077106286    	-0.6257644332405318    
0.3227558907497859    	0.590524525460963    	9.9117871993176700e-2	0.4218737627429625    	2.245530040242775    	-0.6241871016276939    
0.32370148934939225    	0.5924939419158031    	9.86121052536116500e-2	0.4223135946030039    	2.24787115680797    	-0.6226156173247137    
0.3246504485232847    	0.5944633583706431    	9.81041615615983400e-2	0.42275461008488296    	2.250218573500425    	-0.62104994318888    
0.32560283236195525    	0.5964327748254832    	9.75940049947621300e-2	0.42319683735671737    	2.252572440252086    	-0.6194900424431188    
0.3265587064838758    	0.5984021912803232    	9.70815987336500900e-2	0.4236403052175259    	2.2549329103530305    	-0.6179358786711671    
0.3275181380916182    	0.6003716077351633    	9.65669050269851700e-2	0.4240850431186034    	2.257300140565241    	-0.6163874158128241    
0.32848119603069587    	0.6023410241900033    	9.60498851644973300e-2	0.4245310811951932    	2.259674291291189    	-0.6148446181592806    
0.3294479508514297    	0.6043104406448434    	9.55304994303826800e-2	0.42497845028181236    	2.262055526655407    	-0.6133074503485256    
0.33041847487323667    	0.6062798570996835    	9.50087070777643000e-2	0.42542718195100093    	2.264444014710743    	-0.6117758773608262    
0.33139284225244175    	0.6082492735545235    	9.44844662829765300e-2	0.4258773085354183    	2.266839927555972    	-0.6102498645142821    
0.3323711290533737    	0.6102186900093636    	9.39577341050765300e-2	0.4263288631584502    	2.2692434414987117    	-0.6087293774604509    
0.33335341332236484    	0.6121881064642036    	9.34284664525295100e-2	0.42678187977489435    	2.271654737271979    	-0.6072143821800452    
0.3343397751662819    	0.6141575229190437    	9.28966180164013100e-2	0.42723639318268325    	2.2740740000965904    	-0.6057048449786974    
0.3353302968340596    	0.6161269393738837    	9.23621422556848900e-2	0.4276924390897445    	2.2765014200370426    	-0.6042007324827933    
0.33632506280323343    	0.6180963558287238    	9.18249913185945000e-2	0.42815005412182794    	2.2789371920431725    	-0.6027020116353721    
0.3373241598702398    	0.6200657722835639    	9.12851160066527800e-2	0.42860927587689246    	2.281381516239647    	-0.6012086496920911    
0.33832767724584534    	0.6220351887384039    	9.07424657141059100e-2	0.4290701429599513    	2.2838345981114347    	-0.5997206142172552    
0.33933570665503376    	0.624004605193244    	9.01969883717018700e-2	0.4295326950267355    	2.286296648736217    	-0.5982378730799085    
0.3403483424430179    	0.625974021648084    	8.96486303878898300e-2	0.4299969728309077    	2.288767885035692    	-0.5967603944499879    
0.3413656816859957    	0.6279434381029241    	8.90973365845574500e-2	0.43046301827055317    	2.29124853002304    	-0.5952881467945365    
0.3423878243087628    	0.6299128545577641    	8.85430501249413900e-2	0.43093087443370415    	2.293738813045235    	-0.5938210988739782    
0.34341487320814784    	0.6318822710126042    	8.79857124516228600e-2	0.43140058565977074    	2.296238970110026    	-0.5923592197384474    
0.34444693438382495    	0.6338516874674442    	8.74252632013148300e-2	0.4318721975851398    	2.29874924412865    	-0.5909024787241788    
0.34548411707623167    	0.6358211039222843    	8.6861640135884400e-2	0.432345757212116    	2.301269885282789    	-0.5894508454499516    
0.34652653391225424    	0.6377905203771244    	8.629477904952500e-2	0.4328213129617792    	2.3038011513059136    	-0.5880042898135885    
0.34757430105968196    	0.6397599368319644    	8.57246136843891300e-2	0.4332989147440711    	2.3063433078563396    	-0.5865627819885106    
0.3486275383905705    	0.6417293532868045    	8.51510756433546700e-2	0.43377861403392515    	2.3088966289224486    	-0.5851262924203429    
0.3496863696542467    	0.6436987697416445    	8.4574094273807700e-2	0.4342604639280544    	2.3114613971249556    	-0.5836947918235731    
0.35075092266082813    	0.6456681861964846    	8.39935965799358600e-2	0.43474451924076396    	2.3140379042268933    	-0.5822682511782612    
0.35182132947581557    	0.6476376026513246    	8.34095071007480400e-2	0.4352308365765637    	2.316626451520114    	-0.5808466417268    
0.3528977266269769    	0.6496070191061647    	8.28217477959925400e-2	0.43571947442296943    	2.319227350319246    	-0.5794299349707233    
0.3539802553238572    	0.6515764355610048    	8.22302379135998400e-2	0.43621049323745703    	2.3218409224245304    	-0.5780181026675635    
0.3550690616917486    	0.6535458520158448    	8.1634893867594900e-2	0.4367039555593435    	2.324467500717334    	-0.5766111168277566    
0.3561642970202935    	0.6555152684706849    	8.10356290809180400e-2	0.43719992610121156    	2.327107429646782    	-0.5752089497115933    
0.3572661180286758    	0.6574846849255249    	8.04323538436018200e-2	0.43769847187227756    	2.329761065886414    	-0.5738115738262166    
0.3583746871483223    	0.659454101380365    	7.98249751454263900e-2	0.4381996622937487    	2.332428778948203    	-0.572418961922663    
0.3594901728247556    	0.661423517835205    	7.92133965059195300e-2	0.4387035693306751    	2.33511095188437    	-0.5710310869929494    
0.3606127498398781    	0.6633929342900451    	7.85975177872214700e-2	0.4392102676270996    	2.337807982006753    	-0.5696479222672028    
0.361742599657652    	0.6653623507448851    	7.79772349935668100e-2	0.43971983465121883    	2.340520281659467    	-0.5682694412108323    
0.3628799107918565    	0.6673317671997252    	7.73524400658451800e-2	0.4402323508577017    	2.3432482790828804    	-0.5668956175217423    
0.3640248792041687    	0.6693011836545653    	7.67230206460668200e-2	0.44074789985023555    	2.3459924192788115    	-0.5655264251275886    
0.3651777087270478    	0.6712706001094053    	7.60888598430620400e-2	0.4412665685701099    	2.348753165014312    	-0.5641618381830731    
0.36633861152080666    	0.6732400165642454    	7.54498359613539700e-2	0.4417884474821606    	2.351530997811402    	-0.5628018310672791    
0.36750780856400717    	0.6752094330190854    	7.48058222265291800e-2	0.44231363079053637    	2.3543264190955417    	-0.5614463783810452    
0.36868553018210176    	0.6771788494739255    	7.41566864745864600e-2	0.44284221665668827    	2.3571399513559372    	-0.5600954549443772    
0.36987201661661734    	0.6791482659287655    	7.35022908374422600e-2	0.4433743074540596    	2.3599721395011906    	-0.5587490357938989    
0.37106751864004905    	0.6811176823836056    	7.28424913742046300e-2	0.44391001001425373    	2.3628235521695906    	-0.5574070961803378    
0.37227229822070296    	0.6830870988384456    	7.21771377023962400e-2	0.4444494359230991    	2.3656947833049946    	-0.556069611566049    
0.3734866292411843    	0.6850565152932857    	7.15060725793540900e-2	0.4449927018205384    	2.368586453753063    	-0.5547365576225732    
0.3747107982783984    	0.6870259317481258    	7.08291314556149600e-2	0.4455399297340133    	2.3714992130357873    	-0.5534079102282314    
0.3759451054495441    	0.6889953482029658    	7.01461419914132400e-2	0.4460912474409573    	2.3744337412809458    	-0.552083645465753    
0.3771898653318801    	0.6909647646578059    	6.94569235275330700e-2	0.44664678885941317    	2.3773907513012675    	-0.5507637396199372    
0.37844540796422554    	0.6929341811126459    	6.87612865103218300e-2	0.4472066944745474    	2.3803709908646615    	-0.5494481691753494    
0.37971207993910694    	0.694903597567486    	6.80590318662139400e-2	0.44777111180532086    	2.383375245178191    	-0.5481369108140497    
0.3809902455960322    	0.696873014022326    	6.73499503137333100e-2	0.44834019590976554    	2.3864043395775356    	-0.5468299414133517    
0.38228028832757016    	0.6988424304771661    	6.6633821622015600e-2	0.4489141099495858    	2.389459142532226    	-0.5455272380436164    
0.38358261201050825    	0.7008118469320062    	6.59104137807696800e-2	0.4494930257912779    	2.3925405688452535    	-0.5442287779660739    
0.38489764257952774    	0.7027812633868462    	6.51794821044106200e-2	0.4500771246839384    	2.395649583260878    	-0.5429345386306779    
0.38622582975749087    	0.7047506798416863    	6.44407682350590400e-2	0.4506665979925499    	2.3987872043677276    	-0.5416444976739893    
0.3875676489657945    	0.7067200962965263    	6.3693999050147900e-2	0.4512616480159425    	2.401954508952605    	-0.540358632917089    
0.38892360343506494    	0.7086895127513664    	6.2938885453928210e-2	0.4518624888889931    	2.405152636802672    	-0.5390769223635211    
0.3902942265439412    	0.7106589292062064    	6.21751210292470500e-2	0.4524693475731883    	2.408382795977972    	-0.5377993441972629    
0.3916800844168523    	0.7126283456610465    	6.14023805545781500e-2	0.4530824649714305    	2.411646268745268    	-0.536525876780725    
0.3930817788159087    	0.7145977621158865    	6.06203183437527100e-2	0.45370209715966153    	2.4149444181336714    	-0.5352564986527769    
0.39449995036966223    	0.7165671785707266    	5.98285663950789400e-2	0.4543285167647411    	2.4182786952687496    	-0.5339911885268017    
0.39593528218703306    	0.7185365950255667    	5.902673232041394000e-2	0.45496201450744694    	2.4216506475855346    	-0.5327299252887762    
0.397388503914642    	0.7205060114804067    	5.82143970174672700e-2	0.4556029009321093    	2.425061928034942    	-0.5314726879953777    
0.39886039630586423    	0.7224754279352468    	5.739111205482408000e-2	0.45625150836068834    	2.4285143054848435    	-0.5302194558721176    
0.4003517963820893    	0.7244448443900868    	5.65563967093955700e-2	0.45690819309148484    	2.4320096764232604    	-0.5289702083114984    
0.40186360328394355    	0.7264142608449269    	5.57097346180003300e-2	0.4575733379019439    	2.435550078280172    	-0.5277249248711977    
0.4033967849273193    	0.7283836772997669    	5.48505699596109200e-2	0.4582473548869302    	2.4391377045349545    	-0.5264835852722761    
0.4049523856046912    	0.730353093754607    	5.39783031026361900e-2	0.4589306887073274    	2.442774922007876    	-0.5252461693974085    
0.4065315347005537    	0.732322510209447    	5.30922856091153100e-2	0.459623820309669    	2.4464642906587724    	-0.5240126572891411    
0.40813545672779017    	0.7342919266642871    	5.21918144884488200e-2	0.46032727121623906    	2.4502085864221983    	-0.5227830291481698    
0.40976548293715837    	0.7362613431191272    	5.12761255438553700e-2	0.4610416084810137    	2.4540108275866808    	-0.5215572653316425    
0.41142306481348384    	0.7382307595739672    	5.03443856433207200e-2	0.4617674504568045    	2.457874305491801    	-0.5203353463514854    
0.41310978984577873    	0.7402001760288073    	4.93956836882870900e-2	0.4625054735340658    	2.4618026203972065    	-0.5191172528727493    
0.41482740005890356    	0.7421695924836473    	4.8429019999906203e-2	0.46325642005880974    	2.465799723627719    	-0.5179029657119796    
0.41657781392076754    	0.7441390089384874    	4.744329376532900e-2	0.46402110768609645    	2.4698699673596587    	-0.5166924658356069    
0.41836315240886773    	0.7461084253933274    	4.64372881379809300e-2	0.4648004405468487    	2.4740181640590437    	-0.5154857343583599    
0.42018577024307247    	0.7480778418481675    	4.54096523179205400e-2	0.465595422560993    	2.4782496573441604    	-0.514282752541698    
0.4220482935946429    	0.7500472583030076    	4.43588799918684160e-2	0.46640717358651135    	2.4825704079429833    	-0.5130835017922658    
0.4239536659905379    	0.7520166747578476    	4.3283283041447800e-2	0.46723694903198576    	2.4869870980859154    	-0.5118879636603676    
0.42590520470220883    	0.7539860912126877    	4.21809592705314600e-2	0.46808616397274033    	2.491507259870068    	-0.5106961198384603    
0.4279066707006222    	0.7559555076675277    	4.1049752355394600e-2	0.4689564230560168    	2.496139434437137    	-0.5095079521596686    
0.42996235639344665    	0.7579249241223678    	3.988720164262741000e-2	0.46984955803607403    	2.5008933717634836    	-0.5083234425963175    
0.4320771970005942    	0.7598943405772078    	3.86904784008598200e-2	0.47076767540145403    	2.5057802841683334    	-0.5071425732584846    
0.43425691384894    	0.7618637570320479    	3.74563038267806900e-2	0.4717132176757207    	2.510813172602495    	-0.5059653263925714    
0.4365082015317885    	0.763833173486888    	3.618084195446036000e-2	0.4726890434862489    	2.5160072528347857    	-0.5047916843798931    
0.4388389765496138    	0.765802589941728    	3.485955738756732500e-2	0.47369853393718114    	2.5213805216490583    	-0.5036216297352851    
0.4412587140739717    	0.7677720063965681    	3.348702265558020600e-2	0.47474573672955195    	2.5269545239600943    	-0.5024551451057298    
0.4437789142989787    	0.7697414228514081    	3.205665141847561000e-2	0.47583556571745433    	2.532755415001885    	-0.5012922132689991    
0.4464137650844692    	0.7717108393062482    	3.056031945015822400e-2	0.47697408453462753    	2.5388154700020387    	-0.5001328171323157    
0.4491811124114555    	0.7736802557610882    	2.898780956342064700e-2	0.4781689219748762    	2.545175295149354    	-0.4989769397310299    
0.45210393380881236    	0.7756496722159283    	2.732596896127072000e-2	0.479429902770083    	2.551887185069684    	-0.4978245642273145    
0.4552126755097233    	0.7776190886707683    	2.555737269892411000e-2	0.4807700482086474    	2.559020448871216    	-0.4966756739088759    
0.4585491666957276    	0.7795885051256084    	2.365808548242765400e-2	0.4822072521781553    	2.5666703313064327    	-0.495530252187682    
0.46217364651956033    	0.7815579215804485    	2.159364387131113600e-2	0.48376729039087146    	2.574974030137581    	-0.4943882825987045    
0.46617859886543167    	0.7835273380352885    	1.93111467550240700e-2	0.48548974562045577    	2.5841422347110456    	-0.49324974879867906    
0.4707197593102776    	0.7854967544901286    	1.672152979180967500e-2	0.48744128910208717    	2.594529819576126    	-0.4921146345648803    
0.4761008905952382    	0.7874661709449686    	1.365110675684387500e-2	0.4897519973520821    	2.6068291499631684    	-0.4909829237939118    
0.483106496999177    	0.7894355873998087    	9.651404689673484000e-3	0.49275790168885053    	2.622828837742809    	-0.4898546005005111    
0.5    	0.7914050038546552    	0.    	0.5    	2.6613767417564222    	-0.4887296488163675    
0.5    	0.7914050038546552    	-0.    	0.5    	2.6613767417564222    	-0.4887296488163675    
0.516893503000823    	0.7894355873998087    	-9.651404689673484000e-3	0.5072420983111495    	2.699924645770036    	-0.4898546005005111    
0.5238991094047618    	0.7874661709449686    	-1.365110675684387500e-2	0.5102480026479179    	2.715924333549676    	-0.4909829237939118    
0.5292802406897223    	0.7854967544901286    	-1.672152979180967500e-2	0.5125587108979126    	2.7282236639367174    	-0.4921146345648803    
0.5338214011345683    	0.7835273380352885    	-1.93111467550240700e-2	0.5145102543795442    	2.738611248801799    	-0.49324974879867906    
0.5378263534804397    	0.7815579215804485    	-2.159364387131113600e-2	0.5162327096091286    	2.747779453375264    	-0.4943882825987045    
0.5414508333042725    	0.7795885051256084    	-2.365808548242765400e-2	0.5177927478218448    	2.756083152206412    	-0.495530252187682    
0.5447873244902768    	0.7776190886707683    	-2.555737269892411000e-2	0.5192299517913527    	2.763733034641629    	-0.4966756739088759    
0.5478960661911876    	0.7756496722159283    	-2.732596896127072000e-2	0.5205700972299169    	2.7708662984431602    	-0.4978245642273145    
0.5508188875885445    	0.7736802557610882    	-2.898780956342064700e-2	0.5218310780251239    	2.7775781883634907    	-0.4989769397310299    
0.5535862349155307    	0.7717108393062482    	-3.056031945015822400e-2	0.5230259154653725    	2.783938013510806    	-0.5001328171323157    
0.5562210857010212    	0.7697414228514081    	-3.205665141847561000e-2	0.5241644342825457    	2.7899980685109593    	-0.5012922132689991    
0.5587412859260283    	0.7677720063965681    	-3.348702265558020600e-2	0.5252542632704481    	2.7957989595527506    	-0.5024551451057298    
0.5611610234503862    	0.765802589941728    	-3.485955738756732500e-2	0.5263014660628188    	2.801372961863786    	-0.5036216297352851    
0.5634917984682115    	0.763833173486888    	-3.618084195446036000e-2	0.5273109565137512    	2.806746230678059    	-0.5047916843798931    
0.56574308615106    	0.7618637570320479    	-3.74563038267806900e-2	0.5282867823242793    	2.8119403109103493    	-0.5059653263925714    
0.5679228029994058    	0.7598943405772078    	-3.86904784008598200e-2	0.529232324598546    	2.816973199344511    	-0.5071425732584846    
0.5700376436065533    	0.7579249241223678    	-3.988720164262741000e-2	0.5301504419639259    	2.8218601117493605    	-0.5083234425963175    
0.5720933292993777    	0.7559555076675277    	-4.1049752355394600e-2	0.5310435769439832    	2.8266140490757077    	-0.5095079521596686    
0.5740947952977912    	0.7539860912126877    	-4.21809592705314600e-2	0.5319138360272597    	2.8312462236427764    	-0.5106961198384603    
0.5760463340094621    	0.7520166747578476    	-4.3283283041447800e-2	0.5327630509680144    	2.8357663854269295    	-0.5118879636603676    
0.5779517064053571    	0.7500472583030076    	-4.43588799918684160e-2	0.5335928264134886    	2.840183075569861    	-0.5130835017922658    
0.5798142297569275    	0.7480778418481675    	-4.54096523179205400e-2	0.534404577439007    	2.844503826168684    	-0.514282752541698    
0.5816368475911322    	0.7461084253933274    	-4.64372881379809300e-2	0.5351995594531513    	2.8487353194538008    	-0.5154857343583599    
0.5834221860792325    	0.7441390089384874    	-4.744329376532900e-2	0.5359788923139035    	2.8528835161531854    	-0.5166924658356069    
0.5851725999410964    	0.7421695924836473    	-4.8429019999906203e-2	0.5367435799411902    	2.856953759885125    	-0.5179029657119796    
0.5868902101542213    	0.7402001760288073    	-4.93956836882870900e-2	0.5374945264659342    	2.860950863115638    	-0.5191172528727493    
0.5885769351865162    	0.7382307595739672    	-5.03443856433207200e-2	0.5382325495431954    	2.8648791780210434    	-0.5203353463514854    
0.5902345170628416    	0.7362613431191272    	-5.12761255438553700e-2	0.5389583915189862    	2.8687426559261633    	-0.5215572653316425    
0.5918645432722098    	0.7342919266642871    	-5.21918144884488200e-2	0.539672728783761    	2.8725448970906466    	-0.5227830291481698    
0.5934684652994463    	0.732322510209447    	-5.30922856091153100e-2	0.540376179690331    	2.876289192854072    	-0.5240126572891411    
0.5950476143953087    	0.730353093754607    	-5.39783031026361900e-2	0.5410693112926726    	2.8799785615049682    	-0.5252461693974085    
0.5966032150726808    	0.7283836772997669    	-5.48505699596109200e-2	0.5417526451130699    	2.8836157789778905    	-0.5264835852722761    
0.5981363967160565    	0.7264142608449269    	-5.57097346180003300e-2	0.5424266620980561    	2.8872034052326727    	-0.5277249248711977    
0.5996482036179107    	0.7244448443900868    	-5.65563967093955700e-2	0.5430918069085151    	2.890743807089584    	-0.5289702083114984    
0.6011396036941358    	0.7224754279352468    	-5.739111205482408000e-2	0.5437484916393117    	2.894239178028001    	-0.5302194558721176    
0.602611496085358    	0.7205060114804067    	-5.82143970174672700e-2	0.5443970990678908    	2.897691555477903    	-0.5314726879953777    
0.604064717812967    	0.7185365950255667    	-5.902673232041394000e-2	0.545037985492553    	2.90110283592731    	-0.5327299252887762    
0.6055000496303378    	0.7165671785707266    	-5.98285663950789400e-2	0.5456714832352588    	2.9044747882440944    	-0.5339911885268017    
0.6069182211840913    	0.7145977621158865    	-6.06203183437527100e-2	0.5462979028403386    	2.907809065379174    	-0.5352564986527769    
0.6083199155831477    	0.7126283456610465    	-6.14023805545781500e-2	0.5469175350285695    	2.9111072147675765    	-0.536525876780725    
0.6097057734560588    	0.7106589292062064    	-6.21751210292470500e-2	0.5475306524268118    	2.914370687534873    	-0.5377993441972629    
0.6110763965649351    	0.7086895127513664    	-6.2938885453928210e-2	0.5481375111110068    	2.9176008467101724    	-0.5390769223635211    
0.6124323510342056    	0.7067200962965263    	-6.3693999050147900e-2	0.5487383519840577    	2.9207989745602405    	-0.540358632917089    
0.6137741702425091    	0.7047506798416863    	-6.44407682350590400e-2	0.5493334020074501    	2.923966279145117    	-0.5416444976739893    
0.6151023574204723    	0.7027812633868462    	-6.51794821044106200e-2	0.5499228753160617    	2.9271039002519665    	-0.5429345386306779    
0.6164173879894917    	0.7008118469320062    	-6.59104137807696800e-2	0.5505069742087221    	2.930212914667591    	-0.5442287779660739    
0.6177197116724298    	0.6988424304771661    	-6.6633821622015600e-2	0.5510858900504142    	2.9332943409806185    	-0.5455272380436164    
0.6190097544039679    	0.696873014022326    	-6.73499503137333100e-2	0.5516598040902345    	2.9363491439353093    	-0.5468299414133517    
0.6202879200608931    	0.694903597567486    	-6.80590318662139400e-2	0.5522288881946791    	2.9393782383346534    	-0.5481369108140497    
0.6215545920357745    	0.6929341811126459    	-6.87612865103218300e-2	0.5527933055254526    	2.942382492648183    	-0.5494481691753494    
0.6228101346681199    	0.6909647646578059    	-6.94569235275330700e-2	0.5533532111405868    	2.945362732211577    	-0.5507637396199372    
0.6240548945504558    	0.6889953482029658    	-7.01461419914132400e-2	0.5539087525590426    	2.9483197422318983    	-0.552083645465753    
0.6252892017216016    	0.6870259317481258    	-7.08291314556149600e-2	0.5544600702659866    	2.9512542704770572    	-0.5534079102282314    
0.6265133707588157    	0.6850565152932857    	-7.15060725793540900e-2	0.5550072981794616    	2.9541670297597813    	-0.5547365576225732    
0.627727701779297    	0.6830870988384456    	-7.21771377023962400e-2	0.5555505640769008    	2.9570587002078494    	-0.556069611566049    
0.628932481359951    	0.6811176823836056    	-7.28424913742046300e-2	0.5560899899857463    	2.959929931343254    	-0.5574070961803378    
0.6301279833833826    	0.6791482659287655    	-7.35022908374422600e-2	0.5566256925459403    	2.9627813440116535    	-0.5587490357938989    
0.6313144698178983    	0.6771788494739255    	-7.41566864745864600e-2	0.5571577833433118    	2.9656135321569077    	-0.5600954549443772    
0.6324921914359929    	0.6752094330190854    	-7.48058222265291800e-2	0.5576863692094637    	2.968427064417303    	-0.5614463783810452    
0.6336613884791933    	0.6732400165642454    	-7.54498359613539700e-2	0.5582115525178394    	2.9712224857014427    	-0.5628018310672791    
0.6348222912729522    	0.6712706001094053    	-7.60888598430620400e-2	0.5587334314298901    	2.9740003184985326    	-0.5641618381830731    
0.6359751207958313    	0.6693011836545653    	-7.67230206460668200e-2	0.5592521001497645    	2.976761064234033    	-0.5655264251275886    
0.6371200892081434    	0.6673317671997252    	-7.73524400658451800e-2	0.5597676491422983    	2.9795052044299637    	-0.5668956175217423    
0.638257400342348    	0.6653623507448851    	-7.79772349935668100e-2	0.5602801653487812    	2.9822332018533775    	-0.5682694412108323    
0.6393872501601219    	0.6633929342900451    	-7.85975177872214700e-2	0.5607897323729004    	2.9849455015060915    	-0.5696479222672028    
0.6405098271752444    	0.661423517835205    	-7.92133965059195300e-2	0.5612964306693249    	2.9876425316284747    	-0.5710310869929494    
0.6416253128516777    	0.659454101380365    	-7.98249751454263900e-2	0.5618003377062513    	2.9903247045646415    	-0.572418961922663    
0.6427338819713242    	0.6574846849255249    	-8.04323538436018200e-2	0.5623015281277225    	2.9929924176264304    	-0.5738115738262166    
0.6438357029797065    	0.6555152684706849    	-8.10356290809180400e-2	0.5628000738987885    	2.9956460538660625    	-0.5752089497115933    
0.6449309383082513    	0.6535458520158448    	-8.1634893867594900e-2	0.5632960444406564    	2.99828598279551    	-0.5766111168277566    
0.6460197446761429    	0.6515764355610048    	-8.22302379135998400e-2	0.563789506762543    	3.0009125610883145    	-0.5780181026675635    
0.6471022733730232    	0.6496070191061647    	-8.28217477959925400e-2	0.5642805255770306    	3.0035261331935983    	-0.5794299349707233    
0.6481786705241844    	0.6476376026513246    	-8.34095071007480400e-2	0.5647691634234364    	3.006127031992731    	-0.5808466417268    
0.6492490773391719    	0.6456681861964846    	-8.39935965799358600e-2	0.565255480759236    	3.0087155792859512    	-0.5822682511782612    
0.6503136303457533    	0.6436987697416445    	-8.4574094273807700e-2	0.5657395360719456    	3.011292086387889    	-0.5836947918235731    
0.6513724616094295    	0.6417293532868045    	-8.51510756433546700e-2	0.5662213859660747    	3.0138568545903954    	-0.5851262924203429    
0.6524256989403181    	0.6397599368319644    	-8.57246136843891300e-2	0.566701085255929    	3.016410175656506    	-0.5865627819885106    
0.6534734660877457    	0.6377905203771244    	-8.629477904952500e-2	0.5671786870382207    	3.0189523322069305    	-0.5880042898135885    
0.6545158829237683    	0.6358211039222843    	-8.6861640135884400e-2	0.5676542427878839    	3.0214835982300547    	-0.5894508454499516    
0.655553065616175    	0.6338516874674442    	-8.74252632013148300e-2	0.5681278024148602    	3.024004239384194    	-0.5909024787241788    
0.6565851267918521    	0.6318822710126042    	-8.79857124516228600e-2	0.5685994143402293    	3.0265145134028186    	-0.5923592197384474    
0.6576121756912372    	0.6299128545577641    	-8.85430501249413900e-2	0.5690691255662959    	3.0290146704676095    	-0.5938210988739782    
0.6586343183140043    	0.6279434381029241    	-8.90973365845574500e-2	0.5695369817294469    	3.0315049534898044    	-0.5952881467945365    
0.6596516575569821    	0.625974021648084    	-8.96486303878898300e-2	0.5700030271690922    	3.033985598477152    	-0.5967603944499879    
0.6606642933449662    	0.624004605193244    	-9.01969883717018700e-2	0.5704673049732644    	3.036456834776627    	-0.5982378730799085    
0.6616723227541547    	0.6220351887384039    	-9.07424657141059100e-2	0.5709298570400487    	3.0389188854014098    	-0.5997206142172552    
0.6626758401297602    	0.6200657722835639    	-9.12851160066527800e-2	0.5713907241231074    	3.041371967273197    	-0.6012086496920911    
0.6636749371967665    	0.6180963558287238    	-9.18249913185945000e-2	0.5718499458781721    	3.043816291469672    	-0.6027020116353721    
0.6646697031659403    	0.6161269393738837    	-9.23621422556848900e-2	0.5723075609102554    	3.0462520634758015    	-0.6042007324827933    
0.6656602248337181    	0.6141575229190437    	-9.28966180164013100e-2	0.5727636068173169    	3.0486794834162545    	-0.6057048449786974    
0.6666465866776352    	0.6121881064642036    	-9.34284664525295100e-2	0.5732181202251058    	3.051098746240866    	-0.6072143821800452    
0.6676288709466263    	0.6102186900093636    	-9.39577341050765300e-2	0.5736711368415498    	3.053510042014133    	-0.6087293774604509    
0.6686071577475583    	0.6082492735545235    	-9.44844662829765300e-2	0.5741226914645818    	3.055913555956873    	-0.6102498645142821    
0.6695815251267634    	0.6062798570996835    	-9.50087070777643000e-2	0.5745728180489991    	3.0583094688021015    	-0.6117758773608262    
0.6705520491485704    	0.6043104406448434    	-9.55304994303826800e-2	0.5750215497181878    	3.060697956857438    	-0.6133074503485256    
0.6715188039693041    	0.6023410241900033    	-9.60498851644973300e-2	0.5754689188048068    	3.0630791922216556    	-0.6148446181592806    
0.6724818619083818    	0.6003716077351633    	-9.65669050269851700e-2	0.5759149568813966    	3.0654533429476034    	-0.6163874158128241    
0.6734412935161243    	0.5984021912803232    	-9.70815987336500900e-2	0.5763596947824742    	3.067820573159814    	-0.6179358786711671    
0.6743971676380447    	0.5964327748254832    	-9.75940049947621300e-2	0.5768031626432826    	3.0701810432607584    	-0.6194900424431188    
0.6753495514767154    	0.5944633583706431    	-9.81041615615983400e-2	0.577245389915117    	3.0725349100124193    	-0.62104994318888    
0.6762985106506078    	0.5924939419158031    	-9.86121052536116500e-2	0.5776864053969961    	3.0748823267048744    	-0.6226156173247137    
0.6772441092502142    	0.590524525460963    	-9.9117871993176700e-2	0.5781262372570374    	3.077223443270069    	-0.6241871016276939    
0.6781864098921615    	0.588555109006123    	-9.96214968362688500e-2	0.5785649130558926    	3.0795584064065586    	-0.6257644332405318    
0.679125473770742    	0.5865856925512829    	-0.10012301399807577    	0.5790024597726662    	3.0818873597174647    	-0.627347649676485    
0.6800613607065844    	0.5846162760964428    	-0.10062245688536392    	0.5794389038212204    	3.0842104437972653    	-0.6289367888243491    
0.680994129194876    	0.5826468596416028    	-0.10111985812526578    	0.5798742710696102    	3.0865277963352393    	-0.630531888953532    
0.6819238364495455    	0.5806774431867627    	-0.10161524959433844    	0.580308586855207    	3.088839552195969    	-0.6321329887192152    
0.6828505384471732    	0.5787080267319227    	-0.10210866240016582    	0.5807418760470074    	3.0911458437509935    	-0.6337401271676029    
0.6837742899685348    	0.5767386102770826    	-0.10260012699902295    	0.5811741629695119    	3.093446800473631    	-0.6353533437412607    
0.6846951446381322    	0.5747691938222426    	-0.10308967312206052    	0.5816054715160717    	3.095742549542301    	-0.6369726782845448    
0.6856131549627905    	0.5727997773674025    	-0.10357732984773341    	0.5820358251150571    	3.098033215660443    	-0.6385981710491253    
0.6865283723680692    	0.5708303609125625    	-0.10406312561221748    	0.5824652467558518    	3.1003189211948783    	-0.6402298626996042    
0.6874408472336425    	0.5688609444577224    	-0.10454708822510825    	0.5828937590085342    	3.102599786280572    	-0.6418677943192306    
0.6883506289273422    	0.5668915280028823    	-0.1050292448965223    	0.58332138403082    	3.104875928857581    	-0.6435120074157145    
0.689257765837306    	0.5649221115480423    	-0.10550962224781324    	0.5837481435894928    	3.107147464785129    	-0.6451625439271433    
0.6901623054036793    	0.5629526950932022    	-0.10598824633313611    	0.5841740590705432    	3.109414507895572    	-0.6468194462280004    
0.6910642941484437    	0.5609832786383622    	-0.10646514265907758    	0.5845991514893661    	3.1116771700486767    	-0.6484827571352888    
0.6919637777045615    	0.5590138621835221    	-0.1069403361959182    	0.5850234415086434    	3.1139355612268043    	-0.6501525199147641    
0.6928608008438937    	0.5570444457286821    	-0.10741385139464076    	0.5854469494492529    	3.116189789592979    	-0.6518287782872764    
0.6937554075037442    	0.555075029273842    	-0.10788571220420032    	0.5858696952995438    	3.118439961540256    	-0.6535115764352243    
0.6946476408132416    	0.553105612819002    	-0.1083559420859369    	0.5862916987273047    	3.120686181755424    	-0.6552009590091242    
0.695537543117674    	0.5511361963641619    	-0.10882456402620048    	0.5867129790914735    	3.1229285532813393    	-0.6568969711342975    
0.6964251560031308    	0.5491667799093218    	-0.1092916005480357    	0.5871335554550952    	3.1251671775858894    	-0.6585996584176753    
0.6973105203192651    	0.5471973634544818    	-0.10975707372742814    	0.587553446591837    	3.127402154596678    	-0.6603090669547279    
0.6981936762019068    	0.5452279469996417    	-0.11022100520971433    	0.5879726709921925    	3.1296335827340442    	-0.6620252433365175    
0.6990746630942142    	0.5432585305448017    	-0.11068341620982934    	0.5883912468843848    	3.1318615590223255    	-0.6637482346568796    
0.6999535197681448    	0.5412891140899616    	-0.11114432753484714    	0.5888091922332978    	3.1340861790841696    	-0.665478088519734    
0.7008302843441403    	0.5393196976351216    	-0.11160375959158411    	0.5892265247525562    	3.1363075372048357    	-0.6672148530465294    
0.7017049943106456    	0.5373502811802815    	-0.11206173239566106    	0.5896432619149845    	3.1385257263878605    	-0.6689585768838248    
0.7025776865429628    	0.5353808647254414    	-0.11251826558432199    	0.5900594209586408    	3.1407408383871775    	-0.6707093092110094    
0.7034483973213876    	0.5334114482706014    	-0.1129733784267102    	0.5904750188946775    	3.1429529637489573    	-0.6724670997481647    
0.7043171623487783    	0.5314420318157613    	-0.11342708982934084    	0.5908900725194375    	3.1451621918759933    	-0.6742319987640722    
0.7051840167675485    	0.5294726153609213    	-0.11387941835280205    	0.5913045984147465    	3.1473686110292554    	-0.6760040570843711    
0.7060489951759497    	0.5275031989060812    	-0.11433038221685217    	0.5917186129590974    	3.1495723083874245    	-0.6777833260998649    
0.7069121316443624    	0.5255337824512412    	-0.11477999930274523    	0.5921321323416172    	3.1517733701212314    	-0.6795698577749874    
0.7077734597304438    	0.5235643659964011    	-0.11522828717653848    	0.5925451725539053    	3.153971881350019    	-0.6813637046564239    
0.7086330124938403    	0.521594949541561    	-0.11567526308398966    	0.5929577494098506    	3.1561679262472184    	-0.6831649198818979    
0.7094908225114104    	0.519625533086721    	-0.11612094396408272    	0.5933698785473277    	3.158361588049382    	-0.6849735571891212    
0.7103469218903737    	0.5176561166318809    	-0.11656534645686813    	0.5937815754335056    	3.160552949084437    	-0.6867896709249173    
0.7112013422823638    	0.5156867001770409    	-0.11700848690896332    	0.5941928553734004    	3.162742090817211    	-0.6886133160545154    
0.7120541148966887    	0.5137172837222008    	-0.11745038137959493    	0.5946037335170937    	3.164929093887854    	-0.6904445481710244    
0.712905270512995    	0.5117478672673608    	-0.11789104565466973    	0.5950142248583252    	3.1671140381043457    	-0.6922834235050882    
0.7137548394937898    	0.5097784508125207    	-0.11833049524319073    	0.5954243442505991    	3.1692970025282277    	-0.6941299989347272    
0.7146028517962429    	0.5078090343576807    	-0.11876874539143774    	0.5958341064048052    	3.1714780654619394    	-0.6959843319953695    
0.7154493369842361    	0.5058396179028406    	-0.11920581108528479    	0.5962435258989512    	3.1736573045006238    	-0.6978464808900794    
0.7162943242396476    	0.5038702014480005    	-0.1196417070590308    	0.5966526171806168    	3.1758347965451836    	-0.6997165044999825    
0.7171378423734291    	0.5019007849931605    	-0.12007644779894126    	0.5970613945744878    	3.178010617842392    	-0.7015944623948972    
0.7179799198362218    	0.4999313685383204    	-0.12051004754852633    	0.5974698722876954    	3.180184844013305    	-0.7034804148441738    
0.7188205847291077    	0.49796195208348026    	-0.12094252031566466    	0.597878064413443    	3.1823575500725707    	-0.7053744228277479    
0.7196598648135315    	0.49599253562864015    	-0.12137387987891339    	0.598285984934618    	3.1845288104476515    	-0.7072765480474146    
0.7204977875214611    	0.49402311917380004    	-0.1218041397903838    	0.5986936477310774    	3.1866986990176036    	-0.7091868529383235    
0.7213343799648924    	0.49205370271895993    	-0.12223331337991941    	0.5991010665849729    	3.188867289141425    	-0.7111054006807065    
0.7221696689452476    	0.4900842862641198    	-0.12266141376395227    	0.5995082551812952    	3.191034653660947    	-0.7130322552118397    
0.7230036809627467    	0.4881148698092797    	-0.12308845384585512    	0.5999152271168916    	3.193200864948834    	-0.7149674812382452    
0.7238364422250029    	0.4861454533544396    	-0.12351444632418418    	0.6003219959008187    	3.1953659949104662    	-0.716911144248141    
0.7246679786560752    	0.4841760368995995    	-0.12393940369295399    	0.6007285749631214    	3.197530115030661    	-0.7188633105241432    
0.7254983159047802    	0.48220662044475937    	-0.12436333824730324    	0.601134977657477    	3.1996932963877516    	-0.7208240471562272    
0.7263274793530465    	0.48023720398991926    	-0.12478626209169208    	0.6015412172613545    	3.201855609654431    	-0.722793422054953    
0.7271554941239435    	0.47826778753507915    	-0.12520818713935458    	0.601947306984589    	3.2040171251433964    	-0.7247715039649645    
0.7279823850899795    	0.47629837108023904    	-0.12562912511467983    	0.6023532599752996    	3.2061779128388443    	-0.7267583624787648    
0.7288081768799431    	0.4743289546253989    	-0.12604908756255537    	0.6027590893173878    	3.2083380423831556    	-0.7287540680507791    
0.7296328938878149    	0.4723595381705588    	-0.12646808584969832    	0.6031648080381166    	3.2104975831172413    	-0.7307586920117087    
0.7304565602786126    	0.4703901217157187    	-0.12688613116178388    	0.6035704291168288    	3.2126566041269426    	-0.7327723065831865    
0.7312791999967867    	0.4684207052608786    	-0.12730323452083614    	0.6039759654759506    	3.2148151741951496    	-0.734794984892737    
0.7321008367729374    	0.4664512888060385    	-0.12771940677229524    	0.6043814300006422    	3.2169733619063923    	-0.7368268009890561    
0.7329214941304187    	0.46448187235119837    	-0.12813465860122847    	0.6047868355291903    	3.2191312355957074    	-0.7388678298576086    
0.7337411953927984    	0.46251245589635825    	-0.12854900052746976    	0.6051921948653285    	3.2212888634142116    	-0.7409181474365627    
0.7345599636898129    	0.46054303944151814    	-0.12896244291264236    	0.6055975207771706    	3.223446313323427    	-0.74297783063306    
0.7353778219642378    	0.45857362298667803    	-0.1293749959619324    	0.6060028260023054    	3.2256036531223993    	-0.7450469573398371    
0.7361947929782386    	0.4566042065318379    	-0.12978666972353736    	0.6064081232547013    	3.2277609504844476    	-0.747125606452203    
0.7370108993196383    	0.4546347900769978    	-0.13019747409830446    	0.6068134252213337    	3.2299182729392153    	-0.7492138578853851    
0.7378261634081708    	0.4526653736221577    	-0.13060741883670512    	0.6072187445714656    	3.2320756879220647    	-0.7513117925922504    
0.7386406075011607    	0.4506959571673176    	-0.1310165135441036    	0.6076240939570572    	3.2342332627762618    	-0.753419492581414    
0.7394542536999729    	0.4487265407124775    	-0.13142476767894676    	0.6080294860210261    	3.2363910647969414    	-0.7555370409357433    
0.7402671239556262    	0.44675712425763736    	-0.13183219056311432    	0.6084349333925119    	3.2385491612058983    	-0.7576645218312705    
0.741079240074215    	0.44478770780279725    	-0.1322387913761589    	0.6088404486980561    	3.2407076192111015    	-0.759802020556521    
0.741890623723068    	0.44281829134795714    	-0.13264457916066796    	0.6092460445624001    	3.2428665060109365    	-0.7619496235322732    
0.7427012964361599    	0.440848874893117    	-0.13304956282616828    	0.6096517336099916    	3.2450258888022274    	-0.7641074183317558    
0.7435112796193889    	0.4388794584382769    	-0.13345375114853517    	0.6100575284708538    	3.2471858348114733    	-0.7662754937012999    
0.7443205945560778    	0.4369100419834368    	-0.13385715277363042    	0.6104634417824474    	3.2493464113047623    	-0.7684539395814545    
0.7451292624126546    	0.4349406255285967    	-0.1342597762137558    	0.6108694861988989    	3.2515076856368905    	-0.7706428471285778    
0.7459373042432274    	0.4329712090737566    	-0.13466162986185118    	0.6112756743813762    	3.253669725200133    	-0.7728423087369211    
0.746744740995346    	0.43100179261891647    	-0.13506272198069144    	0.6116820190146546    	3.2558325975124225    	-0.7750524180612139    
0.7475515935148076    	0.42903237616407636    	-0.13546306070869596    	0.6120885328061116    	3.257996370211997    	-0.7772732700397674    
0.7483578825508749    	0.42706295970923625    	-0.13586265406438283    	0.6124952284864921    	3.260161111061471    	-0.7795049609181086    
0.749163628761177    	0.42509354325439613    	-0.1362615099437479    	0.6129021188174292    	3.262326887987874    	-0.7817475882731622    
0.749968852716807    	0.423124126799556    	-0.1366596361280823    	0.6133092165887247    	3.264493769068168    	-0.7840012510379913    
0.750773574906799    	0.4211547103447159    	-0.13705704027210744    	0.6137165346346916    	3.2666618226162356    	-0.7862660495271198    
0.751577815743971    	0.4191852938898758    	-0.13745372992447022    	0.6141240858195007    	3.2688311171048885    	-0.788542085462442    
0.752381595568092    	0.4172158774350357    	-0.13784971251424596    	0.6145318830538461    	3.2710017212545672    	-0.7908294619997487    
0.7531849346524445    	0.4152464609801956    	-0.13824499534989773    	0.6149399393025468    	3.273173704073808    	-0.7931282837558764    
0.75398785320709    	0.41327704452535546    	-0.13863958564068862    	0.6153482675664014    	3.275347134762657    	-0.7954386568365038    
0.7547903713846902    	0.41130762807051535    	-0.13903349047430902    	0.615756880910381    	3.2775220828627347    	-0.7977606888646122    
0.7555925092842847    	0.40933821161567524    	-0.1394267168305926    	0.6161657924536922    	3.279698618204342    	-0.8000944890096284    
0.756394286956405    	0.40736879516083513    	-0.13981927158028884    	0.6165750153761161    	3.281876810940208    	-0.8024401680172704    
0.7571957244075607    	0.405399378705995    	-0.14021116148424626    	0.6169845629233144    	3.2840567315737217    	-0.8047978382401173    
0.7579968416048797    	0.4034299622511549    	-0.1406023931964974    	0.6173944484083824    	3.2862384509672085    	-0.8071676136689221    
0.7587976584805437    	0.4014605457963148    	-0.14099297326532337    	0.6178046852152204    	3.2884220403598707    	-0.8095496099646918    
0.7595981949363837    	0.3994911293414747    	-0.14138290812718957    	0.618215286809194    	3.29060757142453    	-0.8119439444915564    
0.7603984708485102    	0.39752171288663457    	-0.1417722041193613    	0.618626266729149    	3.2927951162251237    	-0.8143507363504489    
0.7611985060716389    	0.39555229643179446    	-0.1421608674719168    	0.619037638599722    	3.2949847472822356    	-0.8167701064136231    
0.7619983204437825    	0.39358287997695435    	-0.14254890430704487    	0.6194494161367375    	3.2971765376018176    	-0.8192021773600333    
0.7627979337906509    	0.39161346352211424    	-0.14293632064632122    	0.6198616131443296    	3.299370560659872    	-0.8216470737115982    
0.76359736593027    	0.3896440470672741    	-0.14332312240751977    	0.6202742435227502    	3.301566890444013    	-0.8241049218703835    
0.7643966366772047    	0.387674630612434    	-0.14370931540455942    	0.6206873212726451    	3.303765601476228    	-0.8265758501567239    
0.7651957658474119    	0.3857052141575939    	-0.14409490534783423    	0.6211008604995776    	3.305966768836952    	-0.8290599888483151    
0.7659947732624934    	0.3837357977027538    	-0.14447989784618262    	0.6215148754163107    	3.3081704681772193    	-0.8315574702203099    
0.7667936787544765    	0.3817663812479137    	-0.14486429840467077    	0.6219293803498057    	3.310376775755913    	-0.8340684285864421    
0.7675925021700425    	0.37979696479307357    	-0.14524811242491076    	0.6223443897451317    	3.3125857684605755    	-0.836593000341217    
0.768391263375069    	0.37782754833823345    	-0.1456313452105691    	0.6227599181644999    	3.314797523802266    	-0.8391313240031951    
0.7691899822595464    	0.37585813188339334    	-0.1460140019588528    	0.6231759803006937    	3.317012119987049    	-0.8416835402594122    
0.7699886787421429    	0.37388871542855323    	-0.14639608776535454    	0.6235925909767883    	3.3192296359145006    	-0.8442497920109602    
0.7707873727740583    	0.3719192989737131    	-0.14677760762486303    	0.6240097651491953    	3.321450151193911    	-0.8468302244197766    
0.7715860843445386    	0.369949882518873    	-0.14715856642488562    	0.6244275179196529    	3.3236737462081116    	-0.8494249849566735    
0.7723848334850454    	0.3679804660640329    	-0.1475389689549475    	0.6248458645300979    	3.325900502086174    	-0.8520342234506492    
0.7731836402743406    	0.3660110496091928    	-0.14791881989895309    	0.6252648203753874    	3.3281305007711266    	-0.8546580921395226    
0.7739825248427217    	0.3640416331543527    	-0.14829812383772478    	0.6256844010049969    	3.3303638250289946    	-0.8572967457219345    
0.7747815073771701    	0.36207221669951256    	-0.1486768852447074    	0.6261046221324627    	3.332600558499059    	-0.8599503414107583    
0.7755806081259521    	0.36010280024467245    	-0.1490551084931027    	0.6265254996328493    	3.3348407856803743    	-0.8626190389879683    
0.7763798474035    	0.35813338378983234    	-0.1494327978467568    	0.6269470495567431    	3.337084592006254    	-0.8653030008610114    
0.7771792455953785    	0.3561639673349922    	-0.1498099574654949    	0.6273692881298837    	3.3393320638423116    	-0.8680023921207343    
0.7779788231632626    	0.3541945508801521    	-0.15018659140178958    	0.627792231761473    	3.3415832885306838    	-0.8707173806009156    
0.7787786006497821    	0.352225134425312    	-0.15056270359873034    	0.6282158970510519    	3.343838354426633    	-0.8734481369394591    
0.7795785986837185    	0.3502557179704719    	-0.15093829789178972    	0.6286403007919288    	3.3460973509168013    	-0.8761948346413014    
0.7803788379851377    	0.3482863015156318    	-0.15131337800623582    	0.6290654599789018    	3.34836036846031    	-0.8789576501430931    
0.7811793393703447    	0.34631688506079167    	-0.15168794755627452    	0.6294913918140701    	3.3506274986196907    	-0.8817367628797156    
0.7819801237576172    	0.34434746860595156    	-0.1520620100439093    	0.6299181137137079    	3.352898834097479    	-0.8845323553526929    
0.7827812121719455    	0.34237805215111144    	-0.15243556885698786    	0.6303456433149576    	3.3551744687718354    	-0.8873446132005661    
0.7835826257509652    	0.34040863569627133    	-0.15280862726954664    	0.6307739984814186    	3.3574544977262963    	-0.8901737252712981    
0.7843843857502573    	0.3384392192414312    	-0.153181188439036    	0.6312031973112212    	3.359739017292748    	-0.8930198836967782    
0.7851865135485664    	0.3364698027865911    	-0.15355325540212666    	0.6316332581464397    	3.3620281251015296    	-0.8958832839695021    
0.7859890306542074    	0.334500386331751    	-0.15392483107980376    	0.6320641995744037    	3.364321920088415    	-0.8987641250215009    
0.7867919587102007    	0.3325309698769109    	-0.15429591826673736    	0.6324960404434634    	3.3666205025785256    	-0.9016626093056022    
0.787595319500331    	0.3305615534220708    	-0.1546665196391382    	0.6329287998611929    	3.3689239742767683    	-0.9045789428791041    
0.7883991349552173    	0.32859213696723066    	-0.15503663774436255    	0.6333624972108547    	3.371232438355471    	-0.9075133354899492    
0.7892034271581888    	0.32662272051239055    	-0.15540627500165324    	0.6337971521565355    	3.3735459994817196    	-0.9104660006654886    
0.79000821835169    	0.32465330405755044    	-0.1557754337027674    	0.6342327846489226    	3.3758647638481047    	-0.9134371558039309    
0.7908135309433839    	0.32268388760271033    	-0.1561441160039751    	0.6346694149394089    	3.3781888392477972    	-0.9164270222685738    
0.7916193875125486    	0.3207144711478702    	-0.1565123239284931    	0.6351070635840554    	3.3805183350956445    	-0.9194358254849178    
0.7924258108171482    	0.3187450546930301    	-0.15688005936218727    	0.6355457514549611    	3.3828533624886825    	-0.9224637950407737    
0.7932328237996198    	0.31677563823819    	-0.15724732404752742    	0.6359854997520924    	3.385194034269107    	-0.925511164789472    
0.7940404495945356    	0.3148062217833499    	-0.1576141195865289    	0.6364263300080066    	3.3875404650494128    	-0.9285781729562884    
0.7948487115350916    	0.31283680532850977    	-0.1579804474339118    	0.6368682641011798    	3.3898927712833333    	-0.9316650622482117    
0.7956576331604642    	0.31086738887366966    	-0.1583463088921648    	0.6373113242682995    	3.392251071331275    	-0.9347720799671762    
0.7964672382230393    	0.30889797241882955    	-0.15871170511358826    	0.6377555331094511    	3.394615485487922    	-0.9378994781268923    
0.7972775506958638    	0.30692855596398944    	-0.15907663709110598    	0.638200913604758    	3.3969861360708054    	-0.9410475135734157    
0.7980885947803363    	0.3049591395091493    	-0.159441105655124    	0.6386474891252123    	3.3993631474779553    	-0.9442164481095932    
0.7989003949139767    	0.3029897230543092    	-0.1598051114764394    	0.6390952834375373    	3.4017466462137804    	-0.9474065486235437    
0.7997129757782183    	0.3010203065994691    	-0.16016865505332956    	0.6395443207248888    	3.4041367609992577    	-0.9506180872213277    
0.8005263623072951    	0.299050890144629    	-0.16053173671046297    	0.6399946255968322    	3.4065336228250374    	-0.9538513413639694    
0.801340579695566    	0.2970814736897889    	-0.16089435659410958    	0.6404462231014564    	3.4089373650159214    	-0.9571065940090083    
0.8021556534072504    	0.29511205723494877    	-0.16125651466883129    	0.6408991387384191    	3.411348123300302    	-0.9603841337567551    
0.8029716091845955    	0.29314264078010865    	-0.16161821071085045    	0.6413533984737451    	3.4137660358889277    	-0.9636842550014484    
0.8037884730570684    	0.29117322432526854    	-0.1619794442994778    	0.6418090287575905    	3.41619124356946    	-0.9670072580875023    
0.8046062713508902    	0.28920380787042843    	-0.1623402148208176    	0.6422660565300726    	3.4186238897375016    	-0.9703534494710582    
0.8054250306982805    	0.2872343914155883    	-0.1627005214526117    	0.6427245092456688    	3.4210641205264674    	-0.9737231418870573    
0.8062447780476871    	0.2852649749607482    	-0.1630603631609711    	0.6431844148867161    	3.4235120848794387    	-0.9771166545220574    
0.8070655406735352    	0.2832955585059081    	-0.1634197386972583    	0.6436458019762769    	3.4259679346176464    	-0.9805343131930384    
0.8078873461867976    	0.281326142051068    	-0.16377864658556524    	0.6441086996012324    	3.428431824563388    	-0.9839764505324453    
0.8087102225457027    	0.2793567255962279    	-0.1641370851205164    	0.6445731374251863    	3.4309039126087137    	-0.9874434061797287    
0.8095341980666978    	0.27738730914138776    	-0.16449505235713482    	0.6450391457095629    	3.433384359827725    	-0.9909355269796624    
0.8103593014358994    	0.27541789268654765    	-0.1648525461048417    	0.6455067553310577    	3.4358733305694606    	-0.9944531671877274    
0.8111855617204138    	0.27344847623170754    	-0.16520956391839792    	0.645975997802016    	3.438370992566366    	-0.9979966886828638    
0.8120130083808109    	0.2714790597768674    	-0.1655661030863526    	0.6464469052944583    	3.4408775170621757    	-1.0015664611879136    
0.8128416712831971    	0.2695096433220273    	-0.1659221606309069    	0.6469195106522901    	3.4433930788769023    	-1.0051628624980864    
0.8136715807122309    	0.2675402268671872    	-0.16627773328824808    	0.6473938474239828    	3.4459178565807873    	-1.008786278717807    
0.8145027673839177    	0.2655708104123471    	-0.1666328175054205    	0.6478699498784973    	3.4484520325790635    	-1.012437104506309    
0.8153352624597576    	0.263601393957507    	-0.16698740942683515    	0.6483478530329224    	3.450995793259062    	-1.016115743332373    
0.8161690975603626    	0.26163197750266687    	-0.16734150488596017    	0.6488275926744025    	3.4535493291069286    	-1.0198226077386117    
0.8170043047797823    	0.25966256104782676    	-0.1676950993902402    	0.6493092053895421    	3.4561128348641423    	-1.0235581196157448    
0.8178409167011192    	0.25769314459298664    	-0.1680481881144592    	0.64979272858666    	3.458686509645961    	-1.0273227104873137    
0.8186789664113663    	0.25572372813814653    	-0.1684007658830034    	0.6502782005283628    	3.4612705571148075    	-1.031116821805314    
0.8195184875177788    	0.2537543116833064    	-0.1687528271614132    	0.6507656603563655    	3.463865185612381    	-1.0349409052572631    
0.8203595141641001    	0.2517848952284663    	-0.16910436603802784    	0.6512551481260724    	3.4664706083437253    	-1.038795423085224    
0.821202081047761    	0.2498154787736262    	-0.1694553762158303    	0.6517467048319308    	3.469087043512177    	-1.0426808484173602    
0.8220462234377164    	0.2478460623187861    	-0.16980585098716883    	0.6522403724505474    	3.4717147145488667    	-1.0465976656126081    
0.8228919771926437    	0.24587664586394598    	-0.17015578323100908    	0.6527361939616347    	3.474353850224207    	-1.050546370619101    
0.8237393787796583    	0.24390722940910586    	-0.17050516538626542    	0.6532342133933929    	3.477004684889455    	-1.0545274713470054    
0.8245884652944537    	0.24193781295426575    	-0.17085398943693922    	0.6537344758575145    	3.479667458663029    	-1.0585414880564696    
0.8254392744811038    	0.23996839649942564    	-0.17120224689540695    	0.6542370275856968    	3.4823424176248565    	-1.062588953761429    
0.8262918447537321    	0.23799898004458553    	-0.17154992878374822    	0.6547419159699839    	3.4850298140311056    	-1.0666704146500496    
0.8271462152176986    	0.23602956358974542    	-0.17189702560400313    	0.6552491896136954    	3.4877299065852654    	-1.0707864305226398    
0.8280024256927755    	0.2340601471349053    	-0.17224352733466594    	0.6557588983581095    	3.4904429605801726    	-1.0749375752479093    
0.828860516736879    	0.2320907306800652    	-0.1725894233915522    	0.6562710933453267    	3.493169248232621    	-1.0791244372385054    
0.8297205296697389    	0.23012131422522508    	-0.1729347026111585    	0.6567858270585804    	3.495909048897923    	-1.0833476199468108    
0.8305825065991955    	0.22815189777038497    	-0.17327935322495047    	0.657303153374245    	3.4986626493467403    	-1.0876077423820505    
0.8314464904470353    	0.22618248131554486    	-0.173623362833264    	0.6578231276137714    	3.5014303440415158    	-1.091905439649813    
0.8323125249764971    	0.22421306486070475    	-0.1739667183748849    	0.6583458066016121    	3.5042124354448045    	-1.0962413635151653    
0.8331806548209293    	0.22224364840586464    	-0.17430940610460932    	0.6588712487163199    	3.5070092342912496    	-1.1006161829906087    
0.834050925513547    	0.22027423195102452    	-0.17465141155482133    	0.6593995139587256    	3.5098210599504833    	-1.1050305849502002    
0.8349233835178707    	0.2183048154961844    	-0.17499271950499173    	0.6599306640128789    	3.5126482407514956    	-1.1094852747712578    
0.8357980762603009    	0.2163353990413443    	-0.17533331395182128    	0.6604647623084797    	3.515491114314943    	-1.1139809770051352    
0.8366750521635793    	0.2143659825865042    	-0.17567317806793176    	0.6610018740956476    	3.5183500279511266    	-1.118518436078677    
0.8375543606814624    	0.21239656613166408    	-0.17601229416333056    	0.6615420665181319    	3.521225339049672    	-1.123098417028043    
0.8384360523352443    	0.21042714967682397    	-0.17635064365012826    	0.662085408685116    	3.5241174154617267    	-1.1277217062667109    
0.839320178751523    	0.20845773322198385    	-0.17668820699480028    	0.6626319717567227    	3.527026635955081    	-1.1323891123895944    
0.8402067927022494    	0.20648831676714374    	-0.177024963676742    	0.6631818290255074    	3.529953390647939    	-1.1371014670153248    
0.8410959481453396    	0.20451890031230363    	-0.1773608921360936    	0.6637350560092461    	3.5328980815028075    	-1.1418596256688933    
0.8419877002684213    	0.20254948385746352    	-0.1776959697277026    	0.6642917305407187    	3.5358611228043864    	-1.146664468707001    
0.8428821055336754    	0.2005800674026234    	-0.17803017266460988    	0.6648519328690655    	3.538842941699066    	-1.1515169022886123    
0.8437792217247453    	0.1986106509477833    	-0.1783634759622091    	0.6654157457625363    	3.541843978741837    	-1.1564178593934002    
0.8446791079964904    	0.19664123449294318    	-0.17869585337859062    	0.6659832546178998    	3.5448646884786474    	-1.1613683008909323    
0.8455818249260016    	0.19467181803810307    	-0.17902727735026527    	0.6665545475757365    	3.5479055400600794    	-1.166369216663677    
0.8464874345670494    	0.19270240158326296    	-0.17935771892427288    	0.6671297156427766    	3.5509670178925226    	-1.1714216267871003    
0.8473960005059998    	0.19073298512842285    	-0.17968714769054894    	0.6677088528154509    	3.5540496222958065    	-1.1765265827703835    
0.8483075879221977    	0.18876356867358274    	-0.18001553169482512    	0.6682920562273725    	3.557153870288209    	-1.1816851688615273    
0.8492222636482474    	0.18679415221874263    	-0.18034283736533877    	0.6688794262829086    	3.560280296297425    	-1.186898503420904    
0.8501400962368665    	0.18482473576390251    	-0.18066902943249788    	0.6694710668043686    	3.563429452944013    	-1.1921677403676016    
0.8510611560278305    	0.1828553193090624    	-0.18099407082552849    	0.6700670852023021    	3.5666019119478514    	-1.1974940707032449    
0.8519855152211065    	0.1808859028542223    	-0.18131792258089213    	0.6706675926402145    	3.569798265004875    	-1.2028787241183276    
0.8529132479510457    	0.17891648639938218    	-0.18164054373563213    	0.6712727042154135    	3.57301912474968    	-1.2083229706864713    
0.8538444303660955    	0.17694706994454207    	-0.18196189122111853    	0.671882539144977    	3.5762651257453815    	-1.213828122652455    
0.8547791407122802    	0.17497765348970196    	-0.182281919737813    	0.6724972209744672    	3.579536925594552    	-1.2193955363203106    
0.8557174594207025    	0.17300823703486184    	-0.18260058163615986    	0.6731168777845428    	3.5828352060389648    	-1.2250266140482835    
0.8566594692001285    	0.17103882058002173    	-0.18291782677786725    	0.6737416424222612    	3.586160674190756    	-1.2307228063579931    
0.8576052551341394    	0.16906940412518162    	-0.18323360239062486    	0.6743716527435146    	3.5895140638228566    	-1.2364856141657383    
0.8585549047837187    	0.1670999876703415    	-0.1835478529192607    	0.675007051864458    	3.592896136707279    	-1.2423165911445266    
0.8595085082959242    	0.1651305712155014    	-0.18386051985818355    	0.6756479884377405    	3.5963076840854296    	-1.2482173462261326    
0.8604661585175813    	0.1631611547606613    	-0.184171541565854    	0.6762946169517274    	3.599749528260792    	-1.2541895462532666    
0.8614279511169686    	0.16119173830582118    	-0.18448085309768203    	0.6769470980192865    	3.6032225241360685    	-1.2602349187927855    
0.8623939847105215    	0.15922232185098106    	-0.18478838597987673    	0.6776055987306447    	3.606727561091346    	-1.2663552551218347    
0.8633643609985173    	0.15725290539614095    	-0.18509406800131223    	0.6782702929972052    	3.6102655648141515    	-1.272552413399827    
0.8643391849080024    	0.15528348894130084    	-0.18539782298443883    	0.6789413619235636    	3.613837499279603    	-1.2788283220403183    
0.8653185647443715    	0.15331407248646073    	-0.18569957052393987    	0.6796189942204316    	3.617444368948298    	-1.285184983298087    
0.8663026123518552    	0.15134465603162062    	-0.18599922572166785    	0.6803033866301873    	3.621087221031415    	-1.291624477088112    
0.8672914432841018    	0.1493752395767805    	-0.1862966988921943    	0.6809947443919074    	3.6247671479659647    	-1.2981489650546782    
0.8682851769852102    	0.1474058231219404    	-0.18659189524903946    	0.6816932817361707    	3.6284852900485056    	-1.304760694910528    
0.8692839369822364    	0.14543640666710028    	-0.18688471456751704    	0.6823992224147193    	3.6322428382544034    	-1.31146200506785    
0.8702878510899438    	0.14346699021226017    	-0.18717505081488564    	0.6831128002750582    	3.63604103729628    	-1.3182553295849924    
0.8712970516282879    	0.14149757375742006    	-0.18746279175124905    	0.6838342598770388    	3.639881188905936    	-1.3251432034550725    
0.8723116756555374    	0.13952815730257995    	-0.18774781851213124    	0.6845638571434061    	3.643764655297054    	-1.332128268265247    
0.8733318652148999    	0.13755874084773984    	-0.18803000512211823    	0.6853018600927816    	3.6476928630666854    	-1.339213278258263    
0.8743577675997009    	0.13558932439289972    	-0.18830921801440983    	0.686048549585291    	3.6516673071640424    	-1.346401106831087    
0.8753895356357925    	0.1336199079380596    	-0.18858531546851873    	0.6868042201672738    	3.6556895553866795    	-1.3536947535090027    
0.8764273279835142    	0.1316504914832195    	-0.1888581470166853    	0.687569180966829    	3.6597612531472623    	-1.361097351437527    
0.8774713094615991    	0.1296810750283794    	-0.18912755280078633    	0.6883437566608128    	3.663884128620659    	-1.3686121754389875    
0.8785216513941717    	0.12771165857353928    	-0.18939336286042416    	0.6891282885337476    	3.6680599983802495    	-1.3762426506856134    
0.8795785319826229    	0.12574224211869917    	-0.18965539636732368    	0.6899231356152992    	3.6722907734524384    	-1.3839923620466268    
0.8806421367060675    	0.12377282566385907    	-0.18991346078278803    	0.6907286759232795    	3.6765784659328506    	-1.3918650641731904    
0.8817126587506379    	0.12180340920901896    	-0.19016735093327192    	0.691545307817366    	3.680925196191847    	-1.3998646923922222    
0.8827902994736049    	0.11983399275417884    	-0.19041684801055603    	0.6923734514630489    	3.6853332006667547    	-1.4079953744882014    
0.8838752689020056    	0.11786457629933873    	-0.19066171845874885    	0.6932135504432569    	3.6898048404401527    	-1.4162614434612721    
0.8849677862715923    	0.11589515984449862    	-0.1909017127634348    	0.6940660735081576    	3.694342610553628    	-1.4246674513603514    
0.8860680806101802    	0.11392574338965851    	-0.19113656411213625    	0.694931516498044    	3.6989491502428273    	-1.4332181843018204    
0.8871763913672656    	0.1119563269348184    	-0.19136598692653292    	0.6958104044407327    	3.703627254101391    	-1.4419186787978453    
0.8882929690985603    	0.10998691047997829    	-0.19158967523826284    	0.6967032938602974    	3.708379884369771    	-1.4507742395338201    
0.88941807620764    	0.10801749402513817    	-0.19180730088575826    	0.6976107753218818    	3.7132101844806424    	-1.4597904587520407    
0.8905519877527566    	0.10604807757029806    	-0.19201851153122418    	0.6985334762215324    	3.718121493908498    	-1.4689732374189786    
0.8916949923248256    	0.10407866111545795    	-0.1922229284553629    	0.6994720638694627    	3.7231173645811015    	-1.4783288083767983    
0.8928473930069457    	0.10210924466061784    	-0.19242014410138156    	0.7004272489055641    	3.7282015790594096    	-1.487863761706588    
0.8940095084197666    	0.10013982820577773    	-0.19260971934682516    	0.7013997890729413    	3.733378170623173    	-1.4975850725617996    
0.8951816738680315    	9.81704117509376100e-2	-0.19279118045589752    	0.7023904934121341    	3.7386514455957425    	-1.5075001317663537    
0.8963642425963793    	9.6200995296097500e-2	-0.19296401567099916    	0.7034002269253802    	3.744026008170793    	-1.5176167795136086    
0.8975575871713094    	9.4231578841257390e-2	-0.19312767140257597    	0.7044299157687335    	3.7495067880486856    	-1.5279433425511373    
0.8987621009972102    	9.22621623864172800e-2	-0.19328154792768454    	0.7054805530695258    	3.7550990714013865    	-1.5384886752931166    
0.8999781999956532    	9.02927459315771700e-2	-0.1934249945780377    	0.7065532054176156    	3.7608085354237795    	-1.5492622053689495    
0.9012063244569507    	8.83233294767370600e-2	-0.19355730428558002    	0.7076490201713707    	3.7666412872216144    	-1.5602739841952165    
0.9024469410936102    	8.63539130218969400e-2	-0.19367770741819462    	0.7087692336754157    	3.772603907552548    	-1.5715347432507898    
0.9037005453204312    	8.43844965670568300e-2	-0.19378536479319233    	0.7099151805272389    	3.7787035001500104    	-1.5830559568447529    
0.9049676637944244    	8.24150801122167200e-2	-0.1938793597122647    	0.7110883040821597    	3.7849477476385567    	-1.5948499122973272    
0.9062488572492171    	8.04456636573766100e-2	-0.19395868889760895    	0.7122901683516082    	3.791344974865473    	-1.6069297886098795    
0.9075447236693349    	7.8476247202536500e-2	-0.1940222520932338    	0.7135224715761012    	3.797904221146387    	-1.61930974488681    
0.9088559018529807    	7.65068307476963900e-2	-0.19406884013956244    	0.7147870617134182    	3.8046353227050074    	-1.6320050199968983    
0.9101830754253138    	7.45374142928562700e-2	-0.19409712122584658    	0.7160859541994673    	3.811549007209834    	-1.6450320452333251    
0.9115269773719791    	7.25679978380161600e-2	-0.19410562499702044    	0.7174213523749585    	3.8186570025003066    	-1.6584085720614465    
0.9128883951795371    	7.05985813831760500e-2	-0.19409272410572728    	0.7187956710738098    	3.825972162142074    	-1.6721538174459534    
0.9142681766828993    	6.86291649283359400e-2	-0.19405661270584637    	0.720211563977053    	3.833508611025093    	-1.6862886297426667    
0.9156672367438669    	6.66597484734958300e-2	-0.19399528130162172    	0.7216719554422452    	3.8412819147837367    	-1.700835678748959    
0.9170865649099978    	6.46903320186557200e-2	-0.19390648716136155    	0.7231800777486362    	3.8493092780436435    	-1.7158196742616072    
0.9185272342335385    	6.27209155638156000e-2	-0.19378771938571    	0.7247395148478285    	3.8576097772956883    	-1.731267618432517    
0.9199904114759496    	6.075149910897549000e-2	-0.1936361574450569    	0.7263542540308927    	3.866204635907308    	-1.7472090983948416    
0.9214773689689875    	5.87820826541353900e-2	-0.19344862168564306    	0.7280287472833443    	3.8751175506999136    	-1.7636766271259754    
0.9229894984773667    	5.681266619929528000e-2	-0.1932215139406884    	0.7297679845366783    	3.884375081848752    	-1.7807060424153873    
0.9245283274903254    	5.48432497444551800e-2	-0.19295074579396454    	0.7315775816963609    	3.894007121434208    	-1.7983369762438188    
0.9260955384818551    	5.28738332896150800e-2	-0.1926316514193455    	0.7334638870625096    	3.9040474598928445    	-1.8166134100329177    
0.9276929918295197    	5.09044168347749700e-2	-0.1922588808571549    	0.7354341109723649    	3.914534476072327    	-1.835584335335078    
0.9293227532794273    	4.89350003799348700e-2	-0.19182626841590938    	0.7374964848635179    	3.9255119838857677    	-1.8553045449425811    
0.930987127107295    	4.69655839250947600e-2	-0.19132666903765705    	0.739660458069638    	3.937030279806872    	-1.875835586583897    
0.9326886964924151    	4.49961674702546550e-2	-0.1907517530299497    	0.7419369434624655    	3.9491474503617106    	-1.897246921029831    
0.9344303731147607    	4.302675101541455500e-2	-0.19009174608062215    	0.7443386270341384    	3.9619310199591284    	-1.9196173395477425    
0.9362154586924795    	4.10573345605744500e-2	-0.18933509652255248    	0.746880362169927    	3.975460049507314    	-1.9430367136796152    
0.9380477221670744    	3.908791810573434300e-2	-0.1884680445260616    	0.7495796776410129    	3.989827840334136    	-1.967608175459895    
0.9399314976941856    	3.71185016508942400e-2	-0.1874740572526537    	0.752457440441532    	4.005145462305323    	-1.993450861741928    
0.9418718107276106    	3.514908519605413600e-2	-0.18633307781269934    	0.7555387329149114    	4.021546422551725    	-2.020703407385461    
0.9438745427171333    	3.31796687412140300e-2	-0.18502051093123997    	0.7588540317858934    	4.039192941166131    	-2.0495284467476504    
0.9459466499262853    	3.121025228637392400e-2	-0.18350582891456793    	0.7624408210117173    	4.058284536012511    	-2.080118494244897    
0.9480964598325651    	2.924083583153381000e-2	-0.18175061760570946    	0.7663458422268556    	4.0790700012885805    	-2.1127037442561787    
0.9503340816201343    	2.727141937669370600e-2	-0.1797057751907921    	0.7706283064293422    	4.101864502540385    	-2.1475625949298043    
0.952671989508593    	2.530200292185359500e-2	-0.17730739153502476    	0.7753645979735683    	4.127074614856347    	-2.185036123678781    
0.9551258771245905    	2.33325864670134890e-2	-0.1744705016971171    	0.7806553754274734    	4.155236118979611    	-2.2255484406274646    
0.9577159548080455    	2.13631700121733830e-2	-0.17107927517496063    	0.7866366796330848    	4.18707312677598    	-2.2696360393627875    
0.9604690075927275    	1.939375355733327400e-2	-0.1669709370371374    	0.7934980705555902    	4.2235946192104885    	-2.317991384676426    
0.9634218422153877    	1.742433710249316500e-2	-0.16190800270276545    	0.8015138395126223    	4.266260581349566    	-2.3715299233482745    
0.9666274759225041    	1.545492064765305600e-2	-0.1555270619094324    	0.8111004140130718    	4.317287554166788    	-2.431497461327076    
0.9701673221258289    	1.34855041928129500e-2	-0.14723575173323933    	0.8229315703925896    	4.380261882999852    	-2.4996511346156214    
0.9741785039937816    	1.151608773797284400e-2	-0.13597896316487956    	0.838199540828902    	4.461529525825905    	-2.578584259818263    
0.9789285395007917    	9.546671283132737000e-3	-0.11960132223615856    	0.8593272172646331    	4.573986939172725    	-2.672358758710079    
0.9851084863207964    	7.577254828292632000e-3	-9.2417141410961600e-2	0.8926913449098348    	4.75157596582059    	-2.787878134944621    
1.    	5.607838373452524000e-3	-0.    	1.    	5.3227534835128445    	-2.938369875792809    


==> plot-data/psi-plots/K1.0N3.dat <==
# K=1.    	h=-1.00d-2
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
-1.48692371393886250000000000000000e-16	5.05089657979280600000e-5	1.8051045943089880000e-4	1.8051045943075011000e-4	9.602542456842370000e-4	-5.2932534388301855    
1.47824805971567890e-2	2.31708577535231000e-3	0.25904878296075645    	0.2738312635579132    	1.456689181678367    	-3.3802963210894212    
2.091757818822306800e-2	4.583662584906692000e-3	0.2636616215522903    	0.2845791997405134    	1.5138645463870497    	-3.0392029203994557    
2.563121938653619700e-2	6.850239394461075000e-3	0.2646006165617385    	0.2902318359482747    	1.5439346483353171    	-2.83831138512653    
2.961594269906398500e-2	9.116816204015457000e-3	0.26450099506842645    	0.2941169377674904    	1.5646020685423367    	-2.695394371585192    
3.31285082346089170e-2	1.138339301356983800e-2	0.2639860038384261    	0.29711451207303496    	1.5805481442585607    	-2.5843788589109407    
3.63137984895625700e-2	1.36499698231242200e-2	0.2632713789166762    	0.29958517740623875    	1.5936912434637565    	-2.4935903376556405    
3.92438436917094460e-2	1.5916546632678602e-2	0.26245918390483225    	0.3017030275965417    	1.6049574861145972    	-2.4167821668868474    
4.19800426692367500e-2	1.818312344223298200e-2	0.26159279960738296    	0.30357284227661974    	1.614904264217372    	-2.350218065339901    
4.455014954910311300e-2	2.044970025178736200e-2	0.26070339904985146    	0.3052535485989546    	1.6238450501799138    	-2.2914845415558007    
4.69895257092800440e-2	2.271627706134174400e-2	0.2598000090065523    	0.30678953471583237    	1.6320159738742814    	-2.2389318709976065    
4.931164657596727000e-2	2.498285387089613000e-2	0.25889809670784464    	0.3082097432838119    	1.639571000388868    	-2.1913823625797333    
5.15342817642271600e-2	2.724943068045050400e-2	0.2579989693818582    	0.3095332511460853    	1.6466116120406935    	-2.147965853027132    
5.366761693977200000e-2	2.951600749000488600e-2	0.25710811992461613    	0.31077573686438814    	1.6532212134453146    	-2.108021156227038    
5.57282675893725600e-2	3.17825842995592700e-2	0.25622380304960124    	0.3119520706389738    	1.659478909010158    	-2.071034078038283    
5.771791502628301000e-2	3.40491611091136500e-2	0.25535094885958354    	0.3130688638858666    	1.665419869219678    	-2.0365968349308243    
5.96456568402305200e-2	3.63157379186680340e-2	0.2544889573168055    	0.31413461415703603    	1.6710892981600116    	-2.004380577514955    
6.15173295961211700e-2	3.85823147282224100e-2	0.25363812951598635    	0.3151554591121075    	1.6765198460927135    	-1.974116247269135    
6.33379202881731600e-2	4.084889153777679400e-2	0.2527985366088275    	0.31613645689700065    	1.681738420633608    	-1.9455809063353342    
6.51117298239257600e-2	4.311546834733117600e-2	0.25197009786591723    	0.317081827689843    	1.68676747169489    	-1.918587763810643    
6.68424981739451500e-2	4.538204515688555300e-2	0.2511526329241073    	0.3179951310980524    	1.6916259351772647    	-1.8929787603648018    
6.85335015913231100e-2	4.76486219664399360e-2	0.2503458972165967    	0.3188793988079199    	1.6963299386206079    	-1.8686189619890174    
7.01876292651780600e-2	4.99151987759943200e-2	0.24954960616882294    	0.319737235434001    	1.7008933376884268    	-1.8453922577782553    
7.18052500553259500e-2	5.2181775585548700e-2	0.24876470148454286    	0.3205699515398688    	1.7053231041331571    	-1.823198013883016    
7.3395233268609590e-2	5.44483523951030800e-2	0.24798711469241602    	0.3213823479610256    	1.7096447767667242    	-1.8019484394359424    
7.49508513627696900e-2	5.67149292046574600e-2	0.24722152059872776    	0.3221723719614974    	1.7138474357319602    	-1.7815664900563117    
7.64805331048555200e-2	5.89815060142118400e-2	0.24646384848700925    	0.3229443815918648    	1.7179542643756143    	-1.7619841824246558    
7.79837535129369400e-2	6.124808282376623000e-2	0.24571503130084493    	0.3236987848137819    	1.7219674329149237    	-1.743141226845655    
7.94642224162981800e-2	6.3514659633320600e-2	0.24497351057572092    	0.3244377329920191    	1.7258983858787056    	-1.7249839084158898    
8.09189320241980400e-2	6.578123644287499e-2	0.24424148599319045    	0.3251604180173885    	1.7297428244009487    	-1.707464164457324    
8.23513389654376500e-2	6.80478132524293800e-2	0.24351741877517383    	0.32586875774061147    	1.733510950795157    	-1.6905388182982946    
8.37626007853180800e-2	7.03143900619837700e-2	0.2428010305881806    	0.32656363137349864    	1.7372074421691093    	-1.674168938646129    
8.51537820572015900e-2	7.25809668715381600e-2	0.24209205413636925    	0.32724583619357084    	1.7408365397680319    	-1.65831930063051    
8.65236701707627800e-2	7.48475436810925400e-2	0.2413914827531071    	0.32791515292386986    	1.7443970771130919    	-1.6429579297489916    
8.78797556535852800e-2	7.71141204906469300e-2	0.24069532225024928    	0.32857507790383456    	1.7479076535408655    	-1.6280557138679226    
8.92162966563500600e-2	7.93806973002013200e-2	0.24000708658705885    	0.3292233832434089    	1.751356417434045    	-1.613586071444303    
9.05340743790401700e-2	8.16472741097557100e-2	0.23932655117747684    	0.329860625556517    	1.7547463297893813    	-1.5995246664676124    
9.1840398874257600e-2	8.3913850919310100e-2	0.23864975250205228    	0.3304901513763099    	1.758095193024954    	-1.5858491624426154    
9.31293653788202300e-2	8.61804277288644800e-2	0.2379802340265607    	0.3311095994053809    	1.761390445841727    	-1.5725390091674862    
9.44038018429563800e-2	8.84470045384188700e-2	0.23731654988168338    	0.33172035172463976    	1.7646394404400416    	-1.559575257197062    
9.56621071436831500e-2	9.07135813479732600e-2	0.23665976194956548    	0.3323218690932486    	1.7678393082420572    	-1.5469403957865573    
9.69114204187480200e-2	9.29801581575276500e-2	0.23600594191772312    	0.3329173623364711    	1.7710071297460517    	-1.5346182108377266    
9.81456811366675600e-2	9.52467349670820400e-2	0.23535866679568468    	0.33350434793235223    	1.7741296934599653    	-1.522593659956051    
9.93675750135003100e-2	9.75133117766364200e-2	0.234716522581863    	0.3340840975953633    	1.7772137644722268    	-1.510852762203702    
0.10057756497177206    	9.97798885861908100e-2	0.23407935185816814    	0.3346569168299402    	1.7802609679625214    	-1.4993825005216461    
0.10177608772491564    	0.1020464653957452    	0.23344700382692077    	0.33522309155183644    	1.7832728249054068    	-1.4881707351129942    
0.10296136148937735    	0.10431304220529959    	0.2328215282880821    	0.33578288977745946    	1.7862507610570084    	-1.4772061263424523    
0.10414035939855319    	0.10657961901485398    	0.2321962037366373    	0.3363365631351905    	1.7891961149947253    	-1.466478065924196    
0.10530686802980313    	0.10884619582440837    	0.23157748018865335    	0.3368843482184565    	1.792110145315115    	-1.4559766153514326    
0.10646343205406637    	0.11111277263396276    	0.23096303574618812    	0.3374264678002545    	1.794994037094748    	-1.4456924506719333    
0.10761038401729021    	0.11337934944351714    	0.23035180318838652    	0.3379621872056767    	1.7978438821130056    	-1.4356168128404896    
0.10874803992007608    	0.11564592625307153    	0.22974649896303748    	0.33849453888311354    	1.8006758119638735    	-1.4257414629858072    
0.10987670035516944    	0.11791250306262592    	0.22914417577400562    	0.33902087612917503    	1.803475747085562    	-1.416058642019406    
0.11099665151234903    	0.12017907987218031    	0.22854566953476038    	0.3395423210471094    	1.8062496566856816    	-1.4065610340903931    
0.11210816619785641    	0.1224456566817347    	0.22794993081015022    	0.34005809700800665    	1.808993409362592    	-1.3972417334548757    
0.11321150463026036    	0.12471223349128908    	0.2273596929534758    	0.34057119758373616    	1.8117229299004105    	-1.3880942143841792    
0.11430472097658344    	0.12697881030084346    	0.22677327431133373    	0.34107799528791716    	1.8144189213054378    	-1.3791123037834043    
0.11539463563209827    	0.12924538711039785    	0.22618683252671345    	0.34158146815881174    	1.8170972257282838    	-1.3702901562325622    
0.11647489277988704    	0.13151196391995224    	0.225606860316648    	0.3420817530965351    	1.8197585714309965    	-1.3616222311975514    
0.11754790414317688    	0.13377854072950662    	0.22502918689995896    	0.34257709104313583    	1.8223936008235972    	-1.3531032721884682    
0.11861387799406863    	0.136045117539061    	0.22445372828128557    	0.3430676062753542    	1.8250029750160726    	-1.3447282876689213    
0.11967301400577142    	0.1383116943486154    	0.22388323750502617    	0.3435562515107976    	1.8276024014617624    	-1.336492533542735    
0.12072550374565601    	0.1405782711581698    	0.2233148020697355    	0.3440403058153915    	1.8301774057168836    	-1.3283914970641753    
0.12177153113759197    	0.14284484796772418    	0.22274929096607562    	0.3445208221036676    	1.8327335889286078    	-1.320420882035075    
0.12281127288602432    	0.14511142477727856    	0.22218568625565632    	0.3449969591416806    	1.8352664760184827    	-1.3125765951672772    
0.1238448988751298    	0.14737800158683295    	0.2216267512565526    	0.3454716501316824    	1.8377916706247936    	-1.3048547335020229    
0.12487037822059248    	0.14964457839638734    	0.22107083286344975    	0.3459412110840422    	1.8402895751757709    	-1.297251572789478    
0.125894451182335    	0.15191115520594173    	0.2205150606359436    	0.34640951181827856    	1.8427807757949795    	-1.2897635567417962    
0.1269106863616865    	0.15417773201549612    	0.2199631190667015    	0.34687380542838797    	1.8452506598768084    	-1.2823872870820716    
0.12792142411408478    	0.1564443088250505    	0.21941369626347618    	0.3473351203775609    	1.8477046984956114    	-1.2751195143194933    
0.12892680528628597    	0.1587108856346049    	0.21886673182605265    	0.3477935371123386    	1.8501433195996246    	-1.2679571291880185    
0.1299269657700613    	0.16097746244415928    	0.21832216718166314    	0.34824913295172444    	1.8525669344996474    	-1.2608971546920988    
0.13092203676501957    	0.16324403925371367    	0.21777994549707066    	0.3487019822620902    	1.8549759387994826    	-1.2539367387085356    
0.13191214500171147    	0.16551061606326806    	0.21724001160875867    	0.34915215661047017    	1.8573707132114097    	-1.2470731470984457    
0.1328974129557134    	0.16777719287282244    	0.21670231195473186    	0.3495997249104452    	1.8597516243322394    	-1.2403037572877025    
0.13387795905627448    	0.17004376968237683    	0.2161667945040442    	0.35004475356031867    	1.8621190253783602    	-1.233626052278133    
0.1348538978728446    	0.17231034649193122    	0.21563340869723838    	0.3504873065700829    	1.8644732568611597    	-1.2270376150552413    
0.13582534029446275    	0.1745769233014856    	0.21510210538576266    	0.35092744568022544    	1.8668146472190306    	-1.220536123361368    
0.1367923937049071    	0.17684350011104    	0.2145728367721388    	0.3513652304770459    	1.8691435134308199    	-1.214119344805997    
0.1377551621363946    	0.17911007692059439    	0.21404555635870665    	0.35180071849510125    	1.871460161560801    	-1.2077851322874442    
0.13871155210759176    	0.18137665373014877    	0.21352146849139148    	0.35223302059898326    	1.8737598617110307    	-1.201531419702437    
0.13966824432697206    	0.18364323053970316    	0.21299583561897328    	0.3526640799459453    	1.8760529508171553    	-1.1953562179221198    
0.14061875071035296    	0.18590980734925755    	0.21247519777699753    	0.3530939484873505    	1.8783397052427555    	-1.189257611014891    
0.14156535762252034    	0.18817638415881194    	0.2119554294282957    	0.353520787050816    	1.880610341216328    	-1.1832337526981078    
0.1425081544376588    	0.19044296096836633    	0.21143743456515576    	0.35394558900281453    	1.882870143109625    	-1.1772828630022265    
0.14344722796928122    	0.19270953777792071    	0.21092117348527126    	0.3543684014545525    	1.8851193615382407    	-1.1714032251322903    
0.1443826625710101    	0.1949761145874751    	0.2104066074744022    	0.35478927004541233    	1.887358239288166    	-1.1655931825129262    
0.1453145402426341    	0.1972426913970295    	0.20989369876913766    	0.35520823901177173    	1.8895870116818838    	-1.1598511360041124    
0.1462429407271054    	0.19950926820658388    	0.20938241051730713    	0.3556253512444125    	1.8918059068837643    	-1.1541755412760188    
0.14716794160056587    	0.20177584501613827    	0.20887270674953665    	0.3560406483501025    	1.8940151462276604    	-1.1485649063321364    
0.14808961835661918    	0.20404242182569265    	0.2083645523467846    	0.3564541707034038    	1.8962149444925096    	-1.1430177891707474    
0.1490080444911486    	0.20630899863524704    	0.20785791300906895    	0.35686595750021755    	1.8984055101871742    	-1.1375327955755792    
0.14992109729011677    	0.20857557544480143    	0.20735400480807017    	0.3572751020981869    	1.900582020282699    	-1.1321085770271593    
0.15083542940770536    	0.21084215225435582    	0.20684810150205382    	0.35768353090975913    	1.9027547226380572    	-1.1267438287270575    
0.15174233157037403    	0.2131087290639102    	0.20634800359758715    	0.3580903351679612    	1.9049187829220586    	-1.1214372877277543    
0.152650647283349    	0.2153753058734646    	0.20584490254104842    	0.3584955498243974    	1.9070743870653502    	-1.1161877311614516    
0.15355385823470863    	0.21764188268301898    	0.2053462953572777    	0.3589001535919863    	1.9092267414877604    	-1.110993974561591    
0.1544542217777455    	0.21990845949257337    	0.2048480683356213    	0.35930229011336684    	1.9113659709995465    	-1.1058548702713293    
0.15535179943613148    	0.22217503630212776    	0.20435019214970518    	0.35970199158583666    	1.9134922468793807    	-1.1007693059336146    
0.15624665126847698    	0.22444161311168215    	0.20385547223871325    	0.3601021235071903    	1.9156208126008645    	-1.0957362030578974    
0.15713883592735764    	0.22670818992123654    	0.20336104633441407    	0.36049988226177165    	1.9177367538823247    	-1.0907545156588507    
0.1580284107026654    	0.22897476673079092    	0.2028668868953693    	0.36089529759803474    	1.919840228975417    	-1.0858232289628056    
0.15891543156874322    	0.2312413435403453    	0.202375801093916    	0.3612912326626592    	1.921946468846613    	-1.0809413581778997    
0.1597999532542731    	0.2335079203498997    	0.2018849283226642    	0.3616848815769373    	1.9240405471755728    	-1.0761079473242063    
0.1606820292535494    	0.2357744971594541    	0.2013951873755016    	0.362077216629051    	1.9261276362047128    	-1.0713220681203715    
0.1615617118809304    	0.23804107396900848    	0.20090655283189232    	0.36246826471282273    	1.9282078790000206    	-1.0665828189235114    
0.1624390523397392    	0.24030765077856286    	0.2004189997442843    	0.3628580520840235    	1.9302814152332668    	-1.0618893237193445    
0.16331410071320726    	0.24257422758811725    	0.19993250365502743    	0.3632466043682347    	1.9323483812238291    	-1.0572407311597272    
0.1641847117330421    	0.24484080439767164    	0.19944829013775325    	0.36363300187079534    	1.9344038845089337    	-1.05263621364495    
0.16505751634077448    	0.24710738120722603    	0.19896258684319382    	0.36402010318396827    	1.9364631318271028    	-1.0480749664483138    
0.16592597863135827    	0.24937395801678042    	0.19847911940899468    	0.3644050980403529    	1.9385111735116447    	-1.0435562068806759    
0.16679233898604517    	0.2516405348263348    	0.19799661551071757    	0.3647889544967627    	1.9405531592955332    	-1.0390791734927938    
0.1676566425615391    	0.2539071116358892    	0.19751505281446688    	0.36517169537600597    	1.9425892105883462    	-1.0346431253134312    
0.16851893360966075    	0.2561736884454436    	0.19703440938150765    	0.36555334299116843    	1.9446194460881103    	-1.030247341121322    
0.16937925553317137    	0.25844026525499797    	0.1965546636391492    	0.3659339191723206    	1.946643981923375    	-1.0258911187492008    
0.17023765089066975    	0.26070684206455236    	0.1960757943889122    	0.366313445279582    	1.9486629317227109    	-1.0215737744182196    
0.17109416143958547    	0.26297341887410675    	0.19559778077980117    	0.36669194221938667    	1.9506764067012363    	-1.0172946421011755    
0.17194882815843265    	0.26523999568366113    	0.19512060229759928    	0.36706943045603196    	1.9526845157220523    	-1.013053072913062    
0.17280169126977865    	0.2675065724932155    	0.1946442387640591    	0.36744593003383774    	1.9546873654141224    	-1.0088484345275495    
0.17365279026223251    	0.2697731493027699    	0.19416867032258323    	0.36782146058481574    	1.9566850602130716    	-1.0046801106180865    
0.17449996960748265    	0.2720397261123243    	0.19369512702035413    	0.3681950966278368    	1.9586726768740845    	-1.0005475003223787    
0.17534985033852732    	0.2743063029218787    	0.1932198408269439    	0.3685696911654712    	1.9606653924004198    	-0.996450017729087    
0.17619588695553803    	0.2765728797314331    	0.19274654157530127    	0.3689424285308393    	1.9626482284019933    	-0.9923870913856476    
0.17704031056281364    	0.27883945654098746    	0.19227396099772814    	0.36931427156054175    	1.9646263068420233    	-0.9883581638261753    
0.1778831573295767    	0.28110603335054185    	0.1918020806998581    	0.3696852380294348    	1.9665997222766989    	-0.9843626911184791    
0.17872446282834004    	0.28337261016009624    	0.1913299378312033    	0.3700544006595433    	1.9685635419025953    	-0.9804001424292672    
0.17956426203185877    	0.2856391869696506    	0.19086034868242613    	0.3704246107142849    	1.9705329334712705    	-0.9764699996066728    
0.18040258937053333    	0.287905763779205    	0.1903904614701992    	0.3707930508407325    	1.9724929096234416    	-0.9725717567792752    
0.1812394787049316    	0.2901723405887594    	0.18992120353997513    	0.3711606822449067    	1.9744485836481958    	-0.9687049199708481    
0.18207496337859438    	0.2924389173983138    	0.18945255774687472    	0.37152752112546916    	1.9764000417169028    	-0.9648690067300939    
0.18290907621621655    	0.2947054942078682    	0.18898450717539478    	0.3718935833916113    	1.97834736846105    	-0.9610635457746703    
0.18374184953911216    	0.29697207101742257    	0.18851703513458457    	0.3722588846736967    	1.9802906470288548    	-0.9572880766488574    
0.18457112087802843    	0.29923864782697696    	0.18805137473981082    	0.3726224956178392    	1.982224933573752    	-0.9535421493942378    
0.18540350453680043    	0.30150522463653134    	0.18758376093906654    	0.37298726547586697    	1.9841653851463277    	-0.9498253242328003    
0.1862302541971406    	0.30377180144608573    	0.18712012075205234    	0.37335037494919293    	1.9860970040370503    	-0.9461371712619158    
0.18705798326077328    	0.3060383782556401    	0.18665385537788298    	0.37371183863865626    	1.9880198679174172    	-0.9424772701606454    
0.18788672178236024    	0.3083049550651945    	0.1861868385635404    	0.3740735603459006    	1.9899441043646178    	-0.9388452099068878    
0.18871211077218308    	0.3105715318747489    	0.18572344343513925    	0.37443555420732233    	1.9918697885794716    	-0.9352405885048859    
0.1895363737796496    	0.3128381086843033    	0.1852586262055881    	0.3747949999852377    	1.9937819178567722    	-0.9316630127226398    
0.19035953965058494    	0.3151046854938577    	0.18479615059305404    	0.375155690243639    	1.9957006673469626    	-0.9281120978387996    
0.1911816368539534    	0.31737126230341206    	0.1843331674669564    	0.3755148043209098    	1.9976110320896578    	-0.9245874673986273    
0.19200269349117277    	0.31963783911296645    	0.18387060672306726    	0.37587330021424004    	1.9995181083040576    	-0.9210887529786457    
0.19282054300235715    	0.32190441592252084    	0.18340970329193487    	0.376230246294292    	2.0014169400389674    	-0.9176155939595974    
0.19364179572762008    	0.3241709927320752    	0.1829466938789676    	0.37658848960658764    	2.003322672608175    	-0.9141676373073745    
0.19445989580429565    	0.3264375695416296    	0.18248531290426828    	0.3769452087085639    	2.005220296896926    	-0.9107445373615763    
0.19527706429671957    	0.328704146351184    	0.1820242965500848    	0.3773013608468043    	2.0071149051314485    	-0.907345955631386    
0.19609332764330029    	0.3309707231607384    	0.1815636307327484    	0.3776569583760487    	2.009006563034755    	-0.9039715605984576    
0.19690871198008952    	0.3332372999702928    	0.18110330149824036    	0.3780120134783299    	2.010895335411118    	-0.9006210275265327    
0.19772324314702916    	0.33550387677984717    	0.18064329503438706    	0.3783665381814162    	2.012781286244173    	-0.897294038277508    
0.19853694671396716    	0.33777045358940155    	0.18018265290993807    	0.3787195996239052    	2.0146594530285613    	-0.8939902811336958    
0.19934984794217964    	0.34003703039895594    	0.17972419572379889    	0.3790740436659786    	2.0165449747724633    	-0.8907094506260295    
0.20016197187254292    	0.34230360720851033    	0.17926507584220047    	0.3794270477147434    	2.0184228362417604    	-0.8874512473679724    
0.2009733432578763    	0.3445701840180647    	0.17880622464179152    	0.3797795678996678    	2.0202981237200075    	-0.8842153778949131    
0.20178398660708446    	0.3468367608276191    	0.17834762888427153    	0.380131615491356    	2.0221708971629844    	-0.88100155450882    
0.20259392619802283    	0.3491033376371735    	0.17788927543048177    	0.38048320162850463    	2.024041215824769    	-0.8778094951279599    
0.20340318606171193    	0.3513699144467279    	0.17743115125006412    	0.380834337311776    	2.0259091382251437    	-0.8746389231414772    
0.20421179001363166    	0.35363649125628227    	0.17697324340400777    	0.38118503341763943    	2.0277747222232247    	-0.8714895672686496    
0.2050197616489446    	0.35590306806583666    	0.17651553904862094    	0.3815353006975655    	2.0296380250131794    	-0.8683611614226389    
0.20582712435088202    	0.35816964487539105    	0.17605802543139282    	0.3818851497822748    	2.0314991031468246    	-0.8652534445785679    
0.20663390129929748    	0.36043622168494543    	0.1756006898864445    	0.38223459118574193    	2.0333580125549298    	-0.8621661606457584    
0.20743792117227094    	0.3627027984944998    	0.17514571413939986    	0.3825836353116708    	2.03521480858166    	-0.8590990583439722    
0.20824578969695992    	0.3649693753040542    	0.17468650275553232    	0.3829322924524923    	2.037069545979248    	-0.8560518910835099    
0.2090509465566219    	0.3672359521136086    	0.17422962623628752    	0.38328057279290945    	2.038922278926849    	-0.853024416849019    
0.2098556084986206    	0.369502528923163    	0.17377287792244478    	0.38362848642106545    	2.0407730610899533    	-0.8500163980868783    
0.21065979779450528    	0.3717691057327174    	0.17331530081072433    	0.3839750986052296    	2.0426169200136917    	-0.8470276015960252    
0.21146353654979977    	0.37403568254227176    	0.1728597168368079    	0.38432325338660767    	2.044468985029912    	-0.8440577984221007    
0.21226684671642376    	0.37630225935182615    	0.17240327969676372    	0.3846701264131876    	2.04631423154658    	-0.841106763754794    
0.21306975009402593    	0.37856883616138054    	0.171946922016868    	0.38501667211089396    	2.0481577367849777    	-0.8381742768282666    
0.21387226833762937    	0.38083541297093493    	0.17149063176388774    	0.3853629001015171    	2.0499995519297567    	-0.8352601208245515    
0.2146744229677295    	0.3831019897804893    	0.17103345224199723    	0.3857078752097267    	2.051834702166249    	-0.8323640827798165    
0.21547623536758534    	0.3853685665900437    	0.1705782056769098    	0.38605444104449516    	2.0536783145269673    	-0.8294859534933934    
0.2162777267959338    	0.3876351433995981    	0.17012204604162073    	0.3863997728375545    	2.055515362205538    	-0.8266255274394748    
0.2170789183891666    	0.3899017202091525    	0.1696649615073056    	0.3867438798964722    	2.057345894715054    	-0.8237826026813849    
0.2178776368618529    	0.39216829701870687    	0.16921102402902724    	0.3870886608908802    	2.059180012332147    	-0.8209569807883343    
0.21868048606096777    	0.39443487382826126    	0.16875363892899067    	0.38743412498995844    	2.061017763833736    	-0.8181484667545752    
0.21948090384440258    	0.39670145063781564    	0.1682974880084626    	0.3877783918528652    	2.0628491464461183    	-0.8153568689208714    
0.22028110524874667    	0.39896802744737003    	0.16784130999184743    	0.3881224152405941    	2.0646792338533695    	-0.8125819988982067    
0.22107891656922285    	0.4012346042569244    	0.16738728755664523    	0.3884662041258681    	2.0665080737873236    	-0.8098236714936528    
0.2218809412642398    	0.4035011810664788    	0.1669288261621644    	0.38880976742640416    	2.0683357136872025    	-0.8070817046383271    
0.22268061683778154    	0.4057677578760332    	0.16647249716048354    	0.3891531139982651    	2.070162200664247    	-0.8043559193173669    
0.2234801579714751    	0.4080343346855876    	0.1660160946833325    	0.3894962526548076    	2.0719875816025173    	-0.8016461395018553    
0.22427958494889674    	0.410300911495142    	0.16555960719989385    	0.38983919214879054    	2.0738119030637137    	-0.7989521920826308    
0.22507891797102988    	0.41256748830469636    	0.16510302320811726    	0.3901819411791471    	2.0756352113232017    	-0.7962739068059234    
0.22587817722446835    	0.41483406511425075    	0.16464633119390087    	0.3905245084183692    	2.077457552515688    	-0.7936111162107499    
0.22667518847182713    	0.41710064192380514    	0.16419076928486337    	0.39086595775669053    	2.0792739468556234    	-0.7909636555680186    
0.22747655469315975    	0.4193672187333595    	0.16373257722689938    	0.3912091319200591    	2.0810995166781314    	-0.788331362821282    
0.22827571294821214    	0.4216337955429139    	0.16327549234409483    	0.39155120529230697    	2.082919230666298    	-0.7857140785290876    
0.22907487748186814    	0.4239003723524683    	0.16281825359938482    	0.39189313108125295    	2.0847381595614976    	-0.7831116458088723    
0.2298718739041982    	0.4261669491620227    	0.16236209913193134    	0.39223397303612956    	2.086551322828101    	-0.780523910282356    
0.23067330501086722    	0.4284335259715771    	0.16190326872176733    	0.3925765737326345    	2.0883738420019524    	-0.7779507200223807    
0.23147260770977687    	0.43070010278113147    	0.1614454997068201    	0.392918107416597    	2.0901906850320096    	-0.7753919255011534    
0.2322719961260308    	0.43296667959068585    	0.16098753104557526    	0.3932595271716061    	2.0920069219987862    	-0.7728473795398477    
0.23307149004050165    	0.43523325640024024    	0.16052935129791113    	0.3936008413384128    	2.0938225972722404    	-0.7703169372595197    
0.23387110923437074    	0.43749983320979463    	0.1600709489976963    	0.393942058232067    	2.09563775508561    	-0.7678004560333016    
0.23467087346762558    	0.439766410019349    	0.15961231267833523    	0.3942831861459608    	2.0974524395569194    	-0.7652977954398275    
0.23547080248983915    	0.4420329868289034    	0.15915343086247144    	0.3946242333523106    	2.0992666946915466    	-0.7628088172178585    
0.23627091604799555    	0.4442995636384578    	0.15869334733945306    	0.39496426338744856    	2.1010755388213056    	-0.7603333852220668    
0.23706903958063752    	0.4465661404480122    	0.15823707905882384    	0.3953061186394613    	2.1028940924840125    	-0.7578713653799464    
0.23787177577487184    	0.44883271725756657    	0.1577742526887766    	0.3956460284636484    	2.104702297132401    	-0.7554226256498131    
0.2386725614584393    	0.45109929406712096    	0.1573152184788105    	0.3959877799372499    	2.106520298729259    	-0.7529870359798642    
0.23947361072217757    	0.45336587087667535    	0.15685493638742787    	0.3963285471096054    	2.1083330641782867    	-0.7505644682682614    
0.2402749433608352    	0.45563244768622974    	0.15639433952800005    	0.39666928288883535    	2.1101456626265644    	-0.7481547963242133    
0.24107657919540282    	0.4578990244957841    	0.15593247154612522    	0.39700905074152804    	2.1119531120348927    	-0.7457578958300187    
0.241878538065628    	0.4601656013053385    	0.15547215493445793    	0.397350693000086    	2.1137705326448675    	-0.7433736443040517    
0.24268083985818067    	0.4624321781148929    	0.15501054383133914    	0.3976913836895198    	2.1155828912307664    	-0.741001921064653    
0.24348350448707962    	0.4646987549244473    	0.15454857121870974    	0.3980320757057893    	2.11739525687498    	-0.7386426071949052    
0.24428655190550685    	0.4669653317340017    	0.15408622532035857    	0.39837277722586545    	2.1192076730762124    	-0.7362955855082656    
0.24509000211781493    	0.46923190854355606    	0.15362349431386416    	0.39871349643167914    	2.121020183359553    	-0.73396074051503    
0.24589168086637225    	0.47149848535311045    	0.15316256064394462    	0.3990542415103168    	2.122832831277517    	-0.7316379583896064    
0.24669599688133623    	0.47376506216266484    	0.15269807905975327    	0.39939407594108944    	2.1246406348585847    	-0.7293271269385715    
0.24750297033199603    	0.47603163897221923    	0.1522328717457387    	0.3997358420777347    	2.126458714457848    	-0.7270281355694902    
0.24830603851178557    	0.4782982157817736    	0.15176973075467629    	0.4000757692664618    	2.128267011479683    	-0.7247408752604768    
0.24911180466059932    	0.480564792591328    	0.1513058399457108    	0.40041764460631013    	2.1300856720028425    	-0.7224652385304747    
0.2499202891519991    	0.4828313694008824    	0.15083835303637302    	0.4007586421883721    	2.1318996631531375    	-0.7202011194102357    
0.2507271238155314    	0.4850979462104368    	0.15037259117677124    	0.4010997149923027    	2.1337140544581876    	-0.717948413413979    
0.25153452350955885    	0.48736452301999117    	0.14990634779309323    	0.4014408713026521    	2.1355288899889824    	-0.7157070175117106    
0.252340314529636    	0.48963109982954556    	0.14944086016736022    	0.4017811746969962    	2.137339188296738    	-0.7134768301021859    
0.2531511005444875    	0.49189767663909995    	0.14897236711471032    	0.40212346765919776    	2.1391600704287677    	-0.7112577509864949    
0.2539603194327611    	0.49416425344865433    	0.14850460495526877    	0.4024649243880299    	2.1409765040837065    	-0.7090496813422569    
0.25477018642863664    	0.4964308302582087    	0.14803631155243185    	0.40280649798106855    	2.142793559416474    	-0.7068525236984039    
0.25557852824751137    	0.4986974070677631    	0.14756872388218434    	0.4031472521296957    	2.144606255583697    	-0.7046661819105395    
0.25639194896945583    	0.5009639838773174    	0.14709808045794923    	0.40349002942740503    	2.146429714215887    	-0.7024905611368566    
0.25720169260946607    	0.5032305606868718    	0.14663031158831907    	0.40383200419778525    	2.148248903675656    	-0.7003255678145973    
0.2580165578009808    	0.5054971374964261    	0.14615757187121556    	0.40417412967219646    	2.1500688948296096    	-0.6981711096370439    
0.2588299831272853    	0.5077637143059804    	0.14568548655562938    	0.40451546968291463    	2.1518847075838825    	-0.6960270955310233    
0.25964418454976296    	0.5100302911155348    	0.14521468242275906    	0.404858866972522    	2.153711464362087    	-0.6938934356349132    
0.260459183867007    	0.5122968679250891    	0.1447413674410399    	0.405200551308047    	2.1555291088072144    	-0.691770041277135    
0.26127280869252256    	0.5145634447346434    	0.1442715015430785    	0.40554431023560106    	2.1573577893762885    	-0.6896568249551227    
0.2620916640682429    	0.5168300215441978    	0.1437956542697979    	0.40588731833804076    	2.1591824758111384    	-0.6875537003147534    
0.26290918929814544    	0.5190965983537521    	0.14332133980405362    	0.40623052910219903    	2.1610082403373982    	-0.6854605821302275    
0.2637276011141055    	0.5213631751633064    	0.1428463502486988    	0.4065739513628043    	2.1628351299528177    	-0.6833773862843886    
0.2645469220961703    	0.5236297519728608    	0.14237067190706051    	0.40691759400323085    	2.1646631919139274    	-0.6813040297494694    
0.2653671750069073    	0.5258963287824151    	0.14189429096023223    	0.4072614659671396    	2.1664924737979603    	-0.679240430568253    
0.26618618847597886    	0.5281629055919694    	0.1414184430628377    	0.40760463153881654    	2.168317997915591    	-0.6771865078356412    
0.2670105685694937    	0.5304294824015238    	0.1409384206473443    	0.40794898921683803    	2.170149863633494    	-0.6751421816806148    
0.2678315613680759    	0.5326960592110781    	0.1404629867630449    	0.40829454813112087    	2.171988119519721    	-0.6731073732485816    
0.26865577333633084    	0.5349626360206324    	0.13998270999034337    	0.4086384833266742    	2.1738177377745957    	-0.6710820046840971    
0.26948322821182674    	0.5372292128301868    	0.13950135472817773    	0.40898458294000445    	2.175658869995843    	-0.6690659991139508    
0.2703095613263175    	0.5394957896397411    	0.1390204608334809    	0.4093300221597984    	2.1774964891481017    	-0.6670592806306104    
0.27113699116835965    	0.5417623664492954    	0.13853781923430408    	0.4096748104026637    	2.179330645324522    	-0.6650617742760099    
0.27196334783314075    	0.5440289432588498    	0.13805749876403783    	0.4100208465971786    	2.1811714401792424    	-0.6630734060256797    
0.2727952389007254    	0.5462955200684041    	0.13757290141898576    	0.41036814031971114    	2.1830189246552836    	-0.6610941027732041    
0.2736261063279128    	0.5485620968779584    	0.13708870546964644    	0.4107148117975592    	2.1848630990012525    	-0.659123792315002    
0.27445597525665555    	0.5508286736875128    	0.13660489552204108    	0.41106087077869663    	2.186704015073054    	-0.6571624033354206    
0.2752914540268474    	0.5530952504970671    	0.1361177072268008    	0.4114091612536482    	2.188556801932931    	-0.6552098653921369    
0.27612598537654537    	0.5553618273066214    	0.13563087362745324    	0.41175685900399867    	2.190406435699538    	-0.6532661089018542    
0.27696178956965    	0.5576284041161758    	0.1351431292073739    	0.4121049187770239    	2.1922579953036374    	-0.6513310651262951    
0.2777988928404168    	0.5598949809257301    	0.13465445786276192    	0.41245335070317873    	2.1941115346358027    	-0.6494046661584738    
0.2786351274113899    	0.5621615577352844    	0.1341660928881325    	0.4128012202995223    	2.195962082564642    	-0.6474868449092488    
0.2794771030512748    	0.5644281345448388    	0.1336742690071019    	0.41315137205837665    	2.197824770821788    	-0.6455775350941452    
0.2803182639732183    	0.5666947113543931    	0.13318177359061095    	0.41350003756382925    	2.199679552716368    	-0.6436766712204409    
0.28115863764850296    	0.5689612881639474    	0.13269236860193612    	0.4138510062504391    	2.201546586751305    	-0.6417841885745114    
0.28200483481314853    	0.5712278649735018    	0.13219661983931538    	0.414201454652464    	2.2034108530492187    	-0.6399000232094251    
0.28285030068061895    	0.5734944417830561    	0.1317020376139608    	0.4145523382945797    	2.2052774346763737    	-0.6380241119327861    
0.2836972580524123    	0.5757610185926104    	0.13120641005450703    	0.4149036681069193    	2.2071463897773604    	-0.6361563922948142    
0.28454573578843395    	0.5780275954021648    	0.13070877464722916    	0.4152545104356631    	2.209012751631429    	-0.6342968025766625    
0.2853957631271656    	0.5802941722117191    	0.13021194750352177    	0.41560771063068735    	2.2108916565321097    	-0.6324452817789596    
0.28624736968322784    	0.5825607490212734    	0.12971307619272057    	0.4159604458759484    	2.2127680880581972    	-0.6306017696105795    
0.28709839115806285    	0.5848273258308277    	0.12921528120691828    	0.4163136723649812    	2.2146471328340596    	-0.6287662064776263    
0.28795544090745634    	0.5870939026403821    	0.12871196081767358    	0.41666740172512995    	2.216528852713213    	-0.6269385334726335    
0.2888119668399437    	0.5893604794499364    	0.12820967889315765    	0.4170216457331013    	2.218413310343732    	-0.6251186923639716    
0.2896701945335322    	0.5916270562594907    	0.12770622178691224    	0.4173764163204444    	2.2203005691973985    	-0.6233066255854584    
0.2905301557239477    	0.5938936330690451    	0.12720156986569606    	0.4177317255896437    	2.222190693655314    	-0.6215022762261678    
0.2913918825719304    	0.5961602098785994    	0.12669475850778686    	0.41808664107971727    	2.2240787233422195    	-0.6197055880204346    
0.2922532134237254    	0.5984267866881537    	0.12618985123769555    	0.41844306466142095    	2.225974775563638    	-0.6179165053380463    
0.29312076434844536    	0.6006933634977081    	0.12568024459829005    	0.4188010089467354    	2.2278789174110165    	-0.6161349731746222    
0.2939857917356103    	0.6029599403072624    	0.12517186084246587    	0.41915765257807613    	2.2297761402216567    	-0.6143609371421741    
0.2948571069863448    	0.6052265171168167    	0.12465968042142683    	0.4195167874077716    	2.231686615360193    	-0.6125943434598415    
0.29572816185115275    	0.6074930939263711    	0.12414743061074177    	0.4198755924618945    	2.2335953362048517    	-0.6108351389448046    
0.2966011858705446    	0.6097596707359254    	0.12363383996606916    	0.42023502583661376    	2.235507399501368    	-0.6090832710033606    
0.297476214836047    	0.6120262475454797    	0.12311794156027901    	0.420594156396326    	2.237417851925046    	-0.6073386876221716    
0.2983510908205523    	0.6142928243550341    	0.12260474127348288    	0.4209558320940352    	2.2393418436171686    	-0.6056013373596704    
0.2992324337301594    	0.6165594011645884    	0.12208385434840019    	0.4213162880785596    	2.2412593468500193    	-0.603871169337626    
0.30011369821953227    	0.6188259779741427    	0.121565619243779    	0.4216793174633112    	2.2431905396967675    	-0.6021481332328634    
0.3009971168289955    	0.6210925547836971    	0.12104498374704989    	0.42204210057604535    	2.245120422460149    	-0.6004321792691361    
0.30188272844143843    	0.6233591315932514    	0.12052286841385262    	0.422405596855291    	2.247054099026797    	-0.5987232582091445    
0.3027705726133867    	0.6256257084028057    	0.11999830394043817    	0.42276887655382483    	2.248986623457725    	-0.5970213213467019    
0.303660689599714    	0.6278922852123601    	0.11947409945001415    	0.4231347890497281    	2.250933153475144    	-0.5953263204990398    
0.3045531203732273    	0.6301588620219144    	0.1189464505942654    	0.42349957096749274    	2.252873669201418    	-0.5936382079992534    
0.30544790664205823    	0.6324254388314687    	0.11841911029977373    	0.42386701694183193    	2.2548283568025216    	-0.5919569366888815    
0.3063450908865813    	0.6346920156410231    	0.11788921798416609    	0.42423430887074737    	2.2567822249343674    	-0.5902824599106221    
0.30724471636699285    	0.6369585924505774    	0.11735769144430165    	0.4246024078112945    	2.2587403860935984    	-0.5886147315011729    
0.3081446328541842    	0.6392251692601317    	0.11682669755377241    	0.4249713304079566    	2.2607029288232043    	-0.5869537057842044    
0.30905146819439766    	0.6414917460696861    	0.11628962541836751    	0.4253410936127651    	2.2626699433022264    	-0.5852993375634533    
0.3099564909230792    	0.6437583228792404    	0.11575427906094425    	0.42571076998402346    	2.264636495856297    	-0.5836515821159407    
0.3108663306520297    	0.6460248996887947    	0.1152168806277043    	0.42608321127973403    	2.266617756867997    	-0.5820103951853075    
0.31178103497937854    	0.6482914764983491    	0.11467456632020105    	0.42645560129957955    	2.2685987451095357    	-0.580375732975267    
0.3126962638341833    	0.6505580533079034    	0.11413263923050745    	0.42682890306469073    	2.2705845835257685    	-0.5787475521431736    
0.31361426106236295    	0.6528246301174577    	0.11358887418349108    	0.4272031352458541    	2.272575371438929    	-0.5771258097937007    
0.3145350772214537    	0.6550912069270121    	0.11304323967197502    	0.42757831689342873    	2.274571210190448    	-0.5755104634726296    
0.31545876391424127    	0.6573577837365664    	0.11249570353398047    	0.42795446744822174    	2.276572203198806    	-0.5739014711607463    
0.31638317952369954    	0.6596243605461207    	0.11194842723504185    	0.4283316067587414    	2.2785784560513167    	-0.5722987912678428    
0.3173149607979782    	0.6618909373556751    	0.11139479428953782    	0.428709755087516    	2.280590076537738    	-0.57070238262682    
0.318245385470801    	0.6641575141652294    	0.1108435476644504    	0.42908893313525137    	2.282607174778784    	-0.5691122044878942    
0.3191832869687457    	0.6664240909747837    	0.11028587508344702    	0.4294691620521927    	2.2846298632865647    	-0.5675282165129006    
0.32012213977729687    	0.668690667784338    	0.10972737895323355    	0.4298495187305304    	2.2866532314415178    	-0.565950378769693    
0.3210641969270123    	0.6709572445938924    	0.1091686624902063    	0.43023285941721867    	2.288692473505921    	-0.5643786517266405    
0.3220095184574697    	0.6732238214034467    	0.10860685409070062    	0.43061637254817037    	2.2907326329151507    	-0.5628129962472147    
0.3229581657941451    	0.675490398213001    	0.10804286015846218    	0.43100102595260725    	2.292778858191471    	-0.56125337358467    
0.3239102017916098    	0.6777569750225554    	0.10747664147949182    	0.43138684327110166    	2.294831275094686    	-0.5596997453768108    
0.3248656907877058    	0.6800235518321097    	0.10690815791369594    	0.4317738487014017    	2.2968900123485847    	-0.5581520736408488    
0.3258246986525356    	0.682290128641664    	0.10633736836160536    	0.43216206701414095    	2.2989552017245125    	-0.5566103207683433    
0.3267872928511078    	0.6845567054512184    	0.10576328600970931    	0.43255057886081705    	2.3010219526011424    	-0.5550744495202273    
0.3277535424984666    	0.6868232822607727    	0.10518870188033368    	0.43294224437880025    	2.303105479936442    	-0.5535444230219154    
0.32872351842123426    	0.689089859070327    	0.10461073762357997    	0.4333342560448142    	2.3051908486615273    	-0.5520202047584915    
0.32969509891695387    	0.6913564358798814    	0.10403154223740806    	0.433726641154362    	2.30727820397919    	-0.5505017585699771    
0.33067494137312503    	0.6936230126894357    	0.10344732047324019    	0.43412226184636526    	2.3093827714949713    	-0.5489890486466755    
0.3316565392256113    	0.69588958949899    	0.10286177344977228    	0.4345183126753836    	2.3114896271933665    	-0.5474820395245935    
0.3326421651439998    	0.6981561663085444    	0.10227360266891487    	0.4349157678129147    	2.3136039533353907    	-0.5459806960809366    
0.3336318995674709    	0.7004227431180987    	0.10168181320590401    	0.4353137127733749    	2.3157208851687905    	-0.544484983529677    
0.3346258250787999    	0.702689319927653    	0.10108918766776154    	0.4357150127465615    	2.317855664528727    	-0.5429948674171949    
0.33562402650405676    	0.7049558967372074    	0.10049283895872471    	0.43611686546278144    	2.319993384293592    	-0.5415103136179881    
0.336626590999095    	0.7072224735467617    	9.98927126793656600e-2	0.43651930367846065    	2.322134218716429    	-0.5400312883304514    
0.3376336081511388    	0.709489050356316    	9.92915870611887500e-2	0.4369251952123276    	2.32429342361742    	-0.5385577580727247    
0.33864517005947015    	0.7117556271658704    	9.8686570468844390e-2	0.4373317405283145    	2.3264561064169134    	-0.5370896896786042    
0.33966137147042097    	0.7140222039754247    	9.80785484817004400e-2	0.4377399199521214    	2.3286274821141864    	-0.5356270502935226    
0.340682309874082    	0.716288780784979    	9.74674602505416000e-2	0.4381497701246236    	2.330807745626233    	-0.5341698073705906    
0.3417080856153328    	0.7185553575945334    	9.68532431447681900e-2	0.438561328760101    	2.3329970975801944    	-0.5327179286667009    
0.3427366077210818    	0.7208219344040877    	9.62370822614364100e-2	0.4389736899825182    	2.335190719023685    	-0.5312713822386947    
0.34377456557796515    	0.723088511213642    	9.56151623773247700e-2	0.4393897279552899    	2.337403899528459    	-0.529830136439589    
0.3448154859629676    	0.7253550880231964    	9.4991163804059600e-2	0.4398066497670273    	2.339621781755903    	-0.5283941599148598    
0.345861676302163    	0.7276216648327507    	9.43637663530215300e-2	0.44022544265518454    	2.3418496174734758    	-0.5269634215987878    
0.3469132532621162    	0.729888241642305    	9.37328972158954000e-2	0.4406461504780116    	2.34408763999215    	-0.5255378907108574    
0.34797033724125287    	0.7321548184518594    	9.30984812601158600e-2	0.4410688185013687    	2.3463360901109054    	-0.5241175367522134    
0.3490308582182397    	0.7344213952614137    	9.24626352319400800e-2	0.4414934934501798    	2.3485952163904438    	-0.5227023295021715    
0.350101527496465    	0.736687972070968    	9.18186961014818700e-2	0.44192022359794686    	2.350865275629377    	-0.5212922390147843    
0.3511758947881787    	0.7389545488805224    	9.11731640306740100e-2	0.44234905881885267    	2.353146533141392    	-0.5198872356154575    
0.3522562915364725    	0.7412211256900767    	9.05228144331791800e-2	0.44277910596965164    	2.3554342377082156    	-0.5184872898976207    
0.3533428595759741    	0.743487702499631    	8.9869448250159900e-2	0.44321230782613397    	2.357738724236239    	-0.5170923727194472    
0.3544357456807872    	0.7457542793091854    	8.92129739143325600e-2	0.4436487195951197    	2.3600602864069664    	-0.5157024552006243    
0.35553510181357484    	0.7480208561187397    	8.85514071921146400e-2	0.4440865090056895    	2.362389177162333    	-0.5143175087191736    
0.3566410853961003    	0.750287432928294    	8.7885594601833100e-2	0.4445266799979334    	2.364730737122139    	-0.5129375049083171    
0.35775385958633443    	0.7525540097378484    	8.72154343729852200e-2	0.4449692939593197    	2.367085292846836    	-0.511562415653394    
0.3588735935878663    	0.7548205865474027    	8.65408209710360100e-2	0.4454144145589023    	2.3694531830341337    	-0.5101922130888205    
0.35999826865622897    	0.757087163356957    	8.58628944947239100e-2	0.44586116315095287    	2.371829733587619    	-0.5088268695950979    
0.3611346500094556    	0.7593537401665114    	8.51777924845217500e-2	0.4463124424939774    	2.3742303861952045    	-0.5074663577958637    
0.3622763440833089    	0.7616203169760657    	8.44891456355685200e-2	0.4467654897188773    	2.3766404433330433    	-0.5061106505549876    
0.3634257420389038    	0.76388689378562    	8.379463689566200e-2	0.44722037893456584    	2.379060299235346    	-0.5047597209737108    
0.36458304863307317    	0.7661534705951744    	8.30969727536367200e-2	0.4476800213867099    	2.3815054407388354    	-0.503413542387827    
0.3657462826824382    	0.7684200474047287    	8.23944357825305400e-2	0.44814071846496867    	2.3839561924945363    	-0.5020720883649056    
0.36692224910950316    	0.770686624214283    	8.16840835330050300e-2	0.44860633264250815    	2.3864331015459177    	-0.5007353327015559    
0.36810459635872905    	0.7729532010238374    	8.09695205644685300e-2	0.4490741169231976    	2.388921554807922    	-0.49940324942073144    
0.3692957600834703    	0.7752197778333917    	8.02493468611318900e-2	0.4495451069446022    	2.3914270615201367    	-0.49807581276907353    
0.3704937978969088    	0.777486354642946    	7.9525599731307510e-2	0.45001939762821624    	2.3939501266326246    	-0.49675299721429417    
0.37170336159428163    	0.7797529314525004    	7.87937265538649400e-2	0.4504970881481466    	2.3964912777179013    	-0.4954347774425969    
0.37292472631970824    	0.7820195082620547    	7.80535558880290900e-2	0.4509782822077373    	2.3990510664424836    	-0.4941211283561348    
0.3741537913497743    	0.784286085071609    	7.73083522654459500e-2	0.4514621436152202    	2.4016250445505856    	-0.4928120250705059    
0.3753930524993242    	0.7865526618811634    	7.65585676956684400e-2	0.45195162019499263    	2.404228893465334    	-0.4915074429122842    
0.3766428258046089    	0.7888192386907177    	7.58011711611706300e-2	0.45244399696577947    	2.4068481704098135    	-0.4902073574165867    
0.3779034428209837    	0.791085815500272    	7.50369008727569800e-2	0.45294034369374064    	2.4094885661761265    	-0.4889117443246757    
0.37917525176445577    	0.7933523923098263    	7.42645952417504200e-2	0.4534398470062062    	2.4121457538983284    	-0.487620579581594    
0.3804586186584276    	0.7956189691193807    	7.34868604881988700e-2	0.45394547914662653    	2.4148355449006016    	-0.4863338393338361    
0.38175392867303715    	0.797885545928935    	7.27006226325825200e-2	0.4544545513056196    	2.4175436356316005    	-0.4850514999270503    
0.383059393263006    	0.8001521227384893    	7.19087680726034200e-2	0.45496816133560936    	2.4202758662927986    	-0.4837735379037753    
0.38437982896558154    	0.8024186995480437    	7.1106641792616100e-2	0.4554864707581976    	2.423033096124178    	-0.4824999300012077    
0.38571349328971494    	0.804685276357598    	7.02961568688611600e-2	0.45600965015857614    	2.425816232580937    	-0.4812306531490014    
0.3870630581898917    	0.8069518531671523    	6.94748217062558300e-2	0.4565378798961475    	2.4286262351137498    	-0.47996568446709825    
0.3884224463041282    	0.8092184299767067    	6.86489046098923300e-2	0.4570713509140205    	2.4314641194750077    	-0.47870500126358884    
0.389800970766387    	0.811485006786261    	6.78092948761869800e-2	0.45761026564257395    	2.4343309625254723    	-0.47744858103260335    
0.39119261738948047    	0.8137515835958153    	6.69622215747066400e-2	0.4581548389641871    	2.4372279073663115    	-0.4761964014522322    
0.3926001850864946    	0.8160181604053697    	6.61051142660808900e-2	0.4587052993525754    	2.4401561693999785    	-0.4749484403824746    
0.39402431747928635    	0.818284737214924    	6.52375725930314200e-2	0.4592618900723178    	2.44311704271129    	-0.47370467586321713    
0.39546570088140603    	0.8205513140244783    	6.43591696928791400e-2	0.4598248705742851    	2.4461119074906295    	-0.47246508611223936    
0.39692506834707647    	0.8228178908340327    	6.34694496853865000e-2	0.46039451803246295    	2.449142238209323    	-0.47122964952324703    
0.3984032043082156    	0.825084467643587    	6.25679247979075400e-2	0.4609711291061231    	2.4522096129937916    	-0.46999834466393303    
0.3999009497047926    	0.8273510444531413    	6.1654072183084100e-2	0.4615550218878768    	2.455315723988531    	-0.4687711502740636    
0.40141920789938296    	0.8296176212626957    	6.07273302505808900e-2	0.46214653814996387    	2.458462389305608    	-0.4675480452635929    
0.4029589513572116    	0.83188419807225    	5.97861498084412600e-2	0.4627451011656529    	2.461646540954978    	-0.4663290087108012    
0.404521229270904    	0.8341507748818043    	5.88317682034695400e-2	0.46335299747437353    	2.4648803425486676    	-0.4651140198604597    
0.40610717633326904    	0.8364173516913587    	5.786253557812077000e-2	0.4639697119113898    	2.4681610535855083    	-0.4639030581220205    
0.40771802281111796    	0.838683928500913    	5.687863221191450000e-2	0.4645966550230324    	2.471496177692199    	-0.46269610306782955    
0.40935510620900334    	0.8409505053104673    	5.58773377044235100e-2	0.46523244391342683    	2.4748783583330627    	-0.4614931344313659    
0.4110198848409878    	0.8432170821200217    	5.485869086408632000e-2	0.4658785757050741    	2.478315559690577    	-0.460294132105503    
0.4127117593316658    	0.845483658929576    	5.38229506321229300e-2	0.4665347099637887    	2.481805970770669    	-0.4590990761407941    
0.4144390628398244    	0.8477502357391303    	5.27652812584905400e-2	0.467204344098315    	2.4853681965982566    	-0.457907946743781    
0.4161949456054092    	0.8500168125486847    	5.1689484219083900e-2	0.4678844298244932    	2.4889860213384476    	-0.45672072427532423    
0.4179903158155939    	0.852283389358239    	5.058923806801817000e-2	0.46857955388361205    	2.4926838448947732    	-0.45553738924895687    
0.419820956322082    	0.8545499661677933    	4.94668229003121130e-2	0.4692877792223941    	2.496451362802662    	-0.4543579223292595    
0.42169169994961636    	0.8568165429773477    	4.83193513309443600e-2	0.4700110512805607    	2.500298924139714    	-0.4531823043302569    
0.423605504053002    	0.859083119786902    	4.71449879044919800e-2	0.470750491957494    	2.5042324970290415    	-0.4520105162138361    
0.4255657014874531    	0.8613496965964563    	4.59407196650878900e-2	0.47150642115254104    	2.5082537832263605    	-0.4508425390881848    
0.4275738765734618    	0.8636162734060107    	4.470923051176825500e-2	0.47228310708523    	2.512385488207777    	-0.4496783542062513    
0.42964092480143484    	0.865882850215565    	4.34384278739787200e-2	0.4730793526754135    	2.5166212439140794    	-0.448517942964224    
0.4317652216318674    	0.8681494270251193    	4.2132763631442605e-2	0.47389798526331006    	2.520976090833544    	-0.44736128690003063    
0.43395251522403727    	0.8704160038346737    	4.0787727886586900e-2	0.4747402431106242    	2.5254566160972587    	-0.4462083676918576    
0.4362161145090546    	0.872682580644228    	3.93954007419646200e-2	0.47561151525101925    	2.530091487531297    	-0.4450591671566886    
0.43855739017512274    	0.8749491574537823    	3.795459922170541500e-2	0.47651198939682815    	2.5348817037014224    	-0.4439136672488618    
0.44098805610950503    	0.8772157342633367    	3.64581717770892300e-2	0.4774462278865943    	2.5398515346968598    	-0.44277185005864633    
0.4435174720661033    	0.879482311072891    	3.49002056743944130e-2	0.47841767774049776    	2.545019317492504    	-0.44163369781083656    
0.446166475272947    	0.8817488878824453    	3.32681171393668300e-2	0.4794345924123139    	2.550428957655127    	-0.44049919286336503    
0.4489464123023664    	0.8840154646919997    	3.155454353644822000e-2	0.48050095583881464    	2.5561016483732653    	-0.4393683177059328    
0.4518803681602524    	0.886282041501554    	2.974612511588895500e-2	0.4816264932761414    	2.5620891247016617    	-0.4382410549586582    
0.4550055143553064    	0.8885486183111083    	2.781732754484469400e-2	0.48282284190015107    	2.5684532924576278    	-0.4371173873707413    
0.4583572925818376    	0.8908151951206627    	2.574870065591849400e-2	0.4841059932377561    	2.5752792211250095    	-0.4359972978191473    
0.4619984176012245    	0.893081771930217    	2.350056458614970300e-2	0.48549898218737425    	2.582689448528343    	-0.43488076930730574    
0.4660218048368332    	0.8953483487397713    	2.101537681534241800e-2	0.48703718165217563    	2.5908721464808204    	-0.43376778496382556    
0.47058391636585767    	0.8976149255493256    	1.8196254113094400e-2	0.48878017047895206    	2.6001442541823376    	-0.43265832804122806    
0.4759899304356382    	0.89988150235888    	1.485425353884654300e-2	0.49084418397448476    	2.6111241039289124    	-0.43155238191469497    
0.4830258106012073    	0.9021480791684343    	1.0502731537560299e-2	0.4935285421387676    	2.625403976310372    	-0.43044993008083143    
0.5    	0.9044146559779964    	0.    	0.5    	2.659829930942652    	-0.42935095615644353    
0.5    	0.9044146559779964    	-0.    	0.5    	2.659829930942652    	-0.42935095615644353    
0.5169741893987927    	0.9021480791684343    	-1.0502731537560299e-2	0.5064714578612324    	2.694255885574932    	-0.43044993008083143    
0.5240100695643618    	0.89988150235888    	-1.485425353884654300e-2	0.5091558160255153    	2.708535757956392    	-0.43155238191469497    
0.5294160836341424    	0.8976149255493256    	-1.8196254113094400e-2	0.511219829521048    	2.719515607702967    	-0.43265832804122806    
0.5339781951631668    	0.8953483487397713    	-2.101537681534241800e-2	0.5129628183478243    	2.7287877154044837    	-0.43376778496382556    
0.5380015823987755    	0.893081771930217    	-2.350056458614970300e-2	0.5145010178126258    	2.7369704133569615    	-0.43488076930730574    
0.5416427074181625    	0.8908151951206627    	-2.574870065591849400e-2	0.515894006762244    	2.7443806407602946    	-0.4359972978191473    
0.5449944856446935    	0.8885486183111083    	-2.781732754484469400e-2	0.5171771580998489    	2.751206569427676    	-0.4371173873707413    
0.5481196318397477    	0.886282041501554    	-2.974612511588895500e-2	0.5183735067238587    	2.757570737183643    	-0.4382410549586582    
0.5510535876976336    	0.8840154646919997    	-3.155454353644822000e-2	0.5194990441611854    	2.763558213512039    	-0.4393683177059328    
0.5538335247270529    	0.8817488878824453    	-3.32681171393668300e-2	0.5205654075876861    	2.7692309042301773    	-0.44049919286336503    
0.5564825279338967    	0.879482311072891    	-3.49002056743944130e-2	0.5215823222595023    	2.7746405443928004    	-0.44163369781083656    
0.559011943890495    	0.8772157342633367    	-3.64581717770892300e-2	0.5225537721134058    	2.779808327188445    	-0.44277185005864633    
0.5614426098248773    	0.8749491574537823    	-3.795459922170541500e-2	0.5234880106031718    	2.7847781581838817    	-0.4439136672488618    
0.5637838854909454    	0.872682580644228    	-3.93954007419646200e-2	0.5243884847489808    	2.789568374354007    	-0.4450591671566886    
0.5660474847759627    	0.8704160038346737    	-4.0787727886586900e-2	0.5252597568893758    	2.794203245788045    	-0.4462083676918576    
0.5682347783681325    	0.8681494270251193    	-4.2132763631442605e-2	0.5261020147366899    	2.7986837710517602    	-0.44736128690003063    
0.5703590751985652    	0.865882850215565    	-4.34384278739787200e-2	0.5269206473245864    	2.8030386179712248    	-0.448517942964224    
0.5724261234265382    	0.8636162734060107    	-4.470923051176825500e-2	0.5277168929147699    	2.8072743736775267    	-0.4496783542062513    
0.5744342985125469    	0.8613496965964563    	-4.59407196650878900e-2	0.5284935788474591    	2.811406078658944    	-0.4508425390881848    
0.576394495946998    	0.859083119786902    	-4.71449879044919800e-2	0.529249508042506    	2.8154273648562627    	-0.4520105162138361    
0.5783083000503837    	0.8568165429773477    	-4.83193513309443600e-2	0.5299889487194394    	2.81936093774559    	-0.4531823043302569    
0.580179043677918    	0.8545499661677933    	-4.94668229003121130e-2	0.5307122207776058    	2.8232084990826416    	-0.4543579223292595    
0.582009684184406    	0.852283389358239    	-5.058923806801817000e-2	0.5314204461163878    	2.8269760169905305    	-0.45553738924895687    
0.5838050543945907    	0.8500168125486847    	-5.1689484219083900e-2	0.5321155701755068    	2.8306738405468566    	-0.45672072427532423    
0.5855609371601755    	0.8477502357391303    	-5.27652812584905400e-2	0.532795655901685    	2.8342916652870476    	-0.457907946743781    
0.5872882406683342    	0.845483658929576    	-5.38229506321229300e-2	0.5334652900362112    	2.8378538911146354    	-0.4590990761407941    
0.5889801151590122    	0.8432170821200217    	-5.485869086408632000e-2	0.5341214242949259    	2.8413443021947273    	-0.460294132105503    
0.5906448937909967    	0.8409505053104673    	-5.58773377044235100e-2	0.5347675560865731    	2.8447815035522415    	-0.4614931344313659    
0.5922819771888821    	0.838683928500913    	-5.687863221191450000e-2	0.5354033449769676    	2.8481636841931053    	-0.46269610306782955    
0.5938928236667309    	0.8364173516913587    	-5.786253557812077000e-2	0.5360302880886101    	2.8514988082997954    	-0.4639030581220205    
0.595478770729096    	0.8341507748818043    	-5.88317682034695400e-2	0.5366470025256266    	2.854779519336637    	-0.4651140198604597    
0.5970410486427884    	0.83188419807225    	-5.97861498084412600e-2	0.5372548988343471    	2.858013320930326    	-0.4663290087108012    
0.598580792100617    	0.8296176212626957    	-6.07273302505808900e-2	0.537853461850036    	2.8611974725796956    	-0.4675480452635929    
0.6000990502952074    	0.8273510444531413    	-6.1654072183084100e-2	0.5384449781121233    	2.8643441378967736    	-0.4687711502740636    
0.6015967956917845    	0.825084467643587    	-6.25679247979075400e-2	0.539028870893877    	2.867450248891513    	-0.46999834466393303    
0.6030749316529236    	0.8228178908340327    	-6.34694496853865000e-2	0.539605481967537    	2.870517623675981    	-0.47122964952324703    
0.604534299118594    	0.8205513140244783    	-6.43591696928791400e-2	0.5401751294257149    	2.8735479543946747    	-0.47246508611223936    
0.6059756825207137    	0.818284737214924    	-6.52375725930314200e-2	0.5407381099276822    	2.8765428191740146    	-0.47370467586321713    
0.6073998149135054    	0.8160181604053697    	-6.61051142660808900e-2	0.5412947006474245    	2.8795036924853252    	-0.4749484403824746    
0.6088073826105196    	0.8137515835958153    	-6.69622215747066400e-2	0.5418451610358129    	2.882431954518993    	-0.4761964014522322    
0.610199029233613    	0.811485006786261    	-6.78092948761869800e-2	0.542389734357426    	2.885328899359832    	-0.47744858103260335    
0.6115775536958719    	0.8092184299767067    	-6.86489046098923300e-2	0.5429286490859796    	2.888195742410297    	-0.47870500126358884    
0.6129369418101083    	0.8069518531671523    	-6.94748217062558300e-2	0.5434621201038524    	2.8910336267715544    	-0.47996568446709825    
0.6142865067102851    	0.804685276357598    	-7.02961568688611600e-2	0.5439903498414239    	2.8938436293043672    	-0.4812306531490014    
0.6156201710344185    	0.8024186995480437    	-7.1106641792616100e-2	0.5445135292418024    	2.896626765761126    	-0.4824999300012077    
0.616940606736994    	0.8001521227384893    	-7.19087680726034200e-2	0.5450318386643906    	2.8993839955925056    	-0.4837735379037753    
0.6182460713269629    	0.797885545928935    	-7.27006226325825200e-2	0.5455454486943804    	2.9021162262537037    	-0.4850514999270503    
0.6195413813415724    	0.7956189691193807    	-7.34868604881988700e-2	0.5460545208533736    	2.904824316984703    	-0.4863338393338361    
0.6208247482355442    	0.7933523923098263    	-7.42645952417504200e-2	0.5465601529937938    	2.9075141079869757    	-0.487620579581594    
0.6220965571790162    	0.791085815500272    	-7.50369008727569800e-2	0.5470596563062593    	2.910171295709177    	-0.4889117443246757    
0.6233571741953912    	0.7888192386907177    	-7.58011711611706300e-2	0.5475560030342205    	2.9128116914754907    	-0.4902073574165867    
0.6246069475006758    	0.7865526618811634    	-7.65585676956684400e-2	0.5480483798050073    	2.91543096841997    	-0.4915074429122842    
0.6258462086502257    	0.784286085071609    	-7.73083522654459500e-2	0.5485378563847797    	2.918034817334718    	-0.4928120250705059    
0.6270752736802918    	0.7820195082620547    	-7.80535558880290900e-2	0.5490217177922627    	2.9206087954428206    	-0.4941211283561348    
0.6282966384057184    	0.7797529314525004    	-7.87937265538649400e-2	0.5495029118518534    	2.923168584167403    	-0.4954347774425969    
0.6295062021030913    	0.777486354642946    	-7.9525599731307510e-2	0.5499806023717837    	2.9257097352526795    	-0.49675299721429417    
0.6307042399165297    	0.7752197778333917    	-8.02493468611318900e-2	0.5504548930553979    	2.9282328003651674    	-0.49807581276907353    
0.631895403641271    	0.7729532010238374    	-8.09695205644685300e-2	0.5509258830768025    	2.930738307077382    	-0.49940324942073144    
0.6330777508904968    	0.770686624214283    	-8.16840835330050300e-2	0.5513936673574917    	2.933226760339386    	-0.5007353327015559    
0.6342537173175617    	0.7684200474047287    	-8.23944357825305400e-2	0.5518592815350313    	2.9357036693907674    	-0.5020720883649056    
0.6354169513669268    	0.7661534705951744    	-8.30969727536367200e-2	0.5523199786132901    	2.9381544211464687    	-0.503413542387827    
0.6365742579610962    	0.76388689378562    	-8.379463689566200e-2	0.5527796210654342    	2.9405995626499584    	-0.5047597209737108    
0.6377236559166911    	0.7616203169760657    	-8.44891456355685200e-2	0.5532345102811227    	2.943019418552261    	-0.5061106505549876    
0.6388653499905443    	0.7593537401665114    	-8.51777924845217500e-2	0.5536875575060226    	2.9454294756900996    	-0.5074663577958637    
0.640001731343771    	0.757087163356957    	-8.58628944947239100e-2	0.5541388368490471    	2.947830128297685    	-0.5088268695950979    
0.6411264064121337    	0.7548205865474027    	-8.65408209710360100e-2	0.5545855854410976    	2.95020667885117    	-0.5101922130888205    
0.6422461404136656    	0.7525540097378484    	-8.72154343729852200e-2	0.5550307060406803    	2.952574569038468    	-0.511562415653394    
0.6433589146038997    	0.750287432928294    	-8.7885594601833100e-2	0.5554733200020666    	2.954929124763165    	-0.5129375049083171    
0.6444648981864252    	0.7480208561187397    	-8.85514071921146400e-2	0.5559134909943105    	2.957270684722971    	-0.5143175087191736    
0.6455642543192128    	0.7457542793091854    	-8.92129739143325600e-2	0.5563512804048804    	2.9595995754783377    	-0.5157024552006243    
0.6466571404240259    	0.743487702499631    	-8.9869448250159900e-2	0.556787692173866    	2.9619211376490653    	-0.5170923727194472    
0.6477437084635276    	0.7412211256900767    	-9.05228144331791800e-2	0.5572208940303484    	2.9642256241770886    	-0.5184872898976207    
0.6488241052118213    	0.7389545488805224    	-9.11731640306740100e-2	0.5576509411811473    	2.966513328743912    	-0.5198872356154575    
0.649898472503535    	0.736687972070968    	-9.18186961014818700e-2	0.5580797764020532    	2.9687945862559277    	-0.5212922390147843    
0.6509691417817602    	0.7344213952614137    	-9.24626352319400800e-2	0.5585065065498201    	2.97106464549486    	-0.5227023295021715    
0.6520296627587472    	0.7321548184518594    	-9.30984812601158600e-2	0.5589311814986313    	2.9733237717743988    	-0.5241175367522134    
0.6530867467378838    	0.729888241642305    	-9.37328972158954000e-2	0.5593538495219884    	2.975572221893154    	-0.5255378907108574    
0.654138323697837    	0.7276216648327507    	-9.43637663530215300e-2	0.5597745573448155    	2.9778102444118284    	-0.5269634215987878    
0.6551845140370324    	0.7253550880231964    	-9.4991163804059600e-2	0.5601933502329729    	2.980038080129402    	-0.5283941599148598    
0.6562254344220348    	0.723088511213642    	-9.56151623773247700e-2	0.56061027204471    	2.982255962356845    	-0.529830136439589    
0.6572633922789182    	0.7208219344040877    	-9.62370822614364100e-2	0.5610263100174817    	2.9844691428616184    	-0.5312713822386947    
0.6582919143846673    	0.7185553575945334    	-9.68532431447681900e-2	0.5614386712398991    	2.9866627643051102    	-0.5327179286667009    
0.659317690125918    	0.716288780784979    	-9.74674602505416000e-2	0.5618502298753765    	2.9888521162590713    	-0.5341698073705906    
0.660338628529579    	0.7140222039754247    	-9.80785484817004400e-2	0.5622600800478786    	2.9910323797711182    	-0.5356270502935226    
0.6613548299405299    	0.7117556271658704    	-9.8686570468844390e-2	0.5626682594716854    	2.9932037554683903    	-0.5370896896786042    
0.6623663918488611    	0.709489050356316    	-9.92915870611887500e-2	0.5630748047876724    	2.995366438267884    	-0.5385577580727247    
0.663373409000905    	0.7072224735467617    	-9.98927126793656600e-2	0.5634806963215393    	2.997525643168875    	-0.5400312883304514    
0.6643759734959432    	0.7049558967372074    	-0.10049283895872471    	0.5638831345372185    	2.9996664775917123    	-0.5415103136179881    
0.6653741749212001    	0.702689319927653    	-0.10108918766776154    	0.5642849872534386    	3.0018041973565777    	-0.5429948674171949    
0.666368100432529    	0.7004227431180987    	-0.10168181320590401    	0.5646862872266251    	3.003938976716513    	-0.544484983529677    
0.6673578348560002    	0.6981561663085444    	-0.10227360266891487    	0.5650842321870854    	3.0060559085499134    	-0.5459806960809366    
0.6683434607743888    	0.69588958949899    	-0.10286177344977228    	0.5654816873246165    	3.0081702346919377    	-0.5474820395245935    
0.669325058626875    	0.6936230126894357    	-0.10344732047324019    	0.5658777381536347    	3.010277090390333    	-0.5489890486466755    
0.6703049010830462    	0.6913564358798814    	-0.10403154223740806    	0.5662733588456381    	3.0123816579061145    	-0.5505017585699771    
0.6712764815787657    	0.689089859070327    	-0.10461073762357997    	0.5666657439551858    	3.014469013223777    	-0.5520202047584915    
0.6722464575015334    	0.6868232822607727    	-0.10518870188033368    	0.5670577556211998    	3.016554381948862    	-0.5535444230219154    
0.6732127071488923    	0.6845567054512184    	-0.10576328600970931    	0.567449421139183    	3.0186379092841618    	-0.5550744495202273    
0.6741753013474644    	0.682290128641664    	-0.10633736836160536    	0.567837932985859    	3.0207046601607916    	-0.5566103207683433    
0.6751343092122942    	0.6800235518321097    	-0.10690815791369594    	0.5682261512985983    	3.0227698495367195    	-0.5581520736408488    
0.6760897982083902    	0.6777569750225554    	-0.10747664147949182    	0.5686131567288985    	3.0248285867906186    	-0.5596997453768108    
0.6770418342058548    	0.675490398213001    	-0.10804286015846218    	0.5689989740473926    	3.0268810036938327    	-0.56125337358467    
0.6779904815425303    	0.6732238214034467    	-0.10860685409070062    	0.5693836274518296    	3.0289272289701534    	-0.5628129962472147    
0.6789358030729877    	0.6709572445938924    	-0.1091686624902063    	0.5697671405827813    	3.0309673883793833    	-0.5643786517266405    
0.6798778602227031    	0.668690667784338    	-0.10972737895323355    	0.5701504812694697    	3.0330066304437864    	-0.565950378769693    
0.6808167130312544    	0.6664240909747837    	-0.11028587508344702    	0.5705308379478073    	3.0350299985987395    	-0.5675282165129006    
0.681754614529199    	0.6641575141652294    	-0.1108435476644504    	0.5709110668647486    	3.03705268710652    	-0.5691122044878942    
0.6826850392020218    	0.6618909373556751    	-0.11139479428953782    	0.5712902449124839    	3.039069785347566    	-0.57070238262682    
0.6836168204763005    	0.6596243605461207    	-0.11194842723504185    	0.5716683932412586    	3.0410814058339874    	-0.5722987912678428    
0.6845412360857588    	0.6573577837365664    	-0.11249570353398047    	0.5720455325517783    	3.043087658686498    	-0.5739014711607463    
0.6854649227785463    	0.6550912069270121    	-0.11304323967197502    	0.5724216831065714    	3.0450886516948565    	-0.5755104634726296    
0.6863857389376371    	0.6528246301174577    	-0.11358887418349108    	0.572796864754146    	3.047084490446376    	-0.5771258097937007    
0.6873037361658167    	0.6505580533079034    	-0.11413263923050745    	0.5731710969353093    	3.0490752783595356    	-0.5787475521431736    
0.6882189650206214    	0.6482914764983491    	-0.11467456632020105    	0.5735443987004204    	3.051061116775768    	-0.580375732975267    
0.6891336693479704    	0.6460248996887947    	-0.1152168806277043    	0.5739167887202661    	3.0530421050173078    	-0.5820103951853075    
0.6900435090769208    	0.6437583228792404    	-0.11575427906094425    	0.5742892300159765    	3.0550233660290074    	-0.5836515821159407    
0.6909485318056023    	0.6414917460696861    	-0.11628962541836751    	0.5746589063872348    	3.0569899185830773    	-0.5852993375634533    
0.6918553671458159    	0.6392251692601317    	-0.11682669755377241    	0.5750286695920434    	3.0589569330621    	-0.5869537057842044    
0.6927552836330071    	0.6369585924505774    	-0.11735769144430165    	0.5753975921887056    	3.0609194757917058    	-0.5886147315011729    
0.6936549091134188    	0.6346920156410231    	-0.11788921798416609    	0.5757656911292526    	3.0628776369509367    	-0.5902824599106221    
0.6945520933579418    	0.6324254388314687    	-0.11841911029977373    	0.5761329830581681    	3.0648315050827826    	-0.5919569366888815    
0.6954468796267728    	0.6301588620219144    	-0.1189464505942654    	0.5765004290325073    	3.0667861926838866    	-0.5936382079992534    
0.696339310400286    	0.6278922852123601    	-0.11947409945001415    	0.5768652109502718    	3.0687267084101597    	-0.5953263204990398    
0.6972294273866133    	0.6256257084028057    	-0.11999830394043817    	0.5772311234461751    	3.0706732384275788    	-0.5970213213467019    
0.6981172715585615    	0.6233591315932514    	-0.12052286841385262    	0.5775944031447088    	3.0726057628585064    	-0.5987232582091445    
0.6990028831710045    	0.6210925547836971    	-0.12104498374704989    	0.5779578994239546    	3.0745394394251546    	-0.6004321792691361    
0.6998863017804677    	0.6188259779741427    	-0.121565619243779    	0.5783206825366888    	3.0764693221885366    	-0.6021481332328634    
0.7007675662698406    	0.6165594011645884    	-0.12208385434840019    	0.5786837119214404    	3.078400515035285    	-0.603871169337626    
0.7016489091794478    	0.6142928243550341    	-0.12260474127348288    	0.5790441679059649    	3.0803180182681364    	-0.6056013373596704    
0.702523785163953    	0.6120262475454797    	-0.12311794156027901    	0.579405843603674    	3.0822420099602583    	-0.6073386876221716    
0.7033988141294554    	0.6097596707359254    	-0.12363383996606916    	0.5797649741633862    	3.084152462383936    	-0.6090832710033606    
0.7042718381488473    	0.6074930939263711    	-0.12414743061074177    	0.5801244075381056    	3.0860645256804524    	-0.6108351389448046    
0.7051428930136552    	0.6052265171168167    	-0.12465968042142683    	0.5804832125922283    	3.0879732465251113    	-0.6125943434598415    
0.7060142082643897    	0.6029599403072624    	-0.12517186084246587    	0.5808423474219238    	3.0898837216636466    	-0.6143609371421741    
0.7068792356515546    	0.6006933634977081    	-0.12568024459829005    	0.5811989910532646    	3.0917809444742876    	-0.6161349731746222    
0.7077467865762745    	0.5984267866881537    	-0.12618985123769555    	0.581556935338579    	3.093685086321666    	-0.6179165053380463    
0.7086081174280696    	0.5961602098785994    	-0.12669475850778686    	0.5819133589202827    	3.0955811385430847    	-0.6197055880204346    
0.7094698442760523    	0.5938936330690451    	-0.12720156986569606    	0.5822682744103562    	3.09746916822999    	-0.6215022762261678    
0.7103298054664677    	0.5916270562594907    	-0.12770622178691224    	0.5826235836795555    	3.099359292687905    	-0.6233066255854584    
0.7111880331600563    	0.5893604794499364    	-0.12820967889315765    	0.5829783542668987    	3.101246551541572    	-0.6251186923639716    
0.7120445590925437    	0.5870939026403821    	-0.12871196081767358    	0.58333259827487    	3.103131009172091    	-0.6269385334726335    
0.7129016088419371    	0.5848273258308277    	-0.12921528120691828    	0.5836863276350188    	3.1050127290512446    	-0.6287662064776263    
0.7137526303167722    	0.5825607490212734    	-0.12971307619272057    	0.5840395541240517    	3.1068917738271074    	-0.6306017696105795    
0.7146042368728345    	0.5802941722117191    	-0.13021194750352177    	0.5843922893693128    	3.108768205353195    	-0.6324452817789596    
0.715454264211566    	0.5780275954021648    	-0.13070877464722916    	0.5847454895643368    	3.1106471102538746    	-0.6342968025766625    
0.7163027419475877    	0.5757610185926104    	-0.13120641005450703    	0.5850963318930807    	3.1125134721079437    	-0.6361563922948142    
0.7171496993193811    	0.5734944417830561    	-0.1317020376139608    	0.5854476617054203    	3.1143824272089304    	-0.6380241119327861    
0.7179951651868515    	0.5712278649735018    	-0.13219661983931538    	0.5857985453475361    	3.116249008836086    	-0.6399000232094251    
0.7188413623514971    	0.5689612881639474    	-0.13269236860193612    	0.586148993749561    	3.1181132751339997    	-0.6417841885745114    
0.7196817360267818    	0.5666947113543931    	-0.13318177359061095    	0.5864999624361709    	3.1199803091689366    	-0.6436766712204409    
0.7205228969487252    	0.5644281345448388    	-0.1336742690071019    	0.5868486279416233    	3.1218350910635158    	-0.6455775350941452    
0.7213648725886102    	0.5621615577352844    	-0.1341660928881325    	0.5871987797004776    	3.123697779320662    	-0.6474868449092488    
0.7222011071595832    	0.5598949809257301    	-0.13465445786276192    	0.5875466492968213    	3.1255483272495015    	-0.6494046661584738    
0.72303821043035    	0.5576284041161758    	-0.1351431292073739    	0.5878950812229761    	3.1274018665816667    	-0.6513310651262951    
0.7238740146234546    	0.5553618273066214    	-0.13563087362745324    	0.5882431409960014    	3.129253426185766    	-0.6532661089018542    
0.7247085459731526    	0.5530952504970671    	-0.1361177072268008    	0.5885908387463519    	3.1311030599523733    	-0.6552098653921369    
0.7255440247433445    	0.5508286736875128    	-0.13660489552204108    	0.5889391292213034    	3.13295584681225    	-0.6571624033354206    
0.7263738936720872    	0.5485620968779584    	-0.13708870546964644    	0.5892851882024408    	3.1347967628840516    	-0.659123792315002    
0.7272047610992747    	0.5462955200684041    	-0.13757290141898576    	0.589631859680289    	3.136640937230021    	-0.6610941027732041    
0.7280366521668593    	0.5440289432588498    	-0.13805749876403783    	0.5899791534028215    	3.138488421706062    	-0.6630734060256797    
0.7288630088316403    	0.5417623664492954    	-0.13853781923430408    	0.5903251895973364    	3.140329216560782    	-0.6650617742760099    
0.7296904386736824    	0.5394957896397411    	-0.1390204608334809    	0.5906699778402015    	3.142163372737202    	-0.6670592806306104    
0.7305167717881733    	0.5372292128301868    	-0.13950135472817773    	0.5910154170599955    	3.1440009918894614    	-0.6690659991139508    
0.7313442266636692    	0.5349626360206324    	-0.13998270999034337    	0.5913615166733258    	3.1458421241107084    	-0.6710820046840971    
0.732168438631924    	0.5326960592110781    	-0.1404629867630449    	0.5917054518688791    	3.147671742365583    	-0.6731073732485816    
0.7329894314305063    	0.5304294824015238    	-0.1409384206473443    	0.592051010783162    	3.14950999825181    	-0.6751421816806148    
0.7338138115240211    	0.5281629055919694    	-0.1414184430628377    	0.5923953684611835    	3.151341863969713    	-0.6771865078356412    
0.7346328249930927    	0.5258963287824151    	-0.14189429096023223    	0.5927385340328605    	3.1531673880873443    	-0.679240430568253    
0.7354530779038297    	0.5236297519728608    	-0.14237067190706051    	0.5930824059967693    	3.1549966699713776    	-0.6813040297494694    
0.7362723988858946    	0.5213631751633064    	-0.1428463502486988    	0.5934260486371958    	3.156824731932487    	-0.6833773862843886    
0.7370908107018546    	0.5190965983537521    	-0.14332133980405362    	0.593769470897801    	3.158651621547906    	-0.6854605821302275    
0.7379083359317571    	0.5168300215441978    	-0.1437956542697979    	0.5941126816619592    	3.1604773860741657    	-0.6875537003147534    
0.7387271913074774    	0.5145634447346434    	-0.1442715015430785    	0.5944556897643989    	3.1623020725090156    	-0.6896568249551227    
0.739540816132993    	0.5122968679250891    	-0.1447413674410399    	0.5947994486919532    	3.1641307530780907    	-0.691770041277135    
0.740355815450237    	0.5100302911155348    	-0.14521468242275906    	0.595141133027478    	3.1659483975232168    	-0.6938934356349132    
0.7411700168727147    	0.5077637143059804    	-0.14568548655562938    	0.5954845303170853    	3.167775154301421    	-0.6960270955310233    
0.7419834421990192    	0.5054971374964261    	-0.14615757187121556    	0.5958258703278038    	3.1695909670556954    	-0.6981711096370439    
0.742798307390534    	0.5032305606868718    	-0.14663031158831907    	0.5961679958022149    	3.1714109582096492    	-0.7003255678145973    
0.7436080510305442    	0.5009639838773174    	-0.14709808045794923    	0.5965099705725949    	3.1732301476694174    	-0.7024905611368566    
0.7444214717524886    	0.4986974070677631    	-0.14756872388218434    	0.5968527478703043    	3.1750536063016073    	-0.7046661819105395    
0.7452298135713633    	0.4964308302582087    	-0.14803631155243185    	0.5971935020189314    	3.17686630246883    	-0.7068525236984039    
0.7460396805672389    	0.49416425344865433    	-0.14850460495526877    	0.5975350756119702    	3.178683357801598    	-0.7090496813422569    
0.7468488994555125    	0.49189767663909995    	-0.14897236711471032    	0.5978765323408022    	3.180499791456536    	-0.7112577509864949    
0.747659685470364    	0.48963109982954556    	-0.14944086016736022    	0.5982188253030037    	3.182320673588566    	-0.7134768301021859    
0.7484654764904412    	0.48736452301999117    	-0.14990634779309323    	0.598559128697348    	3.1841309718963218    	-0.7157070175117106    
0.7492728761844686    	0.4850979462104368    	-0.15037259117677124    	0.5989002850076973    	3.1859458074271165    	-0.717948413413979    
0.7500797108480008    	0.4828313694008824    	-0.15083835303637302    	0.5992413578116278    	3.1877601987321658    	-0.7202011194102357    
0.7508881953394007    	0.480564792591328    	-0.1513058399457108    	0.5995823553936898    	3.189574189882461    	-0.7224652385304747    
0.7516939614882144    	0.4782982157817736    	-0.15176973075467629    	0.5999242307335382    	3.191392850405621    	-0.7247408752604768    
0.752497029668004    	0.47603163897221923    	-0.1522328717457387    	0.6002641579222654    	3.1932011474274566    	-0.7270281355694902    
0.7533040031186637    	0.47376506216266484    	-0.15269807905975327    	0.6006059240589106    	3.1950192270267195    	-0.7293271269385715    
0.7541083191336277    	0.47149848535311045    	-0.15316256064394462    	0.6009457584896831    	3.196827030607787    	-0.7316379583896064    
0.754909997882185    	0.46923190854355606    	-0.15362349431386416    	0.6012865035683209    	3.1986396785257516    	-0.73396074051503    
0.7557134480944931    	0.4669653317340017    	-0.15408622532035857    	0.6016272227741346    	3.200452188809092    	-0.7362955855082656    
0.7565164955129204    	0.4646987549244473    	-0.15454857121870974    	0.6019679242942106    	3.202264605010324    	-0.7386426071949052    
0.7573191601418193    	0.4624321781148929    	-0.15501054383133914    	0.6023086163104802    	3.2040769706545373    	-0.741001921064653    
0.758121461934372    	0.4601656013053385    	-0.15547215493445793    	0.602649306999914    	3.2058893292404367    	-0.7433736443040517    
0.7589234208045972    	0.4578990244957841    	-0.15593247154612522    	0.602990949258472    	3.2077067498504115    	-0.7457578958300187    
0.7597250566391648    	0.45563244768622974    	-0.15639433952800005    	0.6033307171111647    	3.2095141992587397    	-0.7481547963242133    
0.7605263892778225    	0.45336587087667535    	-0.15685493638742787    	0.6036714528903946    	3.2113267977070175    	-0.7505644682682614    
0.7613274385415607    	0.45109929406712096    	-0.1573152184788105    	0.6040122200627501    	3.2131395631560453    	-0.7529870359798642    
0.7621282242251282    	0.44883271725756657    	-0.1577742526887766    	0.6043539715363515    	3.2149575647529027    	-0.7554226256498131    
0.7629309604193625    	0.4465661404480122    	-0.15823707905882384    	0.6046938813605387    	3.2167657694012917    	-0.7578713653799464    
0.7637290839520045    	0.4442995636384578    	-0.15869334733945306    	0.6050357366125514    	3.2185843230639986    	-0.7603333852220668    
0.7645291975101609    	0.4420329868289034    	-0.15915343086247144    	0.6053757666476894    	3.220393167193758    	-0.7628088172178585    
0.7653291265323744    	0.439766410019349    	-0.15961231267833523    	0.6057168138540392    	3.2222074223283848    	-0.7652977954398275    
0.7661288907656293    	0.43749983320979463    	-0.1600709489976963    	0.606057941767933    	3.224022106799694    	-0.7678004560333016    
0.7669285099594984    	0.43523325640024024    	-0.16052935129791113    	0.6063991586615871    	3.2258372646130633    	-0.7703169372595197    
0.7677280038739692    	0.43296667959068585    	-0.16098753104557526    	0.6067404728283939    	3.2276529398865184    	-0.7728473795398477    
0.7685273922902232    	0.43070010278113147    	-0.1614454997068201    	0.6070818925834031    	3.229469176853295    	-0.7753919255011534    
0.7693266949891328    	0.4284335259715771    	-0.16190326872176733    	0.6074234262673655    	3.2312860198833513    	-0.7779507200223807    
0.7701281260958018    	0.4261669491620227    	-0.16236209913193134    	0.6077660269638704    	3.233108539057203    	-0.780523910282356    
0.7709251225181318    	0.4239003723524683    	-0.16281825359938482    	0.608106868918747    	3.234921702323806    	-0.7831116458088723    
0.7717242870517879    	0.4216337955429139    	-0.16327549234409483    	0.6084487947076931    	3.236740631219006    	-0.7857140785290876    
0.7725234453068403    	0.4193672187333595    	-0.16373257722689938    	0.6087908680799409    	3.2385603452071727    	-0.788331362821282    
0.7733248115281729    	0.41710064192380514    	-0.16419076928486337    	0.6091340422433095    	3.2403859150296808    	-0.7909636555680186    
0.7741218227755317    	0.41483406511425075    	-0.16464633119390087    	0.6094754915816308    	3.242202309369616    	-0.7936111162107499    
0.7749210820289701    	0.41256748830469636    	-0.16510302320811726    	0.6098180588208528    	3.2440246505621024    	-0.7962739068059234    
0.7757204150511032    	0.410300911495142    	-0.16555960719989385    	0.6101608078512094    	3.2458479588215905    	-0.7989521920826308    
0.7765198420285249    	0.4080343346855876    	-0.1660160946833325    	0.6105037473451924    	3.247672280282787    	-0.8016461395018553    
0.7773193831622185    	0.4057677578760332    	-0.16647249716048354    	0.610846886001735    	3.2494976612210578    	-0.8043559193173669    
0.7781190587357603    	0.4035011810664788    	-0.1669288261621644    	0.611190232573596    	3.251324148198102    	-0.8070817046383271    
0.7789210834307772    	0.4012346042569244    	-0.16738728755664523    	0.6115337958741319    	3.2531517880979806    	-0.8098236714936528    
0.7797188947512533    	0.39896802744737003    	-0.16784130999184743    	0.6118775847594059    	3.2549806280319347    	-0.8125819988982067    
0.7805190961555974    	0.39670145063781564    	-0.1682974880084626    	0.6122216081471348    	3.256810715439186    	-0.8153568689208714    
0.7813195139390322    	0.39443487382826126    	-0.16875363892899067    	0.6125658750100414    	3.258642098051568    	-0.8181484667545752    
0.7821223631381471    	0.39216829701870687    	-0.16921102402902724    	0.6129113391091199    	3.2604798495531577    	-0.8209569807883343    
0.7829210816108334    	0.3899017202091525    	-0.1696649615073056    	0.6132561201035278    	3.2623139671702504    	-0.8237826026813849    
0.7837222732040662    	0.3876351433995981    	-0.17012204604162073    	0.6136002271624454    	3.264144499679766    	-0.8266255274394748    
0.7845237646324147    	0.3853685665900437    	-0.1705782056769098    	0.6139455589555047    	3.2659815473583365    	-0.8294859534933934    
0.7853255770322705    	0.3831019897804893    	-0.17103345224199723    	0.6142921247902733    	3.267825159719055    	-0.8323640827798165    
0.7861277316623706    	0.38083541297093493    	-0.17149063176388774    	0.6146370998984829    	3.2696603099555475    	-0.8352601208245515    
0.786930249905974    	0.37856883616138054    	-0.171946922016868    	0.6149833278891061    	3.271502125100327    	-0.8381742768282666    
0.7877331532835763    	0.37630225935182615    	-0.17240327969676372    	0.6153298735868125    	3.2733456303387247    	-0.841106763754794    
0.7885364634502002    	0.37403568254227176    	-0.1728597168368079    	0.6156767466133922    	3.2751908768553917    	-0.8440577984221007    
0.7893402022054947    	0.3717691057327174    	-0.17331530081072433    	0.6160249013947704    	3.2770429418716125    	-0.8470276015960252    
0.7901443915013794    	0.369502528923163    	-0.17377287792244478    	0.6163715135789346    	3.278886800795351    	-0.8500163980868783    
0.7909490534433781    	0.3672359521136086    	-0.17422962623628752    	0.6167194272070905    	3.280737582958455    	-0.853024416849019    
0.79175421030304    	0.3649693753040542    	-0.17468650275553232    	0.6170677075475078    	3.2825903159060568    	-0.8560518910835099    
0.792562078827729    	0.3627027984944998    	-0.17514571413939986    	0.6174163646883292    	3.284445053303644    	-0.8590990583439722    
0.7933660987007025    	0.36043622168494543    	-0.1756006898864445    	0.617765408814258    	3.286301849330374    	-0.8621661606457584    
0.794172875649118    	0.35816964487539105    	-0.17605802543139282    	0.6181148502177252    	3.2881607587384796    	-0.8652534445785679    
0.7949802383510554    	0.35590306806583666    	-0.17651553904862094    	0.6184646993024345    	3.290021836872125    	-0.8683611614226389    
0.7957882099863683    	0.35363649125628227    	-0.17697324340400777    	0.6188149665823607    	3.29188513966208    	-0.8714895672686496    
0.7965968139382881    	0.3513699144467279    	-0.17743115125006412    	0.619165662688224    	3.2937507236601604    	-0.8746389231414772    
0.7974060738019771    	0.3491033376371735    	-0.17788927543048177    	0.6195167983714954    	3.295618646060535    	-0.8778094951279599    
0.7982160133929155    	0.3468367608276191    	-0.17834762888427153    	0.619868384508644    	3.29748896472232    	-0.88100155450882    
0.7990266567421237    	0.3445701840180647    	-0.17880622464179152    	0.6202204321003321    	3.299361738165296    	-0.8842153778949131    
0.7998380281274571    	0.34230360720851033    	-0.17926507584220047    	0.6205729522852566    	3.3012370256435433    	-0.8874512473679724    
0.8006501520578204    	0.34003703039895594    	-0.17972419572379889    	0.6209259563340216    	3.3031148871128417    	-0.8907094506260295    
0.8014630532860328    	0.33777045358940155    	-0.18018265290993807    	0.6212804003760947    	3.3050004088567424    	-0.8939902811336958    
0.8022767568529708    	0.33550387677984717    	-0.18064329503438706    	0.6216334618185837    	3.3068785756411305    	-0.897294038277508    
0.8030912880199105    	0.3332372999702928    	-0.18110330149824036    	0.6219879865216701    	3.308764526474186    	-0.9006210275265327    
0.8039066723566997    	0.3309707231607384    	-0.1815636307327484    	0.6223430416239512    	3.310653298850548    	-0.9039715605984576    
0.8047229357032805    	0.328704146351184    	-0.1820242965500848    	0.6226986391531958    	3.312544956753856    	-0.907345955631386    
0.8055401041957043    	0.3264375695416296    	-0.18248531290426828    	0.623054791291436    	3.3144395649883776    	-0.9107445373615763    
0.8063582042723799    	0.3241709927320752    	-0.1829466938789676    	0.6234115103934122    	3.3163371892771285    	-0.9141676373073745    
0.8071794569976428    	0.32190441592252084    	-0.18340970329193487    	0.6237697537057079    	3.318242921846336    	-0.9176155939595974    
0.8079973065088273    	0.31963783911296645    	-0.18387060672306726    	0.6241266997857601    	3.320141753581247    	-0.9210887529786457    
0.8088183631460466    	0.31737126230341206    	-0.1843331674669564    	0.6244851956790902    	3.322048829795646    	-0.9245874673986273    
0.8096404603494151    	0.3151046854938577    	-0.18479615059305404    	0.6248443097563611    	3.3239591945383418    	-0.9281120978387996    
0.8104636262203504    	0.3128381086843033    	-0.1852586262055881    	0.6252050000147623    	3.325877944028532    	-0.9316630127226398    
0.8112878892278169    	0.3105715318747489    	-0.18572344343513925    	0.6255644457926777    	3.3277900733058328    	-0.9352405885048859    
0.8121132782176398    	0.3083049550651945    	-0.1861868385635404    	0.6259264396540993    	3.3297157575206864    	-0.9388452099068878    
0.8129420167392267    	0.3060383782556401    	-0.18665385537788298    	0.6262881613613437    	3.3316399939678867    	-0.9424772701606454    
0.8137697458028594    	0.30377180144608573    	-0.18712012075205234    	0.6266496250508071    	3.3335628578482543    	-0.9461371712619158    
0.8145964954631996    	0.30150522463653134    	-0.18758376093906654    	0.6270127345241331    	3.3354944767389765    	-0.9498253242328003    
0.8154288791219716    	0.29923864782697696    	-0.18805137473981082    	0.6273775043821609    	3.3374349283115525    	-0.9535421493942378    
0.8162581504608879    	0.29697207101742257    	-0.18851703513458457    	0.6277411153263034    	3.33936921485645    	-0.9572880766488574    
0.8170909237837835    	0.2947054942078682    	-0.18898450717539478    	0.6281064166083886    	3.341312493424254    	-0.9610635457746703    
0.8179250366214056    	0.2924389173983138    	-0.18945255774687472    	0.6284724788745308    	3.3432598201684014    	-0.9648690067300939    
0.8187605212950684    	0.2901723405887594    	-0.18992120353997513    	0.6288393177550932    	3.345211278237108    	-0.9687049199708481    
0.8195974106294667    	0.287905763779205    	-0.1903904614701992    	0.6292069491592674    	3.3471669522618623    	-0.9725717567792752    
0.8204357379681413    	0.2856391869696506    	-0.19086034868242613    	0.6295753892857151    	3.3491269284140337    	-0.9764699996066728    
0.82127553717166    	0.28337261016009624    	-0.1913299378312033    	0.6299455993404567    	3.351096319982709    	-0.9804001424292672    
0.8221168426704233    	0.28110603335054185    	-0.1918020806998581    	0.6303147619705652    	3.3530601396086053    	-0.9843626911184791    
0.8229596894371863    	0.27883945654098746    	-0.19227396099772814    	0.6306857284394581    	3.3550335550432804    	-0.9883581638261753    
0.823804113044462    	0.2765728797314331    	-0.19274654157530127    	0.6310575714691606    	3.3570116334833107    	-0.9923870913856476    
0.8246501496614727    	0.2743063029218787    	-0.1932198408269439    	0.6314303088345287    	3.358994469484884    	-0.996450017729087    
0.8255000303925173    	0.2720397261123243    	-0.19369512702035413    	0.6318049033721631    	3.360987185011219    	-1.0005475003223787    
0.8263472097377675    	0.2697731493027699    	-0.19416867032258323    	0.6321785394151843    	3.362974801672233    	-1.0046801106180865    
0.8271983087302214    	0.2675065724932155    	-0.1946442387640591    	0.6325540699661624    	3.3649724964711822    	-1.0088484345275495    
0.8280511718415673    	0.26523999568366113    	-0.19512060229759928    	0.632930569543968    	3.3669753461632514    	-1.013053072913062    
0.8289058385604146    	0.26297341887410675    	-0.19559778077980117    	0.6333080577806134    	3.368983455184068    	-1.0172946421011755    
0.8297623491093302    	0.26070684206455236    	-0.1960757943889122    	0.633686554720418    	3.370996930162593    	-1.0215737744182196    
0.8306207444668287    	0.25844026525499797    	-0.1965546636391492    	0.6340660808276795    	3.373015879961929    	-1.0258911187492008    
0.8314810663903393    	0.2561736884454436    	-0.19703440938150765    	0.6344466570088316    	3.3750404157971943    	-1.030247341121322    
0.8323433574384609    	0.2539071116358892    	-0.19751505281446688    	0.634828304623994    	3.3770706512969575    	-1.0346431253134312    
0.8332076610139548    	0.2516405348263348    	-0.19799661551071757    	0.6352110455032373    	3.3791067025897705    	-1.0390791734927938    
0.8340740213686417    	0.24937395801678042    	-0.19847911940899468    	0.635594901959647    	3.381148688373659    	-1.0435562068806759    
0.8349424836592255    	0.24710738120722603    	-0.19896258684319382    	0.6359798968160316    	3.383196730058201    	-1.0480749664483138    
0.8358152882669578    	0.24484080439767164    	-0.19944829013775325    	0.6363669981292046    	3.3852559773763704    	-1.05263621364495    
0.8366858992867927    	0.24257422758811725    	-0.19993250365502743    	0.6367533956317653    	3.3873114806614746    	-1.0572407311597272    
0.8375609476602608    	0.24030765077856286    	-0.2004189997442843    	0.6371419479159766    	3.389378446652038    	-1.0618893237193445    
0.8384382881190696    	0.23804107396900848    	-0.20090655283189232    	0.6375317352871772    	3.3914519828852834    	-1.0665828189235114    
0.8393179707464506    	0.2357744971594541    	-0.2013951873755016    	0.637922783370949    	3.3935322256805915    	-1.0713220681203715    
0.8402000467457269    	0.2335079203498997    	-0.2018849283226642    	0.6383151184230628    	3.3956193147097316    	-1.0761079473242063    
0.8410845684312568    	0.2312413435403453    	-0.202375801093916    	0.6387087673373407    	3.397713393038691    	-1.0809413581778997    
0.8419715892973346    	0.22897476673079092    	-0.2028668868953693    	0.6391047024019654    	3.3998196329098875    	-1.0858232289628056    
0.8428611640726423    	0.22670818992123654    	-0.20336104633441407    	0.6395001177382283    	3.4019231080029795    	-1.0907545156588507    
0.843753348731523    	0.22444161311168215    	-0.20385547223871325    	0.6398978764928097    	3.4040390492844397    	-1.0957362030578974    
0.8446482005638685    	0.22217503630212776    	-0.20435019214970518    	0.6402980084141633    	3.406167615005923    	-1.1007693059336146    
0.8455457782222545    	0.21990845949257337    	-0.2048480683356213    	0.6406977098866332    	3.4082938908857576    	-1.1058548702713293    
0.8464461417652913    	0.21764188268301898    	-0.2053462953572777    	0.6410998464080137    	3.4104331203975433    	-1.110993974561591    
0.847349352716651    	0.2153753058734646    	-0.20584490254104842    	0.6415044501756025    	3.412585474819954    	-1.1161877311614516    
0.8482576684296259    	0.2131087290639102    	-0.20634800359758715    	0.6419096648320388    	3.4147410789632455    	-1.1214372877277543    
0.8491645705922947    	0.21084215225435582    	-0.20684810150205382    	0.6423164690902409    	3.416905139247247    	-1.1267438287270575    
0.8500789027098832    	0.20857557544480143    	-0.20735400480807017    	0.6427248979018129    	3.419077841602604    	-1.1321085770271593    
0.8509919555088514    	0.20630899863524704    	-0.20785791300906895    	0.6431340424997826    	3.4212543516981304    	-1.1375327955755792    
0.8519103816433808    	0.20404242182569265    	-0.2083645523467846    	0.6435458292965962    	3.4234449173927946    	-1.1430177891707474    
0.8528320583994341    	0.20177584501613827    	-0.20887270674953665    	0.6439593516498975    	3.4256447156576435    	-1.1485649063321364    
0.8537570592728946    	0.19950926820658388    	-0.20938241051730713    	0.6443746487555875    	3.42785395500154    	-1.1541755412760188    
0.8546854597573659    	0.1972426913970295    	-0.20989369876913766    	0.6447917609882283    	3.4300728502034206    	-1.1598511360041124    
0.8556173374289899    	0.1949761145874751    	-0.2104066074744022    	0.6452107299545877    	3.4323016225971386    	-1.1655931825129262    
0.8565527720307188    	0.19270953777792071    	-0.21092117348527126    	0.6456315985454474    	3.434540500347063    	-1.1714032251322903    
0.8574918455623413    	0.19044296096836633    	-0.21143743456515576    	0.6460544109971856    	3.43678971877568    	-1.1772828630022265    
0.8584346423774797    	0.18817638415881194    	-0.2119554294282957    	0.6464792129491841    	3.4390495206689766    	-1.1832337526981078    
0.8593812492896471    	0.18590980734925755    	-0.21247519777699753    	0.6469060515126496    	3.441320156642549    	-1.189257611014891    
0.8603317556730279    	0.18364323053970316    	-0.21299583561897328    	0.6473359200540546    	3.4436069110681484    	-1.1953562179221198    
0.8612884478924082    	0.18137665373014877    	-0.21352146849139148    	0.6477669794010167    	3.445900000174273    	-1.201531419702437    
0.8622448378636054    	0.17911007692059439    	-0.21404555635870665    	0.6481992815048988    	3.4481997003245035    	-1.2077851322874442    
0.8632076062950929    	0.17684350011104    	-0.2145728367721388    	0.6486347695229541    	3.450516348454484    	-1.214119344805997    
0.8641746597055373    	0.1745769233014856    	-0.21510210538576266    	0.6490725543197746    	3.452845214666274    	-1.220536123361368    
0.8651461021271554    	0.17231034649193122    	-0.21563340869723838    	0.649512693429917    	3.455186605024144    	-1.2270376150552413    
0.8661220409437256    	0.17004376968237683    	-0.2161667945040442    	0.6499552464396814    	3.4575408365069444    	-1.233626052278133    
0.8671025870442866    	0.16777719287282244    	-0.21670231195473186    	0.6504002750895547    	3.4599082375530643    	-1.2403037572877025    
0.8680878549982886    	0.16551061606326806    	-0.21724001160875867    	0.65084784338953    	3.4622891486738947    	-1.2470731470984457    
0.8690779632349804    	0.16324403925371367    	-0.21777994549707066    	0.6512980177379097    	3.4646839230858215    	-1.2539367387085356    
0.8700730342299388    	0.16097746244415928    	-0.21832216718166314    	0.6517508670482756    	3.4670929273856568    	-1.2608971546920988    
0.871073194713714    	0.1587108856346049    	-0.21886673182605265    	0.6522064628876613    	3.469516542285679    	-1.2679571291880185    
0.8720785758859152    	0.1564443088250505    	-0.21941369626347618    	0.652664879622439    	3.4719551633896923    	-1.2751195143194933    
0.8730893136383135    	0.15417773201549612    	-0.2199631190667015    	0.6531261945716121    	3.4744092020084962    	-1.2823872870820716    
0.874105548817665    	0.15191115520594173    	-0.2205150606359436    	0.6535904881817214    	3.4768790860903245    	-1.2897635567417962    
0.8751296217794076    	0.14964457839638734    	-0.22107083286344975    	0.6540587889159579    	3.4793702867095337    	-1.297251572789478    
0.8761551011248702    	0.14737800158683295    	-0.2216267512565526    	0.6545283498683175    	3.48186819126051    	-1.3048547335020229    
0.8771887271139757    	0.14511142477727856    	-0.22218568625565632    	0.6550030408583195    	3.484393385866822    	-1.3125765951672772    
0.878228468862408    	0.14284484796772418    	-0.22274929096607562    	0.6554791778963324    	3.486926272956696    	-1.320420882035075    
0.879274496254344    	0.1405782711581698    	-0.2233148020697355    	0.6559596941846084    	3.4894824561684206    	-1.3283914970641753    
0.8803269859942285    	0.1383116943486154    	-0.22388323750502617    	0.6564437484892024    	3.4920574604235415    	-1.336492533542735    
0.8813861220059314    	0.136045117539061    	-0.22445372828128557    	0.6569323937246457    	3.4946568868692314    	-1.3447282876689213    
0.8824520958568232    	0.13377854072950662    	-0.22502918689995896    	0.6574229089568642    	3.497266261061707    	-1.3531032721884682    
0.8835251072201129    	0.13151196391995224    	-0.225606860316648    	0.6579182469034648    	3.499901290454307    	-1.3616222311975514    
0.8846053643679017    	0.12924538711039785    	-0.22618683252671345    	0.6584185318411881    	3.5025626361570197    	-1.3702901562325622    
0.8856952790234166    	0.12697881030084346    	-0.22677327431133373    	0.6589220047120828    	3.505240940579866    	-1.3791123037834043    
0.8867884953697396    	0.12471223349128908    	-0.2273596929534758    	0.6594288024162639    	3.5079369319848936    	-1.3880942143841792    
0.8878918338021435    	0.1224456566817347    	-0.22794993081015022    	0.6599419029919934    	3.5106664525227123    	-1.3972417334548757    
0.889003348487651    	0.12017907987218031    	-0.22854566953476038    	0.6604576789528905    	3.513410205199622    	-1.4065610340903931    
0.8901232996448305    	0.11791250306262592    	-0.22914417577400562    	0.6609791238708248    	3.5161841147997412    	-1.416058642019406    
0.8912519600799239    	0.11564592625307153    	-0.22974649896303748    	0.6615054611168866    	3.518984049921431    	-1.4257414629858072    
0.8923896159827098    	0.11337934944351714    	-0.23035180318838652    	0.6620378127943234    	3.521815979772299    	-1.4356168128404896    
0.8935365679459336    	0.11111277263396276    	-0.23096303574618812    	0.6625735321997455    	3.524665824790556    	-1.4456924506719333    
0.8946931319701968    	0.10884619582440837    	-0.23157748018865335    	0.6631156517815435    	3.527549716570189    	-1.4559766153514326    
0.8958596406014468    	0.10657961901485398    	-0.2321962037366373    	0.6636634368648096    	3.530463746890579    	-1.466478065924196    
0.8970386385106226    	0.10431304220529959    	-0.2328215282880821    	0.6642171102225405    	3.5334091008282957    	-1.4772061263424523    
0.8982239122750844    	0.1020464653957452    	-0.23344700382692077    	0.6647769084481636    	3.5363870369798973    	-1.4881707351129942    
0.8994224350282279    	9.97798885861908100e-2	-0.23407935185816814    	0.6653430831700599    	3.539398893922783    	-1.4993825005216461    
0.9006324249864996    	9.75133117766364200e-2	-0.234716522581863    	0.6659159024046366    	3.5424460974130767    	-1.510852762203702    
0.9018543188633324    	9.52467349670820400e-2	-0.23535866679568468    	0.6664956520676477    	3.545530168425339    	-1.522593659956051    
0.903088579581252    	9.29801581575276500e-2	-0.23600594191772312    	0.6670826376635289    	3.5486527321392525    	-1.5346182108377266    
0.9043378928563168    	9.07135813479732600e-2	-0.23665976194956548    	0.6676781309067513    	3.5518205536432466    	-1.5469403957865573    
0.9055961981570436    	8.84470045384188700e-2	-0.23731654988168338    	0.6682796482753602    	3.5550204214452625    	-1.559575257197062    
0.9068706346211798    	8.61804277288644800e-2	-0.2379802340265607    	0.668890400594619    	3.558269416043577    	-1.5725390091674862    
0.9081596011257425    	8.3913850919310100e-2	-0.23864975250205228    	0.6695098486236902    	3.561564668860351    	-1.5858491624426154    
0.9094659256209598    	8.16472741097557100e-2	-0.23932655117747684    	0.670139374443483    	3.564913532095923    	-1.5995246664676124    
0.9107837033436499    	7.93806973002013200e-2	-0.24000708658705885    	0.6707766167565911    	3.5683034444512587    	-1.613586071444303    
0.9121202443464147    	7.71141204906469300e-2	-0.24069532225024928    	0.6714249220961653    	3.571752208344438    	-1.6280557138679226    
0.9134763298292372    	7.48475436810925400e-2	-0.2413914827531071    	0.6720848470761301    	3.575262784772212    	-1.6429579297489916    
0.9148462179427984    	7.25809668715381600e-2	-0.24209205413636925    	0.6727541638064292    	3.5788233221172723    	-1.65831930063051    
0.916237399214682    	7.03143900619837700e-2	-0.2428010305881806    	0.6734363686265014    	3.582452419716195    	-1.674168938646129    
0.9176486610345623    	6.80478132524293800e-2	-0.24351741877517383    	0.6741312422593885    	3.586148911090147    	-1.6905388182982946    
0.9190810679758019    	6.578123644287499e-2	-0.24424148599319045    	0.6748395819826114    	3.589917037484355    	-1.707464164457324    
0.9205357775837019    	6.3514659633320600e-2	-0.24497351057572092    	0.675562267007981    	3.5937614760065992    	-1.7249839084158898    
0.922016246487063    	6.124808282376623000e-2	-0.24571503130084493    	0.676301215186218    	3.59769242897038    	-1.743141226845655    
0.9235194668951445    	5.89815060142118400e-2	-0.24646384848700925    	0.6770556184081352    	3.6017055975096897    	-1.7619841824246558    
0.9250491486372303    	5.67149292046574600e-2	-0.24722152059872776    	0.6778276280385026    	3.605812426153344    	-1.7815664900563117    
0.9266047667313904    	5.44483523951030800e-2	-0.24798711469241602    	0.6786176520389743    	3.6100150851185795    	-1.8019484394359424    
0.9281947499446741    	5.2181775585548700e-2	-0.24876470148454286    	0.6794300484601313    	3.6143367577521475    	-1.823198013883016    
0.9298123707348219    	4.99151987759943200e-2	-0.24954960616882294    	0.680262764565999    	3.6187665241968774    	-1.8453922577782553    
0.9314664984086769    	4.76486219664399360e-2	-0.2503458972165967    	0.6811206011920802    	3.6233299232646967    	-1.8686189619890174    
0.9331575018260548    	4.538204515688555300e-2	-0.2511526329241073    	0.6820048689019476    	3.628033926708039    	-1.8929787603648018    
0.9348882701760742    	4.311546834733117600e-2	-0.25197009786591723    	0.6829181723101571    	3.632892390190414    	-1.918587763810643    
0.9366620797118268    	4.084889153777679400e-2	-0.2527985366088275    	0.6838635431029993    	3.637921441251696    	-1.9455809063353342    
0.9384826704038788    	3.85823147282224100e-2	-0.25363812951598635    	0.6848445408878924    	3.64314001579259    	-1.974116247269135    
0.9403543431597695    	3.63157379186680340e-2	-0.2544889573168055    	0.685865385842964    	3.6485705637252925    	-2.004380577514955    
0.942282084973717    	3.40491611091136500e-2	-0.25535094885958354    	0.6869311361141335    	3.6542399926656266    	-2.0365968349308243    
0.9442717324106275    	3.17825842995592700e-2	-0.25622380304960124    	0.6880479293610262    	3.6601809528751463    	-2.071034078038283    
0.946332383060228    	2.951600749000488600e-2	-0.25710811992461613    	0.6892242631356119    	3.6664386484399896    	-2.108021156227038    
0.9484657182357729    	2.724943068045050400e-2	-0.2579989693818582    	0.6904667488539146    	3.6730482498446104    	-2.147965853027132    
0.9506883534240327    	2.498285387089613000e-2	-0.25889809670784464    	0.691790256716188    	3.680088861496436    	-2.1913823625797333    
0.9530104742907199    	2.271627706134174400e-2	-0.2598000090065523    	0.6932104652841676    	3.6876438880110225    	-2.2389318709976065    
0.9554498504508969    	2.044970025178736200e-2	-0.26070339904985146    	0.6947464514010455    	3.695814811705391    	-2.2914845415558007    
0.9580199573307633    	1.818312344223298200e-2	-0.26159279960738296    	0.6964271577233804    	3.7047555976679325    	-2.350218065339901    
0.9607561563082906    	1.5916546632678602e-2	-0.26245918390483225    	0.6982969724034583    	3.714702375770707    	-2.4167821668868474    
0.9636862015104374    	1.36499698231242200e-2	-0.2632713789166762    	0.7004148225937612    	3.7259686184215477    	-2.4935903376556405    
0.9668714917653911    	1.138339301356983800e-2	-0.2639860038384261    	0.702885487926965    	3.7391117176267437    	-2.5843788589109407    
0.970384057300936    	9.116816204015457000e-3	-0.26450099506842645    	0.7058830622325096    	3.7550577933429676    	-2.695394371585192    
0.9743687806134638    	6.850239394461075000e-3	-0.2646006165617385    	0.7097681640517253    	3.775725213549987    	-2.83831138512653    
0.979082421811777    	4.583662584906692000e-3	-0.2636616215522903    	0.7154208002594866    	3.8057953154982544    	-3.0392029203994557    
0.9852175194028432    	2.31708577535231000e-3	-0.25904878296075645    	0.7261687364420867    	3.862970680206937    	-3.3802963210894212    
1.0000000000000002    	5.05089657979280600000e-5	-1.8051045943089880000e-4	0.9998194895405693    	5.31869960763962    	-5.2932534388301855    


==> plot-data/psi-plots/K1.0N4.dat <==
# K=1.    	h=1.00d-2
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
-1.318908659026079000000000000000e-15	4.95086406632613500000e-5	-1.0073711692431822000e-3	-1.007371169241863300e-3	-9.7085655849786020000e-4	-5.303255262766531    
1.476296071136632700e-2	2.3768095374667422000e-3	-1.429817316594845    	-1.4445802773062113    	-1.3922179622778807    	-3.3675719362090475    
2.089003413043841200e-2	4.704110434270223000e-3	-1.4528153458697328    	-1.4737053800001714    	-1.4202873550009574    	-3.0262338083002156    
2.559975411217602600e-2	7.0314113310737050000e-3	-1.4564116196399435    	-1.4820113737521194    	-1.4282922778686526    	-2.8252595677935144    
2.957499977813682000e-2	9.358712227877186000e-3	-1.4546511157524897    	-1.4842261155306264    	-1.4304267409610012    	-2.682301029881799    
3.30874414742948800e-2	1.168601312468066800e-2	-1.4507664883179046    	-1.4838539297921993    	-1.4300680459971546    	-2.5712605862251166    
3.62665141544815160e-2	1.401331402148415000e-2	-1.4459286586627549    	-1.4821951728172365    	-1.428469414690971    	-2.4804554722672068    
3.919507921516740500e-2	1.63406149182876300e-2	-1.4406289679613522    	-1.4798240471765194    	-1.4261842362487043    	-2.4036354945407945    
4.192352479181339400e-2	1.86679158150911100e-2	-1.4351194331349848    	-1.477042957926798    	-1.423503954322538    	-2.3370625906907305    
4.449265809956952600e-2	2.09952167118945880e-2	-1.4295152799081938    	-1.4740079380077633    	-1.4205789460599092    	-2.278322277851715    
4.69290272330336660e-2	2.33225176086980650e-2	-1.423889018445066    	-1.4708180456780997    	-1.4175046791127157    	-2.2257642357805616    
4.92483380434565130e-2	2.564981850550155000e-2	-1.41829700326507    	-1.4675453413085264    	-1.414350601848805    	-2.1782103938771624    
5.146830724146638000e-2	2.797711940230503000e-2	-1.4127561589216393    	-1.4642244661631054    	-1.411150099875624    	-2.1347903356268914    
5.3601297838713400e-2	3.030442029910851000e-2	-1.4072804398957062    	-1.4608817377344199    	-1.4079285367444205    	-2.094842699466235    
5.5655166083296700e-2	3.26317211959119900e-2	-1.4018848681685068    	-1.4575400342518035    	-1.404707961407631    	-2.0578531658534644    
5.76446526910804200e-2	3.495902209271547500e-2	-1.3965512789210082    	-1.4541959316120885    	-1.4014850738770095    	-2.0234138592489006    
5.957016357778441000e-2	3.72863229895189550e-2	-1.3913030130996424    	-1.4508731766774268    	-1.3982827602521066    	-1.9911958612235934    
6.14396898608406200e-2	3.96136238863224400e-2	-1.3861325621766272    	-1.4475722520374676    	-1.39510148562994    	-1.960930060439745    
6.32582116307741600e-2	4.19409247831259200e-2	-1.381038766408082    	-1.4442969780388561    	-1.3919449318794266    	-1.9323934779450669    
6.50300238075490300e-2	4.426822567992940700e-2	-1.3760198599489881    	-1.4410498837565373    	-1.3888155364030574    	-1.9053992903831456    
6.67566985413625200e-2	4.65955265767328900e-2	-1.3710810389640338    	-1.4378377375053963    	-1.3857198221817328    	-1.8797894124530816    
6.84479953856176200e-2	4.89228274735363730e-2	-1.3661979961604178    	-1.4346459915460354    	-1.382643768794145    	-1.855428889116332    
7.01003116018002800e-2	5.125012837033985000e-2	-1.3613902805091926    	-1.4314905921109928    	-1.3796027444629673    	-1.8322015922571437    
7.17183693873168400e-2	5.35774292671433400e-2	-1.3566481152306624    	-1.4283664846179793    	-1.3765918778215016    	-1.8100068738048505    
7.33044519149224100e-2	5.59047301639468300e-2	-1.351969071114506    	-1.4252735230294284    	-1.3736110281256677    	-1.7887569310381934    
7.4860605953347300e-2	5.823203106075030000e-2	-1.347350771703448    	-1.4222113776567955    	-1.3706598776372811    	-1.7683747096167275    
7.6388674762502710e-2	6.05593319575537900e-2	-1.3427909124115547    	-1.4191795871740573    	-1.3677379817521995    	-1.7487922177914579    
7.78903252945007400e-2	6.28866328543572600e-2	-1.3382872721126275    	-1.4161775974071282    	-1.3648448063837204    	-1.7299491586845568    
7.93670709008187900e-2	6.52139337511607500e-2	-1.333842882093322    	-1.4132099529941407    	-1.3619847314385471    	-1.7117918112345782    
8.08202904554614100e-2	6.75412346479642300e-2	-1.3294402151532474    	-1.4102605056087085    	-1.3591421939255408    	-1.6942721074534042    
8.22512444641243500e-2	6.98685355447677100e-2	-1.3250979754065935    	-1.4073492198707178    	-1.3563364347985283    	-1.6773468660659907    
8.36610888196990700e-2	7.2195836441571190e-2	-1.3207936565026255    	-1.4044547453223244    	-1.3535468774987818    	-1.6609771517690528    
8.50487239348318300e-2	7.45231373383746800e-2	-1.316548304616558    	-1.40159702855139    	-1.3507927456017184    	-1.6451277361818404    
8.64216179743191800e-2	7.68504382351781600e-2	-1.3123330991824183    	-1.3987547171567374    	-1.348053460675718    	-1.6297666417159034    
8.77741893468469900e-2	7.91777391319816500e-2	-1.3081684157029365    	-1.3959426050497836    	-1.3453432803910053    	-1.614864753513602    
8.91072779119985600e-2	8.15050400287851300e-2	-1.304052731506396    	-1.3931600094183942    	-1.3426615466856273    	-1.6003954876182664    
9.0428151622420400e-2	8.38323409255886100e-2	-1.2999626217505376    	-1.3903907733729581    	-1.3399926883156148    	-1.586334505872919    
9.17288860367229300e-2	8.6159641822392100e-2	-1.2959260086723274    	-1.3876548947090503    	-1.337355978207951    	-1.572659469866974    
9.3018808813357310e-2	8.84869427191955700e-2	-1.2919122781383843    	-1.3849310869517415    	-1.3347309014676063    	-1.559349827683946    
9.42899022031392200e-2	9.08142436159990600e-2	-1.2879443181428316    	-1.3822342203459708    	-1.3321317893314342    	-1.5463866283389667    
9.5551408998885100e-2	9.31415445128025400e-2	-1.2840071239353348    	-1.37955853293422    	-1.3295530886980387    	-1.5337523597006189    
9.67973967199578600e-2	9.54688454096060300e-2	-1.2801060472833876    	-1.3769034440033456    	-1.326994239903632    	-1.5214308064184257    
9.80305496245667500e-2	9.77961463064095100e-2	-1.2762378418183038    	-1.3742683914428706    	-1.3244547012127947    	-1.5094069249640218    
9.9251358389842690e-2	0.10012344720321299    	-1.2724014731425026    	-1.3716528315323453    	-1.321933948613543    	-1.497666733370339    
0.10046028525734775    	0.10245074810001648    	-1.2685959533745004    	-1.369056238631848    	-1.3194314755190493    	-1.486197213641811    
0.10165776628688737    	0.10477804899681996    	-1.2648203385005923    	-1.3664781047874797    	-1.3169467923874343    	-1.4749862251274097    
0.10284205077312704    	0.10710534989362344    	-1.261081051169898    	-1.3639231019430251    	-1.3144844018165525    	-1.4640224274111244    
0.10402001620971399    	0.10943265079042692    	-1.2573552518206266    	-1.3613752680303406    	-1.3120289203221251    	-1.4532952114920104    
0.10518554367788858    	0.11175995168723041    	-1.2536640896042712    	-1.3588496332821598    	-1.3095948333296545    	-1.4427946382069061    
0.10634114564374049    	0.11408725258403389    	-1.2499994471529154    	-1.356340592796656    	-1.307176739100572    	-1.4325113829999563    
0.10748715414831922    	0.11641455348083737    	-1.246360565355549    	-1.353847719503868    	-1.3047742260451023    	-1.4224366862697746    
0.10862388471954838    	0.11874185437764086    	-1.2427467161093657    	-1.351370600828914    	-1.3023868965431407    	-1.4125623086316779    
0.10974947486391132    	0.12106915527444434    	-1.239159363328091    	-1.3489088381920025    	-1.3000143664623867    	-1.4028804905224541    
0.11086853561337442    	0.12339645617124782    	-1.2355986735251505    	-1.3464672091385248    	-1.2976612401745145    	-1.3933839156514725    
0.11198133934040436    	0.1257237570680513    	-1.2320485140563489    	-1.3440298533967532    	-1.2953122323018031    	-1.3840656778668476    
0.11308382062133582    	0.12805105796485478    	-1.2285280785933463    	-1.3416118992146822    	-1.2929819227322157    	-1.3749192510607526    
0.11417839018847896    	0.13037835886165824    	-1.2250294458008346    	-1.3392078359893136    	-1.2906650006079214    	-1.3659384617853882    
0.11526528513822071    	0.1327056597584617    	-1.221552042101197    	-1.3368173272394177    	-1.2883611416442688    	-1.357117464291804    
0.11634473224472995    	0.13503296065526518    	-1.2180953152001905    	-1.3344400474449205    	-1.2860700321204486    	-1.3484507177387959    
0.11741694858178423    	0.13736026155206865    	-1.2146587330205882    	-1.3320756816023727    	-1.2837913684510749    	-1.3399329653493512    
0.11847997948447044    	0.13968756244887212    	-1.2112491079710699    	-1.3297290874555403    	-1.2815298322992121    	-1.3315592153182851    
0.11954051219384855    	0.1420148633456756    	-1.2078439695280232    	-1.3273844817218718    	-1.2792702124856563    	-1.3233247232974266    
0.12059225010268491    	0.14434216424247906    	-1.2044648163760763    	-1.325057066478761    	-1.2770271600516439    	-1.3152249763044817    
0.12163753948173844    	0.14666946513928253    	-1.201103862491097    	-1.3227414019728354    	-1.2747954324208535    	-1.3072556779189166    
0.12267439413458646    	0.148996766036086    	-1.1977679882305303    	-1.3204423823651168    	-1.2725797463535735    	-1.2994127346432818    
0.1237094715630074    	0.15132406693288947    	-1.1944347877125279    	-1.3181442592755352    	-1.2703649243079567    	-1.2916922433215818    
0.12473644705962807    	0.15365136782969294    	-1.1911258212379667    	-1.315862268297595    	-1.2681656496264768    	-1.2840904795178774    
0.12575764034234213    	0.1559786687264964    	-1.1878333614751202    	-1.3135910018174624    	-1.2659767107073767    	-1.2766038867685028    
0.12677104007092999    	0.15830596962329987    	-1.18456434480628    	-1.3113353848772098    	-1.2638028540726358    	-1.269229066630254    
0.12778327995349295    	0.16063327052010334    	-1.181296418761939    	-1.3090796987154318    	-1.2616289307254716    	-1.2619627694548397    
0.12878585010334515    	0.1629605714169068    	-1.1780585199512021    	-1.3068443700545471    	-1.259474626972217    	-1.2548018858269139    
0.12978753671253193    	0.16528787231371028    	-1.1748209938694654    	-1.3046085305819974    	-1.257319830922905    	-1.2477434386092143    
0.1307819828941066    	0.16761517321051375    	-1.1716054740185575    	-1.302387456912664    	-1.255179265454467    	-1.24078457554388    
0.13176931517905982    	0.16994247410731722    	-1.1684116284121107    	-1.3001809435911704    	-1.2530527325587546    	-1.2339225623639243    
0.132753981106069    	0.1722697750041207    	-1.1652193216863393    	-1.2979733027924083    	-1.2509251130539214    	-1.22715477637322    
0.13373393629096972    	0.17459707590092416    	-1.1620510546805385    	-1.295784990971508    	-1.2488161219012777    	-1.220478700457279    
0.13470929512365956    	0.17692437679772763    	-1.158891035954392    	-1.2936003310780515    	-1.2467106503031122    	-1.2138919174905938    
0.1356823309478299    	0.1792516776945311    	-1.1557368082489514    	-1.2914191391967813    	-1.244608521010622    	-1.2073921051094394    
0.13664666309585916    	0.18157897859133457    	-1.1526048985729556    	-1.2892515616688145    	-1.242519512586187    	-1.2009770308218544    
0.13761104594242102    	0.18390627948813804    	-1.1494812155575747    	-1.2870922614999956    	-1.2404384814879463    	-1.1946445474290266    
0.13856909228018846    	0.1862335803849415    	-1.1463719766290532    	-1.2849410689092415    	-1.238365264088944    	-1.1883925887345914    
0.139523062355752    	0.18856088128174497    	-1.1432747561341348    	-1.2827978184898867    	-1.2362997009780798    	-1.1822191655203824    
0.14047305086799303    	0.19088818217854844    	-1.1401892981796573    	-1.2806623490476505    	-1.2342416368039513    	-1.1761223617690237    
0.14141914972665318    	0.1932154830753519    	-1.1371153537140568    	-1.27853450344071    	-1.2321909201207215    	-1.170100331115415    
0.14236144816237692    	0.19554278397215538    	-1.1340526802894708    	-1.2764141284518478    	-1.2301474032649025    	-1.1641512935106637    
0.1432978702250697    	0.19787008486895885    	-1.13100836708435    	-1.2743062373094198    	-1.2281159177482326    	-1.1582735320833817    
0.1442349880155278    	0.20019738576576232    	-1.1279602081407745    	-1.2721951961563023    	-1.2260813964006487    	-1.1524653901845017    
0.14516639552365476    	0.2025246866625658    	-1.124929955223044    	-1.2700963507466987    	-1.2240586287322825    	-1.1467252686028793    
0.14609433499311306    	0.20485198755936926    	-1.1219100644939421    	-1.2680043994870553    	-1.2220425053186939    	-1.1410516229399814    
0.14701888387134235    	0.20717928845617273    	-1.1189003228896302    	-1.2659192067609724    	-1.2200328954592286    	-1.1354429611328642    
0.14794011754033676    	0.2095065893529762    	-1.1159005225390448    	-1.2638406400793816    	-1.2180296714672054    	-1.1298978411155156    
0.1488581093794911    	0.21183389024977967    	-1.1129104606524263    	-1.2617685700319172    	-1.2160327086230518    	-1.1244148686093773    
0.14977293085654314    	0.21416119114658314    	-1.109929939290441    	-1.2597028701469841    	-1.2140418850394417    	-1.118992695034588    
0.15068465159816266    	0.2164884920433866    	-1.106958765209522    	-1.2576434168076847    	-1.2120570815802718    	-1.1136300155341081    
0.1515933394627592    	0.21881579294019007    	-1.1039967496823146    	-1.255590089145074    	-1.2100781817577853    	-1.1083255671034922    
0.15249689797663518    	0.22114309383699354    	-1.101051033667787    	-1.253547931644422    	-1.2081100472076516    	-1.1030781268195982    
0.15340187953830603    	0.223470394733797    	-1.0980994610929646    	-1.2515013406312707    	-1.2061376398484296    	-1.0978865101620174    
0.15430185921733142    	0.22579769563060048    	-1.0951638317870767    	-1.2494656910044082    	-1.2041757772784192    	-1.092749569421465    
0.15519906105489248    	0.22812499652740395    	-1.0922366483212302    	-1.2474357093761226    	-1.2022193772566334    	-1.087666192189776    
0.1560935450209913    	0.23045229742420742    	-1.0893177423173208    	-1.245411287338312    	-1.2002683353044847    	-1.0826352999265407    
0.15698536967611892    	0.2327795983210109    	-1.0864069490760628    	-1.2433923187521816    	-1.1983225491304361    	-1.077655846597756    
0.15787242957856068    	0.23510689921781436    	-1.0835062700943967    	-1.2413786996729574    	-1.1963819185574445    	-1.0727268173821944    
0.15875910588864425    	0.23743420011461783    	-1.0806112223628999    	-1.239370328251544    	-1.1944463454281813    	-1.0678472274414899    
0.15964545322652654    	0.2397615010114213    	-1.077721651486718    	-1.2373671047132446    	-1.192515733584526    	-1.0630161207502078    
0.16052503714252606    	0.24208880190822477    	-1.0748438940676697    	-1.2353689312101956    	-1.190589988725348    	-1.0582325689824283    
0.16140656036994055    	0.24441610280502823    	-1.0719691515194405    	-1.233375711889381    	-1.188669018472056    	-1.0534956704515905    
0.16228142350839828    	0.2467434037018317    	-1.0691110919014306    	-1.231392515409829    	-1.1867577077578413    	-1.0488045491005764    
0.16315832708557962    	0.24907070459863517    	-1.0662454344008403    	-1.2294037614864197    	-1.1848410410427979    	-1.0441583535392    
0.1640308321776154    	0.25139800549543867    	-1.0633940155221198    	-1.2274248476997354    	-1.182933857784863    	-1.0395562561264589    
0.16490114934554487    	0.25372530639224217    	-1.0605493732486315    	-1.2254505225941765    	-1.1810310968801794    	-1.03499745209507    
0.16576932554342247    	0.25605260728904566    	-1.0577113734900314    	-1.223480699033454    	-1.179132674350924    	-1.0304811587159777    
0.1666332441464606    	0.25837990818584916    	-1.0548872100099709    	-1.2215204541564315    	-1.1772434833027512    	-1.0260066145006586    
0.16749943811195422    	0.26070720908265266    	-1.0520547778102338    	-1.2195542159221882    	-1.175348516141123    	-1.0215730784391939    
0.16836146375053884    	0.26303450997945615    	-1.0492359261302628    	-1.2175973898808017    	-1.1734626200045983    	-1.0171798292722003    
0.16922152701633852    	0.26536181087625965    	-1.0464232052939255    	-1.2156447323102642    	-1.171580741242589    	-1.0128261647948285    
0.17007967040570982    	0.26768911177306315    	-1.043616493171507    	-1.2136961635772168    	-1.1697028031082402    	-1.0085114011911518    
0.17093377298663864    	0.27001641266986665    	-1.0408229951177546    	-1.211756768104393    	-1.1678337057270545    	-1.0042348723973642    
0.17179036354719007    	0.27234371356667014    	-1.038020617363048    	-1.209810980910238    	-1.165958448307976    	-0.9999959294923058    
0.17264299436930117    	0.27467101446347364    	-1.0352312200245317    	-1.2078742143938328    	-1.1640918845903085    	-0.995793940113918    
0.1734917048846029    	0.27699831536027714    	-1.0324495265887506    	-1.2059412314733535    	-1.162228967322958    	-0.9916282879003209    
0.17434085906375915    	0.27932561625708063    	-1.0296762626051608    	-1.20401712166892    	-1.1603746015440464    	-0.987498371954269    
0.17518833232195088    	0.28165291715388413    	-1.0268979925962103    	-1.2020863249181613    	-1.1585137912033938    	-0.9834036063298288    
0.17603632465980099    	0.2839802180506876    	-1.0241279337709617    	-1.2001642584307626    	-1.1566613946765365    	-0.9793434195401768    
0.1768805475682624    	0.2863075189474911    	-1.0213651422001253    	-1.1982456897683877    	-1.1548123691875531    	-0.975317254085485    
0.1777231997799107    	0.2886348198442946    	-1.0186073504927278    	-1.1963305502726385    	-1.152966648566736    	-0.9713245659999167    
0.17856215418499824    	0.2909621207410981    	-1.0158566181449473    	-1.1944187723299458    	-1.1511241676513335    	-0.9673648244168151    
0.17940393359331003    	0.2932894216379016    	-1.0131063557429099    	-1.1925102893362198    	-1.1492848622514829    	-0.9634375111512099    
0.1802420844903861    	0.2956167225347051    	-1.0103629512017922    	-1.1906050356921782    	-1.1474486691457066    	-0.9595421202988265    
0.18107664069425988    	0.2979440234315086    	-1.0076314687367258    	-1.1887081094309857    	-1.1456205015765955    	-0.9556781578508147    
0.18191196074711316    	0.3002713243283121    	-1.0048919980421198    	-1.186803958789233    	-1.1437853714921153    	-0.9518451413234713    
0.1827480774236933    	0.3025986252251156    	-1.0021599315781669    	-1.1849080090018602    	-1.1419581450021625    	-0.9480425994022528    
0.18358069774594823    	0.3049259261219191    	-0.9994343377164133    	-1.1830150354623614    	-1.1401337868787627    	-0.9442700715994281    
0.18441201612949726    	0.3072532270187226    	-0.9967129609729832    	-1.1811249771024805    	-1.1383122382672264    	-0.9405271079247464    
0.18524206391167267    	0.3095805279155261    	-0.9939957097484864    	-1.179237773660159    	-1.13649344108984    	-0.9368132685685306    
0.18607087195574715    	0.3119078288123296    	-0.9912824937540113    	-1.1773533657097586    	-1.1346773380749913    	-0.9331281235966392    
0.1868963080668337    	0.3142351297091331    	-0.9885753865339296    	-1.1754716946007633    	-1.1328638726980946    	-0.9294712526567656    
0.18772272750742725    	0.3165624306059366    	-0.9858751376009179    	-1.1735978651083452    	-1.1310579646993677    	-0.9258422446955741    
0.18855015986984763    	0.3188897315027401    	-0.9831661721689307    	-1.1717163320387782    	-1.1292446323583256    	-0.9222406976861971    
0.1893743090924968    	0.3212170323995436    	-0.9804682179083472    	-1.1698425270008441    	-1.1274387479276704    	-0.9186662183656387    
0.19019736660682923    	0.3235443332963471    	-0.9777738649627113    	-1.1679712315695405    	-1.1256352821368683    	-0.9151184219816572    
0.19101719821355057    	0.32587163419315057    	-0.9750903551507186    	-1.1661075533642693    	-1.1238391574672701    	-0.9115969320487213    
0.19184031985695135    	0.32819893508995407    	-0.9723956300697295    	-1.1642359499266808    	-1.1220353948346178    	-0.9081013801126466    
0.1926602713651633    	0.33052623598675757    	-0.9697115841799657    	-1.162371855545129    	-1.1202388690740577    	-0.9046314055235511    
0.19347924273363434    	0.33285353688356106    	-0.9670308116284784    	-1.1605100543621125    	-1.1184445533894913    	-0.9011866552167742    
0.19429726100432357    	0.33518083778036456    	-0.9643532328461164    	-1.15865049385044    	-1.1166523971577027    	-0.897766783501429    
0.19511435286772494    	0.33750813867716806    	-0.961678769164658    	-1.156793122032383    	-1.1148623502850223    	-0.8943714518562702    
0.19592838211995456    	0.33983543957397155    	-0.9590146680780575    	-1.154943050198012    	-1.113079338790418    	-0.8910003287325774    
0.1967458627365449    	0.34216274047077505    	-0.9563388767014636    	-1.1530847394380084    	-1.1112883870100188    	-0.8876530893637625    
0.19756033264313702    	0.34449004136757855    	-0.9536732948407768    	-1.151233627483914    	-1.1095043730973524    	-0.8843294155814334    
0.19837397998973394    	0.34681734226438204    	-0.9510105218625363    	-1.1493845018522701    	-1.1077222735080632    	-0.8810289956376476    
0.19918683002772558    	0.34914464316118554    	-0.9483504832088588    	-1.1475373132365845    	-1.1059420407228915    	-0.8777515240331119    
0.1999989077417908    	0.35147194405798904    	-0.9456931050777725    	-1.1456920128195633    	-1.1041636276940452    	-0.8744967013510881    
0.20080807523126631    	0.35379924495479254    	-0.9430456397086915    	-1.1438537149399577    	-1.1023919633786659    	-0.8712642340967803    
0.20162084485694476    	0.35612654585159603    	-0.9403860387972526    	-1.1420068836541972    	-1.10061207497113    	-0.8680538345419866    
0.20243075297734553    	0.35845384674839953    	-0.9377362065836536    	-1.1401669595609993    	-1.098838843388213    	-0.864865220574813    
0.20323782359784623    	0.360781147645203    	-0.9350909093557462    	-1.1383287329535925    	-1.0970672477615988    	-0.8616981155542469    
0.20404640575422534    	0.3631084485420065    	-0.9324509141542852    	-1.1364973199085104    	-1.095302218723221    	-0.8585522481694093    
0.204856523011339    	0.36543574943881    	-0.929800663146769    	-1.134657186158108    	-1.0935287850826336    	-0.8554273523033022    
0.20566387346841866    	0.3677630503356135    	-0.9271599004733501    	-1.1328237739417686    	-1.0917618293378084    	-0.8523231669008811    
0.20647064290534456    	0.370090351232417    	-0.9245212322110203    	-1.130991875116365    	-1.0899963321273947    	-0.8492394358412882    
0.20727685428126327    	0.3724176521292205    	-0.921884590308558    	-1.1291614445898213    	-1.0882322499937884    	-0.8461759078140918    
0.20808036773432853    	0.374744953026024    	-0.9192520698930596    	-1.127332437627388    	-1.0864695398237596    	-0.8431323361993797    
0.20888769373378285    	0.3770722539228275    	-0.9166171160929393    	-1.1255048098267222    	-1.0847081588244354    	-0.8401084789515659    
0.2096923668073081    	0.379399554819631    	-0.9139861502989087    	-1.123678517106217    	-1.0829480645120542    	-0.8371040984867704    
0.21049657182935028    	0.3817268557164345    	-0.9113569438648733    	-1.1218535156942235    	-1.0811892147015767    	-0.8341189615736436    
0.2113003308772219    	0.384054156613238    	-0.9087294312511223    	-1.1200297621283442    	-1.0794315675060049    	-0.83115283922751    
0.21210150324929944    	0.3863814575100415    	-0.906105709980024    	-1.1182072132293235    	-1.0776750813112204    	-0.8282055066077079    
0.2129065986021878    	0.388708758406845    	-0.9034792274991672    	-1.116385826101355    	-1.0759197147762791    	-0.8252767429180122    
0.21370698805766386    	0.3910360593036485    	-0.900863732736858    	-1.114570720794522    	-1.0741704023626337    	-0.8223663313100303    
0.21450918099144564    	0.393363360200452    	-0.8982423485733724    	-1.112751529564818    	-1.0724171521302999    	-0.8194740587894639    
0.21531103613700348    	0.3956906610972555    	-0.8956223368306708    	-1.1109333729676742    	-1.07066489902776    	-0.8165997161251348    
0.21611473735679212    	0.398017961994059    	-0.8929963090669181    	-1.1091110464237102    	-1.068908627128234    	-0.8137430977606805    
0.21691598050962874    	0.4003452628908625    	-0.8903840158057468    	-1.1072999963153756    	-1.0671632229225843    	-0.8109040017288217    
0.21771694922358775    	0.40267256378766597    	-0.8877625812281171    	-1.1054795304517049    	-1.0654087442584825    	-0.8080822295681163    
0.21851766438691764    	0.40499986468446947    	-0.8851474312442725    	-1.1036650956311902    	-1.0636600780277532    	-0.8052775862421118    
0.21931814678596875    	0.40732716558127297    	-0.8825333413254872    	-1.101851488111456    	-1.0619122091102815    	-0.8024898800608136    
0.22011841710477661    	0.40965446647807646    	-0.87992024991886    	-1.1000386670236366    	-1.0601650981185928    	-0.7997189226043915    
0.22091849593551308    	0.41198176737487996    	-0.8773080957463951    	-1.0982265916819083    	-1.05841870584162    	-0.7969645286490468    
0.2217184037813644    	0.41430906827168346    	-0.8746968177391272    	-1.0964152215204916    	-1.0566729931839882    	-0.7942265160949665    
0.22251599843880857    	0.41663636916848695    	-0.8720885177485223    	-1.0946045161873308    	-1.0549279212563003    	-0.7915047058962983    
0.22331562550066825    	0.41896367006529045    	-0.8694788099417574    	-1.0927944354424257    	-1.053183451277152    	-0.7887989219930729    
0.22411514260879098    	0.42129097096209395    	-0.8668749592694623    	-1.0909901018782533    	-1.051444520158235    	-0.786108991245014    
0.22491673258950218    	0.42361827185889744    	-0.864259254881892    	-1.0891759874713942    	-1.0496961627269914    	-0.7834347433671712    
0.22571609032477932    	0.42594557275570094    	-0.8616514500979744    	-1.0873675404227539    	-1.0479532672268252    	-0.7807760108673154    
0.22651539851585517    	0.42827287365250444    	-0.8590441597957197    	-1.085559558311575    	-1.0462108198113351    	-0.7781326289850421    
0.22731467718940865    	0.43060017454930793    	-0.8564373243036348    	-1.0837520014930435    	-1.044468782272729    	-0.7755044356325214    
0.22811394631553006    	0.43292747544611143    	-0.8538308841020735    	-1.0819448304176036    	-1.042727116495021    	-0.7728912713368493    
0.22891322582470486    	0.43525477634291493    	-0.8512247797890977    	-1.0801380056138026    	-1.0409857844374963    	-0.7702929791839416    
0.22971253560500363    	0.4375820772397184    	-0.848618952081391    	-1.0783314876863948    	-1.039244748132886    	-0.7677094047639237    
0.23051189550895454    	0.4399093781365219    	-0.8460133417957041    	-1.0765252373046585    	-1.0375039696761057    	-0.7651403961179711    
0.23131132535733648    	0.4422366790333254    	-0.8434130525207956    	-1.0747243778781321    	-1.0357683867662912    	-0.762585803686551    
0.23211084495095752    	0.4445639799301289    	-0.8408025371665137    	-1.0729133821174712    	-1.0340230349383521    	-0.7600454802590215    
0.23290831143294016    	0.4468912808269324    	-0.8382045501380195    	-1.0711128615709598    	-1.0322877786250249    	-0.7575192809245495    
0.23371023245479455    	0.4492185817237359    	-0.8355918938789848    	-1.0693021263337794    	-1.030542677877261    	-0.7550070630242999    
0.2345101398493752    	0.4515458826205394    	-0.832986485465763    	-1.0674966253151381    	-1.0288026216210933    	-0.7525086861048637    
0.23531021600793658    	0.4538731835173429    	-0.8303809406982583    	-1.0656911567061949    	-1.0270625965998552    	-0.7500240118728805    
0.23611048065923324    	0.4562004844141464    	-0.8277752007020154    	-1.0638856813612485    	-1.025322565086777    	-0.747552904150823    
0.23691095353319586    	0.4585277853109499    	-0.8251692066156197    	-1.0620801601488157    	-1.0235824893687904    	-0.7450952288339059    
0.23770949174591227    	0.4608550862077534    	-0.8225702248662145    	-1.0602797166121267    	-1.021847307273878    	-0.7426508538480872    
0.2385126029254308    	0.4631823871045569    	-0.8199562205876788    	-1.0584688235131097    	-1.0201020543863624    	-0.7402196491091243    
0.23931381895749676    	0.4655096880013604    	-0.8173491107376905    	-1.0566629296951873    	-1.0183616195688758    	-0.7378014864826602    
0.24011532224952514    	0.4678369888981639    	-0.8147415109827786    	-1.0548568332323036    	-1.0166209894517861    	-0.7353962397453014    
0.24091713261122952    	0.4701642897949674    	-0.812133362207809    	-1.0530504948190385    	-1.014880126154393    	-0.7330037845466639    
0.24171926987329911    	0.4724915906917709    	-0.8095246052308216    	-1.0512438751041207    	-1.0131389917518079    	-0.7306239983723565    
0.24251959127979525    	0.4748188915885744    	-0.8069173433803516    	-1.0494369346601469    	-1.0113975482457689    	-0.728256760507871    
0.24332460461302816    	0.4771461924853779    	-0.804305029372752    	-1.0476296339857802    	-1.0096557575667613    	-0.7259019520033589    
0.24412784193390805    	0.47947349338218137    	-0.8016940915707296    	-1.0458219335046377    	-1.0079135815729439    	-0.7235594556392624    
0.2449314858775861    	0.48180079427898487    	-0.7990823076244897    	-1.044013793502076    	-1.0061709819892268    	-0.7212291558927783    
0.2457333938400026    	0.48412809517578836    	-0.7964717803832214    	-1.0422051742232241    	-1.004427920501751    	-0.7189109389051307    
0.2465400738092771    	0.48645539607259186    	-0.7938559619545463    	-1.0403960357638233    	-1.0026843586526843    	-0.7166046924496287    
0.24734289543319796    	0.48878269696939536    	-0.7912486053544256    	-1.0385915007876236    	-1.0009452334224072    	-0.7143103059004843    
0.2481505294442155    	0.49110999786619886    	-0.7886255116475522    	-1.0367760410917677    	-0.9991955794654286    	-0.712027670202374    
0.24895434562322155    	0.49343729876300235    	-0.7860159214963588    	-1.0349702671195804    	-0.9974552601495777    	-0.7097566778407179    
0.24976085222048527    	0.49576459965980585    	-0.7833977981588376    	-1.0331586503793229    	-0.9957093098509533    	-0.7074972228126585    
0.25057006968041967    	0.49809190055660935    	-0.7807710805899203    	-1.03134115027034    	-0.9939576894405691    	-0.7052492005987208    
0.25137769327758563    	0.5004192014534128    	-0.7781503581138782    	-1.0295280513914637    	-0.9922103107270341    	-0.7030125081351299    
0.25218590625805626    	0.5027465023502162    	-0.7755334065368735    	-1.0277193127949298    	-0.9904671342468347    	-0.7007870437867741    
0.2529947293299943    	0.5050738032470197    	-0.7729046759603283    	-1.0258994052903225    	-0.9887131937027183    	-0.6985727073207911    
0.2538041833080637    	0.5074011041438231    	-0.7702795922883564    	-1.02408377559642    	-0.9869633759096845    	-0.6963693998807606    
0.25461212647616976    	0.5097284050406266    	-0.767660255693213    	-1.0222723821693827    	-0.9852176408297509    	-0.6941770239614886    
0.2554250677405032    	0.51205570593743    	-0.7650246274528828    	-1.020449695193386    	-0.9834610215629253    	-0.6919954833843669    
0.25623437772810875    	0.5143830068342334    	-0.762396782999669    	-1.0186311607277778    	-0.9817084042886798    	-0.6898246832732886    
0.25704656557793837    	0.5167103077310369    	-0.7597701709641315    	-1.01681673654207    	-0.9799597483072728    	-0.6876645300311109    
0.2578616526699497    	0.5190376086278403    	-0.7571292394342342    	-1.014990892104184    	-0.9782000860284203    	-0.6855149313166438    
0.25867533526203274    	0.5213649095246438    	-0.7544937374580212    	-1.013169072720054    	-0.9764443029054903    	-0.683375796022155    
0.25948979762808283    	0.5236922104214472    	-0.7518562750625395    	-1.0113460726906223    	-0.9746873819326106    	-0.6812470342513764    
0.2603050615554389    	0.5260195113182506    	-0.7492167871648143    	-1.0095218487202533    	-0.9729292813835004    	-0.6791285572979974    
0.26112114897859384    	0.5283468122150541    	-0.7465803709193852    	-1.007701519897979    	-0.9711749347933973    	-0.6770202776246323    
0.26193808198548446    	0.5306741131118575    	-0.7439314722896744    	-1.0058695542751588    	-0.9694093732068015    	-0.6749221088422529    
0.26275588281936174    	0.533001414008661    	-0.7412855128675854    	-1.0040413956869472    	-0.9676474806596133    	-0.6728339656900674    
0.2635745738952853    	0.5353287149054644    	-0.7386372630012777    	-1.0022118368965631    	-0.9658842386639758    	-0.6707557640158406    
0.2643920151643489    	0.5376560158022679    	-0.7359939805424798    	-1.0003859957068286    	-0.9641245795155376    	-0.6686874207566393    
0.2652125546362602    	0.5399833166990713    	-0.7333409468680053    	-0.9985535015042655    	-0.9623585085088533    	-0.666628853919996    
0.26603621525711824    	0.5423106175958747    	-0.7306780934264685    	-0.9967143086835868    	-0.9605859816917102    	-0.6645799825654737    
0.2668586948852863    	0.5446379184926782    	-0.7280200017304213    	-0.9948786966157075    	-0.9588169058342983    	-0.6625407267866298    
0.267682179495299    	0.5469652193894816    	-0.7253592767332581    	-0.9930414562285571    	-0.9570462606799959    	-0.6605110076933617    
0.2685066925967926    	0.5492925202862851    	-0.7226958481634531    	-0.9912025407602457    	-0.955274001161911    	-0.6584907473946289    
0.26933225794187293    	0.5516198211830885    	-0.7200296450256077    	-0.9893619029674807    	-0.9535000817491985    	-0.6564798689815398    
0.2701588994732598    	0.5539471220798919    	-0.7173605957575664    	-0.987519495230826    	-0.9517244565485046    	-0.6544782965107939    
0.27098664137148515    	0.5562744229766954    	-0.7146886280789673    	-0.9856752694504524    	-0.9499470792034947    	-0.6524859549884734    
0.2718155080434507    	0.5586017238734988    	-0.7120136690295826    	-0.9838291770730332    	-0.9481679029207755    	-0.65050277035417    
0.272645524137359    	0.5609290247703023    	-0.7093356449327495    	-0.9819811690701084    	-0.9463868804490421    	-0.6485286694654457    
0.2734767145316165    	0.5632563256671057    	-0.7066544813817672    	-0.9801311959133837    	-0.9446039640552735    	-0.6465635800826108    
0.27430910438737216    	0.5655836265639091    	-0.7039752658639101    	-0.9782843702512822    	-0.9428240810675533    	-0.6446074308538206    
0.2751427190981695    	0.5679109274607126    	-0.7012824343779601    	-0.9764251534761297    	-0.941032256112721    	-0.6426601513004742    
0.27597758435164793    	0.570238228357516    	-0.6985965608683614    	-0.9745741452200093    	-0.9392483421392444    	-0.6407216718029143    
0.27681372608816457    	0.5725655292543195    	-0.6958969170033837    	-0.9727106430915483    	-0.9374523871641256    	-0.6387919235864178    
0.2776511705517567    	0.5748928301511229    	-0.6931989123599196    	-0.9708500829116762    	-0.9356592674995354    	-0.6368708387074699    
0.27848994427720203    	0.5772201310479264    	-0.6905024675717867    	-0.9689924118489888    	-0.9338689322290719    	-0.6349583500403162    
0.2793300741039079    	0.5795474319447298    	-0.6877920143149882    	-0.967122088418896    	-0.9320664032069397    	-0.6330543912637859    
0.2801715871810978    	0.5818747328415332    	-0.6850829594248539    	-0.9652545466059517    	-0.9302665549754973    	-0.6311588968483779    
0.28101451098775043    	0.5842020337383367    	-0.6823700580044588    	-0.9633845689922093    	-0.9284643592347632    	-0.6292718020436059    
0.28185887331957293    	0.5865293346351401    	-0.6796532269140602    	-0.9615121002336331    	-0.9266597626467805    	-0.627393042865594    
0.28270470234350087    	0.5888566355319436    	-0.6769323818614833    	-0.9596370842049842    	-0.9248527111207056    	-0.6255225560849194    
0.2835520265387555    	0.591183936428747    	-0.6742074376526385    	-0.9577594641913939    	-0.9230431499974376    	-0.6236602792146938    
0.2844008747889754    	0.5935112373255504    	-0.6714783078345594    	-0.9558791826235349    	-0.9212310237943894    	-0.6218061504988796    
0.2852491136990237    	0.5958385382223539    	-0.6687522302414572    	-0.954001343940481    	-0.9194212519278628    	-0.619960108900834    
0.28610326077527237    	0.5981658391191573    	-0.666007140274644    	-0.9521104010499164    	-0.9175988508476025    	-0.6181220940920784    
0.2869546955282144    	0.6004931400159608    	-0.663267086642883    	-0.9502217821710974    	-0.9157786895396467    	-0.6162920464412833    
0.2878120988963956    	0.6028204409127642    	-0.6605181650548236    	-0.9483302639512193    	-0.9139557339842788    	-0.6144699070034685    
0.2886690138479108    	0.6051477418095677    	-0.6577667710429572    	-0.9464357848908679    	-0.9121299249112802    	-0.6126556175094103    
0.2895276342913902    	0.6074750427063711    	-0.6550106483199242    	-0.9445382826113143    	-0.9103012022029902    	-0.6108491203552527    
0.2903879919542281    	0.6098023436031745    	-0.6522497018861285    	-0.9426376938403566    	-0.9084695048806612    	-0.6090503585923167    
0.29124795639589557    	0.612129644499978    	-0.6494911606656391    	-0.9407391170615347    	-0.9066397466209344    	-0.6072592759171042    
0.29211404815949465    	0.6144569453967814    	-0.6467181135923524    	-0.938832161751847    	-0.9048019135305096    	-0.6054758166614914    
0.29297981250782723    	0.6167842462935849    	-0.6439369492727038    	-0.9369167617805311    	-0.9029559418756943    	-0.6036999257831082    
0.2938452830907962    	0.6191115471903883    	-0.6411630549661956    	-0.9350083380569919    	-0.9011166935976387    	-0.6019315488558981    
0.294714819325532    	0.6214388480871917    	-0.6383765150195377    	-0.9330913343450697    	-0.8992691763336842    	-0.6001706320608559    
0.2955884559087381    	0.6237661489839952    	-0.635577225480038    	-0.9311656813887762    	-0.8974133233381936    	-0.5984171221769375    
0.29646190282829626    	0.6260934498807986    	-0.6327797313710993    	-0.9292416341993955    	-0.8955590179047004    	-0.5966709665721414    
0.29733735852574616    	0.6284207507776021    	-0.6299766000549716    	-0.9273139585807176    	-0.8937012155631282    	-0.5949321131947525    
0.29821485937880976    	0.6307480516744055    	-0.627167722511648    	-0.9253825818904577    	-0.891839846304288    	-0.5932005105647504    
0.299092279759337    	0.633075352571209    	-0.6243551504654337    	-0.9234474302247706    	-0.8899748389031586    	-0.5914761077653754    
0.2999739825249329    	0.6354026534680124    	-0.6215396086250238    	-0.9215135911499567    	-0.8881110965148634    	-0.5897588544348481    
0.30086000591767315    	0.6377299543648158    	-0.6187054942895374    	-0.9195655002072106    	-0.8862336188521478    	-0.588048700758242    
0.30174606358295697    	0.6400572552616193    	-0.6158725041294305    	-0.9176185677123876    	-0.8843572576466012    	-0.5863455974595038    
0.30263435771829317    	0.6423845561584227    	-0.6130383568598412    	-0.9156727145781344    	-0.8824819366775833    	-0.5846494957936175    
0.30352492860249825    	0.6447118570552262    	-0.6101874436392588    	-0.913712372241757    	-0.8805926517027063    	-0.5829603475389121    
0.30441781721354577    	0.6470391579520296    	-0.6073351295887153    	-0.9117529468022612    	-0.8787042503895599    	-0.5812781049895062    
0.3053130652908698    	0.649366458848833    	-0.6044761268397469    	-0.9097891921306167    	-0.8768116767677819    	-0.5796027209478897    
0.3062085527017425    	0.6516937597456365    	-0.6016176332088639    	-0.9078261859106064    	-0.8749198244681937    	-0.5779341487176375    
0.3071108106107099    	0.6540210606424399    	-0.5987375428946607    	-0.9058483535053706    	-0.8730136833944147    	-0.576272342096253    
0.30801123260650176    	0.6563483615392434    	-0.5958598621297181    	-0.9038710947362197    	-0.8711080951638897    	-0.57461725536814    
0.30891635150810465    	0.6586756624360468    	-0.5929779681665605    	-0.9018943196746652    	-0.8692029731078061    	-0.572968843297697    
0.30982621311884195    	0.6610029633328502    	-0.5900762354718874    	-0.8999024485907293    	-0.867283302221278    	-0.5713270611225357    
0.31073653888637454    	0.6633302642296537    	-0.5871743371593809    	-0.8979108760457555    	-0.8653639190524434    	-0.569691864546817    
0.3116495390533712    	0.6656575651264571    	-0.5842648049590965    	-0.8959143440124677    	-0.8634397561639747    	-0.568063209734704    
0.3125652622016831    	0.6679848660232606    	-0.5813474929944075    	-0.8939127551960906    	-0.8615107197877816    	-0.5664410533039305    
0.31348375789374294    	0.670312166920064    	-0.5784222524271291    	-0.891906010320872    	-0.8595767142466024    	-0.5648253523194804    
0.31440507670798434    	0.6726394678168675    	-0.5754889313462404    	-0.8898940080542248    	-0.8576376418808953    	-0.5632160642873766    
0.31532927027814983    	0.6749667687136709    	-0.5725473746516201    	-0.88787664492977    	-0.855693402974671    	-0.5616131471485775    
0.3162563913232053    	0.6772940696104743    	-0.569597423963465    	-0.8858538152866703    	-0.8537438956970256    	-0.5600165592729797    
0.3171843310624137    	0.6796213705072778    	-0.5666462428023984    	-0.8838305738648121    	-0.8517939915665412    	-0.5584262594535213    
0.3181174697586158    	0.6819486714040812    	-0.5636738525609322    	-0.881791322319548    	-0.8498286576383958    	-0.5568422069003881    
0.31905370099617664    	0.6842759723008847    	-0.5606977349741015    	-0.879751435970278    	-0.847862711916255    	-0.555264361235318    
0.3199930822313795    	0.6866032731976881    	-0.5577177173394751    	-0.8777107995708545    	-0.8458960433313473    	-0.5536926824860016    
0.3209378348370309    	0.6889305740944915    	-0.5547159723725226    	-0.8756538072095535    	-0.8439136116460608    	-0.5521271310805779    
0.3218836936364723    	0.691257874991295    	-0.5517121327455574    	-0.8735958263820297    	-0.8419302273239068    	-0.5505676678422242    
0.32283288271904453    	0.6935851758880984    	-0.5486986883253996    	-0.8715315710444442    	-0.8399407959265228    	-0.5490142539838345    
0.323785464975045    	0.6959124767849019    	-0.5456806126508064    	-0.8694660776258514    	-0.8379501713253799    	-0.5474668511027889    
0.32474150478545893    	0.6982397776817053    	-0.5426422240191564    	-0.8673837288046153    	-0.8359433022865341    	-0.5459254211758103    
0.32570106804303395    	0.7005670785785088    	-0.5395988122590615    	-0.8652998803020955    	-0.8339349879259892    	-0.5443899265539054    
0.3266642222733838    	0.7028943794753122    	-0.5365450115133125    	-0.8632092337866962    	-0.8319201219630259    	-0.5428603299573923    
0.32763103662122345    	0.7052216803721156    	-0.5334806137057568    	-0.8611116503269802    	-0.8298985705021135    	-0.5413365944710066    
0.32860158196562983    	0.7075489812689191    	-0.5304054055304701    	-0.8590069874960999    	-0.8278701962790109    	-0.539818683539092    
0.32957593094988086    	0.7098762821657225    	-0.52731916831419    	-0.8568950992640709    	-0.8258348585569448    	-0.5383065609608677    
0.3305541580813286    	0.712203583062526    	-0.5242216777636783    	-0.8547758358450068    	-0.8237924129793814    	-0.5368001908857732    
0.3315341771490509    	0.7145308839593294    	-0.5211148664236612    	-0.8526490435727122    	-0.821742711450129    	-0.5352995378088906    
0.33252039181807036    	0.7168581848561328    	-0.5179941729148138    	-0.8505145647328841    	-0.8196856019716221    	-0.5338045665664404    
0.3335128825727855    	0.7191854857529363    	-0.514859354834941    	-0.8483722374077266    	-0.8176209284951679    	-0.5323152423313497    
0.3345074068015926    	0.7215127866497397    	-0.5117144885063262    	-0.8462218953079188    	-0.8155485307590051    	-0.5308315306088945    
0.3355062120092244    	0.7238400875465432    	-0.5085571556011645    	-0.844063367610389    	-0.8134682441319586    	-0.5293533972324089    
0.33650722277325174    	0.7261673884433466    	-0.5053944186409085    	-0.8419016414141602    	-0.8113848749435543    	-0.5278808083590659    
0.3375170166288679    	0.72849468934015    	-0.5022040315517595    	-0.8397210481806275    	-0.8092833225993626    	-0.5264137304657253    
0.3385291978592636    	0.7308219902369535    	-0.49900769247207116    	-0.8375368903313348    	-0.8071783348475529    	-0.5249521303448458    
0.3395460238959339    	0.7331492911337569    	-0.49579779031205345    	-0.8353438142079874    	-0.8050647520861569    	-0.5234959751004654    
0.3405675922913329    	0.7354765920305604    	-0.4925740309611494    	-0.8331416232524821    	-0.8029423848817967    	-0.5220452321442431    
0.34159400346220375    	0.7378038929273638    	-0.48933611163098867    	-0.8309301150931924    	-0.8008110381982959    	-0.5205998691915648    
0.3426253608116872    	0.7401311938241673    	-0.48608372048286635    	-0.8287090812945536    	-0.7986705111553424    	-0.5191598542577084    
0.3436617708694901    	0.7424584947209707    	-0.48281653619759357    	-0.8264783070670837    	-0.7965205967490198    	-0.5177251556540722    
0.34470334341886505    	0.7447857956177741    	-0.47953422759735376    	-0.8242375710162189    	-0.7943610816097469    	-0.5162957419844598    
0.34574802902302143    	0.7471130965145776    	-0.47623861580734445    	-0.8219866448303659    	-0.7921917457016382    	-0.5148715821414248    
0.3468024323162235    	0.749440397411381    	-0.4729228606108372    	-0.8197252929270608    	-0.7900123619814869    	-0.5134526453026702    
0.34786018589375656    	0.7517676983081845    	-0.46959308631312996    	-0.8174532722068866    	-0.7878226961616043    	-0.512038900927507    
0.3489235767586062    	0.7540949992049879    	-0.46624675485225753    	-0.8151703316108637    	-0.785622506283252    	-0.5106303187533643    
0.3499927333726093    	0.7564223001017913    	-0.4628834784092901    	-0.8128762117818995    	-0.7834115423903643    	-0.5092268687923552    
0.351067788472887    	0.7587496009985948    	-0.4595028562013856    	-0.8105706446742726    	-0.7811895461531868    	-0.5078285213278949    
0.3521467166613743    	0.7610769018953982    	-0.4561117991259972    	-0.8082585157873715    	-0.7789612259843361    	-0.506435246911371    
0.35323614775376155    	0.7634042027922017    	-0.4526879025667667    	-0.8059240503205283    	-0.7767113788790461    	-0.5050470163588634    
0.35432974074824597    	0.7657315036890051    	-0.4492526987603844    	-0.8035824395086303    	-0.7744546454290591    	-0.503663800747917    
0.35542981034183324    	0.7680588045858086    	-0.44579840298224305    	-0.8012282133240762    	-0.7721857538811882    	-0.5022855714143594    
0.35653651406783193    	0.770386105482612    	-0.4423245391952511    	-0.7988610532630831    	-0.7699043972765922    	-0.5009122999491713    
0.3576478525744932    	0.7727134063794154    	-0.43883277659017533    	-0.7964806291646686    	-0.7676102574217745    	-0.4995439581954003    
0.35876832044090834    	0.7750407072762189    	-0.4353182781166345    	-0.7940865985575427    	-0.7653030042591473    	-0.49818051824512344    
0.3598980933646113    	0.7773680081730223    	-0.4317805126351086    	-0.79167860599972    	-0.7629822952305817    	-0.4968219524364546    
0.36103302850051405    	0.7796953090698258    	-0.4282232538687913    	-0.7892562823693053    	-0.760647774593901    	-0.4954682333505968    
0.3621754779882254    	0.7820226099666292    	-0.424643766122976    	-0.7868192441112014    	-0.7582990726968921    	-0.49411933380893863    
0.36332563881346025    	0.7843499108634326    	-0.42104145361796624    	-0.7843670924314265    	-0.7559358052008284    	-0.49277522687019343    
0.36448371589252143    	0.7866772117602361    	-0.41741569650864246    	-0.7818994124011639    	-0.7535575722169942    	-0.4914358858275809    
0.365649922502256    	0.7890045126570395    	-0.41376584955467505    	-0.779415772056931    	-0.7511639574394707    	-0.4901012842060523    
0.36682448079634705    	0.791331813553843    	-0.41009124055470386    	-0.7769157213510509    	-0.7487545271336504    	-0.488771395759553    
0.36800762233027995    	0.7936591144506464    	-0.4063911687656104    	-0.7743987910958903    	-0.7463288291187437    	-0.48744619446832843    
0.3691995886052964    	0.7959864153474498    	-0.402664903221138    	-0.7718644918264345    	-0.7438863916715818    	-0.486125654536268    
0.3704006317479004    	0.7983137162442533    	-0.3989116806796452    	-0.7693123124275456    	-0.7414267222036347    	-0.4848097503882885    
0.37160885249490705    	0.8006410171410567    	-0.39513802907832846    	-0.7667468815732355    	-0.7389542816114008    	-0.4834984566677554    
0.37283101407466    	0.8029683180378602    	-0.39132113869685436    	-0.7641521527715144    	-0.7364536050469026    	-0.48219174823394156    
0.3740609167192106    	0.8052956189346636    	-0.38748211289172707    	-0.7615430296109377    	-0.7339390558819896    	-0.4808896001595225    
0.3753010247853171    	0.8076229198314671    	-0.38361271239734285    	-0.75891373718266    	-0.7314050685333907    	-0.4795919877281087    
0.3765516545370797    	0.8099502207282705    	-0.3797119790875599    	-0.7562636336246396    	-0.7288510244049102    	-0.47829888643181306    
0.37781313779402126    	0.8122775216250739    	-0.37577890756025983    	-0.7535920453542811    	-0.7262762743295875    	-0.4770102719688525    
0.3790836603890499    	0.8146048225218774    	-0.3718146044530694    	-0.7508982648421193    	-0.7236801364240782    	-0.4757261202411858    
0.3803700765114513    	0.8169321234186808    	-0.36781147165066763    	-0.748181548162119    	-0.7210618937277503    	-0.4744464073521831    
0.38166628374034556    	0.8192594243154843    	-0.36377482855943993    	-0.7454411122997855    	-0.7184207916083681    	-0.4731711096043301    
0.38297485076233134    	0.8215867252122877    	-0.35970128145205693    	-0.7426761322143883    	-0.715756034930803    	-0.4719002034969645    
0.3842962058275734    	0.8239140261090911    	-0.35558953176771896    	-0.7398857375952923    	-0.7130667849309392    	-0.4706336657240436    
0.38563080108684905    	0.8262413270058946    	-0.35144337092236233    	-0.7370741720092114    	-0.7103571313571251    	-0.4693714731719452    
0.38697911454789174    	0.828568627902698    	-0.3472458610064195    	-0.7342249755543113    	-0.707611210936581    	-0.4681136029172982    
0.3883416521735289    	0.8308959287995015    	-0.3430109550541115    	-0.7313526072276404    	-0.7048429585649465    	-0.4668600322248435    
0.3897189502389618    	0.8332232296963049    	-0.33873186335727434    	-0.7284508135962361    	-0.7020463474801004    	-0.46561073854532614    
0.3911115779497712    	0.8355505305931084    	-0.3344068585822208    	-0.725518436531992    	-0.6992202615330977    	-0.46436569951341583    
0.3925201403447844    	0.8378778314899118    	-0.3300341044159711    	-0.7225542447607554    	-0.6963635140803031    	-0.46312489294565634    
0.39394528153554836    	0.8402051323867152    	-0.32561164564544187    	-0.7195569271809903    	-0.6934748415442349    	-0.4618882968384445    
0.39538768836009436    	0.8425324332835187    	-0.32113739707303646    	-0.7165250854331308    	-0.6905528962522605    	-0.4606558893660366    
0.3968480944416221    	0.8448597341803221    	-0.31660913109947914    	-0.7134572255411011    	-0.6875962383810896    	-0.4594276488785813    
0.39832728479321305    	0.8471870350771256    	-0.3120244637566043    	-0.7103517485498174    	-0.6846033269336427    	-0.4582035539001814    
0.39982610100457533    	0.849514335973929    	-0.3073808388359805    	-0.7072069398405558    	-0.6815725094417091    	-0.4569835831269818    
0.40134328449992257    	0.8518416368707324    	-0.30267767264898526    	-0.7040209571489079    	-0.6785020104182211    	-0.45576771542528216    
0.4028862963622362    	0.8541689377675359    	-0.2979055204848574    	-0.7007918168470937    	-0.6753899181367977    	-0.454555929829678    
0.40444969870971265    	0.8564962386643393    	-0.29306767958538615    	-0.6975173782950989    	-0.6722341695501125    	-0.4533482055412244    
0.4060367897251052    	0.8588235395611428    	-0.2881585361765716    	-0.6941953259016768    	-0.6690325330011386    	-0.4521445219256271    
0.40764880061619024    	0.8611508404579462    	-0.2831743478559573    	-0.6908231484721475    	-0.6657825883195365    	-0.450944858511456    
0.40928706991352565    	0.8634781413547497    	-0.2781110453841521    	-0.6873981152976778    	-0.6624817037776359    	-0.44974919498838484    
0.4109530570345504    	0.8658054422515531    	-0.2729641913598876    	-0.6839172483944379    	-0.6591270093358526    	-0.4485575112054527    
0.4126483581562857    	0.8681327431483565    	-0.2677289317767731    	-0.6803772899330588    	-0.6557153652527422    	-0.4473697871693503    
0.4143747248282926    	0.87046004404516    	-0.26239993944794854    	-0.6767746642762411    	-0.65224332549865    	-0.44618600304272893    
0.41613192338475774    	0.8727873449419634    	-0.2569786719443117    	-0.6731105953290694    	-0.6487120696152529    	-0.4450061391425316    
0.41792857428508795    	0.8751146458387669    	-0.2514366652704216    	-0.6693652395555094    	-0.6451024733435975    	-0.44383017593834684    
0.4197605572445708    	0.8774419467355703    	-0.24578869120511646    	-0.6655492484496872    	-0.6414248020885772    	-0.4426580940507844    
0.42163267542457555    	0.8797692476323737    	-0.24001938858573293    	-0.6616520640103085    	-0.6376688805492561    	-0.44148987424987235    
0.4235457258174315    	0.8820965485291772    	-0.23412191177817365    	-0.6576676375956052    	-0.6338288793315539    	-0.44032549745347566    
0.42550953171314315    	0.8844238494259806    	-0.22807961933842985    	-0.653589151051573    	-0.6298982274219912    	-0.4391649447257355    
0.4275192241325889    	0.8867511503227841    	-0.2218896484077655    	-0.6494088725403544    	-0.6258694732419221    	-0.4380081972755289    
0.4295877694468221    	0.8890784512195875    	-0.21553020632280906    	-0.6451179757696311    	-0.6217341104293957    	-0.43685523645494917    
0.4317136419580179    	0.891405752116391    	-0.20899266844629993    	-0.6407063104043178    	-0.6174823565728349    	-0.43570604375780575    
0.43390475686938146    	0.8937330530131944    	-0.20226251254931638    	-0.6361672694186978    	-0.6131078441341911    	-0.434560600818144    
0.4361678453263573    	0.8960603539099978    	-0.19530890721199118    	-0.6314767525383486    	-0.6085873464119272    	-0.4334188894087841    
0.4385108670466417    	0.8983876548068013    	-0.18810760001828422    	-0.626618467064926    	-0.6039051612760583    	-0.4322808914398788    
0.44094334887660175    	0.9007149557036047    	-0.18063988466188177    	-0.6215832335384834    	-0.599052441998422    	-0.43114658895749036    
0.4434768537569117    	0.9030422566004082    	-0.17286535695981134    	-0.616342210716723    	-0.5940013927574829    	-0.4300159641421859    
0.44612564688045037    	0.9053695574972116    	-0.1647405329581753    	-0.6108661798386257    	-0.5887238538970659    	-0.4288889993076497    
0.4489076714785209    	0.907696858394015    	-0.1562107090014731    	-0.605118380479994    	-0.5831843974636869    	-0.4277656768993153    
0.4518460302249087    	0.9100241592908185    	-0.14720544132655153    	-0.5990514715514602    	-0.5773373983605569    	-0.4266459794930134    
0.4549713350904931    	0.9123514601876219    	-0.13763137524110927    	-0.5926027103316024    	-0.5711223881283328    	-0.4255298897936382    
0.4583256428409544    	0.9146787610844254    	-0.1273602347362892    	-0.5856858775772437    	-0.5644562727493749    	-0.4244173906338303    
0.4619673575660876    	0.9170060619812288    	-0.11621458490840846    	-0.5781819424744961    	-0.5572243359702753    	-0.4233084649726768    
0.4659959541198015    	0.9193333628780322    	-0.10388874810157304    	-0.5698847022213746    	-0.5492278493096159    	-0.4222030958944268    
0.4705615245732753    	0.9216606637748357    	-8.99269060572841400e-2	-0.5604884306305594    	-0.5401721683670737    	-0.42110126660722497    
0.4759694818302254    	0.9239879646716391    	-7.33969648936365800e-2	-0.549366446723862    	-0.5294533277361162    	-0.4200029604418593    
0.48301290995294865    	0.9263152655684426    	-5.187666521315271000e-2	-0.5348895751661014    	-0.5155012054920771    	-0.41890816085052646    
0.5    	0.9286425664652521    	0.    	-0.5    	-0.4818762875795406    	-0.4178168514056078    
0.5    	0.9286425664652521    	-0.    	-0.5    	-0.4818762875795406    	-0.4178168514056078    
0.5169870900470513    	0.9263152655684426    	5.187666521315271000e-2	-0.46511042483389864    	-0.4482513696670041    	-0.41890816085052646    
0.5240305181697746    	0.9239879646716391    	7.33969648936365800e-2	-0.4506335532761381    	-0.4342992474229651    	-0.4200029604418593    
0.5294384754267247    	0.9216606637748357    	8.99269060572841400e-2	-0.4395115693694405    	-0.4235804067920075    	-0.42110126660722497    
0.5340040458801985    	0.9193333628780322    	0.10388874810157304    	-0.4301152977786254    	-0.41452472584946526    	-0.4222030958944268    
0.5380326424339124    	0.9170060619812288    	0.11621458490840846    	-0.42181805752550394    	-0.4065282391888059    	-0.4233084649726768    
0.5416743571590457    	0.9146787610844254    	0.1273602347362892    	-0.4143141224227564    	-0.3992963024097063    	-0.4244173906338303    
0.5450286649095069    	0.9123514601876219    	0.13763137524110927    	-0.40739728966839756    	-0.3926301870307483    	-0.4255298897936382    
0.5481539697750912    	0.9100241592908185    	0.14720544132655153    	-0.40094852844853973    	-0.3864151767985243    	-0.4266459794930134    
0.551092328521479    	0.907696858394015    	0.1562107090014731    	-0.3948816195200059    	-0.3805681776953942    	-0.4277656768993153    
0.5538743531195496    	0.9053695574972116    	0.1647405329581753    	-0.38913382016137427    	-0.37502872126201525    	-0.4288889993076497    
0.5565231462430883    	0.9030422566004082    	0.17286535695981134    	-0.38365778928327693    	-0.36975118240159827    	-0.4300159641421859    
0.5590566511233983    	0.9007149557036047    	0.18063988466188177    	-0.37841676646151656    	-0.3647001331606592    	-0.43114658895749036    
0.5614891329533582    	0.8983876548068013    	0.18810760001828422    	-0.373381532935074    	-0.3598474138830228    	-0.4322808914398788    
0.5638321546736427    	0.8960603539099978    	0.19530890721199118    	-0.36852324746165144    	-0.3551652287471539    	-0.4334188894087841    
0.5660952431306185    	0.8937330530131944    	0.20226251254931638    	-0.3638327305813022    	-0.3506447310248902    	-0.434560600818144    
0.5682863580419821    	0.891405752116391    	0.20899266844629993    	-0.35929368959568225    	-0.34627021858624635    	-0.43570604375780575    
0.5704122305531779    	0.8890784512195875    	0.21553020632280906    	-0.3548820242303688    	-0.3420184647296854    	-0.43685523645494917    
0.5724807758674111    	0.8867511503227841    	0.2218896484077655    	-0.35059112745964555    	-0.33788310191715903    	-0.4380081972755289    
0.5744904682868568    	0.8844238494259806    	0.22807961933842985    	-0.34641084894842694    	-0.33385434773708994    	-0.4391649447257355    
0.5764542741825684    	0.8820965485291772    	0.23412191177817365    	-0.3423323624043948    	-0.32992369582752734    	-0.44032549745347566    
0.5783673245754244    	0.8797692476323737    	0.24001938858573293    	-0.33834793598969143    	-0.32608369460982506    	-0.44148987424987235    
0.5802394427554292    	0.8774419467355703    	0.24578869120511646    	-0.3344507515503127    	-0.3223277730705039    	-0.4426580940507844    
0.582071425714912    	0.8751146458387669    	0.2514366652704216    	-0.3306347604444904    	-0.31865010181548353    	-0.44383017593834684    
0.5838680766152422    	0.8727873449419634    	0.2569786719443117    	-0.3268894046709306    	-0.31504050554382834    	-0.4450061391425316    
0.5856252751717075    	0.87046004404516    	0.26239993944794854    	-0.32322533572375894    	-0.31150924966043125    	-0.44618600304272893    
0.5873516418437144    	0.8681327431483565    	0.2677289317767731    	-0.31962271006694126    	-0.30803720990633904    	-0.4473697871693503    
0.5890469429654497    	0.8658054422515531    	0.2729641913598876    	-0.3160827516055621    	-0.3046255658232287    	-0.4485575112054527    
0.5907129300864744    	0.8634781413547497    	0.2781110453841521    	-0.31260188470232236    	-0.30127087138144537    	-0.44974919498838484    
0.5923511993838098    	0.8611508404579462    	0.2831743478559573    	-0.3091768515278524    	-0.2979699868395447    	-0.450944858511456    
0.5939632102748948    	0.8588235395611428    	0.2881585361765716    	-0.3058046740983232    	-0.29472004215794256    	-0.4521445219256271    
0.5955503012902874    	0.8564962386643393    	0.29306767958538615    	-0.3024826217049013    	-0.2915184056089688    	-0.4533482055412244    
0.5971137036377638    	0.8541689377675359    	0.2979055204848574    	-0.29920818315290637    	-0.28836265702228353    	-0.454555929829678    
0.5986567155000775    	0.8518416368707324    	0.30267767264898526    	-0.29597904285109217    	-0.28525056474086014    	-0.45576771542528216    
0.6001738989954246    	0.849514335973929    	0.3073808388359805    	-0.2927930601594442    	-0.2821800657173721    	-0.4569835831269818    
0.6016727152067869    	0.8471870350771256    	0.3120244637566043    	-0.28964825145018264    	-0.2791492482254386    	-0.4582035539001814    
0.6031519055583778    	0.8448597341803221    	0.31660913109947914    	-0.28654277445889875    	-0.27615633677799145    	-0.4594276488785813    
0.6046123116399056    	0.8425324332835187    	0.32113739707303646    	-0.2834749145668691    	-0.2731996789068206    	-0.4606558893660366    
0.6060547184644516    	0.8402051323867152    	0.32561164564544187    	-0.28044307281900965    	-0.2702777336148463    	-0.4618882968384445    
0.6074798596552156    	0.8378778314899118    	0.3300341044159711    	-0.2774457552392444    	-0.26738906107877797    	-0.46312489294565634    
0.6088884220502289    	0.8355505305931084    	0.3344068585822208    	-0.27448156346800806    	-0.26453231362598356    	-0.46436569951341583    
0.6102810497610383    	0.8332232296963049    	0.33873186335727434    	-0.2715491864037639    	-0.26170622767898083    	-0.46561073854532614    
0.6116583478264711    	0.8308959287995015    	0.3430109550541115    	-0.26864739277235966    	-0.25890961659413475    	-0.4668600322248435    
0.6130208854521082    	0.828568627902698    	0.3472458610064195    	-0.2657750244456887    	-0.2561413642225002    	-0.4681136029172982    
0.614369198913151    	0.8262413270058946    	0.35144337092236233    	-0.2629258279907886    	-0.25339544380195617    	-0.4693714731719452    
0.6157037941724266    	0.8239140261090911    	0.35558953176771896    	-0.26011426240470764    	-0.25068579022814197    	-0.4706336657240436    
0.6170251492376686    	0.8215867252122877    	0.35970128145205693    	-0.2573238677856117    	-0.24799654022827822    	-0.4719002034969645    
0.6183337162596545    	0.8192594243154843    	0.36377482855943993    	-0.25455888770021456    	-0.24533178355071317    	-0.4731711096043301    
0.6196299234885487    	0.8169321234186808    	0.36781147165066763    	-0.25181845183788104    	-0.24269068143133093    	-0.4744464073521831    
0.62091633961095    	0.8146048225218774    	0.3718146044530694    	-0.2491017351578807    	-0.24007243873500295    	-0.4757261202411858    
0.6221868622059787    	0.8122775216250739    	0.37577890756025983    	-0.2464079546457189    	-0.23747630082949367    	-0.4770102719688525    
0.6234483454629203    	0.8099502207282705    	0.3797119790875599    	-0.24373636637536036    	-0.23490155075417085    	-0.47829888643181306    
0.6246989752146829    	0.8076229198314671    	0.38361271239734285    	-0.24108626281734008    	-0.23234750662569054    	-0.4795919877281087    
0.6259390832807894    	0.8052956189346636    	0.38748211289172707    	-0.23845697038906233    	-0.2298135192770916    	-0.4808896001595225    
0.62716898592534    	0.8029683180378602    	0.39132113869685436    	-0.23584784722848562    	-0.2272989701121786    	-0.48219174823394156    
0.628391147505093    	0.8006410171410567    	0.39513802907832846    	-0.23325311842676452    	-0.22479829354768044    	-0.4834984566677554    
0.6295993682520996    	0.7983137162442533    	0.3989116806796452    	-0.2306876875724544    	-0.2223258529554465    	-0.4848097503882885    
0.6308004113947037    	0.7959864153474498    	0.402664903221138    	-0.22813550817356562    	-0.21986618348749948    	-0.486125654536268    
0.63199237766972    	0.7936591144506464    	0.4063911687656104    	-0.22560120890410967    	-0.21742374604033754    	-0.48744619446832843    
0.633175519203653    	0.791331813553843    	0.41009124055470386    	-0.22308427864894914    	-0.21499804802543077    	-0.488771395759553    
0.634350077497744    	0.7890045126570395    	0.41376584955467505    	-0.22058422794306895    	-0.21258861771961046    	-0.4901012842060523    
0.6355162841074786    	0.7866772117602361    	0.41741569650864246    	-0.21810058759883613    	-0.2101950029420871    	-0.4914358858275809    
0.6366743611865398    	0.7843499108634326    	0.42104145361796624    	-0.21563290756857348    	-0.20781676995825282    	-0.49277522687019343    
0.6378245220117746    	0.7820226099666292    	0.424643766122976    	-0.21318075588879862    	-0.20545350246218913    	-0.49411933380893863    
0.6389669714994859    	0.7796953090698258    	0.4282232538687913    	-0.21074371763069463    	-0.2031048005651802    	-0.4954682333505968    
0.6401019066353887    	0.7773680081730223    	0.4317805126351086    	-0.20832139400028013    	-0.20077027992849955    	-0.4968219524364546    
0.6412316795590917    	0.7750407072762189    	0.4353182781166345    	-0.20591340144245718    	-0.19844957089993376    	-0.49818051824512344    
0.6423521474255067    	0.7727134063794154    	0.43883277659017533    	-0.20351937083533142    	-0.19614231773730667    	-0.4995439581954003    
0.6434634859321681    	0.770386105482612    	0.4423245391952511    	-0.20113894673691696    	-0.19384817788248898    	-0.5009122999491713    
0.6445701896581668    	0.7680588045858086    	0.44579840298224305    	-0.1987717866759238    	-0.1915668212778931    	-0.5022855714143594    
0.645670259251754    	0.7657315036890051    	0.4492526987603844    	-0.19641756049136963    	-0.18929792973002207    	-0.503663800747917    
0.6467638522462384    	0.7634042027922017    	0.4526879025667667    	-0.19407594967947173    	-0.18704119628003513    	-0.5050470163588634    
0.6478532833386257    	0.7610769018953982    	0.4561117991259972    	-0.19174148421262852    	-0.18479134917474505    	-0.506435246911371    
0.648932211527113    	0.7587496009985948    	0.4595028562013856    	-0.18942935532572744    	-0.18256302900589444    	-0.5078285213278949    
0.6500072666273907    	0.7564223001017913    	0.4628834784092901    	-0.1871237882181006    	-0.180341032768717    	-0.5092268687923552    
0.6510764232413938    	0.7540949992049879    	0.46624675485225753    	-0.18482966838913634    	-0.17813006887582916    	-0.5106303187533643    
0.6521398141062434    	0.7517676983081845    	0.46959308631312996    	-0.18254672779311346    	-0.17592987899747692    	-0.512038900927507    
0.6531975676837765    	0.749440397411381    	0.4729228606108372    	-0.18027470707293927    	-0.17374021317759425    	-0.5134526453026702    
0.6542519709769785    	0.7471130965145776    	0.47623861580734445    	-0.17801335516963404    	-0.17156082945744294    	-0.5148715821414248    
0.6552966565811349    	0.7447857956177741    	0.47953422759735376    	-0.1757624289837812    	-0.16939149354933425    	-0.5162957419844598    
0.6563382291305099    	0.7424584947209707    	0.48281653619759357    	-0.17352169293291625    	-0.16723197841006138    	-0.5177251556540722    
0.6573746391883128    	0.7401311938241673    	0.48608372048286635    	-0.17129091870544652    	-0.16508206400373893    	-0.5191598542577084    
0.6584059965377962    	0.7378038929273638    	0.48933611163098867    	-0.16906988490680752    	-0.16294153696078523    	-0.5205998691915648    
0.6594324077086671    	0.7354765920305604    	0.4925740309611494    	-0.1668583767475177    	-0.16081019027728433    	-0.5220452321442431    
0.6604539761040661    	0.7331492911337569    	0.49579779031205345    	-0.1646561857920127    	-0.15868782307292434    	-0.5234959751004654    
0.6614708021407364    	0.7308219902369535    	0.49900769247207116    	-0.16246310966866523    	-0.15657424031152833    	-0.5249521303448458    
0.6624829833711321    	0.72849468934015    	0.5022040315517595    	-0.1602789518193725    	-0.15446925255971855    	-0.5264137304657253    
0.6634927772267483    	0.7261673884433466    	0.5053944186409085    	-0.15809835858583973    	-0.15236770021552687    	-0.5278808083590659    
0.6644937879907755    	0.7238400875465432    	0.5085571556011645    	-0.15593663238961097    	-0.15028433102712258    	-0.5293533972324089    
0.6654925931984075    	0.7215127866497397    	0.5117144885063262    	-0.15377810469208134    	-0.14820404440007617    	-0.5308315306088945    
0.6664871174272144    	0.7191854857529363    	0.514859354834941    	-0.15162776259227337    	-0.14613164666391326    	-0.5323152423313497    
0.6674796081819296    	0.7168581848561328    	0.5179941729148138    	-0.1494854352671159    	-0.1440669731874591    	-0.5338045665664404    
0.668465822850949    	0.7145308839593294    	0.5211148664236612    	-0.1473509564272878    	-0.1420098637089522    	-0.5352995378088906    
0.6694458419186714    	0.712203583062526    	0.5242216777636783    	-0.145224164154993    	-0.13996016217969964    	-0.5368001908857732    
0.6704240690501191    	0.7098762821657225    	0.52731916831419    	-0.1431049007359291    	-0.13791771660213636    	-0.5383065609608677    
0.6713984180343702    	0.7075489812689191    	0.5304054055304701    	-0.14099301250390012    	-0.13588237888007026    	-0.539818683539092    
0.6723689633787766    	0.7052216803721156    	0.5334806137057568    	-0.13888834967301977    	-0.13385400465696773    	-0.5413365944710066    
0.6733357777266162    	0.7028943794753122    	0.5365450115133125    	-0.13679076621330383    	-0.1318324531960554    	-0.5428603299573923    
0.6742989319569661    	0.7005670785785088    	0.5395988122590615    	-0.13470011969790469    	-0.1298175872330921    	-0.5443899265539054    
0.6752584952145411    	0.6982397776817053    	0.5426422240191564    	-0.1326162711953847    	-0.12780927287254706    	-0.5459254211758103    
0.676214535024955    	0.6959124767849019    	0.5456806126508064    	-0.13053392237414863    	-0.12580240383370134    	-0.5474668511027889    
0.6771671172809555    	0.6935851758880984    	0.5486986883253996    	-0.1284684289555559    	-0.12381177923255848    	-0.5490142539838345    
0.6781163063635277    	0.691257874991295    	0.5517121327455574    	-0.12640417361797027    	-0.12182234783517443    	-0.5505676678422242    
0.6790621651629691    	0.6889305740944915    	0.5547159723725226    	-0.12434619279044659    	-0.11983896351302048    	-0.5521271310805779    
0.6800069177686205    	0.6866032731976881    	0.5577177173394751    	-0.12228920042914554    	-0.11785653182773403    	-0.5536926824860016    
0.6809462990038233    	0.6842759723008847    	0.5606977349741015    	-0.12024856402972188    	-0.11588986324282613    	-0.555264361235318    
0.6818825302413842    	0.6819486714040812    	0.5636738525609322    	-0.11820867768045212    	-0.11392391752068554    	-0.5568422069003881    
0.6828156689375863    	0.6796213705072778    	0.5666462428023984    	-0.11616942613518785    	-0.11195858359253996    	-0.5584262594535213    
0.6837436086767947    	0.6772940696104743    	0.569597423963465    	-0.11414618471332978    	-0.11000867946205573    	-0.5600165592729797    
0.6846707297218502    	0.6749667687136709    	0.5725473746516201    	-0.11212335507023001    	-0.10805917218441019    	-0.5616131471485775    
0.6855949232920157    	0.6726394678168675    	0.5754889313462404    	-0.11010599194577529    	-0.106114933278186    	-0.5632160642873766    
0.6865162421062571    	0.670312166920064    	0.5784222524271291    	-0.10809398967912802    	-0.10417586091247877    	-0.5648253523194804    
0.6874347377983169    	0.6679848660232606    	0.5813474929944075    	-0.10608724480390946    	-0.1022418553712996    	-0.5664410533039305    
0.6883504609466288    	0.6656575651264571    	0.5842648049590965    	-0.10408565598753228    	-0.10031281899510647    	-0.568063209734704    
0.6892634611136255    	0.6633302642296537    	0.5871743371593809    	-0.10208912395424455    	-9.83886561066378300e-2	-0.569691864546817    
0.690173786881158    	0.6610029633328502    	0.5900762354718874    	-0.10009755140927071    	-9.64692729378031600e-2	-0.5713270611225357    
0.6910836484918954    	0.6586756624360468    	0.5929779681665605    	-9.81056803253349400e-2	-9.45496020512751600e-2	-0.572968843297697    
0.6919887673934982    	0.6563483615392434    	0.5958598621297181    	-9.61289052637801100e-2	-9.26444799951914300e-2	-0.57461725536814    
0.6928891893892901    	0.6540210606424399    	0.5987375428946607    	-9.41516464946293700e-2	-9.07388917646665400e-2	-0.576272342096253    
0.6937914472982575    	0.6516937597456365    	0.6016176332088639    	-9.2173814089393600e-2	-8.88327506908874700e-2	-0.5779341487176375    
0.6946869347091302    	0.649366458848833    	0.6044761268397469    	-9.02108078693832900e-2	-8.69408983912992600e-2	-0.5796027209478897    
0.6955821827864542    	0.6470391579520296    	0.6073351295887153    	-8.82470531977388900e-2	-8.50483247695212900e-2	-0.5812781049895062    
0.6964750713975018    	0.6447118570552262    	0.6101874436392588    	-8.628762775824300e-2	-8.3159923456374910e-2	-0.5829603475389121    
0.6973656422817068    	0.6423845561584227    	0.6130383568598412    	-8.43272854218656300e-2	-8.12706384814978500e-2	-0.5846494957936175    
0.698253936417043    	0.6400572552616193    	0.6158725041294305    	-8.23814322876125700e-2	-7.93953175124800800e-2	-0.5863455974595038    
0.6991399940823269    	0.6377299543648158    	0.6187054942895374    	-8.04344997927895500e-2	-7.7518956306933510e-2	-0.588048700758242    
0.7000260174750671    	0.6354026534680124    	0.6215396086250238    	-7.84864088500433400e-2	-7.56414786442177700e-2	-0.5897588544348481    
0.7009077202406631    	0.633075352571209    	0.6243551504654337    	-7.65525697752293700e-2	-7.37777362559225400e-2	-0.5914761077653754    
0.7017851406211902    	0.6307480516744055    	0.627167722511648    	-7.46174181095422100e-2	-7.19127288547931600e-2	-0.5932005105647504    
0.7026626414742538    	0.6284207507776021    	0.6299766000549716    	-7.26860414192823400e-2	-7.00513595959529900e-2	-0.5949321131947525    
0.7035380971717038    	0.6260934498807986    	0.6327797313710993    	-7.07583658006044600e-2	-6.81935572543808100e-2	-0.5966709665721414    
0.7044115440912619    	0.6237661489839952    	0.635577225480038    	-6.88343186112239300e-2	-6.63392518208877300e-2	-0.5984171221769375    
0.705285180674468    	0.6214388480871917    	0.6383765150195377    	-6.69086656549302400e-2	-6.448339882539700e-2	-0.6001706320608559    
0.7061547169092037    	0.6191115471903883    	0.6411630549661956    	-6.4991661943008090e-2	-6.26358815614425100e-2	-0.6019315488558981    
0.7070201874921728    	0.6167842462935849    	0.6439369492727038    	-6.30832382194688800e-2	-6.079663328338691000e-2	-0.6036999257831082    
0.7078859518405054    	0.6144569453967814    	0.6467181135923524    	-6.116783824815295000e-2	-5.89506616285715400e-2	-0.6054758166614914    
0.7087520436041044    	0.612129644499978    	0.6494911606656391    	-5.92608829384653200e-2	-5.71128285381468100e-2	-0.6072592759171042    
0.709612008045772    	0.6098023436031745    	0.6522497018861285    	-5.73623061596434000e-2	-5.528307027841994000e-2	-0.6090503585923167    
0.7104723657086098    	0.6074750427063711    	0.6550106483199242    	-5.546171738868558000e-2	-5.345137295609093000e-2	-0.6108491203552527    
0.7113309861520891    	0.6051477418095677    	0.6577667710429572    	-5.35642151091319500e-2	-5.16226502478008800e-2	-0.6126556175094103    
0.7121879011036044    	0.6028204409127642    	0.6605181650548236    	-5.16697360487807200e-2	-4.97968411748024300e-2	-0.6144699070034685    
0.7130453044717856    	0.6004931400159608    	0.663267086642883    	-4.97782178289026400e-2	-4.79738856194346100e-2	-0.6162920464412833    
0.7138967392247276    	0.5981658391191573    	0.666007140274644    	-4.78895989500835800e-2	-4.61537243114786830e-2	-0.6181220940920784    
0.7147508863009763    	0.5958385382223539    	0.6687522302414572    	-4.59986560595190500e-2	-4.433132323121835600e-2	-0.619960108900834    
0.7155991252110245    	0.5935112373255504    	0.6714783078345594    	-4.41208173764651500e-2	-4.25215513646918230e-2	-0.6218061504988796    
0.7164479734612446    	0.591183936428747    	0.6742074376526385    	-4.22405358086061440e-2	-4.07094251616435530e-2	-0.6236602792146938    
0.7172952976564991    	0.5888566355319436    	0.6769323818614833    	-4.03629157950158100e-2	-3.88998640383756400e-2	-0.6255225560849194    
0.7181411266804271    	0.5865293346351401    	0.6796532269140602    	-3.84878997663668800e-2	-3.70928125123006770e-2	-0.627393042865594    
0.7189854890122496    	0.5842020337383367    	0.6823700580044588    	-3.66154310077907100e-2	-3.52882159243179670e-2	-0.6292718020436059    
0.7198284128189022    	0.5818747328415332    	0.6850829594248539    	-3.474545339404834000e-2	-3.34860201835839300e-2	-0.6311588968483779    
0.720669925896092    	0.5795474319447298    	0.6877920143149882    	-3.28779115811038400e-2	-3.168617195214140600e-2	-0.6330543912637859    
0.721510055722798    	0.5772201310479264    	0.6905024675717867    	-3.100758815101128400e-2	-2.988364293000933500e-2	-0.6349583500403162    
0.7223488294482433    	0.5748928301511229    	0.6931989123599196    	-2.914991708832379600e-2	-2.809330765954576300e-2	-0.6368708387074699    
0.7231862739118354    	0.5725655292543195    	0.6958969170033837    	-2.728935690845170000e-2	-2.630018799495559300e-2	-0.6387919235864178    
0.7240224156483521    	0.570238228357516    	0.6985965608683614    	-2.542585477999066400e-2	-2.45042330198368400e-2	-0.6407216718029143    
0.7248572809018305    	0.5679109274607126    	0.7012824343779601    	-2.357484652387048800e-2	-2.272031904636029300e-2	-0.6426601513004742    
0.7256908956126278    	0.5655836265639091    	0.7039752658639101    	-2.171562974871761300e-2	-2.09284940915277500e-2	-0.6446074308538206    
0.7265232854683835    	0.5632563256671057    	0.7066544813817672    	-1.986880408661628700e-2	-1.914861110380772200e-2	-0.6465635800826108    
0.727354475862641    	0.5609290247703023    	0.7093356449327495    	-1.80188309298914800e-2	-1.736569471003901500e-2	-0.6485286694654457    
0.7281844919565492    	0.5586017238734988    	0.7120136690295826    	-1.61708229269666500e-2	-1.558467223830562000e-2	-0.65050277035417    
0.7290133586285148    	0.5562744229766954    	0.7146886280789673    	-1.432473054954746800e-2	-1.380549595558633300e-2	-0.6524859549884734    
0.7298411005267402    	0.5539471220798919    	0.7173605957575664    	-1.248050476917386800e-2	-1.20281186105765100e-2	-0.6544782965107939    
0.7306677420581271    	0.5516198211830885    	0.7200296450256077    	-1.063809703251941500e-2	-1.025249340988276800e-2	-0.6564798689815398    
0.7314933074032074    	0.5492925202862851    	0.7226958481634531    	-8.797459239754264000e-3	-8.478573997170225000e-3	-0.6584907473946289    
0.732317820504701    	0.5469652193894816    	0.7253592767332581    	-6.958543771442826000e-3	-6.706314479085207000e-3	-0.6605110076933617    
0.7331413051147138    	0.5446379184926782    	0.7280200017304213    	-5.12130338429252900e-3	-4.935669324782843000e-3	-0.6625407267866298    
0.7339637847428817    	0.5423106175958747    	0.7306780934264685    	-3.285691316413172400e-3	-3.166593467371026000e-3	-0.6645799825654737    
0.7347874453637397    	0.5399833166990713    	0.7333409468680053    	-1.4464984957344232000e-3	-1.3940666502277876000e-3	-0.666628853919996    
0.7356079848356512    	0.5376560158022679    	0.7359939805424798    	3.85995706828645400000e-4	3.7200435645645680000e-4	-0.6686874207566393    
0.7364254261047147    	0.5353287149054644    	0.7386372630012777    	2.2118368965631190000e-3	2.1316635048945765000e-3	-0.6707557640158406    
0.7372441171806383    	0.533001414008661    	0.7412855128675854    	4.041395686946977500e-3	3.8949055005319533000e-3	-0.6728339656900674    
0.7380619180145156    	0.5306741131118575    	0.7439314722896744    	5.8695542751587460000e-3	5.656798047720235000e-3	-0.6749221088422529    
0.7388788510214062    	0.5283468122150541    	0.7465803709193852    	7.701519897979093000e-3	7.422359634316256000e-3	-0.6770202776246323    
0.739694938444561    	0.5260195113182506    	0.7492167871648143    	9.521848720253218000e-3	9.17670622441924000e-3	-0.6791285572979974    
0.7405102023719172    	0.5236922104214472    	0.7518562750625395    	1.134607269062224700e-2	1.093480677352931500e-2	-0.6812470342513764    
0.7413246647379672    	0.5213649095246438    	0.7544937374580212    	1.316907272005400400e-2	1.269172774640925400e-2	-0.683375796022155    
0.7421383473300502    	0.5190376086278403    	0.7571292394342342    	1.49908921041838800e-2	1.444751086933915300e-2	-0.6855149313166438    
0.7429534344220616    	0.5167103077310369    	0.7597701709641315    	1.681673654206985400e-2	1.620717314819164500e-2	-0.6876645300311109    
0.7437656222718912    	0.5143830068342334    	0.762396782999669    	1.863116072777779300e-2	1.79558291295985880e-2	-0.6898246832732886    
0.7445749322594968    	0.51205570593743    	0.7650246274528828    	2.04496951933860200e-2	1.97084464038440600e-2	-0.6919954833843669    
0.7453878735238302    	0.5097284050406266    	0.767660255693213    	2.227238216938278200e-2	2.14650656706698580e-2	-0.6941770239614886    
0.7461958166919362    	0.5074011041438231    	0.7702795922883564    	2.40837755964202400e-2	2.321080075060344400e-2	-0.6963693998807606    
0.7470052706700057    	0.5050738032470197    	0.7729046759603283    	2.589940529032264700e-2	2.49606185436371800e-2	-0.6985727073207911    
0.7478140937419437    	0.5027465023502162    	0.7755334065368735    	2.771931279492980000e-2	2.671455908775366400e-2	-0.7007870437867741    
0.7486223067224144    	0.5004192014534128    	0.7781503581138782    	2.95280513914638170e-2	2.845773556795294600e-2	-0.7030125081351299    
0.7494299303195804    	0.49809190055660935    	0.7807710805899203    	3.13411502703399570e-2	3.020511428148786600e-2	-0.7052492005987208    
0.7502391477795147    	0.49576459965980585    	0.7833977981588376    	3.31586503793229100e-2	3.1956734691872100e-2	-0.7074972228126585    
0.7510456543767785    	0.49343729876300235    	0.7860159214963588    	3.49702671195802900e-2	3.370268499049644500e-2	-0.7097566778407179    
0.7518494705557845    	0.49110999786619886    	0.7886255116475522    	3.67760410917676750e-2	3.54430043063472800e-2	-0.712027670202374    
0.752657104566802    	0.48878269696939536    	0.7912486053544256    	3.859150078762360600e-2	3.71926582633259600e-2	-0.7143103059004843    
0.7534599261907229    	0.48645539607259186    	0.7938559619545463    	4.03960357638234100e-2	3.893178349360315600e-2	-0.7166046924496287    
0.7542666061599974    	0.48412809517578836    	0.7964717803832214    	4.22051742232240070e-2	4.06753453426698100e-2	-0.7189109389051307    
0.7550685141224139    	0.48180079427898487    	0.7990823076244897    	4.40137935020757400e-2	4.24184068301455300e-2	-0.7212291558927783    
0.755872158066092    	0.47947349338218137    	0.8016940915707296    	4.5821933504637596e-2	4.41610064138626700e-2	-0.7235594556392624    
0.7566753953869718    	0.4771461924853779    	0.804305029372752    	4.762963398578013400e-2	4.5903182407680100e-2	-0.7259019520033589    
0.7574804087202047    	0.4748188915885744    	0.8069173433803516    	4.94369346601468900e-2	4.7644973086687803e-2	-0.728256760507871    
0.7582807301267009    	0.4724915906917709    	0.8095246052308216    	5.12438751041206300e-2	4.93864165927265800e-2	-0.7306239983723565    
0.7590828673887705    	0.4701642897949674    	0.812133362207809    	5.30504948190383900e-2	5.112755099531174000e-2	-0.7330037845466639    
0.7598846777504749    	0.4678369888981639    	0.8147415109827786    	5.48568332323036900e-2	5.286841429270495000e-2	-0.7353962397453014    
0.7606861810425032    	0.4655096880013604    	0.8173491107376905    	5.66629296951873100e-2	5.46090444097947500e-2	-0.7378014864826602    
0.7614873970745692    	0.4631823871045569    	0.8199562205876788    	5.84688235131095600e-2	5.634947922728117000e-2	-0.7402196491091243    
0.7622905082540877    	0.4608550862077534    	0.8225702248662145    	6.027971661212682000e-2	5.809473211479688000e-2	-0.7426508538480872    
0.7630890464668041    	0.4585277853109499    	0.8251692066156197    	6.20801601488155800e-2	5.98299142097091800e-2	-0.7450952288339059    
0.7638895193407668    	0.4562004844141464    	0.8277752007020154    	6.38856813612485500e-2	6.1569989927695800e-2	-0.747552904150823    
0.7646897839920634    	0.4538731835173429    	0.8303809406982583    	6.56911567061948400e-2	6.33100214407740200e-2	-0.7500240118728805    
0.7654898601506248    	0.4515458826205394    	0.832986485465763    	6.7496625315138200e-2	6.50500464620120700e-2	-0.7525086861048637    
0.7662897675452054    	0.4492185817237359    	0.8355918938789848    	6.9302126333779400e-2	6.67901027181798700e-2	-0.7550070630242999    
0.7670916885670598    	0.4468912808269324    	0.8382045501380195    	7.11128615709596800e-2	6.85352034659436600e-2	-0.7575192809245495    
0.7678891550490425    	0.4445639799301289    	0.8408025371665137    	7.29133821174710500e-2	7.02704597792708200e-2	-0.7600454802590215    
0.7686886746426635    	0.4422366790333254    	0.8434130525207956    	7.47243778781320400e-2	7.20158116072100500e-2	-0.762585803686551    
0.7694881044910454    	0.4399093781365219    	0.8460133417957041    	7.65252373046585900e-2	7.3751394517024500e-2	-0.7651403961179711    
0.7702874643949964    	0.4375820772397184    	0.848618952081391    	7.83314876863945500e-2	7.54921729738046200e-2	-0.7677094047639237    
0.7710867741752951    	0.43525477634291493    	0.8512247797890977    	8.01380056138025900e-2	7.72332092784151500e-2	-0.7702929791839416    
0.7718860536844699    	0.43292747544611143    	0.8538308841020735    	8.19448304176036500e-2	7.89745413359397300e-2	-0.7728912713368493    
0.7726853228105913    	0.43060017454930793    	0.8564373243036348    	8.37520014930435300e-2	8.07162071136479100e-2	-0.7755044356325214    
0.7734846014841448    	0.42827287365250444    	0.8590441597957197    	8.55595583115749600e-2	8.24582446522539300e-2	-0.7781326289850421    
0.7742839096752206    	0.42594557275570094    	0.8616514500979744    	8.73675404227537500e-2	8.42006920677440500e-2	-0.7807760108673154    
0.7750832674104978    	0.42361827185889744    	0.864259254881892    	8.91759874713941700e-2	8.5943587567910100e-2	-0.7834347433671712    
0.775884857391209    	0.42129097096209395    	0.8668749592694623    	9.09901018782533000e-2	8.76919449991537800e-2	-0.786108991245014    
0.7766843744993317    	0.41896367006529045    	0.8694788099417574    	9.2794435442425700e-2	8.94308761180708800e-2	-0.7887989219930729    
0.7774840015611915    	0.41663636916848695    	0.8720885177485223    	9.46045161873307700e-2	9.117534609721900e-2	-0.7915047058962983    
0.7782815962186356    	0.41430906827168346    	0.8746968177391272    	9.6415221520491700e-2	9.29204180249071400e-2	-0.7942265160949665    
0.779081504064487    	0.41198176737487996    	0.8773080957463951    	9.82265916819081800e-2	9.4666130682538600e-2	-0.7969645286490468    
0.7798815828952234    	0.40965446647807646    	0.87992024991886    	0.1000386670236366    	9.64125229595116400e-2	-0.7997189226043915    
0.7806818532140313    	0.40732716558127297    	0.8825333413254872    	0.10185148811145593    	9.8159633951200200e-2	-0.8024898800608136    
0.7814823356130823    	0.40499986468446947    	0.8851474312442725    	0.10366509563119024    	9.990750286867200e-2	-0.8052775862421118    
0.7822830507764122    	0.40267256378766597    	0.8877625812281171    	0.10547953045170493    	0.10165616909940134    	-0.8080822295681163    
0.7830840194903712    	0.4003452628908625    	0.8903840158057468    	0.1072999963153755    	0.10341064776350306    	-0.8109040017288217    
0.7838852626432079    	0.398017961994059    	0.8929963090669181    	0.10911104642371022    	0.10515605196915279    	-0.8137430977606805    
0.7846889638629966    	0.3956906610972555    	0.8956223368306708    	0.11093337296767428    	0.10691232386867888    	-0.8165997161251348    
0.7854908190085543    	0.393363360200452    	0.8982423485733724    	0.11275152956481806    	0.10866457697121867    	-0.8194740587894639    
0.7862930119423361    	0.3910360593036485    	0.900863732736858    	0.11457072079452185    	0.11041782720355253    	-0.8223663313100303    
0.7870934013978121    	0.388708758406845    	0.9034792274991672    	0.11638582610135505    	0.11216713961719793    	-0.8252767429180122    
0.7878984967507006    	0.3863814575100415    	0.906105709980024    	0.11820721322932343    	0.11392250615213906    	-0.8282055066077079    
0.7886996691227781    	0.384054156613238    	0.9087294312511223    	0.12002976212834421    	0.11567899234692369    	-0.83115283922751    
0.7895034281706497    	0.3817268557164345    	0.9113569438648733    	0.1218535156942237    	0.11743663954249561    	-0.8341189615736436    
0.7903076331926919    	0.379399554819631    	0.9139861502989087    	0.12367851710621675    	0.11919548935297286    	-0.8371040984867704    
0.7911123062662171    	0.3770722539228275    	0.9166171160929393    	0.1255048098267222    	0.1209555836653543    	-0.8401084789515659    
0.7919196322656714    	0.374744953026024    	0.9192520698930596    	0.12733243762738825    	0.12271696466467852    	-0.8431323361993797    
0.7927231457187367    	0.3724176521292205    	0.921884590308558    	0.1291614445898213    	0.12447967483470723    	-0.8461759078140918    
0.7935293570946554    	0.370090351232417    	0.9245212322110203    	0.13099187511636493    	0.12624375696831347    	-0.8492394358412882    
0.7943361265315814    	0.3677630503356135    	0.9271599004733501    	0.13282377394176867    	0.12800925417872722    	-0.8523231669008811    
0.795143476988661    	0.36543574943881    	0.929800663146769    	0.13465718615810807    	0.12977620992355243    	-0.8554273523033022    
0.7959535942457747    	0.3631084485420065    	0.9324509141542852    	0.13649731990851047    	0.1315496435641399    	-0.8585522481694093    
0.7967621764021537    	0.360781147645203    	0.9350909093557462    	0.1383287329535925    	0.13331467260251761    	-0.8616981155542469    
0.7975692470226545    	0.35845384674839953    	0.9377362065836536    	0.14016695956099914    	0.13508626822913172    	-0.864865220574813    
0.7983791551430552    	0.35612654585159603    	0.9403860387972526    	0.1420068836541973    	0.1368594998120487    	-0.8680538345419866    
0.7991919247687337    	0.35379924495479254    	0.9430456397086915    	0.14385371493995774    	0.13863938821958466    	-0.8712642340967803    
0.8000010922582093    	0.35147194405798904    	0.9456931050777725    	0.14569201281956318    	0.1404110525349639    	-0.8744967013510881    
0.8008131699722745    	0.34914464316118554    	0.9483504832088588    	0.14753731323658437    	0.14218946556381018    	-0.8777515240331119    
0.8016260200102661    	0.34681734226438204    	0.9510105218625363    	0.14938450185227026    	0.143969698348982    	-0.8810289956376476    
0.802439667356863    	0.34449004136757855    	0.9536732948407768    	0.15123362748391375    	0.1457517979382711    	-0.8843294155814334    
0.8032541372634551    	0.34216274047077505    	0.9563388767014636    	0.1530847394380084    	0.14753581185093756    	-0.8876530893637625    
0.8040716178800454    	0.33983543957397155    	0.9590146680780575    	0.15494305019801205    	0.1493267636313369    	-0.8910003287325774    
0.8048856471322751    	0.33750813867716806    	0.961678769164658    	0.15679312203238296    	0.15110977512594115    	-0.8943714518562702    
0.8057027389956765    	0.33518083778036456    	0.9643532328461164    	0.15865049385043997    	0.1528998219986215    	-0.897766783501429    
0.8065207572663656    	0.33285353688356106    	0.9670308116284784    	0.16051005436211271    	0.15469197823041025    	-0.9011866552167742    
0.8073397286348367    	0.33052623598675757    	0.9697115841799657    	0.16237185554512895    	0.15648629391497637    	-0.9046314055235511    
0.8081596801430486    	0.32819893508995407    	0.9723956300697295    	0.16423594992668086    	0.1582828196755366    	-0.9081013801126466    
0.8089828017864494    	0.32587163419315057    	0.9750903551507186    	0.16610755336426922    	0.16008658230818895    	-0.9115969320487213    
0.8098026333931707    	0.3235443332963471    	0.9777738649627113    	0.16797123156954066    	0.16188270697778717    	-0.9151184219816572    
0.8106256909075031    	0.3212170323995436    	0.9804682179083472    	0.16984252700084404    	0.1636861727685892    	-0.9186662183656387    
0.8114498401301524    	0.3188897315027401    	0.9831661721689307    	0.17171633203877817    	0.1654920571992443    	-0.9222406976861971    
0.8122772724925728    	0.3165624306059366    	0.9858751376009179    	0.1735978651083451    	0.1673053895402864    	-0.9258422446955741    
0.8131036919331663    	0.3142351297091331    	0.9885753865339296    	0.17547169460076326    	0.16911129753901344    	-0.9294712526567656    
0.8139291280442529    	0.3119078288123296    	0.9912824937540113    	0.17735336570975854    	0.17092476291591008    	-0.9331281235966392    
0.8147579360883274    	0.3095805279155261    	0.9939957097484864    	0.179237773660159    	0.17274086593075877    	-0.9368132685685306    
0.8155879838705027    	0.3072532270187226    	0.9967129609729832    	0.1811249771024805    	0.1745596631081452    	-0.9405271079247464    
0.8164193022540518    	0.3049259261219191    	0.9994343377164133    	0.1830150354623615    	0.17638121171968146    	-0.9442700715994281    
0.8172519225763066    	0.3025986252251156    	1.0021599315781669    	0.18490800900186033    	0.17820556984308145    	-0.9480425994022528    
0.8180880392528869    	0.3002713243283121    	1.0048919980421198    	0.18680395878923284    	0.18003279633303404    	-0.9518451413234713    
0.8189233593057401    	0.2979440234315086    	1.0076314687367258    	0.1887081094309858    	0.18186792641751426    	-0.9556781578508147    
0.819757915509614    	0.2956167225347051    	1.0103629512017922    	0.19060503569217832    	0.18369609398662545    	-0.9595421202988265    
0.82059606640669    	0.2932894216379016    	1.0131063557429099    	0.19251028933621983    	0.18553228709240166    	-0.9634375111512099    
0.8214378458150018    	0.2909621207410981    	1.0158566181449473    	0.19441877232994562    	0.18737159249225221    	-0.9673648244168151    
0.8222768002200893    	0.2886348198442946    	1.0186073504927278    	0.19633055027263854    	0.18921407340765484    	-0.9713245659999167    
0.8231194524317376    	0.2863075189474911    	1.0213651422001253    	0.1982456897683877    	0.19105979402847195    	-0.975317254085485    
0.823963675340199    	0.2839802180506876    	1.0241279337709617    	0.20016425843076263    	0.1929088195174553    	-0.9793434195401768    
0.8248116676780491    	0.28165291715388413    	1.0268979925962103    	0.20208632491816106    	0.1947612160443125    	-0.9834036063298288    
0.8256591409362408    	0.27932561625708063    	1.0296762626051608    	0.20401712166891994    	0.19662202638496518    	-0.987498371954269    
0.8265082951153971    	0.27699831536027714    	1.0324495265887506    	0.20594123147335344    	0.1984763921638768    	-0.9916282879003209    
0.8273570056306988    	0.27467101446347364    	1.0352312200245317    	0.20787421439383286    	0.20033930943122735    	-0.995793940113918    
0.82820963645281    	0.27234371356667014    	1.038020617363048    	0.2098109809102379    	0.2022058731488946    	-0.9999959294923058    
0.8290662270133613    	0.27001641266986665    	1.0408229951177546    	0.21175676810439326    	0.2040811305679734    	-1.0042348723973642    
0.8299203295942902    	0.26768911177306315    	1.043616493171507    	0.21369616357721694    	0.20595022794915907    	-1.0085114011911518    
0.8307784729836615    	0.26536181087625965    	1.0464232052939255    	0.215644732310264    	0.20782816608350763    	-1.0128261647948285    
0.8316385362494612    	0.26303450997945615    	1.0492359261302628    	0.2175973898808016    	0.20971004484551714    	-1.0171798292722003    
0.8325005618880458    	0.26070720908265266    	1.0520547778102338    	0.21955421592218807    	0.2115959409820417    	-1.0215730784391939    
0.8333667558535394    	0.25837990818584916    	1.0548872100099709    	0.22152045415643157    	0.2134909081436701    	-1.0260066145006586    
0.8342306744565775    	0.25605260728904566    	1.0577113734900314    	0.22348069903345388    	0.21538009919184276    	-1.0304811587159777    
0.8350988506544551    	0.25372530639224217    	1.0605493732486315    	0.22545052259417647    	0.21727852172109818    	-1.03499745209507    
0.8359691678223846    	0.25139800549543867    	1.0633940155221198    	0.22742484769973517    	0.21918128262578163    	-1.0395562561264589    
0.8368416729144204    	0.24907070459863517    	1.0662454344008403    	0.22940376148641983    	0.22108846588371678    	-1.0441583535392    
0.8377185764916018    	0.2467434037018317    	1.0691110919014306    	0.2313925154098289    	0.22300513259875998    	-1.0488045491005764    
0.8385934396300594    	0.24441610280502823    	1.0719691515194405    	0.23337571188938117    	0.2249164433129749    	-1.0534956704515905    
0.8394749628574739    	0.24208880190822477    	1.0748438940676697    	0.2353689312101958    	0.22683741356626685    	-1.0582325689824283    
0.8403545467734734    	0.2397615010114213    	1.077721651486718    	0.23736710471324476    	0.22876315842544492    	-1.0630161207502078    
0.8412408941113557    	0.23743420011461783    	1.0806112223628999    	0.2393703282515441    	0.2306937702691002    	-1.0678472274414899    
0.8421275704214393    	0.23510689921781436    	1.0835062700943967    	0.24137869967295753    	0.23262934339836328    	-1.0727268173821944    
0.843014630323881    	0.2327795983210109    	1.0864069490760628    	0.2433923187521817    	0.23456997397135504    	-1.077655846597756    
0.8439064549790087    	0.23045229742420742    	1.0893177423173208    	0.24541128733831202    	0.23651576014540343    	-1.0826352999265407    
0.8448009389451075    	0.22812499652740395    	1.0922366483212302    	0.24743570937612278    	0.23846680209755233    	-1.087666192189776    
0.8456981407826686    	0.22579769563060048    	1.0951638317870767    	0.24946569100440802    	0.24042320211933788    	-1.092749569421465    
0.8465981204616939    	0.223470394733797    	1.0980994610929646    	0.25150134063127083    	0.2423850646893485    	-1.0978865101620174    
0.8475031020233648    	0.22114309383699354    	1.101051033667787    	0.25354793164442224    	0.2443574720485706    	-1.1030781268195982    
0.8484066605372408    	0.21881579294019007    	1.1039967496823146    	0.25559008914507375    	0.24632560659870395    	-1.1083255671034922    
0.8493153484018373    	0.2164884920433866    	1.106958765209522    	0.2576434168076848    	0.24830450642119073    	-1.1136300155341081    
0.8502270691434568    	0.21416119114658314    	1.109929939290441    	0.2597028701469842    	0.25028930988036047    	-1.118992695034588    
0.8511418906205089    	0.21183389024977967    	1.1129104606524263    	0.26176857003191745    	0.2522801334639707    	-1.1244148686093773    
0.8520598824596632    	0.2095065893529762    	1.1159005225390448    	0.2638406400793815    	0.25427709630812423    	-1.1298978411155156    
0.8529811161286577    	0.20717928845617273    	1.1189003228896302    	0.26591920676097247    	0.25628032030014736    	-1.1354429611328642    
0.8539056650068869    	0.20485198755936926    	1.1219100644939421    	0.2680043994870553    	0.25828993015961266    	-1.1410516229399814    
0.8548336044763453    	0.2025246866625658    	1.124929955223044    	0.27009635074669874    	0.26030605357320136    	-1.1467252686028793    
0.8557650119844722    	0.20019738576576232    	1.1279602081407745    	0.2721951961563023    	0.26232882124156753    	-1.1524653901845017    
0.8567021297749303    	0.19787008486895885    	1.13100836708435    	0.2743062373094197    	0.2643633425891513    	-1.1582735320833817    
0.857638551837623    	0.19554278397215538    	1.1340526802894708    	0.2764141284518478    	0.2663948281058214    	-1.1641512935106637    
0.8585808502733469    	0.1932154830753519    	1.1371153537140568    	0.27853450344070996    	0.2684383449616402    	-1.170100331115415    
0.859526949132007    	0.19088818217854844    	1.1401892981796573    	0.2806623490476504    	0.27048906164486997    	-1.1761223617690237    
0.860476937644248    	0.18856088128174497    	1.1432747561341348    	0.2827978184898867    	0.27254712581899876    	-1.1822191655203824    
0.8614309077198116    	0.1862335803849415    	1.1463719766290532    	0.2849410689092416    	0.2746126889298628    	-1.1883925887345914    
0.862388954057579    	0.18390627948813804    	1.1494812155575747    	0.2870922614999956    	0.27668590632886514    	-1.1946445474290266    
0.8633533369041408    	0.18157897859133457    	1.1526048985729556    	0.28925156166881466    	0.2787669374271059    	-1.2009770308218544    
0.8643176690521701    	0.1792516776945311    	1.1557368082489514    	0.2914191391967813    	0.2808559458515407    	-1.2073921051094394    
0.8652907048763404    	0.17692437679772763    	1.158891035954392    	0.2936003310780516    	0.28295807514403104    	-1.2138919174905938    
0.8662660637090303    	0.17459707590092416    	1.1620510546805385    	0.2957849909715082    	0.2850635467421966    	-1.220478700457279    
0.867246018893931    	0.1722697750041207    	1.1652193216863393    	0.29797330279240836    	0.2871725378948402    	-1.22715477637322    
0.8682306848209402    	0.16994247410731722    	1.1684116284121107    	0.3001809435911703    	0.2893001573996733    	-1.2339225623639243    
0.8692180171058934    	0.16761517321051375    	1.1716054740185575    	0.30238745691266405    	0.2914266902953857    	-1.24078457554388    
0.870212463287468    	0.16528787231371028    	1.1748209938694654    	0.3046085305819974    	0.2935672557638237    	-1.2477434386092143    
0.8712141498966548    	0.1629605714169068    	1.1780585199512021    	0.30684437005454734    	0.29572205181313604    	-1.2548018858269139    
0.8722167200465071    	0.16063327052010334    	1.181296418761939    	0.3090796987154318    	0.29787635556639036    	-1.2619627694548397    
0.87322895992907    	0.15830596962329987    	1.18456434480628    	0.3113353848772099    	0.30005027891355474    	-1.269229066630254    
0.8742423596576578    	0.1559786687264964    	1.1878333614751202    	0.3135910018174624    	0.3022241355482955    	-1.2766038867685028    
0.875263552940372    	0.15365136782969294    	1.1911258212379667    	0.31586226829759484    	0.30441307446739563    	-1.2840904795178774    
0.8762905284369926    	0.15132406693288947    	1.1944347877125279    	0.31814425927553514    	0.30661234914887536    	-1.2916922433215818    
0.8773256058654135    	0.148996766036086    	1.1977679882305303    	0.32044238236511685    	0.3088271711944923    	-1.2994127346432818    
0.8783624605182616    	0.14666946513928253    	1.201103862491097    	0.3227414019728354    	0.3110428572617723    	-1.3072556779189166    
0.8794077498973151    	0.14434216424247906    	1.2044648163760763    	0.3250570664787612    	0.31327458489256277    	-1.3152249763044817    
0.8804594878061515    	0.1420148633456756    	1.2078439695280232    	0.32738448172187173    	0.315517637326575    	-1.3233247232974266    
0.8815200205155296    	0.13968756244887212    	1.2112491079710699    	0.32972908745554036    	0.31777725714013094    	-1.3315592153182851    
0.8825830514182158    	0.13736026155206865    	1.2146587330205882    	0.33207568160237244    	0.3200387932919936    	-1.3399329653493512    
0.88365526775527    	0.13503296065526518    	1.2180953152001905    	0.33444004744492045    	0.3223174569613674    	-1.3484507177387959    
0.8847347148617792    	0.1327056597584617    	1.221552042101197    	0.3368173272394177    	0.32460856648518777    	-1.357117464291804    
0.885821609811521    	0.13037835886165824    	1.2250294458008346    	0.3392078359893136    	0.32691242544884025    	-1.3659384617853882    
0.8869161793786642    	0.12805105796485478    	1.2285280785933463    	0.3416118992146822    	0.3292293475731345    	-1.3749192510607526    
0.8880186606595957    	0.1257237570680513    	1.2320485140563489    	0.34402985339675307    	0.33155965714272195    	-1.3840656778668476    
0.8891314643866256    	0.12339645617124782    	1.2355986735251505    	0.34646720913852486    	0.33390866501543326    	-1.3933839156514725    
0.8902505251360887    	0.12106915527444434    	1.239159363328091    	0.34890883819200247    	0.3362617913033056    	-1.4028804905224541    
0.8913761152804516    	0.11874185437764086    	1.2427467161093657    	0.351370600828914    	0.33863432138405947    	-1.4125623086316779    
0.8925128458516808    	0.11641455348083737    	1.246360565355549    	0.35384771950386806    	0.3410216508860211    	-1.4224366862697746    
0.8936588543562595    	0.11408725258403389    	1.2499994471529154    	0.35634059279665603    	0.3434241639414908    	-1.4325113829999563    
0.8948144563221114    	0.11175995168723041    	1.2536640896042712    	0.3588496332821597    	0.34584225817057335    	-1.4427946382069061    
0.895979983790286    	0.10943265079042692    	1.2573552518206266    	0.3613752680303406    	0.34827634516304395    	-1.4532952114920104    
0.897157949226873    	0.10710534989362344    	1.261081051169898    	0.36392310194302496    	0.35073182665747116    	-1.4640224274111244    
0.8983422337131126    	0.10477804899681996    	1.2648203385005923    	0.3664781047874796    	0.3531942172283531    	-1.4749862251274097    
0.8995397147426523    	0.10245074810001648    	1.2685959533745004    	0.36905623863184817    	0.3556789003599681    	-1.486197213641811    
0.9007486416101573    	0.10012344720321299    	1.2724014731425026    	0.37165283153234524    	0.3581813734544619    	-1.497666733370339    
0.9019694503754332    	9.77961463064095100e-2	1.2762378418183038    	0.37426839144287055    	0.36070212605371355    	-1.5094069249640218    
0.9032026032800421    	9.54688454096060300e-2	1.2801060472833876    	0.3769034440033456    	0.3632416647445509    	-1.5214308064184257    
0.9044485910011149    	9.31415445128025400e-2	1.2840071239353348    	0.37955853293422004    	0.3658005135389575    	-1.5337523597006189    
0.9057100977968607    	9.08142436159990600e-2	1.2879443181428316    	0.3822342203459709    	0.3683792141723531    	-1.5463866283389667    
0.9069811911866427    	8.84869427191955700e-2	1.2919122781383843    	0.38493108695174155    	0.3709783263085251    	-1.559349827683946    
0.9082711139632771    	8.6159641822392100e-2	1.2959260086723274    	0.38765489470905035    	0.37360340304886974    	-1.572659469866974    
0.9095718483775797    	8.38323409255886100e-2	1.2999626217505376    	0.39039077337295797    	0.3762401131565335    	-1.586334505872919    
0.9108927220880014    	8.15050400287851300e-2	1.304052731506396    	0.3931600094183944    	0.37890897152654623    	-1.6003954876182664    
0.912225810653153    	7.91777391319816500e-2	1.3081684157029365    	0.39594260504978357    	0.38159070523192395    	-1.614864753513602    
0.9135783820256809    	7.68504382351781600e-2	1.3123330991824183    	0.3987547171567373    	0.38430088551663666    	-1.6297666417159034    
0.9149512760651681    	7.45231373383746800e-2	1.316548304616558    	0.4015970285513899    	0.38704017044263705    	-1.6451277361818404    
0.916338911180301    	7.2195836441571190e-2	1.3207936565026255    	0.4044547453223244    	0.38979430233970047    	-1.6609771517690528    
0.9177487555358756    	6.98685355447677100e-2	1.3250979754065935    	0.407349219870718    	0.3925838596394472    	-1.6773468660659907    
0.9191797095445386    	6.75412346479642300e-2	1.3294402151532474    	0.41026050560870864    	0.3953896187664596    	-1.6942721074534042    
0.9206329290991813    	6.52139337511607500e-2	1.333842882093322    	0.41320995299414054    	0.39823215627946584    	-1.7117918112345782    
0.9221096747054993    	6.28866328543572600e-2	1.3382872721126275    	0.4161775974071282    	0.4010922312246391    	-1.7299491586845568    
0.9236113252374973    	6.05593319575537900e-2	1.3427909124115547    	0.41917958717405734    	0.4039854065931183    	-1.7487922177914579    
0.9251393940466527    	5.823203106075030000e-2	1.347350771703448    	0.42221137765679545    	0.40690730247819995    	-1.7683747096167275    
0.9266955480850776    	5.59047301639468300e-2	1.351969071114506    	0.4252735230294286    	0.40985845296658663    	-1.7887569310381934    
0.9282816306126832    	5.35774292671433400e-2	1.3566481152306624    	0.4283664846179791    	0.4128393026624203    	-1.8100068738048505    
0.9298996883981997    	5.125012837033985000e-2	1.3613902805091926    	0.43149059211099283    	0.4158501693038861    	-1.8322015922571437    
0.9315520046143824    	4.89228274735363730e-2	1.3661979961604178    	0.43464599154603545    	0.4188911936350639    	-1.855428889116332    
0.9332433014586374    	4.65955265767328900e-2	1.3710810389640338    	0.43783773750539645    	0.42196724702265165    	-1.8797894124530816    
0.9349699761924509    	4.426822567992940700e-2	1.3760198599489881    	0.4410498837565373    	0.42506296124397625    	-1.9053992903831456    
0.9367417883692258    	4.19409247831259200e-2	1.381038766408082    	0.4442969780388562    	0.4281923567203454    	-1.9323934779450669    
0.9385603101391594    	3.96136238863224400e-2	1.3861325621766272    	0.44757225203746764    	0.43134891047085877    	-1.960930060439745    
0.9404298364222156    	3.72863229895189550e-2	1.3913030130996424    	0.4508731766774269    	0.43453018509302554    	-1.9911958612235934    
0.9423553473089196    	3.495902209271547500e-2	1.3965512789210082    	0.4541959316120886    	0.4377324987179283    	-2.0234138592489006    
0.9443448339167033    	3.26317211959119900e-2	1.4018848681685068    	0.45754003425180345    	0.4409553862485498    	-2.0578531658534644    
0.9463987021612866    	3.030442029910851000e-2	1.4072804398957062    	0.46088173773441965    	0.44417596158533923    	-2.094842699466235    
0.9485316927585337    	2.797711940230503000e-2	1.4127561589216393    	0.46422446616310553    	0.4473975247165427    	-2.1347903356268914    
0.9507516619565435    	2.564981850550155000e-2	1.41829700326507    	0.4675453413085265    	0.45059802668972393    	-2.1782103938771624    
0.9530709727669663    	2.33225176086980650e-2	1.423889018445066    	0.4708180456780998    	0.45375210395363463    	-2.2257642357805616    
0.9555073419004305    	2.09952167118945880e-2	1.4295152799081938    	0.4740079380077632    	0.4568263709008279    	-2.278322277851715    
0.9580764752081866    	1.86679158150911100e-2	1.4351194331349848    	0.4770429579267981    	0.4597513791634569    	-2.3370625906907305    
0.9608049207848326    	1.63406149182876300e-2	1.4406289679613522    	0.47982404717651955    	0.4624316610896232    	-2.4036354945407945    
0.9637334858455184    	1.401331402148415000e-2	1.4459286586627549    	0.48219517281723656    	0.4647168395318899    	-2.4804554722672068    
0.9669125585257051    	1.168601312468066800e-2	1.4507664883179046    	0.48385392979219943    	0.46631547083807345    	-2.5712605862251166    
0.9704250002218632    	9.358712227877186000e-3	1.4546511157524897    	0.48422611553062644    	0.46667416580192    	-2.682301029881799    
0.9744002458878239    	7.0314113310737050000e-3	1.4564116196399435    	0.48201137375211955    	0.46453970270957157    	-2.8252595677935144    
0.9791099658695616    	4.704110434270223000e-3	1.4528153458697328    	0.47370538000017126    	0.4565347798418762    	-3.0262338083002156    
0.9852370392886337    	2.3768095374667422000e-3	1.429817316594845    	0.4445802773062113    	0.42846538711879956    	-3.3675719362090475    
1.0000000000000013    	4.95086406632613500000e-5	1.0073711692431822000e-3	-0.9989926288307581    	-0.9627817186005834    	-5.303255262766531    


==> plot-data/psi-plots/K1.0N5.dat <==
# K=1.    	h=0.1    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	4.5739250341235654000e-3	0.    	0.    	0.    	-3.040266248519604    
1.469269294952407500e-2	7.155809957218235000e-3	-0.6203731752757047    	-0.6350658682252287    	-0.6122086933972781    	-2.8164910592472605    
2.079090323252796300e-2	9.737694880312908000e-3	-0.7781951402095645    	-0.7989860434420925    	-0.7702290835836049    	-2.6624529685054967    
2.547864105658404500e-2	1.231957980340757900e-2	-0.8664879508486317    	-0.8919665919052158    	-0.8598630931156411    	-2.5448626282216    
2.943765570551127000e-2	1.49014647265022500e-2	-0.9240966242598022    	-0.9535342799653136    	-0.9192148481833469    	-2.4497307259306496    
3.293185096674343700e-2	1.74833496495969200e-2	-0.9648314081435353    	-0.9977632591102787    	-0.961851945982833    	-2.369839475980167    
3.60964921717723200e-2	2.00652345726915900e-2	-0.9951147893639551    	-1.0312112815357275    	-0.9940961132894981    	-2.300973657800062    
3.90118865967422600e-2	2.26471194957862600e-2	-1.018408204725998    	-1.0574200913227403    	-1.0193616203778342    	-2.2404562650012325    
4.17303291632723230e-2	2.52290044188809300e-2	-1.0367660450314053    	-1.0784963741946776    	-1.0396793295231226    	-2.1864805988989273    
4.4288123759840303e-2	2.7810889341975600e-2	-1.0514945449043218    	-1.095782668664162    	-1.056343458836856    	-2.137769631740811    
4.67116884850114700e-2	3.03927742650702660e-2	-1.0634685702171385    	-1.1101802587021499    	-1.0702228534417952    	-2.0933872703055525    
4.90209560566812640e-2	3.29746591881649400e-2	-1.0732984703948205    	-1.1223194264515017    	-1.0819251104809429    	-2.0526268506928282    
5.12314039396568600e-2	3.55565441112596100e-2	-1.0814243108569612    	-1.132655714796618    	-1.091889377022342    	-2.0149417931125506    
5.33553340685727500e-2	3.81384290343542760e-2	-1.0881721227632744    	-1.1415274568318472    	-1.1004418089373555    	-1.9799006255163074    
5.54027156317870700e-2	4.07203139574489500e-2	-1.0937890310072909    	-1.149191746639078    	-1.1078302470245978    	-1.9471567712381808    
5.73817604743364500e-2	4.33021988805436200e-2	-1.098466032327883    	-1.1558477928022195    	-1.1142467299889816    	-1.9164276414878487    
5.929932800917617000e-2	4.58840838036382870e-2	-1.102353243285849    	-1.1616525712950252    	-1.1198425839536619    	-1.8874797924596431    
6.11612175808501600e-2	4.84659687267329550e-2	-1.1055703903816112    	-1.1667316079624612    	-1.1247388168603012    	-1.860118151326194    
6.29723843018940900e-2	5.104785364982762000e-2	-1.1082142003043673    	-1.1711865846062615    	-1.1290334507977828    	-1.8341780419180003    
6.47371015013394900e-2	5.362973857292229000e-2	-1.1103637159293742    	-1.1751008174307138    	-1.1328068032687755    	-1.8095191800345714    
6.64590850874936500e-2	5.621162349601696000e-2	-1.1120841913292012    	-1.178543276416695    	-1.136125361899191    	-1.7860210819752176    
6.81415901969397200e-2	5.879350841911164000e-2	-1.113429992886334    	-1.1815715830832738    	-1.1390446743049005    	-1.7635795050421257    
6.97874873238774600e-2	6.137539334220631000e-2	-1.11444679213864    	-1.1842342794625176    	-1.1416115354020118    	-1.7421036536146002    
7.13993230124862600e-2	6.39572782653009800e-2	-1.115173245494392    	-1.186572568506878    	-1.1438656651738315    	-1.7215139613272197    
7.29793687749522600e-2	6.65391631883956600e-2	-1.1156422964360448    	-1.188621665210997    	-1.1458410111633415    	-1.7017403124297132    
7.4529660908399800e-2	6.91210481114903400e-2	-1.115882196213427    	-1.1904118571218267    	-1.1475667708136315    	-1.682720601930079    
7.60520332017006000e-2	7.17029330345850100e-2	-1.115917311979963    	-1.1919693451816635    	-1.1490682020474643    	-1.6643995599192585    
7.75481440208454900e-2	7.42848179576796900e-2	-1.1157687725384364    	-1.193316916559282    	-1.1503672718819948    	-1.646727783964712    
7.9019498912016100e-2	7.68667028807743600e-2	-1.1154549887436922    	-1.1944744876557085    	-1.1514831798907785    	-1.6296609368909616    
8.04674695962397500e-2	7.94485878038690400e-2	-1.1149920762196304    	-1.19545954581587    	-1.1524327840174153    	-1.6131590771431354    
8.18933100351998200e-2	8.20304727269637200e-2	-1.1143942012076904    	-1.1962875112428901    	-1.153230949463892    	-1.597186096278252    
8.32981701021614300e-2	8.4612357650058390e-2	-1.1136738654924478    	-1.1969720355946092    	-1.1538908365400715    	-1.5817092436544418    
8.46831072791275800e-2	8.71942425731530700e-2	-1.1128421425839716    	-1.1975252498630993    	-1.154424139621573    	-1.56669872258419    
8.60490967193433500e-2	8.97761274962477500e-2	-1.1119088746847032    	-1.1979579714040467    	-1.1548412867277915    	-1.552127345433383    
8.73970399440888200e-2	9.23580124193424300e-2	-1.1108828378656401    	-1.1982798778097288    	-1.1551516071368693    	-1.5379702376338    
8.8727772394729710e-2	9.4939897342437110e-2	-1.1097718812695432    	-1.198499653664273    	-1.1553634728589661    	-1.5242045825139234    
9.00420700184670200e-2	9.75217822655317800e-2	-1.1085830450718477    	-1.1986251150903147    	-1.1554844187002589    	-1.5108094003740773    
9.13406550345813300e-2	0.10010366718862646    	-1.1073226607939877    	-1.198663315828569    	-1.1555212445245138    	-1.4977653564349553    
9.26242010025024500e-2	0.10268555211172113    	-1.1059964371095712    	-1.1986206381120736    	-1.1554801028566017    	-1.485054593246358    
9.38933372926807300e-2	0.10526743703481581    	-1.1046095334337867    	-1.1985028707264673    	-1.1553665741332453    	-1.4726605839104387    
9.51486530430286400e-2	0.10784932195791049    	-1.1031666233425457    	-1.1983152763855742    	-1.1551857316536331    	-1.4605680030923556    
9.63907006726638900e-2	0.11043120688100516    	-1.1016719494194294    	-1.1980626500920932    	-1.1549421978396022    	-1.4487626132926992    
9.76199990110658600e-2	0.11301309180409984    	-1.1001293708072113    	-1.1977493698182773    	-1.1546401930922268    	-1.4372311642647988    
9.8837036092994600e-2	0.11559497672719451    	-1.0985424047089865    	-1.197379440801981    	-1.154283578493572    	-1.4259613037948533    
0.10004227166254079    	0.11817686165028919    	-1.096914262512087    	-1.1969565341746278    	-1.1538758930443689    	-1.4149414983384707    
0.10123613942126292    	0.12075874657338387    	-1.0952478815179405    	-1.1964840209392034    	-1.153420386419079    	-1.4041609622351618    
0.1024190490524416    	0.12334063149647854    	-1.0935459527885123    	-1.1959650018409538    	-1.1529200477614914    	-1.3936095944117257    
0.10359138804856612    	0.12592251641957322    	-1.0918109457108416    	-1.1954023337594075    	-1.1523776311268477    	-1.3832779216434254    
0.10475352336234899    	0.12850440134266788    	-1.0900451296393472    	-1.1947986530016963    	-1.1517956779367946    	-1.3731570475741852    
0.1059058029063106    	0.13108628626576255    	-1.0882505931128303    	-1.1941563960191408    	-1.1511765369503417    	-1.3632386068082856    
0.10704855691234598    	0.1336681711888572    	-1.086429260907605    	-1.1934778178199508    	-1.1505223820138546    	-1.353514723479936    
0.10818209917070984    	0.13625005611195187    	-1.0845829091743322    	-1.192765008345042    	-1.149835227847477    	-1.343977973786604    
0.10930672815946293    	0.13883194103504654    	-1.0827131789775783    	-1.1920199071370412    	-1.1491169441861717    	-1.3346213520395782    
0.11042272807673581    	0.1414138259581412    	-1.0808215883860215    	-1.1912443164627573    	-1.1483692684298892    	-1.3254382398428182    
0.11153036978451161    	0.14399571088123586    	-1.0789095432744507    	-1.1904399130589622    	-1.1475938169665978    	-1.3164223780604467    
0.11262991167554999    	0.14657759580433052    	-1.0769783470462768    	-1.1896082587218269    	-1.1467920953805855    	-1.3075678412754772    
0.11372160046801894    	0.1491594807274252    	-1.0750292093540417    	-1.1887508098220607    	-1.145965507625133    	-1.2988690144787323    
0.11480567193718154    	0.15174136565051985    	-1.073063253970211    	-1.1878689259073925    	-1.1451153643153753    	-1.29032057175829    
0.1158823515898724    	0.1543232505736145    	-1.071081525885167    	-1.1869638774750393    	-1.1442428902210255    	-1.2819174567868952    
0.11695185528454409    	0.15690513549670917    	-1.0690849976751917    	-1.1860368529597358    	-1.1433492310028925    	-1.2736548649283317    
0.1180143898072085    	0.15948702041980384    	-1.0670745753534543    	-1.1850889651606629    	-1.1424354594084918    	-1.2655282268041872    
0.1190701534018703    	0.1620689053428985    	-1.0650511036099917    	-1.184121257011862    	-1.1415025808347732    	-1.2575331931802765    
0.12011933626300435    	0.16465079026599316    	-1.063015370575065    	-1.183134706838069    	-1.1405515383947875    	-1.2496656210475625    
0.12116212099182194    	0.16723267518908783    	-1.0609681121817878    	-1.1821302331736097    	-1.1395832175631402    	-1.2419215607860512    
0.122198683020432    	0.1698145601121825    	-1.0589100161143872    	-1.1811086991348192    	-1.1385984503910411    	-1.2342972443120865    
0.12322919100571564    	0.17239644503527715    	-1.056841725406651    	-1.1800709164123666    	-1.1375980193549369    	-1.2267890741200094    
0.12425380719650717    	0.17497832995837181    	-1.0547638417487055    	-1.1790176489452129    	-1.1365826608982368    	-1.2193936131383907    
0.12527268777523326    	0.17756021488146648    	-1.0526769284766715    	-1.1779496162519048    	-1.1355530686427076    	-1.212107575329252    
0.12628598317710915    	0.18014209980456114    	-1.0505815133651768    	-1.1768674965422858    	-1.1345098963881874    	-1.2049278169658995    
0.12729383838796565    	0.1827239847276558    	-1.048478091114723    	-1.1757719295026885    	-1.1334537607975355    	-1.197851328531433    
0.12829639322261505    	0.18530586965075047    	-1.0463671256921594    	-1.1746635189147745    	-1.1323852439212136    	-1.1908752271856615    
0.12929378258567278    	0.18788775457384513    	-1.0442490524498684    	-1.173542835035541    	-1.1313048954916338    	-1.1839967497532418    
0.1302861367154572    	0.1904696394969398    	-1.0421242801170094    	-1.1724104168324665    	-1.130213235077855    	-1.1772132461903437    
0.13127358141279744    	0.19305152442003445    	-1.0399931925366033    	-1.1712667739494007    	-1.1291107539807186    	-1.170522173491185    
0.1322562382561234    	0.19563340934312912    	-1.0378561503893806    	-1.170112388645504    	-1.1279979171020014    	-1.1639210899993726    
0.1332342248029233    	0.19821529426622378    	-1.0357134927057405    	-1.1689477175086638    	-1.1268751645961628    	-1.1574076500921924    
0.13420765477944702    	0.20079717918931844    	-1.0335655382819569    	-1.167773193061404    	-1.125742913418455    	-1.1509795992088985    
0.13517663825912718    	0.2033790641124131    	-1.0314125869788235    	-1.1665892252379506    	-1.124601558748826    	-1.1446347691966183    
0.13614128183058988    	0.20596094903550777    	-1.0292549209617727    	-1.1653962027923626    	-1.1234514753493698    	-1.1383710739498385    
0.13710168875592552    	0.20854283395860243    	-1.0270928057868833    	-1.1641944945428087    	-1.122293018763819    	-1.1321865053215223    
0.13805795912014365    	0.2111247188816971    	-1.0249264914668976    	-1.1629844505870413    	-1.1211265264892711    	-1.1260791292858034    
0.13901018997201278    	0.21370660380479176    	-1.0227562134312327    	-1.1617664034032453    	-1.1199523190374177    	-1.120047082333909    
0.1399584754571158    	0.21628848872788642    	-1.0205821934081778    	-1.1605406688652935    	-1.118770700913256    	-1.1140885680865011    
0.14090290694383267    	0.21887037365098108    	-1.0184046402710458    	-1.1593075472148786    	-1.1175819615522347    	-1.1082018541070324    
0.14184357314219292    	0.22145225857407574    	-1.016223750816772    	-1.158067323958965    	-1.1163863761854038    	-1.1023852689019673    
0.14278056021667218    	0.2240341434971704    	-1.014039710461562    	-1.156820270678234    	-1.1151842066187625    	-1.0966371990948716    
0.14371395189277145    	0.22661602842026507    	-1.0118526939460613    	-1.1555666458388327    	-1.113975702015791    	-1.090956086762416    
0.1446438295583357    	0.22919791334335973    	-1.0096628659289673    	-1.1543066954873031    	-1.1127610995673693    	-1.0853404269212892    
0.14557027235904052    	0.2317797982664544    	-1.0074703815812693    	-1.1530406539403097    	-1.1115406251566795    	-1.079788765155875    
0.14649335728999727    	0.23436168318954906    	-1.0052753871550837    	-1.1517687444450808    	-1.110314493995876    	-1.0742996953773367    
0.1474131592818217    	0.23694356811264372    	-1.0030780204495402    	-1.1504911797313617    	-1.1090829111581741    	-1.0688718577054686    
0.14832975128256382    	0.23952545303573838    	-1.0008784113168634    	-1.1492081625994273    	-1.107846072144698    	-1.063503936465337    
0.14924320433661648    	0.24210733795883305    	-0.9986766820946368    	-1.1479198864312532    	-1.1066041633772552    	-1.0581946582913178    
0.15015358765807182    	0.2446892228819277    	-0.9964729480247304    	-1.1466265356828023    	-1.1053573626729025    	-1.0529427903316997    
0.15106096870151958    	0.24727110780502237    	-0.99426731764686    	-1.1453282863483796    	-1.1041058396915904    	-1.0477471385475186    
0.15196541322998763    	0.24985299272811703    	-0.9920598931533487    	-1.1440253063833363    	-1.1028497563436517    	-1.0426065460997498    
0.15286698537870264    	0.2524348776512117    	-0.9898507707371154    	-1.142717756115818    	-1.1015892671867304    	-1.0375198918194057    
0.15376574771620274    	0.2550167625743064    	-0.9876400409252221    	-1.1414057886414248    	-1.1003245198062381    	-1.0324860887554808    
0.1546617613027697    	0.2575986474974011    	-0.9854277888512123    	-1.140089550153982    	-1.0990556551342183    	-1.027504082796034    
0.15555508574602395    	0.26018053242049577    	-0.983214094553403    	-1.138769180299427    	-1.0977828077904974    	-1.0225728513580346    
0.15644577925422395    	0.26276241734359046    	-0.9809990332678029    	-1.137444812522027    	-1.0965061064164408    	-1.0176914021418983    
0.15733389868692313    	0.26534430226668515    	-0.9787826756157179    	-1.136116574302641    	-1.09522567390464    	-1.0128587719469127    
0.15821949960365114    	0.26792618718977984    	-0.9765650879117737    	-1.1347845875154248    	-1.0939416277427783    	-1.0080740255440237    
0.15910263631004587    	0.27050807211287453    	-0.9743463323098754    	-1.1334489686199212    	-1.0926540801988076    	-1.0033362546026705    
0.1599833619027185    	0.2730899570359692    	-0.9721264670833394    	-1.1321098289860578    	-1.0913631386342497    	-0.9986445766685993    
0.1608617283113559    	0.2756718419590639    	-0.9699055467693828    	-1.1307672750807387    	-1.090068905684071    	-0.9939981341897693    
0.16173778633954367    	0.2782537268821586    	-0.9676836223742904    	-1.1294214087138341    	-1.08877147949382    	-0.9893960935876669    
0.16261158570384696    	0.2808356118052533    	-0.9654607415437649    	-1.1280723272476119    	-1.087470953921519    	-0.9848376443715053    
0.16348317507108015    	0.283417496728348    	-0.9632369487409679    	-1.126720123812048    	-1.0861674187452273    	-0.9803219982929616    
0.1643526020942327    	0.2859993816514427    	-0.961012285364023    	-1.1253648874582558    	-1.0848609598109464    	-0.9758483885392404    
0.1652199134466693    	0.28858126657453737    	-0.95878678993972    	-1.1240067033863894    	-1.0835516592523224    	-0.9714160689623981    
0.16608515485531916    	0.29116315149763206    	-0.9565604982243922    	-1.1226456530797113    	-1.0822395956198871    	-0.9670243133429934    
0.16694837113236197    	0.29374503642072675    	-0.9543334433539777    	-1.1212818144863397    	-1.080924844056264    	-0.9626724146862403    
0.16780960620537919    	0.29632692134382144    	-0.9521056559625899    	-1.119915262167969    	-1.0796074764395367    	-0.9583596845489608    
0.16866890314688948    	0.2989088062669161    	-0.9498771643010654    	-1.1185460674479548    	-1.0782875615260035    	-0.9540854523957335    
0.16952630420226392    	0.3014906911900108    	-0.9476479943342649    	-1.1171742985365287    	-1.076965165070886    	-0.9498490649827291    
0.17038185081688464    	0.3040725761131055    	-0.9454181698612439    	-1.1158000206781284    	-1.075640349970356    	-0.9456498857678203    
0.17123558366197694    	0.3066544610362002    	-0.9431877126087322    	-1.1144232962707092    	-1.0743131763765525    	-0.9414872943456278    
0.1720875426597562    	0.3092363459592949    	-0.9409566423216937    	-1.1130441849814499    	-1.0729837018091248    	-0.9373606859062542    
0.17293776700751726    	0.3118182308823896    	-0.9387249768542228    	-1.1116627438617401    	-1.071651981266079    	-0.9332694707165184    
0.17378629520089392    	0.31440011580548427    	-0.9364927322438212    	-1.1102790274447152    	-1.0703180673178037    	-0.92921307362258    
0.17463316505588572    	0.31698200072857896    	-0.9342599228142733    	-1.108893087870159    	-1.0689820102274772    	-0.9251909335729034    
0.17547841373084963    	0.31956388565167365    	-0.9320265612195967    	-1.1075049749504464    	-1.0676438580146366    	-0.9212025031605731    
0.17632207774701247    	0.32214577057476834    	-0.929792658542812    	-1.1061147362898245    	-1.0663036565701656    	-0.9172472481840228    
0.1771641930086606    	0.32472765549786303    	-0.9275582243457285    	-1.1047224173543893    	-1.0649614497237525    	-0.9133246472252986    
0.17800479482230247    	0.3273095404209577    	-0.9253232667306396    	-1.1033280615529422    	-1.0636172793218375    	-0.9094341912450232    
0.17884391791557225    	0.3298914253440524    	-0.923087792424001    	-1.1019317103395732    	-1.0622711853265023    	-0.9055753831932721    
0.17968159645513954    	0.3324733102671471    	-0.9208518068081618    	-1.1005334032633014    	-1.060923205863325    	-0.9017477376356187    
0.1805178640639938    	0.3350551951902418    	-0.9186153139887774    	-1.0991331780527713    	-1.0595733773030274    	-0.8979507803936446    
0.18135275383865188    	0.3376370801133365    	-0.9163783168473001    	-1.097731070685952    	-1.0582217343286664    	-0.8941840481992468    
0.18218629836512867    	0.3402189650364312    	-0.9141408170796609    	-1.0963271154447896    	-1.0568683099883183    	-0.8904470883621147    
0.18301852973476415    	0.34280084995952587    	-0.9119028152496552    	-1.0949213449844193    	-1.0555131357618008    	-0.8867394584497753    
0.18384947955945696    	0.34538273488262056    	-0.909664310851174    	-1.093513790410631    	-1.0541562416353498    	-0.8830607259796435    
0.1846791789864704    	0.34796461980571525    	-0.9074253023033667    	-1.092104481289837    	-1.0527976561112289    	-0.8794104681225413    
0.1855076587126054    	0.35054650472880994    	-0.9051857870452372    	-1.0906934457578426    	-1.0514374063125842    	-0.8757882714171746    
0.18633494899813285    	0.35312838965190463    	-0.902945761528354    	-1.089280710526487    	-1.0500755179898476    	-0.8721937314950882    
0.1871610796801645    	0.3557102745749993    	-0.9007052212860786    	-1.087866300966243    	-1.0487120156003624    	-0.8686264528156383    
0.18798608018554236    	0.358292159498094    	-0.8984641609550233    	-1.0864502411405657    	-1.0473469223414962    	-0.8650860484105504    
0.1888099795435347    	0.3608740444211887    	-0.8962225742871104    	-1.0850325538306451    	-1.0459802601745025    	-0.861572139637646    
0.18963280639801977    	0.3634559293442834    	-0.8939804542211596    	-1.0836132606191795    	-1.0446120499052791    	-0.8580843559433518    
0.19045458901929185    	0.3660378142673781    	-0.8917377928774138    	-1.0821923818967056    	-1.0432423111904705    	-0.8546223346336109    
0.19127535531576575    	0.36861969919047277    	-0.8894945816044395    	-1.0807699369202053    	-1.0418710625939642    	-0.8511857206528483    
0.19209513284474508    	0.37120158411356746    	-0.8872508109908149    	-1.07934594383556    	-1.040498321608539    	-0.8477741663706486    
0.19291394882372373    	0.37378346903666215    	-0.88500647091625    	-1.0779204197399737    	-1.039124104716039    	-0.8443873313758294    
0.1937318301406531    	0.37636535395975684    	-0.882761550534329    	-1.0764933806749821    	-1.0377484273806363    	-0.8410248822776001    
0.19454880336419494    	0.37894723888285153    	-0.8805160383262539    	-1.075064841690449    	-1.0363713041105223    	-0.83768649251352    
0.19536489475400803    	0.3815291238059462    	-0.8782699221364643    	-1.0736348168904724    	-1.034992748502163    	-0.8343718421639768    
0.19618013026987632    	0.3841110087290409    	-0.8760231891323669    	-1.0722033194022431    	-1.0336127732102782    	-0.8310806177729186    
0.1969945355817771    	0.3866928936521356    	-0.8737758258778383    	-1.0707703614596153    	-1.0322313900284028    	-0.8278125121745965    
0.1978081360786366    	0.3892747785752303    	-0.8715278183626537    	-1.0693359544412904    	-1.0308486099256982    	-0.824567224326066    
0.1986209568774097    	0.391856663498325    	-0.8692791519402755    	-1.0679001088176852    	-1.0294644429957323    	-0.8213444591452304    
0.19943302283197412    	0.3944385484214197    	-0.8670298114307686    	-1.0664628342627427    	-1.0280788985642648    	-0.8181439273541983    
0.20024435854131556    	0.39702043334451437    	-0.8647797810987882    	-1.0650241396401037    	-1.0266919851759182    	-0.8149653453277556    
0.20105498835816044    	0.39960231826760906    	-0.8625290446546527    	-1.0635840330128132    	-1.0253037106035339    	-0.8118084349467446    
0.20186493639676745    	0.40218420319070375    	-0.8602775853065228    	-1.0621425217032903    	-1.0239140819059835    	-0.8086729234561675    
0.20267422654109904    	0.40476608811379844    	-0.8580253857290439    	-1.0606996122701429    	-1.0225231054058193    	-0.8055585433278303    
0.20348288245230836    	0.40734797303689313    	-0.8557724281165022    	-1.0592553105688105    	-1.0211307867477324    	-0.8024650321273518    
0.2042909275764133    	0.4099298579599878    	-0.8535186941666152    	-1.0578096217430284    	-1.0197371308903258    	-0.7993921323853764    
0.2050983851516443    	0.4125117428830825    	-0.8512641650974638    	-1.056362550249108    	-1.0183421421295202    	-0.7963395914728292    
0.20590527821561208    	0.4150936278061772    	-0.8490088216684087    	-1.0549140998840207    	-1.016945824125627    	-0.7933071614800624    
0.20671162961227843    	0.4176755127292719    	-0.8467526441782937    	-1.053464273790572    	-1.0155481799083366    	-0.7902945990997507    
0.20751746199912363    	0.4202573976523666    	-0.8444956124837278    	-1.0520130744828515    	-1.0141492119012518    	-0.7873016655133931    
0.20832279785353458    	0.4228392825754613    	-0.8422377059886672    	-1.050560503842202    	-1.0127489219180024    	-0.7843281262812922    
0.20912765947964526    	0.42542116749855596    	-0.8399789036845837    	-1.049106563164229    	-1.011347311207563    	-0.781373751235882    
0.20993206901476952    	0.42800305242165065    	-0.8377191841255747    	-1.0476512531403444    	-1.00994438043646    	-0.7784383143782827    
0.2107360484357214    	0.43058493734474534    	-0.8354585254573034    	-1.0461945738930247    	-1.0085401297227623    	-0.7755215937779676    
0.21153961956501    	0.43316682226784003    	-0.833196905401068    	-1.044736524966078    	-1.0071345586266964    	-0.7726233714754281    
0.2123428040770445    	0.4357487071909347    	-0.8309343013008016    	-1.043277105377846    	-1.005727666201936    	-0.769743433387732    
0.2131456235042153    	0.4383305921140294    	-0.8286706900771987    	-1.041816313581414    	-1.0043194509572428    	-0.7668815692168706    
0.2139480992424596    	0.4409124770371241    	-0.8264060482640092    	-1.0403541475064688    	-1.0029099108968178    	-0.764037572360799    
0.21475025255730745    	0.4434943619602188    	-0.8241403520090391    	-1.0388906045663466    	-1.001499043527096    	-0.7612112398270728    
0.215552104589668    	0.4460762468833135    	-0.8218735770783987    	-1.0374256816680667    	-1.0000868458664187    	-0.7584023721489911    
0.21635367636114836    	0.4486581318064082    	-0.8196056988421407    	-1.035959375203289    	-0.9986733144363165    	-0.7556107733041604    
0.21715498877988326    	0.45124001672950287    	-0.8173366923163715    	-1.0344916810962548    	-0.9972584453077245    	-0.7528362506353942    
0.2179560626455792    	0.45382190165259756    	-0.8150665321225385    	-1.0330225947681178    	-0.9958422340665977    	-0.750078614773871    
0.21875691865542163    	0.45640378657569225    	-0.8127951925204281    	-1.0315521111758497    	-0.9944246758514154    	-0.7473376795644712    
0.21955757740870574    	0.45898567149878694    	-0.8105226473994053    	-1.030080224808111    	-0.993005765349201    	-0.7446132619932189    
0.2203580594126022    	0.46156755642188163    	-0.8082488702786713    	-1.0286069296912734    	-0.9915854968013285    	-0.7419051821167604    
0.22115838508691285    	0.4641494413449763    	-0.8059738343164503    	-1.0271322194033632    	-0.9901638640169621    	-0.7392132629938106    
0.22195857476946956    	0.466731326268071    	-0.8036975122982922    	-1.0256560870677618    	-0.9887408603669856    	-0.7365373306184994    
0.22275864872086243    	0.4693132111911657    	-0.8014198766585057    	-1.024178525379368    	-0.9873164788092217    	-0.7338772138555556    
0.2235586271294998    	0.4718950961142604    	-0.7991408994613256    	-1.0226995265908254    	-0.985890711875155    	-0.7312327443772738    
0.22435853011665563    	0.4744769810373551    	-0.7968605524120995    	-1.021219082528755    	-0.9844635516855818    	-0.728603756602196    
0.22515837774114258    	0.4770588659604498    	-0.7945788068516009    	-1.0197371845927434    	-0.9830349899496327    	-0.7259900876354592    
0.22595819000404355    	0.47964075088354446    	-0.7922956337656948    	-1.0182538237697383    	-0.9816050179786519    	-0.7233915772107545    
0.22675798685395823    	0.48222263580663915    	-0.7900110037685147    	-1.0167689906224728    	-0.9801736266750368    	-0.720808067633842    
0.22755778819100206    	0.48480452072973385    	-0.7877248871192634    	-1.0152826753102655    	-0.9787408065522898    	-0.7182394037275752    
0.2283576138722883    	0.48738640565282854    	-0.7854372537004297    	-1.013794867572718    	-0.9773065477193034    	-0.7156854327783857    
0.2291574837158031    	0.4899682905759232    	-0.7831480730490409    	-1.012305556764844    	-0.9758708399142231    	-0.7131460044841812    
0.2299574175057283    	0.4925501754990179    	-0.7808573143270687    	-1.010814731832797    	-0.9744336724810508    	-0.7106209709036135    
0.23075743499640958    	0.4951320604221126    	-0.7785649463230104    	-1.00932238131942    	-0.9729950343749935    	-0.7081101864066722    
0.23155755591753938    	0.4977139453452073    	-0.7762709374607796    	-1.007828493378319    	-0.9715549141760299    	-0.705613507626564    
0.23235779997823586    	0.5002958302683019    	-0.7739752557859142    	-1.00633305576415    	-0.9701133000795488    	-0.7031307934128368    
0.233158186871856    	0.5028777151913966    	-0.771677868974933    	-1.004836055846789    	-0.9686701799100069    	-0.7006619047857103    
0.23395873628034747    	0.5054596001144912    	-0.7693787443273528    	-1.0033374806077002    	-0.9672255411174295    	-0.6982067048915763    
0.23475946787882856    	0.5080414850375858    	-0.7670778487551617    	-1.0018373166339902    	-0.9657793707716774    	-0.6957650589596334    
0.23556040134009598    	0.5106233699606805    	-0.7647751487915235    	-1.0003355501316196    	-0.9643316555751835    	-0.6933368342596193    
0.23636155633904593    	0.5132052548837751    	-0.76247061057948    	-0.9988321669185258    	-0.9628823818563241    	-0.6909219000606117    
0.23716295255731548    	0.5157871398068697    	-0.7601641998750048    	-0.9973271524323203    	-0.9614315355768369    	-0.6885201275908608    
0.2379646096875063    	0.5183690247299644    	-0.7578558820309025    	-0.9958204917184088    	-0.959979102320371    	-0.6861313899986261    
0.23876654743791512    	0.520950909653059    	-0.7555456220098965    	-0.9943121694478118    	-0.9585250673096644    	-0.6837555623139862    
0.2395687855368731    	0.5235327945761536    	-0.7532333843619714    	-0.9928021698988444    	-0.9570694153888846    	-0.6813925214115917    
0.24037134373720176    	0.5261146794992483    	-0.7509191332328504    	-0.9912904769700521    	-0.9556121310360974    	-0.6790421459743365    
0.2411742418209907    	0.5286965644223429    	-0.7486028323530056    	-0.9897770741739963    	-0.9541531983572772    	-0.6767043164579165    
0.241977499603931    	0.5312784493454376    	-0.7462844450336198    	-0.9882619446375507    	-0.9526926010865922    	-0.6743789150562527    
0.24278113693949066    	0.5338603342685322    	-0.7439639341643265    	-0.9867450711038172    	-0.9512303225882512    	-0.6720658256677526    
0.24358517372425736    	0.5364422191916268    	-0.7416412622007716    	-0.985226435925029    	-0.9497663458496631    	-0.669764933862386    
0.2443896299017927    	0.5390241041147215    	-0.7393163911621804    	-0.9837060210639731    	-0.9483006534828066    	-0.6674761268495498    
0.2451945254676066    	0.5416059890378161    	-0.7369892826320851    	-0.9821838080996917    	-0.9468332277297277    	-0.665199293446703    
0.24599988047365426    	0.5441878739609107    	-0.7346598977366057    	-0.98065977821026    	-0.9453640504459369    	-0.6629343240487462    
0.24680571503302318    	0.5467697588840054    	-0.7323281971492717    	-0.9791339121822947    	-0.9438931031095755    	-0.6606811105981261    
0.24761204932454867    	0.5493516438071    	-0.7299941410794639    	-0.9776061904040125    	-0.942420366814724    	-0.6584395465556449    
0.24841890359771654    	0.5519335287301946    	-0.7276576892717588    	-0.9760765928694755    	-0.9409458222754943    	-0.6562095268719538    
0.2492262981771881    	0.5545154136532893    	-0.7253188009885528    	-0.9745450991657411    	-0.939469449813643    	-0.6539909479597117    
0.2500342534677199    	0.5570972985763839    	-0.7229774350068008    	-0.9730116884745206    	-0.9379912293601694    	-0.6517837076663918    
0.2508427899591281    	0.5596791834994785    	-0.7206335496141965    	-0.9714763395733247    	-0.9365111404564201    	-0.6495877052477154    
0.2516519282309413    	0.5622610684225732    	-0.7182871025907787    	-0.96993903082172    	-0.9350291622408402    	-0.647402841341698    
0.2524616889575283    	0.5648429533456678    	-0.715938051211274    	-0.9683997401688024    	-0.9335452734561778    	-0.6452290179432915    
0.2532720929130409    	0.5674248382687624    	-0.7135863522209459    	-0.9668584451339868    	-0.9320594524309649    	-0.6430661383796015    
0.25408316097647116    	0.5700067231918571    	-0.7112319618580796    	-0.9653151228345508    	-0.9305716771060697    	-0.6409141072856708    
0.25489491413690796    	0.5725886081149517    	-0.7088748357974275    	-0.9637697499343354    	-0.9290819249852442    	-0.6387728305808086    
0.2557073734983824    	0.5751704930380463    	-0.7065149291830386    	-0.962222302681421    	-0.9275901731714434    	-0.6366422154454515    
0.2565205602856012    	0.577752377961141    	-0.7041521965929596    	-0.9606727568785608    	-0.9260963983383236    	-0.634522170298545    
0.25733449584891954    	0.5803342628842356    	-0.7017865920323183    	-0.9591210878812378    	-0.9246005767283686    	-0.6324126047754276    
0.25814920166984107    	0.5829161478073303    	-0.6994180689456518    	-0.9575672706154928    	-0.9231026841700765    	-0.6303134297062067    
0.2589646993666119    	0.5854980327304249    	-0.6970465801592239    	-0.9560112795258358    	-0.9216026960277458    	-0.6282245570946127    
0.25978101069968695    	0.5880799176535195    	-0.6946720779151093    	-0.9544530886147963    	-0.9201005872396024    	-0.626145900097318    
0.26059815757739846    	0.5906618025766142    	-0.6922945138394409    	-0.9528926714168393    	-0.918596332292654    	-0.624077373003709    
0.26141616206196594    	0.5932436874997088    	-0.6899138389251381    	-0.9513300009871042    	-0.9170899052118344    	-0.6220188912161003    
0.262235046374818    	0.5958255724228034    	-0.6875300035446651    	-0.949765049919483    	-0.9155812795774313    	-0.6199703712303777    
0.26305483290303433    	0.5984074573458981    	-0.6851429573815985    	-0.9481977902846328    	-0.9140704284653296    	-0.6179317306170603    
0.2638755442052702    	0.6009893422689927    	-0.6827526494937547    	-0.946628193699025    	-0.9125573245135754    	-0.6159028880027707    
0.2646972030179563    	0.6035712271920873    	-0.6803590282336688    	-0.9450562312516251    	-0.911041939851695    	-0.6138837630521017    
0.26551983226133075    	0.606153112115182    	-0.6779620412701013    	-0.9434818735314321    	-0.9095242461272427    	-0.611874276449871    
0.2663434550463532    	0.6087349970382766    	-0.6755616355627672    	-0.9419050906091203    	-0.9080042144881038    	-0.6098743498837528    
0.26716809468078606    	0.6113168819613712    	-0.6731577573474288    	-0.9403258520282148    	-0.906481815573987    	-0.6078839060272773    
0.2679937746760632    	0.6138987668844659    	-0.6707503521205878    	-0.9387441267966509    	-0.9049570195082883    	-0.6059028685231881    
0.26882051875420165    	0.6164806518075605    	-0.6683393646249058    	-0.9371598833791074    	-0.9034297958907005    	-0.6039311619671495    
0.2696483508544959    	0.6190625367306551    	-0.6659247388250993    	-0.9355730896795952    	-0.901900113780427    	-0.6019687118917945    
0.27047729514106894    	0.6216444216537498    	-0.6635064179186968    	-0.9339837130597658    	-0.900367941713833    	-0.6000154447511048    
0.2713073760093965    	0.6242263065768444    	-0.6610843442699226    	-0.932391720279319    	-0.8988332476469972    	-0.5980712879051138    
0.2721386180945635    	0.626808191499939    	-0.6586584594277715    	-0.930797077522335    	-0.897295998981096    	-0.5961361696049265    
0.2729710462783365    	0.6293900764230337    	-0.6562287041080451    	-0.9291997503863817    	-0.8957561625519035    	-0.5942100189780486    
0.27380468569707195    	0.6319719613461283    	-0.6537950181586313    	-0.9275997038557032    	-0.8942137046039444    	-0.5922927660140116    
0.27463956174970666    	0.634553846269223    	-0.6513573405453296    	-0.9259969022950361    	-0.8926685907845333    	-0.5903843415502968    
0.27547570010581746    	0.6371357311923176    	-0.6489156093288915    	-0.924391309434709    	-0.8911207861294101    	-0.5884846772585411    
0.276313126714104    	0.6397176161154122    	-0.6464697616607321    	-0.922782888374836    	-0.889570255066783    	-0.5865937056310241    
0.2771518678107542    	0.6422995010385069    	-0.6440197337263457    	-0.9211716015370998    	-0.8880169613708464    	-0.5847113599674255    
0.2779919499284692    	0.6448813859616015    	-0.6415654607601105    	-0.9195574106885797    	-0.8864608681847521    	-0.5828375743618508    
0.27883339990509426    	0.6474632708846961    	-0.6391068770064929    	-0.9179402769115872    	-0.8849019379915299    	-0.5809722836901141    
0.2796762448932341    	0.6500451558077908    	-0.6366439156877265    	-0.9163201605809606    	-0.8833401325921997    	-0.5791154235972755    
0.2805205123694043    	0.6526270407308854    	-0.6341765090009243    	-0.9146970213703286    	-0.8817754131118095    	-0.5772669304854245    
0.2813662301439222    	0.65520892565398    	-0.6317045880658725    	-0.9130708182097947    	-0.8802077399586432    	-0.5754267415017065    
0.2822134263709551    	0.6577908105770747    	-0.6292280829201872    	-0.9114415092911423    	-0.8786370728292376    	-0.5735947945265824    
0.283062129558358    	0.6603726955001693    	-0.6267469224887555    	-0.9098090520471136    	-0.8770633706884082    	-0.5717710281623206    
0.2839123685788395    	0.6629545804232639    	-0.6242610345507068    	-0.9081734031295463    	-0.8754865917481718    	-0.569955381721713    
0.28476417268033205    	0.6655364653463586    	-0.6217703457052334    	-0.9065345183855654    	-0.8739066934447954    	-0.5681477952170091    
0.2856175714973585    	0.6681183502694532    	-0.619274781365644    	-0.9048923528630024    	-0.8723236324440209    	-0.5663482093490663    
0.28647259506228284    	0.6707002351925478    	-0.616774265702854    	-0.9032468607651368    	-0.870737364597435    	-0.564556565496709    
0.2873292738174613    	0.6732821201156425    	-0.6142687216249066    	-0.901597995442368    	-0.869147844934441    	-0.5627728057062917    
0.2881876386269543    	0.6758640050387371    	-0.6117580707454767    	-0.8999457093724309    	-0.8675550276431865    	-0.5609968726814626    
0.28904772078949365    	0.6784458899618317    	-0.6092422333494552    	-0.8982899541389489    	-0.8659588660498881    	-0.5592287097731219    
0.289909552050932    	0.6810277748849264    	-0.6067211283530585    	-0.8966306804039905    	-0.8643593125923765    	-0.5574682609695721    
0.29077316461790625    	0.683609659808021    	-0.6041946732838784    	-0.8949678379017848    	-0.862756318814037    	-0.555715470886853    
0.2916385911713428    	0.6861915447311157    	-0.6016627842175203    	-0.893301375388863    	-0.8611498353157465    	-0.5539702847592612    
0.292505864880549    	0.6887734296542103    	-0.5991253757430175    	-0.8916312406235665    	-0.8595398117361185    	-0.5522326484300455    
0.2933750194180242    	0.6913553145773049    	-0.5965823610275319    	-0.8899573804455561    	-0.8579261968281511    	-0.5505025083422781    
0.29424608897414145    	0.6939371995003996    	-0.5940336515332327    	-0.8882797405073742    	-0.8563089382004505    	-0.5487798115298959    
0.295119108272896    	0.6965190844234942    	-0.5914791572214332    	-0.8865982654943293    	-0.8546879825292014    	-0.5470645056089073    
0.29599411258795233    	0.6991009693465888    	-0.5889187864138612    	-0.8849128990018136    	-0.8530632754399005    	-0.5453565387687629    
0.29687113775916657    	0.7016828542696835    	-0.5863524456978283    	-0.8832235834569948    	-0.8514347614318662    	-0.5436558597638849    
0.29775022020964653    	0.7042647391927781    	-0.5837800399579567    	-0.8815302601676032    	-0.8498023839252704    	-0.541962417905352    
0.2986313969635138    	0.7068466241158727    	-0.581201472292396    	-0.8798328692559099    	-0.8481660851974924    	-0.5402761630527377    
0.29951470566418886    	0.7094285090389674    	-0.5786166439613438    	-0.8781313496255326    	-0.8465258063511198    	-0.5385970456060954    
0.3004001845931972    	0.712010393962062    	-0.5760254543412537    	-0.8764256389344509    	-0.8448814872879348    	-0.5369250164980914    
0.30128787268997204    	0.7145922788851566    	-0.5734278008829521    	-0.8747156735729242    	-0.8432330666876269    	-0.535260027186279    
0.3021778095720124    	0.7171741638082513    	-0.5708235790149643    	-0.8730013885869767    	-0.841580481934032    	-0.5336020296455128    
0.3030700355557118    	0.7197560487313459    	-0.5682126821361814    	-0.8712827176918932    	-0.8399236691281424    	-0.5319509763604994    
0.30396459167845047    	0.7223379336544405    	-0.5655950015213611    	-0.8695595931998116    	-0.8382625630183049    	-0.5303068203184808    
0.3048615197208114    	0.7249198185775352    	-0.5629704262766692    	-0.8678319459974805    	-0.8365970969787799    	-0.5286695150020492    
0.305760862230077    	0.7275017035006298    	-0.5603388432542407    	-0.8660997054843176    	-0.8349272029500283    	-0.5270390143820902    
0.30666266254447955    	0.7300835884237244    	-0.5577001370072533    	-0.8643627995517328    	-0.8332528114187792    	-0.5254152729108493    
0.30756696481822804    	0.7326654733468191    	-0.5550541897166753    	-0.8626211545349033    	-0.8315738513715405    	-0.5237982455151228    
0.3084738140476245    	0.7352473582699137    	-0.5524008811044078    	-0.8608746951520322    	-0.8298902502360442    	-0.5221878875895678    
0.3093832560980361    	0.7378292431930084    	-0.5497400883649527    	-0.8591233444629888    	-0.8282019338413746    	-0.5205841549901293    
0.31029533773227247    	0.740411128116103    	-0.54707168609546    	-0.8573670238277324    	-0.8265088263778892    	-0.5189870040275827    
0.3112101066394203    	0.7429930130391976    	-0.5443955461951292    	-0.8556056528345495    	-0.824810850328038    	-0.517396391461189    
0.3121276114654065    	0.7455748979622923    	-0.5417115378091145    	-0.853839149274521    	-0.8231079264417506    	-0.5158122744924591    
0.3130479018445819    	0.7481567828853869    	-0.5390195272060934    	-0.8520674290506752    	-0.8213999736488578    	-0.5142346107590275    
0.31397102843222496    	0.7507386678084815    	-0.5363193777124431    	-0.850290406144668    	-0.8196869090269722    	-0.5126633583286307    
0.31489704293901016    	0.7533205527315762    	-0.5336109496048225    	-0.8485079925438326    	-0.8179686477311627    	-0.5110984756931893    
0.315825998166498    	0.7559024376546708    	-0.5308941000181766    	-0.8467200981846746    	-0.8162451029394842    	-0.5095399217629915    
0.3167579480437924    	0.7584843225777654    	-0.5281686828269869    	-0.8449266308707793    	-0.814516185773838    	-0.5079876558609752    
0.31769294766648587    	0.7610662075008601    	-0.5254345485590156    	-0.8431274962255014    	-0.812781805254366    	-0.5064416377171094    
0.3186310533366177    	0.7636480924239547    	-0.5226915442584311    	-0.8413225975950488    	-0.8110418682060219    	-0.5049018274628686    
0.3195723226046213    	0.7662299773470493    	-0.5199395133925336    	-0.839511835997155    	-0.8092962792090906    	-0.5033681856258014    
0.32051681431274226    	0.768811862270144    	-0.5171782956961102    	-0.8376951100088524    	-0.8075449404910018    	-0.5018406731241918    
0.3214645886409545    	0.7713937471932386    	-0.514407727106059    	-0.8358723157470135    	-0.8057877519075701    	-0.500319251261807    
0.32241570715458534    	0.7739756321163332    	-0.511627639530555    	-0.8340433466851404    	-0.8040246107663802    	-0.49880388172273704    
0.3233702328532387    	0.7765575170394279    	-0.5088378607928362    	-0.832208093646075    	-0.8022554118197582    	-0.49729452656631734    
0.32432823022361906    	0.7791394019625225    	-0.5060382144609096    	-0.8303664446845286    	-0.8004800471515301    	-0.49579114822213755    
0.3252897652933136    	0.7817212868856172    	-0.5032285196724856    	-0.8285182849657993    	-0.7986984060601031    	-0.4942937094851315    
0.32625490568760734    	0.7843031718087118    	-0.5004085910023555    	-0.8266634966899629    	-0.7969103749853869    	-0.4928021735107499    
0.3272237206887925    	0.7868850567318064    	-0.49757823828126424    	-0.8248019589700568    	-0.79511583739136    	-0.4913165038102111    
0.3281962812983917    	0.789466941654901    	-0.49473726642093785    	-0.8229335477193296    	-0.793314673657379    	-0.4898366642458302    
0.3291726603022597    	0.7920488265779957    	-0.49188547522781545    	-0.8210581355300751    	-0.7915067609613725    	-0.4883626190264254    
0.3301529323386634    	0.7946307115010903    	-0.489022659251023    	-0.8191755915896863    	-0.7896919731989169    	-0.48689433270279775    
0.33113717396984643    	0.797212596424185    	-0.48614860748544414    	-0.8172857814552906    	-0.7878701807659829    	-0.4854317701632852    
0.3321254637570187    	0.7997944813472796    	-0.48326310325918975    	-0.8153885670162084    	-0.7860412505227455    	-0.4839748966293886    
0.3331178823390557    	0.8023763662703742    	-0.48036592396174355    	-0.8134838063007993    	-0.7842050456073815    	-0.4825236776514681    
0.3341145125150394    	0.8049582511934689    	-0.47745684082010614    	-0.8115713533351455    	-0.7823614252998398    	-0.4810780791045089    
0.3351154393312657    	0.8075401361165635    	-0.4745356186517317    	-0.8096510579829974    	-0.7805102448675472    	-0.4796380671839547    
0.3361207501723401    	0.8101220210396581    	-0.4716020155991587    	-0.8077227657714988    	-0.7786513553974064    	-0.4782036084016088    
0.33713053485718486    	0.8127039059627528    	-0.4686557828840386    	-0.8057863177412234    	-0.7767846036512297    	-0.47677466958159864    
0.3381448857401974    	0.8152857908858474    	-0.46569666448050273    	-0.8038415502207003    	-0.7749098318483799    	-0.4753512178564056    
0.3391638978174422    	0.817867675808942    	-0.46272439686186795    	-0.8018882946793102    	-0.7730268775239613    	-0.47393322066295884    
0.3401876688388792    	0.8204495607320367    	-0.4597387086332335    	-0.7999263774721127    	-0.7711355732828301    	-0.4725206457387879    
0.3412162994264529    	0.8230314456551313    	-0.4567393202412969    	-0.7979556196677497    	-0.7692357466336932    	-0.4711134611182383    
0.34224989319888327    	0.825613330578226    	-0.4537259435873699    	-0.7959758367862532    	-0.7673272197363519    	-0.4697116351287465    
0.343288556903261    	0.8281952155013206    	-0.45069828167707643    	-0.7939868385803374    	-0.7654098091908659    	-0.4683151363871707    
0.3443324005540399    	0.8307771004244152    	-0.4476560282123115    	-0.7919884287663513    	-0.7634833257781898    	-0.46692393379618174    
0.34538153758021434    	0.8333589853475099    	-0.4445988671819354    	-0.7899804047621496    	-0.7615475742074775    	-0.46553799654070865    
0.34643608498065726    	0.8359408702706045    	-0.441526472417356    	-0.7879625573980132    	-0.7596023528374086    	-0.4641572940844394    
0.3474961634888846    	0.8385227551936991    	-0.438438507130936    	-0.7859346706198207    	-0.757647453390042    	-0.4627817961663759    
0.3485618977474437    	0.8411046401167938    	-0.4353346234058644    	-0.7838965211533081    	-0.7556826606271605    	-0.4614114727974417    
0.3496334164929497    	0.8436865250398884    	-0.43221446169638933    	-0.781847878189339    	-0.7537077520468678    	-0.46004629425714283    
0.3507108527521487    	0.846268409962983    	-0.42907765025672584    	-0.7797885030088745    	-0.7517224975220571    	-0.45868623109027823    
0.3517943440504768    	0.8488502948860777    	-0.42592380453572604    	-0.7777181485862028    	-0.749726658917921    	-0.45733125410370173    
0.35288403263338963    	0.8514321798091723    	-0.4227525265792568    	-0.7756365592126465    	-0.7477199897292022    	-0.4559813343631327    
0.3539800657020723    	0.8540140647322669    	-0.4195634043386077    	-0.77354347004068    	-0.7457022346407187    	-0.45463644319001467    
0.355082595664005    	0.8565959496553616    	-0.4163560109695267    	-0.7714386066335317    	-0.7436731290931773    	-0.4532965521584227    
0.35619178040045985    	0.8591778345784562    	-0.4131299040679529    	-0.7693216844684128    	-0.7416323988042814    	-0.4519616330920162    
0.35730778355132903    	0.8617597195015508    	-0.4098846248607827    	-0.7671924084121117    	-0.7395797592632002    	-0.45063165806103794    
0.3584307748191892    	0.8643416044246455    	-0.4066196973541944    	-0.7650504721733836    	-0.7375149152026673    	-0.44930659937935863    
0.3595609302947296    	0.8669234893477401    	-0.40333462739117704    	-0.7628955576859066    	-0.735437560004146    	-0.4479864296015649    
0.36069843280422187    	0.8695053742708347    	-0.4000289016778088    	-0.7607273344820306    	-0.7333473750941173    	-0.44667112152009053    
0.36184347228173264    	0.8720872591939294    	-0.39670198672722323    	-0.7585454590089559    	-0.7312440292848714    	-0.445360648162392    
0.3629962461684016    	0.874669144117024    	-0.39335332771335463    	-0.7563495738817562    	-0.7291271780544151    	-0.44405498278816313    
0.36415695984024415    	0.8772510290401186    	-0.38998234726644054    	-0.7541393071066846    	-0.7269964627977323    	-0.4427540988865935    
0.36532582706828837    	0.8798329139632133    	-0.38658844416724286    	-0.7519142712355312    	-0.7248515100115784    	-0.44145797017366606    
0.36650307051297937    	0.8824147988863079    	-0.38317099193408166    	-0.749674062447061    	-0.7226919304089788    	-0.44016657058949354    
0.36768892225694294    	0.8849966838094026    	-0.3797293373146892    	-0.7474182595716321    	-0.7205173179789524    	-0.4388798742956962    
0.3688836243787451    	0.8875785687324972    	-0.37626279864979023    	-0.7451464230285353    	-0.7183272489620984    	-0.43759785567281606    
0.37008742957280377    	0.8901604536555918    	-0.37277066412811627    	-0.7428580937009199    	-0.7161212807660164    	-0.4363204893177686    
0.37130060181911706    	0.8927423385786865    	-0.36925218986347735    	-0.7405527916825944    	-0.7138989507572107    	-0.43504775004133306    
0.37252341710792775    	0.8953242235017811    	-0.3657065978416498    	-0.7382300149495775    	-0.7116597749804556    	-0.43377961286567757    
0.37375616422604163    	0.8979061084248757    	-0.3621330736927252    	-0.7358892379187668    	-0.7094032467693397    	-0.43251605302192125    
0.3749991456089046    	0.9004879933479704    	-0.3585307642622539    	-0.7335299098711584    	-0.7071288352262373    	-0.4312570459477297    
0.37625267826819464    	0.903069878271065    	-0.35489877497109446    	-0.7311514532392891    	-0.7048359835713875    	-0.4300025672849471    
0.3775170948013608    	0.9056517631941596    	-0.35123616695515114    	-0.7287532617565119    	-0.7025241073587821    	-0.4287525928772606    
0.3787927444920683    	0.9082336481172543    	-0.3475419539339246    	-0.726334698425993    	-0.7001925925182609    	-0.4275070987678986    
0.3800799945133336    	0.9108155330403489    	-0.34381509877849303    	-0.7238950932918267    	-0.6978407932068491    	-0.42626606119736254    
0.3813792312436096    	0.9133974179634435    	-0.340054509787288    	-0.7214337410308976    	-0.6954680294872921    	-0.4250294566011889    
0.3826908617100022    	0.9159793028865382    	-0.3362590365657554    	-0.7189498982757576    	-0.6930735847472872    	-0.42379726160774533    
0.38401531517348386    	0.9185611878096328    	-0.33242746553715885    	-0.7164427807106428    	-0.6906567029000203    	-0.4225694530360564    
0.3853530448741037    	0.9211430727327274    	-0.32855851495453237    	-0.7139115598286361    	-0.6882165852580443    	-0.4213460078936597    
0.3867045299554975    	0.9237249576558221    	-0.3246508294484846    	-0.7113553594039821    	-0.685752387132561    	-0.42012690337449354    
0.3880702775930077    	0.9263068425789167    	-0.3207029739653297    	-0.7087732515583375    	-0.6832632140412553    	-0.41891211685681257    
0.38945082535092596    	0.9288887275020113    	-0.316713427058033    	-0.706164252408959    	-0.6807481175131119    	-0.4177016259011336    
0.39084674380059736    	0.931470612425106    	-0.31268057345214545    	-0.7035273172527429    	-0.6782060904457907    	-0.41649540824820935    
0.39225863943587447    	0.9340524973482006    	-0.308602695730151    	-0.7008613351660256    	-0.6756360618997896    	-0.4152934418170313    
0.3936871579270604    	0.9366343822712953    	-0.30447796509459973    	-0.6981651230216602    	-0.6730368913308584    	-0.4140957047028587    
0.39513298776386574    	0.9392162671943899    	-0.30030443099917514    	-0.6954374187630409    	-0.6704073621061021    	-0.4129021751752763    
0.3965968643448446    	0.9417981521174845    	-0.29608000950336616    	-0.6926768738482108    	-0.6677461742200397    	-0.4117128316762776    
0.3980795745826567    	0.9443800370405792    	-0.29180247016267896    	-0.6898820447453357    	-0.6650519360961715    	-0.41052765281837567    
0.3995819621066482    	0.9469619219636738    	-0.28746942125501823    	-0.6870513833616664    	-0.6623231553604201    	-0.40934661738273864    
0.40110493316016604    	0.9495438068867684    	-0.28307829295394765    	-0.6841832261141138    	-0.6595582283050749    	-0.40816970431735144    
0.40264946330964174    	0.9521256918098631    	-0.2786263182870339    	-0.6812757815966757    	-0.6567554280000921    	-0.4069968927352023    
0.40421660510630064    	0.9547075767329577    	-0.27411051126084296    	-0.6783271163671436    	-0.6539128905913622    	-0.4058281619124941    
0.4058074968708718    	0.9572894616560523    	-0.26952764192902307    	-0.6753351387998948    	-0.65102859973467    	-0.40466349128687945    
0.40742337280916396    	0.959871346579147    	-0.2648742075363039    	-0.6722975803454678    	-0.6481003685297722    	-0.40350286045572015    
0.4090655747142679    	0.9624532315022416    	-0.26014639925526883    	-0.6692119739695366    	-0.6451258187353921    	-0.40234624917437084    
0.41073556556955715    	0.9650351164253362    	-0.25534006342920135    	-0.6660756289987585    	-0.6421023565204109    	-0.40119363735448277    
0.4124349454437651    	0.9676170013484309    	-0.25045065631914193    	-0.662885601762907    	-0.6390271441626437    	-0.40004500506233454    
0.41416547016994737    	0.9701988862715255    	-0.2454731909491829    	-0.6596386611191303    	-0.6358970668139425    	-0.39890033251718204    
0.4159290734262437    	0.9727807711946201    	-0.24040217419732007    	-0.6563312476235638    	-0.6327086931412966    	-0.3977596000896311    
0.4177278930090017    	0.9753626561177148    	-0.2352315320122405    	-0.6529594250212423    	-0.6294582285627113    	-0.39662278830003284    
0.41956430231350555    	0.9779445410408094    	-0.229954519758165    	-0.6495188220716706    	-0.6261414591665814    	-0.39548987781689915    
0.42144094834131246    	0.980526425963904    	-0.22456361396087846    	-0.6460045623021909    	-0.6227536839933631    	-0.39436084945533906    
0.4233607979687997    	0.9831083108869987    	-0.21905038056828385    	-0.6424111785370836    	-0.6192896326409274    	-0.3932356841755177    
0.425327194782446    	0.9856901958100933    	-0.21340531304644522    	-0.6387325078288912    	-0.6157433639774971    	-0.39211436308113234    
0.42734392958810746    	0.988272080733188    	-0.20761763157563465    	-0.6349615611637421    	-0.6121081405365122    	-0.3909968674179111    
0.42941532884310446    	0.9908539656562826    	-0.20167503112601684    	-0.6310903599691213    	-0.6083762709087837    	-0.3898831785721309    
0.43154636691322174    	0.9934358505793772    	-0.19556336169884975    	-0.6271097286120715    	-0.604538909709061    	-0.38877327806915296    
0.43374281050224456    	0.9960177355024719    	-0.1892662169075746    	-0.6230090274098191    	-0.6005858001960912    	-0.3876671475719801    
0.43601140729253773    	0.9985996204255665    	-0.1827643964983606    	-0.6187758037908984    	-0.596504937989088    	-0.38656476887983093    
0.438360136553271    	1.0011815053486612    	-0.1760351924120712    	-0.6143953289653422    	-0.592282124414005    	-0.38546612392673263    
0.4407985485686373    	1.003763390271756    	-0.16905142164412726    	-0.6098499702127645    	-0.5879003613841101    	-0.38437119478013243    
0.443338234678197    	1.0063452751948507    	-0.16178008691554563    	-0.6051183215937426    	-0.5833390133986455    	-0.3832799636395279    
0.4459934951599505    	1.0089271601179455    	-0.15418047356515993    	-0.6001739687251105    	-0.5785726167761036    	-0.38219241283511274    
0.4487823173588686    	1.0115090450410402    	-0.14620136212039747    	-0.594983679479266    	-0.5735691354735539    	-0.3811085248264413    
0.45172786076035987    	1.014090929964135    	-0.13777679613827068    	-0.5895046568986305    	-0.5682873128737045    	-0.3800282822011106    
0.4548608126174478    	1.0166728148872297    	-0.12881936865284832    	-0.5836801812702962    	-0.5626724707092028    	-0.3789516676734579    
0.45822333312185676    	1.0192546998103245    	-0.11920897777404314    	-0.5774323108958999    	-0.5566494725450688    	-0.37787866408327586    
0.46187613793603693    	1.0218365847334192    	-0.1087726393659208    	-0.5706487773019577    	-0.5501100906542269    	-0.3768092543945439    
0.46591244221669736    	1.024418469656514    	-9.72447399681835200e-2	-0.5631571821848809    	-0.5428881316613678    	-0.37574342169417485    
0.47048921239922187    	1.0270003545796087    	-8.41779495625962200e-2	-0.5546671619618181    	-0.5347036826967222    	-0.37468114919077905    
0.4759126108779044    	1.0295822395027034    	-6.86996362080297700e-2	-0.5446122470859341    	-0.5250106624820023    	-0.3736224202134418    
0.4829733360955979    	1.0321641244257982    	-4.85558202728674200e-2	-0.5315291563684653    	-0.5123984559779378    	-0.3725672182105187    
0.5    	1.0347460093488972    	0.    	-0.5    	-0.48200409125133126    	-0.3715155267484424    
0.5    	1.0347460093488972    	-0.    	-0.5    	-0.48200409125133126    	-0.3715155267484424    
0.5170266639044021    	1.0321641244257982    	4.85558202728674200e-2	-0.4684708436315347    	-0.45160972652472475    	-0.3725672182105187    
0.5240873891220956    	1.0295822395027034    	6.86996362080297700e-2	-0.4553877529140659    	-0.4389975200206602    	-0.3736224202134418    
0.5295107876007781    	1.0270003545796087    	8.41779495625962200e-2	-0.4453328380381818    	-0.4293044998059402    	-0.37468114919077905    
0.5340875577833026    	1.024418469656514    	9.72447399681835200e-2	-0.43684281781511913    	-0.4211200508412947    	-0.37574342169417485    
0.538123862063963    	1.0218365847334192    	0.1087726393659208    	-0.42935122269804227    	-0.4138980918484356    	-0.3768092543945439    
0.5417766668781432    	1.0192546998103245    	0.11920897777404314    	-0.4225676891041001    	-0.40735870995759366    	-0.37787866408327586    
0.5451391873825522    	1.0166728148872297    	0.12881936865284832    	-0.4163198187297039    	-0.4013357117934598    	-0.3789516676734579    
0.5482721392396401    	1.014090929964135    	0.13777679613827068    	-0.41049534310136954    	-0.3957208696289581    	-0.3800282822011106    
0.5512176826411315    	1.0115090450410402    	0.14620136212039747    	-0.405016320520734    	-0.3904390470291086    	-0.3811085248264413    
0.5540065048400495    	1.0089271601179455    	0.15418047356515993    	-0.3998260312748896    	-0.385435565726559    	-0.38219241283511274    
0.556661765321803    	1.0063452751948507    	0.16178008691554563    	-0.39488167840625743    	-0.3806691691040171    	-0.3832799636395279    
0.5592014514313627    	1.003763390271756    	0.16905142164412726    	-0.39015002978723545    	-0.3761078211185525    	-0.38437119478013243    
0.561639863446729    	1.0011815053486612    	0.1760351924120712    	-0.38560467103465773    	-0.3717260580886575    	-0.38546612392673263    
0.5639885927074623    	0.9985996204255665    	0.1827643964983606    	-0.3812241962091017    	-0.3675032445135745    	-0.38656476887983093    
0.5662571894977555    	0.9960177355024719    	0.1892662169075746    	-0.37699097259018094    	-0.36342238230657137    	-0.3876671475719801    
0.5684536330867782    	0.9934358505793772    	0.19556336169884975    	-0.3728902713879285    	-0.3594692727936015    	-0.38877327806915296    
0.5705846711568956    	0.9908539656562826    	0.20167503112601684    	-0.3689096400308787    	-0.35563191159387886    	-0.3898831785721309    
0.5726560704118926    	0.988272080733188    	0.20761763157563465    	-0.365038438836258    	-0.3519000419661504    	-0.3909968674179111    
0.574672805217554    	0.9856901958100933    	0.21340531304644522    	-0.36126749217110876    	-0.34826481852516544    	-0.39211436308113234    
0.5766392020312003    	0.9831083108869987    	0.21905038056828385    	-0.35758882146291654    	-0.3447185498617352    	-0.3932356841755177    
0.5785590516586876    	0.980526425963904    	0.22456361396087846    	-0.3539954376978091    	-0.34125449850929945    	-0.39436084945533906    
0.5804356976864944    	0.9779445410408094    	0.229954519758165    	-0.3504811779283294    	-0.3378667233360811    	-0.39548987781689915    
0.5822721069909983    	0.9753626561177148    	0.2352315320122405    	-0.3470405749787578    	-0.3345499539399513    	-0.39662278830003284    
0.5840709265737563    	0.9727807711946201    	0.24040217419732007    	-0.3436687523764361    	-0.3312994893613658    	-0.3977596000896311    
0.5858345298300527    	0.9701988862715255    	0.2454731909491829    	-0.3403613388808698    	-0.3281111156887201    	-0.39890033251718204    
0.587565054556235    	0.9676170013484309    	0.25045065631914193    	-0.33711439823709305    	-0.32498103834001885    	-0.40004500506233454    
0.5892644344304429    	0.9650351164253362    	0.25534006342920135    	-0.33392437100124145    	-0.32190582598225154    	-0.40119363735448277    
0.590934425285732    	0.9624532315022416    	0.26014639925526883    	-0.3307880260304632    	-0.31888236376727025    	-0.40234624917437084    
0.592576627190836    	0.959871346579147    	0.2648742075363039    	-0.3277024196545322    	-0.31590781397289036    	-0.40350286045572015    
0.5941925031291282    	0.9572894616560523    	0.26952764192902307    	-0.3246648612001051    	-0.31297958276799254    	-0.40466349128687945    
0.5957833948936994    	0.9547075767329577    	0.27411051126084296    	-0.3216728836328564    	-0.31009529191130036    	-0.4058281619124941    
0.5973505366903582    	0.9521256918098631    	0.2786263182870339    	-0.3187242184033244    	-0.3072527545025704    	-0.4069968927352023    
0.598895066839834    	0.9495438068867684    	0.28307829295394765    	-0.3158167738858863    	-0.3044499541975876    	-0.40816970431735144    
0.6004180378933518    	0.9469619219636738    	0.28746942125501823    	-0.31294861663833357    	-0.30168502714224243    	-0.40934661738273864    
0.6019204254173434    	0.9443800370405792    	0.29180247016267896    	-0.3101179552546644    	-0.29895624640649104    	-0.41052765281837567    
0.6034031356551555    	0.9417981521174845    	0.29608000950336616    	-0.3073231261517893    	-0.2962620082826229    	-0.4117128316762776    
0.6048670122361343    	0.9392162671943899    	0.30030443099917514    	-0.30456258123695906    	-0.29360082039656044    	-0.4129021751752763    
0.6063128420729396    	0.9366343822712953    	0.30447796509459973    	-0.30183487697833983    	-0.2909712911718041    	-0.4140957047028587    
0.6077413605641255    	0.9340524973482006    	0.308602695730151    	-0.2991386648339746    	-0.288372120602873    	-0.4152934418170313    
0.6091532561994026    	0.931470612425106    	0.31268057345214545    	-0.2964726827472572    	-0.28580209205687185    	-0.41649540824820935    
0.6105491746490741    	0.9288887275020113    	0.316713427058033    	-0.29383574759104114    	-0.28326006498955064    	-0.4177016259011336    
0.6119297224069923    	0.9263068425789167    	0.3207029739653297    	-0.2912267484416626    	-0.28074496846140723    	-0.41891211685681257    
0.6132954700445026    	0.9237249576558221    	0.3246508294484846    	-0.28864464059601797    	-0.27825579537010153    	-0.42012690337449354    
0.6146469551258963    	0.9211430727327274    	0.32855851495453237    	-0.2860884401713639    	-0.2757915972446182    	-0.4213460078936597    
0.6159846848265161    	0.9185611878096328    	0.33242746553715885    	-0.28355721928935734    	-0.2733514796026423    	-0.4225694530360564    
0.6173091382899978    	0.9159793028865382    	0.3362590365657554    	-0.2810501017242424    	-0.2709345977553753    	-0.42379726160774533    
0.6186207687563904    	0.9133974179634435    	0.340054509787288    	-0.2785662589691023    	-0.2685401530153703    	-0.4250294566011889    
0.6199200054866665    	0.9108155330403489    	0.34381509877849303    	-0.2761049067081735    	-0.2661673892958135    	-0.42626606119736254    
0.6212072555079318    	0.9082336481172543    	0.3475419539339246    	-0.2736653015740072    	-0.2638155899844017    	-0.4275070987678986    
0.6224829051986391    	0.9056517631941596    	0.35123616695515114    	-0.271246738243488    	-0.2614840751438803    	-0.4287525928772606    
0.6237473217318054    	0.903069878271065    	0.35489877497109446    	-0.26884854676071096    	-0.259172198931275    	-0.4300025672849471    
0.6250008543910954    	0.9004879933479704    	0.3585307642622539    	-0.2664700901288416    	-0.25687934727642525    	-0.4312570459477297    
0.6262438357739584    	0.8979061084248757    	0.3621330736927252    	-0.26411076208123324    	-0.25460493573332277    	-0.43251605302192125    
0.6274765828920723    	0.8953242235017811    	0.3657065978416498    	-0.2617699850504224    	-0.2523484075222069    	-0.43377961286567757    
0.6286993981808829    	0.8927423385786865    	0.36925218986347735    	-0.25944720831740564    	-0.25010923174545185    	-0.43504775004133306    
0.6299125704271962    	0.8901604536555918    	0.37277066412811627    	-0.25714190629907985    	-0.2478869017366459    	-0.4363204893177686    
0.6311163756212549    	0.8875785687324972    	0.37626279864979023    	-0.2548535769714647    	-0.24568093354056408    	-0.43759785567281606    
0.6323110777430571    	0.8849966838094026    	0.3797293373146892    	-0.25258174042836784    	-0.24349086452371016    	-0.4388798742956962    
0.6334969294870206    	0.8824147988863079    	0.38317099193408166    	-0.25032593755293897    	-0.24131625209368368    	-0.44016657058949354    
0.6346741729317116    	0.8798329139632133    	0.38658844416724286    	-0.2480857287644687    	-0.23915667249108397    	-0.44145797017366606    
0.6358430401597559    	0.8772510290401186    	0.38998234726644054    	-0.24586069289331539    	-0.23701171970493023    	-0.4427540988865935    
0.6370037538315985    	0.874669144117024    	0.39335332771335463    	-0.24365042611824383    	-0.2348810044482475    	-0.44405498278816313    
0.6381565277182674    	0.8720872591939294    	0.39670198672722323    	-0.24145454099104416    	-0.2327641532177911    	-0.445360648162392    
0.6393015671957781    	0.8695053742708347    	0.4000289016778088    	-0.23927266551796939    	-0.23066080740854517    	-0.44667112152009053    
0.6404390697052704    	0.8669234893477401    	0.40333462739117704    	-0.2371044423140934    	-0.22857062249851656    	-0.4479864296015649    
0.6415692251808107    	0.8643416044246455    	0.4066196973541944    	-0.23494952782661638    	-0.2264932672999952    	-0.44930659937935863    
0.642692216448671    	0.8617597195015508    	0.4098846248607827    	-0.23280759158788833    	-0.22442842323946238    	-0.45063165806103794    
0.6438082195995402    	0.8591778345784562    	0.4131299040679529    	-0.23067831553158719    	-0.22237578369838107    	-0.4519616330920162    
0.644917404335995    	0.8565959496553616    	0.4163560109695267    	-0.22856139336646825    	-0.22033505340948517    	-0.4532965521584227    
0.6460199342979277    	0.8540140647322669    	0.4195634043386077    	-0.22645652995931997    	-0.2183059478619438    	-0.45463644319001467    
0.6471159673666104    	0.8514321798091723    	0.4227525265792568    	-0.22436344078735357    	-0.21628819277346045    	-0.4559813343631327    
0.6482056559495232    	0.8488502948860777    	0.42592380453572604    	-0.2222818514137972    	-0.2142815235847415    	-0.45733125410370173    
0.6492891472478513    	0.846268409962983    	0.42907765025672584    	-0.22021149699112536    	-0.2122856849806053    	-0.45868623109027823    
0.6503665835070502    	0.8436865250398884    	0.43221446169638933    	-0.21815212181066085    	-0.2103004304557946    	-0.46004629425714283    
0.6514381022525563    	0.8411046401167938    	0.4353346234058644    	-0.21610347884669195    	-0.20832552187550207    	-0.4614114727974417    
0.6525038365111153    	0.8385227551936991    	0.438438507130936    	-0.21406532938017922    	-0.20636072911262038    	-0.4627817961663759    
0.6535639150193427    	0.8359408702706045    	0.441526472417356    	-0.21203744260198684    	-0.20440582966525395    	-0.4641572940844394    
0.6546184624197857    	0.8333589853475099    	0.4445988671819354    	-0.21001959523785033    	-0.20246060829518492    	-0.46553799654070865    
0.6556675994459601    	0.8307771004244152    	0.4476560282123115    	-0.20801157123364858    	-0.20052485672447268    	-0.46692393379618174    
0.656711443096739    	0.8281952155013206    	0.45069828167707643    	-0.2060131614196626    	-0.19859837331179658    	-0.4683151363871707    
0.6577501068011167    	0.825613330578226    	0.4537259435873699    	-0.20402416321374675    	-0.19668096276631059    	-0.4697116351287465    
0.6587837005735471    	0.8230314456551313    	0.4567393202412969    	-0.20204438033225025    	-0.19477243586896925    	-0.4711134611182383    
0.6598123311611208    	0.8204495607320367    	0.4597387086332335    	-0.20007362252788732    	-0.1928726092198324    	-0.4725206457387879    
0.6608361021825577    	0.817867675808942    	0.46272439686186795    	-0.19811170532068975    	-0.1909813049787012    	-0.47393322066295884    
0.6618551142598026    	0.8152857908858474    	0.46569666448050273    	-0.19615844977929986    	-0.18909835065428265    	-0.4753512178564056    
0.6628694651428151    	0.8127039059627528    	0.4686557828840386    	-0.19421368225877653    	-0.18722357885143276    	-0.47677466958159864    
0.6638792498276599    	0.8101220210396581    	0.4716020155991587    	-0.1922772342285012    	-0.1853568271052562    	-0.4782036084016088    
0.6648845606687344    	0.8075401361165635    	0.4745356186517317    	-0.19034894201700264    	-0.1834979376351154    	-0.4796380671839547    
0.6658854874849607    	0.8049582511934689    	0.47745684082010614    	-0.1884286466648546    	-0.18164675720282286    	-0.4810780791045089    
0.6668821176609443    	0.8023763662703742    	0.48036592396174355    	-0.18651619369920072    	-0.17980313689528105    	-0.4825236776514681    
0.6678745362429813    	0.7997944813472796    	0.48326310325918975    	-0.18461143298379154    	-0.17796693197991698    	-0.4839748966293886    
0.6688628260301536    	0.797212596424185    	0.48614860748544414    	-0.1827142185447094    	-0.1761380017366796    	-0.4854317701632852    
0.6698470676613366    	0.7946307115010903    	0.489022659251023    	-0.1808244084103136    	-0.17431620930374558    	-0.48689433270279775    
0.6708273396977402    	0.7920488265779957    	0.49188547522781545    	-0.17894186446992472    	-0.1725014215412899    	-0.4883626190264254    
0.6718037187016084    	0.789466941654901    	0.49473726642093785    	-0.17706645228067047    	-0.17069350884528356    	-0.4898366642458302    
0.6727762793112075    	0.7868850567318064    	0.49757823828126424    	-0.1751980410299433    	-0.16889234511130252    	-0.4913165038102111    
0.6737450943123926    	0.7843031718087118    	0.5004085910023555    	-0.17333650331003708    	-0.1670978075172756    	-0.4928021735107499    
0.6747102347066865    	0.7817212868856172    	0.5032285196724856    	-0.17148171503420084    	-0.16530977644255945    	-0.4942937094851315    
0.675671769776381    	0.7791394019625225    	0.5060382144609096    	-0.16963355531547136    	-0.16352813535113242    	-0.49579114822213755    
0.6766297671467614    	0.7765575170394279    	0.5088378607928362    	-0.16779190635392516    	-0.16175277068290433    	-0.49729452656631734    
0.6775842928454147    	0.7739756321163332    	0.511627639530555    	-0.1659566533148596    	-0.15998357173628225    	-0.49880388172273704    
0.6785354113590455    	0.7713937471932386    	0.514407727106059    	-0.16412768425298657    	-0.15822043059509244    	-0.500319251261807    
0.6794831856872577    	0.768811862270144    	0.5171782956961102    	-0.16230488999114756    	-0.15646324201166073    	-0.5018406731241918    
0.6804276773953787    	0.7662299773470493    	0.5199395133925336    	-0.16048816400284505    	-0.15471190329357187    	-0.5033681856258014    
0.6813689466633823    	0.7636480924239547    	0.5226915442584311    	-0.15867740240495123    	-0.15296631429664065    	-0.5049018274628686    
0.6823070523335142    	0.7610662075008601    	0.5254345485590156    	-0.1568725037744986    	-0.15122637724829646    	-0.5064416377171094    
0.6832420519562076    	0.7584843225777654    	0.5281686828269869    	-0.15507336912922068    	-0.14949199672882452    	-0.5079876558609752    
0.6841740018335021    	0.7559024376546708    	0.5308941000181766    	-0.15327990181532547    	-0.14776307956317847    	-0.5095399217629915    
0.6851029570609899    	0.7533205527315762    	0.5336109496048225    	-0.15149200745616745    	-0.14603953477149978    	-0.5110984756931893    
0.686028971567775    	0.7507386678084815    	0.5363193777124431    	-0.14970959385533197    	-0.14432127347569035    	-0.5126633583286307    
0.686952098155418    	0.7481567828853869    	0.5390195272060934    	-0.1479325709493247    	-0.14260820885380465    	-0.5142346107590275    
0.6878723885345934    	0.7455748979622923    	0.5417115378091145    	-0.14616085072547885    	-0.14090025606091183    	-0.5158122744924591    
0.6887898933605797    	0.7429930130391976    	0.5443955461951292    	-0.14439434716545047    	-0.13919733217462438    	-0.517396391461189    
0.6897046622677275    	0.740411128116103    	0.54707168609546    	-0.1426329761722676    	-0.13749935612477326    	-0.5189870040275827    
0.6906167439019639    	0.7378292431930084    	0.5497400883649527    	-0.14087665553701115    	-0.13580624866128777    	-0.5205841549901293    
0.6915261859523756    	0.7352473582699137    	0.5524008811044078    	-0.1391253048479679    	-0.1341179322666184    	-0.5221878875895678    
0.692433035181772    	0.7326654733468191    	0.5550541897166753    	-0.1373788454650967    	-0.13243433113112202    	-0.5237982455151228    
0.6933373374555205    	0.7300835884237244    	0.5577001370072533    	-0.13563720044826716    	-0.13075537108388335    	-0.5254152729108493    
0.6942391377699231    	0.7275017035006298    	0.5603388432542407    	-0.1339002945156824    	-0.1290809795526342    	-0.5270390143820902    
0.6951384802791887    	0.7249198185775352    	0.5629704262766692    	-0.13216805400251952    	-0.12741108552388258    	-0.5286695150020492    
0.6960354083215495    	0.7223379336544405    	0.5655950015213611    	-0.13044040680018842    	-0.12574561948435758    	-0.5303068203184808    
0.6969299644442881    	0.7197560487313459    	0.5682126821361814    	-0.12871728230810672    	-0.12408451337452009    	-0.5319509763604994    
0.6978221904279875    	0.7171741638082513    	0.5708235790149643    	-0.12699861141302332    	-0.1224277005686305    	-0.5336020296455128    
0.698712127310028    	0.7145922788851566    	0.5734278008829521    	-0.12528432642707593    	-0.12077511581503575    	-0.535260027186279    
0.6995998154068028    	0.712010393962062    	0.5760254543412537    	-0.12357436106554907    	-0.11912669521472774    	-0.5369250164980914    
0.7004852943358111    	0.7094285090389674    	0.5786166439613438    	-0.12186865037446733    	-0.11748237615154267    	-0.5385970456060954    
0.7013686030364862    	0.7068466241158727    	0.581201472292396    	-0.12016713074409013    	-0.11584209730517014    	-0.5402761630527377    
0.7022497797903535    	0.7042647391927781    	0.5837800399579567    	-0.11846973983239678    	-0.1142057985773921    	-0.541962417905352    
0.7031288622408334    	0.7016828542696835    	0.5863524456978283    	-0.11677641654300505    	-0.11257342107079615    	-0.5436558597638849    
0.7040058874120476    	0.6991009693465888    	0.5889187864138612    	-0.11508710099818631    	-0.11094490706276194    	-0.5453565387687629    
0.704880891727104    	0.6965190844234942    	0.5914791572214332    	-0.11340173450567072    	-0.1093201999734611    	-0.5470645056089073    
0.7057539110258586    	0.6939371995003996    	0.5940336515332327    	-0.11172025949262589    	-0.10769924430221212    	-0.5487798115298959    
0.7066249805819758    	0.6913553145773049    	0.5965823610275319    	-0.1100426195544438    	-0.10608198567451133    	-0.5505025083422781    
0.707494135119451    	0.6887734296542103    	0.5991253757430175    	-0.1083687593764335    	-0.10446837076654403    	-0.5522326484300455    
0.7083614088286572    	0.6861915447311157    	0.6016627842175203    	-0.10669862461113684    	-0.10285834718691589    	-0.5539702847592612    
0.7092268353820937    	0.683609659808021    	0.6041946732838784    	-0.10503216209821521    	-0.10125186368862549    	-0.555715470886853    
0.710090447949068    	0.6810277748849264    	0.6067211283530585    	-0.1033693195960094    	-9.96488699102858800e-2	-0.5574682609695721    
0.7109522792105063    	0.6784458899618317    	0.6092422333494552    	-0.10171004586105115    	-9.80493164527743700e-2	-0.5592287097731219    
0.7118123613730457    	0.6758640050387371    	0.6117580707454767    	-0.10005429062756906    	-9.64531548594760300e-2	-0.5609968726814626    
0.7126707261825387    	0.6732821201156425    	0.6142687216249066    	-9.84020045576320200e-2	-9.48603375682215400e-2	-0.5627728057062917    
0.7135274049377172    	0.6707002351925478    	0.616774265702854    	-9.67531392348631800e-2	-9.32708179052275100e-2	-0.564556565496709    
0.7143824285026414    	0.6681183502694532    	0.619274781365644    	-9.5107647136997500e-2	-9.16845500586415100e-2	-0.5663482093490663    
0.715235827319668    	0.6655364653463586    	0.6217703457052334    	-9.34654816144345600e-2	-9.01014890578670800e-2	-0.5681477952170091    
0.7160876314211605    	0.6629545804232639    	0.6242610345507068    	-9.18265968704536800e-2	-8.85215907544907300e-2	-0.569955381721713    
0.716937870441642    	0.6603726955001693    	0.6267469224887555    	-9.01909479528864500e-2	-8.69448118142542900e-2	-0.5717710281623206    
0.717786573629045    	0.6577908105770747    	0.6292280829201872    	-8.85584907088578500e-2	-8.53711096734249800e-2	-0.5735947945265824    
0.7186337698560779    	0.65520892565398    	0.6317045880658725    	-8.69291817902053600e-2	-8.38004425440194200e-2	-0.5754267415017065    
0.7194794876305957    	0.6526270407308854    	0.6341765090009243    	-8.53029786296714100e-2	-8.223276939085300e-2	-0.5772669304854245    
0.7203237551067658    	0.6500451558077908    	0.6366439156877265    	-8.3679839419039290e-2	-8.06680499104627200e-2	-0.5791154235972755    
0.7211666000949057    	0.6474632708846961    	0.6391068770064929    	-8.20597230884127800e-2	-7.91062445111325700e-2	-0.5809722836901141    
0.7220080500715308    	0.6448813859616015    	0.6415654607601105    	-8.04425893114203200e-2	-7.7547314317910400e-2	-0.5828375743618508    
0.7228481321892458    	0.6422995010385069    	0.6440197337263457    	-7.88283984629002200e-2	-7.59912211318161100e-2	-0.5847113599674255    
0.723686873285896    	0.6397176161154122    	0.6464697616607321    	-7.72171116251638500e-2	-7.4437927435879400e-2	-0.5865937056310241    
0.7245242998941825    	0.6371357311923176    	0.6489156093288915    	-7.56086905652909800e-2	-7.28873963732523700e-2	-0.5884846772585411    
0.7253604382502934    	0.634553846269223    	0.6513573405453296    	-7.4003097704963890e-2	-7.1339591718129200e-2	-0.5903843415502968    
0.726195314302928    	0.6319719613461283    	0.6537950181586313    	-7.24002961442967800e-2	-6.97944778987180700e-2	-0.5922927660140116    
0.7270289537216634    	0.6293900764230337    	0.6562287041080451    	-7.08002496136183200e-2	-6.82520199507590200e-2	-0.5942100189780486    
0.7278613819054365    	0.626808191499939    	0.6586584594277715    	-6.920292247766501e-2	-6.67121835215664900e-2	-0.5961361696049265    
0.7286926239906035    	0.6242263065768444    	0.6610843442699226    	-6.76082797206809600e-2	-6.51749348556652800e-2	-0.5980712879051138    
0.729522704858931    	0.6216444216537498    	0.6635064179186968    	-6.60162869402342300e-2	-6.36402407888294600e-2	-0.6000154447511048    
0.7303516491455041    	0.6190625367306551    	0.6659247388250993    	-6.44269103204048400e-2	-6.21080687222355100e-2	-0.6019687118917945    
0.7311794812457983    	0.6164806518075605    	0.6683393646249058    	-6.28401166208925900e-2	-6.05783866119620200e-2	-0.6039311619671495    
0.7320062253239368    	0.6138987668844659    	0.6707503521205878    	-6.125587320334905000e-2	-5.90511629943740700e-2	-0.6059028685231881    
0.7328319053192139    	0.6113168819613712    	0.6731577573474288    	-5.96741479717851200e-2	-5.75263669286755200e-2	-0.6078839060272773    
0.7336565449536467    	0.6087349970382766    	0.6755616355627672    	-5.809490939087966000e-2	-5.60039680145587600e-2	-0.6098743498837528    
0.7344801677386692    	0.606153112115182    	0.6779620412701013    	-5.65181264685678400e-2	-5.448393637541971000e-2	-0.611874276449871    
0.7353027969820437    	0.6035712271920873    	0.6803590282336688    	-5.49437687483749200e-2	-5.2966242650967500e-2	-0.6138837630521017    
0.7361244557947297    	0.6009893422689927    	0.6827526494937547    	-5.337180630097504000e-2	-5.145085798908711000e-2	-0.6159028880027707    
0.7369451670969657    	0.5984074573458981    	0.6851429573815985    	-5.18022097153672100e-2	-4.993775403733291500e-2	-0.6179317306170603    
0.737764953625182    	0.5958255724228034    	0.6875300035446651    	-5.023495008051694000e-2	-4.84269029252311100e-2	-0.6199703712303777    
0.7385838379380341    	0.5932436874997088    	0.6899138389251381    	-4.86699990128959500e-2	-4.6918277290828203e-2	-0.6220188912161003    
0.7394018424226015    	0.5906618025766142    	0.6922945138394409    	-4.71073285831607200e-2	-4.541185021000848600e-2	-0.624077373003709    
0.740218989300313    	0.5880799176535195    	0.6946720779151093    	-4.55469113852037530e-2	-4.390759526306009500e-2	-0.626145900097318    
0.7410353006333881    	0.5854980327304249    	0.6970465801592239    	-4.398872047416422000e-2	-4.24054864749167100e-2	-0.6282245570946127    
0.741850798330159    	0.5829161478073303    	0.6994180689456518    	-4.243272938450714500e-2	-4.090549833258605400e-2	-0.6303134297062067    
0.7426655041510805    	0.5803342628842356    	0.7017865920323183    	-4.0878912118762100e-2	-3.94076057742939200e-2	-0.6324126047754276    
0.7434794397143988    	0.577752377961141    	0.7041521965929596    	-3.9327243121439200e-2	-3.791178416433893500e-2	-0.634522170298545    
0.7442926265016176    	0.5751704930380463    	0.7065149291830386    	-3.77776973185791500e-2	-3.64180093312191900e-2	-0.6366422154454515    
0.7451050858630921    	0.5725886081149517    	0.7088748357974275    	-3.62302500656645930e-2	-3.49262575174182900e-2	-0.6387728305808086    
0.7459168390235289    	0.5700067231918571    	0.7112319618580796    	-3.46848771654493500e-2	-3.34365053965929300e-2	-0.6409141072856708    
0.746727907086959    	0.5674248382687624    	0.7135863522209459    	-3.31415548660130570e-2	-3.19487300716975200e-2	-0.6430661383796015    
0.7475383110424717    	0.5648429533456678    	0.715938051211274    	-3.16002598311976500e-2	-3.046290904648474300e-2	-0.6452290179432915    
0.7483480717690587    	0.5622610684225732    	0.7182871025907787    	-3.00609691782800500e-2	-2.897902026182231000e-2	-0.647402841341698    
0.7491572100408719    	0.5596791834994785    	0.7206335496141965    	-2.85236604266754100e-2	-2.74970420462424800e-2	-0.6495877052477154    
0.7499657465322801    	0.5570972985763839    	0.7229774350068008    	-2.698831152547931400e-2	-2.60169531424929700e-2	-0.6517837076663918    
0.7507737018228119    	0.5545154136532893    	0.7253188009885528    	-2.545490083425910300e-2	-2.453873268901962700e-2	-0.6539909479597117    
0.7515810964022834    	0.5519335287301946    	0.7276576892717588    	-2.392340713052457400e-2	-2.306236022716823300e-2	-0.6562095268719538    
0.7523879506754514    	0.5493516438071    	0.7299941410794639    	-2.239380959598745400e-2	-2.15878156879385500e-2	-0.6584395465556449    
0.7531942849669768    	0.5467697588840054    	0.7323281971492717    	-2.086608781770513700e-2	-2.011507939308687700e-2	-0.6606811105981261    
0.7540001195263457    	0.5441878739609107    	0.7346598977366057    	-1.93402217897400100e-2	-1.86441320567256600e-2	-0.6629343240487462    
0.7548054745323934    	0.5416059890378161    	0.7369892826320851    	-1.781619190030828400e-2	-1.717495477293484700e-2	-0.665199293446703    
0.7556103700982073    	0.5390241041147215    	0.7393163911621804    	-1.62939789360268870e-2	-1.570752901985594800e-2	-0.6674761268495498    
0.7564148262757426    	0.5364422191916268    	0.7416412622007716    	-1.477356407497096000e-2	-1.424183665299938500e-2	-0.669764933862386    
0.7572188630605093    	0.5338603342685322    	0.7439639341643265    	-1.32549288961828720e-2	-1.277785991441127100e-2	-0.6720658256677526    
0.758022500396069    	0.5312784493454376    	0.7462844450336198    	-1.173805536244928200e-2	-1.131558141607036400e-2	-0.6743789150562527    
0.7588257581790093    	0.5286965644223429    	0.7486028323530056    	-1.022292582600366800e-2	-9.854984145385326000e-3	-0.6767043164579165    
0.7596286562627983    	0.5261146794992483    	0.7509191332328504    	-8.709523029947819000e-3	-8.39605146656508000e-3	-0.6790421459743365    
0.7604312144631269    	0.5235327945761536    	0.7532333843619714    	-7.1978301011555780000e-3	-6.938767113777944000e-3	-0.6813925214115917    
0.7612334525620849    	0.520950909653059    	0.7555456220098965    	-5.687830552188298000e-3	-5.483115192998156000e-3	-0.6837555623139862    
0.7620353903124937    	0.5183690247299644    	0.7578558820309025    	-4.179508281591173000e-3	-4.029080182291533400e-3	-0.6861313899986261    
0.7628370474426845    	0.5157871398068697    	0.7601641998750048    	-2.67284756767973030e-3	-2.5766469258255986000e-3	-0.6885201275908608    
0.763638443660954    	0.5132052548837751    	0.76247061057948    	-1.1678330814740376000e-3	-1.1258006463382708000e-3	-0.6909219000606117    
0.764439598659904    	0.5106233699606805    	0.7647751487915235    	3.35550131619578250000e-4	3.2347307252111880000e-4	-0.6933368342596193    
0.7652405321211715    	0.5080414850375858    	0.7670778487551617    	1.8373166339901867000e-3	1.7711882690147895000e-3	-0.6957650589596334    
0.7660412637196525    	0.5054596001144912    	0.7693787443273528    	3.3374806077002694000e-3	3.2173586147670186000e-3	-0.6982067048915763    
0.766841813128144    	0.5028777151913966    	0.771677868974933    	4.836055846788969700e-3	4.661997407344409000e-3	-0.7006619047857103    
0.7676422000217642    	0.5002958302683019    	0.7739752557859142    	6.333055764150003000e-3	6.105117576886254000e-3	-0.7031307934128368    
0.7684424440824607    	0.4977139453452073    	0.7762709374607796    	7.828493378318963000e-3	7.546731673367391000e-3	-0.705613507626564    
0.7692425650035905    	0.4951320604221126    	0.7785649463230104    	9.32238131941999000e-3	8.986851872330837000e-3	-0.7081101864066722    
0.7700425824942717    	0.4925501754990179    	0.7808573143270687    	1.081473183279700e-2	1.042548997838832500e-2	-0.7106209709036135    
0.7708425162841969    	0.4899682905759232    	0.7831480730490409    	1.230555676484406500e-2	1.186265741156067300e-2	-0.7131460044841812    
0.7716423861277117    	0.48738640565282854    	0.7854372537004297    	1.379486757271794200e-2	1.32983652166407400e-2	-0.7156854327783857    
0.772442211808998    	0.48480452072973385    	0.7877248871192634    	1.528267531026541400e-2	1.473262404962727400e-2	-0.7182394037275752    
0.7732420131460418    	0.48222263580663915    	0.7900110037685147    	1.676899062247291800e-2	1.61654441723743100e-2	-0.720808067633842    
0.7740418099959565    	0.47964075088354446    	0.7922956337656948    	1.82538237697383200e-2	1.759683547598933600e-2	-0.7233915772107545    
0.7748416222588574    	0.4770588659604498    	0.7945788068516009    	1.973718459274344500e-2	1.902680744697016200e-2	-0.7259900876354592    
0.7756414698833444    	0.4744769810373551    	0.7968605524120995    	2.121908252875513400e-2	2.045536918291923600e-2	-0.728603756602196    
0.7764413728705002    	0.4718950961142604    	0.7991408994613256    	2.269952659082541400e-2	2.188252937249246500e-2	-0.7312327443772738    
0.7772413512791376    	0.4693132111911657    	0.8014198766585057    	2.41785253793680150e-2	2.330829630655906200e-2	-0.7338772138555556    
0.7780414252305304    	0.466731326268071    	0.8036975122982922    	2.56560870677618900e-2	2.473267786432320500e-2	-0.7365373306184994    
0.7788416149130871    	0.4641494413449763    	0.8059738343164503    	2.71322194033632670e-2	2.6155681514299700e-2	-0.7392132629938106    
0.7796419405873978    	0.46156755642188163    	0.8082488702786713    	2.860692969127353600e-2	2.757731429866605600e-2	-0.7419051821167604    
0.7804424225912943    	0.45898567149878694    	0.8105226473994053    	3.00802248081109400e-2	2.899758284653853000e-2	-0.7446132619932189    
0.7812430813445783    	0.45640378657569225    	0.8127951925204281    	3.15521111758498500e-2	3.04164933487529600e-2	-0.7473376795644712    
0.7820439373544208    	0.45382190165259756    	0.8150665321225385    	3.30225947681177800e-2	3.18340515639351500e-2	-0.750078614773871    
0.7828450112201167    	0.45124001672950287    	0.8173366923163715    	3.4491681096254700e-2	3.325026280506193600e-2	-0.7528362506353942    
0.7836463236388517    	0.4486581318064082    	0.8196056988421407    	3.595937520328900700e-2	3.46651319336539500e-2	-0.7556107733041604    
0.784447895410332    	0.4460762468833135    	0.8218735770783987    	3.74256816680667070e-2	3.6078663363756200e-2	-0.7584023721489911    
0.7852497474426925    	0.4434943619602188    	0.8241403520090391    	3.889060456634673700e-2	3.749086102443366400e-2	-0.7612112398270728    
0.7860519007575404    	0.4409124770371241    	0.8264060482640092    	4.03541475064687500e-2	3.89017283941552900e-2	-0.764037572360799    
0.7868543764957847    	0.4383305921140294    	0.8286706900771987    	4.181631358141401600e-2	4.03112684545803300e-2	-0.7668815692168706    
0.7876571959229555    	0.4357487071909347    	0.8309343013008016    	4.32771053778460650e-2	4.171948369927358500e-2	-0.769743433387732    
0.78846038043499    	0.43316682226784003    	0.833196905401068    	4.47365249660780800e-2	4.312637612403391600e-2	-0.7726233714754281    
0.7892639515642785    	0.43058493734474534    	0.8354585254573034    	4.61945738930249200e-2	4.4531947220099900e-2	-0.7755215937779676    
0.7900679309852305    	0.42800305242165065    	0.8377191841255747    	4.76512531403441350e-2	4.59361979337974400e-2	-0.7784383143782827    
0.7908723405203547    	0.42542116749855596    	0.8399789036845837    	4.91065631642290560e-2	4.733912870490064600e-2	-0.781373751235882    
0.7916772021464654    	0.4228392825754613    	0.8422377059886672    	5.05605038422018100e-2	4.87407394153398500e-2	-0.7843281262812922    
0.7924825380008764    	0.4202573976523666    	0.8444956124837278    	5.20130744828514300e-2	5.01410293985892200e-2	-0.7873016655133931    
0.7932883703877216    	0.4176755127292719    	0.8467526441782937    	5.346427379057200e-2	5.153999740567405000e-2	-0.7902945990997507    
0.7940947217843879    	0.4150936278061772    	0.8490088216684087    	5.4914099884020900e-2	5.29376416229646600e-2	-0.7933071614800624    
0.7949016148483556    	0.4125117428830825    	0.8512641650974638    	5.636255024910825000e-2	5.43339596268578300e-2	-0.7963395914728292    
0.7957090724235867    	0.4099298579599878    	0.8535186941666152    	5.780962174302848000e-2	5.57289483876632900e-2	-0.7993921323853764    
0.7965171175476916    	0.40734797303689313    	0.8557724281165022    	5.92553105688105600e-2	5.712260424506987000e-2	-0.8024650321273518    
0.797325773458901    	0.40476608811379844    	0.8580253857290439    	6.06996122701428800e-2	5.85149229031567400e-2	-0.8055585433278303    
0.7981350636032325    	0.40218420319070375    	0.8602775853065228    	6.2142521703290300e-2	5.99058994033211400e-2	-0.8086729234561675    
0.7989450116418395    	0.39960231826760906    	0.8625290446546527    	6.35840330128132100e-2	6.129552810087135000e-2	-0.8118084349467446    
0.7997556414586844    	0.39702043334451437    	0.8647797810987882    	6.5024139640103800e-2	6.2683802673255800e-2	-0.8149653453277556    
0.8005669771680259    	0.3944385484214197    	0.8670298114307686    	6.64628342627426200e-2	6.4070716061602200e-2	-0.8181439273541983    
0.8013790431225903    	0.391856663498325    	0.8692791519402755    	6.79001088176852200e-2	6.54562604930697400e-2	-0.8213444591452304    
0.8021918639213634    	0.3892747785752303    	0.8715278183626537    	6.93359544412902700e-2	6.68404274230356400e-2	-0.824567224326066    
0.803005464418223    	0.3866928936521356    	0.8737758258778383    	7.07703614596152600e-2	6.82232075257401800e-2	-0.8278125121745965    
0.8038198697301236    	0.3841110087290409    	0.8760231891323669    	7.22033194022432200e-2	6.96045907076157100e-2	-0.8310806177729186    
0.8046351052459919    	0.3815291238059462    	0.8782699221364643    	7.36348168904722900e-2	7.09845659995005400e-2	-0.8343718421639768    
0.8054511966358051    	0.37894723888285153    	0.8805160383262539    	7.50648416904487900e-2	7.23631216078596300e-2	-0.83768649251352    
0.8062681698593469    	0.37636535395975684    	0.882761550534329    	7.64933806749821400e-2	7.37402448779738200e-2	-0.8410248822776001    
0.8070860511762763    	0.37378346903666215    	0.88500647091625    	7.79204197399736600e-2	7.5115922213376600e-2	-0.8443873313758294    
0.8079048671552549    	0.37120158411356746    	0.8872508109908149    	7.93459438355600200e-2	7.64901391058765400e-2	-0.8477741663706486    
0.8087246446842342    	0.36861969919047277    	0.8894945816044395    	8.0769936920205200e-2	7.78628800913017100e-2	-0.8511857206528483    
0.8095454109807081    	0.3660378142673781    	0.8917377928774138    	8.21923818967056900e-2	7.92341286878079900e-2	-0.8546223346336109    
0.8103671936019803    	0.3634559293442834    	0.8939804542211596    	8.36132606191793100e-2	8.06038674026164900e-2	-0.8580843559433518    
0.8111900204564653    	0.3608740444211887    	0.8962225742871104    	8.50325538306452300e-2	8.19720776718401200e-2	-0.861572139637646    
0.8120139198144576    	0.358292159498094    	0.8984641609550233    	8.64502411405658300e-2	8.33387398388337800e-2	-0.8650860484105504    
0.8128389203198355    	0.3557102745749993    	0.9007052212860786    	8.78663009662430500e-2	8.47038330976999100e-2	-0.8686264528156383    
0.8136650510018671    	0.35312838965190463    	0.902945761528354    	8.92807105264869800e-2	8.60673354871850400e-2	-0.8721937314950882    
0.8144923412873946    	0.35054650472880994    	0.9051857870452372    	9.06934457578426400e-2	8.74292238099216900e-2	-0.8757882714171746    
0.8153208210135297    	0.34796461980571525    	0.9074253023033667    	9.210448128983700e-2	8.87894736085662600e-2	-0.8794104681225413    
0.816150520440543    	0.34538273488262056    	0.909664310851174    	9.351379041063100e-2	9.01480591326873100e-2	-0.8830607259796435    
0.8169814702652358    	0.34280084995952587    	0.9119028152496552    	9.49213449844193500e-2	9.15049532591383200e-2	-0.8867394584497753    
0.8178137016348713    	0.3402189650364312    	0.9141408170796609    	9.63271154447894600e-2	9.28601274856556400e-2	-0.8904470883621147    
0.8186472461613481    	0.3376370801133365    	0.9163783168473001    	9.77310706859520600e-2	9.42135518260038800e-2	-0.8941840481992468    
0.8194821359360062    	0.3350551951902418    	0.9186153139887774    	9.91331780527712400e-2	9.55651948003648500e-2	-0.8979507803936446    
0.8203184035448605    	0.3324733102671471    	0.9208518068081618    	0.10053340326330124    	9.69150233606622700e-2	-0.9017477376356187    
0.8211560820844277    	0.3298914253440524    	0.923087792424001    	0.10193171033957321    	9.82630028238398200e-2	-0.9055753831932721    
0.8219952051776975    	0.3273095404209577    	0.9253232667306396    	0.10332806155294211    	9.96090968191749600e-2	-0.9094341912450232    
0.8228358069913394    	0.32472765549786303    	0.9275582243457285    	0.10472241735438918    	0.10095326722108999    	-0.9133246472252986    
0.8236779222529875    	0.32214577057476834    	0.929792658542812    	0.10611473628982451    	0.10229547406750306    	-0.9172472481840228    
0.8245215862691504    	0.31956388565167365    	0.9320265612195967    	0.10750497495044636    	0.10363567551197406    	-0.9212025031605731    
0.8253668349441143    	0.31698200072857896    	0.9342599228142733    	0.10889308787015885    	0.10497382772481456    	-0.9251909335729034    
0.826213704799106    	0.31440011580548427    	0.9364927322438212    	0.11027902744471521    	0.10630988481514114    	-0.92921307362258    
0.8270622329924827    	0.3118182308823896    	0.9387249768542228    	0.11166274386174015    	0.10764379876341645    	-0.9332694707165184    
0.8279124573402438    	0.3092363459592949    	0.9409566423216937    	0.11304418498144993    	0.10897551930646232    	-0.9373606859062542    
0.828764416338023    	0.3066544610362002    	0.9431877126087322    	0.1144232962707093    	0.11030499387389014    	-0.9414872943456278    
0.8296181491831154    	0.3040725761131055    	0.9454181698612439    	0.11580002067812856    	0.11163216746769344    	-0.9456498857678203    
0.8304736957977361    	0.3014906911900108    	0.9476479943342649    	0.11717429853652879    	0.11295698256822351    	-0.9498490649827291    
0.8313310968531105    	0.2989088062669161    	0.9498771643010654    	0.11854606744795491    	0.11427937902334107    	-0.9540854523957335    
0.8321903937946208    	0.29632692134382144    	0.9521056559625899    	0.1199152621679691    	0.11559929393687418    	-0.9583596845489608    
0.8330516288676381    	0.29374503642072675    	0.9543334433539777    	0.12128181448633964    	0.11691666155360136    	-0.9626724146862403    
0.8339148451446808    	0.29116315149763206    	0.9565604982243922    	0.12264565307971137    	0.11823141311722463    	-0.9670243133429934    
0.8347800865533307    	0.28858126657453737    	0.95878678993972    	0.12400670338638932    	0.11954347674965993    	-0.9714160689623981    
0.8356473979057673    	0.2859993816514427    	0.961012285364023    	0.12536488745825572    	0.12085277730828392    	-0.9758483885392404    
0.8365168249289199    	0.283417496728348    	0.9632369487409679    	0.126720123812048    	0.12215923624256475    	-0.9803219982929616    
0.8373884142961531    	0.2808356118052533    	0.9654607415437649    	0.12807232724761186    	0.12346277141885653    	-0.9848376443715053    
0.8382622136604563    	0.2782537268821586    	0.9676836223742904    	0.12942140871383415    	0.12476329699115751    	-0.9893960935876669    
0.8391382716886441    	0.2756718419590639    	0.9699055467693828    	0.1307672750807388    	0.1260607231814087    	-0.9939981341897693    
0.8400166380972816    	0.2730899570359692    	0.9721264670833394    	0.13210982898605775    	0.1273549561315871    	-0.9986445766685993    
0.8408973636899542    	0.27050807211287453    	0.9743463323098754    	0.13344896861992123    	0.1286458976961451    	-1.0033362546026705    
0.8417805003963489    	0.26792618718977984    	0.9765650879117737    	0.13478458751542483    	0.12993344524011574    	-1.0080740255440237    
0.8426661013130768    	0.26534430226668515    	0.9787826756157179    	0.136116574302641    	0.13121749140197758    	-1.0128587719469127    
0.843554220745776    	0.26276241734359046    	0.9809990332678029    	0.13744481252202678    	0.13249792391377824    	-1.0176914021418983    
0.844444914253976    	0.26018053242049577    	0.983214094553403    	0.138769180299427    	0.1337746252878349    	-1.0225728513580346    
0.8453382386972303    	0.2575986474974011    	0.9854277888512123    	0.14008955015398192    	0.1350474726315557    	-1.027504082796034    
0.8462342522837972    	0.2550167625743064    	0.9876400409252221    	0.14140578864142486    	0.13631633730357562    	-1.0324860887554808    
0.8471330146212974    	0.2524348776512117    	0.9898507707371154    	0.14271775611581786    	0.13758108468406782    	-1.0375198918194057    
0.8480345867700123    	0.24985299272811703    	0.9920598931533487    	0.14402530638333644    	0.13884157384098927    	-1.0426065460997498    
0.8489390312984804    	0.24727110780502237    	0.99426731764686    	0.14532828634837966    	0.14009765718892797    	-1.0477471385475186    
0.8498464123419281    	0.2446892228819277    	0.9964729480247304    	0.14662653568280226    	0.14134918017024    	-1.0529427903316997    
0.8507567956633835    	0.24210733795883305    	0.9986766820946368    	0.14791988643125337    	0.1425959808745928    	-1.0581946582913178    
0.8516702487174361    	0.23952545303573838    	1.0008784113168634    	0.14920816259942724    	0.1438378896420356    	-1.063503936465337    
0.8525868407181783    	0.23694356811264372    	1.0030780204495402    	0.15049117973136195    	0.14507472865551174    	-1.0688718577054686    
0.8535066427100028    	0.23436168318954906    	1.0052753871550837    	0.1517687444450809    	0.1463063114932135    	-1.0742996953773367    
0.8544297276409595    	0.2317797982664544    	1.0074703815812693    	0.1530406539403098    	0.147532442654017    	-1.079788765155875    
0.8553561704416643    	0.22919791334335973    	1.0096628659289673    	0.15430669548730308    	0.14875291706470684    	-1.0853404269212892    
0.8562860481072285    	0.22661602842026507    	1.0118526939460613    	0.15556664583883267    	0.14996751951312848    	-1.090956086762416    
0.8572194397833278    	0.2240341434971704    	1.014039710461562    	0.15682027067823404    	0.15117602411609998    	-1.0966371990948716    
0.858156426857807    	0.22145225857407574    	1.016223750816772    	0.1580673239589649    	0.1523781936827413    	-1.1023852689019673    
0.8590970930561673    	0.21887037365098108    	1.0184046402710458    	0.15930754721487841    	0.15357377904957203    	-1.1082018541070324    
0.8600415245428842    	0.21628848872788642    	1.0205821934081778    	0.16054066886529356    	0.1547625184105934    	-1.1140885680865011    
0.8609898100279872    	0.21370660380479176    	1.0227562134312327    	0.1617664034032454    	0.15594413653475514    	-1.120047082333909    
0.8619420408798564    	0.2111247188816971    	1.0249264914668976    	0.1629844505870411    	0.1571183439866085    	-1.1260791292858034    
0.8628983112440745    	0.20854283395860243    	1.0270928057868833    	0.16419449454280877    	0.15828483626115641    	-1.1321865053215223    
0.8638587181694102    	0.20596094903550777    	1.0292549209617727    	0.16539620279236256    	0.15944329284670722    	-1.1383710739498385    
0.8648233617408728    	0.2033790641124131    	1.0314125869788235    	0.16658922523795072    	0.16059337624616354    	-1.1446347691966183    
0.8657923452205529    	0.20079717918931844    	1.0335655382819569    	0.167773193061404    	0.16173473091579238    	-1.1509795992088985    
0.8667657751970768    	0.19821529426622378    	1.0357134927057405    	0.1689477175086638    	0.16286698209350026    	-1.1574076500921924    
0.8677437617438766    	0.19563340934312912    	1.0378561503893806    	0.1701123886455041    	0.16398973459933897    	-1.1639210899993726    
0.8687264185872026    	0.19305152442003445    	1.0399931925366033    	0.17126677394940065    	0.16510257147805607    	-1.170522173491185    
0.8697138632845428    	0.1904696394969398    	1.0421242801170094    	0.1724104168324666    	0.16620505257519258    	-1.1772132461903437    
0.8707062174143272    	0.18788775457384513    	1.0442490524498684    	0.17354283503554116    	0.16729671298897142    	-1.1839967497532418    
0.8717036067773849    	0.18530586965075047    	1.0463671256921594    	0.17466351891477455    	0.16837706141855124    	-1.1908752271856615    
0.8727061616120344    	0.1827239847276558    	1.048478091114723    	0.17577192950268858    	0.16944557829487294    	-1.197851328531433    
0.8737140168228908    	0.18014209980456114    	1.0505815133651768    	0.17686749654228598    	0.17050171388552504    	-1.2049278169658995    
0.8747273122247667    	0.17756021488146648    	1.0526769284766715    	0.17794961625190484    	0.17154488614004504    	-1.212107575329252    
0.8757461928034929    	0.17497832995837181    	1.0547638417487055    	0.1790176489452127    	0.17257447839557416    	-1.2193936131383907    
0.8767708089942844    	0.17239644503527715    	1.056841725406651    	0.18007091641236644    	0.17358983685227425    	-1.2267890741200094    
0.877801316979568    	0.1698145601121825    	1.0589100161143872    	0.18110869913481922    	0.17459026788837861    	-1.2342972443120865    
0.8788378790081781    	0.16723267518908783    	1.0609681121817878    	0.18213023317360974    	0.17557503506047767    	-1.2419215607860512    
0.8798806637369957    	0.16465079026599316    	1.063015370575065    	0.18313470683806918    	0.176543355892125    	-1.2496656210475625    
0.8809298465981297    	0.1620689053428985    	1.0650511036099917    	0.18412125701186197    	0.17749439833211067    	-1.2575331931802765    
0.8819856101927915    	0.15948702041980384    	1.0670745753534543    	0.18508896516066278    	0.17842727690582916    	-1.2655282268041872    
0.8830481447154559    	0.15690513549670917    	1.0690849976751917    	0.18603685295973574    	0.17934104850022992    	-1.2736548649283317    
0.8841176484101276    	0.1543232505736145    	1.071081525885167    	0.18696387747503931    	0.18023470771836314    	-1.2819174567868952    
0.8851943280628185    	0.15174136565051985    	1.073063253970211    	0.1878689259073925    	0.1811071818127128    	-1.29032057175829    
0.8862783995319811    	0.1491594807274252    	1.0750292093540417    	0.1887508098220607    	0.18195732512247043    	-1.2988690144787323    
0.88737008832445    	0.14657759580433052    	1.0769783470462768    	0.18960825872182677    	0.18278391287792284    	-1.3075678412754772    
0.8884696302154884    	0.14399571088123586    	1.0789095432744507    	0.19043991305896227    	0.18358563446393528    	-1.3164223780604467    
0.8895772719232642    	0.1414138259581412    	1.0808215883860215    	0.19124431646275739    	0.18436108592722678    	-1.3254382398428182    
0.890693271840537    	0.13883194103504654    	1.0827131789775783    	0.19201990713704128    	0.1851087616835092    	-1.3346213520395782    
0.8918179008292901    	0.13625005611195187    	1.0845829091743322    	0.19276500834504215    	0.18582704534481465    	-1.343977973786604    
0.8929514430876541    	0.1336681711888572    	1.086429260907605    	0.19347781781995074    	0.18651419951119197    	-1.353514723479936    
0.8940941970936894    	0.13108628626576255    	1.0882505931128303    	0.1941563960191408    	0.1871683544476791    	-1.3632386068082856    
0.895246476637651    	0.12850440134266788    	1.0900451296393472    	0.19479865300169621    	0.18778749543413198    	-1.3731570475741852    
0.8964086119514338    	0.12592251641957322    	1.0918109457108416    	0.1954023337594077    	0.18836944862418525    	-1.3832779216434254    
0.8975809509475584    	0.12334063149647854    	1.0935459527885123    	0.195965001840954    	0.18891186525882897    	-1.3936095944117257    
0.8987638605787371    	0.12075874657338387    	1.0952478815179405    	0.1964840209392034    	0.18941220391641655    	-1.4041609622351618    
0.8999577283374592    	0.11817686165028919    	1.096914262512087    	0.1969565341746277    	0.18986771054170637    	-1.4149414983384707    
0.9011629639070053    	0.11559497672719451    	1.0985424047089865    	0.19737944080198114    	0.1902753959909097    	-1.4259613037948533    
0.9023800009889341    	0.11301309180409984    	1.1001293708072113    	0.19774936981827718    	0.19063201058956425    	-1.4372311642647988    
0.9036092993273361    	0.11043120688100516    	1.1016719494194294    	0.19806265009209328    	0.19093401533693966    	-1.4487626132926992    
0.9048513469569713    	0.10784932195791049    	1.1031666233425457    	0.19831527638557425    	0.19117754915097063    	-1.4605680030923556    
0.9061066627073193    	0.10526743703481581    	1.1046095334337867    	0.19850287072646725    	0.19135839163058266    	-1.4726605839104387    
0.9073757989974975    	0.10268555211172113    	1.1059964371095712    	0.1986206381120736    	0.19147192035393912    	-1.485054593246358    
0.9086593449654187    	0.10010366718862646    	1.1073226607939877    	0.19866331582856891    	0.19151306202185114    	-1.4977653564349553    
0.909957929981533    	9.75217822655317800e-2	1.1085830450718477    	0.1986251150903146    	0.19147623619759635    	-1.5108094003740773    
0.9112722276052703    	9.4939897342437110e-2	1.1097718812695432    	0.1984996536642728    	0.1913552903563036    	-1.5242045825139234    
0.9126029600559111    	9.23580124193424300e-2	1.1108828378656401    	0.1982798778097291    	0.19114342463420697    	-1.5379702376338    
0.9139509032806566    	8.97761274962477500e-2	1.1119088746847032    	0.1979579714040466    	0.190833104225129    	-1.552127345433383    
0.9153168927208725    	8.71942425731530700e-2	1.1128421425839716    	0.19752524986309922    	0.19041595711891057    	-1.56669872258419    
0.9167018298978385    	8.4612357650058390e-2	1.1136738654924478    	0.19697203559460924    	0.189882654037409    	-1.5817092436544418    
0.9181066899648002    	8.20304727269637200e-2	1.1143942012076904    	0.1962875112428902    	0.18922276696122953    	-1.597186096278252    
0.9195325304037603    	7.94485878038690400e-2	1.1149920762196304    	0.19545954581587008    	0.18842460151475282    	-1.6131590771431354    
0.9209805010879839    	7.68667028807743600e-2	1.1154549887436922    	0.19447448765570838    	0.1874749973881159    	-1.6296609368909616    
0.9224518559791545    	7.42848179576796900e-2	1.1157687725384364    	0.1933169165592819    	0.1863590893793322    	-1.646727783964712    
0.9239479667982994    	7.17029330345850100e-2	1.115917311979963    	0.19196934518166348    	0.18506001954480167    	-1.6643995599192585    
0.9254703390916001    	6.91210481114903400e-2	1.115882196213427    	0.19041185712182684    	0.18355858831096894    	-1.682720601930079    
0.9270206312250477    	6.65391631883956600e-2	1.1156422964360448    	0.18862166521099716    	0.18183282866067907    	-1.7017403124297132    
0.9286006769875137    	6.39572782653009800e-2	1.115173245494392    	0.18657256850687812    	0.17985748267116908    	-1.7215139613272197    
0.9302125126761225    	6.137539334220631000e-2	1.11444679213864    	0.18423427946251766    	0.17760335289934925    	-1.7421036536146002    
0.9318584098030602    	5.879350841911164000e-2	1.113429992886334    	0.18157158308327387    	0.17503649180223801    	-1.7635795050421257    
0.9335409149125063    	5.621162349601696000e-2	1.1120841913292012    	0.17854327641669485    	0.17211717939652849    	-1.7860210819752176    
0.9352628984986605    	5.362973857292229000e-2	1.1103637159293742    	0.1751008174307137    	0.16879862076611285    	-1.8095191800345714    
0.9370276156981059    	5.104785364982762000e-2	1.1082142003043673    	0.1711865846062614    	0.16502526829512032    	-1.8341780419180003    
0.9388387824191499    	4.84659687267329550e-2	1.1055703903816112    	0.1667316079624612    	0.16073063435763868    	-1.860118151326194    
0.9407006719908239    	4.58840838036382870e-2	1.102353243285849    	0.16165257129502514    	0.15583440145099925    	-1.8874797924596431    
0.9426182395256636    	4.33021988805436200e-2	1.098466032327883    	0.1558477928022194    	0.15023854748631904    	-1.9164276414878487    
0.9445972843682129    	4.07203139574489500e-2	1.0937890310072909    	0.14919174663907805    	0.14382206452193536    	-1.9471567712381808    
0.9466446659314273    	3.81384290343542760e-2	1.0881721227632744    	0.1415274568318472    	0.13643362643469303    	-1.9799006255163074    
0.9487685960603431    	3.55565441112596100e-2	1.0814243108569612    	0.1326557147966181    	0.1278811945196794    	-2.0149417931125506    
0.9509790439433188    	3.29746591881649400e-2	1.0732984703948205    	0.1223194264515018    	0.11791692797828035    	-2.0526268506928282    
0.9532883115149885    	3.03927742650702660e-2	1.0634685702171385    	0.11018025870214994    	0.10621467093913273    	-2.0933872703055525    
0.9557118762401597    	2.7810889341975600e-2	1.0514945449043218    	9.57826686641620500e-2	9.23352763341935800e-2	-2.137769631740811    
0.9582696708367276    	2.52290044188809300e-2	1.0367660450314053    	7.84963741946776100e-2	7.56711470204600700e-2	-2.1864805988989273    
0.9609881134032577    	2.26471194957862600e-2	1.018408204725998    	5.74200913227401900e-2	5.53534378751716600e-2	-2.2404562650012325    
0.9639035078282276    	2.00652345726915900e-2	0.9951147893639551    	3.121128153572750300e-2	3.00879307868355800e-2	-2.300973657800062    
0.9670681490332566    	1.74833496495969200e-2	0.9648314081435353    	-2.2367408897212250000e-3	-2.1562365198295463000e-3	-2.369839475980167    
0.9705623442944887    	1.49014647265022500e-2	0.9240966242598022    	-4.646572003468646400e-2	-4.47933343193156500e-2	-2.4497307259306496    
0.974521358943416    	1.231957980340757900e-2	0.8664879508486317    	-0.10803340809478423    	-0.10414508938702138    	-2.5448626282216    
0.979209096767472    	9.737694880312908000e-3	0.7781951402095645    	-0.20101395655790757    	-0.19377909891905765    	-2.6624529685054967    
0.985307307050476    	7.155809957218235000e-3	0.6203731752757047    	-0.36493413177477135    	-0.3517994891053845    	-2.8164910592472605    
1.    	4.5739250341235654000e-3	-0.    	-1.    	-0.9640081825026625    	-3.040266248519604    


==> plot-data/psi-plots/K1.0N6.dat <==
# K=1.    	h=0.5    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	9.13551730242668800e-2	0.    	0.    	0.    	-1.5434213459764903    
1.46335536540437100e-2	9.48189240795625400e-2	-0.16158838160733488    	-0.1762219352613786    	-0.16440397199936807    	-1.524841137729182    
2.071030599349050200e-2	9.8282675134858200e-2	-0.22494874780589866    	-0.24565905379938915    	-0.2291844323598088    	-1.5069295982465702    
2.538060556553332000e-2	0.10174642619015385    	-0.2713576299868547    	-0.296738235552388    	-0.2768380933766113    	-1.489640466643741    
2.93252319801167500e-2	0.10521017724544951    	-0.3087621343315814    	-0.3380873663116981    	-0.3154142293466814    	-1.4729321293352773    
3.28052673640560400e-2	0.10867392830074517    	-0.34026279682136334    	-0.37306806418541943    	-0.34804901834283897    	-1.4567670176656569    
3.59606991039069900e-2	0.11213767935604083    	-0.36751174782042967    	-0.40347244692433665    	-0.37641439340839433    	-1.4411111000807157    
3.88662335864213800e-2	0.11560143041133648    	-0.391523938215482    	-0.43039017180190337    	-0.4015269361829036    	-1.4259334515750484    
4.1575707111679400e-2	0.11906518146663214    	-0.4129520291915132    	-0.45452773630319254    	-0.42404576434420455    	-1.4112058867202852    
4.41252725140935100e-2	0.1225289325219278    	-0.43226076835147514    	-0.4763860408655687    	-0.44443818646745725    	-1.3969026453297162    
4.65412371100000900e-2	0.12599268357722346    	-0.4497667676282274    	-0.4963080047382275    	-0.46302412462456044    	-1.3830001219515182    
4.884344935986733600e-2	0.1294564346325191    	-0.46578451976439494    	-0.5146279691242622    	-0.48011549811040805    	-1.3694766320557359    
5.104732082859443000e-2	0.13292018568781475    	-0.4805196096559896    	-0.531566930484584    	-0.4959184827107653    	-1.3563122090995077    
5.316510062708218000e-2	0.1363839367431104    	-0.4940844125013125    	-0.5472495131283948    	-0.5105493450607141    	-1.343488427702731    
5.52067148078440300e-2	0.13984768779840603    	-0.5066399756279724    	-0.5618466904358164    	-0.5241675925607183    	-1.330988249003711    
5.71803394046463700e-2	0.14331143885370168    	-0.5182980709341909    	-0.5754784103388372    	-0.5368851290803086    	-1.3187958849377637    
5.909104638654886000e-2	0.14677518990899732    	-0.5291591616719056    	-0.5882502080584544    	-0.5488004123369766    	-1.3068966787264256    
6.09498812819156500e-2	0.15023894096429297    	-0.5392833327319226    	-0.6002332140138382    	-0.5599798025339753    	-1.295276999307932    
6.27565051937767500e-2	0.1537026920195886    	-0.5487586745034092    	-0.6115151796971859    	-0.5705051662893547    	-1.2839241478018366    
6.45169295068292100e-2	0.15716644307488425    	-0.5576377918554019    	-0.622154721362231    	-0.5804311888778124    	-1.2728262743982224    
6.62348532677149400e-2	0.1606301941301799    	-0.5659459490952367    	-0.6321808023629517    	-0.5897848912852965    	-1.2619723043076703    
6.7911759429727800e-2	0.16409394518547554    	-0.5738137859346131    	-0.6417255453643409    	-0.5986895356408024    	-1.2513518716118563    
6.9555777129701190e-2	0.1675576962407712    	-0.5811874576261685    	-0.6507432347558697    	-0.6071024721576154    	-1.2409552600243543    
7.1164169195717600e-2	0.17102144729606683    	-0.5881339151539987    	-0.6592980843497163    	-0.615083608280082    	-1.2307733497130928    
7.27409537884468900e-2	0.17448519835136247    	-0.5946662671534214    	-0.6674072209418683    	-0.6226489222306852    	-1.2207975694550701    
7.42864002934327500e-2	0.17794894940665812    	-0.6008933800063314    	-0.6751797802997642    	-0.6299002308100832    	-1.2110198534942958    
7.58076056453667900e-2	0.18141270046195376    	-0.6067421040061005    	-0.6825497096514673    	-0.6367759109402416    	-1.2014326025588493    
7.7300948369794300e-2	0.1848764515172494    	-0.6122813217802898    	-0.6895822701500841    	-0.6433368471686605    	-1.1920286485649843    
7.87696840188197700e-2	0.18834020257254505    	-0.6175252216618092    	-0.696294905680629    	-0.6495993135419231    	-1.1828012225975741    
8.02151776204937800e-2	0.1918039536278407    	-0.6224663635319613    	-0.7026815411524551    	-0.6555576423828979    	-1.1737439258085824    
8.16386769693763700e-2	0.19526770468313634    	-0.6271792967853642    	-0.7088179737547405    	-0.6612825476974706    	-1.1648507029201522    
8.30413262361223500e-2	0.19873145573843198    	-0.6316653000629863    	-0.7147066262991085    	-0.6667762898163637    	-1.1561158180574909    
8.44224203229900800e-2	0.20219520679372763    	-0.6359071368080101    	-0.7203295571310002    	-0.6720221303053445    	-1.1475338326699611    
8.57864440538227900e-2	0.20565895784902327    	-0.6399215613978404    	-0.7257080054516631    	-0.6770398840021178    	-1.13909958532754    
8.71342943690291500e-2	0.20912270890431892    	-0.6437351243513694    	-0.7308694187203985    	-0.681855157658327    	-1.1308081732046744    
8.84632878438980100e-2	0.21258645995961456    	-0.6473577346091977    	-0.7358210224530957    	-0.6864746922254333    	-1.1226549350851953    
8.97759537142123600e-2	0.2160502110149102    	-0.6507979820606165    	-0.7405739357748288    	-0.690908861147155    	-1.1146354357407706    
9.10730104345757200e-2	0.21951396207020585    	-0.6540654472491216    	-0.7451384576836975    	-0.6951672727403717    	-1.1067454515517967    
9.23551280315969100e-2	0.2229777131255015    	-0.6571690160786596    	-0.7495241441102566    	-0.6992588420867223    	-1.0989809572540101    
9.36211752520908600e-2	0.22644146418079714    	-0.660123505242786    	-0.7537446804948768    	-0.7031963368405407    	-1.091338113706688    
9.48770099690046200e-2	0.22990521523609278    	-0.6629217198548192    	-0.7577987298238238    	-0.7069785096521812    	-1.083813256589374    
9.61179097525484200e-2	0.23336896629138842    	-0.6655498063464019    	-0.7616677160989503    	-0.7105880302847767    	-1.076402885943816    
9.73461479109477600e-2	0.23683271734668407    	-0.668105963949498    	-0.7654521118604456    	-0.7141186332933328    	-1.0691036564863832    
9.85622098128248200e-2	0.2402964684019797    	-0.6704720793143325    	-0.7690342891271573    	-0.7174605791764019    	-1.0619123686238423    
9.97665526682235600e-2	0.24376021945727536    	-0.67275207613651    	-0.7725186288047335    	-0.7207112487479219    	-1.0548259601120817    
0.10095960776975688    	0.247223970512571    	-0.6749322242256803    	-0.7758918319954373    	-0.7238582349735021    	-1.0478414983033517    
0.10214178250645246    	0.2506877215678667    	-0.6769795014645272    	-0.7791212839709796    	-0.7268711103648253    	-1.0409561729328836    
0.10331346218334958    	0.25415147262316234    	-0.6789202250632208    	-0.7822336872465704    	-0.7297747866875942    	-1.034167289400479    
0.10447325437447705    	0.257615223678458    	-0.6807344100119198    	-0.7852076643863969    	-0.7325493201399569    	-1.0274722625068555    
0.10562677687243012    	0.2610789747337537    	-0.6824736391389808    	-0.788100416011411    	-0.7352480753003434    	-1.0208686106083127    
0.10676908612170456    	0.26454272578904936    	-0.684147217999704    	-0.7909163041214086    	-0.7378751216399648    	-1.0143539501566274    
0.10790049408690441    	0.26800647684434503    	-0.6857063772663723    	-0.7936068713532767    	-0.7403852514895455    	-1.0079259905941145    
0.10902656936791172    	0.2714702278996407    	-0.6871757266441569    	-0.7962022960120687    	-0.7428066193079026    	-1.0015825295764802    
0.11014056530915349    	0.2749339789549364    	-0.6885656928000384    	-0.7987062581091918    	-0.7451426583140134    	-0.9953214484985371    
0.11124978032884739    	0.27839773001023205    	-0.6898724607610242    	-0.8011222410898716    	-0.7473966183429819    	-0.9891407083000198    
0.11234919938417272    	0.2818614810655277    	-0.6911043462544346    	-0.8034535456386073    	-0.7495715787256598    	-0.9830383455307291    
0.11344082499279472    	0.2853252321208234    	-0.692262476621533    	-0.8057033016143277    	-0.7516704594233956    	-0.9770124686559898    
0.1145231341988296    	0.28878898317611906    	-0.6933561482614577    	-0.8078792824602874    	-0.7537005125693885    	-0.9710612545850268    
0.11560162299405512    	0.29225273423141473    	-0.6943682772807087    	-0.8099699002747639    	-0.7556509273808181    	-0.9651829454063108    
0.11667123402136892    	0.2957164852867104    	-0.6953210122351605    	-0.8119922462565294    	-0.7575376488702062    	-0.9593758453152414    
0.1177321727723153    	0.2991802363420061    	-0.6962166981325971    	-0.8139488709049124    	-0.7593630564928664    	-0.9536383177207267    
0.11878990812109749    	0.30264398739730175    	-0.6970378852210913    	-0.8158277933421889    	-0.7611159728441073    	-0.9479687825183053    
0.1198393571745877    	0.3061077384525974    	-0.697806378756436    	-0.8176457359310237    	-0.7628119988355819    	-0.9423657135184353    
0.12088070136624854    	0.3095714895078931    	-0.6985242018611085    	-0.819404903227357    	-0.7644531911792003    	-0.9368276360194779    
0.1219193868744891    	0.31303524056318877    	-0.6991736027097852    	-0.8210929895842745    	-0.7660280694810616    	-0.9313531245157107    
0.12295030938421145    	0.31649899161848444    	-0.6997761010933357    	-0.8227264104775471    	-0.7675519483466664    	-0.9259408005314594    
0.12397538736970565    	0.3199627426737801    	-0.7003268931706965    	-0.8243022805404022    	-0.7690221359104563    	-0.9205893305731064    
0.12499477598835962    	0.3234264937290758    	-0.7008276552194491    	-0.8258224312078086    	-0.7704403407859641    	-0.915297424191365    
0.12600862467134868    	0.32689024478437145    	-0.7012537017405899    	-0.8272623264119385    	-0.7717836723665116    	-0.9100638321467673    
0.1270170774369143    	0.3303539958396671    	-0.7016902299494727    	-0.8287073073863871    	-0.7731317486506046    	-0.9048873446718402    
0.12802027315496958    	0.3338177468949628    	-0.7020454332480708    	-0.8300657064030404    	-0.7743990494186197    	-0.8997667898239176    
0.12901834581453334    	0.33728149795025847    	-0.7023614102732436    	-0.831379756087777    	-0.7756249750518548    	-0.8947010319229743    
0.1300114247614025    	0.34074524900555414    	-0.7026347007992834    	-0.832646125560686    	-0.7768064180490399    	-0.8896889700692715    
0.13099963492923625    	0.3442090000608498    	-0.7028665903657368    	-0.8338662252949731    	-0.7779446942928836    	-0.8847295367359655    
0.13198133975967616    	0.3476727511161455    	-0.7030337822651856    	-0.8350151220248617    	-0.7790165426160258    	-0.8798216964321828    
0.13296192786602395    	0.35113650217144116    	-0.7032110491342032    	-0.8361729770002272    	-0.7800967484182545    	-0.874964444432363    
0.13393624029410808    	0.35460025322673683    	-0.7033259344685385    	-0.8372621747626466    	-0.7811129013629431    	-0.8701568055679718    
0.13490614363048037    	0.3580640042820325    	-0.7034040570690159    	-0.8383102006994962    	-0.7820906435862417    	-0.8653978330779428    
0.13586998640818382    	0.36152775533732817    	-0.7034530224756315    	-0.8393230088838153    	-0.7830355298634724    	-0.8606866075144587    
0.13683314302266011    	0.36499150639262384    	-0.7034541542613678    	-0.840287297284028    	-0.7839351502365703    	-0.8560222357009011    
0.1377904409624883    	0.3684552574479195    	-0.7034329010270627    	-0.841223341989551    	-0.784808421020532    	-0.851403849739019    
0.13874373385360755    	0.3719190085032152    	-0.703369221414954    	-0.8421129552685614    	-0.7856383742065289    	-0.8468306060625443    
0.13969311515306768    	0.37538275955851086    	-0.7032521292618475    	-0.8429452444149151    	-0.7864148475854505    	-0.8423016845346806    
0.14063867555215678    	0.37884651061380653    	-0.7031565428676638    	-0.8437952184198206    	-0.7872078198240962    	-0.8378162875870371    
0.1415805031012497    	0.3823102616691022    	-0.7030092290886426    	-0.8445897321898923    	-0.7879490511549985    	-0.8333736393977524    
0.14251868331906348    	0.3857740127243979    	-0.7027965747133204    	-0.8453152580323839    	-0.7886259210924265    	-0.8289729851066839    
0.1434532992976797    	0.38923776377969355    	-0.7026126180071238    	-0.8460659173048035    	-0.7893262389377667    	-0.8246135900656737    
0.14438267451632456    	0.3927015148349892    	-0.7023809922373614    	-0.8467636667536859    	-0.7899771952485488    	-0.8202947391220297    
0.1453121593920688    	0.3961652658902849    	-0.7021138191133361    	-0.8474259785054049    	-0.7905950904187667    	-0.8160157359334683    
0.14623655844923378    	0.39962901694558056    	-0.7017955725407395    	-0.8480321309899732    	-0.7911605925280956    	-0.811775902312878    
0.14715770333124661    	0.40309276800087623    	-0.7014729294731787    	-0.8486306328044254    	-0.7917189570438343    	-0.8075745776013584    
0.14807566641766612    	0.4065565190561719    	-0.7011561348610477    	-0.8492318012787138    	-0.7922798093853275    	-0.8034111180680823    
0.14898876090181884    	0.4100202701114676    	-0.7007901846803104    	-0.8497789455821292    	-0.7927902605763493    	-0.7992848963356185    
0.14990232733041775    	0.41348402116676325    	-0.7004014928325701    	-0.8503038201629879    	-0.7932799355181588    	-0.7951953008294259    
0.15081116074555792    	0.4169477722220589    	-0.6999814972921099    	-0.8507926580376678    	-0.7937359904817017    	-0.7911417352503122    
0.15171532638198698    	0.4204115232773546    	-0.699545162451086    	-0.8512604888330729    	-0.7941724471627282    	-0.7871236180687168    
0.1526201597393024    	0.42387527433265026    	-0.6990829502320416    	-0.851703109971344    	-0.7945853848206577    	-0.7831403820397413    
0.1535186937089293    	0.42733902538794594    	-0.6986024085409267    	-0.8521211022498559    	-0.7949753453028786    	-0.779191473737919    
0.15441801802519203    	0.4308027764432416    	-0.6980970098292499    	-0.8525150278544419    	-0.7953428530933823    	-0.7752763531107594    
0.15531116263717218    	0.4342665274985373    	-0.6975790712518358    	-0.852890233889008    	-0.7956928967034997    	-0.7713944930501763    
0.15620345715199252    	0.43773027855383295    	-0.6970078967225104    	-0.853211353874503    	-0.7959924814346824    	-0.7675453789809371    
0.15709495795958586    	0.4411940296091286    	-0.6964628028384287    	-0.8535577607980145    	-0.7963156572871601    	-0.7637285084653341    
0.15798044827626834    	0.4446577806644243    	-0.6958850473027367    	-0.853865495579005    	-0.7966027544651713    	-0.7599433908233149    
0.1588670111276168    	0.44812153171971997    	-0.6952488142655306    	-0.8541158253931475    	-0.7968362964228954    	-0.7561895467673511    
0.15974942728178085    	0.45158528277501564    	-0.6946530591580055    	-0.8544024864397863    	-0.7971037331333992    	-0.752466508051368    
0.16062950552350366    	0.4550490338303113    	-0.6939864704134496    	-0.8546159759369533    	-0.7973029053945728    	-0.7487738171330859    
0.16150729622446172    	0.458512784885607    	-0.6933545846487783    	-0.8548618808732401    	-0.7975323192198145    	-0.745111026849165    
0.1623828486745911    	0.46197653594090266    	-0.6926789136015428    	-0.8550617622761338    	-0.7977187959856938    	-0.741477700102578    
0.16325621112209296    	0.4654402869961983    	-0.6919861078749824    	-0.8552423189970754    	-0.7978872440398475    	-0.7378734095616583    
0.16412743081329464    	0.468904038051494    	-0.6912502315082462    	-0.8553776623215409    	-0.7980135108413823    	-0.7342977373703068    
0.16499655401042435    	0.47236778910678967    	-0.6905504882609718    	-0.855547042271396    	-0.7981715316717173    	-0.7307502748688635    
0.16586362604468358    	0.47583154016208534    	-0.6898083461734167    	-0.8556719722181002    	-0.7982880834473483    	-0.7272306223251784    
0.16672869133052337    	0.479295291217381    	-0.6890241261117952    	-0.8557528174423186    	-0.7983635069521404    	-0.7237383886754346    
0.16759179341634403    	0.4827590422726767    	-0.6882770018399547    	-0.8558687952562987    	-0.7984717069514984    	-0.7202731912743046    
0.16845297498673073    	0.48622279332797236    	-0.6874884126488163    	-0.855941387635547    	-0.7985394310714702    	-0.716834655654039    
0.16931227791370218    	0.48968654438326803    	-0.6866586517322611    	-0.8559709296459633    	-0.7985669919074472    	-0.7134224152921079    
0.17016974327076925    	0.4931502954385637    	-0.685866865982999    	-0.8560366092537682    	-0.7986282668468381    	-0.7100361113870298    
0.17102541136602414    	0.4966140464938594    	-0.6850081814048248    	-0.8560335927708489    	-0.7986254526581693    	-0.7066753926420496    
0.17187932175806964    	0.500077797549155    	-0.6841880163262513    	-0.8560673380843209    	-0.7986569349112891    	-0.7033399150563332    
0.17273151329623504    	0.5035415486044507    	-0.6833277683356422    	-0.8560592816318773    	-0.7986494187483325    	-0.7000293417233715    
0.1735820241247218    	0.5070052996597463    	-0.6824539780250455    	-0.8560360021497673    	-0.7986277004570239    	-0.6967433426362948    
0.17443089171005052    	0.5104690507150419    	-0.6815668909325144    	-0.8559977826425651    	-0.7985920440628151    	-0.6934815944998142    
0.17527815287093543    	0.5139328017703375    	-0.6806667457794617    	-0.8559448986503972    	-0.7985427066272985    	-0.6902437805485268    
0.17612384379393245    	0.5173965528256331    	-0.6797537745355384    	-0.8558776183294708    	-0.7984799383233341    	-0.6870295903713197    
0.17696800005191124    	0.5208603038809287    	-0.6788282022658285    	-0.8557962023177397    	-0.7984039823097249    	-0.6838387197416377    
0.17781065662295026    	0.5243240549362244    	-0.6778950516890517    	-0.855705708312002    	-0.7983195570991894    	-0.6806708704533725    
0.17865009062055004    	0.52778780599152    	-0.6769466864046729    	-0.8555967770252231    	-0.7982179310661142    	-0.67752575016216    
0.17949160776904813    	0.5312515570468156    	-0.6759780417737594    	-0.8554696495428076    	-0.7980993291280047    	-0.6744030722318664    
0.18032996949850705    	0.5347153081021112    	-0.6750041971195516    	-0.8553341666180586    	-0.7979729320881936    	-0.6713025555860647    
0.18116696589191994    	0.5381790591574068    	-0.6740235905885055    	-0.8551905564804254    	-0.7978389528703894    	-0.6682239245643076    
0.182002629214645    	0.5416428102127024    	-0.6730220038579351    	-0.8550246330725801    	-0.7976841567761519    	-0.6651669087830114    
0.1828369912674316    	0.5451065612679981    	-0.6720140309156568    	-0.8548510221830884    	-0.797522188745484    	-0.6621312430007743    
0.18366832606439282    	0.5485703123232937    	-0.6709753217231715    	-0.8546436477875643    	-0.7973287214891827    	-0.6591166669879625    
0.18450193633501258    	0.5520340633785893    	-0.6699652332460874    	-0.8544671695810999    	-0.7971640784322838    	-0.6561229254004005    
0.18533258060684576    	0.5554978144338849    	-0.6689247541055802    	-0.8542573347124259    	-0.7969683157094263    	-0.6531497676570132    
0.1861602888460665    	0.5589615654891805    	-0.6678755348688369    	-0.8540358237149035    	-0.796761659893394    	-0.6501969478212722    
0.18699036248534381    	0.5624253165444761    	-0.6668124650416832    	-0.853802827527027    	-0.7965442891177821    	-0.6472642244863043    
0.18781755878906878    	0.5658890675997718    	-0.6657146859881917    	-0.8535322447772605    	-0.7962918524460922    	-0.644351360663528    
0.18864366379892764    	0.5693528186550674    	-0.6646642590071088    	-0.8533079228060365    	-0.796082574168554    	-0.6414581236746906    
0.18946694858926327    	0.572816569710363    	-0.6635698184444657    	-0.853036767033729    	-0.7958296029029066    	-0.6385842850471766    
0.19029271303488066    	0.5762803207656586    	-0.6624406464065822    	-0.8527333594414629    	-0.7955465427195683    	-0.6357296204124777    
0.19111571289461446    	0.5797440718209542    	-0.6613562153704138    	-0.8524719282650283    	-0.7953026438896833    	-0.6328939094077015    
0.19193773275143688    	0.5832078228762498    	-0.6602360424798429    	-0.8521737752312799    	-0.7950244858786548    	-0.6300769355800172    
0.1927587995563577    	0.5866715739315455    	-0.659106549022222    	-0.8518653485785797    	-0.7947367432278936    	-0.6272784862939307    
0.19357893993477587    	0.5901353249868411    	-0.6579678650602551    	-0.8515468049950311    	-0.7944395621175362    	-0.6244983526412899    
0.19439642290291057    	0.5935990760421367    	-0.6568218746189042    	-0.8512182975218147    	-0.7941330853253699    	-0.6217363293539243    
0.19521478904873818    	0.5970628270974323    	-0.6556651862626487    	-0.8508799753113869    	-0.7938174520012469    	-0.6189922147188262    
0.19603230678484956    	0.6005265781527279    	-0.6544996773772913    	-0.8505319841621408    	-0.7934927981658897    	-0.6162658104957878    
0.19685075882086944    	0.6039903292080235    	-0.6533237075874271    	-0.8501744664082965    	-0.7931592566081652    	-0.6135569218374063    
0.1976666557118766    	0.6074540802633192    	-0.6521409053540302    	-0.8498075610659068    	-0.7928169570212995    	-0.6108653572113772    
0.1984800223264419    	0.6109178313186148    	-0.6509513813123998    	-0.8494314036388417    	-0.7924660258218728    	-0.6081909283249981    
0.19929615515203808    	0.6143815823739104    	-0.6497499715671733    	-0.8490461267192114    	-0.792106586709977    	-0.6055334500518076    
0.20010980666625808    	0.617845333429206    	-0.6485157655193906    	-0.8486255721856487    	-0.7917142358050939    	-0.6028927403602866    
0.2009227582738625    	0.6213090844845016    	-0.6473259708018169    	-0.8482487290756794    	-0.791362664906683    	-0.6002686202445547    
0.20173503385261585    	0.6247728355397972    	-0.6461018242279657    	-0.8478368580805815    	-0.7909784151965378    	-0.5976609136569929    
0.20254665704843833    	0.6282365865950928    	-0.6448482259704849    	-0.8473948830189232    	-0.7905660802874158    	-0.5950694474427302    
0.2033558939962289    	0.6317003376503885    	-0.643631481169211    	-0.84698737516544    	-0.7901859011137267    	-0.5924940512759311    
0.20416803978910272    	0.6351640887056841    	-0.6423556687526532    	-0.8465237085417558    	-0.7897533293427712    	-0.589934557597829    
0.20497608826290065    	0.6386278397609797    	-0.6411282544626047    	-0.8461043427255054    	-0.7893620874363079    	-0.5873908015564412    
0.20578709139953277    	0.6420915908162753    	-0.6398634336168958    	-0.8456505250164286    	-0.7889387040826679    	-0.5848626209479189    
0.2065940426453489    	0.6455553418715709    	-0.6385946076475382    	-0.845188650292887    	-0.788507804041741    	-0.582349856159473    
0.20740399360488423    	0.6490190929268665    	-0.637288542305237    	-0.8446925359101213    	-0.7880449605542278    	-0.5798523501138305    
0.20821169465484032    	0.6524828439821622    	-0.6360294523942049    	-0.8442411470490453    	-0.7876238431628707    	-0.5773699482151676    
0.20901892517171297    	0.6559465950374578    	-0.6347367960518274    	-0.8437557212235404    	-0.7871709714264112    	-0.5749024982964765    
0.20982570707423065    	0.6594103460927534    	-0.6334369369484684    	-0.8432626440226991    	-0.7867109614384356    	-0.5724498505683177    
0.21063206212217012    	0.662874097148049    	-0.6321299488476436    	-0.8427620109698137    	-0.786243902316162    	-0.570011857568917    
0.21143801192143108    	0.6663378482033446    	-0.6308159037909559    	-0.842253915712387    	-0.7857698814268153    	-0.5675883741155636    
0.21224182064176378    	0.6698015992586402    	-0.6295014319359095    	-0.8417432525776732    	-0.7852934648696139    	-0.5651792572572674    
0.21304878148127426    	0.6732653503139359    	-0.6281669204010855    	-0.8412157018823598    	-0.7848012932814861    	-0.5627843662286397    
0.21385364374763205    	0.6767291013692315    	-0.626832116249479    	-0.840685759997111    	-0.7843068908636798    	-0.5604035624049581    
0.21465818578899026    	0.6801928524245271    	-0.6254905234660535    	-0.8401487092550437    	-0.7838058563299816    	-0.5580367092583779    
0.2154606712471463    	0.6836566034798227    	-0.624148764734419    	-0.8396094359815653    	-0.7833027483143906    	-0.5556836723152576    
0.21626639281613183    	0.6871203545351183    	-0.6227872199411361    	-0.839053612757268    	-0.7827842002365453    	-0.5533443191145633    
0.21707009932051366    	0.6905841055904139    	-0.6214256288582776    	-0.8384957281787911    	-0.7822637290450177    	-0.5510185191673194    
0.2178718113579372    	0.6940478566457096    	-0.620037761446591    	-0.837909572804528    	-0.7817168829807369    	-0.5487061439170745    
0.2186768213022989    	0.6975116077010052    	-0.6186828547493791    	-0.837359676051678    	-0.781203863927666    	-0.5464070667013533    
0.21947987767332774    	0.7009753587563008    	-0.617301781190116    	-0.8367816588634437    	-0.7806646102786315    	-0.5441211627140614    
0.2202810007794964    	0.7044391098115964    	-0.6159208806189709    	-0.8362018813984674    	-0.7801237144022104    	-0.5418483089688207    
0.22108372542920826    	0.707902860866892    	-0.6145270832702384    	-0.8356108086994467    	-0.7795722807834884    	-0.5395883842632023    
0.22188631447081228    	0.7113666119221876    	-0.6131221956655358    	-0.8350085101363481    	-0.7790103741402771    	-0.5373412691438343    
0.22269054526286416    	0.7148303629774833    	-0.6116878267919764    	-0.8343783720548407    	-0.7784224949789557    	-0.535106845872358    
0.2234911659205281    	0.7182941140327789    	-0.6103081573989014    	-0.8337993233194296    	-0.7778822789613437    	-0.532884998392206    
0.22429522554501405    	0.7217578650880745    	-0.6088829314875417    	-0.8331781570325557    	-0.7773027699196191    	-0.5306756122961832    
0.22509747212174636    	0.7252216161433701    	-0.607431873357157    	-0.8325293454789032    	-0.776697469584327    	-0.5284785747948209    
0.22589968276097336    	0.7286853671986657    	-0.6060273272924493    	-0.8319270100534226    	-0.7761355285508338    	-0.5262937746854887    
0.22670187721359653    	0.7321491182539613    	-0.6045904713099738    	-0.8312923485235704    	-0.7755434292969687    	-0.5241211023222383    
0.22750407519663113    	0.735612869309257    	-0.6031476321754571    	-0.8306517073720883    	-0.7749457514325548    	-0.5219604495863592    
0.2283062963792703    	0.7390766203645526    	-0.6016725602546337    	-0.829978856633904    	-0.7743180240514197    	-0.519811709857628    
0.22910856039297386    	0.7425403714198482    	-0.6002441547390976    	-0.8293527151320715    	-0.7737338734473407    	-0.5176747779862292    
0.2299108868351923    	0.7460041224751438    	-0.5987621037998009    	-0.8286729906349931    	-0.7730997332818771    	-0.5155495502653311    
0.23071329527799056    	0.7494678735304394    	-0.5973219856143552    	-0.8280352808923458    	-0.7725047902373667    	-0.5134359244042981    
0.23151580526636756    	0.752931624585735    	-0.595844970291074    	-0.8273607755574416    	-0.7718755192216527    	-0.5113337995025193    
0.232316679035204    	0.7563953756410307    	-0.5943424526148267    	-0.8266591316500307    	-0.7712209296262291    	-0.5092430760238412    
0.23312120797381808    	0.7598591266963263    	-0.5928569631970129    	-0.8259781711708309    	-0.7705856363672544    	-0.5071636557715825    
0.23392413970631057    	0.7633228777516219    	-0.591393802961085    	-0.8253179426673957    	-0.7699696847365396    	-0.5050954418641196    
0.234727251019631    	0.7667866288069175    	-0.5898986674755029    	-0.8246259184951338    	-0.7693240697484244    	-0.5030383387110252    
0.235530561407432    	0.7702503798622131    	-0.5884026740705712    	-0.8239332354780032    	-0.7686778400995224    	-0.5009922519897448    
0.23633409036710842    	0.7737141309175087    	-0.5868914393275438    	-0.8232255296946522    	-0.7680175951554566    	-0.4989570886227977    
0.237136100110402    	0.7771778819728044    	-0.5853548661626309    	-0.8224909662730329    	-0.76733229372564    	-0.496932756755487    
0.23794188203107083    	0.7806416330281    	-0.5838617659741281    	-0.8218036480051988    	-0.7666910690501078    	-0.4949191657341079    
0.23874442648938043    	0.7841053840833956    	-0.5823140399507581    	-0.8210584664401386    	-0.7659958615608988    	-0.4929162260846364    
0.23954902491794233    	0.7875691351386912    	-0.5808163903825976    	-0.82036541530054    	-0.7653492884769084    	-0.49092384949189094    
0.2403556968949498    	0.7910328861939868    	-0.5792492780842459    	-0.8196049749791957    	-0.7646398455286623    	-0.48894194877915015    
0.24116094744249633    	0.7944966372492824    	-0.5777143112689757    	-0.8188752587114719    	-0.7639590661882901    	-0.48697043788821726    
0.24196655349521204    	0.797960388304578    	-0.5761953414492945    	-0.8181618949445066    	-0.7632935427016959    	-0.4850092318599188    
0.2427725347355297    	0.8014241393598737    	-0.574639810383042    	-0.8174123451185717    	-0.7625942599000836    	-0.48305824681502685    
0.24357891088618988    	0.8048878904151693    	-0.5730573397970389    	-0.8166362506832288    	-0.7618702126489412    	-0.4811173999355921    
0.2443857017195406    	0.8083516414704649    	-0.57152200402015    	-0.8159077057396905    	-0.7611905260802965    	-0.4791866094466797    
0.24519292706148554    	0.8118153925257605    	-0.5699549541098384    	-0.8151478811713239    	-0.7604816575908153    	-0.477265794598495    
0.24599884949820905    	0.8152791435810561    	-0.5683890505291966    	-0.8143879000274058    	-0.7597726430262014    	-0.4753548756488918    
0.24680876085353567    	0.8187428946363517    	-0.5667783365558244    	-0.8135870974093601    	-0.7590255445960377    	-0.47345377384625104    
0.2476174092566184    	0.8222066456916474    	-0.5652213662603124    	-0.8128387755169308    	-0.7583274073790847    	-0.47156241141272215    
0.24842657208171404    	0.825670396746943    	-0.5636327263137005    	-0.8120592983954146    	-0.7576002042946909    	-0.46968071152781665    
0.2492362694841735    	0.8291341478022386    	-0.5620387129429167    	-0.8112749824270903    	-0.7568684868708424    	-0.4678085983123465    
0.2500465217008418    	0.8325978988575342    	-0.5604441367885489    	-0.8104906584893906    	-0.7561367620120685    	-0.4659459968126982    
0.25085734905271106    	0.8360616499128298    	-0.558839398410574    	-0.809696747463285    	-0.7553960930033422    	-0.46409283298543225    
0.2516687719535515    	0.8395254009681254    	-0.5572245035415179    	-0.8088932754950693    	-0.7546465042375119    	-0.46224903368220366    
0.25247905361577055    	0.8429891520234211    	-0.5556108200780117    	-0.8080898736937823    	-0.7538969809330088    	-0.46041452663499255    
0.2532934865256254    	0.8464529030787167    	-0.5539882768912353    	-0.8072817634168608    	-0.7531430649171488    	-0.4585892404416378    
0.25410681951898284    	0.8499166541340123    	-0.5523358610816373    	-0.8064426806006202    	-0.7523602534719007    	-0.45677310455166814    
0.2549208307076535    	0.8533804051893079    	-0.5507306796785985    	-0.8056515103862518    	-0.7516221414679847    	-0.45496604925242023    
0.2557355410333786    	0.8568441562446035    	-0.549093870858501    	-0.8048294118918795    	-0.7508551753258353    	-0.45316800565543996    
0.2565509715531623    	0.8603079072998991    	-0.5474517220759294    	-0.8040026936290918    	-0.75008389923058    	-0.45137890568315764    
0.2573671434512817    	0.8637716583551948    	-0.5457779444342851    	-0.8031450878855667    	-0.7492838070602389    	-0.44959868205583264    
0.25818407804355903    	0.8672354094104904    	-0.5441562017132372    	-0.8023402797567962    	-0.7485329717407255    	-0.44782726827875824    
0.2590017967839846    	0.870699160465786    	-0.5424932189473687    	-0.8014950157313533    	-0.7477443936164139    	-0.4460645986297244    
0.25982032126748633    	0.8741629115210816    	-0.5408034012898629    	-0.8006237225573493    	-0.7469315319350929    	-0.4443106081467273    
0.2606396732370742    	0.8776266625763772    	-0.5391608030073629    	-0.7998004762444372    	-0.7461634949505039    	-0.4425652326159252    
0.2614598745891285    	0.8810904136316728    	-0.5374865564119485    	-0.7989464310010771    	-0.7453667245026745    	-0.44082840855982963    
0.26228094738157154    	0.8845541646869685    	-0.53580694116345    	-0.7980878885450216    	-0.7445657584385108    	-0.43910007322573125    
0.2631029138354569    	0.8880179157422641    	-0.5341219496566602    	-0.7972248634921171    	-0.7437606103936774    	-0.4373801645743501    
0.263925796343553    	0.8914816667975597    	-0.5324315730582818    	-0.7963573694018349    	-0.7429512930183073    	-0.43566862126870953    
0.2647496174792387    	0.8949454178528553    	-0.5307358013723921    	-0.7954854188516308    	-0.7421378180463751    	-0.43396538266322443    
0.26557439999667154    	0.8984091689081509    	-0.5290083363273071    	-0.7945827363239787    	-0.7412956720741367    	-0.43227038879300284    
0.2664001668411574    	0.9018729199634465    	-0.5273280286619303    	-0.7937281955030878    	-0.7404984392836689    	-0.430583580363352    
0.26722694115738377    	0.9053366710187422    	-0.5256160029301202    	-0.792842944087504    	-0.7396725554416592    	-0.42890489873948756    
0.2680547462891298    	0.9088004220740378    	-0.5238722453048315    	-0.7919269915939613    	-0.7388180294266214    	-0.42723428593643953    
0.2688818485006066    	0.9122641731293334    	-0.5221773608699771    	-0.7910592093705837    	-0.7380084432412122    	-0.42557168460914974    
0.26971354344292764    	0.915727924184629    	-0.5204471992476595    	-0.790160742690587    	-0.7371702303894383    	-0.4239170380427591    
0.27054458323952985    	0.9191916752399246    	-0.5187133031943368    	-0.7892578864338667    	-0.7363279223389159    	-0.4222702901430781    
0.27137674940956125    	0.9226554262952202    	-0.5169476096672024    	-0.7883243590767637    	-0.7354570000825568    	-0.4206313854272362    
0.2722100664252867    	0.9261191773505159    	-0.5152289626324082    	-0.787439029057695    	-0.734631042908444    	-0.41900026901450893    
0.2730428016994406    	0.9295829284058115    	-0.5134802367590517    	-0.7865230384584924    	-0.7337764813432244    	-0.4173768866173142    
0.27388025208981814    	0.9330466794611071    	-0.5117224266600533    	-0.7856026787498714    	-0.7329178436739636    	-0.4157611845323794    
0.2747171709473907    	0.9365104305164027    	-0.5099607822003698    	-0.7846779531477605    	-0.7320551329009202    	-0.4141531096320699    
0.2755553410631963    	0.9399741815716983    	-0.5081983259426416    	-0.7837536670058379    	-0.7311928321165675    	-0.41255260935588095    
0.27639478822017527    	0.9434379326269939    	-0.5064206247068743    	-0.7828154129270496    	-0.7303175001264346    	-0.4109596317020838    
0.27723553848751264    	0.9469016836822896    	-0.5046205775951155    	-0.7818561160826281    	-0.7294225365606593    	-0.40937412521952776    
0.27807761822666177    	0.9503654347375852    	-0.5028578088405242    	-0.7809354270671859    	-0.7285635916688649    	-0.4077960389995912    
0.2789210541085939    	0.9538291857928808    	-0.5010415498102798    	-0.7799626039188737    	-0.7276560089130732    	-0.40622532266827943    
0.27976587311034623    	0.9572929368481764    	-0.4992721189733002    	-0.7790379920836464    	-0.7267934042773704    	-0.4046619263784675    
0.28061210254375385    	0.960756687903472    	-0.4974706238693942    	-0.7780827264131481    	-0.7259022015430932    	-0.40310580080228137    
0.2814597700473613    	0.9642204389587676    	-0.49566332110596345    	-0.7771230911533248    	-0.725006922257052    	-0.40155689712361997    
0.28230890359684835    	0.9676841900140633    	-0.4938501785689654    	-0.7761590821658138    	-0.724107562558415    	-0.40001516703080825    
0.2831595315349175    	0.9711479410693589    	-0.4920048753724089    	-0.7751644069073264    	-0.7231795931594734    	-0.39848056270938464    
0.284011682558795    	0.9746116921246545    	-0.49020623955499915    	-0.7742179221137941    	-0.722296582430628    	-0.39695303683501626    
0.28486538574359666    	0.9780754431799501    	-0.4883753727648838    	-0.7732407585084805    	-0.7213849503016964    	-0.3954325425665407    
0.285720670543048    	0.9815391942352457    	-0.48653852551299465    	-0.7722591960560427    	-0.720469214325316    	-0.39391903353913027    
0.28657756682223806    	0.9850029452905413    	-0.4846693719162209    	-0.7712469387384588    	-0.7195248419720708    	-0.39241246385757944    
0.2874361048420291    	0.988466696345837    	-0.48282044753565706    	-0.7702565523776862    	-0.7186008738447005    	-0.3909127880897078    
0.28829455799824616    	0.9919304474011326    	-0.4809934687519935    	-0.7692880267502397    	-0.7176973004053372    	-0.389419961259881    
0.28915822928988005    	0.9953941984564282    	-0.4791042588392942    	-0.7682624881291743    	-0.716740537432034    	-0.3879339388426438    
0.29002012110981396    	0.9988579495117238    	-0.47726495358190707    	-0.767285074691721    	-0.7158286722254437    	-0.38645467675646544    
0.29088729465854923    	1.0023217005670195    	-0.47538961613891945    	-0.7662769107974686    	-0.7148881187784758    	-0.38498213135759213    
0.2917545105556672    	1.0057854516223153    	-0.47350975964206765    	-0.7652642701977348    	-0.7139433888471132    	-0.38351625943400747    
0.2926235590814096    	1.009249202677611    	-0.4715972914231429    	-0.7642208505045524    	-0.7129699439591819    	-0.38205701819949683    
0.2934944737248522    	1.0127129537329067    	-0.46973102481969864    	-0.7632254985445509    	-0.7120413432403276    	-0.380604365287813    
0.29436728849071203    	1.0161767047882024    	-0.4678320465173964    	-0.7621993350081084    	-0.7110839972603177    	-0.37915825874694314    
0.29524203791759496    	1.0196404558434982    	-0.46592659170418504    	-0.76116862962178    	-0.7101224140202846    	-0.3777186570334728    
0.2961169997986049    	1.0231042068987939    	-0.46402116687304484    	-0.7601381666716498    	-0.7091610569579625    	-0.3762855190070469    
0.2969974816637796    	1.0265679579540896    	-0.4620697481850567    	-0.7590672298488362    	-0.7081619403203556    	-0.3748588039249232    
0.29787824786638256    	1.0300317090093853    	-0.46017562507969234    	-0.758053872946075    	-0.7072165421233614    	-0.37343847143662046    
0.2987593352404835    	1.033495460064681    	-0.4582406643045315    	-0.756999999545015    	-0.7062333445840666    	-0.37202448157865364    
0.2996460531138175    	1.0369592111199768    	-0.4563002301323843    	-0.7559462832462018    	-0.7052502936112782    	-0.37061679476936066    
0.3005331676951432    	1.0404229621752725    	-0.45435472923650344    	-0.7548878969316467    	-0.7042628858077914    	-0.3692153718038141    
0.3014224750193851    	1.0438867132305683    	-0.45240234057634077    	-0.7538248155957259    	-0.7032710978449335    	-0.3678201738488183    
0.3023140145072173    	1.047350464285864    	-0.45044780130689815    	-0.7527618158141154    	-0.7022793859671129    	-0.3664311624379899    
0.3032060689812246    	1.0508142153411597    	-0.4484831953508016    	-0.7516892643320262    	-0.7012787629540486    	-0.36504829946691997    
0.3041021938632419    	1.0542779663964554    	-0.44650493837205135    	-0.7506071322352932    	-0.7002692018306446    	-0.3636715471884159    
0.3050024307302893    	1.0577417174517512    	-0.4445225652550018    	-0.7495249959852911    	-0.6992596368325019    	-0.3623008682078222    
0.3059033073378244    	1.061205468507047    	-0.4425347140414145    	-0.7484380213792389    	-0.6982455579527508    	-0.3609362254784181    
0.3068066241104725    	1.0646692195623426    	-0.4405132645280023    	-0.7473198886384748    	-0.6972024104947938    	-0.3595775822968901    
0.30771242499051854    	1.0681329706176383    	-0.4385418049111695    	-0.7462542299016881    	-0.6962082179791816    	-0.35822490229887904    
0.3086207547651998    	1.071596721672934    	-0.4365269833956845    	-0.7451477381608843    	-0.6951759308413584    	-0.3568781494545995    
0.3095316590828999    	1.0750604727282298    	-0.43448312748577234    	-0.7440147865686723    	-0.6941189583278833    	-0.35553728806453    
0.3104451844907369    	1.0785242237835255    	-0.4324842125056779    	-0.7429293969964148    	-0.693106358184881    	-0.354202282755173    
0.31136137845976647    	1.0819879748388213    	-0.4304512892640798    	-0.7418126677238462    	-0.6920645200743988    	-0.352873098474884    
0.3122802894130039    	1.085451725894117    	-0.42841055640706865    	-0.7406908458200725    	-0.6910179308595956    	-0.35154970048976664    
0.31320196676056583    	1.0889154769494127    	-0.4263619224638814    	-0.7395638892244472    	-0.6899665513005363    	-0.3502320543796344    
0.3141264609337354    	1.0923792280047084    	-0.4242838089700018    	-0.7384102699037373    	-0.6888902970974564    	-0.3489201260340357    
0.31505382340600085    	1.0958429790600042    	-0.4222405729929209    	-0.7372943963989217    	-0.687849257364415    	-0.34761388164834434    
0.3159841067531007    	1.0993067301153    	-0.4201413740602825    	-0.7361254808133832    	-0.6867587327091873    	-0.34631328771990955    
0.3169173646657057    	1.1027704811705956    	-0.4180864573493492    	-0.7350038220150548    	-0.6857122956614967    	-0.345018311044269    
0.3178518947085483    	1.1062342322258913    	-0.41599861278181943    	-0.7338505074903677    	-0.6846363258139185    	-0.34372891871142025    
0.31879302481941424    	1.109697983281187    	-0.4139035505673133    	-0.7326965753867276    	-0.6835597798040552    	-0.34244507810215163    
0.31973554042506847    	1.1131617343364828    	-0.4117920234180367    	-0.7315275638431051    	-0.6824691656259759    	-0.3411667568844305    
0.3206812574100049    	1.1166254853917785    	-0.4096550841103041    	-0.730336341520309    	-0.6813578301891501    	-0.33989392300984744    
0.32163023570438837    	1.1200892364470743    	-0.4075522661053806    	-0.7291825018097688    	-0.6802813703762327    	-0.3386265447101169    
0.3225807793215059    	1.12355298750237    	-0.405394464847437    	-0.7279752441689429    	-0.6791550749971473    	-0.3373645904936311    
0.3235382228804069    	1.1270167385576657    	-0.40327663167106176    	-0.7268148545514687    	-0.678072504533393    	-0.3361080291420684    
0.3244973587259472    	1.1304804896129614    	-0.4010987605508548    	-0.725596119276802    	-0.6769355012444792    	-0.3348568297070529    
0.3254600099051494    	1.1339442406682572    	-0.3989641131607863    	-0.7244241230659357    	-0.6758421025597534    	-0.333610961506867    
0.3264262437758811    	1.137407991723553    	-0.39679849463977507    	-0.7232247384156562    	-0.6747231521852239    	-0.3323703941232126    
0.327396129338964    	1.1408717427788486    	-0.3946136445878473    	-0.7220097739268113    	-0.6735896668021017    	-0.3311350973980238    
0.3283697373159443    	1.1443354938341443    	-0.39242382855082497    	-0.7207935658667692    	-0.6724550212453384    	-0.32990504143032673    
0.3293471402045288    	1.14779924488944    	-0.39019780903601015    	-0.7195449492405389    	-0.6712901405365195    	-0.3286801965731479    
0.3303284123511292    	1.1512629959447358    	-0.38801429659090375    	-0.718342708942033    	-0.6701685260219647    	-0.32746053343046944    
0.3313136300218537    	1.1547267470000315    	-0.3857942723639291    	-0.7171079023857828    	-0.6690165292390599    	-0.32624602285423043    
0.3323028714709379    	1.1581904980553273    	-0.383563862759793    	-0.7158667342307309    	-0.667858597484951    	-0.3250366359413727    
0.33329621703188395    	1.161654249110623    	-0.38132290184760775    	-0.7146191188794917    	-0.6666946509026661    	-0.32383234403093275    
0.3342937491886472    	1.1651180001659187    	-0.3790760220399704    	-0.7133697712286177    	-0.6655290881938744    	-0.3226331187011754    
0.33529379537337745    	1.1685817512212144    	-0.37681039481237927    	-0.7121041901857567    	-0.6643483807522903    	-0.3214389317667715    
0.33630171452257984    	1.1720455022765102    	-0.37453497582217066    	-0.7108366903447505    	-0.6631658831928299    	-0.3202497552760176    
0.3373123242450134    	1.175509253331806    	-0.3722500464934804    	-0.7095623707384938    	-0.6619770232217115    	-0.31906556150809623    
0.3383274738391949    	1.1789730043871016    	-0.36992736862888126    	-0.7082548424680761    	-0.6607571816574971    	-0.31788632297037783    
0.3393455006683168    	1.1824367554423973    	-0.36765216564968006    	-0.7069976663179969    	-0.65958431545177    	-0.3167120123957618    
0.34037177400317287    	1.185900506497693    	-0.3653256880249892    	-0.7056974620281621    	-0.658371306700377    	-0.3155426027400572    
0.34140112222427965    	1.1893642575529888    	-0.3629936917041223    	-0.704394813928402    	-0.6571560180281675    	-0.3143780671794015    
0.3424354058694929    	1.1928280086082845    	-0.36064939678831315    	-0.703084802657806    	-0.6559338599810977    	-0.31321837910771777    
0.3434747313061537    	1.1962917596635803    	-0.35829737946274665    	-0.7017721107689003    	-0.6547092010858963    	-0.3120635121342083    
0.3445192081639279    	1.199755510718876    	-0.3558967087817635    	-0.7004159169456914    	-0.6534439576245425    	-0.3109134400808856    
0.3455689494669209    	1.2032192617741717    	-0.3535404140838285    	-0.6991093635507494    	-0.6522250255577762    	-0.3097681369801386    
0.3466240718105653    	1.2066830128294674    	-0.35114457920074127    	-0.6977686510113066    	-0.6509742251595918    	-0.3086275770723344    
0.34768469550938835    	1.2101467638847632    	-0.3487352325320035    	-0.6964199280413919    	-0.6497159515340531    	-0.3074917348034545    
0.34875094477710705    	1.213610514940059    	-0.3463121056686288    	-0.6950630504457358    	-0.6484500701560514    	-0.30636058482276557    
0.34982294791113233    	1.2170742659953546    	-0.3438749212679509    	-0.6936978691790833    	-0.6471764419757462    	-0.30523410198052303    
0.35090083748379064    	1.2205380170506503    	-0.341423391531231    	-0.6923242290150217    	-0.6458949221766666    	-0.3041122613257083    
0.3519847505602268    	1.224001768105946    	-0.3389309311087566    	-0.6909156816689834    	-0.6445808361742947    	-0.30299503810379746    
0.3530748289085259    	1.2274655191612418    	-0.33647609386649496    	-0.6895509227750208    	-0.6433076020411199    	-0.30188240775456265    
0.35416946194702636    	1.2309292702165375    	-0.33398145431323406    	-0.6881509162602604    	-0.6420014840966641    	-0.30077434590990415    
0.35527231616574795    	1.2343930212718333    	-0.33146945319262555    	-0.6867417693583735    	-0.640686838746429    	-0.2996708283917133    
0.35638354892698126    	1.237856772327129    	-0.3289134583282397    	-0.6852970072552209    	-0.6393389666554765    	-0.29857183120976577    
0.357499808751888    	1.2413205233824247    	-0.32639548894268466    	-0.6838952976945727    	-0.6380312598764183    	-0.2974773305596444    
0.3586230220854898    	1.2447842744377204    	-0.3238345533310312    	-0.682457575416521    	-0.6366899554991109    	-0.29638730282069137    
0.35975336445186396    	1.2482480254930162    	-0.3212302649143041    	-0.6809836293661681    	-0.635314856622621    	-0.29530172455398873    
0.3608910180916595    	1.251711776548312    	-0.31866108440011987    	-0.6795521024917794    	-0.6339793321669154    	-0.2942205725003677    
0.36203617233536595    	1.2551755276036076    	-0.31604773094010313    	-0.6780839032754691    	-0.63260959472481    	-0.29314382357844526    
0.3631890239993731    	1.2586392786589033    	-0.31338976911012423    	-0.6765787931094973    	-0.6312054216903046    	-0.29207145488268854    
0.3643497778165538    	1.262103029714199    	-0.3107656079038395    	-0.6751153857203933    	-0.6298401547213256    	-0.29100344368150544    
0.3655168895971065    	1.2655667807694948    	-0.3081024721620686    	-0.6736193617591751    	-0.6284444585438566    	-0.28993976741536226    
0.3666958531891876    	1.2690305318247905    	-0.30540647544004756    	-0.6721023286292351    	-0.6270291621345484    	-0.2888804036949267    
0.36788162808301833    	1.2724942828800863    	-0.30269678379693293    	-0.6705784118799513    	-0.6256074437417329    	-0.2878253302992373    
0.3690762129077184    	1.275958033935382    	-0.29997110245500397    	-0.6690473153627223    	-0.6241790270774086    	-0.2867745251738966    
0.37027810229331465    	1.2794217849906777    	-0.2971899302782601    	-0.6674680325715747    	-0.6227056556529613    	-0.28572796642929105    
0.371492831301706    	1.2828855360459734    	-0.29444067941257196    	-0.665933510714278    	-0.6212740433619872    	-0.2846856323388326    
0.37271540321542795    	1.2863492871012692    	-0.2916443409229108    	-0.6643597441383388    	-0.6198058182190702    	-0.28364750133722705    
0.3739478632496919    	1.289813038156565    	-0.2888296038492902    	-0.6627774670989821    	-0.618329653349539    	-0.2826135520187634    
0.3751905129401551    	1.2932767892118606    	-0.2859550960186134    	-0.6611456089587685    	-0.6168072324341594    	-0.2815837631356286    
0.3764436683626132    	1.2967405402671563    	-0.28311338042838674    	-0.6595570487909999    	-0.6153252058013581    	-0.2805581135962428    
0.3777076611372375    	1.300204291322452    	-0.2802200468739202    	-0.6579277080111577    	-0.613805133424731    	-0.27953658246361923    
0.37898283952974837    	1.3036680423777478    	-0.2772743130161193    	-0.6562571525458678    	-0.6122466103411457    	-0.27851914895374436    
0.38026956964281117    	1.3071317934330435    	-0.2743542181564251    	-0.6546237877992362    	-0.6107227838568225    	-0.27750579243398077    
0.381566479451491    	1.3105955444883393    	-0.271381789812272    	-0.652948269263763    	-0.6091596305411937    	-0.27649649242149127    
0.3828774893988348    	1.314059295543635    	-0.2683788865208389    	-0.6512563759196737    	-0.60758120055996    	-0.2754912285816833    
0.38420302751939106    	1.3175230465989307    	-0.26534454346253605    	-0.6495475709819272    	-0.6059869931264701    	-0.27448998072667535    
0.3855400311885435    	1.3209867976542264    	-0.26228125543321573    	-0.6478212866217592    	-0.6043764784922332    	-0.2734927288137821    
0.3868907354860657    	1.3244505487095222    	-0.2591861863746146    	-0.6460769218606802    	-0.6027490959821515    	-0.2724994529440212    
0.3882556461642492    	1.327914299764818    	-0.25605819330298046    	-0.6443138394672296    	-0.6011042510993876    	-0.27151013336063834    
0.3896352992920356    	1.3313780508201136    	-0.25289606435139395    	-0.6425313636434296    	-0.5994413133669713    	-0.2705247504476527    
0.39103026385735973    	1.3348418018754094    	-0.2496985119597132    	-0.640728775817073    	-0.5977596124022692    	-0.26954328472842143    
0.39244114468368424    	1.338305552930705    	-0.2464378793774696    	-0.6388790240611538    	-0.5960339104603694    	-0.268565716864222    
0.3938685856711581    	1.3417693039860008    	-0.2431963735171013    	-0.6370649591882594    	-0.5943415021337555    	-0.26759202765285456    
0.3953132734305818    	1.3452330550412965    	-0.23987916632148723    	-0.6351924397520691    	-0.5925945593794434    	-0.266622198027261    
0.39677594137160893    	1.3486968060965923    	-0.23653009406201314    	-0.6333060354336221    	-0.590834662904073    	-0.2656562090541629    
0.3982573742817075    	1.352160557151888    	-0.2331281639180921    	-0.6313855381997995    	-0.5890429598848892    	-0.2646940419327172    
0.3997584135342648    	1.3556243082071837    	-0.2296858747918031    	-0.6294442883260679    	-0.5872318959590994    	-0.26373567799318837    
0.4012799629526843    	1.3590880592624794    	-0.22619637021813233    	-0.6274763331708166    	-0.5853959176868142    	-0.26278109869563876    
0.4028229955210203    	1.3625518103177752    	-0.22265743974497565    	-0.625480435265996    	-0.5835338705882448    	-0.2618302856286351    
0.40438680372108515    	1.366015561373071    	-0.21906845354713692    	-0.623455257268222    	-0.5816445070062031    	-0.2608832205079717    
0.40597779477141416    	1.3694793124283666    	-0.2154215576851988    	-0.6213993524566128    	-0.5797264772411808    	-0.2599398851754104    
0.4075919277816657    	1.3729430634836624    	-0.21171922289721673    	-0.6193111506788824    	-0.5777783164399399    	-0.25900026159743583    
0.4092322983592116    	1.376406814538958    	-0.2079566458272023    	-0.6171889441864139    	-0.5757984313805279    	-0.25806433186402794    
0.4109003657167937    	1.3798705655942538    	-0.2041305032006607    	-0.6150308689174544    	-0.5737850830106765    	-0.2571320781874479    
0.41259772582267046    	1.3833343166495495    	-0.20023715976892456    	-0.612834885591595    	-0.571736368810142    	-0.25620348290104206    
0.4143243727394774    	1.3867980677048453    	-0.19627438211829348    	-0.6105987548577709    	-0.5696501996053533    	-0.2552785284580583    
0.41608750712278936    	1.390261818760141    	-0.19220621449293615    	-0.6082937216157255    	-0.5674997486979747    	-0.25435719743047996    
0.4178839895011325    	1.3937255698154367    	-0.18811192917488112    	-0.6059959186760137    	-0.5653560432075082    	-0.2534394725078721    
0.4197179446121922    	1.3971893208707324    	-0.1838840223757969    	-0.6036019669879891    	-0.5631226369876635    	-0.25252533649624387    
0.4215920128540063    	1.4006530719260282    	-0.179607211458255    	-0.6011992243122612    	-0.5608810293297057    	-0.2516147723169244    
0.42350915375219705    	1.404116822981324    	-0.17518400191183636    	-0.5986931556640335    	-0.5585430250440269    	-0.25070776300545294    
0.4254727026459858    	1.4075805740366196    	-0.17070712808467697    	-0.5961798307306627    	-0.5561982511011103    	-0.24980429171048227    
0.4274864410464412    	1.4110443250919154    	-0.16608909399373858    	-0.5935755350401798    	-0.5537686071686386    	-0.2489043416926971    
0.4295546848618439    	1.414508076147211    	-0.16134633199286577    	-0.5909010168547097    	-0.5512734500690208    	-0.24800789632374412    
0.43168239639409073    	1.4179718272025068    	-0.15647231121086422    	-0.5881547076049549    	-0.5487113164258475    	-0.2471149390851767    
0.43387532844313786    	1.4214355782578025    	-0.1514394809239882    	-0.585314809367126    	-0.5460618701484554    	-0.24622545356741193    
0.4361402125096596    	1.4248993293130983    	-0.14625167280655182    	-0.5823918853162113    	-0.5433349660141313    	-0.24533942346870052    
0.43848500883745106    	1.428363080368394    	-0.1408451967501812    	-0.5793302055876323    	-0.5404786115675537    	-0.24445683259410975    
0.4409174877736447    	1.4318268314236897    	-0.13526701757200044    	-0.5761845053456451    	-0.5375438712712621    	-0.24357766485451807    
0.4434544852058905    	1.4352905824789854    	-0.12948062627599927    	-0.5729351114818898    	-0.5345123913536265    	-0.24270190426562302    
0.44610323871913704    	1.4387543335342812    	-0.12338157154716106    	-0.569484810266298    	-0.5312934775243341    	-0.24182953494696055    
0.4488887228972179    	1.442218084589577    	-0.11702694194210345    	-0.5659156648393213    	-0.5279636895273516    	-0.24096054112093634    
0.45182701437604494    	1.4456818356448726    	-0.11029686737823038    	-0.5621238817542753    	-0.5244261946109727    	-0.24009490711186915    
0.4549557588618762    	1.4491455867001684    	-0.1030998880151334    	-0.5580556468770096    	-0.5206307875757656    	-0.23923261734504536    
0.4583099907775079    	1.452609337755464    	-9.54138026017156700e-2	-0.5537237933792236    	-0.5165894409630465    	-0.23837365634578528    
0.46195731664946293    	1.4560730888107598    	-8.70882049061722800e-2	-0.5490455215556352    	-0.5122249078602301    	-0.23751800873852047    
0.4659854686664002    	1.4595368398660555    	-7.78367321456582400e-2	-0.5438222008120585    	-0.50735187842722    	-0.2366656592458824    
0.47055281719771264    	1.4630005909213513    	-6.7378164001117190e-2	-0.5379309811988299    	-0.5018557413946831    	-0.23581659268780167    
0.4759648396060451    	1.466464341976647    	-5.50135221908546400e-2	-0.5309783617968997    	-0.4953693851769864    	-0.23497079398061815    
0.48301047640536987    	1.4699280930319427    	-3.888487846716331000e-2	-0.5218953548725331    	-0.48689551151393345    	-0.2341282481362022    
0.5    	1.4733918440872327    	0.    	-0.5000000000000001    	-0.46646852378371145    	-0.23328894026108687    
0.5    	1.4733918440872327    	-0.    	-0.5    	-0.4664685237837114    	-0.23328894026108687    
0.5169895235946301    	1.4699280930319427    	3.888487846716331000e-2	-0.4781046451274668    	-0.4460415360534893    	-0.2341282481362022    
0.5240351603939549    	1.466464341976647    	5.50135221908546400e-2	-0.4690216382031003    	-0.4375676623904363    	-0.23497079398061815    
0.5294471828022873    	1.4630005909213513    	6.7378164001117190e-2	-0.4620690188011701    	-0.4310813061727396    	-0.23581659268780167    
0.5340145313335998    	1.4595368398660555    	7.78367321456582400e-2	-0.4561777991879415    	-0.42558516914020283    	-0.2366656592458824    
0.5380426833505371    	1.4560730888107598    	8.70882049061722800e-2	-0.45095447844436476    	-0.4207121397071927    	-0.23751800873852047    
0.5416900092224921    	1.452609337755464    	9.54138026017156700e-2	-0.44627620662077644    	-0.4163476066043763    	-0.23837365634578528    
0.5450442411381238    	1.4491455867001684    	0.1030998880151334    	-0.4419443531229904    	-0.4123062599916572    	-0.23923261734504536    
0.548172985623955    	1.4456818356448726    	0.11029686737823038    	-0.4378761182457246    	-0.40851085295645    	-0.24009490711186915    
0.5511112771027822    	1.442218084589577    	0.11702694194210345    	-0.43408433516067874    	-0.40497335804007123    	-0.24096054112093634    
0.553896761280863    	1.4387543335342812    	0.12338157154716106    	-0.43051518973370184    	-0.40164357004308865    	-0.24182953494696055    
0.5565455147941095    	1.4352905824789854    	0.12948062627599927    	-0.42706488851811025    	-0.39842465621379636    	-0.24270190426562302    
0.5590825122263553    	1.4318268314236897    	0.13526701757200044    	-0.42381549465435486    	-0.39539317629616066    	-0.24357766485451807    
0.561514991162549    	1.428363080368394    	0.1408451967501812    	-0.42066979441236785    	-0.3924584359998692    	-0.24445683259410975    
0.5638597874903404    	1.4248993293130983    	0.14625167280655182    	-0.41760811468378856    	-0.3896020815532914    	-0.24533942346870052    
0.5661246715568622    	1.4214355782578025    	0.1514394809239882    	-0.414685190632874    	-0.3868751774189674    	-0.24622545356741193    
0.5683176036059092    	1.4179718272025068    	0.15647231121086422    	-0.41184529239504497    	-0.3842257311415752    	-0.2471149390851767    
0.5704453151381561    	1.414508076147211    	0.16134633199286577    	-0.40909898314529036    	-0.38166359749840206    	-0.24800789632374412    
0.5725135589535588    	1.4110443250919154    	0.16608909399373858    	-0.40642446495982015    	-0.3791684403987841    	-0.2489043416926971    
0.5745272973540142    	1.4075805740366196    	0.17070712808467697    	-0.4038201692693373    	-0.3767387964663124    	-0.24980429171048227    
0.5764908462478029    	1.404116822981324    	0.17518400191183636    	-0.40130684433596653    	-0.37439402252339593    	-0.25070776300545294    
0.5784079871459937    	1.4006530719260282    	0.179607211458255    	-0.3988007756877387    	-0.372056018237717    	-0.2516147723169244    
0.5802820553878079    	1.3971893208707324    	0.1838840223757969    	-0.396398033012011    	-0.36981441057975933    	-0.25252533649624387    
0.5821160104988675    	1.3937255698154367    	0.18811192917488112    	-0.3940040813239864    	-0.36758100435991464    	-0.2534394725078721    
0.5839124928772106    	1.390261818760141    	0.19220621449293615    	-0.3917062783842744    	-0.365437298869448    	-0.25435719743047996    
0.5856756272605226    	1.3867980677048453    	0.19627438211829348    	-0.38940124514222907    	-0.36328684796206945    	-0.2552785284580583    
0.5874022741773295    	1.3833343166495495    	0.20023715976892456    	-0.3871651144084049    	-0.36120067875728074    	-0.25620348290104206    
0.5890996342832062    	1.3798705655942538    	0.2041305032006607    	-0.3849691310825455    	-0.35915196455674614    	-0.2571320781874479    
0.5907677016407884    	1.376406814538958    	0.2079566458272023    	-0.3828110558135861    	-0.3571386161868949    	-0.25806433186402794    
0.5924080722183342    	1.3729430634836624    	0.21171922289721673    	-0.3806888493211175    	-0.35515873112748286    	-0.25900026159743583    
0.5940222052285858    	1.3694793124283666    	0.2154215576851988    	-0.37860064754338707    	-0.353210570326242    	-0.2599398851754104    
0.5956131962789148    	1.366015561373071    	0.21906845354713692    	-0.3765447427317779    	-0.35129254056121967    	-0.2608832205079717    
0.5971770044789797    	1.3625518103177752    	0.22265743974497565    	-0.37451956473400405    	-0.349403176979178    	-0.2618302856286351    
0.5987200370473157    	1.3590880592624794    	0.22619637021813233    	-0.3725236668291834    	-0.34754112988060865    	-0.26278109869563876    
0.6002415864657352    	1.3556243082071837    	0.2296858747918031    	-0.37055571167393214    	-0.34570515160832344    	-0.26373567799318837    
0.6017426257182925    	1.352160557151888    	0.2331281639180921    	-0.3686144618002004    	-0.34389408768253354    	-0.2646940419327172    
0.603224058628391    	1.3486968060965923    	0.23653009406201314    	-0.3666939645663778    	-0.3421023846633497    	-0.2656562090541629    
0.6046867265694182    	1.3452330550412965    	0.23987916632148723    	-0.36480756024793104    	-0.3403424881879795    	-0.266622198027261    
0.6061314143288419    	1.3417693039860008    	0.2431963735171013    	-0.3629350408117406    	-0.3385955454336674    	-0.26759202765285456    
0.6075588553163158    	1.338305552930705    	0.2464378793774696    	-0.3611209759388462    	-0.3369031371070535    	-0.268565716864222    
0.6089697361426403    	1.3348418018754094    	0.2496985119597132    	-0.359271224182927    	-0.3351774351651536    	-0.26954328472842143    
0.6103647007079644    	1.3313780508201136    	0.25289606435139395    	-0.3574686363565705    	-0.3334957342004516    	-0.2705247504476527    
0.6117443538357508    	1.327914299764818    	0.25605819330298046    	-0.35568616053277025    	-0.33183279646803504    	-0.27151013336063834    
0.6131092645139343    	1.3244505487095222    	0.2591861863746146    	-0.3539230781393198    	-0.33018795158527126    	-0.2724994529440212    
0.6144599688114565    	1.3209867976542264    	0.26228125543321573    	-0.35217871337824075    	-0.32856056907518955    	-0.2734927288137821    
0.6157969724806089    	1.3175230465989307    	0.26534454346253605    	-0.35045242901807294    	-0.32695005444095276    	-0.27448998072667535    
0.6171225106011652    	1.314059295543635    	0.2683788865208389    	-0.3487436240803263    	-0.3253558470074628    	-0.2754912285816833    
0.618433520548509    	1.3105955444883393    	0.271381789812272    	-0.34705173073623696    	-0.3237774170262291    	-0.27649649242149127    
0.6197304303571889    	1.3071317934330435    	0.2743542181564251    	-0.34537621220076375    	-0.32221426371060025    	-0.27750579243398077    
0.6210171604702517    	1.3036680423777478    	0.2772743130161193    	-0.3437428474541324    	-0.32069043722627727    	-0.27851914895374436    
0.6222923388627625    	1.300204291322452    	0.2802200468739202    	-0.3420722919888422    	-0.3191319141426918    	-0.27953658246361923    
0.6235563316373868    	1.2967405402671563    	0.28311338042838674    	-0.340442951209    	-0.3176118417660646    	-0.2805581135962428    
0.6248094870598448    	1.2932767892118606    	0.2859550960186134    	-0.33885439104123144    	-0.31612981513326344    	-0.2815837631356286    
0.626052136750308    	1.289813038156565    	0.2888296038492902    	-0.3372225329010179    	-0.31460739421788375    	-0.2826135520187634    
0.627284596784572    	1.2863492871012692    	0.2916443409229108    	-0.33564025586166124    	-0.31313122934835264    	-0.28364750133722705    
0.6285071686982939    	1.2828855360459734    	0.29444067941257196    	-0.334066489285722    	-0.3116630042054356    	-0.2846856323388326    
0.6297218977066854    	1.2794217849906777    	0.2971899302782601    	-0.33253196742842533    	-0.31023139191446153    	-0.28572796642929105    
0.6309237870922816    	1.275958033935382    	0.29997110245500397    	-0.3309526846372776    	-0.30875802049001416    	-0.2867745251738966    
0.6321183719169816    	1.2724942828800863    	0.30269678379693293    	-0.3294215881200487    	-0.3073296038256898    	-0.2878253302992373    
0.6333041468108124    	1.2690305318247905    	0.30540647544004756    	-0.3278976713707648    	-0.3059078854328744    	-0.2888804036949267    
0.6344831104028935    	1.2655667807694948    	0.3081024721620686    	-0.32638063824082486    	-0.30449258902356624    	-0.28993976741536226    
0.6356502221834461    	1.262103029714199    	0.3107656079038395    	-0.3248846142796066    	-0.30309689284609714    	-0.29100344368150544    
0.6368109760006269    	1.2586392786589033    	0.31338976911012423    	-0.3234212068905026    	-0.3017316258771181    	-0.29207145488268854    
0.637963827664634    	1.2551755276036076    	0.31604773094010313    	-0.32191609672453086    	-0.30032745284261275    	-0.29314382357844526    
0.6391089819083404    	1.251711776548312    	0.31866108440011987    	-0.3204478975082206    	-0.2989577154005074    	-0.2942205725003677    
0.640246635548136    	1.2482480254930162    	0.3212302649143041    	-0.31901637063383187    	-0.2976221909448018    	-0.29530172455398873    
0.6413769779145102    	1.2447842744377204    	0.3238345533310312    	-0.31754242458347903    	-0.29624709206831196    	-0.29638730282069137    
0.642500191248112    	1.2413205233824247    	0.32639548894268466    	-0.3161047023054273    	-0.29490578769100445    	-0.2974773305596444    
0.6436164510730187    	1.237856772327129    	0.3289134583282397    	-0.3147029927447789    	-0.2935980809119461    	-0.29857183120976577    
0.644727683834252    	1.2343930212718333    	0.33146945319262555    	-0.3132582306416265    	-0.2922502088209938    	-0.2996708283917133    
0.6458305380529736    	1.2309292702165375    	0.33398145431323406    	-0.3118490837397395    	-0.2909355634707586    	-0.30077434590990415    
0.6469251710914741    	1.2274655191612418    	0.33647609386649496    	-0.31044907722497905    	-0.2896294455263028    	-0.30188240775456265    
0.6480152494397732    	1.224001768105946    	0.3389309311087566    	-0.30908431833101657    	-0.28835621139312806    	-0.30299503810379746    
0.6490991625162094    	1.2205380170506503    	0.341423391531231    	-0.30767577098497834    	-0.28704212539075624    	-0.3041122613257083    
0.6501770520888677    	1.2170742659953546    	0.3438749212679509    	-0.30630213082091684    	-0.28576060559167665    	-0.30523410198052303    
0.6512490552228929    	1.213610514940059    	0.3463121056686288    	-0.3049369495542641    	-0.2844869774113713    	-0.30636058482276557    
0.6523153044906116    	1.2101467638847632    	0.3487352325320035    	-0.30358007195860803    	-0.28322109603336953    	-0.3074917348034545    
0.6533759281894347    	1.2066830128294674    	0.35114457920074127    	-0.30223134898869336    	-0.281962822407831    	-0.3086275770723344    
0.654431050533079    	1.2032192617741717    	0.3535404140838285    	-0.30089063644925057    	-0.2807120220096466    	-0.3097681369801386    
0.6554807918360721    	1.199755510718876    	0.3558967087817635    	-0.2995840830543086    	-0.27949308994288025    	-0.3109134400808856    
0.6565252686938463    	1.1962917596635803    	0.35829737946274665    	-0.2982278892310996    	-0.2782278464815265    	-0.3120635121342083    
0.657564594130507    	1.1928280086082845    	0.36064939678831315    	-0.29691519734219396    	-0.27700318758632514    	-0.31321837910771777    
0.6585988777757203    	1.1893642575529888    	0.3629936917041223    	-0.2956051860715981    	-0.2757810295392554    	-0.3143780671794015    
0.6596282259968271    	1.185900506497693    	0.3653256880249892    	-0.29430253797183786    	-0.27456574086704577    	-0.3155426027400572    
0.6606544993316832    	1.1824367554423973    	0.36765216564968006    	-0.29300233368200307    	-0.2733527321156528    	-0.3167120123957618    
0.6616725261608051    	1.1789730043871016    	0.36992736862888126    	-0.29174515753192376    	-0.2721798659099256    	-0.31788632297037783    
0.6626876757549867    	1.175509253331806    	0.3722500464934804    	-0.2904376292615062    	-0.2709600243457113    	-0.31906556150809623    
0.6636982854774202    	1.1720455022765102    	0.37453497582217066    	-0.28916330965524945    	-0.26977116437459286    	-0.3202497552760176    
0.6647062046266226    	1.1685817512212144    	0.37681039481237927    	-0.2878958098142433    	-0.2685886668151324    	-0.3214389317667715    
0.6657062508113528    	1.1651180001659187    	0.3790760220399704    	-0.2866302287713824    	-0.26740795937354844    	-0.3226331187011754    
0.666703782968116    	1.161654249110623    	0.38132290184760775    	-0.2853808811205083    	-0.2662423966647567    	-0.32383234403093275    
0.667697128529062    	1.1581904980553273    	0.383563862759793    	-0.284133265769269    	-0.2650784500824717    	-0.3250366359413727    
0.6686863699781462    	1.1547267470000315    	0.3857942723639291    	-0.2828920976142171    	-0.26392051832836283    	-0.32624602285423043    
0.6696715876488708    	1.1512629959447358    	0.38801429659090375    	-0.281657291057967    	-0.262768521545458    	-0.32746053343046944    
0.6706528597954712    	1.14779924488944    	0.39019780903601015    	-0.28045505075946103    	-0.26164690703090326    	-0.3286801965731479    
0.6716302626840557    	1.1443354938341443    	0.39242382855082497    	-0.2792064341332307    	-0.26048202632208434    	-0.32990504143032673    
0.672603870661036    	1.1408717427788486    	0.3946136445878473    	-0.2779902260731887    	-0.25934738076532105    	-0.3311350973980238    
0.6735737562241189    	1.137407991723553    	0.39679849463977507    	-0.27677526158434373    	-0.2582138953821988    	-0.3323703941232126    
0.6745399900948506    	1.1339442406682572    	0.3989641131607863    	-0.2755758769340642    	-0.25709494500766933    	-0.333610961506867    
0.6755026412740528    	1.1304804896129614    	0.4010987605508548    	-0.274403880723198    	-0.2560015463229436    	-0.3348568297070529    
0.6764617771195931    	1.1270167385576657    	0.40327663167106176    	-0.2731851454485314    	-0.25486454303402983    	-0.3361080291420684    
0.6774192206784941    	1.12355298750237    	0.405394464847437    	-0.2720247558310571    	-0.2537819725702755    	-0.3373645904936311    
0.6783697642956117    	1.1200892364470743    	0.4075522661053806    	-0.2708174981902311    	-0.2526556771911901    	-0.3386265447101169    
0.6793187425899951    	1.1166254853917785    	0.4096550841103041    	-0.26966365847969104    	-0.25157921737827277    	-0.33989392300984744    
0.6802644595749315    	1.1131617343364828    	0.4117920234180367    	-0.26847243615689476    	-0.2504678819414468    	-0.3411667568844305    
0.6812069751805858    	1.109697983281187    	0.4139035505673133    	-0.26730342461327256    	-0.24937726776336766    	-0.34244507810215163    
0.6821481052914518    	1.1062342322258913    	0.41599861278181943    	-0.2661494925096324    	-0.24830072175350432    	-0.34372891871142025    
0.6830826353342943    	1.1027704811705956    	0.4180864573493492    	-0.2649961779849451    	-0.24722475190592597    	-0.345018311044269    
0.6840158932468994    	1.0993067301153    	0.4201413740602825    	-0.26387451918661686    	-0.2461783148582356    	-0.34631328771990955    
0.6849461765939991    	1.0958429790600042    	0.4222405729929209    	-0.26270560360107825    	-0.24508779020300764    	-0.34761388164834434    
0.6858735390662646    	1.0923792280047084    	0.4242838089700018    	-0.2615897300962628    	-0.24404675046996643    	-0.3489201260340357    
0.6867980332394341    	1.0889154769494127    	0.4263619224638814    	-0.26043611077555273    	-0.24297049626688644    	-0.3502320543796344    
0.6877197105869961    	1.085451725894117    	0.42841055640706865    	-0.25930915417992745    	-0.24191911670782712    	-0.35154970048976664    
0.6886386215402336    	1.0819879748388213    	0.4304512892640798    	-0.25818733227615376    	-0.24087252749302407    	-0.352873098474884    
0.6895548155092631    	1.0785242237835255    	0.4324842125056779    	-0.2570706030035852    	-0.23983068938254182    	-0.354202282755173    
0.6904683409171001    	1.0750604727282298    	0.43448312748577234    	-0.25598521343132774    	-0.2388180892395395    	-0.35553728806453    
0.6913792452348002    	1.071596721672934    	0.4365269833956845    	-0.2548522618391157    	-0.23776111672606437    	-0.3568781494545995    
0.6922875750094815    	1.0681329706176383    	0.4385418049111695    	-0.2537457700983119    	-0.23672882958824115    	-0.35822490229887904    
0.6931933758895275    	1.0646692195623426    	0.4405132645280023    	-0.25268011136152513    	-0.23573463707262887    	-0.3595775822968901    
0.6940966926621757    	1.061205468507047    	0.4425347140414145    	-0.25156197862076124    	-0.23469148961467212    	-0.3609362254784181    
0.6949975692697107    	1.0577417174517512    	0.4445225652550018    	-0.25047500401470896    	-0.23367741073492093    	-0.3623008682078222    
0.6958978061367581    	1.0542779663964554    	0.44650493837205135    	-0.24939286776470673    	-0.23266784573677818    	-0.3636715471884159    
0.6967939310187754    	1.0508142153411597    	0.4484831953508016    	-0.24831073566797376    	-0.23165828461337418    	-0.36504829946691997    
0.6976859854927827    	1.047350464285864    	0.45044780130689815    	-0.24723818418588456    	-0.23065766160030982    	-0.3664311624379899    
0.6985775249806149    	1.0438867132305683    	0.45240234057634077    	-0.24617518440427413    	-0.22966594972248938    	-0.3678201738488183    
0.6994668323048567    	1.0404229621752725    	0.45435472923650344    	-0.2451121030683533    	-0.22867416175963134    	-0.3692153718038141    
0.7003539468861826    	1.0369592111199768    	0.4563002301323843    	-0.24405371675379833    	-0.22768675395614468    	-0.37061679476936066    
0.7012406647595165    	1.033495460064681    	0.4582406643045315    	-0.2430000004549851    	-0.22670370298335618    	-0.37202448157865364    
0.7021217521336174    	1.0300317090093853    	0.46017562507969234    	-0.24194612705392507    	-0.22572050544406141    	-0.37343847143662046    
0.7030025183362204    	1.0265679579540896    	0.4620697481850567    	-0.24093277015116366    	-0.22477510724706712    	-0.3748588039249232    
0.7038830002013952    	1.0231042068987939    	0.46402116687304484    	-0.23986183332835032    	-0.2237759906094604    	-0.3762855190070469    
0.704757962082405    	1.0196404558434982    	0.46592659170418504    	-0.23883137037822    	-0.2228146335471382    	-0.3777186570334728    
0.705632711509288    	1.0161767047882024    	0.4678320465173964    	-0.23780066499189162    	-0.22185305030710517    	-0.37915825874694314    
0.7065055262751478    	1.0127129537329067    	0.46973102481969864    	-0.23677450145544923    	-0.22089570432709527    	-0.380604365287813    
0.7073764409185904    	1.009249202677611    	0.4715972914231429    	-0.23577914949544748    	-0.2199671036082408    	-0.38205701819949683    
0.7082454894443329    	1.0057854516223153    	0.47350975964206765    	-0.23473572980226518    	-0.21899365872030957    	-0.38351625943400747    
0.7091127053414508    	1.0023217005670195    	0.47538961613891945    	-0.2337230892025313    	-0.21804892878894694    	-0.38498213135759213    
0.7099798788901861    	0.9988579495117238    	0.47726495358190707    	-0.232714925308279    	-0.21710837534197913    	-0.38645467675646544    
0.71084177071012    	0.9953941984564282    	0.4791042588392942    	-0.2317375118708258    	-0.21619651013538882    	-0.3879339388426438    
0.7117054420017539    	0.9919304474011326    	0.4809934687519935    	-0.23071197324976037    	-0.21523974716208566    	-0.389419961259881    
0.7125638951579709    	0.988466696345837    	0.48282044753565706    	-0.2297434476223138    	-0.2143361737227223    	-0.3909127880897078    
0.7134224331777619    	0.9850029452905413    	0.4846693719162209    	-0.22875306126154105    	-0.2134122055953519    	-0.39241246385757944    
0.714279329456952    	0.9815391942352457    	0.48653852551299465    	-0.2277408039439574    	-0.21246783324210688    	-0.39391903353913027    
0.7151346142564033    	0.9780754431799501    	0.4883753727648838    	-0.22675924149151955    	-0.2115520972657265    	-0.3954325425665407    
0.715988317441205    	0.9746116921246545    	0.49020623955499915    	-0.22578207788620586    	-0.2106404651367948    	-0.39695303683501626    
0.7168404684650824    	0.9711479410693589    	0.4920048753724089    	-0.2248355930926736    	-0.20975745440794935    	-0.39848056270938464    
0.7176910964031517    	0.9676841900140633    	0.4938501785689654    	-0.22384091783418628    	-0.20882948500900783    	-0.40001516703080825    
0.7185402299526387    	0.9642204389587676    	0.49566332110596345    	-0.22287690884667524    	-0.2079301253103708    	-0.40155689712361997    
0.7193878974562462    	0.960756687903472    	0.4974706238693942    	-0.22191727358685204    	-0.20703484602432976    	-0.40310580080228137    
0.7202341268896537    	0.9572929368481764    	0.4992721189733002    	-0.2209620079163535    	-0.20614364329005236    	-0.4046619263784675    
0.7210789458914061    	0.9538291857928808    	0.5010415498102798    	-0.22003739608112632    	-0.2052810386543496    	-0.40622532266827943    
0.7219223817733382    	0.9503654347375852    	0.5028578088405242    	-0.21906457293281395    	-0.20437345589855782    	-0.4077960389995912    
0.7227644615124873    	0.9469016836822896    	0.5046205775951155    	-0.2181438839173719    	-0.20351451100676354    	-0.40937412521952776    
0.7236052117798247    	0.9434379326269939    	0.5064206247068743    	-0.2171845870729504    	-0.2026195474409882    	-0.4109596317020838    
0.7244446589368037    	0.9399741815716983    	0.5081983259426416    	-0.21624633299416204    	-0.2017442154508553    	-0.41255260935588095    
0.7252828290526093    	0.9365104305164027    	0.5099607822003698    	-0.21532204685223952    	-0.20088191466650263    	-0.4141531096320699    
0.7261197479101819    	0.9330466794611071    	0.5117224266600533    	-0.21439732125012853    	-0.20001920389345917    	-0.4157611845323794    
0.7269571983005594    	0.9295829284058115    	0.5134802367590517    	-0.21347696154150772    	-0.19916056622419848    	-0.4173768866173142    
0.7277899335747133    	0.9261191773505159    	0.5152289626324082    	-0.21256097094230508    	-0.19830600465897885    	-0.41900026901450893    
0.7286232505904388    	0.9226554262952202    	0.5169476096672024    	-0.21167564092323632    	-0.19748004748486603    	-0.4206313854272362    
0.7294554167604701    	0.9191916752399246    	0.5187133031943368    	-0.21074211356613332    	-0.19660912522850693    	-0.4222702901430781    
0.7302864565570724    	0.915727924184629    	0.5204471992476595    	-0.20983925730941286    	-0.1957668171779844    	-0.4239170380427591    
0.7311181514993934    	0.9122641731293334    	0.5221773608699771    	-0.20894079062941623    	-0.19492860432621062    	-0.42557168460914974    
0.7319452537108702    	0.9088004220740378    	0.5238722453048315    	-0.20807300840603876    	-0.19411901814080135    	-0.42723428593643953    
0.7327730588426162    	0.9053366710187422    	0.5256160029301202    	-0.20715705591249603    	-0.19326449212576358    	-0.42890489873948756    
0.7335998331588426    	0.9018729199634465    	0.5273280286619303    	-0.20627180449691232    	-0.19243860828375403    	-0.430583580363352    
0.7344256000033285    	0.8984091689081509    	0.5290083363273071    	-0.2054172636760213    	-0.19164137549328614    	-0.43227038879300284    
0.7352503825207612    	0.8949454178528553    	0.5307358013723921    	-0.20451458114836915    	-0.1907992295210476    	-0.43396538266322443    
0.7360742036564469    	0.8914816667975597    	0.5324315730582818    	-0.20364263059816512    	-0.18998575454911548    	-0.43566862126870953    
0.7368970861645431    	0.8880179157422641    	0.5341219496566602    	-0.20277513650788295    	-0.18917643717374544    	-0.4373801645743501    
0.7377190526184285    	0.8845541646869685    	0.53580694116345    	-0.20191211145497856    	-0.1883712891289121    	-0.43910007322573125    
0.7385401254108714    	0.8810904136316728    	0.5374865564119485    	-0.20105356899892282    	-0.1875703230647482    	-0.44082840855982963    
0.7393603267629258    	0.8776266625763772    	0.5391608030073629    	-0.2001995237555629    	-0.18677355261691897    	-0.4425652326159252    
0.7401796787325137    	0.8741629115210816    	0.5408034012898629    	-0.1993762774426507    	-0.18600551563232992    	-0.4443106081467273    
0.7409982032160154    	0.870699160465786    	0.5424932189473687    	-0.19850498426864666    	-0.18519265395100892    	-0.4460645986297244    
0.741815921956441    	0.8672354094104904    	0.5441562017132372    	-0.19765972024320375    	-0.18440407582669727    	-0.44782726827875824    
0.7426328565487184    	0.8637716583551948    	0.5457779444342851    	-0.19685491211443332    	-0.1836532405071839    	-0.44959868205583264    
0.7434490284468377    	0.8603079072998991    	0.5474517220759294    	-0.19599730637090834    	-0.18285314833684285    	-0.45137890568315764    
0.7442644589666214    	0.8568441562446035    	0.549093870858501    	-0.19517058810812032    	-0.18208187224158734    	-0.45316800565543996    
0.7450791692923465    	0.8533804051893079    	0.5507306796785985    	-0.19434848961374815    	-0.18131490609943812    	-0.45496604925242023    
0.7458931804810172    	0.8499166541340123    	0.5523358610816373    	-0.19355731939937973    	-0.18057679409552196    	-0.45677310455166814    
0.7467065134743747    	0.8464529030787167    	0.5539882768912353    	-0.19271823658313936    	-0.17979398265027413    	-0.4585892404416378    
0.7475209463842294    	0.8429891520234211    	0.5556108200780117    	-0.19191012630621773    	-0.17904006663441396    	-0.46041452663499255    
0.7483312280464485    	0.8395254009681254    	0.5572245035415179    	-0.19110672450493058    	-0.1782905433299108    	-0.46224903368220366    
0.7491426509472889    	0.8360616499128298    	0.558839398410574    	-0.19030325253671504    	-0.1775409545640806    	-0.46409283298543225    
0.7499534782991581    	0.8325978988575342    	0.5604441367885489    	-0.18950934151060922    	-0.1768002855553542    	-0.4659459968126982    
0.7507637305158266    	0.8291341478022386    	0.5620387129429167    	-0.18872501757290985    	-0.1760685606965805    	-0.4678085983123465    
0.751573427918286    	0.825670396746943    	0.5636327263137005    	-0.1879407016045854    	-0.1753368432727319    	-0.46968071152781665    
0.7523825907433817    	0.8222066456916474    	0.5652213662603124    	-0.1871612244830692    	-0.17460964018833824    	-0.47156241141272215    
0.7531912391464644    	0.8187428946363517    	0.5667783365558244    	-0.18641290259063997    	-0.17391150297138525    	-0.47345377384625104    
0.754001150501791    	0.8152791435810561    	0.5683890505291966    	-0.18561209997259426    	-0.1731644045412214    	-0.4753548756488918    
0.7548070729385145    	0.8118153925257605    	0.5699549541098384    	-0.18485211882867608    	-0.17245538997660748    	-0.477265794598495    
0.7556142982804595    	0.8083516414704649    	0.57152200402015    	-0.18409229426030946    	-0.17174652148712632    	-0.4791866094466797    
0.7564210891138101    	0.8048878904151693    	0.5730573397970389    	-0.18336374931677127    	-0.17106683491848163    	-0.4811173999355921    
0.7572274652644703    	0.8014241393598737    	0.574639810383042    	-0.18258765488142817    	-0.17034278766733912    	-0.48305824681502685    
0.758033446504788    	0.797960388304578    	0.5761953414492945    	-0.18183810505549353    	-0.169643504865727    	-0.4850092318599188    
0.7588390525575037    	0.7944966372492824    	0.5777143112689757    	-0.18112474128852807    	-0.16897798137913267    	-0.48697043788821726    
0.7596443031050502    	0.7910328861939868    	0.5792492780842459    	-0.18039502502080418    	-0.16829720203876042    	-0.48894194877915015    
0.7604509750820576    	0.7875691351386912    	0.5808163903825976    	-0.17963458469946003    	-0.16758775909051438    	-0.49092384949189094    
0.7612555735106196    	0.7841053840833956    	0.5823140399507581    	-0.17894153355986137    	-0.16694118600652397    	-0.4929162260846364    
0.7620581179689292    	0.7806416330281    	0.5838617659741281    	-0.1781963519948012    	-0.16624597851731504    	-0.4949191657341079    
0.762863899889598    	0.7771778819728044    	0.5853548661626309    	-0.17750903372696708    	-0.16560475384178275    	-0.496932756755487    
0.7636659096328916    	0.7737141309175087    	0.5868914393275438    	-0.1767744703053477    	-0.16491945241196615    	-0.4989570886227977    
0.764469438592568    	0.7702503798622131    	0.5884026740705712    	-0.1760667645219968    	-0.16425920746790035    	-0.5009922519897448    
0.765272748980369    	0.7667866288069175    	0.5898986674755029    	-0.17537408150486616    	-0.16361297781899842    	-0.5030383387110252    
0.7660758602936895    	0.7633228777516219    	0.591393802961085    	-0.1746820573326045    	-0.1629673628308833    	-0.5050954418641196    
0.7668787920261819    	0.7598591266963263    	0.5928569631970129    	-0.17402182882916903    	-0.16235141120016838    	-0.5071636557715825    
0.767683320964796    	0.7563953756410307    	0.5943424526148267    	-0.17334086834996928    	-0.16171611794119367    	-0.5092430760238412    
0.7684841947336325    	0.752931624585735    	0.595844970291074    	-0.17263922444255847    	-0.16106152834577014    	-0.5113337995025193    
0.7692867047220094    	0.7494678735304394    	0.5973219856143552    	-0.17196471910765418    	-0.16043225733005606    	-0.5134359244042981    
0.7700891131648077    	0.7460041224751438    	0.5987621037998009    	-0.17132700936500686    	-0.1598373142855457    	-0.5155495502653311    
0.7708914396070261    	0.7425403714198482    	0.6002441547390976    	-0.17064728486792846    	-0.1592031741200821    	-0.5176747779862292    
0.7716937036207296    	0.7390766203645526    	0.6016725602546337    	-0.17002114336609597    	-0.1586190235160031    	-0.519811709857628    
0.7724959248033689    	0.735612869309257    	0.6031476321754571    	-0.16934829262791176    	-0.15799129613486795    	-0.5219604495863592    
0.7732981227864035    	0.7321491182539613    	0.6045904713099738    	-0.1687076514764297    	-0.15739361827045406    	-0.5241211023222383    
0.7741003172390266    	0.7286853671986657    	0.6060273272924493    	-0.16807298994657724    	-0.1568015190165889    	-0.5262937746854887    
0.7749025278782536    	0.7252216161433701    	0.607431873357157    	-0.16747065452109672    	-0.15623957798309585    	-0.5284785747948209    
0.775704774454986    	0.7217578650880745    	0.6088829314875417    	-0.16682184296744426    	-0.1556342776478037    	-0.5306756122961832    
0.7765088340794719    	0.7182941140327789    	0.6103081573989014    	-0.1662006766805705    	-0.15505476860607925    	-0.532884998392206    
0.7773094547371359    	0.7148303629774833    	0.6116878267919764    	-0.16562162794515936    	-0.15451455258846714    	-0.535106845872358    
0.7781136855291877    	0.7113666119221876    	0.6131221956655358    	-0.16499148986365186    	-0.15392667342714572    	-0.5373412691438343    
0.7789162745707917    	0.707902860866892    	0.6145270832702384    	-0.16438919130055324    	-0.1533647667839344    	-0.5395883842632023    
0.7797189992205036    	0.7044391098115964    	0.6159208806189709    	-0.16379811860153262    	-0.1528133331652124    	-0.5418483089688207    
0.7805201223266722    	0.7009753587563008    	0.617301781190116    	-0.16321834113655628    	-0.15227243728879125    	-0.5441211627140614    
0.7813231786977011    	0.6975116077010052    	0.6186828547493791    	-0.1626403239483219    	-0.15173318363975663    	-0.5464070667013533    
0.7821281886420628    	0.6940478566457096    	0.620037761446591    	-0.1620904271954719    	-0.15122016458668586    	-0.5487061439170745    
0.7829299006794863    	0.6905841055904139    	0.6214256288582776    	-0.1615042718212088    	-0.15067331852240506    	-0.5510185191673194    
0.7837336071838682    	0.6871203545351183    	0.6227872199411361    	-0.16094638724273214    	-0.15015284733087764    	-0.5533443191145633    
0.7845393287528537    	0.6836566034798227    	0.624148764734419    	-0.16039056401843468    	-0.14963429925303218    	-0.5556836723152576    
0.7853418142110098    	0.6801928524245271    	0.6254905234660535    	-0.1598512907449563    	-0.14913119123744123    	-0.5580367092583779    
0.786146356252368    	0.6767291013692315    	0.626832116249479    	-0.15931424000288896    	-0.14863015670374302    	-0.5604035624049581    
0.7869512185187257    	0.6732653503139359    	0.6281669204010855    	-0.1587842981176402    	-0.14813575428593673    	-0.5627843662286397    
0.7877581793582362    	0.6698015992586402    	0.6295014319359095    	-0.15825674742232673    	-0.14764358269780886    	-0.5651792572572674    
0.7885619880785689    	0.6663378482033446    	0.6308159037909559    	-0.15774608428761305    	-0.14716716614060754    	-0.5675883741155636    
0.7893679378778299    	0.662874097148049    	0.6321299488476436    	-0.15723798903018624    	-0.14669314525126076    	-0.570011857568917    
0.7901742929257694    	0.6594103460927534    	0.6334369369484684    	-0.156737355977301    	-0.14622608612898735    	-0.5724498505683177    
0.7909810748282871    	0.6559465950374578    	0.6347367960518274    	-0.1562442787764596    	-0.14576607614101156    	-0.5749024982964765    
0.7917883053451596    	0.6524828439821622    	0.6360294523942049    	-0.15575885295095476    	-0.1453132044045521    	-0.5773699482151676    
0.7925960063951157    	0.6490190929268665    	0.637288542305237    	-0.15530746408987872    	-0.144892087013195    	-0.5798523501138305    
0.7934059573546511    	0.6455553418715709    	0.6385946076475382    	-0.15481134970711294    	-0.14442924352568176    	-0.582349856159473    
0.7942129086004672    	0.6420915908162753    	0.6398634336168958    	-0.15434947498357146    	-0.14399834348475493    	-0.5848626209479189    
0.7950239117370994    	0.6386278397609797    	0.6411282544626047    	-0.15389565727449467    	-0.14357496013111504    	-0.5873908015564412    
0.7958319602108973    	0.6351640887056841    	0.6423556687526532    	-0.15347629145824418    	-0.1431837182246516    	-0.589934557597829    
0.7966441060037711    	0.6317003376503885    	0.643631481169211    	-0.15301262483456013    	-0.14275114645369624    	-0.5924940512759311    
0.7974533429515617    	0.6282365865950928    	0.6448482259704849    	-0.15260511698107682    	-0.14237096728000698    	-0.5950694474427302    
0.7982649661473842    	0.6247728355397972    	0.6461018242279657    	-0.1521631419194185    	-0.14195863237088502    	-0.5976609136569929    
0.7990772417261375    	0.6213090844845016    	0.6473259708018169    	-0.15175127092432059    	-0.14157438266073974    	-0.6002686202445547    
0.7998901933337419    	0.617845333429206    	0.6485157655193906    	-0.15137442781435131    	-0.14122281176232887    	-0.6028927403602866    
0.800703844847962    	0.6143815823739104    	0.6497499715671733    	-0.15095387328078871    	-0.14083046085744588    	-0.6055334500518076    
0.8015199776735581    	0.6109178313186148    	0.6509513813123998    	-0.15056859636115832    	-0.14047102174555004    	-0.6081909283249981    
0.8023333442881234    	0.6074540802633192    	0.6521409053540302    	-0.15019243893409312    	-0.1401200905461233    	-0.6108653572113772    
0.8031492411791306    	0.6039903292080235    	0.6533237075874271    	-0.14982553359170347    	-0.13977779095925758    	-0.6135569218374063    
0.8039676932151505    	0.6005265781527279    	0.6544996773772913    	-0.14946801583785915    	-0.1394442494015331    	-0.6162658104957878    
0.8047852109512619    	0.5970628270974323    	0.6556651862626487    	-0.14912002468861324    	-0.13911959556617604    	-0.6189922147188262    
0.8056035770970894    	0.5935990760421367    	0.6568218746189042    	-0.1487817024781852    	-0.13880396224205283    	-0.6217363293539243    
0.8064210600652242    	0.5901353249868411    	0.6579678650602551    	-0.14845319500496906    	-0.13849748544988671    	-0.6244983526412899    
0.8072412004436423    	0.5866715739315455    	0.659106549022222    	-0.14813465142142035    	-0.13820030433952923    	-0.6272784862939307    
0.8080622672485631    	0.5832078228762498    	0.6602360424798429    	-0.14782622476872012    	-0.13791256168876798    	-0.6300769355800172    
0.8088842871053855    	0.5797440718209542    	0.6613562153704138    	-0.14752807173497173    	-0.1376344036777395    	-0.6328939094077015    
0.8097072869651194    	0.5762803207656586    	0.6624406464065822    	-0.14726664055853728    	-0.13739050484785464    	-0.6357296204124777    
0.8105330514107367    	0.572816569710363    	0.6635698184444657    	-0.14696323296627098    	-0.1371074446645162    	-0.6385842850471766    
0.8113563362010724    	0.5693528186550674    	0.6646642590071088    	-0.14669207719396352    	-0.1368544733988688    	-0.6414581236746906    
0.8121824412109312    	0.5658890675997718    	0.6657146859881917    	-0.1464677552227395    	-0.13664519512133055    	-0.644351360663528    
0.8130096375146562    	0.5624253165444761    	0.6668124650416832    	-0.14619717247297287    	-0.1363927584496406    	-0.6472642244863043    
0.8138397111539335    	0.5589615654891805    	0.6678755348688369    	-0.14596417628509656    	-0.1361753876740288    	-0.6501969478212722    
0.8146674193931542    	0.5554978144338849    	0.6689247541055802    	-0.14574266528757412    	-0.13596873185799652    	-0.6531497676570132    
0.8154980636649874    	0.5520340633785893    	0.6699652332460874    	-0.14553283041890006    	-0.13577296913513903    	-0.6561229254004005    
0.8163316739356072    	0.5485703123232937    	0.6709753217231715    	-0.14535635221243576    	-0.13560832607824025    	-0.6591166669879625    
0.8171630087325684    	0.5451065612679981    	0.6720140309156568    	-0.14514897781691158    	-0.13541485882193882    	-0.6621312430007743    
0.817997370785355    	0.5416428102127024    	0.6730220038579351    	-0.14497536692741989    	-0.1352528907912709    	-0.6651669087830114    
0.8188330341080801    	0.5381790591574068    	0.6740235905885055    	-0.1448094435195746    	-0.13509809469703338    	-0.6682239245643076    
0.819670030501493    	0.5347153081021112    	0.6750041971195516    	-0.14466583338194142    	-0.13496411547922915    	-0.6713025555860647    
0.8205083922309518    	0.5312515570468156    	0.6759780417737594    	-0.14453035045719245    	-0.13483771843941805    	-0.6744030722318664    
0.82134990937945    	0.52778780599152    	0.6769466864046729    	-0.14440322297477695    	-0.13471911650130863    	-0.67752575016216    
0.8221893433770497    	0.5243240549362244    	0.6778950516890517    	-0.1442942916879981    	-0.13461749046823346    	-0.6806708704533725    
0.8230319999480887    	0.5208603038809287    	0.6788282022658285    	-0.14420379768226022    	-0.13453306525769781    	-0.6838387197416377    
0.8238761562060676    	0.5173965528256331    	0.6797537745355384    	-0.14412238167052915    	-0.1344571092440887    	-0.6870295903713197    
0.8247218471290646    	0.5139328017703375    	0.6806667457794617    	-0.14405510134960287    	-0.13439434094012437    	-0.6902437805485268    
0.8255691082899494    	0.5104690507150419    	0.6815668909325144    	-0.14400221735743496    	-0.13434500350460765    	-0.6934815944998142    
0.8264179758752782    	0.5070052996597463    	0.6824539780250455    	-0.14396399785023267    	-0.13430934711039888    	-0.6967433426362948    
0.827268486703765    	0.5035415486044507    	0.6833277683356422    	-0.1439407183681227    	-0.1342876288190903    	-0.7000293417233715    
0.8281206782419304    	0.500077797549155    	0.6841880163262513    	-0.1439326619156791    	-0.1342801126561337    	-0.7033399150563332    
0.8289745886339759    	0.4966140464938594    	0.6850081814048248    	-0.14396640722915108    	-0.13431159490925348    	-0.7066753926420496    
0.8298302567292307    	0.4931502954385637    	0.685866865982999    	-0.1439633907462318    	-0.13430878072058472    	-0.7100361113870298    
0.8306877220862978    	0.48968654438326803    	0.6866586517322611    	-0.1440290703540367    	-0.13437005565997562    	-0.7134224152921079    
0.8315470250132693    	0.48622279332797236    	0.6874884126488163    	-0.144058612364453    	-0.1343976164959526    	-0.716834655654039    
0.832408206583656    	0.4827590422726767    	0.6882770018399547    	-0.14413120474370142    	-0.13446534061592452    	-0.7202731912743046    
0.8332713086694766    	0.479295291217381    	0.6890241261117952    	-0.14424718255768143    	-0.13457354061528237    	-0.7237383886754346    
0.8341363739553165    	0.47583154016208534    	0.6898083461734167    	-0.14432802778189976    	-0.13464896412007454    	-0.7272306223251784    
0.8350034459895757    	0.47236778910678967    	0.6905504882609718    	-0.14445295772860398    	-0.1347655158957055    	-0.7307502748688635    
0.8358725691867054    	0.468904038051494    	0.6912502315082462    	-0.14462233767845914    	-0.13492353672604052    	-0.7342977373703068    
0.836743788877907    	0.4654402869961983    	0.6919861078749824    	-0.14475768100292466    	-0.13504980352757534    	-0.7378734095616583    
0.8376171513254089    	0.46197653594090266    	0.6926789136015428    	-0.14493823772386616    	-0.13521825158172895    	-0.741477700102578    
0.8384927037755383    	0.458512784885607    	0.6933545846487783    	-0.14513811912676006    	-0.13540472834760842    	-0.745111026849165    
0.8393704944764964    	0.4550490338303113    	0.6939864704134496    	-0.14538402406304674    	-0.13563414217284997    	-0.7487738171330859    
0.8402505727182191    	0.45158528277501564    	0.6946530591580055    	-0.1455975135602137    	-0.13583331443402358    	-0.752466508051368    
0.8411329888723832    	0.44812153171971997    	0.6952488142655306    	-0.1458841746068525    	-0.13610075114452735    	-0.7561895467673511    
0.8420195517237317    	0.4446577806644243    	0.6958850473027367    	-0.14613450442099496    	-0.13633429310225154    	-0.7599433908233149    
0.8429050420404142    	0.4411940296091286    	0.6964628028384287    	-0.1464422392019855    	-0.13662139028026266    	-0.7637285084653341    
0.8437965428480074    	0.43773027855383295    	0.6970078967225104    	-0.14678864612549702    	-0.13694456613274042    	-0.7675453789809371    
0.8446888373628278    	0.4342665274985373    	0.6975790712518358    	-0.14710976611099208    	-0.13724415086392305    	-0.7713944930501763    
0.8455819819748079    	0.4308027764432416    	0.6980970098292499    	-0.14748497214555795    	-0.13759419447404042    	-0.7752763531107594    
0.8464813062910708    	0.42733902538794594    	0.6986024085409267    	-0.14787889775014404    	-0.13796170226454418    	-0.779191473737919    
0.8473798402606976    	0.42387527433265026    	0.6990829502320416    	-0.14829689002865604    	-0.13835166274676514    	-0.7831403820397413    
0.848284673618013    	0.4204115232773546    	0.699545162451086    	-0.14873951116692694    	-0.13876460040469452    	-0.7871236180687168    
0.8491888392544421    	0.4169477722220589    	0.6999814972921099    	-0.14920734196233224    	-0.13920105708572106    	-0.7911417352503122    
0.8500976726695822    	0.41348402116676325    	0.7004014928325701    	-0.1496961798370122    	-0.13965711204926412    	-0.7951953008294259    
0.8510112390981812    	0.4100202701114676    	0.7007901846803104    	-0.1502210544178709    	-0.14014678699107364    	-0.7992848963356185    
0.8519243335823339    	0.4065565190561719    	0.7011561348610477    	-0.15076819872128627    	-0.1406572381820953    	-0.8034111180680823    
0.8528422966687534    	0.40309276800087623    	0.7014729294731787    	-0.15136936719557473    	-0.14121809052358858    	-0.8075745776013584    
0.8537634415507662    	0.39962901694558056    	0.7017955725407395    	-0.15196786901002665    	-0.14177645503932712    	-0.811775902312878    
0.8546878406079312    	0.3961652658902849    	0.7021138191133361    	-0.1525740214945951    	-0.14234195714865605    	-0.8160157359334683    
0.8556173254836754    	0.3927015148349892    	0.7023809922373614    	-0.15323633324631397    	-0.14295985231887387    	-0.8202947391220297    
0.8565467007023203    	0.38923776377969355    	0.7026126180071238    	-0.1539340826951965    	-0.14361080862965614    	-0.8246135900656737    
0.8574813166809365    	0.3857740127243979    	0.7027965747133204    	-0.15468474196761617    	-0.14431112647499644    	-0.8289729851066839    
0.8584194968987503    	0.3823102616691022    	0.7030092290886426    	-0.15541026781010767    	-0.14498799641242432    	-0.8333736393977524    
0.8593613244478432    	0.37884651061380653    	0.7031565428676638    	-0.1562047815801793    	-0.14572922774332664    	-0.8378162875870371    
0.8603068848469323    	0.37538275955851086    	0.7032521292618475    	-0.15705475558508483    	-0.14652219998197225    	-0.8423016845346806    
0.8612562661463925    	0.3719190085032152    	0.703369221414954    	-0.15788704473143853    	-0.14729867336089386    	-0.8468306060625443    
0.8622095590375117    	0.3684552574479195    	0.7034329010270627    	-0.15877665801044907    	-0.14812862654689074    	-0.851403849739019    
0.8631668569773399    	0.36499150639262384    	0.7034541542613678    	-0.15971270271597202    	-0.14900189733085245    	-0.8560222357009011    
0.8641300135918162    	0.36152775533732817    	0.7034530224756315    	-0.16067699111618464    	-0.14990151770395033    	-0.8606866075144587    
0.8650938563695196    	0.3580640042820325    	0.7034040570690159    	-0.16168979930050373    	-0.1508464039811811    	-0.8653978330779428    
0.8660637597058919    	0.35460025322673683    	0.7033259344685385    	-0.1627378252373534    	-0.1518241462044797    	-0.8701568055679718    
0.8670380721339761    	0.35113650217144116    	0.7032110491342032    	-0.16382702299977292    	-0.1528402991491684    	-0.874964444432363    
0.8680186602403238    	0.3476727511161455    	0.7030337822651856    	-0.16498487797513822    	-0.15392050495139697    	-0.8798216964321828    
0.8690003650707637    	0.3442090000608498    	0.7028665903657368    	-0.1661337747050269    	-0.1549923532745392    	-0.8847295367359655    
0.8699885752385975    	0.34074524900555414    	0.7026347007992834    	-0.16735387443931418    	-0.15613062951838297    	-0.8896889700692715    
0.8709816541854667    	0.33728149795025847    	0.7023614102732436    	-0.1686202439122231    	-0.1573120725155681    	-0.8947010319229743    
0.8719797268450304    	0.3338177468949628    	0.7020454332480708    	-0.1699342935969596    	-0.1585379981488031    	-0.8997667898239176    
0.8729829225630857    	0.3303539958396671    	0.7016902299494727    	-0.17129269261361296    	-0.15980529891681816    	-0.9048873446718402    
0.8739913753286513    	0.32689024478437145    	0.7012537017405899    	-0.17273767358806155    	-0.16115337520091133    	-0.9100638321467673    
0.8750052240116404    	0.3234264937290758    	0.7008276552194491    	-0.17417756879219135    	-0.16249670678145867    	-0.915297424191365    
0.8760246126302944    	0.3199627426737801    	0.7003268931706965    	-0.1756977194595979    	-0.1639149116569666    	-0.9205893305731064    
0.8770496906157885    	0.31649899161848444    	0.6997761010933357    	-0.17727358952245287    	-0.1653850992207564    	-0.9259408005314594    
0.8780806131255109    	0.31303524056318877    	0.6991736027097852    	-0.17890701041572557    	-0.16690897808636118    	-0.9313531245157107    
0.8791192986337515    	0.3095714895078931    	0.6985242018611085    	-0.18059509677264293    	-0.1684838563882225    	-0.9368276360194779    
0.8801606428254123    	0.3061077384525974    	0.697806378756436    	-0.18235426406897623    	-0.17012504873184087    	-0.9423657135184353    
0.8812100918789025    	0.30264398739730175    	0.6970378852210913    	-0.18417220665781123    	-0.17182107472331565    	-0.9479687825183053    
0.8822678272276847    	0.2991802363420061    	0.6962166981325971    	-0.18605112909508753    	-0.1735739910745564    	-0.9536383177207267    
0.8833287659786311    	0.2957164852867104    	0.6953210122351605    	-0.18800775374347062    	-0.17539939869721655    	-0.9593758453152414    
0.8843983770059449    	0.29225273423141473    	0.6943682772807087    	-0.19003009972523613    	-0.17728612018660472    	-0.9651829454063108    
0.8854768658011704    	0.28878898317611906    	0.6933561482614577    	-0.1921207175397126    	-0.17923653499803427    	-0.9710612545850268    
0.8865591750072053    	0.2853252321208234    	0.692262476621533    	-0.19429669838567232    	-0.18126658814402719    	-0.9770124686559898    
0.8876508006158272    	0.2818614810655277    	0.6911043462544346    	-0.19654645436139265    	-0.18336546884176286    	-0.9830383455307291    
0.8887502196711526    	0.27839773001023205    	0.6898724607610242    	-0.1988777589101284    	-0.18554042922444092    	-0.9891407083000198    
0.8898594346908465    	0.2749339789549364    	0.6885656928000384    	-0.20129374189080804    	-0.1877943892534093    	-0.9953214484985371    
0.8909734306320882    	0.2714702278996407    	0.6871757266441569    	-0.2037977039879313    	-0.1901304282595202    	-1.0015825295764802    
0.8920995059130956    	0.26800647684434503    	0.6857063772663723    	-0.2063931286467233    	-0.1925517960778773    	-1.0079259905941145    
0.8932309138782955    	0.26454272578904936    	0.684147217999704    	-0.20908369587859138    	-0.19506192592745797    	-1.0143539501566274    
0.8943732231275698    	0.2610789747337537    	0.6824736391389808    	-0.21189958398858902    	-0.19768897226707938    	-1.0208686106083127    
0.8955267456255229    	0.257615223678458    	0.6807344100119198    	-0.21479233561360314    	-0.2003877274274659    	-1.0274722625068555    
0.8966865378166504    	0.25415147262316234    	0.6789202250632208    	-0.21776631275342967    	-0.2031622608798287    	-1.034167289400479    
0.8978582174935476    	0.2506877215678667    	0.6769795014645272    	-0.2208787160290204    	-0.20606593720259747    	-1.0409561729328836    
0.8990403922302431    	0.247223970512571    	0.6749322242256803    	-0.2241081680045627    	-0.2090788125939207    	-1.0478414983033517    
0.9002334473317765    	0.24376021945727536    	0.67275207613651    	-0.22748137119526646    	-0.21222579881950088    	-1.0548259601120817    
0.9014377901871752    	0.2402964684019797    	0.6704720793143325    	-0.23096571087284268    	-0.21547646839102086    	-1.0619123686238423    
0.9026538520890522    	0.23683271734668407    	0.668105963949498    	-0.23454788813955435    	-0.21881841427409    	-1.0691036564863832    
0.9038820902474516    	0.23336896629138842    	0.6655498063464019    	-0.23833228390104969    	-0.2223490172826461    	-1.076402885943816    
0.9051229900309954    	0.22990521523609278    	0.6629217198548192    	-0.24220127017617626    	-0.22595853791524156    	-1.083813256589374    
0.9063788247479091    	0.22644146418079714    	0.660123505242786    	-0.24625531950512314    	-0.22974071072688196    	-1.091338113706688    
0.907644871968403    	0.2229777131255015    	0.6571690160786596    	-0.2504758558897433    	-0.2336782054807004    	-1.0989809572540101    
0.9089269895654243    	0.21951396207020585    	0.6540654472491216    	-0.25486154231630254    	-0.23776977482705108    	-1.1067454515517967    
0.9102240462857877    	0.2160502110149102    	0.6507979820606165    	-0.25942606422517117    	-0.2420281864202678    	-1.1146354357407706    
0.911536712156102    	0.21258645995961456    	0.6473577346091977    	-0.2641789775469044    	-0.24646235534198946    	-1.1226549350851953    
0.9128657056309708    	0.20912270890431892    	0.6437351243513694    	-0.2691305812796014    	-0.25108188990909563    	-1.1308081732046744    
0.9142135559461773    	0.20565895784902327    	0.6399215613978404    	-0.27429199454833686    	-0.255897163565305    	-1.13909958532754    
0.9155775796770099    	0.20219520679372763    	0.6359071368080101    	-0.2796704428689998    	-0.26091491726207827    	-1.1475338326699611    
0.9169586737638776    	0.19873145573843198    	0.6316653000629863    	-0.2852933737008913    	-0.26616075775105896    	-1.1561158180574909    
0.9183613230306237    	0.19526770468313634    	0.6271792967853642    	-0.29118202624525946    	-0.27165449986995216    	-1.1648507029201522    
0.9197848223795062    	0.1918039536278407    	0.6224663635319613    	-0.29731845884754493    	-0.27737940518452486    	-1.1737439258085824    
0.9212303159811802    	0.18834020257254505    	0.6175252216618092    	-0.30370509431937104    	-0.28333773402549967    	-1.1828012225975741    
0.9226990516302057    	0.1848764515172494    	0.6122813217802898    	-0.31041772984991584    	-0.28960020039876233    	-1.1920286485649843    
0.9241923943546332    	0.18141270046195376    	0.6067421040061005    	-0.3174502903485327    	-0.29616113662718124    	-1.2014326025588493    
0.9257135997065673    	0.17794894940665812    	0.6008933800063314    	-0.32482021970023583    	-0.3030368167573396    	-1.2110198534942958    
0.9272590462115531    	0.17448519835136247    	0.5946662671534214    	-0.33259277905813167    	-0.31028812533673755    	-1.2207975694550701    
0.9288358308042824    	0.17102144729606683    	0.5881339151539987    	-0.3407019156502838    	-0.3178534392873409    	-1.2307733497130928    
0.9304442228702988    	0.1675576962407712    	0.5811874576261685    	-0.3492567652441303    	-0.3258345754098074    	-1.2409552600243543    
0.9320882405702722    	0.16409394518547554    	0.5738137859346131    	-0.35827445463565905    	-0.3342475119266203    	-1.2513518716118563    
0.9337651467322851    	0.1606301941301799    	0.5659459490952367    	-0.36781919763704835    	-0.34315215628212625    	-1.2619723043076703    
0.9354830704931708    	0.15716644307488425    	0.5576377918554019    	-0.37784527863776896    	-0.3525058586896104    	-1.2728262743982224    
0.9372434948062233    	0.1537026920195886    	0.5487586745034092    	-0.38848482030281406    	-0.36243188127806814    	-1.2839241478018366    
0.9390501187180843    	0.15023894096429297    	0.5392833327319226    	-0.3997667859861618    	-0.3729572450334475    	-1.295276999307932    
0.9409089536134512    	0.14677518990899732    	0.5291591616719056    	-0.4117497919415456    	-0.38413663523044617    	-1.3068966787264256    
0.9428196605953536    	0.14331143885370168    	0.5182980709341909    	-0.4245215896611628    	-0.3960519184871142    	-1.3187958849377637    
0.944793285192156    	0.13984768779840603    	0.5066399756279724    	-0.4381533095641836    	-0.4087694550067045    	-1.330988249003711    
0.9468348993729179    	0.1363839367431104    	0.4940844125013125    	-0.4527504868716054    	-0.42238770250670876    	-1.343488427702731    
0.9489526791714056    	0.13292018568781475    	0.4805196096559896    	-0.4684330695154159    	-0.43701856485665747    	-1.3563122090995077    
0.9511565506401327    	0.1294564346325191    	0.46578451976439494    	-0.4853720308757378    	-0.4528215494570148    	-1.3694766320557359    
0.9534587628899999    	0.12599268357722346    	0.4497667676282274    	-0.5036919952617724    	-0.46991292294286224    	-1.3830001219515182    
0.9558747274859065    	0.1225289325219278    	0.43226076835147514    	-0.5236139591344314    	-0.4884988610999656    	-1.3969026453297162    
0.9584242928883207    	0.11906518146663214    	0.4129520291915132    	-0.5454722636968076    	-0.5088912832232183    	-1.4112058867202852    
0.9611337664135786    	0.11560143041133648    	0.391523938215482    	-0.5696098281980967    	-0.5314101113845192    	-1.4259334515750484    
0.964039300896093    	0.11213767935604083    	0.36751174782042967    	-0.5965275530756633    	-0.5565226541590285    	-1.4411111000807157    
0.9671947326359439    	0.10867392830074517    	0.34026279682136334    	-0.6269319358145805    	-0.5848880292245837    	-1.4567670176656569    
0.9706747680198833    	0.10521017724544951    	0.3087621343315814    	-0.6619126336883019    	-0.6175228182207414    	-1.4729321293352773    
0.9746193944344667    	0.10174642619015385    	0.2713576299868547    	-0.7032617644476119    	-0.6560989541908114    	-1.489640466643741    
0.9792896940065094    	9.8282675134858200e-2	0.22494874780589866    	-0.7543409462006108    	-0.7037526152076139    	-1.5069295982465702    
0.9853664463459563    	9.48189240795625400e-2	0.16158838160733488    	-0.8237780647386214    	-0.7685330755680547    	-1.524841137729182    
1.    	9.13551730242668800e-2	-0.    	-1.    	-0.9329370475674228    	-1.5434213459764903    


==> plot-data/psi-plots/K1.0N7.dat <==
# K=1.    	h=1.5    
tphi	phi	psi_p	re_psi_norm	re_psi	im_psi
0.    	0.6477904146418149    	0.    	0.    	0.    	-0.5807365407929611    
1.533605676546577800e-2	0.652424028345988    	-7.27247182312665700e-2	-8.80607749967323600e-2	-5.54763452972201600e-2	-0.5774119750023887    
2.169999025414835700e-2	0.6570576420501612    	-0.1023437280541811    	-0.12404371830832946    	-7.81448056649438500e-2	-0.5741141715479752    
2.659109620165934000e-2	0.6616912557543343    	-0.1247317382090251    	-0.15132283441068442    	-9.5330046929892500e-2	-0.5708427726799437    
3.072111142892942000e-2	0.6663248694585074    	-0.1433251076492307    	-0.17404621907816012    	-0.10964527790737615    	-0.5675974280530927    
3.43655648801549600e-2	0.6709584831626806    	-0.15946263559116067    	-0.1938282004713156    	-0.12210748972041777    	-0.5643777945212136    
3.76656885974579470e-2	0.6755920968668537    	-0.17383484609007088    	-0.21150053468752883    	-0.1332406703587088    	-0.5611835359385885    
4.07053369703944600e-2	0.6802257105710269    	-0.1868542728528855    	-0.22755960982327997    	-0.14335753337085003    	-0.5580143229682747    
4.35391176919996700e-2	0.6848593242752    	-0.19879123750424738    	-0.24233035519624704    	-0.15266277705782014    	-0.5548698328969035    
4.620494219881024500e-2	0.6894929379793732    	-0.20983458198518853    	-0.2560395241839988    	-0.16129925104445808    	-0.5517497494557264    
4.87303997983980300e-2	0.6941265516835463    	-0.22012259189950598    	-0.268852991697904    	-0.16937145286510408    	-0.54865376264766    
5.11363079334219100e-2	0.6987601653877195    	-0.22976026388300816    	-0.2808965718164301    	-0.17695864261326244    	-0.5455815685800888    
5.34388318265650600e-2	0.7033937790918926    	-0.23882964099803086    	-0.29226847282459595    	-0.1841226893416523    	-0.5425328693031976    
5.56508206686900500e-2	0.7080273927960657    	-0.24739634462240723    	-0.30304716529109726    	-0.1909130277771971    	-0.5395073726536165    
5.77826876085635200e-2	0.7126610065002389    	-0.25551388714367124    	-0.31329657475223477    	-0.19736992959732935    	-0.5365047921031698    
5.98430105750426400e-2	0.717294620204412    	-0.26322662409433123    	-0.3230696346693739    	-0.2035267417147988    	-0.5335248466125305    
6.183895508340664000e-2	0.7219282339085852    	-0.27057183693156656    	-0.33241079201497314    	-0.2094114647415875    	-0.5305672604895914    
6.37765795307122700e-2	0.7265618476127583    	-0.2775812408614592    	-0.34135782039217144    	-0.2150478952142457    	-0.5276317632523699    
6.56610605819521100e-2	0.7311954613169315    	-0.2842821009044792    	-0.34994316148643134    	-0.22045647067882967    	-0.5247180894962774    
6.74968628114446800e-2	0.7358290750211046    	-0.2906980741306568    	-0.3581949369421014    	-0.22565490715081016    	-0.5218259787655831    
6.9287868575694110e-2	0.7404626887252778    	-0.29684985613223847    	-0.3661377247079326    	-0.23065868819561852    	-0.5189551754289181    
7.10374789452994800e-2	0.7450963024294509    	-0.3027556848228889    	-0.37379316376818833    	-0.23548144589590375    	-0.5161054285586656    
7.27486932117621600e-2	0.749729916133624    	-0.3084317382958706    	-0.38118043150763276    	-0.2401352615809422    	-0.5132764918140948    
7.44241722727201600e-2	0.7543635298377972    	-0.3138924529226266    	-0.3883166251953467    	-0.24463090615302496    	-0.510468123328101    
7.60662897218716200e-2	0.7589971435419703    	-0.31915078041494743    	-0.39521707013681906    	-0.24897803421647638    	-0.5076800855974137    
7.76771734358928800e-2	0.7636307572461435    	-0.32421839759543164    	-0.4018955710313245    	-0.2531853424272561    	-0.5049121453761543    
7.925873973329400e-2	0.7682643709503166    	-0.3291058792951836    	-0.4083646190284776    	-0.25726069993401973    	-0.5021640735726152    
8.08127216654942600e-2	0.7728979846544898    	-0.3338228418266441    	-0.41463556349213837    	-0.2612112565855896    	-0.499435645149147    
8.23406926255397400e-2	0.7775315983586629    	-0.3383780631014669    	-0.4207187557270067    	-0.26504353347553794    	-0.4967266390250423    
8.38440861888960700e-2	0.7821652120628361    	-0.34277958385641766    	-0.42662367004531376    	-0.26876349921153175    	-0.4940368379823081    
8.53242128938914700e-2	0.7867988257670092    	-0.34703479349800614    	-0.4323590063918976    	-0.2723766345668655    	-0.4913660285742254    
8.67822745224937500e-2	0.7914324394711824    	-0.35115050336516807    	-0.4379327778876618    	-0.27588798763090894    	-0.4887140010365973    
8.82193763199832800e-2	0.7960660531753555    	-0.35513300959873806    	-0.44335238591872134    	-0.27930222111361225    	-0.48608054920159244    
8.96365375046325400e-2	0.8006996668795286    	-0.35898814737744844    	-0.44862468488208096    	-0.28262365313385474    	-0.4834654704140912    
9.10347003541339100e-2	0.8053332805837018    	-0.3627213379318792    	-0.45375603828601313    	-0.2858562925614452    	-0.4808685654504504    
9.24147380946885600e-2	0.8099668942878749    	-0.3663376294695561    	-0.4587523675642447    	-0.28900386976898246    	-0.47828963843960237    
9.3777461780233210e-2	0.8146005079920481    	-0.3698417330015534    	-0.4636191947817866    	-0.29206986353558606    	-0.47572849678640666    
9.51236263182900900e-2	0.8192341216962212    	-0.3732380537793289    	-0.46836168009761897    	-0.295057524647561    	-0.4731849510971821    
9.64539357624118900e-2	0.8238677354003944    	-0.3765307190033267    	-0.4729846547657386    	-0.2979698966883297    	-0.47065881510734026    
9.77690479850090300e-2	0.8285013491045675    	-0.3797236023601421    	-0.4774926503451511    	-0.3008098344400825    	-0.46814990561105335    
9.90695788102312000e-2	0.8331349628087407    	-0.3828203457738508    	-0.48188992458408203    	-0.30358002019025965    	-0.4656580423928864    
0.10035610568507655    	0.8377685765129138    	-0.38582437880546794    	-0.4861804844905445    	-0.3062829782654998    	-0.4631830481613305    
0.10162917094888144    	0.842402190217087    	-0.3887389359643985    	-0.49036810691328    	-0.30892108799717855    	-0.4607247484841705    
0.10288928475367137    	0.8470358039212601    	-0.39156707221769055    	-0.494456356971362    	-0.3114965953316524    	-0.45828297172563165    
0.10413692768096543    	0.8516694176254332    	-0.39431167693628416    	-0.4984486046172496    	-0.31401162326461685    	-0.4558575489852419    
0.10537255308963737    	0.8563030313296064    	-0.3969754864487811    	-0.5023480395384184    	-0.316468181228805    	-0.4534483140383589    
0.10659658923217515    	0.8609366450337795    	-0.399561095372791    	-0.5061576846049661    	-0.3188681735656825    	-0.45105510327830306    
0.10780944116366753    	0.8655702587379527    	-0.4020709668765664    	-0.5098804080402339    	-0.32121340719267055    	-0.4486777556600484    
0.10901149246771824    	0.8702038724421258    	-0.4045074419957461    	-0.5135189344634644    	-0.3235055985597768    	-0.44631611264542054    
0.11020310682278685    	0.874837486146299    	-0.40687274809189344    	-0.5170758549146803    	-0.3257463799650474    	-0.44397001814975234    
0.11138462942303393    	0.8794710998504721    	-0.4091690065655065    	-0.5205536359885403    	-0.3279373053086951    	-0.44163931848995225    
0.11255638827352096    	0.8841047135546453    	-0.41139823989750446    	-0.5239546281710254    	-0.33007985534502726    	-0.4393238623339413    
0.11371869537000501    	0.8887383272588184    	-0.4135623780897326    	-0.5272810734597376    	-0.33217544248306635    	-0.43702350065141393    
0.11487184777751062    	0.8933719409629916    	-0.4156632645625724    	-0.5305351123400831    	-0.33422541518139115    	-0.4347380866658833    
0.1160161286181541    	0.8980055546671647    	-0.41770266158214486    	-0.533718790200299    	-0.3362310619894621    	-0.4324674758079704    
0.11715180797478301    	0.9026391683713378    	-0.4196822552286563    	-0.5368340632034394    	-0.33819361524684305    	-0.4302115256698971    
0.1182791437236385    	0.907272782075511    	-0.42160366000105864    	-0.5398828037246971    	-0.3401142545085938    	-0.4279700959611506    
0.11939838229787934    	0.9119063957796841    	-0.42346842303405896    	-0.5428668053319383    	-0.3419941096828972    	-0.42574304846527644    
0.12050975939225382    	0.9165400094838573    	-0.4252780280221226    	-0.5457877874143764    	-0.3438342639470215    	-0.42353024699777325    
0.12161350061242593    	0.9211736231880304    	-0.4270338988314525    	-0.5486473994438784    	-0.3456357564318494    	-0.4213315573650499    
0.12270982207597586    	0.9258072368922036    	-0.4287374028523551    	-0.551447224928331    	-0.34739958471241145    	-0.4191468473244177    
0.12379893096671205    	0.9304408505963767    	-0.43038985411746855    	-0.5541887850841807    	-0.3491267071215052    	-0.4169759865450816    
0.12488102604979129    	0.9350744643005499    	-0.43199251618568474    	-0.556873542235476    	-0.35081804489101687    	-0.41481884657010687    
0.12595629814912018    	0.939708078004723    	-0.4335466048278345    	-0.5595029029769547    	-0.3524744841445965    	-0.41267530077932546    
0.1270249305892448    	0.9443416917088961    	-0.43505329054375286    	-0.5620782211329977    	-0.3540968777617335    	-0.4105452243531609    
0.12808709960828532    	0.9489753054130693    	-0.43651370088234237    	-0.5646008004906277    	-0.3556860470994859    	-0.4084284942373391    
0.12914297474205438    	0.9536089191172424    	-0.4379289226286014    	-0.5670718973706557    	-0.3572427836122455    	-0.4063249891084628    
0.1301927191793524    	0.9582425328214156    	-0.4393000038424373    	-0.5694927230217897    	-0.3587678503599735    	-0.4042345893404239    
0.13123649009760738    	0.9628761465255887    	-0.4406279557673667    	-0.5718644458649741    	-0.36026198342208526    	-0.40215717697162684    
0.13227443897316826    	0.9675097602297619    	-0.4419137545977855    	-0.5741881935709537    	-0.36172589320626936    	-0.40009263567300424    
0.13330671187225723    	0.972143373933935    	-0.4431583431704359    	-0.5764650550426932    	-0.36316026569736815    	-0.39804085071679796    
0.13433344972413266    	0.9767769876381082    	-0.4443626325350508    	-0.5786960822591835    	-0.36456576361893545    	-0.39600170894608516    
0.13535478857569502    	0.9814106013422813    	-0.44552750341417796    	-0.580882291989873    	-0.36594302751328994    	-0.39397509874502984    
0.13637085983079464    	0.9860442150464545    	-0.44665380760424284    	-0.5830246674350374    	-0.3672926767749123    	-0.39196091000983563    
0.1373817904748774    	0.9906778287506276    	-0.4477423692769448    	-0.5851241597518221    	-0.36861531061181785    	-0.3899590341203842    
0.13838770328594177    	0.9953114424548007    	-0.44879398619803174    	-0.5871816894839735    	-0.36991150894625635    	-0.3879693639125376    
0.13938871703263742    	0.9999450561589739    	-0.44980943090027947    	-0.5891981479329169    	-0.3711818332784602    	-0.38599179365108577    
0.14038494666051515    	1.004578669863147    	-0.4507894517686992    	-0.5911743984292144    	-0.37242682748763534    	-0.3840262190033238    
0.1413765034680861    	1.00921228356732    	-0.45173477407437906    	-0.5931112775424652    	-0.37364701859417127    	-0.3820725370132378    
0.14236349527289752    	1.0138458972714932    	-0.4526461009466659    	-0.5950095962195635    	-0.37484291747671883    	-0.38013064607628605    
0.14334602656561762    	1.0184795109756664    	-0.45352411429720857    	-0.5968701408628262    	-0.3760150195513868    	-0.3782004459147589    
0.14432419865972207    	1.0231131246798395    	-0.4543694756918624    	-0.5986936743515845    	-0.3771638054153217    	-0.3762818375536969    
0.145298109829305    	1.0277467383840126    	-0.45518282717605585    	-0.6004809370053609    	-0.37828974145348854    	-0.3743747232973597    
0.14626785544096882    	1.0323803520881858    	-0.455964792057623    	-0.6022326474985918    	-0.3793932804149257    	-0.37247900670622364    
0.14723352807805853    	1.037013965792359    	-0.45671597564971156    	-0.6039495037277701    	-0.38047486195902536    	-0.37059459257449995    
0.14819521765888174    	1.041647579496532    	-0.45743696597394456    	-0.6056321836328263    	-0.3815349131729859    	-0.36872138690815326    
0.14915301154783242    	1.0462811932007052    	-0.4581283344304209    	-0.6072813459782533    	-0.382573849063903    	-0.36685929690341296    
0.15010699466116187    	1.0509148069048784    	-0.45879063643031215    	-0.608897631091474    	-0.3835920730239251    	-0.36500823092576123    
0.15105724956753966    	1.0555484206090515    	-0.459424412001655    	-0.6104816615691946    	-0.3845899772752403    	-0.36316809848938497    
0.15200385658269874    	1.0601820343132247    	-0.4600301863664259    	-0.6120340429491247    	-0.3855679432932451    	-0.36133881023708125    
0.15294689386056973    	1.0648156480173978    	-0.4606084704777212    	-0.6135553643382909    	-0.3865263422023686    	-0.3595202779206021    
0.15388643747817354    	1.069449261721571    	-0.46115976155690325    	-0.6150461990350768    	-0.3874655351679431    	-0.3577124143814298    
0.15482256151794968    	1.074082875425744    	-0.4616845435730094    	-0.6165071050909591    	-0.3883858737500863    	-0.3559151335319689    
0.15575533814529147    	1.0787164891299172    	-0.4621832877171029    	-0.6179386258623943    	-0.3892877002513774    	-0.3541283503371465    
0.15668483768227484    	1.0833501028340904    	-0.46265645287228374    	-0.6193412905545587    	-0.390171348059401    	-0.35235198079640767    
0.15761112867775312    	1.0879837165382635    	-0.46310448602227083    	-0.6207156147000239    	-0.39103714194830297    	-0.3505859419260991    
0.15853427797560993    	1.0926173302424367    	-0.463527822672283    	-0.6220621006478929    	-0.3918853983869342    	-0.348830151742228    
0.15945435077697323    	1.0972509439466098    	-0.46392688723901515    	-0.6233812380159884    	-0.3927164258237203    	-0.34708452924358857    
0.160371410702572    	1.101884557650783    	-0.4643020934294177    	-0.6246735041319896    	-0.39353052496456753    	-0.3453489943952467    
0.16128551985018133    	1.1065181713549561    	-0.4646538445958454    	-0.6259393644460267    	-0.3943279890327883    	-0.343623468112372    
0.16219673885058952    	1.1111517850591293    	-0.46498253408404083    	-0.6271792729346304    	-0.39510910402358057    	-0.34190787224441127    
0.16310512692059084    	1.1157853987633024    	-0.4652885455502612    	-0.6283936724708521    	-0.3958741489371953    	-0.34020212955959267    
0.1640107419134682    	1.1204190124674756    	-0.4655722533008185    	-0.6295829952142867    	-0.39662339602464214    	-0.33850616372975323    
0.16491364036794207    	1.1250526261716487    	-0.4658340225570385    	-0.6307476629249805    	-0.39735711098544474    	-0.33681989931548134    
0.1658138775541282    	1.1296862398758218    	-0.4660742097789927    	-0.631888087333121    	-0.3980755532005368    	-0.335143261751567    
0.16671150751824    	1.134319853579995    	-0.46629316291697837    	-0.6330046704352185    	-0.39877897591885036    	-0.33347617733275176    
0.1676065831250699    	1.1389534672841681    	-0.4664912216959397    	-0.6340978048210096    	-0.39946762646325756    	-0.33181857319977104    
0.16849915609887545    	1.1435870809883413    	-0.4666687178544988    	-0.6351678739533743    	-0.4001417464069119    	-0.33017037732568183    
0.16938927706213383    	1.1482206946925144    	-0.466825975402223    	-0.6362152524643567    	-0.4008015717597357    	-0.3285315185024686    
0.1702769955728149    	1.1528543083966876    	-0.4669633108470118    	-0.6372403064198268    	-0.4014473331351499    	-0.32690192632792164    
0.17116236016146585    	1.1574879221008607    	-0.4670810334232066    	-0.6382433935846724    	-0.4020792559171406    	-0.32528153119277936    
0.1720454183638955    	1.1621215358050339    	-0.46717944530564165    	-0.6392248636695371    	-0.40269756041569704    	-0.3236702642681304    
0.17292621675585093    	1.166755149509207    	-0.4672588418231352    	-0.6401850585789861    	-0.4033024620231517    	-0.32206805749306744    
0.17380480098381867    	1.1713887632133801    	-0.4673195116528727    	-0.6411243126366913    	-0.40389417135604144    	-0.3204748435625881    
0.17468121579606238    	1.1760223769175533    	-0.46736173701938016    	-0.6420429528154425    	-0.40447289440000955    	-0.3188905559157362    
0.1755555050716603    	1.1806559906217264    	-0.46738579387137025    	-0.6429412989430305    	-0.4050388326395077    	-0.31731512872397805    
0.17642771184915135    	1.1852896043258996    	-0.46739195207430967    	-0.643819663923461    	-0.40559218319715556    	-0.31574849687980855    
0.1772978783528737    	1.1899232180300727    	-0.4673804755621896    	-0.6446783539150633    	-0.4061331389459457    	-0.3141905959855808    
0.1781660460203629    	1.1945568317342459    	-0.4673516225236871    	-0.64551766854405    	-0.4066618886437811    	-0.3126413623425545    
0.17903225552605484    	1.199190445438419    	-0.4673056455478097    	-0.6463379010738646    	-0.4071786170401607    	-0.311100732940159    
0.17989654680675005    	1.2038240591425922    	-0.4672427917859354    	-0.6471393385926855    	-0.40768350499430267    	-0.3095686454454635    
0.1807589590841766    	1.2084576728467653    	-0.4671633030882247    	-0.6479222621724012    	-0.40817672957529527    	-0.3080450381928531    
0.18161953088790062    	1.2130912865509385    	-0.46706741616121755    	-0.6486869470491182    	-0.40865846417581275    	-0.30652985017390233    
0.182478300076603    	1.2177249002551116    	-0.46695536269794935    	-0.6494336627745524    	-0.4091288786074889    	-0.30502302102744444    
0.18333530385966676    	1.2223585139592847    	-0.4668273695094062    	-0.650162673369073    	-0.40958813919733106    	-0.3035244910298303    
0.18419057881699483    	1.2269921276634579    	-0.46668365865411776    	-0.6508742374711126    	-0.4100364088818452    	-0.3020342010853742    
0.18504416091767775    	1.231625741367631    	-0.46652444756769207    	-0.6515686084853698    	-0.41047384730040043    	-0.3005520927169794    
0.18589608554063308    	1.2362593550718042    	-0.4663499491737269    	-0.6522460347143599    	-0.4109006108781028    	-0.29907810805694307    
0.18674638749088665    	1.2408929687759773    	-0.4661603720069235    	-0.6529067594978102    	-0.41131685291361153    	-0.2976121898379342    
0.18759510101876722    	1.2455265824801505    	-0.46595592031341143    	-0.6535510213321787    	-0.41172272365443313    	-0.29615428138414057    
0.18844225983534144    	1.2501601961843236    	-0.4657367941762274    	-0.6541790540115688    	-0.4121183703856943    	-0.29470432660258244    
0.18928789713038838    	1.2547938098884968    	-0.46550318960422715    	-0.6547910867346155    	-0.41250393749747816    	-0.2932622699745878    
0.19013204558731994    	1.25942742359267    	-0.4652552986361085    	-0.6553873442234284    	-0.4128795665597555    	-0.2918280565474268    
0.19097473739788032    	1.264061037296843    	-0.46499330944483935    	-0.6559680468427198    	-0.41324539639743296    	-0.2904016319261002    
0.1918160042787934    	1.2686946510010162    	-0.4647174064230914    	-0.6565334107018848    	-0.4136015631546614    	-0.28898294226528076    
0.19265587748505167    	1.2733282647051893    	-0.4644277702852976    	-0.6570836477703492    	-0.41394820036750213    	-0.28757193426140193    
0.1934943878238429    	1.2779618784093625    	-0.4641245781341258    	-0.6576189659579688    	-0.414285439014577    	-0.2861685551448919    
0.1943315656686475    	1.2825954921135356    	-0.4638080035753302    	-0.6581395692439778    	-0.4146134075983031    	-0.2847727526725501    
0.19516744097135427    	1.2872291058177088    	-0.46347821678183454    	-0.6586456577531887    	-0.4149322321928969    	-0.2833844751200611    
0.19600204327665152    	1.291862719521882    	-0.4631353845715619    	-0.6591374278482134    	-0.4152420365024711    	-0.2820036712746462    
0.1968354017323666    	1.296496333226055    	-0.4627796704959025    	-0.6596150722282691    	-0.4155429419232811    	-0.2806302904278464    
0.19766754510280424    	1.3011299469302282    	-0.4624112349107969    	-0.6600787800136011    	-0.4158350675969087    	-0.27926428236843587    
0.1984985017799147    	1.3057635606344014    	-0.46203023504711893    	-0.6605287368270336    	-0.4161185304616376    	-0.27790559737546294    
0.19932829979475725    	1.3103971743385745    	-0.4616368250784799    	-0.6609651248732372    	-0.4163934453023901    	-0.27655418621141503    
0.20015696682817538    	1.3150307880427476    	-0.4612311562003395    	-0.6613881230285149    	-0.41665992480729047    	-0.2752100001155061    
0.20098453022154072    	1.3196644017469208    	-0.4608133766836178    	-0.6617979069051586    	-0.4169180796082079    	-0.2738729907970829    
0.2018110169875068    	1.324298015451094    	-0.46038363194453413    	-0.6621946489320409    	-0.41716801833152783    	-0.27254311042914764    
0.20263645381940204    	1.328931629155267    	-0.45994206461330706    	-0.6625785184327091    	-0.41740984764734895    	-0.27122031164199634    
0.20346086710161587    	1.3335652428594402    	-0.4594888145793043    	-0.6629496816809202    	-0.41764367230446964    	-0.269904547516967    
0.20428428291896708    	1.3381988565636134    	-0.45902401906228363    	-0.6633083019812507    	-0.41786959518117006    	-0.2685957715802996    
0.2051067270656807    	1.3428324702677865    	-0.4585478126647796    	-0.6636545397304603    	-0.4180877173238698    	-0.26729393779710126    
0.2059282250550901    	1.3474660839719597    	-0.45806032742357866    	-0.6639885524786687    	-0.4182981379856681    	-0.2659990005654178    
0.20674880212783098    	1.3520996976761328    	-0.45756169287686305    	-0.6643104950046941    	-0.4185009546738054    	-0.2647109147104078    
0.20756848326058988    	1.356733311380306    	-0.45705203609305184    	-0.6646205193536417    	-0.4186962631733434    	-0.26342963547861725    
0.208387293174946    	1.361366925084479    	-0.45653148174167263    	-0.6649187749166187    	-0.41888415759738334    	-0.2621551185323529    
0.20920525634489898    	1.3660005387886522    	-0.45600015213161177    	-0.6652054084765108    	-0.41906473041590486    	-0.26088731994415204    
0.21002239700514896    	1.3706341524928254    	-0.4554581672645015    	-0.6654805642696504    	-0.41923807249461487    	-0.25962619619134775    
0.21083873915912904    	1.3752677661969985    	-0.4549056448723585    	-0.6657443840314876    	-0.4194042731237196    	-0.2583717041507257    
0.21165430658632575    	1.3799013799011717    	-0.4543427004684603    	-0.665997007054786    	-0.41956342005458697    	-0.2571238010932727    
0.21246912284947544    	1.3845349936053448    	-0.45376944739487307    	-0.6662385702443485    	-0.41971559953422205    	-0.25588244467901383    
0.21328321130249553    	1.389168607309518    	-0.45318599685332156    	-0.6664692081558171    	-0.4198608963297106    	-0.25464759295193695    
0.21409659509720766    	1.3938022210136911    	-0.4525924579564303    	-0.666689053053638    	-0.4199993937647354    	-0.25341920433500253    
0.21490929719021126    	1.3984358347178643    	-0.45198893775610377    	-0.6668982349463151    	-0.42013117374178544    	-0.25219723762523716    
0.21572134035003224    	1.4030694484220374    	-0.45137554129816176    	-0.6670968816481939    	-0.42025631678107844    	-0.2509816519889093    
0.21653274716318166    	1.4077030621262105    	-0.4507523716432223    	-0.667285118806404    	-0.4203749020375336    	-0.24977240695678563    
0.2173435400417549    	1.4123366758303837    	-0.4501195299139756    	-0.6674630699557306    	-0.42048700733534006    	-0.2485694624194655    
0.21815374122872494    	1.4169702895345568    	-0.44947711532584866    	-0.6676308565545735    	-0.42059270919061    	-0.24737277862279342    
0.21896337280499162    	1.42160390323873    	-0.4488252252236317    	-0.6677885980286233    	-0.42069208283889326    	-0.24618231616334696    
0.2197724566952745    	1.4262375169429031    	-0.44816395510729484    	-0.6679364118025695    	-0.4207852022551535    	-0.24499803598399872    
0.22058101467382824    	1.4308711306470763    	-0.447493398682427    	-0.6680744133562553    	-0.4208721401891441    	-0.24381989936955165    
0.22138906837114378    	1.4355047443512494    	-0.44681364787208866    	-0.6682027162432324    	-0.42095296817709715    	-0.24264786794244467    
0.22219663927923555    	1.4401383580554226    	-0.4461247928562649    	-0.6683214321355004    	-0.42102775656990854    	-0.2414819036585299    
0.22300374875755216    	1.4447719717595957    	-0.4454269221014714    	-0.6684306708590235    	-0.42109657455551247    	-0.24032196880291684    
0.22381041803860524    	1.4494055854637689    	-0.4447201223898664    	-0.6685305404284717    	-0.4211594901807678    	-0.23916802598588488    
0.2246166682337431    	1.454039199167942    	-0.44400447884379973    	-0.6686211470775428    	-0.4212165703705604    	-0.238020038138861    
0.225422520338174    	1.4586728128721151    	-0.4432800749571931    	-0.6687025952953671    	-0.42126788095073675    	-0.23687796851046333    
0.22622799523669015    	1.4633064265762883    	-0.4425469926224737    	-0.6687749878591638    	-0.4213134866686774    	-0.23574178066260695    
0.22703311370906878    	1.4679400402804614    	-0.4418053121483265    	-0.6688384258573953    	-0.42135345120788326    	-0.23461143846667276    
0.22783789643490732    	1.4725736539846346    	-0.4410551122961939    	-0.6688930087311012    	-0.42138783721401524    	-0.23348690609973682    
0.2286423639995795    	1.4772072676888077    	-0.44029647029480523    	-0.6689388342943847    	-0.42141670630780015    	-0.23236814804086028    
0.22944653689827957    	1.4818408813929809    	-0.43952946186997033    	-0.66897599876825    	-0.4214401191063477    	-0.23125512906743717    
0.23025043554188557    	1.486474495097154    	-0.43875416126352335    	-0.6690045968054089    	-0.42145813523877795    	-0.23014781425160066    
0.23105408026172713    	1.4911081088013272    	-0.4379706412620365    	-0.6690247215237637    	-0.42147081336731473    	-0.22904616895668586    
0.23185749131430836    	1.4957417225055003    	-0.4371789732082424    	-0.6690364645225507    	-0.42147821119745604    	-0.22795015883374703    
0.2326606888866222    	1.5003753362096734    	-0.4363792270240946    	-0.6690399159107168    	-0.4214803854958501    	-0.22685974981813084    
0.23346369310054246    	1.5050089499138466    	-0.4355714712460883    	-0.6690351643466308    	-0.4214773921153132    	-0.2257749081261017    
0.2342665240178665    	1.5096425636180197    	-0.4347557730207326    	-0.6690222970385992    	-0.4214692859951543    	-0.2246956002515204    
0.23506920164492592    	1.5142761773221929    	-0.4339321981447432    	-0.6690013997896691    	-0.4214561211894    	-0.22362179296257367    
0.2358717459377586    	1.518909791026366    	-0.4331008110689415    	-0.6689725570067001    	-0.42143795087250946    	-0.2225534532985549    
0.23667417680564667    	1.5235434047305392    	-0.43226167492585876    	-0.6689358517315054    	-0.4214148273589927    	-0.22149054856669326    
0.23747651411710247    	1.5281770184347123    	-0.43141485154337833    	-0.6688913656604808    	-0.42138680211577667    	-0.22043304633903327    
0.238278777703936    	1.5328106321388855    	-0.43056040146017355    	-0.6688391791641096    	-0.4213539257744925    	-0.21938091444936006    
0.23908098736540426    	1.5374442458430586    	-0.4296983839416207    	-0.6687793713070249    	-0.4213162481441146    	-0.2183341209901733    
0.2398831628734629    	1.5420778595472318    	-0.428828857000177    	-0.6687120198736399    	-0.4212738182271071    	-0.21729263430970636    
0.2406853239767214    	1.546711473251405    	-0.42795187741291807    	-0.6686372013896394    	-0.42122668423296294    	-0.21625642300899012    
0.24148749040573567    	1.551345086955578    	-0.42706750071967864    	-0.6685549911254143    	-0.42117489358036764    	-0.21522545593896264    
0.24228968187641534    	1.5559787006597512    	-0.42617578126169964    	-0.668465463138115    	-0.42111849292369197    	-0.21419970219762088    
0.2430919180956678    	1.5606123143639243    	-0.4252767721730013    	-0.6683686902686692    	-0.4210575281511133    	-0.21317913112721626    
0.24389421876526066    	1.5652459280680975    	-0.4243705254120961    	-0.6682647441773567    	-0.4209920444070268    	-0.2121637123114914    
0.2446966035861386    	1.5698795417722706    	-0.4234570917623852    	-0.6681536953485239    	-0.4209220860950154    	-0.21115341557295889    
0.24549909226341482    	1.5745131554764438    	-0.42253652084662846    	-0.6680356131100432    	-0.42084769689010937    	-0.21014821097022018    
0.24630170451078337    	1.579146769180617    	-0.42160886114656765    	-0.6679105656573511    	-0.4207689197539287    	-0.20914806879532416    
0.24710446005439    	1.58378038288479    	-0.4206741600052752    	-0.6677786200596652    	-0.420685796938601    	-0.20815295957116503    
0.24790737863798926    	1.5884139965889632    	-0.419732463646759    	-0.6676398422847482    	-0.4205983700023611    	-0.2071628540489184    
0.24871048002725815    	1.5930476102931364    	-0.41878381717684765    	-0.6674942972041058    	-0.42050667981282636    	-0.20617772320551556    
0.24951378401439206    	1.5976812239973095    	-0.41782826459984884    	-0.6673420486142408    	-0.4204107665603859    	-0.20519753824115372    
0.25031731042209615    	1.6023148377014826    	-0.4168658488316397    	-0.6671831592537358    	-0.4203106697689625    	-0.20422227057684406    
0.2511210791089327    	1.6069484514056558    	-0.4158966117001097    	-0.6670176908090424    	-0.42020642829965965    	-0.20325189185199424    
0.25192510997299455    	1.611582065109829    	-0.4149205939621813    	-0.6668457039351758    	-0.4200980803637987    	-0.20228637392202717    
0.2527294229573716    	1.616215678814002    	-0.4139378353070259    	-0.6666672582643975    	-0.4199856635283886    	-0.20132568885603294    
0.2535340380543306    	1.6208492925181752    	-0.41294837436981907    	-0.6664824124241497    	-0.4198692147274245    	-0.20036980893445602    
0.2543389753095857    	1.6254829062223484    	-0.41195224873311076    	-0.6662912240426966    	-0.4197487702654412    	-0.199418706646815    
0.2551442548276137    	1.6301165199265215    	-0.41094949493123134    	-0.666093749758845    	-0.41962436582363755    	-0.19847235468945515    
0.25594989677613206    	1.6347501336306947    	-0.4099401484920462    	-0.6658900452681782    	-0.4194960364890019    	-0.1975307259633333    
0.2567559213904022    	1.6393837473348678    	-0.4089242438758498    	-0.665680165266252    	-0.4193638167185278    	-0.19659379357183415    
0.25756234897877306    	1.644017361039041    	-0.4079018145477733    	-0.6654641635265464    	-0.4192277403883211    	-0.1956615308186181    
0.2583691999269001    	1.648650974743214    	-0.40687289294809464    	-0.6652420928749947    	-0.41908784077755445    	-0.19473391120549885    
0.2591764947026171    	1.6532845884473872    	-0.40583751051103756    	-0.6650140052136547    	-0.41894415058337886    	-0.19381090843035162    
0.2599842538615373    	1.6579182021515604    	-0.4047956976612124    	-0.6647799515227496    	-0.4187967019222102    	-0.19289249638505088    
0.26079249805126603    	1.6625518158557335    	-0.40374748382636766    	-0.6645399818776336    	-0.41864552634041685    	-0.19197864915343643    
0.261601248016521    	1.6671854295599067    	-0.4026928974391936    	-0.6642941454557146    	-0.41849065481868064    	-0.19106934100930906    
0.2624105246045279    	1.6718190432640798    	-0.4016319659400464    	-0.6640424905445743    	-0.41833211777711277    	-0.19016454641445302    
0.26322034877014394    	1.676452656968253    	-0.40056471577847264    	-0.6637850645486165    	-0.41816994507944155    	-0.18926424001668704    
0.2640307415808951    	1.681086270672426    	-0.39949117242514304    	-0.6635219140060382    	-0.4180041660437044    	-0.1883683966479418    
0.2648417242222329    	1.6857198843765993    	-0.39841136036386376    	-0.6632530845860968    	-0.41783480944052576    	-0.1874769913223645    
0.2656533180031816    	1.6903534980807724    	-0.3973253031023205    	-0.6629786211055021    	-0.4176619035034441    	-0.18658999923444894    
0.2664655443614116    	1.6949871117849455    	-0.39623302317022185    	-0.6626985675316336    	-0.4174854759309383    	-0.18570739575719228    
0.26727842486913217    	1.6996207254891187    	-0.3951345421240597    	-0.6624129669931919    	-0.4173055538931383    	-0.18482915644027637    
0.26809198123837025    	1.7042543391932918    	-0.3940298805456003    	-0.6621218617839706    	-0.41712216403420077    	-0.18395525700827403    
0.2689062353270415    	1.708887952897465    	-0.39291905803941984    	-0.6618252933664613    	-0.4169353324745807    	-0.1830856733588803    
0.2697212091444244    	1.7135215666016381    	-0.3918020932560075    	-0.6615233024004319    	-0.4167450848290346    	-0.1822203815611673    
0.2705369248571571    	1.7181551803058113    	-0.39067900384966897    	-0.6612159287068261    	-0.41655144618387857    	-0.18135935785386278    
0.2713534047953637    	1.7227887940099844    	-0.3895498065158572    	-0.6609032113112209    	-0.41635444112436504    	-0.18050257864365268    
0.2721706714585855    	1.7274224077141576    	-0.3884145169818356    	-0.6605851884404211    	-0.41615409373253753    	-0.17965002050350512    
0.27298874752211827    	1.7320560214183307    	-0.38727314999555806    	-0.6602618975176764    	-0.4159504275842177    	-0.1788016601710184    
0.27380765584361516    	1.7366896351225038    	-0.3861257193311122    	-0.6599333751747274    	-0.41574346575659393    	-0.1779574745467906    
0.2746274194691013    	1.741323248826677    	-0.38497223778341916    	-0.6595996572525205    	-0.4155332308286716    	-0.1771174406928105    
0.2754480616393403    	1.7459568625308501    	-0.38381271719138266    	-0.6592607788307231    	-0.4153197448998672    	-0.17628153583087094    
0.276269605797884    	1.7505904762350233    	-0.38264716837749063    	-0.6589167741753745    	-0.4151030295570296    	-0.17544973734100228    
0.2770920755964838    	1.7552240899391964    	-0.38147560120688917    	-0.658567676803373    	-0.41488310591506494    	-0.17462202275992725    
0.2779154949030517    	1.7598577036433696    	-0.38029802454737255    	-0.6582135194504243    	-0.41465999459674574    	-0.17379836977953597    
0.27873988780825537    	1.7644913173475427    	-0.3791144462782662    	-0.6578543340865215    	-0.41443371574246224    	-0.17297875624538125    
0.27956527863326747    	1.7691249310517159    	-0.3779248732880908    	-0.6574901519213583    	-0.4142042890136328    	-0.17216316015519326    
0.28039169193713326    	1.773758544755889    	-0.37672931145781824    	-0.6571210033949515    	-0.4139717335867965    	-0.17135155965741417    
0.28121915252471263    	1.7783921584600622    	-0.37552776566944324    	-0.6567469181941559    	-0.41373606816401676    	-0.17054393304975143    
0.2820476854537634    	1.7830257721642353    	-0.37432023978963597    	-0.6563679252433994    	-0.413497310967045    	-0.16974025877775048    
0.28287731604403765    	1.7876593858684084    	-0.3731067366732224    	-0.6559840527172601    	-0.4132554797452438    	-0.16894051543338506    
0.283708069884943    	1.7922929995725816    	-0.3718872581478769    	-0.6555953280328198    	-0.4130105917707698    	-0.16814468175366712    
0.2845399728438277    	1.7969266132767547    	-0.37066180501100865    	-0.6552017778548364    	-0.412762663841832    	-0.16735273661927294    
0.2853730510755715    	1.8015602269809279    	-0.3694303770247598    	-0.6548034281003313    	-0.4125117122855823    	-0.1665646590531888    
0.2862073310300712    	1.806193840685101    	-0.36819297290173536    	-0.6544003039318066    	-0.4122577529538417    	-0.16578042821937256    
0.28704283946243514    	1.8108274543892742    	-0.3669495903016919    	-0.6539924297641271    	-0.4120008012274363    	-0.1650000234214329    
0.2878796034426037    	1.8154610680934473    	-0.3657002258175609    	-0.6535798292601646    	-0.4117408720134534    	-0.16422342410132568    
0.2887176503635199    	1.8200946817976205    	-0.3644448749651427    	-0.6531625253286626    	-0.41147797974389577    	-0.1634506098380665    
0.28955700795246425    	1.8247282955017936    	-0.36318353218393423    	-0.6527405401363986    	-0.41121213838334425    	-0.16268156034645945    
0.290397704280511    	1.8293619092059668    	-0.36191619081236664    	-0.6523138950928776    	-0.41094336141931465    	-0.16191625547584265    
0.29123976777305133    	1.83399552291014    	-0.3606428430796333    	-0.6518826108526846    	-0.4106716618637397    	-0.1611546752088488    
0.29208322722074614    	1.838629136614313    	-0.3593634800984746    	-0.6514467073192207    	-0.4103970522553231    	-0.16039679966018147    
0.2929281117902081    	1.8432627503184862    	-0.35807809184793143    	-0.6510062036381394    	-0.41011954465540396    	-0.1596426090754076    
0.29377445103557    	1.8478963640226593    	-0.3567866671584435    	-0.6505611181940134    	-0.40983915064585746    	-0.15889208382976347    
0.2946222749099283    	1.8525299777268325    	-0.3554891937034172    	-0.6501114686133456    	-0.40955588133099163    	-0.15814520442697716    
0.29547161377833764    	1.8571635914310056    	-0.3541856579772336    	-0.6496572717555713    	-0.4092697473318787    	-0.1574019514981045    
0.2963224984283955    	1.8617972051351788    	-0.35287604528278826    	-0.6491985437111837    	-0.40898075878517437    	-0.1566623058003803    
0.29717496008524835    	1.866430818839352    	-0.35156033971491224    	-0.6487352998001606    	-0.4086889253421266    	-0.15592624821608286    
0.2980290304222183    	1.871064432543525    	-0.3502385241425748    	-0.6482675545647931    	-0.4083942561640579    	-0.1551937597514132    
0.29888474157665135    	1.8756980462476982    	-0.34891058019721466    	-0.647795321773866    	-0.408096759924999    	-0.15446482153538796    
0.2997421261630463    	1.8803316599518713    	-0.34757648823250453    	-0.6473186143955508    	-0.40779644479461175    	-0.15373941481874512    
0.30060121728698735    	1.8849652736560445    	-0.34623622733755266    	-0.6468374446245401    	-0.40749331845528336    	-0.15301752097286436    
0.3014620485607887    	1.8895988873602176    	-0.34488977528040377    	-0.6463518238411925    	-0.4071873880763889    	-0.15229912148869937    
0.30232465411876414    	1.8942325010643908    	-0.343537108514993    	-0.645861762633757    	-0.4068786603282914    	-0.15158419797572353    
0.303189068632727    	1.898866114768564    	-0.3421782021417418    	-0.6453672707744688    	-0.4065671413672834    	-0.15087273216088878    
0.30405532732893437    	1.903499728472737    	-0.34081302988984175    	-0.6448683572187761    	-0.40625283683509983    	-0.15016470588759612    
0.30492346600459874    	1.9081333421769102    	-0.3394415640950451    	-0.6443650300996439    	-0.40593575185532904    	-0.1494601011146796    
0.3057935210460426    	1.9127669558810834    	-0.3380637756630173    	-0.6438572967090599    	-0.4056158910217626    	-0.14875889991540167    
0.30666552944606257    	1.9174005695852565    	-0.33667963405294693    	-0.6433451634990095    	-0.40529325839900876    	-0.14806108447646066    
0.30753952882350283    	1.9220341832894297    	-0.3352891072469287    	-0.6428286360704315    	-0.4049678575155355    	-0.14736663709701045    
0.3084155574424008    	1.9266677969936028    	-0.3338921617142063    	-0.642307719156607    	-0.40463969135320543    	-0.14667554018769152    
0.3092936542317571    	1.931301410697776    	-0.33248876239186337    	-0.6417824166236205    	-0.4043087623475664    	-0.14598777626967338    
0.3101738588071371    	1.935935024401949    	-0.3310788726387672    	-0.6412527314459042    	-0.40397507237244534    	-0.14530332797370885    
0.3110562114918722    	1.9405686381061222    	-0.3296624542086534    	-0.6407186657005256    	-0.40363862273634865    	-0.14462217803919847    
0.31194075333902377    	1.9452022518102954    	-0.32823946722472613    	-0.6401802205637499    	-0.4032994141802976    	-0.14394430931326727    
0.3128275261556972    	1.9498358655144685    	-0.326809870121818    	-0.6396373962775153    	-0.40295744685670787    	-0.14326970474985096    
0.31371657252608737    	1.9544694792186417    	-0.3253736196237387    	-0.639090192149826    	-0.40261272032963746    	-0.14259834740879407    
0.31460793583716445    	1.9591030929228148    	-0.32393067070262477    	-0.6385386065397892    	-0.40226523356536004    	-0.14193022045495726    
0.31550166030427734    	1.963736706626988    	-0.3224809765298007    	-0.6379826368340781    	-0.4019149849175373    	-0.14126530715733635    
0.3163977909979539    	1.968370320331161    	-0.3210244884381266    	-0.6374222794360804    	-0.401561972120383    	-0.14060359088819047    
0.3172963738731377    	1.9730039340353343    	-0.31956115587564726    	-0.636857529748785    	-0.4012061922778815    	-0.13994505512218086    
0.31819745579592323    	1.9776375477395074    	-0.3180909263553205    	-0.6362883821512438    	-0.40084764184895955    	-0.13928968343551937    
0.31910108457608216    	1.9822711614436805    	-0.3166137454075149    	-0.6357148299835971    	-0.40048631663805245    	-0.13863745950512685    
0.3200073089973625    	1.9869047751478537    	-0.31512955652899305    	-0.6351368655263555    	-0.4001222117820522    	-0.13798836710780113    
0.32091617885047174    	1.9915383888520268    	-0.3136383011279106    	-0.6345544799783823    	-0.3997553217364369    	-0.1373423901193941    
0.3218277449672435    	1.9961720025562    	-0.31213991846846295    	-0.6339676634357064    	-0.39938564026192325    	-0.13669951251399873    
0.3227420592558526    	2.000805616260373    	-0.31063434560725306    	-0.6333764048631056    	-0.3990131604065647    	-0.13605971836314537    
0.3236591747379491    	2.005439229964546    	-0.30912151733823234    	-0.6327806920761815    	-0.3986378744944591    	-0.13542299183500647    
0.32457914558725426    	2.010072843668719    	-0.307601366126541    	-0.6321805117137953    	-0.39825977410838387    	-0.1347893171936106    
0.3255020271691616    	2.014706457372892    	-0.3060738220344634    	-0.6315758492036251    	-0.3978788500680977    	-0.1341586787980653    
0.3264278760836053    	2.019340071077065    	-0.30453881265932603    	-0.6309666887429313    	-0.39749509241822334    	-0.1335310611017891    
0.3273567502076359    	2.0239736847812377    	-0.3029962630548991    	-0.6303530132625349    	-0.39710849040555457    	-0.1329064486517513    
0.32828870874179095    	2.0286072984854107    	-0.3014460956555025    	-0.6297348043972935    	-0.3967190324604569    	-0.1322848260877206    
0.3292238122572487    	2.0332409121895836    	-0.29988823019520067    	-0.6291120424524494    	-0.39632670617566756    	-0.13166617814152212    
0.33016212274572715    	2.0378745258937565    	-0.2983225836220514    	-0.6284847063677785    	-0.39593149828371    	-0.1310504896363029    
0.33110370367193953    	2.0425081395979294    	-0.296749070009247    	-0.6278527736811865    	-0.3955333946339604    	-0.13043774548580478    
0.3320486200269905    	2.0471417533021024    	-0.29516760046500035    	-0.6272162204919908    	-0.395132380169516    	-0.1298279306936459    
0.3329969383864113    	2.0517753670062753    	-0.293578083027992    	-0.6265750214144032    	-0.39472843889789055    	-0.12922103035260976    
0.33394872696880507    	2.056408980710448    	-0.2919804225740497    	-0.6259291495428548    	-0.39432155386916906    	-0.12861702964394267    
0.33490405569868426    	2.061042594414621    	-0.290374520701724    	-0.6252785764004082    	-0.39391170714350937    	-0.12801591383665759    
0.3358629962718702    	2.065676208118794    	-0.28876027562115475    	-0.6246232718930249    	-0.3934988797623312    	-0.1274176682868471    
0.3368256222238564    	2.070309821822967    	-0.2871375820377226    	-0.623963204261579    	-0.393083051718086    	-0.12682227843700253    
0.3377920090017076    	2.07494343552714    	-0.28550633102662604    	-0.6232983400283336    	-0.3926642019205381    	-0.12622972981534133    
0.3387622340397102    	2.079577049231313    	-0.2838664098957954    	-0.6226286439355057    	-0.39224230815806205    	-0.12564000803514105    
0.3397363768381739    	2.0842106629354857    	-0.2822177020704522    	-0.6219540789086262    	-0.39181734707456056    	-0.125053098794081    
0.34071451904684913    	2.0888442766396587    	-0.2805600869120887    	-0.6212746059589378    	-0.3913892941079766    	-0.12446898787359052    
0.34169674455263366    	2.0934778903438316    	-0.278893439598157    	-0.6205901841507907    	-0.390958123469754    	-0.12388766113820461    
0.34268313957153923    	2.0981115040480045    	-0.27721763094448865    	-0.6199007705160279    	-0.3905238080909019    	-0.12330910453492612    
0.3436737927451949    	2.1027451177521774    	-0.275532527248701    	-0.6192063199938959    	-0.39008631958413986    	-0.12273330409259482    
0.34466879524301036    	2.1073787314563504    	-0.2738379900998701    	-0.6185067853428805    	-0.38964562818835624    	-0.12216024592126322    
0.34566824086966214    	2.1120123451605233    	-0.2721338761956998    	-0.6178021170653619    	-0.38920170272114263    	-0.12158991621157883    
0.346672226178321    	2.116645958864696    	-0.27042003714799256    	-0.6170922633263135    	-0.3887545105275759    	-0.12102230123417312    
0.3476808505905861    	2.121279572568869    	-0.26869631926891846    	-0.6163771698595045    	-0.3883040174211281    	-0.12045738733905668    
0.3486942165217832    	2.125913186273042    	-0.2669625633473811    	-0.6156567798691643    	-0.38785018762171675    	-0.11989516095502081    
0.3497124295153628    	2.130546799977215    	-0.2652186044247754    	-0.6149310339401381    	-0.38739298369910535    	-0.1193356085890454    
0.3507355983829386    	2.135180413681388    	-0.2634642715343766    	-0.6141998699173152    	-0.3869323664969454    	-0.1187787168257129    
0.3517638353538528    	2.139814027385561    	-0.26169938745438526    	-0.6134632228082381    	-0.3864682950714228    	-0.11822447232662832    
0.35279725623305547    	2.1444476410897337    	-0.25992376841415415    	-0.6127210246472096    	-0.38600072660564777    	-0.11767286182984532    
0.3538359805679736    	2.1490812547939067    	-0.2581372238148348    	-0.6119732043828084    	-0.3855296163387927    	-0.11712387214929822    
0.35488013182623634    	2.1537148684980796    	-0.2563395559069908    	-0.6112196877332271    	-0.3850549174749577    	-0.1165774901742398    
0.35592983758365765    	2.1583484822022525    	-0.2545305594651095    	-0.6104603970487672    	-0.384576581096546    	-0.11603370286868475    
0.3569852297237436    	2.1629820959064254    	-0.25271002143171106    	-0.6096952511554546    	-0.38409455606574505    	-0.11549249727085907    
0.3580464446505139    	2.1676157096105984    	-0.2508777205460593    	-0.6089241651965732    	-0.3836087889246958    	-0.11495386049265488    
0.3591136235141947    	2.1722493233147713    	-0.24903342694532585    	-0.6081470504595204    	-0.38311922378641605    	-0.11441777971909071    
0.36018691245139967    	2.176882937018944    	-0.24717690173831675    	-0.6073638141897164    	-0.3826258022175669    	-0.11388424220777758    
0.36126646284169134    	2.181516550723117    	-0.24530789655175542    	-0.6065743593934468    	-0.38212846311424853    	-0.11335323528838998    
0.3623524315806582    	2.18615016442729    	-0.24342615305531307    	-0.6057785846359713    	-0.38162714257481245    	-0.11282474636214262    
0.36344498137165127    	2.190783778131463    	-0.2415314024380232    	-0.6049763838096744    	-0.3811217737538021    	-0.11229876290127218    
0.3645442810374756    	2.195417391835636    	-0.2396233648602366    	-0.6041676458977123    	-0.38061228671305514    	-0.11177527244852432    
0.36565050585404274    	2.200051005539809    	-0.2377017488674987    	-0.6033522547215414    	-0.3800986082626527    	-0.11125426261664581    
0.36676383790669914    	2.2046846192439817    	-0.2357662507543036    	-0.6025300886610028    	-0.37958066178457783    	-0.11073572108788168    
0.36788446647375445    	2.2093182329481547    	-0.2338165538850103    	-0.6017010203587648    	-0.37905836704652174    	-0.11021963561347736    
0.3690125884361985    	2.2139518466523276    	-0.23185232798812905    	-0.6008649164243276    	-0.37853164001541256    	-0.10970599401318577    
0.37014840871927085    	2.2185854603565005    	-0.2298732283355902    	-0.600021637054861    	-0.3780003926185519    	-0.10919478417477925    
0.3712921407666042    	2.2232190740606734    	-0.22787889494415875    	-0.5991710357107629    	-0.3774645325392235    	-0.10868599405356623    
0.37244400705089364    	2.2278526877648464    	-0.22586895164733503    	-0.5983129586982286    	-0.37692396295372166    	-0.10817961167191277    
0.37360423962406    	2.2324863014690193    	-0.2238430051317228    	-0.5974472447557828    	-0.37637858227087473    	-0.10767562511876859    
0.3747730807126345    	2.237119915173192    	-0.22180064387268034    	-0.5965737245853149    	-0.3758282838366086    	-0.10717402254919792    
0.3759507833590084    	2.241753528877365    	-0.21974143700883353    	-0.595692220367842    	-0.3752729556288873    	-0.10667479218391474    
0.37713761211732044    	2.246387142581538    	-0.2176649331018919    	-0.5948025452192124    	-0.3747124799148187    	-0.10617792230882253    
0.37833384380671536    	2.251020756285711    	-0.21557065880303555    	-0.5939045026097509    	-0.3741467328850435    	-0.10568340127455854    
0.37953976832955694    	2.255654369989884    	-0.21345811740797424    	-0.5929978857375311    	-0.37357558425891096    	-0.10519121749604249    
0.3807556895606209    	2.260287983694057    	-0.21132678726860415    	-0.592082476829225    	-0.3729988968440293    	-0.10470135945202935    
0.38198192631551664    	2.2649215973982297    	-0.2091761200885404    	-0.591158046404057    	-0.37241652607257314    	-0.10421381568466674    
0.3832188134061285    	2.2695552111024027    	-0.20700553905072028    	-0.5902243524568488    	-0.3718283194866196    	-0.10372857479905621    
0.38446670279525336    	2.2741888248065756    	-0.20481443675346994    	-0.5892811395487233    	-0.3712341161653122    	-0.10324562546281901    
0.38572596485816035    	2.2788224385107485    	-0.20260217299694228    	-0.5883281378551027    	-0.3706337461251201    	-0.10276495640566566    
0.38699698976784863    	2.2834560522149214    	-0.20036807230810438    	-0.587365062075953    	-0.3700270296333168    	-0.10228655641896987    
0.38828018901530975    	2.2880896659190944    	-0.19811142125058162    	-0.5863916102658914    	-0.3694137764709731    	-0.10181041435534628    
0.38957599708404544    	2.2927232796232673    	-0.19583146545356697    	-0.5854074625376123    	-0.3687937851161445    	-0.10133651912823229    
0.39088487329582217    	2.29735689332744    	-0.19352740633799184    	-0.5844122796338139    	-0.368166841844216    	-0.10086485971147363    
0.3922073038531484    	2.301990507031613    	-0.1911983974872594    	-0.5834057013404078    	-0.3675327197282596    	-0.10039542513891411    
0.3935438040997976    	2.306624120735786    	-0.18884354064355255    	-0.5823873447433502    	-0.36689117754087636    	-9.99282045039888200e-2
0.39489492103363155    	2.311257734439959    	-0.18646188124047788    	-0.5813568022741095    	-0.3662419585228837    	-9.94631869593213700e-2
0.3962612361031394    	2.315891348144132    	-0.18405240344811796    	-0.5803136395512574    	-0.36558478902356606    	-9.90003617163247700e-2
0.3976433683297591    	2.320524961848305    	-0.1816140246227956    	-0.5792573929525546    	-0.3649193769711418    	-9.85397180448059400e-2
0.39904197780329004    	2.3251585755524777    	-0.179145589108083    	-0.578187566911373    	-0.3642454101695692    	-9.80812452725739500e-2
0.40045776960547286    	2.3297921892566507    	-0.1766458612690592    	-0.577103630874532    	-0.3635625543820506    	-9.76249327850518400e-2
0.40189149822929576    	2.3344258029608236    	-0.17411351765042604    	-0.5760050158797217    	-0.3628704511748842    	-9.71707700248918500e-2
0.4033439725709862    	2.3390594166649965    	-0.17154713810348388    	-0.5748911106744701    	-0.362168715472499    	-9.67187464915944200e-2
0.40481606158871675    	2.3436930303691694    	-0.16894519575693626    	-0.573761257345653    	-0.36145693280414304    	-9.62688517411303800e-2
0.4063087007411869    	2.3483266440733424    	-0.16630604556752374    	-0.5726147463087107    	-0.36073465614719963    	-9.58210753855667100e-2
0.40782289933975746    	2.3529602577775153    	-0.16362791128467338    	-0.5714508106244308    	-0.3600014023468866    	-9.53754070926956600e-2
0.4093597489785735    	2.357593871481688    	-0.1609088704665626    	-0.5702686194451361    	-0.35925664798749884    	-9.49318365856672800e-2
0.4109204332428173    	2.362227485185861    	-0.1581468372545199    	-0.5690672704973371    	-0.35849982465664554    	-9.44903536426250400e-2
0.41250623893893357    	2.366861098890034    	-0.15533954242233322    	-0.5678457813612668    	-0.3577303134515494    	-9.40509480963449300e-2
0.41411856914960005    	2.371494712594207    	-0.15248451020186368    	-0.5666030793514638    	-0.35694743860403705    	-9.36136098338776900e-2
0.415758958489621    	2.37612832629838    	-0.14957903118661411    	-0.565337989676235    	-0.3561504600212624    	-9.31783287961942300e-2
0.41742909103341197    	2.380761940002553    	-0.14662013050167547    	-0.5640492215350875    	-0.3553385645273945    	-9.27450949778342200e-2
0.4191308215074882    	2.3853955537067257    	-0.14360453016422892    	-0.5627353516717171    	-0.35451085550236433    	-9.2313898426557700e-2
0.42086620050943874    	2.3900291674108987    	-0.14052860429733188    	-0.5613948048067706    	-0.35366634055493584    	-9.18847292429999400e-2
0.42263750472296524    	2.3946627811150716    	-0.1373883254724236    	-0.5600258301953889    	-0.35280391675447575    	-9.14575775803291500e-2
0.42444727340187116    	2.3992963948192445    	-0.13417919991133206    	-0.5586264733132033    	-0.351922352793756    	-9.1032433643907300e-2
0.42629835278193984    	2.4039300085234174    	-0.13089618861600968    	-0.5571945413979494    	-0.3510202672809306    	-9.06092876909538700e-2
0.4281939506392021    	2.4085636222275904    	-0.12753361046160275    	-0.5557275611008049    	-0.3500961020608127    	-9.01881300302125500e-2
0.43013770397465334    	2.4131972359317633    	-0.12408502198662913    	-0.5542227259612825    	-0.3491480891252164    	-8.97689510216208600e-2
0.43213376390728525    	2.417830849635936    	-0.12054306661519854    	-0.5526768305224837    	-0.3481742091070201    	-8.93517410759824700e-2
0.43418690344074584    	2.422464463340109    	-0.11689928324391828    	-0.5510861866846641    	-0.34717213858475804    	-8.89364906546426500e-2
0.436302656118274    	2.427098077044282    	-0.11314385995691073    	-0.5494465160751847    	-0.34613918227806467    	-8.85231902691662600e-2
0.4384874971275028    	2.431731690748455    	-0.10926531237081422    	-0.5477528094983171    	-0.3450721845041526    	-8.81118304810185800e-2
0.44074908390240247    	2.436365304452628    	-0.1052500562458859    	-0.5459991401482883    	-0.3439674115061526    	-8.77024019012489600e-2
0.443096582008115    	2.440998918156801    	-0.10108182863040033    	-0.5441784106385154    	-0.3428203920871121    	-8.729489519017699e-2
0.44554111643774325    	2.4456325318609737    	-9.67408862481633000e-2	-0.5422820026859065    	-0.34162569691883515    	-8.6889301057081600e-2
0.4480964128798379    	2.4502661455651467    	-9.22028663969182100e-2	-0.5402992792767561    	-0.34037662491737947    	-8.64856102598925400e-2
0.45077973689246637    	2.4548997592693196    	-8.74371186712316000e-2	-0.538216855563698    	-0.33906474392422425    	-8.60838136048845500e-2
0.4536133198706888    	2.4595333729734925    	-8.24041719549405400e-2	-0.5360174918256294    	-0.3376791932954476    	-8.56839019463743400e-2
0.45662662098027235    	2.4641669866776654    	-7.70517164008945400e-2	-0.5336783373811669    	-0.3362055776059497    	-8.52858661864196900e-2
0.45986011551423994    	2.4688006003818384    	-7.13078738707226200e-2	-0.5311679893849626    	-0.3346241137560258    	-8.48896972745214900e-2
0.4633720960887271    	2.4734342140860113    	-6.5069116313138710e-2	-0.5284412124018657    	-0.3329063044195942    	-8.449538620732799e-2
0.46725206314269    	2.478067827790184    	-5.817647872696081000e-2	-0.5254285418696508    	-0.3310083884551013    	-8.41029240283416900e-2
0.4716507369862194    	2.482701441494357    	-5.03622449991796500e-2	-0.5220129819853991    	-0.3288566610880742    	-8.37123018276285700e-2
0.47686211532624484    	2.48733505519853    	-4.11041778521784900e-2	-0.5179662931784234    	-0.3263073364248003    	-8.3323510741529700e-2
0.4836455300443286    	2.491968668902703    	-2.90534013600053800e-2	-0.512698931404334    	-0.3229890147248652    	-8.29365419523754900e-2
0.5    	2.4966022826068976    	-5.1010366551797630000000000000e-12	-0.500000000005101    	-0.31498896812936683    	-8.25513866882000800e-2
0.5    	2.4966022826068976    	5.1010366551797630000000000000e-12	-0.49999999999489897    	-0.31498896812293975    	-8.25513866882000800e-2
0.5163544699556715    	2.491968668902703    	2.90534013600053800e-2	-0.4873010685956661    	-0.3069889215274414    	-8.29365419523754900e-2
0.5231378846737551    	2.48733505519853    	4.11041778521784900e-2	-0.4820337068215766    	-0.3036705998275062    	-8.3323510741529700e-2
0.5283492630137806    	2.482701441494357    	5.03622449991796500e-2	-0.4779870180146009    	-0.30112127516423237    	-8.37123018276285700e-2
0.53274793685731    	2.478067827790184    	5.817647872696081000e-2	-0.4745714581303492    	-0.2989695477972053    	-8.41029240283416900e-2
0.5366279039112729    	2.4734342140860113    	6.5069116313138710e-2	-0.4715587875981342    	-0.29707163183271235    	-8.449538620732799e-2
0.5401398844857601    	2.4688006003818384    	7.13078738707226200e-2	-0.46883201061503754    	-0.29535382249628084    	-8.48896972745214900e-2
0.5433733790197277    	2.4641669866776654    	7.70517164008945400e-2	-0.46632166261883323    	-0.2937723586463569    	-8.52858661864196900e-2
0.5463866801293111    	2.4595333729734925    	8.24041719549405400e-2	-0.46398250817437053    	-0.2922987429568589    	-8.56839019463743400e-2
0.5492202631075336    	2.4548997592693196    	8.74371186712316000e-2	-0.461783144436302    	-0.2909131923280823    	-8.60838136048845500e-2
0.5519035871201621    	2.4502661455651467    	9.22028663969182100e-2	-0.45970072072324386    	-0.2896013113349271    	-8.64856102598925400e-2
0.5544588835622568    	2.4456325318609737    	9.67408862481633000e-2	-0.4577179973140935    	-0.2883522393334714    	-8.6889301057081600e-2
0.556903417991885    	2.440998918156801    	0.10108182863040033    	-0.45582158936148465    	-0.28715754416519446    	-8.729489519017699e-2
0.5592509160975976    	2.436365304452628    	0.1052500562458859    	-0.45400085985171174    	-0.286010524746154    	-8.77024019012489600e-2
0.5615125028724972    	2.431731690748455    	0.10926531237081422    	-0.45224719050168305    	-0.284905751748154    	-8.81118304810185800e-2
0.563697343881726    	2.427098077044282    	0.11314385995691073    	-0.45055348392481526    	-0.2838387539742419    	-8.85231902691662600e-2
0.5658130965592542    	2.422464463340109    	0.11689928324391828    	-0.4489138133153359    	-0.28280579766754854    	-8.89364906546426500e-2
0.5678662360927147    	2.417830849635936    	0.12054306661519854    	-0.44732316947751616    	-0.2818037271452864    	-8.93517410759824700e-2
0.5698622960253467    	2.4131972359317633    	0.12408502198662913    	-0.44577727403871753    	-0.2808298471270902    	-8.97689510216208600e-2
0.5718060493607979    	2.4085636222275904    	0.12753361046160275    	-0.44427243889919515    	-0.27988183419149393    	-9.01881300302125500e-2
0.5737016472180602    	2.4039300085234174    	0.13089618861600968    	-0.44280545860205045    	-0.2789576689713759    	-9.06092876909538700e-2
0.5755527265981288    	2.3992963948192445    	0.13417919991133206    	-0.44137352668679675    	-0.2780555834585506    	-9.1032433643907300e-2
0.5773624952770348    	2.3946627811150716    	0.1373883254724236    	-0.4399741698046111    	-0.2771740194978308    	-9.14575775803291500e-2
0.5791337994905612    	2.3900291674108987    	0.14052860429733188    	-0.43860519519322927    	-0.2763115956973707    	-9.18847292429999400e-2
0.5808691784925117    	2.3853955537067257    	0.14360453016422892    	-0.4372646483282828    	-0.2754670807499422    	-9.2313898426557700e-2
0.582570908966588    	2.380761940002553    	0.14662013050167547    	-0.43595077846491254    	-0.2746393717249121    	-9.27450949778342200e-2
0.5842410415103789    	2.37612832629838    	0.14957903118661411    	-0.43466201032376484    	-0.27382747623104414    	-9.31783287961942300e-2
0.5858814308503999    	2.371494712594207    	0.15248451020186368    	-0.43339692064853624    	-0.27303049764826953    	-9.36136098338776900e-2
0.5874937610610664    	2.366861098890034    	0.15533954242233322    	-0.43215421863873316    	-0.2722476228007572    	-9.40509480963449300e-2
0.5890795667571826    	2.362227485185861    	0.1581468372545199    	-0.4309327295026627    	-0.27147811159566093    	-9.44903536426250400e-2
0.5906402510214265    	2.357593871481688    	0.1609088704665626    	-0.4297313805548639    	-0.27072128826480774    	-9.49318365856672800e-2
0.5921771006602425    	2.3529602577775153    	0.16362791128467338    	-0.4285491893755692    	-0.26997653390542    	-9.53754070926956600e-2
0.593691299258813    	2.3483266440733424    	0.16630604556752374    	-0.4273852536912893    	-0.26924328010510695    	-9.58210753855667100e-2
0.5951839384112833    	2.3436930303691694    	0.16894519575693626    	-0.426238742654347    	-0.26852100344816354    	-9.62688517411303800e-2
0.5966560274290138    	2.3390594166649965    	0.17154713810348388    	-0.42510888932553    	-0.26780922077980757    	-9.67187464915944200e-2
0.5981085017707042    	2.3344258029608236    	0.17411351765042604    	-0.42399498412027814    	-0.2671074850774223    	-9.71707700248918500e-2
0.5995422303945271    	2.3297921892566507    	0.1766458612690592    	-0.4228963691254679    	-0.26641538187025593    	-9.76249327850518400e-2
0.6009580221967099    	2.3251585755524777    	0.179145589108083    	-0.4218124330886269    	-0.26573252608273734    	-9.80812452725739500e-2
0.6023566316702409    	2.320524961848305    	0.1816140246227956    	-0.4207426070474453    	-0.2650585592811648    	-9.85397180448059400e-2
0.6037387638968605    	2.315891348144132    	0.18405240344811796    	-0.4196863604487426    	-0.2643931472287405    	-9.90003617163247700e-2
0.6051050789663684    	2.311257734439959    	0.18646188124047788    	-0.4186431977258906    	-0.26373597772942287    	-9.94631869593213700e-2
0.6064561959002024    	2.306624120735786    	0.18884354064355255    	-0.4176126552566498    	-0.2630867587114302    	-9.99282045039888200e-2
0.6077926961468516    	2.301990507031613    	0.1911983974872594    	-0.4165942986595922    	-0.26244521652404695    	-0.10039542513891411    
0.6091151267041779    	2.29735689332744    	0.19352740633799184    	-0.4155877203661861    	-0.2618110944080906    	-0.10086485971147363    
0.6104240029159546    	2.2927232796232673    	0.19583146545356697    	-0.41459253746238756    	-0.261184151136162    	-0.10133651912823229    
0.6117198109846902    	2.2880896659190944    	0.19811142125058162    	-0.4136083897341085    	-0.2605641597813334    	-0.10181041435534628    
0.6130030102321513    	2.2834560522149214    	0.20036807230810438    	-0.41263493792404693    	-0.25995090661898973    	-0.10228655641896987    
0.6142740351418396    	2.2788224385107485    	0.20260217299694228    	-0.4116718621448973    	-0.25934419012718646    	-0.10276495640566566    
0.6155332972047467    	2.2741888248065756    	0.20481443675346994    	-0.41071886045127676    	-0.2587438200869944    	-0.10324562546281901    
0.6167811865938715    	2.2695552111024027    	0.20700553905072028    	-0.40977564754315116    	-0.25814961676568693    	-0.10372857479905621    
0.6180180736844834    	2.2649215973982297    	0.2091761200885404    	-0.40884195359594294    	-0.25756141017973344    	-0.10421381568466674    
0.6192443104393791    	2.260287983694057    	0.21132678726860415    	-0.40791752317077495    	-0.25697903940827727    	-0.10470135945202935    
0.6204602316704431    	2.255654369989884    	0.21345811740797424    	-0.40700211426246885    	-0.2564023519933956    	-0.10519121749604249    
0.6216661561932846    	2.251020756285711    	0.21557065880303555    	-0.4060954973902491    	-0.25583120336726306    	-0.10568340127455854    
0.6228623878826796    	2.246387142581538    	0.2176649331018919    	-0.40519745478078767    	-0.25526545633748793    	-0.10617792230882253    
0.6240492166409917    	2.241753528877365    	0.21974143700883353    	-0.4043077796321581    	-0.2547049806234193    	-0.10667479218391474    
0.6252269192873655    	2.237119915173192    	0.22180064387268034    	-0.40342627541468523    	-0.25414965241569804    	-0.10717402254919792    
0.62639576037594    	2.2324863014690193    	0.2238430051317228    	-0.40255275524421724    	-0.25359935398143185    	-0.10767562511876859    
0.6275559929491064    	2.2278526877648464    	0.22586895164733503    	-0.4016870413017713    	-0.2530539732985849    	-0.10817961167191277    
0.6287078592333958    	2.2232190740606734    	0.22787889494415875    	-0.4008289642892371    	-0.25251340371308306    	-0.10868599405356623    
0.6298515912807292    	2.2185854603565005    	0.2298732283355902    	-0.39997836294513894    	-0.2519775436337547    	-0.10919478417477925    
0.6309874115638014    	2.2139518466523276    	0.23185232798812905    	-0.39913508357567234    	-0.25144629623689396    	-0.10970599401318577    
0.6321155335262456    	2.2093182329481547    	0.2338165538850103    	-0.39829897964123523    	-0.25091956920578484    	-0.11021963561347736    
0.6332361620933009    	2.2046846192439817    	0.2357662507543036    	-0.39746991133899734    	-0.2503972744677288    	-0.11073572108788168    
0.6343494941459573    	2.200051005539809    	0.2377017488674987    	-0.39664774527845864    	-0.24987932798965395    	-0.11125426261664581    
0.6354557189625244    	2.195417391835636    	0.2396233648602366    	-0.39583235410228784    	-0.24936564953925153    	-0.11177527244852432    
0.6365550186283487    	2.190783778131463    	0.2415314024380232    	-0.3950236161903255    	-0.2488561624985045    	-0.11229876290127218    
0.6376475684193418    	2.18615016442729    	0.24342615305531307    	-0.39422141536402877    	-0.24835079367749419    	-0.11282474636214262    
0.6387335371583087    	2.181516550723117    	0.24530789655175542    	-0.39342564060655333    	-0.24784947313805814    	-0.11335323528838998    
0.6398130875486003    	2.176882937018944    	0.24717690173831675    	-0.3926361858102836    	-0.24735213403473963    	-0.11388424220777758    
0.6408863764858053    	2.1722493233147713    	0.24903342694532585    	-0.3918529495404794    	-0.24685871246589045    	-0.11441777971909071    
0.6419535553494862    	2.1676157096105984    	0.2508777205460593    	-0.39107583480342695    	-0.24636914732761087    	-0.11495386049265488    
0.6430147702762564    	2.1629820959064254    	0.25271002143171106    	-0.39030474884454536    	-0.24588338018656153    	-0.11549249727085907    
0.6440701624163423    	2.1583484822022525    	0.2545305594651095    	-0.3895396029512328    	-0.24540135515576056    	-0.11603370286868475    
0.6451198681737637    	2.1537148684980796    	0.2563395559069908    	-0.3887803122667729    	-0.2449230187773489    	-0.1165774901742398    
0.6461640194320264    	2.1490812547939067    	0.2581372238148348    	-0.38802679561719167    	-0.24444831991351396    	-0.11712387214929822    
0.6472027437669445    	2.1444476410897337    	0.25992376841415415    	-0.3872789753527903    	-0.24397720964665875    	-0.11767286182984532    
0.6482361646461472    	2.139814027385561    	0.26169938745438526    	-0.38653677719176194    	-0.24350964118088383    	-0.11822447232662832    
0.6492644016170614    	2.135180413681388    	0.2634642715343766    	-0.3858001300826848    	-0.2430455697553612    	-0.1187787168257129    
0.6502875704846371    	2.130546799977215    	0.2652186044247754    	-0.38506896605986174    	-0.2425849525532012    	-0.1193356085890454    
0.6513057834782168    	2.125913186273042    	0.2669625633473811    	-0.38434322013083566    	-0.2421277486305898    	-0.11989516095502081    
0.6523191494094138    	2.121279572568869    	0.26869631926891846    	-0.38362283014049536    	-0.24167391883117842    	-0.12045738733905668    
0.653327773821679    	2.116645958864696    	0.27042003714799256    	-0.38290773667368644    	-0.24122342572473063    	-0.12102230123417312    
0.6543317591303379    	2.1120123451605233    	0.2721338761956998    	-0.38219788293463813    	-0.240776233531164    	-0.12158991621157883    
0.6553312047569897    	2.1073787314563504    	0.2738379900998701    	-0.3814932146571196    	-0.2403323080639504    	-0.12216024592126322    
0.6563262072548051    	2.1027451177521774    	0.275532527248701    	-0.3807936800061041    	-0.23989161666816666    	-0.12273330409259482    
0.6573168604284607    	2.0981115040480045    	0.27721763094448865    	-0.38009922948397207    	-0.2394541281614046    	-0.12330910453492612    
0.6583032554473663    	2.0934778903438316    	0.278893439598157    	-0.37940981584920935    	-0.23901981278255258    	-0.12388766113820461    
0.6592854809531509    	2.0888442766396587    	0.2805600869120887    	-0.37872539404106215    	-0.23858864214432995    	-0.12446898787359052    
0.6602636231618261    	2.0842106629354857    	0.2822177020704522    	-0.37804592109137386    	-0.23816058917774605    	-0.125053098794081    
0.6612377659602898    	2.079577049231313    	0.2838664098957954    	-0.37737135606449435    	-0.2377356280942445    	-0.12564000803514105    
0.6622079909982924    	2.07494343552714    	0.28550633102662604    	-0.3767016599716664    	-0.23731373433176853    	-0.12622972981534133    
0.6631743777761436    	2.070309821822967    	0.2871375820377226    	-0.37603679573842097    	-0.2368948845342206    	-0.12682227843700253    
0.6641370037281298    	2.065676208118794    	0.28876027562115475    	-0.37537672810697503    	-0.23647905648997533    	-0.1274176682868471    
0.6650959443013158    	2.061042594414621    	0.290374520701724    	-0.3747214235995918    	-0.23606622910879724    	-0.12801591383665759    
0.6660512730311949    	2.056408980710448    	0.2919804225740497    	-0.3740708504571452    	-0.23565638238313755    	-0.12861702964394267    
0.6670030616135887    	2.0517753670062753    	0.293578083027992    	-0.37342497858559665    	-0.23524949735441597    	-0.12922103035260976    
0.6679513799730095    	2.0471417533021024    	0.29516760046500035    	-0.37278377950800917    	-0.2348455560827905    	-0.1298279306936459    
0.6688962963280605    	2.0425081395979294    	0.296749070009247    	-0.3721472263188135    	-0.23444454161834619    	-0.13043774548580478    
0.6698378772542728    	2.0378745258937565    	0.2983225836220514    	-0.3715152936322214    	-0.23404643796859653    	-0.1310504896363029    
0.6707761877427513    	2.0332409121895836    	0.29988823019520067    	-0.3708879575475506    	-0.23365123007663902    	-0.13166617814152212    
0.671711291258209    	2.0286072984854107    	0.3014460956555025    	-0.37026519560270654    	-0.2332589037918497    	-0.1322848260877206    
0.6726432497923641    	2.0239736847812377    	0.3029962630548991    	-0.36964698673746504    	-0.23286944584675198    	-0.1329064486517513    
0.6735721239163948    	2.019340071077065    	0.30453881265932603    	-0.36903331125706873    	-0.23248284383408324    	-0.1335310611017891    
0.6744979728308385    	2.014706457372892    	0.3060738220344634    	-0.36842415079637497    	-0.2320990861842089    	-0.1341586787980653    
0.6754208544127458    	2.010072843668719    	0.307601366126541    	-0.36781948828620475    	-0.23171816214392274    	-0.1347893171936106    
0.6763408252620509    	2.005439229964546    	0.30912151733823234    	-0.3672193079238185    	-0.2313400617578475    	-0.13542299183500647    
0.6772579407441475    	2.000805616260373    	0.31063434560725306    	-0.3666235951368944    	-0.23096477584574193    	-0.13605971836314537    
0.6781722550327565    	1.9961720025562    	0.31213991846846295    	-0.3660323365642935    	-0.23059229599038333    	-0.13669951251399873    
0.6790838211495283    	1.9915383888520268    	0.3136383011279106    	-0.3654455200216177    	-0.23022261451586967    	-0.1373423901193941    
0.6799926910026375    	1.9869047751478537    	0.31512955652899305    	-0.36486313447364443    	-0.22985572447025435    	-0.13798836710780113    
0.6808989154239178    	1.9822711614436805    	0.3166137454075149    	-0.36428517001640287    	-0.22949161961425413    	-0.13863745950512685    
0.6818025442040767    	1.9776375477395074    	0.3180909263553205    	-0.3637116178487562    	-0.22913029440334703    	-0.13928968343551937    
0.6827036261268623    	1.9730039340353343    	0.31956115587564726    	-0.363142470251215    	-0.22877174397442507    	-0.13994505512218086    
0.6836022090020462    	1.968370320331161    	0.3210244884381266    	-0.3625777205639196    	-0.22841596413192358    	-0.14060359088819047    
0.6844983396957227    	1.963736706626988    	0.3224809765298007    	-0.3620173631659221    	-0.2280629513347694    	-0.14126530715733635    
0.6853920641628355    	1.9591030929228148    	0.32393067070262477    	-0.3614613934602107    	-0.22771270268694654    	-0.14193022045495726    
0.6862834274739127    	1.9544694792186417    	0.3253736196237387    	-0.360909807850174    	-0.22736521592266914    	-0.14259834740879407    
0.6871724738443028    	1.9498358655144685    	0.326809870121818    	-0.3603626037224848    	-0.22702048939559874    	-0.14326970474985096    
0.6880592466609763    	1.9452022518102954    	0.32823946722472613    	-0.35981977943625015    	-0.226678522072009    	-0.14394430931326727    
0.6889437885081278    	1.9405686381061222    	0.3296624542086534    	-0.35928133429947434    	-0.2263393135159579    	-0.14462217803919847    
0.6898261411928629    	1.935935024401949    	0.3310788726387672    	-0.3587472685540957    	-0.2260028638798612    	-0.14530332797370885    
0.690706345768243    	1.931301410697776    	0.33248876239186337    	-0.3582175833763796    	-0.2256691739047402    	-0.14598777626967338    
0.6915844425575992    	1.9266677969936028    	0.3338921617142063    	-0.3576922808433929    	-0.2253382448991011    	-0.14667554018769152    
0.6924604711764972    	1.9220341832894297    	0.3352891072469287    	-0.35717136392956855    	-0.22501007873677115    	-0.14736663709701045    
0.6933344705539375    	1.9174005695852565    	0.33667963405294693    	-0.35665483650099056    	-0.22468467785329785    	-0.14806108447646066    
0.6942064789539574    	1.9127669558810834    	0.3380637756630173    	-0.35614270329094005    	-0.22436204523054398    	-0.14875889991540167    
0.6950765339954013    	1.9081333421769102    	0.3394415640950451    	-0.35563496990035615    	-0.22404218439697754    	-0.1494601011146796    
0.6959446726710656    	1.903499728472737    	0.34081302988984175    	-0.3551316427812239    	-0.22372509941720678    	-0.15016470588759612    
0.696810931367273    	1.898866114768564    	0.3421782021417418    	-0.3546327292255312    	-0.2234107948850232    	-0.15087273216088878    
0.6976753458812359    	1.8942325010643908    	0.343537108514993    	-0.35413823736624295    	-0.2230992759240152    	-0.15158419797572353    
0.6985379514392114    	1.8895988873602176    	0.34488977528040377    	-0.35364817615880756    	-0.22279054817591776    	-0.15229912148869937    
0.6993987827130126    	1.8849652736560445    	0.34623622733755266    	-0.35316255537545993    	-0.2224846177970232    	-0.15301752097286436    
0.7002578738369537    	1.8803316599518713    	0.34757648823250453    	-0.3526813856044491    	-0.2221814914576948    	-0.15373941481874512    
0.7011152584233487    	1.8756980462476982    	0.34891058019721466    	-0.35220467822613405    	-0.2218811763273076    	-0.15446482153538796    
0.7019709695777817    	1.871064432543525    	0.3502385241425748    	-0.3517324454352069    	-0.22158368008824866    	-0.1551937597514132    
0.7028250399147516    	1.866430818839352    	0.35156033971491224    	-0.3512647001998394    	-0.22128901091018002    	-0.15592624821608286    
0.7036775015716046    	1.8617972051351788    	0.35287604528278826    	-0.3508014562888163    	-0.22099717746713224    	-0.1566623058003803    
0.7045283862216624    	1.8571635914310056    	0.3541856579772336    	-0.35034272824442875    	-0.2207081889204279    	-0.1574019514981045    
0.7053777250900717    	1.8525299777268325    	0.3554891937034172    	-0.3498885313866545    	-0.22042205492131497    	-0.15814520442697716    
0.70622554896443    	1.8478963640226593    	0.3567866671584435    	-0.34943888180598653    	-0.2201387856064491    	-0.15889208382976347    
0.7070718882097919    	1.8432627503184862    	0.35807809184793143    	-0.34899379636186056    	-0.21985839159690265    	-0.1596426090754076    
0.7079167727792539    	1.838629136614313    	0.3593634800984746    	-0.34855329268077934    	-0.21958088399698356    	-0.16039679966018147    
0.7087602322269486    	1.83399552291014    	0.3606428430796333    	-0.3481173891473153    	-0.2193062743885668    	-0.1611546752088488    
0.709602295719489    	1.8293619092059668    	0.36191619081236664    	-0.3476861049071223    	-0.21903457483299188    	-0.16191625547584265    
0.7104429920475357    	1.8247282955017936    	0.36318353218393423    	-0.3472594598636015    	-0.21876579786896236    	-0.16268156034645945    
0.7112823496364802    	1.8200946817976205    	0.3644448749651427    	-0.3468374746713374    	-0.2184999565084108    	-0.1634506098380665    
0.7121203965573963    	1.8154610680934473    	0.3657002258175609    	-0.3464201707398354    	-0.2182370642388532    	-0.16422342410132568    
0.7129571605375649    	1.8108274543892742    	0.3669495903016919    	-0.346007570235873    	-0.2179771350248703    	-0.1650000234214329    
0.7137926689699288    	1.806193840685101    	0.36819297290173536    	-0.3455996960681934    	-0.21772018329846488    	-0.16578042821937256    
0.7146269489244286    	1.8015602269809279    	0.3694303770247598    	-0.3451965718996688    	-0.2174662239667243    	-0.1665646590531888    
0.7154600271561723    	1.7969266132767547    	0.37066180501100865    	-0.34479822214516365    	-0.21721527241047453    	-0.16735273661927294    
0.716291930115057    	1.7922929995725816    	0.3718872581478769    	-0.3444046719671801    	-0.21696734448153676    	-0.16814468175366712    
0.7171226839559623    	1.7876593858684084    	0.3731067366732224    	-0.34401594728273993    	-0.2167224565070628    	-0.16894051543338506    
0.7179523145462365    	1.7830257721642353    	0.37432023978963597    	-0.34363207475660057    	-0.21648062528526157    	-0.16974025877775048    
0.7187808474752874    	1.7783921584600622    	0.37552776566944324    	-0.3432530818058441    	-0.21624186808828982    	-0.17054393304975143    
0.7196083080628668    	1.773758544755889    	0.37672931145781824    	-0.3428789966050485    	-0.2160062026655101    	-0.17135155965741417    
0.7204347213667326    	1.7691249310517159    	0.3779248732880908    	-0.3425098480786418    	-0.21577364723867382    	-0.17216316015519326    
0.7212601121917446    	1.7644913173475427    	0.3791144462782662    	-0.34214566591347845    	-0.21554422050984431    	-0.17297875624538125    
0.7220845050969483    	1.7598577036433696    	0.38029802454737255    	-0.3417864805495758    	-0.21531794165556087    	-0.17379836977953597    
0.7229079244035161    	1.7552240899391964    	0.38147560120688917    	-0.341432323196627    	-0.2150948303372416    	-0.17462202275992725    
0.723730394202116    	1.7505904762350233    	0.38264716837749063    	-0.3410832258246254    	-0.21487490669527695    	-0.17544973734100228    
0.7245519383606597    	1.7459568625308501    	0.38381271719138266    	-0.3407392211692771    	-0.2146581913524394    	-0.17628153583087094    
0.7253725805308987    	1.741323248826677    	0.38497223778341916    	-0.34040034274747955    	-0.21444470542363497    	-0.1771174406928105    
0.7261923441563849    	1.7366896351225038    	0.3861257193311122    	-0.34006662482527267    	-0.21423447049571268    	-0.1779574745467906    
0.7270112524778818    	1.7320560214183307    	0.38727314999555806    	-0.3397381024823237    	-0.21402750866808895    	-0.1788016601710184    
0.7278293285414146    	1.7274224077141576    	0.3884145169818356    	-0.339414811559579    	-0.2138238425197691    	-0.17965002050350512    
0.7286465952046364    	1.7227887940099844    	0.3895498065158572    	-0.3390967886887792    	-0.2136234951279416    	-0.18050257864365268    
0.7294630751428429    	1.7181551803058113    	0.39067900384966897    	-0.33878407129317395    	-0.21342649006842804    	-0.18135935785386278    
0.7302787908555757    	1.7135215666016381    	0.3918020932560075    	-0.33847669759956817    	-0.213232851423272    	-0.1822203815611673    
0.7310937646729585    	1.708887952897465    	0.39291905803941984    	-0.33817470663353866    	-0.21304260377772588    	-0.1830856733588803    
0.7319080187616298    	1.7042543391932918    	0.3940298805456003    	-0.3378781382160295    	-0.2128557722181059    	-0.18395525700827403    
0.7327215751308678    	1.6996207254891187    	0.3951345421240597    	-0.3375870330068081    	-0.21267238235916827    	-0.18482915644027637    
0.7335344556385883    	1.6949871117849455    	0.39623302317022185    	-0.33730143246836647    	-0.21249246032136826    	-0.18570739575719228    
0.7343466819968184    	1.6903534980807724    	0.3973253031023205    	-0.3370213788944979    	-0.21231603274886246    	-0.18658999923444894    
0.735158275777767    	1.6857198843765993    	0.39841136036386376    	-0.3367469154139033    	-0.21214312681178082    	-0.1874769913223645    
0.7359692584191049    	1.681086270672426    	0.39949117242514304    	-0.3364780859939618    	-0.2119737702086022    	-0.1883683966479418    
0.7367796512298561    	1.676452656968253    	0.40056471577847264    	-0.3362149354513835    	-0.21180799117286503    	-0.18926424001668704    
0.7375894753954721    	1.6718190432640798    	0.4016319659400464    	-0.33595750945542574    	-0.21164581847519387    	-0.19016454641445302    
0.7383987519834789    	1.6671854295599067    	0.4026928974391936    	-0.3357058545442853    	-0.21148728143362588    	-0.19106934100930906    
0.739207501948734    	1.6625518158557335    	0.40374748382636766    	-0.33546001812236637    	-0.21133240991188973    	-0.19197864915343643    
0.7400157461384627    	1.6579182021515604    	0.4047956976612124    	-0.33522004847725034    	-0.21118123433009633    	-0.19289249638505088    
0.7408235052973828    	1.6532845884473872    	0.40583751051103756    	-0.3349859947863453    	-0.21103378566892772    	-0.19381090843035162    
0.7416308000730999    	1.648650974743214    	0.40687289294809464    	-0.33475790712500525    	-0.21089009547475213    	-0.19473391120549885    
0.7424376510212269    	1.644017361039041    	0.4079018145477733    	-0.3345358364734537    	-0.21075019586398547    	-0.1956615308186181    
0.7432440786095977    	1.6393837473348678    	0.4089242438758498    	-0.33431983473374793    	-0.21061411953377873    	-0.19659379357183415    
0.744050103223868    	1.6347501336306947    	0.4099401484920462    	-0.3341099547318218    	-0.21048189976330467    	-0.1975307259633333    
0.7448557451723863    	1.6301165199265215    	0.41094949493123134    	-0.33390625024115494    	-0.21035357042866903    	-0.19847235468945515    
0.7456610246904143    	1.6254829062223484    	0.41195224873311076    	-0.3337087759573035    	-0.21022916598686542    	-0.199418706646815    
0.7464659619456694    	1.6208492925181752    	0.41294837436981907    	-0.33351758757585026    	-0.21010872152488208    	-0.20036980893445602    
0.7472705770426284    	1.616215678814002    	0.4139378353070259    	-0.33333274173560257    	-0.20999227272391802    	-0.20132568885603294    
0.7480748900270054    	1.611582065109829    	0.4149205939621813    	-0.33315429606482416    	-0.20987985588850788    	-0.20228637392202717    
0.7488789208910673    	1.6069484514056558    	0.4158966117001097    	-0.3329823091909576    	-0.20977150795264693    	-0.20325189185199424    
0.7496826895779038    	1.6023148377014826    	0.4168658488316397    	-0.3328168407462642    	-0.2096672664833441    	-0.20422227057684406    
0.7504862159856079    	1.5976812239973095    	0.41782826459984884    	-0.33265795138575904    	-0.20956716969192063    	-0.20519753824115372    
0.7512895199727418    	1.5930476102931364    	0.41878381717684765    	-0.3325057027958942    	-0.20947125643948022    	-0.20617772320551556    
0.7520926213620107    	1.5884139965889632    	0.419732463646759    	-0.33236015771525174    	-0.20937956624994541    	-0.2071628540489184    
0.75289553994561    	1.58378038288479    	0.4206741600052752    	-0.3322213799403348    	-0.20929213931370555    	-0.20815295957116503    
0.7536982954892166    	1.579146769180617    	0.42160886114656765    	-0.332089434342649    	-0.20920901649837786    	-0.20914806879532416    
0.7545009077365852    	1.5745131554764438    	0.42253652084662846    	-0.3319643868899568    	-0.2091302393621972    	-0.21014821097022018    
0.7553033964138613    	1.5698795417722706    	0.4234570917623852    	-0.3318463046514761    	-0.2090558501572911    	-0.21115341557295889    
0.7561057812347394    	1.5652459280680975    	0.4243705254120961    	-0.33173525582264335    	-0.20898589184527983    	-0.2121637123114914    
0.7569080819043322    	1.5606123143639243    	0.4252767721730013    	-0.3316313097313309    	-0.20892040810119333    	-0.21317913112721626    
0.7577103181235847    	1.5559787006597512    	0.42617578126169964    	-0.33153453686188505    	-0.2088594433286146    	-0.21419970219762088    
0.7585125095942643    	1.551345086955578    	0.42706750071967864    	-0.3314450088745857    	-0.20880304267193894    	-0.21522545593896264    
0.7593146760232786    	1.546711473251405    	0.42795187741291807    	-0.33136279861036055    	-0.20875125201934364    	-0.21625642300899012    
0.7601168371265371    	1.5420778595472318    	0.428828857000177    	-0.3312879801263601    	-0.2087041180251995    	-0.21729263430970636    
0.7609190126345957    	1.5374442458430586    	0.4296983839416207    	-0.3312206286929751    	-0.20866168810819197    	-0.2183341209901733    
0.761721222296064    	1.5328106321388855    	0.43056040146017355    	-0.33116082083589043    	-0.2086240104778141    	-0.21938091444936006    
0.7625234858828975    	1.5281770184347123    	0.43141485154337833    	-0.3311086343395192    	-0.2085911341365299    	-0.22043304633903327    
0.7633258231943534    	1.5235434047305392    	0.43226167492585876    	-0.3310641482684946    	-0.20856310889331386    	-0.22149054856669326    
0.7641282540622414    	1.518909791026366    	0.4331008110689415    	-0.3310274429932999    	-0.20853998537979712    	-0.2225534532985549    
0.764930798355074    	1.5142761773221929    	0.4339321981447432    	-0.33099860021033084    	-0.2085218150629065    	-0.22362179296257367    
0.7657334759821335    	1.5096425636180197    	0.4347557730207326    	-0.3309777029614009    	-0.20850865025715226    	-0.2246956002515204    
0.7665363068994575    	1.5050089499138466    	0.4355714712460883    	-0.33096483565336915    	-0.20850054413699332    	-0.2257749081261017    
0.7673393111133778    	1.5003753362096734    	0.4363792270240946    	-0.33096008408928324    	-0.20849755075645648    	-0.22685974981813084    
0.7681425086856917    	1.4957417225055003    	0.4371789732082424    	-0.3309635354774493    	-0.20849972505485054    	-0.22795015883374703    
0.7689459197382729    	1.4911081088013272    	0.4379706412620365    	-0.33097527847623637    	-0.20850712288499185    	-0.22904616895668586    
0.7697495644581145    	1.486474495097154    	0.43875416126352335    	-0.3309954031945911    	-0.20851980101352863    	-0.23014781425160066    
0.7705534631017205    	1.4818408813929809    	0.43952946186997033    	-0.33102400123175013    	-0.20853781714595893    	-0.23125512906743717    
0.7713576360004205    	1.4772072676888077    	0.44029647029480523    	-0.3310611657056152    	-0.20856122994450638    	-0.23236814804086028    
0.7721621035650927    	1.4725736539846346    	0.4410551122961939    	-0.33110699126889886    	-0.2085900990382914    	-0.23348690609973682    
0.7729668862909312    	1.4679400402804614    	0.4418053121483265    	-0.3311615741426047    	-0.20862448504442332    	-0.23461143846667276    
0.7737720047633099    	1.4633064265762883    	0.4425469926224737    	-0.3312250121408362    	-0.20866444958362917    	-0.23574178066260695    
0.774577479661826    	1.4586728128721151    	0.4432800749571931    	-0.33129740470463287    	-0.20871005530156983    	-0.23687796851046333    
0.7753833317662568    	1.454039199167942    	0.44400447884379973    	-0.3313788529224571    	-0.20876136588174615    	-0.238020038138861    
0.7761895819613948    	1.4494055854637689    	0.4447201223898664    	-0.3314694595715284    	-0.20881844607153882    	-0.23916802598588488    
0.7769962512424479    	1.4447719717595957    	0.4454269221014714    	-0.3315693291409764    	-0.2088813616967941    	-0.24032196880291684    
0.7778033607207644    	1.4401383580554226    	0.4461247928562649    	-0.33167856786449945    	-0.20895017968239799    	-0.2414819036585299    
0.7786109316288562    	1.4355047443512494    	0.44681364787208866    	-0.33179728375676754    	-0.20902496807520937    	-0.24264786794244467    
0.7794189853261717    	1.4308711306470763    	0.447493398682427    	-0.3319255866437447    	-0.20910579606316249    	-0.24381989936955165    
0.7802275433047254    	1.4262375169429031    	0.44816395510729484    	-0.3320635881974306    	-0.2091927339971531    	-0.24499803598399872    
0.7810366271950084    	1.42160390323873    	0.4488252252236317    	-0.33221140197137666    	-0.20928585341341333    	-0.24618231616334696    
0.7818462587712751    	1.4169702895345568    	0.44947711532584866    	-0.33236914344542645    	-0.2093852270616966    	-0.24737277862279342    
0.7826564599582451    	1.4123366758303837    	0.4501195299139756    	-0.3325369300442695    	-0.20949092891696652    	-0.2485694624194655    
0.7834672528368183    	1.4077030621262105    	0.4507523716432223    	-0.33271488119359593    	-0.20960303421477294    	-0.24977240695678563    
0.7842786596499678    	1.4030694484220374    	0.45137554129816176    	-0.332903118351806    	-0.20972161947122814    	-0.2509816519889093    
0.7850907028097888    	1.3984358347178643    	0.45198893775610377    	-0.33310176505368494    	-0.20984676251052115    	-0.25219723762523716    
0.7859034049027923    	1.3938022210136911    	0.4525924579564303    	-0.33331094694636204    	-0.2099785424875712    	-0.25341920433500253    
0.7867167886975045    	1.389168607309518    	0.45318599685332156    	-0.33353079184418294    	-0.210117039922596    	-0.25464759295193695    
0.7875308771505245    	1.3845349936053448    	0.45376944739487307    	-0.33376142975565143    	-0.21026233671808447    	-0.25588244467901383    
0.7883456934136742    	1.3799013799011717    	0.4543427004684603    	-0.3340029929452139    	-0.21041451619771956    	-0.2571238010932727    
0.7891612608408709    	1.3752677661969985    	0.4549056448723585    	-0.33425561596851233    	-0.21057366312858694    	-0.2583717041507257    
0.7899776029948511    	1.3706341524928254    	0.4554581672645015    	-0.33451943573034953    	-0.21073986375769171    	-0.25962619619134775    
0.790794743655101    	1.3660005387886522    	0.45600015213161177    	-0.3347945915234892    	-0.21091320583640172    	-0.26088731994415204    
0.791612706825054    	1.361366925084479    	0.45653148174167263    	-0.3350812250833814    	-0.21109377865492324    	-0.2621551185323529    
0.7924315167394101    	1.356733311380306    	0.45705203609305184    	-0.33537948064635825    	-0.21128167307896317    	-0.26342963547861725    
0.793251197872169    	1.3520996976761328    	0.45756169287686305    	-0.3356895049953059    	-0.2114769815785012    	-0.2647109147104078    
0.7940717749449099    	1.3474660839719597    	0.45806032742357866    	-0.33601144752133116    	-0.2116797982666384    	-0.2659990005654178    
0.7948932729343193    	1.3428324702677865    	0.4585478126647796    	-0.33634546026953976    	-0.21189021892843685    	-0.26729393779710126    
0.795715717081033    	1.3381988565636134    	0.45902401906228363    	-0.33669169801874943    	-0.21210834107113657    	-0.2685957715802996    
0.7965391328983842    	1.3335652428594402    	0.4594888145793043    	-0.3370503183190799    	-0.21233426394783694    	-0.269904547516967    
0.7973635461805979    	1.328931629155267    	0.45994206461330706    	-0.3374214815672908    	-0.21256808860495757    	-0.27122031164199634    
0.7981889830124932    	1.324298015451094    	0.46038363194453413    	-0.33780535106795906    	-0.21280991792077875    	-0.27254311042914764    
0.7990154697784593    	1.3196644017469208    	0.4608133766836178    	-0.3382020930948414    	-0.21305985664409866    	-0.2738729907970829    
0.7998430331718246    	1.3150307880427476    	0.4612311562003395    	-0.338611876971485    	-0.21331801144501605    	-0.2752100001155061    
0.8006717002052428    	1.3103971743385745    	0.4616368250784799    	-0.33903487512676295    	-0.2135844909499166    	-0.27655418621141503    
0.8015014982200853    	1.3057635606344014    	0.46203023504711893    	-0.33947126317296633    	-0.21385940579066898    	-0.27790559737546294    
0.8023324548971957    	1.3011299469302282    	0.4624112349107969    	-0.3399212199863988    	-0.21414286865539783    	-0.27926428236843587    
0.8031645982676334    	1.296496333226055    	0.4627796704959025    	-0.34038492777173096    	-0.21443499432902552    	-0.2806302904278464    
0.8039979567233485    	1.291862719521882    	0.4631353845715619    	-0.3408625721517865    	-0.21473589974983542    	-0.2820036712746462    
0.8048325590286457    	1.2872291058177088    	0.46347821678183454    	-0.34135434224681116    	-0.21504570405940965    	-0.2833844751200611    
0.8056684343313525    	1.2825954921135356    	0.4638080035753302    	-0.34186043075602235    	-0.21536452865400352    	-0.2847727526725501    
0.8065056121761571    	1.2779618784093625    	0.4641245781341258    	-0.34238103404203135    	-0.21569249723772965    	-0.2861685551448919    
0.8073441225149484    	1.2733282647051893    	0.4644277702852976    	-0.3429163522296508    	-0.21602973588480445    	-0.28757193426140193    
0.8081839957212066    	1.2686946510010162    	0.4647174064230914    	-0.3434665892981152    	-0.21637637309764518    	-0.28898294226528076    
0.8090252626021197    	1.264061037296843    	0.46499330944483935    	-0.3440319531572804    	-0.21673253985487373    	-0.2904016319261002    
0.8098679544126801    	1.25942742359267    	0.4652552986361085    	-0.3446126557765716    	-0.21709836969255109    	-0.2918280565474268    
0.8107121028696116    	1.2547938098884968    	0.46550318960422715    	-0.3452089132653845    	-0.21747399875482842    	-0.2932622699745878    
0.8115577401646585    	1.2501601961843236    	0.4657367941762274    	-0.34582094598843116    	-0.21785956586661226    	-0.29470432660258244    
0.8124048989812328    	1.2455265824801505    	0.46595592031341143    	-0.3464489786678213    	-0.21825521259787345    	-0.29615428138414057    
0.8132536125091133    	1.2408929687759773    	0.4661603720069235    	-0.3470932405021898    	-0.21866108333869505    	-0.2976121898379342    
0.8141039144593669    	1.2362593550718042    	0.4663499491737269    	-0.34775396528564    	-0.21907732537420377    	-0.29907810805694307    
0.8149558390823223    	1.231625741367631    	0.46652444756769207    	-0.34843139151463015    	-0.21950408895190615    	-0.3005520927169794    
0.8158094211830051    	1.2269921276634579    	0.46668365865411776    	-0.3491257625288874    	-0.21994152737046135    	-0.3020342010853742    
0.8166646961403332    	1.2223585139592847    	0.4668273695094062    	-0.34983732663092704    	-0.22038979705497552    	-0.3035244910298303    
0.817521699923397    	1.2177249002551116    	0.46695536269794935    	-0.3505663372254476    	-0.22084905764481766    	-0.30502302102744444    
0.8183804691120994    	1.2130912865509385    	0.46706741616121755    	-0.3513130529508819    	-0.22131947207649388    	-0.30652985017390233    
0.8192410409158234    	1.2084576728467653    	0.4671633030882247    	-0.3520777378275987    	-0.2218012066770113    	-0.3080450381928531    
0.82010345319325    	1.2038240591425922    	0.4672427917859354    	-0.3528606614073145    	-0.2222944312580039    	-0.3095686454454635    
0.8209677444739452    	1.199190445438419    	0.4673056455478097    	-0.3536620989261355    	-0.2227993192121459    	-0.311100732940159    
0.8218339539796371    	1.1945568317342459    	0.4673516225236871    	-0.3544823314559501    	-0.22331604760852553    	-0.3126413623425545    
0.8227021216471263    	1.1899232180300727    	0.4673804755621896    	-0.35532164608493677    	-0.22384479730636092    	-0.3141905959855808    
0.8235722881508487    	1.1852896043258996    	0.46739195207430967    	-0.3561803360765391    	-0.22438575305515107    	-0.31574849687980855    
0.8244444949283397    	1.1806559906217264    	0.46738579387137025    	-0.35705870105696946    	-0.2249391036127989    	-0.31731512872397805    
0.8253187842039376    	1.1760223769175533    	0.46736173701938016    	-0.35795704718455734    	-0.22550504185229697    	-0.3188905559157362    
0.8261951990161813    	1.1713887632133801    	0.4673195116528727    	-0.3588756873633086    	-0.22608376489626514    	-0.3204748435625881    
0.827073783244149    	1.166755149509207    	0.4672588418231352    	-0.3598149414210139    	-0.2266754742291549    	-0.32206805749306744    
0.8279545816361045    	1.1621215358050339    	0.46717944530564165    	-0.3607751363304628    	-0.22728037583660954    	-0.3236702642681304    
0.8288376398385342    	1.1574879221008607    	0.4670810334232066    	-0.36175660641532764    	-0.22789868033516603    	-0.32528153119277936    
0.829723004427185    	1.1528543083966876    	0.4669633108470118    	-0.3627596935801732    	-0.22853060311715662    	-0.32690192632792164    
0.8306107229378662    	1.1482206946925144    	0.466825975402223    	-0.36378474753564316    	-0.22917636449257084    	-0.3285315185024686    
0.8315008439011246    	1.1435870809883413    	0.4666687178544988    	-0.36483212604662574    	-0.22983618984539467    	-0.33017037732568183    
0.8323934168749301    	1.1389534672841681    	0.4664912216959397    	-0.36590219517899036    	-0.23051030978904902    	-0.33181857319977104    
0.8332884924817601    	1.134319853579995    	0.46629316291697837    	-0.36699532956478176    	-0.23119896033345633    	-0.33347617733275176    
0.8341861224458718    	1.1296862398758218    	0.4660742097789927    	-0.3681119126668791    	-0.2319023830517698    	-0.335143261751567    
0.8350863596320579    	1.1250526261716487    	0.4658340225570385    	-0.36925233707501937    	-0.23262082526686179    	-0.33681989931548134    
0.8359892580865318    	1.1204190124674756    	0.4655722533008185    	-0.3704170047857133    	-0.23335454022766444    	-0.33850616372975323    
0.8368948730794091    	1.1157853987633024    	0.4652885455502612    	-0.37160632752914796    	-0.23410378731511133    	-0.34020212955959267    
0.8378032611494105    	1.1111517850591293    	0.46498253408404083    	-0.3728207270653696    	-0.234868832228726    	-0.34190787224441127    
0.8387144801498186    	1.1065181713549561    	0.4646538445958454    	-0.3740606355539733    	-0.23564994721951826    	-0.343623468112372    
0.839628589297428    	1.101884557650783    	0.4643020934294177    	-0.3753264958680103    	-0.236447411287739    	-0.3453489943952467    
0.8405456492230268    	1.0972509439466098    	0.46392688723901515    	-0.3766187619840117    	-0.23726151042858634    	-0.34708452924358857    
0.8414657220243901    	1.0926173302424367    	0.463527822672283    	-0.3779378993521071    	-0.23809253786537238    	-0.348830151742228    
0.8423888713222469    	1.0879837165382635    	0.46310448602227083    	-0.37928438529997616    	-0.23894079430400367    	-0.3505859419260991    
0.8433151623177252    	1.0833501028340904    	0.46265645287228374    	-0.3806587094454414    	-0.23980658819290557    	-0.35235198079640767    
0.8442446618547086    	1.0787164891299172    	0.4621832877171029    	-0.38206137413760566    	-0.2406902360009292    	-0.3541283503371465    
0.8451774384820503    	1.074082875425744    	0.4616845435730094    	-0.3834928949090408    	-0.2415920625022202    	-0.3559151335319689    
0.8461135625218265    	1.069449261721571    	0.46115976155690325    	-0.3849538009649232    	-0.2425124010843635    	-0.3577124143814298    
0.8470531061394303    	1.0648156480173978    	0.4606084704777212    	-0.38644463566170917    	-0.24345159404993805    	-0.3595202779206021    
0.8479961434173012    	1.0601820343132247    	0.4600301863664259    	-0.3879659570508753    	-0.2444099929590614    	-0.36133881023708125    
0.8489427504324604    	1.0555484206090515    	0.459424412001655    	-0.38951833843080547    	-0.24538795897706633    	-0.36316809848938497    
0.8498930053388382    	1.0509148069048784    	0.45879063643031215    	-0.39110236890852595    	-0.24638586322838146    	-0.36500823092576123    
0.8508469884521676    	1.0462811932007052    	0.4581283344304209    	-0.39271865402174666    	-0.24740408718840357    	-0.36685929690341296    
0.8518047823411182    	1.041647579496532    	0.45743696597394456    	-0.3943678163671737    	-0.2484430230793207    	-0.36872138690815326    
0.8527664719219414    	1.037013965792359    	0.45671597564971156    	-0.3960504962722298    	-0.24950307429328117    	-0.37059459257449995    
0.8537321445590311    	1.0323803520881858    	0.455964792057623    	-0.3977673525014081    	-0.2505846558373808    	-0.37247900670622364    
0.854701890170695    	1.0277467383840126    	0.45518282717605585    	-0.39951906299463913    	-0.25168819479881804    	-0.3743747232973597    
0.8556758013402779    	1.0231131246798395    	0.4543694756918624    	-0.4013063256484155    	-0.2528141308369849    	-0.3762818375536969    
0.8566539734343823    	1.0184795109756664    	0.45352411429720857    	-0.4031298591371737    	-0.25396291670091975    	-0.3782004459147589    
0.8576365047271025    	1.0138458972714932    	0.4526461009466659    	-0.40499040378043655    	-0.25513501877558775    	-0.38013064607628605    
0.8586234965319139    	1.00921228356732    	0.45173477407437906    	-0.40688872245753477    	-0.2563309176581353    	-0.3820725370132378    
0.8596150533394848    	1.004578669863147    	0.4507894517686992    	-0.40882560157078557    	-0.25755110876467124    	-0.3840262190033238    
0.8606112829673626    	0.9999450561589739    	0.44980943090027947    	-0.41080185206708314    	-0.25879610297384636    	-0.38599179365108577    
0.8616122967140583    	0.9953114424548007    	0.44879398619803174    	-0.41281831051602647    	-0.26006642730605023    	-0.3879693639125376    
0.8626182095251226    	0.9906778287506276    	0.4477423692769448    	-0.41487584024817786    	-0.26136262564048873    	-0.3899590341203842    
0.8636291401692053    	0.9860442150464545    	0.44665380760424284    	-0.41697533256496244    	-0.26268525947739424    	-0.39196091000983563    
0.864645211424305    	0.9814106013422813    	0.44552750341417796    	-0.419117708010127    	-0.26403490873901664    	-0.39397509874502984    
0.8656665502758674    	0.9767769876381082    	0.4443626325350508    	-0.4213039177408166    	-0.2654121726333712    	-0.39600170894608516    
0.8666932881277427    	0.972143373933935    	0.4431583431704359    	-0.42353494495730676    	-0.2668176705549384    	-0.39804085071679796    
0.8677255610268317    	0.9675097602297619    	0.4419137545977855    	-0.42581180642904637    	-0.2682520430460373    	-0.40009263567300424    
0.8687635099023926    	0.9628761465255887    	0.4406279557673667    	-0.4281355541350259    	-0.2697159528302213    	-0.40215717697162684    
0.8698072808206476    	0.9582425328214156    	0.4393000038424373    	-0.43050727697821034    	-0.2712100858923331    	-0.4042345893404239    
0.8708570252579456    	0.9536089191172424    	0.4379289226286014    	-0.4329281026293443    	-0.2727351526400611    	-0.4063249891084628    
0.8719129003917147    	0.9489753054130693    	0.43651370088234237    	-0.4353991995093723    	-0.27429188915282066    	-0.4084284942373391    
0.8729750694107552    	0.9443416917088961    	0.43505329054375286    	-0.43792177886700234    	-0.2758810584905731    	-0.4105452243531609    
0.8740437018508798    	0.939708078004723    	0.4335466048278345    	-0.4404970970230452    	-0.27750345210771005    	-0.41267530077932546    
0.8751189739502088    	0.9350744643005499    	0.43199251618568474    	-0.443126457764524    	-0.2791598913612897    	-0.41481884657010687    
0.876201069033288    	0.9304408505963767    	0.43038985411746855    	-0.4458112149158195    	-0.28085122913080146    	-0.4169759865450816    
0.8772901779240241    	0.9258072368922036    	0.4287374028523551    	-0.44855277507166896    	-0.2825783515398951    	-0.4191468473244177    
0.8783864993875741    	0.9211736231880304    	0.4270338988314525    	-0.4513526005561216    	-0.2843421798204572    	-0.4213315573650499    
0.8794902406077462    	0.9165400094838573    	0.4252780280221226    	-0.45421221258562355    	-0.2861436723052851    	-0.42353024699777325    
0.8806016177021206    	0.9119063957796841    	0.42346842303405896    	-0.4571331946680617    	-0.2879838265694094    	-0.42574304846527644    
0.8817208562763615    	0.907272782075511    	0.42160366000105864    	-0.4601171962753029    	-0.2898636817437128    	-0.4279700959611506    
0.882848192025217    	0.9026391683713378    	0.4196822552286563    	-0.4631659367965607    	-0.2917843210054636    	-0.4302115256698971    
0.8839838713818459    	0.8980055546671647    	0.41770266158214486    	-0.46628120979970095    	-0.2937468742628444    	-0.4324674758079704    
0.8851281522224894    	0.8933719409629916    	0.4156632645625724    	-0.46946488765991695    	-0.29575252107091543    	-0.4347380866658833    
0.886281304629995    	0.8887383272588184    	0.4135623780897326    	-0.4727189265402623    	-0.2978024937692402    	-0.43702350065141393    
0.887443611726479    	0.8841047135546453    	0.41139823989750446    	-0.4760453718289745    	-0.29989808090727926    	-0.4393238623339413    
0.888615370576966    	0.8794710998504721    	0.4091690065655065    	-0.4794463640114596    	-0.3020406309436115    	-0.44163931848995225    
0.8897968931772131    	0.874837486146299    	0.40687274809189344    	-0.48292414508531967    	-0.3042315562872592    	-0.44397001814975234    
0.8909885075322818    	0.8702038724421258    	0.4045074419957461    	-0.4864810655365357    	-0.30647233769252985    	-0.44631611264542054    
0.8921905588363325    	0.8655702587379527    	0.4020709668765664    	-0.490119591959766    	-0.308764529059636    	-0.4486777556600484    
0.8934034107678248    	0.8609366450337795    	0.399561095372791    	-0.4938423153950338    	-0.3111097626866241    	-0.45105510327830306    
0.8946274469103627    	0.8563030313296064    	0.3969754864487811    	-0.4976519604615815    	-0.3135097550235016    	-0.4534483140383589    
0.8958630723190346    	0.8516694176254332    	0.39431167693628416    	-0.5015513953827504    	-0.31596631298768973    	-0.4558575489852419    
0.8971107152463287    	0.8470358039212601    	0.39156707221769055    	-0.5055436430286382    	-0.3184813409206543    	-0.45828297172563165    
0.8983708290511185    	0.842402190217087    	0.3887389359643985    	-0.50963189308672    	-0.321056848255128    	-0.4607247484841705    
0.8996438943149234    	0.8377685765129138    	0.38582437880546794    	-0.5138195155094555    	-0.3236949579868068    	-0.4631830481613305    
0.9009304211897688    	0.8331349628087407    	0.3828203457738508    	-0.518110075415918    	-0.32639791606204693    	-0.4656580423928864    
0.9022309520149909    	0.8285013491045675    	0.3797236023601421    	-0.5225073496548488    	-0.329168101812224    	-0.46814990561105335    
0.9035460642375881    	0.8238677354003944    	0.3765307190033267    	-0.5270153452342613    	-0.33200803956397684    	-0.47065881510734026    
0.9048763736817099    	0.8192341216962212    	0.3732380537793289    	-0.5316383199023811    	-0.3349204116047456    	-0.4731849510971821    
0.9062225382197668    	0.8146005079920481    	0.3698417330015534    	-0.5363808052182134    	-0.3379080727167205    	-0.47572849678640666    
0.9075852619053114    	0.8099668942878749    	0.3663376294695561    	-0.5412476324357552    	-0.34097406648332407    	-0.47828963843960237    
0.9089652996458661    	0.8053332805837018    	0.3627213379318792    	-0.546243961713987    	-0.3441216436908615    	-0.4808685654504504    
0.9103634624953675    	0.8006996668795286    	0.35898814737744844    	-0.551375315117919    	-0.34735428311845185    	-0.4834654704140912    
0.9117806236800168    	0.7960660531753555    	0.35513300959873806    	-0.5566476140812787    	-0.35067571513869433    	-0.48608054920159244    
0.9132177254775062    	0.7914324394711824    	0.35115050336516807    	-0.5620672221123382    	-0.3540899486213976    	-0.4887140010365973    
0.9146757871061085    	0.7867988257670092    	0.34703479349800614    	-0.5676409936081023    	-0.357601301685441    	-0.4913660285742254    
0.916155913811104    	0.7821652120628361    	0.34277958385641766    	-0.5733763299546865    	-0.36121443704077494    	-0.4940368379823081    
0.9176593073744602    	0.7775315983586629    	0.3383780631014669    	-0.5792812442729934    	-0.3649344027767687    	-0.4967266390250423    
0.9191872783345058    	0.7728979846544898    	0.3338228418266441    	-0.5853644365078617    	-0.36876667966671706    	-0.499435645149147    
0.920741260266706    	0.7682643709503166    	0.3291058792951836    	-0.5916353809715225    	-0.3727172363182869    	-0.5021640735726152    
0.9223228265641071    	0.7636307572461435    	0.32421839759543164    	-0.5981044289686755    	-0.3767925938250505    	-0.5049121453761543    
0.9239337102781284    	0.7589971435419703    	0.31915078041494743    	-0.6047829298631809    	-0.38099990203583023    	-0.5076800855974137    
0.9255758277272799    	0.7543635298377972    	0.3138924529226266    	-0.6116833748046534    	-0.3853470300992817    	-0.510468123328101    
0.9272513067882379    	0.749729916133624    	0.3084317382958706    	-0.6188195684923673    	-0.38984267467136446    	-0.5132764918140948    
0.9289625210547006    	0.7450963024294509    	0.3027556848228889    	-0.6262068362318116    	-0.39449649035640283    	-0.5161054285586656    
0.9307121314243059    	0.7404626887252778    	0.29684985613223847    	-0.6338622752920673    	-0.399319248056688    	-0.5189551754289181    
0.9325031371885553    	0.7358290750211046    	0.2906980741306568    	-0.6418050630578985    	-0.4043230291014964    	-0.5218259787655831    
0.9343389394180479    	0.7311954613169315    	0.2842821009044792    	-0.6500568385135687    	-0.4095214655734769    	-0.5247180894962774    
0.9362234204692877    	0.7265618476127583    	0.2775812408614592    	-0.6586421796078286    	-0.41493004103806086    	-0.5276317632523699    
0.9381610449165934    	0.7219282339085852    	0.27057183693156656    	-0.6675892079850267    	-0.420566471510719    	-0.5305672604895914    
0.9401569894249574    	0.717294620204412    	0.26322662409433123    	-0.6769303653306262    	-0.42645119453750785    	-0.5335248466125305    
0.9422173123914365    	0.7126610065002389    	0.25551388714367124    	-0.6867034252477653    	-0.43260800665497723    	-0.5365047921031698    
0.9443491793313099    	0.7080273927960657    	0.24739634462240723    	-0.6969528347089027    	-0.4390649084751095    	-0.5395073726536165    
0.9465611681734349    	0.7033937790918926    	0.23882964099803086    	-0.707731527175404    	-0.44585524691065426    	-0.5425328693031976    
0.9488636920665781    	0.6987601653877195    	0.22976026388300816    	-0.71910342818357    	-0.45301929363904414    	-0.5455815685800888    
0.951269600201602    	0.6941265516835463    	0.22012259189950598    	-0.7311470083020959    	-0.46060648338720245    	-0.54865376264766    
0.9537950578011898    	0.6894929379793732    	0.20983458198518853    	-0.7439604758160013    	-0.46867868520784856    	-0.5517497494557264    
0.9564608823080003    	0.6848593242752    	0.19879123750424738    	-0.7576696448037529    	-0.4773151591944864    	-0.5548698328969035    
0.9592946630296055    	0.6802257105710269    	0.1868542728528855    	-0.7724403901767201    	-0.4866204028814566    	-0.5580143229682747    
0.962334311402542    	0.6755920968668537    	0.17383484609007088    	-0.7884994653124712    	-0.4967372658935978    	-0.5611835359385885    
0.965634435119845    	0.6709584831626806    	0.15946263559116067    	-0.8061717995286845    	-0.5078704465318888    	-0.5643777945212136    
0.9692788885710706    	0.6663248694585074    	0.1433251076492307    	-0.8259537809218398    	-0.5203326583449304    	-0.5675974280530927    
0.9734089037983407    	0.6616912557543343    	0.1247317382090251    	-0.8486771655893155    	-0.534647889322414    	-0.5708427726799437    
0.9783000097458516    	0.6570576420501612    	0.1023437280541811    	-0.8759562816916705    	-0.5518331305873627    	-0.5741141715479752    
0.9846639432345342    	0.652424028345988    	7.27247182312665700e-2	-0.9119392250032677    	-0.5745015909550865    	-0.5774119750023887    
1.    	0.6477904146418149    	-0.    	-1.    	-0.6299779362523066    	-0.5807365407929611    


==> plot-data/repsi-plots/mu0.dat <==
# mu=1.00d-2, energies= -0.9718644529311915    , -0.9622420326051401    , -0.8747654841864909    , -1.00d-2, 1.00d-2, 0.1    , 1.    , 7.    
uot	e0	e1	e2	e3	e4	e5	e6	e7	
0.    	0.    	0.    	0.    	0.    	0.    	0.    	0.    	0.    
2.004008016032064000e-3	2.2118544772627882000e-3	5.400451628691347000e-3	3.26789254966535770e-2	0.49132460102530057    	-0.4992971086454914    	-0.45968951479924897    	-8.70750583349156300e-2	-5.03567989431498400e-2
4.008016032064128000e-3	4.423671639290844000e-3	1.07987653625378180e-2	6.49212677098845100e-2	0.49503476799710516    	-0.5010768064191412    	-0.48488795496194864    	-0.1686750028816041    	-9.98937376895820700e-2
6.0120240480961920000e-3	6.635413976649698000e-3	1.61928084806970100e-2	9.63251357822014300e-2	0.49686744333810384    	-0.5011726183776095    	-0.49326380506042    	-0.24081293596964642    	-0.1478692676050926    
8.016032064128256000e-3	8.84704403399965000e-3	2.158045808766450600e-2	0.1265510854511706    	0.4980247144642597    	-0.500933818307792    	-0.49689846166709156    	-0.30159604357801717    	-0.19362247884381417    
1.00200400801603200e-2	1.1058524528832500e-2	2.695960604330500000e-2	0.15533849637831626    	0.4987733931759293    	-0.5006600862406975    	-0.49857073639048194    	-0.35092110397951504    	-0.23654584057664177    
1.202404809619238300e-2	1.326981814865006400e-2	3.232816377037399700e-2	0.18250976415587025    	0.4992493757268659    	-0.5004364317149763    	-0.49934692379624057    	-0.3897970681521518    	-0.2761846920427774    
1.402805611222445000e-2	1.548088760179584800e-2	3.76840669910478200e-2	0.2079645576268944    	0.4995454262794352    	-0.5002760038091272    	-0.4997053502353109    	-0.4197345942143857    	-0.3122025890289789    
1.60320641282565120e-2	1.769169565104886400e-2	4.3025280221403500e-2	0.231667886931405    	0.49972610414184854    	-0.5001687389604303    	-0.49986915763821715    	-0.4423473588092965    	-0.3444130242310556    
1.803607214428857300e-2	1.9902205123250900e-2	4.83498010987889900e-2	0.25363568437095135    	0.4998346974179046    	-0.500100107182712    	-0.4999429805213947    	-0.45914019922063926    	-0.3727581069128593    
2.004008016032063400e-2	2.211237893791262500e-2	5.365566467793260000e-2	0.2739206561265877    	0.4998991712172129    	-0.5000574938435086    	-0.49997564988410925    	-0.4714183585028808    	-0.39730734660610756    
2.2044088176352700e-2	2.432218010621381000e-2	5.894094738625080000e-2	0.29259999135146286    	0.49993707320980507    	-0.500031604554596    	-0.49998976001521545    	-0.4802639783778821    	-0.4182357027133557    
2.404809619238476300e-2	2.653157172046412500e-2	6.42037706929530300e-2	0.30976554641454096    	0.49995917419161573    	-0.500016132161358    	-0.4999956499548157    	-0.4865460981501591    	-0.43579778395943763    
2.605210420841682600e-2	2.874051696703267500e-2	6.94423046581751400e-2	0.32551649363815327    	0.4999719745112562    	-0.5000070030859766    	-0.49999798566500425    	-0.4909453646220951    	-0.45029689064035383    
2.805611222444888700e-2	3.094897914451530400e-2	7.4654771218019100e-2	0.3399541041136216    	0.49997934620434625    	-0.5000016717619996    	-0.49999883521671495    	-0.49398358086405275    	-0.46207809924589005    
3.00601202404809500e-2	3.315692165613952600e-2	7.98394471578075300e-2	0.35317822751936445    	0.4999835710864423    	-0.4999985842687607    	-0.4999990937976056    	-0.49605308671876636    	-0.47149108131544065    
3.206412825651301400e-2	3.53643080542453900e-2	8.49946667935744200e-2	0.3652850443793117    	0.4999859824676519    	-0.4999968085359916    	-0.4999991363676767    	-0.4974435455430884    	-0.47890111860566004    
3.40681362725450800e-2	3.75711019939196700e-2	9.01188243892750400e-2	0.37636573162465026    	0.4999873538870315    	-0.4999957931819439    	-0.49999911251019413    	-0.49836510199990264    	-0.48464856198949924    
3.60721442885771460e-2	3.977726731298983400e-2	9.52103763012146600e-2	0.3865057609145376    	0.49998813141308973    	-0.49999521546539305    	-0.4999990770515539    	-0.4989676407228908    	-0.48903252100265127    
3.807615230460921000e-2	4.19827679669240600e-2	0.10026784283164157    	0.39578462128327024    	0.4999885709793868    	-0.4999948881371979    	-0.49999904697885533    	-0.49935630405518494    	-0.4923225504371986    
4.00801603206412800e-2	4.41875681039644800e-2	0.1052898097826362    	0.4042758185204937    	0.4999888189856403    	-0.4999947033543747    	-0.49999902553961256    	-0.4996036554657387    	-0.49474394205516076    
4.20841683366733440e-2	4.639163201820871700e-2	0.11027492972094505    	0.4120470466486419    	0.49998895859858805    	-0.4999945994302253    	-0.4999990115211962    	-0.4997589780483984    	-0.4965118383972808    
4.40881763527054100e-2	4.85949241980362500e-2	0.11522192296862041    	0.41916046207189966    	0.499989037063779    	-0.4999945411284615    	-0.49999900267211544    	-0.49985521947913086    	-0.49776602742160414    
4.60921843687374770e-2	5.07974093105280700e-2	0.12012957832270256    	0.42567301320735207    	0.499989081035215    	-0.4999945084635978    	-0.49999899719005714    	-0.4999140666246227    	-0.498656209225339    
4.809619238476954000e-2	5.29990522145973500e-2	0.12499675350904689    	0.4316367949071445    	0.4999891056279542    	-0.49999449022003695    	-0.4999989939505215    	-0.4999495768937245    	-0.499284500622759    
5.01002004008016100e-2	5.51998179895783700e-2	0.1298223753796237    	0.437099407946439    	0.49998911940807267    	-0.4999944800438105    	-0.49999899214887494    	-0.4999707253134989    	-0.49972345233548177    
5.21042084168336700e-2	5.739967189955472000e-2	0.134605439866319    	0.44210431126391553    	0.49998912712056404    	-0.49999447438902905    	-0.4999989911533983    	-0.49998315688258516    	-0.5000261839644724    
5.410821643286574000e-2	5.95985794406787200e-2	0.1393450117046944    	0.4466911595651877    	0.49998913142172213    	-0.49999447127915253    	-0.4999989905758378    	-0.49999037006981634    	-0.5002511501011404    
5.61122244488978100e-2	6.179650634011982000e-2	0.14404022394064409    	0.4508961221403847    	0.4999891338247051    	-0.4999944695633529    	-0.4999989902370945    	-0.499994501752075    	-0.5004001091100425    
5.811623246492987000e-2	6.39934185423490100e-2	0.14869027723338507    	0.4547521808720516    	0.4999891351623658    	-0.4999944686010187    	-0.4999989900556719    	-0.49999683815415014    	-0.5005137209544127    
6.01202404809619400e-2	6.61892822567488200e-2	0.1532944389693568    	0.4582894067618587    	0.49998913583921095    	-0.49999446806345305    	-0.49999898997049025    	-0.499998142597821    	-0.5005971482063541    
6.21242484969940100e-2	6.83840639260538800e-2	0.15785204220228236    	0.46153521517392554    	0.49998913615369384    	-0.4999944677927699    	-0.4999989899446865    	-0.499998861709243    	-0.5006478218296689    
6.41282565130260700e-2	7.05777302591816800e-2	0.16236248443460274    	0.46451460051604704    	0.49998913629272856    	-0.499994467687473    	-0.49999898996623676    	-0.4999992531598974    	-0.500692796791482    
6.61322645290581400e-2	7.2770248229876790e-2	0.16682522625577245    	0.4672503513741059    	0.4999891363885664    	-0.4999944676751007    	-0.49999898998778003    	-0.4999994635076835    	-0.5007174463646326    
6.8136272545090200e-2	7.49615850809189000e-2	0.17123978985173186    	0.4697632473021621    	0.4999891364784856    	-0.4999944677444256    	-0.49999899000410064    	-0.499999575193315    	-0.5007370347877211    
7.01402805611222700e-2	7.71517083355586300e-2	0.17560575740075587    	0.4720722386658876    	0.49998913653530713    	-0.4999944677818474    	-0.49999899000992354    	-0.49999963377164913    	-0.5007497970858736    
7.21442885771543400e-2	7.9340585803551100e-2	0.1799227693702533    	0.4741946103971695    	0.4999891365567385    	-0.49999446780586215    	-0.49999899000427367    	-0.499999664110309    	-0.5007548329715319    
7.4148296593186400e-2	8.15281855840325300e-2	0.18419052272858202    	0.476146131459754    	0.4999891365453765    	-0.49999446780055634    	-0.4999989899943788    	-0.49999967963584113    	-0.5007569607700613    
7.61523046092184700e-2	8.37144760779188800e-2	0.18840876908532278    	0.477941190830647    	0.4999891364634942    	-0.49999446778626794    	-0.4999989899696863    	-0.4999996874300559    	-0.5007571386265594    
7.81563126252505300e-2	8.5899425991091100e-2	0.19257731277291482    	0.4795929212573761    	0.49998913638468523    	-0.49999446777201506    	-0.49999898994568465    	-0.4999996912777933    	-0.5007569695085489    
8.0160320641282600e-2	8.80830043423488500e-2	0.19669600888197122    	0.48111331184951683    	0.4999891361848917    	-0.4999944677694966    	-0.4999989899122773    	-0.499999693175598    	-0.5007567690481511    
8.21643286573146700e-2	9.02651804694526900e-2	0.20076476126189813    	0.48251331045255086    	0.49998913605434253    	-0.49999446777373013    	-0.4999989898600163    	-0.49999969411741196    	-0.5007568912140624    
8.41683366733467300e-2	9.24459240365531000e-2	0.20478352049768644    	0.48380291672554526    	0.4999891359770605    	-0.49999446778225604    	-0.4999989898277014    	-0.49999969453351567    	-0.5007572607159008    
8.6172344689378800e-2	9.46252050387606100e-2	0.20875228187299613    	0.48499126677225013    	0.4999891359793774    	-0.49999446778723294    	-0.499998989776223    	-0.499999694648962    	-0.5007575899389157    
8.81763527054108700e-2	9.68029938086094600e-2	0.2126710833289106    	0.4860867100564919    	0.4999891360197172    	-0.4999944677878828    	-0.49999898972769924    	-0.49999969461059285    	-0.50075787493    
9.01803607214429300e-2	9.89792610236211500e-2	0.21654000342699528    	0.4870968793277083    	0.49998913605948336    	-0.49999446778488865    	-0.4999989897044023    	-0.49999969450094106    	-0.5007580350393986    
9.218436873747500e-2	0.10115397770733645    	0.2203591593245447    	0.48802875419412106    	0.4999891360738983    	-0.49999446777156664    	-0.49999898967578155    	-0.499999694433856    	-0.5007580810028978    
9.41883767535070600e-2	0.10332711524144247    	0.22412870476916125    	0.488888718908102    	0.49998913606466006    	-0.4999944677433818    	-0.4999989896593888    	-0.49999969442855574    	-0.5007580509506324    
9.61923847695391300e-2	0.10549864536387643    	0.2278488281190923    	0.4896826149147229    	0.4999891360450171    	-0.4999944677169935    	-0.49999898965541073    	-0.49999969444649234    	-0.5007579974308088    
9.8196392785571200e-2	0.10766854018083062    	0.23151975039506204    	0.4904157886372819    	0.4999891360302034    	-0.49999446767313377    	-0.49999898965742623    	-0.49999969446572484    	-0.500757905362993    
0.10020040080160326    	0.10983677216707707    	0.2351417233686691    	0.49109313491922924    	0.4999891360241673    	-0.49999446760058175    	-0.49999898966160056    	-0.49999969446523485    	-0.5007578492679511    
0.10220440881763533    	0.1120033141732535    	0.23871502769178632    	0.49171913654359284    	0.49998913602908507    	-0.49999446754193544    	-0.49999898966753176    	-0.49999969445369025    	-0.5007577997879861    
0.1042084168336674    	0.11416813943080502    	0.24223997107079476    	0.4922979003395514    	0.4999891360366638    	-0.49999446748828386    	-0.49999898967478446    	-0.4999996944436464    	-0.500757767910548    
0.10621242484969946    	0.11633122155479737    	0.24571688648891649    	0.4928331897633875    	0.4999891360444559    	-0.49999446740876125    	-0.4999989896782006    	-0.4999996944398878    	-0.5007577610220375    
0.10821643286573153    	0.11849253455201866    	0.24914613047937825    	0.493328454706008    	0.4999891360457971    	-0.49999446735077235    	-0.49999898967944506    	-0.49999969444454306    	-0.5007577674338309    
0.1102204408817636    	0.1206520528203377    	0.25252808145164307    	0.49378685865574895    	0.4999891360437312    	-0.4999944673181665    	-0.49999898967851075    	-0.4999996944494728    	-0.5007577760131366    
0.11222444889779566    	0.12280975115898823    	0.2558631380724845    	0.49421130343225617    	0.4999891360293543    	-0.49999446727942554    	-0.49999898967698375    	-0.499999694451493    	-0.5007577855807066    
0.11422845691382773    	0.12496560476670107    	0.2591517177034932    	0.49460445162669875    	0.4999891360056798    	-0.49999446725704033    	-0.49999898967261003    	-0.49999969445051334    	-0.5007577929768543    
0.1162324649298598    	0.12711958925032066    	0.26239425489485574    	0.49496874714886063    	0.49998913598873584    	-0.49999446725129865    	-0.49999898966889095    	-0.49999969444244774    	-0.5007577936981309    
0.11823647294589186    	0.12927168062625422    	0.26559119993810393    	0.4953064339001139    	0.49998913594455213    	-0.499994467254153    	-0.4999989896668655    	-0.49999969443546627    	-0.5007577864610879    
0.12024048096192393    	0.1314218553237713    	0.268743017476242    	0.49561957279772    	0.4999891359028519    	-0.4999944672618764    	-0.4999989896649246    	-0.49999969442233805    	-0.5007577785189571    
0.12224448897795599    	0.13357009019123503    	0.2718501851720131    	0.495910057330201    	0.49998913587614635    	-0.4999944672680961    	-0.49999898966423273    	-0.49999969441471076    	-0.5007577222405741    
0.12424849699398806    	0.13571636249512498    	0.2749131924339792    	0.49617962769851026    	0.49998913583409865    	-0.49999446728082947    	-0.49999898966490663    	-0.49999969440638803    	-0.5007575797975272    
0.1262525050100201    	0.13786064992874303    	0.27793253919989475    	0.49642988376728564    	0.49998913580554505    	-0.4999944672908281    	-0.49999898966645856    	-0.4999996944031416    	-0.5007573538844434    
0.12825651302605218    	0.14000293060906344    	0.28090873477667544    	0.496662296840741    	0.49998913579036214    	-0.4999944672947409    	-0.49999898966743966    	-0.4999996944022805    	-0.5007570462984604    
0.13026052104208424    	0.14214318308592286    	0.28384229673608874    	0.49687822044714136    	0.4999891357770078    	-0.4999944672962994    	-0.4999989896716733    	-0.4999996944028673    	-0.5007566766917305    
0.1322645290581163    	0.1442813863399767    	0.28673374986513533    	0.49707890016460043    	0.4999891357720792    	-0.4999944672947116    	-0.499998989677293    	-0.49999969440478076    	-0.5007562873105436    
0.13426853707414838    	0.14641751978742637    	0.28958362516995995    	0.49726548260304654    	0.4999891357741798    	-0.4999944672930435    	-0.49999898968304296    	-0.49999969440577163    	-0.500755947734449    
0.13627254509018044    	0.1485515632831899    	0.2923924589320173    	0.4974390236192621    	0.4999891357798416    	-0.49999446728643415    	-0.49999898968679574    	-0.49999969440622855    	-0.5007557596153793    
0.1382765531062125    	0.1506834971203131    	0.2951607918151247    	0.49760049580502597    	0.4999891357834624    	-0.4999944672797434    	-0.49999898969258333    	-0.49999969440600955    	-0.5007555186797392    
0.14028056112224457    	0.15281330203674945    	0.297889168021958    	0.4977507953572582    	0.4999891357975413    	-0.49999446727617447    	-0.49999898970102175    	-0.4999996944050049    	-0.5007552620018741    
0.14228456913827664    	0.15494095921170034    	0.300578134498485    	0.4978907483374086    	0.4999891358146428    	-0.4999944672724509    	-0.49999898970895007    	-0.499999694404342    	-0.5007550749844157    
0.1442885771543087    	0.1570664502736531    	0.30322824018478595    	0.4980211164159826    	0.4999891358310741    	-0.49999446727006436    	-0.49999898971449513    	-0.49999969440365843    	-0.5007549765734076    
0.14629258517034077    	0.15918975729667392    	0.30584003531067366    	0.4981426021162939    	0.49998913584086263    	-0.49999446726930974    	-0.49999898971840334    	-0.49999969440349984    	-0.500754956584306    
0.14829659318637284    	0.16131086280579393    	0.3084140707345073    	0.4982558536191984    	0.49998913585650123    	-0.4999944672705416    	-0.4999989897248959    	-0.49999969440372083    	-0.500754977851069    
0.1503006012024049    	0.16342974977702693    	0.310950897323579    	0.4983614691509423    	0.499989135876623    	-0.4999944672729857    	-0.49999898973041723    	-0.49999969440399217    	-0.5007550160618996    
0.15230460921843697    	0.16554640163775822    	0.3134510653744508    	0.4984600010141987    	0.4999891358945638    	-0.4999944672749415    	-0.4999989897342516    	-0.4999996944044239    	-0.5007550540566582    
0.15430861723446904    	0.16766080227096206    	0.3159151240716232    	0.4985519593221655    	0.4999891359061659    	-0.49999446727705427    	-0.4999989897358273    	-0.4999996944046081    	-0.500755117891692    
0.1563126252505011    	0.16977293601176421    	0.3183436209829312    	0.49863781535888896    	0.49998913591534677    	-0.49999446727951197    	-0.4999989897379472    	-0.49999969440467495    	-0.500755164045836    
0.15831663326653317    	0.17188278765384465    	0.3207371015900789    	0.49871800464134286    	0.49998913592860816    	-0.49999446728097174    	-0.4999989897391916    	-0.4999996944046095    	-0.5007551809477282    
0.16032064128256523    	0.1739903424443433    	0.3230961088527508    	0.49879292976412093    	0.4999891359394324    	-0.4999944672814381    	-0.49999898973973056    	-0.49999969440442404    	-0.5007551860042977    
0.1623246492985973    	0.17609558609005724    	0.3254211828047631    	0.4988629630296278    	0.49998913594647487    	-0.49999446728137154    	-0.49999898973983475    	-0.49999969440430564    	-0.5007551772091335    
0.16432865731462937    	0.1781985047540863    	0.3277128601807526    	0.49892844884796345    	0.4999891359495957    	-0.49999446728094726    	-0.4999989897392351    	-0.49999969440419784    	-0.5007551657320549    
0.16633266533066143    	0.1802990850575287    	0.3299716740719357    	0.4989897059228414    	0.49998913595348043    	-0.4999944672802815    	-0.49999898973825074    	-0.499999694404184    	-0.5007551318162442    
0.1683366733466935    	0.1823973140809461    	0.33219815360950755    	0.4990470292607646    	0.4999891359557227    	-0.4999944672790024    	-0.4999989897372476    	-0.49999969440423037    	-0.500755099852914    
0.17034068136272557    	0.18449317936149895    	0.3343928236742915    	0.4991006920211952    	0.49998913595668754    	-0.49999446727797076    	-0.49999898973657453    	-0.4999996944042827    	-0.5007550846347016    
0.17234468937875763    	0.1865866688972923    	0.33655620463129354    	0.4991509472197104    	0.49998913595685607    	-0.4999944672774417    	-0.4999989897360569    	-0.49999969440435205    	-0.5007550653410743    
0.1743486973947897    	0.18867777114213352    	0.33868881208785356    	0.4991980292910218    	0.49998913595583144    	-0.4999944672768757    	-0.4999989897354301    	-0.49999969440437686    	-0.5007550548582119    
0.17635270541082176    	0.1907664750106853    	0.34079115667413834    	0.4992421555223371    	0.49998913595441086    	-0.4999944672766264    	-0.49999898973503004    	-0.49999969440437964    	-0.5007550521340652    
0.17835671342685383    	0.1928527698736042    	0.342863743844756    	0.49928352737171194    	0.4999891359530627    	-0.49999446727665453    	-0.49999898973484996    	-0.4999996944043603    	-0.5007550602392482    
0.1803607214428859    	0.19493664555985002    	0.3449070737070207    	0.49932233168198337    	0.4999891359523079    	-0.4999944672770401    	-0.4999989897348825    	-0.49999969440432535    	-0.5007550728179623    
0.18236472945891796    	0.19701809235546727    	0.34692164084772065    	0.49935874179772993    	0.499989135951599    	-0.49999446727749336    	-0.49999898973524504    	-0.4999996944043032    	-0.5007550813264399    
0.18436873747495003    	0.19909710100159692    	0.34890793420138294    	0.49939291859242796    	0.49998913595105393    	-0.4999944672777585    	-0.4999989897357418    	-0.49999969440428593    	-0.5007550935655902    
0.1863727454909821    	0.20117366269658446    	0.35086643691887515    	0.4994250114135606    	0.4999891359508605    	-0.49999446727823094    	-0.4999989897362145    	-0.49999969440428527    	-0.500755105482861    
0.18837675350701416    	0.20324776909110834    	0.352797626242087    	0.4994551589530063    	0.49998913595088684    	-0.4999944672785821    	-0.4999989897364397    	-0.4999996944042936    	-0.5007551118632361    
0.19038076152304623    	0.205319412291757    	0.3547019734523139    	0.49948349004889997    	0.499989135951286    	-0.499994467278716    	-0.499998989736994    	-0.49999969440430275    	-0.5007551139801    
0.1923847695390783    	0.20738858485532766    	0.35657994376341984    	0.4995101244243459    	0.49998913595222577    	-0.4999944672787468    	-0.49999898973750573    	-0.4999996944043127    	-0.5007551132725745    
0.19438877755511036    	0.20945527979155518    	0.3584319962475841    	0.4995351733680582    	0.49998913595326266    	-0.4999944672786695    	-0.4999989897378967    	-0.49999969440431485    	-0.5007551111886981    
0.19639278557114243    	0.21151949055934813    	0.36025858379912745    	0.4995587403617526    	0.49998913595408334    	-0.4999944672785981    	-0.49999898973809714    	-0.4999996944043132    	-0.500755107219533    
0.1983967935871745    	0.21358121106584213    	0.3620601530791282    	0.49958092165870255    	0.49998913595458033    	-0.4999944672783849    	-0.4999989897381856    	-0.4999996944043077    	-0.5007551007767175    
0.20040080160320656    	0.21564043566624955    	0.363837144468325    	0.4996018068174049    	0.4999891359554805    	-0.49999446727816166    	-0.49999898973819457    	-0.49999969440430064    	-0.5007550959478365    
0.20240480961923862    	0.21769715915961516    	0.3655899920658622    	0.49962147919394423    	0.49998913595621297    	-0.49999446727803565    	-0.4999989897381204    	-0.49999969440429587    	-0.5007550932302053    
0.2044088176352707    	0.21975137679065376    	0.3673191236676469    	0.49964001639637534    	0.4999891359566953    	-0.49999446727793295    	-0.49999898973802936    	-0.4999996944042924    	-0.5007550905510918    
0.20641282565130276    	0.2218030842439303    	0.3690249607498712    	0.49965749070419513    	0.4999891359568641    	-0.49999446727786806    	-0.49999898973790885    	-0.499999694404292    	-0.5007550894442483    
0.20841683366733482    	0.22385227764606844    	0.37070791848750895    	0.499673969447184    	0.49998913595687433    	-0.4999944672778516    	-0.4999989897376438    	-0.4999996944042927    	-0.5007550898032429    
0.2104208416833669    	0.22589895356055448    	0.3723684057574378    	0.499689515379376    	0.4999891359567015    	-0.4999944672778953    	-0.49999898973737905    	-0.4999996944042938    	-0.5007550918394095    
0.21242484969939895    	0.22794310898741546    	0.3740068251478659    	0.4997041869945875    	0.49998913595644706    	-0.49999446727798125    	-0.49999898973717466    	-0.49999969440429465    	-0.5007550940639524    
0.21442885771543102    	0.22998474136037753    	0.3756235729894619    	0.49971803885643423    	0.49998913595627015    	-0.49999446727805125    	-0.4999989897370819    	-0.4999996944042941    	-0.5007550954680591    
0.2164328657314631    	0.23202384854358074    	0.3772190393836569    	0.4997311218764489    	0.4999891359558949    	-0.4999944672781134    	-0.4999989897369314    	-0.499999694404293    	-0.5007550978187342    
0.21843687374749515    	0.2340604288339703    	0.37879360823024993    	0.49974348353503906    	0.49998913595541017    	-0.4999944672781877    	-0.4999989897368292    	-0.4999996944042913    	-0.5007550995072225    
0.22044088176352722    	0.23609448095642122    	0.38034765727176195    	0.4997551681572006    	0.4999891359549845    	-0.4999944672782315    	-0.4999989897367751    	-0.49999969440428954    	-0.5007551001135156    
0.22244488977955928    	0.2381260040506572    	0.3818815581381522    	0.4997662171331522    	0.4999891359547205    	-0.4999944672782419    	-0.4999989897367593    	-0.49999969440428743    	-0.5007551002114536    
0.22444889779559135    	0.24015499769139692    	0.3833956763900509    	0.49977666911094304    	0.49998913595455624    	-0.4999944672782329    	-0.49999898973680457    	-0.499999694404285    	-0.5007550998017688    
0.22645290581162342    	0.2421814618716121    	0.3848903715714425    	0.49978656019910184    	0.49998913595438543    	-0.4999944672782134    	-0.49999898973688905    	-0.4999996944042835    	-0.5007550994551573    
0.22845691382765548    	0.24420539699512217    	0.386365997267879    	0.49979592416180346    	0.4999891359543011    	-0.4999944672781915    	-0.49999898973698254    	-0.49999969440428166    	-0.5007550983102631    
0.23046092184368755    	0.24622680387935802    	0.3878229011615357    	0.4998047925541655    	0.49998913595428124    	-0.4999944672781491    	-0.499998989737049    	-0.49999969440427966    	-0.5007550972028273    
0.23246492985971962    	0.24824568376334386    	0.38926142509061185    	0.4998131948840232    	0.49998913595431616    	-0.499994467278115    	-0.49999898973711465    	-0.4999996944042785    	-0.5007550966302455    
0.23446893787575168    	0.2502620382919779    	0.39068190511762874    	0.4998211587654745    	0.49998913595446903    	-0.4999944672780991    	-0.4999989897372109    	-0.4999996944042774    	-0.5007550960826781    
0.23647294589178375    	0.25227586950358066    	0.3920846715925697    	0.4998287100306496    	0.4999891359546527    	-0.49999446727808355    	-0.49999898973728996    	-0.4999996944042762    	-0.5007550957720244    
0.23847695390781581    	0.25428717985521404    	0.39347004921833867    	0.49983587285868253    	0.499989135954814    	-0.49999446727807806    	-0.49999898973734025    	-0.4999996944042756    	-0.5007550956983994    
0.24048096192384788    	0.2562959722002706    	0.3948383571249447    	0.4998426698956056    	0.49998913595488925    	-0.4999944672780797    	-0.49999898973735807    	-0.4999996944042753    	-0.5007550959435023    
0.24248496993987995    	0.2583022497843458    	0.3961899089384221    	0.49984912235198087    	0.499989135955052    	-0.49999446727809393    	-0.4999989897373651    	-0.49999969440427494    	-0.5007550963789795    
0.244488977955912    	0.2603060162487184    	0.39752501285181513    	0.49985525009779574    	0.49998913595518757    	-0.49999446727811    	-0.49999898973735424    	-0.49999969440427483    	-0.5007550967160503    
0.24649298597194408    	0.26230727562946443    	0.39884397170187835    	0.4998610717589052    	0.4999891359552816    	-0.49999446727811864    	-0.4999989897373353    	-0.49999969440427483    	-0.5007550970439858    
0.24849699398797614    	0.2643060323486391    	0.4001470830425159    	0.4998666047991738    	0.49998913595532296    	-0.4999944672781333    	-0.4999989897373241    	-0.49999969440427483    	-0.5007550974141337    
0.2505010020040082    	0.26630229120868315    	0.4014346392193392    	0.49987186559283164    	0.4999891359553263    	-0.49999446727814384    	-0.49999898973727946    	-0.49999969440427494    	-0.5007550976266251    
0.2525050100200403    	0.26829605739968476    	0.4027069274475933    	0.4998768695006623    	0.4999891359552978    	-0.4999944672781479    	-0.4999989897372312    	-0.499999694404275    	-0.5007550976755117    
0.25450901803607234    	0.27028733648878034    	0.40396422988831077    	0.4998816309421302    	0.49998913595525063    	-0.49999446727814767    	-0.4999989897371893    	-0.4999996944042751    	-0.5007550976266453    
0.2565130260521044    	0.27227613441412263    	0.40520682372493266    	0.499886163448347    	0.49998913595521094    	-0.4999944672781441    	-0.4999989897371655    	-0.4999996944042751    	-0.5007550975298801    
0.2585170340681365    	0.2742624574882847    	0.4064349812415605    	0.49989047972459033    	0.49998913595516015    	-0.49999446727814106    	-0.49999898973714507    	-0.499999694404275    	-0.5007550974152394    
0.26052104208416854    	0.2762463123936059    	0.4076489699003475    	0.49989459170867145    	0.499989135955075    	-0.4999944672781344    	-0.49999898973712553    	-0.499999694404275    	-0.5007550972011829    
0.2625250501002006    	0.2782277061756252    	0.4088490524189244    	0.4998985106137219    	0.4999891359549975    	-0.49999446727812713    	-0.49999898973711465    	-0.49999969440427494    	-0.5007550970314948    
0.2645290581162327    	0.28020664623773484    	0.41003548684835983    	0.4999022469779435    	0.49998913595494415    	-0.4999944672781229    	-0.499998989737111    	-0.49999969440427494    	-0.5007550969106631    
0.26653306613226474    	0.282183140346916    	0.41120852665051777    	0.49990581071139073    	0.499989135954919    	-0.49999446727812025    	-0.4999989897371148    	-0.49999969440427483    	-0.5007550966447679    
0.2685370741482968    	0.2841571966233301    	0.4123684207752827    	0.4999092111322455    	0.49998913595488953    	-0.4999944672781187    	-0.4999989897371295    	-0.49999969440427483    	-0.5007550963502068    
0.27054108216432887    	0.2861288235336323    	0.4135154137377837    	0.49991245700548653    	0.49998913595487593    	-0.4999944672781186    	-0.4999989897371474    	-0.49999969440427483    	-0.5007550960577907    
0.27254509018036094    	0.28809802989581956    	0.414649745694703    	0.49991555658055586    	0.49998913595487393    	-0.4999944672781201    	-0.499998989737163    	-0.49999969440427483    	-0.5007550958210256    
0.274549098196393    	0.29006482487168767    	0.415771652520475    	0.4999185176207623    	0.4999891359548768    	-0.49999446727812313    	-0.4999989897371712    	-0.49999969440427483    	-0.5007550957147916    
0.27655310621242507    	0.29202921796193165    	0.416881365883508    	0.49992134743071254    	0.4999891359549047    	-0.49999446727812563    	-0.4999989897371889    	-0.49999969440427483    	-0.5007550953230997    
0.27855711422845714    	0.29399121900238673    	0.4179791133205705    	0.49992405290465197    	0.49998913595493916    	-0.4999944672781276    	-0.4999989897372042    	-0.49999969440427494    	-0.5007550948983914    
0.2805611222444892    	0.2959508381648091    	0.419065118311509    	0.49992664051239183    	0.4999891359549713    	-0.4999944672781298    	-0.4999989897372151    	-0.49999969440427494    	-0.5007550944788792    
0.28256513026052127    	0.29790808594964424    	0.42013960035391146    	0.499929116393034    	0.4999891359549892    	-0.49999446727813107    	-0.4999989897372199    	-0.49999969440427494    	-0.5007550941256717    
0.28456913827655334    	0.2998629731805021    	0.4212027750352648    	0.49993148628833584    	0.4999891359550133    	-0.49999446727813135    	-0.4999989897372215    	-0.49999969440427494    	-0.5007550939268095    
0.2865731462925854    	0.30181551100595927    	0.42225485410571834    	0.49993375565494164    	0.49998913595503813    	-0.49999446727813085    	-0.4999989897372199    	-0.49999969440427494    	-0.5007550936180059    
0.28857715430861747    	0.3037657108924387    	0.423296045550675    	0.49993592961652955    	0.49998913595505584    	-0.4999944672781301    	-0.4999989897372162    	-0.49999969440427483    	-0.5007550932012266    
0.29058116232464953    	0.3057135846204019    	0.42432655366066446    	0.49993801300878954    	0.4999891359550648    	-0.49999446727812935    	-0.4999989897372128    	-0.49999969440427483    	-0.5007550928119258    
0.2925851703406816    	0.30765914428104985    	0.42534657910168433    	0.49994001040533614    	0.49998913595506556    	-0.4999944672781279    	-0.4999989897372077    	-0.49999969440427483    	-0.5007550924892482    
0.29458917835671367    	0.30960240227435015    	0.42635631898541065    	0.4999419261078285    	0.49998913595506045    	-0.49999446727812685    	-0.499998989737199    	-0.49999969440427483    	-0.500755092285046    
0.29659318637274573    	0.3115433713036272    	0.42735596693672967    	0.4999437641942548    	0.49998913595505134    	-0.4999944672781263    	-0.4999989897371907    	-0.49999969440427483    	-0.5007550921489379    
0.2985971943887778    	0.3134820643708226    	0.4283457131613327    	0.49994552850261215    	0.4999891359550427    	-0.4999944672781259    	-0.4999989897371849    	-0.49999969440427483    	-0.5007550919301613    
0.30060120240480986    	0.3154184947759298    	0.42932574451330907    	0.4999472226743847    	0.4999891359550356    	-0.49999446727812585    	-0.4999989897371821    	-0.49999969440427483    	-0.5007550917522916    
0.30260521042084193    	0.31735267611117957    	0.43029624456035337    	0.49994885013679    	0.49998913595502026    	-0.4999944672781259    	-0.4999989897371782    	-0.49999969440427483    	-0.5007550916205796    
0.304609218436874    	0.3192846222573657    	0.4312573936483701    	0.4999504141471882    	0.499989135955006    	-0.4999944672781264    	-0.499998989737176    	-0.49999969440427483    	-0.5007550915401202    
0.30661322645290606    	0.3212143473805929    	0.4322093689662812    	0.4999519177718577    	0.4999891359549953    	-0.49999446727812696    	-0.49999898973717516    	-0.49999969440427483    	-0.50075509151364    
0.30861723446893813    	0.323141865928955    	0.43315234460897883    	0.49995336392302425    	0.499989135954991    	-0.4999944672781273    	-0.4999989897371751    	-0.49999969440427483    	-0.5007550915089641    
0.3106212424849702    	0.3250671926282933    	0.43408649163876584    	0.49995475535175427    	0.4999891359549856    	-0.4999944672781277    	-0.4999989897371775    	-0.49999969440427483    	-0.5007550915270914    
0.31262525050100226    	0.3269903424785885    	0.4350119781472636    	0.49995609466126406    	0.49998913595498323    	-0.49999446727812796    	-0.4999989897371807    	-0.49999969440427483    	-0.5007550915510718    
0.3146292585170343    	0.3289113307504796    	0.4359289693162223    	0.4999573843213014    	0.4999891359549831    	-0.49999446727812813    	-0.499998989737184    	-0.49999969440427483    	-0.5007550915692155    
0.3166332665330664    	0.3308301729814301    	0.43683762747566657    	0.4999586266643716    	0.49998913595498373    	-0.49999446727812813    	-0.499998989737186    	-0.49999969440427483    	-0.50075509160824    
0.31863727454909846    	0.3327468849724527    	0.43773811216289904    	0.49995982390807125    	0.49998913595498784    	-0.49999446727812796    	-0.49999898973718837    	-0.49999969440427483    	-0.5007550916417796    
0.3206412825651305    	0.3346614827839926    	0.43863058018012246    	0.49996097814643253    	0.49998913595499417    	-0.49999446727812785    	-0.4999989897371913    	-0.49999969440427483    	-0.5007550916626287    
0.3226452905811626    	0.3365739827322639    	0.43951518564964487    	0.4999620913728283    	0.49998913595500033    	-0.49999446727812763    	-0.4999989897371934    	-0.49999969440427483    	-0.500755091669279    
0.32464929859719466    	0.3384844013859947    	0.44039208007536984    	0.499963165469581    	0.49998913595500444    	-0.4999944672781274    	-0.4999989897371947    	-0.49999969440427483    	-0.5007550916686279    
0.3266533066132267    	0.34039275556324666    	0.44126141238524186    	0.49996420223019905    	0.4999891359550079    	-0.4999944672781273    	-0.4999989897371951    	-0.49999969440427483    	-0.5007550916601451    
0.3286573146292588    	0.34229906232626517    	0.4421233290090985    	0.4999652033505561    	0.4999891359550124    	-0.4999944672781272    	-0.49999898973719487    	-0.49999969440427483    	-0.5007550916510974    
0.33066132264529086    	0.3442033389789692    	0.44297797389480975    	0.49996617044403646    	0.4999891359550156    	-0.4999944672781272    	-0.4999989897371942    	-0.49999969440427483    	-0.5007550916371699    
0.3326653306613229    	0.34610560306424376    	0.44382548860489784    	0.49996710504144803    	0.49998913595501737    	-0.4999944672781272    	-0.4999989897371934    	-0.49999969440427483    	-0.5007550916133857    
0.334669338677355    	0.3480058723585093    	0.44466601232437775    	0.49996800859549495    	0.4999891359550177    	-0.4999944672781273    	-0.49999898973719287    	-0.49999969440427483    	-0.500755091591966    
0.33667334669338705    	0.34990416486880577    	0.4454996819444828    	0.4999688824889301    	0.49998913595501676    	-0.4999944672781274    	-0.4999989897371913    	-0.49999969440427483    	-0.5007550915797322    
0.3386773547094191    	0.3518004988299506    	0.4463266320924384    	0.49996972803228285    	0.49998913595501504    	-0.49999446727812746    	-0.4999989897371898    	-0.49999969440427483    	-0.5007550915697353    
0.3406813627254512    	0.3536948927013682    	0.4471469951855492    	0.4999705464753095    	0.4999891359550132    	-0.49999446727812746    	-0.4999989897371885    	-0.49999969440427483    	-0.5007550915612827    
0.34268537074148325    	0.3555873651612328    	0.44796090148472467    	0.4999713390022429    	0.4999891359550122    	-0.4999944672781276    	-0.49999898973718787    	-0.49999969440427483    	-0.5007550915574845    
0.3446893787575153    	0.3574779351047664    	0.4487684791294316    	0.49997210674372783    	0.4999891359550095    	-0.49999446727812763    	-0.4999989897371872    	-0.49999969440427483    	-0.500755091556818    
0.3466933867735474    	0.35936662164243904    	0.44956985420080464    	0.49997285077136294    	0.4999891359550068    	-0.49999446727812763    	-0.4999989897371868    	-0.49999969440427483    	-0.5007550915625859    
0.34869739478957945    	0.3612534440925957    	0.4503651507463191    	0.49997357210879967    	0.4999891359550048    	-0.49999446727812763    	-0.4999989897371866    	-0.49999969440427483    	-0.5007550915716188    
0.3507014028056115    	0.3631384219802005    	0.45115449084896636    	0.49997427172530357    	0.49998913595500377    	-0.4999944672781276    	-0.4999989897371866    	-0.49999969440427483    	-0.500755091580295    
0.3527054108216436    	0.3650215750340604    	0.45193799464312545    	0.49997495054716956    	0.499989135955003    	-0.49999446727812746    	-0.49999898973718687    	-0.49999969440427483    	-0.5007550915846074    
0.35470941883767565    	0.3669029231832933    	0.45271578038686744    	0.49997560946059083    	0.49998913595500255    	-0.49999446727812746    	-0.4999989897371874    	-0.49999969440427483    	-0.500755091593741    
0.3567134268537077    	0.3687824865514952    	0.45348796447762685    	0.4999762493046291    	0.49998913595500255    	-0.4999944672781274    	-0.4999989897371881    	-0.49999969440427483    	-0.5007550916013837    
0.3587174348697398    	0.37066028545554247    	0.45425466151331473    	0.4999768708735651    	0.4999891359550028    	-0.4999944672781274    	-0.4999989897371886    	-0.49999969440427483    	-0.5007550916063538    
0.36072144288577185    	0.3725363404044661    	0.4550159843226177    	0.49997747494152966    	0.4999891359550033    	-0.4999944672781274    	-0.49999898973718887    	-0.49999969440427483    	-0.5007550916080261    
0.3627254509018039    	0.37441067209054707    	0.4557720440062391    	0.4999780622438955    	0.49998913595500444    	-0.4999944672781274    	-0.4999989897371894    	-0.49999969440427483    	-0.5007550916082897    
0.364729458917836    	0.37628330138967364    	0.45652294998306353    	0.49997863345714766    	0.49998913595500566    	-0.4999944672781274    	-0.49999898973718987    	-0.49999969440427483    	-0.5007550916068408    
0.36673346693386805    	0.3781542493586111    	0.4572688100162235    	0.4999791892585209    	0.4999891359550065    	-0.49999446727812746    	-0.49999898973719015    	-0.49999969440427483    	-0.5007550916049723    
0.3687374749499001    	0.3800235372307424    	0.45800973026816766    	0.4999797302886017    	0.49998913595500705    	-0.49999446727812746    	-0.4999989897371902    	-0.49999969440427483    	-0.5007550916029391    
0.3707414829659322    	0.38189118641099584    	0.45874581531774067    	0.4999802571421692    	0.4999891359550078    	-0.49999446727812746    	-0.4999989897371902    	-0.49999969440427483    	-0.500755091598594    
0.37274549098196424    	0.38375721847487115    	0.4594771682195053    	0.4999807703984595    	0.49998913595500843    	-0.49999446727812746    	-0.4999989897371901    	-0.49999969440427483    	-0.5007550915945206    
0.3747494989979963    	0.38562165516725294    	0.46020389051562666    	0.4999812706155903    	0.49998913595500877    	-0.49999446727812746    	-0.4999989897371899    	-0.49999969440427483    	-0.5007550915918823    
0.3767535070140284    	0.3874845183934847    	0.4609260822952631    	0.49998175832079395    	0.4999891359550089    	-0.49999446727812746    	-0.4999989897371898    	-0.49999969440427483    	-0.5007550915902871    
0.37875751503006044    	0.3893458302201108    	0.4616438422091097    	0.4999822340131656    	0.4999891359550087    	-0.49999446727812746    	-0.4999989897371896    	-0.49999969440427483    	-0.500755091588685    
0.3807615230460925    	0.3912056128727551    	0.46235726751686285    	0.4999826981795972    	0.4999891359550084    	-0.49999446727812746    	-0.4999989897371893    	-0.49999969440427483    	-0.5007550915879474    
0.3827655310621246    	0.39306388873076914    	0.4630664541153554    	0.4999831512831153    	0.49998913595500805    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915878114    
0.38476953907815664    	0.3949206803234295    	0.463771496569933    	0.4999835937609812    	0.4999891359550078    	-0.4999944672781274    	-0.49999898973718887    	-0.49999969440427483    	-0.5007550915886224    
0.3867735470941887    	0.3967760103289248    	0.46447248815444486    	0.4999840260392178    	0.4999891359550074    	-0.4999944672781274    	-0.4999989897371888    	-0.49999969440427483    	-0.5007550915902178    
0.3887775551102208    	0.3986299015728658    	0.4651695208711863    	0.4999844485247595    	0.4999891359550069    	-0.4999944672781274    	-0.4999989897371887    	-0.49999969440427483    	-0.5007550915918508    
0.39078156312625284    	0.40048237701985595    	0.4658626854975082    	0.49998486160329547    	0.49998913595500655    	-0.4999944672781274    	-0.49999898973718865    	-0.49999969440427483    	-0.5007550915927659    
0.3927855711422849    	0.40233345977431095    	0.4665520715991546    	0.49998526564749685    	0.49998913595500627    	-0.4999944672781274    	-0.49999898973718865    	-0.49999969440427483    	-0.5007550915941585    
0.39478957915831697    	0.4041831730789955    	0.4672377675795473    	0.4999856610170032    	0.4999891359550062    	-0.4999944672781274    	-0.49999898973718865    	-0.49999969440427483    	-0.5007550915955093    
0.39679358717434904    	0.4060315403084454    	0.4679198606898964    	0.4999860480543142    	0.49998913595500616    	-0.49999446727812746    	-0.4999989897371887    	-0.49999969440427483    	-0.5007550915964245    
0.3987975951903811    	0.40787858496678325    	0.4685984370775216    	0.49998642708493984    	0.49998913595500616    	-0.49999446727812746    	-0.49999898973718887    	-0.49999969440427483    	-0.5007550915967525    
0.40080160320641317    	0.40972433068643277    	0.4692735817995429    	0.4999867984277261    	0.4999891359550062    	-0.49999446727812746    	-0.4999989897371889    	-0.49999969440427483    	-0.5007550915967811    
0.40280561122244524    	0.4115688012261433    	0.46994537885992316    	0.49998716238739993    	0.4999891359550062    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915964826    
0.4048096192384773    	0.4134120204634932    	0.4706139112352673    	0.4999875192506243    	0.49998913595500644    	-0.49999446727812746    	-0.49999898973718915    	-0.49999969440427483    	-0.5007550915960798    
0.40681362725450937    	0.4152540123955007    	0.4712792608990927    	0.49998786929996175    	0.4999891359550067    	-0.49999446727812746    	-0.4999989897371892    	-0.49999969440427483    	-0.5007550915957779    
0.40881763527054144    	0.41709480113781894    	0.47194150885625447    	0.49998821280551337    	0.4999891359550068    	-0.49999446727812746    	-0.4999989897371893    	-0.49999969440427483    	-0.5007550915949893    
0.4108216432865735    	0.4189344109169353    	0.47260073515911893    	0.49998855002446435    	0.4999891359550069    	-0.49999446727812746    	-0.4999989897371893    	-0.49999969440427483    	-0.5007550915942314    
0.41282565130260557    	0.4207728660697595    	0.4732570189463983    	0.4999888812056175    	0.49998913595500705    	-0.49999446727812746    	-0.4999989897371893    	-0.49999969440427483    	-0.5007550915936961    
0.41482965931863763    	0.42261019104190134    	0.4739104384547039    	0.49998920658986146    	0.49998913595500716    	-0.49999446727812746    	-0.4999989897371893    	-0.49999969440427483    	-0.5007550915934362    
0.4168336673346697    	0.4244464103851142    	0.4745610710589883    	0.4999895264080535    	0.49998913595500727    	-0.49999446727812746    	-0.4999989897371893    	-0.49999969440427483    	-0.5007550915931491    
0.41883767535070177    	0.42628154875101215    	0.4752089932828937    	0.4999898408813106    	0.49998913595500727    	-0.49999446727812746    	-0.4999989897371892    	-0.49999969440427483    	-0.5007550915930219    
0.42084168336673383    	0.428115630891264    	0.4758542808364924    	0.49999015022533927    	0.49998913595500727    	-0.49999446727812746    	-0.49999898973718915    	-0.49999969440427483    	-0.5007550915930052    
0.4228456913827659    	0.42994868165737976    	0.47649700863103117    	0.4999904546477295    	0.49998913595500716    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.50075509159312    
0.42484969939879796    	0.43178072599183553    	0.47713725080755404    	0.49999075434623086    	0.4999891359550071    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915934111    
0.42685370741483003    	0.4336117889293903    	0.47777508076054315    	0.499991049514909    	0.49998913595500705    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915937232    
0.4288577154308621    	0.4354418955948315    	0.4784105711574943    	0.49999134034071785    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915939291    
0.43086172344689416    	0.4372710711998239    	0.47904379396843966    	0.49999162700286404    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941363    
0.43286573146292623    	0.43909934103798565    	0.4796748204800069    	0.4999919096753532    	0.4999891359550068    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915943799    
0.4348697394789583    	0.44092673048469205    	0.4803037213277889    	0.49999218852762467    	0.49998913595500677    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.50075509159455    
0.43687374749499036    	0.44275326499646694    	0.4809305665076164    	0.4999924637229696    	0.49998913595500677    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594623    
0.4388777555110224    	0.4445789701030437    	0.4815554254083344    	0.49999273541845324    	0.49998913595500677    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915946238    
0.4408817635270545    	0.44640387140845206    	0.48217836682317755    	0.49999300376827777    	0.49998913595500677    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915945667    
0.44288577154308656    	0.44822799458906787    	0.4827994589793365    	0.4999932689215917    	0.49998913595500677    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915944847    
0.4448897795591186    	0.45005136538976775    	0.4834187695535941    	0.4999935310201127    	0.49998913595500677    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915944391    
0.4468937875751507    	0.4518740096203593    	0.4840363656950714    	0.4999937902053562    	0.4999891359550068    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915942982    
0.44889779559118276    	0.45369595315491806    	0.48465231404692016    	0.4999940466141259    	0.4999891359550068    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915941593    
0.4509018036072148    	0.4555172219306426    	0.48526668076315777    	0.499994300380026    	0.4999891359550069    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915940547    
0.4529058116232469    	0.4573378419411912    	0.485879531534016    	0.4999945516337978    	0.4999891359550069    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.50075509159401    
0.45490981963927896    	0.4591578392371936    	0.48649093159943024    	0.49999480049399436    	0.4999891359550069    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915939588    
0.456913827655311    	0.4609772399246154    	0.4871009457759254    	0.49999504708735226    	0.499989135955007    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915939372    
0.4589178356713431    	0.462796070160384    	0.4877096384686081    	0.4999952915351051    	0.499989135955007    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915939363    
0.46092184368737515    	0.46461435615001745    	0.4883170736979305    	0.4999955339560002    	0.499989135955007    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915939515    
0.4629258517034072    	0.46643212414645346    	0.48892331511240905    	0.49999577446696397    	0.49998913595500705    	-0.49999446727812746    	-0.4999989897371891    	-0.49999969440427483    	-0.5007550915940043    
0.4649298597194393    	0.4682494004483954    	0.48952842601236213    	0.49999601317097364    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915940633    
0.46693386773547135    	0.4700662113949456    	0.49013246936619903    	0.4999962501813687    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941068    
0.4689378757515034    	0.47188258336546174    	0.49073550782955333    	0.4999964856081024    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941382    
0.4709418837675355    	0.4736985427780971    	0.49133760376525687    	0.4999967195582065    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941821    
0.47294589178356755    	0.4755141160851892    	0.4919388192590931    	0.49999695213738227    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915942133    
0.4749498997995996    	0.4773293297717867    	0.49253921614171553    	0.49999718344164373    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915942283    
0.4769539078156317    	0.4791442103539855    	0.49313885600273677    	0.4999974135724667    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915942285    
0.47895791583166375    	0.48095878437685935    	0.4937378002131601    	0.4999976426309677    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915942177    
0.4809619238476958    	0.48277307841029576    	0.49433610993714916    	0.4999978707153981    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915942014    
0.4829659318637279    	0.4845871190481778    	0.49493384615838754    	0.49999809792300093    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941902    
0.48496993987975995    	0.4864009329069191    	0.49553106969441296    	0.49999832434687497    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941692    
0.486973947895792    	0.48821454662100955    	0.4961278412075234    	0.4999985500810689    	0.4999891359550069    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594144    
0.4889779559118241    	0.4900279868419935    	0.49672422123176824    	0.499998775220188    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941239    
0.49098196392785615    	0.49184128023638735    	0.49732027019307323    	0.4999989998571417    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941155    
0.4929859719438882    	0.4936544534833511    	0.4979160484169113    	0.4999992240842886    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941067    
0.4949899799599203    	0.4954675332715258    	0.49851161614148554    	0.49999944799276524    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941031    
0.49699398797595234    	0.49728054629759755    	0.49910703355858144    	0.49999967167357245    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941035    
0.4989979959919844    	0.4990935192645341    	0.4997023608131227    	0.49999989521812854    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941054    
0.5010020040080164    	0.500906478877926    	0.5002976580112442    	0.5000001187173867    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594115    
0.5030060120240485    	0.5027194518446761    	0.5008929852640608    	0.5000003422623207    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594126    
0.5050100200400806    	0.504532464870719    	0.5014884026876144    	0.5000005659430143    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941349    
0.5070140280561126    	0.5063455446586363    	0.5020839704217656    	0.5000007898498207    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941399    
0.5090180360721447    	0.5081587179051742    	0.5026797486502708    	0.5000010140748333    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941479    
0.5110220440881768    	0.5099720112992723    	0.5032757976194467    	0.5000012387099468    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941535    
0.5130260521042088    	0.5117854515198318    	0.5038721776536511    	0.5000014638476784    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941567    
0.5150300601202409    	0.513599065233247    	0.5044689491741886    	0.5000016895812978    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941569    
0.517034068136273    	0.5154128790913051    	0.5050661727148213    	0.5000019160049556    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594155    
0.519038076152305    	0.5172269197287944    	0.5056639089407875    	0.5000021432138134    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941518    
0.5210420841683371    	0.5190412137613519    	0.506262218669879    	0.5000023712982316    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941493    
0.5230460921843691    	0.5208557877832336    	0.5068611628830791    	0.5000026003572523    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941463    
0.5250501002004012    	0.5226706683649052    	0.5074608027466335    	0.5000028304894784    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941419    
0.5270541082164333    	0.5244858820505216    	0.5080611996319099    	0.5000030617942574    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941381    
0.5290581162324653    	0.5263014553563526    	0.5086624151306299    	0.500003294372456    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941363    
0.5310621242484974    	0.5281174147680027    	0.5092645110702844    	0.5000035283265842    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941351    
0.5330661322645295    	0.5299337867377003    	0.509867549537103    	0.5000037637609172    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941346    
0.5350701402805615    	0.531750597682789    	0.5104715928979496    	0.500004000780942    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941348    
0.5370741482965936    	0.5335678739832475    	0.5110767038050287    	0.5000042394922718    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941351    
0.5390781563126257    	0.5353856419789561    	0.5116829452237966    	0.5000044800064266    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941368    
0.5410821643286577    	0.5372039279670695    	0.5122903804620452    	0.5000047224354587    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941388    
0.5430861723446898    	0.5390227582010608    	0.5128990731653733    	0.5000049668937329    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941407    
0.5450901803607219    	0.5408421588873479    	0.5135090873489543    	0.5000052134980462    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941417    
0.5470941883767539    	0.5426621561820665    	0.5141204874231375    	0.5000054623677468    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941432    
0.549098196392786    	0.5444827761906518    	0.5147333382063234    	0.5000057136248535    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.5511022044088181    	0.5463040449645246    	0.5153477049340125    	0.5000059674005124    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941448    
0.5531062124248501    	0.5481259884982059    	0.5159636532928301    	0.5000062238251792    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594145    
0.5551102204408822    	0.5499486327268179    	0.5165812494494911    	0.5000064830279259    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941448    
0.5571142284569143    	0.5517720035253478    	0.5172005600379336    	0.5000067451444633    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.5591182364729463    	0.553596126704853    	0.5178216522021932    	0.5000070103140078    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.5611222444889784    	0.5554210280085065    	0.518444593632954    	0.5000072786794135    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941434    
0.5631262525050105    	0.5572467331127355    	0.5190694525504735    	0.5000075503873052    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941427    
0.5651302605210425    	0.5590732676224434    	0.5196962977438435    	0.5000078255882107    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594142    
0.5671342685370746    	0.560900657068177    	0.5203251986037009    	0.5000081044672093    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941417    
0.5691382765531067    	0.5627289269040111    	0.5209562251361852    	0.5000083871709344    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941417    
0.5711422845691387    	0.5645581025065934    	0.5215894479639979    	0.5000086738659635    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941416    
0.5731462925851708    	0.5663882091709859    	0.5222249383724132    	0.5000089647249615    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941417    
0.5751503006012029    	0.5682192721064868    	0.5228627683477903    	0.5000092599258239    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941419    
0.5771543086172349    	0.570051316438367    	0.5235030105463923    	0.5000095596518453    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941421    
0.579158316633267    	0.5718843672024078    	0.5241457383536945    	0.5000098640918886    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941426    
0.5811623246492991    	0.5737184493416413    	0.5247910259291888    	0.50001017345504    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594143    
0.5831663326653311    	0.5755535877050229    	0.5254389481793209    	0.5000104879755293    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941432    
0.5851703406813632    	0.57738980704578    	0.5260895808018404    	0.5000108078435859    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941434    
0.5871743486973953    	0.5792271320170413    	0.5267430003286739    	0.500011133280085    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941437    
0.5891783567134273    	0.5810655871676775    	0.5273992841436902    	0.5000114645133908    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.5911823647294594    	0.5829051969441916    	0.528058510472502    	0.5000118017795868    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594144    
0.5931863727454915    	0.5847459856848252    	0.5287207584436562    	0.5000121453227055    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941441    
0.5951903807615235    	0.5865879776156825    	0.5293861081397246    	0.5000124953949593    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594144    
0.5971943887775556    	0.5884311968505318    	0.5300546405448443    	0.5000128522859996    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594144    
0.5991983967935877    	0.590275667387972    	0.5307264376237452    	0.500013216277492    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594144    
0.6012024048096197    	0.5921214131070337    	0.5314015823748102    	0.5000135876503682    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.6032064128256518    	0.5939684577632515    	0.5320801587966221    	0.500013966706539    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.6052104208416839    	0.5958168249903116    	0.53276225193441    	0.500014353759843    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.6072144288577159    	0.5976665382939285    	0.5334479479360559    	0.5000147491404665    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.609218436873748    	0.5995176210472333    	0.534137334076913    	0.5000151532048234    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941439    
0.6112224448897801    	0.6013700964919833    	0.5348304987352257    	0.5000155663017015    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594144    
0.6132264529058121    	0.6032239877340988    	0.5355275314714817    	0.5000159888031832    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941441    
0.6152304609218442    	0.605079317739436    	0.5362285230956921    	0.5000164210965532    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941441    
0.6172344689378763    	0.6069361093302924    	0.5369335655902022    	0.5000168635848125    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6192384769539083    	0.6087943851864047    	0.5376427522121862    	0.500017316707412    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6212424849699404    	0.6106541678388248    	0.5383561775553763    	0.5000177809031575    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6232464929859725    	0.6125154796644925    	0.5390739375135718    	0.5000182566289377    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6252505010020045    	0.6143783428890373    	0.5397961293261585    	0.5000187443643661    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6272545090180366    	0.616242779580334    	0.5405228516506606    	0.5000192446088265    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6292585170340687    	0.6181088116446418    	0.5412542045981679    	0.5000197578972685    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6312625250501007    	0.6199764608237096    	0.5419902896908246    	0.5000202848070749    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6332665330661328    	0.6218457486947453    	0.5427312099627257    	0.5000208258951256    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6352705410821649    	0.6237166966644248    	0.5434770700470292    	0.5000213817619236    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6372745490981969    	0.6255893259631371    	0.5442279760709365    	0.500021953033692    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.639278557114229    	0.6274636576484103    	0.5449840357853077    	0.5000225403632109    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.641282565130261    	0.6293397125972955    	0.5457453586352018    	0.5000231445027578    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6432865731462931    	0.6312175115025423    	0.5465120557246619    	0.5000237661541216    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6452905811623252    	0.6330970748705022    	0.5472842398577891    	0.5000244060720512    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6472945891783572    	0.6349784230197668    	0.5480620256312879    	0.5000250650501994    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6492985971943893    	0.6368615760753952    	0.5488455294843729    	0.5000257439174306    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6513026052104214    	0.6387465539635756    	0.5496348696350082    	0.5000264435639528    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941442    
0.6533066132264534    	0.640633376414154    	0.5504301662055345    	0.5000271649390545    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6553106212424855    	0.6425220629532407    	0.5512315413332467    	0.5000279089968017    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6573146292585176    	0.6444126328988731    	0.5520391190350443    	0.5000286767561232    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6593186372745496    	0.646305105359832    	0.5528530253675258    	0.5000294692960234    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941443    
0.6613226452905817    	0.6481994992327912    	0.5536733884825271    	0.5000302877558156    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6633266533066138    	0.650095833196946    	0.5545003386468873    	0.5000311333153903    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6653306613226458    	0.6519941257092188    	0.5553340082709334    	0.5000320072202821    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6673346693386779    	0.6538943950055542    	0.5561745319941103    	0.5000329107892535    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.66933867735471    	0.6557966590940063    	0.5570220467018177    	0.5000338454138041    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.671342685370742    	0.657700935749995    	0.5578766915927112    	0.5000348125371011    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6733466933867741    	0.6596072425158379    	0.5587386082173594    	0.5000358136816047    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6753507014028062    	0.6615155966964735    	0.5596079405308987    	0.5000368504694057    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6773547094188382    	0.6634260153546341    	0.5604848349641632    	0.5000379246172154    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6793587174348703    	0.6653385153066331    	0.5613694404349526    	0.5000390378932001    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6813627254509024    	0.6672531131221974    	0.5622619084555309    	0.5000401921703616    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6833667334669344    	0.6691698251182665    	0.5631623931451443    	0.5000413894527097    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6853707414829665    	0.6710886673540668    	0.5640710512987743    	0.5000426318645642    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6873747494989986    	0.6730096556308832    	0.5649880424670225    	0.5000439215901984    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6893787575150306    	0.674932805486739    	0.5659135289669457    	0.5000452609496898    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941444    
0.6913827655310627    	0.6768581321921774    	0.5668476759913669    	0.5000466524291608    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.6933867735470948    	0.6787856507465386    	0.5677906516270703    	0.5000480986645427    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.6953907815631268    	0.6807153758762764    	0.5687426269343473    	0.5000496023723486    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.6973947895791589    	0.6826473220296339    	0.569703776017301    	0.5000511664404197    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.699398797595191    	0.6845815033719105    	0.5706742760516368    	0.5000527939677145    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.701402805611223    	0.686517933784644    	0.5716543073989161    	0.5000544882401518    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7034068136272551    	0.6884566268600485    	0.5726440536160067    	0.5000562526505007    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7054108216432872    	0.6903975958973569    	0.5736437015555302    	0.500058090808009    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7074148296593192    	0.692340853899311    	0.5746534414324359    	0.500060006563092    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7094188376753513    	0.6942864135691659    	0.5756734668574512    	0.5000620040171762    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7114228456913834    	0.6962342873062743    	0.5767039749582085    	0.5000640874553097    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7134268537074154    	0.6981844872022374    	0.5777451663897013    	0.5000662614549145    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7154308617234475    	0.7001370250379595    	0.5787972454436775    	0.5000685308651448    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7174348697394796    	0.7020919122794482    	0.5798604201117267    	0.5000709008045326    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7194388777555116    	0.7040491600743762    	0.5809349021331356    	0.5000733767253213    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7214428857715437    	0.7060087792482956    	0.5820209071094375    	0.500075964391804    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7234468937875758    	0.7079707803008867    	0.5831186545270372    	0.5000786698971131    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7254509018036078    	0.7099351734025164    	0.5842283678684952    	0.5000814997659112    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7274549098196399    	0.7119019683911805    	0.5853502746748437    	0.5000844608663579    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.729458917835672    	0.7138711747673834    	0.586484606604959    	0.5000875604746298    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.731462925851704    	0.7158428016915369    	0.5876315995450668    	0.5000908064226988    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7334669338677361    	0.7178168579811967    	0.5887914936424071    	0.5000942069150052    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7354709418837682    	0.7197933521060255    	0.5899645334152294    	0.5000977706902331    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7374749498998002    	0.7217722921842747    	0.5911509678153423    	0.5001015071400918    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7394789579158323    	0.7237536859802671    	0.5923510502987492    	0.500105426122691    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7414829659318644    	0.7257375409018275    	0.5935650389239564    	0.5001095381574563    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7434869739478964    	0.7277238639932506    	0.5947931964025375    	0.5001138545351062    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7454909819639285    	0.7297126619343844    	0.5960357901989756    	0.5001183871305425    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7474949899799606    	0.7317039410391862    	0.597293092597599    	0.5001231486396223    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7494989979959926    	0.7336977072480307    	0.5985653807797718    	0.5001281526758536    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7515030060120247    	0.73569396612595    	0.5998529369083764    	0.5001334135774752    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7535070140280568    	0.7376927228608099    	0.6011560481976151    	0.5001389466788231    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7555110220440888    	0.7396939822606999    	0.6024750069923678    	0.5001447684014174    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7575150300601209    	0.7416977487456115    	0.6038101108470908    	0.5001508961775494    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.759519038076153    	0.7437040263481155    	0.605161662598986    	0.5001573486632548    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.761523046092185    	0.745712818714081    	0.6065299704367119    	0.5001641457238721    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7635270541082171    	0.7477241290904543    	0.6079153479928422    	0.5001713085965388    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7655310621242492    	0.7497379603273828    	0.609318114387126    	0.5001788598970857    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7675350701402812    	0.7517543148766486    	0.6107385943302913    	0.5001868238531344    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7695390781563133    	0.7537731947882104    	0.6121771181743695    	0.5001952262421391    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7715430861723453    	0.755794601701655    	0.6136340219684712    	0.5002040947268951    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7735470941883774    	0.7578185368483829    	0.6151096475735153    	0.5002134587643144    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7755511022044095    	0.759845001054393    	0.6166043426435279    	0.5002233499459903    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7775551102204415    	0.7618739947234505    	0.6181184607825462    	0.5002338020052387    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7795591182364736    	0.7639055178435911    	0.6196523615364183    	0.5002448510680279    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7815631262525057    	0.76593956998626    	0.6212064104456066    	0.5002565357967883    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7835671342685377    	0.7679761503006899    	0.6227809791742697    	0.5002688975627296    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7855711422845698    	0.7700152575066691    	0.624376445415579    	0.5002819807246939    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7875751503006019    	0.7720568898981732    	0.6259931931099592    	0.5002958327215289    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7895791583166339    	0.7741010453468837    	0.6276316123716891    	0.5003105045103686    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.791583166332666    	0.7761477212830585    	0.6292920995150182    	0.5003260505613248    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7935871743486981    	0.7781969147046888    	0.6309750571346247    	0.5003425294803772    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7955911823647301    	0.78024862217896    	0.6326808940975909    	0.5003600039007284    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7975951903807622    	0.7823028398325664    	0.6344100255657151    	0.5003785413024527    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.7995991983967943    	0.784359563347861    	0.6361628730301386    	0.5003982137960927    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8016032064128263    	0.7864187879674941    	0.6379398642659257    	0.5004190990399702    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8036072144288584    	0.7884805084979004    	0.6397414333941688    	0.5004412803677678    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8056112224448905    	0.7905447192889857    	0.6415680207833763    	0.5004648473817431    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8076152304609225    	0.7926114142455983    	0.6434200731104667    	0.5004898963715316    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8096192384769546    	0.7946805868322604    	0.6452980432474807    	0.5005165308055267    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8116232464929867    	0.7967522300573292    	0.6472023902822547    	0.5005448619741361    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8136272545090187    	0.7988263364750879    	0.6491335794204105    	0.5005750096168671    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8156312625250508    	0.8009028981907106    	0.651092081931915    	0.500607102518746    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8176352705410829    	0.8029819068626829    	0.6530783750942813    	0.5006412794004828    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8196392785571149    	0.8050633536829525    	0.6550929420269199    	0.5006776896186523    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.821643286573147    	0.8071472293900347    	0.6571362717008986    	0.5007164940195316    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8236472945891791    	0.8092335242781161    	0.659208858663536    	0.5007578659852772    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8256513026052111    	0.8113222281726495    	0.6613112030545757    	0.5008019923535184    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8276553106212432    	0.8134133304414104    	0.6634438102926137    	0.5008490745497636    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8296593186372753    	0.8155068199989196    	0.6656071910379092    	0.5008993299124972    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8316633266533073    	0.8176026853066571    	0.6678018608754076    	0.5009529928418519    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8336673346693394    	0.8197009143554437    	0.6700283401796333    	0.501010316335932    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8356713426853715    	0.8218014946794736    	0.67228715383916    	0.5010715736284026    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8376753507014035    	0.8239044133706204    	0.6745788309553351    	0.5011370596614577    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8396793587174356    	0.8260096570433765    	0.6769039046679944    	0.5012070931096492    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8416833667334677    	0.8281172118578928    	0.679262911647598    	0.5012820183335949    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8436873747494997    	0.8302270635227792    	0.6816563919989761    	0.5013622076769969    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8456913827655318    	0.8323391972917481    	0.6840848886124677    	0.5014480638106583    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8476953907815639    	0.8344535979506078    	0.6865489470337851    	0.5015400222632309    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8496993987975959    	0.8365702498323473    	0.6890491147759413    	0.5016385542686665    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.851703406813628    	0.8386891368313335    	0.6915859410641002    	0.5017441699077865    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8537074148296601    	0.8408102423680134    	0.6941599761748214    	0.5018574215019559    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8557114228456921    	0.84293354941431    	0.6967717709681606    	0.5019789072977079    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8577154308617242    	0.8450590405000802    	0.6994218763465825    	0.5021092754852651    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8597194388777563    	0.8471866977035095    	0.7021108425491974    	0.5022492285985036    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8617234468937883    	0.8493165026451894    	0.7048392185232845    	0.5023995283030978    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941446    
0.8637274549098204    	0.8514484365033684    	0.7076075511753164    	0.5025610006485836    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941447    
0.8657314629258525    	0.8535824800268691    	0.7104163846929952    	0.5027345418317979    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941448    
0.8677354709418845    	0.8557186135016552    	0.7132662597240959    	0.5029211244517309    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941451    
0.8697394789579166    	0.8578568167775004    	0.7161577125779053    	0.5031218043647998    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941457    
0.8717434869739487    	0.8599970692788008    	0.7190912742643066    	0.5033377281855076    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941492    
0.8737474949899807    	0.862139349987104    	0.7220674695689695    	0.5035701414940458    	0.499989135955007    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941558    
0.8757515030060128    	0.864283637444733    	0.7250868160555265    	0.5038203978210454    	0.49998913595500705    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.5007550915941669    
0.8777555110220449    	0.866429909769161    	0.7281498230392752    	0.5040899685102581    	0.49998913595500705    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427483    	-0.500755091594193    
0.8797595190380769    	0.8685781446635511    	0.7312569904535431    	0.5043804531692329    	0.49998913595500705    	-0.49999446727812746    	-0.499998989737189    	-0.49999969440427494    	-0.5007550915943033    
0.881763527054109    	0.870728319387277    	0.7344088077043718    	0.504693592123365    	0.49998913595500705    	-0.49999446727812746    	-0.499998989737189    	-0.4999996944042751    	-0.500755091594509    
0.883767535070141    	0.8728804107827256    	0.7376057524485617    	0.5050312789736854    	0.4999891359550071    	-0.49999446727812746    	-0.499998989737189    	-0.4999996944042756    	-0.500755091594853    
0.8857715430861731    	0.87503439529101    	0.7408482893466116    	0.5053955746414006    	0.49998913595500727    	-0.4999944672781274    	-0.499998989737189    	-0.4999996944042766    	-0.5007550915957224    
0.8877755511022052    	0.8771902489253249    	0.7441368686852579    	0.5057887229724887    	0.4999891359550074    	-0.49999446727812735    	-0.499998989737189    	-0.4999996944042795    	-0.5007550915986694    
0.8897795591182373    	0.8793479472862727    	0.7474719250105192    	0.5062131678732307    	0.49998913595500766    	-0.4999944672781272    	-0.4999989897371889    	-0.49999969440428604    	-0.5007550916040205    
0.8917835671342693    	0.881507465574303    	0.7508538756775239    	0.5066715719901461    	0.4999891359550081    	-0.49999446727812685    	-0.4999989897371889    	-0.4999996944043018    	-0.5007550916128279    
0.8937875751503014    	0.8836687785968432    	0.7542831193687999    	0.5071668371148984    	0.4999891359550092    	-0.49999446727812635    	-0.4999989897371889    	-0.49999969440434094    	-0.5007550916357227    
0.8957915831663334    	0.8858318607448937    	0.7577600344896113    	0.5077021267380561    	0.4999891359550111    	-0.4999944672781256    	-0.4999989897371888    	-0.49999969440442266    	-0.5007550917006135    
0.8977955911823655    	0.8879966860186983    	0.761284977569232    	0.508280890760866    	0.4999891359550141    	-0.49999446727812386    	-0.4999989897371886    	-0.4999996944046429    	-0.5007550918154168    
0.8997995991983976    	0.8901632280486184    	0.7648582815871368    	0.5089068926195613    	0.49998913595501854    	-0.49999446727812064    	-0.4999989897371883    	-0.4999996944050884    	-0.500755092001336    
0.9018036072144296    	0.8923314600586505    	0.7684802542640514    	0.5095842391222617    	0.4999891359550278    	-0.4999944672781154    	-0.4999989897371877    	-0.49999969440621217    	-0.5007550924800571    
0.9038076152304617    	0.8945013548949802    	0.7721511762473774    	0.5103174130740139    	0.49998913595504757    	-0.4999944672781075    	-0.4999989897371862    	-0.49999969440863745    	-0.5007550936517017    
0.9058116232464938    	0.8966728850354742    	0.775871299304995    	0.5111113093298814    	0.49998913595507927    	-0.4999944672780884    	-0.49999898973718365    	-0.4999996944139643    	-0.5007550956700688    
0.9078156312625258    	0.8988460225926156    	0.7796408444560357    	0.5119712743058151    	0.49998913595512734    	-0.499994467278055    	-0.4999989897371797    	-0.49999969442633324    	-0.5007550988833951    
0.9098196392785579    	0.9010207392980764    	0.7834600000702956    	0.5129031494344275    	0.49998913595520905    	-0.49999446727800195    	-0.4999989897371739    	-0.4999996944505627    	-0.5007551068566446    
0.91182364729459    	0.9031970065267565    	0.7873289198918617    	0.5139133187980249    	0.4999891359554144    	-0.49999446727791436    	-0.499998989737155    	-0.4999996945097206    	-0.5007551241036199    
0.913827655310622    	0.905374795318967    	0.7912477210781647    	0.5150087621359029    	0.49998913595575245    	-0.49999446727770785    	-0.49999898973712287    	-0.4999996946249982    	-0.5007551530034321    
0.9158316633266541    	0.9075540763418334    	0.7952164821918206    	0.5161971123007151    	0.499989135956274    	-0.49999446727736085    	-0.4999989897370722    	-0.49999969488245494    	-0.5007551981802998    
0.9178356713426862    	0.9097348199240574    	0.7992352411783027    	0.5174867186772855    	0.49998913595704025    	-0.4999944672768152    	-0.49999898973699636    	-0.4999996954107105    	-0.5007553039749606    
0.9198396793587182    	0.9119169960654939    	0.8033039933144287    	0.5188867173788789    	0.49998913595910205    	-0.49999446727579944    	-0.4999989897367906    	-0.4999996964181911    	-0.5007555098665805    
0.9218436873747503    	0.9141005744347585    	0.8074226891863155    	0.5204071081067716    	0.499989135962715    	-0.4999944672736138    	-0.4999989897363916    	-0.4999996984554971    	-0.5007558449492152    
0.9238476953907824    	0.9162855243630962    	0.8115912326476844    	0.5220588386629839    	0.49998913596838923    	-0.4999944672699989    	-0.49999898973575    	-0.4999997025553229    	-0.5007563584591473    
0.9258517034068144    	0.9184718148664827    	0.8158094787911355    	0.523853898174609    	0.4999891359768408    	-0.49999446726438    	-0.4999989897347781    	-0.49999971060968584    	-0.5007574753463608    
0.9278557114228465    	0.9206594146646959    	0.8200772319486195    	0.5258054194030392    	0.4999891359960017    	-0.49999446725269364    	-0.4999989897326552    	-0.4999997263113878    	-0.5007594591348579    
0.9298597194388786    	0.9228482921495902    	0.8243942437333549    	0.5279277912940489    	0.4999891360345103    	-0.4999944672296339    	-0.49999898972787193    	-0.4999997568892043    	-0.5007625886934415    
0.9318637274549106    	0.9250384154177222    	0.8287602111183058    	0.530236782848288    	0.49998913609616763    	-0.49999446719207036    	-0.4999989897200393    	-0.4999998159100763    	-0.5007672806710158    
0.9338677354709427    	0.9272297522833471    	0.833174774561241    	0.5327496789450746    	0.49998913618933744    	-0.4999944671343506    	-0.49999898970801665    	-0.49999992786964204    	-0.5007766444998706    
0.9358717434869748    	0.9294222702701096    	0.8376375162426748    	0.535485429778487    	0.4999891363400696    	-0.4999944670015812    	-0.4999989896875281    	-0.5000001385053059    	-0.5007920056547557    
0.9378757515030068    	0.9316159366147577    	0.8421479583575705    	0.5384648151150198    	0.4999891366365404    	-0.4999944667601605    	-0.49999898963353895    	-0.5000005303757913    	-0.5008154371497341    
0.9398797595190389    	0.9338107182864935    	0.846705561501005    	0.5417106235002028    	0.49998913712771337    	-0.49999446637266104    	-0.49999898954372246    	-0.5000012497020722    	-0.5008497133418267    
0.941883767535071    	0.9360065820025438    	0.8513097231563886    	0.5452478493584749    	0.4999891379270676    	-0.49999446578185686    	-0.4999989894042209    	-0.5000025543894229    	-0.5009119348502323    
0.943887775551103    	0.9382034942044537    	0.8559597763828377    	0.5491039080465719    	0.49998913937530987    	-0.4999944646917508    	-0.49999898919824753    	-0.5000048912712126    	-0.501007165683314    
0.9458917835671351    	0.9404014210875998    	0.8606549885819805    	0.5533088705611593    	0.49998914185728177    	-0.4999944628308302    	-0.4999989888085144    	-0.5000090235492598    	-0.5011471912329525    
0.9478957915831672    	0.9426003286170105    	0.8653945604161171    	0.5578957187793642    	0.4999891462797971    	-0.4999944595790856    	-0.4999989881400468    	-0.5000162370772636    	-0.5013491057916967    
0.9498997995991992    	0.9448001825141583    	0.8701776249019417    	0.562900621983674    	0.4999891541459816    	-0.4999944538050705    	-0.4999989870601369    	-0.500028669147644    	-0.5016735163826105    
0.9519038076152313    	0.9470009482700419    	0.8750032467652212    	0.56836323487789    	0.49998916813079447    	-0.49999444337337606    	-0.4999989851693736    	-0.500049818115239    	-0.502144608298236    
0.9539078156312634    	0.9492025911611899    	0.8798704218949003    	0.5743270163789886    	0.49998919293893496    	-0.4999944249513663    	-0.4999989820032737    	-0.5000853292540625    	-0.50280986312228    
0.9559118236472954    	0.9514050762616114    	0.884778077179018    	0.5808395672533295    	0.4999892371321724    	-0.49999439212749497    	-0.49999897660518705    	-0.500144177091938    	-0.5037388624609602    
0.9579158316633275    	0.9536083684280011    	0.8897250703816926    	0.5879529823265057    	0.49998931592654433    	-0.4999943335280287    	-0.4999989677946536    	-0.5002404190855744    	-0.5050856119617192    
0.9599198396793596    	0.955812432325142    	0.8947101903003681    	0.5957242099866107    	0.499989455738107    	-0.49999422925712866    	-0.49999895388665827    	-0.5003957424323696    	-0.5069396505038636    
0.9619238476953916    	0.9580172324436366    	0.8997321572401779    	0.6042154065886717    	0.4999897039636199    	-0.49999404432805394    	-0.4999989327203779    	-0.500643094956132    	-0.5094433132263229    
0.9639278557114237    	0.9602227330837916    	0.9047896237598806    	0.6134942660884853    	0.49999014398800734    	-0.49999371673776466    	-0.499998903062682    	-0.5010317597777503    	-0.5127830799771529    
0.9659318637274558    	0.9624288983763062    	0.90988117566379    	0.6236342941592119    	0.499990921726276    	-0.4999931386758926    	-0.4999988678615173    	-0.5016343005888724    	-0.5172285461843403    
0.9679358717434878    	0.9646356922947926    	0.9150053332595071    	0.6347149803784048    	0.4999922934192759    	-0.4999921231422111    	-0.4999988445083132    	-0.5025558597944152    	-0.523017885126621    
0.9699398797595199    	0.9668430786645972    	0.9201605529086195    	0.6468217960320632    	0.4999947053248192    	-0.49999034700442196    	-0.4999988874479518    	-0.5039463223631778    	-0.5304567940637368    
0.971943887775552    	0.9690510211567531    	0.9253452288757265    	0.6600459179879187    	0.4999989307717434    	-0.4999872588890297    	-0.49999914652671706    	-0.5060158331006185    	-0.5398518998182913    
0.973947895791584    	0.9712594833088649    	0.9305576954666662    	0.6744835270670172    	0.5000063027627951    	-0.49998192721252166    	-0.4999999963660174    	-0.509054055291934    	-0.5514892951159482    
0.9759519038076161    	0.9734684285432506    	0.9357962294494852    	0.6902344727387608    	0.5000191036946982    	-0.49997279787836424    	-0.5000023326958772    	-0.5134533293296945    	-0.5657927585640138    
0.9779559118236482    	0.9756778201511804    	0.9410590527572513    	0.7074000260360036    	0.5000412053239512    	-0.49995732519698527    	-0.5000082234707086    	-0.5197354595851613    	-0.5831848659884746    
0.9799599198396802    	0.9778876213177986    	0.9463443354699882    	0.726079359263779    	0.5000791078102443    	-0.4999314356857803    	-0.500022334176356    	-0.5285810937410775    	-0.6038826378119987    
0.9819639278557123    	0.9800977951316372    	0.9516501990667915    	0.7463643288253416    	0.5001435819862398    	-0.4998888223984122    	-0.5000550045354591    	-0.5408592721624718    	-0.6279680309829033    
0.9839679358717444    	0.982308304591353    	0.9569747199349303    	0.7683321239644709    	0.5002521754728676    	-0.49982019074240097    	-0.5001288281717426    	-0.5576521391889606    	-0.6558399463148843    
0.9859719438877764    	0.98451911260733    	0.9623159331213849    	0.7920354510206504    	0.5004328535170626    	-0.4997129260218786    	-0.5002926366801417    	-0.5802649387962834    	-0.6877237024703738    
0.9879759519038085    	0.986730182018585    	0.9676718363111516    	0.8174902425380642    	0.5007289042956194    	-0.4995524981963384    	-0.5006510639865598    	-0.6102025097279697    	-0.7234321595655493    
0.9899799599198406    	0.988941475606947    	0.9730403940142668    	0.8446615087677417    	0.5012048872219923    	-0.4993288436447969    	-0.5014272523808072    	-0.6490785318759792    	-0.7626722742547869    
0.9919839679358726    	0.9911529560908573    	0.9784195419405783    	0.8734489181543335    	0.5019535665598869    	-0.4990551115242658    	-0.5030995288657262    	-0.6984036627635131    	-0.8053210924170526    
0.9939879759519047    	0.99336458614484    	0.9838071915391731    	0.9036748665889923    	0.5031108388489565    	-0.4988163114519512    	-0.5067341891557954    	-0.7591868516646643    	-0.850960543868459    
0.9959919839679368    	0.9955763284095174    	0.989201234679047    	0.9350787337204726    	0.5049435169546215    	-0.4989121241916134    	-0.5151100493047097    	-0.8313248712702331    	-0.8991157919770655    
0.9979959919839688    	0.9977881454974077    	0.9945995484412946    	0.9673210752284077    	0.5086536950475815    	-0.5006918269813441    	-0.5403085324974979    	-0.9129248933490886    	-0.9490999875966858    
1.0000000000000009    	1.    	1.    	1.    	1.    	-1.    	-1.    	-1.    	-1.    


==> plot-data/repsi-plots/mu1.dat <==
# mu=1.    , energies= -0.3773903334124711    , -0.3736537954578922    , -0.3396852685980838    , -1.00d-2, 1.00d-2, 0.1    , 1.    , 7.    
uot	e0	e1	e2	e3	e4	e5	e6	e7	
0.    	0.    	0.    	0.    	0.    	0.    	0.    	0.    	0.    
2.004008016032064000e-3	2.028205763058359100e-3	2.2693690109366546000e-3	3.1002331426828184000e-3	0.1395181536397627    	-0.7732005309887772    	-0.10144650706884911    	-1.459835693650451700e-2	-9.638313697145462000e-3
4.008016032064128000e-3	4.056407598795766500e-3	4.53868145341181030e-3	6.199986259839390000e-3	0.20245097873748658    	-1.1090029082533917    	-0.20071814324921133    	-2.91862465522158600e-2	-1.92735953945060700e-2
6.0120240480961920000e-3	6.084601554784673000e-3	6.807880595665717000e-3	9.298779968658042000e-3	0.23178646706636052    	-1.2588432516509924    	-0.29589618855575145    	-4.375323425083984500e-2	-2.89027598876487500e-2
8.016032064128256000e-3	8.112783663376102000e-3	9.076909825059444000e-3	1.23961363172975600e-2	0.24827650686671712    	-1.3386005071821339    	-0.38550318614011125    	-5.82889504058894500e-2	-3.85227661802071900e-2
1.00200400801603200e-2	1.014094997854952700e-2	1.134571266342311600e-2	1.549157932572870200e-2	0.2588879265283687    	-1.38646511405971    	-0.4685801576778975    	-7.27831228325941300e-2	-4.81305765133514800e-2
1.202404809619238300e-2	1.21690965592806100e-2	1.36142326819159410e-2	1.858463571459174000e-2	0.2663804810484049    	-1.4174539821957306    	-0.5446630836925664    	-8.72256082489078900e-2	-5.77231613870159500e-2
1.402805611222445000e-2	1.419721946794340300e-2	1.588241354815193600e-2	2.167483555432219200e-2	0.27203406029417676    	-1.438506703038819    	-0.6136943029991963    	-0.10160642232684504    	-6.72975042942121600e-2
1.60320641282565120e-2	1.62253147699791600e-2	1.81501990634167280e-2	2.476171300136865100e-2	0.2765166927501358    	-1.4532381655929565    	-0.675909400020331    	-0.11591576747010046    	-7.68506051074372600e-2
1.803607214428857300e-2	1.825337853565979500e-2	2.04175331881284100e-2	2.784480678807307300e-2	0.2802093052897781    	-1.4637071622746425    	-0.7317294548930531    	-0.13014406311238683    	-8.63794823325290600e-2
2.004008016032063400e-2	2.028140684250826000e-2	2.268436005761032500e-2	3.092366096000795000e-2	0.28334438317154553    	-1.4711691984204611    	-0.7816738369017101    	-0.14428196999400963    	-9.58811753430838800e-2
2.2044088176352700e-2	2.230939576925777500e-2	2.495062400548383000e-2	3.39978253965948800e-2	0.2860716240189627    	-1.476432248925482    	-0.8262973155608441    	-0.15832041453345722    	-0.10535274688897188    
2.404809619238476300e-2	2.433734140867372400e-2	2.721626957474167500e-2	3.70668564373950800e-2	0.28849167666761216    	-1.4800393359252624    	-0.8661489130647169    	-0.17225061143189277    	-0.11479128692728928    
2.605210420841682600e-2	2.63652398516936800e-2	2.94812415532133200e-2	4.01303173627214240e-2	0.2906746626358519    	-1.4823686686263202    	-0.9017475702503847    	-0.1860640845734887    	-0.12419391186940118    
2.805611222444888700e-2	2.839308720687433000e-2	3.174548496811357000e-2	4.31877789438765700e-2	0.29267091132441286    	-1.4836916444461816    	-0.9335696322992899    	-0.19975268523942524    	-0.13355776971552885    
3.00601202404809500e-2	3.042087958477623400e-2	3.40089451348740900e-2	4.62388200688981100e-2	0.294517470684646    	-1.4842080081460045    	-0.9620440482079554    	-0.21330860798850712    	-0.14288004203625065    
3.206412825651301400e-2	3.244861311155461400e-2	3.6271567670767500e-2	4.92830281991056830e-2	0.29624221035027126    	-1.4840680007549973    	-0.9875522585899194    	-0.22672440464527296    	-0.1521579432300996    
3.40681362725450800e-2	3.447628391994480600e-2	3.853329850937934300e-2	5.2319999700509500e-2	0.2978664945033807    	-1.4833867812946693    	-1.010430724779332    	-0.23999299625946596    	-0.16138872876134278    
3.60721442885771460e-2	3.65038881565563700e-2	4.079408393009663600e-2	5.534934030939243000e-2	0.299406972770673    	-1.4822540908394612    	-1.0309747560180529    	-0.2531076826926864    	-0.17056969273392933    
3.807615230460921000e-2	3.85314219777850240e-2	4.305387055895459000e-2	5.83706655656591400e-2	0.30087681132568117    	-1.4807408919210705    	-1.049442820168162    	-0.26606214996259697    	-0.1796981706788249    
4.00801603206412800e-2	4.055888155376359000e-2	4.53126054123839160e-2	6.1383601192308300e-2	0.3022865576239267    	-1.4789040319412345    	-1.0660608630443698    	-0.27885047552171177    	-0.1887715440205804    
4.20841683366733440e-2	4.258626306676844000e-2	4.757023589436721300e-2	6.4387783436601700e-2	0.30364475997043716    	-1.476789584483772    	-1.0810263871769301    	-0.29146713151194453    	-0.19778723891225797    
4.40881763527054100e-2	4.46135627132745900e-2	4.98267098195148700e-2	6.7382859368666700e-2	0.3049584192358007    	-1.4744352845684219    	-1.094512158758351    	-0.30390698602002897    	-0.2067427303799347    
4.60921843687374770e-2	4.66407767042811500e-2	5.20819754521308500e-2	7.03684871437553400e-2	0.306233323514351    	-1.4718723323994332    	-1.1066695057556437    	-0.31616530252866876    	-0.21563555014777178    
4.809619238476954000e-2	4.866790126519276000e-2	5.433598147977202000e-2	7.33443362453187800e-2	0.3074742996356398    	-1.4691267490499669    	-1.1176312089433924    	-0.32823773749152557    	-0.22446327108182984    
5.01002004008016100e-2	5.06949326386477700e-2	5.6588677084012900e-2	7.63100877023904100e-2	0.3086854044063938    	-1.466220408174145    	-1.1275140118392832    	-0.3401203363478235    	-0.23322351272499622    
5.21042084168336700e-2	5.27218670816601100e-2	5.88400119139058900e-2	7.92654342831214400e-2	0.30987007217327245    	-1.4631718306980055    	-1.136420786659442    	-0.35180952800531207    	-0.24191397065394818    
5.410821643286574000e-2	5.474870087479864000e-2	6.108993612350475000e-2	8.2210080646591400e-2	0.3110312296198128    	-1.459996803707392    	-1.1444423964182018    	-0.3633021179244349    	-0.25053237467031836    
5.61122244488978100e-2	5.67754303098713800e-2	6.33384003879179600e-2	8.51437434631405900e-2	0.31217138608564493    	-1.4567088671776331    	-1.1516592923525262    	-0.37459527998501047    	-0.2590765253879326    
5.811623246492987000e-2	5.88020516952039900e-2	6.55853559073511600e-2	8.80661515071818900e-2	0.31329270526962516    	-1.4533197002446594    	-1.1581428831826792    	-0.38568654722129575    	-0.2675442838832586    
6.01202404809619400e-2	6.08285613572885600e-2	6.78307544396108600e-2	9.09770457229356300e-2	0.3143970626403984    	-1.4498394312682024    	-1.1639567087942082    	-0.39657380156815303    	-0.27593357040796535    
6.21242484969940100e-2	6.28549556541002800e-2	7.00745482971607300e-2	9.38761792629698600e-2	0.31548609176593995    	-1.4462768867139533    	-1.1691574468937354    	-0.4072552627785114    	-0.28424236770306543    
6.41282565130260700e-2	6.48812309482433800e-2	7.2316690378562100e-2	9.67633174986396900e-2	0.3165612219678292    	-1.4426397944779985    	-1.1737957774487282    	-0.4177294766170739    	-0.29246872523354805    
6.61322645290581400e-2	6.69073836305038100e-2	7.45571341715806100e-2	9.9638238007233700e-2	0.3176237092666647    	-1.4389349502023767    	-1.177917126084724    	-0.4279953024565766    	-0.3006107502334096    
6.8136272545090200e-2	6.89334101165335300e-2	7.6795833766614300e-2	0.10250073052816051    	0.3186746616736621    	-1.4351683541095803    	-1.1815623043292212    	-0.43805190043284825    	-0.3086666198782441    
7.01402805611222700e-2	7.09593068407594500e-2	7.90327438820081600e-2	0.105350596899298    	0.319715060285886    	-1.431345324614396    	-1.1847680628671935    	-0.4478987181966639    	-0.316634574263909    
7.21442885771543400e-2	7.29850702605508300e-2	8.12678198543899100e-2	0.10818765097068288    	0.32074577689234596    	-1.4274705929370286    	-1.1875675694901753    	-0.45753547743684375    	-0.3245129203835003    
7.4148296593186400e-2	7.50106968583923600e-2	8.35010176776226600e-2	0.11101171849633834    	0.321767588664024    	-1.4235483824810047    	-1.189990823155973    	-0.4669621602417443    	-0.33230003387540197    
7.61523046092184700e-2	7.70361831417667300e-2	8.57322939925235700e-2	0.11382263700568233    	0.3227811905717248    	-1.4195824756520152    	-1.1920650145238154    	-0.47617899539328523    	-0.3399943579854743    
7.81563126252505300e-2	7.90615256383870200e-2	8.79616061075328100e-2	0.11662025565587773    	0.3237872058809597    	-1.4155762704429462    	-1.1938148392420491    	-0.48518644472430894    	-0.3475944050426796    
8.0160320641282600e-2	8.10867209048158800e-2	9.01889120136718500e-2	0.11940443506652589    	0.32478619507803025    	-1.411532828514428    	-1.1952627716487738    	-0.4939851895129525    	-0.35509875745604047    
8.21643286573146700e-2	8.3111765521939210e-2	9.24141703795854100e-2	0.12217504713738729    	0.32577866349464923    	-1.407454916247677    	-1.1964293040031204    	-0.5025761168524385    	-0.3625060675260992    
8.41683366733467300e-2	8.51366560964200800e-2	9.46373405833877300e-2	0.12493197485291063    	0.32676506784260934    	-1.4033450401563892    	-1.1973331562710017    	-0.5109603067108793    	-0.3698150564032059    
8.6172344689378800e-2	8.71613892615786600e-2	9.6858382698744690e-2	0.12767511207016105    	0.3277458218397104    	-1.3992054771522342    	-1.1979914604043607    	-0.5191390188874069    	-0.37702451743538345    
8.81763527054108700e-2	8.91859616799752100e-2	9.9077257522236200e-2	0.13040436329570293    	0.3287213010689221    	-1.3950383003846938    	-1.1984199226232726    	-0.5271136801848677    	-0.38413331164762954    
9.01803607214429300e-2	9.12103700417990600e-2	0.10129392657349204    	0.13311964345102772    	0.32969184717785394    	-1.3908454022917918    	-1.198632966572199    	-0.5348858724680662    	-0.3911403725179336    
9.218436873747500e-2	9.3234611063821300e-2	0.10350835209733288    	0.13582087762763476    	0.3306577715689178    	-1.3866285142565615    	-1.1986438599220084    	-0.5424573206895579    	-0.3980447018730083    
9.41883767535070600e-2	9.52586814919922400e-2	0.10572049708879801    	0.13850800083318354    	0.33161935861245434    	-1.3823892238140183    	-1.1984648265367452    	-0.5498298809216035    	-0.4048453727943854    
9.61923847695391300e-2	9.72825781019244400e-2	0.10793032527422301    	0.14118095772985878    	0.33257686838987083    	-1.3781289897036155    	-1.1981071460781942    	-0.5570055299027812    	-0.4115415274934522    
9.8196392785571200e-2	9.93062977070438900e-2	0.11013780114540353    	0.1438397023660598    	0.33353053916797987    	-1.3738491551358747    	-1.1975812425936123    	-0.5639863539942753    	-0.41813237813001364    
0.10020040080160326    	0.1013298371411014    	0.11234288994495749    	0.14648419790237768    	0.33448058957809634    	-1.3695509594160595    	-1.196896763484927    	-0.5707745394864054    	-0.42461720607220704    
0.10220440881763533    	0.10335319327227986    	0.1145455576773484    	0.1491144163335133    	0.3354272205216367    	-1.3652355481998584    	-1.1960626499938252    	-0.577372362697177    	-0.4309953611880154    
0.1042084168336674    	0.10537636300012812    	0.11674577112261508    	0.1517303382058429    	0.336370616847987    	-1.360903982605802    	-1.1950872002663546    	-0.5837821805379032    	-0.4372662623583846    
0.10621242484969946    	0.1073993432596522    	0.11894349782144908    	0.15433195233281938    	0.33731094885956925    	-1.3565572472453085    	-1.1939781261258788    	-0.5900064217532617    	-0.44342939499502637    
0.10821643286573153    	0.10942213101876636    	0.12113870610374558    	0.1569192555082112    	0.3382483736436299    	-1.3521962574043978    	-1.192742603697986    	-0.5960475787355214    	-0.4494843129213377    
0.1102204408817636    	0.11144472327484131    	0.123331365069392    	0.15949225221940247    	0.33918303625691554    	-1.3478218653989429    	-1.1913873187980668    	-0.6019081997070683    	-0.4554306347261307    
0.11222444889779566    	0.11346711706093245    	0.12552144460547493    	0.16205095436046071    	0.34011507078920655    	-1.343434866291869    	-1.1899185083742219    	-0.6075908812712516    	-0.4612680458916346    
0.11422845691382773    	0.11548930944446388    	0.12770891538665302    	0.16459538094644507    	0.34104460131081943    	-1.3390360029513606    	-1.188341997513134    	-0.6130982614025311    	-0.4669962954286632    
0.1162324649298598    	0.11751129752805944    	0.12989374886696634    	0.16712555782602673    	0.3419717427245529    	-1.3346259706116415    	-1.1866632329816962    	-0.618433012896808    	-0.47261519683938363    
0.11823647294589186    	0.11953307844941316    	0.13207591730126    	0.1696415173991161    	0.3428966015308533    	-1.330205421022503    	-1.18488731351399    	-0.6235978372511015    	-0.478124626103161    
0.12024048096192393    	0.12155464938229557    	0.13425539372174697    	0.1721432983372611    	0.34381927651885363    	-1.3257749661570253    	-1.1830190174071304    	-0.6285954589351977    	-0.48352452094518744    
0.12224448897795599    	0.12357600753695241    	0.13643215196281186    	0.17463094529991752    	0.3447398593869263    	-1.3213351814717877    	-1.181062827398927    	-0.6334286200355022    	-0.48881488017462493    
0.12424849699398806    	0.12559715015872988    	0.13860616664602743    	0.1771045086703505    	0.34565843530505463    	-1.3168866088665443    	-1.1790229534244263    	-0.6381000752641403    	-0.49399576165651893    
0.1262525050100201    	0.12761807452893512    	0.14077741318123713    	0.17956404427755285    	0.34657508342564985    	-1.3124297594150331    	-1.176903353215325    	-0.6426125873256269    	-0.4990672824792507    
0.12825651302605218    	0.12963877797000717    	0.14294586777767326    	0.18200961313321565    	0.34748987734062575    	-1.307965115852291    	-1.1747077511762605    	-0.6469689226260172    	-0.5040296161267738    
0.13026052104208424    	0.13165925784106236    	0.14511150742359538    	0.18444128118328473    	0.34840288550468457    	-1.3034931348043588    	-1.172439655511458    	-0.6511718473047949    	-0.5088829930310222    
0.1322645290581163    	0.13367951153984003    	0.14727430990749102    	0.1868591190241937    	0.34931417162370015    	-1.2990142487914318    	-1.1701023739682246    	-0.6552241235708651    	-0.5136276974571162    
0.13426853707414838    	0.13569953649814345    	0.14943425379821534    	0.1892632016927018    	0.3502237950016398    	-1.294528868051661    	-1.1676990281545852    	-0.6591285063313346    	-0.5182640678891276    
0.13627254509018044    	0.13771933019191487    	0.15159131845146165    	0.19165360838014306    	0.3511318108539764    	-1.2900373822148097    	-1.1652325667297379    	-0.6628877400796285    	-0.5227924944021092    
0.1382765531062125    	0.13973889013580404    	0.15374548401001956    	0.19403042223273767    	0.3520382705981559    	-1.2855401618331996    	-1.162705777430183    	-0.666504556069555    	-0.527213417958681    
0.14028056112224457    	0.1417582138841457    	0.15589673138917645    	0.19639373008990302    	0.3529432221150476    	-1.2810375597709738    	-1.1601212981739926    	-0.6699816697191121    	-0.5315273289011231    
0.14228456913827664    	0.1437772990306573    	0.15804504229147814    	0.19874362227469525    	0.3538467100004785    	-1.276529912470867    	-1.1574816272076516    	-0.6733217782471691    	-0.5357347652346572    
0.1442885771543087    	0.14579614320789097    	0.16019039918469122    	0.20108019238018074    	0.35474877579246794    	-1.2720175411123846    	-1.1547891324944304    	-0.6765275585273901    	-0.5398363117415055    
0.14629258517034077    	0.14781474409288775    	0.1623327853130741    	0.20340353702775457    	0.35564945817622634    	-1.2675007526748021    	-1.1520460603135425    	-0.6796016651456578    	-0.5438325977885285    
0.14829659318637284    	0.14983309940282719    	0.16447218468653166    	0.20571375570768383    	0.3565487931734159    	-1.262979840911945    	-1.1492545432291275    	-0.6825467286482081    	-0.5477242966523214    
0.1503006012024049    	0.1518512068967684    	0.16660858207311688    	0.2080109505263215    	0.3574468143168671    	-1.2584550872450984    	-1.146416607377207    	-0.6853653539679344    	-0.551512123199899    
0.15230460921843697    	0.15386906437327585    	0.16874196300593908    	0.21029522606513648    	0.3583435528148768    	-1.253926761581731    	-1.1435341792857872    	-0.6880601190168643    	-0.555196833144512    
0.15430861723446904    	0.15588666967545944    	0.1708723137621193    	0.21256668915207233    	0.35923903769929144    	-1.249395123067737    	-1.1406090922068017    	-0.6906335734334692    	-0.5587792209079654    
0.1563126252505011    	0.1579040206895001    	0.17299962137480632    	0.21482544870918655    	0.3601332959665305    	-1.2448604207794625    	-1.137643091858285    	-0.6930882374740956    	-0.5622601185061925    
0.15831663326653317    	0.15992111534428766    	0.17512387361531764    	0.21707161557435337    	0.3610263527061941    	-1.240322894360522    	-1.1346378417284302    	-0.6954266010383182    	-0.5656403938313117    
0.16032064128256523    	0.16193795161146185    	0.17724505899130022    	0.219305302315651    	0.36191823122070926    	-1.2357827746078918    	-1.1315949280691073    	-0.6976511228185206    	-0.5689209491293306    
0.1623246492985973    	0.16395452750344938    	0.1793631667454701    	0.22152662311123458    	0.36280895313630873    	-1.2312402840116632    	-1.1285158645599882    	-0.6997642295645017    	-0.5721027195724145    
0.16432865731462937    	0.16597084108101587    	0.18147818683917571    	0.22373569354397088    	0.3636985385081186    	-1.2266956372443214    	-1.1254020966100844    	-0.7017683154544347    	-0.575186671598188    
0.16633266533066143    	0.1679868904476304    	0.1835901099591944    	0.22593263050789797    	0.3645870059156138    	-1.222149041630209    	-1.1222550053257103    	-0.7036657415650229    	-0.5781738014969932    
0.1683366733466935    	0.17000267375142214    	0.1856989274992907    	0.2281175520207401    	0.3654743725533127    	-1.2176006975420197    	-1.1190759112036217    	-0.7054588354281819    	-0.5810651338442441    
0.17034068136272557    	0.17201818918223838    	0.18780463156106114    	0.23029057712144158    	0.3663606543152785    	-1.213050798897664    	-1.1158660775846667    	-0.7071498906765562    	-0.5838617199624231    
0.17234468937875763    	0.17403343497645163    	0.18990721494550777    	0.23245182572723783    	0.36724586587401364    	-1.2084995333701345    	-1.1126267138760477    	-0.7087411667631534    	-0.5865646365451175    
0.1743486973947897    	0.1760484094172004    	0.1920066711415655    	0.23460141850209096    	0.36813002075426543    	-1.2039470828405399    	-1.1093589785488747    	-0.7102348887504731    	-0.5891749839741711    
0.17635270541082176    	0.1780631108322286    	0.19410299432754646    	0.23673947676790794    	0.3690131314026519    	-1.1993936236359566    	-1.1060639819290734    	-0.7116332471645606    	-0.5916938851964922    
0.17835671342685383    	0.18007753759466213    	0.1961961793530655    	0.23886612234848809    	0.36989520925280495    	-1.1948393268028459    	-1.1027427888034333    	-0.7129383979078232    	-0.5941224838972716    
0.1803607214428859    	0.18209168811930918    	0.1982862217418302    	0.24098147751165697    	0.37077626478602754    	-1.1902843584314238    	-1.099396420856814    	-0.7141524622254539    	-0.5964619429438066    
0.18236472945891796    	0.18410556087269703    	0.20037311767726385    	0.24308566482389282    	0.3716563075891931    	-1.1857288798576915    	-1.0960258589508869    	-0.7152775267206414    	-0.5987134435246859    
0.18436873747495003    	0.18611915436569632    	0.2024568639955964    	0.2451788070870108    	0.3725353464085908    	-1.181173047893649    	-1.092632045254145    	-0.7163156434140693    	-0.6008781839561973    
0.1863727454909821    	0.18813246715578574    	0.20453745818192334    	0.2472610272282589    	0.37341338919849504    	-1.1766170150788418    	-1.0892158852343967    	-0.7172688298439817    	-0.6029573764812257    
0.18837675350701416    	0.1901454978448399    	0.20661489835546193    	0.24933244821402945    	0.37429044317772775    	-1.1720609298166493    	-1.0857782495248505    	-0.7181390692059167    	-0.6049522473339599    
0.19038076152304623    	0.19215824508171683    	0.20868918326885658    	0.25139319298632834    	0.37516651486329616    	-1.1675049365697754    	-1.0823199756728807    	-0.7189283105316455    	-0.6068640376994716    
0.1923847695390783    	0.19417070756460772    	0.21076031229401335    	0.25344338435096686    	0.37604161013047305    	-1.1629491760558253    	-1.0788418697801316    	-0.7196384688582498    	-0.6086939969533047    
0.19438877755511036    	0.19618288403778503    	0.2128282854165233    	0.25548314494532753    	0.3769157342363696    	-1.1583937853477657    	-1.075344708041773    	-0.7202714254473039    	-0.6104433848881059    
0.19639278557114243    	0.19819477329288632    	0.21489310322781655    	0.2575125971312367    	0.37778889186756204    	-1.1538388980516021    	-1.071829238188896    	-0.7208290281023116    	-0.6121134719028426    
0.1983967935871745    	0.20020637416438933    	0.21695476691361004    	0.2595318629600837    	0.3786610871751075    	-1.1492846444369722    	-1.068296180844156    	-0.7213130912953419    	-0.6137055348702194    
0.20040080160320656    	0.2022176855399572    	0.2190132782498061    	0.26154106409252664    	0.37953232380177937    	-1.1447311515365128    	-1.0647462307959978    	-0.7217253966442846    	-0.6152208556981202    
0.20240480961923862    	0.20422870635302157    	0.22106863958944903    	0.26354032174663244    	0.38040260492958267    	-1.1401785432838196    	-1.0611800581967181    	-0.7220676930892974    	-0.6166607224742173    
0.2044088176352707    	0.20623943558491745    	0.22312085385749864    	0.26552975665450573    	0.3812719332960992    	-1.1356269406026784    	-1.057598309689172    	-0.7223416972572674    	-0.6180264288837289    
0.20641282565130276    	0.20824987226312858    	0.22516992454057555    	0.26750948898697874    	0.3821403112384972    	-1.1310764614969475    	-1.0540016094669957    	-0.7225490937985803    	-0.6193192685084001    
0.20841683366733482    	0.21026001546212753    	0.22721585567779046    	0.2694796383388212    	0.3830077407108383    	-1.1265272211597432    	-1.0503905602729806    	-0.7226915356948639    	-0.6205405372413494    
0.2104208416833669    	0.21226986430764505    	0.2292586518538769    	0.27144032365413695    	0.38387422331979926    	-1.1219793320354068    	-1.0467657443397336    	-0.7227706446360216    	-0.6216915350192077    
0.21242484969939895    	0.2142794179722638    	0.23129831818808455    	0.2733916632109833    	0.38473976034454654    	-1.1174329039003124    	-1.043127724276329    	-0.7227880113847893    	-0.6227735575468357    
0.21442885771543102    	0.21628867567692908    	0.23333486032759682    	0.2753337745658765    	0.3856043527623704    	-1.112888043946158    	-1.0394770439043957    	-0.7227451961114244    	-0.6237878999509744    
0.2164328657314631    	0.21829763668648455    	0.23536828443735192    	0.27726677452668474    	0.38646800127596814    	-1.1083448568258305    	-1.0358142290469305    	-0.7226437288157819    	-0.6247358570349236    
0.21843687374749515    	0.2203063003187776    	0.2373985971916562    	0.27919077912469453    	0.3873307063283485    	-1.1038034447211258    	-1.0321397882608132    	-0.7224851096698689    	-0.6256187197990931    
0.22044088176352722    	0.22231466593898305    	0.23942580576573588    	0.2811059035684859    	0.38819246813392927    	-1.0992639074062565    	-1.0284542135633028    	-0.7222708094128647    	-0.6264377734593402    
0.22244488977955928    	0.2243227329605113    	0.2414499178264755    	0.2830122622396732    	0.38905328668964745    	-1.0947263422818805    	-1.0247579810544163    	-0.7220022697358027    	-0.6271942994812162    
0.22444889779559135    	0.22633050084394632    	0.24347094152416457    	0.28490996864479634    	0.3899131618030279    	-1.0901908444348323    	-1.0210515516537573    	-0.7216809036582239    	-0.6278895759012723    
0.22645290581162342    	0.22833796909627832    	0.24548888548349426    	0.28679913541254687    	0.39077209310440897    	-1.0856575066786753    	-1.0173353715773497    	-0.7213080959239195    	-0.628524870519795    
0.22845691382765548    	0.2303451372768655    	0.2475037587952379    	0.2886798742582037    	0.3916300800693185    	-1.081126419587926    	-1.013609872918026    	-0.7208852033864261    	-0.6291014444907959    
0.23046092184368755    	0.2323520049920221    	0.24951557100733443    	0.2905522959734195    	0.39248712203396535    	-1.0765976715439063    	-1.0098754742525504    	-0.7204135553940548    	-0.6296205549968904    
0.23246492985971962    	0.23435857189663648    	0.2515243321156796    	0.29241651040941835    	0.39334321821013446    	-1.072071348762346    	-1.0061325810292834    	-0.7198944541841231    	-0.6300834460466704    
0.23446893787575168    	0.2363648376905188    	0.2535300525559319    	0.294272626453936    	0.39419836770586053    	-1.067547535324223    	-1.0023815861131522    	-0.7193291752649738    	-0.6304913530581587    
0.23647294589178375    	0.23837080212486594    	0.25553274319800123    	0.2961207520319551    	0.39505256953400825    	-1.0630263132111177    	-0.9986228702642184    	-0.7187189678052397    	-0.6308455033736887    
0.23847695390781581    	0.24037646499938645    	0.25753241533187043    	0.29796099407859916    	0.3959058226336235    	-1.0585077623243753    	-0.9948568025137872    	-0.7180650550140947    	-0.6311471136018046    
0.24048096192384788    	0.24238182616165987    	0.2595290806616507    	0.29979345854395967    	0.3967581258778746    	-1.0539919605119217    	-0.9910837405924653    	-0.7173686345282176    	-0.631397387048981    
0.24248496993987995    	0.24438688550680268    	0.2615227512980943    	0.30161825037289336    	0.397609478092418    	-1.0494789835951748    	-0.9873040313527505    	-0.7166308787880977    	-0.631597516469344    
0.244488977955912    	0.24639164297536334    	0.2635134397558334    	0.30343547350554967    	0.3984598780646963    	-1.0449689053830193    	-0.9835180110662612    	-0.7158529354154445    	-0.6317486850094299    
0.24649298597194408    	0.24839609856038802    	0.265501158930678    	0.3052452308694684    	0.3993093245580645    	-1.040461797694982    	-0.9797260058188694    	-0.7150359275949951    	-0.6318520593639143    
0.24849699398797614    	0.25040025230145635    	0.26748592210159383    	0.30704762437175465    	0.400157816323804    	-1.0359577303801557    	-0.9759283318435013    	-0.7141809544374567    	-0.6319087938186454    
0.2505010020040082    	0.2524041042862941    	0.2694677429245702    	0.3088427549035953    	0.40100535211018984    	-1.0314567713294271    	-0.972125295806164    	-0.713289091356681    	-0.6319200325447488    
0.2525050100200403    	0.25440765464781095    	0.27144663542370134    	0.3106307223280236    	0.4018519306773878    	-1.0269589864912383    	-0.9683171951360338    	-0.7123613904340211    	-0.6318869023111416    
0.25450901803607234    	0.2564109035683215    	0.27342261397212303    	0.31241162548921914    	0.402697550803121    	-1.0224644398908673    	-0.9645043183079983    	-0.7113988807770028    	-0.6318105158634644    
0.2565130260521044    	0.25841385127900063    	0.27539569329425445    	0.31418556220361954    	0.4035422112972163    	-1.0179731936415906    	-0.96068694509383    	-0.7104025688894939    	-0.6316919729453818    
0.2585170340681365    	0.2604164980579592    	0.27736588846608506    	0.31595262926687634    	0.4043859110073872    	-1.0134853079467638    	-0.9568653468498316    	-0.7093734390185074    	-0.6315323586623091    
0.26052104208416854    	0.2624188442304935    	0.279333214890276    	0.31771292245277544    	0.4052286488313253    	-1.0090008411440243    	-0.9530397867507387    	-0.7083124535101106    	-0.6313327407013304    
0.2625250501002006    	0.2644208901658773    	0.28129768829340157    	0.31946653651494633    	0.40607042372377644    	-1.0045198496584582    	-0.9492105200180143    	-0.7072205531673935    	-0.631094172210445    
0.2645290581162327    	0.2664226362853115    	0.2832593247223911    	0.32121356519422356    	0.4069112347052959    	-1.0000423880821112    	-0.9453777941677942    	-0.7060986575832674    	-0.6308176931319158    
0.26653306613226474    	0.2684240830555078    	0.2852181405497945    	0.3229541012164196    	0.40775108087152445    	-0.9955685091242292    	-0.9415418492110197    	-0.7049476654954023    	-0.6305043240638211    
0.2685370741482968    	0.2704252309902838    	0.28717415243475963    	0.3246882363039409    	0.4085899613984805    	-0.9910982636498366    	-0.9377029178575093    	-0.7037684551205599    	-0.630155070168579    
0.27054108216432887    	0.2724260806482261    	0.28912737733772265    	0.3264160611750346    	0.40942787555315674    	-0.9866317006873795    	-0.9338612257316383    	-0.7025618844868575    	-0.6297709229258035    
0.27254509018036094    	0.27442663263496414    	0.29107783251325403    	0.3281376655542238    	0.4102648226972191    	-0.982168867420983    	-0.9300169915438247    	-0.7013287917774218    	-0.6293528550286197    
0.274549098196393    	0.27642688760452944    	0.29302553550559624    	0.3298531381762209    	0.4111008022968035    	-0.9777098092197632    	-0.9261704272734015    	-0.7000699956470429    	-0.6289018225030176    
0.27655310621242507    	0.2784268462564236    	0.2949705041208364    	0.3315625667932409    	0.41193581392654566    	-0.9732545696279218    	-0.9223217383571002    	-0.6987862955523805    	-0.6284187659452076    
0.27855711422845714    	0.28042650933632773    	0.29691275643741727    	0.3332660381843036    	0.41276985727735105    	-0.9688031903856148    	-0.9184711238380555    	-0.6974784720799274    	-0.6279046097744998    
0.2805611222444892    	0.2824258776321194    	0.29885231080753877    	0.33496363815951824    	0.4136029321616393    	-0.9643557114275312    	-0.9146187765300653    	-0.6961472872515423    	-0.6273602596804129    
0.28256513026052127    	0.28442495198220935    	0.30078918583305997    	0.3366554515726575    	0.41443503851832936    	-0.9599121708948292    	-0.9107648831829355    	-0.6947934848517434    	-0.6267866051933122    
0.28456913827655334    	0.2864237332690027    	0.3027234003588914    	0.33834156232590784    	0.4152661764197356    	-0.9554726051422823    	-0.9069096246136013    	-0.6934177907325255    	-0.6261845210519281    
0.2865731462925854    	0.28842222242040433    	0.30465497347430076    	0.3400220533818976    	0.4160963460727755    	-0.9510370487406997    	-0.9030531758534457    	-0.6920209131188689    	-0.6255548624219072    
0.28857715430861747    	0.2904204204080408    	0.3065839245245082    	0.3416970067710721    	0.4169255478308129    	-0.9466055344917181    	-0.8991957062944447    	-0.6906035429240338    	-0.6248984681366676    
0.29058116232464953    	0.29241832824791125    	0.3085102730618433    	0.3433665036019685    	0.4177537821918446    	-0.9421780934268327    	-0.8953373798054588    	-0.6891663540379149    	-0.6242161618962003    
0.2925851703406816    	0.2944159470031813    	0.3104340388685072    	0.345030624071761    	0.41858104980202043    	-0.9377547548207255    	-0.8914783548650264    	-0.6877100036310086    	-0.6235087491986825    
0.29458917835671367    	0.29641327778054977    	0.31235524194842446    	0.34668944747448577    	0.4194073514728289    	-0.9333355461958621    	-0.8876187846911237    	-0.6862351324526308    	-0.6227770184326098    
0.29659318637274573    	0.29841032173112825    	0.3142739025286642    	0.3483430522137554    	0.4202326881625117    	-0.9289204933300788    	-0.8837588173453705    	-0.6847423651110314    	-0.6220217420877459    
0.2985971943887778    	0.30040708004668765    	0.3161900410243699    	0.3499915158110174    	0.4210570609990081    	-0.9245096202644869    	-0.8798985958540855    	-0.6832323103728801    	-0.6212436766146059    
0.30060120240480986    	0.3024035539665854    	0.31810367805592665    	0.35163491491801274    	0.42188047128073536    	-0.9201029493129711    	-0.8760382583220025    	-0.6817055614403574    	-0.6204435604148926    
0.30260521042084193    	0.30439974477276344    	0.32001483444948375    	0.35327332532708783    	0.42270292046030394    	-0.9157005010659583    	-0.8721779380286918    	-0.6801626962309033    	-0.6196221158805323    
0.304609218436874    	0.3063956537903978    	0.3219235312182296    	0.35490682198170603    	0.4235244101771813    	-0.9113022944047741    	-0.8683177635384769    	-0.678604277665045    	-0.6187800505691111    
0.30661322645290606    	0.30839128238672286    	0.32382978955017777    	0.35653547898573834    	0.4243449422401532    	-0.9069083465029357    	-0.8644578588003823    	-0.6770308539283246    	-0.6179180539404214    
0.30861723446893813    	0.31038663197041527    	0.3257336308144614    	0.3581593696219128    	0.4251645186304639    	-0.902518672840365    	-0.8605983432386733    	-0.6754429587498744    	-0.6170367997475951    
0.3106212424849702    	0.31238170399539444    	0.32763507657384994    	0.35977856635102345    	0.4259831415173427    	-0.8981332872096482    	-0.8567393318524804    	-0.6738411116725467    	-0.6161369467842562    
0.31262525050100226    	0.31437649995673583    	0.32953414853823737    	0.3613931408319397    	0.42680081324576186    	-0.893752201723821    	-0.8528809353049477    	-0.672225818308911    	-0.6152191373665218    
0.3146292585170343    	0.31637102139154055    	0.3314308685853612    	0.3630031639357056    	0.4276175363465744    	-0.8893754268303902    	-0.8490232600081413    	-0.670597570614158    	-0.6142839977944292    
0.3166332665330664    	0.3183652698759566    	0.33332525875471714    	0.3646087057449451    	0.4284333135397468    	-0.8850029713128728    	-0.8451664082138771    	-0.6689568471370788    	-0.6133321393516321    
0.31863727454909846    	0.32035924702981156    	0.3352173412535873    	0.36620983557764086    	0.42924814772498177    	-0.8806348423112251    	-0.8413104780942025    	-0.6673041132751909    	-0.6123641584848878    
0.3206412825651305    	0.3223529545139094    	0.33710713841864093    	0.36780662199353076    	0.43006204199910364    	-0.876271045320296    	-0.8374555638210462    	-0.6656398215364862    	-0.6113806355100122    
0.3226452905811626    	0.32434639402949994    	0.3389946727365148    	0.3693991328034053    	0.4308749996466448    	-0.8719115842091145    	-0.8336017556495158    	-0.6639644117762912    	-0.6103821360324149    
0.32464929859719466    	0.3263395673176772    	0.34087996684296185    	0.37098743508592624    	0.4316870241389971    	-0.8675564612283566    	-0.8297491399913819    	-0.6622783114515178    	-0.6093692118059381    
0.3266533066132267    	0.32833247615783023    	0.3427630435109157    	0.3725715951946084    	0.4324981191475307    	-0.8632056770183166    	-0.825897799489882    	-0.6605819358642444    	-0.6083423988997932    
0.3286573146292588    	0.33032512237202694    	0.3446439256333832    	0.3741516787713936    	0.4333082885314027    	-0.8588592306278063    	-0.822047813093038    	-0.658875688394511    	-0.6073022192348503    
0.33066132264529086    	0.33231750782072966    	0.34652263623384255    	0.37572775075726916    	0.43411753634429673    	-0.8545171195144678    	-0.8181992561263409    	-0.6571599607479154    	-0.6062491810310203    
0.3326653306613229    	0.33430963440360584    	0.3483991984760271    	0.37729987540458343    	0.4349258668385947    	-0.8501793395696439    	-0.8143522003693234    	-0.6554351331816823    	-0.6051837782866369    
0.334669338677355    	0.33630150405720743    	0.35027363562740704    	0.3788681162872238    	0.43573328445407755    	-0.8458458851173832    	-0.8105067140989507    	-0.6537015747361322    	-0.6041064909690916    
0.33667334669338705    	0.3382931187577368    	0.35214597107156403    	0.38043253631252333    	0.4365397938326114    	-0.8415167489359362    	-0.8066628622123345    	-0.651959643471535    	-0.6030177857203907    
0.3386773547094191    	0.34028448052010235    	0.35401622830636115    	0.3819931977332067    	0.4373453998095933    	-0.8371919222678749    	-0.8028207062050814    	-0.6502096866809159    	-0.6019181161326975    
0.3406813627254512    	0.3422755913965302    	0.3558844309527244    	0.38355016215673404    	0.4381501074120741    	-0.8328713948289423    	-0.7989803043366301    	-0.6484520411209082    	-0.6008079221733009    
0.34268537074148325    	0.34426645347637846    	0.3577506027161164    	0.3851034905589661    	0.43895392186801924    	-0.82855515482996    	-0.795141711605837    	-0.6466870332300041    	-0.5996876310269034    
0.3446893787575153    	0.3462570688839575    	0.35961476740810855    	0.38665324329376655    	0.4397568485970325    	-0.8242431889784286    	-0.7913049798544641    	-0.6449149793389165    	-0.5985576576174592    
0.3466933867735474    	0.3482474397831486    	0.3614769489442055    	0.38819948010309874    	0.44055889321316233    	-0.8199354825052692    	-0.7874701578302398    	-0.6431361858939145    	-0.5974184039326605    
0.34869739478957945    	0.3502375683731195    	0.3633371713382032    	0.389742260131189    	0.4413600615284879    	-0.8156320191668004    	-0.7836372912157094    	-0.6413509496589926    	-0.5962702598376555    
0.3507014028056115    	0.3522274568890426    	0.36519545868211833    	0.3912816419319492    	0.4421603595432033    	-0.8113327812666351    	-0.7798064227284671    	-0.6395595579245473    	-0.5951136033405183    
0.3527054108216436    	0.3542171076003074    	0.367051835158903    	0.39281768348104207    	0.4429597934552665    	-0.8070377496690005    	-0.7759775921365488    	-0.6377622887203164    	-0.593948800620102    
0.35470941883767565    	0.35620652281184123    	0.3689063250491801    	0.39435044218883514    	0.44375836965439175    	-0.8027469038086712    	-0.7721508363546631    	-0.6359594110051181    	-0.5927762061861568    
0.3567134268537077    	0.35819570486442276    	0.3707589527050948    	0.3958799749054643    	0.44455609471795104    	-0.7984602217148242    	-0.7683261894640734    	-0.6341511848751311    	-0.5915961632861335    
0.3587174348697398    	0.3601846561327227    	0.37260974255500995    	0.39740633793784996    	0.44535297541869623    	-0.7941776800150393    	-0.7645036827931522    	-0.6323378617579491    	-0.5904090041485457    
0.36072144288577185    	0.36217337902539476    	0.3744587191050453    	0.3989295870567951    	0.44614901871624985    	-0.7898992539623404    	-0.7606833449594129    	-0.6305196846013509    	-0.5892150499948354    
0.3627254509018039    	0.36416187598252636    	0.37630590694919375    	0.40044977750488864    	0.4469442317575997    	-0.7856249174410691    	-0.7568652019139284    	-0.6286968880733369    	-0.588014611428742    
0.364729458917836    	0.3661501494802046    	0.37815133073320806    	0.40196696401323545    	0.44773862188002483    	-0.7813546429883997    	-0.7530492770178254    	-0.6268696987415178    	-0.5868079886573271    
0.36673346693386805    	0.36813820202639064    	0.37999501517531153    	0.4034812008058336    	0.4485321966025734    	-0.777088401810501    	-0.7492355910576409    	-0.625038335259936    	-0.5855954716467621    
0.3687374749499001    	0.3701260361615214    	0.3818369850631136    	0.40499254161106096    	0.4493249636312634    	-0.7728261637939118    	-0.7454241623349247    	-0.6232030085590871    	-0.5843773403928734    
0.3707414829659322    	0.3721136544571434    	0.3836772652528227    	0.40650103967514123    	0.45011693085525656    	-0.7685678975303111    	-0.7416150066798052    	-0.6213639220138173    	-0.5831538650972776    
0.37274549098196424    	0.3741010595161601    	0.38551588064834774    	0.4080067477652912    	0.4509081063417131    	-0.7643135703233914    	-0.7378081375276893    	-0.6195212716299215    	-0.5819253064208497    
0.3747494989979963    	0.3760882539739691    	0.3873528562146858    	0.40950971818627074    	0.45169849834122155    	-0.7600631482154154    	-0.7340035659522447    	-0.6176752462153299    	-0.5806919157327874    
0.3767535070140284    	0.378075240496177    	0.38918821698213446    	0.4110100027872726    	0.45248811528055555    	-0.7558165959968637    	-0.7302013007146398    	-0.6158260275483682    	-0.5794539352634358    
0.37875751503006044    	0.38006202177879894    	0.39102198802897803    	0.4125076529679122    	0.4532769657614776    	-0.7515738772274223    	-0.7264013483208879    	-0.6139737905555935    	-0.5782115982554411    
0.3807615230460925    	0.3820486005458124    	0.3928541944804203    	0.4140027196954104    	0.4540650585627883    	-0.7473349542543247    	-0.7226037130494289    	-0.6121187034697714    	-0.5769651293995639    
0.3827655310621246    	0.38403497955293103    	0.3946848615124112    	0.41549525350753125    	0.45485240263285603    	-0.7430997882253514    	-0.7188083970218525    	-0.6102609279962908    	-0.5757147448913906    
0.38476953907815664    	0.3860211615842718    	0.3965140143618248    	0.4169853045228757    	0.45563900709188465    	-0.7388683391136789    	-0.7150154002196075    	-0.6084006194808635    	-0.5744606524732101    
0.3867735470941887    	0.3880071494525679    	0.3983416782945715    	0.4184729224545123    	0.45642488122920666    	-0.7346405657277653    	-0.7112247205569155    	-0.6065379270580588    	-0.5732030520139941    
0.3887775551102208    	0.38999294599817497    	0.40016787862414543    	0.4199581566117695    	0.4572100344976783    	-0.7304164257369161    	-0.7074363539044941    	-0.6046729938167602    	-0.5719421355080936    
0.39078156312625284    	0.3919785540885677    	0.4019926407081028    	0.42144105591562925    	0.45799447651720454    	-0.7261958756842355    	-0.7036502941408921    	-0.6028059569503416    	-0.570678087178318    
0.3927855711422849    	0.3939639766199389    	0.40381598995041795    	0.4229216689057336    	0.4587782170684894    	-0.7219788710071507    	-0.6998665332001436    	-0.600936947905761    	-0.5694110837704579    
0.39478957915831697    	0.39594921651478815    	0.4056379517817776    	0.42440004374475915    	0.45956126609078224    	-0.7177653660572162    	-0.6960850611022827    	-0.5990660925406395    	-0.5681412949148287    
0.39679358717434904    	0.3979342767220766    	0.40745855167218836    	0.4258762282352068    	0.460343633682893    	-0.7135553141147597    	-0.6923058660131088    	-0.5971935112616129    	-0.5668688830993597    
0.3987975951903811    	0.39991916021533747    	0.4092778151331664    	0.4273502698216943    	0.4611253300967988    	-0.7093486674132689    	-0.6885289342658946    	-0.5953193191722616    	-0.5655940037227267    
0.40080160320641317    	0.4019038699949308    	0.41109576770752476    	0.42882221559995826    	0.461906365737759    	-0.7051453771520727    	-0.6847542504235021    	-0.59344362621716    	-0.5643168057756153    
0.40280561122244524    	0.4038884090861493    	0.41291243496461016    	0.43029211233008996    	0.46268675116215513    	-0.7009453935207394    	-0.6809817973027806    	-0.5915665373094838    	-0.5630374316876093    
0.4048096192384773    	0.40587278053875275    	0.4147278425054535    	0.4317600064378929    	0.46346649707192006    	-0.6967486657146594    	-0.6772115560243214    	-0.5896881525047031    	-0.5617560173007735    
0.40681362725450937    	0.40785698742631665    	0.4165420159714071    	0.4332259440284787    	0.4642456143163697    	-0.6925551419552618    	-0.6734435060521244    	-0.5878085670687628    	-0.5604726925533123    
0.40881763527054144    	0.4098410328452487    	0.4183549810189295    	0.4346899708935851    	0.46502411388677606    	-0.6883647695106345    	-0.6696776252267607    	-0.5859278717026665    	-0.5591875814231992    
0.4108216432865735    	0.4118249199165574    	0.4201667633336338    	0.43615213251477086    	0.46580200691347884    	-0.6841774947117233    	-0.6659138898171697    	-0.5840461526103649    	-0.5579008019559389    
0.41282565130260557    	0.4138086517834713    	0.42197738862777817    	0.43761247407926274    	0.4665793046659412    	-0.679993262975925    	-0.6621522745441869    	-0.5821634916110584    	-0.5566124665170236    
0.41482965931863763    	0.4157922316115259    	0.423786882644239    	0.4390710404820521    	0.4673560185472181    	-0.6758120188221868    	-0.6583927526362028    	-0.5802799663658138    	-0.5553226822359043    
0.4168336673346697    	0.4177756625871066    	0.42559527113870804    	0.4405278763337098    	0.468132160092657    	-0.6716337058942435    	-0.6546352958527153    	-0.5783956503452008    	-0.5540315508742398    
0.41883767535070177    	0.4197589479185792    	0.4274025798911418    	0.44198302597295297    	0.4689077409678711    	-0.667458266978137    	-0.6508798745328126    	-0.5765106131188645    	-0.5527391688059453    
0.42084168336673383    	0.4217420908353808    	0.42920883470634286    	0.44343653346800277    	0.4696827729634903    	-0.6632856440222841    	-0.6471264576288445    	-0.5746249203575946    	-0.5514456277872645    
0.4228456913827659    	0.42372509458712687    	0.43101406140889664    	0.44488844262831767    	0.4704572679955434    	-0.6591157781584169    	-0.6433750127415233    	-0.5727386339907968    	-0.5501510147034614    
0.42484969939879796    	0.42570796244317993    	0.4328182858367664    	0.4463387970121504    	0.47123123810071643    	-0.6549486097191332    	-0.6396255061650482    	-0.5708518123536218    	-0.5488554115380043    
0.42685370741483003    	0.4276906976914054    	0.43462153384688845    	0.4477876399290765    	0.4720046954331376    	-0.6507840782605773    	-0.6358779029130935    	-0.5689645102349642    	-0.5475588959866488    
0.4288577154308621    	0.4296733036398827    	0.4364238313204763    	0.44923501445447905    	0.4727776522635482    	-0.6466221225794796    	-0.6321321667680267    	-0.5670767790769058    	-0.5462615414451321    
0.43086172344689416    	0.4316557836146741    	0.4382252041472695    	0.4506809634318298    	0.47355012097448734    	-0.6424626807353675    	-0.6283882603041017    	-0.5651886670041255    	-0.5449634169833876    
0.43286573146292623    	0.4336381409598263    	0.440025678232573    	0.45212552947952434    	0.47432211405809727    	-0.6383056900693925    	-0.6246461449350902    	-0.5633002189935923    	-0.5436645875299673    
0.4348697394789583    	0.43562037903624223    	0.441825279496975    	0.4535687550025345    	0.47509364411396837    	-0.6341510872243762    	-0.6209057809429893    	-0.561411476965101    	-0.542365114345123    
0.43687374749499036    	0.4376025012220178    	0.4436240338804919    	0.4550106821941097    	0.4758647238444432    	-0.6299988081657389    	-0.6171671275145112    	-0.5595224798548832    	-0.5410650548504536    
0.4388777555110224    	0.43958451091214534    	0.44542196732775996    	0.45645135304579204    	0.47663536605361145    	-0.6258487882001368    	-0.6134301427808199    	-0.5576332637961714    	-0.539764462571707    
0.4408817635270545    	0.4415664115173971    	0.44721910579754537    	0.4578908093550539    	0.4774055836433314    	-0.6217009619972725    	-0.6096947838447448    	-0.5557438621230939    	-0.5384633878790911    
0.44288577154308656    	0.4435482064640144    	0.4490154752625162    	0.45932909272760947    	0.47817538960976036    	-0.6175552636083734    	-0.6059610068255641    	-0.5538543055735159    	-0.5371618777189344    
0.4448897795591186    	0.4455298991923782    	0.45081110170737826    	0.46076624459035087    	0.47894479704181414    	-0.6134116264875803    	-0.6022287668826323    	-0.551964622322729    	-0.5358599756052699    
0.4468937875751507    	0.44751149315849104    	0.45260601112222926    	0.46220230619403013    	0.47971381911690414    	-0.6092699835115739    	-0.5984980182605038    	-0.5500748380937484    	-0.5345577220993115    
0.44889779559118276    	0.4494929918319816    	0.4544002295078733    	0.46363731861937957    	0.48048246909821757    	-0.6051302669996714    	-0.5947687143151722    	-0.5481849762927684    	-0.5332551548640764    
0.4509018036072148    	0.45147439869601186    	0.4561937828787711    	0.46507132278770014    	0.4812507603323304    	-0.6009924087345717    	-0.5910408075512066    	-0.5462950580409018    	-0.5319523086208675    
0.4529058116232469    	0.45345571724639094    	0.45798669725392444    	0.46650435946314117    	0.4820187062450276    	-0.5968563399817873    	-0.5873142496570257    	-0.5444051023444506    	-0.5306492152757496    
0.45490981963927896    	0.4554369509913878    	0.4597789986595538    	0.46793646926125637    	0.48278632033929614    	-0.5927219915107392    	-0.583588991533553    	-0.5425151261274588    	-0.5293459043508171    
0.456913827655311    	0.45741810345175027    	0.46157071312994064    	0.4693676926565392    	0.48355361619186027    	-0.5885892936141989    	-0.5798649833348718    	-0.5406251443550594    	-0.5280424028404023    
0.4589178356713431    	0.4593991781595259    	0.46336186671096413    	0.4707980699849416    	0.4843206074496272    	-0.5844581761290921    	-0.5761421744929273    	-0.5387351701316491    	-0.5267387351345423    
0.46092184368737515    	0.46138017865778636    	0.465152485449    	0.47222764145516344    	0.4850873078275829    	-0.5803285684565456    	-0.5724205137592271    	-0.5368452147536056    	-0.52543492367788    
0.4629258517034072    	0.4633611084993844    	0.4669425953979923    	0.4736564471519022    	0.4858537311049352    	-0.5762003995820622    	-0.5686999492308359    	-0.5349552878573443    	-0.524130988726874    
0.4649298597194393    	0.46534197124800875    	0.4687322226188177    	0.4750845270415308    	0.4866198911221137    	-0.572073598096037    	-0.5649804283868912    	-0.5330653974464673    	-0.5228269483860517    
0.46693386773547135    	0.4673227704765583    	0.4705213931791862    	0.47651192098153605    	0.48738580177814145    	-0.5679480922137055    	-0.5612618981208459    	-0.5311755500289181    	-0.5215228189358279    
0.4689378757515034    	0.46930350976691354    	0.47231013314801645    	0.4779386687235478    	0.4881514770268386    	-0.5638238097957318    	-0.5575443047704762    	-0.5292857506810461    	-0.5202186149412525    
0.4709418837675355    	0.4712841927092275    	0.4740984685996482    	0.4793648099207465    	0.48891693087422167    	-0.5597006783682142    	-0.5538275941547565    	-0.527396003124337    	-0.5189143492171328    
0.47294589178356755    	0.4732648229014368    	0.47588642561516215    	0.4807903841351091    	0.48968217737527525    	-0.5555786251431839    	-0.5501117116003255    	-0.5255063098454839    	-0.5176100329159117    
0.4749498997995996    	0.47524540394935766    	0.47767403027782496    	0.48221543084058716    	0.4904472306304517    	-0.5514575770387603    	-0.5463966019797315    	-0.5236166721330381    	-0.5163056758911714    
0.4769539078156317    	0.47722593946557057    	0.4794613086733532    	0.48363998943257713    	0.49121210478313626    	-0.5473374606993429    	-0.5426822097380023    	-0.521727090210799    	-0.5150012866016742    
0.47895791583166375    	0.47920643306909605    	0.48124828689104526    	0.48506409923201677    	0.49197681401607835    	-0.5432182025159721    	-0.5389684789282759    	-0.5198375632857308    	-0.513696872087911    
0.4809619238476958    	0.4811868883844636    	0.48303499102621084    	0.48648779949081206    	0.49274137254826106    	-0.539099728646686    	-0.5352553532420911    	-0.5179480896406806    	-0.5123924384327614    
0.4829659318637279    	0.483167309042008    	0.48482144717298276    	0.48791112940010495    	0.49350579463206123    	-0.5349819650365292    	-0.5315427760403826    	-0.5160586667295745    	-0.5110879906322463    
0.48496993987975995    	0.48514769867689456    	0.4866076814287959    	0.4893341280941827    	0.4942700945497275    	-0.5308648374379937    	-0.5278306903875432    	-0.5141692912309084    	-0.5097835326586541    
0.486973947895792    	0.48712806092863503    	0.48839371989366165    	0.49075683465706554    	0.4950342866104514    	-0.5267482714316806    	-0.5241190390795957    	-0.5122799591628955    	-0.5084790676699459    
0.4889779559118241    	0.4891083994405217    	0.4901795886706359    	0.49217928812931305    	0.4957983851472209    	-0.5226321924462389    	-0.520407764679467    	-0.5103906659346301    	-0.5071745981408524    
0.49098196392785615    	0.49108871785901437    	0.4919653138620834    	0.49360152751219605    	0.4965624045134326    	-0.5185165257782883    	-0.5166968095434031    	-0.5085014064434263    	-0.5058701258630892    
0.4929859719438882    	0.4930690198337257    	0.4937509215722569    	0.49502359177538013    	0.4973263590800437    	-0.5144011966131566    	-0.5129861158582972    	-0.5066121751526218    	-0.5045656520228184    
0.4949899799599203    	0.49504930901646943    	0.49553643790751034    	0.49644551986196905    	0.49809026323220573    	-0.5102861300443738    	-0.5092756256709916    	-0.5047229661607271    	-0.5032611774629709    
0.49699398797595234    	0.4970295890608732    	0.49732188897462265    	0.4978673506939423    	0.4988541313660919    	-0.5061712510951798    	-0.5055652809168899    	-0.5028337732990458    	-0.5019567026601421    
0.4989979959919844    	0.4990098636216788    	0.4991073008801996    	0.4992891231792467    	0.49961797788588413    	-0.5020564847379175    	-0.5018550234502553    	-0.5009445901914511    	-0.5006522277654019    
0.5010020040080164    	0.5009901363545403    	0.5008926997314104    	0.5007108762166979    	0.500381817200453    	-0.4979417559145522    	-0.4981447950860221    	-0.4990554103499775    	-0.49934775287122274    
0.5030060120240485    	0.5029704109154017    	0.5026781116367822    	0.5021326487020732    	0.5011456637202605    	-0.49382698955692017    	-0.494434537622752    	-0.4971662272448598    	-0.4980432780001452    
0.5050100200400806    	0.5049506909599227    	0.5044635627033057    	0.5035544795343893    	0.501909531854216    	-0.48971211060693115    	-0.4907241928642493    	-0.4952770343840323    	-0.4967388032018965    
0.5070140280561126    	0.5069309801429777    	0.5062490790379914    	0.504976407621197    	0.5026734360064115    	-0.48559704403690473    	-0.4870137026721724    	-0.4933878253973969    	-0.49543432867651843    
0.5090180360721447    	0.5089112821180629    	0.5080346867473448    	0.5063984718848871    	0.5034373905730933    	-0.4814817148700904    	-0.483303008984833    	-0.49149859411007873    	-0.4941298548910748    
0.5110220440881768    	0.5108916005370198    	0.5098204119374057    	0.5078207112684245    	0.5042014099394201    	-0.47736604820043044    	-0.4795920538477679    	-0.4896093346258975    	-0.4928253826474151    
0.5130260521042088    	0.5128719390493277    	0.5116062807126314    	0.5092431647412161    	0.5049655084763184    	-0.47324996921317924    	-0.47588077944437185    	-0.48772004140547387    	-0.4915209131813141    
0.5150300601202409    	0.5148523013016428    	0.5133923191763571    	0.5106658713050158    	0.505729700537226    	-0.4691334032050282    	-0.472169128135043    	-0.4858307093454829    	-0.4902164482832875    
0.517034068136273    	0.5168326909372652    	0.5151785534302693    	0.5120888699999038    	0.5064940004550992    	-0.4650162756043696    	-0.4684570424815575    	-0.48394133385845367    	-0.48891199038031297    
0.519038076152305    	0.5188131115956506    	0.5169650095742514    	0.5135121999101989    	0.5072584225391481    	-0.460898511991714    	-0.4647444652818618    	-0.48205191095672995    	-0.48760754265791134    
0.5210420841683371    	0.5207935669118988    	0.5187517137062315    	0.5149359001701574    	0.5080229810716839    	-0.45678003811982    	-0.46103133959850984    	-0.4801624373251962    	-0.4863031091266746    
0.5230460921843691    	0.5227740605162239    	0.5205386919218153    	0.516360009970547    	0.5087876903050846    	-0.4526607799337663    	-0.4573176087916269    	-0.4782729104133575    	-0.4849986947408764    
0.5250501002004012    	0.5247545960334531    	0.5223259703135817    	0.5177845685639152    	0.5095525644584384    	-0.4485406635916188    	-0.4536032165527909    	-0.47638332850627674    	-0.4836943055233958    
0.5270541082164333    	0.5267351770825783    	0.5241135749717046    	0.5192096152708021    	0.510317617714453    	-0.44441961548445197    	-0.4498881069377995    	-0.47449369081176895    	-0.4823899486481244    
0.5290581162324653    	0.5287158072760886    	0.5259015319831992    	0.5206351894864052    	0.5110828642163275    	-0.4402975622566958    	-0.44617222438930515    	-0.4726039975477381    	-0.4810856325110504    
0.5310621242484974    	0.530696490219576    	0.5276898674314456    	0.5220613306853636    	0.5118483180649022    	-0.43617443082644664    	-0.4424555137759155    	-0.4707142500101344    	-0.4797813668823267    
0.5330661322645295    	0.5326772295111921    	0.5294786073948651    	0.5234880784288767    	0.5126139933150936    	-0.4320501484055546    	-0.4387379204325388    	-0.46882445068142287    	-0.47847716305453447    
0.5350701402805615    	0.5346580287412298    	0.5312677779493632    	0.5249154723707444    	0.5133799039726964    	-0.42792464252004175    	-0.43501939017368063    	-0.4669346032862539    	-0.47717303380770565    
0.5370741482965936    	0.5366388914915277    	0.5330574051659892    	0.526343552262436    	0.5141460639914862    	-0.42379784103065515    	-0.4312998693356579    	-0.46504471289914406    	-0.47586899361324053    
0.5390781563126257    	0.5386198213348616    	0.5348475151100917    	0.5277723579609576    	0.5149124872705889    	-0.4196696721526263    	-0.4275793048120266    	-0.46315478602500704    	-0.4745650588283507    
0.5410821643286577    	0.5406008218345781    	0.5366381338414465    	0.5292019294335844    	0.5156791876508774    	-0.41554006447618597    	-0.42385764408779913    	-0.4612648306730949    	-0.47326124761611005    
0.5430861723446898    	0.5425818965440375    	0.5384292874156504    	0.5306323067643103    	0.5164461789111311    	-0.411408946986876    	-0.4201348352554928    	-0.4593748564741835    	-0.47195758014755923    
0.5450901803607219    	0.5445630490064184    	0.5402210018819444    	0.5320635301617408    	0.517213474765827    	-0.40727624908582444    	-0.41641082706080423    	-0.45748487473021154    	-0.4706540787791458    
0.5470941883767539    	0.5465442827535424    	0.542013303280959    	0.5334956399626554    	0.5179810888624143    	-0.40314190060992605    	-0.4126855689489468    	-0.45559489854130697    	-0.4693507681294131    
0.549098196392786    	0.5485256013058606    	0.5438062176482283    	0.534928676640449    	0.5187490347781957    	-0.39900583185219324    	-0.4089590110670501    	-0.45370494287391616    	-0.46804767507662803    
0.5511022044088181    	0.5505070081718171    	0.545599771012131    	0.5363626808115796    	0.5195173260153397    	-0.3948679735816186    	-0.40523110431329173    	-0.45181502465338075    	-0.466744829011442    
0.5531062124248501    	0.5524885068475008    	0.5473939893928231    	0.5377976932399516    	0.5202859759995982    	-0.3907282570639866    	-0.40150180037572814    	-0.4499251628810379    	-0.4654422620564584    
0.5551102204408822    	0.5544701008161015    	0.5491888987992037    	0.5392337548462275    	0.5210549980773087    	-0.38658661408198614    	-0.3977710517693036    	-0.44803537868447213    	-0.4641400088698599    
0.5571142284569143    	0.5564517935470206    	0.5509845252349246    	0.5406709067123556    	0.5218244055131251    	-0.3824429769551502    	-0.39403881184164447    	-0.4461456954676516    	-0.4628381069830361    
0.5591182364729463    	0.5584335884957733    	0.5527808946932428    	0.5421091900880937    	0.5225942114835526    	-0.37829727855952766    	-0.39030503482898404    	-0.44425613895566113    	-0.4615365970525057    
0.5611222444889784    	0.5604154891033619    	0.5545780331560561    	0.5435486464003794    	0.5233644290767382    	-0.3741494523495801    	-0.38656967590972846    	-0.4423667373235145    	-0.46023552269623336    
0.5631262525050105    	0.56239749879626    	0.5563759665932398    	0.5449893172558599    	0.5241350712890924    	-0.36999943237717225    	-0.3828326911937095    	-0.4404775212999902    	-0.4589349307309674    
0.5651302605210425    	0.5643796209849693    	0.5581747209664764    	0.5464312444506295    	0.524906151024168    	-0.3658471533109193    	-0.37909403777974604    	-0.4385885242306933    	-0.45763487142075976    
0.5671342685370746    	0.5663618590640994    	0.5599743222246785    	0.547874469977363    	0.5256776810843886    	-0.3616925504578176    	-0.3753536737980326    	-0.4366997822424888    	-0.45633539858075706    
0.5691382765531067    	0.5683442164118057    	0.5617747963006458    	0.5493190360290454    	0.5264496741720949    	-0.3575355597834856    	-0.3716115584503053    	-0.43481133427490726    	-0.45503656948453974    
0.5711422845691387    	0.5703266963894379    	0.5635761691159139    	0.5507649850098029    	0.5272221428857438    	-0.3533761179312807    	-0.36786765200649546    	-0.4329232222436295    	-0.45373844522414175    
0.5731462925851708    	0.5723093023411893    	0.5653784665789438    	0.552212359539563    	0.5279950997211643    	-0.34921416224063445    	-0.364121915870516    	-0.43103549112496947    	-0.4524410910155345    
0.5751503006012029    	0.5742920375927599    	0.5671817145826495    	0.5536612024605085    	0.5287685570590963    	-0.34504963077196216    	-0.3603743126403687    	-0.42914818904625635    	-0.4511445758506982    
0.5771543086172349    	0.5762749054516267    	0.5689859389987055    	0.5551115568482387    	0.5295425271692287    	-0.34088246232333735    	-0.3566248060870146    	-0.427261367449628    	-0.4498489729690953    
0.579158316633267    	0.5782579092063311    	0.5707911656885098    	0.556563466013319    	0.530317022205414    	-0.3367125964489459    	-0.35287336121902374    	-0.42537508112769734    	-0.44855436014741384    
0.5811623246492991    	0.5802410521265868    	0.5725974204941744    	0.5580169735123859    	0.5310920542078279    	-0.33253997348147696    	-0.3491199443288134    	-0.4234893884145328    	-0.4472608195181476    
0.5831663326653311    	0.5822243374617696    	0.5744047292377319    	0.5594721231561977    	0.5318676350899093    	-0.3283645345535462    	-0.3453645230363323    	-0.42160435124482365    	-0.4459684377991194    
0.5851703406813632    	0.5842077684408452    	0.5762131177186576    	0.5609289590127665    	0.5326437766424426    	-0.32418622161487387    	-0.34160706627796433    	-0.4197200352886727    	-0.44467730662532096    
0.5871743486973953    	0.5861913482720281    	0.5780226117212649    	0.5623875254197244    	0.5334204905290528    	-0.3200049774476225    	-0.33784754438148845    	-0.41783651010076733    	-0.4433875227074355    
0.5891783567134273    	0.5881750801423612    	0.5798332370068516    	0.5638478669894713    	0.5341977882893357    	-0.31582074569752794    	-0.33408592913487056    	-0.41595384917062744    	-0.4420991876379649    
0.5911823647294594    	0.5901589672176903    	0.5816450193097213    	0.5653100286154509    	0.5349756813253445    	-0.3116334708859026    	-0.3303221937529208    	-0.4140721301435321    	-0.44081240836145935    
0.5931863727454915    	0.592143012640725    	0.583457984341979    	0.5667740554852884    	0.5357541809042229    	-0.30744309842732365    	-0.3265563129501556    	-0.4121914348414908    	-0.4395272975565796    
0.5951903807615235    	0.5941272195317672    	0.585272157793315    	0.5682399930815343    	0.5365332981555763    	-0.3032495746518422    	-0.3227882629925238    	-0.41031184946336635    	-0.43824397318625913    
0.5971943887775556    	0.596111590987901    	0.5870875653264496    	0.5697078871941305    	0.5373130440744042    	-0.299052846829599    	-0.3190180217460839    	-0.40843346470150327    	-0.43696255907422377    
0.5991983967935877    	0.5980961300831786    	0.5889042325681612    	0.571177783929582    	0.5380934295091374    	-0.29485286318455256    	-0.3152455686542196    	-0.40655637582669474    	-0.4356831852165364    
0.6012024048096197    	0.6000808398672166    	0.590722185125765    	0.5726497297135876    	0.5388744651607155    	-0.29064957290505616    	-0.31147088482573826    	-0.40468068290917053    	-0.4344059876398996    
0.6032064128256518    	0.6020657233647572    	0.5925414485737842    	0.5741237713049215    	0.5396561615829019    	-0.28644292618415396    	-0.30769395310943864    	-0.4028064908468017    	-0.4331311085944312    
0.6052104208416839    	0.6040507835756774    	0.5943620484535085    	0.5755999558013828    	0.5404385291842817    	-0.28223287422478854    	-0.3039147580531634    	-0.4009339095964054    	-0.43185869695427487    
0.6072144288577159    	0.6060360234744402    	0.5961840102676277    	0.577078330645877    	0.5412215782193298    	-0.2780193692570501    	-0.30013328598269134    	-0.39906305426505384    	-0.4305889084403142    
0.609218436873748    	0.6080214460105258    	0.5980073594922809    	0.5785589436414013    	0.5420053187824754    	-0.2738023645583948    	-0.2963495250596195    	-0.3971940452435174    	-0.4293219053735193    
0.6112224448897801    	0.6100070541057332    	0.5998321215650985    	0.5800418429516494    	0.5427897608120599    	-0.2695818144841862    	-0.2925634653359657    	-0.3953270084144265    	-0.42805785720993217    
0.6132264529058121    	0.6119928506554637    	0.6016583218808421    	0.5815270771143543    	0.5435749140911127    	-0.26535767447591246    	-0.28877509871951057    	-0.3934620751967677    	-0.42679694099412996    
0.6152304609218442    	0.6139788385277957    	0.6034859857949795    	0.5830146950519122    	0.544360788242375    	-0.26112990106756423    	-0.28498441907574695    	-0.39159938281020334    	-0.4255393408565738    
0.6172344689378763    	0.6159650205637079    	0.605315138626363    	0.5845047460736722    	0.545147392716058    	-0.2568984519332609    	-0.28119142231292027    	-0.38973907432819604    	-0.42428524866421563    
0.6192384769539083    	0.6179513995759501    	0.607145805649327    	0.5859972798911944    	0.5459347367982825    	-0.2526632858876962    	-0.2773961063273172    	-0.3878812988815502    	-0.42303486432765364    
0.6212424849699404    	0.6199379783480291    	0.6089780120831139    	0.5874923466252773    	0.5467228296102788    	-0.24842436290048697    	-0.27359847109154395    	-0.3860262118346666    	-0.4217883957491834    
0.6232464929859725    	0.621924759634697    	0.6108117831098746    	0.5889899968119412    	0.5475116801085007    	-0.2441816441116672    	-0.2697985187203701    	-0.38417397486341864    	-0.4205460589692606    
0.6252505010020045    	0.6239117461612137    	0.6126471438611725    	0.5904902814188041    	0.5483012970643942    	-0.23993509187518036    	-0.26599625353287615    	-0.3823247562389413    	-0.4193080786071877    
0.6272545090180366    	0.6258989406243632    	0.6144841194157212    	0.5919932518466033    	0.5490916890784417    	-0.23568466975539637    	-0.2621916820018746    	-0.38047873085624245    	-0.4180746881356162    
0.6292585170340687    	0.6278863456888476    	0.616322734790546    	0.593498959942574    	0.5498828645772244    	-0.23143034253110287    	-0.25838481287390114    	-0.37863608050334013    	-0.4168461296521822    
0.6312625250501007    	0.629873963989214    	0.6181630149586611    	0.5950074580128629    	0.5506748318199731    	-0.227172076247175    	-0.25457565726762604    	-0.3767969939986405    	-0.4156226544201319    
0.6332665330661328    	0.6318617981288024    	0.6200049848322574    	0.5965187988247487    	0.5514675988686449    	-0.22290983821467394    	-0.2507642286013534    	-0.374961667321296    	-0.41440452331458916    
0.6352705410821649    	0.6338498506799651    	0.6218486692582744    	0.5980330356229774    	0.5522611736086119    	-0.21864359702230718    	-0.24695054269291755    	-0.3731303038844008    	-0.4131920064352872    
0.6372745490981969    	0.6358381241833756    	0.6236940930194599    	0.5995502221380672    	0.5530555637430097    	-0.21437332254669839    	-0.2431346178349896    	-0.37130311458145604    	-0.4119853837141373    
0.639278557114229    	0.6378266211462396    	0.6255412808412182    	0.601070412592349    	0.5538507768070152    	-0.2100989860027096    	-0.23931647486594537    	-0.3694803180901126    	-0.4107849451895698    
0.641282565130261    	0.6398153440433825    	0.6273902573793942    	0.6025936617173144    	0.5546468201268052    	-0.2058205599342019    	-0.2354961371021016    	-0.3676621409742165    	-0.4095909910841073    
0.6432865731462931    	0.6418042953163628    	0.6292410472086695    	0.6041200247566189    	0.5554437008476907    	-0.20153801821200104    	-0.231673630477805    	-0.36584881788342516    	-0.4084038319324389    
0.6452905811623252    	0.6437934773747368    	0.6310936748402304    	0.6056495574791866    	0.5562414259252731    	-0.19725133608999934    	-0.2278489836610063    	-0.36404059179861    	-0.4072237889897894    
0.6472945891783572    	0.645782892592317    	0.6329481647100293    	0.6071823161932097    	0.5570400021486603    	-0.1929604902073067    	-0.22402222795895607    	-0.3622377141084534    	-0.4060511945122618    
0.6492985971943893    	0.6477725433089179    	0.6348045411736742    	0.6087183577488489    	0.5578394360869892    	-0.18866545859212036    	-0.2201933974318285    	-0.36044044494844507    	-0.4048863916785605    
0.6513026052104214    	0.6497624318296183    	0.6366628284933503    	0.6102577395551054    	0.5586397341257467    	-0.18436622066248182    	-0.2163625289718281    	-0.35864905325334007    	-0.4037297350373435    
0.6533066132264534    	0.6517525604248469    	0.6385230508619566    	0.6118005195894582    	0.5594409024557075    	-0.18006275729548873    	-0.21252966239544296    	-0.3568638170488375    	-0.4025815908164608    
0.6553106212424855    	0.6537429313302905    	0.640385232380778    	0.6133467564043018    	0.5602429470992182    	-0.17575505080238538    	-0.208694840393742    	-0.3550850236487555    	-0.40144233689673553    
0.6573146292585176    	0.6557335467441368    	0.6422493970553121    	0.6148965091445123    	0.5610458738571139    	-0.17144308492652455    	-0.20485810866941973    	-0.35331296978373705    	-0.4003123631890599    
0.6593186372745496    	0.6577244088288787    	0.6441155687925351    	0.6164498375524967    	0.5618496883398181    	-0.16712684489529417    	-0.20101951596643935    	-0.3515479619395923    	-0.39919207186128736    
0.6613226452905817    	0.6597155197102896    	0.6459837714130411    	0.6180068019807733    	0.5626543959617677    	-0.1628063174305408    	-0.1971791141284581    	-0.34979031641517006    	-0.3980818775405062    
0.6633266533066138    	0.6617068814787302    	0.6478540286337015    	0.6195674634068836    	0.5634600019652419    	-0.15848149074422746    	-0.19333695817372354    	-0.34804035966114566    	-0.39698220750988217    
0.6653306613226458    	0.6636984961857899    	0.6497263640555389    	0.6211318834374844    	0.5642665113769961    	-0.15415235453005302    	-0.18949310632370833    	-0.3462984284404865    	-0.39589350195938533    
0.6673346693386779    	0.6656903658452815    	0.6516008011793413    	0.622700124324833    	0.5650739290242661    	-0.14981890004601572    	-0.18564762010543043    	-0.3445648700237357    	-0.3948162141692772    
0.66933867735471    	0.6676824924331328    	0.653477363397309    	0.6242722489775808    	0.5658822595399016    	-0.14548112007836703    	-0.18180056439552927    	-0.34284004250523414    	-0.3937508108084337    
0.671342685370742    	0.669674877887232    	0.6553560739842921    	0.6258483209682332    	0.5666915073726505    	-0.14113900894001474    	-0.17795200746193773    	-0.34112431488902784    	-0.39269777210300955    
0.6733466933867741    	0.6716675241080933    	0.6572369560799225    	0.627428404549679    	0.5675016767743549    	-0.1367925625138555    	-0.17410202110987366    	-0.33941806746364    	-0.3916575919086947    
0.6753507014028062    	0.6736604329549494    	0.6591200327194984    	0.6290125646627988    	0.5683127717944543    	-0.13244177827462583    	-0.17025068064300833    	-0.3377216919185456    	-0.3906307781952888    
0.6773547094188382    	0.6756536062483827    	0.6610053268058623    	0.6306008669484068    	0.5691247962963057    	-0.12808665527537985    	-0.1663980650126016    	-0.33603559162554797    	-0.38961785312449504    
0.6793587174348703    	0.6776470457691439    	0.662892861105771    	0.6321933777616671    	0.5699377539503667    	-0.12372719412860086    	-0.16254425687912602    	-0.33436018191429334    	-0.3886193531234996    
0.6813627254509024    	0.6796407532594491    	0.6647826582422449    	0.6337901641790119    	0.5707516482309785    	-0.11936339710321699    	-0.1586893426301844    	-0.3326958902014513    	-0.38763582916589523    
0.6833667334669344    	0.6816347304202105    	0.6666747407126876    	0.635391294012776    	0.5715664824237457    	-0.11499526807654628    	-0.15483341255036537    	-0.33104315639145754    	-0.3866678472001496    
0.6853707414829665    	0.6836289789110316    	0.6685691308659567    	0.6369968358225732    	0.5723822596235054    	-0.1106228125349459    	-0.15097656079451358    	-0.3294024329539463    	-0.3857159880596167    
0.6873747494989986    	0.6856235003508763    	0.6704658508903009    	0.6386068589248478    	0.5731989827327669    	-0.10624603760529742    	-0.1471188855299686    	-0.3277741852952855    	-0.3847808473838564    
0.6893787575150306    	0.6876182963176065    	0.6723649228251287    	0.6402214334063813    	0.5740166544705112    	-0.10186495208950877    	-0.14326048903233615    	-0.32615889198137615    	-0.383863036601478    
0.6913827655310627    	0.6896133683495437    	0.674266368557448    	0.641840630134825    	0.574835277370484    	-9.74795664424272600e-2	-0.13940147768342978    	-0.3245570449320781    	-0.3829631825646231    
0.6933867735470948    	0.6916087179402651    	0.6761702098088762    	0.6434645207701529    	0.5756548537745094    	-9.3089892745857790e-2	-0.13554196217472192    	-0.32296914980820757    	-0.38208192729511764    
0.6953907815631268    	0.6936043465421436    	0.6780764681128914    	0.6450931777760378    	0.5764753858493662    	-8.86959448114179100e-2	-0.13168205749489734    	-0.32139572611157247    	-0.3812199290518835    
0.6973947895791589    	0.6956002555650032    	0.6799851648518724    	0.6467266744318056    	0.5772968755851392    	-8.4297738126617290e-2	-0.12782188305048878    	-0.3198373075934183    	-0.3803778621298995    
0.699398797595191    	0.6975964463773485    	0.6818963212235197    	0.6483650848429665    	0.5781193247832487    	-7.98952898594029500e-2	-0.12396156282820528    	-0.31829444243973126    	-0.37955641660772615    
0.701402805611223    	0.6995929203043905    	0.6838099582379599    	0.650008483951974    	0.5789427350779948    	-7.54886188757757400e-2	-0.12010122535062208    	-0.31676769354542444    	-0.3787562985965106    
0.7034068136272551    	0.7015896786268045    	0.6857260967045085    	0.6516569475516062    	0.5797671079360422    	-7.10777457833594100e-2	-0.11624100392162605    	-0.3152576388687816    	-0.3779782311465999    
0.7054108216432872    	0.7035867225823172    	0.6876447572555774    	0.6533105522924116    	0.5805924446435232    	-6.66626929050933500e-2	-0.11238103664926205    	-0.3137648715670281    	-0.37722295357629865    
0.7074148296593192    	0.7055840533648742    	0.6895659603183735    	0.6549693756962185    	0.5814187463273892    	-6.22434842528293700e-2	-0.10852146652381633    	-0.3122900004475422    	-0.3764912209024753    
0.7094188376753513    	0.7075816721272237    	0.6914897261035242    	0.6566334961677212    	0.5822460139567867    	-5.78201456216825100e-2	-0.10466244166985128    	-0.3108336500960078    	-0.3757838058815959    
0.7114228456913834    	0.7095795799742859    	0.6934160746113679    	0.6583029929985621    	0.5830742483307867    	-5.339270454029348000e-2	-0.10080411525195816    	-0.3093964612541168    	-0.37510149779566765    
0.7134268537074154    	0.7115777779676772    	0.6953450256339468    	0.6599779463876349    	0.5839034500993098    	-4.89611902796872170e-2	-9.69466457631722200e-2	-0.3079790911210271    	-0.374445101805678    
0.7154308617234475    	0.7135762671241942    	0.6972765987369945    	0.6616584374441629    	0.5847336197669678    	-4.45256338596502500e-2	-9.3090197101931790e-2	-0.30658221354761084    	-0.3738154405669322    
0.7174348697394796    	0.7155750484169195    	0.6992108132366948    	0.6633445481956648    	0.5855647576789789    	-4.00860680914170930e-2	-8.92349385933700000e-2	-0.3052065194932322    	-0.37321335386905624    
0.7194388777555116    	0.7175741227742283    	0.701147688233484    	0.6650363616078767    	0.586396864044425    	-3.5642527553847103e-2	-8.53810453589623900e-2	-0.30385271714645684    	-0.3726396978348689    
0.7214428857715437    	0.7195734910771188    	0.7030872425816953    	0.6667339615816238    	0.5872299389428428    	-3.119504858473600e-2	-8.15286981549130200e-2	-0.30252153237182167    	-0.37209534495330066    
0.7234468937875758    	0.7215731541618187    	0.7050294948837162    	0.6684374329687771    	0.5880639823060185    	-2.674366933196697000e-2	-7.76780837216710800e-2	-0.3012137089633687    	-0.37158118577050153    
0.7254509018036078    	0.7235731128186592    	0.7069744634721022    	0.6701468615853898    	0.5888989939452379    	-2.228842973528071800e-2	-7.38293949361897200e-2	-0.2999300089144058    	-0.37109812736692316    
0.7274549098196399    	0.7255733677951566    	0.7089221664376298    	0.6718623342017579    	0.5897349735605172    	-1.782937153340917500e-2	-6.99828307562253300e-2	-0.298671212853817    	-0.3706470920310464    
0.729458917835672    	0.7275739197891179    	0.7108726215969177    	0.6735839385758647    	0.5905719207184351    	-1.336653826955357700e-2	-6.61385967055909500e-2	-0.2974381201947954    	-0.37022902072964303    
0.731462925851704    	0.7295747694529491    	0.7128258464822664    	0.6753117634441734    	0.5914098348828987    	-8.899975312348275000e-3	-6.229690471993190000e-2	-0.2962315496261358    	-0.3698448707204631    
0.7334669338677361    	0.7315759173925873    	0.7147818583414729    	0.6770458985231297    	0.5922487154269594    	-4.429729851600599500e-3	-5.845797347478823000e-2	-0.2950523393161801    	-0.369495614489491    
0.7354709418837682    	0.7335773641683137    	0.7167406741448856    	0.6787864345397709    	0.5930885616077523    	4.41490867307467950000e-5	-5.462202868991842000e-2	-0.2939013472794148    	-0.36918224173549147    
0.7374749498998002    	0.7355791102948958    	0.7187023105629546    	0.680533463211565    	0.5939293725999166    	4.521610638289313000e-3	-5.07893029700862800e-2	-0.29277945176903014    	-0.36890575907291706    
0.7394789579158323    	0.7375811562373347    	0.7206667839453723    	0.6822870772632423    	0.5947711475104162    	9.002602089583518000e-3	-4.69600364045755450e-2	-0.29168755147229314    	-0.36866718844151075    
0.7414829659318644    	0.7395835024145744    	0.7226341103456807    	0.6840473704438168    	0.5956138853505208    	1.348706886375983200e-2	-4.31344764958468850e-2	-0.290626566040778    	-0.36846756668331004    
0.7434869739478964    	0.7415861491981875    	0.7246043054987228    	0.6858144374935505    	0.5964575850720739    	1.797495452361157200e-2	-3.93128783663784340e-2	-0.2895974362339732    	-0.3683079483164862    
0.7454909819639285    	0.7435890969153138    	0.7265773848105812    	0.6875883741950086    	0.5973022455860512    	2.246620074540067500e-2	-3.54955052618825300e-2	-0.28860112440430324    	-0.368189402916479    
0.7474949899799606    	0.7455923458428771    	0.7285533633378848    	0.6893692773472675    	0.5981478657303554    	2.696074731641510000e-2	-3.1682628502841400e-2	-0.2876386148228739    	-0.3681130127898623    
0.7494989979959926    	0.7475958962102853    	0.730532255816165    	0.6911572447540878    	0.5989944443098627    	3.14585321328320200e-2	-2.78745279029074800e-2	-0.2867109139500419    	-0.36807987811986626    
0.7515030060120247    	0.7495997481995176    	0.7325140766263053    	0.6929523752710933    	0.5998419801191344    	3.59594911572974200e-2	-2.407149193800623100e-2	-0.2858190509471222    	-0.3680911131585122    
0.7535070140280568    	0.751603901945461    	0.7344988397858546    	0.6947547687595549    	0.6006904719052941    	4.046355844772485700e-2	-2.027381805155612000e-2	-0.2849640778508733    	-0.3681478447861058    
0.7555110220440888    	0.7536083575373081    	0.7364865589425873    	0.6965645261009484    	0.6015399184124751    	4.497066611215190000e-2	-1.648181291398805300e-2	-0.2841470700944728    	-0.3682512145337693    
0.7575150300601209    	0.755613115012633    	0.7384772473841108    	0.6983817492215738    	0.6023903184097475    	4.94807442930311150e-2	-1.269579274950703400e-2	-0.28336912679428905    	-0.3684023786312753    
0.759519038076153    	0.7576181743622394    	0.7404709180134417    	0.700206541026037    	0.6032416706473921    	5.399372118528220000e-2	-8.916083641014272000e-3	-0.28263137110618997    	-0.36860250543408274    
0.761523046092185    	0.7596235355286618    	0.7424675833319474    	0.7020390054659508    	0.6040939739068659    	5.850952296194849000e-2	-5.143021855456440000e-3	-0.28193495069430285    	-0.3688527743037047    
0.7635270541082171    	0.7616291984088825    	0.7444672554523752    	0.7038792474973377    	0.6049472270339559    	6.30280738115029800e-2	-1.3769542451904812000e-3	-0.2812810379564549    	-0.3691543796291577    
0.7655310621242492    	0.763635162849883    	0.7464699460843087    	0.7057273730421851    	0.6058014288886762    	6.7549295893922600e-2	2.381761486989042200e-3	-0.28067083056319453    	-0.3695085269850387    
0.7675350701402812    	0.7656414286495234    	0.7484756665211755    	0.7075834890617325    	0.6066565784006419    	7.20731092829760700e-2	6.132756248111824000e-3	-0.2801055517066503    	-0.36991642968517224    
0.7695390781563133    	0.7676479955578883    	0.75048442762001    	0.709447703471911    	0.6075126746087566    	7.65994320239524600e-2	9.875649346292098000e-3	-0.2795864505461308    	-0.37037931555092063    
0.7715430861723453    	0.7696548632770972    	0.7524962398234891    	0.7113201251500567    	0.6083697166031411    	8.11281800208792500e-2	1.36100478373215820e-2	-0.279114802614919    	-0.3708984216387907    
0.7735470941883774    	0.7716620314640277    	0.7545111131301131    	0.7132008639726223    	0.6092277035870535    	8.56592670520345200e-2	1.733554631119733000e-2	-0.2786919101179212    	-0.37147499252873706    
0.7755511022044095    	0.7736694997227029    	0.7565290570867766    	0.7150900307000616    	0.610086634924589    	9.01926047660824600e-2	2.10517261694926520e-2	-0.27831910243717006    	-0.37211028194713347    
0.7775551102204415    	0.77567726761027    	0.7585500807782322    	0.7169877370641095    	0.6109465100724354    	9.47281025409497800e-2	2.475815536494205300e-2	-0.2779977364034425    	-0.37280555339843485    
0.7795591182364736    	0.7776853346353269    	0.7605741928339651    	0.7188940957122721    	0.6118073286498525    	9.9265667600279400e-2	2.845438763573661000e-2	-0.2777291967621932    	-0.37356207656169893    
0.7815631262525057    	0.7796937002603589    	0.7626014014063566    	0.7208092201368832    	0.6126690904960603    	0.10380520485643606    	3.2139962151758694e-2	-0.2775148965420248    	-0.3743811253294688    
0.7835671342685377    	0.7817023638987831    	0.7646317141584782    	0.7227332247237641    	0.6135317955893902    	0.10834661687400675    	3.581440275114635700e-2	-0.27735627742008756    	-0.375263982935395    
0.7855711422845698    	0.7837113249138837    	0.7666651382648623    	0.7246662246781654    	0.614395444126953    	0.11288980393492543    	3.94772174258545400e-2	-0.2772548101396242    	-0.37621193690947613    
0.7875751503006019    	0.7857205826214608    	0.76870168040258    	0.7266083360262479    	0.6152600365937959    	0.11743466379634851    	4.31278976190630200e-2	-0.27721199487719655    	-0.377226275067575    
0.7895791583166339    	0.7877301362890969    	0.7707413467382375    	0.7285596755701376    	0.6161255736665664    	0.1219810918335405    	4.67659174629580950e-2	-0.27722936161513745    	-0.37830829250479475    
0.791583166332666    	0.7897399851402087    	0.7727841429134669    	0.7305203608739792    	0.6169920563054703    	0.12652898088477926    	5.03907332144010800e-2	-0.2773084705460554    	-0.3794592860146226    
0.7935871743486981    	0.7917501283448217    	0.7748300740509677    	0.7324905102027762    	0.6178594858093575    	0.13107822110020853    	5.400178214401762000e-2	-0.27745091243224135    	-0.3806805518398913    
0.7955911823647301    	0.7937605650266093    	0.7768791447354927    	0.7344702425198056    	0.6187278637736132    	0.13562870010573236    	5.759848216111083000e-2	-0.27765830893163984    	-0.38197338655274093    
0.7975951903807622    	0.7957712942610735    	0.77893135900678    	0.7364596774011704    	0.6195971921586882    	0.14018030267187073    	6.11802303744694400e-2	-0.2779323130798511    	-0.3833390883057367    
0.7995991983967943    	0.7977823150776482    	0.7809867203496165    	0.7384589350394883    	0.6204674733029923    	0.14473291077902314    	6.47464027397841400e-2	-0.27827460943714316    	-0.38477895241050675    
0.8016032064128263    	0.7997936264583365    	0.7830452316895199    	0.7404681361486882    	0.6213387099502402    	0.14928640358001322    	6.82963524642062300e-2	-0.2786869146849486    	-0.38629426861187843    
0.8036072144288584    	0.801805227334669    	0.7851068953803546    	0.74248740195942    	0.6222109052831323    	0.15384065702151695    	7.18294095975236200e-2	-0.27917097776605726    	-0.3878863266940755    
0.8056112224448905    	0.8038171165916445    	0.7871717131972896    	0.7445168541233577    	0.6230840629433403    	0.15839554416202478    	7.53448792897780400e-2	-0.2797285802178334    	-0.3895564106471336    
0.8076152304609225    	0.8058292930665568    	0.7892396863273364    	0.7465566146958414    	0.6239581870894122    	0.16295093472701622    	7.88420408964851400e-2	-0.28036153669060654    	-0.3913057947705728    
0.8096192384769546    	0.8078417555538114    	0.7913108153602795    	0.7486068060364872    	0.624833282390649    	0.1675066950319924    	8.23201466479682600e-2	-0.2810716947893479    	-0.393135749352372    
0.8116232464929867    	0.8098545027952644    	0.7933851002806387    	0.7506675507828107    	0.6257093541215172    	0.17206268813137668    	8.57784203368529900e-2	-0.28186093595107525    	-0.3950475359023742    
0.8136272545090187    	0.8118675334871847    	0.7954625404653218    	0.7527389717415127    	0.6265864081341687    	0.17661877326695952    	8.92160558508721600e-2	-0.2827311751270282    	-0.3970424043644228    
0.8156312625250508    	0.8138808462788331    	0.7975431346629805    	0.7548211918558397    	0.6274644509619934    	0.18117480599652366    	9.26322156482180100e-2	-0.2836843613062927    	-0.3991215930429787    
0.8176352705410829    	0.8158944397740965    	0.7996268809931596    	0.7569143340873664    	0.6283434898136838    	0.18573063787661578    	9.60260291380190300e-2	-0.2847224778862085    	-0.4012863301264151    
0.8196392785571149    	0.8179083125317426    	0.80171377693868    	0.7590185213734107    	0.6292235326487592    	0.1902861163883813    	9.93965908388713300e-2	-0.28584754229445886    	-0.4035378290185755    
0.821643286573147    	0.8199224630604728    	0.8038038193435646    	0.7611338765015528    	0.6301045882187338    	0.19484108466655503    	0.10274295855583736    	-0.2870616065957969    	-0.40587728526078143    
0.8236472945891791    	0.8219368898240746    	0.8058970043862743    	0.7632605220554176    	0.6309866661016761    	0.19939538139861304    	0.10606415143969203    	-0.2883667573335635    	-0.40830588139815405    
0.8256513026052111    	0.8239515912400789    	0.8079933275855862    	0.765398580283546    	0.6318697767940756    	0.2039488404553522    	0.10935914781207015    	-0.28976511570919045    	-0.41082478128163    
0.8276553106212432    	0.8259665656840576    	0.8100927837979598    	0.7675481730298629    	0.6327539317096234    	0.20850129082845098    	0.11262688287476537    	-0.29125883765324606    	-0.41343512684808487    
0.8296593186372753    	0.8279818114820878    	0.8121953672032513    	0.7697094215980829    	0.6336391433203066    	0.21305255614729965    	0.11586624626730434    	-0.29285011361544844    	-0.4161380413947794    
0.8316633266533073    	0.8299973269151566    	0.8143010712862666    	0.771882446665315    	0.6345254251209649    	0.2176024546188407    	0.11907607958286226    	-0.2945411687637682    	-0.41893462614280513    
0.8336673346693394    	0.8320131102193346    	0.8164098888416366    	0.7740673681419173    	0.6354127918185462    	0.2221507985047892    	0.12225517339739225    	-0.29633426248029815    	-0.4218259574138485    
0.8356713426853715    	0.8340291595866987    	0.8185218119849704    	0.7762643050669346    	0.6363012592766764    	0.22669739397581953    	0.1254022643336707    	-0.29823168845585346    	-0.42481308565451054    
0.8376753507014035    	0.8360454731671403    	0.8206368321064744    	0.7784733754641258    	0.6371908447090484    	0.23124204059403816    	0.12851603188769395    	-0.30023577423173825    	-0.42789703639000454    
0.8396793587174356    	0.8380620490617031    	0.8227549398838067    	0.7806946962171164    	0.6380815666890406    	0.23578453104499913    	0.1315950950125967    	-0.3023488807898307    	-0.43107880625661976    
0.8416833667334677    	0.8400788853287942    	0.8248761252786299    	0.7829283829230839    	0.6389734452652216    	0.24032465064087147    	0.1346380082832233    	-0.30457340243402065    	-0.4343593603787267    
0.8436873747494997    	0.8420959799827151    	0.8270003775504983    	0.7851745497450772    	0.6398665020839984    	0.2448621768765197    	0.1376432579412529    	-0.3069117657722278    	-0.43773963472608135    
0.8456913827655318    	0.844113330997399    	0.8291276851951546    	0.7874333092649537    	0.6407607604164258    	0.2493968789929563    	0.14060925776912367    	-0.30936642961716593    	-0.4412205319267757    
0.8476953907815639    	0.8461309363010276    	0.8312580359782507    	0.7897047723104502    	0.6416562453965644    	0.2539285172772848    	0.14353434429866552    	-0.31193988379441595    	-0.4448029192219498    
0.8496993987975959    	0.848148793777953    	0.8333914169286324    	0.7919890478088246    	0.6425529839600387    	0.25845684275869896    	0.14641677184140633    	-0.3146346485570846    	-0.44848762867284475    
0.851703406813628    	0.8501669012703763    	0.8355278143362996    	0.7942862425865835    	0.643451005165245    	0.26298159614019995    	0.149254707086057    	-0.317453273643328    	-0.45227545508811234    
0.8537074148296601    	0.8521852565785974    	0.8376672137236986    	0.7965964612252036    	0.6443503402094515    	0.2675025076905656    	0.1520462237927891    	-0.3203983367627762    	-0.4561671539982677    
0.8557114228456921    	0.8542038574642195    	0.8398095998655282    	0.7989198058317541    	0.645251022639604    	0.2720192957958504    	0.1547892956964341    	-0.3234724431738792    	-0.46016344023100547    
0.8577154308617242    	0.8562227016420834    	0.8419549567720919    	0.801256375897994    	0.6461530884878696    	0.276531666932443    	0.15748179012146163    	-0.3266782233431809    	-0.4642649869902477    
0.8597194388777563    	0.8582417867873089    	0.8441032676847766    	0.8036062680402324    	0.6470565764316498    	0.28103931405099913    	0.1601214607301405    	-0.3300183318121936    	-0.46847242382121446    
0.8617234468937883    	0.8602611105337608    	0.8462545150800488    	0.8059695758631149    	0.647961528022427    	0.2855419159771278    	0.16270593959472207    	-0.3334954453725951    	-0.4727863355334392    
0.8637274549098204    	0.8622806704771909    	0.8484086806526955    	0.8083463896691432    	0.6488679878434046    	0.2900391362184756    	0.165232728496104    	-0.3371122612277621    	-0.47720726008640374    
0.8657314629258525    	0.8643004641719583    	0.8505657453218795    	0.8107367963269557    	0.6497760037791411    	0.29453062189068113    	0.16769918951950205    	-0.34087149481553997    	-0.4817356874881901    
0.8677354709418845    	0.8663204891306721    	0.8527256892330147    	0.8131408789485223    	0.6506856272597892    	0.29901600239671633    	0.1701025348991518    	-0.34477587740751203    	-0.4863720592399017    
0.8697394789579166    	0.8683407428271932    	0.8548884917351537    	0.8155587167638049    	0.6515969134700791    	0.3034948881694963    	0.1724398159740081    	-0.3488281534921835    	-0.4911167655244697    
0.8717434869739487    	0.8703612226962956    	0.8570541314016491    	0.8179903847695528    	0.65250992173106    	0.3079668689655533    	0.1747079111278196    	-0.35303107800024736    	-0.49597014393616246    
0.8737474949899807    	0.8723819261380342    	0.859222586018709    	0.8204359536025813    	0.6534247157411973    	0.3124315122503879    	0.17690351263418336    	-0.3573874131248011    	-0.5009324792840626    
0.8757515030060128    	0.874402850508668    	0.8613938325724306    	0.822895489172676    	0.6543413639504507    	0.31688836141947274    	0.1790231122721986    	-0.36189992499596835    	-0.5060040025455065    
0.8777555110220449    	0.8764239931282627    	0.8635678472762077    	0.8253690525224767    	0.655259939986909    	0.3213369337372893    	0.1810629856408014    	-0.3665713800148238    	-0.5111848866106846    
0.8797595190380769    	0.8784453512791531    	0.8657446055384456    	0.82785669945603    	0.6561805229642631    	0.3257767180831294    	0.183019174988089    	-0.37140454085772195    	-0.516475247417716    
0.881763527054109    	0.8804669222085031    	0.8679240819770279    	0.8303584803803842    	0.6571031980740806    	0.33020717248437326    	0.18488747038847314    	-0.37640216229931245    	-0.5218751455916699    
0.883767535070141    	0.8824887031269505    	0.8701062504311745    	0.8328744399339714    	0.658028057026656    	0.3346277216223385    	0.18666338908511534    	-0.38156698640869313    	-0.5273845781842487    
0.8857715430861731    	0.8845106912063094    	0.8722910839326898    	0.8354046168090518    	0.6589551985585337    	0.33903775355259785    	0.18834215279640984    	-0.38690173764656216    	-0.5330034820892461    
0.8877755511022052    	0.8865328835836466    	0.8744785547306227    	0.8379490433841847    	0.6598847291757169    	0.34343661645018037    	0.18991866275288496    	-0.3924091174972503    	-0.5387317349752571    
0.8897795591182373    	0.8885552773604964    	0.8766686342901687    	0.8405077455264988    	0.6608167637936362    	0.34782361507553206    	0.19138747240317905    	-0.3980917987581358    	-0.5445691503583138    
0.8917835671342693    	0.8905778696079438    	0.8788612932748745    	0.8430807422332941    	0.6617514265053714    	0.3521980067068856    	0.19274275667554325    	-0.403952419442893    	-0.5505154760921607    
0.8937875751503014    	0.8926006573573024    	0.8810565015777461    	0.8456680454133152    	0.6626888514046438    	0.3565589962763454    	0.19397827837377027    	-0.4099935761165051    	-0.5565703969708523    
0.8957915831663334    	0.8946236376076703    	0.8832542283016737    	0.8482696595427943    	0.6636291835426975    	0.36090573136768134    	0.19508735160661395    	-0.41621781698419885    	-0.5627335350595946    
0.8977955911823655    	0.896646807324605    	0.8854544417626755    	0.850885581425582    	0.6645725800040884    	0.3652372966259037    	0.19606280044622992    	-0.42262763445118245    	-0.5690044409870074    
0.8997995991983976    	0.8986701634421086    	0.8876571095209975    	0.8535157998689095    	0.6655192110881623    	0.36955270744015567    	0.19689691311124916    	-0.4292254573576492    	-0.575382599126519    
0.9018036072144296    	0.9006937028629204    	0.8898621983427385    	0.8561602954230719    	0.6664692616576047    	0.37385090273158555    	0.19758139137319125    	-0.436013642598365    	-0.5818674327506482    
0.9038076152304617    	0.9027174224547436    	0.8920696742327295    	0.8588190400821591    	0.6674229326074861    	0.37813073684575427    	0.19810729393944868    	-0.44299446631046613    	-0.5884582890517314    
0.9058116232464938    	0.904741319055068    	0.8942795024446563    	0.861491997010293    	0.6683804425698457    	0.3823909704632344    	0.19846497339604866    	-0.45017011468365503    	-0.5951544477761818    
0.9078156312625258    	0.9067653894703489    	0.8964916474547887    	0.8641791202841818    	0.6693420298224823    	0.38663026035652837    	0.19864400573863047    	-0.45754267421495654    	-0.6019551233521266    
0.9098196392785579    	0.9087896304801587    	0.8987060730007601    	0.8668803545465045    	0.6703079544494048    	0.39084714776395724    	0.19863311122877222    	-0.46511412169882504    	-0.608859459394488    
0.91182364729459    	0.9108140388307132    	0.9009227420747421    	0.8695956347635944    	0.6712785007931181    	0.3950400451553511    	0.1984200660044921    	-0.47288631343853066    	-0.6158665258400079    
0.913827655310622    	0.9128386112394756    	0.9031416169164228    	0.8723248860542524    	0.6722539801930401    	0.39920722114921886    	0.19799160246716244    	-0.480860974222269    	-0.6229753248988921    
0.9158316633266541    	0.914863344395397    	0.9053626590558602    	0.875068023315734    	0.67323473434999    	0.40334678328783463    	0.1973332968038892    	-0.4890396858566203    	-0.6301847935765443    
0.9178356713426862    	0.9168882349601353    	0.9075858292810163    	0.8778249510752757    	0.6742211388908871    	0.4074566583168474    	0.1964294431331328    	-0.4974238752241279    	-0.6374937903580052    
0.9198396793587182    	0.9189132795696333    	0.9098110876655063    	0.88059556319069    	0.6752136075292214    	0.4115345698523005    	0.19526290958801573    	-0.5060148021590188    	-0.6449011047020998    
0.9218436873747503    	0.9209384748294189    	0.9120383935940075    	0.8833797426535381    	0.6762125969615389    	0.4155780111950368    	0.19381497577830023    	-0.5148135465901567    	-0.6524054649891923    
0.9238476953907824    	0.9229638173198076    	0.9142677057311396    	0.8861773613707359    	0.6772186125208566    	0.4195842157079513    	0.1920651495778695    	-0.5238209956943208    	-0.660005519427897    
0.9258517034068144    	0.9249893035951217    	0.9164989820644193    	0.8889882799450352    	0.6782322147030315    	0.4235501217260002    	0.1899909566313372    	-0.5330378306714635    	-0.6676998479394951    
0.9278557114228465    	0.9270149301869716    	0.9187321799112161    	0.8918123475632959    	0.6792540267915409    	0.42747233134043466    	0.1875677012109213    	-0.5424645133218536    	-0.6754869657368994    
0.9298597194388786    	0.9290406936002709    	0.920967255904005    	0.8946494017044847    	0.6802847437575525    	0.43134706209696994    	0.1847681926912901    	-0.5521012724653386    	-0.6833653188414798    
0.9318637274549106    	0.9310665903154488    	0.9232041660381297    	0.8974992681297832    	0.6813251427792703    	0.43517009049137434    	0.18156243197324073    	-0.5619480901785561    	-0.691333279246087    
0.9338677354709427    	0.9330926167898703    	0.9254428656567484    	0.9003617606909305    	0.6823760955785222    	0.4389366853626003    	0.17791725145644713    	-0.5720046881481795    	-0.6993891539879524    
0.9358717434869748    	0.9351187694584682    	0.927683309463684    	0.9032366812418574    	0.6834385832014421    	0.44264152828044306    	0.1737959005383533    	-0.5822705140367032    	-0.7075311900835582    
0.9378757515030068    	0.9371450447361793    	0.9299254515663614    	0.9061238195263163    	0.6845137137982785    	0.4462786190610293    	0.16915756748177174    	-0.5927447282032707    	-0.7157575579185397    
0.9398797595190389    	0.9391714390129265    	0.9321692454431341    	0.9090229531227646    	0.685602743330828    	0.4498411624749711    	0.16395682663317185    	-0.6034261898768346    	-0.7240663643158377    
0.941883767535071    	0.9411979486588058    	0.9344146439875123    	0.9119338473993669    	0.6867071011343019    	0.4533214300172046    	0.1581429986415808    	-0.6143134446319736    	-0.7324556613047326    
0.943887775551103    	0.9432245700234281    	0.9366615995273249    	0.9148562555004448    	0.6878284208109574    	0.456710595283002    	0.15165940518965    	-0.6254047121437869    	-0.7409234278452944    
0.9458917835671351    	0.9452512994384182    	0.9389100638066594    	0.9177899183731999    	0.6889685778240778    	0.4599985302137062    	0.14444250642947754    	-0.6366978744756702    	-0.7494675811780974    
0.9478957915831672    	0.947278133215467    	0.9411599880345282    	0.9207345647944738    	0.6901297359302456    	0.463173555336168    	0.13642089359479623    	-0.6481904647479639    	-0.7580859823191678    
0.9498997995991992    	0.9493050676468091    	0.943411322886873    	0.9236899114372608    	0.6913144042849217    	0.46622213066978035    	0.12751411539685673    	-0.659879656917423    	-0.766776433669168    
0.9519038076152313    	0.9513320990073881    	0.9456640185089574    	0.9266556629533278    	0.692525509659678    	0.4691284690568909    	0.11763130883537802    	-0.6717622564776304    	-0.7755366726135507    
0.9539078156312634    	0.9533592235551056    	0.9479180245656412    	0.9296315121127148    	0.6937664864949397    	0.47187405018428313    	0.10666960162455032    	-0.683834692163634    	-0.7843643825330135    
0.9559118236472954    	0.9553864375336513    	0.9501732902201009    	0.9326171399505384    	0.6950413915925377    	0.474436999937426    	9.45122502223030400e-2	-0.6960930092070653    	-0.7932571995396631    
0.9579158316633275    	0.957413737167795    	0.9524297641692511    	0.9356122159548279    	0.6963550517662362    	0.4767912970568888    	8.10264738365391700e-2	-0.7085328639879068    	-0.80221269536246    
0.9599198396793596    	0.9594411186681592    	0.9546873946751718    	0.9386163982640995    	0.6977132551529646    	0.4789057411417435    	6.60609444227463300e-2	-0.7211495202344564    	-0.8112283919602208    
0.9619238476953916    	0.9614685782307624    	0.9569461295483155    	0.9416293339367454    	0.6991230025360609    	0.4807425973012168    	4.9442895896263206e-2	-0.7339378461695532    	-0.8203017695503882    
0.9639278557114237    	0.9634961120388551    	0.9592059161937253    	0.9446506592155454    	0.7005928422041429    	0.48225579198102025    	3.097482580940292000e-2	-0.7468923138636419    	-0.8294302527067994    
0.9659318637274558    	0.9655237162624797    	0.9614667016264855    	0.9476799998393108    	0.7021333217784185    	0.4833884783592636    	1.043078770725239800e-2	-0.7600070007118782    	-0.8386112191531293    
0.9679358717434878    	0.9675513870579341    	0.963728432470482    	0.9507169713651197    	0.7037576074875916    	0.4840696928487532    	-1.24476849656545600e-2	-0.7732755927419365    	-0.8478420063810814    
0.9699398797595199    	0.9695791205702237    	0.965991055005513    	0.9537611795588775    	0.7054823490403418    	0.4842096942375079    	-3.79559004266147360e-2	-0.7866913898080905    	-0.857119911731827    
0.971943887775552    	0.9716069129331405    	0.9682545151668    	0.9568122207843195    	0.7073289102351193    	0.48369332290711836    	-6.6430321242408600e-2	-0.8002473129790065    	-0.8664421859629946    
0.973947895791584    	0.9736347602720201    	0.9705187585654781    	0.9598696824332157    	0.7093251611501266    	0.48237033935042667    	-9.82523899245036400e-2	-0.813935914123911    	-0.8758060442574609    
0.9759519038076161    	0.9756626586999427    	0.9727837305290638    	0.9629331433680257    	0.711508149867079    	0.48004099748135715    	-0.13385105379902296    	-0.8277493877278111    	-0.8852086732802212    
0.9779559118236482    	0.9776906043217215    	0.9750493760912732    	0.9660021744213398    	0.7139282057400604    	0.47643389882642745    	-0.17370265901334744    	-0.8416795848815286    	-0.8946472173912283    
0.9799599198396802    	0.9797185932337156    	0.9773156400326066    	0.9690763389001551    	0.7166554504049861    	0.47117083453679454    	-0.2183261452972675    	-0.8557180294534339    	-0.9041187919079361    
0.9819639278557123    	0.9817466215251408    	0.9795824669037103    	0.9721551931198399    	0.7197905331516813    	0.4637087810251257    	-0.2682705345828468    	-0.8698559364305046    	-0.9136204892102929    
0.9839679358717444    	0.98377468527857    	0.9818498010271025    	0.9752382869522019    	0.7234831516197293    	0.4532397618644754    	-0.32409059611238994    	-0.8840842323605141    	-0.9231493713202306    
0.9859719438877764    	0.9858027805691194    	0.9841175865375151    	0.9783251644146743    	0.7279657918767903    	0.43850827041487067    	-0.38630569865014175    	-0.8983935778030558    	-0.9327024755134128    
0.9879759519038085    	0.9878309034667309    	0.9863857673958326    	0.9814153642684789    	0.7336193814496278    	0.41745550866295206    	-0.4553369225105709    	-0.912774391645018    	-0.9422768205851983    
0.9899799599198406    	0.9898590500363713    	0.9886542874038231    	0.9845084206325699    	0.7411119505789705    	0.3864665823474672    	-0.5314198537599327    	-0.9272168771579817    	-0.9518694088399606    
0.9919839679358726    	0.9918872163398806    	0.9909230902416575    	0.9876038636120809    	0.7517233914996625    	0.3386018841613237    	-0.6144968305290661    	-0.9417110496984922    	-0.9614772220239824    
0.9939879759519047    	0.9939153984344021    	0.9931921194727966    	0.9907012199495957    	0.7682134655669332    	0.2588444721684511    	-0.7041038300884762    	-0.9562467657701427    	-0.9710972299883341    
0.9959919839679368    	0.9959435923744816    	0.9954613185738114    	0.993800013685413    	0.7975490141364928    	0.10900381871118014    	-0.799281874247161    	-0.9708137533109682    	-0.9807263961484823    
0.9979959919839688    	0.9979717942125942    	0.9977306309608948    	0.9968997668224701    	0.86048192722788    	-0.2267991896399227    	-0.898553505210713    	-0.9854016429454074    	-0.990361670785668    
1.0000000000000009    	1.    	1.    	1.    	1.    	-1.    	-1.    	-1.    	-1.    


==> plot-data/rescued-example-psis.dat <==
# eps=0.14285714285714285d0 u0=1.0d0 ur1=7.0d0 ur2-ur1=1.0d0
u	resc_phi	resc_p	resc_tG	resc_abseg	tfd_phi	tfd_p	tfd_tG	tfd_abseg	
1.    	1.9594146266844126    	2.03382615132762820e-2	0.14333366560970406    	1.0000000000000004    	1.9594146266844126    	2.03382615132762820e-2	0.14333366560970406    	1.0000000000000004    
1.085486604102096    	1.9612083006757037    	2.205007094111390300e-2	0.15548999450196188    	0.9981763194639562    	1.9612083006757037    	2.205007094111390300e-2	0.15548999450196188    	0.9981763194639562    
1.1709732082041922    	1.96314661928518    	2.37553753111155870e-2	0.16762274631841928    	0.9927447036982325    	1.96314661928518    	2.37553753111155870e-2	0.16762274631841928    	0.9927447036982325    
1.2564598123062882    	1.9652290229039278    	2.54536995564514700e-2	0.17973015204176532    	0.9838213184596685    	1.9652290229039278    	2.54536995564514700e-2	0.17973015204176532    	0.9838213184596685    
1.3419464164083843    	1.9674549127365064    	2.714457676976463300e-2	0.19181046206245542    	0.9715929426462705    	1.9674549127365064    	2.714457676976463300e-2	0.19181046206245542    	0.9715929426462705    
1.4274330205104804    	1.9698236514791492    	2.882754869120387500e-2	0.20386194740178717    	0.9563074195555659    	1.9698236514791492    	2.882754869120387500e-2	0.20386194740178717    	0.9563074195555659    
1.5129196246125765    	1.9723345640368526    	3.05021661753282600e-2	0.21588290089645534    	0.93826157329341    	1.9723345640368526    	3.05021661753282600e-2	0.21588290089645534    	0.93826157329341    
1.5984062287146725    	1.9749869382776761    	3.21679896359672370e-2	0.22787163834275062    	0.917787643044522    	1.9749869382776761    	3.21679896359672370e-2	0.22787163834275062    	0.917787643044522    
1.6838928328167686    	1.977780025822502    	3.38245894682099200e-2	0.23982649959870755    	0.8952393133208603    	1.977780025822502    	3.38245894682099200e-2	0.23982649959870755    	0.8952393133208603    
1.7693794369188647    	1.9807130428684383    	3.54715464467893800e-2	0.2517458496426438    	0.8709783176469283    	1.9807130428684383    	3.54715464467893800e-2	0.2517458496426438    	0.8709783176469283    
1.8548660410209608    	1.9837851710439964    	3.710845210022125600e-2	0.26362807958668716    	0.845362399697577    	1.9837851710439964    	3.710845210022125600e-2	0.26362807958668716    	0.845362399697577    
1.9403526451230568    	1.9869955582941214    	3.873490906015015000e-2	0.2754716076440217    	0.8187351721452402    	1.9869955582941214    	3.873490906015015000e-2	0.2754716076440217    	0.8187351721452402    
2.025839249225153    	1.990343319793119    	4.03505313854525800e-2	0.2872748800487447    	0.7914181610955778    	1.990343319793119    	4.03505313854525800e-2	0.2872748800487447    	0.7914181610955778    
2.111325853327249    	1.9938275388834754    	4.195494486073919600e-2	0.29903637192736937    	0.7637050964521035    	1.9938275388834754    	4.195494486073919600e-2	0.29903637192736937    	0.7637050964521035    
2.1968124574293455    	1.9974472680385507    	4.35477872689934300e-2	0.3107545881211576    	0.7358583272775938    	1.9974472680385507    	4.35477872689934300e-2	0.3107545881211576    	0.7358583272775938    
2.282299061531442    	2.0012015298470995    	4.5128708638176096e-2	0.3224280639586215    	0.7081071153118743    	2.0012015298470995    	4.5128708638176096e-2	0.3224280639586215    	0.7081071153118743    
2.367785665633538    	2.0050893180175637    	4.669737146171698500e-2	0.33405536597767316    	0.6806474882105851    	2.0050893180175637    	4.669737146171698500e-2	0.33405536597767316    	0.6806474882105851    
2.4532722697356344    	2.009109598400065    	4.8253450892902794e-2	0.34563509259705366    	0.6536433089413887    	2.009109598400065    	4.8253450892902794e-2	0.34563509259705366    	0.6536433089413887    
2.5387588738377307    	2.0132613100240415    	4.979663491325811400e-2	0.35716587473681227    	0.6272282278912819    	2.0132613100240415    	4.979663491325811400e-2	0.35716587473681227    	0.6272282278912819    
2.624245477939827    	2.0175433661494635    	5.13266244750990100e-2	0.36864637638774733    	0.6015082177829413    	2.0175433661494635    	5.13266244750990100e-2	0.36864637638774733    	0.6015082177829413    
2.7097320820419233    	2.0219546553295866    	5.28431336185196200e-2	0.38007529512985866    	0.5765644379055708    	2.0219546553295866    	5.28431336185196200e-2	0.38007529512985866    	0.5765644379055708    
2.7952186861440196    	2.0264940424832174    	5.43458895631486100e-2	0.39145136259998947    	0.5524562250775055    	2.0264940424832174    	5.43458895631486100e-2	0.39145136259998947    	0.5524562250775055    
2.880705290246116    	2.031160369974485    	5.583463277508558000e-2	0.4027733449089682    	0.5292240582674941    	2.031160369974485    	5.583463277508558000e-2	0.4027733449089682    	0.5292240582674941    
2.966191894348212    	2.0359524586981546    	5.730911700949612000e-2	0.41404004300867947    	0.506892388251113    	2.0359524586981546    	5.730911700949612000e-2	0.41404004300867947    	0.506892388251113    
3.0516784984503085    	2.0408691091685474    	5.87691093294089300e-2	0.4252502930096097    	0.48547226122469356    	2.0408691091685474    	5.87691093294089300e-2	0.4252502930096097    	0.48547226122469356    
3.1371651025524048    	2.045909102610172    	6.02143901013182400e-2	0.4364029664495293    	0.4649636954163758    	2.045909102610172    	6.02143901013182400e-2	0.4364029664495293    	0.4649636954163758    
3.222651706654501    	2.0510712020482176    	6.164475296825050000e-2	0.4474969705140716    	0.44535779275606446    	2.0510712020482176    	6.164475296825050000e-2	0.4474969705140716    	0.44535779275606446    
3.3081383107565974    	2.0563541533971206    	6.3060004801004910e-2	0.4585312482100732    	0.42663858441333974    	2.0563541533971206    	6.3060004801004910e-2	0.4585312482100732    	0.42663858441333974    
3.3936249148586937    	2.061756686545447    	6.44599656283229100e-2	0.46950477849262884    	0.4087846205177899    	2.061756686545447    	6.44599656283229100e-2	0.46950477849262884    	0.4087846205177899    
3.47911151896079    	2.067277516435418    	6.5844468546783710e-2	0.4804165763469029    	0.39177032170333637    	2.067277516435418    	6.5844468546783710e-2	0.4804165763469029    	0.39177032170333637    
3.5645981230628863    	2.072915344135444    	6.72133596112580600e-2	0.49126569282581567    	0.3755671142522648    	2.072915344135444    	6.72133596112580600e-2	0.49126569282581567    	0.3755671142522648    
3.6500847271649826    	2.078668857904112    	6.85664977067849200e-2	0.5020512150447988    	0.36014437240774666    	2.078668857904112    	6.85664977067849200e-2	0.5020512150447988    	0.36014437240774666    
3.735571331267079    	2.084536734244125    	6.99037544027618800e-2	0.5127722661348733    	0.3454701915758586    	2.084536734244125    	6.99037544027618800e-2	0.5127722661348733    	0.3454701915758586    
3.821057935369175    	2.090517638944773    	7.12250137903621600e-2	0.5234280051553718    	0.33151201520134593    	2.090517638944773    	7.12250137903621600e-2	0.5234280051553718    	0.33151201520134593    
3.9065445394712714    	2.096610228111575    	7.25301723041086300e-2	0.5340176269676689    	0.3182371364950404    	2.096610228111575    	7.25301723041086300e-2	0.5340176269676689    	0.3182371364950404    
3.9920311435733677    	2.1028131491818107    	7.3819138528548700e-2	0.5445403620713362    	0.30561309422249894    	2.1028131491818107    	7.3819138528548700e-2	0.5445403620713362    	0.30561309422249894    
4.077517747675464    	2.1091250419247283    	7.50918329909817200e-2	0.5549954764041753    	0.2936079796505297    	2.1091250419247283    	7.50918329909817200e-2	0.5549954764041753    	0.2936079796505297    
4.16300435177756    	2.11554453942529    	7.63481879411960900e-2	0.565382271107611    	0.28219066963800427    	2.11554453942529    	7.63481879411960900e-2	0.565382271107611    	0.28219066963800427    
4.248490955879656    	2.1220702690504014    	7.75881471191735900e-2	0.5757000822589594    	0.2713309988440735    	2.1220702690504014    	7.75881471191735900e-2	0.5757000822589594    	0.2713309988440735    
4.333977559981752    	2.1287008533966185    	7.88116655117152800e-2	0.585948280572107    	0.26099988216620884    	2.1287008533966185    	7.88116655117152800e-2	0.585948280572107    	0.26099988216620884    
4.4194641640838475    	2.135434911218441    	8.00187090989371100e-2	0.5961262710681374    	0.2511693968405903    	2.135434911218441    	8.00187090989371100e-2	0.5961262710681374    	0.2511693968405903    
4.504950768185943    	2.142271058336334    	8.12092545915728400e-2	0.606233492717474    	0.2418128321476459    	2.142271058336334    	8.12092545915728400e-2	0.606233492717474    	0.2418128321476459    
4.590437372288039    	2.149207908523725    	8.23832891600096400e-2	0.6162694180550913    	0.2329047133631898    	2.149207908523725    	8.23832891600096400e-2	0.6162694180550913    	0.2329047133631898    
4.675923976390135    	2.1562440743722733    	8.35408101559654600e-2	0.6262335527703573    	0.2244208054700536    	2.1562440743722733    	8.35408101559654600e-2	0.6262335527703573    	0.2244208054700536    
4.761410580492231    	2.1633781681348037    	8.4681824827698490e-2	0.6361254352730584    	0.2163381011816856    	2.1633781681348037    	8.4681824827698490e-2	0.6361254352730584    	0.2163381011816856    
4.846897184594327    	2.170608802545339    	8.58063500296189900e-2	0.6459446362371514    	0.20863479701119628    	2.170608802545339    	8.58063500296189900e-2	0.6459446362371514    	0.20863479701119628    
4.932383788696423    	2.1779345916157657    	8.69144119271493500e-2	0.6556907581237698    	0.20129026042964018    	2.1779345916157657    	8.69144119271493500e-2	0.6556907581237698    	0.20129026042964018    
5.017870392798518    	2.1853541514087023    	8.80060456976549600e-2	0.6653634346849946    	0.19428499057940316    	2.1853541514087023    	8.80060456976549600e-2	0.6653634346849946    	0.19428499057940316    
5.103356996900614    	2.1928661007862402    	8.90812952282398300e-2	0.6749623304498785    	0.18760057452694567    	2.1928661007862402    	8.90812952282398300e-2	0.6749623304498785    	0.18760057452694567    
5.18884360100271    	2.200469062134257    	9.01402128111743500e-2	0.6844871401941821    	0.18121964063982296    	2.200469062134257    	9.01402128111743500e-2	0.6844871401941821    	0.18121964063982296    
5.274330205104806    	2.2081616620620883    	9.1182858837691700e-2	0.6939375883952636    	0.17512581034335326    	2.2081616620620883    	9.1182858837691700e-2	0.6939375883952636    	0.17512581034335326    
5.359816809206902    	2.215942532077393    	9.22093014908599500e-2	0.703313428673515    	0.1693036492416071    	2.215942532077393    	9.22093014908599500e-2	0.703313428673515    	0.1693036492416071    
5.445303413308998    	2.2238103092360992    	9.32196164382046900e-2	0.7126144432217203    	0.1637386183659972    	2.2238103092360992    	9.32196164382046900e-2	0.7126144432217203    	0.1637386183659972    
5.5307900174110936    	2.2317636367673934    	9.4213886524724710e-2	0.7218404422236712    	0.15841702613452432    	2.2317636367673934    	9.4213886524724710e-2	0.7218404422236712    	0.15841702613452432    
5.616276621513189    	2.2398011646737346    	9.51922014669119300e-2	0.7309912632633242    	0.15332598145873674    	2.2398011646737346    	9.51922014669119300e-2	0.7309912632633242    	0.15332598145873674    
5.701763225615285    	2.2479215503059597    	9.61546575483520400e-2	0.7400667707257693    	0.1484533483177397    	2.2479215503059597    	9.61546575483520400e-2	0.7400667707257693    	0.1484533483177397    
5.787249829717381    	2.2561234589135726    	9.71013573174504100e-2	0.7490668551912137    	0.14378770202426314    	2.2561234589135726    	9.71013573174504100e-2	0.7490668551912137    	0.14378770202426314    
5.872736433819477    	2.2644055641703553    	9.8032409287794400e-2	0.7579914328231591    	0.139318287332649    	2.2644055641703553    	9.8032409287794400e-2	0.7579914328231591    	0.139318287332649    
5.958223037921573    	2.2727665486754924    	9.89479276416300600e-2	0.766840444751899    	0.1350349784791937    	2.2727665486754924    	9.89479276416300600e-2	0.766840444751899    	0.1350349784791937    
6.043709642023669    	2.2812051044304282    	9.98480319368984200e-2	0.7756138564544235    	0.13092824119871668    	2.2812051044304282    	9.98480319368984200e-2	0.7756138564544235    	0.13092824119871668    
6.1291962461257645    	2.2897199332917264    	0.10073284681824497    	0.784311657131771    	0.12698909672508382    	2.2897199332917264    	0.10073284681824497    	0.784311657131771    	0.12698909672508382    
6.21468285022786    	2.2983097474002148    	0.1016025017323827    	0.7929338590848224    	0.1232090877557727    	2.2983097474002148    	0.1016025017323827    	0.7929338590848224    	0.1232090877557727    
6.300169454329956    	2.3069732695867557    	0.10245713064815949    	0.8014804970894918    	0.11958024633973383    	2.3069732695867557    	0.10245713064815949    	0.8014804970894918    	0.11958024633973383    
6.385656058432052    	2.315709233755    	0.10329687178164891    	0.8099516277722121    	0.1160950636324891    	2.315709233755    	0.10329687178164891    	0.8099516277722121    	0.1160950636324891    
6.471142662534148    	2.3245163852414956    	0.10412186732655401    	0.8183473289865886    	0.1127464614514908    	2.3245163852414956    	0.10412186732655401    	0.8183473289865886    	0.1127464614514908    
6.556629266636244    	2.333393481153582    	0.10493226319018512    	0.8266676991920222    	0.10952776555733583    	2.333393481153582    	0.10493226319018512    	0.8266676991920222    	0.10952776555733583    
6.64211587073834    	2.342339290685485    	0.10572820873524424    	0.8349128568350861    	0.10643268058178244    	2.342339290685485    	0.10572820873524424    	0.8349128568350861    	0.10643268058178244    
6.7276024748404355    	2.351352595413074    	0.10650985652762185    	0.8430829397343756    	0.10345526652102732    	2.351352595413074    	0.10650985652762185    	0.8430829397343756    	0.10345526652102732    
6.813089078942531    	2.3604321895677556    	0.10727736209038535    	0.8511781044695222    	0.10058991671189475    	2.3604321895677556    	0.10727736209038535    	0.8511781044695222    	0.10058991671189475    
6.898575683044627    	2.3695768802899795    	0.10803088366411433    	0.859198525775012    	9.78313372090849700e-2	2.3695768802899795    	0.10803088366411433    	0.859198525775012    	9.78313372090849700e-2
6.984062287146723    	2.3787854878628694    	0.10877058197371241    	0.8671443959394051    	9.51745274830872300e-2	2.3787854878628694    	0.10877058197371241    	0.8671443959394051    	9.51745274830872300e-2
7.069548891248819    	2.3877769515421963    	0.10136762996149416    	0.87501930525482    	9.26381704295468600e-2	2.3880568459264877    	0.10949662000180414    	0.8750159242105252    	9.26147623605516800e-2
7.155035495350915    	2.3959985257377636    	9.20899677501738000e-2	0.8828333187184616    	9.02605181839764200e-2	2.397389801673257    	0.11020916276880247    	0.882813336207135    	9.01475751316168700e-2
7.240522099453011    	2.403433695090627    	8.28017600714981100e-2	0.890592536905614    	8.80328565059583700e-2	2.4067832160250693    	0.11090837711971159    	0.8905368733375782    	8.77687417517554300e-2
7.3260087035551065    	2.4100808165711958    	7.35042010746269400e-2	0.8983028061820408    	8.59460003714523500e-2	2.416235963792627    	0.11159443151771166    	0.8981867922258367    	8.54742660689870500e-2
7.411495307657202    	2.415938439376281    	6.41984430641966400e-2	0.9059698752963402    	8.39914914851510600e-2	2.4257469338175524    	0.11226749584455158    	0.9057633641454093    	8.32603660107338300e-2
7.496981911759298    	2.4210052919623117    	5.48856017810408700e-2	0.9135994061252841    	8.21615378404028800e-2	2.435315029097821    	0.11292774120775999    	0.9132668744613859    	8.11234606680631900e-2
7.582468515861394    	2.4252802809019793    	4.55667616668448800e-2	0.9211969858641524    	8.04489576005889900e-2	2.444939166897056    	0.11357533975466791    	0.9206976220810561    	7.90601582185339400e-2
7.66795511996349    	2.428762488220317    	3.62429807761827300e-2	0.9287681382937225    	7.88471283852743500e-2	2.454618278838252    	0.11421046449322081    	0.9280559189133586    	7.706724463226600e-2
7.753441724065586    	2.431451169113417    	2.69152955060102300e-2	0.9363183348292193    	7.73499411752307600e-2	2.4643513109824555    	0.11483328911954432    	0.9353420893374471    	7.51416731091897300e-2
7.838928328167682    	2.433345750568438    	1.75847251977229700e-2	0.9438530053384071    	7.5951758366219800e-2	2.474137223892975    	0.11544398785221412    	0.9425564696806196    	7.32805541986354600e-2
7.9244149322697774    	2.4344458298220224    	8.252276618482104000e-3	0.9513775489063079    	7.46473756261933000e-2	2.4839749926856394    	0.11604273527316879    	0.9496994077058206    	7.1481146555520600e-2
8.009901536371874    	2.4347565055403484    	0.    	0.9588973432187596    	7.34316162686626800e-2	2.4938636070656672    	0.11662970617519255    	0.9567712621089144    	6.97408482903295500e-2
8.09538814047397    	2.4347565055403484    	0.    	0.9664165191083515    	7.22674143997886200e-2	2.503802071351673    	0.11720507541588525    	0.9637724020258802    	6.8057188872891900e-2
8.180874744576066    	2.4347565055403484    	0.    	0.9739356949979433    	7.11317835683994500e-2	2.51378940448734    	0.11776901777802709    	0.9707032065500775    	6.64278215526116900e-2
8.266361348678162    	2.4347565055403484    	0.    	0.9814548708875351    	7.00238252902853800e-2	2.5238246400412905    	0.11832170783623734    	0.9775640642596818    	6.4850516260309600e-2
8.351847952780258    	2.4347565055403484    	0.    	0.988974046777127    	6.89426751227627100e-2	2.533906826195658    	0.11886331982981825    	0.9843553727553944    	6.33231529591941600e-2
8.437334556882353    	2.4347565055403484    	0.    	0.9964932226667188    	6.78875011812531500e-2	2.544035025723886    	0.11939402754166921    	0.9910775382084822    	6.18437154146978600e-2
8.52282116098445    	2.4347565055403484    	0.    	1.0040123985563105    	6.68575027276430800e-2	2.5542083159582365    	0.11991400418314922    	0.9977309749192024    	6.04102853549843800e-2
8.608307765086545    	2.4347565055403484    	0.    	1.0115315744459024    	6.5851908826692110e-2	2.564425788747512    	0.12042342228476119    	1.0043161048856417    	5.90210369958808500e-2
8.693794369188641    	2.4347565055403484    	0.    	1.0190507503354942    	6.48699770669593100e-2	2.5746865504054632    	0.12092245359252626    	1.0108333573829764    	5.76742319058030200e-2
8.779280973290737    	2.4347565055403484    	0.    	1.026569926225086    	6.39109923429072200e-2	2.5849897216503566    	0.12141126896991294    	1.0172831685531507    	5.63682141879365200e-2
8.864767577392833    	2.4347565055403484    	0.    	1.0340891021146779    	6.29742656950214700e-2	2.595334437536165    	0.12189003830518194    	1.0236659810049502    	5.51014059585164400e-2
8.950254181494929    	2.4347565055403484    	0.    	1.0416082780042697    	6.205913320495590000e-2	2.6057198473758243    	0.12235893042400514    	1.0299822434244312    	5.387230310152303000e-2
9.035740785597024    	2.4347565055403484    	0.    	1.0491274538938615    	6.11649549428739000e-2	2.616145114656998    	0.1228181130072148    	1.0362324101956608    	5.267947128147794000e-2
9.12122738969912    	2.4347565055403484    	0.    	1.0566466297834534    	6.029111396430874000e-2	2.6266094169507825    	0.12326775251353729    	1.042416941031695    	5.15215421973033500e-2
9.206713993801216    	2.4347565055403484    	0.    	1.0641658056730452    	5.94370153540112500e-2	2.6371119458137513    	0.12370801410716471    	1.0485363006157296    	5.03972100613914700e-2
9.292200597903312    	2.4347565055403484    	0.    	1.071684981562637    	5.86020853143883500e-2	2.6476519066837665    	0.12413906159001668    	1.0545909582523265    	4.93052282891330240e-2
9.377687202005408    	2.4347565055403484    	0.    	1.0792041574522289    	5.77857702962665400e-2	2.658228518769927    	0.12456105733854435    	1.0605813875286254    	4.824440638517877300e-2
9.463173806107504    	2.4347565055403484    	0.    	1.0867233333418207    	5.69875361698350800e-2	2.6688410149370476    	0.12497416224492869    	1.066508065985432    	4.721360701365827600e-2
9.5486604102096    	2.4347565055403484    	0.    	1.0942425092314125    	5.62068674337400900e-2	2.6794886415850323    	0.1253785356625258    	1.072371474798066    	4.62117432404642100e-2
9.634147014311695    	2.4347565055403484    	0.    	1.1017616851210044    	5.54432664604087600e-2	2.6901706585235    	0.12577433535541258    	1.0781720984668473    	4.52377759365307100e-2
9.719633618413791    	2.4347565055403484    	0.    	1.1092808610105962    	5.46962527757867400e-2	2.7008863388420035    	0.1261617174518864    	1.0839104245170916    	4.42907113317953400e-2
9.805120222515887    	2.4347565055403484    	0.    	1.1168000369001878    	5.396536237176859000e-2	2.7116349687761803    	0.12654083640177566    	1.0895869432084755    	4.33695987102430850e-2
9.890606826617983    	2.4347565055403484    	0.    	1.1243192127897799    	5.325014704969253000e-2	2.7224158475701543    	0.12691184493741722    	1.0952021472536284    	4.247352823708538000e-2
9.976093430720079    	2.4347565055403484    	0.    	1.1318383886793715    	5.25501737933591600e-2	2.7332282873354914    	0.12727489403816108    	1.1007565315458112    	4.16016289097378900e-2
10.061580034822175    	2.4347565055403484    	0.    	1.1393575645689633    	5.18650241701134600e-2	2.744071612907022    	0.12763013289826206    	1.1062505928955169    	4.075306662482753300e-2
10.14706663892427    	2.4347565055403484    	0.    	1.1468767404585551    	5.119429375860900e-2	2.7549451616958    	0.12797770889802343    	1.11168482977585    	3.992704235398259500e-2
10.232553243026366    	2.4347565055403484    	0.    	1.154395916348147    	5.05375916019451400e-2	2.7658482835394844    	0.1283177675780567    	1.1170597420765138    	3.91227904216511270e-2
10.318039847128462    	2.4347565055403484    	0.    	1.1619150922377388    	4.989453968493728000e-2	2.776780340550407    	0.1286504526165273    	1.1223758308662526    	3.83395768786430450e-2
10.403526451230558    	2.4347565055403484    	0.    	1.1694342681273306    	4.92647724343462400e-2	2.787740706961575    	0.12897590580925583    	1.1276335981635766    	3.757669796551504000e-2
10.489013055332654    	2.4347565055403484    	0.    	1.1769534440169225    	4.86479362409527900e-2	2.798728768970858    	0.1292942670525496    	1.1328335467156079    	3.68334786603077400e-2
10.57449965943475    	2.4347565055403484    	0.    	1.1844726199065143    	4.80436890024242700e-2	2.8097439245835845    	0.12960567432864076    	1.1379761797848722    	3.61092713055086800e-2
10.659986263536846    	2.4347565055403484    	0.    	1.1919917957961061    	4.74516996859717500e-2	2.820785583453776    	0.12991026369361036    	1.1430620009438777    	3.540345430945176500e-2
10.745472867638941    	2.4347565055403484    	0.    	1.199510971685698    	4.6871647909852300e-2	2.8318531667242324    	0.13020816926768156    	1.1480915138772962    	3.471543091768039500e-2
10.830959471741037    	2.4347565055403484    	0.    	1.2070301475752898    	4.630322354281541400e-2	2.8429461068656603    	0.13049952322776676    	1.1530652221915854    	3.40446280500922570e-2
10.916446075843133    	2.4347565055403484    	0.    	1.2145493234648816    	4.57461263206440200e-2	2.8540638475150555    	0.13078445580215853    	1.1579836292318788    	3.33904951999548300e-2
11.001932679945229    	2.4347565055403484    	0.    	1.2220684993544735    	4.520006547897984500e-2	2.8652058433135013    	0.13106309526725549    	1.1628472379059724    	3.27525033911371900e-2
11.087419284047325    	2.4347565055403484    	0.    	1.2295876752440653    	4.46647594016676200e-2	2.876371559743582    	0.13133556794621834    	1.167656550515231    	3.21301441901352460e-2
11.17290588814942    	2.4347565055403484    	0.    	1.2371068511336571    	4.41399352838899750e-2	2.8875604729665514    	0.13160199820945487    	1.1724120685922563    	3.15229287696893400e-2
11.258392492251517    	2.4347565055403484    	0.    	1.2446260270232488    	4.36253288094032350e-2	2.8987720696594392    	0.13186250847683478    	1.1771142927451355    	3.093038702099695000e-2
11.343879096353612    	2.4347565055403484    	0.    	1.2521452029128408    	4.312068384121800500e-2	2.9100058468522256    	0.13211721922153893    	1.1817637225081088    	3.03520667117124600e-2
11.429365700455708    	2.4347565055403484    	0.    	1.2596643788024324    	4.26257521251030900e-2	2.921261311765232    	0.13236624897545146    	1.186360856198489    	2.97875326871047600e-2
11.514852304557804    	2.4347565055403484    	0.    	1.2671835546920245    	4.21402930053211300e-2	2.932537981646867    	0.13260971433600463    	1.1909061907796663    	2.923636611190702000e-2
11.6003389086599    	2.4347565055403484    	0.    	1.274702730581616    	4.1664073152035797e-2	2.94383538361184    	0.13284772997439126    	1.1954002217300315    	2.869816375054862000e-2
11.685825512761996    	2.4347565055403484    	0.    	1.282221906471208    	4.11968662998563160e-2	2.9551530544799793    	0.1330804086450614    	1.199843442917665    	2.81725372836017300e-2
11.771312116864092    	2.4347565055403484    	0.    	1.2897410823607998    	4.07384529970139400e-2	2.9664905406157467    	0.13330786119642274    	1.204236346480622    	2.76591126584095240e-2
11.856798720966188    	2.4347565055403484    	0.    	1.2972602582503916    	4.02886203646881700e-2	2.977847397768569    	0.13353019658266907    	1.2085794227126636    	2.71575294719882900e-2
11.942285325068283    	2.4347565055403484    	0.    	1.3047794341399834    	3.98471618660255600e-2	2.9892231909140765    	0.13374752187666114    	1.2128731599542726    	2.666744038441220000e-2
12.02777192917038    	2.4347565055403484    	0.    	1.3122986100295753    	3.94138770844164300e-2	3.000617494096346    	0.13395994228379013    	1.2171180444888061    	2.618851056099853000e-2
12.113258533272475    	2.4347565055403484    	0.    	1.319817785919167    	3.898857151061497000e-2	3.0120298902712275    	0.13416756115675427    	1.2213145604436306    	2.572041714171349000e-2
12.198745137374571    	2.4347565055403484    	0.    	1.327336961808759    	3.857105633831054400e-2	3.023459971150841    	0.13437048001118346    	1.225463189696093    	2.5262848736313603e-2
12.284231741476667    	2.4347565055403484    	0.    	1.3348561376983508    	3.81611482677746470e-2	3.034907337049318    	0.1345687985420491    	1.2295644117841813    	2.48155049438262900e-2
12.369718345578763    	2.4347565055403484    	0.    	1.3423753135879426    	3.775866931722865500e-2	3.0463715967298493    	0.13476261464079842    	1.2336187038217328    	2.437809589505781600e-2
12.455204949680859    	2.4347565055403484    	0.    	1.3498944894775344    	3.736344664159249600e-2	3.0578523672531173    	0.13495202441315568    	1.2376265404180478    	2.395034181689287600e-2
12.540691553782954    	2.4347565055403484    	0.    	1.3574136653671263    	3.69753123582925340e-2	3.0693492738271537    	0.13513712219753518    	1.2415883936017742    	2.353197261722429800e-2
12.62617815788505    	2.4347565055403484    	0.    	1.364932841256718    	3.65941033798205200e-2	3.080861949658696    	0.13531800058401328    	1.2455047327489235    	2.312272748941896200e-2
12.711664761987146    	2.4347565055403484    	0.    	1.37245201714631    	3.62196612527525300e-2	3.0923900358060807    	0.13549475043380851    	1.249376024514891    	2.27223545352900300e-2
12.797151366089242    	2.4347565055403484    	0.    	1.3799711930359018    	3.58518320029478250e-2	3.1039331810337183    	0.13566746089922258    	1.253202732770348    	2.233061040560507500e-2
12.882637970191338    	2.4347565055403484    	0.    	1.3874903689254934    	3.54904659866637800e-2	3.115491041668202    	0.1358362194439952    	1.256985318540878    	2.19472599572164400e-2
12.968124574293434    	2.4347565055403484    	0.    	1.3950095448150854    	3.51354177473327300e-2	3.1270632814560777    	0.13600111186403033    	1.2607242399502379    	2.157207592595170300e-2
13.05361117839553    	2.4347565055403484    	0.    	1.402528720704677    	3.478654587776089400e-2	3.138649571423313    	0.13616222230845096    	1.2644199521671209    	2.120483861445227300e-2
13.139097782497625    	2.4347565055403484    	0.    	1.410047896594269    	3.44437128875186300e-2	3.150249589736494    	0.1363196333009439    	1.2680729073552972    	2.084533559419373000e-2
13.224584386599721    	2.4347565055403484    	0.    	1.4175670724838607    	3.410678507530414700e-2	3.161863021565782    	0.13647342576135618    	1.27168355462703    	2.049336142096516700e-2
13.310070990701817    	2.4347565055403484    	0.    	1.4250862483734525    	3.37756324060710700e-2	3.173489558949643    	0.13662367902750785    	1.2752523399996405    	2.014871736312509600e-2
13.395557594803913    	2.4347565055403484    	0.    	1.4326054242630444    	3.34501283927207240e-2	3.1851289006613843    	0.13677047087718713    	1.2787797063551227    	1.981121114199012300e-2
13.481044198906009    	2.4347565055403484    	0.    	1.4401246001526362    	3.31301499821698430e-2	3.1967807520775033    	0.13691387755029585    	1.282266093402694    	1.948065668374815700e-2
13.566530803008105    	2.4347565055403484    	0.    	1.447643776042228    	3.28155774456113160e-2	3.2084448250478705    	0.1370539737711147    	1.2857119376441781    	1.91568738823214900e-2
13.6520174071102    	2.4347565055403484    	0.    	1.4551629519318199    	3.250629427279619000e-2	3.220120837767758    	0.13719083277065963    	1.2891176723421267    	1.883968837263681800e-2
13.737504011212296    	2.4347565055403484    	0.    	1.4626821278214117    	3.22021870701704800e-2	3.231808514651719    	0.13732452630910244    	1.2924837274905672    	1.85289313137894500e-2
13.822990615314392    	2.4347565055403484    	0.    	1.4702013037110035    	3.190314546271042500e-2	3.2435075862093337    	0.13745512469822935    	1.2958105297882918    	1.82244391816159920e-2
13.908477219416488    	2.4347565055403484    	0.    	1.4777204796005954    	3.160906199930442000e-2	3.255217788922817    	0.1375826968239143    	1.299098502614587    	1.792605357021702700e-2
13.993963823518584    	2.4347565055403484    	0.    	1.4852396554901872    	3.13198320615388900e-2	3.2669388651264972    	0.13770731016858326    	1.3023480660073186    	1.76336210019953300e-2
14.07945042762068    	2.4347565055403484    	0.    	1.492758831379779    	3.103535377574978500e-2	3.2786705628881676    	0.13782903083364895    	1.3055596366432762    	1.734699274579928300e-2
14.164937031722776    	2.4347565055403484    	0.    	1.5002780072693709    	3.075552792820920000e-2	3.290412635892304    	0.13794792356189536    	1.3087336278206971    	1.70660246427818630e-2
14.250423635824871    	2.4347565055403484    	0.    	1.5077971831589627    	3.04802578833212100e-2	3.302164843325153    	0.13806405175979364    	1.311870449443883    	1.679057693960754600e-2
14.335910239926967    	2.4347565055403484    	0.    	1.5153163590485543    	3.020944950470741400e-2	3.3139269497616786    	0.13817747751973117    	1.3149705080098282    	1.652051412865806500e-2
14.421396844029063    	2.4347565055403484    	0.    	1.5228355349381464    	2.994301107906700e-2	3.325698725054369    	0.13828826164213806    	1.3180342065967814    	1.625570479490655300e-2
14.506883448131159    	2.4347565055403484    	0.    	1.530354710827738    	2.968085324270254300e-2	3.337479944223894    	0.1383964636574949    	1.321061944854663    	1.59960214691467320e-2
14.592370052233255    	2.4347565055403484    	0.    	1.53787388671733    	2.942288891060586600e-2	3.349270387351598    	0.13850214184820792    	1.3240541189972652    	1.574134048728063000e-2
14.67785665633535    	2.4347565055403484    	0.    	1.5453930626069217    	2.916903320800447000e-2	3.3610698394738305    	0.13860535327033804    	1.3270111217961615    	1.54915418553828300e-2
14.763343260437447    	2.4347565055403484    	0.    	1.5529122384965137    	2.891920340427201500e-2	3.372878090478091    	0.1387061537751713    	1.3299333425762556    	1.524650912027439600e-2
14.848829864539542    	2.4347565055403484    	0.    	1.5604314143861053    	2.86733188491115100e-2	3.3846949350009834    	0.1388045980306194    	1.3328211672129018    	1.500612924535325300e-2
14.934316468641638    	2.4347565055403484    	0.    	1.5679505902756974    	2.84313009109229630e-2	3.396520172327969    	0.13890073954243953    	1.3356749781305317    	1.47702924914401320e-2
15.019803072743734    	2.4347565055403484    	0.    	1.575469766165289    	2.81930729172719330e-2	3.4083536062948916    	0.13899463067526385    	1.3384951543027257    	1.453889230241226500e-2
15.10528967684583    	2.4347565055403484    	0.    	1.5829889420548808    	2.795856009737788000e-2	3.4201950451912744    	0.13908632267342944    	1.3412820712536588    	1.431182519540788500e-2
15.190776280947926    	2.4347565055403484    	0.    	1.5905081179444727    	2.772768952654565700e-2	3.4320443016653632    	0.1391758656816008    	1.3440361010608746    	1.408899065539543400e-2
15.276262885050022    	2.4347565055403484    	0.    	1.5980272938340645    	2.750039007246613500e-2	3.4439011926309036    	0.13926330876517706    	1.3467576123593166    	1.387029103391248500e-2
15.361749489152118    	2.4347565055403484    	0.    	1.6055464697236563    	2.727659234331516500e-2	3.4557655391756317    	0.13934869993047685    	1.3494469703465701    	1.365563145178771000e-2
15.447236093254213    	2.4347565055403484    	0.    	1.6130656456132482    	2.7056228637583400e-2	3.467637166471466    	0.13943208614469574    	1.352104536789253    	1.344491970566997000e-2
15.53272269735631    	2.4347565055403484    	0.    	1.62058482150284    	2.68392328955716200e-2	3.479515903686373    	0.13951351335562903    	1.3547306700305117    	1.323806617819599000e-2
15.618209301458405    	2.4347565055403484    	0.    	1.6281039973924318    	2.66255406524896700e-2	3.491401583897898    	0.13959302651115618    	1.3573257249985609    	1.303498375163723000e-2
15.703695905560501    	2.4347565055403484    	0.    	1.6356231732820237    	2.641508899309902000e-2	3.5032940440083324    	0.13967066957848198    	1.3598900532162284    	1.283558772487371200e-2
15.789182509662597    	2.4347565055403484    	0.    	1.6431423491716155    	2.620781650784234000e-2	3.515193124661505    	0.13974648556313035    	1.3624240028114507    	1.263979573355036300e-2
15.874669113764693    	2.4347565055403484    	0.    	1.6506615250612073    	2.60036632504042900e-2	3.527098670161171    	0.1398205165276877    	1.3649279185286773    	1.2447527673278200e-2
15.960155717866789    	2.4347565055403484    	0.    	1.658180700950799    	2.58025706966518600e-2	3.539010528390984    	0.1398928036102927    	1.367402141741137    	1.225870562574920800e-2
16.045642321968884    	2.4347565055403484    	0.    	1.665699876840391    	2.560448170490320000e-2	3.550928550736023    	0.13996338704286984    	1.369847010463923    	1.207325378764044400e-2
16.131128926070982    	2.4347565055403484    	0.    	1.673219052729983    	2.540934047747672000e-2	3.5628525920058607    	0.14003230616910514    	1.3722628593678623    	1.189109840218823100e-2
16.21661553017308    	2.4347565055403484    	0.    	1.680738228619575    	2.521709252347400500e-2	3.5747825103591486    	0.14009959946216158    	1.3746500197941176    	1.17121676933193500e-2
16.302102134275177    	2.4347565055403484    	0.    	1.6882574045091667    	2.502768462275183300e-2	3.5867181672296944    	0.1401653045421336    	1.3770088197694945    	1.15363918022314410e-2
16.387588738377275    	2.4347565055403484    	0.    	1.6957765803987588    	2.484106479104067300e-2	3.5986594272540158    	0.14022945819323943    	1.3793395840224127    	1.13637027263196690e-2
16.473075342479373    	2.4347565055403484    	0.    	1.7032957562883508    	2.46571822461684500e-2	3.6106061582003464    	0.1402920963807503    	1.3816426339995005    	1.119403426035158600e-2
16.55856194658147    	2.4347565055403484    	0.    	1.710814932177943    	2.44759873753500300e-2	3.622558230899067    	0.1403532542676569    	1.3839182878827885    	1.10273219397970790e-2
16.644048550683568    	2.4347565055403484    	0.    	1.7183341080675347    	2.42974317035047700e-2	3.6345155191745544    	0.1404129662310724    	1.386166860607459    	1.086350298622358300e-2
16.729535154785665    	2.4347565055403484    	0.    	1.7258532839571268    	2.41214678625654430e-2	3.6464778997784055    	0.1404712658783724    	1.3883886638801264    	1.070251625467224800e-2
16.815021758887763    	2.4347565055403484    	0.    	1.7333724598467186    	2.394804956174382000e-2	3.658445252324037    	0.14052818606307235    	1.3905840061976122    	1.05443021829333100e-2
16.90050836298986    	2.4347565055403484    	0.    	1.7408916357363107    	2.377713155871918300e-2	3.6704174592226178    	0.14058375890044378    	1.3927531928661905    	1.038880274264352100e-2
16.98599496709196    	2.4347565055403484    	0.    	1.7484108116259027    	2.360866963171741600e-2	3.682394405620328    	0.14063801578286853    	1.394896526021269    	1.023596139213167300e-2
17.071481571194056    	2.4347565055403484    	0.    	1.7559299875154948    	2.34426205524497400e-2	3.6943759793369173    	0.14069098739493444    	1.3970143046474839    	1.008572303094131000e-2
17.156968175296154    	2.4347565055403484    	0.    	1.7634491634050866    	2.327894205988131600e-2	3.706362070805538    	0.14074270372827205    	1.3991068245991762    	9.938033955963587000e-3
17.24245477939825    	2.4347565055403484    	0.    	1.7709683392946785    	2.311759283480076300e-2	3.718352573013835    	0.14079319409613447    	1.4011743786212323    	9.79284181911564000e-3
17.32794138350035    	2.4347565055403484    	0.    	1.7784875151842705    	2.295853247516339600e-2	3.730347381446272    	0.14084248714772246    	1.403217256370251    	9.650095586502763000e-3
17.413427987602446    	2.4347565055403484    	0.    	1.7860066910738626    	2.280172147218127400e-2	3.742346394027665    	0.14089061088225574    	1.40523574443603    	9.50974549900598200e-3
17.498914591704544    	2.4347565055403484    	0.    	1.7935258669634546    	2.26471211871348100e-2	3.7543495110679164    	0.14093759266279346    	1.4072301263633322    	9.371743034238217000e-3
17.58440119580664    	2.4347565055403484    	0.    	1.8010450428530467    	2.249469382888123500e-2	3.766356635207912    	0.14098345922980507    	1.4092006826739265    	9.236040869815815000e-3
17.66988779990874    	2.4347565055403484    	0.    	1.8085642187426385    	2.234440243203645000e-2	3.7783676713665715    	0.14102823671449455    	1.411147690888864    	9.102592847893692000e-3
17.755374404010837    	2.4347565055403484    	0.    	1.8160833946322303    	2.21962108358072900e-2	3.790382526689027    	0.14107195065187983    	1.4130714255509882    	8.971353940914961000e-3
17.840861008112935    	2.4347565055403484    	0.    	1.8236025705218224    	2.20500836634526830e-2	3.8024011104959126    	0.14111462599363014    	1.414972158247644    	8.842280218528104000e-3
17.926347612215032    	2.4347565055403484    	0.    	1.8311217464114145    	2.190598630235227000e-2	3.814423334233736    	0.1411562871206637    	1.4168501576335772    	8.715328815626524000e-3
18.01183421631713    	2.4347565055403484    	0.    	1.8386409223010065    	2.176388488466247000e-2	3.826449111426327    	0.14119695785550856    	1.418705689454002    	8.590457901467435000e-3
18.097320820419228    	2.4347565055403484    	0.    	1.8461600981905983    	2.162374626854035600e-2	3.838478357627328    	0.14123666147442906    	1.4205390165678176    	8.46762664982896100e-3
18.182807424521325    	2.4347565055403484    	0.    	1.8536792740801904    	2.14855380199165670e-2	3.850510990373713    	0.14127542071932067    	1.4223503989709665    	8.346795210165682000e-3
18.268294028623423    	2.4347565055403484    	0.    	1.8611984499697822    	2.13492283947992200e-2	3.8625469291403185    	0.14131325780937645    	1.4241400938199043    	8.227924679725118000e-3
18.35378063272552    	2.4347565055403484    	0.    	1.8687176258593743    	2.12147863220911340e-2	3.8745860952953635    	0.14135019445252744    	1.4259083554551806    	8.110977076588594000e-3
18.439267236827618    	2.4347565055403484    	0.    	1.8762368017489663    	2.10821813869040230e-2	3.886628412056938    	0.1413862518566604    	1.4276554354251054    	7.995915313602103000e-3
18.524753840929716    	2.4347565055403484    	0.    	1.8837559776385584    	2.095138381435287200e-2	3.8986738044504485    	0.14142145074061546    	1.4293815825094938    	7.882703173163652000e-3
18.610240445031813    	2.4347565055403484    	0.    	1.8912751535281502    	2.082236445381544500e-2	3.9107221992669885    	0.14145581134496713    	1.4310870427434728    	7.771305282835379000e-3
18.69572704913391    	2.4347565055403484    	0.    	1.8987943294177423    	2.069509476364147200e-2	3.9227735250226345    	0.14148935344259117    	1.4327720594413376    	7.661687091749787000e-3
18.78121365323601    	2.4347565055403484    	0.    	1.9063135053073341    	2.056954679629736000e-2	3.9348277119186297    	0.1415220963490211    	1.4344368732204467    	7.553814847780884000e-3
18.866700257338106    	2.4347565055403484    	0.    	1.9138326811969262    	2.044569318393204300e-2	3.9468846918024534    	0.14155405893259665    	1.4360817220251405    	7.447655575452095000e-3
18.952186861440204    	2.4347565055403484    	0.    	1.9213518570865182    	2.03235071243510420e-2	3.9589443981297503    	0.14158525962440768    	1.4377068411506804    	7.343177054553962000e-3
19.0376734655423    	2.4347565055403484    	0.    	1.9288710329761103    	2.020296236738500e-2	3.9710067659271022    	0.14161571642803675    	1.439312463267185    	7.240347799445978000e-3
19.1231600696444    	2.4347565055403484    	0.    	1.9363902088657021    	2.008403320164106300e-2	3.983071731755632    	0.14164544692910339    	1.440898818443566    	7.139137039017425000e-3
19.208646673746497    	2.4347565055403484    	0.    	1.943909384755294    	1.99666944416241500e-2	3.9951392336754115    	0.14167446830461267    	1.4424661341714469    	7.039514697283802000e-3
19.294133277848594    	2.4347565055403484    	0.    	1.951428560644886    	1.985092141521695000e-2	4.007209211210672    	0.14170279733211213    	1.4440146353890566    	6.941451374595733000e-3
19.379619881950692    	2.4347565055403484    	0.    	1.958947736534478    	1.973668995150737000e-2	4.019281605315786    	0.1417304503986596    	1.4455445445050883    	6.844918329438553000e-3
19.46510648605279    	2.4347565055403484    	0.    	1.9664669124240701    	1.96239763689522900e-2	4.031356358342014    	0.14175744350960479    	1.4470560814225193    	6.749887460801497000e-3
19.550593090154887    	2.4347565055403484    	0.    	1.973986088313662    	1.95127574638674300e-2	4.043433414004997    	0.14178379229718832    	1.4485494635623788    	6.656331291096252000e-3
19.636079694256985    	2.4347565055403484    	0.    	1.981505264203254    	1.940301049923305600e-2	4.05551271735298    	0.1418095120289612    	1.4500249058874572    	6.564222949605564000e-3
19.721566298359082    	2.4347565055403484    	0.    	1.989024440092846    	1.92947131938058200e-2	4.067594214735751    	0.14183461761602714    	1.4514826209259526    	6.473536156443082000e-3
19.80705290246118    	2.4347565055403484    	0.    	1.996543615982438    	1.918784371152727500e-2	4.079677853774282    	0.1418591236211119    	1.4529228187950447    	6.384245207006638000e-3
19.892539506563278    	2.4347565055403484    	0.    	2.00406279187203    	1.908238065121990700e-2	4.091763583331051    	0.1418830442664614    	1.4543457072243886    	6.296324956907852000e-3
19.978026110665375    	2.4347565055403484    	0.    	2.011581967761622    	1.89783030365620500e-2	4.103851353481047    	0.14190639344157285    	1.455751491579526    	6.209750807361123000e-3
20.063512714767473    	2.4347565055403484    	0.    	2.0191011436512136    	1.887559030633298000e-2	4.115941115483416    	0.14192918471076113    	1.4571403748852065    	6.124498691016612000e-3
20.14899931886957    	2.4347565055403484    	0.    	2.0266203195408057    	1.877422230492010700e-2	4.128032821753765    	0.1419514313205633    	1.458512557848609    	6.040545058221565000e-3
20.23448592297167    	2.4347565055403484    	0.    	2.0341394954303977    	1.86741792730803800e-2	4.140126425837089    	0.1419731462069849    	1.4598682388824662    	5.957866863695355000e-3
20.319972527073766    	2.4347565055403484    	0.    	2.04165867131999    	1.857544183894809800e-2	4.152221882381312    	0.14199434200259037    	1.4612076141280792    	5.876441553604166000e-3
20.405459131175864    	2.4347565055403484    	0.    	2.049177847209582    	1.847799100928182400e-2	4.164319147111442    	0.14201503104344038    	1.4625308774782229    	5.79624705302167000e-3
20.49094573527796    	2.4347565055403484    	0.    	2.056697023099174    	1.83818081609432600e-2	4.176418176804299    	0.1420352253758795    	1.4638382205999338    	5.717261753762612000e-3
20.57643233938006    	2.4347565055403484    	0.    	2.064216198988766    	1.828687503260108500e-2	4.1885189292638385    	0.1420549367631766    	1.4651298329571807    	5.639464502576673000e-3
20.661918943482156    	2.4347565055403484    	0.    	2.071735374878358    	1.819317371665317700e-2	4.200621363297025    	0.14207417669202063    	1.4664059018334075    	5.5628345896905780000e-3
20.747405547584254    	2.4347565055403484    	0.    	2.0792545507679496    	1.81006866513606700e-2	4.2127254386902715    	0.14209295637887517    	1.4676666123539532    	5.487351737686708000e-3
20.83289215168635    	2.4347565055403484    	0.    	2.0867737266575417    	1.800939661318763400e-2	4.2248311161864045    	0.14211128677619386    	1.4689121475083349    	5.412996090707054000e-3
20.91837875578845    	2.4347565055403484    	0.    	2.0942929025471337    	1.791928670934034300e-2	4.236938357462176    	0.14212917857849963    	1.4701426881724022    	5.339748203971573000e-3
21.003865359890547    	2.4347565055403484    	0.    	2.1018120784367254    	1.783034037050028300e-2	4.249047125106274    	0.14214664222833048    	1.4713584131303477    	5.267589033600786000e-3
21.089351963992645    	2.4347565055403484    	0.    	2.1093312543263174    	1.77425413437451400e-2	4.261157382597855    	0.14216368792205422    	1.472559499096585    	5.196499926732243000e-3
21.174838568094742    	2.4347565055403484    	0.    	2.1168504302159095    	1.765587368565269300e-2	4.273269094285562    	0.14218032561555505    	1.4737461207374738    	5.126462611921562000e-3
21.26032517219684    	2.4347565055403484    	0.    	2.1243696061055015    	1.757032175558155300e-2	4.285382225367028    	0.14219656502979405    	1.4749184506929085    	5.0574591898184560000e-3
21.345811776298937    	2.4347565055403484    	0.    	2.1318887819950936    	1.74858702091246380e-2	4.29749674186886    	0.14221241565624687    	1.476076659597751    	4.989472124108930000e-3
21.431298380401035    	2.4347565055403484    	0.    	2.1394079578846856    	1.740250399172948700e-2	4.309612610627072    	0.1422278867622201    	1.4772209161031191    	4.9224842327150325000e-3
21.516784984503133    	2.4347565055403484    	0.    	2.1469271337742777    	1.73202083324812300e-2	4.321729799267983    	0.14224298739604957    	1.4783513868975187    	4.856478679243652000e-3
21.60227158860523    	2.4347565055403484    	0.    	2.1544463096638697    	1.72389687380433400e-2	4.333848276189552    	0.14225772639218282    	1.479468236727823    	4.7914389646766115000e-3
21.687758192707328    	2.4347565055403484    	0.    	2.161965485553462    	1.715877098675175300e-2	4.3459680105431495    	0.1422721123761476    	1.4805716284200978    	4.727348919294057600e-3
21.773244796809426    	2.4347565055403484    	0.    	2.1694846614430534    	1.707960112285789300e-2	4.3580889722157465    	0.1422861537694094    	1.4816617229002664    	4.664192694823842700e-3
21.858731400911523    	2.4347565055403484    	0.    	2.1770038373326455    	1.700144545091647500e-2	4.37021113181252    	0.14229985879412002    	1.482738679214616    	4.601954756809739000e-3
21.94421800501362    	2.4347565055403484    	0.    	2.184523013222237    	1.69242905303141200e-2	4.382334460639865    	0.14231323547775915    	1.483802654550147    	4.540619877191342000e-3
22.02970460911572    	2.4347565055403484    	0.    	2.192042189111829    	1.684812316993455600e-2	4.394458930688799    	0.14232629165767174    	1.4848538042547572    	4.4801731270892000e-3
22.115191213217816    	2.4347565055403484    	0.    	2.199561365001421    	1.677293042295692500e-2	4.406584514618752    	0.142339034985503    	1.4858922818572669    	4.4205998697886060000e-3
22.200677817319914    	2.4347565055403484    	0.    	2.2070805408910132    	1.669869958178311000e-2	4.4187111857417385    	0.1423514729315329    	1.4869182390872766    	4.361885753915809000e-3
22.28616442142201    	2.4347565055403484    	0.    	2.2145997167806053    	1.66254181730909400e-2	4.430838918006897    	0.1423636127889132    	1.4879318258948662    	4.304016706800651000e-3
22.37165102552411    	2.4347565055403484    	0.    	2.2221188926701974    	1.655307395300925600e-2	4.442967685985383    	0.14237546167780785    	1.4889331904701246    	4.246978928019924400e-3
22.457137629626207    	2.4347565055403484    	0.    	2.2296380685597894    	1.648165490241213200e-2	4.455097464855629    	0.14238702654943983    	1.489922479262516    	4.190758883115633400e-3
22.542624233728304    	2.4347565055403484    	0.    	2.2371572444493815    	1.64111492223283200e-2	4.467228230388938    	0.14239831419004575    	1.4908998370000808    	4.135343297482974000e-3
22.628110837830402    	2.4347565055403484    	0.    	2.2446764203389735    	1.63415453294632200e-2	4.479359958935415    	0.14240933122474078    	1.4918654067084685    	4.080719150422693000e-3
22.7135974419325    	2.4347565055403484    	0.    	2.252195596228565    	1.62728318518302080e-2	4.491492627410235    	0.14242008412129506    	1.4928193297298062    	4.026873669352827000e-3
22.799084046034597    	2.4347565055403484    	0.    	2.259714772118157    	1.620499762448807400e-2	4.503626213280222    	0.1424305791938242    	1.4937617457413983    	3.973794324174891000e-3
22.884570650136695    	2.4347565055403484    	0.    	2.2672339480077492    	1.613803168538223700e-2	4.515760694550753    	0.14244082260639554    	1.4946927927742597    	3.9214688217899424000e-3
22.970057254238792    	2.4347565055403484    	0.    	2.274753123897341    	1.607192327128631500e-2	4.527896049752965    	0.14245082037655135    	1.4956126072314821    	3.8698851007598590000e-3
23.05554385834089    	2.4347565055403484    	0.    	2.282272299786933    	1.600666181384194600e-2	4.540032257931253    	0.14246057837875195    	1.4965213239064359    	3.8190313261094370000e-3
23.141030462442988    	2.4347565055403484    	0.    	2.289791475676525    	1.594223693569369300e-2	4.5521692986310835    	0.14247010234773952    	1.497419076000798    	3.7688958842652354000e-3
23.226517066545085    	2.4347565055403484    	0.    	2.297310651566117    	1.587863844671692800e-2	4.564307151887068    	0.14247939788182462    	1.4983059951424207    	3.719467378126831000e-3
23.312003670647183    	2.4347565055403484    	0.    	2.304829827455709    	1.581585634033589300e-2	4.576445798211338    	0.14248847044609725    	1.4991822114030298    	3.67073462226672000e-3
23.39749027474928    	2.4347565055403484    	0.    	2.312349003345301    	1.575388078992984000e-2	4.588585218582182    	0.14249732537556387    	1.500047853315757    	3.622686638254923000e-3
23.482976878851378    	2.4347565055403484    	0.    	2.319868179234893    	1.56927021453246880e-2	4.600725394432953    	0.14250596787821226    	1.5009030478925045    	3.5753126501046517000e-3
23.568463482953476    	2.4347565055403484    	0.    	2.3273873551244852    	1.563231092936805400e-2	4.612866307641242    	0.14251440303800578    	1.5017479206411488    	3.5286020798354210000e-3
23.653950087055573    	2.4347565055403484    	0.    	2.334906531014077    	1.557269783458542800e-2	4.625007940518291    	0.14252263581780794    	1.5025825955825738    	3.482544543150199000e-3
23.73943669115767    	2.4347565055403484    	0.    	2.342425706903669    	1.551385371991546300e-2	4.63715027579868    	0.1425306710622401    	1.5034071952675414    	3.437129845223172000e-3
23.82492329525977    	2.4347565055403484    	0.    	2.349944882793261    	1.545576960752221600e-2	4.649293296630233    	0.14253851350047245    	1.5042218407933992    	3.3923479765949670000e-3
23.910409899361866    	2.4347565055403484    	0.    	2.3574640586828526    	1.53984366796824300e-2	4.661436986564179    	0.14254616774895068    	1.5050266518206217    	3.3481891091721480000e-3
23.995896503463964    	2.4347565055403484    	0.    	2.3649832345724446    	1.53418462757457100e-2	4.6735813295455335    	0.14255363831405923    	1.5058217465891917    	3.3046435923279704000e-3
24.08138310756606    	2.4347565055403484    	0.    	2.3725024104620367    	1.528598988916618200e-2	4.685726309903718    	0.142560929594723    	1.5066072419348147    	3.2617019491015260000e-3
24.16686971166816    	2.4347565055403484    	0.    	2.3800215863516287    	1.523085916460320300e-2	4.697871912343393    	0.14256804588494817    	1.5073832533049774    	3.219354872492268000e-3
24.252356315770257    	2.4347565055403484    	0.    	2.387540762241221    	1.517644589508981300e-2	4.71001812193551    	0.14257499137630456    	1.5081498947748397    	3.1775932218474384000e-3
24.337842919872354    	2.4347565055403484    	0.    	2.395059938130813    	1.512274201926698300e-2	4.7221649241085775    	0.14258177016034967    	1.5089072790629714    	3.1364080193394770000e-3
24.423329523974452    	2.4347565055403484    	0.    	2.402579114020405    	1.506973961868211500e-2	4.734312304640129    	0.14258838623099673    	1.509655517546924    	3.09579044653102000e-3
24.50881612807655    	2.4347565055403484    	0.    	2.410098289909997    	1.501743091515000000e-2	4.746460249648398    	0.1425948434868272    	1.5103947202786494    	3.0557318410249323000e-3
24.594302732178647    	2.4347565055403484    	0.    	2.417617465799589    	1.496580826817491500e-2	4.7586087455841835    	0.14260114573334953    	1.511124995999758    	3.0162236931969555000e-3
24.679789336280745    	2.4347565055403484    	0.    	2.4251366416891806    	1.491486417243199600e-2	4.770757779222919    	0.14260729668520525    	1.5118464521566197    	2.9772576430086517000e-3
24.765275940382843    	2.4347565055403484    	0.    	2.4326558175787727    	1.486459125530675600e-2	4.782907337656915    	0.1426132999683234    	1.5125591949153094    	2.9388254768984245000e-3
24.85076254448494    	2.4347565055403484    	0.    	2.4401749934683648    	1.481498227449104800e-2	4.795057408287798    	0.14261915912202455    	1.5132633291764002    	2.900919124748337000e-3
24.936249148587038    	2.4347565055403484    	0.    	2.4476941693579564    	1.476603011563410500e-2	4.8072079788191235    	0.14262487760107592    	1.513958958589595    	2.86353065692472000e-3
25.021735752689136    	2.4347565055403484    	0.    	2.4552133452475484    	1.471772779004748800e-2	4.8193590372491615    	0.14263045877769795    	1.5146461855682165    	2.826652281390395500e-3
25.107222356791233    	2.4347565055403484    	0.    	2.4627325211371405    	1.467006843246237000e-2	4.8315105718638565    	0.14263590594352432    	1.5153251113035338    	2.790276340886655000e-3
25.19270896089333    	2.4347565055403484    	0.    	2.4702516970267325    	1.462304529883795800e-2	4.843662571229958    	0.14264122231151566    	1.5159958357789456    	2.7543953101829394000e-3
25.27819556499543    	2.4347565055403484    	0.    	2.4777708729163246    	1.457665176421992500e-2	4.855815024188306    	0.14264641101782866    	1.5166584577840092    	2.7190017933924654000e-3
25.363682169097526    	2.4347565055403484    	0.    	2.4852900488059166    	1.453088132064744300e-2	4.867967919847283    	0.14265147512364101    	1.5173130749283232    	2.684088521351889500e-3
25.449168773199624    	2.4347565055403484    	0.    	2.4928092246955087    	1.448572757510778200e-2	4.880121247576415    	0.14265641761693393    	1.51795978365526    	2.649648349063354000e-3
25.53465537730172    	2.4347565055403484    	0.    	2.5003284005851008    	1.444118424753722000e-2	4.892274997000134    	0.14266124141423225    	1.518598679255554    	2.615674253197115000e-3
25.62014198140382    	2.4347565055403484    	0.    	2.5078475764746924    	1.439724516886733400e-2	4.904429157991676    	0.14266594936230426    	1.519229855880741    	2.5821593296531810000e-3
25.705628585505917    	2.4347565055403484    	0.    	2.5153667523642844    	1.43539042791152600e-2	4.916583720667139    	0.1426705442398209    	1.519853406556456    	2.5490967911803103000e-3
25.791115189608014    	2.4347565055403484    	0.    	2.5228859282538765    	1.431115562551721600e-2	4.928738675379668    	0.14267502875897634    	1.5204694231955846    	2.516479965050877300e-3
25.876601793710112    	2.4347565055403484    	0.    	2.530405104143468    	1.426899336070412400e-2	4.9408940127137875    	0.14267940556707037    	1.521077996611276    	2.484302290790032000e-3
25.96208839781221    	2.4347565055403484    	0.    	2.53792428003306    	1.422741174091826400e-2	4.953049723479865    	0.14268367724805317    	1.5216792165298085    	2.452557317957757000e-3
26.047575001914307    	2.4347565055403484    	0.    	2.545443455922652    	1.418640512427005500e-2	4.965205798708711    	0.14268784632403417    	1.5222731716033227    	2.4212387039823677000e-3
26.133061606016405    	2.4347565055403484    	0.    	2.5529626318122443    	1.414596796903408000e-2	4.977362229646298    	0.14269191525675493    	1.522859949422407    	2.3903402120441090000e-3
26.218548210118502    	2.4347565055403484    	0.    	2.5604818077018363    	1.410609483198338200e-2	4.989519007748616    	0.14269588644902745    	1.5234396365285539    	2.3598557090075156000e-3
26.3040348142206    	2.4347565055403484    	0.    	2.5680009835914284    	1.406678036676109200e-2	5.001676124676642    	0.14269976224613845    	1.5240123184264724    	2.3297791634012166000e-3
26.389521418322698    	2.4347565055403484    	0.    	2.5755201594810204    	1.402801932228862600e-2	5.013833572291439    	0.14270354493722062    	1.5245780795962698    	2.3001046434439810000e-3
26.475008022424795    	2.4347565055403484    	0.    	2.5830393353706125    	1.398980654120956000e-2	5.02599134264936    	0.14270723675659128    	1.5251370035054956    	2.270826315115739300e-3
26.560494626526893    	2.4347565055403484    	0.    	2.5905585112602045    	1.395213695836833600e-2	5.038149427997372    	0.14271083988505956    	1.5256891726210564    	2.2419384402724363000e-3
26.64598123062899    	2.4347565055403484    	0.    	2.598077687149796    	1.3915005599323100e-2	5.050307820768499    	0.14271435645120253    	1.5262346684209918    	2.2134353748035726000e-3
26.731467834731088    	2.4347565055403484    	0.    	2.605596863039388    	1.38784075788917500e-2	5.062466513577356    	0.1427177885326114    	1.5267735714061281    	2.185311566831266200e-3
26.816954438833186    	2.4347565055403484    	0.    	2.6131160389289803    	1.384233809973058600e-2	5.074625499215809    	0.14272113815710782    	1.5273059611115951    	2.157561554949856000e-3
26.902441042935283    	2.4347565055403484    	0.    	2.620635214818572    	1.380679245094477400e-2	5.086784770648724    	0.1427244073039318    	1.527831916118218    	2.130179966504884300e-3
26.98792764703738    	2.4347565055403484    	0.    	2.628154390708164    	1.37717660067298400e-2	5.0989443210098235    	0.1427275979049011    	1.5283515140637816    	2.1031615159105566000e-3
27.07341425113948    	2.4347565055403484    	0.    	2.635673566597756    	1.373725422504366600e-2	5.111104143597644    	0.14273071184554365    	1.5288648316541664    	2.076501003004585000e-3
27.158900855241576    	2.4347565055403484    	0.    	2.643192742487348    	1.370325264630814200e-2	5.123264231871584    	0.14273375096620255    	1.5293719446743614    	2.0501933114395426000e-3
27.244387459343674    	2.4347565055403484    	0.    	2.65071191837694    	1.36697568921399120e-2	5.135424579448049    	0.14273671706311541    	1.529872927999354    	2.024233407109738100e-3
27.32987406344577    	2.4347565055403484    	0.    	2.658231094266532    	1.363676266410958000e-2	5.147585180096694    	0.1427396118894676    	1.5303678556048936    	1.9986163366127394000e-3
27.41536066754787    	2.4347565055403484    	0.    	2.665750270156124    	1.360426574252873400e-2	5.159746027736746    	0.14274243715642093    	1.5308568005781373    	1.973337225744645200e-3
27.500847271649967    	2.4347565055403484    	0.    	2.6732694460457163    	1.35722619852641400e-2	5.17190711643342    	0.14274519453411771    	1.531339835128173    	1.9483912780282955000e-3
27.586333875752064    	2.4347565055403484    	0.    	2.680788621935308    	1.354074732657858700e-2	5.184068440394421    	0.14274788565266086    	1.531817030596424    	1.9237737732735060000e-3
27.671820479854162    	2.4347565055403484    	0.    	2.6883077978249    	1.350971777599788100e-2	5.1962299939665275    	0.1427505121030711    	1.5322884574669364    	1.8994800661686140000e-3
27.75730708395626    	2.4347565055403484    	0.    	2.695826973714492    	1.347916941720311800e-2	5.208391771632258    	0.14275307543822102    	1.5327541853765472    	1.8755055849025043000e-3
27.842793688058357    	2.4347565055403484    	0.    	2.7033461496040836    	1.344909840694818400e-2	5.220553768006616    	0.14275557717374718    	1.5332142831249387    	1.8518458298163523000e-3
27.928280292160455    	2.4347565055403484    	0.    	2.7108653254936756    	1.341950097400145300e-2	5.232715977833915    	0.14275801878894043    	1.5336688186845788    	1.828496372084352200e-3
28.013766896262553    	2.4347565055403484    	0.    	2.7183845013832677    	1.33903734181115600e-2	5.2448783959846725    	0.1427604017276152    	1.5341178592105449    	1.8054528524227326000e-3
28.09925350036465    	2.4347565055403484    	0.    	2.7259036772728598    	1.33617121089965600e-2	5.257041017452592    	0.14276272739895787    	1.534561471050237    	1.7827109798263135000e-3
28.184740104466748    	2.4347565055403484    	0.    	2.733422853162452    	1.333351348535596600e-2	5.269203837351604    	0.14276499717835517    	1.5349997197529828    	1.760266530331971000e-3
28.270226708568845    	2.4347565055403484    	0.    	2.740942029052044    	1.33057740539053120e-2	5.281366850912981    	0.14276721240820286    	1.5354326700795247    	1.7381153458083357000e-3
28.355713312670943    	2.4347565055403484    	0.    	2.748461204941636    	1.327849038843270700e-2	5.2935300534825265    	0.142769374398695    	1.5358603860114073    	1.716253332771054000e-3
28.44119991677304    	2.4347565055403484    	0.    	2.755980380831228    	1.32516591288770100e-2	5.305693440517825    	0.14277148442859455    	1.5362829307602492    	1.6946764612230455000e-3
28.52668652087514    	2.4347565055403484    	0.    	2.76349955672082    	1.322527698042696700e-2	5.317857007585564    	0.14277354374598566    	1.5367003667769132    	1.6733807635190648000e-3
28.612173124977236    	2.4347565055403484    	0.    	2.7710187326104117    	1.319934071264123300e-2	5.330020750358912    	0.1427755535690079    	1.5371127557605673    	1.652362333254092000e-3
28.697659729079334    	2.4347565055403484    	0.    	2.7785379085000037    	1.317384715858857800e-2	5.3421846646149715    	0.14277751508657316    	1.5375201586676437    	1.6316173241748470000e-3
28.78314633318143    	2.4347565055403484    	0.    	2.7860570843895958    	1.31487932140080500e-2	5.354348746232274    	0.1427794294590653    	1.537922635720692    	1.6111419491139978000e-3
28.86863293728353    	2.4347565055403484    	0.    	2.7935762602791874    	1.31241758364885800e-2	5.366512991188358    	0.14278129781902324    	1.5383202464171333    	1.5909324789463890000e-3
28.954119541385626    	2.4347565055403484    	0.    	2.8010954361687794    	1.30999920446677400e-2	5.378677395557385    	0.14278312127180773    	1.5387130495379078    	1.5709852415668820000e-3
29.039606145487724    	2.4347565055403484    	0.    	2.8086146120583715    	1.307623891744929000e-2	5.3908419555078275    	0.14278490089625234    	1.5391011031560276    	1.5512966208892093000e-3
29.12509274958982    	2.4347565055403484    	0.    	2.8161337879479635    	1.305291359323905400e-2	5.403006667300199    	0.14278663774529848    	1.5394844646450263    	1.5318630558653840000e-3
29.21057935369192    	2.4347565055403484    	0.    	2.8236529638375556    	1.303001326919887600e-2	5.4151715272848495    	0.142788332846616    	1.5398631906873126    	1.5126810395251508000e-3
29.296065957794017    	2.4347565055403484    	0.    	2.8311721397271477    	1.300753520051837200e-2	5.427336531899812    	0.14278998720320832    	1.5402373372824252    	1.4937471180350226000e-3
29.381552561896115    	2.4347565055403484    	0.    	2.8386913156167397    	1.298547669970386800e-2	5.439501677668688    	0.14279160179400338    	1.5406069597551932    	1.4750578897764557000e-3
29.467039165998212    	2.4347565055403484    	0.    	2.8462104915063318    	1.296383513588459400e-2	5.451666961198607    	0.14279317757443064    	1.5409721127638003    	1.4566100044426483000e-3
29.55252577010031    	2.4347565055403484    	0.    	2.8537296673959234    	1.294260793413552500e-2	5.463832379178211    	0.142794715476984    	1.5413328503077548    	1.4384001621536183000e-3
29.638012374202408    	2.4347565055403484    	0.    	2.8612488432855154    	1.292179257481668500e-2	5.475997928375702    	0.1427962164117715    	1.5416892257357684    	1.4204251125890516000e-3
29.723498978304505    	2.4347565055403484    	0.    	2.8687680191751075    	1.290138659292859300e-2	5.488163605636933    	0.1427976812670518    	1.5420412917535389    	1.4026816541385730000e-3
29.808985582406603    	2.4347565055403484    	0.    	2.876287195064699    	1.288138757748362700e-2	5.500329407883542    	0.14279911090975786    	1.5423891004314472    	1.3851666330689666000e-3
29.8944721865087    	2.4347565055403484    	0.    	2.883806370954291    	1.286179317089289600e-2	5.512495332111134    	0.14280050618600806    	1.5427327032121598    	1.3678769427080306000e-3
29.979958790610798    	2.4347565055403484    	0.    	2.891325546843883    	1.284260106836848400e-2	5.5246613753875025    	0.14280186792160537    	1.543072150918146    	1.3508095226446093000e-3
30.065445394712896    	2.4347565055403484    	0.    	2.8988447227334753    	1.282380901734071800e-2	5.536827534850902    	0.14280319692252405    	1.5434074937591014    	1.3339613579444856000e-3
30.150931998814993    	2.4347565055403484    	0.    	2.9063638986230673    	1.280541481689026800e-2	5.548993807708349    	0.14280449397538533    	1.5437387813392904    	1.31732947838173960e-3
30.23641860291709    	2.4347565055403484    	0.    	2.9138830745126594    	1.278741631719476400e-2	5.561160191233976    	0.14280575984792135    	1.5440660626648004    	1.3009109576852323000e-3
30.32190520701919    	2.4347565055403484    	0.    	2.9214022504022514    	1.276981141898971600e-2	5.573326682767419    	0.14280699528942803    	1.5443893861507092    	1.2847029127998608000e-3
30.407391811121286    	2.4347565055403484    	0.    	2.9289214262918435    	1.275259807304353600e-2	5.585493279712244    	0.1428082010312073    	1.544708799628168    	1.268702503162258000e-3
30.492878415223384    	2.4347565055403484    	0.    	2.9364406021814355    	1.273577427964640300e-2	5.597659979534408    	0.1428093777869985    	1.5450243503514052    	1.2529069299906200000e-3
30.57836501932548    	2.4347565055403484    	0.    	2.943959778071027    	1.271933808811278600e-2	5.609826779760772    	0.1428105262533998    	1.5453360850046416    	1.2373134355882953000e-3
30.66385162342758    	2.4347565055403484    	0.    	2.951478953960619    	1.270328759629725800e-2	5.621993677977624    	0.14281164711027902    	1.5456440497089303    	1.2219193026609014000e-3
30.749338227529677    	2.4347565055403484    	0.    	2.958998129850211    	1.268762095012368000e-2	5.634160671829263    	0.14281274102117528    	1.5459482900289105    	1.2067218536465867000e-3
30.834824831631774    	2.4347565055403484    	0.    	2.966517305739803    	1.267233634312729700e-2	5.6463277590165974    	0.14281380863369036    	1.5462488509794856    	1.1917184500592118000e-3
30.920311435733872    	2.4347565055403484    	0.    	2.974036481629395    	1.26574320160096400e-2	5.658494937295794    	0.14281485057987145    	1.5465457770324198    	1.1769064918441005000e-3
31.00579803983597    	2.4347565055403484    	0.    	2.981555657518987    	1.264290625620611800e-2	5.670662204476944    	0.14281586747658384    	1.546839112122859    	1.1622834167461393000e-3
31.091284643938067    	2.4347565055403484    	0.    	2.989074833408579    	1.262875739746596000e-2	5.682829558422769    	0.1428168599258755    	1.5471288996557742    	1.1478466996898977000e-3
31.176771248040165    	2.4347565055403484    	0.    	2.996594009298171    	1.261498381944445600e-2	5.69499699704736    	0.1428178285153326    	1.5474151825123243    	1.133593852171556000e-3
31.262257852142262    	2.4347565055403484    	0.    	3.004113185187763    	1.26015839473073200e-2	5.707164518314939    	0.14281877381842625    	1.5476980030561525    	1.119522421662334900e-3
31.34774445624436    	2.4347565055403484    	0.    	3.011632361077355    	1.258855625134697000e-2	5.719332120238661    	0.1428196963948515    	1.547977403139599    	1.1056299910231941000e-3
31.433231060346458    	2.4347565055403484    	0.    	3.0191515369669473    	1.257589924661045900e-2	5.73149980087943    	0.14282059679085787    	1.5482534241098473    	1.0919141779305727000e-3
31.518717664448555    	2.4347565055403484    	0.    	3.0266707128565393    	1.256361149253918400e-2	5.743667558344759    	0.1428214755395718    	1.5485261068149911    	1.0783726343128794000e-3
31.604204268550653    	2.4347565055403484    	0.    	3.0341898887461305    	1.25516915926199400e-2	5.755835390787649    	0.14282233316131204    	1.5487954916100355    	1.065003045797557000e-3
31.68969087265275    	2.4347565055403484    	0.    	3.0417090646357225    	1.254013819404729600e-2	5.768003296405494    	0.14282317016389653    	1.5490616183628225    	1.0518031311684477000e-3
31.77517747675485    	2.4347565055403484    	0.    	3.0492282405253146    	1.252894998739718400e-2	5.780171273439014    	0.14282398704294288    	1.5493245264598894    	1.0387706418332635000e-3
31.860664080856946    	2.4347565055403484    	0.    	3.0567474164149067    	1.25181257063114900e-2	5.792339320171219    	0.142824784282161    	1.549584254812254    	1.0259033613009176000e-3
31.946150684959044    	2.4347565055403484    	0.    	3.0642665923044987    	1.250766412719353800e-2	5.804507434926389    	0.1428255623536389    	1.5498408418611347    	1.0131991046685436000e-3
32.03163728906114    	2.4347565055403484    	0.    	3.0717857681940908    	1.249756406891441000e-2	5.816675616069081    	0.14282632171812196    	1.5500943255836013    	1.0006557181179492000e-3
32.11712389316323    	2.4347565055403484    	0.    	3.079304944083682    	1.248782439252985300e-2	5.828843862003164    	0.14282706282528482    	1.5503447434981563    	9.8827107842134150000e-4
32.202610497265326    	2.4347565055403484    	0.    	3.086824119973274    	1.247844400100781800e-2	5.841012171170878    	0.1428277861139975    	1.5505921326702539    	9.7604309245609480000e-4
32.28809710136742    	2.4347565055403484    	0.    	3.094343295862865    	1.246942183896629900e-2	5.853180542051903    	0.14282849201258455    	1.5508365297177515    	9.6396969672839820000e-4
32.373583705469514    	2.4347565055403484    	0.    	3.101862471752457    	1.246075689242163400e-2	5.865348973162467    	0.1428291809390785    	1.5510779708162934    	9.5204885690557860000e-4
32.45907030957161    	2.4347565055403484    	0.    	3.1093816476420493    	1.245244818854695800e-2	5.877517463054465    	0.14282985330146683    	1.5513164917046378    	9.4027856735690720000e-4
32.5445569136737    	2.4347565055403484    	0.    	3.1169008235316404    	1.244449479544078900e-2	5.889686010314602    	0.142830509497933    	1.5515521276899098    	9.2865685070273010000e-4
32.630043517775796    	2.4347565055403484    	0.    	3.1244199994212325    	1.243689582190558900e-2	5.901854613563556    	0.14283114991709223    	1.5517849136528028    	9.1718175737174510000e-4
32.71553012187789    	2.4347565055403484    	0.    	3.1319391753108237    	1.242965041723640800e-2	5.9140232714551635    	0.14283177493822097    	1.5520148840527095    	9.0585136516623830000e-4
32.801016725979984    	2.4347565055403484    	0.    	3.1394583512004157    	1.242275777101921300e-2	5.92619198267562    	0.14283238493148126    	1.5522420729327961    	8.9466377883513450000e-4
32.88650333008208    	2.4347565055403484    	0.    	3.146977527090007    	1.241621711293908000e-2	5.938360745942707    	0.14283298025813967    	1.5524665139250147    	8.8361712965467730000e-4
32.97198993418417    	2.4347565055403484    	0.    	3.154496702979599    	1.241002771259810400e-2	5.950529560005027    	0.14283356127078076    	1.5526882402550564    	8.7270957501661210000e-4
33.05747653828627    	2.4347565055403484    	0.    	3.16201587886919    	1.240418887934283300e-2	5.962698423641267    	0.1428341283135158    	1.5529072847472432    	8.6193929802367630000e-4
33.14296314238836    	2.4347565055403484    	0.    	3.169535054758782    	1.239869996210131600e-2	5.974867335659472    	0.14283468172218608    	1.5531236798293648    	8.5130450709229240000e-4
33.228449746490455    	2.4347565055403484    	0.    	3.1770542306483742    	1.239356034922967100e-2	5.987036294896347    	0.14283522182456163    	1.5533374575374554    	8.4080343556225870000e-4
33.31393635059255    	2.4347565055403484    	0.    	3.1845734065379654    	1.238876946836797700e-2	5.999205300216558    	0.14283574894053516    	1.5535486495205137    	8.3043434131335940000e-4
33.39942295469464    	2.4347565055403484    	0.    	3.1920925824275574    	1.238432678630564700e-2	6.011374350512067    	0.1428362633823111    	1.5537572870451668    	8.2019550638870260000e-4
33.48490955879674    	2.4347565055403484    	0.    	3.1996117583171486    	1.238023180885594900e-2	6.023543444701474    	0.14283676545459034    	1.5539634010002774    	8.1008523662466540000e-4
33.57039616289883    	2.4347565055403484    	0.    	3.2071309342067407    	1.23764840807400200e-2	6.035712581729375    	0.1428372554547505    	1.5541670219014991    	8.0010186128732250000e-4
33.655882767000925    	2.4347565055403484    	0.    	3.214650110096332    	1.237308318547988300e-2	6.047881760565742    	0.14283773367302185    	1.5543681798957725    	7.9024373271520450000e-4
33.74136937110302    	2.4347565055403484    	0.    	3.222169285985924    	1.2370028745300701e-2	6.060050980205309    	0.14283820039265888    	1.5545669047657695    	7.8050922596829010000e-4
33.82685597520511    	2.4347565055403484    	0.    	3.229688461875515    	1.23673204210422410e-2	6.072220239666976    	0.14283865589010813    	1.5547632259342883    	7.7089673848306520000e-4
33.91234257930721    	2.4347565055403484    	0.    	3.237207637765107    	1.236495791207932600e-2	6.084389537993232    	0.14283910043517142    	1.5549571724685878    	7.6140468973357180000e-4
33.9978291834093    	2.4347565055403484    	0.    	3.244726813654699    	1.236294095625143100e-2	6.096558874249586    	0.1428395342911657    	1.5551487730846765    	7.5203152089828320000e-4
34.083315787511395    	2.4347565055403484    	0.    	3.2522459895442903    	1.236126932980123600e-2	6.108728247524013    	0.1428399577150788    	1.5553380561515497    	7.4277569453273000000e-4
34.16880239161349    	2.4347565055403484    	0.    	3.2597651654338824    	1.235994284732231700e-2	6.120897656926416    	0.14284037095772137    	1.55552504969537    	7.3363569424772960000e-4
34.254288995715584    	2.4347565055403484    	0.    	3.2672843413234736    	1.235896136171565900e-2	6.133067101588097    	0.14284077426387556    	1.555709781403606    	7.2461002439312750000e-4
34.33977559981768    	2.4347565055403484    	0.    	3.2748035172130656    	1.235832476415530400e-2	6.145236580661243    	0.1428411678724395    	1.5558922786291156    	7.1569720974693810000e-4
34.42526220391977    	2.4347565055403484    	0.    	3.282322693102657    	1.23580329840628500e-2	6.157406093318426    	0.14284155201656898    	1.5560725683941823    	7.0689579520976940000e-4
34.510748808021866    	2.4347565055403484    	0.    	3.289841868992249    	1.235808598909095300e-2	6.169575638752109    	0.14284192692381523    	1.5562506773945022    	6.982043455044350000e-4
34.59623541212396    	2.4347565055403484    	0.    	3.297361044881841    	1.235848378511580600e-2	6.181745216174174    	0.1428422928162597    	1.5564266320031253    	6.8962144488065980000e-4
34.681722016226054    	2.4347565055403484    	0.    	3.304880220771432    	1.235922641623841100e-2	6.193914824815447    	0.14284264991064546    	1.5566004582743462    	6.8114569682476040000e-4
34.76720862032815    	2.4347565055403484    	0.    	3.312399396661024    	1.236031396479498600e-2	6.206084463925251    	0.14284299841850534    	1.5567721819475517    	6.7277572377421680000e-4
34.85269522443024    	2.4347565055403484    	0.    	3.3199185725506153    	1.236174655137621500e-2	6.218254132770956    	0.14284333854628736    	1.5569418284510197    	6.6451016683704180000e-4
34.938181828532336    	2.4347565055403484    	0.    	3.3274377484402073    	1.236352433485540000e-2	6.2304238306375455    	0.1428436704954767    	1.557109422905673    	6.5634768551584630000e-4
35.02366843263443    	2.4347565055403484    	0.    	3.3349569243297985    	1.236564751242572200e-2	6.242593556827196    	0.1428439944627151    	1.5572749901287886    	6.4828695743651070000e-4
35.109155036736524    	2.4347565055403484    	0.    	3.3424761002193906    	1.236811631964633600e-2	6.254763310658862    	0.1428443106399172    	1.5574385546376626    	6.403266780813871000e-4
35.19464164083862    	2.4347565055403484    	0.    	3.3499952761089817    	1.237093103049755300e-2	6.266933091467871    	0.14284461921438413    	1.5576001406532298    	6.3246556052692670000e-4
35.28012824494071    	2.4347565055403484    	0.    	3.357514451998574    	1.237409195744501700e-2	6.279102898605535    	0.14284492036891433    	1.5577597721036416    	6.2470233518565930000e-4
35.36561484904281    	2.4347565055403484    	0.    	3.365033627888166    	1.237759945151293600e-2	6.291272731438758    	0.14284521428191188    	1.557917472627799    	6.1703574955243490000e-4
35.4511014531449    	2.4347565055403484    	0.    	3.372552803777757    	1.238145390236631600e-2	6.30344258934967    	0.142845501127492    	1.5580732655788443    	6.0946456795485810000e-4
35.536588057246995    	2.4347565055403484    	0.    	3.380071979667349    	1.238565573840247200e-2	6.315612471735255    	0.14284578107558416    	1.558227174027612    	6.0198757130781710000e-4
35.62207466134909    	2.4347565055403484    	0.    	3.3875911555569402    	1.23902054268514600e-2	6.327782378006996    	0.14284605429203265    	1.5583792207660343    	5.9460355687205060000e-4
35.70756126545118    	2.4347565055403484    	0.    	3.3951103314465323    	1.239510347388589000e-2	6.339952307590528    	0.14284632093869476    	1.5585294283105111    	5.8731133801665280000e-4
35.79304786955328    	2.4347565055403484    	0.    	3.4026295073361235    	1.240035042473984500e-2	6.352122259925295    	0.1428465811735366    	1.558677818905234    	5.8010974398547020000e-4
35.87853447365537    	2.4347565055403484    	0.    	3.4101486832257155    	1.24059468638371180e-2	6.3642922344642185    	0.1428468351507268    	1.5588244145254748    	5.7299761966728930000e-4
35.964021077757465    	2.4347565055403484    	0.    	3.4176678591153067    	1.241189341492880100e-2	6.376462230673374    	0.1428470830207274    	1.5589692368808317    	5.6597382536976870000e-4
36.04950768185956    	2.4347565055403484    	0.    	3.4251870350048987    	1.241819074124016500e-2	6.388632248031676    	0.14284732493038327    	1.5591123074184374    	5.5903723659702140000e-4
36.13499428596165    	2.4347565055403484    	0.    	3.432706210894491    	1.242483954562714000e-2	6.400802286030568    	0.1428475610230089    	1.5592536473261287    	5.5218674383080210000e-4
36.22048089006375    	2.4347565055403484    	0.    	3.440225386784082    	1.243184057074210700e-2	6.4129723441737205    	0.1428477914384733    	1.5593932775355772    	5.4542125231521910000e-4
36.30596749416584    	2.4347565055403484    	0.    	3.447744562673674    	1.243919459920944400e-2	6.425142421976741    	0.1428480163132827    	1.559531218725384    	5.3873968184490930000e-4
36.391454098267936    	2.4347565055403484    	0.    	3.455263738563265    	1.244690245381056800e-2	6.43731251896688    	0.14284823578066164    	1.5596674913241348    	5.3214096655660930000e-4
36.47694070237003    	2.4347565055403484    	0.    	3.4627829144528572    	1.245496499767879300e-2	6.449482634682758    	0.14284844997063154    	1.55980211551342    	5.2562405472406980000e-4
36.562427306472124    	2.4347565055403484    	0.    	3.4703020903424484    	1.246338313450392500e-2	6.461652768674088    	0.14284865901008786    	1.559935111230819    	5.1918790855623510000e-4
36.64791391057422    	2.4347565055403484    	0.    	3.4778212662320405    	1.24721578087467600e-2	6.473822920501411    	0.1428488630228753    	1.5600664981728454    	5.1283150399864670000e-4
36.73340051467631    	2.4347565055403484    	0.    	3.4853404421216325    	1.248129000586356300e-2	6.4859930897358335    	0.14284906212986087    	1.56019629579786    	5.065538305379950000e-4
36.818887118778406    	2.4347565055403484    	0.    	3.4928596180112237    	1.249078075254055000e-2	6.4981632759587775    	0.14284925644900576    	1.5603245233289476    	5.0035389100977960000e-4
36.9043737228805    	2.4347565055403484    	0.    	3.5003787939008157    	1.250063111693862400e-2	6.510333478761726    	0.14284944609543498    	1.5604511997567585    	4.9423070140900070000e-4
36.989860326982594    	2.4347565055403484    	0.    	3.507897969790407    	1.251084220894819200e-2	6.522503697745988    	0.1428496311815058    	1.5605763438423175    	4.8818329070385050000e-4
37.07534693108469    	2.4347565055403484    	0.    	3.515417145679999    	1.252141518045454500e-2	6.534673932522457    	0.14284981181687378    	1.5606999741197964    	4.82210700652324630000e-4
37.16083353518678    	2.4347565055403484    	0.    	3.52293632156959    	1.253235122561355800e-2	6.546844182711385    	0.14284998810855826    	1.5608221088992555    	4.7631198562172510000e-4
37.246320139288876    	2.4347565055403484    	0.    	3.530455497459182    	1.254365158113800e-2	6.559014447942152    	0.14285016016100552    	1.5609427662693518    	4.7048621241098687000e-4
37.33180674339097    	2.4347565055403484    	0.    	3.5379746733487734    	1.255531752659457500e-2	6.571184727853053    	0.14285032807615042    	1.5610619641000119    	4.64732460075785340000e-4
37.417293347493064    	2.4347565055403484    	0.    	3.5454938492383654    	1.256735038471174500e-2	6.583355022091079    	0.14285049195347713    	1.5611797200450768    	4.59049819756368270000e-4
37.50277995159516    	2.4347565055403484    	0.    	3.5530130251279575    	1.25797515216985100e-2	6.595525330311709    	0.1428506518900778    	1.5612960515449117    	4.53437394508072900000e-4
37.58826655569725    	2.4347565055403484    	0.    	3.5605322010175486    	1.259252234757427500e-2	6.607695652178706    	0.14285080798071023    	1.5614109758289858    	4.478942991344730000e-4
37.67375315979935    	2.4347565055403484    	0.    	3.5680513769071407    	1.260566431650990700e-2	6.6198659873639185    	0.14285096031785377    	1.5615245099184205    	4.42419660023107950000e-4
37.75923976390144    	2.4347565055403484    	0.    	3.575570552796732    	1.261917892718015200e-2	6.632036335547087    	0.14285110899176426    	1.561636670628507    	4.3701261498376060000e-4
37.844726368003535    	2.4347565055403484    	0.    	3.583089728686324    	1.26330677231276080e-2	6.64420669641565    	0.14285125409052749    	1.5617474745711923    	4.31672313089225270000e-4
37.93021297210563    	2.4347565055403484    	0.    	3.590608904575915    	1.264733229313823600e-2	6.656377069664565    	0.1428513957001112    	1.5618569381575398    	4.2639791451851870000e-4
38.01569957620772    	2.4347565055403484    	0.    	3.598128080465507    	1.266197427162882600e-2	6.668547454996121    	0.14285153390441632    	1.5619650776001528    	4.211885904025219300e-4
38.10118618030982    	2.4347565055403484    	0.    	3.605647256355099    	1.267699533904627600e-2	6.68071785211977    	0.1428516687853262    	1.5620719089155755    	4.1604352267196280000e-4
38.18667278441191    	2.4347565055403484    	0.    	3.6131664322446904    	1.269239722227920600e-2	6.692888260751946    	0.1428518004227556    	1.562177447926661    	4.10961903907741570000e-4
38.272159388514005    	2.4347565055403484    	0.    	3.6206856081342824    	1.270818169508167500e-2	6.705058680615904    	0.14285192889469758    	1.562281710264914    	4.05942937193533800000e-4
38.3576459926161    	2.4347565055403484    	0.    	3.6282047840238736    	1.272435057850954700e-2	6.717229111441556    	0.14285205427727007    	1.5623847113728007    	4.009858359706379700e-4
38.44313259671819    	2.4347565055403484    	0.    	3.6357239599134656    	1.274090574136950400e-2	6.729399552965303    	0.14285217664476063    	1.5624864665060358    	3.96089823895033170000e-4
38.52861920082029    	2.4347565055403484    	0.    	3.643243135803057    	1.275784910068084300e-2	6.741570004929889    	0.1428522960696708    	1.5625869907358383    	3.9125413469659925000e-4
38.61410580492238    	2.4347565055403484    	0.    	3.650762311692649    	1.27751826221505100e-2	6.753740467084242    	0.1428524126227586    	1.5626862989511623    	3.8647801204047550000e-4
38.699592409024476    	2.4347565055403484    	0.    	3.65828148758224    	1.279290832066116200e-2	6.765910939183328    	0.14285252637308093    	1.5627844058608986    	3.817607093905060000e-4
38.78507901312657    	2.4347565055403484    	0.    	3.665800663471832    	1.281102826077296600e-2	6.7780814209880065    	0.14285263738803405    	1.5628813259960532    	3.77101489874744600000e-4
38.870565617228664    	2.4347565055403484    	0.    	3.673319839361424    	1.282954455723894200e-2	6.790251912264885    	0.14285274573339382    	1.5629770737118953    	3.7249962615299190000e-4
38.95605222133076    	2.4347565055403484    	0.    	3.6808390152510153    	1.284845937553418200e-2	6.802422412786183    	0.1428528514733544    	1.5630716631900834    	3.6795440028630594000e-4
39.04153882543285    	2.4347565055403484    	0.    	3.6883581911406074    	1.286777493239940300e-2	6.8145929223296    	0.14285295467056644    	1.5631651084407618    	3.63465103608480000e-4
39.127025429534946    	2.4347565055403484    	0.    	3.6958773670301985    	1.288749349639869000e-2	6.82676344067818    	0.14285305538617424    	1.5632574233046357    	3.5903103659944036000e-4
39.21251203363704    	2.4347565055403484    	0.    	3.7033965429197906    	1.290761738849194300e-2	6.838933967620182    	0.1428531536798517    	1.563348621455019    	3.54651508760526150000e-4
39.297998637739134    	2.4347565055403484    	0.    	3.7109157188093818    	1.292814898262224500e-2	6.85110450294896    	0.14285324960983806    	1.5634387163998562    	3.5032583849163684000e-4
39.38348524184123    	2.4347565055403484    	0.    	3.718434894698974    	1.294909070631826700e-2	6.863275046462833    	0.14285334323297197    	1.5635277214837249    	3.46053352970195960000e-4
39.46897184594332    	2.4347565055403484    	0.    	3.725954070588565    	1.297044504131217600e-2	6.875445597964976    	0.14285343460472555    	1.5636156498898062    	3.4183338803191970000e-4
39.554458450045416    	2.4347565055403484    	0.    	3.733473246478157    	1.299221452417307000e-2	6.88761615726329    	0.14285352377923696    	1.5637025146418388    	3.3766528805334640000e-4
39.63994505414751    	2.4347565055403484    	0.    	3.740992422367749    	1.30144017469565500e-2	6.8997867241702995    	0.14285361080934256    	1.5637883286060474    	3.3354840583610110000e-4
39.725431658249605    	2.4347565055403484    	0.    	3.7485115982573403    	1.303700935787037700e-2	6.911957298503036    	0.14285369574660836    	1.5638731044930436    	3.2948210249286825000e-4
39.8109182623517    	2.4347565055403484    	0.    	3.7560307741469323    	1.306004006195676200e-2	6.92412788008293    	0.14285377864136029    	1.5639568548597096    	3.25465747335047350000e-4
39.89640486645379    	2.4347565055403484    	0.    	3.7635499500365235    	1.308349662179142700e-2	6.936298468735708    	0.1428538595427143    	1.5640395921110568    	3.21498717762052360000e-4
39.98189147055589    	2.4347565055403484    	0.    	3.7710691259261155    	1.310738185819988000e-2	6.948469064291286    	0.1428539384986052    	1.56412132850206    	3.1758039915224250000e-4
40.06737807465798    	2.4347565055403484    	0.    	3.7785883018157067    	1.313169865099117200e-2	6.96063966658367    	0.14285401555581517    	1.564202076139474    	3.1371018475544240000e-4
40.152864678760075    	2.4347565055403484    	0.    	3.7861074777052988    	1.315644993970942000e-2	6.972810275450856    	0.14285409076000163    	1.5642818469836235    	3.09887475587040000e-4
40.23835128286217    	2.4347565055403484    	0.    	3.793626653594891    	1.318163872440351600e-2	6.9849808907347395    	0.1428541641557239    	1.5643606528501732    	3.06111680323624700000e-4
40.32383788696426    	2.4347565055403484    	0.    	3.801145829484482    	1.320726806641535400e-2	6.9971515122810155    	0.14285423578647002    	1.5644385054118808    	3.02382215200146600000e-4
40.40932449106636    	2.4347565055403484    	0.    	3.808665005374074    	1.32333410891869120e-2	7.00932213993909    	0.14285430569468222    	1.564515416200319    	2.9869850390857230000e-4
40.49481109516845    	2.4347565055403484    	0.    	3.816184181263665    	1.325986097908654600e-2	7.021492773561989    	0.1428543739217822    	1.5645913966075864    	2.9505997749800860000e-4
40.580297699270545    	2.4347565055403484    	0.    	3.8237033571532573    	1.32868309862549800e-2	7.033663413006275    	0.1428544405081956    	1.5646664578879936    	2.9146607427627310000e-4
40.66578430337264    	2.4347565055403484    	0.    	3.8312225330428484    	1.33142544254712200e-2	7.045834058131958    	0.142854505493376    	1.5647406111597277    	2.8791623971289160000e-4
40.75127090747473    	2.4347565055403484    	0.    	3.8387417089324405    	1.334213467703893300e-2	7.058004708802415    	0.1428545689158283    	1.5648138674065    	2.84409926343489500000e-4
40.83675751157683    	2.4347565055403484    	0.    	3.8462608848220317    	1.337047518769371200e-2	7.070175364884309    	0.14285463081313146    	1.5648862374791692    	2.80946593675567300000e-4
40.92224411567892    	2.4347565055403484    	0.    	3.8537800607116237    	1.339927947153145000e-2	7.082346026247508    	0.14285469122196082    	1.564957732097352    	2.77525708095624160000e-4
41.007730719781016    	2.4347565055403484    	0.    	3.8612992366012158    	1.342855111095858400e-2	7.094516692765011    	0.1428547501781099    	1.5650283618510064    	2.7414674277762410000e-4
41.09321732388311    	2.4347565055403484    	0.    	3.868818412490807    	1.345829375766433600e-2	7.106687364312869    	0.14285480771651132    	1.5650981372020014    	2.7080917759276680000e-4
41.178703927985204    	2.4347565055403484    	0.    	3.876337588380399    	1.34885111336157100e-2	7.118858040770116    	0.14285486387125793    	1.5651670684856644    	2.67512499020553100000e-4
41.2641905320873    	2.4347565055403484    	0.    	3.88385676426999    	1.351920703207543400e-2	7.131028722018691    	0.1428549186756226    	1.5652351659123132    	2.64256200061120660000e-4
41.34967713618939    	2.4347565055403484    	0.    	3.891375940159582    	1.355038531864353500e-2	7.143199407943377    	0.14285497216207818    	1.5653024395687662    	2.6103978014882856000e-4
41.435163740291486    	2.4347565055403484    	0.    	3.8988951160491734    	1.35820499323230900e-2	7.155370098431725    	0.1428550243623167    	1.5653688994198365    	2.5786274506707920000e-4
41.52065034439358    	2.4347565055403484    	0.    	3.9064142919387654    	1.36142048866103200e-2	7.167540793373988    	0.142855075307268    	1.565434555309807    	2.5472460686433770000e-4
41.606136948495674    	2.4347565055403484    	0.    	3.9139334678283575    	1.364685427061013700e-2	7.179711492663062    	0.14285512502711825    	1.5654994169638883    	2.51624883771360050000e-4
41.69162355259777    	2.4347565055403484    	0.    	3.9214526437179487    	1.36800022501770300e-2	7.191882196194418    	0.14285517355132776    	1.5655634939896563    	2.4856310011958127000e-4
41.77711015669986    	2.4347565055403484    	0.    	3.9289718196075407    	1.371365306908245400e-2	7.204052903866037    	0.1428552209086483    	1.5656267958784795    	2.455387862606650000e-4
41.86259676080196    	2.4347565055403484    	0.    	3.936490995497132    	1.374781105020884000e-2	7.2162236155783575    	0.1428552671271404    	1.5656893320069207    	2.42551478487186100000e-4
41.94808336490405    	2.4347565055403484    	0.    	3.944010171386724    	1.378248059677114300e-2	7.2283943312342105    	0.14285531223418976    	1.5657511116381237    	2.3960071895443708000e-4
42.033569969006145    	2.4347565055403484    	0.    	3.951529347276315    	1.381766619356621400e-2	7.240565050738763    	0.14285535625652357    	1.5658121439231907    	2.36686055603329230000e-4
42.11905657310824    	2.4347565055403484    	0.    	3.959048523165907    	1.385337240825103600e-2	7.252735773999463    	0.14285539922022628    	1.565872437902532    	2.33807042084384700000e-4
42.20454317721033    	2.4347565055403484    	0.    	3.9665676990554983    	1.388960389265003800e-2	7.264906500925985    	0.1428554411507551    	1.565932002507206    	2.30963237682788730000e-4
42.29002978131243    	2.4347565055403484    	0.    	3.9740868749450904    	1.392636538409248400e-2	7.277077231430175    	0.1428554820729552    	1.5659908465602437    	2.28154207244500140000e-4
42.37551638541452    	2.4347565055403484    	0.    	3.9816060508346824    	1.396366170678036000e-2	7.2892479654259965    	0.14285552201107407    	1.5660489787779523    	2.25379521103389270000e-4
42.461002989516615    	2.4347565055403484    	0.    	3.9891252267242736    	1.400149777318767700e-2	7.301418702829487    	0.14285556098877633    	1.5661064077712075    	2.22638755009398950000e-4
42.54648959361871    	2.4347565055403484    	0.    	3.9966444026138657    	1.403987858549173300e-2	7.3135894435586986    	0.14285559902915745    	1.566163142046728    	2.19931490057708600000e-4
42.6319761977208    	2.4347565055403484    	0.    	4.004163578503457    	1.407880923703722400e-2	7.325760187533656    	0.14285563615475755    	1.5662191900083355    	2.17257312618880320000e-4
42.7174628018229    	2.4347565055403484    	0.    	4.011682754393049    	1.411829491383379800e-2	7.337930934676306    	0.14285567238757468    	1.5662745599581986    	2.14615814269982720000e-4
42.80294940592499    	2.4347565055403484    	0.    	4.01920193028264    	1.415834089608795600e-2	7.350101684910475    	0.142855707749078    	1.5663292600980632    	2.12006591726669860000e-4
42.888436010027085    	2.4347565055403484    	0.    	4.026721106172232    	1.419895255977012800e-2	7.362272438161818    	0.14285574226022035    	1.566383298530465    	2.09429246776202370000e-4
42.97392261412918    	2.4347565055403484    	0.    	4.034240282061823    	1.424013537821751700e-2	7.374443194357778    	0.14285577594145069    	1.566436683259932    	2.06883386211396850000e-4
43.05940921823127    	2.4347565055403484    	0.    	4.041759457951415    	1.428189492377397000e-2	7.3866139534275455    	0.14285580881272628    	1.566489422194167    	2.0436862176549084000e-4
43.14489582233337    	2.4347565055403484    	0.    	4.049278633841007    	1.432423686946726300e-2	7.398784715302012    	0.14285584089352443    	1.566541523145222    	2.0188457004790470000e-4
43.23038242643546    	2.4347565055403484    	0.    	4.056797809730599    	1.436716699072511600e-2	7.410955479913731    	0.1428558722028542    	1.5665929938306513    	1.99430852480894150000e-4
43.315869030537556    	2.4347565055403484    	0.    	4.064316985620191    	1.441069116713060700e-2	7.423126247196877    	0.14285590275926735    	1.5666438418746569    	1.97007095237073200000e-4
43.40135563463965    	2.4347565055403484    	0.    	4.071836161509782    	1.445481538421800e-2	7.43529701708721    	0.14285593258086968    	1.5666940748092175    	1.9461292917779552000e-4
43.486842238741744    	2.4347565055403484    	0.    	4.079355337399374    	1.44995457353100800e-2	7.447467789522031    	0.14285596168533155    	1.5667437000752016    	1.9224798979238780000e-4
43.57232884284384    	2.4347565055403484    	0.    	4.086874513288965    	1.454488842339766400e-2	7.459638564440154    	0.14285599008989835    	1.5667927250234726    	1.8991191713821220000e-4
43.65781544694593    	2.4347565055403484    	0.    	4.094393689178557    	1.459084976306288800e-2	7.471809341781858    	0.1428560178114008    	1.566841156915975    	1.8760435578155290000e-4
43.743302051048026    	2.4347565055403484    	0.    	4.101912865068149    	1.463743618244662500e-2	7.483980121488864    	0.14285604486626496    	1.5668890029268114    	1.8532495473931110000e-4
43.82878865515012    	2.4347565055403484    	0.    	4.10943204095774    	1.46846542252617900e-2	7.496150903504292    	0.1428560712705218    	1.5669362701433032    	1.83073367421497430000e-4
43.914275259252214    	2.4347565055403484    	0.    	4.116951216847332    	1.47325105528532100e-2	7.508321687772628    	0.14285609703981678    	1.5669829655670409    	1.80849251574511870000e-4
43.99976186335431    	2.4347565055403484    	0.    	4.1244703927369235    	1.478101194630539200e-2	7.5204924742396955    	0.1428561221894192    	1.5670290961149238    	1.78652269225191340000e-4
44.0852484674564    	2.4347565055403484    	0.    	4.131989568626516    	1.483016530859938800e-2	7.53266326285262    	0.14285614673423117    	1.5670746686201782    	1.76482086625627170000e-4
44.1707350715585    	2.4347565055403484    	0.    	4.139508744516107    	1.487997766681987700e-2	7.544834053559799    	0.14285617068879636    	1.5671196898333761    	1.7433837419872590000e-4
44.25622167566059    	2.4347565055403484    	0.    	4.147027920405699    	1.49304561744139100e-2	7.557004846310869    	0.14285619406730884    	1.5671641664234308    	1.72220806484516150000e-4
44.341708279762685    	2.4347565055403484    	0.    	4.15454709629529    	1.498160811350236000e-2	7.569175641056682    	0.1428562168836212    	1.5672081049785844    	1.7012906208717820000e-4
44.42719488386478    	2.4347565055403484    	0.    	4.162066272184882    	1.503344089724569500e-2	7.581346437749266    	0.1428562391512531    	1.5672515120073862    	1.68062823622797870000e-4
44.51268148796687    	2.4347565055403484    	0.    	4.169585448074474    	1.508596207226515500e-2	7.593517236341808    	0.14285626088339884    	1.5672943939396549    	1.66021777667821170000e-4
44.59816809206897    	2.4347565055403484    	0.    	4.177104623964065    	1.513917932112104600e-2	7.605688036788616    	0.14285628209293566    	1.5673367571274304    	1.64005614708210350000e-4
44.68365469617106    	2.4347565055403484    	0.    	4.184623799853657    	1.51931004648493800e-2	7.617858839045102    	0.14285630279243103    	1.5673786078459158    	1.6201402908928720000e-4
44.769141300273155    	2.4347565055403484    	0.    	4.1921429757432485    	1.524773346555840800e-2	7.6300296430677435    	0.14285632299415027    	1.5674199522944061    	1.60046718966247250000e-4
44.85462790437525    	2.4347565055403484    	0.    	4.1996621516328405    	1.530308642908671200e-2	7.642200448814072    	0.14285634271006362    	1.5674607965972067    	1.5810338625534790000e-4
44.94011450847734    	2.4347565055403484    	0.    	4.207181327522432    	1.535916760772426400e-2	7.6543712562426345    	0.14285636195185358    	1.567501146804539    	1.56183736585749520000e-4
45.02560111257944    	2.4347565055403484    	0.    	4.214700503412024    	1.541598540299829000e-2	7.666542065312978    	0.14285638073092174    	1.5675410088934394    	1.542874792520039800e-4
45.11108771668153    	2.4347565055403484    	0.    	4.222219679301615    	1.547354836852538300e-2	7.678712875985622    	0.14285639905839545    	1.567580388768641    	1.52414327167182120000e-4
45.196574320783625    	2.4347565055403484    	0.    	4.229738855191207    	1.553186521293187500e-2	7.690883688222033    	0.14285641694513446    	1.5676192922634513    	1.50563996816630190000e-4
45.28206092488572    	2.4347565055403484    	0.    	4.237258031080799    	1.559094480284393700e-2	7.703054501984607    	0.14285643440173737    	1.5676577251406132    	1.48736208212346070000e-4
45.367547528987814    	2.4347565055403484    	0.    	4.24477720697039    	1.565079616594966500e-2	7.7152253172366425    	0.14285645143854803    	1.5676956930931614    	1.4693068484796290000e-4
45.45303413308991    	2.4347565055403484    	0.    	4.252296382859982    	1.57114284941345700e-2	7.727396133942323    	0.1428564680656614    	1.5677332017452632    	1.45147153654341220000e-4
45.538520737192    	2.4347565055403484    	0.    	4.259815558749573    	1.57728511466928820e-2	7.73956695206669    	0.14285648429292977    	1.5677702566530538    	1.43385344955745450000e-4
45.624007341294096    	2.4347565055403484    	0.    	4.2673347346391655    	1.583507365361631600e-2	7.751737771575628    	0.14285650012996842    	1.5678068633054556    	1.41644992426614500000e-4
45.70949394539619    	2.4347565055403484    	0.    	4.274853910528757    	1.589810571896257700e-2	7.76390859243584    	0.14285651558616155    	1.5678430271249963    	1.39925833048899550000e-4
45.794980549498284    	2.4347565055403484    	0.    	4.282373086418349    	1.596195722430583700e-2	7.776079414614832    	0.14285653067066756    	1.5678787534686065    	1.38227607069977080000e-4
45.88046715360038    	2.4347565055403484    	0.    	4.289892262307941    	1.602663823227098700e-2	7.788250238080891    	0.14285654539242468    	1.5679140476284172    	1.36550057961116100000e-4
45.96595375770247    	2.4347565055403484    	0.    	4.297411438197532    	1.60921589901544400e-2	7.800421062803063    	0.14285655976015615    	1.5679489148325423    	1.3489293237650070000e-4
46.051440361804566    	2.4347565055403484    	0.    	4.304930614087124    	1.61585299336335300e-2	7.812591888751145    	0.14285657378237548    	1.5679833602458526    	1.33255980112795660000e-4
46.13692696590666    	2.4347565055403484    	0.    	4.312449789976715    	1.622576169056689800e-2	7.824762715895654    	0.14285658746739147    	1.5680173889707403    	1.3163895406924680000e-4
46.222413570008754    	2.4347565055403484    	0.    	4.319968965866307    	1.62938650848885480e-2	7.8369335442078185    	0.14285660082331306    	1.568051006047876    	1.30041610208311650000e-4
46.30790017411085    	2.4347565055403484    	0.    	4.327488141755898    	1.636285114059800600e-2	7.849104373659561    	0.14285661385805418    	1.5680842164569555    	1.28463707516810020000e-4
46.39338677821294    	2.4347565055403484    	0.    	4.33500731764549    	1.64327310858492730e-2	7.8612752042234755    	0.1428566265793386    	1.5681170251174354    	1.2690500796758758000e-4
46.47887338231504    	2.4347565055403484    	0.    	4.342526493535082    	1.650351635714123500e-2	7.873446035872817    	0.14285663899470408    	1.5681494368892632    	1.25365276481688100000e-4
46.56435998641713    	2.4347565055403484    	0.    	4.350045669424674    	1.65752186036125400e-2	7.885616868581484    	0.1428566511115074    	1.5681814565735976    	1.2384428089102181000e-4
46.649846590519225    	2.4347565055403484    	0.    	4.357564845314266    	1.664784969144357300e-2	7.897787702324001    	0.14285666293692822    	1.5682130889135177    	1.22341791901528540000e-4
46.73533319462132    	2.4347565055403484    	0.    	4.365084021203857    	1.672142170836868300e-2	7.909958537075507    	0.14285667447797368    	1.5682443385947278    	1.20857583056823370000e-4
46.82081979872341    	2.4347565055403484    	0.    	4.372603197093449    	1.67959469683019780e-2	7.922129372811739    	0.1428566857414823    	1.5682752102462492    	1.193914307023230100e-4
46.90630640282551    	2.4347565055403484    	0.    	4.38012237298304    	1.687143801607925400e-2	7.934300209509014    	0.1428566967341283    	1.5683057084411083    	1.17943113949841960000e-4
46.9917930069276    	2.4347565055403484    	0.    	4.387641548872632    	1.6947907632320100e-2	7.946471047144223    	0.1428567074624252    	1.5683358376970107    	1.16512414642655230000e-4
47.077279611029695    	2.4347565055403484    	0.    	4.395160724762223    	1.702536883841297700e-2	7.958641885694809    	0.1428567179327301    	1.5683656024770145    	1.15099117321017740000e-4
47.16276621513179    	2.4347565055403484    	0.    	4.402679900651815    	1.71038349016272400e-2	7.970812725138761    	0.14285672815124706    	1.5683950071901873    	1.13703009188136740000e-4
47.24825281923388    	2.4347565055403484    	0.    	4.410199076541407    	1.71833193403552600e-2	7.982983565454595    	0.14285673812403105    	1.5684240561922618    	1.1232388007659011000e-4
47.33373942333598    	2.4347565055403484    	0.    	4.417718252430999    	1.72638359294888580e-2	7.995154406621344    	0.14285674785699135    	1.5684527537862798    	1.10961522415183870000e-4
47.41922602743807    	2.4347565055403484    	0.    	4.425237428320591    	1.73453987059336700e-2	8.007325248618544    	0.14285675735589523    	1.568481104223231    	1.09615731196242090000e-4
47.504712631540166    	2.4347565055403484    	0.    	4.432756604210182    	1.7428021974265200e-2	8.019496091426227    	0.14285676662637117    	1.56850911170268    	1.08286303943325900000e-4
47.59019923564226    	2.4347565055403484    	0.    	4.440275780099774    	1.751172031253131500e-2	8.031666935024901    	0.14285677567391245    	1.5685367803733907    	1.06973040679373190000e-4
47.675685839744354    	2.4347565055403484    	0.    	4.447794955989365    	1.75965085782046300e-2	8.043837779395545    	0.14285678450388    	1.568564114333941    	1.05675743895251740000e-4
47.76117244384645    	2.4347565055403484    	0.    	4.455314131878957    	1.768240191429001400e-2	8.056008624519595    	0.1428567931215061    	1.5685911176333271    	1.04394218518726060000e-4
47.84665904794854    	2.4347565055403484    	0.    	4.462833307768548    	1.776941575559094500e-2	8.068179470378933    	0.142856801531897    	1.5686177942715667    	1.03128271883825370000e-4
47.932145652050636    	2.4347565055403484    	0.    	4.47035248365814    	1.785756583514002000e-2	8.080350316955876    	0.14285680974003634    	1.5686441482002886    	1.01877713700610560000e-4
48.01763225615273    	2.4347565055403484    	0.    	4.477871659547732    	1.794686819079812600e-2	8.092521164233169    	0.1428568177507878    	1.5686701833233196    	1.00642356025334420000e-4
48.103118860254824    	2.4347565055403484    	0.    	4.4853908354373235    	1.80373391720273800e-2	8.104692012193969    	0.14285682556889803    	1.5686959034972634    	9.94220132309904700000e-5
48.18860546435692    	2.4347565055403484    	0.    	4.492910011326916    	1.812899544684309400e-2	8.116862860821838    	0.1428568331989997    	1.5687213125320696    	9.82165019782426700000e-5
48.27409206845901    	2.4347565055403484    	0.    	4.500429187216507    	1.822185400894984500e-2	8.129033710100735    	0.142856840645614    	1.5687464141915994    	9.70256411867318400000e-5
48.359578672561106    	2.4347565055403484    	0.    	4.507948363106099    	1.831593218506747400e-2	8.141204560015005    	0.14285684791315334    	1.5687712121941837    	9.5849252006755200000e-5
48.4450652766632    	2.4347565055403484    	0.    	4.51546753899569    	1.841124764245256000e-2	8.15337541054937    	0.14285685500592415    	1.5687957102131724    	9.46871577913112400000e-5
48.530551880765294    	2.4347565055403484    	0.    	4.522986714885282    	1.850781839662131400e-2	8.165546261688917    	0.14285686192812916    	1.5688199118774797    	9.35391840685087600000e-5
48.61603848486739    	2.4347565055403484    	0.    	4.530505890774873    	1.860566281927994400e-2	8.17771711341909    	0.1428568686838701    	1.5688438207721207    	9.24051585143295900000e-5
48.70152508896948    	2.4347565055403484    	0.    	4.538025066664465    	1.870479964646895300e-2	8.189887965725688    	0.14285687527715016    	1.5688674404387435    	9.12849109257442300000e-5
48.78701169307158    	2.4347565055403484    	0.    	4.545544242554057    	1.880524798692767600e-2	8.202058818594852    	0.14285688171187605    	1.568890774376153    	9.01782731941749200000e-5
48.87249829717367    	2.4347565055403484    	0.    	4.5530634184436485    	1.890702733068599400e-2	8.214229672013047    	0.1428568879918607    	1.5689138260408289    	8.90850792793022500000e-5
48.957984901275765    	2.4347565055403484    	0.    	4.5605825943332405    	1.9010157557890200e-2	8.226400525967076    	0.14285689412082528    	1.5689365988474386    	8.80051651832066200000e-5
49.04347150537786    	2.4347565055403484    	0.    	4.568101770222832    	1.91146589478701080e-2	8.23857138044405    	0.14285690010240154    	1.5689590961693423    	8.69383689248451700000e-5
49.12895810947995    	2.4347565055403484    	0.    	4.575620946112424    	1.92205521884550200e-2	8.250742235431396    	0.14285690594013375    	1.5689813213390926    	8.58845305148555700000e-5
49.21444471358205    	2.4347565055403484    	0.    	4.583140122002015    	1.932785838554623700e-2	8.262913090916838    	0.14285691163748113    	1.569003277648929    	8.48434919306858200000e-5
49.29993131768414    	2.4347565055403484    	0.    	4.590659297891607    	1.94365990729541800e-2	8.275083946888397    	0.1428569171978196    	1.569024968351265    	8.38150970920413800000e-5
49.385417921786235    	2.4347565055403484    	0.    	4.598178473781199    	1.954679622250826400e-2	8.287254803334388    	0.1428569226244439    	1.5690463966591688    	8.27991918366501800000e-5
49.47090452588833    	2.4347565055403484    	0.    	4.60569764967079    	1.965847225444831700e-2	8.299425660243397    	0.14285692792056962    	1.5690675657468414    	8.17956238963371100000e-5
49.55639112999042    	2.4347565055403484    	0.    	4.613216825560382    	1.97716500481063870e-2	8.311596517604292    	0.1428569330893349    	1.5690884787500858    	8.0804242873405300000e-5
49.64187773409252    	2.4347565055403484    	0.    	4.620736001449973    	1.988635295288788000e-2	8.323767375406204    	0.1428569381338025    	1.5691091387667695    	7.98249002173220600000e-5
49.72736433819461    	2.4347565055403484    	0.    	4.6282551773395655    	2.000260479956202700e-2	8.33593823363853    	0.14285694305696153    	1.569129548857287    	7.88574492017008800000e-5
49.812850942296706    	2.4347565055403484    	0.    	4.635774353229157    	2.012042991187110000e-2	8.348109092290915    	0.14285694786172917    	1.5691497120450115    	7.79017449015800200000e-5
49.8983375463988    	2.4347565055403484    	0.    	4.643293529118749    	2.023985311846897300e-2	8.360279951353265    	0.1428569525509525    	1.5691696313167416    	7.69576441709914900000e-5
49.983824150500894    	2.4347565055403484    	0.    	4.65081270500834    	2.036089976519934200e-2	8.372450810815714    	0.14285695712741006    	1.5691893096231435    	7.60250056208168900000e-5
50.06931075460299    	2.4347565055403484    	0.    	4.658331880897932    	2.048359572772480700e-2	8.384621670668645    	0.14285696159381367    	1.569208749879192    	7.51036895969246700000e-5
50.15479735870508    	2.4347565055403484    	0.    	4.665851056787524    	2.060796742451797600e-2	8.396792530902665    	0.14285696595280992    	1.569227954964598    	7.4193558158589790000e-5
50.240283962807176    	2.4347565055403484    	0.    	4.673370232677115    	2.07340418302266600e-2	8.408963391508612    	0.1428569702069816    	1.5692469277242365    	7.32944750571856500000e-5
50.32577056690927    	2.4347565055403484    	0.    	4.680889408566707    	2.086184648942514500e-2	8.42113425247754    	0.14285697435884961    	1.5692656709685684    	7.24063057151489800000e-5
50.411257171011364    	2.4347565055403484    	0.    	4.688408584456298    	2.099140953076425500e-2	8.43330511380072    	0.14285697841087414    	1.5692841874740568    	7.15289172052141400000e-5
50.49674377511346    	2.4347565055403484    	0.    	4.69592776034589    	2.112275968153358200e-2	8.445475975469636    	0.14285698236545616    	1.5693024799835769    	7.06621782299098100000e-5
50.58223037921555    	2.4347565055403484    	0.    	4.703446936235482    	2.12559262826491240e-2	8.45764683747597    	0.14285698622493895    	1.5693205512068251    	6.98059591013183800000e-5
50.667716983317646    	2.4347565055403484    	0.    	4.710966112125074    	2.139093930408084000e-2	8.469817699811609    	0.14285698999160948    	1.569338403820716    	6.89601317210918900000e-5
50.75320358741974    	2.4347565055403484    	0.    	4.718485288014666    	2.152782936073447400e-2	8.481988562468635    	0.14285699366769966    	1.5693560404697846    	6.81245695607226700000e-5
50.838690191521835    	2.4347565055403484    	0.    	4.726004463904257    	2.166662772880312300e-2	8.49415942543932    	0.14285699725538772    	1.5693734637665726    	6.72991476420645500000e-5
50.92417679562393    	2.4347565055403484    	0.    	4.733523639793849    	2.180736636260426000e-2	8.506330288716118    	0.1428570007567996    	1.5693906762920191    	6.64837425181022200000e-5
51.00966339972602    	2.4347565055403484    	0.    	4.74104281568344    	2.195007791191823700e-2	8.51850115229167    	0.14285700417401007    	1.5694076805958412    	6.56782322539629800000e-5
51.09515000382812    	2.4347565055403484    	0.    	4.748561991573032    	2.20947957398460130e-2	8.53067201615879    	0.14285700750904384    	1.5694244791969112    	6.48824964081715400000e-5
51.18063660793021    	2.4347565055403484    	0.    	4.756081167462623    	2.22415539412029300e-2	8.542842880310468    	0.1428570107638773    	1.5694410745836318    	6.40964160141408100000e-5
51.266123212032305    	2.4347565055403484    	0.    	4.763600343352215    	2.239038736146751800e-2	8.555013744739862    	0.1428570139404389    	1.5694574692143033    	6.3319873561898800000e-5
51.3516098161344    	2.4347565055403484    	0.    	4.7711195192418066    	2.25413316163037780e-2	8.567184609440291    	0.14285701704061105    	1.569473665517487    	6.25527529800458200000e-5
51.43709642023649    	2.4347565055403484    	0.    	4.778638695131399    	2.269442311167734000e-2	8.579355474405238    	0.1428570200662307    	1.569489665892367    	6.17949396179404700000e-5
51.52258302433859    	2.4347565055403484    	0.    	4.786157871020991    	2.284969906458518800e-2	8.591526339628343    	0.14285702301909062    	1.5695054727091031    	6.10463202281122700000e-5
51.60806962844068    	2.4347565055403484    	0.    	4.793677046910582    	2.300719752442112500e-2	8.603697205103396    	0.1428570259009406    	1.569521088309185    	6.03067829488940100000e-5
51.693556232542775    	2.4347565055403484    	0.    	4.801196222800174    	2.316695739499858300e-2	8.615868070824341    	0.14285702871348827    	1.5695365150057752    	5.957621728727636000000e-5
51.77904283664487    	2.4347565055403484    	0.    	4.808715398689765    	2.332901845725366400e-2	8.628038936785261    	0.14285703145840015    	1.5695517550840559    	5.88545141019786800000e-5
51.86452944074696    	2.4347565055403484    	0.    	4.816234574579357    	2.349342139265288600e-2	8.640209802980387    	0.14285703413730277    	1.5695668108015635    	5.814156558673157000000e-5
51.95001604484906    	2.4347565055403484    	0.    	4.823753750468948    	2.366020780732993600e-2	8.652380669404089    	0.14285703675178352    	1.5695816843885264    	5.743726525377310000000e-5
52.03550264895115    	2.4347565055403484    	0.    	4.83127292635854    	2.382942025697749600e-2	8.664551536050865    	0.1428570393033916    	1.569596378048193    	5.674150791755201000000e-5
52.120989253053246    	2.4347565055403484    	0.    	4.8387921022481315    	2.40011022725208880e-2	8.676722402915356    	0.14285704179363895    	1.5696108939571594    	5.605418967863574000000e-5
52.20647585715534    	2.4347565055403484    	0.    	4.8463112781377236    	2.41752983866017460e-2	8.688893269992324    	0.14285704422400117    	1.5696252342656907    	5.537520790782324000000e-5
52.291962461257434    	2.4347565055403484    	0.    	4.853830454027316    	2.43520541609000880e-2	8.701064137276658    	0.1428570465959184    	1.5696394010980412    	5.470446123045593000000e-5
52.37744906535953    	2.4347565055403484    	0.    	4.861349629916907    	2.45314162143258320e-2	8.713235004763375    	0.14285704891079604    	1.5696533965527668    	5.40418495109276300000e-5
52.46293566946162    	2.4347565055403484    	0.    	4.868868805806499    	2.471343225211065000e-2	8.725405872447604    	0.14285705117000583    	1.5696672227030382    	5.338727383738853000000e-5
52.548422273563716    	2.4347565055403484    	0.    	4.87638798169609    	2.48981510958326880e-2	8.737576740324599    	0.14285705337488647    	1.5696808815969456    	5.27406365066425400000e-5
52.63390887766581    	2.4347565055403484    	0.    	4.883907157585682    	2.508562271440885600e-2	8.749747608389722    	0.1428570555267444    	1.5696943752578054    	5.21018410092335500000e-5
52.719395481767904    	2.4347565055403484    	0.    	4.891426333475273    	2.52758982560892700e-2	8.76191847663845    	0.14285705762685477    	1.5697077056844553    	5.147079201471992000000e-5
52.80488208587    	2.4347565055403484    	0.    	4.898945509364865    	2.546903008149150600e-2	8.774089345066365    	0.14285705967646192    	1.5697208748515543    	5.0847395357133800000e-5
52.89036868997209    	2.4347565055403484    	0.    	4.906464685254457    	2.566507179771221000e-2	8.786260213669161    	0.14285706167678044    	1.5697338847098747    	5.02315580206227700000e-5
52.97585529407419    	2.4347565055403484    	0.    	4.9139838611440485    	2.586407829355683600e-2	8.798431082442633    	0.14285706362899556    	1.5697467371865883    	4.962318812527204000000e-5
53.06134189817628    	2.4347565055403484    	0.    	4.921503037033641    	2.606610577592852000e-2	8.810601951382674    	0.14285706553426403    	1.5697594341855552    	4.90221949131047100000e-5
53.146828502278375    	2.4347565055403484    	0.    	4.929022212923232    	2.62712118074196100e-2	8.82277282048528    	0.14285706739371487    	1.5697719775876038    	4.8428488734256897000e-5
53.23231510638047    	2.4347565055403484    	0.    	4.936541388812824    	2.647945534515140400e-2	8.834943689746542    	0.14285706920844993    	1.5697843692508104    	4.78419810333274630000e-5
53.31780171048256    	2.4347565055403484    	0.    	4.944060564702415    	2.669089678090822400e-2	8.847114559162643    	0.14285707097954445    	1.5697966110107735    	4.726258433589701000000e-5
53.40328831458466    	2.4347565055403484    	0.    	4.951579740592007    	2.69055979826161300e-2	8.85928542872986    	0.14285707270804787    	1.569808704680887    	4.669021223521776500000e-5
53.48877491868675    	2.4347565055403484    	0.    	4.959098916481598    	2.712362233721613600e-2	8.87145629844456    	0.14285707439498455    	1.569820652052607    	4.61247793790684900000e-5
53.574261522788845    	2.4347565055403484    	0.    	4.96661809237119    	2.734503479498619000e-2	8.883627168303196    	0.14285707604135395    	1.5698324548957199    	4.55662014567749130000e-5
53.65974812689094    	2.4347565055403484    	0.    	4.974137268260781    	2.75699019153668800e-2	8.895798038302306    	0.1428570776481317    	1.5698441149586009    	4.50143951863923360000e-5
53.74523473099303    	2.4347565055403484    	0.    	4.9816564441503735    	2.779829191434911600e-2	8.907968908438512    	0.14285707921626983    	1.5698556339684768    	4.44692783020480700000e-5
53.83072133509513    	2.4347565055403484    	0.    	4.989175620039965    	2.803027471348409300e-2	8.920139778708519    	0.14285708074669762    	1.5698670136316786    	4.39307695414429600000e-5
53.91620793919722    	2.4347565055403484    	0.    	4.996694795929557    	2.826592199057876300e-2	8.932310649109105    	0.14285708224032184    	1.5698782556338962    	4.3398788633508200000e-5
54.001694543299315    	2.4347565055403484    	0.    	5.004213971819149    	2.850530723214233500e-2	8.944481519637135    	0.14285708369802758    	1.5698893616404281    	4.28732562862174800000e-5
54.08718114740141    	2.4347565055403484    	0.    	5.01173314770874    	2.874850578765264500e-2	8.956652390289541    	0.14285708512067866    	1.569900333296427    	4.23540941745498330000e-5
54.1726677515035    	2.4347565055403484    	0.    	5.019252323598332    	2.899559492571433500e-2	8.968823261063331    	0.14285708650911796    	1.5699111722271446    	4.18412249286045760000e-5
54.2581543556056    	2.4347565055403484    	0.    	5.026771499487923    	2.924665389218283300e-2	8.98099413195559    	0.14285708786416826    	1.5699218800381713    	4.13345721218623900000e-5
54.34364095970769    	2.4347565055403484    	0.    	5.034290675377515    	2.95017639703333600e-2	8.993165002963467    	0.14285708918663248    	1.5699324583156742    	4.08340602595952500000e-5
54.429127563809786    	2.4347565055403484    	0.    	5.041809851267106    	2.976100854315557600e-2	9.005335874084182    	0.14285709047729425    	1.5699429086266337    	4.03396147674187850000e-5
54.51461416791188    	2.4347565055403484    	0.    	5.049329027156698    	3.002447315785983000e-2	9.01750674531502    	0.14285709173691835    	1.569953232519073    	3.985116197998884000000e-5
54.600100772013974    	2.4347565055403484    	0.    	5.05684820304629    	3.029224559268340000e-2	9.029677616653334    	0.14285709296625118    	1.5699634315222895    	3.93686291298375070000e-5
54.68558737611607    	2.4347565055403484    	0.    	5.064367378935882    	3.05644159260904600e-2	9.041848488096539    	0.1428570941660212    	1.5699735071470806    	3.88919443363498930000e-5
54.77107398021816    	2.4347565055403484    	0.    	5.071886554825474    	3.084107660846213700e-2	9.054019359642112    	0.14285709533693924    	1.5699834608859673    	3.842103659487655600000e-5
54.856560584320256    	2.4347565055403484    	0.    	5.079405730715065    	3.112232253637934000e-2	9.066190231287594    	0.14285709647969924    	1.5699932942134152    	3.79558357659824500000e-5
54.94204718842235    	2.4347565055403484    	0.    	5.086924906604657    	3.14082511296036150e-2	9.078361103030579    	0.14285709759497828    	1.5700030085860535    	3.74962725648293300000e-5
55.027533792524444    	2.4347565055403484    	0.    	5.094444082494248    	3.16989624108677600e-2	9.090531974868725    	0.1428570986834372    	1.57001260544289    	3.70422785506903100000e-5
55.11302039662654    	2.4347565055403484    	0.    	5.10196325838384    	3.19945590885922800e-2	9.102702846799742    	0.14285709974572106    	1.5700220862055259    	3.6593786116594900000e-5
55.19850700072863    	2.4347565055403484    	0.    	5.109482434273431    	3.229514664264896400e-2	9.114873718821396    	0.1428571007824592    	1.5700314522783636    	3.61507284791024560000e-5
55.28399360483073    	2.4347565055403484    	0.    	5.117001610163023    	3.260083341329933500e-2	9.12704459093151    	0.14285710179426603    	1.5700407050488172    	3.57130396682030100000e-5
55.36948020893282    	2.4347565055403484    	0.    	5.124520786052615    	3.29117306934404100e-2	9.139215463127954    	0.14285710278174105    	1.5700498458875174    	3.528065451734364600000e-5
55.454966813034915    	2.4347565055403484    	0.    	5.132039961942207    	3.322795282429763500e-2	9.151386335408652    	0.14285710374546937    	1.5700588761485137    	3.485350865357852400000e-5
55.54045341713701    	2.4347565055403484    	0.    	5.139559137831799    	3.354961729471056500e-2	9.163557207771582    	0.14285710468602209    	1.5700677971694752    	3.443153848784108500000e-5
55.6259400212391    	2.4347565055403484    	0.    	5.14707831372139    	3.387684484416396700e-2	9.17572808021476    	0.1428571056039565    	1.5700766102718904    	3.40146812053378430000e-5
55.7114266253412    	2.4347565055403484    	0.    	5.154597489610982    	3.42097595697245200e-2	9.187898952736262    	0.14285710649981656    	1.5700853167612603    	3.36028747560597700000e-5
55.79691322944329    	2.4347565055403484    	0.    	5.162116665500573    	3.454848903705022300e-2	9.2000698253342    	0.1428571073741331    	1.5700939179272946    	3.319605784541333500000e-5
55.882399833545385    	2.4347565055403484    	0.    	5.169635841390165    	3.48931643956486570e-2	9.21224069800674    	0.14285710822742415    	1.5701024150440994    	3.27941699249660700000e-5
55.96788643764748    	2.4347565055403484    	0.    	5.177155017279756    	3.52439204985671800e-2	9.224411570752086    	0.14285710906019541    	1.570110809370369    	3.239715118330810000000e-5
56.05337304174957    	2.4347565055403484    	0.    	5.184674193169348    	3.56008960267088800e-2	9.236582443568485    	0.14285710987294026    	1.570119102149572    	3.20049425370259800000e-5
56.13885964585167    	2.4347565055403484    	0.    	5.19219336905894    	3.59642336179749830e-2	9.248753316454232    	0.14285711066614032    	1.5701272946101321    	3.16174856217889270000e-5
56.22434624995376    	2.4347565055403484    	0.    	5.1997125449485315    	3.63340800014471900e-2	9.260924189407659    	0.1428571114402656    	1.5701353879656157    	3.123472278354546500000e-5
56.309832854055855    	2.4347565055403484    	0.    	5.207231720838124    	3.671058613683094700e-2	9.273095062427135    	0.14285711219577485    	1.5701433834149057    	3.08565970698288340000e-5
56.39531945815795    	2.4347565055403484    	0.    	5.214750896727715    	3.70939073593930400e-2	9.285265935511074    	0.14285711293311565    	1.5701512821423846    	3.0483052221170204000e-5
56.480806062260044    	2.4347565055403484    	0.    	5.222270072617307    	3.748420353063859300e-2	9.297436808657926    	0.14285711365272502    	1.5701590853181056    	3.01140326626180730000e-5
56.56629266636214    	2.4347565055403484    	0.    	5.229789248506898    	3.78816391949829300e-2	9.30960768186618    	0.1428571143550293    	1.5701667940979678    	2.974948349536273000000e-5
56.65177927046423    	2.4347565055403484    	0.    	5.23730842439649    	3.82863837426893200e-2	9.321778555134353    	0.14285711504044463    	1.5701744096238883    	2.938935048846435500000e-5
56.737265874566326    	2.4347565055403484    	0.    	5.244827600286082    	3.86986115793533600e-2	9.333949428461011    	0.1428571157093772    	1.5701819330239695    	2.90335800706829460000e-5
56.82275247866842    	2.4347565055403484    	0.    	5.252346776175673    	3.91185023022323500e-2	9.346120301844744    	0.14285711636222334    	1.5701893654126668    	2.86821193224102800000e-5
56.908239082770514    	2.4347565055403484    	0.    	5.259865952065265    	3.95462408837313700e-2	9.358291175284181    	0.14285711699936995    	1.5701967078909551    	2.83349159677002300000e-5
56.99372568687261    	2.4347565055403484    	0.    	5.2673851279548565    	3.998201786237192700e-2	9.37046204877798    	0.14285711762119455    	1.5702039615464893    	2.7991918366398800000e-5
57.0792122909747    	2.4347565055403484    	0.    	5.2749043038444485    	4.04260295415898140e-2	9.382632922324838    	0.14285711822806554    	1.570211127453768    	2.76530755063705600000e-5
57.164698895076796    	2.4347565055403484    	0.    	5.28242347973404    	4.087847819672127400e-2	9.394803795923474    	0.14285711882034258    	1.5702182066742907    	2.731833699582190700000e-5
57.25018549917889    	2.4347565055403484    	0.    	5.289942655623632    	4.13395722905593500e-2	9.406974669572648    	0.14285711939837664    	1.5702252002567163    	2.698765305571791000000e-5
57.335672103280984    	2.4347565055403484    	0.    	5.297461831513223    	4.18095266978785700e-2	9.419145543271139    	0.1428571199625102    	1.5702321092370177    	2.666097451229415500000e-5
57.42115870738308    	2.4347565055403484    	0.    	5.304981007402815    	4.228856293934918400e-2	9.431316417017767    	0.14285712051307753    	1.5702389346386358    	2.633825278965989400000e-5
57.50664531148517    	2.4347565055403484    	0.    	5.312500183292407    	4.27769094252816400e-2	9.443487290811369    	0.1428571210504049    	1.5702456774726306    	2.60194399024932850000e-5
57.59213191558727    	2.4347565055403484    	0.    	5.320019359181998    	4.32748017096668600e-2	9.455658164650819    	0.1428571215748107    	1.570252338737831    	2.570448844882608000000e-5
57.67761851968936    	2.4347565055403484    	0.    	5.32753853507159    	4.378248275500112000e-2	9.467829038535012    	0.14285712208660561    	1.570258919420984    	2.539335160291783000000e-5
57.763105123791455    	2.4347565055403484    	0.    	5.335057710961181    	4.43002032084092300e-2	9.479999912462874    	0.14285712258609298    	1.5702654204968987    	2.508598310821751300000e-5
57.84859172789355    	2.4347565055403484    	0.    	5.3425768868507735    	4.482822168960897700e-2	9.492170786433354    	0.14285712307356874    	1.5702718429285918    	2.478233727041243000000e-5
57.93407833199564    	2.4347565055403484    	0.    	5.350096062740365    	4.53668050912852800e-2	9.504341660445428    	0.1428571235493217    	1.5702781876674314    	2.44823689505622920000e-5
58.01956493609774    	2.4347565055403484    	0.    	5.357615238629957    	4.591622889247634600e-2	9.516512534498094    	0.14285712401363387    	1.570284455653276    	2.418603355831837300000e-5
58.10505154019983    	2.4347565055403484    	0.    	5.365134414519548    	4.64767774856013100e-2	9.528683408590378    	0.14285712446678028    	1.5702906478146144    	2.389328704522542500000e-5
58.190538144301925    	2.4347565055403484    	0.    	5.37265359040914    	4.70487445177987600e-2	9.540854282721325    	0.1428571249090295    	1.5702967650687045    	2.360408589810731300000e-5
58.27602474840402    	2.4347565055403484    	0.    	5.380172766298732    	4.76324332472740700e-2	9.553025156890008    	0.14285712534064354    	1.570302808321706    	2.331838713253289700000e-5
58.36151135250611    	2.4347565055403484    	0.    	5.387691942188323    	4.82281569153978630e-2	9.565196031095516    	0.1428571257618782    	1.5703087784688188    	2.303614828636323700000e-5
58.44699795660821    	2.4347565055403484    	0.    	5.395211118077915    	4.883623913533335000e-2	9.577366905336964    	0.14285712617298305    	1.5703146763944122    	2.275732741337744600000e-5
58.5324845607103    	2.4347565055403484    	0.    	5.402730293967506    	4.94570142980135740e-2	9.589537779613492    	0.14285712657420171    	1.570320502972158    	2.248188307697781000000e-5
58.617971164812396    	2.4347565055403484    	0.    	5.410249469857098    	5.00908279963365200e-2	9.601708653924252    	0.1428571269657719    	1.5703262590651579    	2.220977434397185300000e-5
58.70345776891449    	2.4347565055403484    	0.    	5.41776864574669    	5.07380374684887500e-2	9.613879528268424    	0.1428571273479257    	1.5703319455260738    	2.194096077843090000000e-5
58.788944373016584    	2.4347565055403484    	0.    	5.425287821636282    	5.139901206136382000e-2	9.6260504026452    	0.14285712772088946    	1.5703375631972532    	2.167540243562443300000e-5
58.87443097711868    	2.4347565055403484    	0.    	5.432806997525874    	5.20741337150886800e-2	9.638221277053802    	0.14285712808488424    	1.5703431129108518    	2.1413059856028700000e-5
58.95991758122077    	2.4347565055403484    	0.    	5.440326173415465    	5.27637974697326100e-2	9.650392151493458    	0.1428571284401257    	1.5703485954889598    	2.11538940594094230000e-5
59.045404185322866    	2.4347565055403484    	0.    	5.447845349305057    	5.346841199532956000e-2	9.662563025963427    	0.1428571287868244    	1.570354011743723    	2.089786653897668000000e-5
59.13089078942496    	2.4347565055403484    	0.    	5.455364525194648    	5.41884001464064900e-2	9.674733900462975    	0.14285712912518572    	1.5703593624774612    	2.064493925561240200000e-5
59.216377393527054    	2.4347565055403484    	0.    	5.46288370108424    	5.49241995422812900e-2	9.686904774991397    	0.14285712945541018    	1.5703646484827902    	2.039507463216767600000e-5
59.30186399762915    	2.4347565055403484    	0.    	5.470402876973831    	5.56762631744579700e-2	9.699075649547991    	0.1428571297776934    	1.570369870542736    	2.01482355478315400000e-5
59.38735060173124    	2.4347565055403484    	0.    	5.477922052863423    	5.64450600425273800e-2	9.711246524132086    	0.14285713009222645    	1.5703750294308527    	1.99043853325674400000e-5
59.472837205833336    	2.4347565055403484    	0.    	5.4854412287530145    	5.723107582005507000e-2	9.723417398743017    	0.1428571303991956    	1.5703801259113364    	1.966348776161932000000e-5
59.55832380993543    	2.4347565055403484    	0.    	5.492960404642607    	5.803481355202610000e-2	9.735588273380142    	0.1428571306987828    	1.5703851607391393    	1.942550705008421500000e-5
59.643810414037524    	2.4347565055403484    	0.    	5.500479580532199    	5.885679438550063000e-2	9.747759148042826    	0.1428571309911656    	1.5703901346600808    	1.91904078475520900000e-5
59.72929701813962    	2.4347565055403484    	0.    	5.50799875642179    	5.9697558335231400e-2	9.759930022730458    	0.1428571312765172    	1.570395048410957    	1.895815523281108600000e-5
59.81478362224171    	2.4347565055403484    	0.    	5.515517932311382    	6.05576650860908800e-2	9.772100897442437    	0.14285713155500668    	1.570399902719652    	1.872871470861808000000e-5
59.90027022634381    	2.4347565055403484    	0.    	5.523037108200973    	6.14376948342602900e-2	9.78427177217818    	0.1428571318267991    	1.5704046983052447    	1.85020521965328400000e-5
59.9857568304459    	2.4347565055403484    	0.    	5.530556284090565    	6.23382491692464600e-2	9.79644264693711    	0.14285713209205547    	1.570409435878114    	1.827813403181657300000e-5
60.071243434547995    	2.4347565055403484    	0.    	5.538075459980156    	6.32599519989060400e-2	9.808613521718677    	0.14285713235093297    	1.5704141161400462    	1.80569269583917100000e-5
60.15673003865009    	2.4347565055403484    	0.    	5.545594635869748    	6.42034505197841700e-2	9.820784396522328    	0.14285713260358507    	1.5704187397843385    	1.78383981238648600000e-5
60.24221664275218    	2.4347565055403484    	0.    	5.5531138117593395    	6.51694162352032500e-2	9.832955271347538    	0.14285713285016136    	1.5704233074959    	1.762251507460952700000e-5
60.32770324685428    	2.4347565055403484    	0.    	5.5606329876489315    	6.61585460236790100e-2	9.845126146193786    	0.14285713309080803    	1.5704278199513555    	1.740924575091030200000e-5
60.41318985095637    	2.4347565055403484    	0.    	5.568152163538524    	6.71715632603850000e-2	9.857297021060567    	0.14285713332566768    	1.5704322778191433    	1.719855848216554400000e-5
60.498676455058465    	2.4347565055403484    	0.    	5.575671339428115    	6.820921899454501e-2	9.869467895947388    	0.14285713355487947    	1.5704366817596167    	1.699042198214957000000e-5
60.58416305916056    	2.4347565055403484    	0.    	5.583190515317707    	6.9272293185795300e-2	9.881638770853767    	0.14285713377857917    	1.5704410324251405    	1.678480534433266200000e-5
60.66964966326265    	2.4347565055403484    	0.    	5.590709691207298    	7.03615960027304400e-2	9.893809645779232    	0.1428571339968994    	1.5704453304601873    	1.658167803725826600000e-5
60.75513626736475    	2.4347565055403484    	0.    	5.59822886709689    	7.14779691870337600e-2	9.905980520723325    	0.14285713420996946    	1.5704495765014332    	1.638100989997702500000e-5
60.84062287146684    	2.4347565055403484    	0.    	5.605748042986481    	7.26222874867805600e-2	9.918151395685596    	0.14285713441791562    	1.570453771177854    	1.618277113753674700000e-5
60.926109475568936    	2.4347565055403484    	0.    	5.613267218876073    	7.3795460162712500e-2	9.930322270665613    	0.14285713462086114    	1.570457915110814    	1.598693231652735800000e-5
61.01159607967103    	2.4347565055403484    	0.    	5.620786394765665    	7.49984325714886300e-2	9.942493145662944    	0.14285713481892626    	1.5704620089141639    	1.579346436068080600000e-5
61.097082683773124    	2.4347565055403484    	0.    	5.6283055706552565    	7.6232187830151300e-2	9.954664020677175    	0.14285713501222833    	1.570466053194326    	1.560233854652438600000e-5
61.18256928787522    	2.4347565055403484    	0.    	5.6358247465448486    	7.7497748566279310e-2	9.966834895707898    	0.1428571352008819    	1.570470048550388    	1.541352649908777600000e-5
61.26805589197731    	2.4347565055403484    	0.    	5.64334392243444    	7.8796178758547100e-2	9.97900577075472    	0.14285713538499875    	1.5704739955741898    	1.522700018766200000e-5
61.353542496079406    	2.4347565055403484    	0.    	5.650863098324032    	8.01285856726808200e-2	9.99117664581725    	0.14285713556468796    	1.5704778948504123    	1.504273192161091300000e-5
61.4390291001815    	2.4347565055403484    	0.    	5.658382274213623    	8.14961218980638900e-2	10.003347520895113    	0.14285713574005604    	1.5704817469566634    	1.486069434623360000000e-5
61.524515704283594    	2.4347565055403484    	0.    	5.665901450103215    	8.2899987490544400e-2	10.015518395987938    	0.14285713591120688    	1.5704855524635624    	1.468086043867739800000e-5
61.61000230838569    	2.4347565055403484    	0.    	5.673420625992806    	8.43414322272875400e-2	10.027689271095367    	0.14285713607824188    	1.5704893119348278    	1.450320350390100000000e-5
61.69548891248778    	2.4347565055403484    	0.    	5.680939801882398    	8.58217579798389300e-2	10.039860146217046    	0.1428571362412601    	1.5704930259273566    	1.432769717068696500000e-5
61.780975516589876    	2.4347565055403484    	0.    	5.68845897777199    	8.73423212118814100e-2	10.052031021352636    	0.14285713640035805    	1.5704966949913108    	1.415431538770279300000e-5
61.86646212069197    	2.4347565055403484    	0.    	5.6959781536615814    	8.89045356085171900e-2	10.0642018965018    	0.14285713655563004    	1.5705003196701963    	1.398303241961057000000e-5
61.951948724794065    	2.4347565055403484    	0.    	5.7034973295511735    	9.05098748442507500e-2	10.076372771664214    	0.14285713670716807    	1.5705039005009434    	1.381382284322363300000e-5
62.03743532889616    	2.4347565055403484    	0.    	5.711016505440765    	9.21598754972129400e-2	10.088543646839556    	0.1428571368550619    	1.5705074380139885    	1.364666154371077500000e-5
62.12292193299825    	2.4347565055403484    	0.    	5.718535681330357    	9.38561401175422600e-2	10.10071452202752    	0.14285713699939923    	1.5705109327333502    	1.348152371084627000000e-5
62.20840853710035    	2.4347565055403484    	0.    	5.726054857219948    	9.56003404582144800e-2	10.112885397227796    	0.14285713714026557    	1.5705143851767085    	1.331838483530651300000e-5
62.29389514120244    	2.4347565055403484    	0.    	5.73357403310954    	9.73942208770100400e-2	10.125056272440093    	0.14285713727774432    	1.5705177958554806    	1.315722070501093600000e-5
62.379381745304535    	2.4347565055403484    	0.    	5.741093208999132    	9.92396019186902100e-2	10.137227147664118    	0.14285713741191702    	1.5705211652748974    	1.299800740150842700000e-5
62.46486834940663    	2.4347565055403484    	0.    	5.748612384888723    	0.10113838408686109    	10.149398022899591    	0.14285713754286317    	1.570524493934078    	1.284072129640762000000e-5
62.55035495350872    	2.4347565055403484    	0.    	5.756131560778315    	0.10309255181538964    	10.16156889814624    	0.14285713767066033    	1.5705277823261028    	1.268533904785063600000e-5
62.63584155761082    	2.4347565055403484    	0.    	5.763650736667906    	0.10510417764962379    	10.17373977340379    	0.14285713779538425    	1.5705310309380887    	1.253183759703031800000e-5
62.72132816171291    	2.4347565055403484    	0.    	5.7711699125574984    	0.10717542664805249    	10.185910648671985    	0.1428571379171088    	1.5705342402512585    	1.238019416474931000000e-5
62.806814765815005    	2.4347565055403484    	0.    	5.77868908844709    	0.10930856101538736    	10.198081523950563    	0.14285713803590613    	1.5705374107410148    	1.223038624802212200000e-5
62.8923013699171    	2.4347565055403484    	0.    	5.786208264336682    	0.11150594497839235    	10.21025239923928    	0.14285713815184667    	1.5705405428770083    	1.208239161671761700000e-5
62.97778797401919    	2.4347565055403484    	0.    	5.793727440226273    	0.11377004991606997    	10.222423274537888    	0.14285713826499907    	1.570543637123209    	1.19361883102433900000e-5
63.06327457812129    	2.4347565055403484    	0.    	5.801246616115865    	0.11610345975607708    	10.234594149846151    	0.1428571383754304    	1.5705466939379737    	1.179175463427008000000e-5
63.14876118222338    	2.4347565055403484    	0.    	5.808765792005457    	0.11850887664941454    	10.246765025163835    	0.14285713848320608    	1.5705497137741142    	1.164906915749588700000e-5
63.234247786325476    	2.4347565055403484    	0.    	5.816284967895048    	0.12098912693556353    	10.258935900490718    	0.14285713858838997    	1.5705526970789658    	1.150811070845043600000e-5
63.31973439042757    	2.4347565055403484    	0.    	5.82380414378464    	0.12354716741024474    	10.271106775826572    	0.14285713869104447    	1.5705556442944504    	1.13688583723379600000e-5
63.405220994529664    	2.4347565055403484    	0.    	5.831323319674231    	0.12618609190787583    	10.283277651171188    	0.14285713879123027    	1.570558555857146    	1.123129148791845700000e-5
63.49070759863176    	2.4347565055403484    	0.    	5.838842495563823    	0.12890913821056413    	10.29544852652435    	0.14285713888900686    	1.5705614321983477    	1.109538964442761800000e-5
63.57619420273385    	2.4347565055403484    	0.    	5.846361671453415    	0.13171969529502903    	10.307619401885857    	0.1428571389844321    	1.570564273744134    	1.096113267853352900000e-5
63.661680806835946    	2.4347565055403484    	0.    	5.853880847343007    	0.13462131092823076    	10.319790277255503    	0.1428571390775626    	1.5705670809154288    	1.08285006713312900000e-5
63.74716741093804    	2.4347565055403484    	0.    	5.861400023232598    	0.13761769962156722    	10.331961152633097    	0.1428571391684535    	1.570569854128064    	1.069747394537357300000e-5
63.832654015040134    	2.4347565055403484    	0.    	5.86891919912219    	0.14071275095231647    	10.344132028018446    	0.14285713925715865    	1.570572593792841    	1.056803306173801800000e-5
63.91814061914223    	2.4347565055403484    	0.    	5.876438375011782    	0.1439105382594157    	10.356302903411365    	0.14285713934373062    	1.5705753003155924    	1.044015881712987400000e-5
64.00362722324432    	2.4347565055403484    	0.    	5.883957550901373    	0.14721532771867735    	10.368473778811667    	0.14285713942822076    	1.5705779740972405    	1.031383224102044200000e-5
64.08911382734642    	2.4347565055403484    	0.    	5.891476726790965    	0.15063158780001343    	10.380644654219182    	0.14285713951067905    	1.5705806155338586    	1.018903459281994300000e-5
64.17460043144852    	2.4347565055403484    	0.    	5.898995902680558    	0.1541639991061022    	10.392815529633731    	0.1428571395911544    	1.570583225016727    	1.006574735908528000000e-5
64.26008703555063    	2.4347565055403484    	0.    	5.90651507857015    	0.15781746458809381    	10.404986405055148    	0.14285713966969452    	1.5705858029323951    	9.943952250761415000000e-6
64.34557363965273    	2.4347565055403484    	0.    	5.914034254459742    	0.16159712012924318    	10.417157280483266    	0.14285713974634587    	1.5705883496627338    	9.823631200456884000000e-6
64.43106024375483    	2.4347565055403484    	0.    	5.921553430349334    	0.16550834548166668    	10.429328155917924    	0.14285713982115394    	1.5705908655849954    	9.704766359751986000000e-6
64.51654684785693    	2.4347565055403484    	0.    	5.929072606238927    	0.16955677553457704    	10.441499031358966    	0.14285713989416304    	1.570593351071869    	9.587340096540151000000e-6
64.60203345195903    	2.4347565055403484    	0.    	5.936591782128519    	0.1737483118841278    	10.453669906806235    	0.14285713996541644    	1.5705958064915346    	9.471334992401599000000e-6
64.68752005606113    	2.4347565055403484    	0.    	5.944110958018111    	0.1780891346652201    	10.465840782259585    	0.14285714003495634    	1.5705982322077185    	9.35673384000883000000e-6
64.77300666016323    	2.4347565055403484    	0.    	5.951630133907704    	0.18258571459397024    	10.478011657718868    	0.14285714010282394    	1.5706006285797471    	9.243519640564054000000e-6
64.85849326426533    	2.4347565055403484    	0.    	5.959149309797296    	0.18724482515576932    	10.49018253318394    	0.14285714016905948    	1.5706029959626    	9.131675601267578000000e-6
64.94397986836744    	2.4347565055403484    	0.    	5.966668485686888    	0.19207355485761166    	10.502353408654667    	0.14285714023370216    	1.570605334706962    	9.021185132817109000000e-6
65.02946647246954    	2.4347565055403484    	0.    	5.97418766157648    	0.19707931944422133    	10.514524284130907    	0.14285714029679036    	1.5706076451592765    	8.912031846937624000000e-6
65.11495307657164    	2.4347565055403484    	0.    	5.981706837466073    	0.20226987395508195    	10.526695159612531    	0.14285714035836142    	1.570609927661795    	8.804199553941097000000e-6
65.20043968067374    	2.4347565055403484    	0.    	5.989226013355665    	0.2076533244732043    	10.538866035099408    	0.1428571404184518    	1.57061218255263    	8.697672260316135000000e-6
65.28592628477584    	2.4347565055403484    	0.    	5.9967451892452575    	0.21323813938584107    	10.551036910591412    	0.14285714047709716    	1.5706144101658022    	8.592434166346995000000e-6
65.37141288887794    	2.4347565055403484    	0.    	6.0042643651348495    	0.219033159941685    	10.56320778608842    	0.1428571405343322    	1.570616610831293    	8.488469663761353000000e-6
65.45689949298004    	2.4347565055403484    	0.    	6.0117835410244425    	0.22504760984771952    	10.575378661590312    	0.14285714059019086    	1.5706187848750914    	8.38576333340696000000e-6
65.54238609708214    	2.4347565055403484    	0.    	6.0193027169140345    	0.2312911036009758    	10.587549537096969    	0.14285714064470628    	1.5706209326192428    	8.284299942956559000000e-6
65.62787270118424    	2.4347565055403484    	0.    	6.026821892803627    	0.23777365319517485    	10.59972041260828    	0.14285714069791067    	1.570623054381897    	8.184064444640492000000e-6
65.71335930528635    	2.4347565055403484    	0.    	6.034341068693219    	0.2445056727785831    	10.611891288124127    	0.14285714074983563    	1.570625150477355    	8.085041973007335000000e-6
65.79884590938845    	2.4347565055403484    	0.    	6.041860244582812    	0.2514979807664406    	10.624062163644409    	0.1428571408005119    	1.5706272212161156    	7.98721784271131900000e-6
65.88433251349055    	2.4347565055403484    	0.    	6.049379420472404    	0.2587617988278634    	10.636233039169012    	0.14285714084996953    	1.5706292669049218    	7.890577546327102000000e-6
65.96981911759265    	2.4347565055403484    	0.    	6.056898596361996    	0.26630874707210683    	10.648403914697834    	0.14285714089823778    	1.5706312878468054    	7.795106752190804000000e-6
66.05530572169475    	2.4347565055403484    	0.    	6.064417772251589    	0.27415083465126716    	10.660574790230775    	0.14285714094534527    	1.5706332843411326    	7.700791302267584000000e-6
66.14079232579685    	2.4347565055403484    	0.    	6.071936948141181    	0.28230044487485606    	10.672745665767737    	0.14285714099131996    	1.5706352566836483    	7.607617210044919000000e-6
66.22627892989895    	2.4347565055403484    	0.    	6.079456124030773    	0.29077031379505885    	10.68491654130862    	0.14285714103618904    	1.5706372051665198    	7.515570658451735000000e-6
66.31176553400105    	2.4347565055403484    	0.    	6.086975299920365    	0.2995735010689788    	10.697087416853332    	0.14285714107997913    	1.5706391300783795    	7.424637997802719000000e-6
66.39725213810316    	2.4347565055403484    	0.    	6.094494475809958    	0.30872335173521415    	10.709258292401781    	0.14285714112271616    	1.5706410317043686    	7.334805743767686000000e-6
66.48273874220526    	2.4347565055403484    	0.    	6.10201365169955    	0.31823344735633136    	10.721429167953875    	0.14285714116442547    	1.570642910326179    	7.246060575365639000000e-6
66.56822534630736    	2.4347565055403484    	0.    	6.109532827589142    	0.3281175447766601    	10.73360004350953    	0.1428571412051317    	1.5706447662220946    	7.158389332983247000000e-6
66.65371195040946    	2.4347565055403484    	0.    	6.117052003478734    	0.3383895005273595    	10.745770919068656    	0.14285714124485907    	1.5706465996670333    	7.0717790164174080000000e-6
66.73919855451156    	2.4347565055403484    	0.    	6.124571179368327    	0.34906317868031456    	10.757941794631172    	0.14285714128363106    	1.570648410932587    	6.986216782941671000000e-6
66.82468515861366    	2.4347565055403484    	0.    	6.132090355257919    	0.36015233971271954    	10.770112670196996    	0.1428571413214707    	1.5706502002870615    	6.901689945396022000000e-6
66.91017176271576    	2.4347565055403484    	0.    	6.139609531147511    	0.3716705077010264    	10.782283545766049    	0.14285714135840036    	1.5706519679955182    	6.8181859703001210000000e-6
66.99565836681786    	2.4347565055403484    	0.    	6.147128707037103    	0.3836308129242877    	10.794454421338253    	0.14285714139444194    	1.5706537143198112    	6.735692475989291000000e-6
67.08114497091996    	2.4347565055403484    	0.    	6.154647882926696    	0.39604580673426987    	10.806625296913534    	0.14285714142961678    	1.5706554395186272    	6.654197230773311000000e-6
67.16663157502207    	2.4347565055403484    	0.    	6.162167058816288    	0.40892724535799435    	10.818796172491814    	0.14285714146394576    	1.5706571438475228    	6.573688151117548000000e-6
67.25211817912417    	2.4347565055403484    	0.    	6.16968623470588    	0.42228583915752793    	10.830967048073026    	0.1428571414974492    	1.5706588275589644    	6.494153299846084000000e-6
67.33760478322627    	2.4347565055403484    	0.    	6.177205410595472    	0.436130963807026    	10.843137923657093    	0.14285714153014697    	1.5706604909023636    	6.415580884366938000000e-6
67.42309138732837    	2.4347565055403484    	0.    	6.184724586485065    	0.4504703298901419    	10.855308799243952    	0.1428571415620584    	1.5706621341241147    	6.337959254918604000000e-6
67.50857799143047    	2.4347565055403484    	0.    	6.192243762374657    	0.46530960761066853    	10.867479674833532    	0.14285714159320242    	1.5706637574676312    	6.2612769028381320000000e-6
67.59406459553257    	2.4347565055403484    	0.    	6.199762938264249    	0.48065200369255884    	10.87965055042577    	0.14285714162359753    	1.5706653611733825    	6.185522458850048000000e-6
67.67955119963467    	2.4347565055403484    	0.    	6.207282114153842    	0.4964977881768711    	10.891821426020602    	0.1428571416532617    	1.5706669454789288    	6.110684691376255000000e-6
67.76503780373677    	2.4347565055403484    	0.    	6.214801290043434    	0.5128437697652984    	10.903992301617965    	0.14285714168221247    	1.5706685106189564    	6.036752504866357000000e-6
67.85052440783888    	2.4347565055403484    	0.    	6.222320465933026    	0.5296827196814885    	10.916163177217799    	0.14285714171046704    	1.5706700568253131    	5.963714938148316000000e-6
67.93601101194098    	2.4347565055403484    	0.    	6.229839641822618    	0.5470027457949187    	10.928334052820043    	0.14285714173804215    	1.5706715843270416    	5.8915611627991590000000e-6
68.02149761604308    	2.4347565055403484    	0.    	6.237358817712211    	0.5647866210500704    	10.94050492842464    	0.14285714176495415    	1.570673093350413    	5.8202804815355200000000e-6
68.10698422014518    	2.4347565055403484    	0.    	6.244877993601803    	0.5830110731309395    	10.952675804031532    	0.14285714179121897    	1.5706745841189629    	5.749862326623569000000e-6
68.19247082424728    	2.4347565055403484    	0.    	6.252397169491395    	0.6016460458169005    	10.964846679640665    	0.1428571418168522    	1.5706760568535214    	5.680296258308548000000e-6
68.27795742834938    	2.4347565055403484    	0.    	6.259916345380987    	0.6206539466709536    	10.977017555251987    	0.14285714184186898    	1.570677511772248    	5.611571963263096000000e-6
68.36344403245148    	2.4347565055403484    	0.    	6.26743552127058    	0.6399889005227989    	10.989188430865443    	0.14285714186628418    	1.570678949090662    	5.543679253054614000000e-6
68.44893063655358    	2.4347565055403484    	0.    	6.274954697160172    	0.6595960335816679    	11.001359306480982    	0.14285714189011223    	1.5706803690216775    	5.476608062631235000000e-6
68.53441724065569    	2.4347565055403484    	0.    	6.2824738730497645    	0.6794108187706899    	11.013530182098553    	0.14285714191336726    	1.5706817717756314    	5.410348448826039000000e-6
68.61990384475779    	2.4347565055403484    	0.    	6.2899930489393565    	0.6993585187461961    	11.02570105771811    	0.14285714193606305    	1.5706831575603157    	5.3448905888796430000000e-6
68.70539044885989    	2.4347565055403484    	0.    	6.2975122248289495    	0.7193537686631529    	11.037871933339604    	0.14285714195821306    	1.5706845265810108    	5.280224778980546000000e-6
68.79087705296199    	2.4347565055403484    	0.    	6.3050314007185415    	0.7393003455527275    	11.050042808962985    	0.14285714197983043    	1.5706858790405112    	5.216341432823427000000e-6
68.87636365706409    	2.4347565055403484    	0.    	6.312550576608134    	0.7590911745435945    	11.062213684588214    	0.14285714200092794    	1.5706872151391604    	5.153231080184646000000e-6
68.96185026116619    	2.4347565055403484    	0.    	6.3200697524977265    	0.7786086233311508    	11.07438456021524    	0.14285714202151809    	1.570688535074877    	5.0908843655153850000000e-6
69.04733686526829    	2.4347565055403484    	0.    	6.327588928387319    	0.7977251344636619    	11.086555435844023    	0.1428571420416131    	1.5706898390431863    	5.029292046551583000000e-6
69.1328234693704    	2.4347565055403484    	0.    	6.335108104276911    	0.8163042393694746    	11.098726311474522    	0.14285714206122485    	1.5706911272372468    	4.968444992940967000000e-6
69.2183100734725    	2.4347565055403484    	0.    	6.342627280166503    	0.8342019879113551    	11.110897187106694    	0.14285714208036498    	1.5706923998478823    	4.908334184886607400000e-6
69.3037966775746    	2.4347565055403484    	0.    	6.350146456056096    	0.8512688121892591    	11.123068062740499    	0.14285714209904485    	1.5706936570636068    	4.848950711807065700000e-6
69.3892832816767    	2.4347565055403484    	0.    	6.357665631945688    	0.8673518232825947    	11.135238938375897    	0.1428571421172755    	1.5706948990706542    	4.790285771012694500000e-6
69.4747698857788    	2.4347565055403484    	0.    	6.36518480783528    	0.8822975151237342    	11.147409814012851    	0.14285714213506776    	1.570696126053006    	4.732330666398078500000e-6
69.5602564898809    	2.4347565055403484    	0.    	6.372703983724872    	0.8959548218615723    	11.159580689651325    	0.14285714215243212    	1.5706973381924165    	4.6750768071503340000000e-6
69.645743093983    	2.4347565055403484    	0.    	6.380223159614465    	0.9081784457207132    	11.171751565291277    	0.14285714216937892    	1.5706985356684435    	4.618515706473129000000e-6
69.7312296980851    	2.4347565055403484    	0.    	6.387742335504057    	0.9188323439180004    	11.183922440932678    	0.1428571421859182    	1.570699718658471    	4.562638980326119000000e-6
69.8167163021872    	2.4347565055403484    	0.    	6.395261511393649    	0.9277932385317473    	11.196093316575489    	0.14285714220205972    	1.570700887337738    	4.507438346179723500000e-6
69.9022029062893    	2.4347565055403484    	0.    	6.402780687283241    	0.9349539953361516    	11.208264192219676    	0.14285714221781307    	1.5707020418793634    	4.452905621785054300000e-6
69.9876895103914    	2.4347565055403484    	0.    	6.410299863172834    	0.9402267092650193    	11.22043506786521    	0.1428571422331876    	1.5707031824543713    	4.399032723958710700000e-6
70.0731761144935    	2.4347565055403484    	0.    	6.417819039062426    	0.9435453374145018    	11.232605943512054    	0.1428571422481924    	1.5707043092317179    	4.345811667382359400000e-6
70.15866271859561    	2.4347565055403484    	0.    	6.425338214952018    	0.9448677363024531    	11.24477681916018    	0.14285714226283638    	1.5707054223783146    	4.293234563416863000000e-6
70.24414932269771    	2.4347565055403484    	0.    	6.43285739084161    	0.9441769880670423    	11.256947694809554    	0.14285714227712817    	1.5707065220590546    	4.241293618930887500000e-6
70.32963592679981    	2.4347565055403484    	0.    	6.440376566731203    	0.9414819385425537    	11.269118570460147    	0.1428571422910763    	1.5707076084368357    	4.189981135143563400000e-6
70.41512253090191    	2.4347565055403484    	0.    	6.447895742620795    	0.9368169155103052    	11.28128944611193    	0.14285714230468902    	1.570708681672585    	4.1392895064813606000000e-6
70.50060913500401    	2.4347565055403484    	0.    	6.455414918510387    	0.9302406437556586    	11.293460321764876    	0.14285714231797436    	1.5707097419252831    	4.089211219448704600000e-6
70.58609573910611    	2.4347565055403484    	0.    	6.46293409439998    	0.9218344203318912    	11.305631197418954    	0.1428571423309402    	1.5707107893519878    	4.039738851512398300000e-6
70.67158234320821    	2.4347565055403484    	0.    	6.470453270289572    	0.9116996543153997    	11.317802073074139    	0.14285714234359426    	1.5707118241078564    	3.9908650699995210000000e-6
70.75706894731032    	2.4347565055403484    	0.    	6.477972446179164    	0.8999549068018974    	11.329972948730404    	0.14285714235594402    	1.5707128463461693    	3.942582631008702500000e-6
70.84255555141242    	2.4347565055403484    	0.    	6.485491622068756    	0.88673258663228    	11.342143824387723    	0.1428571423679968    	1.5707138562183527    	3.894884378334666500000e-6
70.92804215551452    	2.4347565055403484    	0.    	6.493010797958349    	0.8721754644841564    	11.35431470004607    	0.14285714237975972    	1.5707148538740006    	3.847763242405718000000e-6
71.01352875961662    	2.4347565055403484    	0.    	6.500529973847941    	0.856433163080413    	11.36648557570542    	0.14285714239123976    	1.5707158394608989    	3.801212239234241000000e-6
71.09901536371872    	2.4347565055403484    	0.    	6.508049149737533    	0.8396587661053648    	11.37865645136575    	0.14285714240244374    	1.5707168131250437    	3.7552244693798230000000e-6
71.18450196782082    	2.4347565055403484    	0.    	6.515568325627125    	0.8220056655629269    	11.390827327027036    	0.1428571424133783    	1.5707177750106662    	3.7097931169250540000000e-6
71.26998857192292    	2.4347565055403484    	0.    	6.523087501516718    	0.8036247397313191    	11.402998202689254    	0.1428571424240499    	1.5707187252602524    	3.664911448463646000000e-6
71.35547517602502    	2.4347565055403484    	0.    	6.53060667740631    	0.7846619245141006    	11.415169078352385    	0.14285714243446487    	1.5707196640145646    	3.6205728121009384000000e-6
71.44096178012713    	2.4347565055403484    	0.    	6.538125853295902    	0.7652562124502206    	11.427339954016402    	0.14285714244462938    	1.5707205914126627    	3.5767706364664614000000e-6
71.52644838422923    	2.4347565055403484    	0.    	6.545645029185494    	0.7455380879452517    	11.439510829681288    	0.14285714245454945    	1.5707215075919236    	3.5334984297384725000000e-6
71.61193498833133    	2.4347565055403484    	0.    	6.553164205075087    	0.7256283857700444    	11.45168170534702    	0.14285714246423098    	1.5707224126880632    	3.4907497786803615000000e-6
71.69742159243343    	2.4347565055403484    	0.    	6.560683380964679    	0.7056375432303804    	11.463852581013578    	0.14285714247367964    	1.5707233068351552    	3.4485183476887250000000e-6
71.78290819653553    	2.4347565055403484    	0.    	6.5682025568542715    	0.6856652047567233    	11.476023456680942    	0.14285714248290116    	1.5707241901656515    	3.406797877852986000000e-6
71.86839480063763    	2.4347565055403484    	0.    	6.5757217327438635    	0.6658001306719423    	11.488194332349092    	0.14285714249190087    	1.5707250628104013    	3.3655821860264157000000e-6
71.95388140473973    	2.4347565055403484    	0.    	6.5832409086334565    	0.6461203589461856    	11.500365208018012    	0.14285714250068415    	1.5707259248986714    	3.324865163908436000000e-6
72.03936800884183    	2.4347565055403484    	0.    	6.5907600845230485    	0.6266935690650807    	11.51253608368768    	0.14285714250925624    	1.5707267765581647    	3.2846407771380510000000e-6
72.12485461294393    	2.4347565055403484    	0.    	6.598279260412641    	0.6075775998994389    	11.52470695935808    	0.1428571425176222    	1.5707276179150393    	3.2449030643982457000000e-6
72.21034121704604    	2.4347565055403484    	0.    	6.6057984363022335    	0.5888210778928246    	11.536877835029193    	0.14285714252578693    	1.5707284490939273    	3.2056461365312844000000e-6
72.29582782114814    	2.4347565055403484    	0.    	6.613317612191826    	0.5704641172941117    	11.549048710701003    	0.14285714253375534    	1.5707292702179527    	3.166864175664721000000e-6
72.38131442525024    	2.4347565055403484    	0.    	6.620836788081418    	0.5525390599957103    	11.561219586373493    	0.14285714254153212    	1.5707300814087504    	3.1285514343479737000000e-6
72.46680102935234    	2.4347565055403484    	0.    	6.62835596397101    	0.5350712283654214    	11.573390462046646    	0.1428571425491219    	1.5707308827864839    	3.09070223469947000000e-6
72.55228763345444    	2.4347565055403484    	0.    	6.635875139860603    	0.5180796699754756    	11.585561337720446    	0.14285714255652912    	1.5707316744698623    	3.0533109675640090000000e-6
72.63777423755654    	2.4347565055403484    	0.    	6.643394315750195    	0.5015778781394042    	11.59773221339488    	0.14285714256375825    	1.5707324565761596    	3.016372091680385000000e-6
72.72326084165864    	2.4347565055403484    	0.    	6.650913491639787    	0.4855744765573026    	11.60990308906993    	0.14285714257081356    	1.5707332292212315    	2.9798801328591895000000e-6
72.80874744576074    	2.4347565055403484    	0.    	6.658432667529379    	0.47007386010252267    	11.622073964745582    	0.14285714257769916    	1.57073399251953    	2.943829683170455000000e-6
72.89423404986285    	2.4347565055403484    	0.    	6.665951843418972    	0.455076786866472    	11.63424484042182    	0.14285714258441917    	1.5707347465841255    	2.9082154001412120000000e-6
72.97972065396495    	2.4347565055403484    	0.    	6.673471019308564    	0.44058091905479996    	11.646415716098634    	0.1428571425909776    	1.5707354915267187    	2.8730320059627623000000e-6
73.06520725806705    	2.4347565055403484    	0.    	6.680990195198156    	0.4265813122588881    	11.658586591776007    	0.1428571425973783    	1.570736227457659    	2.8382742867075966000000e-6
73.15069386216915    	2.4347565055403484    	0.    	6.688509371087748    	0.4130708540822351    	11.670757467453926    	0.14285714260362511    	1.5707369544859613    	2.8039370915557466000000e-6
73.23618046627125    	2.4347565055403484    	0.    	6.696028546977341    	0.4000406541548589    	11.682928343132376    	0.14285714260972165    	1.5707376727193227    	2.7700153320305576000000e-6
73.32166707037335    	2.4347565055403484    	0.    	6.703547722866933    	0.38748038829083004    	11.695099218811349    	0.14285714261567162    	1.5707383822641359    	2.7365039812436960000000e-6
73.40715367447545    	2.4347565055403484    	0.    	6.711066898756525    	0.37537859999892853    	11.707270094490827    	0.1428571426214785    	1.5707390832255073    	2.703398073149363400000e-6
73.49264027857755    	2.4347565055403484    	0.    	6.718586074646118    	0.36372296280160604    	11.719440970170803    	0.14285714262714574    	1.5707397757072719    	2.6706927018074855000000e-6
73.57812688267965    	2.4347565055403484    	0.    	6.72610525053571    	0.3525005069019779    	11.73161184585126    	0.14285714263267668    	1.570740459812008    	2.6383830206558756000000e-6
73.66361348678176    	2.4347565055403484    	0.    	6.733624426425302    	0.3416978137039453    	11.743782721532192    	0.14285714263807459    	1.5707411356410543    	2.6064642417911990000000e-6
73.74910009088386    	2.4347565055403484    	0.    	6.741143602314894    	0.3313011815705823    	11.755953597213582    	0.14285714264334273    	1.5707418032945217    	2.574931635258682000000e-6
73.83458669498596    	2.4347565055403484    	0.    	6.748662778204487    	0.32129676602779084    	11.768124472895423    	0.14285714264848418    	1.5707424628713116    	2.5437805283503767000000e-6
73.92007329908806    	2.4347565055403484    	0.    	6.756181954094079    	0.31167069740546866    	11.7802953485777    	0.142857142653502    	1.5707431144691284    	2.513006304911998000000e-6
74.00555990319016    	2.4347565055403484    	0.    	6.763701129983671    	0.3024091786734073    	11.792466224260409    	0.1428571426583991    	1.570743758184495    	2.4826044046581053000000e-6
74.09104650729226    	2.4347565055403484    	0.    	6.771220305873263    	0.2934985659864132    	11.804637099943532    	0.14285714266317848    	1.5707443941127655    	2.4525703224956340000000e-6
74.17653311139436    	2.4347565055403484    	0.    	6.778739481762856    	0.2849254342115868    	11.816807975627066    	0.1428571426678429    	1.5707450223481418    	2.422899607855555000000e-6
74.26201971549646    	2.4347565055403484    	0.    	6.786258657652448    	0.2766766294769222    	11.828978851310996    	0.14285714267239516    	1.5707456429836857    	2.393587864032736800000e-6
74.34750631959857    	2.4347565055403484    	0.    	6.79377783354204    	0.26873931055852535    	11.841149726995315    	0.14285714267683794    	1.5707462561113328    	2.3646307475337064000000e-6
74.43299292370067    	2.4347565055403484    	0.    	6.801297009431632    	0.26110098071665894    	11.853320602680013    	0.14285714268117392    	1.5707468618219074    	2.3360239674323793000000e-6
74.51847952780277    	2.4347565055403484    	0.    	6.808816185321225    	0.25374951139980223    	11.865491478365083    	0.14285714268540556    	1.5707474602051348    	2.3077632847335564000000e-6
74.60396613190487    	2.4347565055403484    	0.    	6.816335361210817    	0.24667315906169124    	11.877662354050512    	0.14285714268953548    	1.570748051349654    	2.2798445117442034000000e-6
74.68945273600697    	2.4347565055403484    	0.    	6.823854537100409    	0.23986057617866713    	11.889833229736293    	0.1428571426935661    	1.5707486353430329    	2.2522635114522302000000e-6
74.77493934010907    	2.4347565055403484    	0.    	6.831373712990001    	0.23330081741317468    	11.902004105422419    	0.14285714269749977    	1.5707492122717794    	2.2250161969129345000000e-6
74.86042594421117    	2.4347565055403484    	0.    	6.838892888879594    	0.22698334174296675    	11.91417498110888    	0.14285714270133887    	1.5707497822213554    	2.198098530642763600000e-6
74.94591254831327    	2.4347565055403484    	0.    	6.846412064769186    	0.22089801126357228    	11.926345856795669    	0.14285714270508562    	1.570750345276189    	2.1715065240205136000000e-6
75.03139915241537    	2.4347565055403484    	0.    	6.8539312406587785    	0.21503508727265186    	11.938516732482778    	0.14285714270874225    	1.5707509015196857    	2.1452362366957148000000e-6
75.11688575651748    	2.4347565055403484    	0.    	6.861450416548371    	0.20938522415793198    	11.950687608170199    	0.14285714271231098    	1.5707514510342435    	2.1192837760042388000000e-6
75.20237236061958    	2.4347565055403484    	0.    	6.8689695924379635    	0.20393946153423403    	11.962858483857923    	0.14285714271579386    	1.5707519939012635    	2.0936452963909397000000e-6
75.28785896472168    	2.4347565055403484    	0.    	6.8764887683275555    	0.19868921500866427    	11.975029359545944    	0.14285714271919303    	1.5707525302011613    	2.0683169988393432000000e-6
75.37334556882378    	2.4347565055403484    	0.    	6.884007944217148    	0.19362626589524168    	11.987200235234257    	0.1428571427225104    	1.5707530600133803    	2.0432951303081814000000e-6
75.45883217292588    	2.4347565055403484    	0.    	6.8915271201067405    	0.18874275015009495    	11.999371110922851    	0.14285714272574804    	1.5707535834164024    	2.018575983174812300000e-6
75.54431877702798    	2.4347565055403484    	0.    	6.899046295996333    	0.184031146755034    	12.011541986611723    	0.14285714272890782    	1.5707541004877605    	1.9941558946853757000000e-6
75.62980538113008    	2.4347565055403484    	0.    	6.906565471885925    	0.17948426573991189    	12.023712862300865    	0.1428571427319916    	1.5707546113040494    	1.9700312464115535000000e-6
75.71529198523218    	2.4347565055403484    	0.    	6.914084647775517    	0.1750952360020702    	12.035883737990268    	0.14285714273500122    	1.5707551159409374    	1.9461984637139945000000e-6
75.80077858933429    	2.4347565055403484    	0.    	6.92160382366511    	0.1708574930535708    	12.04805461367993    	0.14285714273793845    	1.5707556144731774    	1.9226540152121788000000e-6
75.88626519343639    	2.4347565055403484    	0.    	6.929122999554702    	0.16676476680335175    	12.060225489369842    	0.1428571427408051    	1.5707561069746179    	1.8993944122607315000000e-6
75.97175179753849    	2.4347565055403484    	0.    	6.936642175444294    	0.16281106946130597    	12.07239636506    	0.14285714274360276    	1.5707565935182144    	1.876416208432066800000e-6
76.05723840164059    	2.4347565055403484    	0.    	6.944161351333886    	0.15899068363418736    	12.084567240750394    	0.14285714274633315    	1.5707570741760395    	1.8537159990053237000000e-6
76.14272500574269    	2.4347565055403484    	0.    	6.951680527223479    	0.1552981506687104    	12.09673811644102    	0.1428571427489979    	1.5707575490192938    	1.8312904204614525000000e-6
76.22821160984479    	2.4347565055403484    	0.    	6.959199703113071    	0.15172825928494638    	12.108908992131877    	0.14285714275159855    	1.5707580181183167    	1.8091361499844705000000e-6
76.31369821394689    	2.4347565055403484    	0.    	6.966718879002663    	0.1482760345327672    	12.121079867822953    	0.14285714275413666    	1.570758481542597    	1.7872499049687127000000e-6
76.399184818049    	2.4347565055403484    	0.    	6.974238054892256    	0.1449367270954177    	12.133250743514248    	0.14285714275661376    	1.5707589393607833    	1.7656284425320650000000e-6
76.4846714221511    	2.4347565055403484    	0.    	6.981757230781848    	0.14170580295703006    	12.145421619205752    	0.14285714275903127    	1.5707593916406921    	1.7442685590351295000000e-6
76.5701580262532    	2.4347565055403484    	0.    	6.98927640667144    	0.1385789334448598    	12.157592494897463    	0.14285714276139064    	1.5707598384493213    	1.7231670896061416000000e-6
76.6556446303553    	2.4347565055403484    	0.    	6.996795582561032    	0.13555198565203821    	12.169763370589376    	0.14285714276369327    	1.5707602798528573    	1.7023209076717175000000e-6
76.7411312344574    	2.4347565055403484    	0.    	7.004314758450625    	0.1326210132425236    	12.181934246281484    	0.14285714276594055    	1.5707607159166856    	1.6817269244932354000000e-6
76.8266178385595    	2.4347565055403484    	0.    	7.011833934340217    	0.12978224763659507    	12.194105121973786    	0.14285714276813377    	1.5707611467054021    	1.6613820887088482000000e-6
76.9121044426616    	2.4347565055403484    	0.    	7.019353110229809    	0.1270320895725216    	12.206275997666273    	0.14285714277027423    	1.5707615722828203    	1.6412833858810655000000e-6
76.9975910467637    	2.4347565055403484    	0.    	7.026872286119401    	0.12436710103789456    	12.218446873358944    	0.14285714277236325    	1.5707619927119814    	1.6214278380497654000000e-6
77.0830776508658    	2.4347565055403484    	0.    	7.034391462008994    	0.12178399756239833    	12.230617749051792    	0.142857142774402    	1.5707624080551645    	1.6018125032906700000000e-6
77.1685642549679    	2.4347565055403484    	0.    	7.041910637898586    	0.1192796408624941    	12.242788624744815    	0.14285714277639175    	1.5707628183738953    	1.5824344752791414000000e-6
77.25405085907    	2.4347565055403484    	0.    	7.049429813788178    	0.11685103182749748    	12.254959500438009    	0.14285714277833364    	1.5707632237289555    	1.563290882859258200000e-6
77.3395374631721    	2.4347565055403484    	0.    	7.05694898967777    	0.11449530383582565    	12.267130376131366    	0.14285714278022885    	1.5707636241803908    	1.5443788896181512000000e-6
77.42502406727421    	2.4347565055403484    	0.    	7.064468165567363    	0.11220971638969429    	12.279301251824888    	0.14285714278207845    	1.5707640197875206    	1.5256956934654234000000e-6
77.51051067137631    	2.4347565055403484    	0.    	7.071987341456955    	0.1099916490562493    	12.291472127518565    	0.14285714278388362    	1.570764410608948    	1.507238526217741800000e-6
77.59599727547841    	2.4347565055403484    	0.    	7.079506517346547    	0.10783859570296817    	12.303643003212397    	0.14285714278564535    	1.570764796702565    	1.4890046531883927000000e-6
77.68148387958051    	2.4347565055403484    	0.    	7.087025693236139    	0.10574815901515533    	12.31581387890638    	0.1428571427873647    	1.5707651781255652    	1.4709913727818552000000e-6
77.76697048368261    	2.4347565055403484    	0.    	7.094544869125732    	0.10371804528342908    	12.327984754600507    	0.1428571427890427    	1.5707655549344495    	1.4531960160932678000000e-6
77.85245708778471    	2.4347565055403484    	0.    	7.102064045015324    	0.10174605944927306    	12.34015563029478    	0.14285714279068037    	1.570765927185035    	1.4356159465127402000000e-6
77.93794369188682    	2.4347565055403484    	0.    	7.109583220904916    	9.98301003969476000e-2	12.352326505989192    	0.14285714279227865    	1.5707662949324643    	1.4182485593344580000000e-6
78.02343029598892    	2.4347565055403484    	0.    	7.117102396794509    	9.79681564803494400e-2	12.364497381683739    	0.1428571427938385    	1.5707666582312125    	1.4010912813705464000000e-6
78.10891690009102    	2.4347565055403484    	0.    	7.124621572684101    	9.61583012737213400e-2	12.376668257378421    	0.14285714279536085    	1.570767017135095    	1.384141570569563000000e-6
78.19440350419312    	2.4347565055403484    	0.    	7.132140748573693    	9.43986895354649700e-2	12.388839133073231    	0.14285714279684658    	1.5707673716972788    	1.3673969156396484000000e-6
78.27989010829522    	2.4347565055403484    	0.    	7.1396599244632855    	9.26875533746873300e-2	12.40101000876817    	0.14285714279829656    	1.570767721970284    	1.3508548356762415000000e-6
78.36537671239732    	2.4347565055403484    	0.    	7.147179100352878    	9.10231986104878900e-2	12.41318088446323    	0.14285714279971168    	1.5707680680059988    	1.3345128797942682000000e-6
78.45086331649942    	2.4347565055403484    	0.    	7.1546982762424705    	8.94040013143916600e-2	12.425351760158414    	0.1428571428010928    	1.570768409855681    	1.3183686267648260000000e-6
78.53634992060152    	2.4347565055403484    	0.    	7.1622174521320625    	8.78284045267232500e-2	12.437522635853712    	0.14285714280244066    	1.5707687475699699    	1.302419684656231000000e-6
78.62183652470362    	2.4347565055403484    	0.    	7.169736628021655    	8.629491513811900e-2	12.449693511549128    	0.14285714280375617    	1.5707690811988917    	1.2866636904794485000000e-6
78.70732312880573    	2.4347565055403484    	0.    	7.1772558039112475    	8.48021009277571100e-2	12.461864387244656    	0.14285714280504    	1.570769410791868    	1.27109830983778000000e-6
78.79280973290783    	2.4347565055403484    	0.    	7.18477497980084    	8.33485877502755400e-2	12.474035262940292    	0.14285714280629297    	1.5707697363977218    	1.2557212365808262000000e-6
78.87829633700993    	2.4347565055403484    	0.    	7.192294155690432    	8.1933056863718410e-2	12.486206138636039    	0.14285714280751577    	1.5707700580646855    	1.240530192462609100000e-6
78.96378294111203    	2.4347565055403484    	0.    	7.199813331580024    	8.05542423912229700e-2	12.498377014331886    	0.14285714280870923    	1.5707703758404088    	1.2255229268038667000000e-6
79.04926954521413    	2.4347565055403484    	0.    	7.207332507469617    	7.92109289095095100e-2	12.510547890027835    	0.14285714280987394    	1.570770689771964    	1.2106972161583958000000e-6
79.13475614931623    	2.4347565055403484    	0.    	7.214851683359209    	7.79019491575817700e-2	12.522718765723885    	0.14285714281101064    	1.5707709999058543    	1.1960508639834684000000e-6
79.22024275341833    	2.4347565055403484    	0.    	7.222370859248801    	7.66261818593739900e-2	12.534889641420031    	0.14285714281212003    	1.570771306288021    	1.181581700314245100000e-6
79.30572935752043    	2.4347565055403484    	0.    	7.229890035138393    	7.53825496544022900e-2	12.547060517116272    	0.14285714281320272    	1.570771608963849    	1.1672875814420795000000e-6
79.39121596162254    	2.4347565055403484    	0.    	7.237409211027986    	7.41700171307786300e-2	12.559231392812606    	0.1428571428142594    	1.570771907978174    	1.1531663895967834000000e-6
79.47670256572464    	2.4347565055403484    	0.    	7.244928386917578    	7.2987588955239890e-2	12.57140226850903    	0.14285714281529066    	1.5707722033752898    	1.139216032632696100000e-6
79.56218916982674    	2.4347565055403484    	0.    	7.25244756280717    	7.18343080951215200e-2	12.583573144205541    	0.14285714281629713    	1.5707724951989541    	1.125434443718555100000e-6
79.64767577392884    	2.4347565055403484    	0.    	7.259966738696763    	7.07092541274744300e-2	12.595744019902138    	0.14285714281727935    	1.5707727834923955    	1.1118195810311567000000e-6
79.73316237803094    	2.4347565055403484    	0.    	7.267485914586355    	6.96115416307740500e-2	12.60791489559882    	0.142857142818238    	1.5707730682983192    	1.0983694274526754000000e-6
79.81864898213304    	2.4347565055403484    	0.    	7.275005090475947    	6.85403186549121500e-2	12.620085771295582    	0.14285714281917358    	1.5707733496589145    	1.085081990271699000000e-6
79.90413558623514    	2.4347565055403484    	0.    	7.282524266365539    	6.74947652653946100e-2	12.632256646992424    	0.14285714282008666    	1.57077362761586    	1.0719553008878349000000e-6
79.98962219033724    	2.4347565055403484    	0.    	7.290043442255132    	6.6474092157882700e-2	12.644427522689346    	0.1428571428209778    	1.5707739022103289    	1.0589874145199366000000e-6
80.07510879443934    	2.4347565055403484    	0.    	7.297562618144724    	6.54775393394244000e-2	12.656598398386343    	0.14285714282184747    	1.5707741734829985    	1.0461764099178417000000e-6
80.16059539854145    	2.4347565055403484    	0.    	7.305081794034316    	6.45043748729164000e-2	12.668769274083413    	0.14285714282269626    	1.5707744414740532    	1.0335203890775824000000e-6
80.24608200264355    	2.4347565055403484    	0.    	7.312600969923908    	6.355389368152800e-2	12.680940149780557    	0.14285714282352463    	1.5707747062231905    	1.021017476960079100000e-6
80.33156860674565    	2.4347565055403484    	0.    	7.320120145813501    	6.26254164099882400e-2	12.693111025477773    	0.1428571428243331    	1.5707749677696279    	1.0086658212132175000000e-6
80.41705521084775    	2.4347565055403484    	0.    	7.327639321703093    	6.171828833981040000e-2	12.705281901175056    	0.14285714282512207    	1.5707752261521093    	9.9646359189729750000000e-7
80.50254181494985    	2.4347565055403484    	0.    	7.335158497592685    	6.083187835568055000e-2	12.717452776872406    	0.14285714282589212    	1.5707754814089099    	9.8440898121380020000000e-7
80.58802841905195    	2.4347565055403484    	0.    	7.342677673482277    	5.99655779603917100e-2	12.729623652569822    	0.1428571428266436    	1.57077573357784    	9.7250020323745220000000e-7
80.67351502315405    	2.4347565055403484    	0.    	7.35019684937187    	5.91188003358418800e-2	12.741794528267302    	0.14285714282737708    	1.5707759826962555    	9.6073549365150590000000e-7
80.75900162725615    	2.4347565055403484    	0.    	7.357716025261462    	5.82909794477513900e-2	12.753965403964845    	0.14285714282809286    	1.5707762288010578    	9.4911310948626560000000e-7
80.84448823135826    	2.4347565055403484    	0.    	7.365235201151054    	5.74815691918781500e-2	12.76613627966245    	0.14285714282879144    	1.5707764719287034    	9.3763132886073420000000e-7
80.92997483546036    	2.4347565055403484    	0.    	7.372754377040647    	5.66900425796325200e-2	12.778307155360112    	0.14285714282947326    	1.5707767121152068    	9.2628845072742580000000e-7
81.01546143956246    	2.4347565055403484    	0.    	7.380273552930239    	5.591589096110369000e-2	12.790478031057834    	0.14285714283013864    	1.5707769493961476    	9.1508279462023970000000e-7
81.10094804366456    	2.4347565055403484    	0.    	7.387792728819831    	5.51586232836157800e-2	12.802648906755612    	0.14285714283078804    	1.570777183806675    	9.0401270040540400000000e-7
81.18643464776666    	2.4347565055403484    	0.    	7.395311904709423    	5.44177653840360800e-2	12.814819782453446    	0.1428571428314218    	1.5707774153815124    	8.9307652803543060000000e-7
81.27192125186876    	2.4347565055403484    	0.    	7.402831080599016    	5.36928593131485900e-2	12.826990658151333    	0.14285714283204037    	1.5707776441549632    	8.8227265730603380000000e-7
81.35740785597086    	2.4347565055403484    	0.    	7.410350256488608    	5.29834626904997700e-2	12.839161533849275    	0.14285714283264403    	1.5707778701609165    	8.7159948761601260000000e-7
81.44289446007296    	2.4347565055403484    	0.    	7.4178694323782    	5.228914808820490000e-2	12.851332409547267    	0.14285714283323314    	1.570778093432851    	8.6105543773003830000000e-7
81.52838106417506    	2.4347565055403484    	0.    	7.4253886082677925    	5.160950244228730000e-2	12.863503285245308    	0.14285714283380813    	1.5707783140038403    	8.506389455442910000000e-7
81.61386766827717    	2.4347565055403484    	0.    	7.432907784157385    	5.0944126490195300e-2	12.875674160943401    	0.1428571428343693    	1.5707785319065581    	8.4034846785495300000000e-7
81.69935427237927    	2.4347565055403484    	0.    	7.4404269600469775    	5.02926342332152600e-2	12.88784503664154    	0.14285714283491693    	1.5707787471732826    	8.301824801295070000000e-7
81.78484087648137    	2.4347565055403484    	0.    	7.4479461359365695    	4.965465242256547600e-2	12.900015912339727    	0.14285714283545142    	1.5707789598359019    	8.2013947628078440000000e-7
81.87032748058347    	2.4347565055403484    	0.    	7.455465311826162    	4.90298200680209800e-2	12.912186788037959    	0.14285714283597306    	1.5707791699259177    	8.1021796844377250000000e-7
81.95581408468557    	2.4347565055403484    	0.    	7.4629844877157545    	4.84177879679781600e-2	12.924357663736235    	0.14285714283648215    	1.570779377474452    	8.0041648675509620000000e-7
82.04130068878767    	2.4347565055403484    	0.    	7.470503663605347    	4.78182182599261400e-2	12.936528539434555    	0.142857142836979    	1.5707795825122481    	7.9073357913519370000000e-7
82.12678729288977    	2.4347565055403484    	0.    	7.478022839494939    	4.723078399034466600e-2	12.948699415132916    	0.1428571428374639    	1.57077978506968    	7.8116781107311720000000e-7
82.21227389699187    	2.4347565055403484    	0.    	7.485542015384531    	4.66551687031008200e-2	12.96087029083132    	0.14285714283793713    	1.5707799851767519    	7.7171776541393640000000e-7
82.29776050109398    	2.4347565055403484    	0.    	7.493061191274124    	4.609106604546292500e-2	12.973041166529764    	0.14285714283839898    	1.5707801828631072    	7.6238204214871790000000e-7
82.38324710519608    	2.4347565055403484    	0.    	7.500580367163716    	4.55381793908974800e-2	12.985212042228246    	0.14285714283884973    	1.5707803781580285    	7.5315925820705480000000e-7
82.46873370929818    	2.4347565055403484    	0.    	7.508099543053308    	4.49962214778555400e-2	12.99738291792677    	0.14285714283928966    	1.5707805710904454    	7.440480472520940000000e-7
82.55422031340028    	2.4347565055403484    	0.    	7.515618718942901    	4.44649140637983800e-2	13.009553793625328    	0.14285714283971898    	1.570780761688938    	7.3504705947805260000000e-7
82.63970691750238    	2.4347565055403484    	0.    	7.523137894832493    	4.394398759374843500e-2	13.021724669323923    	0.142857142840138    	1.5707809499817393    	7.2615496141018150000000e-7
82.72519352160448    	2.4347565055403484    	0.    	7.530657070722085    	4.343318088268855500e-2	13.033895545022554    	0.14285714284054693    	1.5707811359967419    	7.1737043570715740000000e-7
82.81068012570658    	2.4347565055403484    	0.    	7.538176246611677    	4.29322408111671550e-2	13.046066420721221    	0.142857142840946    	1.5707813197615008    	7.0869218096585370000000e-7
82.89616672980868    	2.4347565055403484    	0.    	7.54569542250127    	4.24409220334993300e-2	13.058237296419922    	0.14285714284133552    	1.5707815013032365    	7.0011891152848830000000e-7
82.98165333391078    	2.4347565055403484    	0.    	7.553214598390862    	4.19589866979843700e-2	13.070408172118656    	0.14285714284171566    	1.5707816806488422    	6.9164935729209690000000e-7
83.06713993801289    	2.4347565055403484    	0.    	7.560733774280454    	4.14862041785889600e-2	13.082579047817422    	0.14285714284208664    	1.5707818578248847    	6.8328226352031680000000e-7
83.15262654211499    	2.4347565055403484    	0.    	7.568252950170046    	4.102235081757390500e-2	13.09474992351622    	0.1428571428424487    	1.5707820328576088    	6.7501639065744270000000e-7
83.23811314621709    	2.4347565055403484    	0.    	7.575772126059639    	4.056720967856703400e-2	13.10692079921505    	0.14285714284280207    	1.570782205772943    	6.6685051414473710000000e-7
83.32359975031919    	2.4347565055403484    	0.    	7.583291301949231    	4.01205703096105300e-2	13.119091674913909    	0.14285714284314696    	1.5707823765965008    	6.5878342423897460000000e-7
83.40908635442129    	2.4347565055403484    	0.    	7.590810477838823    	3.96822285157332400e-2	13.131262550612798    	0.14285714284348353    	1.5707825453535877    	6.5081392583315490000000e-7
83.49457295852339    	2.4347565055403484    	0.    	7.598329653728415    	3.92519861406220100e-2	13.143433426311715    	0.14285714284381199    	1.570782712069201    	6.4294083827941280000000e-7
83.5800595626255    	2.4347565055403484    	0.    	7.605848829618008    	3.88296508569853300e-2	13.155604302010659    	0.14285714284413256    	1.5707828767680379    	6.3516299521406260000000e-7
83.6655461667276    	2.4347565055403484    	0.    	7.6133680055076    	3.84150359652241700e-2	13.167775177709633    	0.14285714284444545    	1.5707830394744944    	6.2747924438475370000000e-7
83.7510327708297    	2.4347565055403484    	0.    	7.620887181397192    	3.800796020004175700e-2	13.179946053408631    	0.1428571428447508    	1.570783200212673    	6.1988844747972560000000e-7
83.8365193749318    	2.4347565055403484    	0.    	7.628406357286785    	3.760824754464369700e-2	13.192116929107655    	0.14285714284504877    	1.570783359006384    	6.1238947995912710000000e-7
83.9220059790339    	2.4347565055403484    	0.    	7.635925533176377    	3.72157270521955600e-2	13.204287804806707    	0.14285714284533962    	1.5707835158791503    	6.0498123088837300000000e-7
84.007492583136    	2.4347565055403484    	0.    	7.643444709065969    	3.6830232674220803e-2	13.216458680505783    	0.14285714284562348    	1.5707836708542096    	5.9766260277353230000000e-7
84.0929791872381    	2.4347565055403484    	0.    	7.650963884955561    	3.64516030956385800e-2	13.228629556204881    	0.14285714284590048    	1.5707838239545182    	5.9043251139868320000000e-7
84.1784657913402    	2.4347565055403484    	0.    	7.658483060845154    	3.60796815761532550e-2	13.240800431904004    	0.14285714284617085    	1.5707839752027553    	5.8328988566526340000000e-7
84.2639523954423    	2.4347565055403484    	0.    	7.666002236734746    	3.571431579772310600e-2	13.25297130760315    	0.1428571428464347    	1.570784124621326    	5.7623366743334340000000e-7
84.3494389995444    	2.4347565055403484    	0.    	7.673521412624338    	3.53553577178469750e-2	13.26514218330232    	0.14285714284669218    	1.570784272232364    	5.6926281136483760000000e-7
84.4349256036465    	2.4347565055403484    	0.    	7.68104058851393    	3.50026634284208300e-2	13.27731305900151    	0.1428571428469435    	1.5707844180577346    	5.6237628476860160000000e-7
84.5204122077486    	2.4347565055403484    	0.    	7.688559764403523    	3.465609301992795000e-2	13.289483934700723    	0.14285714284718878    	1.5707845621190402    	5.5557306744740410000000e-7
84.60589881185071    	2.4347565055403484    	0.    	7.696078940293115    	3.431551045073691400e-2	13.301654810399956    	0.14285714284742815    	1.57078470443762    	5.4885215154676190000000e-7
84.69138541595281    	2.4347565055403484    	0.    	7.703598116182707    	3.398078342129165500e-2	13.31382568609921    	0.14285714284766177    	1.5707848450345563    	5.422125414055929000000e-7
84.77687202005491    	2.4347565055403484    	0.    	7.7111172920722995    	3.365178325299008600e-2	13.325996561798485    	0.14285714284788975    	1.570784983930676    	5.3565325340867860000000e-7
84.86235862415701    	2.4347565055403484    	0.    	7.718636467961892    	3.3328384771553900e-2	13.338167437497777    	0.14285714284811232    	1.570785121146554    	5.2917331584091980000000e-7
84.94784522825911    	2.4347565055403484    	0.    	7.7261556438514845    	3.301046619470430000e-2	13.35033831319709    	0.14285714284832945    	1.5707852567025162    	5.2277176874334450000000e-7
85.03333183236121    	2.4347565055403484    	0.    	7.7336748197410765    	3.26979090239642700e-2	13.36250918889642    	0.14285714284854142    	1.5707853906186433    	5.1644766377086690000000e-7
85.11881843646331    	2.4347565055403484    	0.    	7.741193995630669    	3.23905979404186400e-2	13.374680064595768    	0.14285714284874823    	1.5707855229147722    	5.1020006405176270000000e-7
85.20430504056542    	2.4347565055403484    	0.    	7.7487131715202615    	3.208842070426877000e-2	13.386850940295135    	0.14285714284895012    	1.5707856536105003    	5.0402804404885420000000e-7
85.28979164466752    	2.4347565055403484    	0.    	7.756232347409854    	3.179126805802756600e-2	13.399021815994518    	0.14285714284914713    	1.5707857827251877    	4.9793068942236070000000e-7
85.37527824876962    	2.4347565055403484    	0.    	7.763751523299446    	3.14990336332059700e-2	13.411192691693918    	0.14285714284933942    	1.5707859102779604    	4.9190709689442136000000e-7
85.46076485287172    	2.4347565055403484    	0.    	7.771270699189039    	3.121161386035068400e-2	13.423363567393334    	0.14285714284952708    	1.5707860362877133    	4.859563741152490000000e-7
85.54625145697382    	2.4347565055403484    	0.    	7.778789875078631    	3.092890788229747400e-2	13.435534443092768    	0.1428571428497102    	1.5707861607731122    	4.80077639530910000000e-7
85.63173806107592    	2.4347565055403484    	0.    	7.786309050968223    	3.065081747051086600e-2	13.447705318792217    	0.14285714284988896    	1.5707862837525977    	4.74270022252703040000000e-7
85.71722466517802    	2.4347565055403484    	0.    	7.793828226857815    	3.037724694438760000e-2	13.45987619449168    	0.1428571428500634    	1.570786405244387    	4.68532661928113940000000e-7
85.80271126928012    	2.4347565055403484    	0.    	7.801347402747408    	3.010810309340533000e-2	13.472047070191158    	0.14285714285023363    	1.5707865252664763    	4.628647086133360000000e-7
85.88819787338223    	2.4347565055403484    	0.    	7.808866578637    	2.98432951020043800e-2	13.48421794589065    	0.1428571428503998    	1.5707866438366453    	4.5726532264733390000000e-7
85.97368447748433    	2.4347565055403484    	0.    	7.816385754526592    	2.958273447709428600e-2	13.496388821590159    	0.14285714285056197    	1.5707867609724577    	4.5173367452742724000000e-7
86.05917108158643    	2.4347565055403484    	0.    	7.823904930416184    	2.93263349780825600e-2	13.508559697289678    	0.14285714285072024    	1.5707868766912656    	4.4626894478638750000000e-7
86.14465768568853    	2.4347565055403484    	0.    	7.831424106305777    	2.907401254932684000e-2	13.520730572989216    	0.14285714285087464    	1.5707869910102104    	4.4087032387101040000000e-7
86.23014428979063    	2.4347565055403484    	0.    	7.838943282195369    	2.882568525491623300e-2	13.532901448688763    	0.1428571428510254    	1.5707871039462262    	4.3553701202217326000000e-7
86.31563089389273    	2.4347565055403484    	0.    	7.846462458084961    	2.858127321569112000e-2	13.545072324388324    	0.1428571428511725    	1.5707872155160425    	4.30268219156327240000000e-7
86.40111749799483    	2.4347565055403484    	0.    	7.853981633974553    	2.83406985484158440e-2	13.557243200087896    	0.1428571428513161    	1.5707873257361864    	4.2506316474843475000000e-7


==> plot-data/trivial-coupling-check/check_0.dat <==
betaj: 1000, umu: 0.7, ufinal: 10

t_time	u_time_err	delta_err	D_err
0.6489720817836955	-3.703909137620594e-14	3.1250856386691807e-15	-3.318586949866972e-15
0.6637366507295442	5.2575952119575635e-14	-4.741246239588378e-15	4.378193531409918e-15
0.6783326749214984	-2.915513082841973e-14	1.9541340847964866e-15	-2.204325869001822e-15
0.6927590045337986	-3.019524715682808e-14	1.6178139139875714e-15	-2.81551865440539e-15
0.7070146451848166	-6.5803862453378655e-15	-1.8192809016602318e-16	-1.0647133631000767e-15
0.7210987538215229	-4.330409396407696e-15	-1.8416227310417417e-16	-6.285293238413404e-16
0.7350106344483817	-2.4021132407074097e-14	9.323021321254826e-16	-2.06265351044351e-15
0.7487497337232689	-4.8298303505537437e-14	2.454703529277871e-15	-3.657534666291712e-15
0.7623156364421795	5.532869731152006e-14	-4.20754091608571e-15	2.8040731877994165e-15
0.7757080609335972	-3.945605275134719e-14	1.9374680423171084e-15	-2.7655347178227022e-15
0.7889268543824421	7.750287312223223e-14	-4.515108110195951e-15	3.703635169416987e-15
0.8019719881025112	-2.4730932305053684e-14	1.1936368916807715e-15	-2.3094206188958297e-15
0.814843552775286	-6.285902368349715e-14	3.024585284429227e-15	-4.1822097346955074e-15
0.8275417536719225	-2.4222984320620066e-14	1.0220429850829345e-15	-1.8786659690508502e-15
0.8400669058741606	-1.2337813998688402e-14	0.0	-1.485944304241705e-15
0.8524194295088036	2.2622565322556436e-16	-2.1016174903263057e-16	-7.348926590551567e-16
0.8645998450093473	6.438052358167076e-15	-6.394419641698382e-16	-3.636017358717768e-16
0.8766087684172605	-3.9009969992316515e-14	1.513448525909084e-15	-1.979675339470617e-15
0.8884469067343695	-3.852184608747446e-14	2.193416444578606e-16	-1.782267620127283e-15
0.9001150533367767	-4.393732272433665e-14	1.1127627340469888e-15	-2.1187777651551718e-15
0.9116140834597267	-2.313629576167655e-14	1.1292037732838553e-16	-1.3998407660680235e-15
0.9229449497618839	6.517791199821252e-14	-2.406677806913254e-15	1.5612153606018064e-15
0.9341086779765331	-5.2105334747115325e-14	1.1632684140875462e-15	-2.0643083578957543e-15
0.9451063626563363	3.39669463393492e-14	-1.5351750027262411e-15	5.119451277096909e-16
0.9559391630174172	5.0991933998807247e-14	-1.318844427116524e-15	8.466648125593688e-16
0.9666082988877313	-9.693252086850205e-15	1.2174115752064372e-16	-1.1765335970555841e-15
0.9771150467639262	4.022078556721538e-14	-1.4835558590688023e-15	1.6687514835878916e-16
0.9874607359801602	-2.4127018667324984e-14	3.766832883253159e-16	-1.325815093818578e-15
0.9976467449916778	4.4797502913357385e-14	-1.4028976717708046e-15	0.0
1.007674497775311	-1.2504906220946548e-14	-2.5911101716988483e-16	-1.3086266281005333e-15
1.0175454603484824	-3.238350194267814e-14	0.0	-1.300585420993688e-15
1.0272611374077427	-2.2372496564097563e-14	1.337299453880963e-16	-1.4545000234592922e-15
1.0368230690873836	4.2050484506071016e-14	-9.512053292528836e-16	-1.606900509701596e-16
1.0462328278381905	-1.3312631582498954e-14	0.0	-1.1186561611361033e-15
1.055492015426	1.462202965906193e-14	-7.017095268903314e-16	-4.768895241167353e-16
1.0646022600493272	-5.0799526944225425e-14	1.4264235255663226e-16	-1.4233837904257241e-15
1.0735652135750042	-2.5377749728950403e-14	-2.899846954471391e-16	-1.1016467525008321e-15
1.0823825488904408	-2.7748432762645114e-14	1.4739270716777448e-16	-1.2530773528385546e-15
1.091055957370866	2.5807559818772678e-14	-1.198754117380948e-15	-7.796097951521521e-16
1.0995871464596476	-2.6247005310582643e-14	-3.046957436111346e-16	-1.3971471831883266e-15
1.1079778373595859	2.422223442239238e-14	-1.0843307874978554e-15	-7.729159612991138e-16
1.1162297628328857	4.661697588744868e-14	-1.2601178554174639e-15	-1.5395454983768525e-16
1.1243446651073552	4.9169514351398544e-14	-1.4416180169844558e-15	-1.5335145534459952e-16
1.132324293886246	-6.494234342035315e-15	-1.1403032700667913e-15	-6.110911057855774e-16
1.1401704044590313	-3.7175570627089314e-14	-1.3254219155332424e-15	-9.133046285044767e-16
1.1478847559103404	1.8434650573029372e-14	-1.6851256124001928e-15	-7.584220952487096e-16
1.1554691094241794	2.2909837841669792e-14	-1.7140591724511404e-15	-7.558637440279925e-16
1.16292522668053	-2.812286350372733e-14	-1.569229312382259e-15	-1.0547705316828163e-15
1.1702548683413723	-2.0150772147813372e-14	-1.7737227267686696e-15	-1.0514686584149764e-15
1.1774597926231527	3.4341335185296854e-15	-1.624026101077311e-15	-8.98540948742963e-16
1.184541753952719	-1.8875715095462566e-14	-1.8358509629928076e-15	-1.1945740671525577e-15
1.191502501703733	2.5107202001547662e-14	-1.4942929424413675e-15	-5.956154058348825e-16
1.1983437790105982	4.301552187791631e-14	-1.9005302115568072e-15	-5.940095278982075e-16
1.2050673216569507	1.3654982577597017e-14	-1.9338544096192567e-15	-7.405833083513355e-16
1.2116748570358074	-3.142706051648939e-14	-1.9678503476638927e-15	-1.0342222393316229e-15
1.2181681031784874	2.6462935008261053e-14	-1.8022768510050253e-15	-8.843392403259997e-16
1.224548767849486	-4.0286834245534875e-14	-2.0379049161733235e-15	-1.3234282355280022e-15
1.230818547704516	-5.5327272788865796e-15	-2.2813866687151156e-15	-1.1737487102064885e-15
1.2369791275090058	1.7419909870070692e-15	-2.7440286400613446e-15	-1.1712187985129123e-15
1.2430321794143833	2.918401618408401e-14	-3.007658980098984e-15	-1.1687867559681504e-15
1.2489793622895564	-2.6081700925255553e-14	-3.06125492863092e-15	-1.020642529311964e-15
1.2548223211050629	-4.10177763046727e-15	-3.2271968798249133e-15	-1.018675475573999e-15
1.2605626863674222	2.902119141277393e-14	-3.284929290759612e-15	-1.0167840697139046e-15
1.2662020736013133	1.726320412458486e-14	-3.3438027484149472e-15	-1.3049553471964142e-15
1.2717420828772512	-1.9317682778134692e-14	-3.5212114168524872e-15	-1.592196833690715e-15
1.277184298382528	-9.042954230592534e-15	-3.106601041663184e-15	-1.5895533911675115e-15
1.2825302880332474	-1.2170475054974063e-14	-3.2842017259671514e-15	-1.5870109096195456e-15
1.2877816031253588	5.5380523814758755e-14	-3.3434585488015566e-15	-1.2964625841977254e-15
1.2929397780226708	4.032526998900153e-14	-3.403876748947276e-15	-1.2945378815161634e-15
1.2980063298798967	5.5345341323048744e-14	-3.7221793363468295e-15	-1.1490545386414642e-15
1.3029827583988594	-3.0952861944480294e-15	-3.005573247918804e-15	-1.0040373206879496e-15
1.3078705456160507	-1.9714974121828503e-14	-3.3262143904312687e-15	-1.1459479405061227e-15
1.3126711557198183	-3.255837647364486e-15	-3.793055531859741e-15	-1.0014220456476773e-15
1.317386034895512	-4.086759164824861e-15	-3.3103444241765125e-15	-1.0001881417615013e-15
1.3220166111970018	-2.6645566095579718e-14	-3.370648267310058e-15	-9.990008457396708e-16
1.3265642944430363	0.0	-3.4321229323046178e-15	-9.978583448445537e-16
1.331030476136983	-1.5496360852102135e-14	-3.494789772878891e-15	-9.967589006460994e-16
1.33541652940855	4.9819755643321574e-14	-4.003504376471377e-15	-8.534578677435872e-16
1.3397238089761516	3.271997169101755e-14	-3.925769763242102e-15	-8.525850689133239e-16
1.3439536511286452	4.386440285752954e-14	-3.843919940061286e-15	-7.097875499777057e-16
1.3481073737252176	1.9621645718056556e-14	-3.601244759948062e-15	-4.254682892707205e-16
1.3521862762122594	-8.223731309927249e-15	-3.348435479359793e-15	-5.66772275368841e-16
1.3561916396561218	-2.6453854135183437e-14	-3.734697310999713e-15	-5.662729337037763e-16
1.3601247267906986	-2.8206941133467338e-14	-3.4726310373176733e-15	-7.072403538405218e-16
1.3639867820788318	-1.6237178667178128e-14	-3.873339421546121e-15	-8.479944132876684e-16
1.3677790317865854	3.861245965964996e-14	-3.773159237900435e-15	-7.06105281068251e-16
1.3715026840694775	-3.3680867421311945e-14	-3.4933597757606837e-15	-7.055693400686179e-16
1.3751589290698143	-9.54584766027761e-15	-4.091456471940356e-15	-5.640427175037371e-16
1.3787489390243006	2.3863948807705127e-14	-4.52931565449938e-15	-4.227340148991886e-16
1.3822738683811568	7.703896467566505e-15	-4.612969307710194e-15	-4.224470962841678e-16
1.3857348539259997	-2.5913335247804364e-14	-4.322367287950316e-15	-2.8144724092916704e-16
1.3891330149157974	-2.774651203495881e-15	-3.6366860963696205e-15	-2.8126993720473153e-16
1.3924694532202309	2.973493914193418e-14	-4.288823795580505e-15	-5.62198454520027e-16
1.39574525346984	3.132861979743832e-14	-4.169681400949606e-15	-5.618697241924389e-16
1.3989614832103638	1.988345062955806e-15	-5.0558737082377975e-15	-2.8077660239096154e-16
1.4021191930627137	-3.085594594261e-14	-4.943613297840981e-15	-4.2093632715377586e-16
1.4052194168880539	3.899335439331395e-14	-4.825500663038252e-15	-4.207162321375146e-16
1.4082631719574894	-1.1840817728745313e-14	-5.128745835326417e-15	-4.2050429964044355e-16
1.4112514591258933	-3.3857009858419273e-14	-4.353306785130602e-15	-7.0050037176433275e-16
1.414185263009427	-3.273837900436427e-14	-4.434170863681716e-15	-5.601382767807607e-16
1.4170655521663393	1.3138453133035012e-14	-4.5165751872142235e-15	-6.998574495638899e-16
1.4198932792806496	-2.40277415823868e-15	-5.17561692697519e-15	-5.596429825381281e-16
1.422669381348345	-2.2492397114043575e-14	-4.9204255898743725e-15	-5.594089958715179e-16
1.4253947798657463	-2.4531776924747718e-14	-4.4153197056309114e-15	-4.1938774758074495e-16
1.428070381019711	-4.535716947982846e-15	-5.591501989035e-15	-4.1922499639932577e-16
1.4306970758793736	1.9183280161586096e-14	-5.695629840557192e-15	-4.190682600649044e-16
1.4332757405891299	-2.352218126001817e-14	-5.801736114998866e-15	-4.189173141591794e-16
1.4358072365625996	-2.0727412245430874e-14	-6.166808002673816e-15	-4.187719427904129e-16
1.4382924106773125	-5.881432480874068e-15	-5.8891617979635715e-15	-4.18631938258439e-16
1.4407320954698855	-1.1358087968842126e-14	-6.1322975576954205e-15	-5.579961343114935e-16
1.443127109331463	-3.932274317333533e-14	-6.92568154498143e-15	-5.578229839321553e-16
1.445478256703227	2.048946831206131e-14	-7.193248849848885e-15	-6.970702748431076e-16
1.44778632827177	-4.293098973340581e-15	-7.32751711031144e-15	-6.968695059828213e-16
1.4500521011641645	-5.054322493205237e-15	-7.751420282994409e-15	-6.966761378333842e-16
1.452276339142556	-2.2594381410029734e-14	-7.018834126936344e-15	-6.964898956494904e-16
1.4544597927981266	2.6499079335257263e-15	-7.44786972895683e-15	-5.570484120203484e-16
1.4566031997442854	-1.9048006741108704e-14	-8.649226724703727e-15	-5.569101931967525e-16
1.4587072848089537	3.061811710036805e-14	-7.883424617306146e-15	-6.959713301531064e-16
1.4607727602258218	3.714760645481077e-14	-8.030805799358468e-15	-4.174866271672769e-16
1.4628003258244626	4.1315267869080216e-14	-8.662210461012373e-15	-2.7826266399670774e-16
1.4647906692192003	-1.0565122433311826e-14	-7.843754373444333e-15	-2.7820318236358355e-16
1.4667444659966336	-3.074557894454691e-14	-9.488707713562996e-15	-1.3907294456404763e-16
1.4686623799017295	-4.322115883284617e-15	-8.479169375208505e-15	-2.7809070335045923e-16
1.4705450630224062	8.73850369475314e-15	-9.328884738447238e-15	-4.1705632067280417e-16
1.4723931559725252	2.310937582638932e-14	-8.623552661711785e-15	-2.7798634541595524e-16
1.4742072880732369	-2.7355856023911416e-14	-1.0219287656246762e-14	-2.779370260447851e-16
1.4759880775326073	2.7915570396368304e-14	-1.0593288339922496e-14	0.0
1.4777361316234783	8.092563461333936e-15	-1.0047428943485697e-14	1.389218794067421e-16
1.4794520468595092	-7.038222855798059e-15	-1.0804277390545408e-14	2.777996795936275e-16
1.4811364091693544	1.4420256977356026e-14	-1.0620488704300373e-14	2.777572197899685e-16
1.4827897940689414	2.8810315288739196e-14	-9.639178955475843e-15	2.777163196731052e-16
1.484412766831809	-4.0490177976703555e-14	-1.0621433871550123e-14	2.7767692173349494e-16
1.4860058826574813	3.520242745064443e-14	-1.041218547766591e-14	1.388194852988713e-16
1.487569686837844	-2.3702492599207525e-14	-1.1231325175384125e-14	2.776024129481314e-16
1.4891047149215093	3.0495019549062107e-15	-1.0594337653432637e-14	2.775671974452661e-16
1.490611492876141	-7.855195239169222e-15	-1.0145401362634747e-14	2.775332746537016e-16
1.492090537248729	1.1509379023504238e-14	-1.0995371721221388e-14	2.7750059697043675e-16
1.4935423553238028	-2.520282539100817e-14	-1.1873677556407715e-14	4.162036778342369e-16
1.4949674452795665	-3.101931002503118e-14	-1.1411684439515628e-14	4.161581929036832e-16
1.4963662963419575	-1.791354470944608e-14	-1.3137097747674544e-14	4.16114376902361e-16
1.4977393889366162	3.830390891884405e-14	-1.2317608468728118e-14	4.160721684278939e-16
1.4990871948387703	-3.569215778815338e-14	-1.339334040034486e-14	2.7735433889929387e-16
1.5004101773210305	4.489647842573367e-14	-1.2292481816108256e-14	2.773282264802271e-16
1.501708791299102	-1.317045013061647e-16	-1.2773624313914321e-14	4.1595460770148873e-16
1.5029834834754134	-2.1349592165063556e-14	-1.3140936100610283e-14	4.1591825947781755e-16
1.5042346924806693	1.211433176415243e-14	-1.3647533913337302e-14	6.931387403087684e-16
1.5054628490133368	-2.953785324777405e-14	-1.3771292227728011e-14	5.544660171167774e-16
1.50666837597707	-1.997175529128601e-14	-1.44345167006076e-14	5.544226910086132e-16
1.5078516886160869	-1.9864125156147262e-14	-1.4842940943264054e-14	5.543809533389438e-16
1.5090131946485086	-3.505389314879581e-14	-1.568167893787425e-14	5.543407457587388e-16
1.5101532943976725	3.423305258280922e-15	-1.6261413492566345e-14	4.157265090528501e-16
1.5112723809214355	-1.715186759163458e-14	-1.6421444085191244e-14	2.7713234907409e-16
1.5123708401394815	3.324460980613056e-14	-1.658177124773388e-14	5.542287518606075e-16
1.5134490509586465	-1.996688397185977e-14	-1.6440684823571208e-14	6.927426537464293e-16
1.5145073853962827	1.787638540411837e-14	-1.8747106261192123e-14	5.541607631966177e-16
1.515546208701674	-2.7416305610741102e-14	-1.9099224036057973e-14	4.1559646940905545e-16
1.516565879475524	9.828707231523213e-16	-1.8341534829767103e-14	4.155732496335911e-16
1.5175667497875347	2.640111136075788e-14	-1.901104901707274e-14	4.155508806605692e-16
1.5185491652920944	2.7968541087843878e-14	-2.0195883786165934e-14	4.1552933127218345e-16
1.519513465342095	-9.07377729458336e-15	-1.9563395974255415e-14	2.7700571426612716e-16
1.5204599831008991	-3.6231762791371514e-14	-1.8556395999917394e-14	4.154885720784291e-16
1.5213890456524777	2.850408928041165e-14	-2.1880835025001026e-14	4.154693054119238e-16
1.5223009741097366	-1.155899847165863e-14	-2.0330267838517206e-14	4.1545074452752013e-16
1.5231960837210603	-4.339690150394172e-14	-2.216576907036185e-14	2.7695524236065624e-16
1.5240746839750838	-2.4068430255020316e-14	-2.2397183607359918e-14	2.7694375834634573e-16
1.5249370787037244	1.8079606424976117e-14	-2.300664366469348e-14	5.538653899288453e-16
1.5257835661834895	-2.067772497544565e-14	-2.3631117480442898e-14	5.538440735844441e-16
1.5266144392350836	-3.092308706151227e-14	-2.3096553200323874e-14	6.922794224342489e-16
1.5274299853213384	-2.938441305785486e-14	-2.4328274572408912e-14	6.9225469299633e-16
1.5282304866434857	7.022722599787618e-15	-2.3363392986779542e-14	8.306770430459847e-16
1.5290162202357978	-1.0998905385151499e-14	-2.483740327362337e-14	8.306495014367623e-16
1.5297874580586162	-8.551693593781394e-15	-2.4671635304092673e-14	8.306229683951279e-16
1.5305444670897914	-4.051181533060304e-14	-2.5994701275488707e-14	9.690303081166084e-16
1.5312875094145562	-2.439493968754742e-14	-2.8234285442877895e-14	8.30572781515588e-16
1.5320168423138558	-2.59657148030775e-14	-2.8765019081228825e-14	8.305490577704939e-16
1.5327327183511543	-1.834780684404245e-14	-2.9078568166912094e-14	1.1073682702407002e-15
1.5334353854577434	1.6702950399776818e-14	-2.9162308781392734e-14	1.1073389125558582e-15
1.5341250870165717	2.128013136710227e-14	-2.864944136545326e-14	9.688968010384705e-16
1.5348020619446203	2.029885196845882e-14	-2.9668498099388756e-14	5.536416912332729e-16
1.5354665447738436	-2.1742464409868753e-14	-3.193949425968385e-14	5.536285663720549e-16
1.5361187657306965	-1.7488910084974993e-14	-3.1168553241145846e-14	5.536159220229424e-16
1.5367589508142763	-2.154350256886533e-14	-3.4421929841404185e-14	6.920046757295098e-16
1.5373873218730887	3.2926241428261314e-14	-3.4163260671125747e-14	8.30388007645928e-16
1.5380040966804729	2.285761412918395e-14	-3.2696156285966054e-14	8.303710488435617e-16
1.538609489008695	3.1341030812544074e-14	-3.438545529895104e-14	8.303547108643817e-16
1.5392037087017387	-2.991800927921888e-14	-3.612673314728597e-14	9.687287994648956e-16
1.5397869617468096	-1.5743068342941717e-14	-3.6248347544065386e-14	1.1070984096737704e-15
1.540359450344576	-1.3343197195344419e-14	-3.8918462417129053e-14	9.686940650553207e-16
1.540921372978166	-2.2772641891669617e-14	-3.733491807647079e-14	1.1070601663096235e-15
1.5414729244809373	-3.4637971303176535e-14	-3.862667347012882e-14	9.68661827014379e-16
1.542014296103049	2.4244531528445094e-14	-3.90526055527621e-14	1.1070246714584284e-15
1.542545675576842	-3.495914317244673e-14	-4.177631112417484e-14	1.107007892403706e-15
1.5430672471810605	-3.501403865499059e-14	-4.178237581928142e-14	9.6861776156986e-16
1.543579191803923	-2.3310210279865888e-14	-4.288576016012331e-14	9.686041349986249e-16
1.5440816870050695	-3.2657676876096216e-14	-4.369223244051433e-14	8.302208632999167e-16
1.5445749070764003	-2.9040562419317785e-14	-4.731660744649193e-14	6.918416856157017e-16
1.545059023101823	-1.4865382346403713e-14	-4.58548928763541e-14	8.301995789505046e-16
1.5455342030159314	-1.3990937657411317e-14	-4.6203857372194894e-14	8.301895174080014e-16
1.5460006116616292	-2.6247834771653363e-14	-4.7421458265000054e-14	9.685431281360763e-16
1.5464584108467183	-3.0560041987439457e-14	-4.7602791167643465e-14	8.301704855944011e-16
1.5469077593994711	7.207436879879805e-15	-4.958381054278231e-14	9.68521736995359e-16
1.5473488132231998	-1.9338632708510995e-14	-5.309744491801465e-14	9.685116249439946e-16
1.5477817253498443	-4.4670402337174124e-14	-5.202987541015659e-14	8.301444711225657e-16
1.5482066459925916	-4.4682418095913084e-14	-5.4347968923089195e-14	8.301364264666349e-16
1.5486237225975477	-5.0010400572179965e-14	-5.4980175918595546e-14	6.917738968546445e-16
1.5490330998944737	-1.862756349531396e-14	-5.859642838484035e-14	6.917676746849271e-16
1.5494349199466058	5.272413016661005e-15	-5.6258235843615135e-14	8.301140162728944e-16
1.5498293221995725	6.612186732476773e-15	-5.91718929725214e-14	6.917559051466693e-16
1.5502164435294263	7.553680207679782e-15	-6.133505187935766e-14	8.301004096950273e-16
1.550596418289807	-3.684362488558438e-14	-6.291665122519316e-14	5.533959850310885e-16
1.5509693783582452	1.1719280818478928e-14	-6.344592042778864e-14	5.533918538582874e-16
1.55133545318163	-4.2861599312079776e-14	-6.430604279559788e-14	5.533878738676799e-16
1.5516947698208474	-3.735361878951189e-14	-6.461031981743982e-14	5.533840395256548e-16
1.5520474529946109	-3.4736889831410167e-14	-6.997567391277972e-14	4.150352591259131e-16
1.552393625122492	-4.8589576438111636e-14	-6.941263779698323e-14	2.766883933292829e-16
1.55273340636717	-3.483844238740003e-14	-7.191479718193639e-14	2.766866790249691e-16
1.553066914675912	-2.3071505387368945e-14	-7.217025904154107e-14	1.3834251372718098e-16
1.5533942658212974	-2.6717599390760872e-14	-7.216149243190924e-14	1.383417181607067e-16
1.5537155734412007	-4.03848437705631e-14	-7.642917564942164e-14	0.0
1.5540309490780446	3.1514579849843266e-15	-7.30967725965322e-14	1.3834021330076186e-16
1.5543405022173382	-4.025590722944263e-14	-8.011944408839745e-14	0.0
1.5546443403255117	6.989945559798593e-15	-7.841491897870699e-14	-2.7667763312348507e-16
1.5549425688870595	1.3193081982450324e-14	-8.357080503094671e-14	-1.3833815628739726e-16
1.5552352914410061	1.4602720276877636e-14	-8.014251947465268e-14	0.0
1.5555226096167059	2.2002172275264712e-14	-8.136696677810011e-14	-1.3833690733856411e-16
1.5558046231689866	-4.057616224498463e-14	-8.823173976361225e-14	0.0
1.556081430012653	-2.688798628403851e-14	-8.93038480114844e-14	2.7667149624386073e-16
1.5563531262563577	-3.3617772018329754e-14	-8.918792468101604e-14	1.3833520012981372e-16
1.556619806235852	-4.137145716083327e-14	-9.528686812328476e-14	1.3833467218990765e-16
1.55688156254663	8.38599058804811e-15	-9.816651669648362e-14	0.0
1.5571384860759718	-4.568392640636673e-14	-9.28918688286629e-14	0.0
1.5573906660344043	-3.046061031233956e-14	-9.641266940799159e-14	0.0
1.557638189986581	-1.658532104812422e-14	-1.038109949321145e-13	1.3833274667290773e-16
1.557881143881599	-2.3907094037588732e-14	-1.0308616063865349e-13	0.0
1.5581196120827585	-4.2208771222322837e-14	-1.0741219834871006e-13	0.0
1.5583536773967788	-4.9033812375509474e-14	-1.0647973395056198e-13	1.3833147969451556e-16
1.5585834211024756	-6.432807946191208e-15	-1.0901359089104051e-13	2.7666217578263664e-16
1.558808922978914	-2.563751342665477e-14	-1.1070360851080997e-13	1.3833071042462461e-16
1.5590302613330451	-4.573841856419202e-14	-1.1921519068088328e-13	4.149910403094279e-16
1.5592475130268342	-9.802501803902619e-15	-1.2145771692475816e-13	4.1498998926434334e-16
1.5594607535038922	-4.952134148953397e-14	-1.2488643032018237e-13	4.149889766778395e-16
1.5596700568156168	-2.6806019593260227e-14	-1.212138085198045e-13	4.149880011425974e-16
1.5598754956468546	5.273975273197159e-15	-1.2586883038541358e-13	4.149870613028026e-16
1.5600771413410908	-2.373305825775227e-15	-1.3105935592090455e-13	2.766574372348399e-16
1.560275063925178	-3.8344786007776755e-14	-1.2818372011719108e-13	5.533137113767687e-16
1.5604693321336074	-5.638785031490952e-14	-1.3268785253477534e-13	5.533125908418842e-16
1.5606600134323383	7.715503496486542e-15	-1.411541134816313e-13	5.5331151130773e-16
1.5608471740421843	-4.6798893293626964e-14	-1.4055085354355746e-13	5.533104712740003e-16
1.5610308789617742	-1.199185924518465e-14	-1.3987495417223855e-13	5.533094692952948e-16
1.561211191990088	-4.165906780256756e-14	-1.465648818598554e-13	5.533085039791079e-16
1.5613881757485797	-4.300275334424783e-15	-1.4897735060809157e-13	6.916344674798664e-16
1.561561891702892	-4.400748175914014e-14	-1.503755095754852e-13	8.299600170257973e-16
1.5617324001841728	-5.601020886057355e-14	-1.5344270926280333e-13	8.299587222508013e-16
1.5618997604099987	-5.074312897929596e-14	-1.5268512463819524e-13	9.682837206600452e-16
1.5620640305049138	-1.0276943766460357e-14	-1.5889865643922122e-13	9.682823186099681e-16
1.56222526752059	-3.511479777723854e-14	-1.6024869978943006e-13	6.91629262757562e-16
1.5623835274556173	-4.8280387664046806e-14	-1.6274938362787752e-13	5.533026665912873e-16
1.5625388652749286	-5.1830168466418365e-14	-1.6698874327496133e-13	5.533019501851481e-16
1.5626913349288676	-1.866653402468381e-14	-1.7279664980381864e-13	6.916265749900551e-16
1.5628409893719053	-4.7471230444974984e-14	-1.76183039109018e-13	6.9162574381602375e-16
1.5629878805810127	-6.07379868214204e-15	-1.855866417040046e-13	5.532999544434151e-16
1.5631320595736928	-3.711723710454635e-14	-1.8625784594815172e-13	5.53299337273589e-16
1.5632735764256844	-4.890105543396387e-14	-1.9134178250215047e-13	6.916234283570917e-16
1.5634124802883356	-3.433838658754187e-14	-1.9699014106044555e-13	8.29947254780078e-16
1.56354881940566	2.050316692253909e-15	-2.0054672054685186e-13	8.299464269710168e-16
1.5636826411310778	-6.476450196918352e-14	-2.0538268570520943e-13	6.916213578757913e-16
1.563813991943849	-4.386971457343157e-15	-2.0769857521710964e-13	6.916207175929951e-16
1.5639429174652026	-1.7334105383319807e-14	-2.1428626248057746e-13	6.916201007376856e-16
1.5640694624741693	-5.5567777666757474e-14	-2.1301602503662724e-13	6.916195064526482e-16
1.5641936709231237	-2.2185634793997505e-14	-2.21933226742806e-13	6.916189339120354e-16
1.5643155859530364	-6.309306368288053e-14	-2.176040840101347e-13	6.916183823202184e-16
1.5644352499084508	-5.918925861432387e-14	-2.2237710674155057e-13	5.532942807285458e-16
1.5645527043521772	-5.807620901613252e-14	-2.26733467237182e-13	5.532938711559674e-16
1.564667990079721	-7.228493160864428e-14	-2.422841350117638e-13	4.1497010742696237e-16
1.5647811471334427	-5.1291910079277314e-14	-2.3624243670079566e-13	2.766465482100812e-16
1.5648922148164581	-2.952022191213885e-14	-2.3958836783263596e-13	0.0
1.5650012317062802	-6.491938479334562e-14	-2.526732721959979e-13	1.3832309433521871e-16
1.565108235668212	-4.808115618559724e-14	-2.5647657768492343e-13	2.766460187057286e-16
1.5652132638684901	-6.827591505964508e-14	-2.7349540889462114e-13	1.3832292747992801e-16
1.5653163527871885	-2.91472082385208e-14	-2.5951215818614815e-13	0.0
1.5654175382308817	-4.642876887815425e-14	-2.758457541198651e-13	0.0
1.5655168553450758	-6.912593394228267e-14	-2.777599111504307e-13	2.766453988011377e-16
1.5656143386264108	-7.33746033894159e-14	-2.88407036356449e-13	4.149678866053714e-16
1.5657100219346363	-5.608332152708417e-14	-2.991439922797344e-13	4.149676827511106e-16
1.5658039385043676	-1.3015831116008355e-14	-2.8940298115327e-13	2.766449909037645e-16
1.5658961209566247	-8.389826988438888e-14	-3.025656845931531e-13	1.383224323820225e-16
1.565986601310158	-9.554539834877673e-15	-3.112906382702609e-13	4.149671148594466e-16
1.5660754109925648	-6.608954914231601e-14	-3.190922653207341e-13	5.532892523233041e-16
1.5661625808512025	-6.106557916042152e-14	-3.332573289766563e-13	5.532890267348327e-16
1.5662481411638989	-5.417902527277695e-14	-3.328737862291823e-13	4.14966607050278e-16
1.5663321216494643	-7.985885121381483e-14	-3.325999477228454e-13	0.0
1.5664145514780126	-7.643116170786018e-14	-3.497080753936343e-13	1.383220995741239e-16
1.5664954592810878	-7.735377627068783e-14	-3.385728999025604e-13	0.0
1.5665748731616078	-8.57525771658407e-14	-3.4289419230190973e-13	1.3832200418145362e-16
1.5666528207036214	-4.4755218395403446e-14	-3.75685703694959e-13	1.3832195908658022e-16
1.5667293289818882	-7.479677823609835e-14	-3.6415346216144195e-13	2.766438312833404e-16
1.566804424571279	-3.4363254479860604e-14	-3.864341688674004e-13	2.7664374757270607e-16
1.5668781335560042	-9.553147101285962e-14	-3.90532029892297e-13	2.7664366692493433e-16
1.5669504815386728	-7.526196267058582e-14	-3.8158138489983577e-13	2.766435892279581e-16
1.5670214936491813	-4.423163971866237e-14	-4.0164196920896353e-13	1.3832175718690545e-16
1.5670911945534423	-8.157907621796424e-14	-4.19259854166105e-13	1.3832172112923835e-16
1.5671596084619488	-8.878357461155682e-14	-4.026324110535497e-13	1.3832168639087265e-16
1.5672267591381828	-8.86621740457685e-14	-4.1626140681614105e-13	2.7664330584707326e-16
1.5672926699068663	-5.697937927890351e-14	-4.1946562145569296e-13	2.7664324136144933e-16
1.5673573636620635	-7.157268319028052e-14	-4.292419710390936e-13	2.7664317923526573e-16
1.5674208628751296	-9.677146363207885e-14	-4.581262040153592e-13	1.3832155969109665e-16
1.5674831896025156	-8.527648607773134e-14	-4.65276690613508e-13	0.0
1.567544365493428	-3.2023905925382665e-14	-4.835000630508684e-13	-1.3832150308287157e-16
1.5676044117973473	-5.409040797035903e-14	-4.639878466196778e-13	0.0
1.5676633493714078	-9.249806134153973e-14	-5.011724675425295e-13	0.0
1.5677211986876411	-9.921089872855278e-14	-4.916242888881668e-13	1.3832142570336614e-16
1.567777979840086	-9.769821704887173e-14	-5.092862133312747e-13	0.0
1.567833712551767	-1.0313323358684067e-13	-5.02635190954728e-13	2.7664275744122275e-16
1.567888416181544	-1.0026127768876574e-13	-5.176650217659179e-13	2.7664271302099806e-16
1.5679421097308364	-4.5726546031221406e-14	-5.202097279024535e-13	2.766426702260453e-16
1.567994811850221	-1.1817407708170138e-13	-5.519826198259695e-13	2.7664262899689785e-16
1.568046540845911	-8.757275465116396e-14	-5.497908635522728e-13	2.766425892762649e-16
1.5680973146861128	-5.07052823850742e-14	-5.83355626713712e-13	2.76642551008952e-16
1.568147151007267	-9.21631831316973e-14	-5.810725095768061e-13	4.14963771212676e-16
1.5681960671201738	-8.496849970080774e-14	-6.048868223311991e-13	2.766424786235315e-16
1.5682440800160047	-1.1266411704720445e-13	-6.18171257166124e-13	2.7664244440483955e-16
1.5682912063722045	-1.1924741830227698e-13	-6.332512378658008e-13	2.766424114381589e-16
1.5683374625582835	-1.099210281593592e-13	-6.319793944611654e-13	2.7664237967768027e-16
1.5683828646415023	-7.175835621779856e-14	-6.594275771094021e-13	2.766423490792703e-16
1.5684274283924533	-1.1181232345238122e-13	-6.324875630242306e-13	2.766423196004106e-16
1.5684711692905373	-8.054518888207722e-14	-6.584448129241208e-13	4.149634368002074e-16
1.5685141025293403	-1.3343667005718776e-13	-6.608879599526034e-13	4.1496339575848406e-16
1.5685562430219102	-1.2054635175803559e-13	-6.700643215745323e-13	2.766422374789438e-16
1.5685976054059372	-9.003234016329207e-14	-6.934821829104818e-13	2.7664221208337267e-16
1.5686382040488367	-1.2884135594201167e-13	-7.243038240002608e-13	1.3832109380849357e-16
1.5686780530527407	-1.243501324331828e-13	-7.244104914777968e-13	2.7664216404578966e-16
1.5687171662593953	-1.2478701017606056e-13	-7.393374577624412e-13	2.766421413370266e-16
1.568755557254968	-1.3332939203507256e-13	-7.337859135168016e-13	4.1496317918871416e-16
1.5687932393747674	-1.2283001337925664e-13	-7.84544540376719e-13	2.766420983817374e-16
1.5688302257078741	-1.111071140957861e-13	-8.082349202189362e-13	1.383210390377611e-16
1.5688665291016881	-1.3429832886178837e-13	-8.094401224023437e-13	2.7664205851228043e-16
1.5689021621663897	-1.4463355320917647e-13	-8.238115483080625e-13	2.7664203966482777e-16
1.5689371372793204	-1.2621648355155965e-13	-8.419246658315997e-13	1.3832101075348729e-16
1.568971466589282	-1.0181876008189916e-13	-8.354084127202489e-13	2.7664200401348933e-16
1.5690051620207561	-1.4057628499963339e-13	-8.659052907826802e-13	1.3832099358003195e-16
1.5690382352780459	-1.4738421231690501e-13	-8.668281347933694e-13	2.766419709232794e-16
1.5690706978493407	-1.5139216571319898e-13	-8.864225942521717e-13	2.766419552805738e-16
1.5691025610107086	-1.527475815661903e-13	-9.377098245123067e-13	2.766419402102107e-16
1.5691338358300102	-1.0273058275525665e-13	-9.137494816747039e-13	2.7664192569124893e-16
1.5691645331707447	-1.5518780174647116e-13	-9.357401576542806e-13	2.7664191170351357e-16
1.5691946636958232	-1.0256648144329829e-13	-9.592468854753252e-13	1.3832094911378387e-16
1.5692242378712713	-1.588425625286846e-13	-9.723086915373094e-13	0.0
1.5692532659698657	-1.8019656377947318e-13	-1.0221140806362933e-12	0.0
1.5692817580747012	-1.855269156283774e-13	-1.0474067863649453e-12	1.3832093034330618e-16
1.5693097240826934	-1.520731757782106e-13	-1.026585126259064e-12	1.3832092453864792e-16
1.569337173708017	-1.4321317191043966e-13	-1.0396022487452527e-12	1.3832091894637305e-16
1.5693641164854795	-1.5153522794914902e-13	-1.0670817329774206e-12	1.3832091355871083e-16
1.5693905617738322	-1.7214555191507747e-13	-1.1284741391129332e-12	2.766418167363495e-16
1.5694165187590219	-1.8278644132402486e-13	-1.1726109213512364e-12	1.383209033675523e-16
1.569441996457382	-1.3531249937275765e-13	-1.1358242649705655e-12	4.1496269564968454e-16
1.5694670037187628	-1.7410120049227172e-13	-1.1447943808450118e-12	2.7664178781701585e-16
1.569491549229607	-1.9915778873898304e-13	-1.2390059191259355e-12	4.149626683108263e-16
1.5695156415159661	-1.8346475078160788e-13	-1.242063090479029e-12	2.7664177025796774e-16
1.5695392889464614	-1.8119738237971082e-13	-1.2260990692507608e-12	2.7664176195729414e-16
1.5695624997351925	-1.8098032628921025e-13	-1.2813515266555393e-12	0.0
1.5695852819445884	-1.714330449702298e-13	-1.278129198882084e-12	-2.766417462559607e-16
1.5696076434882096	-1.776855110912659e-13	-1.2839913716534969e-12	0.0
1.5696295921334962	-1.9938102889948454e-13	-1.3272487773259528e-12	2.76641731682582e-16
1.5696511355044656	-1.938963482781499e-13	-1.3732127009124962e-12	-1.3832086239666064e-16
1.5696722810843615	-1.9365037070561794e-13	-1.4067366316273008e-12	-1.383208590780639e-16
1.5696930362182524	-1.7568365901397417e-13	-1.3881448623023444e-12	-1.3832085588088936e-16
1.5697134081155835	-2.248646947409023e-13	-1.4508063700921028e-12	1.3832085280069447e-16
1.5697334038526805	-2.293640471271259e-13	-1.4634844595083098e-12	-1.38320849833199e-16
1.5697530303752076	-2.4404391190851626e-13	-1.5547164693343343e-12	-1.3832084697427954e-16
1.5697722945005805	-2.064767101386943e-13	-1.5002015858373305e-12	-1.3832084421996343e-16
1.5697912029203345	-2.329270846066231e-13	-1.6325760671415417e-12	0.0
1.5698097622024472	-2.216471260773099e-13	-1.5985255901709114e-12	4.149625170299168e-16
1.5698279787936227	-1.975321461877314e-13	-1.6647261400374693e-12	2.766416730941152e-16
1.5698458590215283	-2.3319441295287695e-13	-1.7007329205870739e-12	0.0
1.5698634090969938	-2.3089435965483194e-13	-1.7541563811969352e-12	0.0
1.5698806351161685	-2.4728124269321557e-13	-1.6939255397594447e-12	2.7664165937186136e-16
1.569897543062639	-2.404730991178649e-13	-1.815515443990578e-12	4.149624826925039e-16
1.5699141388095066	-2.0731071476791574e-13	-1.826548103845768e-12	0.0
1.5699304281214288	-2.2581060668336345e-13	-1.889144947978865e-12	0.0
1.5699464166566206	-2.6191889910844403e-13	-1.8599976932674785e-12	0.0
1.5699621099688204	-2.6208895267592877e-13	-1.863898750203134e-12	-1.3832081982554812e-16
1.5699775135092189	-2.788481833982363e-13	-1.981282179578618e-12	-1.3832081806456122e-16
1.5699926326283526	-2.491635974823049e-13	-1.9491400530458878e-12	-1.3832081636800605e-16
1.5700074725779627	-2.6530841373486363e-13	-2.040431155758648e-12	-1.3832081473352513e-16
1.570022038512818	-2.73366313068031e-13	-2.0277002397992197e-12	-1.3832081315884728e-16
1.5700363354925082	-2.917410813547039e-13	-2.1214772942567182e-12	0.0
1.5700503684831977	-2.756687454223459e-13	-2.1394757435303882e-12	0.0
1.5700641423593538	-2.556392509319845e-13	-2.2339630394648218e-12	-1.3832080877214853e-16
1.5700776619054377	-2.7258500966171497e-13	-2.1615217406323186e-12	-1.3832080741558801e-16
1.570090931817568	-2.85660350287912e-13	-2.248334471686564e-12	-1.3832080610866186e-16
1.5701039567051511	-2.975621463355878e-13	-2.3138467082453335e-12	-2.766416096991082e-16
1.570116741092482	-2.903200760337684e-13	-2.3957368597783486e-12	-1.3832080363651509e-16
1.5701292894203163	-2.8809413639379714e-13	-2.3948366538192957e-12	-1.3832080246785927e-16
1.570141606047413	-3.2829637191914976e-13	-2.4044021042288463e-12	-1.383208013419627e-16
1.570153695252048	-2.7992616141871773e-13	-2.452786737589213e-12	-1.3832080025726085e-16
1.5701655612335006	-3.2194054165318186e-13	-2.5207720394125748e-12	-1.3832079921224658e-16
1.5701772081135112	-3.451123200191361e-13	-2.518011551967766e-12	-1.3832079820546768e-16
1.570188639937715	-3.6292402956174607e-13	-2.6407347581241553e-12	-1.3832079723552524e-16
1.5701998606770446	-3.6755054507372934e-13	-2.688487378895406e-12	-1.3832079630107145e-16
1.5702108742291117	-3.4622697297021914e-13	-2.705838743197128e-12	-1.3832079540080785e-16
1.5702216844195596	-3.6217487907644895e-13	-2.8391318298878883e-12	-2.7664158906696693e-16
1.5702322950033925	-3.8130349936451537e-13	-2.915412809759765e-12	-2.766415873957862e-16
1.5702427096662797	-3.70048699424696e-13	-2.976479481791813e-12	-2.7664158578575127e-16
1.570252932025836	-3.748224472888671e-13	-3.029862972815347e-12	-2.7664158423462497e-16
1.5702629656328786	-3.761278117559158e-13	-3.044819667107449e-12	-2.76641582740252e-16
1.5702728139726594	-3.926877193546589e-13	-2.9863749415035824e-12	-2.7664158130055564e-16
1.5702824804660767	-4.0381167773018123e-13	-3.193315484522123e-12	-2.7664157991353553e-16
1.570291968470863	-3.949864885867357e-13	-3.148133522662597e-12	-4.1496236786589643e-16
1.5703012812827515	-4.128869909302985e-13	-3.177341486134128e-12	-4.149623659348276e-16
1.570310422136621	-4.1494454212353436e-13	-3.3476167753087803e-12	-2.7664157604960907e-16
1.5703193942076192	-4.1975584866230375e-13	-3.3763220508465526e-12	-4.149623622820691e-16
1.5703282006122656	-4.4257087013541746e-13	-3.4943739967333564e-12	-4.149623605553036e-16
1.5703368444095345	-4.151377795595036e-13	-3.5149841788809525e-12	-4.149623588917178e-16
1.5703453286019173	-4.3680617907457174e-13	-3.5802096344625733e-12	-4.149623572889999e-16
1.5703536561364655	-4.1034996629101095e-13	-3.574630795046898e-12	-2.7664157049661526e-16
1.570361829905814	-4.582064939492662e-13	-3.628975080366375e-12	-5.532831390097883e-16
1.570369852749186	-4.764907680747492e-13	-3.7596401956465186e-12	-4.149623528241878e-16
1.5703777274533806	-4.959501638512073e-13	-3.91813917620207e-12	-5.532831352579616e-16
1.570385456753738	-5.023783848896541e-13	-3.966532536156908e-12	-5.532831334843636e-16
1.5703930433350923	-4.59192340743927e-13	-3.8721696588065395e-12	-2.7664156588782943e-16
1.570400489832703	-4.897879969786576e-13	-4.179792582803975e-12	-2.766415650647365e-16
1.57040779883317	-4.739919183845608e-13	-4.231478628157801e-12	-4.1496234640763873e-16
1.5704149728753325	-5.139435242819755e-13	-4.283453010769223e-12	-4.1496234526169343e-16
1.5704220144511514	-5.082838314700622e-13	-4.332817974511616e-12	-4.1496234415767643e-16
1.570428926006574	-5.300583685796214e-13	-4.367266417206609e-12	-2.7664156206270246e-16
1.5704357099423842	-5.011507089794103e-13	-4.429945518901758e-12	-4.149623420693471e-16
1.5704423686150362	-4.832433093059757e-13	-4.464052236143196e-12	-4.14962341082133e-16
1.5704489043374725	-4.918266762532759e-13	-4.574857575317651e-12	-4.1496234013103943e-16
1.570455319379929	-5.496136491821737e-13	-4.8264971746438794e-12	-5.532831189529932e-16
1.5704616159707219	-5.883960001293181e-13	-4.829315225640198e-12	-5.532831177759681e-16
1.5704677962970215	-5.765585031515452e-13	-4.8262140459939415e-12	-4.1496233748150645e-16
1.5704738625056143	-5.885236072351571e-13	-5.048538379465229e-12	-4.149623366621541e-16
1.5704798167036456	-5.75115643414232e-13	-5.2041139207125245e-12	-5.532831144970406e-16
1.570485660959354	-6.264514943929932e-13	-5.259837777663899e-12	-2.7664155674152593e-16
1.5704913973027883	-6.275436377369045e-13	-5.4679817428379525e-12	-5.532831125061632e-16
1.5704970277265133	-5.644193946078866e-13	-5.214642738389546e-12	-5.532831115650174e-16
1.5705025541863018	-6.040032725597636e-13	-5.457810300988415e-12	-2.7664155532915336e-16
1.5705079786018137	-6.131535138414307e-13	-5.619508546228432e-12	-4.149623323385782e-16
1.5705133028572629	-5.934622517705406e-13	-5.575359843230559e-12	-4.1496233170739744e-16
1.5705185288020724	-6.848319308426497e-13	-5.869880947858683e-12	-4.149623310993105e-16
1.5705236582515159	-6.82003622347974e-13	-5.908968207546972e-12	-4.1496233051347254e-16
1.5705286929873485	-6.768019289176656e-13	-6.120944954017522e-12	-4.149623299490695e-16
1.5705336347584264	-6.962176524697936e-13	-6.145205593691735e-12	-4.1496232940531693e-16
1.5705384852813131	-7.155525713011529e-13	-6.3342841597942146e-12	-5.532831051752794e-16
1.5705432462408766	-7.353997752487153e-13	-6.387794950739976e-12	-5.532831045023589e-16
1.5705479192908742	-7.401836407307284e-13	-6.603259846871917e-12	-5.532831038540595e-16
1.5705525060545273	-7.119001318264939e-13	-6.620002663705333e-12	-5.532831032294804e-16
1.5705570081250855	-7.579369827523211e-13	-6.920923346938871e-12	-5.532831026277536e-16
1.5705614270663786	-7.734194636901433e-13	-6.825125307863464e-12	-5.532831020480431e-16
1.5705657644133615	-8.308705803504991e-13	-7.2189179479480615e-12	-4.149623261171574e-16
1.5705700216726461	-7.934635058809374e-13	-7.376805366951044e-12	-4.149623257136084e-16
1.570574200323026	-7.85609060061659e-13	-7.062378142551432e-12	-4.1496232532482474e-16
1.570578301815989	-8.459863354567538e-13	-7.543582263465855e-12	-5.53283099933688e-16
1.570582327576221	-8.527936148467075e-13	-7.73788305878257e-12	-5.53283099452549e-16
1.5705862790021028	-8.065513479049739e-13	-7.503705219972657e-12	-5.532830989890141e-16
1.5705901574661933	-8.69801367852132e-13	-7.802273417244375e-12	-6.916038731780491e-16
1.5705939643157085	-8.7671174519161e-13	-7.8033658460418e-12	-5.532830981122039e-16
1.5705977008729881	-8.974424095633314e-13	-8.09059702328143e-12	-5.532830976977101e-16
1.5706013684359552	-8.674150189365116e-13	-8.234483259197237e-12	-5.53283097298382e-16
1.5706049682785672	-9.223704861211122e-13	-8.448332891026428e-12	-5.532830969136646e-16
1.5706085016512585	-9.520608812868572e-13	-8.777887410773554e-12	-4.149623224072676e-16
1.5706119697813743	-9.014989331436683e-13	-8.549555323282369e-12	-4.149623221394576e-16
1.5706153738735977	-1.0055631389149468e-12	-9.124877038767323e-12	-2.7664154792096424e-16
1.5706187151103672	-9.68398504924833e-13	-9.251663221059672e-12	-2.766415477552502e-16
1.5706219946522884	-9.909328653876228e-13	-9.131848644502253e-12	0.0
1.5706252136385366	-1.0485826695253805e-12	-9.527633463991197e-12	0.0
1.5706283731872523	-1.0840912231017677e-12	-9.86108530287458e-12	0.0
1.5706314743959304	-1.0815655829253977e-12	-9.87021775500361e-12	-1.3832077357542408e-16
1.5706345183418005	-1.038032866103187e-12	-9.848446654004062e-12	-2.7664154701331144e-16
1.5706375060822018	-1.064150720805151e-12	-9.985661958962889e-12	-4.1496232032121047e-16
1.5706404386549497	-1.053620653341171e-12	-1.0087727766832613e-11	-5.532830935063014e-16
1.570643317078697	-1.1172005414393566e-12	-1.051718239449766e-11	-5.532830932603302e-16
1.5706461423532876	-1.1540230717710552e-12	-1.0762139165278515e-11	-5.532830930233587e-16
1.5706489154601033	-1.1288467421564708e-12	-1.0671024017558794e-11	-5.532830927950577e-16
1.5706516373624047	-1.1948818363935705e-12	-1.1582105033383288e-11	-5.532830925751098e-16
1.5706543090056666	-1.1702807756394845e-12	-1.112860052758107e-11	-5.532830923632095e-16
1.570656931317906	-1.219678597799119e-12	-1.1580089749016631e-11	-5.532830921590622e-16
1.570659505210004	-1.2272907430609231e-12	-1.1888022662150727e-11	-5.532830919623844e-16
1.5706620315760227	-1.2031389768094262e-12	-1.1837947134990257e-11	-5.532830917729027e-16
1.5706645112935156	-1.3120334429454025e-12	-1.2290060864968366e-11	-6.916038644879422e-16
1.5706669452238327	-1.32199607128724e-12	-1.2655812109353913e-11	-5.532830914144841e-16
1.5706693342124192	-1.3838323312634634e-12	-1.3153297906276789e-11	-6.916038640563115e-16
1.5706716790891093	-1.289261809635236e-12	-1.2681576376774805e-11	-5.532830910818137e-16
1.5706739806684151	-1.4150616292707963e-12	-1.3527106937866409e-11	-4.14962318193413e-16
1.5706762397498084	-1.4085185178733841e-12	-1.3480402535658641e-11	-5.532830907730416e-16
1.5706784571179997	-1.42894099259835e-12	-1.382209534874442e-11	-5.532830906270761e-16
1.5706806335432093	-1.412403800180178e-12	-1.3678432325783764e-11	-4.149623178648384e-16
1.570682769781436	-1.4885926961729192e-12	-1.429840839259817e-11	-5.532830903509715e-16
1.5706848665747197	-1.5282933313598192e-12	-1.4685702654584564e-11	-4.1496231766533664e-16
1.5706869246513981	-1.4572866555460768e-12	-1.4682619128137797e-11	-4.149623175710264e-16
1.570688944726361	-1.5261056135121095e-12	-1.517299157762345e-11	-4.149623174801667e-16
1.5706909275012972	-1.5332963235537262e-12	-1.4953798757534082e-11	-4.149623173926315e-16
1.57069287366494	-1.5905751170940271e-12	-1.5702225484409187e-11	-2.766415448721994e-16
1.570694783893305	-1.684212328308906e-12	-1.6412493062336695e-11	-1.3832077240901742e-16
1.570696658849925	-1.6176960576788683e-12	-1.596245168951267e-11	-2.76641544765852e-16
1.5706984991860817	-1.6868179837789384e-12	-1.6971599425291312e-11	-2.7664154471557853e-16
1.5707003055410305	-1.7107547801949062e-12	-1.722334510380864e-11	-2.766415446671445e-16
1.5707020785422232	-1.780689619280811e-12	-1.7640690111264727e-11	-2.7664154462048253e-16
1.5707038188055262	-1.8233662471210197e-12	-1.7832186728719168e-11	-2.766415445755279e-16
1.570705526935434	-1.840000756072177e-12	-1.8337425326630962e-11	-4.149623167983271e-16

==> plot-data/trivial-coupling-check/check_1.dat <==
betaj: 30, umu: 0.7, ufinal: 10

t_time	u_time_err	delta_err	D_err
0.6489720817836955	-1.3529479119816946e-14	1.2395856986706973e-15	-1.3983797740258661e-15
0.6637366507295442	-3.852207047684976e-14	3.4032311327469175e-15	-3.5440574283574535e-15
0.6783326749214984	-1.5386327781503405e-14	1.2684948975941493e-15	-1.3469630886897225e-15
0.6927590045337986	-9.637505213622763e-15	9.168639016437064e-16	-8.823147183930896e-16
0.7070146451848166	-2.7007527639337638e-14	1.8559584344655394e-15	-2.1688567778230493e-15
0.7210987538215229	-4.907203658053712e-14	3.569786751619831e-15	-3.6277798995406936e-15
0.7350106344483817	4.243302768055456e-14	-2.4730755315796107e-15	3.151553129802935e-15
0.7487497337232689	-2.3810697864379354e-14	1.7339026880637728e-15	-1.8628793750212505e-15
0.7623156364421795	4.988548688079343e-14	-2.536848254681004e-15	2.6524665744414227e-15
0.7757080609335972	-5.744945156684608e-14	3.360838730959035e-15	-4.6285283861059615e-15
0.7889268543824421	-4.215176644816653e-14	2.2035134483949713e-15	-3.376028144846103e-15
0.8019719881025112	2.1504331353605616e-14	-1.2180726329663941e-15	7.843006889396293e-16
0.814843552775286	-2.3436615598311667e-14	1.028877151125137e-15	-1.7431889430976507e-15
0.8275417536719225	5.5223718882215875e-15	2.086103342442387e-16	0.0
0.8400669058741606	-1.7762067109157607e-14	8.460711927544474e-16	-9.463168588620876e-16
0.8524194295088036	5.37597932279847e-14	-2.3594871082137887e-15	2.2465514224034457e-15
0.8645998450093473	2.794193785077695e-14	-8.702178214883581e-16	9.26305049159956e-16
0.8766087684172605	2.2107597972322692e-14	-2.2068573791401614e-16	5.502083651269403e-16
0.8884469067343695	5.708843587095556e-14	-1.5672563179799736e-15	1.634693497711658e-15
0.9001150533367767	-1.9746154082447073e-15	4.543592632097844e-16	-7.197820461058956e-16
0.9116140834597267	-4.171665543029964e-14	1.383266949564043e-15	-2.318379304304001e-15
0.9229449497618839	8.773006687089414e-15	-1.169947526156102e-16	-5.304071393233636e-16
0.9341086779765331	3.169009967512277e-14	-5.937896650626462e-16	1.7533802626485996e-16
0.9451063626563363	5.532569449946997e-16	0.0	-5.21820176052275e-16
0.9559391630174172	3.4470404174668313e-14	-1.2240877269161732e-16	3.452099416101152e-16
0.9666082988877313	-4.8201251337042516e-15	3.7289309176245234e-16	-8.566474057271733e-16
0.9771150467639262	-5.6228601846684e-15	7.57378958358181e-16	-6.804420616641855e-16
0.9874607359801602	-2.508393024430777e-14	7.692349796786526e-16	-8.447259529837481e-16
0.9976467449916778	1.7035389613526589e-16	5.209055721728323e-16	-5.034924013980492e-16
1.007674497775311	3.859272570104116e-15	5.291688653580222e-16	-5.002944072938829e-16
1.0175454603484824	-1.1902377007964912e-14	9.408281138266782e-16	-8.287240276267152e-16
1.0272611374077427	-4.186519136093727e-14	1.2290627272513994e-15	-1.1533799161463727e-15
1.0368230690873836	6.502586495878343e-14	-1.3876849201978402e-16	9.830036673502696e-16
1.0462328278381905	-4.495214083286002e-14	1.410226818113164e-15	-9.776337761577956e-16
1.055492015426	-2.216197957514856e-14	1.003281136616497e-15	-6.48326915114091e-16
1.0646022600493272	9.850837744983674e-15	4.3703662698795375e-16	-4.837813893422917e-16
1.0735652135750042	3.826037444725222e-14	0.0	-1.6047348428750055e-16
1.0823825488904408	-2.726188091463547e-14	1.0537629865589036e-15	-1.118034418600023e-15
1.091055957370866	4.3159972930570807e-14	1.5304495038187192e-16	0.0
1.0995871464596476	9.62791411694147e-15	9.336330483301215e-16	-1.5830279571631042e-16
1.1079778373595859	-9.647774326543736e-15	4.746603936290766e-16	-6.305515929437331e-16
1.1162297628328857	1.4927184368649766e-14	8.044486367061074e-16	-1.5700014377677637e-16
1.1243446651073552	4.941262225534857e-14	0.0	0.0
1.132324293886246	-4.1451636908205833e-14	9.98385386845573e-16	-9.348076648491867e-16
1.1401704044590313	5.669085692300599e-14	3.38475434786504e-16	-3.104758471926455e-16
1.1478847559103404	1.501561542403953e-14	8.60683338929099e-16	-7.734861071562308e-16
1.1554691094241794	3.5018105603013725e-14	-1.7509542205963335e-16	-7.708909265904366e-16
1.16292522668053	-3.4339827470949414e-15	1.7811500742208143e-16	-1.229439024728906e-15
1.1702548683413723	-1.3053257568640393e-14	0.0	-1.2256112662412697e-15
1.1774597926231527	-1.0192940207975227e-14	1.8434088638282132e-16	-1.2219354200161643e-15
1.184541753952719	3.316325718181827e-14	-1.8754934163311738e-16	-1.0661043961975428e-15
1.191502501703733	4.325596924777729e-14	5.7246885607478e-16	-9.112604430914582e-16
1.1983437790105982	-2.494051398095128e-16	1.941628542497367e-16	-9.088171913076061e-16
1.2050673216569507	-3.736763886668546e-14	5.927106241392254e-16	-1.057548123388368e-15
1.2116748570358074	5.5012344666618784e-14	-2.0104619660313408e-16	-7.535119425972483e-16
1.2181681031784874	-3.4026330475807853e-14	6.137760809027026e-16	-1.2027292139808496e-15
1.224548767849486	-3.8676227598516944e-14	1.0410446523263768e-15	-1.1999518913711682e-15
1.230818547704516	1.3228171813794883e-14	0.0	-1.047622194353265e-15
1.2369791275090058	3.5061810669631473e-16	6.469830183672943e-16	-1.3440562197317582e-15
1.2430321794143833	-7.055402003222682e-15	4.389975324160011e-16	-1.1922500616970747e-15
1.2489793622895564	-2.4955935151835578e-14	7.819447166180035e-16	-1.4873484202687476e-15
1.2548223211050629	-1.586413688229765e-14	6.822131859644277e-16	-1.3360486549827347e-15
1.2605626863674222	-2.6473793964560435e-14	5.786875247691412e-16	-1.1854065770507292e-15
1.2662020736013133	-2.0213203834696577e-14	7.068781009577403e-16	-1.3312108417169737e-15
1.2717420828772512	3.804892597553242e-14	1.1992945410834742e-16	-1.3289301858679163e-15
1.277184298382528	-1.9819027286861224e-14	1.2208755185181262e-16	-1.6215671986622256e-15
1.2825302880332474	-3.7098412462821137e-14	7.457283575108148e-16	-1.76616960553741e-15
1.2877816031253588	-2.7984954611375944e-14	7.591904494409661e-16	-1.6165087564933633e-15
1.2929397780226708	-8.252472340782709e-15	-1.288193770840131e-16	-1.4673846892192649e-15
1.2980063298798967	-6.288482571564375e-16	3.9345528196861713e-16	-1.6118282799960432e-15
1.3029827583988594	2.388173268913773e-14	6.676485118886669e-16	-1.6096205490546445e-15
1.3078705456160507	-1.4402800976935448e-15	4.0786208449671774e-16	-1.899768640569866e-15
1.3126711557198183	8.766680008573713e-15	0.0	-2.0433037906678445e-15
1.317386034895512	4.2830833185019216e-14	0.0	-2.0408012721773284e-15
1.3220166111970018	-2.923230166584299e-14	1.4351381259603434e-16	-2.038393298029047e-15
1.3265642944430363	4.901528144248545e-14	0.0	-1.7452081627332208e-15
1.331030476136983	-5.900848620793766e-15	-2.9760293968346094e-16	-1.8885716758577075e-15
1.33541652940855	-2.905171916759352e-14	-4.54567102686188e-16	-1.7414576618930645e-15
1.3397238089761516	-1.295047849955522e-14	-3.0859179757745236e-16	-1.5947136074139498e-15
1.3439536511286452	2.2804257723924212e-14	-6.284921075105398e-16	-1.737983991872309e-15
1.3481073737252176	-2.3560288189399576e-14	-1.6000473380473841e-16	-2.0257350878584566e-15
1.3521862762122594	-2.1477569080352926e-14	0.0	-2.0238939245139847e-15
1.3561916396561218	-2.5594880033983295e-14	-1.659359072298525e-16	-2.0221217477517278e-15
1.3601247267906986	-1.9453801105486123e-14	0.0	-2.3090467599846718e-15
1.3639867820788318	4.060878244083402e-14	-3.4419532078921713e-16	-2.018773889047412e-15
1.3677790317865854	-2.861338649651946e-14	-1.7526766709290077e-16	-2.0171932336700335e-15
1.3715026840694775	-1.9523792900803294e-14	-1.7849855506785213e-16	-2.1596481527190247e-15
1.3751589290698143	-5.559060574385047e-15	-9.089572328014007e-16	-2.0142067685243132e-15
1.3787489390243006	-1.6722254730710167e-14	-1.2960323974515494e-15	-2.0127965531283756e-15
1.3822738683811568	-4.3769690870808065e-14	-1.1314070229248487e-15	-2.1551130958100543e-15
1.3857348539259997	-2.136306498826255e-14	-9.602684501488312e-16	-2.297293468771539e-15
1.3891330149157974	-9.2084858399207e-15	-5.868187643660442e-16	-2.152364277998385e-15
1.3924694532202309	-1.2585489658192426e-14	-1.9922676541683681e-16	-2.2944704831873147e-15
1.39574525346984	-2.7544437565905335e-14	-4.0583295900621314e-16	-2.149816132831479e-15
1.3989614832103638	3.073072898362821e-14	-8.267067147042022e-16	-2.435094304989434e-15
1.4021191930627137	-3.033040020321364e-14	-4.2101733809806047e-16	-2.576944554938605e-15
1.4052194168880539	-1.839646526383363e-15	-6.432413450215011e-16	-2.5756055662913725e-15
1.4082631719574894	3.137356819486005e-14	-8.735734920118596e-16	-2.2882811021863343e-15
1.4112514591258933	-1.6477317438513786e-16	-5.561220634019024e-16	-2.430126115202453e-15
1.414185263009427	-3.140478099361411e-14	-4.531630948469958e-16	-2.5718791831368167e-15
1.4170655521663393	-9.093140227508184e-15	-5.769824367716338e-16	-2.4279097151903092e-15
1.4198932792806496	-3.224112074303014e-16	-1.0578805653307286e-15	-2.7123759311140097e-15
1.422669381348345	-2.4007574652979035e-15	-9.578312968926763e-16	-2.7112490125566416e-15
1.4253947798657463	-2.3836774129514612e-14	-4.878285124569274e-16	-2.567523578233965e-15
1.428070381019711	2.0512601840603584e-14	-1.3665047772938595e-15	-2.5665334737728634e-15
1.4306970758793736	-2.6949374749542185e-14	-1.2654143754651597e-15	-2.7081121833728842e-15
1.4332757405891299	-1.4003189787477255e-15	-9.022938635236472e-16	-2.4221804764952974e-15
1.4358072365625996	1.96233648470043e-14	-1.5756190010899665e-15	-2.278913167607068e-15
1.4382924106773125	-3.375969491646268e-15	-1.3374965224588134e-15	-2.2781560863318136e-15
1.4407320954698855	-3.749190540942511e-14	-1.7711743423006355e-15	-2.1350877631905157e-15
1.443127109331463	3.663233178551124e-14	-1.804218438190393e-15	-1.9921341220950516e-15
1.445478256703227	-1.0224094372046424e-14	-2.262017532232534e-15	-2.2760483764785773e-15
1.44778632827177	-1.6577740344492838e-14	-2.1602289903642954e-15	-2.133184669860517e-15
1.4500521011641645	-2.0769986953740927e-14	-2.3472713795063933e-15	-2.2747695986424427e-15
1.452276339142556	3.3307468076693575e-14	-2.3911138473415364e-15	-2.274165337318794e-15
1.4544597927981266	-2.1376172101996138e-14	-2.4357868888694963e-15	-2.2735833392372393e-15
1.4566031997442854	-2.5746186364876233e-14	-2.946550900620757e-15	-2.130958855014922e-15
1.4587072848089537	-2.0232458419805245e-14	-2.3697066157911244e-15	-2.272482860957281e-15
1.4607727602258218	-3.331254130074212e-14	-2.2530778422699006e-15	-2.129965144863767e-15
1.4628003258244626	-9.558982996890108e-15	-2.787043307109359e-15	-2.2714619231802376e-15
1.4647906692192003	8.505952676476211e-16	-2.17113342584849e-15	-2.270979458318524e-15
1.4667444659966336	-2.0567281281915157e-14	-3.742965941283483e-15	-2.2705147445108962e-15
1.4686623799017295	-2.1838269686492058e-14	-2.946413909108033e-15	-2.27006712517512e-15
1.4705450630224062	9.320840639882127e-15	-3.3546840529652054e-15	-2.1277837202486783e-15
1.4723931559725252	-7.327564505962858e-15	-2.1584100275476487e-15	-1.8437417905861118e-15
1.4742072880732369	2.432076250011889e-14	-3.298232960591224e-15	-1.7016154729863241e-15
1.4759880775326073	-1.4339360856926582e-14	-3.7333294980932305e-15	-1.7013264752248942e-15
1.4777361316234783	-2.0496053765714078e-14	-3.4229272584452004e-15	-1.842802106764596e-15
1.4794520468595092	5.801370566172472e-15	-3.6807717811171514e-15	-1.9842432761233662e-15
1.4811364091693544	3.513566154177142e-14	-3.749732224616938e-15	-1.8422317929611934e-15
1.4827897940689414	-3.785868550923794e-14	-3.61894279106739e-15	-1.8419622513569102e-15
1.484412766831809	4.107945757442997e-15	-4.7108660752488445e-15	-1.9833720412157634e-15
1.4860058826574813	-1.2382888483131619e-14	-3.755867345910687e-15	-1.9831026955833423e-15
1.487569686837844	2.8418427931896016e-14	-4.251416187210124e-15	-2.266106559976158e-15
1.4891047149215093	-2.421666851532802e-14	-3.4648985589073344e-15	-2.1242071178729833e-15
1.490611492876141	9.967082909362804e-15	-2.8680175296637903e-15	-2.1239491658749157e-15
1.492090537248729	3.436205156616111e-14	-3.4836860574481205e-15	-2.123700681983449e-15
1.4935423553238028	3.6980311281127375e-14	-4.121445877918716e-15	-2.2650254054524836e-15
1.4949674452795665	8.906148016361875e-15	-3.6155924031453916e-15	-2.1232307370830115e-15
1.4963662963419575	-3.4537250108784847e-14	-4.871617186060094e-15	-1.9814747093374753e-15
1.4977393889366162	4.4658140275120734e-14	-4.357768420744655e-15	-2.2643142896170127e-15
1.4990871948387703	-3.415040628605604e-14	-5.4260959115127215e-15	-2.2640944271088047e-15
1.5004101773210305	1.3186017929467857e-14	-4.145936413756231e-15	-2.2638826294958393e-15
1.501708791299102	-2.9689786700430196e-15	-4.6077174747479324e-15	-1.9807187751949317e-15
1.5029834834754134	-7.627617138723886e-15	-4.5638014269345365e-15	-2.404949682046605e-15
1.5042346924806693	-2.2145745618723722e-14	-4.91514639344065e-15	-2.2632927148496633e-15
1.5054628490133368	-1.0099907385993492e-14	-5.278080834940726e-15	-2.2631103188034504e-15
1.50666837597707	-1.4765208573511923e-14	-5.515041099201336e-15	-2.26293461043364e-15
1.5078516886160869	-3.1899129831978894e-14	-5.759046192893631e-15	-2.1213425100324965e-15
1.5090131946485086	2.5262785671406005e-14	-5.867175710400591e-15	-1.979776997593448e-15
1.5101532943976725	-2.9177169943300496e-14	-6.852076395755482e-15	-1.8382367244353313e-15
1.5112723809214355	4.003911088058966e-14	-6.386640072436752e-15	-1.979507139350504e-15
1.5123708401394815	3.829604674563872e-14	-6.65789339714343e-15	-1.837995326581958e-15
1.5134490509586465	-1.9340579086057804e-14	-6.1663026196567504e-15	-1.8378812219659494e-15
1.5145073853962827	2.611923501106083e-14	-7.695593071814097e-15	-1.8377712990473614e-15
1.515546208701674	-1.3571787073285203e-14	-8.000141388750538e-15	-1.8376654043360976e-15
1.516565879475524	-2.538775568491501e-14	-7.172365815636142e-15	-1.6962123599936952e-15
1.5175667497875347	-2.181309427434243e-14	-7.473169010824883e-15	-1.4134347027856936e-15
1.5185491652920944	1.9302959487601575e-14	-8.628701058637215e-15	-1.4133618754338232e-15
1.519513465342095	-7.84099470753101e-15	-7.411857574272203e-15	-1.413291716315764e-15
1.5204599831008991	6.4445565960913155e-15	-6.321859864035792e-15	-1.4132241275464331e-15
1.5213890456524777	-3.768514904005194e-14	-9.124239388604715e-15	-1.5544749163248975e-15
1.5223009741097366	-2.4736369712464508e-14	-8.01980236560376e-15	-1.695715544857085e-15
1.5231960837210603	-2.0158185133749263e-14	-9.284656441383232e-15	-1.695643029225121e-15
1.5240746839750838	0.0	-8.891578631757541e-15	-1.6955731697968834e-15
1.5249370787037244	1.9628335432969047e-14	-1.0407832204042452e-14	-1.5542137134080428e-15
1.5257835661834895	6.583789792848021e-15	-9.62162489369998e-15	-1.5541542807365841e-15
1.5266144392350836	2.227545540015666e-14	-9.002248070889862e-15	-1.412815477081874e-15
1.5274299853213384	8.475652138877837e-15	-9.375246729905958e-15	-1.69531839902071e-15
1.5282304866434857	-3.114321071985156e-14	-8.928531216785422e-15	-1.5539887268048614e-15
1.5290162202357978	2.281441365634191e-14	-9.51943210696419e-15	-1.5539375338521467e-15
1.5297874580586162	1.6707469781287674e-14	-9.267320943516632e-15	-1.553888215584203e-15
1.5305444670897914	-1.5135509679574494e-14	-1.0319795170157073e-14	-1.5538407032931214e-15
1.5312875094145562	-1.9943393779032042e-14	-1.1967810779359722e-14	-1.5537949307932608e-15
1.5320168423138558	2.2805377811754058e-14	-1.29904361491382e-14	-1.5537508343283594e-15
1.5327327183511543	1.0508374187947348e-14	-1.195760697221014e-14	-1.553708352482091e-15
1.5334353854577434	3.765300576055763e-15	-1.1591016129694734e-14	-1.4124249328108474e-15
1.5341250870165717	2.540142727831601e-14	-1.0483427095726087e-14	-1.412389089242018e-15
1.5348020619446203	-2.9013952943211535e-15	-1.1048805504192754e-14	-1.412354558003888e-15
1.5354665447738436	-2.2485124094598197e-14	-1.2757394227352912e-14	-1.2710891619159476e-15
1.5361187657306965	-6.7761329029430446e-15	-1.1340729252579866e-14	-1.5535181661652438e-15
1.5367589508142763	4.271915188231298e-14	-1.4409977561889075e-14	-1.6947100394875276e-15
1.5373873218730887	3.6420576746730446e-14	-1.3622821720520288e-14	-1.5534514829364465e-15
1.5380040966804729	4.861065700795867e-14	-1.1723000671066463e-14	-1.6946399572796237e-15
1.538609489008695	1.4114115861503553e-15	-1.3453505537482996e-14	-1.9770412997987675e-15
1.5392037087017387	-2.047387494118175e-14	-1.426591266740668e-14	-1.8357894882944057e-15
1.5397869617468096	-2.1980904722435424e-14	-1.3679202354886763e-14	-1.976968191894214e-15
1.540359450344576	-2.9840481844571434e-15	-1.5242953859133747e-14	-2.1181431777962263e-15
1.540921372978166	2.594514931982836e-14	-1.3458964918077264e-14	-1.976900338373382e-15
1.5414729244809373	-2.918269773156795e-14	-1.4013408529113481e-14	-1.8356633869388652e-15
1.542014296103049	-3.729963878466686e-15	-1.3662857378006605e-14	-1.976837361431742e-15
1.542545675576842	4.1436453406884445e-14	-1.5796603565018505e-14	-1.976807591102951e-15
1.5430672471810605	3.93099135991038e-14	-1.545628138410365e-14	-1.9767789104525833e-15
1.543579191803923	4.6889794710621253e-14	-1.558459658133702e-14	-2.1179477995501864e-15
1.5440816870050695	-9.839058823602986e-15	-1.571227594248669e-14	-2.1179192786221843e-15
1.5445749070764003	-2.113024736841848e-15	-1.887229784574777e-14	-1.9766990148242825e-15
1.545059023101823	-3.0603311589314405e-15	-1.6480461224507114e-14	-1.9766743082377875e-15
1.5455342030159314	-1.9997801228083854e-14	-1.5915892202118572e-14	-1.9766505059217636e-15
1.5460006116616292	-5.689401769681192e-15	-1.657158726942549e-14	-1.976627574769136e-15
1.5464584108467183	-9.064561786793164e-15	-1.6157077974633925e-14	-1.9766054828856934e-15
1.5469077593994711	3.1780466591319446e-14	-1.73857091775239e-14	-1.9765841995456002e-15
1.5473488132231998	-2.434403707126533e-15	-1.997387142870281e-14	-1.976563695148546e-15
1.5477817253498443	-7.272725074685921e-15	-1.8429753536273993e-14	-1.9765439411784707e-15
1.5482066459925916	2.5627281110972037e-14	-1.994988766429076e-14	-2.117705260889791e-15
1.5486237225975477	-2.2007402958142737e-14	-1.952802952108518e-14	-2.1176856167562555e-15
1.5490330998944737	-2.2469194073566695e-14	-2.294050259113549e-14	-2.4000222504174615e-15
1.5494349199466058	-2.531162125357237e-14	-1.9648993020593755e-14	-2.2588250228679734e-15
1.5498293221995725	-6.210696792305363e-15	-2.19150420614467e-14	-2.258806286490672e-15
1.5502164435294263	2.5469313598658368e-15	-2.3185959147087608e-14	-2.399962500533707e-15
1.550596418289807	-1.5581980393782377e-14	-2.3403321201274167e-14	-2.541117201397312e-15
1.5509693783582452	-2.815081300246323e-14	-2.3620660970316984e-14	-2.8234426149765305e-15
1.55133545318163	-1.3120138855473307e-14	-2.2929790071942597e-14	-2.964593561194594e-15
1.5516947698208474	-1.557367405956211e-14	-2.2667173088415553e-14	-2.8234030018257645e-15
1.5520474529946109	-3.7798182714648266e-14	-2.639258583259421e-14	-2.9645534895170355e-15
1.552393625122492	-1.4384349490690142e-14	-2.5448516598443272e-14	-2.8233662349122028e-15
1.55273340636717	-2.1933296217192195e-14	-2.7150155621262976e-14	-2.823348854289103e-15
1.553066914675912	-1.4094706141204756e-14	-2.6165644081263082e-14	-2.823332109697786e-15
1.5533942658212974	2.3515889572479554e-14	-2.5007552769107135e-14	-2.8233159778594983e-15
1.5537155734412007	-2.0626991906245218e-14	-2.819384704439171e-14	-2.823300436347749e-15
1.5540309490780446	2.7337416537077038e-14	-2.3585429975969084e-14	-2.964449736734941e-15
1.5543405022173382	-2.150750476138318e-14	-2.953292151252195e-14	-2.964434590606676e-15
1.5546443403255117	-3.40370286672433e-14	-2.6395752223086735e-14	-3.1055828558073768e-15
1.5549425688870595	-3.511067264862501e-14	-3.0654374389778485e-14	-2.823243753148809e-15
1.5552352914410061	-3.4290119007484863e-15	-2.5978492508413214e-14	-3.105553940036926e-15
1.5555226096167059	3.2792659290351394e-14	-2.5599367709246494e-14	-2.9643793494039785e-15
1.5558046231689866	-2.2118797873007262e-14	-3.1090777174535547e-14	-3.1055271017644727e-15
1.556081430012653	-2.5424855079026912e-14	-3.047462323083456e-14	-2.82319492237494e-15
1.5563531262563577	4.390317074159421e-15	-2.9518401287957796e-14	-2.823183810647914e-15
1.556619806235852	-1.127090678501193e-14	-3.412501773519838e-14	-2.8231731055231547e-15
1.55688156254663	1.1061032434469245e-14	-3.5401927744923107e-14	-2.9643209317267588e-15
1.5571384860759718	-2.805012488779785e-14	-2.86278426101558e-14	-2.964310498910595e-15
1.5573906660344043	-3.410038108120227e-14	-3.06493756990805e-14	-3.105457612033029e-15
1.557638189986581	-3.596259155576488e-14	-3.676598148308166e-14	-3.1054474676486988e-15
1.557881143881599	-4.623183488216842e-15	-3.3865744389582455e-14	-3.246593953302182e-15
1.5581196120827585	2.2372771782885524e-14	-3.711662256874447e-14	-3.246584109750682e-15
1.5583536773967788	1.0653637495326916e-14	-3.4619189332754596e-14	-3.246574626387622e-15
1.5585834211024756	2.106608292300401e-14	-3.4908649677777403e-14	-3.1054104687264776e-15
1.558808922978914	-1.627081859069032e-14	-3.445964729946222e-14	-2.9642474107699476e-15
1.5590302613330451	-1.7832949236514373e-15	-4.149110461652318e-14	-2.823085398274545e-15
1.5592475130268342	-2.6975764648682984e-14	-4.150648724588648e-14	-2.8230782942044614e-15
1.5594607535038922	-7.564629004397102e-15	-4.365136279464929e-14	-2.8230714500780957e-15
1.5596700568156168	1.3952343134732401e-14	-3.752365673184839e-14	-2.8230648563832925e-15
1.5598754956468546	-7.35071263016098e-15	-4.085905328328892e-14	-3.105364354351619e-15
1.5600771413410908	-3.471181965853195e-14	-4.348234758443982e-14	-2.964205003165998e-15
1.560275063925178	1.2693040500887869e-15	-3.8001673108127685e-14	-3.1053511367037937e-15
1.5604693321336074	1.3754829182143926e-14	-4.064165410413297e-14	-3.1053448883561606e-15
1.5606600134323383	1.071298682978979e-14	-4.7290200516084765e-14	-2.9641871018813878e-15
1.5608471740421843	-2.5903396505676835e-14	-4.529343430482258e-14	-3.1053330691822046e-15
1.5610308789617742	1.9085743115243336e-14	-4.207379685944154e-14	-3.2464787311085997e-15
1.561211191990088	-2.961997206753864e-14	-4.655258722549487e-14	-3.1053220991160022e-15
1.5613881757485797	-2.6409918080281425e-14	-4.707610634327674e-14	-2.9641661444750293e-15
1.561561891702892	-2.3067298853148115e-14	-4.556956224956287e-14	-2.964161375464818e-15
1.5617324001841728	-3.50214310186393e-14	-4.6426782588917125e-14	-3.1053071038549294e-15
1.5618997604099987	-1.952605410429475e-14	-4.2954973378636886e-14	-3.246452578795868e-15
1.5620640305049138	2.5128264588135175e-14	-4.667211444312237e-14	-3.1052979991673634e-15
1.56222526752059	-2.488967595884808e-14	-4.6003735005029975e-14	-3.1052936951255272e-15
1.5623835274556173	-1.0500229533985367e-14	-4.5556266955379737e-14	-3.105289548567432e-15
1.5625388652749286	9.85793981278918e-15	-4.694826624743362e-14	-3.246434897081977e-15
1.5626913349288676	-2.403244952932486e-14	-4.987550727746842e-14	-3.387580041887315e-15
1.5628409893719053	-1.9582915390249972e-14	-5.081373680238014e-14	-3.5287249968378654e-15
1.5629878805810127	-9.15802551063341e-15	-5.756894555597778e-14	-3.387572100043292e-15
1.5631320595736928	-5.985148482239963e-15	-5.4760989714893587e-14	-3.5287170267798465e-15
1.5632735764256844	-1.9386798035216343e-14	-5.6818856904950296e-14	-3.5287132591074117e-15
1.5634124802883356	-3.864459118940261e-14	-5.968267312172847e-14	-3.6698580144636326e-15
1.56354881940566	3.688690012186722e-14	-5.989102872480695e-14	-3.6698543775808005e-15
1.5636826411310778	-4.399986011963053e-14	-6.17939780221535e-14	-3.810998984298746e-15
1.563813991943849	9.71283319933737e-15	-6.137459999256647e-14	-3.810995478858054e-15
1.5639429174652026	-2.9336187113026756e-14	-6.430188716938822e-14	-3.9521399572966734e-15
1.5640694624741693	1.9444718968220905e-14	-5.976488501908425e-14	-3.669841112954639e-15
1.5641936709231237	-1.369805461175039e-14	-6.54056626612112e-14	-3.952133332523401e-15
1.5643155859530364	-3.050253721563631e-14	-5.692184312355788e-14	-3.669835186460722e-15
1.5644352499084508	-3.1127579665234805e-14	-5.851352864140622e-14	-3.669832384837642e-15
1.5645527043521772	-7.648522470533333e-15	-5.890667754655975e-14	-3.810976981328281e-15
1.564667990079721	2.5029388632946297e-14	-7.136896414217268e-14	-3.810974280958661e-15
1.5647811471334427	-4.215529597136782e-14	-6.187825054039472e-14	-3.810971679393092e-15
1.5648922148164581	2.3582891328135228e-14	-6.117159463851098e-14	-3.6698221666083436e-15
1.5650012317062802	1.2110017475754743e-14	-7.051762907860372e-14	-3.669819841369767e-15
1.565108235668212	-2.357496670353384e-14	-7.00966259140231e-14	-3.669817601209373e-15
1.5652132638684901	1.3024239456949995e-14	-8.348266441625624e-14	-3.669815443014184e-15
1.5653163527871885	-2.1873694868776027e-14	-6.509989919831022e-14	-3.5286666959472397e-15
1.5654175382308817	-3.5450407556787574e-14	-7.885023025391238e-14	-3.528664769839306e-15
1.5655168553450758	-3.44977162445463e-14	-7.552189790000845e-14	-3.66980943077382e-15
1.5656143386264108	-8.108155304650825e-15	-8.184475897837717e-14	-3.528661126467498e-15
1.5657100219346363	9.337098647170245e-15	-8.859593034294398e-14	-3.5286594041407527e-15
1.5658039385043676	-4.1677888168669557e-14	-7.389142478687928e-14	-3.387511435038721e-15
1.5658961209566247	-1.3849559367114078e-14	-8.29448374528022e-14	-3.3875099003860387e-15
1.565986601310158	-1.9881728022609616e-14	-8.714596698964463e-14	-3.3875084218845157e-15
1.5660754109925648	-1.6654700804816103e-14	-9.053999222189926e-14	-2.9640686227946706e-15
1.5661625808512025	-2.85416286402532e-14	-9.975138359561542e-14	-3.1052134897593402e-15
1.5662481411638989	-4.1039751257295255e-16	-9.470699441945926e-14	-3.246358290484958e-15
1.5663321216494643	1.7320455437949462e-14	-8.956122025487185e-14	-3.528648988969441e-15
1.5664145514780126	5.030758616999419e-15	-1.0183258867226596e-13	-3.528647710739423e-15
1.5664954592810878	-2.6704114043934084e-14	-8.577206695879071e-14	-3.528646479278246e-15
1.5665748731616078	-2.8245055011381638e-14	-8.424599690810438e-14	-3.669791104589668e-15
1.5666528207036214	-1.7650442590628807e-14	-1.1221980082214624e-13	-3.669789915875316e-15
1.5667293289818882	2.6866210676066223e-16	-9.491362836540086e-14	-3.6697887706544945e-15
1.566804424571279	-2.223210328310419e-14	-1.1288482384144732e-13	-3.669787667335819e-15
1.5668781335560042	-1.7759226679949022e-14	-1.1106203359563347e-13	-3.810932243016367e-15
1.5669504815386728	-2.902236032077473e-14	-9.6638120172644e-14	-3.810931179571771e-15
1.5670214936491813	-1.6459081838639346e-14	-1.1132996522216224e-13	-3.952075716334874e-15
1.5670911945534423	6.617065618046806e-16	-1.2296326173943757e-13	-3.810929167988979e-15
1.5671596084619488	-1.5438198749183326e-14	-1.0022114807250386e-13	-4.093219196096671e-15
1.5672267591381828	-3.9600108822413775e-14	-1.0783065161451232e-13	-4.093218212094352e-15
1.5672926699068663	-4.722318435276832e-15	-1.046577867912942e-13	-3.952071841195494e-15
1.5673573636620635	-3.0866785243867996e-14	-1.0759009404185872e-13	-3.810925567969725e-15
1.5674208628751296	2.6212340844005284e-14	-1.303916631888708e-13	-4.234360831951162e-15
1.5674831896025156	-2.6396104542775235e-14	-1.303443700303208e-13	-4.65779595051987e-15
1.567544365493428	-2.1651999337290084e-14	-1.4247593234592693e-13	-4.657795021187794e-15
1.5676044117973473	-1.2927749382166537e-15	-1.1539829833103298e-13	-4.657794125858675e-15
1.5676633493714078	-3.261282895419022e-14	-1.4594792779561838e-13	-4.657793263288384e-15
1.5677211986876411	-3.457553229269262e-14	-1.289395254830669e-13	-4.657792432278317e-15
1.567777979840086	-2.0121876806967488e-14	-1.386835203917214e-13	-4.7989368326335344e-15
1.567833712551767	1.865853331588919e-14	-1.2432988028126103e-13	-4.9400812155355705e-15
1.567888416181544	-4.332743017121437e-14	-1.3217610573393451e-13	-4.798935272340516e-15
1.5679421097308364	2.249159122047999e-14	-1.2653640547577657e-13	-4.9400796681195414e-15
1.567994811850221	-4.4095327711159884e-14	-1.5020581630343094e-13	-4.940078936611043e-15
1.568046540845911	-5.344703374029153e-14	-1.3937512942246987e-13	-5.081223324206444e-15
1.5680973146861128	-2.6459151815941093e-14	-1.6491299949914887e-13	-5.081222625849517e-15
1.568147151007267	1.0051328076806151e-15	-1.5446571319477368e-13	-4.940076898793214e-15
1.5681960671201738	-2.4180821111481992e-14	-1.6926464135407995e-13	-4.94007626861032e-15
1.5682440800160047	-2.7486541971199814e-14	-1.741798223667165e-13	-4.798930642585321e-15
1.5682912063722045	-5.3573863496285735e-15	-1.8010180252698665e-13	-4.940075076573282e-15
1.5683374625582835	-1.6275947165945006e-14	-1.695653050046063e-13	-4.940074513062723e-15
1.5683828646415023	-5.302889390758829e-14	-1.877425321060175e-13	-4.7989289995938875e-15
1.5684274283924533	-1.1120094385285346e-15	-1.514109497424007e-13	-5.222363358406478e-15
1.5684711692905373	-9.117970241475453e-15	-1.6708454235652278e-13	-5.0812178844848854e-15
1.5685141025293403	-4.583308318201727e-14	-1.5970192518753033e-13	-4.940072457793782e-15
1.5685562430219102	-2.9164482506765066e-14	-1.587618417633223e-13	-5.222361818106194e-15
1.5685976054059372	-3.8250049308185166e-14	-1.721716993476602e-13	-5.222361341777568e-15
1.5686382040488367	-3.0467811813925425e-14	-1.924270819220637e-13	-5.222360882877089e-15
1.5686780530527407	-2.965568147392107e-14	-1.8196917381040067e-13	-5.0812155639895956e-15
1.5687171662593953	-4.5090085909914657e-14	-1.8539237631669388e-13	-5.363504880098978e-15
1.568755557254968	-3.0583126573177997e-14	-1.689907524870215e-13	-5.222359604483621e-15
1.5687932393747674	-2.6040032989742712e-14	-2.0828548933547923e-13	-5.081214365657605e-15
1.5688302257078741	-3.4386137294712843e-14	-2.1992791555694265e-13	-5.081213995080609e-15
1.5688665291016881	-5.791582098681946e-14	-2.0975707630729303e-13	-5.363503284621485e-15
1.5689021621663897	-4.2453577638125683e-14	-2.1195375163567266e-13	-5.504647735282646e-15
1.5689371372793204	-4.651462420018586e-14	-2.1787172243796973e-13	-5.645792180818288e-15
1.568971466589282	-2.9975574380124874e-14	-1.986687370847356e-13	-5.6457918261002245e-15
1.5690051620207561	-2.3608325898641725e-14	-2.1674254973633e-13	-5.645791484360751e-15
1.5690382352780459	-2.709541473354115e-14	-2.0417203741617907e-13	-5.504646376246875e-15
1.5690706978493407	-4.4016996405930836e-14	-2.1057308166848777e-13	-5.504646066987091e-15
1.5691025610107086	-4.2017873661124494e-14	-2.4811651351280543e-13	-5.504645769042645e-15
1.5691338358300102	-2.7703532811693594e-14	-2.112623872762831e-13	-5.3635007260508214e-15
1.5691645331707447	-2.130859599967137e-14	-2.1828245855439395e-13	-5.5046452054588726e-15
1.5691946636958232	-6.09561079175411e-14	-2.2721583342122575e-13	-5.5046449390364144e-15
1.5692242378712713	-5.881720062706932e-14	-2.262210948297839e-13	-5.50464468236194e-15
1.5692532659698657	-1.765735948104018e-14	-2.607178970395164e-13	-5.363499705974202e-15
1.5692817580747012	-4.8200066393782873e-14	-2.707271444483819e-13	-5.50464419684334e-15
1.5693097240826934	-4.980886350392491e-14	-2.3458635966049397e-13	-5.363499250213672e-15
1.569337173708017	-4.66833860020949e-14	-2.3180860362083217e-13	-5.3634990347623965e-15
1.5693641164854795	-1.782049969384464e-14	-2.4310987827127217e-13	-5.363498827194148e-15
1.5693905617738322	-3.830172882299379e-14	-2.887346542392476e-13	-5.5046433279368255e-15
1.5694165187590219	-5.4331552199762255e-14	-3.1637889466614093e-13	-5.363498434563571e-15
1.569441996457382	-4.746147962877634e-14	-2.627983353120499e-13	-5.363498248955661e-15
1.5694670037187628	-9.103957092027862e-16	-2.5444846749119677e-13	-5.3634980701388545e-15
1.569491549229607	2.724247415500239e-15	-3.313977588688041e-13	-5.5046425793874296e-15
1.5695156415159661	-5.5592306428922526e-14	-3.16287466168231e-13	-5.645787086203935e-15
1.5695392889464614	-5.036962800038882e-14	-2.820401591036186e-13	-5.504642244942666e-15
1.5695624997351925	-5.204503683170906e-14	-3.183407694280489e-13	-5.504642086840884e-15
1.5695852819445884	-5.6970696054041e-14	-2.9582945443965747e-13	-5.504641934523798e-15
1.5696076434882096	-4.752459146477853e-14	-2.821146406766343e-13	-5.363497126554633e-15
1.5696295921334962	-9.50349093383793e-15	-3.062361400819892e-13	-5.363496988804721e-15
1.5696511355044656	-6.602377764459816e-14	-3.320092366899719e-13	-5.504641510202623e-15
1.5696722810843615	-4.99507638962952e-14	-3.452559217513602e-13	-5.645786029727e-15
1.5696930362182524	0.0	-3.055765411564579e-13	-5.5046412525661164e-15
1.5697134081155835	1.1069757850701763e-15	-3.47914034065342e-13	-5.363496486395018e-15
1.5697334038526805	-3.423142552289821e-14	-3.3965199199313034e-13	-5.36349637206754e-15
1.5697530303752076	-6.454888299448072e-14	-4.0810404860907314e-13	-5.504640900394786e-15
1.5697722945005805	-5.757750830807174e-14	-3.316543532613547e-13	-5.504640791487898e-15
1.5697912029203345	-5.897079019057517e-14	-4.407723809462412e-13	-5.3634960535768756e-15
1.5698097622024472	-1.683879845556977e-14	-3.841325124175154e-13	-5.6457852158795064e-15
1.5698279787936227	-7.373528823566105e-14	-4.2557598708978904e-13	-5.363495860197831e-15
1.5698458590215283	-2.1109177593517713e-14	-4.3634175073034513e-13	-5.5046403942761824e-15
1.5698634090969938	-7.858716532769471e-14	-4.654162613776742e-13	-5.504640303887375e-15
1.5698806351161685	-7.579789338153861e-14	-3.7918657679062087e-13	-5.645784837749489e-15
1.569897543062639	-8.663274061504774e-14	-4.758723168881453e-13	-5.504640132910306e-15
1.5699141388095066	-6.875107492058098e-14	-4.63227998392964e-13	-5.6457846688045775e-15
1.5699304281214288	-6.342558499181341e-14	-4.976120873793735e-13	-5.5046399742159096e-15
1.5699464166566206	-5.640977725260832e-14	-4.4215988224468225e-13	-5.645784511996352e-15
1.5699621099688204	-6.633137557611027e-14	-4.193647167058682e-13	-5.504639826921822e-15
1.5699775135092189	-7.535172168156215e-14	-5.068370059373393e-13	-5.504639757291613e-15
1.5699926326283526	-3.5563016313290014e-14	-4.4714416874796904e-13	-5.5046396902090634e-15
1.5700074725779627	-7.435604349720671e-14	-5.087594604474158e-13	-5.5046396255809585e-15
1.570022038512818	-7.947820722382928e-14	-4.673352610058889e-13	-5.504639563317493e-15
1.5700363354925082	-7.104394702865954e-14	-5.308059765323699e-13	-5.5046395033321496e-15
1.5700503684831977	-6.792304047629626e-14	-5.165465820718864e-13	-5.645784046709308e-15
1.5700641423593538	-9.259547970502337e-14	-5.809455339006963e-13	-5.363494790125325e-15
1.5700776619054377	-6.256502837739897e-14	-4.762273232892443e-13	-5.504639336226457e-15
1.570090931817568	-7.205340265781414e-14	-5.303970950171432e-13	-5.5046392845500136e-15
1.5701039567051511	-8.881126162776387e-14	-5.633059798854132e-13	-5.5046392347643306e-15
1.570116741092482	-6.838146269643459e-14	-6.098607183285869e-13	-5.363494592266887e-15
1.5701292894203163	-7.487810432405582e-14	-5.749714468929153e-13	-5.2223499538940755e-15
1.570141606047413	-4.772768035351828e-14	-5.490970119418215e-13	-5.22234991165862e-15
1.570153695252048	-9.27498037567308e-14	-5.61789810001825e-13	-5.363494462075748e-15
1.5701655612335006	-1.0079747040101666e-13	-5.924947192533026e-13	-5.363494421814912e-15
1.5701772081135112	-9.809207260825704e-14	-5.530214453662433e-13	-5.3634943830271566e-15
1.570188639937715	-1.0711841523587431e-13	-6.373744190729717e-13	-5.363494345658583e-15
1.5701998606770446	-7.405175824621912e-14	-6.465871894094519e-13	-5.363494309657266e-15
1.5702108742291117	-6.46724482161187e-14	-6.244396404892357e-13	-5.3634942749731794e-15
1.5702216844195596	-5.880727180874687e-14	-7.172715808553418e-13	-5.363494241558129e-15
1.5702322950033925	-1.0471532785458795e-13	-7.526719523014277e-13	-5.3634942093656824e-15
1.5702427096662797	-7.927250761463034e-14	-7.725668876462709e-13	-5.222349594710288e-15
1.570252932025836	-1.1762484989696207e-13	-7.840516315110587e-13	-5.3634941484713035e-15
1.5702629656328786	-9.186334989903083e-14	-7.557032414747193e-13	-5.222349537587789e-15
1.5702728139726594	-4.784673813549718e-14	-6.528295443029784e-13	-5.363494091951462e-15
1.5702824804660767	-7.00975784826289e-14	-8.146294966004006e-13	-5.2223494845688625e-15
1.570291968470863	-9.24492926042735e-14	-7.23472723416326e-13	-5.363494039491899e-15
1.5703012812827515	-9.986177705121321e-14	-7.065452350569538e-13	-5.363494014692734e-15
1.570310422136621	-1.1044228904688692e-13	-8.299361555906927e-13	-5.222349412095644e-15
1.5703193942076192	-7.865405101338262e-14	-8.103780406787975e-13	-5.222349389683732e-15
1.5703282006122656	-1.0736045888447065e-13	-8.794454291830975e-13	-5.5046385231238266e-15
1.5703368444095345	-1.0433926570581106e-13	-8.501685198954559e-13	-5.363493924243734e-15
1.5703453286019173	-1.203683178416676e-13	-8.644782650869968e-13	-5.3634939036613165e-15
1.5703536561364655	-9.180760280944695e-14	-8.072938058109826e-13	-5.504638459722292e-15
1.570361829905814	-5.981947434617447e-14	-8.083410285765741e-13	-5.363493864728161e-15
1.570369852749186	-7.623463867298085e-14	-8.848927942819948e-13	-5.363493846323324e-15
1.5703777274533806	-1.2520576958268205e-13	-9.89104347935997e-13	-5.222349254155261e-15
1.570385456753738	-1.0473016722060043e-13	-9.81838192263684e-13	-5.36349381150922e-15
1.5703930433350923	-7.514662621175977e-14	-8.299959310046727e-13	-5.363493795051579e-15
1.570400489832703	-1.2555645414343157e-13	-1.0803367622523022e-12	-5.363493779196096e-15
1.57040779883317	-1.4593577467481555e-13	-1.0720553654839346e-12	-5.363493763920741e-15
1.5704149728753325	-9.429217095342404e-14	-1.0648901800845706e-12	-5.222349176856805e-15
1.5704220144511514	-1.3017045384354495e-13	-1.0528344369137943e-12	-5.363493735026283e-15
1.570428926006574	-1.4479366022468496e-13	-1.0245416103360526e-12	-5.2223491497521094e-15
1.5704357099423842	-1.4293538546751195e-13	-1.0235247591410308e-12	-5.222349136938929e-15
1.5704423686150362	-1.44361695316332e-13	-9.930488861242426e-13	-5.222349124594563e-15
1.5704489043374725	-1.3885818772705291e-13	-1.0373611799797834e-12	-5.3634936833154215e-15
1.570455319379929	-1.4892313442052793e-13	-1.2218547872834134e-12	-5.504638241852086e-15
1.5704616159707219	-1.4898693971608944e-13	-1.1563651237948955e-12	-5.504638230217062e-15
1.5704677962970215	-1.2936816615353674e-13	-1.0833565225614133e-12	-5.504638219007745e-15
1.5704738625056143	-1.2642251298704057e-13	-1.2338902455641986e-12	-5.504638208208559e-15
1.5704798167036456	-1.6306690475336778e-13	-1.316860383693383e-12	-5.363493628630024e-15
1.570485660959354	-1.621507499374126e-13	-1.298748935195938e-12	-5.363493618863641e-15
1.5704913973027883	-1.6180688903799577e-13	-1.4312766695275452e-12	-5.64578274679431e-15
1.5704970277265133	-1.0512207587761e-13	-1.101060629556589e-12	-5.504638168821121e-15
1.5705025541863018	-1.4395462386669597e-13	-1.266518825682965e-12	-5.504638159858183e-15
1.5705079786018137	-1.788580812072113e-13	-1.348039061990401e-12	-5.504638151223186e-15
1.5705133028572629	-1.4053107525142688e-13	-1.2225465385257442e-12	-5.504638142904129e-15
1.5705185288020724	-1.7454530922561137e-13	-1.4341473669245358e-12	-5.5046381348894536e-15
1.5705236582515159	-1.6482536696427894e-13	-1.3887221562796995e-12	-5.363493559804739e-15
1.5705286929873485	-1.5178548221830156e-13	-1.5145348016660901e-12	-5.504638119729104e-15
1.5705336347584264	-1.7401232426270953e-13	-1.4514485098795177e-12	-5.504638112562366e-15
1.5705384852813131	-1.898253479882089e-13	-1.5514392733124341e-12	-5.504638105657847e-15
1.5705432462408766	-1.6976445681974407e-13	-1.513799610246238e-12	-5.504638099005953e-15
1.5705479192908742	-1.8144743538338197e-13	-1.6360643873558217e-12	-5.363493526120584e-15
1.5705525060545273	-1.8218080751959236e-13	-1.5581257585183075e-12	-5.504638086423406e-15
1.5705570081250855	-2.2716385092057817e-13	-1.7622327613045302e-12	-5.50463808047527e-15
1.5705614270663786	-1.8713461314387415e-13	-1.5688120412293085e-12	-5.645782640763864e-15
1.5705657644133615	-2.0511283733760393e-13	-1.8629904882270903e-12	-5.5046380692239334e-15
1.5705700216726461	-1.85450716043233e-13	-1.9183214912094203e-12	-5.6457826296462546e-15
1.570574200323026	-1.847053757873252e-13	-1.5002241258811226e-12	-5.504638058780871e-15
1.570578301815989	-1.7885299490732766e-13	-1.876245118322614e-12	-5.645782619327314e-15
1.570582327576221	-2.096328101621137e-13	-1.962506929258549e-12	-5.64578261444925e-15
1.5705862790021028	-1.9557430695337192e-13	-1.6183714209200248e-12	-5.645782609749666e-15
1.5705901574661933	-2.1912092688123203e-13	-1.805678988104327e-12	-5.645782605222033e-15
1.5705939643157085	-1.9043722539954336e-13	-1.6924552138657187e-12	-5.645782600860058e-15
1.5705977008729881	-1.5952096765361116e-13	-1.8638289438571548e-12	-5.786927161574124e-15
1.5706013684359552	-2.0427241512212968e-13	-1.8903936115080707e-12	-5.78692715742429e-15
1.5706049682785672	-2.2401323384967447e-13	-1.982951638142831e-12	-5.6457825887085774e-15
1.5706085016512585	-2.4762521294610686e-13	-2.1898652623635834e-12	-5.9280717141983436e-15
1.5706119697813743	-1.851223877829643e-13	-1.8360339006459396e-12	-5.786927145863785e-15
1.5706153738735977	-2.4967428413222914e-13	-2.284094709778313e-12	-5.786927142288767e-15
1.5706187151103672	-2.670247407262645e-13	-2.2813963801201138e-12	-5.928071703206615e-15
1.5706219946522884	-2.3104316827846475e-13	-2.0293202167286586e-12	-5.9280716998074885e-15
1.5706252136385366	-2.6062861656793287e-13	-2.290381992517586e-12	-5.9280716965327305e-15
1.5706283731872523	-2.9382257035620726e-13	-2.48636179603712e-12	-5.786927129249748e-15
1.5706314743959304	-2.541061216089224e-13	-2.354963717351333e-12	-5.786927126282611e-15
1.5706345183418005	-2.2232278751240263e-13	-2.191931983517692e-12	-5.7869271234240374e-15
1.5706375060822018	-2.3969810753337506e-13	-2.1836180214413062e-12	-5.7869271206700546e-15
1.5706404386549497	-2.3799363545605524e-13	-2.137462004102566e-12	-5.928071681870904e-15
1.570643317078697	-2.4701263072731256e-13	-2.416891105636986e-12	-5.928071679252418e-15
1.5706461423532876	-2.638865214507812e-13	-2.507976107904593e-12	-5.786927112998076e-15
1.5706489154601033	-2.609197131986691e-13	-2.260492612098841e-12	-5.786927110625562e-15
1.5706516373624047	-3.362096616488749e-13	-3.0125643590957527e-12	-5.9280716719579005e-15
1.5706543090056666	-2.747182651112261e-13	-2.396770408714174e-12	-6.06921623326645e-15
1.570656931317906	-3.0758638085043197e-13	-2.683023630479302e-12	-5.7869271040162716e-15
1.570659505210004	-2.719141230605809e-13	-2.8222925181398983e-12	-5.7869271019723874e-15
1.5706620315760227	-2.7762548196771945e-13	-2.6011599408241398e-12	-5.928071663418e-15
1.5706645112935156	-3.161778524993866e-13	-2.8780256608198624e-12	-5.7869270981062314e-15
1.5706669452238327	-3.0158395116449397e-13	-3.0654171843478724e-12	-5.645782532954718e-15
1.5706693342124192	-3.645798603612483e-13	-3.381551651649098e-12	-5.363493404675045e-15
1.5706716790891093	-2.5141297532235375e-13	-2.7245383414065287e-12	-5.6457825295819135e-15
1.5706739806684151	-3.372622886569371e-13	-3.381758415942879e-12	-5.786927091187177e-15
1.5706762397498084	-3.266799171933605e-13	-3.1428728560768706e-12	-5.928071652773975e-15
1.5706784571179997	-3.311840987818209e-13	-3.2888180827408452e-12	-5.928071651220099e-15
1.5706806335432093	-2.624616738017286e-13	-2.9463018393732566e-12	-6.06921621281172e-15
1.570682769781436	-3.5206375954260214e-13	-3.364178186270281e-12	-6.069216211335131e-15
1.5706848665747197	-3.7536413970719555e-13	-3.544361643854535e-12	-5.928071646891346e-15
1.5706869246513981	-3.1713008946750496e-13	-3.3313610714010344e-12	-6.069216208542055e-15
1.570688944726361	-3.841025610896443e-13	-3.606810549040086e-12	-6.069216207221687e-15
1.5706909275012972	-2.936172289247013e-13	-3.168890437010091e-12	-6.069216205949629e-15
1.57069287366494	-3.873760084591992e-13	-3.694579936731954e-12	-6.069216204724113e-15
1.570694783893305	-4.4508060210270887e-13	-4.1775741282923476e-12	-5.9280716406703336e-15
1.570696658849925	-3.736484430270221e-13	-3.496214109324047e-12	-5.92807163955931e-15
1.5706984991860817	-4.566627446766488e-13	-4.2693720796573e-12	-5.928071638488936e-15
1.5707003055410305	-4.4508987713911734e-13	-4.280673512363022e-12	-6.0692162002543386e-15
1.5707020785422232	-4.0380944677857763e-13	-4.4533036398007375e-12	-5.928071636464246e-15
1.5707038188055262	-4.719552443150788e-13	-4.396607282006387e-12	-6.069216198257286e-15
1.570705526935434	-4.642484650590843e-13	-4.647708896265397e-12	-6.0692161973132206e-15

==> tikz-ext/largeqham-contours0_contourtmp0.dat <==
0.0e0 -3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 -3.141592653589793e0 8.747912161397646e-1 8.747912161397646e-1
1.4492753623188406e0 -3.141592653589793e0 9.720581146892009e-1 9.720581146892009e-1
2.1739130434782608e0 -3.141592653589793e0 9.935114989828e-1 9.935114989828e-1
2.898550724637681e0 -3.141592653589793e0 9.984806743263386e-1 9.984806743263386e-1
3.6231884057971016e0 -3.141592653589793e0 9.996435603996585e-1 9.996435603996585e-1
4.3478260869565215e0 -3.141592653589793e0 9.999163406635868e-1 9.999163406635868e-1
5.0724637681159415e0 -3.141592653589793e0 9.99980362408559e-1 9.99980362408559e-1
5.797101449275361e0 -3.141592653589793e0 9.999953902999782e-1 9.999953902999782e-1
6.521739130434781e0 -3.141592653589793e0 9.999989179194128e-1 9.999989179194128e-1
7.246376811594201e0 -3.141592653589793e0 9.99999745992153e-1 9.99999745992153e-1
7.971014492753621e0 -3.141592653589793e0 9.999999403741204e-1 9.999999403741204e-1
8.695652173913041e0 -3.141592653589793e0 9.999999860034018e-1 9.999999860034018e-1
9.420289855072461e0 -3.141592653589793e0 9.99999996714434e-1 9.99999996714434e-1
1.0144927536231881e1 -3.141592653589793e0 9.999999992287452e-1 9.999999992287452e-1
1.0869565217391301e1 -3.141592653589793e0 9.999999998189554e-1 9.999999998189554e-1
1.1594202898550721e1 -3.141592653589793e0 9.999999999575016e-1 9.999999999575016e-1
1.2318840579710141e1 -3.141592653589793e0 9.999999999900239e-1 9.999999999900239e-1
1.3043478260869561e1 -3.141592653589793e0 9.999999999976582e-1 9.999999999976582e-1
1.3768115942028981e1 -3.141592653589793e0 9.999999999994502e-1 9.999999999994502e-1
1.44927536231884e1 -3.141592653589793e0 9.999999999998709e-1 9.999999999998709e-1
1.521739130434782e1 -3.141592653589793e0 9.999999999999697e-1 9.999999999999697e-1
1.594202898550724e1 -3.141592653589793e0 9.999999999999929e-1 9.999999999999929e-1
1.666666666666666e1 -3.141592653589793e0 9.999999999999983e-1 9.999999999999983e-1
1.7391304347826082e1 -3.141592653589793e0 9.999999999999996e-1 9.999999999999996e-1
1.8115942028985504e1 -3.141592653589793e0 9.999999999999999e-1 9.999999999999999e-1
1.8840579710144926e1 -3.141592653589793e0 1.0e0 1.0e0
1.9565217391304348e1 -3.141592653589793e0 1.0e0 1.0e0
2.028985507246377e1 -3.141592653589793e0 1.0e0 1.0e0
2.101449275362319e1 -3.141592653589793e0 1.0e0 1.0e0
2.1739130434782613e1 -3.141592653589793e0 1.0e0 1.0e0
2.2463768115942035e1 -3.141592653589793e0 1.0e0 1.0e0
2.3188405797101456e1 -3.141592653589793e0 1.0e0 1.0e0
2.3913043478260878e1 -3.141592653589793e0 1.0e0 1.0e0
2.46376811594203e1 -3.141592653589793e0 1.0e0 1.0e0
2.536231884057972e1 -3.141592653589793e0 1.0e0 1.0e0
2.6086956521739143e1 -3.141592653589793e0 1.0e0 1.0e0
2.6811594202898565e1 -3.141592653589793e0 1.0e0 1.0e0
2.7536231884057987e1 -3.141592653589793e0 1.0e0 1.0e0
2.826086956521741e1 -3.141592653589793e0 1.0e0 1.0e0
2.898550724637683e1 -3.141592653589793e0 1.0e0 1.0e0
2.9710144927536252e1 -3.141592653589793e0 1.0e0 1.0e0
3.0434782608695674e1 -3.141592653589793e0 1.0e0 1.0e0
3.1159420289855095e1 -3.141592653589793e0 1.0e0 1.0e0
3.1884057971014517e1 -3.141592653589793e0 1.0e0 1.0e0
3.2608695652173935e1 -3.141592653589793e0 1.0e0 1.0e0
3.333333333333336e1 -3.141592653589793e0 1.0e0 1.0e0
3.405797101449278e1 -3.141592653589793e0 1.0e0 1.0e0
3.47826086956522e1 -3.141592653589793e0 1.0e0 1.0e0
3.550724637681162e1 -3.141592653589793e0 1.0e0 1.0e0
3.6231884057971044e1 -3.141592653589793e0 1.0e0 1.0e0
3.6956521739130466e1 -3.141592653589793e0 1.0e0 1.0e0
3.768115942028989e1 -3.141592653589793e0 1.0e0 1.0e0
3.840579710144931e1 -3.141592653589793e0 1.0e0 1.0e0
3.913043478260873e1 -3.141592653589793e0 1.0e0 1.0e0
3.985507246376815e1 -3.141592653589793e0 1.0e0 1.0e0
4.0579710144927574e1 -3.141592653589793e0 1.0e0 1.0e0
4.1304347826086996e1 -3.141592653589793e0 1.0e0 1.0e0
4.202898550724642e1 -3.141592653589793e0 1.0e0 1.0e0
4.275362318840584e1 -3.141592653589793e0 1.0e0 1.0e0
4.347826086956526e1 -3.141592653589793e0 1.0e0 1.0e0
4.420289855072468e1 -3.141592653589793e0 1.0e0 1.0e0
4.4927536231884105e1 -3.141592653589793e0 1.0e0 1.0e0
4.565217391304353e1 -3.141592653589793e0 1.0e0 1.0e0
4.637681159420295e1 -3.141592653589793e0 1.0e0 1.0e0
4.710144927536237e1 -3.141592653589793e0 1.0e0 1.0e0
4.782608695652179e1 -3.141592653589793e0 1.0e0 1.0e0
4.855072463768121e1 -3.141592653589793e0 1.0e0 1.0e0
4.9275362318840635e1 -3.141592653589793e0 1.0e0 1.0e0
5.0e1 -3.141592653589793e0 1.0e0 1.0e0

0.0e0 -3.050531996964002e0 0.0e0 0.0e0
7.246376811594203e-1 -3.050531996964002e0 8.711668183792644e-1 8.711668183792644e-1
1.4492753623188406e0 -3.050531996964002e0 9.680307248515407e-1 9.680307248515407e-1
2.1739130434782608e0 -3.050531996964002e0 9.893952243957799e-1 9.893952243957799e-1
2.898550724637681e0 -3.050531996964002e0 9.943438116633817e-1 9.943438116633817e-1
3.6231884057971016e0 -3.050531996964002e0 9.95501879716582e-1 9.95501879716582e-1
4.3478260869565215e0 -3.050531996964002e0 9.957735298089225e-1 9.957735298089225e-1
5.0724637681159415e0 -3.050531996964002e0 9.95837286301724e-1 9.95837286301724e-1
5.797101449275361e0 -3.050531996964002e0 9.958522519302225e-1 9.958522519302225e-1
6.521739130434781e0 -3.050531996964002e0 9.958557649341743e-1 9.958557649341743e-1
7.246376811594201e0 -3.050531996964002e0 9.958565895760788e-1 9.958565895760788e-1
7.971014492753621e0 -3.050531996964002e0 9.958567831526911e-1 9.958567831526911e-1
8.695652173913041e0 -3.050531996964002e0 9.958568285929231e-1 9.958568285929231e-1
9.420289855072461e0 -3.050531996964002e0 9.958568392595779e-1 9.958568392595779e-1
1.0144927536231881e1 -3.050531996964002e0 9.958568417634719e-1 9.958568417634719e-1
1.0869565217391301e1 -3.050531996964002e0 9.958568423512367e-1 9.958568423512367e-1
1.1594202898550721e1 -3.050531996964002e0 9.958568424892089e-1 9.958568424892089e-1
1.2318840579710141e1 -3.050531996964002e0 9.958568425215965e-1 9.958568425215965e-1
1.3043478260869561e1 -3.050531996964002e0 9.958568425291991e-1 9.958568425291991e-1
1.3768115942028981e1 -3.050531996964002e0 9.958568425309838e-1 9.958568425309838e-1
1.44927536231884e1 -3.050531996964002e0 9.958568425314027e-1 9.958568425314027e-1
1.521739130434782e1 -3.050531996964002e0 9.958568425315011e-1 9.958568425315011e-1
1.594202898550724e1 -3.050531996964002e0 9.958568425315242e-1 9.958568425315242e-1
1.666666666666666e1 -3.050531996964002e0 9.958568425315296e-1 9.958568425315296e-1
1.7391304347826082e1 -3.050531996964002e0 9.958568425315308e-1 9.958568425315308e-1
1.8115942028985504e1 -3.050531996964002e0 9.958568425315312e-1 9.958568425315312e-1
1.8840579710144926e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
1.9565217391304348e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.028985507246377e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.101449275362319e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.1739130434782613e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.2463768115942035e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.3188405797101456e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.3913043478260878e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.46376811594203e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.536231884057972e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.6086956521739143e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.6811594202898565e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.7536231884057987e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.826086956521741e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.898550724637683e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.9710144927536252e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.0434782608695674e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.1159420289855095e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.1884057971014517e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.2608695652173935e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.333333333333336e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.405797101449278e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.47826086956522e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.550724637681162e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.6231884057971044e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.6956521739130466e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.768115942028989e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.840579710144931e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.913043478260873e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.985507246376815e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.0579710144927574e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.1304347826086996e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.202898550724642e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.275362318840584e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.347826086956526e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.420289855072468e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.4927536231884105e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.565217391304353e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.637681159420295e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.710144927536237e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.782608695652179e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.855072463768121e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.9275362318840635e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
5.0e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1

0.0e0 -2.9594713403382107e0 0.0e0 0.0e0
7.246376811594203e-1 -2.9594713403382107e0 8.603236579990635e-1 8.603236579990635e-1
1.4492753623188406e0 -2.9594713403382107e0 9.559819275591287e-1 9.559819275591287e-1
2.1739130434782608e0 -2.9594713403382107e0 9.770805093823143e-1 9.770805093823143e-1
2.898550724637681e0 -2.9594713403382107e0 9.819675030213871e-1 9.819675030213871e-1
3.6231884057971016e0 -2.9594713403382107e0 9.831111569378606e-1 9.831111569378606e-1
4.3478260869565215e0 -2.9594713403382107e0 9.833794258803955e-1 9.833794258803955e-1
5.0724637681159415e0 -2.9594713403382107e0 9.834423888146475e-1 9.834423888146475e-1
5.797101449275361e0 -2.9594713403382107e0 9.834571681703146e-1 9.834571681703146e-1
6.521739130434781e0 -2.9594713403382107e0 9.834606374489264e-1 9.834606374489264e-1
7.246376811594201e0 -2.9594713403382107e0 9.834614518267526e-1 9.834614518267526e-1
7.971014492753621e0 -2.9594713403382107e0 9.834616429939731e-1 9.834616429939731e-1
8.695652173913041e0 -2.9594713403382107e0 9.834616878686238e-1 9.834616878686238e-1
9.420289855072461e0 -2.9594713403382107e0 9.834616984025136e-1 9.834616984025136e-1
1.0144927536231881e1 -2.9594713403382107e0 9.834617008752424e-1 9.834617008752424e-1
1.0869565217391301e1 -2.9594713403382107e0 9.834617014556916e-1 9.834617014556916e-1
1.1594202898550721e1 -2.9594713403382107e0 9.834617015919465e-1 9.834617015919465e-1
1.2318840579710141e1 -2.9594713403382107e0 9.834617016239309e-1 9.834617016239309e-1
1.3043478260869561e1 -2.9594713403382107e0 9.83461701631439e-1 9.83461701631439e-1
1.3768115942028981e1 -2.9594713403382107e0 9.834617016332013e-1 9.834617016332013e-1
1.44927536231884e1 -2.9594713403382107e0 9.83461701633615e-1 9.83461701633615e-1
1.521739130434782e1 -2.9594713403382107e0 9.834617016337123e-1 9.834617016337123e-1
1.594202898550724e1 -2.9594713403382107e0 9.83461701633735e-1 9.83461701633735e-1
1.666666666666666e1 -2.9594713403382107e0 9.834617016337404e-1 9.834617016337404e-1
1.7391304347826082e1 -2.9594713403382107e0 9.834617016337416e-1 9.834617016337416e-1
1.8115942028985504e1 -2.9594713403382107e0 9.834617016337419e-1 9.834617016337419e-1
1.8840579710144926e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
1.9565217391304348e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.028985507246377e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.101449275362319e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.1739130434782613e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.2463768115942035e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.3188405797101456e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.3913043478260878e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.46376811594203e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.536231884057972e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.6086956521739143e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.6811594202898565e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.7536231884057987e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.826086956521741e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.898550724637683e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.9710144927536252e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.0434782608695674e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.1159420289855095e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.1884057971014517e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.2608695652173935e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.333333333333336e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.405797101449278e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.47826086956522e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.550724637681162e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.6231884057971044e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.6956521739130466e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.768115942028989e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.840579710144931e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.913043478260873e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.985507246376815e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.0579710144927574e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.1304347826086996e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.202898550724642e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.275362318840584e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.347826086956526e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.420289855072468e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.4927536231884105e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.565217391304353e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.637681159420295e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.710144927536237e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.782608695652179e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.855072463768121e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.9275362318840635e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
5.0e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1

0.0e0 -2.8684106837124195e0 0.0e0 0.0e0
7.246376811594203e-1 -2.8684106837124195e0 8.423515848409844e-1 8.423515848409844e-1
1.4492753623188406e0 -2.8684106837124195e0 9.360115629409411e-1 9.360115629409411e-1
2.1739130434782608e0 -2.8684106837124195e0 9.566693975493634e-1 9.566693975493634e-1
2.898550724637681e0 -2.8684106837124195e0 9.614543023915192e-1 9.614543023915192e-1
3.6231884057971016e0 -2.8684106837124195e0 9.62574065494735e-1 9.62574065494735e-1
4.3478260869565215e0 -2.8684106837124195e0 9.628367303265188e-1 9.628367303265188e-1
5.0724637681159415e0 -2.8684106837124195e0 9.628983779715188e-1 9.628983779715188e-1
5.797101449275361e0 -2.8684106837124195e0 9.629128485879587e-1 9.629128485879587e-1
6.521739130434781e0 -2.8684106837124195e0 9.629162453936954e-1 9.629162453936954e-1
7.246376811594201e0 -2.8684106837124195e0 9.629170427592522e-1 9.629170427592522e-1
7.971014492753621e0 -2.8684106837124195e0 9.629172299330089e-1 9.629172299330089e-1
8.695652173913041e0 -2.8684106837124195e0 9.629172738702327e-1 9.629172738702327e-1
9.420289855072461e0 -2.8684106837124195e0 9.629172841840707e-1 9.629172841840707e-1
1.0144927536231881e1 -2.8684106837124195e0 9.629172866051445e-1 9.629172866051445e-1
1.0869565217391301e1 -2.8684106837124195e0 9.629172871734681e-1 9.629172871734681e-1
1.1594202898550721e1 -2.8684106837124195e0 9.629172873068766e-1 9.629172873068766e-1
1.2318840579710141e1 -2.8684106837124195e0 9.629172873381929e-1 9.629172873381929e-1
1.3043478260869561e1 -2.8684106837124195e0 9.629172873455442e-1 9.629172873455442e-1
1.3768115942028981e1 -2.8684106837124195e0 9.629172873472698e-1 9.629172873472698e-1
1.44927536231884e1 -2.8684106837124195e0 9.629172873476748e-1 9.629172873476748e-1
1.521739130434782e1 -2.8684106837124195e0 9.629172873477699e-1 9.629172873477699e-1
1.594202898550724e1 -2.8684106837124195e0 9.629172873477923e-1 9.629172873477923e-1
1.666666666666666e1 -2.8684106837124195e0 9.629172873477976e-1 9.629172873477976e-1
1.7391304347826082e1 -2.8684106837124195e0 9.629172873477987e-1 9.629172873477987e-1
1.8115942028985504e1 -2.8684106837124195e0 9.62917287347799e-1 9.62917287347799e-1
1.8840579710144926e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
1.9565217391304348e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.028985507246377e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.101449275362319e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.1739130434782613e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.2463768115942035e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.3188405797101456e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.3913043478260878e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.46376811594203e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.536231884057972e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.6086956521739143e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.6811594202898565e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.7536231884057987e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.826086956521741e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.898550724637683e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.9710144927536252e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.0434782608695674e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.1159420289855095e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.1884057971014517e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.2608695652173935e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.333333333333336e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.405797101449278e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.47826086956522e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.550724637681162e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.6231884057971044e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.6956521739130466e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.768115942028989e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.840579710144931e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.913043478260873e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.985507246376815e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.0579710144927574e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.1304347826086996e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.202898550724642e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.275362318840584e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.347826086956526e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.420289855072468e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.4927536231884105e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.565217391304353e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.637681159420295e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.710144927536237e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.782608695652179e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.855072463768121e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.9275362318840635e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
5.0e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1

0.0e0 -2.7773500270866283e0 0.0e0 0.0e0
7.246376811594203e-1 -2.7773500270866283e0 8.173995211632845e-1 8.173995211632845e-1
1.4492753623188406e0 -2.7773500270866283e0 9.0828511172761e-1 9.0828511172761e-1
2.1739130434782608e0 -2.7773500270866283e0 9.283310217977885e-1 9.283310217977885e-1
2.898550724637681e0 -2.7773500270866283e0 9.329741886145617e-1 9.329741886145617e-1
3.6231884057971016e0 -2.7773500270866283e0 9.340607821947918e-1 9.340607821947918e-1
4.3478260869565215e0 -2.7773500270866283e0 9.343156663923055e-1 9.343156663923055e-1
5.0724637681159415e0 -2.7773500270866283e0 9.343754879162518e-1 9.343754879162518e-1
5.797101449275361e0 -2.7773500270866283e0 9.343895298853794e-1 9.343895298853794e-1
6.521739130434781e0 -2.7773500270866283e0 9.343928260712389e-1 9.343928260712389e-1
7.246376811594201e0 -2.7773500270866283e0 9.343935998173041e-1 9.343935998173041e-1
7.971014492753621e0 -2.7773500270866283e0 9.343937814466166e-1 9.343937814466166e-1
8.695652173913041e0 -2.7773500270866283e0 9.343938240823358e-1 9.343938240823358e-1
9.420289855072461e0 -2.7773500270866283e0 9.343938340906582e-1 9.343938340906582e-1
1.0144927536231881e1 -2.7773500270866283e0 9.343938364400152e-1 9.343938364400152e-1
1.0869565217391301e1 -2.7773500270866283e0 9.343938369915039e-1 9.343938369915039e-1
1.1594202898550721e1 -2.7773500270866283e0 9.343938371209607e-1 9.343938371209607e-1
1.2318840579710141e1 -2.7773500270866283e0 9.343938371513493e-1 9.343938371513493e-1
1.3043478260869561e1 -2.7773500270866283e0 9.343938371584828e-1 9.343938371584828e-1
1.3768115942028981e1 -2.7773500270866283e0 9.343938371601572e-1 9.343938371601572e-1
1.44927536231884e1 -2.7773500270866283e0 9.343938371605502e-1 9.343938371605502e-1
1.521739130434782e1 -2.7773500270866283e0 9.343938371606426e-1 9.343938371606426e-1
1.594202898550724e1 -2.7773500270866283e0 9.343938371606643e-1 9.343938371606643e-1
1.666666666666666e1 -2.7773500270866283e0 9.343938371606694e-1 9.343938371606694e-1
1.7391304347826082e1 -2.7773500270866283e0 9.343938371606705e-1 9.343938371606705e-1
1.8115942028985504e1 -2.7773500270866283e0 9.343938371606708e-1 9.343938371606708e-1
1.8840579710144926e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
1.9565217391304348e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.028985507246377e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.101449275362319e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.1739130434782613e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.2463768115942035e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.3188405797101456e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.3913043478260878e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.46376811594203e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.536231884057972e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.6086956521739143e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.6811594202898565e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.7536231884057987e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.826086956521741e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.898550724637683e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.9710144927536252e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.0434782608695674e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.1159420289855095e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.1884057971014517e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.2608695652173935e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.333333333333336e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.405797101449278e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.47826086956522e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.550724637681162e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.6231884057971044e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.6956521739130466e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.768115942028989e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.840579710144931e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.913043478260873e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.985507246376815e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.0579710144927574e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.1304347826086996e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.202898550724642e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.275362318840584e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.347826086956526e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.420289855072468e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.4927536231884105e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.565217391304353e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.637681159420295e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.710144927536237e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.782608695652179e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.855072463768121e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.9275362318840635e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
5.0e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1

0.0e0 -2.686289370460837e0 0.0e0 0.0e0
7.246376811594203e-1 -2.686289370460837e0 7.856742276239237e-1 7.856742276239237e-1
1.4492753623188406e0 -2.686289370460837e0 8.730323240259722e-1 8.730323240259722e-1
2.1739130434782608e0 -2.686289370460837e0 8.923002028338679e-1 8.923002028338679e-1
2.898550724637681e0 -2.686289370460837e0 8.967631568827101e-1 8.967631568827101e-1
3.6231884057971016e0 -2.686289370460837e0 8.978075770833404e-1 8.978075770833404e-1
4.3478260869565215e0 -2.686289370460837e0 8.980525685958508e-1 8.980525685958508e-1
5.0724637681159415e0 -2.686289370460837e0 8.981100682987561e-1 8.981100682987561e-1
5.797101449275361e0 -2.686289370460837e0 8.981235652643927e-1 8.981235652643927e-1
6.521739130434781e0 -2.686289370460837e0 8.98126733517141e-1 8.98126733517141e-1
7.246376811594201e0 -2.686289370460837e0 8.981274772322111e-1 8.981274772322111e-1
7.971014492753621e0 -2.686289370460837e0 8.981276518120413e-1 8.981276518120413e-1
8.695652173913041e0 -2.686289370460837e0 8.981276927929631e-1 8.981276927929631e-1
9.420289855072461e0 -2.686289370460837e0 8.981277024128379e-1 8.981277024128379e-1
1.0144927536231881e1 -2.686289370460837e0 8.981277046710104e-1 8.981277046710104e-1
1.0869565217391301e1 -2.686289370460837e0 8.981277052010946e-1 8.981277052010946e-1
1.1594202898550721e1 -2.686289370460837e0 8.981277053255268e-1 8.981277053255268e-1
1.2318840579710141e1 -2.686289370460837e0 8.98127705354736e-1 8.98127705354736e-1
1.3043478260869561e1 -2.686289370460837e0 8.981277053615926e-1 8.981277053615926e-1
1.3768115942028981e1 -2.686289370460837e0 8.98127705363202e-1 8.98127705363202e-1
1.44927536231884e1 -2.686289370460837e0 8.981277053635798e-1 8.981277053635798e-1
1.521739130434782e1 -2.686289370460837e0 8.981277053636686e-1 8.981277053636686e-1
1.594202898550724e1 -2.686289370460837e0 8.981277053636895e-1 8.981277053636895e-1
1.666666666666666e1 -2.686289370460837e0 8.981277053636944e-1 8.981277053636944e-1
1.7391304347826082e1 -2.686289370460837e0 8.981277053636954e-1 8.981277053636954e-1
1.8115942028985504e1 -2.686289370460837e0 8.981277053636957e-1 8.981277053636957e-1
1.8840579710144926e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
1.9565217391304348e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.028985507246377e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.101449275362319e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.1739130434782613e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.2463768115942035e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.3188405797101456e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.3913043478260878e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.46376811594203e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.536231884057972e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.6086956521739143e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.6811594202898565e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.7536231884057987e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.826086956521741e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.898550724637683e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.9710144927536252e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.0434782608695674e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.1159420289855095e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.1884057971014517e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.2608695652173935e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.333333333333336e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.405797101449278e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.47826086956522e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.550724637681162e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.6231884057971044e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.6956521739130466e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.768115942028989e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.840579710144931e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.913043478260873e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.985507246376815e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.0579710144927574e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.1304347826086996e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.202898550724642e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.275362318840584e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.347826086956526e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.420289855072468e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.4927536231884105e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.565217391304353e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.637681159420295e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.710144927536237e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.782608695652179e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.855072463768121e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.9275362318840635e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
5.0e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1

0.0e0 -2.595228713835046e0 0.0e0 0.0e0
7.246376811594203e-1 -2.595228713835046e0 7.474385899966359e-1 7.474385899966359e-1
1.4492753623188406e0 -2.595228713835046e0 8.305453155373289e-1 8.305453155373289e-1
2.1739130434782608e0 -2.595228713835046e0 8.488755033709728e-1 8.488755033709728e-1
2.898550724637681e0 -2.595228713835046e0 8.531212632090861e-1 8.531212632090861e-1
3.6231884057971016e0 -2.595228713835046e0 8.541148556354076e-1 8.541148556354076e-1
4.3478260869565215e0 -2.595228713835046e0 8.543479243860852e-1 8.543479243860852e-1
5.0724637681159415e0 -2.595228713835046e0 8.544026258073024e-1 8.544026258073024e-1
5.797101449275361e0 -2.595228713835046e0 8.544154659293404e-1 8.544154659293404e-1
6.521739130434781e0 -2.595228713835046e0 8.544184799958371e-1 8.544184799958371e-1
7.246376811594201e0 -2.595228713835046e0 8.544191875172548e-1 8.544191875172548e-1
7.971014492753621e0 -2.595228713835046e0 8.544193536009796e-1 8.544193536009796e-1
8.695652173913041e0 -2.595228713835046e0 8.54419392587523e-1 8.54419392587523e-1
9.420289855072461e0 -2.595228713835046e0 8.544194017392367e-1 8.544194017392367e-1
1.0144927536231881e1 -2.595228713835046e0 8.54419403887513e-1 8.54419403887513e-1
1.0869565217391301e1 -2.595228713835046e0 8.544194043918001e-1 8.544194043918001e-1
1.1594202898550721e1 -2.595228713835046e0 8.544194045101766e-1 8.544194045101766e-1
1.2318840579710141e1 -2.595228713835046e0 8.544194045379643e-1 8.544194045379643e-1
1.3043478260869561e1 -2.595228713835046e0 8.544194045444873e-1 8.544194045444873e-1
1.3768115942028981e1 -2.595228713835046e0 8.544194045460184e-1 8.544194045460184e-1
1.44927536231884e1 -2.595228713835046e0 8.544194045463778e-1 8.544194045463778e-1
1.521739130434782e1 -2.595228713835046e0 8.544194045464623e-1 8.544194045464623e-1
1.594202898550724e1 -2.595228713835046e0 8.54419404546482e-1 8.54419404546482e-1
1.666666666666666e1 -2.595228713835046e0 8.544194045464867e-1 8.544194045464867e-1
1.7391304347826082e1 -2.595228713835046e0 8.544194045464878e-1 8.544194045464878e-1
1.8115942028985504e1 -2.595228713835046e0 8.54419404546488e-1 8.54419404546488e-1
1.8840579710144926e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
1.9565217391304348e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.028985507246377e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.101449275362319e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.1739130434782613e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.2463768115942035e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.3188405797101456e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.3913043478260878e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.46376811594203e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.536231884057972e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.6086956521739143e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.6811594202898565e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.7536231884057987e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.826086956521741e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.898550724637683e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.9710144927536252e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.0434782608695674e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.1159420289855095e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.1884057971014517e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.2608695652173935e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.333333333333336e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.405797101449278e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.47826086956522e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.550724637681162e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.6231884057971044e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.6956521739130466e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.768115942028989e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.840579710144931e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.913043478260873e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.985507246376815e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.0579710144927574e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.1304347826086996e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.202898550724642e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.275362318840584e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.347826086956526e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.420289855072468e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.4927536231884105e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.565217391304353e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.637681159420295e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.710144927536237e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.782608695652179e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.855072463768121e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.9275362318840635e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
5.0e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1

0.0e0 -2.5041680572092546e0 0.0e0 0.0e0
7.246376811594203e-1 -2.5041680572092546e0 7.030094408166155e-1 7.030094408166155e-1
1.4492753623188406e0 -2.5041680572092546e0 7.811761469947451e-1 7.811761469947451e-1
2.1739130434782608e0 -2.5041680572092546e0 7.984167541448944e-1 7.984167541448944e-1
2.898550724637681e0 -2.5041680572092546e0 8.024101380691138e-1 8.024101380691138e-1
3.6231884057971016e0 -2.5041680572092546e0 8.03344669501363e-1 8.03344669501363e-1
4.3478260869565215e0 -2.5041680572092546e0 8.035638842091377e-1 8.035638842091377e-1
5.0724637681159415e0 -2.5041680572092546e0 8.036153340754632e-1 8.036153340754632e-1
5.797101449275361e0 -2.5041680572092546e0 8.036274109566073e-1 8.036274109566073e-1
6.521739130434781e0 -2.5041680572092546e0 8.036302458613483e-1 8.036302458613483e-1
7.246376811594201e0 -2.5041680572092546e0 8.036309113263683e-1 8.036309113263683e-1
7.971014492753621e0 -2.5041680572092546e0 8.036310675377656e-1 8.036310675377656e-1
8.695652173913041e0 -2.5041680572092546e0 8.036311042068759e-1 8.036311042068759e-1
9.420289855072461e0 -2.5041680572092546e0 8.036311128145945e-1 8.036311128145945e-1
1.0144927536231881e1 -2.5041680572092546e0 8.036311148351732e-1 8.036311148351732e-1
1.0869565217391301e1 -2.5041680572092546e0 8.036311153094846e-1 8.036311153094846e-1
1.1594202898550721e1 -2.5041680572092546e0 8.036311154208245e-1 8.036311154208245e-1
1.2318840579710141e1 -2.5041680572092546e0 8.036311154469605e-1 8.036311154469605e-1
1.3043478260869561e1 -2.5041680572092546e0 8.036311154530957e-1 8.036311154530957e-1
1.3768115942028981e1 -2.5041680572092546e0 8.036311154545358e-1 8.036311154545358e-1
1.44927536231884e1 -2.5041680572092546e0 8.036311154548739e-1 8.036311154548739e-1
1.521739130434782e1 -2.5041680572092546e0 8.036311154549534e-1 8.036311154549534e-1
1.594202898550724e1 -2.5041680572092546e0 8.03631115454972e-1 8.03631115454972e-1
1.666666666666666e1 -2.5041680572092546e0 8.036311154549763e-1 8.036311154549763e-1
1.7391304347826082e1 -2.5041680572092546e0 8.036311154549773e-1 8.036311154549773e-1
1.8115942028985504e1 -2.5041680572092546e0 8.036311154549776e-1 8.036311154549776e-1
1.8840579710144926e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
1.9565217391304348e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.028985507246377e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.101449275362319e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.1739130434782613e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.2463768115942035e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.3188405797101456e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.3913043478260878e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.46376811594203e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.536231884057972e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.6086956521739143e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.6811594202898565e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.7536231884057987e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.826086956521741e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.898550724637683e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.9710144927536252e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.0434782608695674e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.1159420289855095e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.1884057971014517e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.2608695652173935e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.333333333333336e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.405797101449278e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.47826086956522e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.550724637681162e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.6231884057971044e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.6956521739130466e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.768115942028989e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.840579710144931e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.913043478260873e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.985507246376815e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.0579710144927574e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.1304347826086996e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.202898550724642e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.275362318840584e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.347826086956526e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.420289855072468e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.4927536231884105e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.565217391304353e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.637681159420295e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.710144927536237e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.782608695652179e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.855072463768121e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.9275362318840635e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
5.0e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1

0.0e0 -2.4131074005834634e0 0.0e0 0.0e0
7.246376811594203e-1 -2.4131074005834634e0 6.527549340063482e-1 6.527549340063482e-1
1.4492753623188406e0 -2.4131074005834634e0 7.253339068769394e-1 7.253339068769394e-1
2.1739130434782608e0 -2.4131074005834634e0 7.41342072243044e-1 7.41342072243044e-1
2.898550724637681e0 -2.4131074005834634e0 7.45049989816509e-1 7.45049989816509e-1
3.6231884057971016e0 -2.4131074005834634e0 7.459177164329199e-1 7.459177164329199e-1
4.3478260869565215e0 -2.4131074005834634e0 7.461212606156844e-1 7.461212606156844e-1
5.0724637681159415e0 -2.4131074005834634e0 7.461690325973223e-1 7.461690325973223e-1
5.797101449275361e0 -2.4131074005834634e0 7.461802461647319e-1 7.461802461647319e-1
6.521739130434781e0 -2.4131074005834634e0 7.461828784168039e-1 7.461828784168039e-1
7.246376811594201e0 -2.4131074005834634e0 7.461834963111733e-1 7.461834963111733e-1
7.971014492753621e0 -2.4131074005834634e0 7.461836413558262e-1 7.461836413558262e-1
8.695652173913041e0 -2.4131074005834634e0 7.461836754036516e-1 7.461836754036516e-1
9.420289855072461e0 -2.4131074005834634e0 7.46183683396049e-1 7.46183683396049e-1
1.0144927536231881e1 -2.4131074005834634e0 7.46183685272187e-1 7.46183685272187e-1
1.0869565217391301e1 -2.4131074005834634e0 7.461836857125923e-1 7.461836857125923e-1
1.1594202898550721e1 -2.4131074005834634e0 7.461836858159732e-1 7.461836858159732e-1
1.2318840579710141e1 -2.4131074005834634e0 7.461836858402408e-1 7.461836858402408e-1
1.3043478260869561e1 -2.4131074005834634e0 7.461836858459374e-1 7.461836858459374e-1
1.3768115942028981e1 -2.4131074005834634e0 7.461836858472746e-1 7.461836858472746e-1
1.44927536231884e1 -2.4131074005834634e0 7.461836858475884e-1 7.461836858475884e-1
1.521739130434782e1 -2.4131074005834634e0 7.461836858476621e-1 7.461836858476621e-1
1.594202898550724e1 -2.4131074005834634e0 7.461836858476795e-1 7.461836858476795e-1
1.666666666666666e1 -2.4131074005834634e0 7.461836858476836e-1 7.461836858476836e-1
1.7391304347826082e1 -2.4131074005834634e0 7.461836858476845e-1 7.461836858476845e-1
1.8115942028985504e1 -2.4131074005834634e0 7.461836858476847e-1 7.461836858476847e-1
1.8840579710144926e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
1.9565217391304348e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.028985507246377e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.101449275362319e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.1739130434782613e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.2463768115942035e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.3188405797101456e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.3913043478260878e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.46376811594203e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.536231884057972e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.6086956521739143e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.6811594202898565e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.7536231884057987e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.826086956521741e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.898550724637683e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.9710144927536252e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.0434782608695674e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.1159420289855095e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.1884057971014517e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.2608695652173935e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.333333333333336e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.405797101449278e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.47826086956522e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.550724637681162e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.6231884057971044e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.6956521739130466e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.768115942028989e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.840579710144931e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.913043478260873e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.985507246376815e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.0579710144927574e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.1304347826086996e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.202898550724642e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.275362318840584e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.347826086956526e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.420289855072468e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.4927536231884105e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.565217391304353e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.637681159420295e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.710144927536237e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.782608695652179e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.855072463768121e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.9275362318840635e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
5.0e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1

0.0e0 -2.322046743957672e0 0.0e0 0.0e0
7.246376811594203e-1 -2.322046743957672e0 5.970914942362647e-1 5.970914942362647e-1
1.4492753623188406e0 -2.322046743957672e0 6.634813215723123e-1 6.634813215723123e-1
2.1739130434782608e0 -2.322046743957672e0 6.781243964545861e-1 6.781243964545861e-1
2.898550724637681e0 -2.322046743957672e0 6.81516122704523e-1 6.81516122704523e-1
3.6231884057971016e0 -2.322046743957672e0 6.823098542490726e-1 6.823098542490726e-1
4.3478260869565215e0 -2.322046743957672e0 6.824960412756249e-1 6.824960412756249e-1
5.0724637681159415e0 -2.322046743957672e0 6.8253973951889e-1 6.8253973951889e-1
5.797101449275361e0 -2.322046743957672e0 6.825499968534142e-1 6.825499968534142e-1
6.521739130434781e0 -2.322046743957672e0 6.825524046411473e-1 6.825524046411473e-1
7.246376811594201e0 -2.322046743957672e0 6.82552969844799e-1 6.82552969844799e-1
7.971014492753621e0 -2.322046743957672e0 6.825531025208218e-1 6.825531025208218e-1
8.695652173913041e0 -2.322046743957672e0 6.825531336652313e-1 6.825531336652313e-1
9.420289855072461e0 -2.322046743957672e0 6.825531409760799e-1 6.825531409760799e-1
1.0144927536231881e1 -2.322046743957672e0 6.825531426922309e-1 6.825531426922309e-1
1.0869565217391301e1 -2.322046743957672e0 6.825531430950807e-1 6.825531430950807e-1
1.1594202898550721e1 -2.322046743957672e0 6.825531431896459e-1 6.825531431896459e-1
1.2318840579710141e1 -2.322046743957672e0 6.825531432118441e-1 6.825531432118441e-1
1.3043478260869561e1 -2.322046743957672e0 6.82553143217055e-1 6.82553143217055e-1
1.3768115942028981e1 -2.322046743957672e0 6.825531432182781e-1 6.825531432182781e-1
1.44927536231884e1 -2.322046743957672e0 6.825531432185652e-1 6.825531432185652e-1
1.521739130434782e1 -2.322046743957672e0 6.825531432186327e-1 6.825531432186327e-1
1.594202898550724e1 -2.322046743957672e0 6.825531432186485e-1 6.825531432186485e-1
1.666666666666666e1 -2.322046743957672e0 6.825531432186522e-1 6.825531432186522e-1
1.7391304347826082e1 -2.322046743957672e0 6.82553143218653e-1 6.82553143218653e-1
1.8115942028985504e1 -2.322046743957672e0 6.825531432186532e-1 6.825531432186532e-1
1.8840579710144926e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
1.9565217391304348e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.028985507246377e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.101449275362319e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.1739130434782613e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.2463768115942035e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.3188405797101456e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.3913043478260878e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.46376811594203e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.536231884057972e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.6086956521739143e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.6811594202898565e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.7536231884057987e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.826086956521741e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.898550724637683e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.9710144927536252e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.0434782608695674e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.1159420289855095e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.1884057971014517e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.2608695652173935e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.333333333333336e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.405797101449278e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.47826086956522e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.550724637681162e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.6231884057971044e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.6956521739130466e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.768115942028989e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.840579710144931e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.913043478260873e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.985507246376815e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.0579710144927574e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.1304347826086996e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.202898550724642e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.275362318840584e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.347826086956526e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.420289855072468e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.4927536231884105e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.565217391304353e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.637681159420295e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.710144927536237e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.782608695652179e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.855072463768121e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.9275362318840635e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
5.0e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1

0.0e0 -2.230986087331881e0 0.0e0 0.0e0
7.246376811594203e-1 -2.230986087331881e0 5.364803662987727e-1 5.364803662987727e-1
1.4492753623188406e0 -2.230986087331881e0 5.961309210823613e-1 5.961309210823613e-1
2.1739130434782608e0 -2.230986087331881e0 6.092875683506845e-1 6.092875683506845e-1
2.898550724637681e0 -2.230986087331881e0 6.123349983652064e-1 6.123349983652064e-1
3.6231884057971016e0 -2.230986087331881e0 6.130481577283415e-1 6.130481577283415e-1
4.3478260869565215e0 -2.230986087331881e0 6.132154447943423e-1 6.132154447943423e-1
5.0724637681159415e0 -2.230986087331881e0 6.13254707201829e-1 6.13254707201829e-1
5.797101449275361e0 -2.230986087331881e0 6.132639233079632e-1 6.132639233079632e-1
6.521739130434781e0 -2.230986087331881e0 6.132660866796701e-1 6.132660866796701e-1
7.246376811594201e0 -2.230986087331881e0 6.132665945091484e-1 6.132665945091484e-1
7.971014492753621e0 -2.230986087331881e0 6.132667137171459e-1 6.132667137171459e-1
8.695652173913041e0 -2.230986087331881e0 6.13266741700067e-1 6.13266741700067e-1
9.420289855072461e0 -2.230986087331881e0 6.132667482687869e-1 6.132667482687869e-1
1.0144927536231881e1 -2.230986087331881e0 6.132667498107304e-1 6.132667498107304e-1
1.0869565217391301e1 -2.230986087331881e0 6.132667501726867e-1 6.132667501726867e-1
1.1594202898550721e1 -2.230986087331881e0 6.132667502576524e-1 6.132667502576524e-1
1.2318840579710141e1 -2.230986087331881e0 6.132667502775974e-1 6.132667502775974e-1
1.3043478260869561e1 -2.230986087331881e0 6.132667502822792e-1 6.132667502822792e-1
1.3768115942028981e1 -2.230986087331881e0 6.132667502833782e-1 6.132667502833782e-1
1.44927536231884e1 -2.230986087331881e0 6.132667502836362e-1 6.132667502836362e-1
1.521739130434782e1 -2.230986087331881e0 6.132667502836968e-1 6.132667502836968e-1
1.594202898550724e1 -2.230986087331881e0 6.13266750283711e-1 6.13266750283711e-1
1.666666666666666e1 -2.230986087331881e0 6.132667502837144e-1 6.132667502837144e-1
1.7391304347826082e1 -2.230986087331881e0 6.132667502837151e-1 6.132667502837151e-1
1.8115942028985504e1 -2.230986087331881e0 6.132667502837152e-1 6.132667502837152e-1
1.8840579710144926e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
1.9565217391304348e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.028985507246377e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.101449275362319e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.1739130434782613e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.2463768115942035e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.3188405797101456e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.3913043478260878e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.46376811594203e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.536231884057972e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.6086956521739143e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.6811594202898565e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.7536231884057987e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.826086956521741e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.898550724637683e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.9710144927536252e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.0434782608695674e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.1159420289855095e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.1884057971014517e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.2608695652173935e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.333333333333336e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.405797101449278e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.47826086956522e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.550724637681162e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.6231884057971044e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.6956521739130466e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.768115942028989e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.840579710144931e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.913043478260873e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.985507246376815e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.0579710144927574e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.1304347826086996e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.202898550724642e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.275362318840584e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.347826086956526e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.420289855072468e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.4927536231884105e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.565217391304353e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.637681159420295e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.710144927536237e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.782608695652179e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.855072463768121e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.9275362318840635e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
5.0e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1

0.0e0 -2.1399254307060898e0 0.0e0 0.0e0
7.246376811594203e-1 -2.1399254307060898e0 4.7142379308864546e-1 4.7142379308864546e-1
1.4492753623188406e0 -2.1399254307060898e0 5.238407920366752e-1 5.238407920366752e-1
2.1739130434782608e0 -2.1399254307060898e0 5.354019915682684e-1 5.354019915682684e-1
2.898550724637681e0 -2.1399254307060898e0 5.380798733825266e-1 5.380798733825266e-1
3.6231884057971016e0 -2.1399254307060898e0 5.387065511011639e-1 5.387065511011639e-1
4.3478260869565215e0 -2.1399254307060898e0 5.388535520132997e-1 5.388535520132997e-1
5.0724637681159415e0 -2.1399254307060898e0 5.388880532443341e-1 5.388880532443341e-1
5.797101449275361e0 -2.1399254307060898e0 5.388961517545205e-1 5.388961517545205e-1
6.521739130434781e0 -2.1399254307060898e0 5.388980527838219e-1 5.388980527838219e-1
7.246376811594201e0 -2.1399254307060898e0 5.388984990310921e-1 5.388984990310921e-1
7.971014492753621e0 -2.1399254307060898e0 5.388986037832691e-1 5.388986037832691e-1
8.695652173913041e0 -2.1399254307060898e0 5.388986283728266e-1 5.388986283728266e-1
9.420289855072461e0 -2.1399254307060898e0 5.388986341449873e-1 5.388986341449873e-1
1.0144927536231881e1 -2.1399254307060898e0 5.388986354999461e-1 5.388986354999461e-1
1.0869565217391301e1 -2.1399254307060898e0 5.388986358180096e-1 5.388986358180096e-1
1.1594202898550721e1 -2.1399254307060898e0 5.38898635892672e-1 5.38898635892672e-1
1.2318840579710141e1 -2.1399254307060898e0 5.388986359101982e-1 5.388986359101982e-1
1.3043478260869561e1 -2.1399254307060898e0 5.388986359143123e-1 5.388986359143123e-1
1.3768115942028981e1 -2.1399254307060898e0 5.38898635915278e-1 5.38898635915278e-1
1.44927536231884e1 -2.1399254307060898e0 5.388986359155047e-1 5.388986359155047e-1
1.521739130434782e1 -2.1399254307060898e0 5.38898635915558e-1 5.38898635915558e-1
1.594202898550724e1 -2.1399254307060898e0 5.388986359155705e-1 5.388986359155705e-1
1.666666666666666e1 -2.1399254307060898e0 5.388986359155734e-1 5.388986359155734e-1
1.7391304347826082e1 -2.1399254307060898e0 5.388986359155741e-1 5.388986359155741e-1
1.8115942028985504e1 -2.1399254307060898e0 5.388986359155742e-1 5.388986359155742e-1
1.8840579710144926e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
1.9565217391304348e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.028985507246377e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.101449275362319e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.1739130434782613e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.2463768115942035e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.3188405797101456e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.3913043478260878e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.46376811594203e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.536231884057972e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.6086956521739143e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.6811594202898565e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.7536231884057987e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.826086956521741e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.898550724637683e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.9710144927536252e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.0434782608695674e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.1159420289855095e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.1884057971014517e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.2608695652173935e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.333333333333336e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.405797101449278e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.47826086956522e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.550724637681162e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.6231884057971044e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.6956521739130466e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.768115942028989e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.840579710144931e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.913043478260873e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.985507246376815e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.0579710144927574e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.1304347826086996e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.202898550724642e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.275362318840584e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.347826086956526e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.420289855072468e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.4927536231884105e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.565217391304353e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.637681159420295e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.710144927536237e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.782608695652179e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.855072463768121e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.9275362318840635e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
5.0e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1

0.0e0 -2.0488647740802985e0 0.0e0 0.0e0
7.246376811594203e-1 -2.0488647740802985e0 4.024608538602202e-1 4.024608538602202e-1
1.4492753623188406e0 -2.0488647740802985e0 4.472099532113586e-1 4.472099532113586e-1
2.1739130434782608e0 -2.0488647740802985e0 4.570799052658541e-1 4.570799052658541e-1
2.898550724637681e0 -2.0488647740802985e0 4.593660491077719e-1 4.593660491077719e-1
3.6231884057971016e0 -2.0488647740802985e0 4.599010523329709e-1 4.599010523329709e-1
4.3478260869565215e0 -2.0488647740802985e0 4.6002654899538736e-1 4.6002654899538736e-1
5.0724637681159415e0 -2.0488647740802985e0 4.6005600316190365e-1 4.6005600316190365e-1
5.797101449275361e0 -2.0488647740802985e0 4.6006291696933643e-1 4.6006291696933643e-1
6.521739130434781e0 -2.0488647740802985e0 4.6006453990370466e-1 4.6006453990370466e-1
7.246376811594201e0 -2.0488647740802985e0 4.600649208710212e-1 4.600649208710212e-1
7.971014492753621e0 -2.0488647740802985e0 4.6006501029936836e-1 4.6006501029936836e-1
8.695652173913041e0 -2.0488647740802985e0 4.6006503129180537e-1 4.6006503129180537e-1
9.420289855072461e0 -2.0488647740802985e0 4.600650362195768e-1 4.600650362195768e-1
1.0144927536231881e1 -2.0488647740802985e0 4.600650373763235e-1 4.600650373763235e-1
1.0869565217391301e1 -2.0488647740802985e0 4.6006503764785855e-1 4.6006503764785855e-1
1.1594202898550721e1 -2.0488647740802985e0 4.6006503771159885e-1 4.6006503771159885e-1
1.2318840579710141e1 -2.0488647740802985e0 4.600650377265612e-1 4.600650377265612e-1
1.3043478260869561e1 -2.0488647740802985e0 4.600650377300735e-1 4.600650377300735e-1
1.3768115942028981e1 -2.0488647740802985e0 4.6006503773089796e-1 4.6006503773089796e-1
1.44927536231884e1 -2.0488647740802985e0 4.600650377310915e-1 4.600650377310915e-1
1.521739130434782e1 -2.0488647740802985e0 4.6006503773113694e-1 4.6006503773113694e-1
1.594202898550724e1 -2.0488647740802985e0 4.600650377311476e-1 4.600650377311476e-1
1.666666666666666e1 -2.0488647740802985e0 4.600650377311501e-1 4.600650377311501e-1
1.7391304347826082e1 -2.0488647740802985e0 4.6006503773115065e-1 4.6006503773115065e-1
1.8115942028985504e1 -2.0488647740802985e0 4.600650377311508e-1 4.600650377311508e-1
1.8840579710144926e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
1.9565217391304348e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.028985507246377e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.101449275362319e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.1739130434782613e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.2463768115942035e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.3188405797101456e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.3913043478260878e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.46376811594203e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.536231884057972e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.6086956521739143e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.6811594202898565e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.7536231884057987e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.826086956521741e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.898550724637683e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.9710144927536252e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.0434782608695674e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.1159420289855095e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.1884057971014517e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.2608695652173935e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.333333333333336e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.405797101449278e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.47826086956522e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.550724637681162e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.6231884057971044e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.6956521739130466e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.768115942028989e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.840579710144931e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.913043478260873e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.985507246376815e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.0579710144927574e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.1304347826086996e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.202898550724642e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.275362318840584e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.347826086956526e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.420289855072468e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.4927536231884105e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.565217391304353e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.637681159420295e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.710144927536237e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.782608695652179e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.855072463768121e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.9275362318840635e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
5.0e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1

0.0e0 -1.9578041174545073e0 0.0e0 0.0e0
7.246376811594203e-1 -1.9578041174545073e0 3.301629972469203e-1 3.301629972469203e-1
1.4492753623188406e0 -1.9578041174545073e0 3.6687339187079954e-1 3.6687339187079954e-1
2.1739130434782608e0 -1.9578041174545073e0 3.7497031091706146e-1 3.7497031091706146e-1
2.898550724637681e0 -1.9578041174545073e0 3.768457730787735e-1 3.768457730787735e-1
3.6231884057971016e0 -1.9578041174545073e0 3.772846686053178e-1 3.772846686053178e-1
4.3478260869565215e0 -1.9578041174545073e0 3.7738762111314683e-1 3.7738762111314683e-1
5.0724637681159415e0 -1.9578041174545073e0 3.774117841486449e-1 3.774117841486449e-1
5.797101449275361e0 -1.9578041174545073e0 3.774174559633382e-1 3.774174559633382e-1
6.521739130434781e0 -1.9578041174545073e0 3.774187873546281e-1 3.774187873546281e-1
7.246376811594201e0 -1.9578041174545073e0 3.7741909988517575e-1 3.7741909988517575e-1
7.971014492753621e0 -1.9578041174545073e0 3.7741917324866153e-1 3.7741917324866153e-1
8.695652173913041e0 -1.9578041174545073e0 3.7741919047002825e-1 3.7741919047002825e-1
9.420289855072461e0 -1.9578041174545073e0 3.774191945125774e-1 3.774191945125774e-1
1.0144927536231881e1 -1.9578041174545073e0 3.774191954615267e-1 3.774191954615267e-1
1.0869565217391301e1 -1.9578041174545073e0 3.7741919568428334e-1 3.7741919568428334e-1
1.1594202898550721e1 -1.9578041174545073e0 3.7741919573657334e-1 3.7741919573657334e-1
1.2318840579710141e1 -1.9578041174545073e0 3.7741919574884786e-1 3.7741919574884786e-1
1.3043478260869561e1 -1.9578041174545073e0 3.774191957517292e-1 3.774191957517292e-1
1.3768115942028981e1 -1.9578041174545073e0 3.7741919575240557e-1 3.7741919575240557e-1
1.44927536231884e1 -1.9578041174545073e0 3.7741919575256433e-1 3.7741919575256433e-1
1.521739130434782e1 -1.9578041174545073e0 3.7741919575260163e-1 3.7741919575260163e-1
1.594202898550724e1 -1.9578041174545073e0 3.774191957526104e-1 3.774191957526104e-1
1.666666666666666e1 -1.9578041174545073e0 3.7741919575261246e-1 3.7741919575261246e-1
1.7391304347826082e1 -1.9578041174545073e0 3.774191957526129e-1 3.774191957526129e-1
1.8115942028985504e1 -1.9578041174545073e0 3.77419195752613e-1 3.77419195752613e-1
1.8840579710144926e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
1.9565217391304348e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.028985507246377e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.101449275362319e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.1739130434782613e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.2463768115942035e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.3188405797101456e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.3913043478260878e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.46376811594203e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.536231884057972e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.6086956521739143e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.6811594202898565e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.7536231884057987e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.826086956521741e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.898550724637683e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.9710144927536252e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.0434782608695674e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.1159420289855095e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.1884057971014517e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.2608695652173935e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.333333333333336e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.405797101449278e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.47826086956522e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.550724637681162e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.6231884057971044e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.6956521739130466e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.768115942028989e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.840579710144931e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.913043478260873e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.985507246376815e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.0579710144927574e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.1304347826086996e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.202898550724642e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.275362318840584e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.347826086956526e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.420289855072468e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.4927536231884105e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.565217391304353e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.637681159420295e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.710144927536237e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.782608695652179e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.855072463768121e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.9275362318840635e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
5.0e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1

0.0e0 -1.8667434608287161e0 0.0e0 0.0e0
7.246376811594203e-1 -1.8667434608287161e0 2.551293060579091e-1 2.551293060579091e-1
1.4492753623188406e0 -1.8667434608287161e0 2.834968020632165e-1 2.834968020632165e-1
2.1739130434782608e0 -1.8667434608287161e0 2.8975359448000854e-1 2.8975359448000854e-1
2.898550724637681e0 -1.8667434608287161e0 2.912028342913906e-1 2.912028342913906e-1
3.6231884057971016e0 -1.8667434608287161e0 2.915419852927229e-1 2.915419852927229e-1
4.3478260869565215e0 -1.8667434608287161e0 2.9162154054906103e-1 2.9162154054906103e-1
5.0724637681159415e0 -1.8667434608287161e0 2.91640212231019e-1 2.91640212231019e-1
5.797101449275361e0 -1.8667434608287161e0 2.9164459505452994e-1 2.9164459505452994e-1
6.521739130434781e0 -1.8667434608287161e0 2.91645623870414e-1 2.91645623870414e-1
7.246376811594201e0 -1.8667434608287161e0 2.9164586537446624e-1 2.9164586537446624e-1
7.971014492753621e0 -1.8667434608287161e0 2.9164592206517775e-1 2.9164592206517775e-1
8.695652173913041e0 -1.8667434608287161e0 2.916459353727724e-1 2.916459353727724e-1
9.420289855072461e0 -1.8667434608287161e0 2.916459384966014e-1 2.916459384966014e-1
1.0144927536231881e1 -1.8667434608287161e0 2.9164593922989007e-1 2.9164593922989007e-1
1.0869565217391301e1 -1.8667434608287161e0 2.916459394020225e-1 2.916459394020225e-1
1.1594202898550721e1 -1.8667434608287161e0 2.9164593944242895e-1 2.9164593944242895e-1
1.2318840579710141e1 -1.8667434608287161e0 2.916459394519139e-1 2.916459394519139e-1
1.3043478260869561e1 -1.8667434608287161e0 2.9164593945414047e-1 2.9164593945414047e-1
1.3768115942028981e1 -1.8667434608287161e0 2.916459394546631e-1 2.916459394546631e-1
1.44927536231884e1 -1.8667434608287161e0 2.916459394547858e-1 2.916459394547858e-1
1.521739130434782e1 -1.8667434608287161e0 2.916459394548146e-1 2.916459394548146e-1
1.594202898550724e1 -1.8667434608287161e0 2.9164593945482137e-1 2.9164593945482137e-1
1.666666666666666e1 -1.8667434608287161e0 2.916459394548229e-1 2.916459394548229e-1
1.7391304347826082e1 -1.8667434608287161e0 2.916459394548233e-1 2.916459394548233e-1
1.8115942028985504e1 -1.8667434608287161e0 2.9164593945482337e-1 2.9164593945482337e-1
1.8840579710144926e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
1.9565217391304348e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.028985507246377e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.101449275362319e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.1739130434782613e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.2463768115942035e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.3188405797101456e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.3913043478260878e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.46376811594203e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.536231884057972e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.6086956521739143e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.6811594202898565e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.7536231884057987e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.826086956521741e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.898550724637683e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.9710144927536252e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.0434782608695674e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.1159420289855095e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.1884057971014517e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.2608695652173935e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.333333333333336e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.405797101449278e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.47826086956522e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.550724637681162e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.6231884057971044e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.6956521739130466e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.768115942028989e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.840579710144931e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.913043478260873e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.985507246376815e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.0579710144927574e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.1304347826086996e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.202898550724642e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.275362318840584e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.347826086956526e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.420289855072468e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.4927536231884105e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.565217391304353e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.637681159420295e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.710144927536237e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.782608695652179e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.855072463768121e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.9275362318840635e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
5.0e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1

0.0e0 -1.775682804202925e0 0.0e0 0.0e0
7.246376811594203e-1 -1.775682804202925e0 1.7798153308925987e-1 1.7798153308925987e-1
1.4492753623188406e0 -1.775682804202925e0 1.9777106847012302e-1 1.9777106847012302e-1
2.1739130434782608e0 -1.775682804202925e0 2.0213588850498465e-1 2.0213588850498465e-1
2.898550724637681e0 -1.775682804202925e0 2.0314689710854045e-1 2.0314689710854045e-1
3.6231884057971016e0 -1.775682804202925e0 2.0338349327265257e-1 2.0338349327265257e-1
4.3478260869565215e0 -1.775682804202925e0 2.0343899205759086e-1 2.0343899205759086e-1
5.0724637681159415e0 -1.775682804202925e0 2.034520176665716e-1 2.034520176665716e-1
5.797101449275361e0 -1.775682804202925e0 2.0345507518144432e-1 2.0345507518144432e-1
6.521739130434781e0 -1.775682804202925e0 2.0345579289683002e-1 2.0345579289683002e-1
7.246376811594201e0 -1.775682804202925e0 2.034559613732083e-1 2.034559613732083e-1
7.971014492753621e0 -1.775682804202925e0 2.0345600092138838e-1 2.0345600092138838e-1
8.695652173913041e0 -1.775682804202925e0 2.0345601020494003e-1 2.0345601020494003e-1
9.420289855072461e0 -1.775682804202925e0 2.0345601238416394e-1 2.0345601238416394e-1
1.0144927536231881e1 -1.775682804202925e0 2.034560128957157e-1 2.034560128957157e-1
1.0869565217391301e1 -1.775682804202925e0 2.034560130157975e-1 2.034560130157975e-1
1.1594202898550721e1 -1.775682804202925e0 2.0345601304398556e-1 2.0345601304398556e-1
1.2318840579710141e1 -1.775682804202925e0 2.034560130506024e-1 2.034560130506024e-1
1.3043478260869561e1 -1.775682804202925e0 2.0345601305215566e-1 2.0345601305215566e-1
1.3768115942028981e1 -1.775682804202925e0 2.0345601305252026e-1 2.0345601305252026e-1
1.44927536231884e1 -1.775682804202925e0 2.0345601305260586e-1 2.0345601305260586e-1
1.521739130434782e1 -1.775682804202925e0 2.0345601305262595e-1 2.0345601305262595e-1
1.594202898550724e1 -1.775682804202925e0 2.0345601305263067e-1 2.0345601305263067e-1
1.666666666666666e1 -1.775682804202925e0 2.0345601305263178e-1 2.0345601305263178e-1
1.7391304347826082e1 -1.775682804202925e0 2.0345601305263203e-1 2.0345601305263203e-1
1.8115942028985504e1 -1.775682804202925e0 2.0345601305263208e-1 2.0345601305263208e-1
1.8840579710144926e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
1.9565217391304348e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.028985507246377e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.101449275362319e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.1739130434782613e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.2463768115942035e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.3188405797101456e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.3913043478260878e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.46376811594203e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.536231884057972e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.6086956521739143e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.6811594202898565e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.7536231884057987e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.826086956521741e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.898550724637683e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.9710144927536252e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.0434782608695674e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.1159420289855095e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.1884057971014517e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.2608695652173935e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.333333333333336e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.405797101449278e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.47826086956522e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.550724637681162e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.6231884057971044e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.6956521739130466e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.768115942028989e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.840579710144931e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.913043478260873e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.985507246376815e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.0579710144927574e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.1304347826086996e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.202898550724642e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.275362318840584e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.347826086956526e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.420289855072468e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.4927536231884105e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.565217391304353e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.637681159420295e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.710144927536237e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.782608695652179e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.855072463768121e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.9275362318840635e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
5.0e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1

0.0e0 -1.6846221475771337e0 0.0e0 0.0e0
7.246376811594203e-1 -1.6846221475771337e0 9.935894908447402e-2 9.935894908447402e-2
1.4492753623188406e0 -1.6846221475771337e0 1.1040654151827149e-1 1.1040654151827149e-1
2.1739130434782608e0 -1.6846221475771337e0 1.1284322089775077e-1 1.1284322089775077e-1
2.898550724637681e0 -1.6846221475771337e0 1.134076207577873e-1 1.134076207577873e-1
3.6231884057971016e0 -1.6846221475771337e0 1.1353970157435049e-1 1.1353970157435049e-1
4.3478260869565215e0 -1.6846221475771337e0 1.1357068400747836e-1 1.1357068400747836e-1
5.0724637681159415e0 -1.6846221475771337e0 1.1357795560918357e-1 1.1357795560918357e-1
5.797101449275361e0 -1.6846221475771337e0 1.1357966247988692e-1 1.1357966247988692e-1
6.521739130434781e0 -1.6846221475771337e0 1.1358006314755861e-1 1.1358006314755861e-1
7.246376811594201e0 -1.6846221475771337e0 1.1358015720021451e-1 1.1358015720021451e-1
7.971014492753621e0 -1.6846221475771337e0 1.1358017927815453e-1 1.1358017927815453e-1
8.695652173913041e0 -1.6846221475771337e0 1.135801844607368e-1 1.135801844607368e-1
9.420289855072461e0 -1.6846221475771337e0 1.1358018567729783e-1 1.1358018567729783e-1
1.0144927536231881e1 -1.6846221475771337e0 1.1358018596287377e-1 1.1358018596287377e-1
1.0869565217391301e1 -1.6846221475771337e0 1.1358018602990995e-1 1.1358018602990995e-1
1.1594202898550721e1 -1.6846221475771337e0 1.1358018604564604e-1 1.1358018604564604e-1
1.2318840579710141e1 -1.6846221475771337e0 1.1358018604933993e-1 1.1358018604933993e-1
1.3043478260869561e1 -1.6846221475771337e0 1.1358018605020705e-1 1.1358018605020705e-1
1.3768115942028981e1 -1.6846221475771337e0 1.1358018605041058e-1 1.1358018605041058e-1
1.44927536231884e1 -1.6846221475771337e0 1.1358018605045836e-1 1.1358018605045836e-1
1.521739130434782e1 -1.6846221475771337e0 1.1358018605046959e-1 1.1358018605046959e-1
1.594202898550724e1 -1.6846221475771337e0 1.1358018605047222e-1 1.1358018605047222e-1
1.666666666666666e1 -1.6846221475771337e0 1.1358018605047283e-1 1.1358018605047283e-1
1.7391304347826082e1 -1.6846221475771337e0 1.1358018605047297e-1 1.1358018605047297e-1
1.8115942028985504e1 -1.6846221475771337e0 1.1358018605047301e-1 1.1358018605047301e-1
1.8840579710144926e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
1.9565217391304348e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.028985507246377e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.101449275362319e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.1739130434782613e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.2463768115942035e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.3188405797101456e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.3913043478260878e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.46376811594203e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.536231884057972e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.6086956521739143e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.6811594202898565e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.7536231884057987e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.826086956521741e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.898550724637683e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.9710144927536252e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.0434782608695674e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.1159420289855095e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.1884057971014517e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.2608695652173935e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.333333333333336e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.405797101449278e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.47826086956522e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.550724637681162e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.6231884057971044e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.6956521739130466e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.768115942028989e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.840579710144931e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.913043478260873e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.985507246376815e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.0579710144927574e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.1304347826086996e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.202898550724642e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.275362318840584e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.347826086956526e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.420289855072468e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.4927536231884105e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.565217391304353e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.637681159420295e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.710144927536237e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.782608695652179e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.855072463768121e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.9275362318840635e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
5.0e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1

0.0e0 -1.5935614909513425e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5935614909513425e0 1.9913045535771096e-2 1.9913045535771096e-2
1.4492753623188406e0 -1.5935614909513425e0 2.2127151192301486e-2 2.2127151192301486e-2
2.1739130434782608e0 -1.5935614909513425e0 2.261549882365971e-2 2.261549882365971e-2
2.898550724637681e0 -1.5935614909513425e0 2.272861314518635e-2 2.272861314518635e-2
3.6231884057971016e0 -1.5935614909513425e0 2.275508415095744e-2 2.275508415095744e-2
4.3478260869565215e0 -1.5935614909513425e0 2.276129350207648e-2 2.276129350207648e-2
5.0724637681159415e0 -1.5935614909513425e0 2.276275084172438e-2 2.276275084172438e-2
5.797101449275361e0 -1.5935614909513425e0 2.2763092924590106e-2 2.2763092924590106e-2
6.521739130434781e0 -1.5935614909513425e0 2.2763173224489258e-2 2.2763173224489258e-2
7.246376811594201e0 -1.5935614909513425e0 2.2763192074072885e-2 2.2763192074072885e-2
7.971014492753621e0 -1.5935614909513425e0 2.276319649882807e-2 2.276319649882807e-2
8.695652173913041e0 -1.5935614909513425e0 2.2763197537496427e-2 2.2763197537496427e-2
9.420289855072461e0 -1.5935614909513425e0 2.2763197781313776e-2 2.2763197781313776e-2
1.0144927536231881e1 -1.5935614909513425e0 2.2763197838547536e-2 2.2763197838547536e-2
1.0869565217391301e1 -1.5935614909513425e0 2.276319785198261e-2 2.276319785198261e-2
1.1594202898550721e1 -1.5935614909513425e0 2.2763197855136363e-2 2.2763197855136363e-2
1.2318840579710141e1 -1.5935614909513425e0 2.2763197855876674e-2 2.2763197855876674e-2
1.3043478260869561e1 -1.5935614909513425e0 2.2763197856050454e-2 2.2763197856050454e-2
1.3768115942028981e1 -1.5935614909513425e0 2.276319785609125e-2 2.276319785609125e-2
1.44927536231884e1 -1.5935614909513425e0 2.2763197856100828e-2 2.2763197856100828e-2
1.521739130434782e1 -1.5935614909513425e0 2.2763197856103073e-2 2.2763197856103073e-2
1.594202898550724e1 -1.5935614909513425e0 2.2763197856103598e-2 2.2763197856103598e-2
1.666666666666666e1 -1.5935614909513425e0 2.2763197856103728e-2 2.2763197856103728e-2
1.7391304347826082e1 -1.5935614909513425e0 2.2763197856103753e-2 2.2763197856103753e-2
1.8115942028985504e1 -1.5935614909513425e0 2.276319785610376e-2 2.276319785610376e-2
1.8840579710144926e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
1.9565217391304348e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.028985507246377e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.101449275362319e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.1739130434782613e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.2463768115942035e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.3188405797101456e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.3913043478260878e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.46376811594203e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.536231884057972e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.6086956521739143e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.6811594202898565e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.7536231884057987e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.826086956521741e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.898550724637683e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.9710144927536252e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.0434782608695674e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.1159420289855095e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.1884057971014517e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.2608695652173935e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.333333333333336e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.405797101449278e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.47826086956522e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.550724637681162e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.6231884057971044e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.6956521739130466e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.768115942028989e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.840579710144931e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.913043478260873e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.985507246376815e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.0579710144927574e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.1304347826086996e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.202898550724642e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.275362318840584e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.347826086956526e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.420289855072468e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.4927536231884105e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.565217391304353e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.637681159420295e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.710144927536237e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.782608695652179e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.855072463768121e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.9275362318840635e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
5.0e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2

0.0e0 -1.5025008343255513e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5025008343255513e0 -5.969786377959483e-2 -5.969786377959483e-2
1.4492753623188406e0 -1.5025008343255513e0 -6.633559167710517e-2 -6.633559167710517e-2
2.1739130434782608e0 -1.5025008343255513e0 -6.779962239614014e-2 -6.779962239614014e-2
2.898550724637681e0 -1.5025008343255513e0 -6.813873091401544e-2 -6.813873091401544e-2
3.6231884057971016e0 -1.5025008343255513e0 -6.821808906612696e-2 -6.821808906612696e-2
4.3478260869565215e0 -1.5025008343255513e0 -6.823670424965568e-2 -6.823670424965568e-2
5.0724637681159415e0 -1.5025008343255513e0 -6.824107324804041e-2 -6.824107324804041e-2
5.797101449275361e0 -1.5025008343255513e0 -6.824209878761862e-2 -6.824209878761862e-2
6.521739130434781e0 -1.5025008343255513e0 -6.824233952088227e-2 -6.824233952088227e-2
7.246376811594201e0 -1.5025008343255513e0 -6.82423960305645e-2 -6.82423960305645e-2
7.971014492753621e0 -1.5025008343255513e0 -6.824240929565908e-2 -6.824240929565908e-2
8.695652173913041e0 -1.5025008343255513e0 -6.824241240951135e-2 -6.824241240951135e-2
9.420289855072461e0 -1.5025008343255513e0 -6.824241314045805e-2 -6.824241314045805e-2
1.0144927536231881e1 -1.5025008343255513e0 -6.824241331204072e-2 -6.824241331204072e-2
1.0869565217391301e1 -1.5025008343255513e0 -6.824241335231808e-2 -6.824241335231808e-2
1.1594202898550721e1 -1.5025008343255513e0 -6.824241336177281e-2 -6.824241336177281e-2
1.2318840579710141e1 -1.5025008343255513e0 -6.824241336399222e-2 -6.824241336399222e-2
1.3043478260869561e1 -1.5025008343255513e0 -6.82424133645132e-2 -6.82424133645132e-2
1.3768115942028981e1 -1.5025008343255513e0 -6.824241336463549e-2 -6.824241336463549e-2
1.44927536231884e1 -1.5025008343255513e0 -6.824241336466419e-2 -6.824241336466419e-2
1.521739130434782e1 -1.5025008343255513e0 -6.824241336467094e-2 -6.824241336467094e-2
1.594202898550724e1 -1.5025008343255513e0 -6.824241336467252e-2 -6.824241336467252e-2
1.666666666666666e1 -1.5025008343255513e0 -6.824241336467289e-2 -6.824241336467289e-2
1.7391304347826082e1 -1.5025008343255513e0 -6.824241336467297e-2 -6.824241336467297e-2
1.8115942028985504e1 -1.5025008343255513e0 -6.824241336467298e-2 -6.824241336467298e-2
1.8840579710144926e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
1.9565217391304348e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.028985507246377e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.101449275362319e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.1739130434782613e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.2463768115942035e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.3188405797101456e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.3913043478260878e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.46376811594203e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.536231884057972e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.6086956521739143e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.6811594202898565e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.7536231884057987e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.826086956521741e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.898550724637683e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.9710144927536252e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.0434782608695674e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.1159420289855095e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.1884057971014517e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.2608695652173935e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.333333333333336e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.405797101449278e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.47826086956522e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.550724637681162e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.6231884057971044e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.6956521739130466e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.768115942028989e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.840579710144931e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.913043478260873e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.985507246376815e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.0579710144927574e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.1304347826086996e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.202898550724642e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.275362318840584e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.347826086956526e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.420289855072468e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.4927536231884105e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.565217391304353e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.637681159420295e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.710144927536237e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.782608695652179e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.855072463768121e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.9275362318840635e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
5.0e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2

0.0e0 -1.41144017769976e0 0.0e0 0.0e0
7.246376811594203e-1 -1.41144017769976e0 -1.3881409779462062e-1 -1.3881409779462062e-1
1.4492753623188406e0 -1.41144017769976e0 -1.542486569423472e-1 -1.542486569423472e-1
2.1739130434782608e0 -1.41144017769976e0 -1.5765293459216012e-1 -1.5765293459216012e-1
2.898550724637681e0 -1.41144017769976e0 -1.5844145598946044e-1 -1.5844145598946044e-1
3.6231884057971016e0 -1.41144017769976e0 -1.5862598571281336e-1 -1.5862598571281336e-1
4.3478260869565215e0 -1.41144017769976e0 -1.5866927117971652e-1 -1.5866927117971652e-1
5.0724637681159415e0 -1.41144017769976e0 -1.5867943031323728e-1 -1.5867943031323728e-1
5.797101449275361e0 -1.41144017769976e0 -1.5868181497731554e-1 -1.5868181497731554e-1
6.521739130434781e0 -1.41144017769976e0 -1.5868237474895036e-1 -1.5868237474895036e-1
7.246376811594201e0 -1.41144017769976e0 -1.5868250614964144e-1 -1.5868250614964144e-1
7.971014492753621e0 -1.41144017769976e0 -1.58682536994667e-1 -1.58682536994667e-1
8.695652173913041e0 -1.41144017769976e0 -1.5868254423523756e-1 -1.5868254423523756e-1
9.420289855072461e0 -1.41144017769976e0 -1.5868254593489142e-1 -1.5868254593489142e-1
1.0144927536231881e1 -1.41144017769976e0 -1.5868254633386872e-1 -1.5868254633386872e-1
1.0869565217391301e1 -1.41144017769976e0 -1.5868254642752477e-1 -1.5868254642752477e-1
1.1594202898550721e1 -1.41144017769976e0 -1.5868254644950963e-1 -1.5868254644950963e-1
1.2318840579710141e1 -1.41144017769976e0 -1.5868254645467036e-1 -1.5868254645467036e-1
1.3043478260869561e1 -1.41144017769976e0 -1.586825464558818e-1 -1.586825464558818e-1
1.3768115942028981e1 -1.41144017769976e0 -1.5868254645616617e-1 -1.5868254645616617e-1
1.44927536231884e1 -1.41144017769976e0 -1.5868254645623292e-1 -1.5868254645623292e-1
1.521739130434782e1 -1.41144017769976e0 -1.586825464562486e-1 -1.586825464562486e-1
1.594202898550724e1 -1.41144017769976e0 -1.5868254645625227e-1 -1.5868254645625227e-1
1.666666666666666e1 -1.41144017769976e0 -1.5868254645625313e-1 -1.5868254645625313e-1
1.7391304347826082e1 -1.41144017769976e0 -1.5868254645625332e-1 -1.5868254645625332e-1
1.8115942028985504e1 -1.41144017769976e0 -1.5868254645625338e-1 -1.5868254645625338e-1
1.8840579710144926e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
1.9565217391304348e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.028985507246377e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.101449275362319e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.1739130434782613e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.2463768115942035e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.3188405797101456e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.3913043478260878e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.46376811594203e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.536231884057972e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.6086956521739143e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.6811594202898565e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.7536231884057987e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.826086956521741e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.898550724637683e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.9710144927536252e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.0434782608695674e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.1159420289855095e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.1884057971014517e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.2608695652173935e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.333333333333336e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.405797101449278e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.47826086956522e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.550724637681162e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.6231884057971044e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.6956521739130466e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.768115942028989e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.840579710144931e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.913043478260873e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.985507246376815e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.0579710144927574e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.1304347826086996e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.202898550724642e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.275362318840584e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.347826086956526e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.420289855072468e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.4927536231884105e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.565217391304353e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.637681159420295e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.710144927536237e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.782608695652179e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.855072463768121e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.9275362318840635e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
5.0e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1

0.0e0 -1.3203795210739688e0 0.0e0 0.0e0
7.246376811594203e-1 -1.3203795210739688e0 -2.1678007447763334e-1 -2.1678007447763334e-1
1.4492753623188406e0 -1.3203795210739688e0 -2.4088356925756535e-1 -2.4088356925756535e-1
2.1739130434782608e0 -1.3203795210739688e0 -2.4619988492141703e-1 -2.4619988492141703e-1
2.898550724637681e0 -1.3203795210739688e0 -2.4743128526150987e-1 -2.4743128526150987e-1
3.6231884057971016e0 -1.3203795210739688e0 -2.4771945748470126e-1 -2.4771945748470126e-1
4.3478260869565215e0 -1.3203795210739688e0 -2.4778705455796787e-1 -2.4778705455796787e-1
5.0724637681159415e0 -1.3203795210739688e0 -2.4780291964484485e-1 -2.4780291964484485e-1
5.797101449275361e0 -1.3203795210739688e0 -2.4780664367334557e-1 -2.4780664367334557e-1
6.521739130434781e0 -1.3203795210739688e0 -2.4780751784490748e-1 -2.4780751784490748e-1
7.246376811594201e0 -1.3203795210739688e0 -2.4780772304777987e-1 -2.4780772304777987e-1
7.971014492753621e0 -1.3203795210739688e0 -2.4780777121714487e-1 -2.4780777121714487e-1
8.695652173913041e0 -1.3203795210739688e0 -2.4780778252443605e-1 -2.4780778252443605e-1
9.420289855072461e0 -1.3203795210739688e0 -2.478077851787132e-1 -2.478077851787132e-1
1.0144927536231881e1 -1.3203795210739688e0 -2.4780778580177912e-1 -2.4780778580177912e-1
1.0869565217391301e1 -1.3203795210739688e0 -2.478077859480378e-1 -2.478077859480378e-1
1.1594202898550721e1 -1.3203795210739688e0 -2.4780778598237063e-1 -2.4780778598237063e-1
1.2318840579710141e1 -1.3203795210739688e0 -2.478077859904299e-1 -2.478077859904299e-1
1.3043478260869561e1 -1.3203795210739688e0 -2.4780778599232176e-1 -2.4780778599232176e-1
1.3768115942028981e1 -1.3203795210739688e0 -2.4780778599276582e-1 -2.4780778599276582e-1
1.44927536231884e1 -1.3203795210739688e0 -2.4780778599287007e-1 -2.4780778599287007e-1
1.521739130434782e1 -1.3203795210739688e0 -2.4780778599289455e-1 -2.4780778599289455e-1
1.594202898550724e1 -1.3203795210739688e0 -2.4780778599290032e-1 -2.4780778599290032e-1
1.666666666666666e1 -1.3203795210739688e0 -2.4780778599290165e-1 -2.4780778599290165e-1
1.7391304347826082e1 -1.3203795210739688e0 -2.4780778599290196e-1 -2.4780778599290196e-1
1.8115942028985504e1 -1.3203795210739688e0 -2.4780778599290204e-1 -2.4780778599290204e-1
1.8840579710144926e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
1.9565217391304348e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.028985507246377e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.101449275362319e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.1739130434782613e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.2463768115942035e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.3188405797101456e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.3913043478260878e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.46376811594203e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.536231884057972e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.6086956521739143e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.6811594202898565e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.7536231884057987e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.826086956521741e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.898550724637683e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.9710144927536252e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.0434782608695674e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.1159420289855095e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.1884057971014517e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.2608695652173935e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.333333333333336e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.405797101449278e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.47826086956522e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.550724637681162e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.6231884057971044e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.6956521739130466e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.768115942028989e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.840579710144931e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.913043478260873e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.985507246376815e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.0579710144927574e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.1304347826086996e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.202898550724642e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.275362318840584e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.347826086956526e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.420289855072468e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.4927536231884105e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.565217391304353e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.637681159420295e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.710144927536237e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.782608695652179e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.855072463768121e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.9275362318840635e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
5.0e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1

0.0e0 -1.2293188644481776e0 0.0e0 0.0e0
7.246376811594203e-1 -1.2293188644481776e0 -2.9294974319147166e-1 -2.9294974319147166e-1
1.4492753623188406e0 -1.2293188644481776e0 -3.2552244445478173e-1 -3.2552244445478173e-1
2.1739130434782608e0 -1.2293188644481776e0 -3.3270674546677736e-1 -3.3270674546677736e-1
2.898550724637681e0 -1.2293188644481776e0 -3.3437082097863124e-1 -3.3437082097863124e-1
3.6231884057971016e0 -1.2293188644481776e0 -3.3476024781586367e-1 -3.3476024781586367e-1
4.3478260869565215e0 -1.2293188644481776e0 -3.3485159636485584e-1 -3.3485159636485584e-1
5.0724637681159415e0 -1.2293188644481776e0 -3.3487303594198264e-1 -3.3487303594198264e-1
5.797101449275361e0 -1.2293188644481776e0 -3.3487806847643287e-1 -3.3487806847643287e-1
6.521739130434781e0 -1.2293188644481776e0 -3.34879249804261e-1 -3.34879249804261e-1
7.246376811594201e0 -1.2293188644481776e0 -3.348795271089391e-1 -3.348795271089391e-1
7.971014492753621e0 -1.2293188644481776e0 -3.3487959220349695e-1 -3.3487959220349695e-1
8.695652173913041e0 -1.2293188644481776e0 -3.34879607483813e-1 -3.34879607483813e-1
9.420289855072461e0 -1.2293188644481776e0 -3.348796110707193e-1 -3.348796110707193e-1
1.0144927536231881e1 -1.2293188644481776e0 -3.348796119127109e-1 -3.348796119127109e-1
1.0869565217391301e1 -1.2293188644481776e0 -3.348796121103602e-1 -3.348796121103602e-1
1.1594202898550721e1 -1.2293188644481776e0 -3.3487961215675655e-1 -3.3487961215675655e-1
1.2318840579710141e1 -1.2293188644481776e0 -3.3487961216764756e-1 -3.3487961216764756e-1
1.3043478260869561e1 -1.2293188644481776e0 -3.348796121702042e-1 -3.348796121702042e-1
1.3768115942028981e1 -1.2293188644481776e0 -3.3487961217080425e-1 -3.3487961217080425e-1
1.44927536231884e1 -1.2293188644481776e0 -3.3487961217094514e-1 -3.3487961217094514e-1
1.521739130434782e1 -1.2293188644481776e0 -3.348796121709782e-1 -3.348796121709782e-1
1.594202898550724e1 -1.2293188644481776e0 -3.34879612170986e-1 -3.34879612170986e-1
1.666666666666666e1 -1.2293188644481776e0 -3.3487961217098783e-1 -3.3487961217098783e-1
1.7391304347826082e1 -1.2293188644481776e0 -3.348796121709882e-1 -3.348796121709882e-1
1.8115942028985504e1 -1.2293188644481776e0 -3.3487961217098833e-1 -3.3487961217098833e-1
1.8840579710144926e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
1.9565217391304348e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.028985507246377e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.101449275362319e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.1739130434782613e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.2463768115942035e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.3188405797101456e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.3913043478260878e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.46376811594203e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.536231884057972e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.6086956521739143e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.6811594202898565e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.7536231884057987e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.826086956521741e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.898550724637683e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.9710144927536252e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.0434782608695674e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.1159420289855095e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.1884057971014517e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.2608695652173935e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.333333333333336e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.405797101449278e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.47826086956522e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.550724637681162e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.6231884057971044e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.6956521739130466e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.768115942028989e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.840579710144931e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.913043478260873e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.985507246376815e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.0579710144927574e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.1304347826086996e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.202898550724642e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.275362318840584e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.347826086956526e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.420289855072468e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.4927536231884105e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.565217391304353e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.637681159420295e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.710144927536237e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.782608695652179e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.855072463768121e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.9275362318840635e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
5.0e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1

0.0e0 -1.1382582078223864e0 0.0e0 0.0e0
7.246376811594203e-1 -1.1382582078223864e0 -3.666919380725304e-1 -3.666919380725304e-1
1.4492753623188406e0 -1.1382582078223864e0 -4.0746393815820403e-1 -4.0746393815820403e-1
2.1739130434782608e0 -1.1382582078223864e0 -4.1645669313755646e-1 -4.1645669313755646e-1
2.898550724637681e0 -1.1382582078223864e0 -4.1853965476740124e-1 -4.1853965476740124e-1
3.6231884057971016e0 -1.1382582078223864e0 -4.190271093052565e-1 -4.190271093052565e-1
4.3478260869565215e0 -1.1382582078223864e0 -4.191414523871283e-1 -4.191414523871283e-1
5.0724637681159415e0 -1.1382582078223864e0 -4.1916828879941676e-1 -4.1916828879941676e-1
5.797101449275361e0 -1.1382582078223864e0 -4.1917458813865105e-1 -4.1917458813865105e-1
6.521739130434781e0 -1.1382582078223864e0 -4.1917606683389097e-1 -4.1917606683389097e-1
7.246376811594201e0 -1.1382582078223864e0 -4.191764139425409e-1 -4.191764139425409e-1
7.971014492753621e0 -1.1382582078223864e0 -4.1917649542289764e-1 -4.1917649542289764e-1
8.695652173913041e0 -1.1382582078223864e0 -4.19176514549621e-1 -4.19176514549621e-1
9.420289855072461e0 -1.1382582078223864e0 -4.191765190394342e-1 -4.191765190394342e-1
1.0144927536231881e1 -1.1382582078223864e0 -4.1917652009337447e-1 -4.1917652009337447e-1
1.0869565217391301e1 -1.1382582078223864e0 -4.1917652034077674e-1 -4.1917652034077674e-1
1.1594202898550721e1 -1.1382582078223864e0 -4.19176520398852e-1 -4.19176520398852e-1
1.2318840579710141e1 -1.1382582078223864e0 -4.191765204124846e-1 -4.191765204124846e-1
1.3043478260869561e1 -1.1382582078223864e0 -4.1917652041568476e-1 -4.1917652041568476e-1
1.3768115942028981e1 -1.1382582078223864e0 -4.191765204164359e-1 -4.191765204164359e-1
1.44927536231884e1 -1.1382582078223864e0 -4.1917652041661224e-1 -4.1917652041661224e-1
1.521739130434782e1 -1.1382582078223864e0 -4.1917652041665365e-1 -4.1917652041665365e-1
1.594202898550724e1 -1.1382582078223864e0 -4.1917652041666337e-1 -4.1917652041666337e-1
1.666666666666666e1 -1.1382582078223864e0 -4.1917652041666564e-1 -4.1917652041666564e-1
1.7391304347826082e1 -1.1382582078223864e0 -4.191765204166662e-1 -4.191765204166662e-1
1.8115942028985504e1 -1.1382582078223864e0 -4.191765204166663e-1 -4.191765204166663e-1
1.8840579710144926e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
1.9565217391304348e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.028985507246377e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.101449275362319e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.1739130434782613e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.2463768115942035e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.3188405797101456e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.3913043478260878e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.46376811594203e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.536231884057972e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.6086956521739143e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.6811594202898565e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.7536231884057987e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.826086956521741e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.898550724637683e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.9710144927536252e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.0434782608695674e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.1159420289855095e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.1884057971014517e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.2608695652173935e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.333333333333336e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.405797101449278e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.47826086956522e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.550724637681162e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.6231884057971044e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.6956521739130466e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.768115942028989e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.840579710144931e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.913043478260873e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.985507246376815e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.0579710144927574e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.1304347826086996e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.202898550724642e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.275362318840584e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.347826086956526e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.420289855072468e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.4927536231884105e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.565217391304353e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.637681159420295e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.710144927536237e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.782608695652179e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.855072463768121e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.9275362318840635e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
5.0e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1

0.0e0 -1.0471975511965952e0 0.0e0 0.0e0
7.246376811594203e-1 -1.0471975511965952e0 -4.3739560806988426e-1 -4.3739560806988426e-1
1.4492753623188406e0 -1.0471975511965952e0 -4.860290573446026e-1 -4.860290573446026e-1
2.1739130434782608e0 -1.0471975511965952e0 -4.967557494914022e-1 -4.967557494914022e-1
2.898550724637681e0 -1.0471975511965952e0 -4.992403371631715e-1 -4.992403371631715e-1
3.6231884057971016e0 -1.0471975511965952e0 -4.998217801998315e-1 -4.998217801998315e-1
4.3478260869565215e0 -1.0471975511965952e0 -4.999581703317956e-1 -4.999581703317956e-1
5.0724637681159415e0 -1.0471975511965952e0 -4.9999018120428174e-1 -4.9999018120428174e-1
5.797101449275361e0 -1.0471975511965952e0 -4.999976951499913e-1 -4.999976951499913e-1
6.521739130434781e0 -1.0471975511965952e0 -4.999994589597086e-1 -4.999994589597086e-1
7.246376811594201e0 -1.0471975511965952e0 -4.9999987299607873e-1 -4.9999987299607873e-1
7.971014492753621e0 -1.0471975511965952e0 -4.9999997018706244e-1 -4.9999997018706244e-1
8.695652173913041e0 -1.0471975511965952e0 -4.999999930017031e-1 -4.999999930017031e-1
9.420289855072461e0 -1.0471975511965952e0 -4.999999983572192e-1 -4.999999983572192e-1
1.0144927536231881e1 -1.0471975511965952e0 -4.999999996143748e-1 -4.999999996143748e-1
1.0869565217391301e1 -1.0471975511965952e0 -4.999999999094799e-1 -4.999999999094799e-1
1.1594202898550721e1 -1.0471975511965952e0 -4.99999999978753e-1 -4.99999999978753e-1
1.2318840579710141e1 -1.0471975511965952e0 -4.9999999999501415e-1 -4.9999999999501415e-1
1.3043478260869561e1 -1.0471975511965952e0 -4.999999999988313e-1 -4.999999999988313e-1
1.3768115942028981e1 -1.0471975511965952e0 -4.9999999999972733e-1 -4.9999999999972733e-1
1.44927536231884e1 -1.0471975511965952e0 -4.9999999999993766e-1 -4.9999999999993766e-1
1.521739130434782e1 -1.0471975511965952e0 -4.9999999999998707e-1 -4.9999999999998707e-1
1.594202898550724e1 -1.0471975511965952e0 -4.9999999999999867e-1 -4.9999999999999867e-1
1.666666666666666e1 -1.0471975511965952e0 -5.000000000000013e-1 -5.000000000000013e-1
1.7391304347826082e1 -1.0471975511965952e0 -5.00000000000002e-1 -5.00000000000002e-1
1.8115942028985504e1 -1.0471975511965952e0 -5.000000000000021e-1 -5.000000000000021e-1
1.8840579710144926e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
1.9565217391304348e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.028985507246377e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.101449275362319e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.1739130434782613e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.2463768115942035e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.3188405797101456e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.3913043478260878e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.46376811594203e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.536231884057972e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.6086956521739143e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.6811594202898565e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.7536231884057987e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.826086956521741e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.898550724637683e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.9710144927536252e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.0434782608695674e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.1159420289855095e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.1884057971014517e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.2608695652173935e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.333333333333336e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.405797101449278e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.47826086956522e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.550724637681162e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.6231884057971044e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.6956521739130466e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.768115942028989e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.840579710144931e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.913043478260873e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.985507246376815e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.0579710144927574e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.1304347826086996e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.202898550724642e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.275362318840584e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.347826086956526e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.420289855072468e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.4927536231884105e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.565217391304353e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.637681159420295e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.710144927536237e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.782608695652179e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.855072463768121e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.9275362318840635e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
5.0e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1

0.0e0 -9.561368945708041e-1 0.0e0 0.0e0
7.246376811594203e-1 -9.561368945708041e-1 -5.044748803067376e-1 -5.044748803067376e-1
1.4492753623188406e0 -9.561368945708041e-1 -5.605667866933408e-1 -5.605667866933408e-1
2.1739130434782608e0 -9.561368945708041e-1 -5.729385312582277e-1 -5.729385312582277e-1
2.898550724637681e0 -9.561368945708041e-1 -5.758041568959847e-1 -5.758041568959847e-1
3.6231884057971016e0 -9.561368945708041e-1 -5.764747704113298e-1 -5.764747704113298e-1
4.3478260869565215e0 -9.561368945708041e-1 -5.766320774217986e-1 -5.766320774217986e-1
5.0724637681159415e0 -9.561368945708041e-1 -5.766689975023115e-1 -5.766689975023115e-1
5.797101449275361e0 -9.561368945708041e-1 -5.766776637915758e-1 -5.766776637915758e-1
6.521739130434781e0 -9.561368945708041e-1 -5.766796981002876e-1 -5.766796981002876e-1
7.246376811594201e0 -9.561368945708041e-1 -5.766801756335421e-1 -5.766801756335421e-1
7.971014492753621e0 -9.561368945708041e-1 -5.766802877297977e-1 -5.766802877297977e-1
8.695652173913041e0 -9.561368945708041e-1 -5.766803140433064e-1 -5.766803140433064e-1
9.420289855072461e0 -9.561368945708041e-1 -5.766803202201479e-1 -5.766803202201479e-1
1.0144927536231881e1 -9.561368945708041e-1 -5.766803216701017e-1 -5.766803216701017e-1
1.0869565217391301e1 -9.561368945708041e-1 -5.766803220104644e-1 -5.766803220104644e-1
1.1594202898550721e1 -9.561368945708041e-1 -5.766803220903611e-1 -5.766803220903611e-1
1.2318840579710141e1 -9.561368945708041e-1 -5.766803221091161e-1 -5.766803221091161e-1
1.3043478260869561e1 -9.561368945708041e-1 -5.766803221135187e-1 -5.766803221135187e-1
1.3768115942028981e1 -9.561368945708041e-1 -5.766803221145521e-1 -5.766803221145521e-1
1.44927536231884e1 -9.561368945708041e-1 -5.766803221147947e-1 -5.766803221147947e-1
1.521739130434782e1 -9.561368945708041e-1 -5.766803221148518e-1 -5.766803221148518e-1
1.594202898550724e1 -9.561368945708041e-1 -5.766803221148651e-1 -5.766803221148651e-1
1.666666666666666e1 -9.561368945708041e-1 -5.766803221148682e-1 -5.766803221148682e-1
1.7391304347826082e1 -9.561368945708041e-1 -5.76680322114869e-1 -5.76680322114869e-1
1.8115942028985504e1 -9.561368945708041e-1 -5.766803221148691e-1 -5.766803221148691e-1
1.8840579710144926e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
1.9565217391304348e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.028985507246377e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.101449275362319e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.1739130434782613e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.2463768115942035e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.3188405797101456e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.3913043478260878e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.46376811594203e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.536231884057972e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.6086956521739143e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.6811594202898565e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.7536231884057987e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.826086956521741e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.898550724637683e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.9710144927536252e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.0434782608695674e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.1159420289855095e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.1884057971014517e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.2608695652173935e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.333333333333336e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.405797101449278e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.47826086956522e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.550724637681162e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.6231884057971044e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.6956521739130466e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.768115942028989e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.840579710144931e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.913043478260873e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.985507246376815e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.0579710144927574e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.1304347826086996e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.202898550724642e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.275362318840584e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.347826086956526e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.420289855072468e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.4927536231884105e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.565217391304353e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.637681159420295e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.710144927536237e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.782608695652179e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.855072463768121e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.9275362318840635e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
5.0e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1

0.0e0 -8.65076237945013e-1 0.0e0 0.0e0
7.246376811594203e-1 -8.65076237945013e-1 -5.673739148075956e-1 -5.673739148075956e-1
1.4492753623188406e0 -8.65076237945013e-1 -6.304594831043511e-1 -6.304594831043511e-1
2.1739130434782608e0 -8.65076237945013e-1 -6.44373763915541e-1 -6.44373763915541e-1
2.898550724637681e0 -8.65076237945013e-1 -6.475966820427601e-1 -6.475966820427601e-1
3.6231884057971016e0 -8.65076237945013e-1 -6.483509091220011e-1 -6.483509091220011e-1
4.3478260869565215e0 -8.65076237945013e-1 -6.485278295155439e-1 -6.485278295155439e-1
5.0724637681159415e0 -8.65076237945013e-1 -6.48569352872669e-1 -6.48569352872669e-1
5.797101449275361e0 -8.65076237945013e-1 -6.485790996938859e-1 -6.485790996938859e-1
6.521739130434781e0 -8.65076237945013e-1 -6.485813876446697e-1 -6.485813876446697e-1
7.246376811594201e0 -8.65076237945013e-1 -6.485819247178177e-1 -6.485819247178177e-1
7.971014492753621e0 -8.65076237945013e-1 -6.485820507904803e-1 -6.485820507904803e-1
8.695652173913041e0 -8.65076237945013e-1 -6.485820803848149e-1 -6.485820803848149e-1
9.420289855072461e0 -8.65076237945013e-1 -6.485820873317986e-1 -6.485820873317986e-1
1.0144927536231881e1 -8.65076237945013e-1 -6.485820889625358e-1 -6.485820889625358e-1
1.0869565217391301e1 -8.65076237945013e-1 -6.485820893453356e-1 -6.485820893453356e-1
1.1594202898550721e1 -8.65076237945013e-1 -6.485820894351941e-1 -6.485820894351941e-1
1.2318840579710141e1 -8.65076237945013e-1 -6.485820894562875e-1 -6.485820894562875e-1
1.3043478260869561e1 -8.65076237945013e-1 -6.48582089461239e-1 -6.48582089461239e-1
1.3768115942028981e1 -8.65076237945013e-1 -6.485820894624013e-1 -6.485820894624013e-1
1.44927536231884e1 -8.65076237945013e-1 -6.485820894626741e-1 -6.485820894626741e-1
1.521739130434782e1 -8.65076237945013e-1 -6.485820894627382e-1 -6.485820894627382e-1
1.594202898550724e1 -8.65076237945013e-1 -6.485820894627532e-1 -6.485820894627532e-1
1.666666666666666e1 -8.65076237945013e-1 -6.485820894627568e-1 -6.485820894627568e-1
1.7391304347826082e1 -8.65076237945013e-1 -6.485820894627575e-1 -6.485820894627575e-1
1.8115942028985504e1 -8.65076237945013e-1 -6.485820894627577e-1 -6.485820894627577e-1
1.8840579710144926e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
1.9565217391304348e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.028985507246377e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.101449275362319e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.1739130434782613e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.2463768115942035e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.3188405797101456e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.3913043478260878e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.46376811594203e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.536231884057972e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.6086956521739143e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.6811594202898565e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.7536231884057987e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.826086956521741e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.898550724637683e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.9710144927536252e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.0434782608695674e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.1159420289855095e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.1884057971014517e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.2608695652173935e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.333333333333336e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.405797101449278e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.47826086956522e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.550724637681162e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.6231884057971044e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.6956521739130466e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.768115942028989e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.840579710144931e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.913043478260873e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.985507246376815e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.0579710144927574e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.1304347826086996e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.202898550724642e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.275362318840584e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.347826086956526e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.420289855072468e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.4927536231884105e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.565217391304353e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.637681159420295e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.710144927536237e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.782608695652179e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.855072463768121e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.9275362318840635e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
5.0e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1

0.0e0 -7.740155813192219e-1 0.0e0 0.0e0
7.246376811594203e-1 -7.740155813192219e-1 -6.255715103633547e-1 -6.255715103633547e-1
1.4492753623188406e0 -7.740155813192219e-1 -6.951279936833797e-1 -6.951279936833797e-1
2.1739130434782608e0 -7.740155813192219e-1 -7.104695126279504e-1 -7.104695126279504e-1
2.898550724637681e0 -7.740155813192219e-1 -7.140230171300135e-1 -7.140230171300135e-1
3.6231884057971016e0 -7.740155813192219e-1 -7.148546080100378e-1 -7.148546080100378e-1
4.3478260869565215e0 -7.740155813192219e-1 -7.15049675768555e-1 -7.15049675768555e-1
5.0724637681159415e0 -7.740155813192219e-1 -7.15095458326678e-1 -7.15095458326678e-1
5.797101449275361e0 -7.740155813192219e-1 -7.151062049146172e-1 -7.151062049146172e-1
6.521739130434781e0 -7.740155813192219e-1 -7.15108727548792e-1 -7.15108727548792e-1
7.246376811594201e0 -7.740155813192219e-1 -7.151093197114764e-1 -7.151093197114764e-1
7.971014492753621e0 -7.740155813192219e-1 -7.151094587158682e-1 -7.151094587158682e-1
8.695652173913041e0 -7.740155813192219e-1 -7.151094913458008e-1 -7.151094913458008e-1
9.420289855072461e0 -7.740155813192219e-1 -7.151094990053617e-1 -7.151094990053617e-1
1.0144927536231881e1 -7.740155813192219e-1 -7.151095008033694e-1 -7.151095008033694e-1
1.0869565217391301e1 -7.740155813192219e-1 -7.151095012254344e-1 -7.151095012254344e-1
1.1594202898550721e1 -7.740155813192219e-1 -7.151095013245101e-1 -7.151095013245101e-1
1.2318840579710141e1 -7.740155813192219e-1 -7.151095013477671e-1 -7.151095013477671e-1
1.3043478260869561e1 -7.740155813192219e-1 -7.151095013532265e-1 -7.151095013532265e-1
1.3768115942028981e1 -7.740155813192219e-1 -7.15109501354508e-1 -7.15109501354508e-1
1.44927536231884e1 -7.740155813192219e-1 -7.151095013548088e-1 -7.151095013548088e-1
1.521739130434782e1 -7.740155813192219e-1 -7.151095013548795e-1 -7.151095013548795e-1
1.594202898550724e1 -7.740155813192219e-1 -7.15109501354896e-1 -7.15109501354896e-1
1.666666666666666e1 -7.740155813192219e-1 -7.151095013548999e-1 -7.151095013548999e-1
1.7391304347826082e1 -7.740155813192219e-1 -7.151095013549008e-1 -7.151095013549008e-1
1.8115942028985504e1 -7.740155813192219e-1 -7.15109501354901e-1 -7.15109501354901e-1
1.8840579710144926e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
1.9565217391304348e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.028985507246377e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.101449275362319e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.1739130434782613e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.2463768115942035e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.3188405797101456e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.3913043478260878e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.46376811594203e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.536231884057972e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.6086956521739143e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.6811594202898565e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.7536231884057987e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.826086956521741e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.898550724637683e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.9710144927536252e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.0434782608695674e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.1159420289855095e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.1884057971014517e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.2608695652173935e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.333333333333336e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.405797101449278e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.47826086956522e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.550724637681162e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.6231884057971044e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.6956521739130466e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.768115942028989e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.840579710144931e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.913043478260873e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.985507246376815e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.0579710144927574e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.1304347826086996e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.202898550724642e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.275362318840584e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.347826086956526e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.420289855072468e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.4927536231884105e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.565217391304353e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.637681159420295e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.710144927536237e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.782608695652179e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.855072463768121e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.9275362318840635e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
5.0e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1

0.0e0 -6.829549246934308e-1 0.0e0 0.0e0
7.246376811594203e-1 -6.829549246934308e-1 -6.785854233686672e-1 -6.785854233686672e-1
1.4492753623188406e0 -6.829549246934308e-1 -7.540364547852665e-1 -7.540364547852665e-1
2.1739130434782608e0 -6.829549246934308e-1 -7.706780872056322e-1 -7.706780872056322e-1
2.898550724637681e0 -6.829549246934308e-1 -7.745327326251051e-1 -7.745327326251051e-1
3.6231884057971016e0 -6.829549246934308e-1 -7.754347964819823e-1 -7.754347964819823e-1
4.3478260869565215e0 -6.829549246934308e-1 -7.756463952125928e-1 -7.756463952125928e-1
5.0724637681159415e0 -6.829549246934308e-1 -7.756960576030184e-1 -7.756960576030184e-1
5.797101449275361e0 -6.829549246934308e-1 -7.757077149080677e-1 -7.757077149080677e-1
6.521739130434781e0 -6.829549246934308e-1 -7.757104513222923e-1 -7.757104513222923e-1
7.246376811594201e0 -6.829549246934308e-1 -7.757110936676666e-1 -7.757110936676666e-1
7.971014492753621e0 -6.829549246934308e-1 -7.757112444519534e-1 -7.757112444519534e-1
8.695652173913041e0 -6.829549246934308e-1 -7.757112798471021e-1 -7.757112798471021e-1
9.420289855072461e0 -6.829549246934308e-1 -7.757112881557707e-1 -7.757112881557707e-1
1.0144927536231881e1 -6.829549246934308e-1 -7.757112901061503e-1 -7.757112901061503e-1
1.0869565217391301e1 -6.829549246934308e-1 -7.75711290563983e-1 -7.75711290563983e-1
1.1594202898550721e1 -6.829549246934308e-1 -7.757112906714548e-1 -7.757112906714548e-1
1.2318840579710141e1 -6.829549246934308e-1 -7.757112906966828e-1 -7.757112906966828e-1
1.3043478260869561e1 -6.829549246934308e-1 -7.757112907026048e-1 -7.757112907026048e-1
1.3768115942028981e1 -6.829549246934308e-1 -7.757112907039949e-1 -7.757112907039949e-1
1.44927536231884e1 -6.829549246934308e-1 -7.757112907043212e-1 -7.757112907043212e-1
1.521739130434782e1 -6.829549246934308e-1 -7.757112907043978e-1 -7.757112907043978e-1
1.594202898550724e1 -6.829549246934308e-1 -7.757112907044158e-1 -7.757112907044158e-1
1.666666666666666e1 -6.829549246934308e-1 -7.7571129070442e-1 -7.7571129070442e-1
1.7391304347826082e1 -6.829549246934308e-1 -7.75711290704421e-1 -7.75711290704421e-1
1.8115942028985504e1 -6.829549246934308e-1 -7.757112907044212e-1 -7.757112907044212e-1
1.8840579710144926e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
1.9565217391304348e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.028985507246377e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.101449275362319e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.1739130434782613e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.2463768115942035e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.3188405797101456e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.3913043478260878e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.46376811594203e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.536231884057972e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.6086956521739143e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.6811594202898565e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.7536231884057987e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.826086956521741e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.898550724637683e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.9710144927536252e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.0434782608695674e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.1159420289855095e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.1884057971014517e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.2608695652173935e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.333333333333336e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.405797101449278e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.47826086956522e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.550724637681162e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.6231884057971044e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.6956521739130466e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.768115942028989e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.840579710144931e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.913043478260873e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.985507246376815e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.0579710144927574e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.1304347826086996e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.202898550724642e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.275362318840584e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.347826086956526e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.420289855072468e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.4927536231884105e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.565217391304353e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.637681159420295e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.710144927536237e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.782608695652179e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.855072463768121e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.9275362318840635e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
5.0e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1

0.0e0 -5.918942680676397e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.918942680676397e-1 -7.259763638443322e-1 -7.259763638443322e-1
1.4492753623188406e0 -5.918942680676397e-1 -8.066967323488707e-1 -8.066967323488707e-1
2.1739130434782608e0 -5.918942680676397e-1 -8.245005804377316e-1 -8.245005804377316e-1
2.898550724637681e0 -5.918942680676397e-1 -8.286244259686985e-1 -8.286244259686985e-1
3.6231884057971016e0 -5.918942680676397e-1 -8.295894880172172e-1 -8.295894880172172e-1
4.3478260869565215e0 -5.918942680676397e-1 -8.298158643461989e-1 -8.298158643461989e-1
5.0724637681159415e0 -5.918942680676397e-1 -8.298689950507194e-1 -8.298689950507194e-1
5.797101449275361e0 -5.918942680676397e-1 -8.29881466476778e-1 -8.29881466476778e-1
6.521739130434781e0 -5.918942680676397e-1 -8.298843939962625e-1 -8.298843939962625e-1
7.246376811594201e0 -5.918942680676397e-1 -8.298850812016504e-1 -8.298850812016504e-1
7.971014492753621e0 -5.918942680676397e-1 -8.298852425163862e-1 -8.298852425163862e-1
8.695652173913041e0 -5.918942680676397e-1 -8.298852803834557e-1 -8.298852803834557e-1
9.420289855072461e0 -5.918942680676397e-1 -8.298852892723837e-1 -8.298852892723837e-1
1.0144927536231881e1 -5.918942680676397e-1 -8.298852913589736e-1 -8.298852913589736e-1
1.0869565217391301e1 -5.918942680676397e-1 -8.298852918487803e-1 -8.298852918487803e-1
1.1594202898550721e1 -5.918942680676397e-1 -8.298852919637578e-1 -8.298852919637578e-1
1.2318840579710141e1 -5.918942680676397e-1 -8.298852919907476e-1 -8.298852919907476e-1
1.3043478260869561e1 -5.918942680676397e-1 -8.298852919970832e-1 -8.298852919970832e-1
1.3768115942028981e1 -5.918942680676397e-1 -8.298852919985703e-1 -8.298852919985703e-1
1.44927536231884e1 -5.918942680676397e-1 -8.298852919989195e-1 -8.298852919989195e-1
1.521739130434782e1 -5.918942680676397e-1 -8.298852919990014e-1 -8.298852919990014e-1
1.594202898550724e1 -5.918942680676397e-1 -8.298852919990207e-1 -8.298852919990207e-1
1.666666666666666e1 -5.918942680676397e-1 -8.298852919990253e-1 -8.298852919990253e-1
1.7391304347826082e1 -5.918942680676397e-1 -8.298852919990263e-1 -8.298852919990263e-1
1.8115942028985504e1 -5.918942680676397e-1 -8.298852919990265e-1 -8.298852919990265e-1
1.8840579710144926e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
1.9565217391304348e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.028985507246377e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.101449275362319e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.1739130434782613e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.2463768115942035e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.3188405797101456e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.3913043478260878e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.46376811594203e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.536231884057972e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.6086956521739143e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.6811594202898565e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.7536231884057987e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.826086956521741e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.898550724637683e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.9710144927536252e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.0434782608695674e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.1159420289855095e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.1884057971014517e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.2608695652173935e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.333333333333336e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.405797101449278e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.47826086956522e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.550724637681162e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.6231884057971044e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.6956521739130466e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.768115942028989e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.840579710144931e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.913043478260873e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.985507246376815e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.0579710144927574e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.1304347826086996e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.202898550724642e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.275362318840584e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.347826086956526e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.420289855072468e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.4927536231884105e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.565217391304353e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.637681159420295e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.710144927536237e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.782608695652179e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.855072463768121e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.9275362318840635e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
5.0e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1

0.0e0 -5.008336114418486e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.008336114418486e-1 -7.673516355324101e-1 -7.673516355324101e-1
1.4492753623188406e0 -5.008336114418486e-1 -8.526724667296339e-1 -8.526724667296339e-1
2.1739130434782608e0 -5.008336114418486e-1 -8.714910021946362e-1 -8.714910021946362e-1
2.898550724637681e0 -5.008336114418486e-1 -8.758498763542761e-1 -8.758498763542761e-1
3.6231884057971016e0 -5.008336114418486e-1 -8.768699397863686e-1 -8.768699397863686e-1
4.3478260869565215e0 -5.008336114418486e-1 -8.771092178881653e-1 -8.771092178881653e-1
5.0724637681159415e0 -5.008336114418486e-1 -8.771653766490304e-1 -8.771653766490304e-1
5.797101449275361e0 -5.008336114418486e-1 -8.77178558853934e-1 -8.77178558853934e-1
6.521739130434781e0 -5.008336114418486e-1 -8.771816532203299e-1 -8.771816532203299e-1
7.246376811594201e0 -5.008336114418486e-1 -8.771823795913313e-1 -8.771823795913313e-1
7.971014492753621e0 -5.008336114418486e-1 -8.771825500998113e-1 -8.771825500998113e-1
8.695652173913041e0 -5.008336114418486e-1 -8.771825901250231e-1 -8.771825901250231e-1
9.420289855072461e0 -5.008336114418486e-1 -8.771825995205541e-1 -8.771825995205541e-1
1.0144927536231881e1 -5.008336114418486e-1 -8.771826017260642e-1 -8.771826017260642e-1
1.0869565217391301e1 -5.008336114418486e-1 -8.771826022437863e-1 -8.771826022437863e-1
1.1594202898550721e1 -5.008336114418486e-1 -8.771826023653166e-1 -8.771826023653166e-1
1.2318840579710141e1 -5.008336114418486e-1 -8.771826023938446e-1 -8.771826023938446e-1
1.3043478260869561e1 -5.008336114418486e-1 -8.771826024005414e-1 -8.771826024005414e-1
1.3768115942028981e1 -5.008336114418486e-1 -8.771826024021132e-1 -8.771826024021132e-1
1.44927536231884e1 -5.008336114418486e-1 -8.771826024024822e-1 -8.771826024024822e-1
1.521739130434782e1 -5.008336114418486e-1 -8.77182602402569e-1 -8.77182602402569e-1
1.594202898550724e1 -5.008336114418486e-1 -8.771826024025893e-1 -8.771826024025893e-1
1.666666666666666e1 -5.008336114418486e-1 -8.77182602402594e-1 -8.77182602402594e-1
1.7391304347826082e1 -5.008336114418486e-1 -8.77182602402595e-1 -8.77182602402595e-1
1.8115942028985504e1 -5.008336114418486e-1 -8.771826024025954e-1 -8.771826024025954e-1
1.8840579710144926e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
1.9565217391304348e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.028985507246377e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.101449275362319e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.1739130434782613e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.2463768115942035e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.3188405797101456e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.3913043478260878e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.46376811594203e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.536231884057972e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.6086956521739143e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.6811594202898565e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.7536231884057987e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.826086956521741e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.898550724637683e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.9710144927536252e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.0434782608695674e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.1159420289855095e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.1884057971014517e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.2608695652173935e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.333333333333336e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.405797101449278e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.47826086956522e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.550724637681162e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.6231884057971044e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.6956521739130466e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.768115942028989e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.840579710144931e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.913043478260873e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.985507246376815e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.0579710144927574e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.1304347826086996e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.202898550724642e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.275362318840584e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.347826086956526e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.420289855072468e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.4927536231884105e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.565217391304353e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.637681159420295e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.710144927536237e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.782608695652179e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.855072463768121e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.9275362318840635e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
5.0e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1

0.0e0 -4.0977295481605747e-1 0.0e0 0.0e0
7.246376811594203e-1 -4.0977295481605747e-1 -8.023683899010925e-1 -8.023683899010925e-1
1.4492753623188406e0 -4.0977295481605747e-1 -8.915826885130199e-1 -8.915826885130199e-1
2.1739130434782608e0 -4.0977295481605747e-1 -9.112599750426486e-1 -9.112599750426486e-1
2.898550724637681e0 -4.0977295481605747e-1 -9.158177588269044e-1 -9.158177588269044e-1
3.6231884057971016e0 -4.0977295481605747e-1 -9.168843710757167e-1 -9.168843710757167e-1
4.3478260869565215e0 -4.0977295481605747e-1 -9.171345682166194e-1 -9.171345682166194e-1
5.0724637681159415e0 -4.0977295481605747e-1 -9.171932896846501e-1 -9.171932896846501e-1
5.797101449275361e0 -4.0977295481605747e-1 -9.172070734364975e-1 -9.172070734364975e-1
6.521739130434781e0 -4.0977295481605747e-1 -9.172103090089103e-1 -9.172103090089103e-1
7.246376811594201e0 -4.0977295481605747e-1 -9.172110685265862e-1 -9.172110685265862e-1
7.971014492753621e0 -4.0977295481605747e-1 -9.172112468159235e-1 -9.172112468159235e-1
8.695652173913041e0 -4.0977295481605747e-1 -9.17211288667616e-1 -9.17211288667616e-1
9.420289855072461e0 -4.0977295481605747e-1 -9.172112984918958e-1 -9.172112984918958e-1
1.0144927536231881e1 -4.0977295481605747e-1 -9.172113007980504e-1 -9.172113007980504e-1
1.0869565217391301e1 -4.0977295481605747e-1 -9.172113013393979e-1 -9.172113013393979e-1
1.1594202898550721e1 -4.0977295481605747e-1 -9.17211301466474e-1 -9.17211301466474e-1
1.2318840579710141e1 -4.0977295481605747e-1 -9.172113014963038e-1 -9.172113014963038e-1
1.3043478260869561e1 -4.0977295481605747e-1 -9.172113015033061e-1 -9.172113015033061e-1
1.3768115942028981e1 -4.0977295481605747e-1 -9.172113015049498e-1 -9.172113015049498e-1
1.44927536231884e1 -4.0977295481605747e-1 -9.172113015053356e-1 -9.172113015053356e-1
1.521739130434782e1 -4.0977295481605747e-1 -9.172113015054263e-1 -9.172113015054263e-1
1.594202898550724e1 -4.0977295481605747e-1 -9.172113015054475e-1 -9.172113015054475e-1
1.666666666666666e1 -4.0977295481605747e-1 -9.172113015054525e-1 -9.172113015054525e-1
1.7391304347826082e1 -4.0977295481605747e-1 -9.172113015054536e-1 -9.172113015054536e-1
1.8115942028985504e1 -4.0977295481605747e-1 -9.172113015054539e-1 -9.172113015054539e-1
1.8840579710144926e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
1.9565217391304348e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.028985507246377e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.101449275362319e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.1739130434782613e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.2463768115942035e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.3188405797101456e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.3913043478260878e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.46376811594203e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.536231884057972e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.6086956521739143e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.6811594202898565e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.7536231884057987e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.826086956521741e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.898550724637683e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.9710144927536252e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.0434782608695674e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.1159420289855095e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.1884057971014517e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.2608695652173935e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.333333333333336e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.405797101449278e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.47826086956522e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.550724637681162e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.6231884057971044e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.6956521739130466e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.768115942028989e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.840579710144931e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.913043478260873e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.985507246376815e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.0579710144927574e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.1304347826086996e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.202898550724642e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.275362318840584e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.347826086956526e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.420289855072468e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.4927536231884105e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.565217391304353e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.637681159420295e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.710144927536237e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.782608695652179e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.855072463768121e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.9275362318840635e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
5.0e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1

0.0e0 -3.1871229819026636e-1 0.0e0 0.0e0
7.246376811594203e-1 -3.1871229819026636e-1 -8.307364670956109e-1 -8.307364670956109e-1
1.4492753623188406e0 -3.1871229819026636e-1 -9.231049753470655e-1 -9.231049753470655e-1
2.1739130434782608e0 -3.1871229819026636e-1 -9.434779607480318e-1 -9.434779607480318e-1
2.898550724637681e0 -3.1871229819026636e-1 -9.481968869250527e-1 -9.481968869250527e-1
3.6231884057971016e0 -3.1871229819026636e-1 -9.493012097055756e-1 -9.493012097055756e-1
4.3478260869565215e0 -3.1871229819026636e-1 -9.495602526732785e-1 -9.495602526732785e-1
5.0724637681159415e0 -3.1871229819026636e-1 -9.49621050263897e-1 -9.49621050263897e-1
5.797101449275361e0 -3.1871229819026636e-1 -9.496353213461793e-1 -9.496353213461793e-1
6.521739130434781e0 -3.1871229819026636e-1 -9.49638671313637e-1 -9.49638671313637e-1
7.246376811594201e0 -3.1871229819026636e-1 -9.496394576843847e-1 -9.496394576843847e-1
7.971014492753621e0 -3.1871229819026636e-1 -9.496396422772178e-1 -9.496396422772178e-1
8.695652173913041e0 -3.1871229819026636e-1 -9.496396856085948e-1 -9.496396856085948e-1
9.420289855072461e0 -3.1871229819026636e-1 -9.496396957802161e-1 -9.496396957802161e-1
1.0144927536231881e1 -3.1871229819026636e-1 -9.496396981679058e-1 -9.496396981679058e-1
1.0869565217391301e1 -3.1871229819026636e-1 -9.496396987283929e-1 -9.496396987283929e-1
1.1594202898550721e1 -3.1871229819026636e-1 -9.496396988599619e-1 -9.496396988599619e-1
1.2318840579710141e1 -3.1871229819026636e-1 -9.496396988908463e-1 -9.496396988908463e-1
1.3043478260869561e1 -3.1871229819026636e-1 -9.496396988980962e-1 -9.496396988980962e-1
1.3768115942028981e1 -3.1871229819026636e-1 -9.496396988997979e-1 -9.496396988997979e-1
1.44927536231884e1 -3.1871229819026636e-1 -9.496396989001975e-1 -9.496396989001975e-1
1.521739130434782e1 -3.1871229819026636e-1 -9.496396989002913e-1 -9.496396989002913e-1
1.594202898550724e1 -3.1871229819026636e-1 -9.496396989003133e-1 -9.496396989003133e-1
1.666666666666666e1 -3.1871229819026636e-1 -9.496396989003185e-1 -9.496396989003185e-1
1.7391304347826082e1 -3.1871229819026636e-1 -9.496396989003196e-1 -9.496396989003196e-1
1.8115942028985504e1 -3.1871229819026636e-1 -9.4963969890032e-1 -9.4963969890032e-1
1.8840579710144926e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
1.9565217391304348e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.028985507246377e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.101449275362319e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.1739130434782613e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.2463768115942035e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.3188405797101456e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.3913043478260878e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.46376811594203e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.536231884057972e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.6086956521739143e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.6811594202898565e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.7536231884057987e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.826086956521741e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.898550724637683e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.9710144927536252e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.0434782608695674e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.1159420289855095e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.1884057971014517e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.2608695652173935e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.333333333333336e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.405797101449278e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.47826086956522e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.550724637681162e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.6231884057971044e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.6956521739130466e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.768115942028989e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.840579710144931e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.913043478260873e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.985507246376815e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.0579710144927574e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.1304347826086996e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.202898550724642e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.275362318840584e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.347826086956526e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.420289855072468e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.4927536231884105e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.565217391304353e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.637681159420295e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.710144927536237e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.782608695652179e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.855072463768121e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.9275362318840635e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
5.0e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1

0.0e0 -2.2765164156447526e-1 0.0e0 0.0e0
7.246376811594203e-1 -2.2765164156447526e-1 -8.522208002941764e-1 -8.522208002941764e-1
1.4492753623188406e0 -2.2765164156447526e-1 -9.469781236355316e-1 -9.469781236355316e-1
2.1739130434782608e0 -2.2765164156447526e-1 -9.678779909345975e-1 -9.678779909345975e-1
2.898550724637681e0 -2.2765164156447526e-1 -9.727189569959165e-1 -9.727189569959165e-1
3.6231884057971016e0 -2.2765164156447526e-1 -9.738518395417984e-1 -9.738518395417984e-1
4.3478260869565215e0 -2.2765164156447526e-1 -9.741175818246889e-1 -9.741175818246889e-1
5.0724637681159415e0 -2.2765164156447526e-1 -9.741799517499119e-1 -9.741799517499119e-1
5.797101449275361e0 -2.2765164156447526e-1 -9.74194591907947e-1 -9.74194591907947e-1
6.521739130434781e0 -2.2765164156447526e-1 -9.741980285115642e-1 -9.741980285115642e-1
7.246376811594201e0 -2.2765164156447526e-1 -9.741988352192681e-1 -9.741988352192681e-1
7.971014492753621e0 -2.2765164156447526e-1 -9.741990245860025e-1 -9.741990245860025e-1
8.695652173913041e0 -2.2765164156447526e-1 -9.741990690380065e-1 -9.741990690380065e-1
9.420289855072461e0 -2.2765164156447526e-1 -9.741990794726842e-1 -9.741990794726842e-1
1.0144927536231881e1 -2.2765164156447526e-1 -9.741990819221239e-1 -9.741990819221239e-1
1.0869565217391301e1 -2.2765164156447526e-1 -9.741990824971062e-1 -9.741990824971062e-1
1.1594202898550721e1 -2.2765164156447526e-1 -9.741990826320777e-1 -9.741990826320777e-1
1.2318840579710141e1 -2.2765164156447526e-1 -9.741990826637609e-1 -9.741990826637609e-1
1.3043478260869561e1 -2.2765164156447526e-1 -9.741990826711983e-1 -9.741990826711983e-1
1.3768115942028981e1 -2.2765164156447526e-1 -9.741990826729441e-1 -9.741990826729441e-1
1.44927536231884e1 -2.2765164156447526e-1 -9.741990826733539e-1 -9.741990826733539e-1
1.521739130434782e1 -2.2765164156447526e-1 -9.741990826734501e-1 -9.741990826734501e-1
1.594202898550724e1 -2.2765164156447526e-1 -9.741990826734728e-1 -9.741990826734728e-1
1.666666666666666e1 -2.2765164156447526e-1 -9.74199082673478e-1 -9.74199082673478e-1
1.7391304347826082e1 -2.2765164156447526e-1 -9.741990826734792e-1 -9.741990826734792e-1
1.8115942028985504e1 -2.2765164156447526e-1 -9.741990826734795e-1 -9.741990826734795e-1
1.8840579710144926e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
1.9565217391304348e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.028985507246377e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.101449275362319e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.1739130434782613e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.2463768115942035e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.3188405797101456e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.3913043478260878e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.46376811594203e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.536231884057972e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.6086956521739143e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.6811594202898565e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.7536231884057987e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.826086956521741e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.898550724637683e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.9710144927536252e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.0434782608695674e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.1159420289855095e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.1884057971014517e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.2608695652173935e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.333333333333336e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.405797101449278e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.47826086956522e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.550724637681162e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.6231884057971044e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.6956521739130466e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.768115942028989e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.840579710144931e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.913043478260873e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.985507246376815e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.0579710144927574e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.1304347826086996e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.202898550724642e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.275362318840584e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.347826086956526e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.420289855072468e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.4927536231884105e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.565217391304353e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.637681159420295e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.710144927536237e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.782608695652179e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.855072463768121e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.9275362318840635e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
5.0e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1

0.0e0 -1.3659098493868416e-1 0.0e0 0.0e0
7.246376811594203e-1 -1.3659098493868416e-1 -8.666433635456953e-1 -8.666433635456953e-1
1.4492753623188406e0 -1.3659098493868416e-1 -9.630043129531635e-1 -9.630043129531635e-1
2.1739130434782608e0 -1.3659098493868416e-1 -9.842578792677487e-1 -9.842578792677487e-1
2.898550724637681e0 -1.3659098493868416e-1 -9.891807714439825e-1 -9.891807714439825e-1
3.6231884057971016e0 -1.3659098493868416e-1 -9.903328263336619e-1 -9.903328263336619e-1
4.3478260869565215e0 -1.3659098493868416e-1 -9.906030659074918e-1 -9.906030659074918e-1
5.0724637681159415e0 -1.3659098493868416e-1 -9.906664913504765e-1 -9.906664913504765e-1
5.797101449275361e0 -1.3659098493868416e-1 -9.906813792713041e-1 -9.906813792713041e-1
6.521739130434781e0 -1.3659098493868416e-1 -9.906848740343008e-1 -9.906848740343008e-1
7.246376811594201e0 -1.3659098493868416e-1 -9.906856943943269e-1 -9.906856943943269e-1
7.971014492753621e0 -1.3659098493868416e-1 -9.906858869658102e-1 -9.906858869658102e-1
8.695652173913041e0 -1.3659098493868416e-1 -9.906859321700979e-1 -9.906859321700979e-1
9.420289855072461e0 -1.3659098493868416e-1 -9.90685942781367e-1 -9.90685942781367e-1
1.0144927536231881e1 -1.3659098493868416e-1 -9.906859452722597e-1 -9.906859452722597e-1
1.0869565217391301e1 -1.3659098493868416e-1 -9.906859458569727e-1 -9.906859458569727e-1
1.1594202898550721e1 -1.3659098493868416e-1 -9.906859459942284e-1 -9.906859459942284e-1
1.2318840579710141e1 -1.3659098493868416e-1 -9.906859460264479e-1 -9.906859460264479e-1
1.3043478260869561e1 -1.3659098493868416e-1 -9.906859460340111e-1 -9.906859460340111e-1
1.3768115942028981e1 -1.3659098493868416e-1 -9.906859460357864e-1 -9.906859460357864e-1
1.44927536231884e1 -1.3659098493868416e-1 -9.906859460362032e-1 -9.906859460362032e-1
1.521739130434782e1 -1.3659098493868416e-1 -9.906859460363011e-1 -9.906859460363011e-1
1.594202898550724e1 -1.3659098493868416e-1 -9.906859460363241e-1 -9.906859460363241e-1
1.666666666666666e1 -1.3659098493868416e-1 -9.906859460363294e-1 -9.906859460363294e-1
1.7391304347826082e1 -1.3659098493868416e-1 -9.906859460363306e-1 -9.906859460363306e-1
1.8115942028985504e1 -1.3659098493868416e-1 -9.90685946036331e-1 -9.90685946036331e-1
1.8840579710144926e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
1.9565217391304348e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.028985507246377e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.101449275362319e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.1739130434782613e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.2463768115942035e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.3188405797101456e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.3913043478260878e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.46376811594203e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.536231884057972e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.6086956521739143e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.6811594202898565e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.7536231884057987e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.826086956521741e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.898550724637683e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.9710144927536252e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.0434782608695674e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.1159420289855095e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.1884057971014517e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.2608695652173935e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.333333333333336e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.405797101449278e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.47826086956522e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.550724637681162e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.6231884057971044e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.6956521739130466e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.768115942028989e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.840579710144931e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.913043478260873e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.985507246376815e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.0579710144927574e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.1304347826086996e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.202898550724642e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.275362318840584e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.347826086956526e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.420289855072468e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.4927536231884105e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.565217391304353e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.637681159420295e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.710144927536237e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.782608695652179e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.855072463768121e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.9275362318840635e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
5.0e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1

0.0e0 -4.5530328312893054e-2 0.0e0 0.0e0
7.246376811594203e-1 -4.5530328312893054e-2 -8.738846469488678e-1 -8.738846469488678e-1
1.4492753623188406e0 -4.5530328312893054e-2 -9.710507452480363e-1 -9.710507452480363e-1
2.1739130434782608e0 -4.5530328312893054e-2 -9.92481896834125e-1 -9.92481896834125e-1
2.898550724637681e0 -4.5530328312893054e-2 -9.974459224903011e-1 -9.974459224903011e-1
3.6231884057971016e0 -4.5530328312893054e-2 -9.986076034341373e-1 -9.986076034341373e-1
4.3478260869565215e0 -4.5530328312893054e-2 -9.988801010086895e-1 -9.988801010086895e-1
5.0724637681159415e0 -4.5530328312893054e-2 -9.989440564062402e-1 -9.989440564062402e-1
5.797101449275361e0 -4.5530328312893054e-2 -9.989590687238594e-1 -9.989590687238594e-1
6.521739130434781e0 -4.5530328312893054e-2 -9.989625926875291e-1 -9.989625926875291e-1
7.246376811594201e0 -4.5530328312893054e-2 -9.989634199021157e-1 -9.989634199021157e-1
7.971014492753621e0 -4.5530328312893054e-2 -9.9896361408264e-1 -9.9896361408264e-1
8.695652173913041e0 -4.5530328312893054e-2 -9.989636596646345e-1 -9.989636596646345e-1
9.420289855072461e0 -4.5530328312893054e-2 -9.989636703645666e-1 -9.989636703645666e-1
1.0144927536231881e1 -4.5530328312893054e-2 -9.989636728762721e-1 -9.989636728762721e-1
1.0869565217391301e1 -4.5530328312893054e-2 -9.989636734658707e-1 -9.989636734658707e-1
1.1594202898550721e1 -4.5530328312893054e-2 -9.989636736042733e-1 -9.989636736042733e-1
1.2318840579710141e1 -4.5530328312893054e-2 -9.989636736367619e-1 -9.989636736367619e-1
1.3043478260869561e1 -4.5530328312893054e-2 -9.989636736443883e-1 -9.989636736443883e-1
1.3768115942028981e1 -4.5530328312893054e-2 -9.989636736461784e-1 -9.989636736461784e-1
1.44927536231884e1 -4.5530328312893054e-2 -9.989636736465987e-1 -9.989636736465987e-1
1.521739130434782e1 -4.5530328312893054e-2 -9.989636736466974e-1 -9.989636736466974e-1
1.594202898550724e1 -4.5530328312893054e-2 -9.989636736467206e-1 -9.989636736467206e-1
1.666666666666666e1 -4.5530328312893054e-2 -9.98963673646726e-1 -9.98963673646726e-1
1.7391304347826082e1 -4.5530328312893054e-2 -9.989636736467272e-1 -9.989636736467272e-1
1.8115942028985504e1 -4.5530328312893054e-2 -9.989636736467276e-1 -9.989636736467276e-1
1.8840579710144926e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
1.9565217391304348e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.028985507246377e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.101449275362319e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.1739130434782613e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.2463768115942035e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.3188405797101456e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.3913043478260878e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.46376811594203e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.536231884057972e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.6086956521739143e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.6811594202898565e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.7536231884057987e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.826086956521741e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.898550724637683e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.9710144927536252e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.0434782608695674e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.1159420289855095e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.1884057971014517e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.2608695652173935e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.333333333333336e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.405797101449278e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.47826086956522e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.550724637681162e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.6231884057971044e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.6956521739130466e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.768115942028989e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.840579710144931e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.913043478260873e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.985507246376815e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.0579710144927574e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.1304347826086996e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.202898550724642e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.275362318840584e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.347826086956526e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.420289855072468e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.4927536231884105e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.565217391304353e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.637681159420295e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.710144927536237e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.782608695652179e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.855072463768121e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.9275362318840635e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
5.0e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1

0.0e0 4.553032831289805e-2 0.0e0 0.0e0
7.246376811594203e-1 4.553032831289805e-2 -8.738846469488677e-1 -8.738846469488677e-1
1.4492753623188406e0 4.553032831289805e-2 -9.71050745248036e-1 -9.71050745248036e-1
2.1739130434782608e0 4.553032831289805e-2 -9.924818968341248e-1 -9.924818968341248e-1
2.898550724637681e0 4.553032831289805e-2 -9.974459224903008e-1 -9.974459224903008e-1
3.6231884057971016e0 4.553032831289805e-2 -9.986076034341371e-1 -9.986076034341371e-1
4.3478260869565215e0 4.553032831289805e-2 -9.988801010086893e-1 -9.988801010086893e-1
5.0724637681159415e0 4.553032831289805e-2 -9.9894405640624e-1 -9.9894405640624e-1
5.797101449275361e0 4.553032831289805e-2 -9.989590687238592e-1 -9.989590687238592e-1
6.521739130434781e0 4.553032831289805e-2 -9.989625926875288e-1 -9.989625926875288e-1
7.246376811594201e0 4.553032831289805e-2 -9.989634199021155e-1 -9.989634199021155e-1
7.971014492753621e0 4.553032831289805e-2 -9.989636140826398e-1 -9.989636140826398e-1
8.695652173913041e0 4.553032831289805e-2 -9.989636596646343e-1 -9.989636596646343e-1
9.420289855072461e0 4.553032831289805e-2 -9.989636703645663e-1 -9.989636703645663e-1
1.0144927536231881e1 4.553032831289805e-2 -9.989636728762719e-1 -9.989636728762719e-1
1.0869565217391301e1 4.553032831289805e-2 -9.989636734658704e-1 -9.989636734658704e-1
1.1594202898550721e1 4.553032831289805e-2 -9.989636736042731e-1 -9.989636736042731e-1
1.2318840579710141e1 4.553032831289805e-2 -9.989636736367616e-1 -9.989636736367616e-1
1.3043478260869561e1 4.553032831289805e-2 -9.989636736443881e-1 -9.989636736443881e-1
1.3768115942028981e1 4.553032831289805e-2 -9.989636736461782e-1 -9.989636736461782e-1
1.44927536231884e1 4.553032831289805e-2 -9.989636736465984e-1 -9.989636736465984e-1
1.521739130434782e1 4.553032831289805e-2 -9.989636736466971e-1 -9.989636736466971e-1
1.594202898550724e1 4.553032831289805e-2 -9.989636736467203e-1 -9.989636736467203e-1
1.666666666666666e1 4.553032831289805e-2 -9.989636736467258e-1 -9.989636736467258e-1
1.7391304347826082e1 4.553032831289805e-2 -9.98963673646727e-1 -9.98963673646727e-1
1.8115942028985504e1 4.553032831289805e-2 -9.989636736467273e-1 -9.989636736467273e-1
1.8840579710144926e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
1.9565217391304348e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.028985507246377e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.101449275362319e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.1739130434782613e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.2463768115942035e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.3188405797101456e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.3913043478260878e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.46376811594203e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.536231884057972e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.6086956521739143e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.6811594202898565e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.7536231884057987e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.826086956521741e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.898550724637683e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.9710144927536252e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.0434782608695674e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.1159420289855095e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.1884057971014517e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.2608695652173935e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.333333333333336e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.405797101449278e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.47826086956522e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.550724637681162e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.6231884057971044e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.6956521739130466e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.768115942028989e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.840579710144931e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.913043478260873e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.985507246376815e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.0579710144927574e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.1304347826086996e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.202898550724642e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.275362318840584e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.347826086956526e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.420289855072468e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.4927536231884105e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.565217391304353e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.637681159420295e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.710144927536237e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.782608695652179e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.855072463768121e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.9275362318840635e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
5.0e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1

0.0e0 1.3659098493868915e-1 0.0e0 0.0e0
7.246376811594203e-1 1.3659098493868915e-1 -8.666433635456947e-1 -8.666433635456947e-1
1.4492753623188406e0 1.3659098493868915e-1 -9.630043129531628e-1 -9.630043129531628e-1
2.1739130434782608e0 1.3659098493868915e-1 -9.84257879267748e-1 -9.84257879267748e-1
2.898550724637681e0 1.3659098493868915e-1 -9.891807714439819e-1 -9.891807714439819e-1
3.6231884057971016e0 1.3659098493868915e-1 -9.903328263336613e-1 -9.903328263336613e-1
4.3478260869565215e0 1.3659098493868915e-1 -9.906030659074911e-1 -9.906030659074911e-1
5.0724637681159415e0 1.3659098493868915e-1 -9.906664913504758e-1 -9.906664913504758e-1
5.797101449275361e0 1.3659098493868915e-1 -9.906813792713034e-1 -9.906813792713034e-1
6.521739130434781e0 1.3659098493868915e-1 -9.906848740343002e-1 -9.906848740343002e-1
7.246376811594201e0 1.3659098493868915e-1 -9.906856943943262e-1 -9.906856943943262e-1
7.971014492753621e0 1.3659098493868915e-1 -9.906858869658095e-1 -9.906858869658095e-1
8.695652173913041e0 1.3659098493868915e-1 -9.906859321700973e-1 -9.906859321700973e-1
9.420289855072461e0 1.3659098493868915e-1 -9.906859427813663e-1 -9.906859427813663e-1
1.0144927536231881e1 1.3659098493868915e-1 -9.906859452722591e-1 -9.906859452722591e-1
1.0869565217391301e1 1.3659098493868915e-1 -9.90685945856972e-1 -9.90685945856972e-1
1.1594202898550721e1 1.3659098493868915e-1 -9.906859459942278e-1 -9.906859459942278e-1
1.2318840579710141e1 1.3659098493868915e-1 -9.906859460264472e-1 -9.906859460264472e-1
1.3043478260869561e1 1.3659098493868915e-1 -9.906859460340104e-1 -9.906859460340104e-1
1.3768115942028981e1 1.3659098493868915e-1 -9.906859460357857e-1 -9.906859460357857e-1
1.44927536231884e1 1.3659098493868915e-1 -9.906859460362025e-1 -9.906859460362025e-1
1.521739130434782e1 1.3659098493868915e-1 -9.906859460363004e-1 -9.906859460363004e-1
1.594202898550724e1 1.3659098493868915e-1 -9.906859460363234e-1 -9.906859460363234e-1
1.666666666666666e1 1.3659098493868915e-1 -9.906859460363288e-1 -9.906859460363288e-1
1.7391304347826082e1 1.3659098493868915e-1 -9.9068594603633e-1 -9.9068594603633e-1
1.8115942028985504e1 1.3659098493868915e-1 -9.906859460363303e-1 -9.906859460363303e-1
1.8840579710144926e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
1.9565217391304348e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.028985507246377e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.101449275362319e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.1739130434782613e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.2463768115942035e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.3188405797101456e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.3913043478260878e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.46376811594203e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.536231884057972e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.6086956521739143e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.6811594202898565e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.7536231884057987e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.826086956521741e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.898550724637683e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.9710144927536252e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.0434782608695674e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.1159420289855095e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.1884057971014517e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.2608695652173935e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.333333333333336e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.405797101449278e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.47826086956522e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.550724637681162e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.6231884057971044e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.6956521739130466e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.768115942028989e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.840579710144931e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.913043478260873e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.985507246376815e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.0579710144927574e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.1304347826086996e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.202898550724642e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.275362318840584e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.347826086956526e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.420289855072468e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.4927536231884105e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.565217391304353e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.637681159420295e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.710144927536237e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.782608695652179e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.855072463768121e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.9275362318840635e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
5.0e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1

0.0e0 2.2765164156448026e-1 0.0e0 0.0e0
7.246376811594203e-1 2.2765164156448026e-1 -8.522208002941754e-1 -8.522208002941754e-1
1.4492753623188406e0 2.2765164156448026e-1 -9.469781236355304e-1 -9.469781236355304e-1
2.1739130434782608e0 2.2765164156448026e-1 -9.678779909345963e-1 -9.678779909345963e-1
2.898550724637681e0 2.2765164156448026e-1 -9.727189569959153e-1 -9.727189569959153e-1
3.6231884057971016e0 2.2765164156448026e-1 -9.738518395417972e-1 -9.738518395417972e-1
4.3478260869565215e0 2.2765164156448026e-1 -9.741175818246877e-1 -9.741175818246877e-1
5.0724637681159415e0 2.2765164156448026e-1 -9.741799517499107e-1 -9.741799517499107e-1
5.797101449275361e0 2.2765164156448026e-1 -9.741945919079458e-1 -9.741945919079458e-1
6.521739130434781e0 2.2765164156448026e-1 -9.74198028511563e-1 -9.74198028511563e-1
7.246376811594201e0 2.2765164156448026e-1 -9.741988352192669e-1 -9.741988352192669e-1
7.971014492753621e0 2.2765164156448026e-1 -9.741990245860013e-1 -9.741990245860013e-1
8.695652173913041e0 2.2765164156448026e-1 -9.741990690380052e-1 -9.741990690380052e-1
9.420289855072461e0 2.2765164156448026e-1 -9.74199079472683e-1 -9.74199079472683e-1
1.0144927536231881e1 2.2765164156448026e-1 -9.741990819221227e-1 -9.741990819221227e-1
1.0869565217391301e1 2.2765164156448026e-1 -9.74199082497105e-1 -9.74199082497105e-1
1.1594202898550721e1 2.2765164156448026e-1 -9.741990826320764e-1 -9.741990826320764e-1
1.2318840579710141e1 2.2765164156448026e-1 -9.741990826637597e-1 -9.741990826637597e-1
1.3043478260869561e1 2.2765164156448026e-1 -9.74199082671197e-1 -9.74199082671197e-1
1.3768115942028981e1 2.2765164156448026e-1 -9.741990826729429e-1 -9.741990826729429e-1
1.44927536231884e1 2.2765164156448026e-1 -9.741990826733526e-1 -9.741990826733526e-1
1.521739130434782e1 2.2765164156448026e-1 -9.741990826734489e-1 -9.741990826734489e-1
1.594202898550724e1 2.2765164156448026e-1 -9.741990826734716e-1 -9.741990826734716e-1
1.666666666666666e1 2.2765164156448026e-1 -9.741990826734768e-1 -9.741990826734768e-1
1.7391304347826082e1 2.2765164156448026e-1 -9.74199082673478e-1 -9.74199082673478e-1
1.8115942028985504e1 2.2765164156448026e-1 -9.741990826734783e-1 -9.741990826734783e-1
1.8840579710144926e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
1.9565217391304348e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.028985507246377e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.101449275362319e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.1739130434782613e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.2463768115942035e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.3188405797101456e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.3913043478260878e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.46376811594203e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.536231884057972e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.6086956521739143e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.6811594202898565e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.7536231884057987e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.826086956521741e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.898550724637683e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.9710144927536252e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.0434782608695674e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.1159420289855095e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.1884057971014517e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.2608695652173935e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.333333333333336e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.405797101449278e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.47826086956522e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.550724637681162e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.6231884057971044e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.6956521739130466e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.768115942028989e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.840579710144931e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.913043478260873e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.985507246376815e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.0579710144927574e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.1304347826086996e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.202898550724642e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.275362318840584e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.347826086956526e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.420289855072468e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.4927536231884105e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.565217391304353e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.637681159420295e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.710144927536237e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.782608695652179e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.855072463768121e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.9275362318840635e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
5.0e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1

0.0e0 3.1871229819027136e-1 0.0e0 0.0e0
7.246376811594203e-1 3.1871229819027136e-1 -8.307364670956096e-1 -8.307364670956096e-1
1.4492753623188406e0 3.1871229819027136e-1 -9.23104975347064e-1 -9.23104975347064e-1
2.1739130434782608e0 3.1871229819027136e-1 -9.434779607480303e-1 -9.434779607480303e-1
2.898550724637681e0 3.1871229819027136e-1 -9.481968869250512e-1 -9.481968869250512e-1
3.6231884057971016e0 3.1871229819027136e-1 -9.493012097055741e-1 -9.493012097055741e-1
4.3478260869565215e0 3.1871229819027136e-1 -9.495602526732769e-1 -9.495602526732769e-1
5.0724637681159415e0 3.1871229819027136e-1 -9.496210502638954e-1 -9.496210502638954e-1
5.797101449275361e0 3.1871229819027136e-1 -9.496353213461778e-1 -9.496353213461778e-1
6.521739130434781e0 3.1871229819027136e-1 -9.496386713136354e-1 -9.496386713136354e-1
7.246376811594201e0 3.1871229819027136e-1 -9.496394576843832e-1 -9.496394576843832e-1
7.971014492753621e0 3.1871229819027136e-1 -9.496396422772162e-1 -9.496396422772162e-1
8.695652173913041e0 3.1871229819027136e-1 -9.496396856085932e-1 -9.496396856085932e-1
9.420289855072461e0 3.1871229819027136e-1 -9.496396957802146e-1 -9.496396957802146e-1
1.0144927536231881e1 3.1871229819027136e-1 -9.496396981679043e-1 -9.496396981679043e-1
1.0869565217391301e1 3.1871229819027136e-1 -9.496396987283914e-1 -9.496396987283914e-1
1.1594202898550721e1 3.1871229819027136e-1 -9.496396988599604e-1 -9.496396988599604e-1
1.2318840579710141e1 3.1871229819027136e-1 -9.496396988908448e-1 -9.496396988908448e-1
1.3043478260869561e1 3.1871229819027136e-1 -9.496396988980946e-1 -9.496396988980946e-1
1.3768115942028981e1 3.1871229819027136e-1 -9.496396988997964e-1 -9.496396988997964e-1
1.44927536231884e1 3.1871229819027136e-1 -9.49639698900196e-1 -9.49639698900196e-1
1.521739130434782e1 3.1871229819027136e-1 -9.496396989002898e-1 -9.496396989002898e-1
1.594202898550724e1 3.1871229819027136e-1 -9.496396989003117e-1 -9.496396989003117e-1
1.666666666666666e1 3.1871229819027136e-1 -9.49639698900317e-1 -9.49639698900317e-1
1.7391304347826082e1 3.1871229819027136e-1 -9.496396989003181e-1 -9.496396989003181e-1
1.8115942028985504e1 3.1871229819027136e-1 -9.496396989003184e-1 -9.496396989003184e-1
1.8840579710144926e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
1.9565217391304348e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.028985507246377e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.101449275362319e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.1739130434782613e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.2463768115942035e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.3188405797101456e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.3913043478260878e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.46376811594203e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.536231884057972e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.6086956521739143e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.6811594202898565e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.7536231884057987e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.826086956521741e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.898550724637683e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.9710144927536252e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.0434782608695674e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.1159420289855095e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.1884057971014517e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.2608695652173935e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.333333333333336e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.405797101449278e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.47826086956522e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.550724637681162e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.6231884057971044e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.6956521739130466e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.768115942028989e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.840579710144931e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.913043478260873e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.985507246376815e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.0579710144927574e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.1304347826086996e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.202898550724642e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.275362318840584e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.347826086956526e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.420289855072468e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.4927536231884105e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.565217391304353e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.637681159420295e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.710144927536237e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.782608695652179e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.855072463768121e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.9275362318840635e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
5.0e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1

0.0e0 4.0977295481606246e-1 0.0e0 0.0e0
7.246376811594203e-1 4.0977295481606246e-1 -8.023683899010907e-1 -8.023683899010907e-1
1.4492753623188406e0 4.0977295481606246e-1 -8.915826885130179e-1 -8.915826885130179e-1
2.1739130434782608e0 4.0977295481606246e-1 -9.112599750426466e-1 -9.112599750426466e-1
2.898550724637681e0 4.0977295481606246e-1 -9.158177588269024e-1 -9.158177588269024e-1
3.6231884057971016e0 4.0977295481606246e-1 -9.168843710757147e-1 -9.168843710757147e-1
4.3478260869565215e0 4.0977295481606246e-1 -9.171345682166174e-1 -9.171345682166174e-1
5.0724637681159415e0 4.0977295481606246e-1 -9.171932896846481e-1 -9.171932896846481e-1
5.797101449275361e0 4.0977295481606246e-1 -9.172070734364955e-1 -9.172070734364955e-1
6.521739130434781e0 4.0977295481606246e-1 -9.172103090089083e-1 -9.172103090089083e-1
7.246376811594201e0 4.0977295481606246e-1 -9.172110685265842e-1 -9.172110685265842e-1
7.971014492753621e0 4.0977295481606246e-1 -9.172112468159215e-1 -9.172112468159215e-1
8.695652173913041e0 4.0977295481606246e-1 -9.17211288667614e-1 -9.17211288667614e-1
9.420289855072461e0 4.0977295481606246e-1 -9.172112984918938e-1 -9.172112984918938e-1
1.0144927536231881e1 4.0977295481606246e-1 -9.172113007980484e-1 -9.172113007980484e-1
1.0869565217391301e1 4.0977295481606246e-1 -9.172113013393959e-1 -9.172113013393959e-1
1.1594202898550721e1 4.0977295481606246e-1 -9.17211301466472e-1 -9.17211301466472e-1
1.2318840579710141e1 4.0977295481606246e-1 -9.172113014963018e-1 -9.172113014963018e-1
1.3043478260869561e1 4.0977295481606246e-1 -9.172113015033041e-1 -9.172113015033041e-1
1.3768115942028981e1 4.0977295481606246e-1 -9.172113015049478e-1 -9.172113015049478e-1
1.44927536231884e1 4.0977295481606246e-1 -9.172113015053336e-1 -9.172113015053336e-1
1.521739130434782e1 4.0977295481606246e-1 -9.172113015054243e-1 -9.172113015054243e-1
1.594202898550724e1 4.0977295481606246e-1 -9.172113015054455e-1 -9.172113015054455e-1
1.666666666666666e1 4.0977295481606246e-1 -9.172113015054505e-1 -9.172113015054505e-1
1.7391304347826082e1 4.0977295481606246e-1 -9.172113015054516e-1 -9.172113015054516e-1
1.8115942028985504e1 4.0977295481606246e-1 -9.172113015054519e-1 -9.172113015054519e-1
1.8840579710144926e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
1.9565217391304348e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.028985507246377e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.101449275362319e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.1739130434782613e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.2463768115942035e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.3188405797101456e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.3913043478260878e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.46376811594203e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.536231884057972e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.6086956521739143e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.6811594202898565e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.7536231884057987e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.826086956521741e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.898550724637683e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.9710144927536252e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.0434782608695674e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.1159420289855095e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.1884057971014517e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.2608695652173935e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.333333333333336e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.405797101449278e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.47826086956522e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.550724637681162e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.6231884057971044e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.6956521739130466e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.768115942028989e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.840579710144931e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.913043478260873e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.985507246376815e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.0579710144927574e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.1304347826086996e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.202898550724642e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.275362318840584e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.347826086956526e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.420289855072468e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.4927536231884105e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.565217391304353e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.637681159420295e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.710144927536237e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.782608695652179e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.855072463768121e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.9275362318840635e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
5.0e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1

0.0e0 5.008336114418536e-1 0.0e0 0.0e0
7.246376811594203e-1 5.008336114418536e-1 -7.67351635532408e-1 -7.67351635532408e-1
1.4492753623188406e0 5.008336114418536e-1 -8.526724667296315e-1 -8.526724667296315e-1
2.1739130434782608e0 5.008336114418536e-1 -8.714910021946337e-1 -8.714910021946337e-1
2.898550724637681e0 5.008336114418536e-1 -8.758498763542737e-1 -8.758498763542737e-1
3.6231884057971016e0 5.008336114418536e-1 -8.768699397863662e-1 -8.768699397863662e-1
4.3478260869565215e0 5.008336114418536e-1 -8.771092178881629e-1 -8.771092178881629e-1
5.0724637681159415e0 5.008336114418536e-1 -8.771653766490279e-1 -8.771653766490279e-1
5.797101449275361e0 5.008336114418536e-1 -8.771785588539316e-1 -8.771785588539316e-1
6.521739130434781e0 5.008336114418536e-1 -8.771816532203275e-1 -8.771816532203275e-1
7.246376811594201e0 5.008336114418536e-1 -8.771823795913288e-1 -8.771823795913288e-1
7.971014492753621e0 5.008336114418536e-1 -8.771825500998088e-1 -8.771825500998088e-1
8.695652173913041e0 5.008336114418536e-1 -8.771825901250206e-1 -8.771825901250206e-1
9.420289855072461e0 5.008336114418536e-1 -8.771825995205517e-1 -8.771825995205517e-1
1.0144927536231881e1 5.008336114418536e-1 -8.771826017260618e-1 -8.771826017260618e-1
1.0869565217391301e1 5.008336114418536e-1 -8.771826022437839e-1 -8.771826022437839e-1
1.1594202898550721e1 5.008336114418536e-1 -8.771826023653142e-1 -8.771826023653142e-1
1.2318840579710141e1 5.008336114418536e-1 -8.771826023938422e-1 -8.771826023938422e-1
1.3043478260869561e1 5.008336114418536e-1 -8.771826024005389e-1 -8.771826024005389e-1
1.3768115942028981e1 5.008336114418536e-1 -8.771826024021108e-1 -8.771826024021108e-1
1.44927536231884e1 5.008336114418536e-1 -8.771826024024798e-1 -8.771826024024798e-1
1.521739130434782e1 5.008336114418536e-1 -8.771826024025665e-1 -8.771826024025665e-1
1.594202898550724e1 5.008336114418536e-1 -8.771826024025868e-1 -8.771826024025868e-1
1.666666666666666e1 5.008336114418536e-1 -8.771826024025916e-1 -8.771826024025916e-1
1.7391304347826082e1 5.008336114418536e-1 -8.771826024025926e-1 -8.771826024025926e-1
1.8115942028985504e1 5.008336114418536e-1 -8.771826024025929e-1 -8.771826024025929e-1
1.8840579710144926e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
1.9565217391304348e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.028985507246377e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.101449275362319e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.1739130434782613e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.2463768115942035e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.3188405797101456e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.3913043478260878e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.46376811594203e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.536231884057972e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.6086956521739143e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.6811594202898565e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.7536231884057987e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.826086956521741e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.898550724637683e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.9710144927536252e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.0434782608695674e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.1159420289855095e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.1884057971014517e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.2608695652173935e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.333333333333336e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.405797101449278e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.47826086956522e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.550724637681162e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.6231884057971044e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.6956521739130466e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.768115942028989e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.840579710144931e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.913043478260873e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.985507246376815e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.0579710144927574e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.1304347826086996e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.202898550724642e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.275362318840584e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.347826086956526e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.420289855072468e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.4927536231884105e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.565217391304353e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.637681159420295e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.710144927536237e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.782608695652179e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.855072463768121e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.9275362318840635e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
5.0e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1

0.0e0 5.918942680676447e-1 0.0e0 0.0e0
7.246376811594203e-1 5.918942680676447e-1 -7.259763638443296e-1 -7.259763638443296e-1
1.4492753623188406e0 5.918942680676447e-1 -8.06696732348868e-1 -8.06696732348868e-1
2.1739130434782608e0 5.918942680676447e-1 -8.245005804377288e-1 -8.245005804377288e-1
2.898550724637681e0 5.918942680676447e-1 -8.286244259686956e-1 -8.286244259686956e-1
3.6231884057971016e0 5.918942680676447e-1 -8.295894880172143e-1 -8.295894880172143e-1
4.3478260869565215e0 5.918942680676447e-1 -8.29815864346196e-1 -8.29815864346196e-1
5.0724637681159415e0 5.918942680676447e-1 -8.298689950507165e-1 -8.298689950507165e-1
5.797101449275361e0 5.918942680676447e-1 -8.298814664767751e-1 -8.298814664767751e-1
6.521739130434781e0 5.918942680676447e-1 -8.298843939962596e-1 -8.298843939962596e-1
7.246376811594201e0 5.918942680676447e-1 -8.298850812016475e-1 -8.298850812016475e-1
7.971014492753621e0 5.918942680676447e-1 -8.298852425163833e-1 -8.298852425163833e-1
8.695652173913041e0 5.918942680676447e-1 -8.298852803834528e-1 -8.298852803834528e-1
9.420289855072461e0 5.918942680676447e-1 -8.298852892723808e-1 -8.298852892723808e-1
1.0144927536231881e1 5.918942680676447e-1 -8.298852913589707e-1 -8.298852913589707e-1
1.0869565217391301e1 5.918942680676447e-1 -8.298852918487775e-1 -8.298852918487775e-1
1.1594202898550721e1 5.918942680676447e-1 -8.298852919637549e-1 -8.298852919637549e-1
1.2318840579710141e1 5.918942680676447e-1 -8.298852919907447e-1 -8.298852919907447e-1
1.3043478260869561e1 5.918942680676447e-1 -8.298852919970803e-1 -8.298852919970803e-1
1.3768115942028981e1 5.918942680676447e-1 -8.298852919985674e-1 -8.298852919985674e-1
1.44927536231884e1 5.918942680676447e-1 -8.298852919989166e-1 -8.298852919989166e-1
1.521739130434782e1 5.918942680676447e-1 -8.298852919989985e-1 -8.298852919989985e-1
1.594202898550724e1 5.918942680676447e-1 -8.298852919990178e-1 -8.298852919990178e-1
1.666666666666666e1 5.918942680676447e-1 -8.298852919990224e-1 -8.298852919990224e-1
1.7391304347826082e1 5.918942680676447e-1 -8.298852919990234e-1 -8.298852919990234e-1
1.8115942028985504e1 5.918942680676447e-1 -8.298852919990236e-1 -8.298852919990236e-1
1.8840579710144926e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
1.9565217391304348e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.028985507246377e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.101449275362319e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.1739130434782613e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.2463768115942035e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.3188405797101456e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.3913043478260878e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.46376811594203e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.536231884057972e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.6086956521739143e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.6811594202898565e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.7536231884057987e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.826086956521741e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.898550724637683e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.9710144927536252e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.0434782608695674e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.1159420289855095e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.1884057971014517e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.2608695652173935e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.333333333333336e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.405797101449278e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.47826086956522e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.550724637681162e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.6231884057971044e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.6956521739130466e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.768115942028989e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.840579710144931e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.913043478260873e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.985507246376815e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.0579710144927574e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.1304347826086996e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.202898550724642e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.275362318840584e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.347826086956526e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.420289855072468e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.4927536231884105e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.565217391304353e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.637681159420295e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.710144927536237e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.782608695652179e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.855072463768121e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.9275362318840635e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
5.0e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1

0.0e0 6.829549246934358e-1 0.0e0 0.0e0
7.246376811594203e-1 6.829549246934358e-1 -6.785854233686646e-1 -6.785854233686646e-1
1.4492753623188406e0 6.829549246934358e-1 -7.540364547852635e-1 -7.540364547852635e-1
2.1739130434782608e0 6.829549246934358e-1 -7.706780872056291e-1 -7.706780872056291e-1
2.898550724637681e0 6.829549246934358e-1 -7.74532732625102e-1 -7.74532732625102e-1
3.6231884057971016e0 6.829549246934358e-1 -7.754347964819792e-1 -7.754347964819792e-1
4.3478260869565215e0 6.829549246934358e-1 -7.756463952125897e-1 -7.756463952125897e-1
5.0724637681159415e0 6.829549246934358e-1 -7.756960576030153e-1 -7.756960576030153e-1
5.797101449275361e0 6.829549246934358e-1 -7.757077149080646e-1 -7.757077149080646e-1
6.521739130434781e0 6.829549246934358e-1 -7.757104513222892e-1 -7.757104513222892e-1
7.246376811594201e0 6.829549246934358e-1 -7.757110936676634e-1 -7.757110936676634e-1
7.971014492753621e0 6.829549246934358e-1 -7.757112444519503e-1 -7.757112444519503e-1
8.695652173913041e0 6.829549246934358e-1 -7.75711279847099e-1 -7.75711279847099e-1
9.420289855072461e0 6.829549246934358e-1 -7.757112881557676e-1 -7.757112881557676e-1
1.0144927536231881e1 6.829549246934358e-1 -7.757112901061471e-1 -7.757112901061471e-1
1.0869565217391301e1 6.829549246934358e-1 -7.757112905639799e-1 -7.757112905639799e-1
1.1594202898550721e1 6.829549246934358e-1 -7.757112906714517e-1 -7.757112906714517e-1
1.2318840579710141e1 6.829549246934358e-1 -7.757112906966797e-1 -7.757112906966797e-1
1.3043478260869561e1 6.829549246934358e-1 -7.757112907026017e-1 -7.757112907026017e-1
1.3768115942028981e1 6.829549246934358e-1 -7.757112907039918e-1 -7.757112907039918e-1
1.44927536231884e1 6.829549246934358e-1 -7.757112907043181e-1 -7.757112907043181e-1
1.521739130434782e1 6.829549246934358e-1 -7.757112907043947e-1 -7.757112907043947e-1
1.594202898550724e1 6.829549246934358e-1 -7.757112907044127e-1 -7.757112907044127e-1
1.666666666666666e1 6.829549246934358e-1 -7.757112907044169e-1 -7.757112907044169e-1
1.7391304347826082e1 6.829549246934358e-1 -7.757112907044179e-1 -7.757112907044179e-1
1.8115942028985504e1 6.829549246934358e-1 -7.757112907044181e-1 -7.757112907044181e-1
1.8840579710144926e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
1.9565217391304348e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.028985507246377e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.101449275362319e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.1739130434782613e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.2463768115942035e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.3188405797101456e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.3913043478260878e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.46376811594203e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.536231884057972e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.6086956521739143e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.6811594202898565e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.7536231884057987e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.826086956521741e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.898550724637683e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.9710144927536252e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.0434782608695674e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.1159420289855095e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.1884057971014517e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.2608695652173935e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.333333333333336e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.405797101449278e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.47826086956522e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.550724637681162e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.6231884057971044e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.6956521739130466e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.768115942028989e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.840579710144931e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.913043478260873e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.985507246376815e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.0579710144927574e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.1304347826086996e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.202898550724642e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.275362318840584e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.347826086956526e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.420289855072468e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.4927536231884105e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.565217391304353e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.637681159420295e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.710144927536237e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.782608695652179e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.855072463768121e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.9275362318840635e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
5.0e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1

0.0e0 7.740155813192269e-1 0.0e0 0.0e0
7.246376811594203e-1 7.740155813192269e-1 -6.255715103633516e-1 -6.255715103633516e-1
1.4492753623188406e0 7.740155813192269e-1 -6.951279936833764e-1 -6.951279936833764e-1
2.1739130434782608e0 7.740155813192269e-1 -7.104695126279471e-1 -7.104695126279471e-1
2.898550724637681e0 7.740155813192269e-1 -7.1402301713001e-1 -7.1402301713001e-1
3.6231884057971016e0 7.740155813192269e-1 -7.148546080100344e-1 -7.148546080100344e-1
4.3478260869565215e0 7.740155813192269e-1 -7.150496757685516e-1 -7.150496757685516e-1
5.0724637681159415e0 7.740155813192269e-1 -7.150954583266745e-1 -7.150954583266745e-1
5.797101449275361e0 7.740155813192269e-1 -7.151062049146137e-1 -7.151062049146137e-1
6.521739130434781e0 7.740155813192269e-1 -7.151087275487885e-1 -7.151087275487885e-1
7.246376811594201e0 7.740155813192269e-1 -7.15109319711473e-1 -7.15109319711473e-1
7.971014492753621e0 7.740155813192269e-1 -7.151094587158647e-1 -7.151094587158647e-1
8.695652173913041e0 7.740155813192269e-1 -7.151094913457974e-1 -7.151094913457974e-1
9.420289855072461e0 7.740155813192269e-1 -7.151094990053583e-1 -7.151094990053583e-1
1.0144927536231881e1 7.740155813192269e-1 -7.15109500803366e-1 -7.15109500803366e-1
1.0869565217391301e1 7.740155813192269e-1 -7.151095012254309e-1 -7.151095012254309e-1
1.1594202898550721e1 7.740155813192269e-1 -7.151095013245067e-1 -7.151095013245067e-1
1.2318840579710141e1 7.740155813192269e-1 -7.151095013477636e-1 -7.151095013477636e-1
1.3043478260869561e1 7.740155813192269e-1 -7.15109501353223e-1 -7.15109501353223e-1
1.3768115942028981e1 7.740155813192269e-1 -7.151095013545046e-1 -7.151095013545046e-1
1.44927536231884e1 7.740155813192269e-1 -7.151095013548053e-1 -7.151095013548053e-1
1.521739130434782e1 7.740155813192269e-1 -7.15109501354876e-1 -7.15109501354876e-1
1.594202898550724e1 7.740155813192269e-1 -7.151095013548926e-1 -7.151095013548926e-1
1.666666666666666e1 7.740155813192269e-1 -7.151095013548965e-1 -7.151095013548965e-1
1.7391304347826082e1 7.740155813192269e-1 -7.151095013548974e-1 -7.151095013548974e-1
1.8115942028985504e1 7.740155813192269e-1 -7.151095013548976e-1 -7.151095013548976e-1
1.8840579710144926e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
1.9565217391304348e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.028985507246377e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.101449275362319e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.1739130434782613e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.2463768115942035e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.3188405797101456e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.3913043478260878e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.46376811594203e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.536231884057972e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.6086956521739143e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.6811594202898565e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.7536231884057987e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.826086956521741e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.898550724637683e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.9710144927536252e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.0434782608695674e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.1159420289855095e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.1884057971014517e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.2608695652173935e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.333333333333336e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.405797101449278e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.47826086956522e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.550724637681162e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.6231884057971044e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.6956521739130466e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.768115942028989e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.840579710144931e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.913043478260873e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.985507246376815e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.0579710144927574e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.1304347826086996e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.202898550724642e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.275362318840584e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.347826086956526e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.420289855072468e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.4927536231884105e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.565217391304353e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.637681159420295e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.710144927536237e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.782608695652179e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.855072463768121e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.9275362318840635e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
5.0e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1

0.0e0 8.65076237945018e-1 0.0e0 0.0e0
7.246376811594203e-1 8.65076237945018e-1 -5.673739148075923e-1 -5.673739148075923e-1
1.4492753623188406e0 8.65076237945018e-1 -6.304594831043474e-1 -6.304594831043474e-1
2.1739130434782608e0 8.65076237945018e-1 -6.443737639155374e-1 -6.443737639155374e-1
2.898550724637681e0 8.65076237945018e-1 -6.475966820427563e-1 -6.475966820427563e-1
3.6231884057971016e0 8.65076237945018e-1 -6.483509091219973e-1 -6.483509091219973e-1
4.3478260869565215e0 8.65076237945018e-1 -6.485278295155401e-1 -6.485278295155401e-1
5.0724637681159415e0 8.65076237945018e-1 -6.485693528726653e-1 -6.485693528726653e-1
5.797101449275361e0 8.65076237945018e-1 -6.485790996938822e-1 -6.485790996938822e-1
6.521739130434781e0 8.65076237945018e-1 -6.485813876446659e-1 -6.485813876446659e-1
7.246376811594201e0 8.65076237945018e-1 -6.48581924717814e-1 -6.48581924717814e-1
7.971014492753621e0 8.65076237945018e-1 -6.485820507904765e-1 -6.485820507904765e-1
8.695652173913041e0 8.65076237945018e-1 -6.485820803848111e-1 -6.485820803848111e-1
9.420289855072461e0 8.65076237945018e-1 -6.485820873317948e-1 -6.485820873317948e-1
1.0144927536231881e1 8.65076237945018e-1 -6.48582088962532e-1 -6.48582088962532e-1
1.0869565217391301e1 8.65076237945018e-1 -6.485820893453318e-1 -6.485820893453318e-1
1.1594202898550721e1 8.65076237945018e-1 -6.485820894351904e-1 -6.485820894351904e-1
1.2318840579710141e1 8.65076237945018e-1 -6.485820894562837e-1 -6.485820894562837e-1
1.3043478260869561e1 8.65076237945018e-1 -6.485820894612352e-1 -6.485820894612352e-1
1.3768115942028981e1 8.65076237945018e-1 -6.485820894623975e-1 -6.485820894623975e-1
1.44927536231884e1 8.65076237945018e-1 -6.485820894626704e-1 -6.485820894626704e-1
1.521739130434782e1 8.65076237945018e-1 -6.485820894627344e-1 -6.485820894627344e-1
1.594202898550724e1 8.65076237945018e-1 -6.485820894627494e-1 -6.485820894627494e-1
1.666666666666666e1 8.65076237945018e-1 -6.48582089462753e-1 -6.48582089462753e-1
1.7391304347826082e1 8.65076237945018e-1 -6.485820894627538e-1 -6.485820894627538e-1
1.8115942028985504e1 8.65076237945018e-1 -6.48582089462754e-1 -6.48582089462754e-1
1.8840579710144926e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
1.9565217391304348e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.028985507246377e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.101449275362319e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.1739130434782613e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.2463768115942035e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.3188405797101456e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.3913043478260878e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.46376811594203e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.536231884057972e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.6086956521739143e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.6811594202898565e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.7536231884057987e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.826086956521741e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.898550724637683e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.9710144927536252e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.0434782608695674e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.1159420289855095e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.1884057971014517e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.2608695652173935e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.333333333333336e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.405797101449278e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.47826086956522e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.550724637681162e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.6231884057971044e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.6956521739130466e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.768115942028989e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.840579710144931e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.913043478260873e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.985507246376815e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.0579710144927574e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.1304347826086996e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.202898550724642e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.275362318840584e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.347826086956526e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.420289855072468e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.4927536231884105e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.565217391304353e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.637681159420295e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.710144927536237e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.782608695652179e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.855072463768121e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.9275362318840635e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
5.0e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1

0.0e0 9.561368945708091e-1 0.0e0 0.0e0
7.246376811594203e-1 9.561368945708091e-1 -5.044748803067342e-1 -5.044748803067342e-1
1.4492753623188406e0 9.561368945708091e-1 -5.605667866933369e-1 -5.605667866933369e-1
2.1739130434782608e0 9.561368945708091e-1 -5.729385312582237e-1 -5.729385312582237e-1
2.898550724637681e0 9.561368945708091e-1 -5.758041568959807e-1 -5.758041568959807e-1
3.6231884057971016e0 9.561368945708091e-1 -5.764747704113258e-1 -5.764747704113258e-1
4.3478260869565215e0 9.561368945708091e-1 -5.766320774217946e-1 -5.766320774217946e-1
5.0724637681159415e0 9.561368945708091e-1 -5.766689975023075e-1 -5.766689975023075e-1
5.797101449275361e0 9.561368945708091e-1 -5.766776637915718e-1 -5.766776637915718e-1
6.521739130434781e0 9.561368945708091e-1 -5.766796981002836e-1 -5.766796981002836e-1
7.246376811594201e0 9.561368945708091e-1 -5.766801756335381e-1 -5.766801756335381e-1
7.971014492753621e0 9.561368945708091e-1 -5.766802877297937e-1 -5.766802877297937e-1
8.695652173913041e0 9.561368945708091e-1 -5.766803140433024e-1 -5.766803140433024e-1
9.420289855072461e0 9.561368945708091e-1 -5.766803202201439e-1 -5.766803202201439e-1
1.0144927536231881e1 9.561368945708091e-1 -5.766803216700978e-1 -5.766803216700978e-1
1.0869565217391301e1 9.561368945708091e-1 -5.766803220104604e-1 -5.766803220104604e-1
1.1594202898550721e1 9.561368945708091e-1 -5.766803220903571e-1 -5.766803220903571e-1
1.2318840579710141e1 9.561368945708091e-1 -5.766803221091121e-1 -5.766803221091121e-1
1.3043478260869561e1 9.561368945708091e-1 -5.766803221135147e-1 -5.766803221135147e-1
1.3768115942028981e1 9.561368945708091e-1 -5.766803221145481e-1 -5.766803221145481e-1
1.44927536231884e1 9.561368945708091e-1 -5.766803221147907e-1 -5.766803221147907e-1
1.521739130434782e1 9.561368945708091e-1 -5.766803221148478e-1 -5.766803221148478e-1
1.594202898550724e1 9.561368945708091e-1 -5.766803221148611e-1 -5.766803221148611e-1
1.666666666666666e1 9.561368945708091e-1 -5.766803221148642e-1 -5.766803221148642e-1
1.7391304347826082e1 9.561368945708091e-1 -5.76680322114865e-1 -5.76680322114865e-1
1.8115942028985504e1 9.561368945708091e-1 -5.766803221148651e-1 -5.766803221148651e-1
1.8840579710144926e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
1.9565217391304348e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.028985507246377e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.101449275362319e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.1739130434782613e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.2463768115942035e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.3188405797101456e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.3913043478260878e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.46376811594203e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.536231884057972e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.6086956521739143e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.6811594202898565e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.7536231884057987e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.826086956521741e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.898550724637683e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.9710144927536252e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.0434782608695674e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.1159420289855095e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.1884057971014517e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.2608695652173935e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.333333333333336e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.405797101449278e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.47826086956522e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.550724637681162e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.6231884057971044e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.6956521739130466e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.768115942028989e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.840579710144931e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.913043478260873e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.985507246376815e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.0579710144927574e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.1304347826086996e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.202898550724642e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.275362318840584e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.347826086956526e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.420289855072468e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.4927536231884105e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.565217391304353e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.637681159420295e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.710144927536237e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.782608695652179e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.855072463768121e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.9275362318840635e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
5.0e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1

0.0e0 1.0471975511966e0 0.0e0 0.0e0
7.246376811594203e-1 1.0471975511966e0 -4.373956080698806e-1 -4.373956080698806e-1
1.4492753623188406e0 1.0471975511966e0 -4.860290573445985e-1 -4.860290573445985e-1
2.1739130434782608e0 1.0471975511966e0 -4.96755749491398e-1 -4.96755749491398e-1
2.898550724637681e0 1.0471975511966e0 -4.992403371631673e-1 -4.992403371631673e-1
3.6231884057971016e0 1.0471975511966e0 -4.9982178019982726e-1 -4.9982178019982726e-1
4.3478260869565215e0 1.0471975511966e0 -4.999581703317914e-1 -4.999581703317914e-1
5.0724637681159415e0 1.0471975511966e0 -4.999901812042775e-1 -4.999901812042775e-1
5.797101449275361e0 1.0471975511966e0 -4.999976951499871e-1 -4.999976951499871e-1
6.521739130434781e0 1.0471975511966e0 -4.999994589597044e-1 -4.999994589597044e-1
7.246376811594201e0 1.0471975511966e0 -4.999998729960745e-1 -4.999998729960745e-1
7.971014492753621e0 1.0471975511966e0 -4.999999701870582e-1 -4.999999701870582e-1
8.695652173913041e0 1.0471975511966e0 -4.999999930016989e-1 -4.999999930016989e-1
9.420289855072461e0 1.0471975511966e0 -4.99999998357215e-1 -4.99999998357215e-1
1.0144927536231881e1 1.0471975511966e0 -4.999999996143706e-1 -4.999999996143706e-1
1.0869565217391301e1 1.0471975511966e0 -4.999999999094757e-1 -4.999999999094757e-1
1.1594202898550721e1 1.0471975511966e0 -4.999999999787488e-1 -4.999999999787488e-1
1.2318840579710141e1 1.0471975511966e0 -4.9999999999500994e-1 -4.9999999999500994e-1
1.3043478260869561e1 1.0471975511966e0 -4.999999999988271e-1 -4.999999999988271e-1
1.3768115942028981e1 1.0471975511966e0 -4.999999999997231e-1 -4.999999999997231e-1
1.44927536231884e1 1.0471975511966e0 -4.9999999999993344e-1 -4.9999999999993344e-1
1.521739130434782e1 1.0471975511966e0 -4.9999999999998285e-1 -4.9999999999998285e-1
1.594202898550724e1 1.0471975511966e0 -4.9999999999999445e-1 -4.9999999999999445e-1
1.666666666666666e1 1.0471975511966e0 -4.9999999999999717e-1 -4.9999999999999717e-1
1.7391304347826082e1 1.0471975511966e0 -4.999999999999978e-1 -4.999999999999978e-1
1.8115942028985504e1 1.0471975511966e0 -4.9999999999999795e-1 -4.9999999999999795e-1
1.8840579710144926e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
1.9565217391304348e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.028985507246377e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.101449275362319e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.1739130434782613e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.2463768115942035e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.3188405797101456e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.3913043478260878e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.46376811594203e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.536231884057972e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.6086956521739143e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.6811594202898565e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.7536231884057987e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.826086956521741e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.898550724637683e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.9710144927536252e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.0434782608695674e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.1159420289855095e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.1884057971014517e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.2608695652173935e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.333333333333336e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.405797101449278e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.47826086956522e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.550724637681162e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.6231884057971044e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.6956521739130466e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.768115942028989e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.840579710144931e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.913043478260873e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.985507246376815e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.0579710144927574e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.1304347826086996e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.202898550724642e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.275362318840584e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.347826086956526e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.420289855072468e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.4927536231884105e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.565217391304353e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.637681159420295e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.710144927536237e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.782608695652179e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.855072463768121e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.9275362318840635e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
5.0e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1

0.0e0 1.1382582078223913e0 0.0e0 0.0e0
7.246376811594203e-1 1.1382582078223913e0 -3.6669193807252654e-1 -3.6669193807252654e-1
1.4492753623188406e0 1.1382582078223913e0 -4.074639381581997e-1 -4.074639381581997e-1
2.1739130434782608e0 1.1382582078223913e0 -4.1645669313755207e-1 -4.1645669313755207e-1
2.898550724637681e0 1.1382582078223913e0 -4.1853965476739685e-1 -4.1853965476739685e-1
3.6231884057971016e0 1.1382582078223913e0 -4.1902710930525205e-1 -4.1902710930525205e-1
4.3478260869565215e0 1.1382582078223913e0 -4.1914145238712386e-1 -4.1914145238712386e-1
5.0724637681159415e0 1.1382582078223913e0 -4.191682887994123e-1 -4.191682887994123e-1
5.797101449275361e0 1.1382582078223913e0 -4.191745881386466e-1 -4.191745881386466e-1
6.521739130434781e0 1.1382582078223913e0 -4.1917606683388653e-1 -4.1917606683388653e-1
7.246376811594201e0 1.1382582078223913e0 -4.1917641394253646e-1 -4.1917641394253646e-1
7.971014492753621e0 1.1382582078223913e0 -4.191764954228932e-1 -4.191764954228932e-1
8.695652173913041e0 1.1382582078223913e0 -4.191765145496166e-1 -4.191765145496166e-1
9.420289855072461e0 1.1382582078223913e0 -4.1917651903942976e-1 -4.1917651903942976e-1
1.0144927536231881e1 1.1382582078223913e0 -4.1917652009337003e-1 -4.1917652009337003e-1
1.0869565217391301e1 1.1382582078223913e0 -4.191765203407723e-1 -4.191765203407723e-1
1.1594202898550721e1 1.1382582078223913e0 -4.1917652039884756e-1 -4.1917652039884756e-1
1.2318840579710141e1 1.1382582078223913e0 -4.1917652041248016e-1 -4.1917652041248016e-1
1.3043478260869561e1 1.1382582078223913e0 -4.191765204156803e-1 -4.191765204156803e-1
1.3768115942028981e1 1.1382582078223913e0 -4.1917652041643144e-1 -4.1917652041643144e-1
1.44927536231884e1 1.1382582078223913e0 -4.191765204166078e-1 -4.191765204166078e-1
1.521739130434782e1 1.1382582078223913e0 -4.191765204166492e-1 -4.191765204166492e-1
1.594202898550724e1 1.1382582078223913e0 -4.191765204166589e-1 -4.191765204166589e-1
1.666666666666666e1 1.1382582078223913e0 -4.191765204166612e-1 -4.191765204166612e-1
1.7391304347826082e1 1.1382582078223913e0 -4.1917652041666176e-1 -4.1917652041666176e-1
1.8115942028985504e1 1.1382582078223913e0 -4.1917652041666187e-1 -4.1917652041666187e-1
1.8840579710144926e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
1.9565217391304348e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.028985507246377e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.101449275362319e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.1739130434782613e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.2463768115942035e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.3188405797101456e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.3913043478260878e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.46376811594203e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.536231884057972e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.6086956521739143e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.6811594202898565e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.7536231884057987e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.826086956521741e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.898550724637683e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.9710144927536252e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.0434782608695674e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.1159420289855095e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.1884057971014517e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.2608695652173935e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.333333333333336e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.405797101449278e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.47826086956522e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.550724637681162e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.6231884057971044e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.6956521739130466e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.768115942028989e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.840579710144931e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.913043478260873e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.985507246376815e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.0579710144927574e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.1304347826086996e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.202898550724642e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.275362318840584e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.347826086956526e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.420289855072468e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.4927536231884105e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.565217391304353e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.637681159420295e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.710144927536237e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.782608695652179e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.855072463768121e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.9275362318840635e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
5.0e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1

0.0e0 1.2293188644481825e0 0.0e0 0.0e0
7.246376811594203e-1 1.2293188644481825e0 -2.929497431914676e-1 -2.929497431914676e-1
1.4492753623188406e0 1.2293188644481825e0 -3.2552244445477724e-1 -3.2552244445477724e-1
2.1739130434782608e0 1.2293188644481825e0 -3.327067454667728e-1 -3.327067454667728e-1
2.898550724637681e0 1.2293188644481825e0 -3.3437082097862664e-1 -3.3437082097862664e-1
3.6231884057971016e0 1.2293188644481825e0 -3.3476024781585906e-1 -3.3476024781585906e-1
4.3478260869565215e0 1.2293188644481825e0 -3.3485159636485123e-1 -3.3485159636485123e-1
5.0724637681159415e0 1.2293188644481825e0 -3.3487303594197804e-1 -3.3487303594197804e-1
5.797101449275361e0 1.2293188644481825e0 -3.3487806847642826e-1 -3.3487806847642826e-1
6.521739130434781e0 1.2293188644481825e0 -3.348792498042564e-1 -3.348792498042564e-1
7.246376811594201e0 1.2293188644481825e0 -3.348795271089345e-1 -3.348795271089345e-1
7.971014492753621e0 1.2293188644481825e0 -3.3487959220349234e-1 -3.3487959220349234e-1
8.695652173913041e0 1.2293188644481825e0 -3.348796074838084e-1 -3.348796074838084e-1
9.420289855072461e0 1.2293188644481825e0 -3.348796110707147e-1 -3.348796110707147e-1
1.0144927536231881e1 1.2293188644481825e0 -3.3487961191270627e-1 -3.3487961191270627e-1
1.0869565217391301e1 1.2293188644481825e0 -3.348796121103556e-1 -3.348796121103556e-1
1.1594202898550721e1 1.2293188644481825e0 -3.3487961215675194e-1 -3.3487961215675194e-1
1.2318840579710141e1 1.2293188644481825e0 -3.3487961216764295e-1 -3.3487961216764295e-1
1.3043478260869561e1 1.2293188644481825e0 -3.3487961217019957e-1 -3.3487961217019957e-1
1.3768115942028981e1 1.2293188644481825e0 -3.3487961217079965e-1 -3.3487961217079965e-1
1.44927536231884e1 1.2293188644481825e0 -3.3487961217094053e-1 -3.3487961217094053e-1
1.521739130434782e1 1.2293188644481825e0 -3.348796121709736e-1 -3.348796121709736e-1
1.594202898550724e1 1.2293188644481825e0 -3.348796121709814e-1 -3.348796121709814e-1
1.666666666666666e1 1.2293188644481825e0 -3.348796121709832e-1 -3.348796121709832e-1
1.7391304347826082e1 1.2293188644481825e0 -3.348796121709836e-1 -3.348796121709836e-1
1.8115942028985504e1 1.2293188644481825e0 -3.348796121709837e-1 -3.348796121709837e-1
1.8840579710144926e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
1.9565217391304348e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.028985507246377e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.101449275362319e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.1739130434782613e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.2463768115942035e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.3188405797101456e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.3913043478260878e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.46376811594203e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.536231884057972e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.6086956521739143e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.6811594202898565e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.7536231884057987e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.826086956521741e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.898550724637683e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.9710144927536252e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.0434782608695674e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.1159420289855095e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.1884057971014517e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.2608695652173935e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.333333333333336e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.405797101449278e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.47826086956522e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.550724637681162e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.6231884057971044e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.6956521739130466e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.768115942028989e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.840579710144931e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.913043478260873e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.985507246376815e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.0579710144927574e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.1304347826086996e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.202898550724642e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.275362318840584e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.347826086956526e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.420289855072468e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.4927536231884105e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.565217391304353e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.637681159420295e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.710144927536237e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.782608695652179e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.855072463768121e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.9275362318840635e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
5.0e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1

0.0e0 1.3203795210739737e0 0.0e0 0.0e0
7.246376811594203e-1 1.3203795210739737e0 -2.167800744776292e-1 -2.167800744776292e-1
1.4492753623188406e0 1.3203795210739737e0 -2.4088356925756077e-1 -2.4088356925756077e-1
2.1739130434782608e0 1.3203795210739737e0 -2.4619988492141234e-1 -2.4619988492141234e-1
2.898550724637681e0 1.3203795210739737e0 -2.4743128526150515e-1 -2.4743128526150515e-1
3.6231884057971016e0 1.3203795210739737e0 -2.4771945748469654e-1 -2.4771945748469654e-1
4.3478260869565215e0 1.3203795210739737e0 -2.4778705455796315e-1 -2.4778705455796315e-1
5.0724637681159415e0 1.3203795210739737e0 -2.4780291964484014e-1 -2.4780291964484014e-1
5.797101449275361e0 1.3203795210739737e0 -2.4780664367334085e-1 -2.4780664367334085e-1
6.521739130434781e0 1.3203795210739737e0 -2.4780751784490276e-1 -2.4780751784490276e-1
7.246376811594201e0 1.3203795210739737e0 -2.4780772304777515e-1 -2.4780772304777515e-1
7.971014492753621e0 1.3203795210739737e0 -2.4780777121714015e-1 -2.4780777121714015e-1
8.695652173913041e0 1.3203795210739737e0 -2.4780778252443134e-1 -2.4780778252443134e-1
9.420289855072461e0 1.3203795210739737e0 -2.478077851787085e-1 -2.478077851787085e-1
1.0144927536231881e1 1.3203795210739737e0 -2.478077858017744e-1 -2.478077858017744e-1
1.0869565217391301e1 1.3203795210739737e0 -2.4780778594803307e-1 -2.4780778594803307e-1
1.1594202898550721e1 1.3203795210739737e0 -2.478077859823659e-1 -2.478077859823659e-1
1.2318840579710141e1 1.3203795210739737e0 -2.478077859904252e-1 -2.478077859904252e-1
1.3043478260869561e1 1.3203795210739737e0 -2.4780778599231704e-1 -2.4780778599231704e-1
1.3768115942028981e1 1.3203795210739737e0 -2.478077859927611e-1 -2.478077859927611e-1
1.44927536231884e1 1.3203795210739737e0 -2.4780778599286535e-1 -2.4780778599286535e-1
1.521739130434782e1 1.3203795210739737e0 -2.4780778599288983e-1 -2.4780778599288983e-1
1.594202898550724e1 1.3203795210739737e0 -2.478077859928956e-1 -2.478077859928956e-1
1.666666666666666e1 1.3203795210739737e0 -2.4780778599289693e-1 -2.4780778599289693e-1
1.7391304347826082e1 1.3203795210739737e0 -2.4780778599289724e-1 -2.4780778599289724e-1
1.8115942028985504e1 1.3203795210739737e0 -2.4780778599289732e-1 -2.4780778599289732e-1
1.8840579710144926e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
1.9565217391304348e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.028985507246377e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.101449275362319e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.1739130434782613e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.2463768115942035e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.3188405797101456e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.3913043478260878e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.46376811594203e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.536231884057972e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.6086956521739143e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.6811594202898565e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.7536231884057987e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.826086956521741e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.898550724637683e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.9710144927536252e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.0434782608695674e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.1159420289855095e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.1884057971014517e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.2608695652173935e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.333333333333336e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.405797101449278e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.47826086956522e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.550724637681162e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.6231884057971044e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.6956521739130466e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.768115942028989e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.840579710144931e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.913043478260873e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.985507246376815e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.0579710144927574e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.1304347826086996e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.202898550724642e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.275362318840584e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.347826086956526e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.420289855072468e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.4927536231884105e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.565217391304353e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.637681159420295e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.710144927536237e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.782608695652179e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.855072463768121e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.9275362318840635e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
5.0e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1

0.0e0 1.411440177699765e0 0.0e0 0.0e0
7.246376811594203e-1 1.411440177699765e0 -1.388140977946164e-1 -1.388140977946164e-1
1.4492753623188406e0 1.411440177699765e0 -1.5424865694234252e-1 -1.5424865694234252e-1
2.1739130434782608e0 1.411440177699765e0 -1.5765293459215532e-1 -1.5765293459215532e-1
2.898550724637681e0 1.411440177699765e0 -1.5844145598945564e-1 -1.5844145598945564e-1
3.6231884057971016e0 1.411440177699765e0 -1.5862598571280853e-1 -1.5862598571280853e-1
4.3478260869565215e0 1.411440177699765e0 -1.586692711797117e-1 -1.586692711797117e-1
5.0724637681159415e0 1.411440177699765e0 -1.5867943031323245e-1 -1.5867943031323245e-1
5.797101449275361e0 1.411440177699765e0 -1.586818149773107e-1 -1.586818149773107e-1
6.521739130434781e0 1.411440177699765e0 -1.5868237474894553e-1 -1.5868237474894553e-1
7.246376811594201e0 1.411440177699765e0 -1.586825061496366e-1 -1.586825061496366e-1
7.971014492753621e0 1.411440177699765e0 -1.5868253699466217e-1 -1.5868253699466217e-1
8.695652173913041e0 1.411440177699765e0 -1.5868254423523273e-1 -1.5868254423523273e-1
9.420289855072461e0 1.411440177699765e0 -1.586825459348866e-1 -1.586825459348866e-1
1.0144927536231881e1 1.411440177699765e0 -1.586825463338639e-1 -1.586825463338639e-1
1.0869565217391301e1 1.411440177699765e0 -1.5868254642751994e-1 -1.5868254642751994e-1
1.1594202898550721e1 1.411440177699765e0 -1.586825464495048e-1 -1.586825464495048e-1
1.2318840579710141e1 1.411440177699765e0 -1.5868254645466554e-1 -1.5868254645466554e-1
1.3043478260869561e1 1.411440177699765e0 -1.5868254645587698e-1 -1.5868254645587698e-1
1.3768115942028981e1 1.411440177699765e0 -1.5868254645616134e-1 -1.5868254645616134e-1
1.44927536231884e1 1.411440177699765e0 -1.586825464562281e-1 -1.586825464562281e-1
1.521739130434782e1 1.411440177699765e0 -1.5868254645624377e-1 -1.5868254645624377e-1
1.594202898550724e1 1.411440177699765e0 -1.5868254645624744e-1 -1.5868254645624744e-1
1.666666666666666e1 1.411440177699765e0 -1.586825464562483e-1 -1.586825464562483e-1
1.7391304347826082e1 1.411440177699765e0 -1.586825464562485e-1 -1.586825464562485e-1
1.8115942028985504e1 1.411440177699765e0 -1.5868254645624855e-1 -1.5868254645624855e-1
1.8840579710144926e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
1.9565217391304348e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.028985507246377e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.101449275362319e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.1739130434782613e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.2463768115942035e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.3188405797101456e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.3913043478260878e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.46376811594203e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.536231884057972e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.6086956521739143e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.6811594202898565e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.7536231884057987e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.826086956521741e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.898550724637683e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.9710144927536252e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.0434782608695674e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.1159420289855095e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.1884057971014517e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.2608695652173935e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.333333333333336e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.405797101449278e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.47826086956522e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.550724637681162e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.6231884057971044e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.6956521739130466e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.768115942028989e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.840579710144931e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.913043478260873e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.985507246376815e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.0579710144927574e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.1304347826086996e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.202898550724642e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.275362318840584e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.347826086956526e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.420289855072468e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.4927536231884105e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.565217391304353e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.637681159420295e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.710144927536237e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.782608695652179e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.855072463768121e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.9275362318840635e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
5.0e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1

0.0e0 1.5025008343255561e0 0.0e0 0.0e0
7.246376811594203e-1 1.5025008343255561e0 -5.969786377959057e-2 -5.969786377959057e-2
1.4492753623188406e0 1.5025008343255561e0 -6.633559167710044e-2 -6.633559167710044e-2
2.1739130434782608e0 1.5025008343255561e0 -6.77996223961353e-2 -6.77996223961353e-2
2.898550724637681e0 1.5025008343255561e0 -6.813873091401057e-2 -6.813873091401057e-2
3.6231884057971016e0 1.5025008343255561e0 -6.821808906612209e-2 -6.821808906612209e-2
4.3478260869565215e0 1.5025008343255561e0 -6.82367042496508e-2 -6.82367042496508e-2
5.0724637681159415e0 1.5025008343255561e0 -6.824107324803553e-2 -6.824107324803553e-2
5.797101449275361e0 1.5025008343255561e0 -6.824209878761376e-2 -6.824209878761376e-2
6.521739130434781e0 1.5025008343255561e0 -6.824233952087739e-2 -6.824233952087739e-2
7.246376811594201e0 1.5025008343255561e0 -6.824239603055964e-2 -6.824239603055964e-2
7.971014492753621e0 1.5025008343255561e0 -6.824240929565422e-2 -6.824240929565422e-2
8.695652173913041e0 1.5025008343255561e0 -6.824241240950648e-2 -6.824241240950648e-2
9.420289855072461e0 1.5025008343255561e0 -6.824241314045318e-2 -6.824241314045318e-2
1.0144927536231881e1 1.5025008343255561e0 -6.824241331203584e-2 -6.824241331203584e-2
1.0869565217391301e1 1.5025008343255561e0 -6.82424133523132e-2 -6.82424133523132e-2
1.1594202898550721e1 1.5025008343255561e0 -6.824241336176794e-2 -6.824241336176794e-2
1.2318840579710141e1 1.5025008343255561e0 -6.824241336398734e-2 -6.824241336398734e-2
1.3043478260869561e1 1.5025008343255561e0 -6.824241336450833e-2 -6.824241336450833e-2
1.3768115942028981e1 1.5025008343255561e0 -6.824241336463062e-2 -6.824241336463062e-2
1.44927536231884e1 1.5025008343255561e0 -6.824241336465932e-2 -6.824241336465932e-2
1.521739130434782e1 1.5025008343255561e0 -6.824241336466607e-2 -6.824241336466607e-2
1.594202898550724e1 1.5025008343255561e0 -6.824241336466764e-2 -6.824241336466764e-2
1.666666666666666e1 1.5025008343255561e0 -6.824241336466802e-2 -6.824241336466802e-2
1.7391304347826082e1 1.5025008343255561e0 -6.82424133646681e-2 -6.82424133646681e-2
1.8115942028985504e1 1.5025008343255561e0 -6.824241336466812e-2 -6.824241336466812e-2
1.8840579710144926e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
1.9565217391304348e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.028985507246377e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.101449275362319e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.1739130434782613e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.2463768115942035e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.3188405797101456e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.3913043478260878e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.46376811594203e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.536231884057972e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.6086956521739143e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.6811594202898565e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.7536231884057987e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.826086956521741e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.898550724637683e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.9710144927536252e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.0434782608695674e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.1159420289855095e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.1884057971014517e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.2608695652173935e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.333333333333336e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.405797101449278e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.47826086956522e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.550724637681162e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.6231884057971044e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.6956521739130466e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.768115942028989e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.840579710144931e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.913043478260873e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.985507246376815e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.0579710144927574e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.1304347826086996e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.202898550724642e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.275362318840584e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.347826086956526e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.420289855072468e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.4927536231884105e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.565217391304353e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.637681159420295e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.710144927536237e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.782608695652179e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.855072463768121e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.9275362318840635e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
5.0e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2

0.0e0 1.5935614909513474e0 0.0e0 0.0e0
7.246376811594203e-1 1.5935614909513474e0 1.9913045535775364e-2 1.9913045535775364e-2
1.4492753623188406e0 1.5935614909513474e0 2.212715119230623e-2 2.212715119230623e-2
2.1739130434782608e0 1.5935614909513474e0 2.261549882366456e-2 2.261549882366456e-2
2.898550724637681e0 1.5935614909513474e0 2.2728613145191226e-2 2.2728613145191226e-2
3.6231884057971016e0 1.5935614909513474e0 2.2755084150962318e-2 2.2755084150962318e-2
4.3478260869565215e0 1.5935614909513474e0 2.2761293502081364e-2 2.2761293502081364e-2
5.0724637681159415e0 1.5935614909513474e0 2.2762750841729257e-2 2.2762750841729257e-2
5.797101449275361e0 1.5935614909513474e0 2.276309292459499e-2 2.276309292459499e-2
6.521739130434781e0 1.5935614909513474e0 2.276317322449414e-2 2.276317322449414e-2
7.246376811594201e0 1.5935614909513474e0 2.2763192074077762e-2 2.2763192074077762e-2
7.971014492753621e0 1.5935614909513474e0 2.2763196498832947e-2 2.2763196498832947e-2
8.695652173913041e0 1.5935614909513474e0 2.2763197537501306e-2 2.2763197537501306e-2
9.420289855072461e0 1.5935614909513474e0 2.2763197781318656e-2 2.2763197781318656e-2
1.0144927536231881e1 1.5935614909513474e0 2.276319783855242e-2 2.276319783855242e-2
1.0869565217391301e1 1.5935614909513474e0 2.276319785198749e-2 2.276319785198749e-2
1.1594202898550721e1 1.5935614909513474e0 2.2763197855141243e-2 2.2763197855141243e-2
1.2318840579710141e1 1.5935614909513474e0 2.2763197855881553e-2 2.2763197855881553e-2
1.3043478260869561e1 1.5935614909513474e0 2.2763197856055334e-2 2.2763197856055334e-2
1.3768115942028981e1 1.5935614909513474e0 2.276319785609613e-2 2.276319785609613e-2
1.44927536231884e1 1.5935614909513474e0 2.2763197856105705e-2 2.2763197856105705e-2
1.521739130434782e1 1.5935614909513474e0 2.276319785610795e-2 2.276319785610795e-2
1.594202898550724e1 1.5935614909513474e0 2.276319785610848e-2 2.276319785610848e-2
1.666666666666666e1 1.5935614909513474e0 2.2763197856108608e-2 2.2763197856108608e-2
1.7391304347826082e1 1.5935614909513474e0 2.2763197856108636e-2 2.2763197856108636e-2
1.8115942028985504e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
1.8840579710144926e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
1.9565217391304348e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.028985507246377e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.101449275362319e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.1739130434782613e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.2463768115942035e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.3188405797101456e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.3913043478260878e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.46376811594203e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.536231884057972e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.6086956521739143e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.6811594202898565e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.7536231884057987e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.826086956521741e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.898550724637683e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.9710144927536252e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.0434782608695674e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.1159420289855095e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.1884057971014517e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.2608695652173935e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.333333333333336e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.405797101449278e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.47826086956522e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.550724637681162e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.6231884057971044e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.6956521739130466e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.768115942028989e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.840579710144931e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.913043478260873e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.985507246376815e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.0579710144927574e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.1304347826086996e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.202898550724642e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.275362318840584e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.347826086956526e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.420289855072468e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.4927536231884105e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.565217391304353e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.637681159420295e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.710144927536237e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.782608695652179e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.855072463768121e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.9275362318840635e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
5.0e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2

0.0e0 1.6846221475771386e0 0.0e0 0.0e0
7.246376811594203e-1 1.6846221475771386e0 9.935894908447828e-2 9.935894908447828e-2
1.4492753623188406e0 1.6846221475771386e0 1.1040654151827621e-1 1.1040654151827621e-1
2.1739130434782608e0 1.6846221475771386e0 1.128432208977556e-1 1.128432208977556e-1
2.898550724637681e0 1.6846221475771386e0 1.1340762075779215e-1 1.1340762075779215e-1
3.6231884057971016e0 1.6846221475771386e0 1.1353970157435535e-1 1.1353970157435535e-1
4.3478260869565215e0 1.6846221475771386e0 1.1357068400748321e-1 1.1357068400748321e-1
5.0724637681159415e0 1.6846221475771386e0 1.1357795560918843e-1 1.1357795560918843e-1
5.797101449275361e0 1.6846221475771386e0 1.1357966247989178e-1 1.1357966247989178e-1
6.521739130434781e0 1.6846221475771386e0 1.1358006314756347e-1 1.1358006314756347e-1
7.246376811594201e0 1.6846221475771386e0 1.1358015720021937e-1 1.1358015720021937e-1
7.971014492753621e0 1.6846221475771386e0 1.1358017927815939e-1 1.1358017927815939e-1
8.695652173913041e0 1.6846221475771386e0 1.1358018446074165e-1 1.1358018446074165e-1
9.420289855072461e0 1.6846221475771386e0 1.1358018567730269e-1 1.1358018567730269e-1
1.0144927536231881e1 1.6846221475771386e0 1.1358018596287862e-1 1.1358018596287862e-1
1.0869565217391301e1 1.6846221475771386e0 1.135801860299148e-1 1.135801860299148e-1
1.1594202898550721e1 1.6846221475771386e0 1.135801860456509e-1 1.135801860456509e-1
1.2318840579710141e1 1.6846221475771386e0 1.1358018604934479e-1 1.1358018604934479e-1
1.3043478260869561e1 1.6846221475771386e0 1.135801860502119e-1 1.135801860502119e-1
1.3768115942028981e1 1.6846221475771386e0 1.1358018605041544e-1 1.1358018605041544e-1
1.44927536231884e1 1.6846221475771386e0 1.1358018605046322e-1 1.1358018605046322e-1
1.521739130434782e1 1.6846221475771386e0 1.1358018605047444e-1 1.1358018605047444e-1
1.594202898550724e1 1.6846221475771386e0 1.1358018605047708e-1 1.1358018605047708e-1
1.666666666666666e1 1.6846221475771386e0 1.1358018605047769e-1 1.1358018605047769e-1
1.7391304347826082e1 1.6846221475771386e0 1.1358018605047783e-1 1.1358018605047783e-1
1.8115942028985504e1 1.6846221475771386e0 1.1358018605047787e-1 1.1358018605047787e-1
1.8840579710144926e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
1.9565217391304348e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.028985507246377e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.101449275362319e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.1739130434782613e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.2463768115942035e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.3188405797101456e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.3913043478260878e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.46376811594203e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.536231884057972e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.6086956521739143e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.6811594202898565e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.7536231884057987e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.826086956521741e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.898550724637683e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.9710144927536252e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.0434782608695674e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.1159420289855095e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.1884057971014517e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.2608695652173935e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.333333333333336e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.405797101449278e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.47826086956522e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.550724637681162e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.6231884057971044e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.6956521739130466e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.768115942028989e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.840579710144931e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.913043478260873e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.985507246376815e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.0579710144927574e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.1304347826086996e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.202898550724642e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.275362318840584e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.347826086956526e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.420289855072468e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.4927536231884105e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.565217391304353e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.637681159420295e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.710144927536237e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.782608695652179e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.855072463768121e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.9275362318840635e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
5.0e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1

0.0e0 1.7756828042029298e0 0.0e0 0.0e0
7.246376811594203e-1 1.7756828042029298e0 1.7798153308926404e-1 1.7798153308926404e-1
1.4492753623188406e0 1.7756828042029298e0 1.9777106847012765e-1 1.9777106847012765e-1
2.1739130434782608e0 1.7756828042029298e0 2.021358885049894e-1 2.021358885049894e-1
2.898550724637681e0 1.7756828042029298e0 2.0314689710854522e-1 2.0314689710854522e-1
3.6231884057971016e0 1.7756828042029298e0 2.0338349327265734e-1 2.0338349327265734e-1
4.3478260869565215e0 1.7756828042029298e0 2.0343899205759564e-1 2.0343899205759564e-1
5.0724637681159415e0 1.7756828042029298e0 2.0345201766657636e-1 2.0345201766657636e-1
5.797101449275361e0 1.7756828042029298e0 2.034550751814491e-1 2.034550751814491e-1
6.521739130434781e0 1.7756828042029298e0 2.034557928968348e-1 2.034557928968348e-1
7.246376811594201e0 1.7756828042029298e0 2.0345596137321306e-1 2.0345596137321306e-1
7.971014492753621e0 1.7756828042029298e0 2.0345600092139315e-1 2.0345600092139315e-1
8.695652173913041e0 1.7756828042029298e0 2.034560102049448e-1 2.034560102049448e-1
9.420289855072461e0 1.7756828042029298e0 2.0345601238416872e-1 2.0345601238416872e-1
1.0144927536231881e1 1.7756828042029298e0 2.0345601289572046e-1 2.0345601289572046e-1
1.0869565217391301e1 1.7756828042029298e0 2.0345601301580227e-1 2.0345601301580227e-1
1.1594202898550721e1 1.7756828042029298e0 2.0345601304399033e-1 2.0345601304399033e-1
1.2318840579710141e1 1.7756828042029298e0 2.0345601305060718e-1 2.0345601305060718e-1
1.3043478260869561e1 1.7756828042029298e0 2.0345601305216043e-1 2.0345601305216043e-1
1.3768115942028981e1 1.7756828042029298e0 2.0345601305252503e-1 2.0345601305252503e-1
1.44927536231884e1 1.7756828042029298e0 2.0345601305261063e-1 2.0345601305261063e-1
1.521739130434782e1 1.7756828042029298e0 2.0345601305263072e-1 2.0345601305263072e-1
1.594202898550724e1 1.7756828042029298e0 2.0345601305263544e-1 2.0345601305263544e-1
1.666666666666666e1 1.7756828042029298e0 2.0345601305263655e-1 2.0345601305263655e-1
1.7391304347826082e1 1.7756828042029298e0 2.034560130526368e-1 2.034560130526368e-1
1.8115942028985504e1 1.7756828042029298e0 2.0345601305263686e-1 2.0345601305263686e-1
1.8840579710144926e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
1.9565217391304348e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.028985507246377e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.101449275362319e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.1739130434782613e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.2463768115942035e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.3188405797101456e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.3913043478260878e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.46376811594203e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.536231884057972e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.6086956521739143e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.6811594202898565e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.7536231884057987e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.826086956521741e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.898550724637683e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.9710144927536252e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.0434782608695674e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.1159420289855095e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.1884057971014517e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.2608695652173935e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.333333333333336e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.405797101449278e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.47826086956522e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.550724637681162e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.6231884057971044e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.6956521739130466e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.768115942028989e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.840579710144931e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.913043478260873e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.985507246376815e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.0579710144927574e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.1304347826086996e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.202898550724642e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.275362318840584e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.347826086956526e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.420289855072468e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.4927536231884105e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.565217391304353e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.637681159420295e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.710144927536237e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.782608695652179e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.855072463768121e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.9275362318840635e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
5.0e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1

0.0e0 1.866743460828721e0 0.0e0 0.0e0
7.246376811594203e-1 1.866743460828721e0 2.5512930605791323e-1 2.5512930605791323e-1
1.4492753623188406e0 1.866743460828721e0 2.8349680206322103e-1 2.8349680206322103e-1
2.1739130434782608e0 1.866743460828721e0 2.897535944800132e-1 2.897535944800132e-1
2.898550724637681e0 1.866743460828721e0 2.9120283429139526e-1 2.9120283429139526e-1
3.6231884057971016e0 1.866743460828721e0 2.9154198529272757e-1 2.9154198529272757e-1
4.3478260869565215e0 1.866743460828721e0 2.916215405490657e-1 2.916215405490657e-1
5.0724637681159415e0 1.866743460828721e0 2.9164021223102365e-1 2.9164021223102365e-1
5.797101449275361e0 1.866743460828721e0 2.916445950545346e-1 2.916445950545346e-1
6.521739130434781e0 1.866743460828721e0 2.9164562387041865e-1 2.9164562387041865e-1
7.246376811594201e0 1.866743460828721e0 2.916458653744709e-1 2.916458653744709e-1
7.971014492753621e0 1.866743460828721e0 2.916459220651824e-1 2.916459220651824e-1
8.695652173913041e0 1.866743460828721e0 2.9164593537277705e-1 2.9164593537277705e-1
9.420289855072461e0 1.866743460828721e0 2.916459384966061e-1 2.916459384966061e-1
1.0144927536231881e1 1.866743460828721e0 2.9164593922989474e-1 2.9164593922989474e-1
1.0869565217391301e1 1.866743460828721e0 2.9164593940202715e-1 2.9164593940202715e-1
1.1594202898550721e1 1.866743460828721e0 2.916459394424336e-1 2.916459394424336e-1
1.2318840579710141e1 1.866743460828721e0 2.916459394519186e-1 2.916459394519186e-1
1.3043478260869561e1 1.866743460828721e0 2.9164593945414513e-1 2.9164593945414513e-1
1.3768115942028981e1 1.866743460828721e0 2.9164593945466777e-1 2.9164593945466777e-1
1.44927536231884e1 1.866743460828721e0 2.9164593945479045e-1 2.9164593945479045e-1
1.521739130434782e1 1.866743460828721e0 2.9164593945481926e-1 2.9164593945481926e-1
1.594202898550724e1 1.866743460828721e0 2.9164593945482603e-1 2.9164593945482603e-1
1.666666666666666e1 1.866743460828721e0 2.916459394548276e-1 2.916459394548276e-1
1.7391304347826082e1 1.866743460828721e0 2.91645939454828e-1 2.91645939454828e-1
1.8115942028985504e1 1.866743460828721e0 2.9164593945482803e-1 2.9164593945482803e-1
1.8840579710144926e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
1.9565217391304348e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.028985507246377e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.101449275362319e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.1739130434782613e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.2463768115942035e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.3188405797101456e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.3913043478260878e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.46376811594203e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.536231884057972e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.6086956521739143e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.6811594202898565e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.7536231884057987e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.826086956521741e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.898550724637683e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.9710144927536252e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.0434782608695674e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.1159420289855095e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.1884057971014517e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.2608695652173935e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.333333333333336e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.405797101449278e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.47826086956522e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.550724637681162e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.6231884057971044e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.6956521739130466e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.768115942028989e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.840579710144931e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.913043478260873e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.985507246376815e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.0579710144927574e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.1304347826086996e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.202898550724642e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.275362318840584e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.347826086956526e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.420289855072468e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.4927536231884105e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.565217391304353e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.637681159420295e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.710144927536237e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.782608695652179e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.855072463768121e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.9275362318840635e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
5.0e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1

0.0e0 1.9578041174545122e0 0.0e0 0.0e0
7.246376811594203e-1 1.9578041174545122e0 3.301629972469242e-1 3.301629972469242e-1
1.4492753623188406e0 1.9578041174545122e0 3.6687339187080387e-1 3.6687339187080387e-1
2.1739130434782608e0 1.9578041174545122e0 3.749703109170659e-1 3.749703109170659e-1
2.898550724637681e0 1.9578041174545122e0 3.76845773078778e-1 3.76845773078778e-1
3.6231884057971016e0 1.9578041174545122e0 3.772846686053223e-1 3.772846686053223e-1
4.3478260869565215e0 1.9578041174545122e0 3.7738762111315133e-1 3.7738762111315133e-1
5.0724637681159415e0 1.9578041174545122e0 3.774117841486494e-1 3.774117841486494e-1
5.797101449275361e0 1.9578041174545122e0 3.774174559633427e-1 3.774174559633427e-1
6.521739130434781e0 1.9578041174545122e0 3.774187873546326e-1 3.774187873546326e-1
7.246376811594201e0 1.9578041174545122e0 3.7741909988518024e-1 3.7741909988518024e-1
7.971014492753621e0 1.9578041174545122e0 3.7741917324866603e-1 3.7741917324866603e-1
8.695652173913041e0 1.9578041174545122e0 3.7741919047003275e-1 3.7741919047003275e-1
9.420289855072461e0 1.9578041174545122e0 3.774191945125819e-1 3.774191945125819e-1
1.0144927536231881e1 1.9578041174545122e0 3.774191954615312e-1 3.774191954615312e-1
1.0869565217391301e1 1.9578041174545122e0 3.7741919568428783e-1 3.7741919568428783e-1
1.1594202898550721e1 1.9578041174545122e0 3.7741919573657784e-1 3.7741919573657784e-1
1.2318840579710141e1 1.9578041174545122e0 3.7741919574885235e-1 3.7741919574885235e-1
1.3043478260869561e1 1.9578041174545122e0 3.774191957517337e-1 3.774191957517337e-1
1.3768115942028981e1 1.9578041174545122e0 3.7741919575241006e-1 3.7741919575241006e-1
1.44927536231884e1 1.9578041174545122e0 3.774191957525688e-1 3.774191957525688e-1
1.521739130434782e1 1.9578041174545122e0 3.7741919575260613e-1 3.7741919575260613e-1
1.594202898550724e1 1.9578041174545122e0 3.774191957526149e-1 3.774191957526149e-1
1.666666666666666e1 1.9578041174545122e0 3.7741919575261695e-1 3.7741919575261695e-1
1.7391304347826082e1 1.9578041174545122e0 3.774191957526174e-1 3.774191957526174e-1
1.8115942028985504e1 1.9578041174545122e0 3.774191957526175e-1 3.774191957526175e-1
1.8840579710144926e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
1.9565217391304348e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.028985507246377e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.101449275362319e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.1739130434782613e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.2463768115942035e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.3188405797101456e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.3913043478260878e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.46376811594203e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.536231884057972e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.6086956521739143e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.6811594202898565e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.7536231884057987e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.826086956521741e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.898550724637683e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.9710144927536252e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.0434782608695674e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.1159420289855095e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.1884057971014517e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.2608695652173935e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.333333333333336e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.405797101449278e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.47826086956522e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.550724637681162e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.6231884057971044e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.6956521739130466e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.768115942028989e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.840579710144931e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.913043478260873e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.985507246376815e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.0579710144927574e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.1304347826086996e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.202898550724642e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.275362318840584e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.347826086956526e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.420289855072468e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.4927536231884105e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.565217391304353e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.637681159420295e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.710144927536237e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.782608695652179e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.855072463768121e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.9275362318840635e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
5.0e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1

0.0e0 2.0488647740803034e0 0.0e0 0.0e0
7.246376811594203e-1 2.0488647740803034e0 4.0246085386022395e-1 4.0246085386022395e-1
1.4492753623188406e0 2.0488647740803034e0 4.472099532113628e-1 4.472099532113628e-1
2.1739130434782608e0 2.0488647740803034e0 4.5707990526585845e-1 4.5707990526585845e-1
2.898550724637681e0 2.0488647740803034e0 4.5936604910777623e-1 4.5936604910777623e-1
3.6231884057971016e0 2.0488647740803034e0 4.5990105233297524e-1 4.5990105233297524e-1
4.3478260869565215e0 2.0488647740803034e0 4.600265489953917e-1 4.600265489953917e-1
5.0724637681159415e0 2.0488647740803034e0 4.60056003161908e-1 4.60056003161908e-1
5.797101449275361e0 2.0488647740803034e0 4.6006291696934076e-1 4.6006291696934076e-1
6.521739130434781e0 2.0488647740803034e0 4.60064539903709e-1 4.60064539903709e-1
7.246376811594201e0 2.0488647740803034e0 4.600649208710255e-1 4.600649208710255e-1
7.971014492753621e0 2.0488647740803034e0 4.600650102993727e-1 4.600650102993727e-1
8.695652173913041e0 2.0488647740803034e0 4.600650312918097e-1 4.600650312918097e-1
9.420289855072461e0 2.0488647740803034e0 4.600650362195811e-1 4.600650362195811e-1
1.0144927536231881e1 2.0488647740803034e0 4.600650373763278e-1 4.600650373763278e-1
1.0869565217391301e1 2.0488647740803034e0 4.600650376478629e-1 4.600650376478629e-1
1.1594202898550721e1 2.0488647740803034e0 4.600650377116032e-1 4.600650377116032e-1
1.2318840579710141e1 2.0488647740803034e0 4.6006503772656554e-1 4.6006503772656554e-1
1.3043478260869561e1 2.0488647740803034e0 4.6006503773007784e-1 4.6006503773007784e-1
1.3768115942028981e1 2.0488647740803034e0 4.600650377309023e-1 4.600650377309023e-1
1.44927536231884e1 2.0488647740803034e0 4.600650377310958e-1 4.600650377310958e-1
1.521739130434782e1 2.0488647740803034e0 4.6006503773114127e-1 4.6006503773114127e-1
1.594202898550724e1 2.0488647740803034e0 4.600650377311519e-1 4.600650377311519e-1
1.666666666666666e1 2.0488647740803034e0 4.600650377311544e-1 4.600650377311544e-1
1.7391304347826082e1 2.0488647740803034e0 4.60065037731155e-1 4.60065037731155e-1
1.8115942028985504e1 2.0488647740803034e0 4.6006503773115515e-1 4.6006503773115515e-1
1.8840579710144926e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
1.9565217391304348e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.028985507246377e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.101449275362319e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.1739130434782613e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.2463768115942035e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.3188405797101456e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.3913043478260878e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.46376811594203e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.536231884057972e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.6086956521739143e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.6811594202898565e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.7536231884057987e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.826086956521741e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.898550724637683e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.9710144927536252e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.0434782608695674e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.1159420289855095e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.1884057971014517e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.2608695652173935e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.333333333333336e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.405797101449278e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.47826086956522e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.550724637681162e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.6231884057971044e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.6956521739130466e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.768115942028989e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.840579710144931e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.913043478260873e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.985507246376815e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.0579710144927574e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.1304347826086996e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.202898550724642e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.275362318840584e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.347826086956526e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.420289855072468e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.4927536231884105e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.565217391304353e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.637681159420295e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.710144927536237e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.782608695652179e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.855072463768121e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.9275362318840635e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
5.0e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1

0.0e0 2.1399254307060946e0 0.0e0 0.0e0
7.246376811594203e-1 2.1399254307060946e0 4.714237930886492e-1 4.714237930886492e-1
1.4492753623188406e0 2.1399254307060946e0 5.238407920366793e-1 5.238407920366793e-1
2.1739130434782608e0 2.1399254307060946e0 5.354019915682726e-1 5.354019915682726e-1
2.898550724637681e0 2.1399254307060946e0 5.380798733825308e-1 5.380798733825308e-1
3.6231884057971016e0 2.1399254307060946e0 5.387065511011682e-1 5.387065511011682e-1
4.3478260869565215e0 2.1399254307060946e0 5.388535520133039e-1 5.388535520133039e-1
5.0724637681159415e0 2.1399254307060946e0 5.388880532443383e-1 5.388880532443383e-1
5.797101449275361e0 2.1399254307060946e0 5.388961517545248e-1 5.388961517545248e-1
6.521739130434781e0 2.1399254307060946e0 5.388980527838261e-1 5.388980527838261e-1
7.246376811594201e0 2.1399254307060946e0 5.388984990310963e-1 5.388984990310963e-1
7.971014492753621e0 2.1399254307060946e0 5.388986037832734e-1 5.388986037832734e-1
8.695652173913041e0 2.1399254307060946e0 5.388986283728309e-1 5.388986283728309e-1
9.420289855072461e0 2.1399254307060946e0 5.388986341449915e-1 5.388986341449915e-1
1.0144927536231881e1 2.1399254307060946e0 5.388986354999503e-1 5.388986354999503e-1
1.0869565217391301e1 2.1399254307060946e0 5.388986358180138e-1 5.388986358180138e-1
1.1594202898550721e1 2.1399254307060946e0 5.388986358926762e-1 5.388986358926762e-1
1.2318840579710141e1 2.1399254307060946e0 5.388986359102024e-1 5.388986359102024e-1
1.3043478260869561e1 2.1399254307060946e0 5.388986359143165e-1 5.388986359143165e-1
1.3768115942028981e1 2.1399254307060946e0 5.388986359152822e-1 5.388986359152822e-1
1.44927536231884e1 2.1399254307060946e0 5.388986359155089e-1 5.388986359155089e-1
1.521739130434782e1 2.1399254307060946e0 5.388986359155622e-1 5.388986359155622e-1
1.594202898550724e1 2.1399254307060946e0 5.388986359155747e-1 5.388986359155747e-1
1.666666666666666e1 2.1399254307060946e0 5.388986359155776e-1 5.388986359155776e-1
1.7391304347826082e1 2.1399254307060946e0 5.388986359155783e-1 5.388986359155783e-1
1.8115942028985504e1 2.1399254307060946e0 5.388986359155784e-1 5.388986359155784e-1
1.8840579710144926e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
1.9565217391304348e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.028985507246377e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.101449275362319e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.1739130434782613e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.2463768115942035e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.3188405797101456e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.3913043478260878e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.46376811594203e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.536231884057972e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.6086956521739143e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.6811594202898565e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.7536231884057987e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.826086956521741e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.898550724637683e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.9710144927536252e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.0434782608695674e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.1159420289855095e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.1884057971014517e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.2608695652173935e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.333333333333336e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.405797101449278e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.47826086956522e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.550724637681162e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.6231884057971044e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.6956521739130466e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.768115942028989e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.840579710144931e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.913043478260873e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.985507246376815e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.0579710144927574e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.1304347826086996e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.202898550724642e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.275362318840584e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.347826086956526e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.420289855072468e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.4927536231884105e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.565217391304353e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.637681159420295e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.710144927536237e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.782608695652179e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.855072463768121e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.9275362318840635e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
5.0e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1

0.0e0 2.230986087331886e0 0.0e0 0.0e0
7.246376811594203e-1 2.230986087331886e0 5.36480366298776e-1 5.36480366298776e-1
1.4492753623188406e0 2.230986087331886e0 5.961309210823651e-1 5.961309210823651e-1
2.1739130434782608e0 2.230986087331886e0 6.092875683506884e-1 6.092875683506884e-1
2.898550724637681e0 2.230986087331886e0 6.123349983652103e-1 6.123349983652103e-1
3.6231884057971016e0 2.230986087331886e0 6.130481577283454e-1 6.130481577283454e-1
4.3478260869565215e0 2.230986087331886e0 6.132154447943462e-1 6.132154447943462e-1
5.0724637681159415e0 2.230986087331886e0 6.132547072018328e-1 6.132547072018328e-1
5.797101449275361e0 2.230986087331886e0 6.132639233079671e-1 6.132639233079671e-1
6.521739130434781e0 2.230986087331886e0 6.13266086679674e-1 6.13266086679674e-1
7.246376811594201e0 2.230986087331886e0 6.132665945091523e-1 6.132665945091523e-1
7.971014492753621e0 2.230986087331886e0 6.132667137171498e-1 6.132667137171498e-1
8.695652173913041e0 2.230986087331886e0 6.132667417000709e-1 6.132667417000709e-1
9.420289855072461e0 2.230986087331886e0 6.132667482687908e-1 6.132667482687908e-1
1.0144927536231881e1 2.230986087331886e0 6.132667498107343e-1 6.132667498107343e-1
1.0869565217391301e1 2.230986087331886e0 6.132667501726906e-1 6.132667501726906e-1
1.1594202898550721e1 2.230986087331886e0 6.132667502576563e-1 6.132667502576563e-1
1.2318840579710141e1 2.230986087331886e0 6.132667502776012e-1 6.132667502776012e-1
1.3043478260869561e1 2.230986087331886e0 6.132667502822831e-1 6.132667502822831e-1
1.3768115942028981e1 2.230986087331886e0 6.132667502833821e-1 6.132667502833821e-1
1.44927536231884e1 2.230986087331886e0 6.132667502836401e-1 6.132667502836401e-1
1.521739130434782e1 2.230986087331886e0 6.132667502837007e-1 6.132667502837007e-1
1.594202898550724e1 2.230986087331886e0 6.132667502837149e-1 6.132667502837149e-1
1.666666666666666e1 2.230986087331886e0 6.132667502837182e-1 6.132667502837182e-1
1.7391304347826082e1 2.230986087331886e0 6.13266750283719e-1 6.13266750283719e-1
1.8115942028985504e1 2.230986087331886e0 6.132667502837191e-1 6.132667502837191e-1
1.8840579710144926e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
1.9565217391304348e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.028985507246377e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.101449275362319e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.1739130434782613e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.2463768115942035e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.3188405797101456e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.3913043478260878e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.46376811594203e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.536231884057972e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.6086956521739143e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.6811594202898565e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.7536231884057987e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.826086956521741e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.898550724637683e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.9710144927536252e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.0434782608695674e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.1159420289855095e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.1884057971014517e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.2608695652173935e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.333333333333336e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.405797101449278e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.47826086956522e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.550724637681162e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.6231884057971044e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.6956521739130466e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.768115942028989e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.840579710144931e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.913043478260873e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.985507246376815e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.0579710144927574e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.1304347826086996e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.202898550724642e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.275362318840584e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.347826086956526e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.420289855072468e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.4927536231884105e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.565217391304353e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.637681159420295e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.710144927536237e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.782608695652179e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.855072463768121e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.9275362318840635e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
5.0e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1

0.0e0 2.322046743957677e0 0.0e0 0.0e0
7.246376811594203e-1 2.322046743957677e0 5.970914942362678e-1 5.970914942362678e-1
1.4492753623188406e0 2.322046743957677e0 6.634813215723158e-1 6.634813215723158e-1
2.1739130434782608e0 2.322046743957677e0 6.781243964545896e-1 6.781243964545896e-1
2.898550724637681e0 2.322046743957677e0 6.815161227045264e-1 6.815161227045264e-1
3.6231884057971016e0 2.322046743957677e0 6.823098542490762e-1 6.823098542490762e-1
4.3478260869565215e0 2.322046743957677e0 6.824960412756285e-1 6.824960412756285e-1
5.0724637681159415e0 2.322046743957677e0 6.825397395188936e-1 6.825397395188936e-1
5.797101449275361e0 2.322046743957677e0 6.825499968534178e-1 6.825499968534178e-1
6.521739130434781e0 2.322046743957677e0 6.825524046411509e-1 6.825524046411509e-1
7.246376811594201e0 2.322046743957677e0 6.825529698448025e-1 6.825529698448025e-1
7.971014492753621e0 2.322046743957677e0 6.825531025208253e-1 6.825531025208253e-1
8.695652173913041e0 2.322046743957677e0 6.825531336652348e-1 6.825531336652348e-1
9.420289855072461e0 2.322046743957677e0 6.825531409760834e-1 6.825531409760834e-1
1.0144927536231881e1 2.322046743957677e0 6.825531426922344e-1 6.825531426922344e-1
1.0869565217391301e1 2.322046743957677e0 6.825531430950843e-1 6.825531430950843e-1
1.1594202898550721e1 2.322046743957677e0 6.825531431896494e-1 6.825531431896494e-1
1.2318840579710141e1 2.322046743957677e0 6.825531432118477e-1 6.825531432118477e-1
1.3043478260869561e1 2.322046743957677e0 6.825531432170585e-1 6.825531432170585e-1
1.3768115942028981e1 2.322046743957677e0 6.825531432182816e-1 6.825531432182816e-1
1.44927536231884e1 2.322046743957677e0 6.825531432185687e-1 6.825531432185687e-1
1.521739130434782e1 2.322046743957677e0 6.825531432186362e-1 6.825531432186362e-1
1.594202898550724e1 2.322046743957677e0 6.82553143218652e-1 6.82553143218652e-1
1.666666666666666e1 2.322046743957677e0 6.825531432186558e-1 6.825531432186558e-1
1.7391304347826082e1 2.322046743957677e0 6.825531432186566e-1 6.825531432186566e-1
1.8115942028985504e1 2.322046743957677e0 6.825531432186568e-1 6.825531432186568e-1
1.8840579710144926e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
1.9565217391304348e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.028985507246377e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.101449275362319e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.1739130434782613e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.2463768115942035e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.3188405797101456e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.3913043478260878e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.46376811594203e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.536231884057972e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.6086956521739143e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.6811594202898565e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.7536231884057987e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.826086956521741e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.898550724637683e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.9710144927536252e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.0434782608695674e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.1159420289855095e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.1884057971014517e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.2608695652173935e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.333333333333336e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.405797101449278e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.47826086956522e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.550724637681162e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.6231884057971044e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.6956521739130466e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.768115942028989e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.840579710144931e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.913043478260873e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.985507246376815e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.0579710144927574e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.1304347826086996e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.202898550724642e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.275362318840584e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.347826086956526e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.420289855072468e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.4927536231884105e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.565217391304353e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.637681159420295e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.710144927536237e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.782608695652179e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.855072463768121e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.9275362318840635e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
5.0e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1

0.0e0 2.4131074005834683e0 0.0e0 0.0e0
7.246376811594203e-1 2.4131074005834683e0 6.527549340063512e-1 6.527549340063512e-1
1.4492753623188406e0 2.4131074005834683e0 7.253339068769427e-1 7.253339068769427e-1
2.1739130434782608e0 2.4131074005834683e0 7.413420722430474e-1 7.413420722430474e-1
2.898550724637681e0 2.4131074005834683e0 7.450499898165124e-1 7.450499898165124e-1
3.6231884057971016e0 2.4131074005834683e0 7.459177164329233e-1 7.459177164329233e-1
4.3478260869565215e0 2.4131074005834683e0 7.461212606156877e-1 7.461212606156877e-1
5.0724637681159415e0 2.4131074005834683e0 7.461690325973256e-1 7.461690325973256e-1
5.797101449275361e0 2.4131074005834683e0 7.461802461647352e-1 7.461802461647352e-1
6.521739130434781e0 2.4131074005834683e0 7.461828784168072e-1 7.461828784168072e-1
7.246376811594201e0 2.4131074005834683e0 7.461834963111766e-1 7.461834963111766e-1
7.971014492753621e0 2.4131074005834683e0 7.461836413558295e-1 7.461836413558295e-1
8.695652173913041e0 2.4131074005834683e0 7.461836754036549e-1 7.461836754036549e-1
9.420289855072461e0 2.4131074005834683e0 7.461836833960523e-1 7.461836833960523e-1
1.0144927536231881e1 2.4131074005834683e0 7.461836852721904e-1 7.461836852721904e-1
1.0869565217391301e1 2.4131074005834683e0 7.461836857125956e-1 7.461836857125956e-1
1.1594202898550721e1 2.4131074005834683e0 7.461836858159765e-1 7.461836858159765e-1
1.2318840579710141e1 2.4131074005834683e0 7.461836858402441e-1 7.461836858402441e-1
1.3043478260869561e1 2.4131074005834683e0 7.461836858459407e-1 7.461836858459407e-1
1.3768115942028981e1 2.4131074005834683e0 7.461836858472779e-1 7.461836858472779e-1
1.44927536231884e1 2.4131074005834683e0 7.461836858475918e-1 7.461836858475918e-1
1.521739130434782e1 2.4131074005834683e0 7.461836858476655e-1 7.461836858476655e-1
1.594202898550724e1 2.4131074005834683e0 7.461836858476828e-1 7.461836858476828e-1
1.666666666666666e1 2.4131074005834683e0 7.461836858476869e-1 7.461836858476869e-1
1.7391304347826082e1 2.4131074005834683e0 7.461836858476878e-1 7.461836858476878e-1
1.8115942028985504e1 2.4131074005834683e0 7.46183685847688e-1 7.46183685847688e-1
1.8840579710144926e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
1.9565217391304348e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.028985507246377e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.101449275362319e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.1739130434782613e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.2463768115942035e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.3188405797101456e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.3913043478260878e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.46376811594203e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.536231884057972e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.6086956521739143e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.6811594202898565e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.7536231884057987e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.826086956521741e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.898550724637683e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.9710144927536252e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.0434782608695674e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.1159420289855095e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.1884057971014517e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.2608695652173935e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.333333333333336e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.405797101449278e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.47826086956522e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.550724637681162e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.6231884057971044e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.6956521739130466e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.768115942028989e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.840579710144931e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.913043478260873e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.985507246376815e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.0579710144927574e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.1304347826086996e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.202898550724642e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.275362318840584e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.347826086956526e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.420289855072468e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.4927536231884105e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.565217391304353e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.637681159420295e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.710144927536237e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.782608695652179e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.855072463768121e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.9275362318840635e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
5.0e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1

0.0e0 2.5041680572092595e0 0.0e0 0.0e0
7.246376811594203e-1 2.5041680572092595e0 7.030094408166181e-1 7.030094408166181e-1
1.4492753623188406e0 2.5041680572092595e0 7.811761469947479e-1 7.811761469947479e-1
2.1739130434782608e0 2.5041680572092595e0 7.984167541448973e-1 7.984167541448973e-1
2.898550724637681e0 2.5041680572092595e0 8.024101380691167e-1 8.024101380691167e-1
3.6231884057971016e0 2.5041680572092595e0 8.033446695013658e-1 8.033446695013658e-1
4.3478260869565215e0 2.5041680572092595e0 8.035638842091406e-1 8.035638842091406e-1
5.0724637681159415e0 2.5041680572092595e0 8.03615334075466e-1 8.03615334075466e-1
5.797101449275361e0 2.5041680572092595e0 8.036274109566102e-1 8.036274109566102e-1
6.521739130434781e0 2.5041680572092595e0 8.036302458613512e-1 8.036302458613512e-1
7.246376811594201e0 2.5041680572092595e0 8.036309113263712e-1 8.036309113263712e-1
7.971014492753621e0 2.5041680572092595e0 8.036310675377685e-1 8.036310675377685e-1
8.695652173913041e0 2.5041680572092595e0 8.036311042068788e-1 8.036311042068788e-1
9.420289855072461e0 2.5041680572092595e0 8.036311128145974e-1 8.036311128145974e-1
1.0144927536231881e1 2.5041680572092595e0 8.036311148351761e-1 8.036311148351761e-1
1.0869565217391301e1 2.5041680572092595e0 8.036311153094875e-1 8.036311153094875e-1
1.1594202898550721e1 2.5041680572092595e0 8.036311154208274e-1 8.036311154208274e-1
1.2318840579710141e1 2.5041680572092595e0 8.036311154469634e-1 8.036311154469634e-1
1.3043478260869561e1 2.5041680572092595e0 8.036311154530986e-1 8.036311154530986e-1
1.3768115942028981e1 2.5041680572092595e0 8.036311154545387e-1 8.036311154545387e-1
1.44927536231884e1 2.5041680572092595e0 8.036311154548768e-1 8.036311154548768e-1
1.521739130434782e1 2.5041680572092595e0 8.036311154549562e-1 8.036311154549562e-1
1.594202898550724e1 2.5041680572092595e0 8.036311154549749e-1 8.036311154549749e-1
1.666666666666666e1 2.5041680572092595e0 8.036311154549792e-1 8.036311154549792e-1
1.7391304347826082e1 2.5041680572092595e0 8.036311154549802e-1 8.036311154549802e-1
1.8115942028985504e1 2.5041680572092595e0 8.036311154549804e-1 8.036311154549804e-1
1.8840579710144926e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
1.9565217391304348e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.028985507246377e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.101449275362319e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.1739130434782613e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.2463768115942035e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.3188405797101456e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.3913043478260878e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.46376811594203e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.536231884057972e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.6086956521739143e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.6811594202898565e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.7536231884057987e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.826086956521741e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.898550724637683e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.9710144927536252e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.0434782608695674e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.1159420289855095e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.1884057971014517e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.2608695652173935e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.333333333333336e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.405797101449278e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.47826086956522e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.550724637681162e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.6231884057971044e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.6956521739130466e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.768115942028989e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.840579710144931e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.913043478260873e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.985507246376815e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.0579710144927574e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.1304347826086996e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.202898550724642e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.275362318840584e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.347826086956526e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.420289855072468e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.4927536231884105e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.565217391304353e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.637681159420295e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.710144927536237e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.782608695652179e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.855072463768121e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.9275362318840635e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
5.0e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1

0.0e0 2.5952287138350507e0 0.0e0 0.0e0
7.246376811594203e-1 2.5952287138350507e0 7.474385899966381e-1 7.474385899966381e-1
1.4492753623188406e0 2.5952287138350507e0 8.305453155373314e-1 8.305453155373314e-1
2.1739130434782608e0 2.5952287138350507e0 8.488755033709754e-1 8.488755033709754e-1
2.898550724637681e0 2.5952287138350507e0 8.531212632090887e-1 8.531212632090887e-1
3.6231884057971016e0 2.5952287138350507e0 8.541148556354101e-1 8.541148556354101e-1
4.3478260869565215e0 2.5952287138350507e0 8.543479243860878e-1 8.543479243860878e-1
5.0724637681159415e0 2.5952287138350507e0 8.54402625807305e-1 8.54402625807305e-1
5.797101449275361e0 2.5952287138350507e0 8.544154659293429e-1 8.544154659293429e-1
6.521739130434781e0 2.5952287138350507e0 8.544184799958396e-1 8.544184799958396e-1
7.246376811594201e0 2.5952287138350507e0 8.544191875172573e-1 8.544191875172573e-1
7.971014492753621e0 2.5952287138350507e0 8.544193536009822e-1 8.544193536009822e-1
8.695652173913041e0 2.5952287138350507e0 8.544193925875255e-1 8.544193925875255e-1
9.420289855072461e0 2.5952287138350507e0 8.544194017392392e-1 8.544194017392392e-1
1.0144927536231881e1 2.5952287138350507e0 8.544194038875156e-1 8.544194038875156e-1
1.0869565217391301e1 2.5952287138350507e0 8.544194043918026e-1 8.544194043918026e-1
1.1594202898550721e1 2.5952287138350507e0 8.544194045101792e-1 8.544194045101792e-1
1.2318840579710141e1 2.5952287138350507e0 8.544194045379668e-1 8.544194045379668e-1
1.3043478260869561e1 2.5952287138350507e0 8.544194045444898e-1 8.544194045444898e-1
1.3768115942028981e1 2.5952287138350507e0 8.544194045460209e-1 8.544194045460209e-1
1.44927536231884e1 2.5952287138350507e0 8.544194045463803e-1 8.544194045463803e-1
1.521739130434782e1 2.5952287138350507e0 8.544194045464648e-1 8.544194045464648e-1
1.594202898550724e1 2.5952287138350507e0 8.544194045464846e-1 8.544194045464846e-1
1.666666666666666e1 2.5952287138350507e0 8.544194045464892e-1 8.544194045464892e-1
1.7391304347826082e1 2.5952287138350507e0 8.544194045464903e-1 8.544194045464903e-1
1.8115942028985504e1 2.5952287138350507e0 8.544194045464906e-1 8.544194045464906e-1
1.8840579710144926e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
1.9565217391304348e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.028985507246377e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.101449275362319e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.1739130434782613e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.2463768115942035e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.3188405797101456e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.3913043478260878e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.46376811594203e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.536231884057972e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.6086956521739143e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.6811594202898565e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.7536231884057987e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.826086956521741e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.898550724637683e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.9710144927536252e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.0434782608695674e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.1159420289855095e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.1884057971014517e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.2608695652173935e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.333333333333336e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.405797101449278e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.47826086956522e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.550724637681162e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.6231884057971044e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.6956521739130466e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.768115942028989e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.840579710144931e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.913043478260873e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.985507246376815e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.0579710144927574e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.1304347826086996e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.202898550724642e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.275362318840584e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.347826086956526e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.420289855072468e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.4927536231884105e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.565217391304353e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.637681159420295e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.710144927536237e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.782608695652179e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.855072463768121e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.9275362318840635e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
5.0e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1

0.0e0 2.686289370460842e0 0.0e0 0.0e0
7.246376811594203e-1 2.686289370460842e0 7.856742276239256e-1 7.856742276239256e-1
1.4492753623188406e0 2.686289370460842e0 8.730323240259744e-1 8.730323240259744e-1
2.1739130434782608e0 2.686289370460842e0 8.923002028338701e-1 8.923002028338701e-1
2.898550724637681e0 2.686289370460842e0 8.967631568827124e-1 8.967631568827124e-1
3.6231884057971016e0 2.686289370460842e0 8.978075770833426e-1 8.978075770833426e-1
4.3478260869565215e0 2.686289370460842e0 8.98052568595853e-1 8.98052568595853e-1
5.0724637681159415e0 2.686289370460842e0 8.981100682987583e-1 8.981100682987583e-1
5.797101449275361e0 2.686289370460842e0 8.98123565264395e-1 8.98123565264395e-1
6.521739130434781e0 2.686289370460842e0 8.981267335171432e-1 8.981267335171432e-1
7.246376811594201e0 2.686289370460842e0 8.981274772322133e-1 8.981274772322133e-1
7.971014492753621e0 2.686289370460842e0 8.981276518120436e-1 8.981276518120436e-1
8.695652173913041e0 2.686289370460842e0 8.981276927929653e-1 8.981276927929653e-1
9.420289855072461e0 2.686289370460842e0 8.981277024128401e-1 8.981277024128401e-1
1.0144927536231881e1 2.686289370460842e0 8.981277046710127e-1 8.981277046710127e-1
1.0869565217391301e1 2.686289370460842e0 8.981277052010969e-1 8.981277052010969e-1
1.1594202898550721e1 2.686289370460842e0 8.98127705325529e-1 8.98127705325529e-1
1.2318840579710141e1 2.686289370460842e0 8.981277053547382e-1 8.981277053547382e-1
1.3043478260869561e1 2.686289370460842e0 8.981277053615948e-1 8.981277053615948e-1
1.3768115942028981e1 2.686289370460842e0 8.981277053632042e-1 8.981277053632042e-1
1.44927536231884e1 2.686289370460842e0 8.98127705363582e-1 8.98127705363582e-1
1.521739130434782e1 2.686289370460842e0 8.981277053636708e-1 8.981277053636708e-1
1.594202898550724e1 2.686289370460842e0 8.981277053636917e-1 8.981277053636917e-1
1.666666666666666e1 2.686289370460842e0 8.981277053636966e-1 8.981277053636966e-1
1.7391304347826082e1 2.686289370460842e0 8.981277053636976e-1 8.981277053636976e-1
1.8115942028985504e1 2.686289370460842e0 8.981277053636979e-1 8.981277053636979e-1
1.8840579710144926e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
1.9565217391304348e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.028985507246377e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.101449275362319e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.1739130434782613e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.2463768115942035e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.3188405797101456e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.3913043478260878e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.46376811594203e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.536231884057972e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.6086956521739143e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.6811594202898565e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.7536231884057987e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.826086956521741e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.898550724637683e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.9710144927536252e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.0434782608695674e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.1159420289855095e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.1884057971014517e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.2608695652173935e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.333333333333336e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.405797101449278e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.47826086956522e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.550724637681162e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.6231884057971044e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.6956521739130466e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.768115942028989e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.840579710144931e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.913043478260873e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.985507246376815e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.0579710144927574e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.1304347826086996e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.202898550724642e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.275362318840584e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.347826086956526e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.420289855072468e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.4927536231884105e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.565217391304353e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.637681159420295e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.710144927536237e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.782608695652179e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.855072463768121e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.9275362318840635e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
5.0e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1

0.0e0 2.777350027086633e0 0.0e0 0.0e0
7.246376811594203e-1 2.777350027086633e0 8.173995211632861e-1 8.173995211632861e-1
1.4492753623188406e0 2.777350027086633e0 9.082851117276117e-1 9.082851117276117e-1
2.1739130434782608e0 2.777350027086633e0 9.283310217977903e-1 9.283310217977903e-1
2.898550724637681e0 2.777350027086633e0 9.329741886145635e-1 9.329741886145635e-1
3.6231884057971016e0 2.777350027086633e0 9.340607821947936e-1 9.340607821947936e-1
4.3478260869565215e0 2.777350027086633e0 9.343156663923072e-1 9.343156663923072e-1
5.0724637681159415e0 2.777350027086633e0 9.343754879162536e-1 9.343754879162536e-1
5.797101449275361e0 2.777350027086633e0 9.343895298853812e-1 9.343895298853812e-1
6.521739130434781e0 2.777350027086633e0 9.343928260712406e-1 9.343928260712406e-1
7.246376811594201e0 2.777350027086633e0 9.343935998173059e-1 9.343935998173059e-1
7.971014492753621e0 2.777350027086633e0 9.343937814466183e-1 9.343937814466183e-1
8.695652173913041e0 2.777350027086633e0 9.343938240823376e-1 9.343938240823376e-1
9.420289855072461e0 2.777350027086633e0 9.3439383409066e-1 9.3439383409066e-1
1.0144927536231881e1 2.777350027086633e0 9.34393836440017e-1 9.34393836440017e-1
1.0869565217391301e1 2.777350027086633e0 9.343938369915057e-1 9.343938369915057e-1
1.1594202898550721e1 2.777350027086633e0 9.343938371209625e-1 9.343938371209625e-1
1.2318840579710141e1 2.777350027086633e0 9.34393837151351e-1 9.34393837151351e-1
1.3043478260869561e1 2.777350027086633e0 9.343938371584846e-1 9.343938371584846e-1
1.3768115942028981e1 2.777350027086633e0 9.34393837160159e-1 9.34393837160159e-1
1.44927536231884e1 2.777350027086633e0 9.34393837160552e-1 9.34393837160552e-1
1.521739130434782e1 2.777350027086633e0 9.343938371606444e-1 9.343938371606444e-1
1.594202898550724e1 2.777350027086633e0 9.34393837160666e-1 9.34393837160666e-1
1.666666666666666e1 2.777350027086633e0 9.343938371606711e-1 9.343938371606711e-1
1.7391304347826082e1 2.777350027086633e0 9.343938371606723e-1 9.343938371606723e-1
1.8115942028985504e1 2.777350027086633e0 9.343938371606726e-1 9.343938371606726e-1
1.8840579710144926e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
1.9565217391304348e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.028985507246377e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.101449275362319e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.1739130434782613e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.2463768115942035e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.3188405797101456e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.3913043478260878e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.46376811594203e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.536231884057972e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.6086956521739143e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.6811594202898565e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.7536231884057987e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.826086956521741e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.898550724637683e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.9710144927536252e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.0434782608695674e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.1159420289855095e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.1884057971014517e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.2608695652173935e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.333333333333336e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.405797101449278e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.47826086956522e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.550724637681162e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.6231884057971044e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.6956521739130466e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.768115942028989e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.840579710144931e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.913043478260873e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.985507246376815e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.0579710144927574e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.1304347826086996e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.202898550724642e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.275362318840584e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.347826086956526e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.420289855072468e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.4927536231884105e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.565217391304353e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.637681159420295e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.710144927536237e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.782608695652179e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.855072463768121e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.9275362318840635e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
5.0e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1

0.0e0 2.8684106837124244e0 0.0e0 0.0e0
7.246376811594203e-1 2.8684106837124244e0 8.423515848409856e-1 8.423515848409856e-1
1.4492753623188406e0 2.8684106837124244e0 9.360115629409425e-1 9.360115629409425e-1
2.1739130434782608e0 2.8684106837124244e0 9.566693975493648e-1 9.566693975493648e-1
2.898550724637681e0 2.8684106837124244e0 9.614543023915205e-1 9.614543023915205e-1
3.6231884057971016e0 2.8684106837124244e0 9.625740654947363e-1 9.625740654947363e-1
4.3478260869565215e0 2.8684106837124244e0 9.628367303265202e-1 9.628367303265202e-1
5.0724637681159415e0 2.8684106837124244e0 9.628983779715201e-1 9.628983779715201e-1
5.797101449275361e0 2.8684106837124244e0 9.6291284858796e-1 9.6291284858796e-1
6.521739130434781e0 2.8684106837124244e0 9.629162453936967e-1 9.629162453936967e-1
7.246376811594201e0 2.8684106837124244e0 9.629170427592535e-1 9.629170427592535e-1
7.971014492753621e0 2.8684106837124244e0 9.629172299330102e-1 9.629172299330102e-1
8.695652173913041e0 2.8684106837124244e0 9.629172738702341e-1 9.629172738702341e-1
9.420289855072461e0 2.8684106837124244e0 9.629172841840721e-1 9.629172841840721e-1
1.0144927536231881e1 2.8684106837124244e0 9.629172866051459e-1 9.629172866051459e-1
1.0869565217391301e1 2.8684106837124244e0 9.629172871734695e-1 9.629172871734695e-1
1.1594202898550721e1 2.8684106837124244e0 9.62917287306878e-1 9.62917287306878e-1
1.2318840579710141e1 2.8684106837124244e0 9.629172873381943e-1 9.629172873381943e-1
1.3043478260869561e1 2.8684106837124244e0 9.629172873455455e-1 9.629172873455455e-1
1.3768115942028981e1 2.8684106837124244e0 9.629172873472711e-1 9.629172873472711e-1
1.44927536231884e1 2.8684106837124244e0 9.629172873476761e-1 9.629172873476761e-1
1.521739130434782e1 2.8684106837124244e0 9.629172873477713e-1 9.629172873477713e-1
1.594202898550724e1 2.8684106837124244e0 9.629172873477936e-1 9.629172873477936e-1
1.666666666666666e1 2.8684106837124244e0 9.629172873477989e-1 9.629172873477989e-1
1.7391304347826082e1 2.8684106837124244e0 9.629172873478e-1 9.629172873478e-1
1.8115942028985504e1 2.8684106837124244e0 9.629172873478004e-1 9.629172873478004e-1
1.8840579710144926e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
1.9565217391304348e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.028985507246377e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.101449275362319e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.1739130434782613e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.2463768115942035e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.3188405797101456e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.3913043478260878e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.46376811594203e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.536231884057972e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.6086956521739143e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.6811594202898565e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.7536231884057987e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.826086956521741e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.898550724637683e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.9710144927536252e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.0434782608695674e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.1159420289855095e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.1884057971014517e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.2608695652173935e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.333333333333336e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.405797101449278e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.47826086956522e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.550724637681162e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.6231884057971044e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.6956521739130466e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.768115942028989e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.840579710144931e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.913043478260873e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.985507246376815e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.0579710144927574e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.1304347826086996e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.202898550724642e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.275362318840584e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.347826086956526e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.420289855072468e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.4927536231884105e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.565217391304353e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.637681159420295e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.710144927536237e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.782608695652179e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.855072463768121e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.9275362318840635e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
5.0e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1

0.0e0 2.9594713403382156e0 0.0e0 0.0e0
7.246376811594203e-1 2.9594713403382156e0 8.603236579990643e-1 8.603236579990643e-1
1.4492753623188406e0 2.9594713403382156e0 9.559819275591296e-1 9.559819275591296e-1
2.1739130434782608e0 2.9594713403382156e0 9.770805093823152e-1 9.770805093823152e-1
2.898550724637681e0 2.9594713403382156e0 9.81967503021388e-1 9.81967503021388e-1
3.6231884057971016e0 2.9594713403382156e0 9.831111569378614e-1 9.831111569378614e-1
4.3478260869565215e0 2.9594713403382156e0 9.833794258803964e-1 9.833794258803964e-1
5.0724637681159415e0 2.9594713403382156e0 9.834423888146484e-1 9.834423888146484e-1
5.797101449275361e0 2.9594713403382156e0 9.834571681703155e-1 9.834571681703155e-1
6.521739130434781e0 2.9594713403382156e0 9.834606374489273e-1 9.834606374489273e-1
7.246376811594201e0 2.9594713403382156e0 9.834614518267535e-1 9.834614518267535e-1
7.971014492753621e0 2.9594713403382156e0 9.83461642993974e-1 9.83461642993974e-1
8.695652173913041e0 2.9594713403382156e0 9.834616878686246e-1 9.834616878686246e-1
9.420289855072461e0 2.9594713403382156e0 9.834616984025145e-1 9.834616984025145e-1
1.0144927536231881e1 2.9594713403382156e0 9.834617008752433e-1 9.834617008752433e-1
1.0869565217391301e1 2.9594713403382156e0 9.834617014556924e-1 9.834617014556924e-1
1.1594202898550721e1 2.9594713403382156e0 9.834617015919473e-1 9.834617015919473e-1
1.2318840579710141e1 2.9594713403382156e0 9.834617016239318e-1 9.834617016239318e-1
1.3043478260869561e1 2.9594713403382156e0 9.834617016314399e-1 9.834617016314399e-1
1.3768115942028981e1 2.9594713403382156e0 9.834617016332022e-1 9.834617016332022e-1
1.44927536231884e1 2.9594713403382156e0 9.834617016336159e-1 9.834617016336159e-1
1.521739130434782e1 2.9594713403382156e0 9.834617016337132e-1 9.834617016337132e-1
1.594202898550724e1 2.9594713403382156e0 9.834617016337359e-1 9.834617016337359e-1
1.666666666666666e1 2.9594713403382156e0 9.834617016337412e-1 9.834617016337412e-1
1.7391304347826082e1 2.9594713403382156e0 9.834617016337425e-1 9.834617016337425e-1
1.8115942028985504e1 2.9594713403382156e0 9.834617016337428e-1 9.834617016337428e-1
1.8840579710144926e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
1.9565217391304348e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.028985507246377e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.101449275362319e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.1739130434782613e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.2463768115942035e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.3188405797101456e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.3913043478260878e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.46376811594203e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.536231884057972e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.6086956521739143e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.6811594202898565e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.7536231884057987e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.826086956521741e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.898550724637683e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.9710144927536252e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.0434782608695674e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.1159420289855095e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.1884057971014517e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.2608695652173935e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.333333333333336e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.405797101449278e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.47826086956522e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.550724637681162e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.6231884057971044e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.6956521739130466e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.768115942028989e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.840579710144931e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.913043478260873e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.985507246376815e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.0579710144927574e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.1304347826086996e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.202898550724642e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.275362318840584e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.347826086956526e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.420289855072468e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.4927536231884105e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.565217391304353e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.637681159420295e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.710144927536237e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.782608695652179e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.855072463768121e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.9275362318840635e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
5.0e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1

0.0e0 3.050531996964007e0 0.0e0 0.0e0
7.246376811594203e-1 3.050531996964007e0 8.711668183792647e-1 8.711668183792647e-1
1.4492753623188406e0 3.050531996964007e0 9.680307248515412e-1 9.680307248515412e-1
2.1739130434782608e0 3.050531996964007e0 9.893952243957803e-1 9.893952243957803e-1
2.898550724637681e0 3.050531996964007e0 9.943438116633821e-1 9.943438116633821e-1
3.6231884057971016e0 3.050531996964007e0 9.955018797165824e-1 9.955018797165824e-1
4.3478260869565215e0 3.050531996964007e0 9.95773529808923e-1 9.95773529808923e-1
5.0724637681159415e0 3.050531996964007e0 9.958372863017244e-1 9.958372863017244e-1
5.797101449275361e0 3.050531996964007e0 9.95852251930223e-1 9.95852251930223e-1
6.521739130434781e0 3.050531996964007e0 9.958557649341747e-1 9.958557649341747e-1
7.246376811594201e0 3.050531996964007e0 9.958565895760793e-1 9.958565895760793e-1
7.971014492753621e0 3.050531996964007e0 9.958567831526915e-1 9.958567831526915e-1
8.695652173913041e0 3.050531996964007e0 9.958568285929236e-1 9.958568285929236e-1
9.420289855072461e0 3.050531996964007e0 9.958568392595784e-1 9.958568392595784e-1
1.0144927536231881e1 3.050531996964007e0 9.958568417634723e-1 9.958568417634723e-1
1.0869565217391301e1 3.050531996964007e0 9.958568423512372e-1 9.958568423512372e-1
1.1594202898550721e1 3.050531996964007e0 9.958568424892094e-1 9.958568424892094e-1
1.2318840579710141e1 3.050531996964007e0 9.958568425215969e-1 9.958568425215969e-1
1.3043478260869561e1 3.050531996964007e0 9.958568425291996e-1 9.958568425291996e-1
1.3768115942028981e1 3.050531996964007e0 9.958568425309843e-1 9.958568425309843e-1
1.44927536231884e1 3.050531996964007e0 9.958568425314032e-1 9.958568425314032e-1
1.521739130434782e1 3.050531996964007e0 9.958568425315015e-1 9.958568425315015e-1
1.594202898550724e1 3.050531996964007e0 9.958568425315246e-1 9.958568425315246e-1
1.666666666666666e1 3.050531996964007e0 9.958568425315301e-1 9.958568425315301e-1
1.7391304347826082e1 3.050531996964007e0 9.958568425315313e-1 9.958568425315313e-1
1.8115942028985504e1 3.050531996964007e0 9.958568425315316e-1 9.958568425315316e-1
1.8840579710144926e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
1.9565217391304348e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.028985507246377e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.101449275362319e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.1739130434782613e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.2463768115942035e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.3188405797101456e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.3913043478260878e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.46376811594203e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.536231884057972e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.6086956521739143e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.6811594202898565e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.7536231884057987e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.826086956521741e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.898550724637683e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.9710144927536252e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.0434782608695674e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.1159420289855095e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.1884057971014517e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.2608695652173935e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.333333333333336e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.405797101449278e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.47826086956522e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.550724637681162e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.6231884057971044e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.6956521739130466e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.768115942028989e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.840579710144931e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.913043478260873e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.985507246376815e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.0579710144927574e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.1304347826086996e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.202898550724642e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.275362318840584e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.347826086956526e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.420289855072468e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.4927536231884105e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.565217391304353e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.637681159420295e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.710144927536237e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.782608695652179e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.855072463768121e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.9275362318840635e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
5.0e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1

0.0e0 3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 3.141592653589793e0 8.747912161397646e-1 8.747912161397646e-1
1.4492753623188406e0 3.141592653589793e0 9.720581146892009e-1 9.720581146892009e-1
2.1739130434782608e0 3.141592653589793e0 9.935114989828e-1 9.935114989828e-1
2.898550724637681e0 3.141592653589793e0 9.984806743263386e-1 9.984806743263386e-1
3.6231884057971016e0 3.141592653589793e0 9.996435603996585e-1 9.996435603996585e-1
4.3478260869565215e0 3.141592653589793e0 9.999163406635868e-1 9.999163406635868e-1
5.0724637681159415e0 3.141592653589793e0 9.99980362408559e-1 9.99980362408559e-1
5.797101449275361e0 3.141592653589793e0 9.999953902999782e-1 9.999953902999782e-1
6.521739130434781e0 3.141592653589793e0 9.999989179194128e-1 9.999989179194128e-1
7.246376811594201e0 3.141592653589793e0 9.99999745992153e-1 9.99999745992153e-1
7.971014492753621e0 3.141592653589793e0 9.999999403741204e-1 9.999999403741204e-1
8.695652173913041e0 3.141592653589793e0 9.999999860034018e-1 9.999999860034018e-1
9.420289855072461e0 3.141592653589793e0 9.99999996714434e-1 9.99999996714434e-1
1.0144927536231881e1 3.141592653589793e0 9.999999992287452e-1 9.999999992287452e-1
1.0869565217391301e1 3.141592653589793e0 9.999999998189554e-1 9.999999998189554e-1
1.1594202898550721e1 3.141592653589793e0 9.999999999575016e-1 9.999999999575016e-1
1.2318840579710141e1 3.141592653589793e0 9.999999999900239e-1 9.999999999900239e-1
1.3043478260869561e1 3.141592653589793e0 9.999999999976582e-1 9.999999999976582e-1
1.3768115942028981e1 3.141592653589793e0 9.999999999994502e-1 9.999999999994502e-1
1.44927536231884e1 3.141592653589793e0 9.999999999998709e-1 9.999999999998709e-1
1.521739130434782e1 3.141592653589793e0 9.999999999999697e-1 9.999999999999697e-1
1.594202898550724e1 3.141592653589793e0 9.999999999999929e-1 9.999999999999929e-1
1.666666666666666e1 3.141592653589793e0 9.999999999999983e-1 9.999999999999983e-1
1.7391304347826082e1 3.141592653589793e0 9.999999999999996e-1 9.999999999999996e-1
1.8115942028985504e1 3.141592653589793e0 9.999999999999999e-1 9.999999999999999e-1
1.8840579710144926e1 3.141592653589793e0 1.0e0 1.0e0
1.9565217391304348e1 3.141592653589793e0 1.0e0 1.0e0
2.028985507246377e1 3.141592653589793e0 1.0e0 1.0e0
2.101449275362319e1 3.141592653589793e0 1.0e0 1.0e0
2.1739130434782613e1 3.141592653589793e0 1.0e0 1.0e0
2.2463768115942035e1 3.141592653589793e0 1.0e0 1.0e0
2.3188405797101456e1 3.141592653589793e0 1.0e0 1.0e0
2.3913043478260878e1 3.141592653589793e0 1.0e0 1.0e0
2.46376811594203e1 3.141592653589793e0 1.0e0 1.0e0
2.536231884057972e1 3.141592653589793e0 1.0e0 1.0e0
2.6086956521739143e1 3.141592653589793e0 1.0e0 1.0e0
2.6811594202898565e1 3.141592653589793e0 1.0e0 1.0e0
2.7536231884057987e1 3.141592653589793e0 1.0e0 1.0e0
2.826086956521741e1 3.141592653589793e0 1.0e0 1.0e0
2.898550724637683e1 3.141592653589793e0 1.0e0 1.0e0
2.9710144927536252e1 3.141592653589793e0 1.0e0 1.0e0
3.0434782608695674e1 3.141592653589793e0 1.0e0 1.0e0
3.1159420289855095e1 3.141592653589793e0 1.0e0 1.0e0
3.1884057971014517e1 3.141592653589793e0 1.0e0 1.0e0
3.2608695652173935e1 3.141592653589793e0 1.0e0 1.0e0
3.333333333333336e1 3.141592653589793e0 1.0e0 1.0e0
3.405797101449278e1 3.141592653589793e0 1.0e0 1.0e0
3.47826086956522e1 3.141592653589793e0 1.0e0 1.0e0
3.550724637681162e1 3.141592653589793e0 1.0e0 1.0e0
3.6231884057971044e1 3.141592653589793e0 1.0e0 1.0e0
3.6956521739130466e1 3.141592653589793e0 1.0e0 1.0e0
3.768115942028989e1 3.141592653589793e0 1.0e0 1.0e0
3.840579710144931e1 3.141592653589793e0 1.0e0 1.0e0
3.913043478260873e1 3.141592653589793e0 1.0e0 1.0e0
3.985507246376815e1 3.141592653589793e0 1.0e0 1.0e0
4.0579710144927574e1 3.141592653589793e0 1.0e0 1.0e0
4.1304347826086996e1 3.141592653589793e0 1.0e0 1.0e0
4.202898550724642e1 3.141592653589793e0 1.0e0 1.0e0
4.275362318840584e1 3.141592653589793e0 1.0e0 1.0e0
4.347826086956526e1 3.141592653589793e0 1.0e0 1.0e0
4.420289855072468e1 3.141592653589793e0 1.0e0 1.0e0
4.4927536231884105e1 3.141592653589793e0 1.0e0 1.0e0
4.565217391304353e1 3.141592653589793e0 1.0e0 1.0e0
4.637681159420295e1 3.141592653589793e0 1.0e0 1.0e0
4.710144927536237e1 3.141592653589793e0 1.0e0 1.0e0
4.782608695652179e1 3.141592653589793e0 1.0e0 1.0e0
4.855072463768121e1 3.141592653589793e0 1.0e0 1.0e0
4.9275362318840635e1 3.141592653589793e0 1.0e0 1.0e0
5.0e1 3.141592653589793e0 1.0e0 1.0e0


==> tikz-ext/largeqham-contours0_contourtmp1.dat <==
0.0e0 -3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 -3.141592653589793e0 8.747912161397646e-1 8.747912161397646e-1
1.4492753623188406e0 -3.141592653589793e0 9.720581146892009e-1 9.720581146892009e-1
2.1739130434782608e0 -3.141592653589793e0 9.935114989828e-1 9.935114989828e-1
2.898550724637681e0 -3.141592653589793e0 9.984806743263386e-1 9.984806743263386e-1
3.6231884057971016e0 -3.141592653589793e0 9.996435603996585e-1 9.996435603996585e-1
4.3478260869565215e0 -3.141592653589793e0 9.999163406635868e-1 9.999163406635868e-1
5.0724637681159415e0 -3.141592653589793e0 9.99980362408559e-1 9.99980362408559e-1
5.797101449275361e0 -3.141592653589793e0 9.999953902999782e-1 9.999953902999782e-1
6.521739130434781e0 -3.141592653589793e0 9.999989179194128e-1 9.999989179194128e-1
7.246376811594201e0 -3.141592653589793e0 9.99999745992153e-1 9.99999745992153e-1
7.971014492753621e0 -3.141592653589793e0 9.999999403741204e-1 9.999999403741204e-1
8.695652173913041e0 -3.141592653589793e0 9.999999860034018e-1 9.999999860034018e-1
9.420289855072461e0 -3.141592653589793e0 9.99999996714434e-1 9.99999996714434e-1
1.0144927536231881e1 -3.141592653589793e0 9.999999992287452e-1 9.999999992287452e-1
1.0869565217391301e1 -3.141592653589793e0 9.999999998189554e-1 9.999999998189554e-1
1.1594202898550721e1 -3.141592653589793e0 9.999999999575016e-1 9.999999999575016e-1
1.2318840579710141e1 -3.141592653589793e0 9.999999999900239e-1 9.999999999900239e-1
1.3043478260869561e1 -3.141592653589793e0 9.999999999976582e-1 9.999999999976582e-1
1.3768115942028981e1 -3.141592653589793e0 9.999999999994502e-1 9.999999999994502e-1
1.44927536231884e1 -3.141592653589793e0 9.999999999998709e-1 9.999999999998709e-1
1.521739130434782e1 -3.141592653589793e0 9.999999999999697e-1 9.999999999999697e-1
1.594202898550724e1 -3.141592653589793e0 9.999999999999929e-1 9.999999999999929e-1
1.666666666666666e1 -3.141592653589793e0 9.999999999999983e-1 9.999999999999983e-1
1.7391304347826082e1 -3.141592653589793e0 9.999999999999996e-1 9.999999999999996e-1
1.8115942028985504e1 -3.141592653589793e0 9.999999999999999e-1 9.999999999999999e-1
1.8840579710144926e1 -3.141592653589793e0 1.0e0 1.0e0
1.9565217391304348e1 -3.141592653589793e0 1.0e0 1.0e0
2.028985507246377e1 -3.141592653589793e0 1.0e0 1.0e0
2.101449275362319e1 -3.141592653589793e0 1.0e0 1.0e0
2.1739130434782613e1 -3.141592653589793e0 1.0e0 1.0e0
2.2463768115942035e1 -3.141592653589793e0 1.0e0 1.0e0
2.3188405797101456e1 -3.141592653589793e0 1.0e0 1.0e0
2.3913043478260878e1 -3.141592653589793e0 1.0e0 1.0e0
2.46376811594203e1 -3.141592653589793e0 1.0e0 1.0e0
2.536231884057972e1 -3.141592653589793e0 1.0e0 1.0e0
2.6086956521739143e1 -3.141592653589793e0 1.0e0 1.0e0
2.6811594202898565e1 -3.141592653589793e0 1.0e0 1.0e0
2.7536231884057987e1 -3.141592653589793e0 1.0e0 1.0e0
2.826086956521741e1 -3.141592653589793e0 1.0e0 1.0e0
2.898550724637683e1 -3.141592653589793e0 1.0e0 1.0e0
2.9710144927536252e1 -3.141592653589793e0 1.0e0 1.0e0
3.0434782608695674e1 -3.141592653589793e0 1.0e0 1.0e0
3.1159420289855095e1 -3.141592653589793e0 1.0e0 1.0e0
3.1884057971014517e1 -3.141592653589793e0 1.0e0 1.0e0
3.2608695652173935e1 -3.141592653589793e0 1.0e0 1.0e0
3.333333333333336e1 -3.141592653589793e0 1.0e0 1.0e0
3.405797101449278e1 -3.141592653589793e0 1.0e0 1.0e0
3.47826086956522e1 -3.141592653589793e0 1.0e0 1.0e0
3.550724637681162e1 -3.141592653589793e0 1.0e0 1.0e0
3.6231884057971044e1 -3.141592653589793e0 1.0e0 1.0e0
3.6956521739130466e1 -3.141592653589793e0 1.0e0 1.0e0
3.768115942028989e1 -3.141592653589793e0 1.0e0 1.0e0
3.840579710144931e1 -3.141592653589793e0 1.0e0 1.0e0
3.913043478260873e1 -3.141592653589793e0 1.0e0 1.0e0
3.985507246376815e1 -3.141592653589793e0 1.0e0 1.0e0
4.0579710144927574e1 -3.141592653589793e0 1.0e0 1.0e0
4.1304347826086996e1 -3.141592653589793e0 1.0e0 1.0e0
4.202898550724642e1 -3.141592653589793e0 1.0e0 1.0e0
4.275362318840584e1 -3.141592653589793e0 1.0e0 1.0e0
4.347826086956526e1 -3.141592653589793e0 1.0e0 1.0e0
4.420289855072468e1 -3.141592653589793e0 1.0e0 1.0e0
4.4927536231884105e1 -3.141592653589793e0 1.0e0 1.0e0
4.565217391304353e1 -3.141592653589793e0 1.0e0 1.0e0
4.637681159420295e1 -3.141592653589793e0 1.0e0 1.0e0
4.710144927536237e1 -3.141592653589793e0 1.0e0 1.0e0
4.782608695652179e1 -3.141592653589793e0 1.0e0 1.0e0
4.855072463768121e1 -3.141592653589793e0 1.0e0 1.0e0
4.9275362318840635e1 -3.141592653589793e0 1.0e0 1.0e0
5.0e1 -3.141592653589793e0 1.0e0 1.0e0

0.0e0 -3.050531996964002e0 0.0e0 0.0e0
7.246376811594203e-1 -3.050531996964002e0 8.711668183792644e-1 8.711668183792644e-1
1.4492753623188406e0 -3.050531996964002e0 9.680307248515407e-1 9.680307248515407e-1
2.1739130434782608e0 -3.050531996964002e0 9.893952243957799e-1 9.893952243957799e-1
2.898550724637681e0 -3.050531996964002e0 9.943438116633817e-1 9.943438116633817e-1
3.6231884057971016e0 -3.050531996964002e0 9.95501879716582e-1 9.95501879716582e-1
4.3478260869565215e0 -3.050531996964002e0 9.957735298089225e-1 9.957735298089225e-1
5.0724637681159415e0 -3.050531996964002e0 9.95837286301724e-1 9.95837286301724e-1
5.797101449275361e0 -3.050531996964002e0 9.958522519302225e-1 9.958522519302225e-1
6.521739130434781e0 -3.050531996964002e0 9.958557649341743e-1 9.958557649341743e-1
7.246376811594201e0 -3.050531996964002e0 9.958565895760788e-1 9.958565895760788e-1
7.971014492753621e0 -3.050531996964002e0 9.958567831526911e-1 9.958567831526911e-1
8.695652173913041e0 -3.050531996964002e0 9.958568285929231e-1 9.958568285929231e-1
9.420289855072461e0 -3.050531996964002e0 9.958568392595779e-1 9.958568392595779e-1
1.0144927536231881e1 -3.050531996964002e0 9.958568417634719e-1 9.958568417634719e-1
1.0869565217391301e1 -3.050531996964002e0 9.958568423512367e-1 9.958568423512367e-1
1.1594202898550721e1 -3.050531996964002e0 9.958568424892089e-1 9.958568424892089e-1
1.2318840579710141e1 -3.050531996964002e0 9.958568425215965e-1 9.958568425215965e-1
1.3043478260869561e1 -3.050531996964002e0 9.958568425291991e-1 9.958568425291991e-1
1.3768115942028981e1 -3.050531996964002e0 9.958568425309838e-1 9.958568425309838e-1
1.44927536231884e1 -3.050531996964002e0 9.958568425314027e-1 9.958568425314027e-1
1.521739130434782e1 -3.050531996964002e0 9.958568425315011e-1 9.958568425315011e-1
1.594202898550724e1 -3.050531996964002e0 9.958568425315242e-1 9.958568425315242e-1
1.666666666666666e1 -3.050531996964002e0 9.958568425315296e-1 9.958568425315296e-1
1.7391304347826082e1 -3.050531996964002e0 9.958568425315308e-1 9.958568425315308e-1
1.8115942028985504e1 -3.050531996964002e0 9.958568425315312e-1 9.958568425315312e-1
1.8840579710144926e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
1.9565217391304348e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.028985507246377e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.101449275362319e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.1739130434782613e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.2463768115942035e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.3188405797101456e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.3913043478260878e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.46376811594203e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.536231884057972e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.6086956521739143e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.6811594202898565e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.7536231884057987e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.826086956521741e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.898550724637683e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
2.9710144927536252e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.0434782608695674e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.1159420289855095e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.1884057971014517e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.2608695652173935e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.333333333333336e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.405797101449278e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.47826086956522e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.550724637681162e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.6231884057971044e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.6956521739130466e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.768115942028989e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.840579710144931e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.913043478260873e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
3.985507246376815e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.0579710144927574e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.1304347826086996e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.202898550724642e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.275362318840584e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.347826086956526e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.420289855072468e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.4927536231884105e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.565217391304353e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.637681159420295e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.710144927536237e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.782608695652179e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.855072463768121e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
4.9275362318840635e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1
5.0e1 -3.050531996964002e0 9.958568425315313e-1 9.958568425315313e-1

0.0e0 -2.9594713403382107e0 0.0e0 0.0e0
7.246376811594203e-1 -2.9594713403382107e0 8.603236579990635e-1 8.603236579990635e-1
1.4492753623188406e0 -2.9594713403382107e0 9.559819275591287e-1 9.559819275591287e-1
2.1739130434782608e0 -2.9594713403382107e0 9.770805093823143e-1 9.770805093823143e-1
2.898550724637681e0 -2.9594713403382107e0 9.819675030213871e-1 9.819675030213871e-1
3.6231884057971016e0 -2.9594713403382107e0 9.831111569378606e-1 9.831111569378606e-1
4.3478260869565215e0 -2.9594713403382107e0 9.833794258803955e-1 9.833794258803955e-1
5.0724637681159415e0 -2.9594713403382107e0 9.834423888146475e-1 9.834423888146475e-1
5.797101449275361e0 -2.9594713403382107e0 9.834571681703146e-1 9.834571681703146e-1
6.521739130434781e0 -2.9594713403382107e0 9.834606374489264e-1 9.834606374489264e-1
7.246376811594201e0 -2.9594713403382107e0 9.834614518267526e-1 9.834614518267526e-1
7.971014492753621e0 -2.9594713403382107e0 9.834616429939731e-1 9.834616429939731e-1
8.695652173913041e0 -2.9594713403382107e0 9.834616878686238e-1 9.834616878686238e-1
9.420289855072461e0 -2.9594713403382107e0 9.834616984025136e-1 9.834616984025136e-1
1.0144927536231881e1 -2.9594713403382107e0 9.834617008752424e-1 9.834617008752424e-1
1.0869565217391301e1 -2.9594713403382107e0 9.834617014556916e-1 9.834617014556916e-1
1.1594202898550721e1 -2.9594713403382107e0 9.834617015919465e-1 9.834617015919465e-1
1.2318840579710141e1 -2.9594713403382107e0 9.834617016239309e-1 9.834617016239309e-1
1.3043478260869561e1 -2.9594713403382107e0 9.83461701631439e-1 9.83461701631439e-1
1.3768115942028981e1 -2.9594713403382107e0 9.834617016332013e-1 9.834617016332013e-1
1.44927536231884e1 -2.9594713403382107e0 9.83461701633615e-1 9.83461701633615e-1
1.521739130434782e1 -2.9594713403382107e0 9.834617016337123e-1 9.834617016337123e-1
1.594202898550724e1 -2.9594713403382107e0 9.83461701633735e-1 9.83461701633735e-1
1.666666666666666e1 -2.9594713403382107e0 9.834617016337404e-1 9.834617016337404e-1
1.7391304347826082e1 -2.9594713403382107e0 9.834617016337416e-1 9.834617016337416e-1
1.8115942028985504e1 -2.9594713403382107e0 9.834617016337419e-1 9.834617016337419e-1
1.8840579710144926e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
1.9565217391304348e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.028985507246377e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.101449275362319e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.1739130434782613e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.2463768115942035e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.3188405797101456e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.3913043478260878e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.46376811594203e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.536231884057972e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.6086956521739143e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.6811594202898565e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.7536231884057987e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.826086956521741e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.898550724637683e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
2.9710144927536252e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.0434782608695674e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.1159420289855095e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.1884057971014517e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.2608695652173935e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.333333333333336e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.405797101449278e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.47826086956522e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.550724637681162e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.6231884057971044e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.6956521739130466e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.768115942028989e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.840579710144931e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.913043478260873e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
3.985507246376815e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.0579710144927574e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.1304347826086996e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.202898550724642e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.275362318840584e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.347826086956526e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.420289855072468e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.4927536231884105e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.565217391304353e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.637681159420295e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.710144927536237e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.782608695652179e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.855072463768121e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
4.9275362318840635e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1
5.0e1 -2.9594713403382107e0 9.83461701633742e-1 9.83461701633742e-1

0.0e0 -2.8684106837124195e0 0.0e0 0.0e0
7.246376811594203e-1 -2.8684106837124195e0 8.423515848409844e-1 8.423515848409844e-1
1.4492753623188406e0 -2.8684106837124195e0 9.360115629409411e-1 9.360115629409411e-1
2.1739130434782608e0 -2.8684106837124195e0 9.566693975493634e-1 9.566693975493634e-1
2.898550724637681e0 -2.8684106837124195e0 9.614543023915192e-1 9.614543023915192e-1
3.6231884057971016e0 -2.8684106837124195e0 9.62574065494735e-1 9.62574065494735e-1
4.3478260869565215e0 -2.8684106837124195e0 9.628367303265188e-1 9.628367303265188e-1
5.0724637681159415e0 -2.8684106837124195e0 9.628983779715188e-1 9.628983779715188e-1
5.797101449275361e0 -2.8684106837124195e0 9.629128485879587e-1 9.629128485879587e-1
6.521739130434781e0 -2.8684106837124195e0 9.629162453936954e-1 9.629162453936954e-1
7.246376811594201e0 -2.8684106837124195e0 9.629170427592522e-1 9.629170427592522e-1
7.971014492753621e0 -2.8684106837124195e0 9.629172299330089e-1 9.629172299330089e-1
8.695652173913041e0 -2.8684106837124195e0 9.629172738702327e-1 9.629172738702327e-1
9.420289855072461e0 -2.8684106837124195e0 9.629172841840707e-1 9.629172841840707e-1
1.0144927536231881e1 -2.8684106837124195e0 9.629172866051445e-1 9.629172866051445e-1
1.0869565217391301e1 -2.8684106837124195e0 9.629172871734681e-1 9.629172871734681e-1
1.1594202898550721e1 -2.8684106837124195e0 9.629172873068766e-1 9.629172873068766e-1
1.2318840579710141e1 -2.8684106837124195e0 9.629172873381929e-1 9.629172873381929e-1
1.3043478260869561e1 -2.8684106837124195e0 9.629172873455442e-1 9.629172873455442e-1
1.3768115942028981e1 -2.8684106837124195e0 9.629172873472698e-1 9.629172873472698e-1
1.44927536231884e1 -2.8684106837124195e0 9.629172873476748e-1 9.629172873476748e-1
1.521739130434782e1 -2.8684106837124195e0 9.629172873477699e-1 9.629172873477699e-1
1.594202898550724e1 -2.8684106837124195e0 9.629172873477923e-1 9.629172873477923e-1
1.666666666666666e1 -2.8684106837124195e0 9.629172873477976e-1 9.629172873477976e-1
1.7391304347826082e1 -2.8684106837124195e0 9.629172873477987e-1 9.629172873477987e-1
1.8115942028985504e1 -2.8684106837124195e0 9.62917287347799e-1 9.62917287347799e-1
1.8840579710144926e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
1.9565217391304348e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.028985507246377e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.101449275362319e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.1739130434782613e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.2463768115942035e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.3188405797101456e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.3913043478260878e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.46376811594203e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.536231884057972e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.6086956521739143e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.6811594202898565e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.7536231884057987e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.826086956521741e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.898550724637683e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
2.9710144927536252e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.0434782608695674e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.1159420289855095e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.1884057971014517e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.2608695652173935e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.333333333333336e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.405797101449278e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.47826086956522e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.550724637681162e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.6231884057971044e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.6956521739130466e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.768115942028989e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.840579710144931e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.913043478260873e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
3.985507246376815e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.0579710144927574e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.1304347826086996e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.202898550724642e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.275362318840584e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.347826086956526e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.420289855072468e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.4927536231884105e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.565217391304353e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.637681159420295e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.710144927536237e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.782608695652179e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.855072463768121e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
4.9275362318840635e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1
5.0e1 -2.8684106837124195e0 9.629172873477991e-1 9.629172873477991e-1

0.0e0 -2.7773500270866283e0 0.0e0 0.0e0
7.246376811594203e-1 -2.7773500270866283e0 8.173995211632845e-1 8.173995211632845e-1
1.4492753623188406e0 -2.7773500270866283e0 9.0828511172761e-1 9.0828511172761e-1
2.1739130434782608e0 -2.7773500270866283e0 9.283310217977885e-1 9.283310217977885e-1
2.898550724637681e0 -2.7773500270866283e0 9.329741886145617e-1 9.329741886145617e-1
3.6231884057971016e0 -2.7773500270866283e0 9.340607821947918e-1 9.340607821947918e-1
4.3478260869565215e0 -2.7773500270866283e0 9.343156663923055e-1 9.343156663923055e-1
5.0724637681159415e0 -2.7773500270866283e0 9.343754879162518e-1 9.343754879162518e-1
5.797101449275361e0 -2.7773500270866283e0 9.343895298853794e-1 9.343895298853794e-1
6.521739130434781e0 -2.7773500270866283e0 9.343928260712389e-1 9.343928260712389e-1
7.246376811594201e0 -2.7773500270866283e0 9.343935998173041e-1 9.343935998173041e-1
7.971014492753621e0 -2.7773500270866283e0 9.343937814466166e-1 9.343937814466166e-1
8.695652173913041e0 -2.7773500270866283e0 9.343938240823358e-1 9.343938240823358e-1
9.420289855072461e0 -2.7773500270866283e0 9.343938340906582e-1 9.343938340906582e-1
1.0144927536231881e1 -2.7773500270866283e0 9.343938364400152e-1 9.343938364400152e-1
1.0869565217391301e1 -2.7773500270866283e0 9.343938369915039e-1 9.343938369915039e-1
1.1594202898550721e1 -2.7773500270866283e0 9.343938371209607e-1 9.343938371209607e-1
1.2318840579710141e1 -2.7773500270866283e0 9.343938371513493e-1 9.343938371513493e-1
1.3043478260869561e1 -2.7773500270866283e0 9.343938371584828e-1 9.343938371584828e-1
1.3768115942028981e1 -2.7773500270866283e0 9.343938371601572e-1 9.343938371601572e-1
1.44927536231884e1 -2.7773500270866283e0 9.343938371605502e-1 9.343938371605502e-1
1.521739130434782e1 -2.7773500270866283e0 9.343938371606426e-1 9.343938371606426e-1
1.594202898550724e1 -2.7773500270866283e0 9.343938371606643e-1 9.343938371606643e-1
1.666666666666666e1 -2.7773500270866283e0 9.343938371606694e-1 9.343938371606694e-1
1.7391304347826082e1 -2.7773500270866283e0 9.343938371606705e-1 9.343938371606705e-1
1.8115942028985504e1 -2.7773500270866283e0 9.343938371606708e-1 9.343938371606708e-1
1.8840579710144926e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
1.9565217391304348e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.028985507246377e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.101449275362319e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.1739130434782613e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.2463768115942035e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.3188405797101456e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.3913043478260878e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.46376811594203e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.536231884057972e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.6086956521739143e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.6811594202898565e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.7536231884057987e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.826086956521741e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.898550724637683e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
2.9710144927536252e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.0434782608695674e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.1159420289855095e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.1884057971014517e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.2608695652173935e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.333333333333336e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.405797101449278e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.47826086956522e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.550724637681162e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.6231884057971044e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.6956521739130466e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.768115942028989e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.840579710144931e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.913043478260873e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
3.985507246376815e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.0579710144927574e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.1304347826086996e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.202898550724642e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.275362318840584e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.347826086956526e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.420289855072468e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.4927536231884105e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.565217391304353e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.637681159420295e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.710144927536237e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.782608695652179e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.855072463768121e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
4.9275362318840635e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1
5.0e1 -2.7773500270866283e0 9.343938371606709e-1 9.343938371606709e-1

0.0e0 -2.686289370460837e0 0.0e0 0.0e0
7.246376811594203e-1 -2.686289370460837e0 7.856742276239237e-1 7.856742276239237e-1
1.4492753623188406e0 -2.686289370460837e0 8.730323240259722e-1 8.730323240259722e-1
2.1739130434782608e0 -2.686289370460837e0 8.923002028338679e-1 8.923002028338679e-1
2.898550724637681e0 -2.686289370460837e0 8.967631568827101e-1 8.967631568827101e-1
3.6231884057971016e0 -2.686289370460837e0 8.978075770833404e-1 8.978075770833404e-1
4.3478260869565215e0 -2.686289370460837e0 8.980525685958508e-1 8.980525685958508e-1
5.0724637681159415e0 -2.686289370460837e0 8.981100682987561e-1 8.981100682987561e-1
5.797101449275361e0 -2.686289370460837e0 8.981235652643927e-1 8.981235652643927e-1
6.521739130434781e0 -2.686289370460837e0 8.98126733517141e-1 8.98126733517141e-1
7.246376811594201e0 -2.686289370460837e0 8.981274772322111e-1 8.981274772322111e-1
7.971014492753621e0 -2.686289370460837e0 8.981276518120413e-1 8.981276518120413e-1
8.695652173913041e0 -2.686289370460837e0 8.981276927929631e-1 8.981276927929631e-1
9.420289855072461e0 -2.686289370460837e0 8.981277024128379e-1 8.981277024128379e-1
1.0144927536231881e1 -2.686289370460837e0 8.981277046710104e-1 8.981277046710104e-1
1.0869565217391301e1 -2.686289370460837e0 8.981277052010946e-1 8.981277052010946e-1
1.1594202898550721e1 -2.686289370460837e0 8.981277053255268e-1 8.981277053255268e-1
1.2318840579710141e1 -2.686289370460837e0 8.98127705354736e-1 8.98127705354736e-1
1.3043478260869561e1 -2.686289370460837e0 8.981277053615926e-1 8.981277053615926e-1
1.3768115942028981e1 -2.686289370460837e0 8.98127705363202e-1 8.98127705363202e-1
1.44927536231884e1 -2.686289370460837e0 8.981277053635798e-1 8.981277053635798e-1
1.521739130434782e1 -2.686289370460837e0 8.981277053636686e-1 8.981277053636686e-1
1.594202898550724e1 -2.686289370460837e0 8.981277053636895e-1 8.981277053636895e-1
1.666666666666666e1 -2.686289370460837e0 8.981277053636944e-1 8.981277053636944e-1
1.7391304347826082e1 -2.686289370460837e0 8.981277053636954e-1 8.981277053636954e-1
1.8115942028985504e1 -2.686289370460837e0 8.981277053636957e-1 8.981277053636957e-1
1.8840579710144926e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
1.9565217391304348e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.028985507246377e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.101449275362319e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.1739130434782613e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.2463768115942035e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.3188405797101456e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.3913043478260878e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.46376811594203e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.536231884057972e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.6086956521739143e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.6811594202898565e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.7536231884057987e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.826086956521741e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.898550724637683e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
2.9710144927536252e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.0434782608695674e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.1159420289855095e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.1884057971014517e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.2608695652173935e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.333333333333336e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.405797101449278e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.47826086956522e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.550724637681162e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.6231884057971044e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.6956521739130466e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.768115942028989e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.840579710144931e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.913043478260873e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
3.985507246376815e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.0579710144927574e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.1304347826086996e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.202898550724642e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.275362318840584e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.347826086956526e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.420289855072468e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.4927536231884105e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.565217391304353e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.637681159420295e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.710144927536237e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.782608695652179e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.855072463768121e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
4.9275362318840635e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1
5.0e1 -2.686289370460837e0 8.981277053636958e-1 8.981277053636958e-1

0.0e0 -2.595228713835046e0 0.0e0 0.0e0
7.246376811594203e-1 -2.595228713835046e0 7.474385899966359e-1 7.474385899966359e-1
1.4492753623188406e0 -2.595228713835046e0 8.305453155373289e-1 8.305453155373289e-1
2.1739130434782608e0 -2.595228713835046e0 8.488755033709728e-1 8.488755033709728e-1
2.898550724637681e0 -2.595228713835046e0 8.531212632090861e-1 8.531212632090861e-1
3.6231884057971016e0 -2.595228713835046e0 8.541148556354076e-1 8.541148556354076e-1
4.3478260869565215e0 -2.595228713835046e0 8.543479243860852e-1 8.543479243860852e-1
5.0724637681159415e0 -2.595228713835046e0 8.544026258073024e-1 8.544026258073024e-1
5.797101449275361e0 -2.595228713835046e0 8.544154659293404e-1 8.544154659293404e-1
6.521739130434781e0 -2.595228713835046e0 8.544184799958371e-1 8.544184799958371e-1
7.246376811594201e0 -2.595228713835046e0 8.544191875172548e-1 8.544191875172548e-1
7.971014492753621e0 -2.595228713835046e0 8.544193536009796e-1 8.544193536009796e-1
8.695652173913041e0 -2.595228713835046e0 8.54419392587523e-1 8.54419392587523e-1
9.420289855072461e0 -2.595228713835046e0 8.544194017392367e-1 8.544194017392367e-1
1.0144927536231881e1 -2.595228713835046e0 8.54419403887513e-1 8.54419403887513e-1
1.0869565217391301e1 -2.595228713835046e0 8.544194043918001e-1 8.544194043918001e-1
1.1594202898550721e1 -2.595228713835046e0 8.544194045101766e-1 8.544194045101766e-1
1.2318840579710141e1 -2.595228713835046e0 8.544194045379643e-1 8.544194045379643e-1
1.3043478260869561e1 -2.595228713835046e0 8.544194045444873e-1 8.544194045444873e-1
1.3768115942028981e1 -2.595228713835046e0 8.544194045460184e-1 8.544194045460184e-1
1.44927536231884e1 -2.595228713835046e0 8.544194045463778e-1 8.544194045463778e-1
1.521739130434782e1 -2.595228713835046e0 8.544194045464623e-1 8.544194045464623e-1
1.594202898550724e1 -2.595228713835046e0 8.54419404546482e-1 8.54419404546482e-1
1.666666666666666e1 -2.595228713835046e0 8.544194045464867e-1 8.544194045464867e-1
1.7391304347826082e1 -2.595228713835046e0 8.544194045464878e-1 8.544194045464878e-1
1.8115942028985504e1 -2.595228713835046e0 8.54419404546488e-1 8.54419404546488e-1
1.8840579710144926e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
1.9565217391304348e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.028985507246377e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.101449275362319e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.1739130434782613e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.2463768115942035e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.3188405797101456e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.3913043478260878e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.46376811594203e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.536231884057972e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.6086956521739143e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.6811594202898565e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.7536231884057987e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.826086956521741e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.898550724637683e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
2.9710144927536252e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.0434782608695674e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.1159420289855095e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.1884057971014517e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.2608695652173935e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.333333333333336e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.405797101449278e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.47826086956522e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.550724637681162e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.6231884057971044e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.6956521739130466e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.768115942028989e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.840579710144931e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.913043478260873e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
3.985507246376815e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.0579710144927574e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.1304347826086996e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.202898550724642e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.275362318840584e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.347826086956526e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.420289855072468e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.4927536231884105e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.565217391304353e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.637681159420295e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.710144927536237e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.782608695652179e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.855072463768121e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
4.9275362318840635e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1
5.0e1 -2.595228713835046e0 8.544194045464881e-1 8.544194045464881e-1

0.0e0 -2.5041680572092546e0 0.0e0 0.0e0
7.246376811594203e-1 -2.5041680572092546e0 7.030094408166155e-1 7.030094408166155e-1
1.4492753623188406e0 -2.5041680572092546e0 7.811761469947451e-1 7.811761469947451e-1
2.1739130434782608e0 -2.5041680572092546e0 7.984167541448944e-1 7.984167541448944e-1
2.898550724637681e0 -2.5041680572092546e0 8.024101380691138e-1 8.024101380691138e-1
3.6231884057971016e0 -2.5041680572092546e0 8.03344669501363e-1 8.03344669501363e-1
4.3478260869565215e0 -2.5041680572092546e0 8.035638842091377e-1 8.035638842091377e-1
5.0724637681159415e0 -2.5041680572092546e0 8.036153340754632e-1 8.036153340754632e-1
5.797101449275361e0 -2.5041680572092546e0 8.036274109566073e-1 8.036274109566073e-1
6.521739130434781e0 -2.5041680572092546e0 8.036302458613483e-1 8.036302458613483e-1
7.246376811594201e0 -2.5041680572092546e0 8.036309113263683e-1 8.036309113263683e-1
7.971014492753621e0 -2.5041680572092546e0 8.036310675377656e-1 8.036310675377656e-1
8.695652173913041e0 -2.5041680572092546e0 8.036311042068759e-1 8.036311042068759e-1
9.420289855072461e0 -2.5041680572092546e0 8.036311128145945e-1 8.036311128145945e-1
1.0144927536231881e1 -2.5041680572092546e0 8.036311148351732e-1 8.036311148351732e-1
1.0869565217391301e1 -2.5041680572092546e0 8.036311153094846e-1 8.036311153094846e-1
1.1594202898550721e1 -2.5041680572092546e0 8.036311154208245e-1 8.036311154208245e-1
1.2318840579710141e1 -2.5041680572092546e0 8.036311154469605e-1 8.036311154469605e-1
1.3043478260869561e1 -2.5041680572092546e0 8.036311154530957e-1 8.036311154530957e-1
1.3768115942028981e1 -2.5041680572092546e0 8.036311154545358e-1 8.036311154545358e-1
1.44927536231884e1 -2.5041680572092546e0 8.036311154548739e-1 8.036311154548739e-1
1.521739130434782e1 -2.5041680572092546e0 8.036311154549534e-1 8.036311154549534e-1
1.594202898550724e1 -2.5041680572092546e0 8.03631115454972e-1 8.03631115454972e-1
1.666666666666666e1 -2.5041680572092546e0 8.036311154549763e-1 8.036311154549763e-1
1.7391304347826082e1 -2.5041680572092546e0 8.036311154549773e-1 8.036311154549773e-1
1.8115942028985504e1 -2.5041680572092546e0 8.036311154549776e-1 8.036311154549776e-1
1.8840579710144926e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
1.9565217391304348e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.028985507246377e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.101449275362319e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.1739130434782613e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.2463768115942035e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.3188405797101456e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.3913043478260878e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.46376811594203e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.536231884057972e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.6086956521739143e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.6811594202898565e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.7536231884057987e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.826086956521741e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.898550724637683e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
2.9710144927536252e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.0434782608695674e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.1159420289855095e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.1884057971014517e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.2608695652173935e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.333333333333336e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.405797101449278e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.47826086956522e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.550724637681162e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.6231884057971044e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.6956521739130466e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.768115942028989e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.840579710144931e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.913043478260873e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
3.985507246376815e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.0579710144927574e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.1304347826086996e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.202898550724642e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.275362318840584e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.347826086956526e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.420289855072468e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.4927536231884105e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.565217391304353e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.637681159420295e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.710144927536237e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.782608695652179e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.855072463768121e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
4.9275362318840635e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1
5.0e1 -2.5041680572092546e0 8.036311154549777e-1 8.036311154549777e-1

0.0e0 -2.4131074005834634e0 0.0e0 0.0e0
7.246376811594203e-1 -2.4131074005834634e0 6.527549340063482e-1 6.527549340063482e-1
1.4492753623188406e0 -2.4131074005834634e0 7.253339068769394e-1 7.253339068769394e-1
2.1739130434782608e0 -2.4131074005834634e0 7.41342072243044e-1 7.41342072243044e-1
2.898550724637681e0 -2.4131074005834634e0 7.45049989816509e-1 7.45049989816509e-1
3.6231884057971016e0 -2.4131074005834634e0 7.459177164329199e-1 7.459177164329199e-1
4.3478260869565215e0 -2.4131074005834634e0 7.461212606156844e-1 7.461212606156844e-1
5.0724637681159415e0 -2.4131074005834634e0 7.461690325973223e-1 7.461690325973223e-1
5.797101449275361e0 -2.4131074005834634e0 7.461802461647319e-1 7.461802461647319e-1
6.521739130434781e0 -2.4131074005834634e0 7.461828784168039e-1 7.461828784168039e-1
7.246376811594201e0 -2.4131074005834634e0 7.461834963111733e-1 7.461834963111733e-1
7.971014492753621e0 -2.4131074005834634e0 7.461836413558262e-1 7.461836413558262e-1
8.695652173913041e0 -2.4131074005834634e0 7.461836754036516e-1 7.461836754036516e-1
9.420289855072461e0 -2.4131074005834634e0 7.46183683396049e-1 7.46183683396049e-1
1.0144927536231881e1 -2.4131074005834634e0 7.46183685272187e-1 7.46183685272187e-1
1.0869565217391301e1 -2.4131074005834634e0 7.461836857125923e-1 7.461836857125923e-1
1.1594202898550721e1 -2.4131074005834634e0 7.461836858159732e-1 7.461836858159732e-1
1.2318840579710141e1 -2.4131074005834634e0 7.461836858402408e-1 7.461836858402408e-1
1.3043478260869561e1 -2.4131074005834634e0 7.461836858459374e-1 7.461836858459374e-1
1.3768115942028981e1 -2.4131074005834634e0 7.461836858472746e-1 7.461836858472746e-1
1.44927536231884e1 -2.4131074005834634e0 7.461836858475884e-1 7.461836858475884e-1
1.521739130434782e1 -2.4131074005834634e0 7.461836858476621e-1 7.461836858476621e-1
1.594202898550724e1 -2.4131074005834634e0 7.461836858476795e-1 7.461836858476795e-1
1.666666666666666e1 -2.4131074005834634e0 7.461836858476836e-1 7.461836858476836e-1
1.7391304347826082e1 -2.4131074005834634e0 7.461836858476845e-1 7.461836858476845e-1
1.8115942028985504e1 -2.4131074005834634e0 7.461836858476847e-1 7.461836858476847e-1
1.8840579710144926e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
1.9565217391304348e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.028985507246377e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.101449275362319e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.1739130434782613e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.2463768115942035e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.3188405797101456e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.3913043478260878e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.46376811594203e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.536231884057972e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.6086956521739143e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.6811594202898565e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.7536231884057987e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.826086956521741e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.898550724637683e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
2.9710144927536252e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.0434782608695674e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.1159420289855095e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.1884057971014517e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.2608695652173935e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.333333333333336e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.405797101449278e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.47826086956522e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.550724637681162e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.6231884057971044e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.6956521739130466e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.768115942028989e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.840579710144931e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.913043478260873e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
3.985507246376815e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.0579710144927574e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.1304347826086996e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.202898550724642e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.275362318840584e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.347826086956526e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.420289855072468e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.4927536231884105e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.565217391304353e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.637681159420295e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.710144927536237e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.782608695652179e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.855072463768121e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
4.9275362318840635e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1
5.0e1 -2.4131074005834634e0 7.461836858476848e-1 7.461836858476848e-1

0.0e0 -2.322046743957672e0 0.0e0 0.0e0
7.246376811594203e-1 -2.322046743957672e0 5.970914942362647e-1 5.970914942362647e-1
1.4492753623188406e0 -2.322046743957672e0 6.634813215723123e-1 6.634813215723123e-1
2.1739130434782608e0 -2.322046743957672e0 6.781243964545861e-1 6.781243964545861e-1
2.898550724637681e0 -2.322046743957672e0 6.81516122704523e-1 6.81516122704523e-1
3.6231884057971016e0 -2.322046743957672e0 6.823098542490726e-1 6.823098542490726e-1
4.3478260869565215e0 -2.322046743957672e0 6.824960412756249e-1 6.824960412756249e-1
5.0724637681159415e0 -2.322046743957672e0 6.8253973951889e-1 6.8253973951889e-1
5.797101449275361e0 -2.322046743957672e0 6.825499968534142e-1 6.825499968534142e-1
6.521739130434781e0 -2.322046743957672e0 6.825524046411473e-1 6.825524046411473e-1
7.246376811594201e0 -2.322046743957672e0 6.82552969844799e-1 6.82552969844799e-1
7.971014492753621e0 -2.322046743957672e0 6.825531025208218e-1 6.825531025208218e-1
8.695652173913041e0 -2.322046743957672e0 6.825531336652313e-1 6.825531336652313e-1
9.420289855072461e0 -2.322046743957672e0 6.825531409760799e-1 6.825531409760799e-1
1.0144927536231881e1 -2.322046743957672e0 6.825531426922309e-1 6.825531426922309e-1
1.0869565217391301e1 -2.322046743957672e0 6.825531430950807e-1 6.825531430950807e-1
1.1594202898550721e1 -2.322046743957672e0 6.825531431896459e-1 6.825531431896459e-1
1.2318840579710141e1 -2.322046743957672e0 6.825531432118441e-1 6.825531432118441e-1
1.3043478260869561e1 -2.322046743957672e0 6.82553143217055e-1 6.82553143217055e-1
1.3768115942028981e1 -2.322046743957672e0 6.825531432182781e-1 6.825531432182781e-1
1.44927536231884e1 -2.322046743957672e0 6.825531432185652e-1 6.825531432185652e-1
1.521739130434782e1 -2.322046743957672e0 6.825531432186327e-1 6.825531432186327e-1
1.594202898550724e1 -2.322046743957672e0 6.825531432186485e-1 6.825531432186485e-1
1.666666666666666e1 -2.322046743957672e0 6.825531432186522e-1 6.825531432186522e-1
1.7391304347826082e1 -2.322046743957672e0 6.82553143218653e-1 6.82553143218653e-1
1.8115942028985504e1 -2.322046743957672e0 6.825531432186532e-1 6.825531432186532e-1
1.8840579710144926e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
1.9565217391304348e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.028985507246377e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.101449275362319e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.1739130434782613e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.2463768115942035e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.3188405797101456e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.3913043478260878e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.46376811594203e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.536231884057972e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.6086956521739143e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.6811594202898565e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.7536231884057987e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.826086956521741e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.898550724637683e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
2.9710144927536252e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.0434782608695674e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.1159420289855095e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.1884057971014517e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.2608695652173935e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.333333333333336e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.405797101449278e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.47826086956522e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.550724637681162e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.6231884057971044e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.6956521739130466e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.768115942028989e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.840579710144931e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.913043478260873e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
3.985507246376815e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.0579710144927574e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.1304347826086996e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.202898550724642e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.275362318840584e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.347826086956526e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.420289855072468e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.4927536231884105e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.565217391304353e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.637681159420295e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.710144927536237e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.782608695652179e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.855072463768121e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
4.9275362318840635e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1
5.0e1 -2.322046743957672e0 6.825531432186533e-1 6.825531432186533e-1

0.0e0 -2.230986087331881e0 0.0e0 0.0e0
7.246376811594203e-1 -2.230986087331881e0 5.364803662987727e-1 5.364803662987727e-1
1.4492753623188406e0 -2.230986087331881e0 5.961309210823613e-1 5.961309210823613e-1
2.1739130434782608e0 -2.230986087331881e0 6.092875683506845e-1 6.092875683506845e-1
2.898550724637681e0 -2.230986087331881e0 6.123349983652064e-1 6.123349983652064e-1
3.6231884057971016e0 -2.230986087331881e0 6.130481577283415e-1 6.130481577283415e-1
4.3478260869565215e0 -2.230986087331881e0 6.132154447943423e-1 6.132154447943423e-1
5.0724637681159415e0 -2.230986087331881e0 6.13254707201829e-1 6.13254707201829e-1
5.797101449275361e0 -2.230986087331881e0 6.132639233079632e-1 6.132639233079632e-1
6.521739130434781e0 -2.230986087331881e0 6.132660866796701e-1 6.132660866796701e-1
7.246376811594201e0 -2.230986087331881e0 6.132665945091484e-1 6.132665945091484e-1
7.971014492753621e0 -2.230986087331881e0 6.132667137171459e-1 6.132667137171459e-1
8.695652173913041e0 -2.230986087331881e0 6.13266741700067e-1 6.13266741700067e-1
9.420289855072461e0 -2.230986087331881e0 6.132667482687869e-1 6.132667482687869e-1
1.0144927536231881e1 -2.230986087331881e0 6.132667498107304e-1 6.132667498107304e-1
1.0869565217391301e1 -2.230986087331881e0 6.132667501726867e-1 6.132667501726867e-1
1.1594202898550721e1 -2.230986087331881e0 6.132667502576524e-1 6.132667502576524e-1
1.2318840579710141e1 -2.230986087331881e0 6.132667502775974e-1 6.132667502775974e-1
1.3043478260869561e1 -2.230986087331881e0 6.132667502822792e-1 6.132667502822792e-1
1.3768115942028981e1 -2.230986087331881e0 6.132667502833782e-1 6.132667502833782e-1
1.44927536231884e1 -2.230986087331881e0 6.132667502836362e-1 6.132667502836362e-1
1.521739130434782e1 -2.230986087331881e0 6.132667502836968e-1 6.132667502836968e-1
1.594202898550724e1 -2.230986087331881e0 6.13266750283711e-1 6.13266750283711e-1
1.666666666666666e1 -2.230986087331881e0 6.132667502837144e-1 6.132667502837144e-1
1.7391304347826082e1 -2.230986087331881e0 6.132667502837151e-1 6.132667502837151e-1
1.8115942028985504e1 -2.230986087331881e0 6.132667502837152e-1 6.132667502837152e-1
1.8840579710144926e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
1.9565217391304348e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.028985507246377e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.101449275362319e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.1739130434782613e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.2463768115942035e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.3188405797101456e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.3913043478260878e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.46376811594203e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.536231884057972e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.6086956521739143e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.6811594202898565e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.7536231884057987e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.826086956521741e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.898550724637683e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
2.9710144927536252e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.0434782608695674e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.1159420289855095e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.1884057971014517e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.2608695652173935e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.333333333333336e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.405797101449278e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.47826086956522e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.550724637681162e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.6231884057971044e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.6956521739130466e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.768115942028989e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.840579710144931e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.913043478260873e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
3.985507246376815e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.0579710144927574e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.1304347826086996e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.202898550724642e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.275362318840584e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.347826086956526e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.420289855072468e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.4927536231884105e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.565217391304353e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.637681159420295e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.710144927536237e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.782608695652179e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.855072463768121e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
4.9275362318840635e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1
5.0e1 -2.230986087331881e0 6.132667502837154e-1 6.132667502837154e-1

0.0e0 -2.1399254307060898e0 0.0e0 0.0e0
7.246376811594203e-1 -2.1399254307060898e0 4.7142379308864546e-1 4.7142379308864546e-1
1.4492753623188406e0 -2.1399254307060898e0 5.238407920366752e-1 5.238407920366752e-1
2.1739130434782608e0 -2.1399254307060898e0 5.354019915682684e-1 5.354019915682684e-1
2.898550724637681e0 -2.1399254307060898e0 5.380798733825266e-1 5.380798733825266e-1
3.6231884057971016e0 -2.1399254307060898e0 5.387065511011639e-1 5.387065511011639e-1
4.3478260869565215e0 -2.1399254307060898e0 5.388535520132997e-1 5.388535520132997e-1
5.0724637681159415e0 -2.1399254307060898e0 5.388880532443341e-1 5.388880532443341e-1
5.797101449275361e0 -2.1399254307060898e0 5.388961517545205e-1 5.388961517545205e-1
6.521739130434781e0 -2.1399254307060898e0 5.388980527838219e-1 5.388980527838219e-1
7.246376811594201e0 -2.1399254307060898e0 5.388984990310921e-1 5.388984990310921e-1
7.971014492753621e0 -2.1399254307060898e0 5.388986037832691e-1 5.388986037832691e-1
8.695652173913041e0 -2.1399254307060898e0 5.388986283728266e-1 5.388986283728266e-1
9.420289855072461e0 -2.1399254307060898e0 5.388986341449873e-1 5.388986341449873e-1
1.0144927536231881e1 -2.1399254307060898e0 5.388986354999461e-1 5.388986354999461e-1
1.0869565217391301e1 -2.1399254307060898e0 5.388986358180096e-1 5.388986358180096e-1
1.1594202898550721e1 -2.1399254307060898e0 5.38898635892672e-1 5.38898635892672e-1
1.2318840579710141e1 -2.1399254307060898e0 5.388986359101982e-1 5.388986359101982e-1
1.3043478260869561e1 -2.1399254307060898e0 5.388986359143123e-1 5.388986359143123e-1
1.3768115942028981e1 -2.1399254307060898e0 5.38898635915278e-1 5.38898635915278e-1
1.44927536231884e1 -2.1399254307060898e0 5.388986359155047e-1 5.388986359155047e-1
1.521739130434782e1 -2.1399254307060898e0 5.38898635915558e-1 5.38898635915558e-1
1.594202898550724e1 -2.1399254307060898e0 5.388986359155705e-1 5.388986359155705e-1
1.666666666666666e1 -2.1399254307060898e0 5.388986359155734e-1 5.388986359155734e-1
1.7391304347826082e1 -2.1399254307060898e0 5.388986359155741e-1 5.388986359155741e-1
1.8115942028985504e1 -2.1399254307060898e0 5.388986359155742e-1 5.388986359155742e-1
1.8840579710144926e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
1.9565217391304348e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.028985507246377e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.101449275362319e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.1739130434782613e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.2463768115942035e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.3188405797101456e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.3913043478260878e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.46376811594203e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.536231884057972e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.6086956521739143e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.6811594202898565e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.7536231884057987e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.826086956521741e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.898550724637683e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
2.9710144927536252e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.0434782608695674e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.1159420289855095e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.1884057971014517e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.2608695652173935e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.333333333333336e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.405797101449278e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.47826086956522e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.550724637681162e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.6231884057971044e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.6956521739130466e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.768115942028989e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.840579710144931e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.913043478260873e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
3.985507246376815e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.0579710144927574e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.1304347826086996e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.202898550724642e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.275362318840584e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.347826086956526e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.420289855072468e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.4927536231884105e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.565217391304353e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.637681159420295e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.710144927536237e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.782608695652179e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.855072463768121e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
4.9275362318840635e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1
5.0e1 -2.1399254307060898e0 5.388986359155743e-1 5.388986359155743e-1

0.0e0 -2.0488647740802985e0 0.0e0 0.0e0
7.246376811594203e-1 -2.0488647740802985e0 4.024608538602202e-1 4.024608538602202e-1
1.4492753623188406e0 -2.0488647740802985e0 4.472099532113586e-1 4.472099532113586e-1
2.1739130434782608e0 -2.0488647740802985e0 4.570799052658541e-1 4.570799052658541e-1
2.898550724637681e0 -2.0488647740802985e0 4.593660491077719e-1 4.593660491077719e-1
3.6231884057971016e0 -2.0488647740802985e0 4.599010523329709e-1 4.599010523329709e-1
4.3478260869565215e0 -2.0488647740802985e0 4.6002654899538736e-1 4.6002654899538736e-1
5.0724637681159415e0 -2.0488647740802985e0 4.6005600316190365e-1 4.6005600316190365e-1
5.797101449275361e0 -2.0488647740802985e0 4.6006291696933643e-1 4.6006291696933643e-1
6.521739130434781e0 -2.0488647740802985e0 4.6006453990370466e-1 4.6006453990370466e-1
7.246376811594201e0 -2.0488647740802985e0 4.600649208710212e-1 4.600649208710212e-1
7.971014492753621e0 -2.0488647740802985e0 4.6006501029936836e-1 4.6006501029936836e-1
8.695652173913041e0 -2.0488647740802985e0 4.6006503129180537e-1 4.6006503129180537e-1
9.420289855072461e0 -2.0488647740802985e0 4.600650362195768e-1 4.600650362195768e-1
1.0144927536231881e1 -2.0488647740802985e0 4.600650373763235e-1 4.600650373763235e-1
1.0869565217391301e1 -2.0488647740802985e0 4.6006503764785855e-1 4.6006503764785855e-1
1.1594202898550721e1 -2.0488647740802985e0 4.6006503771159885e-1 4.6006503771159885e-1
1.2318840579710141e1 -2.0488647740802985e0 4.600650377265612e-1 4.600650377265612e-1
1.3043478260869561e1 -2.0488647740802985e0 4.600650377300735e-1 4.600650377300735e-1
1.3768115942028981e1 -2.0488647740802985e0 4.6006503773089796e-1 4.6006503773089796e-1
1.44927536231884e1 -2.0488647740802985e0 4.600650377310915e-1 4.600650377310915e-1
1.521739130434782e1 -2.0488647740802985e0 4.6006503773113694e-1 4.6006503773113694e-1
1.594202898550724e1 -2.0488647740802985e0 4.600650377311476e-1 4.600650377311476e-1
1.666666666666666e1 -2.0488647740802985e0 4.600650377311501e-1 4.600650377311501e-1
1.7391304347826082e1 -2.0488647740802985e0 4.6006503773115065e-1 4.6006503773115065e-1
1.8115942028985504e1 -2.0488647740802985e0 4.600650377311508e-1 4.600650377311508e-1
1.8840579710144926e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
1.9565217391304348e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.028985507246377e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.101449275362319e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.1739130434782613e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.2463768115942035e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.3188405797101456e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.3913043478260878e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.46376811594203e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.536231884057972e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.6086956521739143e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.6811594202898565e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.7536231884057987e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.826086956521741e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.898550724637683e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
2.9710144927536252e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.0434782608695674e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.1159420289855095e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.1884057971014517e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.2608695652173935e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.333333333333336e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.405797101449278e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.47826086956522e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.550724637681162e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.6231884057971044e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.6956521739130466e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.768115942028989e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.840579710144931e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.913043478260873e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
3.985507246376815e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.0579710144927574e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.1304347826086996e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.202898550724642e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.275362318840584e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.347826086956526e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.420289855072468e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.4927536231884105e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.565217391304353e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.637681159420295e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.710144927536237e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.782608695652179e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.855072463768121e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
4.9275362318840635e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1
5.0e1 -2.0488647740802985e0 4.6006503773115087e-1 4.6006503773115087e-1

0.0e0 -1.9578041174545073e0 0.0e0 0.0e0
7.246376811594203e-1 -1.9578041174545073e0 3.301629972469203e-1 3.301629972469203e-1
1.4492753623188406e0 -1.9578041174545073e0 3.6687339187079954e-1 3.6687339187079954e-1
2.1739130434782608e0 -1.9578041174545073e0 3.7497031091706146e-1 3.7497031091706146e-1
2.898550724637681e0 -1.9578041174545073e0 3.768457730787735e-1 3.768457730787735e-1
3.6231884057971016e0 -1.9578041174545073e0 3.772846686053178e-1 3.772846686053178e-1
4.3478260869565215e0 -1.9578041174545073e0 3.7738762111314683e-1 3.7738762111314683e-1
5.0724637681159415e0 -1.9578041174545073e0 3.774117841486449e-1 3.774117841486449e-1
5.797101449275361e0 -1.9578041174545073e0 3.774174559633382e-1 3.774174559633382e-1
6.521739130434781e0 -1.9578041174545073e0 3.774187873546281e-1 3.774187873546281e-1
7.246376811594201e0 -1.9578041174545073e0 3.7741909988517575e-1 3.7741909988517575e-1
7.971014492753621e0 -1.9578041174545073e0 3.7741917324866153e-1 3.7741917324866153e-1
8.695652173913041e0 -1.9578041174545073e0 3.7741919047002825e-1 3.7741919047002825e-1
9.420289855072461e0 -1.9578041174545073e0 3.774191945125774e-1 3.774191945125774e-1
1.0144927536231881e1 -1.9578041174545073e0 3.774191954615267e-1 3.774191954615267e-1
1.0869565217391301e1 -1.9578041174545073e0 3.7741919568428334e-1 3.7741919568428334e-1
1.1594202898550721e1 -1.9578041174545073e0 3.7741919573657334e-1 3.7741919573657334e-1
1.2318840579710141e1 -1.9578041174545073e0 3.7741919574884786e-1 3.7741919574884786e-1
1.3043478260869561e1 -1.9578041174545073e0 3.774191957517292e-1 3.774191957517292e-1
1.3768115942028981e1 -1.9578041174545073e0 3.7741919575240557e-1 3.7741919575240557e-1
1.44927536231884e1 -1.9578041174545073e0 3.7741919575256433e-1 3.7741919575256433e-1
1.521739130434782e1 -1.9578041174545073e0 3.7741919575260163e-1 3.7741919575260163e-1
1.594202898550724e1 -1.9578041174545073e0 3.774191957526104e-1 3.774191957526104e-1
1.666666666666666e1 -1.9578041174545073e0 3.7741919575261246e-1 3.7741919575261246e-1
1.7391304347826082e1 -1.9578041174545073e0 3.774191957526129e-1 3.774191957526129e-1
1.8115942028985504e1 -1.9578041174545073e0 3.77419195752613e-1 3.77419195752613e-1
1.8840579710144926e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
1.9565217391304348e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.028985507246377e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.101449275362319e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.1739130434782613e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.2463768115942035e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.3188405797101456e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.3913043478260878e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.46376811594203e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.536231884057972e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.6086956521739143e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.6811594202898565e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.7536231884057987e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.826086956521741e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.898550724637683e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
2.9710144927536252e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.0434782608695674e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.1159420289855095e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.1884057971014517e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.2608695652173935e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.333333333333336e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.405797101449278e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.47826086956522e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.550724637681162e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.6231884057971044e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.6956521739130466e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.768115942028989e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.840579710144931e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.913043478260873e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
3.985507246376815e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.0579710144927574e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.1304347826086996e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.202898550724642e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.275362318840584e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.347826086956526e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.420289855072468e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.4927536231884105e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.565217391304353e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.637681159420295e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.710144927536237e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.782608695652179e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.855072463768121e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
4.9275362318840635e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1
5.0e1 -1.9578041174545073e0 3.7741919575261307e-1 3.7741919575261307e-1

0.0e0 -1.8667434608287161e0 0.0e0 0.0e0
7.246376811594203e-1 -1.8667434608287161e0 2.551293060579091e-1 2.551293060579091e-1
1.4492753623188406e0 -1.8667434608287161e0 2.834968020632165e-1 2.834968020632165e-1
2.1739130434782608e0 -1.8667434608287161e0 2.8975359448000854e-1 2.8975359448000854e-1
2.898550724637681e0 -1.8667434608287161e0 2.912028342913906e-1 2.912028342913906e-1
3.6231884057971016e0 -1.8667434608287161e0 2.915419852927229e-1 2.915419852927229e-1
4.3478260869565215e0 -1.8667434608287161e0 2.9162154054906103e-1 2.9162154054906103e-1
5.0724637681159415e0 -1.8667434608287161e0 2.91640212231019e-1 2.91640212231019e-1
5.797101449275361e0 -1.8667434608287161e0 2.9164459505452994e-1 2.9164459505452994e-1
6.521739130434781e0 -1.8667434608287161e0 2.91645623870414e-1 2.91645623870414e-1
7.246376811594201e0 -1.8667434608287161e0 2.9164586537446624e-1 2.9164586537446624e-1
7.971014492753621e0 -1.8667434608287161e0 2.9164592206517775e-1 2.9164592206517775e-1
8.695652173913041e0 -1.8667434608287161e0 2.916459353727724e-1 2.916459353727724e-1
9.420289855072461e0 -1.8667434608287161e0 2.916459384966014e-1 2.916459384966014e-1
1.0144927536231881e1 -1.8667434608287161e0 2.9164593922989007e-1 2.9164593922989007e-1
1.0869565217391301e1 -1.8667434608287161e0 2.916459394020225e-1 2.916459394020225e-1
1.1594202898550721e1 -1.8667434608287161e0 2.9164593944242895e-1 2.9164593944242895e-1
1.2318840579710141e1 -1.8667434608287161e0 2.916459394519139e-1 2.916459394519139e-1
1.3043478260869561e1 -1.8667434608287161e0 2.9164593945414047e-1 2.9164593945414047e-1
1.3768115942028981e1 -1.8667434608287161e0 2.916459394546631e-1 2.916459394546631e-1
1.44927536231884e1 -1.8667434608287161e0 2.916459394547858e-1 2.916459394547858e-1
1.521739130434782e1 -1.8667434608287161e0 2.916459394548146e-1 2.916459394548146e-1
1.594202898550724e1 -1.8667434608287161e0 2.9164593945482137e-1 2.9164593945482137e-1
1.666666666666666e1 -1.8667434608287161e0 2.916459394548229e-1 2.916459394548229e-1
1.7391304347826082e1 -1.8667434608287161e0 2.916459394548233e-1 2.916459394548233e-1
1.8115942028985504e1 -1.8667434608287161e0 2.9164593945482337e-1 2.9164593945482337e-1
1.8840579710144926e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
1.9565217391304348e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.028985507246377e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.101449275362319e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.1739130434782613e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.2463768115942035e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.3188405797101456e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.3913043478260878e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.46376811594203e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.536231884057972e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.6086956521739143e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.6811594202898565e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.7536231884057987e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.826086956521741e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.898550724637683e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
2.9710144927536252e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.0434782608695674e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.1159420289855095e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.1884057971014517e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.2608695652173935e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.333333333333336e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.405797101449278e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.47826086956522e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.550724637681162e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.6231884057971044e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.6956521739130466e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.768115942028989e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.840579710144931e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.913043478260873e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
3.985507246376815e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.0579710144927574e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.1304347826086996e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.202898550724642e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.275362318840584e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.347826086956526e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.420289855072468e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.4927536231884105e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.565217391304353e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.637681159420295e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.710144927536237e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.782608695652179e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.855072463768121e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
4.9275362318840635e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1
5.0e1 -1.8667434608287161e0 2.916459394548234e-1 2.916459394548234e-1

0.0e0 -1.775682804202925e0 0.0e0 0.0e0
7.246376811594203e-1 -1.775682804202925e0 1.7798153308925987e-1 1.7798153308925987e-1
1.4492753623188406e0 -1.775682804202925e0 1.9777106847012302e-1 1.9777106847012302e-1
2.1739130434782608e0 -1.775682804202925e0 2.0213588850498465e-1 2.0213588850498465e-1
2.898550724637681e0 -1.775682804202925e0 2.0314689710854045e-1 2.0314689710854045e-1
3.6231884057971016e0 -1.775682804202925e0 2.0338349327265257e-1 2.0338349327265257e-1
4.3478260869565215e0 -1.775682804202925e0 2.0343899205759086e-1 2.0343899205759086e-1
5.0724637681159415e0 -1.775682804202925e0 2.034520176665716e-1 2.034520176665716e-1
5.797101449275361e0 -1.775682804202925e0 2.0345507518144432e-1 2.0345507518144432e-1
6.521739130434781e0 -1.775682804202925e0 2.0345579289683002e-1 2.0345579289683002e-1
7.246376811594201e0 -1.775682804202925e0 2.034559613732083e-1 2.034559613732083e-1
7.971014492753621e0 -1.775682804202925e0 2.0345600092138838e-1 2.0345600092138838e-1
8.695652173913041e0 -1.775682804202925e0 2.0345601020494003e-1 2.0345601020494003e-1
9.420289855072461e0 -1.775682804202925e0 2.0345601238416394e-1 2.0345601238416394e-1
1.0144927536231881e1 -1.775682804202925e0 2.034560128957157e-1 2.034560128957157e-1
1.0869565217391301e1 -1.775682804202925e0 2.034560130157975e-1 2.034560130157975e-1
1.1594202898550721e1 -1.775682804202925e0 2.0345601304398556e-1 2.0345601304398556e-1
1.2318840579710141e1 -1.775682804202925e0 2.034560130506024e-1 2.034560130506024e-1
1.3043478260869561e1 -1.775682804202925e0 2.0345601305215566e-1 2.0345601305215566e-1
1.3768115942028981e1 -1.775682804202925e0 2.0345601305252026e-1 2.0345601305252026e-1
1.44927536231884e1 -1.775682804202925e0 2.0345601305260586e-1 2.0345601305260586e-1
1.521739130434782e1 -1.775682804202925e0 2.0345601305262595e-1 2.0345601305262595e-1
1.594202898550724e1 -1.775682804202925e0 2.0345601305263067e-1 2.0345601305263067e-1
1.666666666666666e1 -1.775682804202925e0 2.0345601305263178e-1 2.0345601305263178e-1
1.7391304347826082e1 -1.775682804202925e0 2.0345601305263203e-1 2.0345601305263203e-1
1.8115942028985504e1 -1.775682804202925e0 2.0345601305263208e-1 2.0345601305263208e-1
1.8840579710144926e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
1.9565217391304348e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.028985507246377e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.101449275362319e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.1739130434782613e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.2463768115942035e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.3188405797101456e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.3913043478260878e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.46376811594203e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.536231884057972e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.6086956521739143e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.6811594202898565e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.7536231884057987e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.826086956521741e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.898550724637683e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
2.9710144927536252e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.0434782608695674e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.1159420289855095e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.1884057971014517e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.2608695652173935e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.333333333333336e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.405797101449278e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.47826086956522e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.550724637681162e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.6231884057971044e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.6956521739130466e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.768115942028989e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.840579710144931e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.913043478260873e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
3.985507246376815e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.0579710144927574e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.1304347826086996e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.202898550724642e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.275362318840584e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.347826086956526e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.420289855072468e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.4927536231884105e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.565217391304353e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.637681159420295e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.710144927536237e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.782608695652179e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.855072463768121e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
4.9275362318840635e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1
5.0e1 -1.775682804202925e0 2.034560130526321e-1 2.034560130526321e-1

0.0e0 -1.6846221475771337e0 0.0e0 0.0e0
7.246376811594203e-1 -1.6846221475771337e0 9.935894908447402e-2 9.935894908447402e-2
1.4492753623188406e0 -1.6846221475771337e0 1.1040654151827149e-1 1.1040654151827149e-1
2.1739130434782608e0 -1.6846221475771337e0 1.1284322089775077e-1 1.1284322089775077e-1
2.898550724637681e0 -1.6846221475771337e0 1.134076207577873e-1 1.134076207577873e-1
3.6231884057971016e0 -1.6846221475771337e0 1.1353970157435049e-1 1.1353970157435049e-1
4.3478260869565215e0 -1.6846221475771337e0 1.1357068400747836e-1 1.1357068400747836e-1
5.0724637681159415e0 -1.6846221475771337e0 1.1357795560918357e-1 1.1357795560918357e-1
5.797101449275361e0 -1.6846221475771337e0 1.1357966247988692e-1 1.1357966247988692e-1
6.521739130434781e0 -1.6846221475771337e0 1.1358006314755861e-1 1.1358006314755861e-1
7.246376811594201e0 -1.6846221475771337e0 1.1358015720021451e-1 1.1358015720021451e-1
7.971014492753621e0 -1.6846221475771337e0 1.1358017927815453e-1 1.1358017927815453e-1
8.695652173913041e0 -1.6846221475771337e0 1.135801844607368e-1 1.135801844607368e-1
9.420289855072461e0 -1.6846221475771337e0 1.1358018567729783e-1 1.1358018567729783e-1
1.0144927536231881e1 -1.6846221475771337e0 1.1358018596287377e-1 1.1358018596287377e-1
1.0869565217391301e1 -1.6846221475771337e0 1.1358018602990995e-1 1.1358018602990995e-1
1.1594202898550721e1 -1.6846221475771337e0 1.1358018604564604e-1 1.1358018604564604e-1
1.2318840579710141e1 -1.6846221475771337e0 1.1358018604933993e-1 1.1358018604933993e-1
1.3043478260869561e1 -1.6846221475771337e0 1.1358018605020705e-1 1.1358018605020705e-1
1.3768115942028981e1 -1.6846221475771337e0 1.1358018605041058e-1 1.1358018605041058e-1
1.44927536231884e1 -1.6846221475771337e0 1.1358018605045836e-1 1.1358018605045836e-1
1.521739130434782e1 -1.6846221475771337e0 1.1358018605046959e-1 1.1358018605046959e-1
1.594202898550724e1 -1.6846221475771337e0 1.1358018605047222e-1 1.1358018605047222e-1
1.666666666666666e1 -1.6846221475771337e0 1.1358018605047283e-1 1.1358018605047283e-1
1.7391304347826082e1 -1.6846221475771337e0 1.1358018605047297e-1 1.1358018605047297e-1
1.8115942028985504e1 -1.6846221475771337e0 1.1358018605047301e-1 1.1358018605047301e-1
1.8840579710144926e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
1.9565217391304348e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.028985507246377e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.101449275362319e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.1739130434782613e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.2463768115942035e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.3188405797101456e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.3913043478260878e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.46376811594203e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.536231884057972e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.6086956521739143e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.6811594202898565e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.7536231884057987e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.826086956521741e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.898550724637683e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
2.9710144927536252e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.0434782608695674e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.1159420289855095e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.1884057971014517e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.2608695652173935e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.333333333333336e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.405797101449278e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.47826086956522e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.550724637681162e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.6231884057971044e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.6956521739130466e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.768115942028989e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.840579710144931e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.913043478260873e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
3.985507246376815e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.0579710144927574e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.1304347826086996e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.202898550724642e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.275362318840584e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.347826086956526e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.420289855072468e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.4927536231884105e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.565217391304353e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.637681159420295e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.710144927536237e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.782608695652179e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.855072463768121e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
4.9275362318840635e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1
5.0e1 -1.6846221475771337e0 1.1358018605047303e-1 1.1358018605047303e-1

0.0e0 -1.5935614909513425e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5935614909513425e0 1.9913045535771096e-2 1.9913045535771096e-2
1.4492753623188406e0 -1.5935614909513425e0 2.2127151192301486e-2 2.2127151192301486e-2
2.1739130434782608e0 -1.5935614909513425e0 2.261549882365971e-2 2.261549882365971e-2
2.898550724637681e0 -1.5935614909513425e0 2.272861314518635e-2 2.272861314518635e-2
3.6231884057971016e0 -1.5935614909513425e0 2.275508415095744e-2 2.275508415095744e-2
4.3478260869565215e0 -1.5935614909513425e0 2.276129350207648e-2 2.276129350207648e-2
5.0724637681159415e0 -1.5935614909513425e0 2.276275084172438e-2 2.276275084172438e-2
5.797101449275361e0 -1.5935614909513425e0 2.2763092924590106e-2 2.2763092924590106e-2
6.521739130434781e0 -1.5935614909513425e0 2.2763173224489258e-2 2.2763173224489258e-2
7.246376811594201e0 -1.5935614909513425e0 2.2763192074072885e-2 2.2763192074072885e-2
7.971014492753621e0 -1.5935614909513425e0 2.276319649882807e-2 2.276319649882807e-2
8.695652173913041e0 -1.5935614909513425e0 2.2763197537496427e-2 2.2763197537496427e-2
9.420289855072461e0 -1.5935614909513425e0 2.2763197781313776e-2 2.2763197781313776e-2
1.0144927536231881e1 -1.5935614909513425e0 2.2763197838547536e-2 2.2763197838547536e-2
1.0869565217391301e1 -1.5935614909513425e0 2.276319785198261e-2 2.276319785198261e-2
1.1594202898550721e1 -1.5935614909513425e0 2.2763197855136363e-2 2.2763197855136363e-2
1.2318840579710141e1 -1.5935614909513425e0 2.2763197855876674e-2 2.2763197855876674e-2
1.3043478260869561e1 -1.5935614909513425e0 2.2763197856050454e-2 2.2763197856050454e-2
1.3768115942028981e1 -1.5935614909513425e0 2.276319785609125e-2 2.276319785609125e-2
1.44927536231884e1 -1.5935614909513425e0 2.2763197856100828e-2 2.2763197856100828e-2
1.521739130434782e1 -1.5935614909513425e0 2.2763197856103073e-2 2.2763197856103073e-2
1.594202898550724e1 -1.5935614909513425e0 2.2763197856103598e-2 2.2763197856103598e-2
1.666666666666666e1 -1.5935614909513425e0 2.2763197856103728e-2 2.2763197856103728e-2
1.7391304347826082e1 -1.5935614909513425e0 2.2763197856103753e-2 2.2763197856103753e-2
1.8115942028985504e1 -1.5935614909513425e0 2.276319785610376e-2 2.276319785610376e-2
1.8840579710144926e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
1.9565217391304348e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.028985507246377e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.101449275362319e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.1739130434782613e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.2463768115942035e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.3188405797101456e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.3913043478260878e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.46376811594203e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.536231884057972e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.6086956521739143e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.6811594202898565e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.7536231884057987e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.826086956521741e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.898550724637683e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
2.9710144927536252e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.0434782608695674e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.1159420289855095e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.1884057971014517e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.2608695652173935e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.333333333333336e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.405797101449278e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.47826086956522e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.550724637681162e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.6231884057971044e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.6956521739130466e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.768115942028989e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.840579710144931e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.913043478260873e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
3.985507246376815e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.0579710144927574e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.1304347826086996e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.202898550724642e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.275362318840584e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.347826086956526e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.420289855072468e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.4927536231884105e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.565217391304353e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.637681159420295e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.710144927536237e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.782608695652179e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.855072463768121e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
4.9275362318840635e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2
5.0e1 -1.5935614909513425e0 2.2763197856103762e-2 2.2763197856103762e-2

0.0e0 -1.5025008343255513e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5025008343255513e0 -5.969786377959483e-2 -5.969786377959483e-2
1.4492753623188406e0 -1.5025008343255513e0 -6.633559167710517e-2 -6.633559167710517e-2
2.1739130434782608e0 -1.5025008343255513e0 -6.779962239614014e-2 -6.779962239614014e-2
2.898550724637681e0 -1.5025008343255513e0 -6.813873091401544e-2 -6.813873091401544e-2
3.6231884057971016e0 -1.5025008343255513e0 -6.821808906612696e-2 -6.821808906612696e-2
4.3478260869565215e0 -1.5025008343255513e0 -6.823670424965568e-2 -6.823670424965568e-2
5.0724637681159415e0 -1.5025008343255513e0 -6.824107324804041e-2 -6.824107324804041e-2
5.797101449275361e0 -1.5025008343255513e0 -6.824209878761862e-2 -6.824209878761862e-2
6.521739130434781e0 -1.5025008343255513e0 -6.824233952088227e-2 -6.824233952088227e-2
7.246376811594201e0 -1.5025008343255513e0 -6.82423960305645e-2 -6.82423960305645e-2
7.971014492753621e0 -1.5025008343255513e0 -6.824240929565908e-2 -6.824240929565908e-2
8.695652173913041e0 -1.5025008343255513e0 -6.824241240951135e-2 -6.824241240951135e-2
9.420289855072461e0 -1.5025008343255513e0 -6.824241314045805e-2 -6.824241314045805e-2
1.0144927536231881e1 -1.5025008343255513e0 -6.824241331204072e-2 -6.824241331204072e-2
1.0869565217391301e1 -1.5025008343255513e0 -6.824241335231808e-2 -6.824241335231808e-2
1.1594202898550721e1 -1.5025008343255513e0 -6.824241336177281e-2 -6.824241336177281e-2
1.2318840579710141e1 -1.5025008343255513e0 -6.824241336399222e-2 -6.824241336399222e-2
1.3043478260869561e1 -1.5025008343255513e0 -6.82424133645132e-2 -6.82424133645132e-2
1.3768115942028981e1 -1.5025008343255513e0 -6.824241336463549e-2 -6.824241336463549e-2
1.44927536231884e1 -1.5025008343255513e0 -6.824241336466419e-2 -6.824241336466419e-2
1.521739130434782e1 -1.5025008343255513e0 -6.824241336467094e-2 -6.824241336467094e-2
1.594202898550724e1 -1.5025008343255513e0 -6.824241336467252e-2 -6.824241336467252e-2
1.666666666666666e1 -1.5025008343255513e0 -6.824241336467289e-2 -6.824241336467289e-2
1.7391304347826082e1 -1.5025008343255513e0 -6.824241336467297e-2 -6.824241336467297e-2
1.8115942028985504e1 -1.5025008343255513e0 -6.824241336467298e-2 -6.824241336467298e-2
1.8840579710144926e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
1.9565217391304348e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.028985507246377e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.101449275362319e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.1739130434782613e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.2463768115942035e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.3188405797101456e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.3913043478260878e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.46376811594203e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.536231884057972e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.6086956521739143e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.6811594202898565e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.7536231884057987e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.826086956521741e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.898550724637683e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
2.9710144927536252e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.0434782608695674e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.1159420289855095e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.1884057971014517e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.2608695652173935e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.333333333333336e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.405797101449278e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.47826086956522e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.550724637681162e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.6231884057971044e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.6956521739130466e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.768115942028989e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.840579710144931e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.913043478260873e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
3.985507246376815e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.0579710144927574e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.1304347826086996e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.202898550724642e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.275362318840584e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.347826086956526e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.420289855072468e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.4927536231884105e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.565217391304353e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.637681159420295e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.710144927536237e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.782608695652179e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.855072463768121e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
4.9275362318840635e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2
5.0e1 -1.5025008343255513e0 -6.8242413364673e-2 -6.8242413364673e-2

0.0e0 -1.41144017769976e0 0.0e0 0.0e0
7.246376811594203e-1 -1.41144017769976e0 -1.3881409779462062e-1 -1.3881409779462062e-1
1.4492753623188406e0 -1.41144017769976e0 -1.542486569423472e-1 -1.542486569423472e-1
2.1739130434782608e0 -1.41144017769976e0 -1.5765293459216012e-1 -1.5765293459216012e-1
2.898550724637681e0 -1.41144017769976e0 -1.5844145598946044e-1 -1.5844145598946044e-1
3.6231884057971016e0 -1.41144017769976e0 -1.5862598571281336e-1 -1.5862598571281336e-1
4.3478260869565215e0 -1.41144017769976e0 -1.5866927117971652e-1 -1.5866927117971652e-1
5.0724637681159415e0 -1.41144017769976e0 -1.5867943031323728e-1 -1.5867943031323728e-1
5.797101449275361e0 -1.41144017769976e0 -1.5868181497731554e-1 -1.5868181497731554e-1
6.521739130434781e0 -1.41144017769976e0 -1.5868237474895036e-1 -1.5868237474895036e-1
7.246376811594201e0 -1.41144017769976e0 -1.5868250614964144e-1 -1.5868250614964144e-1
7.971014492753621e0 -1.41144017769976e0 -1.58682536994667e-1 -1.58682536994667e-1
8.695652173913041e0 -1.41144017769976e0 -1.5868254423523756e-1 -1.5868254423523756e-1
9.420289855072461e0 -1.41144017769976e0 -1.5868254593489142e-1 -1.5868254593489142e-1
1.0144927536231881e1 -1.41144017769976e0 -1.5868254633386872e-1 -1.5868254633386872e-1
1.0869565217391301e1 -1.41144017769976e0 -1.5868254642752477e-1 -1.5868254642752477e-1
1.1594202898550721e1 -1.41144017769976e0 -1.5868254644950963e-1 -1.5868254644950963e-1
1.2318840579710141e1 -1.41144017769976e0 -1.5868254645467036e-1 -1.5868254645467036e-1
1.3043478260869561e1 -1.41144017769976e0 -1.586825464558818e-1 -1.586825464558818e-1
1.3768115942028981e1 -1.41144017769976e0 -1.5868254645616617e-1 -1.5868254645616617e-1
1.44927536231884e1 -1.41144017769976e0 -1.5868254645623292e-1 -1.5868254645623292e-1
1.521739130434782e1 -1.41144017769976e0 -1.586825464562486e-1 -1.586825464562486e-1
1.594202898550724e1 -1.41144017769976e0 -1.5868254645625227e-1 -1.5868254645625227e-1
1.666666666666666e1 -1.41144017769976e0 -1.5868254645625313e-1 -1.5868254645625313e-1
1.7391304347826082e1 -1.41144017769976e0 -1.5868254645625332e-1 -1.5868254645625332e-1
1.8115942028985504e1 -1.41144017769976e0 -1.5868254645625338e-1 -1.5868254645625338e-1
1.8840579710144926e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
1.9565217391304348e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.028985507246377e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.101449275362319e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.1739130434782613e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.2463768115942035e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.3188405797101456e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.3913043478260878e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.46376811594203e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.536231884057972e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.6086956521739143e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.6811594202898565e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.7536231884057987e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.826086956521741e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.898550724637683e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
2.9710144927536252e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.0434782608695674e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.1159420289855095e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.1884057971014517e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.2608695652173935e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.333333333333336e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.405797101449278e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.47826086956522e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.550724637681162e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.6231884057971044e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.6956521739130466e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.768115942028989e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.840579710144931e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.913043478260873e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
3.985507246376815e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.0579710144927574e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.1304347826086996e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.202898550724642e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.275362318840584e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.347826086956526e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.420289855072468e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.4927536231884105e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.565217391304353e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.637681159420295e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.710144927536237e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.782608695652179e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.855072463768121e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
4.9275362318840635e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1
5.0e1 -1.41144017769976e0 -1.586825464562534e-1 -1.586825464562534e-1

0.0e0 -1.3203795210739688e0 0.0e0 0.0e0
7.246376811594203e-1 -1.3203795210739688e0 -2.1678007447763334e-1 -2.1678007447763334e-1
1.4492753623188406e0 -1.3203795210739688e0 -2.4088356925756535e-1 -2.4088356925756535e-1
2.1739130434782608e0 -1.3203795210739688e0 -2.4619988492141703e-1 -2.4619988492141703e-1
2.898550724637681e0 -1.3203795210739688e0 -2.4743128526150987e-1 -2.4743128526150987e-1
3.6231884057971016e0 -1.3203795210739688e0 -2.4771945748470126e-1 -2.4771945748470126e-1
4.3478260869565215e0 -1.3203795210739688e0 -2.4778705455796787e-1 -2.4778705455796787e-1
5.0724637681159415e0 -1.3203795210739688e0 -2.4780291964484485e-1 -2.4780291964484485e-1
5.797101449275361e0 -1.3203795210739688e0 -2.4780664367334557e-1 -2.4780664367334557e-1
6.521739130434781e0 -1.3203795210739688e0 -2.4780751784490748e-1 -2.4780751784490748e-1
7.246376811594201e0 -1.3203795210739688e0 -2.4780772304777987e-1 -2.4780772304777987e-1
7.971014492753621e0 -1.3203795210739688e0 -2.4780777121714487e-1 -2.4780777121714487e-1
8.695652173913041e0 -1.3203795210739688e0 -2.4780778252443605e-1 -2.4780778252443605e-1
9.420289855072461e0 -1.3203795210739688e0 -2.478077851787132e-1 -2.478077851787132e-1
1.0144927536231881e1 -1.3203795210739688e0 -2.4780778580177912e-1 -2.4780778580177912e-1
1.0869565217391301e1 -1.3203795210739688e0 -2.478077859480378e-1 -2.478077859480378e-1
1.1594202898550721e1 -1.3203795210739688e0 -2.4780778598237063e-1 -2.4780778598237063e-1
1.2318840579710141e1 -1.3203795210739688e0 -2.478077859904299e-1 -2.478077859904299e-1
1.3043478260869561e1 -1.3203795210739688e0 -2.4780778599232176e-1 -2.4780778599232176e-1
1.3768115942028981e1 -1.3203795210739688e0 -2.4780778599276582e-1 -2.4780778599276582e-1
1.44927536231884e1 -1.3203795210739688e0 -2.4780778599287007e-1 -2.4780778599287007e-1
1.521739130434782e1 -1.3203795210739688e0 -2.4780778599289455e-1 -2.4780778599289455e-1
1.594202898550724e1 -1.3203795210739688e0 -2.4780778599290032e-1 -2.4780778599290032e-1
1.666666666666666e1 -1.3203795210739688e0 -2.4780778599290165e-1 -2.4780778599290165e-1
1.7391304347826082e1 -1.3203795210739688e0 -2.4780778599290196e-1 -2.4780778599290196e-1
1.8115942028985504e1 -1.3203795210739688e0 -2.4780778599290204e-1 -2.4780778599290204e-1
1.8840579710144926e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
1.9565217391304348e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.028985507246377e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.101449275362319e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.1739130434782613e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.2463768115942035e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.3188405797101456e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.3913043478260878e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.46376811594203e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.536231884057972e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.6086956521739143e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.6811594202898565e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.7536231884057987e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.826086956521741e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.898550724637683e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
2.9710144927536252e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.0434782608695674e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.1159420289855095e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.1884057971014517e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.2608695652173935e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.333333333333336e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.405797101449278e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.47826086956522e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.550724637681162e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.6231884057971044e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.6956521739130466e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.768115942028989e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.840579710144931e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.913043478260873e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
3.985507246376815e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.0579710144927574e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.1304347826086996e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.202898550724642e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.275362318840584e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.347826086956526e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.420289855072468e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.4927536231884105e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.565217391304353e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.637681159420295e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.710144927536237e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.782608695652179e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.855072463768121e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
4.9275362318840635e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1
5.0e1 -1.3203795210739688e0 -2.4780778599290207e-1 -2.4780778599290207e-1

0.0e0 -1.2293188644481776e0 0.0e0 0.0e0
7.246376811594203e-1 -1.2293188644481776e0 -2.9294974319147166e-1 -2.9294974319147166e-1
1.4492753623188406e0 -1.2293188644481776e0 -3.2552244445478173e-1 -3.2552244445478173e-1
2.1739130434782608e0 -1.2293188644481776e0 -3.3270674546677736e-1 -3.3270674546677736e-1
2.898550724637681e0 -1.2293188644481776e0 -3.3437082097863124e-1 -3.3437082097863124e-1
3.6231884057971016e0 -1.2293188644481776e0 -3.3476024781586367e-1 -3.3476024781586367e-1
4.3478260869565215e0 -1.2293188644481776e0 -3.3485159636485584e-1 -3.3485159636485584e-1
5.0724637681159415e0 -1.2293188644481776e0 -3.3487303594198264e-1 -3.3487303594198264e-1
5.797101449275361e0 -1.2293188644481776e0 -3.3487806847643287e-1 -3.3487806847643287e-1
6.521739130434781e0 -1.2293188644481776e0 -3.34879249804261e-1 -3.34879249804261e-1
7.246376811594201e0 -1.2293188644481776e0 -3.348795271089391e-1 -3.348795271089391e-1
7.971014492753621e0 -1.2293188644481776e0 -3.3487959220349695e-1 -3.3487959220349695e-1
8.695652173913041e0 -1.2293188644481776e0 -3.34879607483813e-1 -3.34879607483813e-1
9.420289855072461e0 -1.2293188644481776e0 -3.348796110707193e-1 -3.348796110707193e-1
1.0144927536231881e1 -1.2293188644481776e0 -3.348796119127109e-1 -3.348796119127109e-1
1.0869565217391301e1 -1.2293188644481776e0 -3.348796121103602e-1 -3.348796121103602e-1
1.1594202898550721e1 -1.2293188644481776e0 -3.3487961215675655e-1 -3.3487961215675655e-1
1.2318840579710141e1 -1.2293188644481776e0 -3.3487961216764756e-1 -3.3487961216764756e-1
1.3043478260869561e1 -1.2293188644481776e0 -3.348796121702042e-1 -3.348796121702042e-1
1.3768115942028981e1 -1.2293188644481776e0 -3.3487961217080425e-1 -3.3487961217080425e-1
1.44927536231884e1 -1.2293188644481776e0 -3.3487961217094514e-1 -3.3487961217094514e-1
1.521739130434782e1 -1.2293188644481776e0 -3.348796121709782e-1 -3.348796121709782e-1
1.594202898550724e1 -1.2293188644481776e0 -3.34879612170986e-1 -3.34879612170986e-1
1.666666666666666e1 -1.2293188644481776e0 -3.3487961217098783e-1 -3.3487961217098783e-1
1.7391304347826082e1 -1.2293188644481776e0 -3.348796121709882e-1 -3.348796121709882e-1
1.8115942028985504e1 -1.2293188644481776e0 -3.3487961217098833e-1 -3.3487961217098833e-1
1.8840579710144926e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
1.9565217391304348e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.028985507246377e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.101449275362319e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.1739130434782613e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.2463768115942035e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.3188405797101456e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.3913043478260878e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.46376811594203e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.536231884057972e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.6086956521739143e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.6811594202898565e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.7536231884057987e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.826086956521741e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.898550724637683e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
2.9710144927536252e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.0434782608695674e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.1159420289855095e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.1884057971014517e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.2608695652173935e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.333333333333336e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.405797101449278e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.47826086956522e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.550724637681162e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.6231884057971044e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.6956521739130466e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.768115942028989e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.840579710144931e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.913043478260873e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
3.985507246376815e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.0579710144927574e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.1304347826086996e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.202898550724642e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.275362318840584e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.347826086956526e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.420289855072468e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.4927536231884105e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.565217391304353e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.637681159420295e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.710144927536237e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.782608695652179e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.855072463768121e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
4.9275362318840635e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1
5.0e1 -1.2293188644481776e0 -3.348796121709884e-1 -3.348796121709884e-1

0.0e0 -1.1382582078223864e0 0.0e0 0.0e0
7.246376811594203e-1 -1.1382582078223864e0 -3.666919380725304e-1 -3.666919380725304e-1
1.4492753623188406e0 -1.1382582078223864e0 -4.0746393815820403e-1 -4.0746393815820403e-1
2.1739130434782608e0 -1.1382582078223864e0 -4.1645669313755646e-1 -4.1645669313755646e-1
2.898550724637681e0 -1.1382582078223864e0 -4.1853965476740124e-1 -4.1853965476740124e-1
3.6231884057971016e0 -1.1382582078223864e0 -4.190271093052565e-1 -4.190271093052565e-1
4.3478260869565215e0 -1.1382582078223864e0 -4.191414523871283e-1 -4.191414523871283e-1
5.0724637681159415e0 -1.1382582078223864e0 -4.1916828879941676e-1 -4.1916828879941676e-1
5.797101449275361e0 -1.1382582078223864e0 -4.1917458813865105e-1 -4.1917458813865105e-1
6.521739130434781e0 -1.1382582078223864e0 -4.1917606683389097e-1 -4.1917606683389097e-1
7.246376811594201e0 -1.1382582078223864e0 -4.191764139425409e-1 -4.191764139425409e-1
7.971014492753621e0 -1.1382582078223864e0 -4.1917649542289764e-1 -4.1917649542289764e-1
8.695652173913041e0 -1.1382582078223864e0 -4.19176514549621e-1 -4.19176514549621e-1
9.420289855072461e0 -1.1382582078223864e0 -4.191765190394342e-1 -4.191765190394342e-1
1.0144927536231881e1 -1.1382582078223864e0 -4.1917652009337447e-1 -4.1917652009337447e-1
1.0869565217391301e1 -1.1382582078223864e0 -4.1917652034077674e-1 -4.1917652034077674e-1
1.1594202898550721e1 -1.1382582078223864e0 -4.19176520398852e-1 -4.19176520398852e-1
1.2318840579710141e1 -1.1382582078223864e0 -4.191765204124846e-1 -4.191765204124846e-1
1.3043478260869561e1 -1.1382582078223864e0 -4.1917652041568476e-1 -4.1917652041568476e-1
1.3768115942028981e1 -1.1382582078223864e0 -4.191765204164359e-1 -4.191765204164359e-1
1.44927536231884e1 -1.1382582078223864e0 -4.1917652041661224e-1 -4.1917652041661224e-1
1.521739130434782e1 -1.1382582078223864e0 -4.1917652041665365e-1 -4.1917652041665365e-1
1.594202898550724e1 -1.1382582078223864e0 -4.1917652041666337e-1 -4.1917652041666337e-1
1.666666666666666e1 -1.1382582078223864e0 -4.1917652041666564e-1 -4.1917652041666564e-1
1.7391304347826082e1 -1.1382582078223864e0 -4.191765204166662e-1 -4.191765204166662e-1
1.8115942028985504e1 -1.1382582078223864e0 -4.191765204166663e-1 -4.191765204166663e-1
1.8840579710144926e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
1.9565217391304348e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.028985507246377e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.101449275362319e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.1739130434782613e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.2463768115942035e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.3188405797101456e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.3913043478260878e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.46376811594203e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.536231884057972e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.6086956521739143e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.6811594202898565e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.7536231884057987e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.826086956521741e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.898550724637683e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
2.9710144927536252e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.0434782608695674e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.1159420289855095e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.1884057971014517e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.2608695652173935e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.333333333333336e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.405797101449278e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.47826086956522e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.550724637681162e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.6231884057971044e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.6956521739130466e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.768115942028989e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.840579710144931e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.913043478260873e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
3.985507246376815e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.0579710144927574e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.1304347826086996e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.202898550724642e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.275362318840584e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.347826086956526e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.420289855072468e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.4927536231884105e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.565217391304353e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.637681159420295e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.710144927536237e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.782608695652179e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.855072463768121e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
4.9275362318840635e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1
5.0e1 -1.1382582078223864e0 -4.1917652041666636e-1 -4.1917652041666636e-1

0.0e0 -1.0471975511965952e0 0.0e0 0.0e0
7.246376811594203e-1 -1.0471975511965952e0 -4.3739560806988426e-1 -4.3739560806988426e-1
1.4492753623188406e0 -1.0471975511965952e0 -4.860290573446026e-1 -4.860290573446026e-1
2.1739130434782608e0 -1.0471975511965952e0 -4.967557494914022e-1 -4.967557494914022e-1
2.898550724637681e0 -1.0471975511965952e0 -4.992403371631715e-1 -4.992403371631715e-1
3.6231884057971016e0 -1.0471975511965952e0 -4.998217801998315e-1 -4.998217801998315e-1
4.3478260869565215e0 -1.0471975511965952e0 -4.999581703317956e-1 -4.999581703317956e-1
5.0724637681159415e0 -1.0471975511965952e0 -4.9999018120428174e-1 -4.9999018120428174e-1
5.797101449275361e0 -1.0471975511965952e0 -4.999976951499913e-1 -4.999976951499913e-1
6.521739130434781e0 -1.0471975511965952e0 -4.999994589597086e-1 -4.999994589597086e-1
7.246376811594201e0 -1.0471975511965952e0 -4.9999987299607873e-1 -4.9999987299607873e-1
7.971014492753621e0 -1.0471975511965952e0 -4.9999997018706244e-1 -4.9999997018706244e-1
8.695652173913041e0 -1.0471975511965952e0 -4.999999930017031e-1 -4.999999930017031e-1
9.420289855072461e0 -1.0471975511965952e0 -4.999999983572192e-1 -4.999999983572192e-1
1.0144927536231881e1 -1.0471975511965952e0 -4.999999996143748e-1 -4.999999996143748e-1
1.0869565217391301e1 -1.0471975511965952e0 -4.999999999094799e-1 -4.999999999094799e-1
1.1594202898550721e1 -1.0471975511965952e0 -4.99999999978753e-1 -4.99999999978753e-1
1.2318840579710141e1 -1.0471975511965952e0 -4.9999999999501415e-1 -4.9999999999501415e-1
1.3043478260869561e1 -1.0471975511965952e0 -4.999999999988313e-1 -4.999999999988313e-1
1.3768115942028981e1 -1.0471975511965952e0 -4.9999999999972733e-1 -4.9999999999972733e-1
1.44927536231884e1 -1.0471975511965952e0 -4.9999999999993766e-1 -4.9999999999993766e-1
1.521739130434782e1 -1.0471975511965952e0 -4.9999999999998707e-1 -4.9999999999998707e-1
1.594202898550724e1 -1.0471975511965952e0 -4.9999999999999867e-1 -4.9999999999999867e-1
1.666666666666666e1 -1.0471975511965952e0 -5.000000000000013e-1 -5.000000000000013e-1
1.7391304347826082e1 -1.0471975511965952e0 -5.00000000000002e-1 -5.00000000000002e-1
1.8115942028985504e1 -1.0471975511965952e0 -5.000000000000021e-1 -5.000000000000021e-1
1.8840579710144926e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
1.9565217391304348e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.028985507246377e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.101449275362319e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.1739130434782613e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.2463768115942035e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.3188405797101456e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.3913043478260878e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.46376811594203e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.536231884057972e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.6086956521739143e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.6811594202898565e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.7536231884057987e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.826086956521741e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.898550724637683e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
2.9710144927536252e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.0434782608695674e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.1159420289855095e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.1884057971014517e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.2608695652173935e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.333333333333336e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.405797101449278e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.47826086956522e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.550724637681162e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.6231884057971044e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.6956521739130466e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.768115942028989e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.840579710144931e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.913043478260873e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
3.985507246376815e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.0579710144927574e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.1304347826086996e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.202898550724642e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.275362318840584e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.347826086956526e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.420289855072468e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.4927536231884105e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.565217391304353e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.637681159420295e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.710144927536237e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.782608695652179e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.855072463768121e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
4.9275362318840635e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1
5.0e1 -1.0471975511965952e0 -5.000000000000022e-1 -5.000000000000022e-1

0.0e0 -9.561368945708041e-1 0.0e0 0.0e0
7.246376811594203e-1 -9.561368945708041e-1 -5.044748803067376e-1 -5.044748803067376e-1
1.4492753623188406e0 -9.561368945708041e-1 -5.605667866933408e-1 -5.605667866933408e-1
2.1739130434782608e0 -9.561368945708041e-1 -5.729385312582277e-1 -5.729385312582277e-1
2.898550724637681e0 -9.561368945708041e-1 -5.758041568959847e-1 -5.758041568959847e-1
3.6231884057971016e0 -9.561368945708041e-1 -5.764747704113298e-1 -5.764747704113298e-1
4.3478260869565215e0 -9.561368945708041e-1 -5.766320774217986e-1 -5.766320774217986e-1
5.0724637681159415e0 -9.561368945708041e-1 -5.766689975023115e-1 -5.766689975023115e-1
5.797101449275361e0 -9.561368945708041e-1 -5.766776637915758e-1 -5.766776637915758e-1
6.521739130434781e0 -9.561368945708041e-1 -5.766796981002876e-1 -5.766796981002876e-1
7.246376811594201e0 -9.561368945708041e-1 -5.766801756335421e-1 -5.766801756335421e-1
7.971014492753621e0 -9.561368945708041e-1 -5.766802877297977e-1 -5.766802877297977e-1
8.695652173913041e0 -9.561368945708041e-1 -5.766803140433064e-1 -5.766803140433064e-1
9.420289855072461e0 -9.561368945708041e-1 -5.766803202201479e-1 -5.766803202201479e-1
1.0144927536231881e1 -9.561368945708041e-1 -5.766803216701017e-1 -5.766803216701017e-1
1.0869565217391301e1 -9.561368945708041e-1 -5.766803220104644e-1 -5.766803220104644e-1
1.1594202898550721e1 -9.561368945708041e-1 -5.766803220903611e-1 -5.766803220903611e-1
1.2318840579710141e1 -9.561368945708041e-1 -5.766803221091161e-1 -5.766803221091161e-1
1.3043478260869561e1 -9.561368945708041e-1 -5.766803221135187e-1 -5.766803221135187e-1
1.3768115942028981e1 -9.561368945708041e-1 -5.766803221145521e-1 -5.766803221145521e-1
1.44927536231884e1 -9.561368945708041e-1 -5.766803221147947e-1 -5.766803221147947e-1
1.521739130434782e1 -9.561368945708041e-1 -5.766803221148518e-1 -5.766803221148518e-1
1.594202898550724e1 -9.561368945708041e-1 -5.766803221148651e-1 -5.766803221148651e-1
1.666666666666666e1 -9.561368945708041e-1 -5.766803221148682e-1 -5.766803221148682e-1
1.7391304347826082e1 -9.561368945708041e-1 -5.76680322114869e-1 -5.76680322114869e-1
1.8115942028985504e1 -9.561368945708041e-1 -5.766803221148691e-1 -5.766803221148691e-1
1.8840579710144926e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
1.9565217391304348e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.028985507246377e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.101449275362319e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.1739130434782613e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.2463768115942035e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.3188405797101456e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.3913043478260878e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.46376811594203e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.536231884057972e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.6086956521739143e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.6811594202898565e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.7536231884057987e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.826086956521741e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.898550724637683e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
2.9710144927536252e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.0434782608695674e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.1159420289855095e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.1884057971014517e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.2608695652173935e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.333333333333336e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.405797101449278e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.47826086956522e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.550724637681162e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.6231884057971044e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.6956521739130466e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.768115942028989e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.840579710144931e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.913043478260873e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
3.985507246376815e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.0579710144927574e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.1304347826086996e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.202898550724642e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.275362318840584e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.347826086956526e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.420289855072468e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.4927536231884105e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.565217391304353e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.637681159420295e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.710144927536237e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.782608695652179e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.855072463768121e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
4.9275362318840635e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1
5.0e1 -9.561368945708041e-1 -5.766803221148692e-1 -5.766803221148692e-1

0.0e0 -8.65076237945013e-1 0.0e0 0.0e0
7.246376811594203e-1 -8.65076237945013e-1 -5.673739148075956e-1 -5.673739148075956e-1
1.4492753623188406e0 -8.65076237945013e-1 -6.304594831043511e-1 -6.304594831043511e-1
2.1739130434782608e0 -8.65076237945013e-1 -6.44373763915541e-1 -6.44373763915541e-1
2.898550724637681e0 -8.65076237945013e-1 -6.475966820427601e-1 -6.475966820427601e-1
3.6231884057971016e0 -8.65076237945013e-1 -6.483509091220011e-1 -6.483509091220011e-1
4.3478260869565215e0 -8.65076237945013e-1 -6.485278295155439e-1 -6.485278295155439e-1
5.0724637681159415e0 -8.65076237945013e-1 -6.48569352872669e-1 -6.48569352872669e-1
5.797101449275361e0 -8.65076237945013e-1 -6.485790996938859e-1 -6.485790996938859e-1
6.521739130434781e0 -8.65076237945013e-1 -6.485813876446697e-1 -6.485813876446697e-1
7.246376811594201e0 -8.65076237945013e-1 -6.485819247178177e-1 -6.485819247178177e-1
7.971014492753621e0 -8.65076237945013e-1 -6.485820507904803e-1 -6.485820507904803e-1
8.695652173913041e0 -8.65076237945013e-1 -6.485820803848149e-1 -6.485820803848149e-1
9.420289855072461e0 -8.65076237945013e-1 -6.485820873317986e-1 -6.485820873317986e-1
1.0144927536231881e1 -8.65076237945013e-1 -6.485820889625358e-1 -6.485820889625358e-1
1.0869565217391301e1 -8.65076237945013e-1 -6.485820893453356e-1 -6.485820893453356e-1
1.1594202898550721e1 -8.65076237945013e-1 -6.485820894351941e-1 -6.485820894351941e-1
1.2318840579710141e1 -8.65076237945013e-1 -6.485820894562875e-1 -6.485820894562875e-1
1.3043478260869561e1 -8.65076237945013e-1 -6.48582089461239e-1 -6.48582089461239e-1
1.3768115942028981e1 -8.65076237945013e-1 -6.485820894624013e-1 -6.485820894624013e-1
1.44927536231884e1 -8.65076237945013e-1 -6.485820894626741e-1 -6.485820894626741e-1
1.521739130434782e1 -8.65076237945013e-1 -6.485820894627382e-1 -6.485820894627382e-1
1.594202898550724e1 -8.65076237945013e-1 -6.485820894627532e-1 -6.485820894627532e-1
1.666666666666666e1 -8.65076237945013e-1 -6.485820894627568e-1 -6.485820894627568e-1
1.7391304347826082e1 -8.65076237945013e-1 -6.485820894627575e-1 -6.485820894627575e-1
1.8115942028985504e1 -8.65076237945013e-1 -6.485820894627577e-1 -6.485820894627577e-1
1.8840579710144926e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
1.9565217391304348e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.028985507246377e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.101449275362319e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.1739130434782613e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.2463768115942035e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.3188405797101456e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.3913043478260878e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.46376811594203e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.536231884057972e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.6086956521739143e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.6811594202898565e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.7536231884057987e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.826086956521741e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.898550724637683e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
2.9710144927536252e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.0434782608695674e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.1159420289855095e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.1884057971014517e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.2608695652173935e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.333333333333336e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.405797101449278e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.47826086956522e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.550724637681162e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.6231884057971044e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.6956521739130466e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.768115942028989e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.840579710144931e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.913043478260873e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
3.985507246376815e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.0579710144927574e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.1304347826086996e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.202898550724642e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.275362318840584e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.347826086956526e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.420289855072468e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.4927536231884105e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.565217391304353e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.637681159420295e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.710144927536237e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.782608695652179e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.855072463768121e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
4.9275362318840635e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1
5.0e1 -8.65076237945013e-1 -6.485820894627579e-1 -6.485820894627579e-1

0.0e0 -7.740155813192219e-1 0.0e0 0.0e0
7.246376811594203e-1 -7.740155813192219e-1 -6.255715103633547e-1 -6.255715103633547e-1
1.4492753623188406e0 -7.740155813192219e-1 -6.951279936833797e-1 -6.951279936833797e-1
2.1739130434782608e0 -7.740155813192219e-1 -7.104695126279504e-1 -7.104695126279504e-1
2.898550724637681e0 -7.740155813192219e-1 -7.140230171300135e-1 -7.140230171300135e-1
3.6231884057971016e0 -7.740155813192219e-1 -7.148546080100378e-1 -7.148546080100378e-1
4.3478260869565215e0 -7.740155813192219e-1 -7.15049675768555e-1 -7.15049675768555e-1
5.0724637681159415e0 -7.740155813192219e-1 -7.15095458326678e-1 -7.15095458326678e-1
5.797101449275361e0 -7.740155813192219e-1 -7.151062049146172e-1 -7.151062049146172e-1
6.521739130434781e0 -7.740155813192219e-1 -7.15108727548792e-1 -7.15108727548792e-1
7.246376811594201e0 -7.740155813192219e-1 -7.151093197114764e-1 -7.151093197114764e-1
7.971014492753621e0 -7.740155813192219e-1 -7.151094587158682e-1 -7.151094587158682e-1
8.695652173913041e0 -7.740155813192219e-1 -7.151094913458008e-1 -7.151094913458008e-1
9.420289855072461e0 -7.740155813192219e-1 -7.151094990053617e-1 -7.151094990053617e-1
1.0144927536231881e1 -7.740155813192219e-1 -7.151095008033694e-1 -7.151095008033694e-1
1.0869565217391301e1 -7.740155813192219e-1 -7.151095012254344e-1 -7.151095012254344e-1
1.1594202898550721e1 -7.740155813192219e-1 -7.151095013245101e-1 -7.151095013245101e-1
1.2318840579710141e1 -7.740155813192219e-1 -7.151095013477671e-1 -7.151095013477671e-1
1.3043478260869561e1 -7.740155813192219e-1 -7.151095013532265e-1 -7.151095013532265e-1
1.3768115942028981e1 -7.740155813192219e-1 -7.15109501354508e-1 -7.15109501354508e-1
1.44927536231884e1 -7.740155813192219e-1 -7.151095013548088e-1 -7.151095013548088e-1
1.521739130434782e1 -7.740155813192219e-1 -7.151095013548795e-1 -7.151095013548795e-1
1.594202898550724e1 -7.740155813192219e-1 -7.15109501354896e-1 -7.15109501354896e-1
1.666666666666666e1 -7.740155813192219e-1 -7.151095013548999e-1 -7.151095013548999e-1
1.7391304347826082e1 -7.740155813192219e-1 -7.151095013549008e-1 -7.151095013549008e-1
1.8115942028985504e1 -7.740155813192219e-1 -7.15109501354901e-1 -7.15109501354901e-1
1.8840579710144926e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
1.9565217391304348e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.028985507246377e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.101449275362319e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.1739130434782613e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.2463768115942035e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.3188405797101456e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.3913043478260878e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.46376811594203e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.536231884057972e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.6086956521739143e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.6811594202898565e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.7536231884057987e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.826086956521741e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.898550724637683e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
2.9710144927536252e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.0434782608695674e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.1159420289855095e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.1884057971014517e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.2608695652173935e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.333333333333336e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.405797101449278e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.47826086956522e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.550724637681162e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.6231884057971044e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.6956521739130466e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.768115942028989e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.840579710144931e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.913043478260873e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
3.985507246376815e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.0579710144927574e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.1304347826086996e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.202898550724642e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.275362318840584e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.347826086956526e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.420289855072468e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.4927536231884105e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.565217391304353e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.637681159420295e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.710144927536237e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.782608695652179e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.855072463768121e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
4.9275362318840635e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1
5.0e1 -7.740155813192219e-1 -7.151095013549011e-1 -7.151095013549011e-1

0.0e0 -6.829549246934308e-1 0.0e0 0.0e0
7.246376811594203e-1 -6.829549246934308e-1 -6.785854233686672e-1 -6.785854233686672e-1
1.4492753623188406e0 -6.829549246934308e-1 -7.540364547852665e-1 -7.540364547852665e-1
2.1739130434782608e0 -6.829549246934308e-1 -7.706780872056322e-1 -7.706780872056322e-1
2.898550724637681e0 -6.829549246934308e-1 -7.745327326251051e-1 -7.745327326251051e-1
3.6231884057971016e0 -6.829549246934308e-1 -7.754347964819823e-1 -7.754347964819823e-1
4.3478260869565215e0 -6.829549246934308e-1 -7.756463952125928e-1 -7.756463952125928e-1
5.0724637681159415e0 -6.829549246934308e-1 -7.756960576030184e-1 -7.756960576030184e-1
5.797101449275361e0 -6.829549246934308e-1 -7.757077149080677e-1 -7.757077149080677e-1
6.521739130434781e0 -6.829549246934308e-1 -7.757104513222923e-1 -7.757104513222923e-1
7.246376811594201e0 -6.829549246934308e-1 -7.757110936676666e-1 -7.757110936676666e-1
7.971014492753621e0 -6.829549246934308e-1 -7.757112444519534e-1 -7.757112444519534e-1
8.695652173913041e0 -6.829549246934308e-1 -7.757112798471021e-1 -7.757112798471021e-1
9.420289855072461e0 -6.829549246934308e-1 -7.757112881557707e-1 -7.757112881557707e-1
1.0144927536231881e1 -6.829549246934308e-1 -7.757112901061503e-1 -7.757112901061503e-1
1.0869565217391301e1 -6.829549246934308e-1 -7.75711290563983e-1 -7.75711290563983e-1
1.1594202898550721e1 -6.829549246934308e-1 -7.757112906714548e-1 -7.757112906714548e-1
1.2318840579710141e1 -6.829549246934308e-1 -7.757112906966828e-1 -7.757112906966828e-1
1.3043478260869561e1 -6.829549246934308e-1 -7.757112907026048e-1 -7.757112907026048e-1
1.3768115942028981e1 -6.829549246934308e-1 -7.757112907039949e-1 -7.757112907039949e-1
1.44927536231884e1 -6.829549246934308e-1 -7.757112907043212e-1 -7.757112907043212e-1
1.521739130434782e1 -6.829549246934308e-1 -7.757112907043978e-1 -7.757112907043978e-1
1.594202898550724e1 -6.829549246934308e-1 -7.757112907044158e-1 -7.757112907044158e-1
1.666666666666666e1 -6.829549246934308e-1 -7.7571129070442e-1 -7.7571129070442e-1
1.7391304347826082e1 -6.829549246934308e-1 -7.75711290704421e-1 -7.75711290704421e-1
1.8115942028985504e1 -6.829549246934308e-1 -7.757112907044212e-1 -7.757112907044212e-1
1.8840579710144926e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
1.9565217391304348e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.028985507246377e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.101449275362319e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.1739130434782613e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.2463768115942035e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.3188405797101456e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.3913043478260878e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.46376811594203e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.536231884057972e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.6086956521739143e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.6811594202898565e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.7536231884057987e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.826086956521741e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.898550724637683e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
2.9710144927536252e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.0434782608695674e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.1159420289855095e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.1884057971014517e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.2608695652173935e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.333333333333336e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.405797101449278e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.47826086956522e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.550724637681162e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.6231884057971044e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.6956521739130466e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.768115942028989e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.840579710144931e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.913043478260873e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
3.985507246376815e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.0579710144927574e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.1304347826086996e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.202898550724642e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.275362318840584e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.347826086956526e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.420289855072468e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.4927536231884105e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.565217391304353e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.637681159420295e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.710144927536237e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.782608695652179e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.855072463768121e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
4.9275362318840635e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1
5.0e1 -6.829549246934308e-1 -7.757112907044214e-1 -7.757112907044214e-1

0.0e0 -5.918942680676397e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.918942680676397e-1 -7.259763638443322e-1 -7.259763638443322e-1
1.4492753623188406e0 -5.918942680676397e-1 -8.066967323488707e-1 -8.066967323488707e-1
2.1739130434782608e0 -5.918942680676397e-1 -8.245005804377316e-1 -8.245005804377316e-1
2.898550724637681e0 -5.918942680676397e-1 -8.286244259686985e-1 -8.286244259686985e-1
3.6231884057971016e0 -5.918942680676397e-1 -8.295894880172172e-1 -8.295894880172172e-1
4.3478260869565215e0 -5.918942680676397e-1 -8.298158643461989e-1 -8.298158643461989e-1
5.0724637681159415e0 -5.918942680676397e-1 -8.298689950507194e-1 -8.298689950507194e-1
5.797101449275361e0 -5.918942680676397e-1 -8.29881466476778e-1 -8.29881466476778e-1
6.521739130434781e0 -5.918942680676397e-1 -8.298843939962625e-1 -8.298843939962625e-1
7.246376811594201e0 -5.918942680676397e-1 -8.298850812016504e-1 -8.298850812016504e-1
7.971014492753621e0 -5.918942680676397e-1 -8.298852425163862e-1 -8.298852425163862e-1
8.695652173913041e0 -5.918942680676397e-1 -8.298852803834557e-1 -8.298852803834557e-1
9.420289855072461e0 -5.918942680676397e-1 -8.298852892723837e-1 -8.298852892723837e-1
1.0144927536231881e1 -5.918942680676397e-1 -8.298852913589736e-1 -8.298852913589736e-1
1.0869565217391301e1 -5.918942680676397e-1 -8.298852918487803e-1 -8.298852918487803e-1
1.1594202898550721e1 -5.918942680676397e-1 -8.298852919637578e-1 -8.298852919637578e-1
1.2318840579710141e1 -5.918942680676397e-1 -8.298852919907476e-1 -8.298852919907476e-1
1.3043478260869561e1 -5.918942680676397e-1 -8.298852919970832e-1 -8.298852919970832e-1
1.3768115942028981e1 -5.918942680676397e-1 -8.298852919985703e-1 -8.298852919985703e-1
1.44927536231884e1 -5.918942680676397e-1 -8.298852919989195e-1 -8.298852919989195e-1
1.521739130434782e1 -5.918942680676397e-1 -8.298852919990014e-1 -8.298852919990014e-1
1.594202898550724e1 -5.918942680676397e-1 -8.298852919990207e-1 -8.298852919990207e-1
1.666666666666666e1 -5.918942680676397e-1 -8.298852919990253e-1 -8.298852919990253e-1
1.7391304347826082e1 -5.918942680676397e-1 -8.298852919990263e-1 -8.298852919990263e-1
1.8115942028985504e1 -5.918942680676397e-1 -8.298852919990265e-1 -8.298852919990265e-1
1.8840579710144926e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
1.9565217391304348e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.028985507246377e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.101449275362319e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.1739130434782613e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.2463768115942035e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.3188405797101456e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.3913043478260878e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.46376811594203e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.536231884057972e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.6086956521739143e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.6811594202898565e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.7536231884057987e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.826086956521741e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.898550724637683e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
2.9710144927536252e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.0434782608695674e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.1159420289855095e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.1884057971014517e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.2608695652173935e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.333333333333336e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.405797101449278e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.47826086956522e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.550724637681162e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.6231884057971044e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.6956521739130466e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.768115942028989e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.840579710144931e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.913043478260873e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
3.985507246376815e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.0579710144927574e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.1304347826086996e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.202898550724642e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.275362318840584e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.347826086956526e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.420289855072468e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.4927536231884105e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.565217391304353e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.637681159420295e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.710144927536237e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.782608695652179e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.855072463768121e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
4.9275362318840635e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1
5.0e1 -5.918942680676397e-1 -8.298852919990266e-1 -8.298852919990266e-1

0.0e0 -5.008336114418486e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.008336114418486e-1 -7.673516355324101e-1 -7.673516355324101e-1
1.4492753623188406e0 -5.008336114418486e-1 -8.526724667296339e-1 -8.526724667296339e-1
2.1739130434782608e0 -5.008336114418486e-1 -8.714910021946362e-1 -8.714910021946362e-1
2.898550724637681e0 -5.008336114418486e-1 -8.758498763542761e-1 -8.758498763542761e-1
3.6231884057971016e0 -5.008336114418486e-1 -8.768699397863686e-1 -8.768699397863686e-1
4.3478260869565215e0 -5.008336114418486e-1 -8.771092178881653e-1 -8.771092178881653e-1
5.0724637681159415e0 -5.008336114418486e-1 -8.771653766490304e-1 -8.771653766490304e-1
5.797101449275361e0 -5.008336114418486e-1 -8.77178558853934e-1 -8.77178558853934e-1
6.521739130434781e0 -5.008336114418486e-1 -8.771816532203299e-1 -8.771816532203299e-1
7.246376811594201e0 -5.008336114418486e-1 -8.771823795913313e-1 -8.771823795913313e-1
7.971014492753621e0 -5.008336114418486e-1 -8.771825500998113e-1 -8.771825500998113e-1
8.695652173913041e0 -5.008336114418486e-1 -8.771825901250231e-1 -8.771825901250231e-1
9.420289855072461e0 -5.008336114418486e-1 -8.771825995205541e-1 -8.771825995205541e-1
1.0144927536231881e1 -5.008336114418486e-1 -8.771826017260642e-1 -8.771826017260642e-1
1.0869565217391301e1 -5.008336114418486e-1 -8.771826022437863e-1 -8.771826022437863e-1
1.1594202898550721e1 -5.008336114418486e-1 -8.771826023653166e-1 -8.771826023653166e-1
1.2318840579710141e1 -5.008336114418486e-1 -8.771826023938446e-1 -8.771826023938446e-1
1.3043478260869561e1 -5.008336114418486e-1 -8.771826024005414e-1 -8.771826024005414e-1
1.3768115942028981e1 -5.008336114418486e-1 -8.771826024021132e-1 -8.771826024021132e-1
1.44927536231884e1 -5.008336114418486e-1 -8.771826024024822e-1 -8.771826024024822e-1
1.521739130434782e1 -5.008336114418486e-1 -8.77182602402569e-1 -8.77182602402569e-1
1.594202898550724e1 -5.008336114418486e-1 -8.771826024025893e-1 -8.771826024025893e-1
1.666666666666666e1 -5.008336114418486e-1 -8.77182602402594e-1 -8.77182602402594e-1
1.7391304347826082e1 -5.008336114418486e-1 -8.77182602402595e-1 -8.77182602402595e-1
1.8115942028985504e1 -5.008336114418486e-1 -8.771826024025954e-1 -8.771826024025954e-1
1.8840579710144926e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
1.9565217391304348e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.028985507246377e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.101449275362319e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.1739130434782613e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.2463768115942035e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.3188405797101456e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.3913043478260878e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.46376811594203e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.536231884057972e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.6086956521739143e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.6811594202898565e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.7536231884057987e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.826086956521741e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.898550724637683e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
2.9710144927536252e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.0434782608695674e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.1159420289855095e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.1884057971014517e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.2608695652173935e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.333333333333336e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.405797101449278e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.47826086956522e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.550724637681162e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.6231884057971044e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.6956521739130466e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.768115942028989e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.840579710144931e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.913043478260873e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
3.985507246376815e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.0579710144927574e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.1304347826086996e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.202898550724642e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.275362318840584e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.347826086956526e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.420289855072468e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.4927536231884105e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.565217391304353e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.637681159420295e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.710144927536237e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.782608695652179e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.855072463768121e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
4.9275362318840635e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1
5.0e1 -5.008336114418486e-1 -8.771826024025955e-1 -8.771826024025955e-1

0.0e0 -4.0977295481605747e-1 0.0e0 0.0e0
7.246376811594203e-1 -4.0977295481605747e-1 -8.023683899010925e-1 -8.023683899010925e-1
1.4492753623188406e0 -4.0977295481605747e-1 -8.915826885130199e-1 -8.915826885130199e-1
2.1739130434782608e0 -4.0977295481605747e-1 -9.112599750426486e-1 -9.112599750426486e-1
2.898550724637681e0 -4.0977295481605747e-1 -9.158177588269044e-1 -9.158177588269044e-1
3.6231884057971016e0 -4.0977295481605747e-1 -9.168843710757167e-1 -9.168843710757167e-1
4.3478260869565215e0 -4.0977295481605747e-1 -9.171345682166194e-1 -9.171345682166194e-1
5.0724637681159415e0 -4.0977295481605747e-1 -9.171932896846501e-1 -9.171932896846501e-1
5.797101449275361e0 -4.0977295481605747e-1 -9.172070734364975e-1 -9.172070734364975e-1
6.521739130434781e0 -4.0977295481605747e-1 -9.172103090089103e-1 -9.172103090089103e-1
7.246376811594201e0 -4.0977295481605747e-1 -9.172110685265862e-1 -9.172110685265862e-1
7.971014492753621e0 -4.0977295481605747e-1 -9.172112468159235e-1 -9.172112468159235e-1
8.695652173913041e0 -4.0977295481605747e-1 -9.17211288667616e-1 -9.17211288667616e-1
9.420289855072461e0 -4.0977295481605747e-1 -9.172112984918958e-1 -9.172112984918958e-1
1.0144927536231881e1 -4.0977295481605747e-1 -9.172113007980504e-1 -9.172113007980504e-1
1.0869565217391301e1 -4.0977295481605747e-1 -9.172113013393979e-1 -9.172113013393979e-1
1.1594202898550721e1 -4.0977295481605747e-1 -9.17211301466474e-1 -9.17211301466474e-1
1.2318840579710141e1 -4.0977295481605747e-1 -9.172113014963038e-1 -9.172113014963038e-1
1.3043478260869561e1 -4.0977295481605747e-1 -9.172113015033061e-1 -9.172113015033061e-1
1.3768115942028981e1 -4.0977295481605747e-1 -9.172113015049498e-1 -9.172113015049498e-1
1.44927536231884e1 -4.0977295481605747e-1 -9.172113015053356e-1 -9.172113015053356e-1
1.521739130434782e1 -4.0977295481605747e-1 -9.172113015054263e-1 -9.172113015054263e-1
1.594202898550724e1 -4.0977295481605747e-1 -9.172113015054475e-1 -9.172113015054475e-1
1.666666666666666e1 -4.0977295481605747e-1 -9.172113015054525e-1 -9.172113015054525e-1
1.7391304347826082e1 -4.0977295481605747e-1 -9.172113015054536e-1 -9.172113015054536e-1
1.8115942028985504e1 -4.0977295481605747e-1 -9.172113015054539e-1 -9.172113015054539e-1
1.8840579710144926e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
1.9565217391304348e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.028985507246377e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.101449275362319e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.1739130434782613e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.2463768115942035e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.3188405797101456e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.3913043478260878e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.46376811594203e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.536231884057972e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.6086956521739143e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.6811594202898565e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.7536231884057987e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.826086956521741e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.898550724637683e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
2.9710144927536252e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.0434782608695674e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.1159420289855095e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.1884057971014517e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.2608695652173935e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.333333333333336e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.405797101449278e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.47826086956522e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.550724637681162e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.6231884057971044e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.6956521739130466e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.768115942028989e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.840579710144931e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.913043478260873e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
3.985507246376815e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.0579710144927574e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.1304347826086996e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.202898550724642e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.275362318840584e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.347826086956526e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.420289855072468e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.4927536231884105e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.565217391304353e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.637681159420295e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.710144927536237e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.782608695652179e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.855072463768121e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
4.9275362318840635e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1
5.0e1 -4.0977295481605747e-1 -9.17211301505454e-1 -9.17211301505454e-1

0.0e0 -3.1871229819026636e-1 0.0e0 0.0e0
7.246376811594203e-1 -3.1871229819026636e-1 -8.307364670956109e-1 -8.307364670956109e-1
1.4492753623188406e0 -3.1871229819026636e-1 -9.231049753470655e-1 -9.231049753470655e-1
2.1739130434782608e0 -3.1871229819026636e-1 -9.434779607480318e-1 -9.434779607480318e-1
2.898550724637681e0 -3.1871229819026636e-1 -9.481968869250527e-1 -9.481968869250527e-1
3.6231884057971016e0 -3.1871229819026636e-1 -9.493012097055756e-1 -9.493012097055756e-1
4.3478260869565215e0 -3.1871229819026636e-1 -9.495602526732785e-1 -9.495602526732785e-1
5.0724637681159415e0 -3.1871229819026636e-1 -9.49621050263897e-1 -9.49621050263897e-1
5.797101449275361e0 -3.1871229819026636e-1 -9.496353213461793e-1 -9.496353213461793e-1
6.521739130434781e0 -3.1871229819026636e-1 -9.49638671313637e-1 -9.49638671313637e-1
7.246376811594201e0 -3.1871229819026636e-1 -9.496394576843847e-1 -9.496394576843847e-1
7.971014492753621e0 -3.1871229819026636e-1 -9.496396422772178e-1 -9.496396422772178e-1
8.695652173913041e0 -3.1871229819026636e-1 -9.496396856085948e-1 -9.496396856085948e-1
9.420289855072461e0 -3.1871229819026636e-1 -9.496396957802161e-1 -9.496396957802161e-1
1.0144927536231881e1 -3.1871229819026636e-1 -9.496396981679058e-1 -9.496396981679058e-1
1.0869565217391301e1 -3.1871229819026636e-1 -9.496396987283929e-1 -9.496396987283929e-1
1.1594202898550721e1 -3.1871229819026636e-1 -9.496396988599619e-1 -9.496396988599619e-1
1.2318840579710141e1 -3.1871229819026636e-1 -9.496396988908463e-1 -9.496396988908463e-1
1.3043478260869561e1 -3.1871229819026636e-1 -9.496396988980962e-1 -9.496396988980962e-1
1.3768115942028981e1 -3.1871229819026636e-1 -9.496396988997979e-1 -9.496396988997979e-1
1.44927536231884e1 -3.1871229819026636e-1 -9.496396989001975e-1 -9.496396989001975e-1
1.521739130434782e1 -3.1871229819026636e-1 -9.496396989002913e-1 -9.496396989002913e-1
1.594202898550724e1 -3.1871229819026636e-1 -9.496396989003133e-1 -9.496396989003133e-1
1.666666666666666e1 -3.1871229819026636e-1 -9.496396989003185e-1 -9.496396989003185e-1
1.7391304347826082e1 -3.1871229819026636e-1 -9.496396989003196e-1 -9.496396989003196e-1
1.8115942028985504e1 -3.1871229819026636e-1 -9.4963969890032e-1 -9.4963969890032e-1
1.8840579710144926e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
1.9565217391304348e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.028985507246377e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.101449275362319e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.1739130434782613e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.2463768115942035e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.3188405797101456e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.3913043478260878e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.46376811594203e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.536231884057972e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.6086956521739143e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.6811594202898565e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.7536231884057987e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.826086956521741e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.898550724637683e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
2.9710144927536252e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.0434782608695674e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.1159420289855095e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.1884057971014517e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.2608695652173935e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.333333333333336e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.405797101449278e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.47826086956522e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.550724637681162e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.6231884057971044e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.6956521739130466e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.768115942028989e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.840579710144931e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.913043478260873e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
3.985507246376815e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.0579710144927574e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.1304347826086996e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.202898550724642e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.275362318840584e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.347826086956526e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.420289855072468e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.4927536231884105e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.565217391304353e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.637681159420295e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.710144927536237e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.782608695652179e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.855072463768121e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
4.9275362318840635e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1
5.0e1 -3.1871229819026636e-1 -9.496396989003201e-1 -9.496396989003201e-1

0.0e0 -2.2765164156447526e-1 0.0e0 0.0e0
7.246376811594203e-1 -2.2765164156447526e-1 -8.522208002941764e-1 -8.522208002941764e-1
1.4492753623188406e0 -2.2765164156447526e-1 -9.469781236355316e-1 -9.469781236355316e-1
2.1739130434782608e0 -2.2765164156447526e-1 -9.678779909345975e-1 -9.678779909345975e-1
2.898550724637681e0 -2.2765164156447526e-1 -9.727189569959165e-1 -9.727189569959165e-1
3.6231884057971016e0 -2.2765164156447526e-1 -9.738518395417984e-1 -9.738518395417984e-1
4.3478260869565215e0 -2.2765164156447526e-1 -9.741175818246889e-1 -9.741175818246889e-1
5.0724637681159415e0 -2.2765164156447526e-1 -9.741799517499119e-1 -9.741799517499119e-1
5.797101449275361e0 -2.2765164156447526e-1 -9.74194591907947e-1 -9.74194591907947e-1
6.521739130434781e0 -2.2765164156447526e-1 -9.741980285115642e-1 -9.741980285115642e-1
7.246376811594201e0 -2.2765164156447526e-1 -9.741988352192681e-1 -9.741988352192681e-1
7.971014492753621e0 -2.2765164156447526e-1 -9.741990245860025e-1 -9.741990245860025e-1
8.695652173913041e0 -2.2765164156447526e-1 -9.741990690380065e-1 -9.741990690380065e-1
9.420289855072461e0 -2.2765164156447526e-1 -9.741990794726842e-1 -9.741990794726842e-1
1.0144927536231881e1 -2.2765164156447526e-1 -9.741990819221239e-1 -9.741990819221239e-1
1.0869565217391301e1 -2.2765164156447526e-1 -9.741990824971062e-1 -9.741990824971062e-1
1.1594202898550721e1 -2.2765164156447526e-1 -9.741990826320777e-1 -9.741990826320777e-1
1.2318840579710141e1 -2.2765164156447526e-1 -9.741990826637609e-1 -9.741990826637609e-1
1.3043478260869561e1 -2.2765164156447526e-1 -9.741990826711983e-1 -9.741990826711983e-1
1.3768115942028981e1 -2.2765164156447526e-1 -9.741990826729441e-1 -9.741990826729441e-1
1.44927536231884e1 -2.2765164156447526e-1 -9.741990826733539e-1 -9.741990826733539e-1
1.521739130434782e1 -2.2765164156447526e-1 -9.741990826734501e-1 -9.741990826734501e-1
1.594202898550724e1 -2.2765164156447526e-1 -9.741990826734728e-1 -9.741990826734728e-1
1.666666666666666e1 -2.2765164156447526e-1 -9.74199082673478e-1 -9.74199082673478e-1
1.7391304347826082e1 -2.2765164156447526e-1 -9.741990826734792e-1 -9.741990826734792e-1
1.8115942028985504e1 -2.2765164156447526e-1 -9.741990826734795e-1 -9.741990826734795e-1
1.8840579710144926e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
1.9565217391304348e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.028985507246377e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.101449275362319e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.1739130434782613e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.2463768115942035e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.3188405797101456e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.3913043478260878e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.46376811594203e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.536231884057972e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.6086956521739143e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.6811594202898565e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.7536231884057987e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.826086956521741e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.898550724637683e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
2.9710144927536252e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.0434782608695674e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.1159420289855095e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.1884057971014517e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.2608695652173935e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.333333333333336e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.405797101449278e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.47826086956522e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.550724637681162e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.6231884057971044e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.6956521739130466e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.768115942028989e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.840579710144931e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.913043478260873e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
3.985507246376815e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.0579710144927574e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.1304347826086996e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.202898550724642e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.275362318840584e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.347826086956526e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.420289855072468e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.4927536231884105e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.565217391304353e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.637681159420295e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.710144927536237e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.782608695652179e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.855072463768121e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
4.9275362318840635e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1
5.0e1 -2.2765164156447526e-1 -9.741990826734797e-1 -9.741990826734797e-1

0.0e0 -1.3659098493868416e-1 0.0e0 0.0e0
7.246376811594203e-1 -1.3659098493868416e-1 -8.666433635456953e-1 -8.666433635456953e-1
1.4492753623188406e0 -1.3659098493868416e-1 -9.630043129531635e-1 -9.630043129531635e-1
2.1739130434782608e0 -1.3659098493868416e-1 -9.842578792677487e-1 -9.842578792677487e-1
2.898550724637681e0 -1.3659098493868416e-1 -9.891807714439825e-1 -9.891807714439825e-1
3.6231884057971016e0 -1.3659098493868416e-1 -9.903328263336619e-1 -9.903328263336619e-1
4.3478260869565215e0 -1.3659098493868416e-1 -9.906030659074918e-1 -9.906030659074918e-1
5.0724637681159415e0 -1.3659098493868416e-1 -9.906664913504765e-1 -9.906664913504765e-1
5.797101449275361e0 -1.3659098493868416e-1 -9.906813792713041e-1 -9.906813792713041e-1
6.521739130434781e0 -1.3659098493868416e-1 -9.906848740343008e-1 -9.906848740343008e-1
7.246376811594201e0 -1.3659098493868416e-1 -9.906856943943269e-1 -9.906856943943269e-1
7.971014492753621e0 -1.3659098493868416e-1 -9.906858869658102e-1 -9.906858869658102e-1
8.695652173913041e0 -1.3659098493868416e-1 -9.906859321700979e-1 -9.906859321700979e-1
9.420289855072461e0 -1.3659098493868416e-1 -9.90685942781367e-1 -9.90685942781367e-1
1.0144927536231881e1 -1.3659098493868416e-1 -9.906859452722597e-1 -9.906859452722597e-1
1.0869565217391301e1 -1.3659098493868416e-1 -9.906859458569727e-1 -9.906859458569727e-1
1.1594202898550721e1 -1.3659098493868416e-1 -9.906859459942284e-1 -9.906859459942284e-1
1.2318840579710141e1 -1.3659098493868416e-1 -9.906859460264479e-1 -9.906859460264479e-1
1.3043478260869561e1 -1.3659098493868416e-1 -9.906859460340111e-1 -9.906859460340111e-1
1.3768115942028981e1 -1.3659098493868416e-1 -9.906859460357864e-1 -9.906859460357864e-1
1.44927536231884e1 -1.3659098493868416e-1 -9.906859460362032e-1 -9.906859460362032e-1
1.521739130434782e1 -1.3659098493868416e-1 -9.906859460363011e-1 -9.906859460363011e-1
1.594202898550724e1 -1.3659098493868416e-1 -9.906859460363241e-1 -9.906859460363241e-1
1.666666666666666e1 -1.3659098493868416e-1 -9.906859460363294e-1 -9.906859460363294e-1
1.7391304347826082e1 -1.3659098493868416e-1 -9.906859460363306e-1 -9.906859460363306e-1
1.8115942028985504e1 -1.3659098493868416e-1 -9.90685946036331e-1 -9.90685946036331e-1
1.8840579710144926e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
1.9565217391304348e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.028985507246377e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.101449275362319e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.1739130434782613e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.2463768115942035e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.3188405797101456e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.3913043478260878e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.46376811594203e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.536231884057972e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.6086956521739143e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.6811594202898565e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.7536231884057987e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.826086956521741e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.898550724637683e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
2.9710144927536252e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.0434782608695674e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.1159420289855095e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.1884057971014517e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.2608695652173935e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.333333333333336e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.405797101449278e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.47826086956522e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.550724637681162e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.6231884057971044e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.6956521739130466e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.768115942028989e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.840579710144931e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.913043478260873e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
3.985507246376815e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.0579710144927574e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.1304347826086996e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.202898550724642e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.275362318840584e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.347826086956526e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.420289855072468e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.4927536231884105e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.565217391304353e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.637681159420295e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.710144927536237e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.782608695652179e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.855072463768121e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
4.9275362318840635e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1
5.0e1 -1.3659098493868416e-1 -9.906859460363311e-1 -9.906859460363311e-1

0.0e0 -4.5530328312893054e-2 0.0e0 0.0e0
7.246376811594203e-1 -4.5530328312893054e-2 -8.738846469488678e-1 -8.738846469488678e-1
1.4492753623188406e0 -4.5530328312893054e-2 -9.710507452480363e-1 -9.710507452480363e-1
2.1739130434782608e0 -4.5530328312893054e-2 -9.92481896834125e-1 -9.92481896834125e-1
2.898550724637681e0 -4.5530328312893054e-2 -9.974459224903011e-1 -9.974459224903011e-1
3.6231884057971016e0 -4.5530328312893054e-2 -9.986076034341373e-1 -9.986076034341373e-1
4.3478260869565215e0 -4.5530328312893054e-2 -9.988801010086895e-1 -9.988801010086895e-1
5.0724637681159415e0 -4.5530328312893054e-2 -9.989440564062402e-1 -9.989440564062402e-1
5.797101449275361e0 -4.5530328312893054e-2 -9.989590687238594e-1 -9.989590687238594e-1
6.521739130434781e0 -4.5530328312893054e-2 -9.989625926875291e-1 -9.989625926875291e-1
7.246376811594201e0 -4.5530328312893054e-2 -9.989634199021157e-1 -9.989634199021157e-1
7.971014492753621e0 -4.5530328312893054e-2 -9.9896361408264e-1 -9.9896361408264e-1
8.695652173913041e0 -4.5530328312893054e-2 -9.989636596646345e-1 -9.989636596646345e-1
9.420289855072461e0 -4.5530328312893054e-2 -9.989636703645666e-1 -9.989636703645666e-1
1.0144927536231881e1 -4.5530328312893054e-2 -9.989636728762721e-1 -9.989636728762721e-1
1.0869565217391301e1 -4.5530328312893054e-2 -9.989636734658707e-1 -9.989636734658707e-1
1.1594202898550721e1 -4.5530328312893054e-2 -9.989636736042733e-1 -9.989636736042733e-1
1.2318840579710141e1 -4.5530328312893054e-2 -9.989636736367619e-1 -9.989636736367619e-1
1.3043478260869561e1 -4.5530328312893054e-2 -9.989636736443883e-1 -9.989636736443883e-1
1.3768115942028981e1 -4.5530328312893054e-2 -9.989636736461784e-1 -9.989636736461784e-1
1.44927536231884e1 -4.5530328312893054e-2 -9.989636736465987e-1 -9.989636736465987e-1
1.521739130434782e1 -4.5530328312893054e-2 -9.989636736466974e-1 -9.989636736466974e-1
1.594202898550724e1 -4.5530328312893054e-2 -9.989636736467206e-1 -9.989636736467206e-1
1.666666666666666e1 -4.5530328312893054e-2 -9.98963673646726e-1 -9.98963673646726e-1
1.7391304347826082e1 -4.5530328312893054e-2 -9.989636736467272e-1 -9.989636736467272e-1
1.8115942028985504e1 -4.5530328312893054e-2 -9.989636736467276e-1 -9.989636736467276e-1
1.8840579710144926e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
1.9565217391304348e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.028985507246377e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.101449275362319e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.1739130434782613e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.2463768115942035e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.3188405797101456e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.3913043478260878e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.46376811594203e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.536231884057972e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.6086956521739143e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.6811594202898565e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.7536231884057987e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.826086956521741e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.898550724637683e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
2.9710144927536252e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.0434782608695674e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.1159420289855095e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.1884057971014517e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.2608695652173935e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.333333333333336e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.405797101449278e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.47826086956522e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.550724637681162e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.6231884057971044e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.6956521739130466e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.768115942028989e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.840579710144931e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.913043478260873e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
3.985507246376815e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.0579710144927574e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.1304347826086996e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.202898550724642e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.275362318840584e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.347826086956526e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.420289855072468e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.4927536231884105e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.565217391304353e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.637681159420295e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.710144927536237e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.782608695652179e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.855072463768121e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
4.9275362318840635e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1
5.0e1 -4.5530328312893054e-2 -9.989636736467277e-1 -9.989636736467277e-1

0.0e0 4.553032831289805e-2 0.0e0 0.0e0
7.246376811594203e-1 4.553032831289805e-2 -8.738846469488677e-1 -8.738846469488677e-1
1.4492753623188406e0 4.553032831289805e-2 -9.71050745248036e-1 -9.71050745248036e-1
2.1739130434782608e0 4.553032831289805e-2 -9.924818968341248e-1 -9.924818968341248e-1
2.898550724637681e0 4.553032831289805e-2 -9.974459224903008e-1 -9.974459224903008e-1
3.6231884057971016e0 4.553032831289805e-2 -9.986076034341371e-1 -9.986076034341371e-1
4.3478260869565215e0 4.553032831289805e-2 -9.988801010086893e-1 -9.988801010086893e-1
5.0724637681159415e0 4.553032831289805e-2 -9.9894405640624e-1 -9.9894405640624e-1
5.797101449275361e0 4.553032831289805e-2 -9.989590687238592e-1 -9.989590687238592e-1
6.521739130434781e0 4.553032831289805e-2 -9.989625926875288e-1 -9.989625926875288e-1
7.246376811594201e0 4.553032831289805e-2 -9.989634199021155e-1 -9.989634199021155e-1
7.971014492753621e0 4.553032831289805e-2 -9.989636140826398e-1 -9.989636140826398e-1
8.695652173913041e0 4.553032831289805e-2 -9.989636596646343e-1 -9.989636596646343e-1
9.420289855072461e0 4.553032831289805e-2 -9.989636703645663e-1 -9.989636703645663e-1
1.0144927536231881e1 4.553032831289805e-2 -9.989636728762719e-1 -9.989636728762719e-1
1.0869565217391301e1 4.553032831289805e-2 -9.989636734658704e-1 -9.989636734658704e-1
1.1594202898550721e1 4.553032831289805e-2 -9.989636736042731e-1 -9.989636736042731e-1
1.2318840579710141e1 4.553032831289805e-2 -9.989636736367616e-1 -9.989636736367616e-1
1.3043478260869561e1 4.553032831289805e-2 -9.989636736443881e-1 -9.989636736443881e-1
1.3768115942028981e1 4.553032831289805e-2 -9.989636736461782e-1 -9.989636736461782e-1
1.44927536231884e1 4.553032831289805e-2 -9.989636736465984e-1 -9.989636736465984e-1
1.521739130434782e1 4.553032831289805e-2 -9.989636736466971e-1 -9.989636736466971e-1
1.594202898550724e1 4.553032831289805e-2 -9.989636736467203e-1 -9.989636736467203e-1
1.666666666666666e1 4.553032831289805e-2 -9.989636736467258e-1 -9.989636736467258e-1
1.7391304347826082e1 4.553032831289805e-2 -9.98963673646727e-1 -9.98963673646727e-1
1.8115942028985504e1 4.553032831289805e-2 -9.989636736467273e-1 -9.989636736467273e-1
1.8840579710144926e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
1.9565217391304348e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.028985507246377e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.101449275362319e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.1739130434782613e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.2463768115942035e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.3188405797101456e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.3913043478260878e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.46376811594203e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.536231884057972e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.6086956521739143e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.6811594202898565e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.7536231884057987e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.826086956521741e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.898550724637683e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
2.9710144927536252e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.0434782608695674e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.1159420289855095e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.1884057971014517e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.2608695652173935e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.333333333333336e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.405797101449278e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.47826086956522e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.550724637681162e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.6231884057971044e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.6956521739130466e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.768115942028989e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.840579710144931e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.913043478260873e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
3.985507246376815e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.0579710144927574e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.1304347826086996e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.202898550724642e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.275362318840584e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.347826086956526e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.420289855072468e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.4927536231884105e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.565217391304353e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.637681159420295e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.710144927536237e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.782608695652179e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.855072463768121e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
4.9275362318840635e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1
5.0e1 4.553032831289805e-2 -9.989636736467274e-1 -9.989636736467274e-1

0.0e0 1.3659098493868915e-1 0.0e0 0.0e0
7.246376811594203e-1 1.3659098493868915e-1 -8.666433635456947e-1 -8.666433635456947e-1
1.4492753623188406e0 1.3659098493868915e-1 -9.630043129531628e-1 -9.630043129531628e-1
2.1739130434782608e0 1.3659098493868915e-1 -9.84257879267748e-1 -9.84257879267748e-1
2.898550724637681e0 1.3659098493868915e-1 -9.891807714439819e-1 -9.891807714439819e-1
3.6231884057971016e0 1.3659098493868915e-1 -9.903328263336613e-1 -9.903328263336613e-1
4.3478260869565215e0 1.3659098493868915e-1 -9.906030659074911e-1 -9.906030659074911e-1
5.0724637681159415e0 1.3659098493868915e-1 -9.906664913504758e-1 -9.906664913504758e-1
5.797101449275361e0 1.3659098493868915e-1 -9.906813792713034e-1 -9.906813792713034e-1
6.521739130434781e0 1.3659098493868915e-1 -9.906848740343002e-1 -9.906848740343002e-1
7.246376811594201e0 1.3659098493868915e-1 -9.906856943943262e-1 -9.906856943943262e-1
7.971014492753621e0 1.3659098493868915e-1 -9.906858869658095e-1 -9.906858869658095e-1
8.695652173913041e0 1.3659098493868915e-1 -9.906859321700973e-1 -9.906859321700973e-1
9.420289855072461e0 1.3659098493868915e-1 -9.906859427813663e-1 -9.906859427813663e-1
1.0144927536231881e1 1.3659098493868915e-1 -9.906859452722591e-1 -9.906859452722591e-1
1.0869565217391301e1 1.3659098493868915e-1 -9.90685945856972e-1 -9.90685945856972e-1
1.1594202898550721e1 1.3659098493868915e-1 -9.906859459942278e-1 -9.906859459942278e-1
1.2318840579710141e1 1.3659098493868915e-1 -9.906859460264472e-1 -9.906859460264472e-1
1.3043478260869561e1 1.3659098493868915e-1 -9.906859460340104e-1 -9.906859460340104e-1
1.3768115942028981e1 1.3659098493868915e-1 -9.906859460357857e-1 -9.906859460357857e-1
1.44927536231884e1 1.3659098493868915e-1 -9.906859460362025e-1 -9.906859460362025e-1
1.521739130434782e1 1.3659098493868915e-1 -9.906859460363004e-1 -9.906859460363004e-1
1.594202898550724e1 1.3659098493868915e-1 -9.906859460363234e-1 -9.906859460363234e-1
1.666666666666666e1 1.3659098493868915e-1 -9.906859460363288e-1 -9.906859460363288e-1
1.7391304347826082e1 1.3659098493868915e-1 -9.9068594603633e-1 -9.9068594603633e-1
1.8115942028985504e1 1.3659098493868915e-1 -9.906859460363303e-1 -9.906859460363303e-1
1.8840579710144926e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
1.9565217391304348e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.028985507246377e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.101449275362319e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.1739130434782613e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.2463768115942035e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.3188405797101456e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.3913043478260878e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.46376811594203e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.536231884057972e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.6086956521739143e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.6811594202898565e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.7536231884057987e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.826086956521741e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.898550724637683e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
2.9710144927536252e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.0434782608695674e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.1159420289855095e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.1884057971014517e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.2608695652173935e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.333333333333336e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.405797101449278e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.47826086956522e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.550724637681162e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.6231884057971044e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.6956521739130466e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.768115942028989e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.840579710144931e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.913043478260873e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
3.985507246376815e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.0579710144927574e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.1304347826086996e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.202898550724642e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.275362318840584e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.347826086956526e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.420289855072468e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.4927536231884105e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.565217391304353e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.637681159420295e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.710144927536237e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.782608695652179e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.855072463768121e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
4.9275362318840635e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1
5.0e1 1.3659098493868915e-1 -9.906859460363304e-1 -9.906859460363304e-1

0.0e0 2.2765164156448026e-1 0.0e0 0.0e0
7.246376811594203e-1 2.2765164156448026e-1 -8.522208002941754e-1 -8.522208002941754e-1
1.4492753623188406e0 2.2765164156448026e-1 -9.469781236355304e-1 -9.469781236355304e-1
2.1739130434782608e0 2.2765164156448026e-1 -9.678779909345963e-1 -9.678779909345963e-1
2.898550724637681e0 2.2765164156448026e-1 -9.727189569959153e-1 -9.727189569959153e-1
3.6231884057971016e0 2.2765164156448026e-1 -9.738518395417972e-1 -9.738518395417972e-1
4.3478260869565215e0 2.2765164156448026e-1 -9.741175818246877e-1 -9.741175818246877e-1
5.0724637681159415e0 2.2765164156448026e-1 -9.741799517499107e-1 -9.741799517499107e-1
5.797101449275361e0 2.2765164156448026e-1 -9.741945919079458e-1 -9.741945919079458e-1
6.521739130434781e0 2.2765164156448026e-1 -9.74198028511563e-1 -9.74198028511563e-1
7.246376811594201e0 2.2765164156448026e-1 -9.741988352192669e-1 -9.741988352192669e-1
7.971014492753621e0 2.2765164156448026e-1 -9.741990245860013e-1 -9.741990245860013e-1
8.695652173913041e0 2.2765164156448026e-1 -9.741990690380052e-1 -9.741990690380052e-1
9.420289855072461e0 2.2765164156448026e-1 -9.74199079472683e-1 -9.74199079472683e-1
1.0144927536231881e1 2.2765164156448026e-1 -9.741990819221227e-1 -9.741990819221227e-1
1.0869565217391301e1 2.2765164156448026e-1 -9.74199082497105e-1 -9.74199082497105e-1
1.1594202898550721e1 2.2765164156448026e-1 -9.741990826320764e-1 -9.741990826320764e-1
1.2318840579710141e1 2.2765164156448026e-1 -9.741990826637597e-1 -9.741990826637597e-1
1.3043478260869561e1 2.2765164156448026e-1 -9.74199082671197e-1 -9.74199082671197e-1
1.3768115942028981e1 2.2765164156448026e-1 -9.741990826729429e-1 -9.741990826729429e-1
1.44927536231884e1 2.2765164156448026e-1 -9.741990826733526e-1 -9.741990826733526e-1
1.521739130434782e1 2.2765164156448026e-1 -9.741990826734489e-1 -9.741990826734489e-1
1.594202898550724e1 2.2765164156448026e-1 -9.741990826734716e-1 -9.741990826734716e-1
1.666666666666666e1 2.2765164156448026e-1 -9.741990826734768e-1 -9.741990826734768e-1
1.7391304347826082e1 2.2765164156448026e-1 -9.74199082673478e-1 -9.74199082673478e-1
1.8115942028985504e1 2.2765164156448026e-1 -9.741990826734783e-1 -9.741990826734783e-1
1.8840579710144926e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
1.9565217391304348e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.028985507246377e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.101449275362319e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.1739130434782613e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.2463768115942035e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.3188405797101456e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.3913043478260878e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.46376811594203e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.536231884057972e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.6086956521739143e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.6811594202898565e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.7536231884057987e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.826086956521741e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.898550724637683e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
2.9710144927536252e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.0434782608695674e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.1159420289855095e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.1884057971014517e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.2608695652173935e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.333333333333336e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.405797101449278e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.47826086956522e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.550724637681162e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.6231884057971044e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.6956521739130466e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.768115942028989e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.840579710144931e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.913043478260873e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
3.985507246376815e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.0579710144927574e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.1304347826086996e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.202898550724642e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.275362318840584e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.347826086956526e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.420289855072468e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.4927536231884105e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.565217391304353e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.637681159420295e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.710144927536237e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.782608695652179e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.855072463768121e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
4.9275362318840635e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1
5.0e1 2.2765164156448026e-1 -9.741990826734784e-1 -9.741990826734784e-1

0.0e0 3.1871229819027136e-1 0.0e0 0.0e0
7.246376811594203e-1 3.1871229819027136e-1 -8.307364670956096e-1 -8.307364670956096e-1
1.4492753623188406e0 3.1871229819027136e-1 -9.23104975347064e-1 -9.23104975347064e-1
2.1739130434782608e0 3.1871229819027136e-1 -9.434779607480303e-1 -9.434779607480303e-1
2.898550724637681e0 3.1871229819027136e-1 -9.481968869250512e-1 -9.481968869250512e-1
3.6231884057971016e0 3.1871229819027136e-1 -9.493012097055741e-1 -9.493012097055741e-1
4.3478260869565215e0 3.1871229819027136e-1 -9.495602526732769e-1 -9.495602526732769e-1
5.0724637681159415e0 3.1871229819027136e-1 -9.496210502638954e-1 -9.496210502638954e-1
5.797101449275361e0 3.1871229819027136e-1 -9.496353213461778e-1 -9.496353213461778e-1
6.521739130434781e0 3.1871229819027136e-1 -9.496386713136354e-1 -9.496386713136354e-1
7.246376811594201e0 3.1871229819027136e-1 -9.496394576843832e-1 -9.496394576843832e-1
7.971014492753621e0 3.1871229819027136e-1 -9.496396422772162e-1 -9.496396422772162e-1
8.695652173913041e0 3.1871229819027136e-1 -9.496396856085932e-1 -9.496396856085932e-1
9.420289855072461e0 3.1871229819027136e-1 -9.496396957802146e-1 -9.496396957802146e-1
1.0144927536231881e1 3.1871229819027136e-1 -9.496396981679043e-1 -9.496396981679043e-1
1.0869565217391301e1 3.1871229819027136e-1 -9.496396987283914e-1 -9.496396987283914e-1
1.1594202898550721e1 3.1871229819027136e-1 -9.496396988599604e-1 -9.496396988599604e-1
1.2318840579710141e1 3.1871229819027136e-1 -9.496396988908448e-1 -9.496396988908448e-1
1.3043478260869561e1 3.1871229819027136e-1 -9.496396988980946e-1 -9.496396988980946e-1
1.3768115942028981e1 3.1871229819027136e-1 -9.496396988997964e-1 -9.496396988997964e-1
1.44927536231884e1 3.1871229819027136e-1 -9.49639698900196e-1 -9.49639698900196e-1
1.521739130434782e1 3.1871229819027136e-1 -9.496396989002898e-1 -9.496396989002898e-1
1.594202898550724e1 3.1871229819027136e-1 -9.496396989003117e-1 -9.496396989003117e-1
1.666666666666666e1 3.1871229819027136e-1 -9.49639698900317e-1 -9.49639698900317e-1
1.7391304347826082e1 3.1871229819027136e-1 -9.496396989003181e-1 -9.496396989003181e-1
1.8115942028985504e1 3.1871229819027136e-1 -9.496396989003184e-1 -9.496396989003184e-1
1.8840579710144926e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
1.9565217391304348e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.028985507246377e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.101449275362319e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.1739130434782613e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.2463768115942035e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.3188405797101456e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.3913043478260878e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.46376811594203e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.536231884057972e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.6086956521739143e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.6811594202898565e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.7536231884057987e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.826086956521741e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.898550724637683e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
2.9710144927536252e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.0434782608695674e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.1159420289855095e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.1884057971014517e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.2608695652173935e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.333333333333336e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.405797101449278e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.47826086956522e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.550724637681162e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.6231884057971044e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.6956521739130466e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.768115942028989e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.840579710144931e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.913043478260873e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
3.985507246376815e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.0579710144927574e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.1304347826086996e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.202898550724642e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.275362318840584e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.347826086956526e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.420289855072468e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.4927536231884105e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.565217391304353e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.637681159420295e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.710144927536237e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.782608695652179e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.855072463768121e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
4.9275362318840635e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1
5.0e1 3.1871229819027136e-1 -9.496396989003185e-1 -9.496396989003185e-1

0.0e0 4.0977295481606246e-1 0.0e0 0.0e0
7.246376811594203e-1 4.0977295481606246e-1 -8.023683899010907e-1 -8.023683899010907e-1
1.4492753623188406e0 4.0977295481606246e-1 -8.915826885130179e-1 -8.915826885130179e-1
2.1739130434782608e0 4.0977295481606246e-1 -9.112599750426466e-1 -9.112599750426466e-1
2.898550724637681e0 4.0977295481606246e-1 -9.158177588269024e-1 -9.158177588269024e-1
3.6231884057971016e0 4.0977295481606246e-1 -9.168843710757147e-1 -9.168843710757147e-1
4.3478260869565215e0 4.0977295481606246e-1 -9.171345682166174e-1 -9.171345682166174e-1
5.0724637681159415e0 4.0977295481606246e-1 -9.171932896846481e-1 -9.171932896846481e-1
5.797101449275361e0 4.0977295481606246e-1 -9.172070734364955e-1 -9.172070734364955e-1
6.521739130434781e0 4.0977295481606246e-1 -9.172103090089083e-1 -9.172103090089083e-1
7.246376811594201e0 4.0977295481606246e-1 -9.172110685265842e-1 -9.172110685265842e-1
7.971014492753621e0 4.0977295481606246e-1 -9.172112468159215e-1 -9.172112468159215e-1
8.695652173913041e0 4.0977295481606246e-1 -9.17211288667614e-1 -9.17211288667614e-1
9.420289855072461e0 4.0977295481606246e-1 -9.172112984918938e-1 -9.172112984918938e-1
1.0144927536231881e1 4.0977295481606246e-1 -9.172113007980484e-1 -9.172113007980484e-1
1.0869565217391301e1 4.0977295481606246e-1 -9.172113013393959e-1 -9.172113013393959e-1
1.1594202898550721e1 4.0977295481606246e-1 -9.17211301466472e-1 -9.17211301466472e-1
1.2318840579710141e1 4.0977295481606246e-1 -9.172113014963018e-1 -9.172113014963018e-1
1.3043478260869561e1 4.0977295481606246e-1 -9.172113015033041e-1 -9.172113015033041e-1
1.3768115942028981e1 4.0977295481606246e-1 -9.172113015049478e-1 -9.172113015049478e-1
1.44927536231884e1 4.0977295481606246e-1 -9.172113015053336e-1 -9.172113015053336e-1
1.521739130434782e1 4.0977295481606246e-1 -9.172113015054243e-1 -9.172113015054243e-1
1.594202898550724e1 4.0977295481606246e-1 -9.172113015054455e-1 -9.172113015054455e-1
1.666666666666666e1 4.0977295481606246e-1 -9.172113015054505e-1 -9.172113015054505e-1
1.7391304347826082e1 4.0977295481606246e-1 -9.172113015054516e-1 -9.172113015054516e-1
1.8115942028985504e1 4.0977295481606246e-1 -9.172113015054519e-1 -9.172113015054519e-1
1.8840579710144926e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
1.9565217391304348e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.028985507246377e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.101449275362319e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.1739130434782613e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.2463768115942035e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.3188405797101456e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.3913043478260878e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.46376811594203e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.536231884057972e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.6086956521739143e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.6811594202898565e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.7536231884057987e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.826086956521741e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.898550724637683e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
2.9710144927536252e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.0434782608695674e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.1159420289855095e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.1884057971014517e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.2608695652173935e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.333333333333336e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.405797101449278e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.47826086956522e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.550724637681162e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.6231884057971044e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.6956521739130466e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.768115942028989e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.840579710144931e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.913043478260873e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
3.985507246376815e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.0579710144927574e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.1304347826086996e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.202898550724642e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.275362318840584e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.347826086956526e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.420289855072468e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.4927536231884105e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.565217391304353e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.637681159420295e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.710144927536237e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.782608695652179e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.855072463768121e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
4.9275362318840635e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1
5.0e1 4.0977295481606246e-1 -9.17211301505452e-1 -9.17211301505452e-1

0.0e0 5.008336114418536e-1 0.0e0 0.0e0
7.246376811594203e-1 5.008336114418536e-1 -7.67351635532408e-1 -7.67351635532408e-1
1.4492753623188406e0 5.008336114418536e-1 -8.526724667296315e-1 -8.526724667296315e-1
2.1739130434782608e0 5.008336114418536e-1 -8.714910021946337e-1 -8.714910021946337e-1
2.898550724637681e0 5.008336114418536e-1 -8.758498763542737e-1 -8.758498763542737e-1
3.6231884057971016e0 5.008336114418536e-1 -8.768699397863662e-1 -8.768699397863662e-1
4.3478260869565215e0 5.008336114418536e-1 -8.771092178881629e-1 -8.771092178881629e-1
5.0724637681159415e0 5.008336114418536e-1 -8.771653766490279e-1 -8.771653766490279e-1
5.797101449275361e0 5.008336114418536e-1 -8.771785588539316e-1 -8.771785588539316e-1
6.521739130434781e0 5.008336114418536e-1 -8.771816532203275e-1 -8.771816532203275e-1
7.246376811594201e0 5.008336114418536e-1 -8.771823795913288e-1 -8.771823795913288e-1
7.971014492753621e0 5.008336114418536e-1 -8.771825500998088e-1 -8.771825500998088e-1
8.695652173913041e0 5.008336114418536e-1 -8.771825901250206e-1 -8.771825901250206e-1
9.420289855072461e0 5.008336114418536e-1 -8.771825995205517e-1 -8.771825995205517e-1
1.0144927536231881e1 5.008336114418536e-1 -8.771826017260618e-1 -8.771826017260618e-1
1.0869565217391301e1 5.008336114418536e-1 -8.771826022437839e-1 -8.771826022437839e-1
1.1594202898550721e1 5.008336114418536e-1 -8.771826023653142e-1 -8.771826023653142e-1
1.2318840579710141e1 5.008336114418536e-1 -8.771826023938422e-1 -8.771826023938422e-1
1.3043478260869561e1 5.008336114418536e-1 -8.771826024005389e-1 -8.771826024005389e-1
1.3768115942028981e1 5.008336114418536e-1 -8.771826024021108e-1 -8.771826024021108e-1
1.44927536231884e1 5.008336114418536e-1 -8.771826024024798e-1 -8.771826024024798e-1
1.521739130434782e1 5.008336114418536e-1 -8.771826024025665e-1 -8.771826024025665e-1
1.594202898550724e1 5.008336114418536e-1 -8.771826024025868e-1 -8.771826024025868e-1
1.666666666666666e1 5.008336114418536e-1 -8.771826024025916e-1 -8.771826024025916e-1
1.7391304347826082e1 5.008336114418536e-1 -8.771826024025926e-1 -8.771826024025926e-1
1.8115942028985504e1 5.008336114418536e-1 -8.771826024025929e-1 -8.771826024025929e-1
1.8840579710144926e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
1.9565217391304348e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.028985507246377e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.101449275362319e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.1739130434782613e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.2463768115942035e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.3188405797101456e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.3913043478260878e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.46376811594203e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.536231884057972e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.6086956521739143e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.6811594202898565e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.7536231884057987e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.826086956521741e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.898550724637683e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
2.9710144927536252e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.0434782608695674e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.1159420289855095e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.1884057971014517e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.2608695652173935e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.333333333333336e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.405797101449278e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.47826086956522e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.550724637681162e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.6231884057971044e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.6956521739130466e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.768115942028989e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.840579710144931e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.913043478260873e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
3.985507246376815e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.0579710144927574e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.1304347826086996e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.202898550724642e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.275362318840584e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.347826086956526e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.420289855072468e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.4927536231884105e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.565217391304353e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.637681159420295e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.710144927536237e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.782608695652179e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.855072463768121e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
4.9275362318840635e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1
5.0e1 5.008336114418536e-1 -8.77182602402593e-1 -8.77182602402593e-1

0.0e0 5.918942680676447e-1 0.0e0 0.0e0
7.246376811594203e-1 5.918942680676447e-1 -7.259763638443296e-1 -7.259763638443296e-1
1.4492753623188406e0 5.918942680676447e-1 -8.06696732348868e-1 -8.06696732348868e-1
2.1739130434782608e0 5.918942680676447e-1 -8.245005804377288e-1 -8.245005804377288e-1
2.898550724637681e0 5.918942680676447e-1 -8.286244259686956e-1 -8.286244259686956e-1
3.6231884057971016e0 5.918942680676447e-1 -8.295894880172143e-1 -8.295894880172143e-1
4.3478260869565215e0 5.918942680676447e-1 -8.29815864346196e-1 -8.29815864346196e-1
5.0724637681159415e0 5.918942680676447e-1 -8.298689950507165e-1 -8.298689950507165e-1
5.797101449275361e0 5.918942680676447e-1 -8.298814664767751e-1 -8.298814664767751e-1
6.521739130434781e0 5.918942680676447e-1 -8.298843939962596e-1 -8.298843939962596e-1
7.246376811594201e0 5.918942680676447e-1 -8.298850812016475e-1 -8.298850812016475e-1
7.971014492753621e0 5.918942680676447e-1 -8.298852425163833e-1 -8.298852425163833e-1
8.695652173913041e0 5.918942680676447e-1 -8.298852803834528e-1 -8.298852803834528e-1
9.420289855072461e0 5.918942680676447e-1 -8.298852892723808e-1 -8.298852892723808e-1
1.0144927536231881e1 5.918942680676447e-1 -8.298852913589707e-1 -8.298852913589707e-1
1.0869565217391301e1 5.918942680676447e-1 -8.298852918487775e-1 -8.298852918487775e-1
1.1594202898550721e1 5.918942680676447e-1 -8.298852919637549e-1 -8.298852919637549e-1
1.2318840579710141e1 5.918942680676447e-1 -8.298852919907447e-1 -8.298852919907447e-1
1.3043478260869561e1 5.918942680676447e-1 -8.298852919970803e-1 -8.298852919970803e-1
1.3768115942028981e1 5.918942680676447e-1 -8.298852919985674e-1 -8.298852919985674e-1
1.44927536231884e1 5.918942680676447e-1 -8.298852919989166e-1 -8.298852919989166e-1
1.521739130434782e1 5.918942680676447e-1 -8.298852919989985e-1 -8.298852919989985e-1
1.594202898550724e1 5.918942680676447e-1 -8.298852919990178e-1 -8.298852919990178e-1
1.666666666666666e1 5.918942680676447e-1 -8.298852919990224e-1 -8.298852919990224e-1
1.7391304347826082e1 5.918942680676447e-1 -8.298852919990234e-1 -8.298852919990234e-1
1.8115942028985504e1 5.918942680676447e-1 -8.298852919990236e-1 -8.298852919990236e-1
1.8840579710144926e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
1.9565217391304348e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.028985507246377e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.101449275362319e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.1739130434782613e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.2463768115942035e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.3188405797101456e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.3913043478260878e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.46376811594203e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.536231884057972e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.6086956521739143e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.6811594202898565e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.7536231884057987e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.826086956521741e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.898550724637683e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
2.9710144927536252e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.0434782608695674e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.1159420289855095e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.1884057971014517e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.2608695652173935e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.333333333333336e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.405797101449278e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.47826086956522e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.550724637681162e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.6231884057971044e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.6956521739130466e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.768115942028989e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.840579710144931e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.913043478260873e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
3.985507246376815e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.0579710144927574e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.1304347826086996e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.202898550724642e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.275362318840584e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.347826086956526e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.420289855072468e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.4927536231884105e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.565217391304353e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.637681159420295e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.710144927536237e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.782608695652179e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.855072463768121e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
4.9275362318840635e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1
5.0e1 5.918942680676447e-1 -8.298852919990237e-1 -8.298852919990237e-1

0.0e0 6.829549246934358e-1 0.0e0 0.0e0
7.246376811594203e-1 6.829549246934358e-1 -6.785854233686646e-1 -6.785854233686646e-1
1.4492753623188406e0 6.829549246934358e-1 -7.540364547852635e-1 -7.540364547852635e-1
2.1739130434782608e0 6.829549246934358e-1 -7.706780872056291e-1 -7.706780872056291e-1
2.898550724637681e0 6.829549246934358e-1 -7.74532732625102e-1 -7.74532732625102e-1
3.6231884057971016e0 6.829549246934358e-1 -7.754347964819792e-1 -7.754347964819792e-1
4.3478260869565215e0 6.829549246934358e-1 -7.756463952125897e-1 -7.756463952125897e-1
5.0724637681159415e0 6.829549246934358e-1 -7.756960576030153e-1 -7.756960576030153e-1
5.797101449275361e0 6.829549246934358e-1 -7.757077149080646e-1 -7.757077149080646e-1
6.521739130434781e0 6.829549246934358e-1 -7.757104513222892e-1 -7.757104513222892e-1
7.246376811594201e0 6.829549246934358e-1 -7.757110936676634e-1 -7.757110936676634e-1
7.971014492753621e0 6.829549246934358e-1 -7.757112444519503e-1 -7.757112444519503e-1
8.695652173913041e0 6.829549246934358e-1 -7.75711279847099e-1 -7.75711279847099e-1
9.420289855072461e0 6.829549246934358e-1 -7.757112881557676e-1 -7.757112881557676e-1
1.0144927536231881e1 6.829549246934358e-1 -7.757112901061471e-1 -7.757112901061471e-1
1.0869565217391301e1 6.829549246934358e-1 -7.757112905639799e-1 -7.757112905639799e-1
1.1594202898550721e1 6.829549246934358e-1 -7.757112906714517e-1 -7.757112906714517e-1
1.2318840579710141e1 6.829549246934358e-1 -7.757112906966797e-1 -7.757112906966797e-1
1.3043478260869561e1 6.829549246934358e-1 -7.757112907026017e-1 -7.757112907026017e-1
1.3768115942028981e1 6.829549246934358e-1 -7.757112907039918e-1 -7.757112907039918e-1
1.44927536231884e1 6.829549246934358e-1 -7.757112907043181e-1 -7.757112907043181e-1
1.521739130434782e1 6.829549246934358e-1 -7.757112907043947e-1 -7.757112907043947e-1
1.594202898550724e1 6.829549246934358e-1 -7.757112907044127e-1 -7.757112907044127e-1
1.666666666666666e1 6.829549246934358e-1 -7.757112907044169e-1 -7.757112907044169e-1
1.7391304347826082e1 6.829549246934358e-1 -7.757112907044179e-1 -7.757112907044179e-1
1.8115942028985504e1 6.829549246934358e-1 -7.757112907044181e-1 -7.757112907044181e-1
1.8840579710144926e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
1.9565217391304348e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.028985507246377e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.101449275362319e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.1739130434782613e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.2463768115942035e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.3188405797101456e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.3913043478260878e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.46376811594203e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.536231884057972e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.6086956521739143e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.6811594202898565e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.7536231884057987e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.826086956521741e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.898550724637683e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
2.9710144927536252e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.0434782608695674e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.1159420289855095e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.1884057971014517e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.2608695652173935e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.333333333333336e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.405797101449278e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.47826086956522e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.550724637681162e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.6231884057971044e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.6956521739130466e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.768115942028989e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.840579710144931e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.913043478260873e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
3.985507246376815e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.0579710144927574e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.1304347826086996e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.202898550724642e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.275362318840584e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.347826086956526e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.420289855072468e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.4927536231884105e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.565217391304353e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.637681159420295e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.710144927536237e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.782608695652179e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.855072463768121e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
4.9275362318840635e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1
5.0e1 6.829549246934358e-1 -7.757112907044182e-1 -7.757112907044182e-1

0.0e0 7.740155813192269e-1 0.0e0 0.0e0
7.246376811594203e-1 7.740155813192269e-1 -6.255715103633516e-1 -6.255715103633516e-1
1.4492753623188406e0 7.740155813192269e-1 -6.951279936833764e-1 -6.951279936833764e-1
2.1739130434782608e0 7.740155813192269e-1 -7.104695126279471e-1 -7.104695126279471e-1
2.898550724637681e0 7.740155813192269e-1 -7.1402301713001e-1 -7.1402301713001e-1
3.6231884057971016e0 7.740155813192269e-1 -7.148546080100344e-1 -7.148546080100344e-1
4.3478260869565215e0 7.740155813192269e-1 -7.150496757685516e-1 -7.150496757685516e-1
5.0724637681159415e0 7.740155813192269e-1 -7.150954583266745e-1 -7.150954583266745e-1
5.797101449275361e0 7.740155813192269e-1 -7.151062049146137e-1 -7.151062049146137e-1
6.521739130434781e0 7.740155813192269e-1 -7.151087275487885e-1 -7.151087275487885e-1
7.246376811594201e0 7.740155813192269e-1 -7.15109319711473e-1 -7.15109319711473e-1
7.971014492753621e0 7.740155813192269e-1 -7.151094587158647e-1 -7.151094587158647e-1
8.695652173913041e0 7.740155813192269e-1 -7.151094913457974e-1 -7.151094913457974e-1
9.420289855072461e0 7.740155813192269e-1 -7.151094990053583e-1 -7.151094990053583e-1
1.0144927536231881e1 7.740155813192269e-1 -7.15109500803366e-1 -7.15109500803366e-1
1.0869565217391301e1 7.740155813192269e-1 -7.151095012254309e-1 -7.151095012254309e-1
1.1594202898550721e1 7.740155813192269e-1 -7.151095013245067e-1 -7.151095013245067e-1
1.2318840579710141e1 7.740155813192269e-1 -7.151095013477636e-1 -7.151095013477636e-1
1.3043478260869561e1 7.740155813192269e-1 -7.15109501353223e-1 -7.15109501353223e-1
1.3768115942028981e1 7.740155813192269e-1 -7.151095013545046e-1 -7.151095013545046e-1
1.44927536231884e1 7.740155813192269e-1 -7.151095013548053e-1 -7.151095013548053e-1
1.521739130434782e1 7.740155813192269e-1 -7.15109501354876e-1 -7.15109501354876e-1
1.594202898550724e1 7.740155813192269e-1 -7.151095013548926e-1 -7.151095013548926e-1
1.666666666666666e1 7.740155813192269e-1 -7.151095013548965e-1 -7.151095013548965e-1
1.7391304347826082e1 7.740155813192269e-1 -7.151095013548974e-1 -7.151095013548974e-1
1.8115942028985504e1 7.740155813192269e-1 -7.151095013548976e-1 -7.151095013548976e-1
1.8840579710144926e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
1.9565217391304348e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.028985507246377e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.101449275362319e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.1739130434782613e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.2463768115942035e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.3188405797101456e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.3913043478260878e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.46376811594203e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.536231884057972e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.6086956521739143e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.6811594202898565e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.7536231884057987e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.826086956521741e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.898550724637683e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
2.9710144927536252e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.0434782608695674e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.1159420289855095e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.1884057971014517e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.2608695652173935e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.333333333333336e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.405797101449278e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.47826086956522e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.550724637681162e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.6231884057971044e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.6956521739130466e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.768115942028989e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.840579710144931e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.913043478260873e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
3.985507246376815e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.0579710144927574e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.1304347826086996e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.202898550724642e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.275362318840584e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.347826086956526e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.420289855072468e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.4927536231884105e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.565217391304353e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.637681159420295e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.710144927536237e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.782608695652179e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.855072463768121e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
4.9275362318840635e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1
5.0e1 7.740155813192269e-1 -7.151095013548977e-1 -7.151095013548977e-1

0.0e0 8.65076237945018e-1 0.0e0 0.0e0
7.246376811594203e-1 8.65076237945018e-1 -5.673739148075923e-1 -5.673739148075923e-1
1.4492753623188406e0 8.65076237945018e-1 -6.304594831043474e-1 -6.304594831043474e-1
2.1739130434782608e0 8.65076237945018e-1 -6.443737639155374e-1 -6.443737639155374e-1
2.898550724637681e0 8.65076237945018e-1 -6.475966820427563e-1 -6.475966820427563e-1
3.6231884057971016e0 8.65076237945018e-1 -6.483509091219973e-1 -6.483509091219973e-1
4.3478260869565215e0 8.65076237945018e-1 -6.485278295155401e-1 -6.485278295155401e-1
5.0724637681159415e0 8.65076237945018e-1 -6.485693528726653e-1 -6.485693528726653e-1
5.797101449275361e0 8.65076237945018e-1 -6.485790996938822e-1 -6.485790996938822e-1
6.521739130434781e0 8.65076237945018e-1 -6.485813876446659e-1 -6.485813876446659e-1
7.246376811594201e0 8.65076237945018e-1 -6.48581924717814e-1 -6.48581924717814e-1
7.971014492753621e0 8.65076237945018e-1 -6.485820507904765e-1 -6.485820507904765e-1
8.695652173913041e0 8.65076237945018e-1 -6.485820803848111e-1 -6.485820803848111e-1
9.420289855072461e0 8.65076237945018e-1 -6.485820873317948e-1 -6.485820873317948e-1
1.0144927536231881e1 8.65076237945018e-1 -6.48582088962532e-1 -6.48582088962532e-1
1.0869565217391301e1 8.65076237945018e-1 -6.485820893453318e-1 -6.485820893453318e-1
1.1594202898550721e1 8.65076237945018e-1 -6.485820894351904e-1 -6.485820894351904e-1
1.2318840579710141e1 8.65076237945018e-1 -6.485820894562837e-1 -6.485820894562837e-1
1.3043478260869561e1 8.65076237945018e-1 -6.485820894612352e-1 -6.485820894612352e-1
1.3768115942028981e1 8.65076237945018e-1 -6.485820894623975e-1 -6.485820894623975e-1
1.44927536231884e1 8.65076237945018e-1 -6.485820894626704e-1 -6.485820894626704e-1
1.521739130434782e1 8.65076237945018e-1 -6.485820894627344e-1 -6.485820894627344e-1
1.594202898550724e1 8.65076237945018e-1 -6.485820894627494e-1 -6.485820894627494e-1
1.666666666666666e1 8.65076237945018e-1 -6.48582089462753e-1 -6.48582089462753e-1
1.7391304347826082e1 8.65076237945018e-1 -6.485820894627538e-1 -6.485820894627538e-1
1.8115942028985504e1 8.65076237945018e-1 -6.48582089462754e-1 -6.48582089462754e-1
1.8840579710144926e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
1.9565217391304348e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.028985507246377e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.101449275362319e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.1739130434782613e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.2463768115942035e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.3188405797101456e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.3913043478260878e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.46376811594203e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.536231884057972e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.6086956521739143e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.6811594202898565e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.7536231884057987e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.826086956521741e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.898550724637683e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
2.9710144927536252e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.0434782608695674e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.1159420289855095e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.1884057971014517e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.2608695652173935e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.333333333333336e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.405797101449278e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.47826086956522e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.550724637681162e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.6231884057971044e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.6956521739130466e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.768115942028989e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.840579710144931e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.913043478260873e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
3.985507246376815e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.0579710144927574e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.1304347826086996e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.202898550724642e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.275362318840584e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.347826086956526e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.420289855072468e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.4927536231884105e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.565217391304353e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.637681159420295e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.710144927536237e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.782608695652179e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.855072463768121e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
4.9275362318840635e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1
5.0e1 8.65076237945018e-1 -6.485820894627541e-1 -6.485820894627541e-1

0.0e0 9.561368945708091e-1 0.0e0 0.0e0
7.246376811594203e-1 9.561368945708091e-1 -5.044748803067342e-1 -5.044748803067342e-1
1.4492753623188406e0 9.561368945708091e-1 -5.605667866933369e-1 -5.605667866933369e-1
2.1739130434782608e0 9.561368945708091e-1 -5.729385312582237e-1 -5.729385312582237e-1
2.898550724637681e0 9.561368945708091e-1 -5.758041568959807e-1 -5.758041568959807e-1
3.6231884057971016e0 9.561368945708091e-1 -5.764747704113258e-1 -5.764747704113258e-1
4.3478260869565215e0 9.561368945708091e-1 -5.766320774217946e-1 -5.766320774217946e-1
5.0724637681159415e0 9.561368945708091e-1 -5.766689975023075e-1 -5.766689975023075e-1
5.797101449275361e0 9.561368945708091e-1 -5.766776637915718e-1 -5.766776637915718e-1
6.521739130434781e0 9.561368945708091e-1 -5.766796981002836e-1 -5.766796981002836e-1
7.246376811594201e0 9.561368945708091e-1 -5.766801756335381e-1 -5.766801756335381e-1
7.971014492753621e0 9.561368945708091e-1 -5.766802877297937e-1 -5.766802877297937e-1
8.695652173913041e0 9.561368945708091e-1 -5.766803140433024e-1 -5.766803140433024e-1
9.420289855072461e0 9.561368945708091e-1 -5.766803202201439e-1 -5.766803202201439e-1
1.0144927536231881e1 9.561368945708091e-1 -5.766803216700978e-1 -5.766803216700978e-1
1.0869565217391301e1 9.561368945708091e-1 -5.766803220104604e-1 -5.766803220104604e-1
1.1594202898550721e1 9.561368945708091e-1 -5.766803220903571e-1 -5.766803220903571e-1
1.2318840579710141e1 9.561368945708091e-1 -5.766803221091121e-1 -5.766803221091121e-1
1.3043478260869561e1 9.561368945708091e-1 -5.766803221135147e-1 -5.766803221135147e-1
1.3768115942028981e1 9.561368945708091e-1 -5.766803221145481e-1 -5.766803221145481e-1
1.44927536231884e1 9.561368945708091e-1 -5.766803221147907e-1 -5.766803221147907e-1
1.521739130434782e1 9.561368945708091e-1 -5.766803221148478e-1 -5.766803221148478e-1
1.594202898550724e1 9.561368945708091e-1 -5.766803221148611e-1 -5.766803221148611e-1
1.666666666666666e1 9.561368945708091e-1 -5.766803221148642e-1 -5.766803221148642e-1
1.7391304347826082e1 9.561368945708091e-1 -5.76680322114865e-1 -5.76680322114865e-1
1.8115942028985504e1 9.561368945708091e-1 -5.766803221148651e-1 -5.766803221148651e-1
1.8840579710144926e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
1.9565217391304348e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.028985507246377e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.101449275362319e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.1739130434782613e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.2463768115942035e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.3188405797101456e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.3913043478260878e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.46376811594203e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.536231884057972e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.6086956521739143e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.6811594202898565e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.7536231884057987e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.826086956521741e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.898550724637683e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
2.9710144927536252e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.0434782608695674e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.1159420289855095e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.1884057971014517e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.2608695652173935e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.333333333333336e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.405797101449278e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.47826086956522e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.550724637681162e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.6231884057971044e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.6956521739130466e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.768115942028989e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.840579710144931e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.913043478260873e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
3.985507246376815e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.0579710144927574e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.1304347826086996e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.202898550724642e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.275362318840584e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.347826086956526e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.420289855072468e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.4927536231884105e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.565217391304353e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.637681159420295e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.710144927536237e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.782608695652179e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.855072463768121e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
4.9275362318840635e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1
5.0e1 9.561368945708091e-1 -5.766803221148652e-1 -5.766803221148652e-1

0.0e0 1.0471975511966e0 0.0e0 0.0e0
7.246376811594203e-1 1.0471975511966e0 -4.373956080698806e-1 -4.373956080698806e-1
1.4492753623188406e0 1.0471975511966e0 -4.860290573445985e-1 -4.860290573445985e-1
2.1739130434782608e0 1.0471975511966e0 -4.96755749491398e-1 -4.96755749491398e-1
2.898550724637681e0 1.0471975511966e0 -4.992403371631673e-1 -4.992403371631673e-1
3.6231884057971016e0 1.0471975511966e0 -4.9982178019982726e-1 -4.9982178019982726e-1
4.3478260869565215e0 1.0471975511966e0 -4.999581703317914e-1 -4.999581703317914e-1
5.0724637681159415e0 1.0471975511966e0 -4.999901812042775e-1 -4.999901812042775e-1
5.797101449275361e0 1.0471975511966e0 -4.999976951499871e-1 -4.999976951499871e-1
6.521739130434781e0 1.0471975511966e0 -4.999994589597044e-1 -4.999994589597044e-1
7.246376811594201e0 1.0471975511966e0 -4.999998729960745e-1 -4.999998729960745e-1
7.971014492753621e0 1.0471975511966e0 -4.999999701870582e-1 -4.999999701870582e-1
8.695652173913041e0 1.0471975511966e0 -4.999999930016989e-1 -4.999999930016989e-1
9.420289855072461e0 1.0471975511966e0 -4.99999998357215e-1 -4.99999998357215e-1
1.0144927536231881e1 1.0471975511966e0 -4.999999996143706e-1 -4.999999996143706e-1
1.0869565217391301e1 1.0471975511966e0 -4.999999999094757e-1 -4.999999999094757e-1
1.1594202898550721e1 1.0471975511966e0 -4.999999999787488e-1 -4.999999999787488e-1
1.2318840579710141e1 1.0471975511966e0 -4.9999999999500994e-1 -4.9999999999500994e-1
1.3043478260869561e1 1.0471975511966e0 -4.999999999988271e-1 -4.999999999988271e-1
1.3768115942028981e1 1.0471975511966e0 -4.999999999997231e-1 -4.999999999997231e-1
1.44927536231884e1 1.0471975511966e0 -4.9999999999993344e-1 -4.9999999999993344e-1
1.521739130434782e1 1.0471975511966e0 -4.9999999999998285e-1 -4.9999999999998285e-1
1.594202898550724e1 1.0471975511966e0 -4.9999999999999445e-1 -4.9999999999999445e-1
1.666666666666666e1 1.0471975511966e0 -4.9999999999999717e-1 -4.9999999999999717e-1
1.7391304347826082e1 1.0471975511966e0 -4.999999999999978e-1 -4.999999999999978e-1
1.8115942028985504e1 1.0471975511966e0 -4.9999999999999795e-1 -4.9999999999999795e-1
1.8840579710144926e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
1.9565217391304348e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.028985507246377e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.101449275362319e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.1739130434782613e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.2463768115942035e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.3188405797101456e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.3913043478260878e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.46376811594203e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.536231884057972e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.6086956521739143e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.6811594202898565e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.7536231884057987e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.826086956521741e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.898550724637683e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
2.9710144927536252e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.0434782608695674e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.1159420289855095e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.1884057971014517e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.2608695652173935e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.333333333333336e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.405797101449278e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.47826086956522e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.550724637681162e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.6231884057971044e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.6956521739130466e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.768115942028989e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.840579710144931e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.913043478260873e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
3.985507246376815e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.0579710144927574e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.1304347826086996e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.202898550724642e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.275362318840584e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.347826086956526e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.420289855072468e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.4927536231884105e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.565217391304353e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.637681159420295e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.710144927536237e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.782608695652179e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.855072463768121e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
4.9275362318840635e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1
5.0e1 1.0471975511966e0 -4.99999999999998e-1 -4.99999999999998e-1

0.0e0 1.1382582078223913e0 0.0e0 0.0e0
7.246376811594203e-1 1.1382582078223913e0 -3.6669193807252654e-1 -3.6669193807252654e-1
1.4492753623188406e0 1.1382582078223913e0 -4.074639381581997e-1 -4.074639381581997e-1
2.1739130434782608e0 1.1382582078223913e0 -4.1645669313755207e-1 -4.1645669313755207e-1
2.898550724637681e0 1.1382582078223913e0 -4.1853965476739685e-1 -4.1853965476739685e-1
3.6231884057971016e0 1.1382582078223913e0 -4.1902710930525205e-1 -4.1902710930525205e-1
4.3478260869565215e0 1.1382582078223913e0 -4.1914145238712386e-1 -4.1914145238712386e-1
5.0724637681159415e0 1.1382582078223913e0 -4.191682887994123e-1 -4.191682887994123e-1
5.797101449275361e0 1.1382582078223913e0 -4.191745881386466e-1 -4.191745881386466e-1
6.521739130434781e0 1.1382582078223913e0 -4.1917606683388653e-1 -4.1917606683388653e-1
7.246376811594201e0 1.1382582078223913e0 -4.1917641394253646e-1 -4.1917641394253646e-1
7.971014492753621e0 1.1382582078223913e0 -4.191764954228932e-1 -4.191764954228932e-1
8.695652173913041e0 1.1382582078223913e0 -4.191765145496166e-1 -4.191765145496166e-1
9.420289855072461e0 1.1382582078223913e0 -4.1917651903942976e-1 -4.1917651903942976e-1
1.0144927536231881e1 1.1382582078223913e0 -4.1917652009337003e-1 -4.1917652009337003e-1
1.0869565217391301e1 1.1382582078223913e0 -4.191765203407723e-1 -4.191765203407723e-1
1.1594202898550721e1 1.1382582078223913e0 -4.1917652039884756e-1 -4.1917652039884756e-1
1.2318840579710141e1 1.1382582078223913e0 -4.1917652041248016e-1 -4.1917652041248016e-1
1.3043478260869561e1 1.1382582078223913e0 -4.191765204156803e-1 -4.191765204156803e-1
1.3768115942028981e1 1.1382582078223913e0 -4.1917652041643144e-1 -4.1917652041643144e-1
1.44927536231884e1 1.1382582078223913e0 -4.191765204166078e-1 -4.191765204166078e-1
1.521739130434782e1 1.1382582078223913e0 -4.191765204166492e-1 -4.191765204166492e-1
1.594202898550724e1 1.1382582078223913e0 -4.191765204166589e-1 -4.191765204166589e-1
1.666666666666666e1 1.1382582078223913e0 -4.191765204166612e-1 -4.191765204166612e-1
1.7391304347826082e1 1.1382582078223913e0 -4.1917652041666176e-1 -4.1917652041666176e-1
1.8115942028985504e1 1.1382582078223913e0 -4.1917652041666187e-1 -4.1917652041666187e-1
1.8840579710144926e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
1.9565217391304348e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.028985507246377e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.101449275362319e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.1739130434782613e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.2463768115942035e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.3188405797101456e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.3913043478260878e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.46376811594203e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.536231884057972e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.6086956521739143e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.6811594202898565e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.7536231884057987e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.826086956521741e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.898550724637683e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
2.9710144927536252e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.0434782608695674e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.1159420289855095e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.1884057971014517e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.2608695652173935e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.333333333333336e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.405797101449278e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.47826086956522e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.550724637681162e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.6231884057971044e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.6956521739130466e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.768115942028989e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.840579710144931e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.913043478260873e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
3.985507246376815e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.0579710144927574e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.1304347826086996e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.202898550724642e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.275362318840584e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.347826086956526e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.420289855072468e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.4927536231884105e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.565217391304353e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.637681159420295e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.710144927536237e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.782608695652179e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.855072463768121e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
4.9275362318840635e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1
5.0e1 1.1382582078223913e0 -4.191765204166619e-1 -4.191765204166619e-1

0.0e0 1.2293188644481825e0 0.0e0 0.0e0
7.246376811594203e-1 1.2293188644481825e0 -2.929497431914676e-1 -2.929497431914676e-1
1.4492753623188406e0 1.2293188644481825e0 -3.2552244445477724e-1 -3.2552244445477724e-1
2.1739130434782608e0 1.2293188644481825e0 -3.327067454667728e-1 -3.327067454667728e-1
2.898550724637681e0 1.2293188644481825e0 -3.3437082097862664e-1 -3.3437082097862664e-1
3.6231884057971016e0 1.2293188644481825e0 -3.3476024781585906e-1 -3.3476024781585906e-1
4.3478260869565215e0 1.2293188644481825e0 -3.3485159636485123e-1 -3.3485159636485123e-1
5.0724637681159415e0 1.2293188644481825e0 -3.3487303594197804e-1 -3.3487303594197804e-1
5.797101449275361e0 1.2293188644481825e0 -3.3487806847642826e-1 -3.3487806847642826e-1
6.521739130434781e0 1.2293188644481825e0 -3.348792498042564e-1 -3.348792498042564e-1
7.246376811594201e0 1.2293188644481825e0 -3.348795271089345e-1 -3.348795271089345e-1
7.971014492753621e0 1.2293188644481825e0 -3.3487959220349234e-1 -3.3487959220349234e-1
8.695652173913041e0 1.2293188644481825e0 -3.348796074838084e-1 -3.348796074838084e-1
9.420289855072461e0 1.2293188644481825e0 -3.348796110707147e-1 -3.348796110707147e-1
1.0144927536231881e1 1.2293188644481825e0 -3.3487961191270627e-1 -3.3487961191270627e-1
1.0869565217391301e1 1.2293188644481825e0 -3.348796121103556e-1 -3.348796121103556e-1
1.1594202898550721e1 1.2293188644481825e0 -3.3487961215675194e-1 -3.3487961215675194e-1
1.2318840579710141e1 1.2293188644481825e0 -3.3487961216764295e-1 -3.3487961216764295e-1
1.3043478260869561e1 1.2293188644481825e0 -3.3487961217019957e-1 -3.3487961217019957e-1
1.3768115942028981e1 1.2293188644481825e0 -3.3487961217079965e-1 -3.3487961217079965e-1
1.44927536231884e1 1.2293188644481825e0 -3.3487961217094053e-1 -3.3487961217094053e-1
1.521739130434782e1 1.2293188644481825e0 -3.348796121709736e-1 -3.348796121709736e-1
1.594202898550724e1 1.2293188644481825e0 -3.348796121709814e-1 -3.348796121709814e-1
1.666666666666666e1 1.2293188644481825e0 -3.348796121709832e-1 -3.348796121709832e-1
1.7391304347826082e1 1.2293188644481825e0 -3.348796121709836e-1 -3.348796121709836e-1
1.8115942028985504e1 1.2293188644481825e0 -3.348796121709837e-1 -3.348796121709837e-1
1.8840579710144926e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
1.9565217391304348e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.028985507246377e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.101449275362319e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.1739130434782613e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.2463768115942035e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.3188405797101456e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.3913043478260878e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.46376811594203e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.536231884057972e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.6086956521739143e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.6811594202898565e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.7536231884057987e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.826086956521741e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.898550724637683e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
2.9710144927536252e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.0434782608695674e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.1159420289855095e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.1884057971014517e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.2608695652173935e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.333333333333336e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.405797101449278e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.47826086956522e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.550724637681162e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.6231884057971044e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.6956521739130466e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.768115942028989e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.840579710144931e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.913043478260873e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
3.985507246376815e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.0579710144927574e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.1304347826086996e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.202898550724642e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.275362318840584e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.347826086956526e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.420289855072468e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.4927536231884105e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.565217391304353e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.637681159420295e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.710144927536237e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.782608695652179e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.855072463768121e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
4.9275362318840635e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1
5.0e1 1.2293188644481825e0 -3.348796121709838e-1 -3.348796121709838e-1

0.0e0 1.3203795210739737e0 0.0e0 0.0e0
7.246376811594203e-1 1.3203795210739737e0 -2.167800744776292e-1 -2.167800744776292e-1
1.4492753623188406e0 1.3203795210739737e0 -2.4088356925756077e-1 -2.4088356925756077e-1
2.1739130434782608e0 1.3203795210739737e0 -2.4619988492141234e-1 -2.4619988492141234e-1
2.898550724637681e0 1.3203795210739737e0 -2.4743128526150515e-1 -2.4743128526150515e-1
3.6231884057971016e0 1.3203795210739737e0 -2.4771945748469654e-1 -2.4771945748469654e-1
4.3478260869565215e0 1.3203795210739737e0 -2.4778705455796315e-1 -2.4778705455796315e-1
5.0724637681159415e0 1.3203795210739737e0 -2.4780291964484014e-1 -2.4780291964484014e-1
5.797101449275361e0 1.3203795210739737e0 -2.4780664367334085e-1 -2.4780664367334085e-1
6.521739130434781e0 1.3203795210739737e0 -2.4780751784490276e-1 -2.4780751784490276e-1
7.246376811594201e0 1.3203795210739737e0 -2.4780772304777515e-1 -2.4780772304777515e-1
7.971014492753621e0 1.3203795210739737e0 -2.4780777121714015e-1 -2.4780777121714015e-1
8.695652173913041e0 1.3203795210739737e0 -2.4780778252443134e-1 -2.4780778252443134e-1
9.420289855072461e0 1.3203795210739737e0 -2.478077851787085e-1 -2.478077851787085e-1
1.0144927536231881e1 1.3203795210739737e0 -2.478077858017744e-1 -2.478077858017744e-1
1.0869565217391301e1 1.3203795210739737e0 -2.4780778594803307e-1 -2.4780778594803307e-1
1.1594202898550721e1 1.3203795210739737e0 -2.478077859823659e-1 -2.478077859823659e-1
1.2318840579710141e1 1.3203795210739737e0 -2.478077859904252e-1 -2.478077859904252e-1
1.3043478260869561e1 1.3203795210739737e0 -2.4780778599231704e-1 -2.4780778599231704e-1
1.3768115942028981e1 1.3203795210739737e0 -2.478077859927611e-1 -2.478077859927611e-1
1.44927536231884e1 1.3203795210739737e0 -2.4780778599286535e-1 -2.4780778599286535e-1
1.521739130434782e1 1.3203795210739737e0 -2.4780778599288983e-1 -2.4780778599288983e-1
1.594202898550724e1 1.3203795210739737e0 -2.478077859928956e-1 -2.478077859928956e-1
1.666666666666666e1 1.3203795210739737e0 -2.4780778599289693e-1 -2.4780778599289693e-1
1.7391304347826082e1 1.3203795210739737e0 -2.4780778599289724e-1 -2.4780778599289724e-1
1.8115942028985504e1 1.3203795210739737e0 -2.4780778599289732e-1 -2.4780778599289732e-1
1.8840579710144926e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
1.9565217391304348e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.028985507246377e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.101449275362319e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.1739130434782613e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.2463768115942035e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.3188405797101456e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.3913043478260878e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.46376811594203e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.536231884057972e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.6086956521739143e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.6811594202898565e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.7536231884057987e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.826086956521741e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.898550724637683e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
2.9710144927536252e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.0434782608695674e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.1159420289855095e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.1884057971014517e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.2608695652173935e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.333333333333336e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.405797101449278e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.47826086956522e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.550724637681162e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.6231884057971044e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.6956521739130466e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.768115942028989e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.840579710144931e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.913043478260873e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
3.985507246376815e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.0579710144927574e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.1304347826086996e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.202898550724642e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.275362318840584e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.347826086956526e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.420289855072468e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.4927536231884105e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.565217391304353e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.637681159420295e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.710144927536237e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.782608695652179e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.855072463768121e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
4.9275362318840635e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1
5.0e1 1.3203795210739737e0 -2.4780778599289735e-1 -2.4780778599289735e-1

0.0e0 1.411440177699765e0 0.0e0 0.0e0
7.246376811594203e-1 1.411440177699765e0 -1.388140977946164e-1 -1.388140977946164e-1
1.4492753623188406e0 1.411440177699765e0 -1.5424865694234252e-1 -1.5424865694234252e-1
2.1739130434782608e0 1.411440177699765e0 -1.5765293459215532e-1 -1.5765293459215532e-1
2.898550724637681e0 1.411440177699765e0 -1.5844145598945564e-1 -1.5844145598945564e-1
3.6231884057971016e0 1.411440177699765e0 -1.5862598571280853e-1 -1.5862598571280853e-1
4.3478260869565215e0 1.411440177699765e0 -1.586692711797117e-1 -1.586692711797117e-1
5.0724637681159415e0 1.411440177699765e0 -1.5867943031323245e-1 -1.5867943031323245e-1
5.797101449275361e0 1.411440177699765e0 -1.586818149773107e-1 -1.586818149773107e-1
6.521739130434781e0 1.411440177699765e0 -1.5868237474894553e-1 -1.5868237474894553e-1
7.246376811594201e0 1.411440177699765e0 -1.586825061496366e-1 -1.586825061496366e-1
7.971014492753621e0 1.411440177699765e0 -1.5868253699466217e-1 -1.5868253699466217e-1
8.695652173913041e0 1.411440177699765e0 -1.5868254423523273e-1 -1.5868254423523273e-1
9.420289855072461e0 1.411440177699765e0 -1.586825459348866e-1 -1.586825459348866e-1
1.0144927536231881e1 1.411440177699765e0 -1.586825463338639e-1 -1.586825463338639e-1
1.0869565217391301e1 1.411440177699765e0 -1.5868254642751994e-1 -1.5868254642751994e-1
1.1594202898550721e1 1.411440177699765e0 -1.586825464495048e-1 -1.586825464495048e-1
1.2318840579710141e1 1.411440177699765e0 -1.5868254645466554e-1 -1.5868254645466554e-1
1.3043478260869561e1 1.411440177699765e0 -1.5868254645587698e-1 -1.5868254645587698e-1
1.3768115942028981e1 1.411440177699765e0 -1.5868254645616134e-1 -1.5868254645616134e-1
1.44927536231884e1 1.411440177699765e0 -1.586825464562281e-1 -1.586825464562281e-1
1.521739130434782e1 1.411440177699765e0 -1.5868254645624377e-1 -1.5868254645624377e-1
1.594202898550724e1 1.411440177699765e0 -1.5868254645624744e-1 -1.5868254645624744e-1
1.666666666666666e1 1.411440177699765e0 -1.586825464562483e-1 -1.586825464562483e-1
1.7391304347826082e1 1.411440177699765e0 -1.586825464562485e-1 -1.586825464562485e-1
1.8115942028985504e1 1.411440177699765e0 -1.5868254645624855e-1 -1.5868254645624855e-1
1.8840579710144926e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
1.9565217391304348e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.028985507246377e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.101449275362319e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.1739130434782613e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.2463768115942035e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.3188405797101456e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.3913043478260878e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.46376811594203e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.536231884057972e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.6086956521739143e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.6811594202898565e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.7536231884057987e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.826086956521741e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.898550724637683e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
2.9710144927536252e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.0434782608695674e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.1159420289855095e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.1884057971014517e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.2608695652173935e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.333333333333336e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.405797101449278e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.47826086956522e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.550724637681162e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.6231884057971044e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.6956521739130466e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.768115942028989e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.840579710144931e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.913043478260873e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
3.985507246376815e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.0579710144927574e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.1304347826086996e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.202898550724642e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.275362318840584e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.347826086956526e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.420289855072468e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.4927536231884105e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.565217391304353e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.637681159420295e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.710144927536237e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.782608695652179e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.855072463768121e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
4.9275362318840635e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1
5.0e1 1.411440177699765e0 -1.5868254645624857e-1 -1.5868254645624857e-1

0.0e0 1.5025008343255561e0 0.0e0 0.0e0
7.246376811594203e-1 1.5025008343255561e0 -5.969786377959057e-2 -5.969786377959057e-2
1.4492753623188406e0 1.5025008343255561e0 -6.633559167710044e-2 -6.633559167710044e-2
2.1739130434782608e0 1.5025008343255561e0 -6.77996223961353e-2 -6.77996223961353e-2
2.898550724637681e0 1.5025008343255561e0 -6.813873091401057e-2 -6.813873091401057e-2
3.6231884057971016e0 1.5025008343255561e0 -6.821808906612209e-2 -6.821808906612209e-2
4.3478260869565215e0 1.5025008343255561e0 -6.82367042496508e-2 -6.82367042496508e-2
5.0724637681159415e0 1.5025008343255561e0 -6.824107324803553e-2 -6.824107324803553e-2
5.797101449275361e0 1.5025008343255561e0 -6.824209878761376e-2 -6.824209878761376e-2
6.521739130434781e0 1.5025008343255561e0 -6.824233952087739e-2 -6.824233952087739e-2
7.246376811594201e0 1.5025008343255561e0 -6.824239603055964e-2 -6.824239603055964e-2
7.971014492753621e0 1.5025008343255561e0 -6.824240929565422e-2 -6.824240929565422e-2
8.695652173913041e0 1.5025008343255561e0 -6.824241240950648e-2 -6.824241240950648e-2
9.420289855072461e0 1.5025008343255561e0 -6.824241314045318e-2 -6.824241314045318e-2
1.0144927536231881e1 1.5025008343255561e0 -6.824241331203584e-2 -6.824241331203584e-2
1.0869565217391301e1 1.5025008343255561e0 -6.82424133523132e-2 -6.82424133523132e-2
1.1594202898550721e1 1.5025008343255561e0 -6.824241336176794e-2 -6.824241336176794e-2
1.2318840579710141e1 1.5025008343255561e0 -6.824241336398734e-2 -6.824241336398734e-2
1.3043478260869561e1 1.5025008343255561e0 -6.824241336450833e-2 -6.824241336450833e-2
1.3768115942028981e1 1.5025008343255561e0 -6.824241336463062e-2 -6.824241336463062e-2
1.44927536231884e1 1.5025008343255561e0 -6.824241336465932e-2 -6.824241336465932e-2
1.521739130434782e1 1.5025008343255561e0 -6.824241336466607e-2 -6.824241336466607e-2
1.594202898550724e1 1.5025008343255561e0 -6.824241336466764e-2 -6.824241336466764e-2
1.666666666666666e1 1.5025008343255561e0 -6.824241336466802e-2 -6.824241336466802e-2
1.7391304347826082e1 1.5025008343255561e0 -6.82424133646681e-2 -6.82424133646681e-2
1.8115942028985504e1 1.5025008343255561e0 -6.824241336466812e-2 -6.824241336466812e-2
1.8840579710144926e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
1.9565217391304348e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.028985507246377e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.101449275362319e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.1739130434782613e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.2463768115942035e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.3188405797101456e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.3913043478260878e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.46376811594203e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.536231884057972e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.6086956521739143e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.6811594202898565e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.7536231884057987e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.826086956521741e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.898550724637683e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
2.9710144927536252e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.0434782608695674e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.1159420289855095e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.1884057971014517e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.2608695652173935e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.333333333333336e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.405797101449278e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.47826086956522e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.550724637681162e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.6231884057971044e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.6956521739130466e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.768115942028989e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.840579710144931e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.913043478260873e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
3.985507246376815e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.0579710144927574e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.1304347826086996e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.202898550724642e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.275362318840584e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.347826086956526e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.420289855072468e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.4927536231884105e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.565217391304353e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.637681159420295e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.710144927536237e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.782608695652179e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.855072463768121e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
4.9275362318840635e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2
5.0e1 1.5025008343255561e0 -6.824241336466813e-2 -6.824241336466813e-2

0.0e0 1.5935614909513474e0 0.0e0 0.0e0
7.246376811594203e-1 1.5935614909513474e0 1.9913045535775364e-2 1.9913045535775364e-2
1.4492753623188406e0 1.5935614909513474e0 2.212715119230623e-2 2.212715119230623e-2
2.1739130434782608e0 1.5935614909513474e0 2.261549882366456e-2 2.261549882366456e-2
2.898550724637681e0 1.5935614909513474e0 2.2728613145191226e-2 2.2728613145191226e-2
3.6231884057971016e0 1.5935614909513474e0 2.2755084150962318e-2 2.2755084150962318e-2
4.3478260869565215e0 1.5935614909513474e0 2.2761293502081364e-2 2.2761293502081364e-2
5.0724637681159415e0 1.5935614909513474e0 2.2762750841729257e-2 2.2762750841729257e-2
5.797101449275361e0 1.5935614909513474e0 2.276309292459499e-2 2.276309292459499e-2
6.521739130434781e0 1.5935614909513474e0 2.276317322449414e-2 2.276317322449414e-2
7.246376811594201e0 1.5935614909513474e0 2.2763192074077762e-2 2.2763192074077762e-2
7.971014492753621e0 1.5935614909513474e0 2.2763196498832947e-2 2.2763196498832947e-2
8.695652173913041e0 1.5935614909513474e0 2.2763197537501306e-2 2.2763197537501306e-2
9.420289855072461e0 1.5935614909513474e0 2.2763197781318656e-2 2.2763197781318656e-2
1.0144927536231881e1 1.5935614909513474e0 2.276319783855242e-2 2.276319783855242e-2
1.0869565217391301e1 1.5935614909513474e0 2.276319785198749e-2 2.276319785198749e-2
1.1594202898550721e1 1.5935614909513474e0 2.2763197855141243e-2 2.2763197855141243e-2
1.2318840579710141e1 1.5935614909513474e0 2.2763197855881553e-2 2.2763197855881553e-2
1.3043478260869561e1 1.5935614909513474e0 2.2763197856055334e-2 2.2763197856055334e-2
1.3768115942028981e1 1.5935614909513474e0 2.276319785609613e-2 2.276319785609613e-2
1.44927536231884e1 1.5935614909513474e0 2.2763197856105705e-2 2.2763197856105705e-2
1.521739130434782e1 1.5935614909513474e0 2.276319785610795e-2 2.276319785610795e-2
1.594202898550724e1 1.5935614909513474e0 2.276319785610848e-2 2.276319785610848e-2
1.666666666666666e1 1.5935614909513474e0 2.2763197856108608e-2 2.2763197856108608e-2
1.7391304347826082e1 1.5935614909513474e0 2.2763197856108636e-2 2.2763197856108636e-2
1.8115942028985504e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
1.8840579710144926e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
1.9565217391304348e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.028985507246377e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.101449275362319e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.1739130434782613e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.2463768115942035e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.3188405797101456e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.3913043478260878e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.46376811594203e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.536231884057972e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.6086956521739143e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.6811594202898565e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.7536231884057987e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.826086956521741e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.898550724637683e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
2.9710144927536252e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.0434782608695674e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.1159420289855095e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.1884057971014517e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.2608695652173935e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.333333333333336e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.405797101449278e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.47826086956522e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.550724637681162e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.6231884057971044e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.6956521739130466e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.768115942028989e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.840579710144931e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.913043478260873e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
3.985507246376815e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.0579710144927574e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.1304347826086996e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.202898550724642e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.275362318840584e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.347826086956526e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.420289855072468e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.4927536231884105e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.565217391304353e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.637681159420295e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.710144927536237e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.782608695652179e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.855072463768121e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
4.9275362318840635e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2
5.0e1 1.5935614909513474e0 2.2763197856108644e-2 2.2763197856108644e-2

0.0e0 1.6846221475771386e0 0.0e0 0.0e0
7.246376811594203e-1 1.6846221475771386e0 9.935894908447828e-2 9.935894908447828e-2
1.4492753623188406e0 1.6846221475771386e0 1.1040654151827621e-1 1.1040654151827621e-1
2.1739130434782608e0 1.6846221475771386e0 1.128432208977556e-1 1.128432208977556e-1
2.898550724637681e0 1.6846221475771386e0 1.1340762075779215e-1 1.1340762075779215e-1
3.6231884057971016e0 1.6846221475771386e0 1.1353970157435535e-1 1.1353970157435535e-1
4.3478260869565215e0 1.6846221475771386e0 1.1357068400748321e-1 1.1357068400748321e-1
5.0724637681159415e0 1.6846221475771386e0 1.1357795560918843e-1 1.1357795560918843e-1
5.797101449275361e0 1.6846221475771386e0 1.1357966247989178e-1 1.1357966247989178e-1
6.521739130434781e0 1.6846221475771386e0 1.1358006314756347e-1 1.1358006314756347e-1
7.246376811594201e0 1.6846221475771386e0 1.1358015720021937e-1 1.1358015720021937e-1
7.971014492753621e0 1.6846221475771386e0 1.1358017927815939e-1 1.1358017927815939e-1
8.695652173913041e0 1.6846221475771386e0 1.1358018446074165e-1 1.1358018446074165e-1
9.420289855072461e0 1.6846221475771386e0 1.1358018567730269e-1 1.1358018567730269e-1
1.0144927536231881e1 1.6846221475771386e0 1.1358018596287862e-1 1.1358018596287862e-1
1.0869565217391301e1 1.6846221475771386e0 1.135801860299148e-1 1.135801860299148e-1
1.1594202898550721e1 1.6846221475771386e0 1.135801860456509e-1 1.135801860456509e-1
1.2318840579710141e1 1.6846221475771386e0 1.1358018604934479e-1 1.1358018604934479e-1
1.3043478260869561e1 1.6846221475771386e0 1.135801860502119e-1 1.135801860502119e-1
1.3768115942028981e1 1.6846221475771386e0 1.1358018605041544e-1 1.1358018605041544e-1
1.44927536231884e1 1.6846221475771386e0 1.1358018605046322e-1 1.1358018605046322e-1
1.521739130434782e1 1.6846221475771386e0 1.1358018605047444e-1 1.1358018605047444e-1
1.594202898550724e1 1.6846221475771386e0 1.1358018605047708e-1 1.1358018605047708e-1
1.666666666666666e1 1.6846221475771386e0 1.1358018605047769e-1 1.1358018605047769e-1
1.7391304347826082e1 1.6846221475771386e0 1.1358018605047783e-1 1.1358018605047783e-1
1.8115942028985504e1 1.6846221475771386e0 1.1358018605047787e-1 1.1358018605047787e-1
1.8840579710144926e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
1.9565217391304348e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.028985507246377e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.101449275362319e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.1739130434782613e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.2463768115942035e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.3188405797101456e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.3913043478260878e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.46376811594203e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.536231884057972e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.6086956521739143e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.6811594202898565e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.7536231884057987e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.826086956521741e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.898550724637683e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
2.9710144927536252e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.0434782608695674e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.1159420289855095e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.1884057971014517e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.2608695652173935e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.333333333333336e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.405797101449278e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.47826086956522e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.550724637681162e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.6231884057971044e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.6956521739130466e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.768115942028989e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.840579710144931e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.913043478260873e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
3.985507246376815e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.0579710144927574e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.1304347826086996e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.202898550724642e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.275362318840584e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.347826086956526e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.420289855072468e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.4927536231884105e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.565217391304353e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.637681159420295e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.710144927536237e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.782608695652179e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.855072463768121e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
4.9275362318840635e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1
5.0e1 1.6846221475771386e0 1.1358018605047789e-1 1.1358018605047789e-1

0.0e0 1.7756828042029298e0 0.0e0 0.0e0
7.246376811594203e-1 1.7756828042029298e0 1.7798153308926404e-1 1.7798153308926404e-1
1.4492753623188406e0 1.7756828042029298e0 1.9777106847012765e-1 1.9777106847012765e-1
2.1739130434782608e0 1.7756828042029298e0 2.021358885049894e-1 2.021358885049894e-1
2.898550724637681e0 1.7756828042029298e0 2.0314689710854522e-1 2.0314689710854522e-1
3.6231884057971016e0 1.7756828042029298e0 2.0338349327265734e-1 2.0338349327265734e-1
4.3478260869565215e0 1.7756828042029298e0 2.0343899205759564e-1 2.0343899205759564e-1
5.0724637681159415e0 1.7756828042029298e0 2.0345201766657636e-1 2.0345201766657636e-1
5.797101449275361e0 1.7756828042029298e0 2.034550751814491e-1 2.034550751814491e-1
6.521739130434781e0 1.7756828042029298e0 2.034557928968348e-1 2.034557928968348e-1
7.246376811594201e0 1.7756828042029298e0 2.0345596137321306e-1 2.0345596137321306e-1
7.971014492753621e0 1.7756828042029298e0 2.0345600092139315e-1 2.0345600092139315e-1
8.695652173913041e0 1.7756828042029298e0 2.034560102049448e-1 2.034560102049448e-1
9.420289855072461e0 1.7756828042029298e0 2.0345601238416872e-1 2.0345601238416872e-1
1.0144927536231881e1 1.7756828042029298e0 2.0345601289572046e-1 2.0345601289572046e-1
1.0869565217391301e1 1.7756828042029298e0 2.0345601301580227e-1 2.0345601301580227e-1
1.1594202898550721e1 1.7756828042029298e0 2.0345601304399033e-1 2.0345601304399033e-1
1.2318840579710141e1 1.7756828042029298e0 2.0345601305060718e-1 2.0345601305060718e-1
1.3043478260869561e1 1.7756828042029298e0 2.0345601305216043e-1 2.0345601305216043e-1
1.3768115942028981e1 1.7756828042029298e0 2.0345601305252503e-1 2.0345601305252503e-1
1.44927536231884e1 1.7756828042029298e0 2.0345601305261063e-1 2.0345601305261063e-1
1.521739130434782e1 1.7756828042029298e0 2.0345601305263072e-1 2.0345601305263072e-1
1.594202898550724e1 1.7756828042029298e0 2.0345601305263544e-1 2.0345601305263544e-1
1.666666666666666e1 1.7756828042029298e0 2.0345601305263655e-1 2.0345601305263655e-1
1.7391304347826082e1 1.7756828042029298e0 2.034560130526368e-1 2.034560130526368e-1
1.8115942028985504e1 1.7756828042029298e0 2.0345601305263686e-1 2.0345601305263686e-1
1.8840579710144926e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
1.9565217391304348e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.028985507246377e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.101449275362319e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.1739130434782613e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.2463768115942035e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.3188405797101456e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.3913043478260878e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.46376811594203e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.536231884057972e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.6086956521739143e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.6811594202898565e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.7536231884057987e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.826086956521741e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.898550724637683e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
2.9710144927536252e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.0434782608695674e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.1159420289855095e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.1884057971014517e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.2608695652173935e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.333333333333336e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.405797101449278e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.47826086956522e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.550724637681162e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.6231884057971044e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.6956521739130466e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.768115942028989e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.840579710144931e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.913043478260873e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
3.985507246376815e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.0579710144927574e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.1304347826086996e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.202898550724642e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.275362318840584e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.347826086956526e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.420289855072468e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.4927536231884105e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.565217391304353e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.637681159420295e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.710144927536237e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.782608695652179e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.855072463768121e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
4.9275362318840635e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1
5.0e1 1.7756828042029298e0 2.0345601305263689e-1 2.0345601305263689e-1

0.0e0 1.866743460828721e0 0.0e0 0.0e0
7.246376811594203e-1 1.866743460828721e0 2.5512930605791323e-1 2.5512930605791323e-1
1.4492753623188406e0 1.866743460828721e0 2.8349680206322103e-1 2.8349680206322103e-1
2.1739130434782608e0 1.866743460828721e0 2.897535944800132e-1 2.897535944800132e-1
2.898550724637681e0 1.866743460828721e0 2.9120283429139526e-1 2.9120283429139526e-1
3.6231884057971016e0 1.866743460828721e0 2.9154198529272757e-1 2.9154198529272757e-1
4.3478260869565215e0 1.866743460828721e0 2.916215405490657e-1 2.916215405490657e-1
5.0724637681159415e0 1.866743460828721e0 2.9164021223102365e-1 2.9164021223102365e-1
5.797101449275361e0 1.866743460828721e0 2.916445950545346e-1 2.916445950545346e-1
6.521739130434781e0 1.866743460828721e0 2.9164562387041865e-1 2.9164562387041865e-1
7.246376811594201e0 1.866743460828721e0 2.916458653744709e-1 2.916458653744709e-1
7.971014492753621e0 1.866743460828721e0 2.916459220651824e-1 2.916459220651824e-1
8.695652173913041e0 1.866743460828721e0 2.9164593537277705e-1 2.9164593537277705e-1
9.420289855072461e0 1.866743460828721e0 2.916459384966061e-1 2.916459384966061e-1
1.0144927536231881e1 1.866743460828721e0 2.9164593922989474e-1 2.9164593922989474e-1
1.0869565217391301e1 1.866743460828721e0 2.9164593940202715e-1 2.9164593940202715e-1
1.1594202898550721e1 1.866743460828721e0 2.916459394424336e-1 2.916459394424336e-1
1.2318840579710141e1 1.866743460828721e0 2.916459394519186e-1 2.916459394519186e-1
1.3043478260869561e1 1.866743460828721e0 2.9164593945414513e-1 2.9164593945414513e-1
1.3768115942028981e1 1.866743460828721e0 2.9164593945466777e-1 2.9164593945466777e-1
1.44927536231884e1 1.866743460828721e0 2.9164593945479045e-1 2.9164593945479045e-1
1.521739130434782e1 1.866743460828721e0 2.9164593945481926e-1 2.9164593945481926e-1
1.594202898550724e1 1.866743460828721e0 2.9164593945482603e-1 2.9164593945482603e-1
1.666666666666666e1 1.866743460828721e0 2.916459394548276e-1 2.916459394548276e-1
1.7391304347826082e1 1.866743460828721e0 2.91645939454828e-1 2.91645939454828e-1
1.8115942028985504e1 1.866743460828721e0 2.9164593945482803e-1 2.9164593945482803e-1
1.8840579710144926e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
1.9565217391304348e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.028985507246377e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.101449275362319e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.1739130434782613e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.2463768115942035e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.3188405797101456e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.3913043478260878e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.46376811594203e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.536231884057972e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.6086956521739143e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.6811594202898565e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.7536231884057987e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.826086956521741e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.898550724637683e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
2.9710144927536252e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.0434782608695674e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.1159420289855095e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.1884057971014517e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.2608695652173935e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.333333333333336e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.405797101449278e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.47826086956522e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.550724637681162e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.6231884057971044e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.6956521739130466e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.768115942028989e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.840579710144931e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.913043478260873e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
3.985507246376815e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.0579710144927574e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.1304347826086996e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.202898550724642e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.275362318840584e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.347826086956526e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.420289855072468e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.4927536231884105e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.565217391304353e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.637681159420295e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.710144927536237e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.782608695652179e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.855072463768121e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
4.9275362318840635e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1
5.0e1 1.866743460828721e0 2.916459394548281e-1 2.916459394548281e-1

0.0e0 1.9578041174545122e0 0.0e0 0.0e0
7.246376811594203e-1 1.9578041174545122e0 3.301629972469242e-1 3.301629972469242e-1
1.4492753623188406e0 1.9578041174545122e0 3.6687339187080387e-1 3.6687339187080387e-1
2.1739130434782608e0 1.9578041174545122e0 3.749703109170659e-1 3.749703109170659e-1
2.898550724637681e0 1.9578041174545122e0 3.76845773078778e-1 3.76845773078778e-1
3.6231884057971016e0 1.9578041174545122e0 3.772846686053223e-1 3.772846686053223e-1
4.3478260869565215e0 1.9578041174545122e0 3.7738762111315133e-1 3.7738762111315133e-1
5.0724637681159415e0 1.9578041174545122e0 3.774117841486494e-1 3.774117841486494e-1
5.797101449275361e0 1.9578041174545122e0 3.774174559633427e-1 3.774174559633427e-1
6.521739130434781e0 1.9578041174545122e0 3.774187873546326e-1 3.774187873546326e-1
7.246376811594201e0 1.9578041174545122e0 3.7741909988518024e-1 3.7741909988518024e-1
7.971014492753621e0 1.9578041174545122e0 3.7741917324866603e-1 3.7741917324866603e-1
8.695652173913041e0 1.9578041174545122e0 3.7741919047003275e-1 3.7741919047003275e-1
9.420289855072461e0 1.9578041174545122e0 3.774191945125819e-1 3.774191945125819e-1
1.0144927536231881e1 1.9578041174545122e0 3.774191954615312e-1 3.774191954615312e-1
1.0869565217391301e1 1.9578041174545122e0 3.7741919568428783e-1 3.7741919568428783e-1
1.1594202898550721e1 1.9578041174545122e0 3.7741919573657784e-1 3.7741919573657784e-1
1.2318840579710141e1 1.9578041174545122e0 3.7741919574885235e-1 3.7741919574885235e-1
1.3043478260869561e1 1.9578041174545122e0 3.774191957517337e-1 3.774191957517337e-1
1.3768115942028981e1 1.9578041174545122e0 3.7741919575241006e-1 3.7741919575241006e-1
1.44927536231884e1 1.9578041174545122e0 3.774191957525688e-1 3.774191957525688e-1
1.521739130434782e1 1.9578041174545122e0 3.7741919575260613e-1 3.7741919575260613e-1
1.594202898550724e1 1.9578041174545122e0 3.774191957526149e-1 3.774191957526149e-1
1.666666666666666e1 1.9578041174545122e0 3.7741919575261695e-1 3.7741919575261695e-1
1.7391304347826082e1 1.9578041174545122e0 3.774191957526174e-1 3.774191957526174e-1
1.8115942028985504e1 1.9578041174545122e0 3.774191957526175e-1 3.774191957526175e-1
1.8840579710144926e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
1.9565217391304348e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.028985507246377e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.101449275362319e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.1739130434782613e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.2463768115942035e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.3188405797101456e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.3913043478260878e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.46376811594203e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.536231884057972e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.6086956521739143e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.6811594202898565e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.7536231884057987e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.826086956521741e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.898550724637683e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
2.9710144927536252e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.0434782608695674e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.1159420289855095e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.1884057971014517e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.2608695652173935e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.333333333333336e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.405797101449278e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.47826086956522e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.550724637681162e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.6231884057971044e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.6956521739130466e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.768115942028989e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.840579710144931e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.913043478260873e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
3.985507246376815e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.0579710144927574e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.1304347826086996e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.202898550724642e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.275362318840584e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.347826086956526e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.420289855072468e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.4927536231884105e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.565217391304353e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.637681159420295e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.710144927536237e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.782608695652179e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.855072463768121e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
4.9275362318840635e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1
5.0e1 1.9578041174545122e0 3.7741919575261756e-1 3.7741919575261756e-1

0.0e0 2.0488647740803034e0 0.0e0 0.0e0
7.246376811594203e-1 2.0488647740803034e0 4.0246085386022395e-1 4.0246085386022395e-1
1.4492753623188406e0 2.0488647740803034e0 4.472099532113628e-1 4.472099532113628e-1
2.1739130434782608e0 2.0488647740803034e0 4.5707990526585845e-1 4.5707990526585845e-1
2.898550724637681e0 2.0488647740803034e0 4.5936604910777623e-1 4.5936604910777623e-1
3.6231884057971016e0 2.0488647740803034e0 4.5990105233297524e-1 4.5990105233297524e-1
4.3478260869565215e0 2.0488647740803034e0 4.600265489953917e-1 4.600265489953917e-1
5.0724637681159415e0 2.0488647740803034e0 4.60056003161908e-1 4.60056003161908e-1
5.797101449275361e0 2.0488647740803034e0 4.6006291696934076e-1 4.6006291696934076e-1
6.521739130434781e0 2.0488647740803034e0 4.60064539903709e-1 4.60064539903709e-1
7.246376811594201e0 2.0488647740803034e0 4.600649208710255e-1 4.600649208710255e-1
7.971014492753621e0 2.0488647740803034e0 4.600650102993727e-1 4.600650102993727e-1
8.695652173913041e0 2.0488647740803034e0 4.600650312918097e-1 4.600650312918097e-1
9.420289855072461e0 2.0488647740803034e0 4.600650362195811e-1 4.600650362195811e-1
1.0144927536231881e1 2.0488647740803034e0 4.600650373763278e-1 4.600650373763278e-1
1.0869565217391301e1 2.0488647740803034e0 4.600650376478629e-1 4.600650376478629e-1
1.1594202898550721e1 2.0488647740803034e0 4.600650377116032e-1 4.600650377116032e-1
1.2318840579710141e1 2.0488647740803034e0 4.6006503772656554e-1 4.6006503772656554e-1
1.3043478260869561e1 2.0488647740803034e0 4.6006503773007784e-1 4.6006503773007784e-1
1.3768115942028981e1 2.0488647740803034e0 4.600650377309023e-1 4.600650377309023e-1
1.44927536231884e1 2.0488647740803034e0 4.600650377310958e-1 4.600650377310958e-1
1.521739130434782e1 2.0488647740803034e0 4.6006503773114127e-1 4.6006503773114127e-1
1.594202898550724e1 2.0488647740803034e0 4.600650377311519e-1 4.600650377311519e-1
1.666666666666666e1 2.0488647740803034e0 4.600650377311544e-1 4.600650377311544e-1
1.7391304347826082e1 2.0488647740803034e0 4.60065037731155e-1 4.60065037731155e-1
1.8115942028985504e1 2.0488647740803034e0 4.6006503773115515e-1 4.6006503773115515e-1
1.8840579710144926e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
1.9565217391304348e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.028985507246377e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.101449275362319e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.1739130434782613e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.2463768115942035e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.3188405797101456e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.3913043478260878e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.46376811594203e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.536231884057972e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.6086956521739143e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.6811594202898565e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.7536231884057987e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.826086956521741e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.898550724637683e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
2.9710144927536252e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.0434782608695674e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.1159420289855095e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.1884057971014517e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.2608695652173935e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.333333333333336e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.405797101449278e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.47826086956522e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.550724637681162e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.6231884057971044e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.6956521739130466e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.768115942028989e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.840579710144931e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.913043478260873e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
3.985507246376815e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.0579710144927574e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.1304347826086996e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.202898550724642e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.275362318840584e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.347826086956526e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.420289855072468e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.4927536231884105e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.565217391304353e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.637681159420295e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.710144927536237e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.782608695652179e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.855072463768121e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
4.9275362318840635e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1
5.0e1 2.0488647740803034e0 4.600650377311552e-1 4.600650377311552e-1

0.0e0 2.1399254307060946e0 0.0e0 0.0e0
7.246376811594203e-1 2.1399254307060946e0 4.714237930886492e-1 4.714237930886492e-1
1.4492753623188406e0 2.1399254307060946e0 5.238407920366793e-1 5.238407920366793e-1
2.1739130434782608e0 2.1399254307060946e0 5.354019915682726e-1 5.354019915682726e-1
2.898550724637681e0 2.1399254307060946e0 5.380798733825308e-1 5.380798733825308e-1
3.6231884057971016e0 2.1399254307060946e0 5.387065511011682e-1 5.387065511011682e-1
4.3478260869565215e0 2.1399254307060946e0 5.388535520133039e-1 5.388535520133039e-1
5.0724637681159415e0 2.1399254307060946e0 5.388880532443383e-1 5.388880532443383e-1
5.797101449275361e0 2.1399254307060946e0 5.388961517545248e-1 5.388961517545248e-1
6.521739130434781e0 2.1399254307060946e0 5.388980527838261e-1 5.388980527838261e-1
7.246376811594201e0 2.1399254307060946e0 5.388984990310963e-1 5.388984990310963e-1
7.971014492753621e0 2.1399254307060946e0 5.388986037832734e-1 5.388986037832734e-1
8.695652173913041e0 2.1399254307060946e0 5.388986283728309e-1 5.388986283728309e-1
9.420289855072461e0 2.1399254307060946e0 5.388986341449915e-1 5.388986341449915e-1
1.0144927536231881e1 2.1399254307060946e0 5.388986354999503e-1 5.388986354999503e-1
1.0869565217391301e1 2.1399254307060946e0 5.388986358180138e-1 5.388986358180138e-1
1.1594202898550721e1 2.1399254307060946e0 5.388986358926762e-1 5.388986358926762e-1
1.2318840579710141e1 2.1399254307060946e0 5.388986359102024e-1 5.388986359102024e-1
1.3043478260869561e1 2.1399254307060946e0 5.388986359143165e-1 5.388986359143165e-1
1.3768115942028981e1 2.1399254307060946e0 5.388986359152822e-1 5.388986359152822e-1
1.44927536231884e1 2.1399254307060946e0 5.388986359155089e-1 5.388986359155089e-1
1.521739130434782e1 2.1399254307060946e0 5.388986359155622e-1 5.388986359155622e-1
1.594202898550724e1 2.1399254307060946e0 5.388986359155747e-1 5.388986359155747e-1
1.666666666666666e1 2.1399254307060946e0 5.388986359155776e-1 5.388986359155776e-1
1.7391304347826082e1 2.1399254307060946e0 5.388986359155783e-1 5.388986359155783e-1
1.8115942028985504e1 2.1399254307060946e0 5.388986359155784e-1 5.388986359155784e-1
1.8840579710144926e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
1.9565217391304348e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.028985507246377e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.101449275362319e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.1739130434782613e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.2463768115942035e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.3188405797101456e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.3913043478260878e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.46376811594203e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.536231884057972e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.6086956521739143e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.6811594202898565e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.7536231884057987e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.826086956521741e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.898550724637683e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
2.9710144927536252e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.0434782608695674e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.1159420289855095e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.1884057971014517e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.2608695652173935e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.333333333333336e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.405797101449278e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.47826086956522e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.550724637681162e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.6231884057971044e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.6956521739130466e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.768115942028989e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.840579710144931e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.913043478260873e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
3.985507246376815e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.0579710144927574e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.1304347826086996e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.202898550724642e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.275362318840584e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.347826086956526e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.420289855072468e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.4927536231884105e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.565217391304353e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.637681159420295e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.710144927536237e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.782608695652179e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.855072463768121e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
4.9275362318840635e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1
5.0e1 2.1399254307060946e0 5.388986359155785e-1 5.388986359155785e-1

0.0e0 2.230986087331886e0 0.0e0 0.0e0
7.246376811594203e-1 2.230986087331886e0 5.36480366298776e-1 5.36480366298776e-1
1.4492753623188406e0 2.230986087331886e0 5.961309210823651e-1 5.961309210823651e-1
2.1739130434782608e0 2.230986087331886e0 6.092875683506884e-1 6.092875683506884e-1
2.898550724637681e0 2.230986087331886e0 6.123349983652103e-1 6.123349983652103e-1
3.6231884057971016e0 2.230986087331886e0 6.130481577283454e-1 6.130481577283454e-1
4.3478260869565215e0 2.230986087331886e0 6.132154447943462e-1 6.132154447943462e-1
5.0724637681159415e0 2.230986087331886e0 6.132547072018328e-1 6.132547072018328e-1
5.797101449275361e0 2.230986087331886e0 6.132639233079671e-1 6.132639233079671e-1
6.521739130434781e0 2.230986087331886e0 6.13266086679674e-1 6.13266086679674e-1
7.246376811594201e0 2.230986087331886e0 6.132665945091523e-1 6.132665945091523e-1
7.971014492753621e0 2.230986087331886e0 6.132667137171498e-1 6.132667137171498e-1
8.695652173913041e0 2.230986087331886e0 6.132667417000709e-1 6.132667417000709e-1
9.420289855072461e0 2.230986087331886e0 6.132667482687908e-1 6.132667482687908e-1
1.0144927536231881e1 2.230986087331886e0 6.132667498107343e-1 6.132667498107343e-1
1.0869565217391301e1 2.230986087331886e0 6.132667501726906e-1 6.132667501726906e-1
1.1594202898550721e1 2.230986087331886e0 6.132667502576563e-1 6.132667502576563e-1
1.2318840579710141e1 2.230986087331886e0 6.132667502776012e-1 6.132667502776012e-1
1.3043478260869561e1 2.230986087331886e0 6.132667502822831e-1 6.132667502822831e-1
1.3768115942028981e1 2.230986087331886e0 6.132667502833821e-1 6.132667502833821e-1
1.44927536231884e1 2.230986087331886e0 6.132667502836401e-1 6.132667502836401e-1
1.521739130434782e1 2.230986087331886e0 6.132667502837007e-1 6.132667502837007e-1
1.594202898550724e1 2.230986087331886e0 6.132667502837149e-1 6.132667502837149e-1
1.666666666666666e1 2.230986087331886e0 6.132667502837182e-1 6.132667502837182e-1
1.7391304347826082e1 2.230986087331886e0 6.13266750283719e-1 6.13266750283719e-1
1.8115942028985504e1 2.230986087331886e0 6.132667502837191e-1 6.132667502837191e-1
1.8840579710144926e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
1.9565217391304348e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.028985507246377e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.101449275362319e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.1739130434782613e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.2463768115942035e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.3188405797101456e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.3913043478260878e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.46376811594203e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.536231884057972e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.6086956521739143e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.6811594202898565e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.7536231884057987e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.826086956521741e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.898550724637683e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
2.9710144927536252e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.0434782608695674e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.1159420289855095e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.1884057971014517e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.2608695652173935e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.333333333333336e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.405797101449278e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.47826086956522e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.550724637681162e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.6231884057971044e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.6956521739130466e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.768115942028989e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.840579710144931e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.913043478260873e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
3.985507246376815e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.0579710144927574e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.1304347826086996e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.202898550724642e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.275362318840584e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.347826086956526e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.420289855072468e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.4927536231884105e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.565217391304353e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.637681159420295e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.710144927536237e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.782608695652179e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.855072463768121e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
4.9275362318840635e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1
5.0e1 2.230986087331886e0 6.132667502837192e-1 6.132667502837192e-1

0.0e0 2.322046743957677e0 0.0e0 0.0e0
7.246376811594203e-1 2.322046743957677e0 5.970914942362678e-1 5.970914942362678e-1
1.4492753623188406e0 2.322046743957677e0 6.634813215723158e-1 6.634813215723158e-1
2.1739130434782608e0 2.322046743957677e0 6.781243964545896e-1 6.781243964545896e-1
2.898550724637681e0 2.322046743957677e0 6.815161227045264e-1 6.815161227045264e-1
3.6231884057971016e0 2.322046743957677e0 6.823098542490762e-1 6.823098542490762e-1
4.3478260869565215e0 2.322046743957677e0 6.824960412756285e-1 6.824960412756285e-1
5.0724637681159415e0 2.322046743957677e0 6.825397395188936e-1 6.825397395188936e-1
5.797101449275361e0 2.322046743957677e0 6.825499968534178e-1 6.825499968534178e-1
6.521739130434781e0 2.322046743957677e0 6.825524046411509e-1 6.825524046411509e-1
7.246376811594201e0 2.322046743957677e0 6.825529698448025e-1 6.825529698448025e-1
7.971014492753621e0 2.322046743957677e0 6.825531025208253e-1 6.825531025208253e-1
8.695652173913041e0 2.322046743957677e0 6.825531336652348e-1 6.825531336652348e-1
9.420289855072461e0 2.322046743957677e0 6.825531409760834e-1 6.825531409760834e-1
1.0144927536231881e1 2.322046743957677e0 6.825531426922344e-1 6.825531426922344e-1
1.0869565217391301e1 2.322046743957677e0 6.825531430950843e-1 6.825531430950843e-1
1.1594202898550721e1 2.322046743957677e0 6.825531431896494e-1 6.825531431896494e-1
1.2318840579710141e1 2.322046743957677e0 6.825531432118477e-1 6.825531432118477e-1
1.3043478260869561e1 2.322046743957677e0 6.825531432170585e-1 6.825531432170585e-1
1.3768115942028981e1 2.322046743957677e0 6.825531432182816e-1 6.825531432182816e-1
1.44927536231884e1 2.322046743957677e0 6.825531432185687e-1 6.825531432185687e-1
1.521739130434782e1 2.322046743957677e0 6.825531432186362e-1 6.825531432186362e-1
1.594202898550724e1 2.322046743957677e0 6.82553143218652e-1 6.82553143218652e-1
1.666666666666666e1 2.322046743957677e0 6.825531432186558e-1 6.825531432186558e-1
1.7391304347826082e1 2.322046743957677e0 6.825531432186566e-1 6.825531432186566e-1
1.8115942028985504e1 2.322046743957677e0 6.825531432186568e-1 6.825531432186568e-1
1.8840579710144926e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
1.9565217391304348e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.028985507246377e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.101449275362319e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.1739130434782613e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.2463768115942035e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.3188405797101456e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.3913043478260878e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.46376811594203e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.536231884057972e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.6086956521739143e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.6811594202898565e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.7536231884057987e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.826086956521741e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.898550724637683e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
2.9710144927536252e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.0434782608695674e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.1159420289855095e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.1884057971014517e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.2608695652173935e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.333333333333336e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.405797101449278e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.47826086956522e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.550724637681162e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.6231884057971044e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.6956521739130466e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.768115942028989e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.840579710144931e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.913043478260873e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
3.985507246376815e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.0579710144927574e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.1304347826086996e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.202898550724642e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.275362318840584e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.347826086956526e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.420289855072468e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.4927536231884105e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.565217391304353e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.637681159420295e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.710144927536237e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.782608695652179e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.855072463768121e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
4.9275362318840635e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1
5.0e1 2.322046743957677e0 6.825531432186569e-1 6.825531432186569e-1

0.0e0 2.4131074005834683e0 0.0e0 0.0e0
7.246376811594203e-1 2.4131074005834683e0 6.527549340063512e-1 6.527549340063512e-1
1.4492753623188406e0 2.4131074005834683e0 7.253339068769427e-1 7.253339068769427e-1
2.1739130434782608e0 2.4131074005834683e0 7.413420722430474e-1 7.413420722430474e-1
2.898550724637681e0 2.4131074005834683e0 7.450499898165124e-1 7.450499898165124e-1
3.6231884057971016e0 2.4131074005834683e0 7.459177164329233e-1 7.459177164329233e-1
4.3478260869565215e0 2.4131074005834683e0 7.461212606156877e-1 7.461212606156877e-1
5.0724637681159415e0 2.4131074005834683e0 7.461690325973256e-1 7.461690325973256e-1
5.797101449275361e0 2.4131074005834683e0 7.461802461647352e-1 7.461802461647352e-1
6.521739130434781e0 2.4131074005834683e0 7.461828784168072e-1 7.461828784168072e-1
7.246376811594201e0 2.4131074005834683e0 7.461834963111766e-1 7.461834963111766e-1
7.971014492753621e0 2.4131074005834683e0 7.461836413558295e-1 7.461836413558295e-1
8.695652173913041e0 2.4131074005834683e0 7.461836754036549e-1 7.461836754036549e-1
9.420289855072461e0 2.4131074005834683e0 7.461836833960523e-1 7.461836833960523e-1
1.0144927536231881e1 2.4131074005834683e0 7.461836852721904e-1 7.461836852721904e-1
1.0869565217391301e1 2.4131074005834683e0 7.461836857125956e-1 7.461836857125956e-1
1.1594202898550721e1 2.4131074005834683e0 7.461836858159765e-1 7.461836858159765e-1
1.2318840579710141e1 2.4131074005834683e0 7.461836858402441e-1 7.461836858402441e-1
1.3043478260869561e1 2.4131074005834683e0 7.461836858459407e-1 7.461836858459407e-1
1.3768115942028981e1 2.4131074005834683e0 7.461836858472779e-1 7.461836858472779e-1
1.44927536231884e1 2.4131074005834683e0 7.461836858475918e-1 7.461836858475918e-1
1.521739130434782e1 2.4131074005834683e0 7.461836858476655e-1 7.461836858476655e-1
1.594202898550724e1 2.4131074005834683e0 7.461836858476828e-1 7.461836858476828e-1
1.666666666666666e1 2.4131074005834683e0 7.461836858476869e-1 7.461836858476869e-1
1.7391304347826082e1 2.4131074005834683e0 7.461836858476878e-1 7.461836858476878e-1
1.8115942028985504e1 2.4131074005834683e0 7.46183685847688e-1 7.46183685847688e-1
1.8840579710144926e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
1.9565217391304348e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.028985507246377e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.101449275362319e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.1739130434782613e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.2463768115942035e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.3188405797101456e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.3913043478260878e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.46376811594203e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.536231884057972e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.6086956521739143e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.6811594202898565e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.7536231884057987e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.826086956521741e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.898550724637683e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
2.9710144927536252e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.0434782608695674e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.1159420289855095e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.1884057971014517e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.2608695652173935e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.333333333333336e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.405797101449278e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.47826086956522e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.550724637681162e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.6231884057971044e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.6956521739130466e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.768115942028989e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.840579710144931e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.913043478260873e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
3.985507246376815e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.0579710144927574e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.1304347826086996e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.202898550724642e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.275362318840584e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.347826086956526e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.420289855072468e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.4927536231884105e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.565217391304353e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.637681159420295e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.710144927536237e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.782608695652179e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.855072463768121e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
4.9275362318840635e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1
5.0e1 2.4131074005834683e0 7.461836858476881e-1 7.461836858476881e-1

0.0e0 2.5041680572092595e0 0.0e0 0.0e0
7.246376811594203e-1 2.5041680572092595e0 7.030094408166181e-1 7.030094408166181e-1
1.4492753623188406e0 2.5041680572092595e0 7.811761469947479e-1 7.811761469947479e-1
2.1739130434782608e0 2.5041680572092595e0 7.984167541448973e-1 7.984167541448973e-1
2.898550724637681e0 2.5041680572092595e0 8.024101380691167e-1 8.024101380691167e-1
3.6231884057971016e0 2.5041680572092595e0 8.033446695013658e-1 8.033446695013658e-1
4.3478260869565215e0 2.5041680572092595e0 8.035638842091406e-1 8.035638842091406e-1
5.0724637681159415e0 2.5041680572092595e0 8.03615334075466e-1 8.03615334075466e-1
5.797101449275361e0 2.5041680572092595e0 8.036274109566102e-1 8.036274109566102e-1
6.521739130434781e0 2.5041680572092595e0 8.036302458613512e-1 8.036302458613512e-1
7.246376811594201e0 2.5041680572092595e0 8.036309113263712e-1 8.036309113263712e-1
7.971014492753621e0 2.5041680572092595e0 8.036310675377685e-1 8.036310675377685e-1
8.695652173913041e0 2.5041680572092595e0 8.036311042068788e-1 8.036311042068788e-1
9.420289855072461e0 2.5041680572092595e0 8.036311128145974e-1 8.036311128145974e-1
1.0144927536231881e1 2.5041680572092595e0 8.036311148351761e-1 8.036311148351761e-1
1.0869565217391301e1 2.5041680572092595e0 8.036311153094875e-1 8.036311153094875e-1
1.1594202898550721e1 2.5041680572092595e0 8.036311154208274e-1 8.036311154208274e-1
1.2318840579710141e1 2.5041680572092595e0 8.036311154469634e-1 8.036311154469634e-1
1.3043478260869561e1 2.5041680572092595e0 8.036311154530986e-1 8.036311154530986e-1
1.3768115942028981e1 2.5041680572092595e0 8.036311154545387e-1 8.036311154545387e-1
1.44927536231884e1 2.5041680572092595e0 8.036311154548768e-1 8.036311154548768e-1
1.521739130434782e1 2.5041680572092595e0 8.036311154549562e-1 8.036311154549562e-1
1.594202898550724e1 2.5041680572092595e0 8.036311154549749e-1 8.036311154549749e-1
1.666666666666666e1 2.5041680572092595e0 8.036311154549792e-1 8.036311154549792e-1
1.7391304347826082e1 2.5041680572092595e0 8.036311154549802e-1 8.036311154549802e-1
1.8115942028985504e1 2.5041680572092595e0 8.036311154549804e-1 8.036311154549804e-1
1.8840579710144926e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
1.9565217391304348e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.028985507246377e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.101449275362319e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.1739130434782613e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.2463768115942035e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.3188405797101456e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.3913043478260878e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.46376811594203e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.536231884057972e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.6086956521739143e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.6811594202898565e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.7536231884057987e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.826086956521741e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.898550724637683e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
2.9710144927536252e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.0434782608695674e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.1159420289855095e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.1884057971014517e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.2608695652173935e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.333333333333336e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.405797101449278e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.47826086956522e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.550724637681162e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.6231884057971044e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.6956521739130466e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.768115942028989e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.840579710144931e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.913043478260873e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
3.985507246376815e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.0579710144927574e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.1304347826086996e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.202898550724642e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.275362318840584e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.347826086956526e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.420289855072468e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.4927536231884105e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.565217391304353e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.637681159420295e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.710144927536237e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.782608695652179e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.855072463768121e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
4.9275362318840635e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1
5.0e1 2.5041680572092595e0 8.036311154549806e-1 8.036311154549806e-1

0.0e0 2.5952287138350507e0 0.0e0 0.0e0
7.246376811594203e-1 2.5952287138350507e0 7.474385899966381e-1 7.474385899966381e-1
1.4492753623188406e0 2.5952287138350507e0 8.305453155373314e-1 8.305453155373314e-1
2.1739130434782608e0 2.5952287138350507e0 8.488755033709754e-1 8.488755033709754e-1
2.898550724637681e0 2.5952287138350507e0 8.531212632090887e-1 8.531212632090887e-1
3.6231884057971016e0 2.5952287138350507e0 8.541148556354101e-1 8.541148556354101e-1
4.3478260869565215e0 2.5952287138350507e0 8.543479243860878e-1 8.543479243860878e-1
5.0724637681159415e0 2.5952287138350507e0 8.54402625807305e-1 8.54402625807305e-1
5.797101449275361e0 2.5952287138350507e0 8.544154659293429e-1 8.544154659293429e-1
6.521739130434781e0 2.5952287138350507e0 8.544184799958396e-1 8.544184799958396e-1
7.246376811594201e0 2.5952287138350507e0 8.544191875172573e-1 8.544191875172573e-1
7.971014492753621e0 2.5952287138350507e0 8.544193536009822e-1 8.544193536009822e-1
8.695652173913041e0 2.5952287138350507e0 8.544193925875255e-1 8.544193925875255e-1
9.420289855072461e0 2.5952287138350507e0 8.544194017392392e-1 8.544194017392392e-1
1.0144927536231881e1 2.5952287138350507e0 8.544194038875156e-1 8.544194038875156e-1
1.0869565217391301e1 2.5952287138350507e0 8.544194043918026e-1 8.544194043918026e-1
1.1594202898550721e1 2.5952287138350507e0 8.544194045101792e-1 8.544194045101792e-1
1.2318840579710141e1 2.5952287138350507e0 8.544194045379668e-1 8.544194045379668e-1
1.3043478260869561e1 2.5952287138350507e0 8.544194045444898e-1 8.544194045444898e-1
1.3768115942028981e1 2.5952287138350507e0 8.544194045460209e-1 8.544194045460209e-1
1.44927536231884e1 2.5952287138350507e0 8.544194045463803e-1 8.544194045463803e-1
1.521739130434782e1 2.5952287138350507e0 8.544194045464648e-1 8.544194045464648e-1
1.594202898550724e1 2.5952287138350507e0 8.544194045464846e-1 8.544194045464846e-1
1.666666666666666e1 2.5952287138350507e0 8.544194045464892e-1 8.544194045464892e-1
1.7391304347826082e1 2.5952287138350507e0 8.544194045464903e-1 8.544194045464903e-1
1.8115942028985504e1 2.5952287138350507e0 8.544194045464906e-1 8.544194045464906e-1
1.8840579710144926e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
1.9565217391304348e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.028985507246377e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.101449275362319e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.1739130434782613e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.2463768115942035e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.3188405797101456e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.3913043478260878e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.46376811594203e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.536231884057972e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.6086956521739143e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.6811594202898565e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.7536231884057987e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.826086956521741e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.898550724637683e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
2.9710144927536252e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.0434782608695674e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.1159420289855095e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.1884057971014517e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.2608695652173935e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.333333333333336e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.405797101449278e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.47826086956522e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.550724637681162e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.6231884057971044e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.6956521739130466e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.768115942028989e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.840579710144931e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.913043478260873e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
3.985507246376815e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.0579710144927574e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.1304347826086996e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.202898550724642e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.275362318840584e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.347826086956526e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.420289855072468e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.4927536231884105e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.565217391304353e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.637681159420295e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.710144927536237e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.782608695652179e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.855072463768121e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
4.9275362318840635e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1
5.0e1 2.5952287138350507e0 8.544194045464907e-1 8.544194045464907e-1

0.0e0 2.686289370460842e0 0.0e0 0.0e0
7.246376811594203e-1 2.686289370460842e0 7.856742276239256e-1 7.856742276239256e-1
1.4492753623188406e0 2.686289370460842e0 8.730323240259744e-1 8.730323240259744e-1
2.1739130434782608e0 2.686289370460842e0 8.923002028338701e-1 8.923002028338701e-1
2.898550724637681e0 2.686289370460842e0 8.967631568827124e-1 8.967631568827124e-1
3.6231884057971016e0 2.686289370460842e0 8.978075770833426e-1 8.978075770833426e-1
4.3478260869565215e0 2.686289370460842e0 8.98052568595853e-1 8.98052568595853e-1
5.0724637681159415e0 2.686289370460842e0 8.981100682987583e-1 8.981100682987583e-1
5.797101449275361e0 2.686289370460842e0 8.98123565264395e-1 8.98123565264395e-1
6.521739130434781e0 2.686289370460842e0 8.981267335171432e-1 8.981267335171432e-1
7.246376811594201e0 2.686289370460842e0 8.981274772322133e-1 8.981274772322133e-1
7.971014492753621e0 2.686289370460842e0 8.981276518120436e-1 8.981276518120436e-1
8.695652173913041e0 2.686289370460842e0 8.981276927929653e-1 8.981276927929653e-1
9.420289855072461e0 2.686289370460842e0 8.981277024128401e-1 8.981277024128401e-1
1.0144927536231881e1 2.686289370460842e0 8.981277046710127e-1 8.981277046710127e-1
1.0869565217391301e1 2.686289370460842e0 8.981277052010969e-1 8.981277052010969e-1
1.1594202898550721e1 2.686289370460842e0 8.98127705325529e-1 8.98127705325529e-1
1.2318840579710141e1 2.686289370460842e0 8.981277053547382e-1 8.981277053547382e-1
1.3043478260869561e1 2.686289370460842e0 8.981277053615948e-1 8.981277053615948e-1
1.3768115942028981e1 2.686289370460842e0 8.981277053632042e-1 8.981277053632042e-1
1.44927536231884e1 2.686289370460842e0 8.98127705363582e-1 8.98127705363582e-1
1.521739130434782e1 2.686289370460842e0 8.981277053636708e-1 8.981277053636708e-1
1.594202898550724e1 2.686289370460842e0 8.981277053636917e-1 8.981277053636917e-1
1.666666666666666e1 2.686289370460842e0 8.981277053636966e-1 8.981277053636966e-1
1.7391304347826082e1 2.686289370460842e0 8.981277053636976e-1 8.981277053636976e-1
1.8115942028985504e1 2.686289370460842e0 8.981277053636979e-1 8.981277053636979e-1
1.8840579710144926e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
1.9565217391304348e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.028985507246377e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.101449275362319e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.1739130434782613e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.2463768115942035e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.3188405797101456e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.3913043478260878e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.46376811594203e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.536231884057972e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.6086956521739143e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.6811594202898565e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.7536231884057987e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.826086956521741e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.898550724637683e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
2.9710144927536252e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.0434782608695674e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.1159420289855095e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.1884057971014517e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.2608695652173935e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.333333333333336e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.405797101449278e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.47826086956522e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.550724637681162e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.6231884057971044e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.6956521739130466e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.768115942028989e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.840579710144931e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.913043478260873e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
3.985507246376815e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.0579710144927574e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.1304347826086996e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.202898550724642e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.275362318840584e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.347826086956526e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.420289855072468e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.4927536231884105e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.565217391304353e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.637681159420295e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.710144927536237e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.782608695652179e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.855072463768121e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
4.9275362318840635e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1
5.0e1 2.686289370460842e0 8.98127705363698e-1 8.98127705363698e-1

0.0e0 2.777350027086633e0 0.0e0 0.0e0
7.246376811594203e-1 2.777350027086633e0 8.173995211632861e-1 8.173995211632861e-1
1.4492753623188406e0 2.777350027086633e0 9.082851117276117e-1 9.082851117276117e-1
2.1739130434782608e0 2.777350027086633e0 9.283310217977903e-1 9.283310217977903e-1
2.898550724637681e0 2.777350027086633e0 9.329741886145635e-1 9.329741886145635e-1
3.6231884057971016e0 2.777350027086633e0 9.340607821947936e-1 9.340607821947936e-1
4.3478260869565215e0 2.777350027086633e0 9.343156663923072e-1 9.343156663923072e-1
5.0724637681159415e0 2.777350027086633e0 9.343754879162536e-1 9.343754879162536e-1
5.797101449275361e0 2.777350027086633e0 9.343895298853812e-1 9.343895298853812e-1
6.521739130434781e0 2.777350027086633e0 9.343928260712406e-1 9.343928260712406e-1
7.246376811594201e0 2.777350027086633e0 9.343935998173059e-1 9.343935998173059e-1
7.971014492753621e0 2.777350027086633e0 9.343937814466183e-1 9.343937814466183e-1
8.695652173913041e0 2.777350027086633e0 9.343938240823376e-1 9.343938240823376e-1
9.420289855072461e0 2.777350027086633e0 9.3439383409066e-1 9.3439383409066e-1
1.0144927536231881e1 2.777350027086633e0 9.34393836440017e-1 9.34393836440017e-1
1.0869565217391301e1 2.777350027086633e0 9.343938369915057e-1 9.343938369915057e-1
1.1594202898550721e1 2.777350027086633e0 9.343938371209625e-1 9.343938371209625e-1
1.2318840579710141e1 2.777350027086633e0 9.34393837151351e-1 9.34393837151351e-1
1.3043478260869561e1 2.777350027086633e0 9.343938371584846e-1 9.343938371584846e-1
1.3768115942028981e1 2.777350027086633e0 9.34393837160159e-1 9.34393837160159e-1
1.44927536231884e1 2.777350027086633e0 9.34393837160552e-1 9.34393837160552e-1
1.521739130434782e1 2.777350027086633e0 9.343938371606444e-1 9.343938371606444e-1
1.594202898550724e1 2.777350027086633e0 9.34393837160666e-1 9.34393837160666e-1
1.666666666666666e1 2.777350027086633e0 9.343938371606711e-1 9.343938371606711e-1
1.7391304347826082e1 2.777350027086633e0 9.343938371606723e-1 9.343938371606723e-1
1.8115942028985504e1 2.777350027086633e0 9.343938371606726e-1 9.343938371606726e-1
1.8840579710144926e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
1.9565217391304348e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.028985507246377e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.101449275362319e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.1739130434782613e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.2463768115942035e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.3188405797101456e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.3913043478260878e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.46376811594203e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.536231884057972e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.6086956521739143e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.6811594202898565e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.7536231884057987e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.826086956521741e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.898550724637683e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
2.9710144927536252e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.0434782608695674e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.1159420289855095e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.1884057971014517e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.2608695652173935e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.333333333333336e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.405797101449278e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.47826086956522e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.550724637681162e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.6231884057971044e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.6956521739130466e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.768115942028989e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.840579710144931e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.913043478260873e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
3.985507246376815e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.0579710144927574e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.1304347826086996e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.202898550724642e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.275362318840584e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.347826086956526e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.420289855072468e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.4927536231884105e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.565217391304353e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.637681159420295e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.710144927536237e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.782608695652179e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.855072463768121e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
4.9275362318840635e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1
5.0e1 2.777350027086633e0 9.343938371606727e-1 9.343938371606727e-1

0.0e0 2.8684106837124244e0 0.0e0 0.0e0
7.246376811594203e-1 2.8684106837124244e0 8.423515848409856e-1 8.423515848409856e-1
1.4492753623188406e0 2.8684106837124244e0 9.360115629409425e-1 9.360115629409425e-1
2.1739130434782608e0 2.8684106837124244e0 9.566693975493648e-1 9.566693975493648e-1
2.898550724637681e0 2.8684106837124244e0 9.614543023915205e-1 9.614543023915205e-1
3.6231884057971016e0 2.8684106837124244e0 9.625740654947363e-1 9.625740654947363e-1
4.3478260869565215e0 2.8684106837124244e0 9.628367303265202e-1 9.628367303265202e-1
5.0724637681159415e0 2.8684106837124244e0 9.628983779715201e-1 9.628983779715201e-1
5.797101449275361e0 2.8684106837124244e0 9.6291284858796e-1 9.6291284858796e-1
6.521739130434781e0 2.8684106837124244e0 9.629162453936967e-1 9.629162453936967e-1
7.246376811594201e0 2.8684106837124244e0 9.629170427592535e-1 9.629170427592535e-1
7.971014492753621e0 2.8684106837124244e0 9.629172299330102e-1 9.629172299330102e-1
8.695652173913041e0 2.8684106837124244e0 9.629172738702341e-1 9.629172738702341e-1
9.420289855072461e0 2.8684106837124244e0 9.629172841840721e-1 9.629172841840721e-1
1.0144927536231881e1 2.8684106837124244e0 9.629172866051459e-1 9.629172866051459e-1
1.0869565217391301e1 2.8684106837124244e0 9.629172871734695e-1 9.629172871734695e-1
1.1594202898550721e1 2.8684106837124244e0 9.62917287306878e-1 9.62917287306878e-1
1.2318840579710141e1 2.8684106837124244e0 9.629172873381943e-1 9.629172873381943e-1
1.3043478260869561e1 2.8684106837124244e0 9.629172873455455e-1 9.629172873455455e-1
1.3768115942028981e1 2.8684106837124244e0 9.629172873472711e-1 9.629172873472711e-1
1.44927536231884e1 2.8684106837124244e0 9.629172873476761e-1 9.629172873476761e-1
1.521739130434782e1 2.8684106837124244e0 9.629172873477713e-1 9.629172873477713e-1
1.594202898550724e1 2.8684106837124244e0 9.629172873477936e-1 9.629172873477936e-1
1.666666666666666e1 2.8684106837124244e0 9.629172873477989e-1 9.629172873477989e-1
1.7391304347826082e1 2.8684106837124244e0 9.629172873478e-1 9.629172873478e-1
1.8115942028985504e1 2.8684106837124244e0 9.629172873478004e-1 9.629172873478004e-1
1.8840579710144926e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
1.9565217391304348e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.028985507246377e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.101449275362319e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.1739130434782613e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.2463768115942035e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.3188405797101456e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.3913043478260878e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.46376811594203e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.536231884057972e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.6086956521739143e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.6811594202898565e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.7536231884057987e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.826086956521741e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.898550724637683e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
2.9710144927536252e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.0434782608695674e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.1159420289855095e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.1884057971014517e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.2608695652173935e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.333333333333336e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.405797101449278e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.47826086956522e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.550724637681162e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.6231884057971044e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.6956521739130466e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.768115942028989e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.840579710144931e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.913043478260873e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
3.985507246376815e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.0579710144927574e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.1304347826086996e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.202898550724642e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.275362318840584e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.347826086956526e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.420289855072468e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.4927536231884105e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.565217391304353e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.637681159420295e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.710144927536237e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.782608695652179e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.855072463768121e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
4.9275362318840635e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1
5.0e1 2.8684106837124244e0 9.629172873478005e-1 9.629172873478005e-1

0.0e0 2.9594713403382156e0 0.0e0 0.0e0
7.246376811594203e-1 2.9594713403382156e0 8.603236579990643e-1 8.603236579990643e-1
1.4492753623188406e0 2.9594713403382156e0 9.559819275591296e-1 9.559819275591296e-1
2.1739130434782608e0 2.9594713403382156e0 9.770805093823152e-1 9.770805093823152e-1
2.898550724637681e0 2.9594713403382156e0 9.81967503021388e-1 9.81967503021388e-1
3.6231884057971016e0 2.9594713403382156e0 9.831111569378614e-1 9.831111569378614e-1
4.3478260869565215e0 2.9594713403382156e0 9.833794258803964e-1 9.833794258803964e-1
5.0724637681159415e0 2.9594713403382156e0 9.834423888146484e-1 9.834423888146484e-1
5.797101449275361e0 2.9594713403382156e0 9.834571681703155e-1 9.834571681703155e-1
6.521739130434781e0 2.9594713403382156e0 9.834606374489273e-1 9.834606374489273e-1
7.246376811594201e0 2.9594713403382156e0 9.834614518267535e-1 9.834614518267535e-1
7.971014492753621e0 2.9594713403382156e0 9.83461642993974e-1 9.83461642993974e-1
8.695652173913041e0 2.9594713403382156e0 9.834616878686246e-1 9.834616878686246e-1
9.420289855072461e0 2.9594713403382156e0 9.834616984025145e-1 9.834616984025145e-1
1.0144927536231881e1 2.9594713403382156e0 9.834617008752433e-1 9.834617008752433e-1
1.0869565217391301e1 2.9594713403382156e0 9.834617014556924e-1 9.834617014556924e-1
1.1594202898550721e1 2.9594713403382156e0 9.834617015919473e-1 9.834617015919473e-1
1.2318840579710141e1 2.9594713403382156e0 9.834617016239318e-1 9.834617016239318e-1
1.3043478260869561e1 2.9594713403382156e0 9.834617016314399e-1 9.834617016314399e-1
1.3768115942028981e1 2.9594713403382156e0 9.834617016332022e-1 9.834617016332022e-1
1.44927536231884e1 2.9594713403382156e0 9.834617016336159e-1 9.834617016336159e-1
1.521739130434782e1 2.9594713403382156e0 9.834617016337132e-1 9.834617016337132e-1
1.594202898550724e1 2.9594713403382156e0 9.834617016337359e-1 9.834617016337359e-1
1.666666666666666e1 2.9594713403382156e0 9.834617016337412e-1 9.834617016337412e-1
1.7391304347826082e1 2.9594713403382156e0 9.834617016337425e-1 9.834617016337425e-1
1.8115942028985504e1 2.9594713403382156e0 9.834617016337428e-1 9.834617016337428e-1
1.8840579710144926e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
1.9565217391304348e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.028985507246377e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.101449275362319e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.1739130434782613e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.2463768115942035e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.3188405797101456e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.3913043478260878e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.46376811594203e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.536231884057972e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.6086956521739143e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.6811594202898565e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.7536231884057987e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.826086956521741e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.898550724637683e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
2.9710144927536252e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.0434782608695674e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.1159420289855095e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.1884057971014517e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.2608695652173935e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.333333333333336e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.405797101449278e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.47826086956522e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.550724637681162e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.6231884057971044e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.6956521739130466e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.768115942028989e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.840579710144931e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.913043478260873e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
3.985507246376815e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.0579710144927574e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.1304347826086996e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.202898550724642e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.275362318840584e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.347826086956526e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.420289855072468e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.4927536231884105e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.565217391304353e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.637681159420295e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.710144927536237e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.782608695652179e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.855072463768121e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
4.9275362318840635e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1
5.0e1 2.9594713403382156e0 9.834617016337429e-1 9.834617016337429e-1

0.0e0 3.050531996964007e0 0.0e0 0.0e0
7.246376811594203e-1 3.050531996964007e0 8.711668183792647e-1 8.711668183792647e-1
1.4492753623188406e0 3.050531996964007e0 9.680307248515412e-1 9.680307248515412e-1
2.1739130434782608e0 3.050531996964007e0 9.893952243957803e-1 9.893952243957803e-1
2.898550724637681e0 3.050531996964007e0 9.943438116633821e-1 9.943438116633821e-1
3.6231884057971016e0 3.050531996964007e0 9.955018797165824e-1 9.955018797165824e-1
4.3478260869565215e0 3.050531996964007e0 9.95773529808923e-1 9.95773529808923e-1
5.0724637681159415e0 3.050531996964007e0 9.958372863017244e-1 9.958372863017244e-1
5.797101449275361e0 3.050531996964007e0 9.95852251930223e-1 9.95852251930223e-1
6.521739130434781e0 3.050531996964007e0 9.958557649341747e-1 9.958557649341747e-1
7.246376811594201e0 3.050531996964007e0 9.958565895760793e-1 9.958565895760793e-1
7.971014492753621e0 3.050531996964007e0 9.958567831526915e-1 9.958567831526915e-1
8.695652173913041e0 3.050531996964007e0 9.958568285929236e-1 9.958568285929236e-1
9.420289855072461e0 3.050531996964007e0 9.958568392595784e-1 9.958568392595784e-1
1.0144927536231881e1 3.050531996964007e0 9.958568417634723e-1 9.958568417634723e-1
1.0869565217391301e1 3.050531996964007e0 9.958568423512372e-1 9.958568423512372e-1
1.1594202898550721e1 3.050531996964007e0 9.958568424892094e-1 9.958568424892094e-1
1.2318840579710141e1 3.050531996964007e0 9.958568425215969e-1 9.958568425215969e-1
1.3043478260869561e1 3.050531996964007e0 9.958568425291996e-1 9.958568425291996e-1
1.3768115942028981e1 3.050531996964007e0 9.958568425309843e-1 9.958568425309843e-1
1.44927536231884e1 3.050531996964007e0 9.958568425314032e-1 9.958568425314032e-1
1.521739130434782e1 3.050531996964007e0 9.958568425315015e-1 9.958568425315015e-1
1.594202898550724e1 3.050531996964007e0 9.958568425315246e-1 9.958568425315246e-1
1.666666666666666e1 3.050531996964007e0 9.958568425315301e-1 9.958568425315301e-1
1.7391304347826082e1 3.050531996964007e0 9.958568425315313e-1 9.958568425315313e-1
1.8115942028985504e1 3.050531996964007e0 9.958568425315316e-1 9.958568425315316e-1
1.8840579710144926e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
1.9565217391304348e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.028985507246377e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.101449275362319e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.1739130434782613e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.2463768115942035e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.3188405797101456e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.3913043478260878e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.46376811594203e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.536231884057972e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.6086956521739143e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.6811594202898565e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.7536231884057987e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.826086956521741e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.898550724637683e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
2.9710144927536252e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.0434782608695674e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.1159420289855095e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.1884057971014517e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.2608695652173935e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.333333333333336e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.405797101449278e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.47826086956522e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.550724637681162e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.6231884057971044e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.6956521739130466e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.768115942028989e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.840579710144931e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.913043478260873e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
3.985507246376815e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.0579710144927574e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.1304347826086996e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.202898550724642e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.275362318840584e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.347826086956526e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.420289855072468e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.4927536231884105e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.565217391304353e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.637681159420295e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.710144927536237e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.782608695652179e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.855072463768121e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
4.9275362318840635e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1
5.0e1 3.050531996964007e0 9.958568425315317e-1 9.958568425315317e-1

0.0e0 3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 3.141592653589793e0 8.747912161397646e-1 8.747912161397646e-1
1.4492753623188406e0 3.141592653589793e0 9.720581146892009e-1 9.720581146892009e-1
2.1739130434782608e0 3.141592653589793e0 9.935114989828e-1 9.935114989828e-1
2.898550724637681e0 3.141592653589793e0 9.984806743263386e-1 9.984806743263386e-1
3.6231884057971016e0 3.141592653589793e0 9.996435603996585e-1 9.996435603996585e-1
4.3478260869565215e0 3.141592653589793e0 9.999163406635868e-1 9.999163406635868e-1
5.0724637681159415e0 3.141592653589793e0 9.99980362408559e-1 9.99980362408559e-1
5.797101449275361e0 3.141592653589793e0 9.999953902999782e-1 9.999953902999782e-1
6.521739130434781e0 3.141592653589793e0 9.999989179194128e-1 9.999989179194128e-1
7.246376811594201e0 3.141592653589793e0 9.99999745992153e-1 9.99999745992153e-1
7.971014492753621e0 3.141592653589793e0 9.999999403741204e-1 9.999999403741204e-1
8.695652173913041e0 3.141592653589793e0 9.999999860034018e-1 9.999999860034018e-1
9.420289855072461e0 3.141592653589793e0 9.99999996714434e-1 9.99999996714434e-1
1.0144927536231881e1 3.141592653589793e0 9.999999992287452e-1 9.999999992287452e-1
1.0869565217391301e1 3.141592653589793e0 9.999999998189554e-1 9.999999998189554e-1
1.1594202898550721e1 3.141592653589793e0 9.999999999575016e-1 9.999999999575016e-1
1.2318840579710141e1 3.141592653589793e0 9.999999999900239e-1 9.999999999900239e-1
1.3043478260869561e1 3.141592653589793e0 9.999999999976582e-1 9.999999999976582e-1
1.3768115942028981e1 3.141592653589793e0 9.999999999994502e-1 9.999999999994502e-1
1.44927536231884e1 3.141592653589793e0 9.999999999998709e-1 9.999999999998709e-1
1.521739130434782e1 3.141592653589793e0 9.999999999999697e-1 9.999999999999697e-1
1.594202898550724e1 3.141592653589793e0 9.999999999999929e-1 9.999999999999929e-1
1.666666666666666e1 3.141592653589793e0 9.999999999999983e-1 9.999999999999983e-1
1.7391304347826082e1 3.141592653589793e0 9.999999999999996e-1 9.999999999999996e-1
1.8115942028985504e1 3.141592653589793e0 9.999999999999999e-1 9.999999999999999e-1
1.8840579710144926e1 3.141592653589793e0 1.0e0 1.0e0
1.9565217391304348e1 3.141592653589793e0 1.0e0 1.0e0
2.028985507246377e1 3.141592653589793e0 1.0e0 1.0e0
2.101449275362319e1 3.141592653589793e0 1.0e0 1.0e0
2.1739130434782613e1 3.141592653589793e0 1.0e0 1.0e0
2.2463768115942035e1 3.141592653589793e0 1.0e0 1.0e0
2.3188405797101456e1 3.141592653589793e0 1.0e0 1.0e0
2.3913043478260878e1 3.141592653589793e0 1.0e0 1.0e0
2.46376811594203e1 3.141592653589793e0 1.0e0 1.0e0
2.536231884057972e1 3.141592653589793e0 1.0e0 1.0e0
2.6086956521739143e1 3.141592653589793e0 1.0e0 1.0e0
2.6811594202898565e1 3.141592653589793e0 1.0e0 1.0e0
2.7536231884057987e1 3.141592653589793e0 1.0e0 1.0e0
2.826086956521741e1 3.141592653589793e0 1.0e0 1.0e0
2.898550724637683e1 3.141592653589793e0 1.0e0 1.0e0
2.9710144927536252e1 3.141592653589793e0 1.0e0 1.0e0
3.0434782608695674e1 3.141592653589793e0 1.0e0 1.0e0
3.1159420289855095e1 3.141592653589793e0 1.0e0 1.0e0
3.1884057971014517e1 3.141592653589793e0 1.0e0 1.0e0
3.2608695652173935e1 3.141592653589793e0 1.0e0 1.0e0
3.333333333333336e1 3.141592653589793e0 1.0e0 1.0e0
3.405797101449278e1 3.141592653589793e0 1.0e0 1.0e0
3.47826086956522e1 3.141592653589793e0 1.0e0 1.0e0
3.550724637681162e1 3.141592653589793e0 1.0e0 1.0e0
3.6231884057971044e1 3.141592653589793e0 1.0e0 1.0e0
3.6956521739130466e1 3.141592653589793e0 1.0e0 1.0e0
3.768115942028989e1 3.141592653589793e0 1.0e0 1.0e0
3.840579710144931e1 3.141592653589793e0 1.0e0 1.0e0
3.913043478260873e1 3.141592653589793e0 1.0e0 1.0e0
3.985507246376815e1 3.141592653589793e0 1.0e0 1.0e0
4.0579710144927574e1 3.141592653589793e0 1.0e0 1.0e0
4.1304347826086996e1 3.141592653589793e0 1.0e0 1.0e0
4.202898550724642e1 3.141592653589793e0 1.0e0 1.0e0
4.275362318840584e1 3.141592653589793e0 1.0e0 1.0e0
4.347826086956526e1 3.141592653589793e0 1.0e0 1.0e0
4.420289855072468e1 3.141592653589793e0 1.0e0 1.0e0
4.4927536231884105e1 3.141592653589793e0 1.0e0 1.0e0
4.565217391304353e1 3.141592653589793e0 1.0e0 1.0e0
4.637681159420295e1 3.141592653589793e0 1.0e0 1.0e0
4.710144927536237e1 3.141592653589793e0 1.0e0 1.0e0
4.782608695652179e1 3.141592653589793e0 1.0e0 1.0e0
4.855072463768121e1 3.141592653589793e0 1.0e0 1.0e0
4.9275362318840635e1 3.141592653589793e0 1.0e0 1.0e0
5.0e1 3.141592653589793e0 1.0e0 1.0e0


==> tikz-ext/largeqham-contours0_contourtmp2.dat <==
0.0e0 -3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 -3.141592653589793e0 8.820375929513589e-1 8.820375929513589e-1
1.4492753623188406e0 -3.141592653589793e0 9.865508683123893e-1 9.865508683123893e-1
2.1739130434782608e0 -3.141592653589793e0 1.0152506294175827e0 1.0152506294175827e0
2.898550724637681e0 -3.141592653589793e0 1.0274661815727153e0 1.0274661815727153e0
3.6231884057971016e0 -3.141592653589793e0 1.0358754444576295e0 1.0358754444576295e0
4.3478260869565215e0 -3.141592653589793e0 1.043394601533152e0 1.043394601533152e0
5.0724637681159415e0 -3.141592653589793e0 1.0507050000897185e0 1.0507050000897185e0
5.797101449275361e0 -3.141592653589793e0 1.0579664047927317e0 1.0579664047927317e0
6.521739130434781e0 -3.141592653589793e0 1.0652163092237605e0 1.0652163092237605e0
7.246376811594201e0 -3.141592653589793e0 1.0724635141080952e0 1.0724635141080952e0
7.971014492753621e0 -3.141592653589793e0 1.0797100853016566e0 1.0797100853016566e0
8.695652173913041e0 -3.141592653589793e0 1.0869565077425323e0 1.0869565077425323e0
9.420289855072461e0 -3.141592653589793e0 1.0942028952651586e0 1.0942028952651586e0
1.0144927536231881e1 -3.141592653589793e0 1.101449274591064e0 1.101449274591064e0
1.0869565217391301e1 -3.141592653589793e0 1.1086956519928683e0 1.1086956519928683e0
1.1594202898550721e1 -3.141592653589793e0 1.1159420289430089e0 1.1159420289430089e0
1.2318840579710141e1 -3.141592653589793e0 1.1231884057871253e0 1.1231884057871253e0
1.3043478260869561e1 -3.141592653589793e0 1.1304347826063539e0 1.1304347826063539e0
1.3768115942028981e1 -3.141592653589793e0 1.13768115941974e0 1.13768115941974e0
1.44927536231884e1 -3.141592653589793e0 1.1449275362317548e0 1.1449275362317548e0
1.521739130434782e1 -3.141592653589793e0 1.1521739130434479e0 1.1521739130434479e0
1.594202898550724e1 -3.141592653589793e0 1.1594202898550654e0 1.1594202898550654e0
1.666666666666666e1 -3.141592653589793e0 1.166666666666665e0 1.166666666666665e0
1.7391304347826082e1 -3.141592653589793e0 1.1739130434782603e0 1.1739130434782603e0
1.8115942028985504e1 -3.141592653589793e0 1.181159420289855e0 1.181159420289855e0
1.8840579710144926e1 -3.141592653589793e0 1.1884057971014492e0 1.1884057971014492e0
1.9565217391304348e1 -3.141592653589793e0 1.1956521739130435e0 1.1956521739130435e0
2.028985507246377e1 -3.141592653589793e0 1.2028985507246377e0 1.2028985507246377e0
2.101449275362319e1 -3.141592653589793e0 1.210144927536232e0 1.210144927536232e0
2.1739130434782613e1 -3.141592653589793e0 1.2173913043478262e0 1.2173913043478262e0
2.2463768115942035e1 -3.141592653589793e0 1.2246376811594204e0 1.2246376811594204e0
2.3188405797101456e1 -3.141592653589793e0 1.2318840579710146e0 1.2318840579710146e0
2.3913043478260878e1 -3.141592653589793e0 1.2391304347826089e0 1.2391304347826089e0
2.46376811594203e1 -3.141592653589793e0 1.246376811594203e0 1.246376811594203e0
2.536231884057972e1 -3.141592653589793e0 1.2536231884057973e0 1.2536231884057973e0
2.6086956521739143e1 -3.141592653589793e0 1.2608695652173916e0 1.2608695652173916e0
2.6811594202898565e1 -3.141592653589793e0 1.2681159420289856e0 1.2681159420289856e0
2.7536231884057987e1 -3.141592653589793e0 1.2753623188405798e0 1.2753623188405798e0
2.826086956521741e1 -3.141592653589793e0 1.282608695652174e0 1.282608695652174e0
2.898550724637683e1 -3.141592653589793e0 1.2898550724637683e0 1.2898550724637683e0
2.9710144927536252e1 -3.141592653589793e0 1.2971014492753625e0 1.2971014492753625e0
3.0434782608695674e1 -3.141592653589793e0 1.3043478260869568e0 1.3043478260869568e0
3.1159420289855095e1 -3.141592653589793e0 1.311594202898551e0 1.311594202898551e0
3.1884057971014517e1 -3.141592653589793e0 1.3188405797101452e0 1.3188405797101452e0
3.2608695652173935e1 -3.141592653589793e0 1.3260869565217392e0 1.3260869565217392e0
3.333333333333336e1 -3.141592653589793e0 1.3333333333333335e0 1.3333333333333335e0
3.405797101449278e1 -3.141592653589793e0 1.3405797101449277e0 1.3405797101449277e0
3.47826086956522e1 -3.141592653589793e0 1.347826086956522e0 1.347826086956522e0
3.550724637681162e1 -3.141592653589793e0 1.3550724637681162e0 1.3550724637681162e0
3.6231884057971044e1 -3.141592653589793e0 1.3623188405797104e0 1.3623188405797104e0
3.6956521739130466e1 -3.141592653589793e0 1.3695652173913047e0 1.3695652173913047e0
3.768115942028989e1 -3.141592653589793e0 1.376811594202899e0 1.376811594202899e0
3.840579710144931e1 -3.141592653589793e0 1.3840579710144931e0 1.3840579710144931e0
3.913043478260873e1 -3.141592653589793e0 1.3913043478260874e0 1.3913043478260874e0
3.985507246376815e1 -3.141592653589793e0 1.3985507246376816e0 1.3985507246376816e0
4.0579710144927574e1 -3.141592653589793e0 1.4057971014492758e0 1.4057971014492758e0
4.1304347826086996e1 -3.141592653589793e0 1.41304347826087e0 1.41304347826087e0
4.202898550724642e1 -3.141592653589793e0 1.4202898550724643e0 1.4202898550724643e0
4.275362318840584e1 -3.141592653589793e0 1.4275362318840585e0 1.4275362318840585e0
4.347826086956526e1 -3.141592653589793e0 1.4347826086956526e0 1.4347826086956526e0
4.420289855072468e1 -3.141592653589793e0 1.4420289855072468e0 1.4420289855072468e0
4.4927536231884105e1 -3.141592653589793e0 1.449275362318841e0 1.449275362318841e0
4.565217391304353e1 -3.141592653589793e0 1.4565217391304353e0 1.4565217391304353e0
4.637681159420295e1 -3.141592653589793e0 1.4637681159420295e0 1.4637681159420295e0
4.710144927536237e1 -3.141592653589793e0 1.4710144927536237e0 1.4710144927536237e0
4.782608695652179e1 -3.141592653589793e0 1.478260869565218e0 1.478260869565218e0
4.855072463768121e1 -3.141592653589793e0 1.4855072463768122e0 1.4855072463768122e0
4.9275362318840635e1 -3.141592653589793e0 1.4927536231884064e0 1.4927536231884064e0
5.0e1 -3.141592653589793e0 1.5e0 1.5e0

0.0e0 -3.050531996964002e0 0.0e0 0.0e0
7.246376811594203e-1 -3.050531996964002e0 8.784131951908586e-1 8.784131951908586e-1
1.4492753623188406e0 -3.050531996964002e0 9.825234784747291e-1 9.825234784747291e-1
2.1739130434782608e0 -3.050531996964002e0 1.0111343548305625e0 1.0111343548305625e0
2.898550724637681e0 -3.050531996964002e0 1.0233293189097585e0 1.0233293189097585e0
3.6231884057971016e0 -3.050531996964002e0 1.031733763774553e0 1.031733763774553e0
4.3478260869565215e0 -3.050531996964002e0 1.0392517906784877e0 1.0392517906784877e0
5.0724637681159415e0 -3.050531996964002e0 1.0465619239828834e0 1.0465619239828834e0
5.797101449275361e0 -3.050531996964002e0 1.053823266422976e0 1.053823266422976e0
6.521739130434781e0 -3.050531996964002e0 1.061073156238522e0 1.061073156238522e0
7.246376811594201e0 -3.050531996964002e0 1.0683203576920208e0 1.0683203576920208e0
7.971014492753621e0 -3.050531996964002e0 1.0755669280802274e0 1.0755669280802274e0
8.695652173913041e0 -3.050531996964002e0 1.0828133503320536e0 1.0828133503320536e0
9.420289855072461e0 -3.050531996964002e0 1.0900597378103025e0 1.0900597378103025e0
1.0144927536231881e1 -3.050531996964002e0 1.0973061171257907e0 1.0973061171257907e0
1.0869565217391301e1 -3.050531996964002e0 1.1045524945251497e0 1.1045524945251497e0
1.1594202898550721e1 -3.050531996964002e0 1.1117988714747162e0 1.1117988714747162e0
1.2318840579710141e1 -3.050531996964002e0 1.119045248318698e0 1.119045248318698e0
1.3043478260869561e1 -3.050531996964002e0 1.1262916251378947e0 1.1262916251378947e0
1.3768115942028981e1 -3.050531996964002e0 1.1335380019512735e0 1.1335380019512735e0
1.44927536231884e1 -3.050531996964002e0 1.1407843787632868e0 1.1407843787632868e0
1.521739130434782e1 -3.050531996964002e0 1.1480307555749794e0 1.1480307555749794e0
1.594202898550724e1 -3.050531996964002e0 1.1552771323865967e0 1.1552771323865967e0
1.666666666666666e1 -3.050531996964002e0 1.1625235091981962e0 1.1625235091981962e0
1.7391304347826082e1 -3.050531996964002e0 1.1697698860097916e0 1.1697698860097916e0
1.8115942028985504e1 -3.050531996964002e0 1.1770162628213863e0 1.1770162628213863e0
1.8840579710144926e1 -3.050531996964002e0 1.1842626396329805e0 1.1842626396329805e0
1.9565217391304348e1 -3.050531996964002e0 1.1915090164445747e0 1.1915090164445747e0
2.028985507246377e1 -3.050531996964002e0 1.198755393256169e0 1.198755393256169e0
2.101449275362319e1 -3.050531996964002e0 1.2060017700677632e0 1.2060017700677632e0
2.1739130434782613e1 -3.050531996964002e0 1.2132481468793574e0 1.2132481468793574e0
2.2463768115942035e1 -3.050531996964002e0 1.2204945236909517e0 1.2204945236909517e0
2.3188405797101456e1 -3.050531996964002e0 1.227740900502546e0 1.227740900502546e0
2.3913043478260878e1 -3.050531996964002e0 1.2349872773141402e0 1.2349872773141402e0
2.46376811594203e1 -3.050531996964002e0 1.2422336541257342e0 1.2422336541257342e0
2.536231884057972e1 -3.050531996964002e0 1.2494800309373284e0 1.2494800309373284e0
2.6086956521739143e1 -3.050531996964002e0 1.2567264077489226e0 1.2567264077489226e0
2.6811594202898565e1 -3.050531996964002e0 1.2639727845605169e0 1.2639727845605169e0
2.7536231884057987e1 -3.050531996964002e0 1.271219161372111e0 1.271219161372111e0
2.826086956521741e1 -3.050531996964002e0 1.2784655381837053e0 1.2784655381837053e0
2.898550724637683e1 -3.050531996964002e0 1.2857119149952996e0 1.2857119149952996e0
2.9710144927536252e1 -3.050531996964002e0 1.2929582918068938e0 1.2929582918068938e0
3.0434782608695674e1 -3.050531996964002e0 1.300204668618488e0 1.300204668618488e0
3.1159420289855095e1 -3.050531996964002e0 1.3074510454300823e0 1.3074510454300823e0
3.1884057971014517e1 -3.050531996964002e0 1.3146974222416765e0 1.3146974222416765e0
3.2608695652173935e1 -3.050531996964002e0 1.3219437990532708e0 1.3219437990532708e0
3.333333333333336e1 -3.050531996964002e0 1.329190175864865e0 1.329190175864865e0
3.405797101449278e1 -3.050531996964002e0 1.336436552676459e0 1.336436552676459e0
3.47826086956522e1 -3.050531996964002e0 1.3436829294880532e0 1.3436829294880532e0
3.550724637681162e1 -3.050531996964002e0 1.3509293062996475e0 1.3509293062996475e0
3.6231884057971044e1 -3.050531996964002e0 1.3581756831112417e0 1.3581756831112417e0
3.6956521739130466e1 -3.050531996964002e0 1.365422059922836e0 1.365422059922836e0
3.768115942028989e1 -3.050531996964002e0 1.3726684367344302e0 1.3726684367344302e0
3.840579710144931e1 -3.050531996964002e0 1.3799148135460244e0 1.3799148135460244e0
3.913043478260873e1 -3.050531996964002e0 1.3871611903576186e0 1.3871611903576186e0
3.985507246376815e1 -3.050531996964002e0 1.3944075671692129e0 1.3944075671692129e0
4.0579710144927574e1 -3.050531996964002e0 1.4016539439808071e0 1.4016539439808071e0
4.1304347826086996e1 -3.050531996964002e0 1.4089003207924011e0 1.4089003207924011e0
4.202898550724642e1 -3.050531996964002e0 1.4161466976039954e0 1.4161466976039954e0
4.275362318840584e1 -3.050531996964002e0 1.4233930744155896e0 1.4233930744155896e0
4.347826086956526e1 -3.050531996964002e0 1.4306394512271838e0 1.4306394512271838e0
4.420289855072468e1 -3.050531996964002e0 1.437885828038778e0 1.437885828038778e0
4.4927536231884105e1 -3.050531996964002e0 1.4451322048503723e0 1.4451322048503723e0
4.565217391304353e1 -3.050531996964002e0 1.4523785816619665e0 1.4523785816619665e0
4.637681159420295e1 -3.050531996964002e0 1.4596249584735608e0 1.4596249584735608e0
4.710144927536237e1 -3.050531996964002e0 1.466871335285155e0 1.466871335285155e0
4.782608695652179e1 -3.050531996964002e0 1.4741177120967492e0 1.4741177120967492e0
4.855072463768121e1 -3.050531996964002e0 1.4813640889083435e0 1.4813640889083435e0
4.9275362318840635e1 -3.050531996964002e0 1.4886104657199377e0 1.4886104657199377e0
5.0e1 -3.050531996964002e0 1.4958568425315313e0 1.4958568425315313e0

0.0e0 -2.9594713403382107e0 0.0e0 0.0e0
7.246376811594203e-1 -2.9594713403382107e0 8.675700348106578e-1 8.675700348106578e-1
1.4492753623188406e0 -2.9594713403382107e0 9.704746811823171e-1 9.704746811823171e-1
2.1739130434782608e0 -2.9594713403382107e0 9.988196398170969e-1 9.988196398170969e-1
2.898550724637681e0 -2.9594713403382107e0 1.010953010267764e0 1.010953010267764e0
3.6231884057971016e0 -2.9594713403382107e0 1.0193430409958315e0 1.0193430409958315e0
4.3478260869565215e0 -2.9594713403382107e0 1.0268576867499608e0 1.0268576867499608e0
5.0724637681159415e0 -2.9594713403382107e0 1.034167026495807e0 1.034167026495807e0
5.797101449275361e0 -2.9594713403382107e0 1.0414281826630682e0 1.0414281826630682e0
6.521739130434781e0 -2.9594713403382107e0 1.0486780287532742e0 1.0486780287532742e0
7.246376811594201e0 -2.9594713403382107e0 1.0559252199426945e0 1.0559252199426945e0
7.971014492753621e0 -2.9594713403382107e0 1.0631717879215092e0 1.0631717879215092e0
8.695652173913041e0 -2.9594713403382107e0 1.0704182096077541e0 1.0704182096077541e0
9.420289855072461e0 -2.9594713403382107e0 1.0776645969532384e0 1.0776645969532384e0
1.0144927536231881e1 -2.9594713403382107e0 1.0849109762375613e0 1.0849109762375613e0
1.0869565217391301e1 -2.9594713403382107e0 1.0921573536296045e0 1.0921573536296045e0
1.1594202898550721e1 -2.9594713403382107e0 1.0994037305774538e0 1.0994037305774538e0
1.2318840579710141e1 -2.9594713403382107e0 1.1066501074210322e0 1.1066501074210322e0
1.3043478260869561e1 -2.9594713403382107e0 1.1138964842401347e0 1.1138964842401347e0
1.3768115942028981e1 -2.9594713403382107e0 1.121142861053491e0 1.121142861053491e0
1.44927536231884e1 -2.9594713403382107e0 1.128389237865499e0 1.128389237865499e0
1.521739130434782e1 -2.9594713403382107e0 1.1356356146771904e0 1.1356356146771904e0
1.594202898550724e1 -2.9594713403382107e0 1.1428819914888075e0 1.1428819914888075e0
1.666666666666666e1 -2.9594713403382107e0 1.1501283683004069e0 1.1501283683004069e0
1.7391304347826082e1 -2.9594713403382107e0 1.1573747451120024e0 1.1573747451120024e0
1.8115942028985504e1 -2.9594713403382107e0 1.164621121923597e0 1.164621121923597e0
1.8840579710144926e1 -2.9594713403382107e0 1.1718674987351914e0 1.1718674987351914e0
1.9565217391304348e1 -2.9594713403382107e0 1.1791138755467856e0 1.1791138755467856e0
2.028985507246377e1 -2.9594713403382107e0 1.1863602523583796e0 1.1863602523583796e0
2.101449275362319e1 -2.9594713403382107e0 1.1936066291699738e0 1.1936066291699738e0
2.1739130434782613e1 -2.9594713403382107e0 1.200853005981568e0 1.200853005981568e0
2.2463768115942035e1 -2.9594713403382107e0 1.2080993827931623e0 1.2080993827931623e0
2.3188405797101456e1 -2.9594713403382107e0 1.2153457596047565e0 1.2153457596047565e0
2.3913043478260878e1 -2.9594713403382107e0 1.2225921364163508e0 1.2225921364163508e0
2.46376811594203e1 -2.9594713403382107e0 1.229838513227945e0 1.229838513227945e0
2.536231884057972e1 -2.9594713403382107e0 1.2370848900395393e0 1.2370848900395393e0
2.6086956521739143e1 -2.9594713403382107e0 1.2443312668511335e0 1.2443312668511335e0
2.6811594202898565e1 -2.9594713403382107e0 1.2515776436627277e0 1.2515776436627277e0
2.7536231884057987e1 -2.9594713403382107e0 1.258824020474322e0 1.258824020474322e0
2.826086956521741e1 -2.9594713403382107e0 1.2660703972859162e0 1.2660703972859162e0
2.898550724637683e1 -2.9594713403382107e0 1.2733167740975104e0 1.2733167740975104e0
2.9710144927536252e1 -2.9594713403382107e0 1.2805631509091047e0 1.2805631509091047e0
3.0434782608695674e1 -2.9594713403382107e0 1.287809527720699e0 1.287809527720699e0
3.1159420289855095e1 -2.9594713403382107e0 1.295055904532293e0 1.295055904532293e0
3.1884057971014517e1 -2.9594713403382107e0 1.3023022813438871e0 1.3023022813438871e0
3.2608695652173935e1 -2.9594713403382107e0 1.3095486581554814e0 1.3095486581554814e0
3.333333333333336e1 -2.9594713403382107e0 1.3167950349670756e0 1.3167950349670756e0
3.405797101449278e1 -2.9594713403382107e0 1.3240414117786699e0 1.3240414117786699e0
3.47826086956522e1 -2.9594713403382107e0 1.331287788590264e0 1.331287788590264e0
3.550724637681162e1 -2.9594713403382107e0 1.3385341654018583e0 1.3385341654018583e0
3.6231884057971044e1 -2.9594713403382107e0 1.3457805422134523e0 1.3457805422134523e0
3.6956521739130466e1 -2.9594713403382107e0 1.3530269190250466e0 1.3530269190250466e0
3.768115942028989e1 -2.9594713403382107e0 1.3602732958366408e0 1.3602732958366408e0
3.840579710144931e1 -2.9594713403382107e0 1.367519672648235e0 1.367519672648235e0
3.913043478260873e1 -2.9594713403382107e0 1.3747660494598293e0 1.3747660494598293e0
3.985507246376815e1 -2.9594713403382107e0 1.3820124262714235e0 1.3820124262714235e0
4.0579710144927574e1 -2.9594713403382107e0 1.3892588030830177e0 1.3892588030830177e0
4.1304347826086996e1 -2.9594713403382107e0 1.396505179894612e0 1.396505179894612e0
4.202898550724642e1 -2.9594713403382107e0 1.4037515567062062e0 1.4037515567062062e0
4.275362318840584e1 -2.9594713403382107e0 1.4109979335178005e0 1.4109979335178005e0
4.347826086956526e1 -2.9594713403382107e0 1.4182443103293947e0 1.4182443103293947e0
4.420289855072468e1 -2.9594713403382107e0 1.425490687140989e0 1.425490687140989e0
4.4927536231884105e1 -2.9594713403382107e0 1.4327370639525832e0 1.4327370639525832e0
4.565217391304353e1 -2.9594713403382107e0 1.4399834407641774e0 1.4399834407641774e0
4.637681159420295e1 -2.9594713403382107e0 1.4472298175757716e0 1.4472298175757716e0
4.710144927536237e1 -2.9594713403382107e0 1.4544761943873659e0 1.4544761943873659e0
4.782608695652179e1 -2.9594713403382107e0 1.4617225711989599e0 1.4617225711989599e0
4.855072463768121e1 -2.9594713403382107e0 1.468968948010554e0 1.468968948010554e0
4.9275362318840635e1 -2.9594713403382107e0 1.4762153248221483e0 1.4762153248221483e0
5.0e1 -2.9594713403382107e0 1.483461701633742e0 1.483461701633742e0

0.0e0 -2.8684106837124195e0 0.0e0 0.0e0
7.246376811594203e-1 -2.8684106837124195e0 8.495979616525786e-1 8.495979616525786e-1
1.4492753623188406e0 -2.8684106837124195e0 9.505043165641295e-1 9.505043165641295e-1
2.1739130434782608e0 -2.8684106837124195e0 9.78408527984146e-1 9.78408527984146e-1
2.898550724637681e0 -2.8684106837124195e0 9.90439809637896e-1 9.90439809637896e-1
3.6231884057971016e0 -2.8684106837124195e0 9.988059495527061e-1 9.988059495527061e-1
4.3478260869565215e0 -2.8684106837124195e0 1.006314991196084e0 1.006314991196084e0
5.0724637681159415e0 -2.8684106837124195e0 1.0136230156526782e0 1.0136230156526782e0
5.797101449275361e0 -2.8684106837124195e0 1.0208838630807122e0 1.0208838630807122e0
6.521739130434781e0 -2.8684106837124195e0 1.0281336366980431e0 1.0281336366980431e0
7.246376811594201e0 -2.8684106837124195e0 1.035380810875194e0 1.035380810875194e0
7.971014492753621e0 -2.8684106837124195e0 1.042627374860545e0 1.042627374860545e0
8.695652173913041e0 -2.8684106837124195e0 1.0498737956093631e0 1.0498737956093631e0
9.420289855072461e0 -2.8684106837124195e0 1.0571201827347954e0 1.0571201827347954e0
1.0144927536231881e1 -2.8684106837124195e0 1.0643665619674634e0 1.0643665619674634e0
1.0869565217391301e1 -2.8684106837124195e0 1.0716129393473812e0 1.0716129393473812e0
1.1594202898550721e1 -2.8684106837124195e0 1.0788593162923839e0 1.0788593162923839e0
1.2318840579710141e1 -2.8684106837124195e0 1.0861056931352944e0 1.0861056931352944e0
1.3043478260869561e1 -2.8684106837124195e0 1.0933520699542398e0 1.0933520699542398e0
1.3768115942028981e1 -2.8684106837124195e0 1.1005984467675596e0 1.1005984467675596e0
1.44927536231884e1 -2.8684106837124195e0 1.1078448235795588e0 1.1078448235795588e0
1.521739130434782e1 -2.8684106837124195e0 1.115091200391248e0 1.115091200391248e0
1.594202898550724e1 -2.8684106837124195e0 1.1223375772028648e0 1.1223375772028648e0
1.666666666666666e1 -2.8684106837124195e0 1.129583954014464e0 1.129583954014464e0
1.7391304347826082e1 -2.8684106837124195e0 1.1368303308260594e0 1.1368303308260594e0
1.8115942028985504e1 -2.8684106837124195e0 1.1440767076376541e0 1.1440767076376541e0
1.8840579710144926e1 -2.8684106837124195e0 1.1513230844492484e0 1.1513230844492484e0
1.9565217391304348e1 -2.8684106837124195e0 1.1585694612608426e0 1.1585694612608426e0
2.028985507246377e1 -2.8684106837124195e0 1.1658158380724368e0 1.1658158380724368e0
2.101449275362319e1 -2.8684106837124195e0 1.173062214884031e0 1.173062214884031e0
2.1739130434782613e1 -2.8684106837124195e0 1.1803085916956253e0 1.1803085916956253e0
2.2463768115942035e1 -2.8684106837124195e0 1.1875549685072195e0 1.1875549685072195e0
2.3188405797101456e1 -2.8684106837124195e0 1.1948013453188138e0 1.1948013453188138e0
2.3913043478260878e1 -2.8684106837124195e0 1.202047722130408e0 1.202047722130408e0
2.46376811594203e1 -2.8684106837124195e0 1.209294098942002e0 1.209294098942002e0
2.536231884057972e1 -2.8684106837124195e0 1.2165404757535963e0 1.2165404757535963e0
2.6086956521739143e1 -2.8684106837124195e0 1.2237868525651905e0 1.2237868525651905e0
2.6811594202898565e1 -2.8684106837124195e0 1.2310332293767847e0 1.2310332293767847e0
2.7536231884057987e1 -2.8684106837124195e0 1.238279606188379e0 1.238279606188379e0
2.826086956521741e1 -2.8684106837124195e0 1.2455259829999732e0 1.2455259829999732e0
2.898550724637683e1 -2.8684106837124195e0 1.2527723598115674e0 1.2527723598115674e0
2.9710144927536252e1 -2.8684106837124195e0 1.2600187366231617e0 1.2600187366231617e0
3.0434782608695674e1 -2.8684106837124195e0 1.267265113434756e0 1.267265113434756e0
3.1159420289855095e1 -2.8684106837124195e0 1.2745114902463501e0 1.2745114902463501e0
3.1884057971014517e1 -2.8684106837124195e0 1.2817578670579444e0 1.2817578670579444e0
3.2608695652173935e1 -2.8684106837124195e0 1.2890042438695386e0 1.2890042438695386e0
3.333333333333336e1 -2.8684106837124195e0 1.2962506206811328e0 1.2962506206811328e0
3.405797101449278e1 -2.8684106837124195e0 1.3034969974927268e0 1.3034969974927268e0
3.47826086956522e1 -2.8684106837124195e0 1.310743374304321e0 1.310743374304321e0
3.550724637681162e1 -2.8684106837124195e0 1.3179897511159153e0 1.3179897511159153e0
3.6231884057971044e1 -2.8684106837124195e0 1.3252361279275096e0 1.3252361279275096e0
3.6956521739130466e1 -2.8684106837124195e0 1.3324825047391038e0 1.3324825047391038e0
3.768115942028989e1 -2.8684106837124195e0 1.339728881550698e0 1.339728881550698e0
3.840579710144931e1 -2.8684106837124195e0 1.3469752583622923e0 1.3469752583622923e0
3.913043478260873e1 -2.8684106837124195e0 1.3542216351738865e0 1.3542216351738865e0
3.985507246376815e1 -2.8684106837124195e0 1.3614680119854807e0 1.3614680119854807e0
4.0579710144927574e1 -2.8684106837124195e0 1.368714388797075e0 1.368714388797075e0
4.1304347826086996e1 -2.8684106837124195e0 1.375960765608669e0 1.375960765608669e0
4.202898550724642e1 -2.8684106837124195e0 1.3832071424202632e0 1.3832071424202632e0
4.275362318840584e1 -2.8684106837124195e0 1.3904535192318574e0 1.3904535192318574e0
4.347826086956526e1 -2.8684106837124195e0 1.3976998960434517e0 1.3976998960434517e0
4.420289855072468e1 -2.8684106837124195e0 1.404946272855046e0 1.404946272855046e0
4.4927536231884105e1 -2.8684106837124195e0 1.4121926496666402e0 1.4121926496666402e0
4.565217391304353e1 -2.8684106837124195e0 1.4194390264782344e0 1.4194390264782344e0
4.637681159420295e1 -2.8684106837124195e0 1.4266854032898286e0 1.4266854032898286e0
4.710144927536237e1 -2.8684106837124195e0 1.4339317801014229e0 1.4339317801014229e0
4.782608695652179e1 -2.8684106837124195e0 1.441178156913017e0 1.441178156913017e0
4.855072463768121e1 -2.8684106837124195e0 1.4484245337246113e0 1.4484245337246113e0
4.9275362318840635e1 -2.8684106837124195e0 1.4556709105362056e0 1.4556709105362056e0
5.0e1 -2.8684106837124195e0 1.4629172873477991e0 1.4629172873477991e0

0.0e0 -2.7773500270866283e0 0.0e0 0.0e0
7.246376811594203e-1 -2.7773500270866283e0 8.246458979748787e-1 8.246458979748787e-1
1.4492753623188406e0 -2.7773500270866283e0 9.227778653507983e-1 9.227778653507983e-1
2.1739130434782608e0 -2.7773500270866283e0 9.500701522325711e-1 9.500701522325711e-1
2.898550724637681e0 -2.7773500270866283e0 9.619596958609385e-1 9.619596958609385e-1
3.6231884057971016e0 -2.7773500270866283e0 9.702926662527629e-1 9.702926662527629e-1
4.3478260869565215e0 -2.7773500270866283e0 9.777939272618706e-1 9.777939272618706e-1
5.0724637681159415e0 -2.7773500270866283e0 9.851001255974112e-1 9.851001255974112e-1
5.797101449275361e0 -2.7773500270866283e0 9.92360544378133e-1 9.92360544378133e-1
6.521739130434781e0 -2.7773500270866283e0 9.996102173755866e-1 9.996102173755866e-1
7.246376811594201e0 -2.7773500270866283e0 1.0068573679332462e0 1.0068573679332462e0
7.971014492753621e0 -2.7773500270866283e0 1.0141039263741527e0 1.0141039263741527e0
8.695652173913041e0 -2.7773500270866283e0 1.0213503458214663e0 1.0213503458214663e0
9.420289855072461e0 -2.7773500270866283e0 1.028596732641383e0 1.028596732641383e0
1.0144927536231881e1 -2.7773500270866283e0 1.035843111802334e0 1.035843111802334e0
1.0869565217391301e1 -2.7773500270866283e0 1.043089489165417e0 1.043089489165417e0
1.1594202898550721e1 -2.7773500270866283e0 1.050335866106468e0 1.050335866106468e0
1.2318840579710141e1 -2.7773500270866283e0 1.0575822429484507e0 1.0575822429484507e0
1.3043478260869561e1 -2.7773500270866283e0 1.0648286197671784e0 1.0648286197671784e0
1.3768115942028981e1 -2.7773500270866283e0 1.072074996580447e0 1.072074996580447e0
1.44927536231884e1 -2.7773500270866283e0 1.0793213733924343e0 1.0793213733924343e0
1.521739130434782e1 -2.7773500270866283e0 1.0865677502041209e0 1.0865677502041209e0
1.594202898550724e1 -2.7773500270866283e0 1.0938141270157367e0 1.0938141270157367e0
1.666666666666666e1 -2.7773500270866283e0 1.101060503827336e0 1.101060503827336e0
1.7391304347826082e1 -2.7773500270866283e0 1.1083068806389313e0 1.1083068806389313e0
1.8115942028985504e1 -2.7773500270866283e0 1.1155532574505258e0 1.1155532574505258e0
1.8840579710144926e1 -2.7773500270866283e0 1.1227996342621203e0 1.1227996342621203e0
1.9565217391304348e1 -2.7773500270866283e0 1.1300460110737145e0 1.1300460110737145e0
2.028985507246377e1 -2.7773500270866283e0 1.1372923878853087e0 1.1372923878853087e0
2.101449275362319e1 -2.7773500270866283e0 1.144538764696903e0 1.144538764696903e0
2.1739130434782613e1 -2.7773500270866283e0 1.151785141508497e0 1.151785141508497e0
2.2463768115942035e1 -2.7773500270866283e0 1.1590315183200912e0 1.1590315183200912e0
2.3188405797101456e1 -2.7773500270866283e0 1.1662778951316854e0 1.1662778951316854e0
2.3913043478260878e1 -2.7773500270866283e0 1.1735242719432797e0 1.1735242719432797e0
2.46376811594203e1 -2.7773500270866283e0 1.180770648754874e0 1.180770648754874e0
2.536231884057972e1 -2.7773500270866283e0 1.1880170255664682e0 1.1880170255664682e0
2.6086956521739143e1 -2.7773500270866283e0 1.1952634023780624e0 1.1952634023780624e0
2.6811594202898565e1 -2.7773500270866283e0 1.2025097791896566e0 1.2025097791896566e0
2.7536231884057987e1 -2.7773500270866283e0 1.2097561560012509e0 1.2097561560012509e0
2.826086956521741e1 -2.7773500270866283e0 1.217002532812845e0 1.217002532812845e0
2.898550724637683e1 -2.7773500270866283e0 1.224248909624439e0 1.224248909624439e0
2.9710144927536252e1 -2.7773500270866283e0 1.2314952864360333e0 1.2314952864360333e0
3.0434782608695674e1 -2.7773500270866283e0 1.2387416632476276e0 1.2387416632476276e0
3.1159420289855095e1 -2.7773500270866283e0 1.2459880400592218e0 1.2459880400592218e0
3.1884057971014517e1 -2.7773500270866283e0 1.253234416870816e0 1.253234416870816e0
3.2608695652173935e1 -2.7773500270866283e0 1.2604807936824103e0 1.2604807936824103e0
3.333333333333336e1 -2.7773500270866283e0 1.2677271704940045e0 1.2677271704940045e0
3.405797101449278e1 -2.7773500270866283e0 1.2749735473055988e0 1.2749735473055988e0
3.47826086956522e1 -2.7773500270866283e0 1.282219924117193e0 1.282219924117193e0
3.550724637681162e1 -2.7773500270866283e0 1.2894663009287872e0 1.2894663009287872e0
3.6231884057971044e1 -2.7773500270866283e0 1.2967126777403815e0 1.2967126777403815e0
3.6956521739130466e1 -2.7773500270866283e0 1.3039590545519757e0 1.3039590545519757e0
3.768115942028989e1 -2.7773500270866283e0 1.31120543136357e0 1.31120543136357e0
3.840579710144931e1 -2.7773500270866283e0 1.3184518081751642e0 1.3184518081751642e0
3.913043478260873e1 -2.7773500270866283e0 1.3256981849867582e0 1.3256981849867582e0
3.985507246376815e1 -2.7773500270866283e0 1.3329445617983524e0 1.3329445617983524e0
4.0579710144927574e1 -2.7773500270866283e0 1.3401909386099466e0 1.3401909386099466e0
4.1304347826086996e1 -2.7773500270866283e0 1.3474373154215409e0 1.3474373154215409e0
4.202898550724642e1 -2.7773500270866283e0 1.3546836922331351e0 1.3546836922331351e0
4.275362318840584e1 -2.7773500270866283e0 1.3619300690447294e0 1.3619300690447294e0
4.347826086956526e1 -2.7773500270866283e0 1.3691764458563236e0 1.3691764458563236e0
4.420289855072468e1 -2.7773500270866283e0 1.3764228226679178e0 1.3764228226679178e0
4.4927536231884105e1 -2.7773500270866283e0 1.383669199479512e0 1.383669199479512e0
4.565217391304353e1 -2.7773500270866283e0 1.390915576291106e0 1.390915576291106e0
4.637681159420295e1 -2.7773500270866283e0 1.3981619531027003e0 1.3981619531027003e0
4.710144927536237e1 -2.7773500270866283e0 1.4054083299142945e0 1.4054083299142945e0
4.782608695652179e1 -2.7773500270866283e0 1.4126547067258888e0 1.4126547067258888e0
4.855072463768121e1 -2.7773500270866283e0 1.419901083537483e0 1.419901083537483e0
4.9275362318840635e1 -2.7773500270866283e0 1.4271474603490772e0 1.4271474603490772e0
5.0e1 -2.7773500270866283e0 1.434393837160671e0 1.434393837160671e0

0.0e0 -2.686289370460837e0 0.0e0 0.0e0
7.246376811594203e-1 -2.686289370460837e0 7.929206044355179e-1 7.929206044355179e-1
1.4492753623188406e0 -2.686289370460837e0 8.875250776491606e-1 8.875250776491606e-1
2.1739130434782608e0 -2.686289370460837e0 9.140393332686505e-1 9.140393332686505e-1
2.898550724637681e0 -2.686289370460837e0 9.25748664129087e-1 9.25748664129087e-1
3.6231884057971016e0 -2.686289370460837e0 9.340394611413114e-1 9.340394611413114e-1
4.3478260869565215e0 -2.686289370460837e0 9.41530829465416e-1 9.41530829465416e-1
5.0724637681159415e0 -2.686289370460837e0 9.488347059799155e-1 9.488347059799155e-1
5.797101449275361e0 -2.686289370460837e0 9.560945797571464e-1 9.560945797571464e-1
6.521739130434781e0 -2.686289370460837e0 9.633441248214888e-1 9.633441248214888e-1
7.246376811594201e0 -2.686289370460837e0 9.705912453481531e-1 9.705912453481531e-1
7.971014492753621e0 -2.686289370460837e0 9.778377967395776e-1 9.778377967395776e-1
8.695652173913041e0 -2.686289370460837e0 9.850842145320935e-1 9.850842145320935e-1
9.420289855072461e0 -2.686289370460837e0 9.923306009635625e-1 9.923306009635625e-1
1.0144927536231881e1 -2.686289370460837e0 9.995769800333293e-1 9.995769800333293e-1
1.0869565217391301e1 -2.686289370460837e0 1.0068233573750076e0 1.0068233573750076e0
1.1594202898550721e1 -2.686289370460837e0 1.0140697343110339e0 1.0140697343110339e0
1.2318840579710141e1 -2.686289370460837e0 1.0213161111518374e0 1.0213161111518374e0
1.3043478260869561e1 -2.686289370460837e0 1.0285624879702882e0 1.0285624879702882e0
1.3768115942028981e1 -2.686289370460837e0 1.0358088647834918e0 1.0358088647834918e0
1.44927536231884e1 -2.686289370460837e0 1.0430552415954637e0 1.0430552415954637e0
1.521739130434782e1 -2.686289370460837e0 1.0503016184071468e0 1.0503016184071468e0
1.594202898550724e1 -2.686289370460837e0 1.0575479952187619e0 1.0575479952187619e0
1.666666666666666e1 -2.686289370460837e0 1.064794372030361e0 1.064794372030361e0
1.7391304347826082e1 -2.686289370460837e0 1.072040748841956e0 1.072040748841956e0
1.8115942028985504e1 -2.686289370460837e0 1.0792871256535508e0 1.0792871256535508e0
1.8840579710144926e1 -2.686289370460837e0 1.086533502465145e0 1.086533502465145e0
1.9565217391304348e1 -2.686289370460837e0 1.0937798792767393e0 1.0937798792767393e0
2.028985507246377e1 -2.686289370460837e0 1.1010262560883335e0 1.1010262560883335e0
2.101449275362319e1 -2.686289370460837e0 1.1082726328999277e0 1.1082726328999277e0
2.1739130434782613e1 -2.686289370460837e0 1.115519009711522e0 1.115519009711522e0
2.2463768115942035e1 -2.686289370460837e0 1.1227653865231162e0 1.1227653865231162e0
2.3188405797101456e1 -2.686289370460837e0 1.1300117633347104e0 1.1300117633347104e0
2.3913043478260878e1 -2.686289370460837e0 1.1372581401463047e0 1.1372581401463047e0
2.46376811594203e1 -2.686289370460837e0 1.1445045169578987e0 1.1445045169578987e0
2.536231884057972e1 -2.686289370460837e0 1.151750893769493e0 1.151750893769493e0
2.6086956521739143e1 -2.686289370460837e0 1.1589972705810871e0 1.1589972705810871e0
2.6811594202898565e1 -2.686289370460837e0 1.1662436473926814e0 1.1662436473926814e0
2.7536231884057987e1 -2.686289370460837e0 1.1734900242042756e0 1.1734900242042756e0
2.826086956521741e1 -2.686289370460837e0 1.1807364010158699e0 1.1807364010158699e0
2.898550724637683e1 -2.686289370460837e0 1.187982777827464e0 1.187982777827464e0
2.9710144927536252e1 -2.686289370460837e0 1.1952291546390583e0 1.1952291546390583e0
3.0434782608695674e1 -2.686289370460837e0 1.2024755314506526e0 1.2024755314506526e0
3.1159420289855095e1 -2.686289370460837e0 1.2097219082622468e0 1.2097219082622468e0
3.1884057971014517e1 -2.686289370460837e0 1.216968285073841e0 1.216968285073841e0
3.2608695652173935e1 -2.686289370460837e0 1.2242146618854353e0 1.2242146618854353e0
3.333333333333336e1 -2.686289370460837e0 1.2314610386970295e0 1.2314610386970295e0
3.405797101449278e1 -2.686289370460837e0 1.2387074155086235e0 1.2387074155086235e0
3.47826086956522e1 -2.686289370460837e0 1.2459537923202177e0 1.2459537923202177e0
3.550724637681162e1 -2.686289370460837e0 1.253200169131812e0 1.253200169131812e0
3.6231884057971044e1 -2.686289370460837e0 1.2604465459434062e0 1.2604465459434062e0
3.6956521739130466e1 -2.686289370460837e0 1.2676929227550005e0 1.2676929227550005e0
3.768115942028989e1 -2.686289370460837e0 1.2749392995665947e0 1.2749392995665947e0
3.840579710144931e1 -2.686289370460837e0 1.282185676378189e0 1.282185676378189e0
3.913043478260873e1 -2.686289370460837e0 1.2894320531897832e0 1.2894320531897832e0
3.985507246376815e1 -2.686289370460837e0 1.2966784300013774e0 1.2966784300013774e0
4.0579710144927574e1 -2.686289370460837e0 1.3039248068129716e0 1.3039248068129716e0
4.1304347826086996e1 -2.686289370460837e0 1.3111711836245656e0 1.3111711836245656e0
4.202898550724642e1 -2.686289370460837e0 1.3184175604361599e0 1.3184175604361599e0
4.275362318840584e1 -2.686289370460837e0 1.325663937247754e0 1.325663937247754e0
4.347826086956526e1 -2.686289370460837e0 1.3329103140593483e0 1.3329103140593483e0
4.420289855072468e1 -2.686289370460837e0 1.3401566908709426e0 1.3401566908709426e0
4.4927536231884105e1 -2.686289370460837e0 1.3474030676825368e0 1.3474030676825368e0
4.565217391304353e1 -2.686289370460837e0 1.354649444494131e0 1.354649444494131e0
4.637681159420295e1 -2.686289370460837e0 1.3618958213057253e0 1.3618958213057253e0
4.710144927536237e1 -2.686289370460837e0 1.3691421981173195e0 1.3691421981173195e0
4.782608695652179e1 -2.686289370460837e0 1.3763885749289138e0 1.3763885749289138e0
4.855072463768121e1 -2.686289370460837e0 1.383634951740508e0 1.383634951740508e0
4.9275362318840635e1 -2.686289370460837e0 1.3908813285521022e0 1.3908813285521022e0
5.0e1 -2.686289370460837e0 1.3981277053636958e0 1.3981277053636958e0

0.0e0 -2.595228713835046e0 0.0e0 0.0e0
7.246376811594203e-1 -2.595228713835046e0 7.546849668082302e-1 7.546849668082302e-1
1.4492753623188406e0 -2.595228713835046e0 8.450380691605173e-1 8.450380691605173e-1
2.1739130434782608e0 -2.595228713835046e0 8.706146338057554e-1 8.706146338057554e-1
2.898550724637681e0 -2.595228713835046e0 8.821067704554629e-1 8.821067704554629e-1
3.6231884057971016e0 -2.595228713835046e0 8.903467396933786e-1 8.903467396933786e-1
4.3478260869565215e0 -2.595228713835046e0 8.978261852556504e-1 8.978261852556504e-1
5.0724637681159415e0 -2.595228713835046e0 9.051272634884618e-1 9.051272634884618e-1
5.797101449275361e0 -2.595228713835046e0 9.12386480422094e-1 9.12386480422094e-1
6.521739130434781e0 -2.595228713835046e0 9.196358713001849e-1 9.196358713001849e-1
7.246376811594201e0 -2.595228713835046e0 9.268829556331968e-1 9.268829556331968e-1
7.971014492753621e0 -2.595228713835046e0 9.341294985285159e-1 9.341294985285159e-1
8.695652173913041e0 -2.595228713835046e0 9.413759143266534e-1 9.413759143266534e-1
9.420289855072461e0 -2.595228713835046e0 9.486223002899613e-1 9.486223002899613e-1
1.0144927536231881e1 -2.595228713835046e0 9.558686792498319e-1 9.558686792498319e-1
1.0869565217391301e1 -2.595228713835046e0 9.631150565657131e-1 9.631150565657131e-1
1.1594202898550721e1 -2.595228713835046e0 9.703614334956838e-1 9.703614334956838e-1
1.2318840579710141e1 -2.595228713835046e0 9.776078103350657e-1 9.776078103350657e-1
1.3043478260869561e1 -2.595228713835046e0 9.848541871531828e-1 9.848541871531828e-1
1.3768115942028981e1 -2.595228713835046e0 9.921005639663082e-1 9.921005639663082e-1
1.44927536231884e1 -2.595228713835046e0 9.993469407782618e-1 9.993469407782618e-1
1.521739130434782e1 -2.595228713835046e0 1.0065933175899404e0 1.0065933175899404e0
1.594202898550724e1 -2.595228713835046e0 1.0138396944015544e0 1.0138396944015544e0
1.666666666666666e1 -2.595228713835046e0 1.0210860712131533e0 1.0210860712131533e0
1.7391304347826082e1 -2.595228713835046e0 1.0283324480247487e0 1.0283324480247487e0
1.8115942028985504e1 -2.595228713835046e0 1.0355788248363431e0 1.0355788248363431e0
1.8840579710144926e1 -2.595228713835046e0 1.0428252016479373e0 1.0428252016479373e0
1.9565217391304348e1 -2.595228713835046e0 1.0500715784595316e0 1.0500715784595316e0
2.028985507246377e1 -2.595228713835046e0 1.0573179552711258e0 1.0573179552711258e0
2.101449275362319e1 -2.595228713835046e0 1.06456433208272e0 1.06456433208272e0
2.1739130434782613e1 -2.595228713835046e0 1.0718107088943143e0 1.0718107088943143e0
2.2463768115942035e1 -2.595228713835046e0 1.0790570857059085e0 1.0790570857059085e0
2.3188405797101456e1 -2.595228713835046e0 1.0863034625175028e0 1.0863034625175028e0
2.3913043478260878e1 -2.595228713835046e0 1.093549839329097e0 1.093549839329097e0
2.46376811594203e1 -2.595228713835046e0 1.100796216140691e0 1.100796216140691e0
2.536231884057972e1 -2.595228713835046e0 1.1080425929522852e0 1.1080425929522852e0
2.6086956521739143e1 -2.595228713835046e0 1.1152889697638795e0 1.1152889697638795e0
2.6811594202898565e1 -2.595228713835046e0 1.1225353465754737e0 1.1225353465754737e0
2.7536231884057987e1 -2.595228713835046e0 1.129781723387068e0 1.129781723387068e0
2.826086956521741e1 -2.595228713835046e0 1.1370281001986622e0 1.1370281001986622e0
2.898550724637683e1 -2.595228713835046e0 1.1442744770102564e0 1.1442744770102564e0
2.9710144927536252e1 -2.595228713835046e0 1.1515208538218507e0 1.1515208538218507e0
3.0434782608695674e1 -2.595228713835046e0 1.158767230633445e0 1.158767230633445e0
3.1159420289855095e1 -2.595228713835046e0 1.1660136074450391e0 1.1660136074450391e0
3.1884057971014517e1 -2.595228713835046e0 1.1732599842566334e0 1.1732599842566334e0
3.2608695652173935e1 -2.595228713835046e0 1.1805063610682276e0 1.1805063610682276e0
3.333333333333336e1 -2.595228713835046e0 1.1877527378798218e0 1.1877527378798218e0
3.405797101449278e1 -2.595228713835046e0 1.1949991146914158e0 1.1949991146914158e0
3.47826086956522e1 -2.595228713835046e0 1.20224549150301e0 1.20224549150301e0
3.550724637681162e1 -2.595228713835046e0 1.2094918683146043e0 1.2094918683146043e0
3.6231884057971044e1 -2.595228713835046e0 1.2167382451261985e0 1.2167382451261985e0
3.6956521739130466e1 -2.595228713835046e0 1.2239846219377928e0 1.2239846219377928e0
3.768115942028989e1 -2.595228713835046e0 1.231230998749387e0 1.231230998749387e0
3.840579710144931e1 -2.595228713835046e0 1.2384773755609813e0 1.2384773755609813e0
3.913043478260873e1 -2.595228713835046e0 1.2457237523725755e0 1.2457237523725755e0
3.985507246376815e1 -2.595228713835046e0 1.2529701291841697e0 1.2529701291841697e0
4.0579710144927574e1 -2.595228713835046e0 1.260216505995764e0 1.260216505995764e0
4.1304347826086996e1 -2.595228713835046e0 1.267462882807358e0 1.267462882807358e0
4.202898550724642e1 -2.595228713835046e0 1.2747092596189522e0 1.2747092596189522e0
4.275362318840584e1 -2.595228713835046e0 1.2819556364305464e0 1.2819556364305464e0
4.347826086956526e1 -2.595228713835046e0 1.2892020132421407e0 1.2892020132421407e0
4.420289855072468e1 -2.595228713835046e0 1.296448390053735e0 1.296448390053735e0
4.4927536231884105e1 -2.595228713835046e0 1.3036947668653291e0 1.3036947668653291e0
4.565217391304353e1 -2.595228713835046e0 1.3109411436769234e0 1.3109411436769234e0
4.637681159420295e1 -2.595228713835046e0 1.3181875204885176e0 1.3181875204885176e0
4.710144927536237e1 -2.595228713835046e0 1.3254338973001119e0 1.3254338973001119e0
4.782608695652179e1 -2.595228713835046e0 1.332680274111706e0 1.332680274111706e0
4.855072463768121e1 -2.595228713835046e0 1.3399266509233003e0 1.3399266509233003e0
4.9275362318840635e1 -2.595228713835046e0 1.3471730277348946e0 1.3471730277348946e0
5.0e1 -2.595228713835046e0 1.3544194045464881e0 1.3544194045464881e0

0.0e0 -2.5041680572092546e0 0.0e0 0.0e0
7.246376811594203e-1 -2.5041680572092546e0 7.102558176282098e-1 7.102558176282098e-1
1.4492753623188406e0 -2.5041680572092546e0 7.956689006179335e-1 7.956689006179335e-1
2.1739130434782608e0 -2.5041680572092546e0 8.20155884579677e-1 8.20155884579677e-1
2.898550724637681e0 -2.5041680572092546e0 8.313956453154906e-1 8.313956453154906e-1
3.6231884057971016e0 -2.5041680572092546e0 8.39576553559334e-1 8.39576553559334e-1
4.3478260869565215e0 -2.5041680572092546e0 8.470421450787029e-1 8.470421450787029e-1
5.0724637681159415e0 -2.5041680572092546e0 8.543399717566226e-1 8.543399717566226e-1
5.797101449275361e0 -2.5041680572092546e0 8.615984254493609e-1 8.615984254493609e-1
6.521739130434781e0 -2.5041680572092546e0 8.688476371656961e-1 8.688476371656961e-1
7.246376811594201e0 -2.5041680572092546e0 8.760946794423103e-1 8.760946794423103e-1
7.971014492753621e0 -2.5041680572092546e0 8.833412124653018e-1 8.833412124653018e-1
8.695652173913041e0 -2.5041680572092546e0 8.905876259460063e-1 8.905876259460063e-1
9.420289855072461e0 -2.5041680572092546e0 8.978340113653192e-1 8.978340113653192e-1
1.0144927536231881e1 -2.5041680572092546e0 9.050803901974921e-1 9.050803901974921e-1
1.0869565217391301e1 -2.5041680572092546e0 9.123267674833976e-1 9.123267674833976e-1
1.1594202898550721e1 -2.5041680572092546e0 9.195731444063318e-1 9.195731444063318e-1
1.2318840579710141e1 -2.5041680572092546e0 9.26819521244062e-1 9.26819521244062e-1
1.3043478260869561e1 -2.5041680572092546e0 9.340658980617913e-1 9.340658980617913e-1
1.3768115942028981e1 -2.5041680572092546e0 9.413122748748256e-1 9.413122748748256e-1
1.44927536231884e1 -2.5041680572092546e0 9.485586516867579e-1 9.485586516867579e-1
1.521739130434782e1 -2.5041680572092546e0 9.558050284984316e-1 9.558050284984316e-1
1.594202898550724e1 -2.5041680572092546e0 9.630514053100444e-1 9.630514053100444e-1
1.666666666666666e1 -2.5041680572092546e0 9.70297782121643e-1 9.70297782121643e-1
1.7391304347826082e1 -2.5041680572092546e0 9.775441589332382e-1 9.775441589332382e-1
1.8115942028985504e1 -2.5041680572092546e0 9.847905357448326e-1 9.847905357448326e-1
1.8840579710144926e1 -2.5041680572092546e0 9.920369125564269e-1 9.920369125564269e-1
1.9565217391304348e1 -2.5041680572092546e0 9.992832893680211e-1 9.992832893680211e-1
2.028985507246377e1 -2.5041680572092546e0 1.0065296661796155e0 1.0065296661796155e0
2.101449275362319e1 -2.5041680572092546e0 1.0137760429912097e0 1.0137760429912097e0
2.1739130434782613e1 -2.5041680572092546e0 1.0210224198028037e0 1.0210224198028037e0
2.2463768115942035e1 -2.5041680572092546e0 1.028268796614398e0 1.028268796614398e0
2.3188405797101456e1 -2.5041680572092546e0 1.0355151734259922e0 1.0355151734259922e0
2.3913043478260878e1 -2.5041680572092546e0 1.0427615502375864e0 1.0427615502375864e0
2.46376811594203e1 -2.5041680572092546e0 1.0500079270491807e0 1.0500079270491807e0
2.536231884057972e1 -2.5041680572092546e0 1.057254303860775e0 1.057254303860775e0
2.6086956521739143e1 -2.5041680572092546e0 1.0645006806723691e0 1.0645006806723691e0
2.6811594202898565e1 -2.5041680572092546e0 1.0717470574839634e0 1.0717470574839634e0
2.7536231884057987e1 -2.5041680572092546e0 1.0789934342955576e0 1.0789934342955576e0
2.826086956521741e1 -2.5041680572092546e0 1.0862398111071518e0 1.0862398111071518e0
2.898550724637683e1 -2.5041680572092546e0 1.0934861879187459e0 1.0934861879187459e0
2.9710144927536252e1 -2.5041680572092546e0 1.10073256473034e0 1.10073256473034e0
3.0434782608695674e1 -2.5041680572092546e0 1.1079789415419343e0 1.1079789415419343e0
3.1159420289855095e1 -2.5041680572092546e0 1.1152253183535286e0 1.1152253183535286e0
3.1884057971014517e1 -2.5041680572092546e0 1.1224716951651228e0 1.1224716951651228e0
3.2608695652173935e1 -2.5041680572092546e0 1.129718071976717e0 1.129718071976717e0
3.333333333333336e1 -2.5041680572092546e0 1.1369644487883113e0 1.1369644487883113e0
3.405797101449278e1 -2.5041680572092546e0 1.1442108255999055e0 1.1442108255999055e0
3.47826086956522e1 -2.5041680572092546e0 1.1514572024114997e0 1.1514572024114997e0
3.550724637681162e1 -2.5041680572092546e0 1.158703579223094e0 1.158703579223094e0
3.6231884057971044e1 -2.5041680572092546e0 1.1659499560346882e0 1.1659499560346882e0
3.6956521739130466e1 -2.5041680572092546e0 1.1731963328462824e0 1.1731963328462824e0
3.768115942028989e1 -2.5041680572092546e0 1.1804427096578767e0 1.1804427096578767e0
3.840579710144931e1 -2.5041680572092546e0 1.187689086469471e0 1.187689086469471e0
3.913043478260873e1 -2.5041680572092546e0 1.194935463281065e0 1.194935463281065e0
3.985507246376815e1 -2.5041680572092546e0 1.2021818400926592e0 1.2021818400926592e0
4.0579710144927574e1 -2.5041680572092546e0 1.2094282169042534e0 1.2094282169042534e0
4.1304347826086996e1 -2.5041680572092546e0 1.2166745937158476e0 1.2166745937158476e0
4.202898550724642e1 -2.5041680572092546e0 1.2239209705274419e0 1.2239209705274419e0
4.275362318840584e1 -2.5041680572092546e0 1.231167347339036e0 1.231167347339036e0
4.347826086956526e1 -2.5041680572092546e0 1.2384137241506303e0 1.2384137241506303e0
4.420289855072468e1 -2.5041680572092546e0 1.2456601009622246e0 1.2456601009622246e0
4.4927536231884105e1 -2.5041680572092546e0 1.2529064777738188e0 1.2529064777738188e0
4.565217391304353e1 -2.5041680572092546e0 1.2601528545854128e0 1.2601528545854128e0
4.637681159420295e1 -2.5041680572092546e0 1.267399231397007e0 1.267399231397007e0
4.710144927536237e1 -2.5041680572092546e0 1.2746456082086013e0 1.2746456082086013e0
4.782608695652179e1 -2.5041680572092546e0 1.2818919850201955e0 1.2818919850201955e0
4.855072463768121e1 -2.5041680572092546e0 1.2891383618317898e0 1.2891383618317898e0
4.9275362318840635e1 -2.5041680572092546e0 1.296384738643384e0 1.296384738643384e0
5.0e1 -2.5041680572092546e0 1.3036311154549778e0 1.3036311154549778e0

0.0e0 -2.4131074005834634e0 0.0e0 0.0e0
7.246376811594203e-1 -2.4131074005834634e0 6.600013108179424e-1 6.600013108179424e-1
1.4492753623188406e0 -2.4131074005834634e0 7.398266605001278e-1 7.398266605001278e-1
2.1739130434782608e0 -2.4131074005834634e0 7.630812026778266e-1 7.630812026778266e-1
2.898550724637681e0 -2.4131074005834634e0 7.740354970628859e-1 7.740354970628859e-1
3.6231884057971016e0 -2.4131074005834634e0 7.82149600490891e-1 7.82149600490891e-1
4.3478260869565215e0 -2.4131074005834634e0 7.895995214852496e-1 7.895995214852496e-1
5.0724637681159415e0 -2.4131074005834634e0 7.968936702784817e-1 7.968936702784817e-1
5.797101449275361e0 -2.4131074005834634e0 8.041512606574855e-1 8.041512606574855e-1
6.521739130434781e0 -2.4131074005834634e0 8.114002697211516e-1 8.114002697211516e-1
7.246376811594201e0 -2.4131074005834634e0 8.186472644271153e-1 8.186472644271153e-1
7.971014492753621e0 -2.4131074005834634e0 8.258937862833624e-1 8.258937862833624e-1
8.695652173913041e0 -2.4131074005834634e0 8.33140197142782e-1 8.33140197142782e-1
9.420289855072461e0 -2.4131074005834634e0 8.403865819467736e-1 8.403865819467736e-1
1.0144927536231881e1 -2.4131074005834634e0 8.476329606345059e-1 8.476329606345059e-1
1.0869565217391301e1 -2.4131074005834634e0 8.548793378865053e-1 8.548793378865053e-1
1.1594202898550721e1 -2.4131074005834634e0 8.621257148014804e-1 8.621257148014804e-1
1.2318840579710141e1 -2.4131074005834634e0 8.693720916373422e-1 8.693720916373422e-1
1.3043478260869561e1 -2.4131074005834634e0 8.76618468454633e-1 8.76618468454633e-1
1.3768115942028981e1 -2.4131074005834634e0 8.838648452675644e-1 8.838648452675644e-1
1.44927536231884e1 -2.4131074005834634e0 8.911112220794725e-1 8.911112220794725e-1
1.521739130434782e1 -2.4131074005834634e0 8.983575988911403e-1 8.983575988911403e-1
1.594202898550724e1 -2.4131074005834634e0 9.056039757027519e-1 9.056039757027519e-1
1.666666666666666e1 -2.4131074005834634e0 9.128503525143502e-1 9.128503525143502e-1
1.7391304347826082e1 -2.4131074005834634e0 9.200967293259453e-1 9.200967293259453e-1
1.8115942028985504e1 -2.4131074005834634e0 9.273431061375397e-1 9.273431061375397e-1
1.8840579710144926e1 -2.4131074005834634e0 9.34589482949134e-1 9.34589482949134e-1
1.9565217391304348e1 -2.4131074005834634e0 9.418358597607283e-1 9.418358597607283e-1
2.028985507246377e1 -2.4131074005834634e0 9.490822365723225e-1 9.490822365723225e-1
2.101449275362319e1 -2.4131074005834634e0 9.563286133839167e-1 9.563286133839167e-1
2.1739130434782613e1 -2.4131074005834634e0 9.63574990195511e-1 9.63574990195511e-1
2.2463768115942035e1 -2.4131074005834634e0 9.708213670071051e-1 9.708213670071051e-1
2.3188405797101456e1 -2.4131074005834634e0 9.780677438186993e-1 9.780677438186993e-1
2.3913043478260878e1 -2.4131074005834634e0 9.853141206302936e-1 9.853141206302936e-1
2.46376811594203e1 -2.4131074005834634e0 9.925604974418878e-1 9.925604974418878e-1
2.536231884057972e1 -2.4131074005834634e0 9.99806874253482e-1 9.99806874253482e-1
2.6086956521739143e1 -2.4131074005834634e0 1.0070532510650763e0 1.0070532510650763e0
2.6811594202898565e1 -2.4131074005834634e0 1.0142996278766705e0 1.0142996278766705e0
2.7536231884057987e1 -2.4131074005834634e0 1.0215460046882647e0 1.0215460046882647e0
2.826086956521741e1 -2.4131074005834634e0 1.028792381499859e0 1.028792381499859e0
2.898550724637683e1 -2.4131074005834634e0 1.0360387583114532e0 1.0360387583114532e0
2.9710144927536252e1 -2.4131074005834634e0 1.0432851351230474e0 1.0432851351230474e0
3.0434782608695674e1 -2.4131074005834634e0 1.0505315119346417e0 1.0505315119346417e0
3.1159420289855095e1 -2.4131074005834634e0 1.0577778887462357e0 1.0577778887462357e0
3.1884057971014517e1 -2.4131074005834634e0 1.06502426555783e0 1.06502426555783e0
3.2608695652173935e1 -2.4131074005834634e0 1.0722706423694242e0 1.0722706423694242e0
3.333333333333336e1 -2.4131074005834634e0 1.0795170191810184e0 1.0795170191810184e0
3.405797101449278e1 -2.4131074005834634e0 1.0867633959926126e0 1.0867633959926126e0
3.47826086956522e1 -2.4131074005834634e0 1.0940097728042069e0 1.0940097728042069e0
3.550724637681162e1 -2.4131074005834634e0 1.101256149615801e0 1.101256149615801e0
3.6231884057971044e1 -2.4131074005834634e0 1.108502526427395e0 1.108502526427395e0
3.6956521739130466e1 -2.4131074005834634e0 1.1157489032389893e0 1.1157489032389893e0
3.768115942028989e1 -2.4131074005834634e0 1.1229952800505836e0 1.1229952800505836e0
3.840579710144931e1 -2.4131074005834634e0 1.1302416568621778e0 1.1302416568621778e0
3.913043478260873e1 -2.4131074005834634e0 1.137488033673772e0 1.137488033673772e0
3.985507246376815e1 -2.4131074005834634e0 1.1447344104853663e0 1.1447344104853663e0
4.0579710144927574e1 -2.4131074005834634e0 1.1519807872969605e0 1.1519807872969605e0
4.1304347826086996e1 -2.4131074005834634e0 1.1592271641085548e0 1.1592271641085548e0
4.202898550724642e1 -2.4131074005834634e0 1.166473540920149e0 1.166473540920149e0
4.275362318840584e1 -2.4131074005834634e0 1.1737199177317432e0 1.1737199177317432e0
4.347826086956526e1 -2.4131074005834634e0 1.1809662945433375e0 1.1809662945433375e0
4.420289855072468e1 -2.4131074005834634e0 1.1882126713549317e0 1.1882126713549317e0
4.4927536231884105e1 -2.4131074005834634e0 1.195459048166526e0 1.195459048166526e0
4.565217391304353e1 -2.4131074005834634e0 1.2027054249781202e0 1.2027054249781202e0
4.637681159420295e1 -2.4131074005834634e0 1.2099518017897144e0 1.2099518017897144e0
4.710144927536237e1 -2.4131074005834634e0 1.2171981786013086e0 1.2171981786013086e0
4.782608695652179e1 -2.4131074005834634e0 1.2244445554129026e0 1.2244445554129026e0
4.855072463768121e1 -2.4131074005834634e0 1.2316909322244969e0 1.2316909322244969e0
4.9275362318840635e1 -2.4131074005834634e0 1.2389373090360911e0 1.2389373090360911e0
5.0e1 -2.4131074005834634e0 1.2461836858476847e0 1.2461836858476847e0

0.0e0 -2.322046743957672e0 0.0e0 0.0e0
7.246376811594203e-1 -2.322046743957672e0 6.04337871047859e-1 6.04337871047859e-1
1.4492753623188406e0 -2.322046743957672e0 6.779740751955007e-1 6.779740751955007e-1
2.1739130434782608e0 -2.322046743957672e0 6.998635268893687e-1 6.998635268893687e-1
2.898550724637681e0 -2.322046743957672e0 7.105016299508998e-1 7.105016299508998e-1
3.6231884057971016e0 -2.322046743957672e0 7.185417383070437e-1 7.185417383070437e-1
4.3478260869565215e0 -2.322046743957672e0 7.259743021451901e-1 7.259743021451901e-1
5.0724637681159415e0 -2.322046743957672e0 7.332643772000494e-1 7.332643772000494e-1
5.797101449275361e0 -2.322046743957672e0 7.405210113461679e-1 7.405210113461679e-1
6.521739130434781e0 -2.322046743957672e0 7.477697959454951e-1 7.477697959454951e-1
7.246376811594201e0 -2.322046743957672e0 7.55016737960741e-1 7.55016737960741e-1
7.971014492753621e0 -2.322046743957672e0 7.62263247448358e-1 7.62263247448358e-1
8.695652173913041e0 -2.322046743957672e0 7.695096554043617e-1 7.695096554043617e-1
9.420289855072461e0 -2.322046743957672e0 7.767560395268045e-1 7.767560395268045e-1
1.0144927536231881e1 -2.322046743957672e0 7.840024180545497e-1 7.840024180545497e-1
1.0869565217391301e1 -2.322046743957672e0 7.912487952689937e-1 7.912487952689937e-1
1.1594202898550721e1 -2.322046743957672e0 7.984951721751531e-1 7.984951721751531e-1
1.2318840579710141e1 -2.322046743957672e0 8.057415490089456e-1 8.057415490089456e-1
1.3043478260869561e1 -2.322046743957672e0 8.129879258257506e-1 8.129879258257506e-1
1.3768115942028981e1 -2.322046743957672e0 8.202343026385679e-1 8.202343026385679e-1
1.44927536231884e1 -2.322046743957672e0 8.274806794504492e-1 8.274806794504492e-1
1.521739130434782e1 -2.322046743957672e0 8.34727056262111e-1 8.34727056262111e-1
1.594202898550724e1 -2.322046743957672e0 8.419734330737209e-1 8.419734330737209e-1
1.666666666666666e1 -2.322046743957672e0 8.492198098853189e-1 8.492198098853189e-1
1.7391304347826082e1 -2.322046743957672e0 8.564661866969139e-1 8.564661866969139e-1
1.8115942028985504e1 -2.322046743957672e0 8.637125635085083e-1 8.637125635085083e-1
1.8840579710144926e1 -2.322046743957672e0 8.709589403201026e-1 8.709589403201026e-1
1.9565217391304348e1 -2.322046743957672e0 8.782053171316968e-1 8.782053171316968e-1
2.028985507246377e1 -2.322046743957672e0 8.85451693943291e-1 8.85451693943291e-1
2.101449275362319e1 -2.322046743957672e0 8.926980707548853e-1 8.926980707548853e-1
2.1739130434782613e1 -2.322046743957672e0 8.999444475664795e-1 8.999444475664795e-1
2.2463768115942035e1 -2.322046743957672e0 9.071908243780737e-1 9.071908243780737e-1
2.3188405797101456e1 -2.322046743957672e0 9.14437201189668e-1 9.14437201189668e-1
2.3913043478260878e1 -2.322046743957672e0 9.216835780012621e-1 9.216835780012621e-1
2.46376811594203e1 -2.322046743957672e0 9.289299548128563e-1 9.289299548128563e-1
2.536231884057972e1 -2.322046743957672e0 9.361763316244506e-1 9.361763316244506e-1
2.6086956521739143e1 -2.322046743957672e0 9.434227084360448e-1 9.434227084360448e-1
2.6811594202898565e1 -2.322046743957672e0 9.506690852476389e-1 9.506690852476389e-1
2.7536231884057987e1 -2.322046743957672e0 9.579154620592332e-1 9.579154620592332e-1
2.826086956521741e1 -2.322046743957672e0 9.651618388708274e-1 9.651618388708274e-1
2.898550724637683e1 -2.322046743957672e0 9.724082156824216e-1 9.724082156824216e-1
2.9710144927536252e1 -2.322046743957672e0 9.796545924940159e-1 9.796545924940159e-1
3.0434782608695674e1 -2.322046743957672e0 9.869009693056101e-1 9.869009693056101e-1
3.1159420289855095e1 -2.322046743957672e0 9.941473461172043e-1 9.941473461172043e-1
3.1884057971014517e1 -2.322046743957672e0 1.0013937229287986e0 1.0013937229287986e0
3.2608695652173935e1 -2.322046743957672e0 1.0086400997403926e0 1.0086400997403926e0
3.333333333333336e1 -2.322046743957672e0 1.0158864765519868e0 1.0158864765519868e0
3.405797101449278e1 -2.322046743957672e0 1.023132853363581e0 1.023132853363581e0
3.47826086956522e1 -2.322046743957672e0 1.0303792301751753e0 1.0303792301751753e0
3.550724637681162e1 -2.322046743957672e0 1.0376256069867695e0 1.0376256069867695e0
3.6231884057971044e1 -2.322046743957672e0 1.0448719837983638e0 1.0448719837983638e0
3.6956521739130466e1 -2.322046743957672e0 1.052118360609958e0 1.052118360609958e0
3.768115942028989e1 -2.322046743957672e0 1.0593647374215522e0 1.0593647374215522e0
3.840579710144931e1 -2.322046743957672e0 1.0666111142331465e0 1.0666111142331465e0
3.913043478260873e1 -2.322046743957672e0 1.0738574910447407e0 1.0738574910447407e0
3.985507246376815e1 -2.322046743957672e0 1.081103867856335e0 1.081103867856335e0
4.0579710144927574e1 -2.322046743957672e0 1.0883502446679292e0 1.0883502446679292e0
4.1304347826086996e1 -2.322046743957672e0 1.0955966214795234e0 1.0955966214795234e0
4.202898550724642e1 -2.322046743957672e0 1.1028429982911176e0 1.1028429982911176e0
4.275362318840584e1 -2.322046743957672e0 1.1100893751027119e0 1.1100893751027119e0
4.347826086956526e1 -2.322046743957672e0 1.117335751914306e0 1.117335751914306e0
4.420289855072468e1 -2.322046743957672e0 1.1245821287259001e0 1.1245821287259001e0
4.4927536231884105e1 -2.322046743957672e0 1.1318285055374944e0 1.1318285055374944e0
4.565217391304353e1 -2.322046743957672e0 1.1390748823490886e0 1.1390748823490886e0
4.637681159420295e1 -2.322046743957672e0 1.1463212591606828e0 1.1463212591606828e0
4.710144927536237e1 -2.322046743957672e0 1.153567635972277e0 1.153567635972277e0
4.782608695652179e1 -2.322046743957672e0 1.1608140127838713e0 1.1608140127838713e0
4.855072463768121e1 -2.322046743957672e0 1.1680603895954655e0 1.1680603895954655e0
4.9275362318840635e1 -2.322046743957672e0 1.1753067664070598e0 1.1753067664070598e0
5.0e1 -2.322046743957672e0 1.1825531432186533e0 1.1825531432186533e0

0.0e0 -2.230986087331881e0 0.0e0 0.0e0
7.246376811594203e-1 -2.230986087331881e0 5.43726743110367e-1 5.43726743110367e-1
1.4492753623188406e0 -2.230986087331881e0 6.106236747055497e-1 6.106236747055497e-1
2.1739130434782608e0 -2.230986087331881e0 6.310266987854671e-1 6.310266987854671e-1
2.898550724637681e0 -2.230986087331881e0 6.413205056115833e-1 6.413205056115833e-1
3.6231884057971016e0 -2.230986087331881e0 6.492800417863126e-1 6.492800417863126e-1
4.3478260869565215e0 -2.230986087331881e0 6.566937056639075e-1 6.566937056639075e-1
5.0724637681159415e0 -2.230986087331881e0 6.639793448829884e-1 6.639793448829884e-1
5.797101449275361e0 -2.230986087331881e0 6.712349378007169e-1 6.712349378007169e-1
6.521739130434781e0 -2.230986087331881e0 6.784834779840179e-1 6.784834779840179e-1
7.246376811594201e0 -2.230986087331881e0 6.857303626250905e-1 6.857303626250905e-1
7.971014492753621e0 -2.230986087331881e0 6.929768586446822e-1 6.929768586446822e-1
8.695652173913041e0 -2.230986087331881e0 7.002232634391974e-1 7.002232634391974e-1
9.420289855072461e0 -2.230986087331881e0 7.074696468195115e-1 7.074696468195115e-1
1.0144927536231881e1 -2.230986087331881e0 7.147160251730492e-1 7.147160251730492e-1
1.0869565217391301e1 -2.230986087331881e0 7.219624023465997e-1 7.219624023465997e-1
1.1594202898550721e1 -2.230986087331881e0 7.292087792431596e-1 7.292087792431596e-1
1.2318840579710141e1 -2.230986087331881e0 7.364551560746988e-1 7.364551560746988e-1
1.3043478260869561e1 -2.230986087331881e0 7.437015328909748e-1 7.437015328909748e-1
1.3768115942028981e1 -2.230986087331881e0 7.50947909703668e-1 7.50947909703668e-1
1.44927536231884e1 -2.230986087331881e0 7.581942865155202e-1 7.581942865155202e-1
1.521739130434782e1 -2.230986087331881e0 7.654406633271751e-1 7.654406633271751e-1
1.594202898550724e1 -2.230986087331881e0 7.726870401387834e-1 7.726870401387834e-1
1.666666666666666e1 -2.230986087331881e0 7.79933416950381e-1 7.79933416950381e-1
1.7391304347826082e1 -2.230986087331881e0 7.87179793761976e-1 7.87179793761976e-1
1.8115942028985504e1 -2.230986087331881e0 7.944261705735702e-1 7.944261705735702e-1
1.8840579710144926e1 -2.230986087331881e0 8.016725473851646e-1 8.016725473851646e-1
1.9565217391304348e1 -2.230986087331881e0 8.089189241967588e-1 8.089189241967588e-1
2.028985507246377e1 -2.230986087331881e0 8.16165301008353e-1 8.16165301008353e-1
2.101449275362319e1 -2.230986087331881e0 8.234116778199473e-1 8.234116778199473e-1
2.1739130434782613e1 -2.230986087331881e0 8.306580546315415e-1 8.306580546315415e-1
2.2463768115942035e1 -2.230986087331881e0 8.379044314431356e-1 8.379044314431356e-1
2.3188405797101456e1 -2.230986087331881e0 8.451508082547299e-1 8.451508082547299e-1
2.3913043478260878e1 -2.230986087331881e0 8.523971850663241e-1 8.523971850663241e-1
2.46376811594203e1 -2.230986087331881e0 8.596435618779183e-1 8.596435618779183e-1
2.536231884057972e1 -2.230986087331881e0 8.668899386895126e-1 8.668899386895126e-1
2.6086956521739143e1 -2.230986087331881e0 8.741363155011068e-1 8.741363155011068e-1
2.6811594202898565e1 -2.230986087331881e0 8.81382692312701e-1 8.81382692312701e-1
2.7536231884057987e1 -2.230986087331881e0 8.886290691242953e-1 8.886290691242953e-1
2.826086956521741e1 -2.230986087331881e0 8.958754459358895e-1 8.958754459358895e-1
2.898550724637683e1 -2.230986087331881e0 9.031218227474836e-1 9.031218227474836e-1
2.9710144927536252e1 -2.230986087331881e0 9.103681995590779e-1 9.103681995590779e-1
3.0434782608695674e1 -2.230986087331881e0 9.176145763706721e-1 9.176145763706721e-1
3.1159420289855095e1 -2.230986087331881e0 9.248609531822662e-1 9.248609531822662e-1
3.1884057971014517e1 -2.230986087331881e0 9.321073299938605e-1 9.321073299938605e-1
3.2608695652173935e1 -2.230986087331881e0 9.393537068054547e-1 9.393537068054547e-1
3.333333333333336e1 -2.230986087331881e0 9.46600083617049e-1 9.46600083617049e-1
3.405797101449278e1 -2.230986087331881e0 9.538464604286432e-1 9.538464604286432e-1
3.47826086956522e1 -2.230986087331881e0 9.610928372402374e-1 9.610928372402374e-1
3.550724637681162e1 -2.230986087331881e0 9.683392140518317e-1 9.683392140518317e-1
3.6231884057971044e1 -2.230986087331881e0 9.755855908634258e-1 9.755855908634258e-1
3.6956521739130466e1 -2.230986087331881e0 9.8283196767502e-1 9.8283196767502e-1
3.768115942028989e1 -2.230986087331881e0 9.900783444866142e-1 9.900783444866142e-1
3.840579710144931e1 -2.230986087331881e0 9.973247212982085e-1 9.973247212982085e-1
3.913043478260873e1 -2.230986087331881e0 1.0045710981098026e0 1.0045710981098026e0
3.985507246376815e1 -2.230986087331881e0 1.0118174749213968e0 1.0118174749213968e0
4.0579710144927574e1 -2.230986087331881e0 1.019063851732991e0 1.019063851732991e0
4.1304347826086996e1 -2.230986087331881e0 1.0263102285445853e0 1.0263102285445853e0
4.202898550724642e1 -2.230986087331881e0 1.0335566053561795e0 1.0335566053561795e0
4.275362318840584e1 -2.230986087331881e0 1.0408029821677738e0 1.0408029821677738e0
4.347826086956526e1 -2.230986087331881e0 1.048049358979368e0 1.048049358979368e0
4.420289855072468e1 -2.230986087331881e0 1.0552957357909623e0 1.0552957357909623e0
4.4927536231884105e1 -2.230986087331881e0 1.0625421126025565e0 1.0625421126025565e0
4.565217391304353e1 -2.230986087331881e0 1.0697884894141505e0 1.0697884894141505e0
4.637681159420295e1 -2.230986087331881e0 1.0770348662257447e0 1.0770348662257447e0
4.710144927536237e1 -2.230986087331881e0 1.084281243037339e0 1.084281243037339e0
4.782608695652179e1 -2.230986087331881e0 1.0915276198489332e0 1.0915276198489332e0
4.855072463768121e1 -2.230986087331881e0 1.0987739966605274e0 1.0987739966605274e0
4.9275362318840635e1 -2.230986087331881e0 1.1060203734721217e0 1.1060203734721217e0
5.0e1 -2.230986087331881e0 1.1132667502837155e0 1.1132667502837155e0

0.0e0 -2.1399254307060898e0 0.0e0 0.0e0
7.246376811594203e-1 -2.1399254307060898e0 4.7867016990023964e-1 4.7867016990023964e-1
1.4492753623188406e0 -2.1399254307060898e0 5.383335456598636e-1 5.383335456598636e-1
2.1739130434782608e0 -2.1399254307060898e0 5.57141122003051e-1 5.57141122003051e-1
2.898550724637681e0 -2.1399254307060898e0 5.670653806289034e-1 5.670653806289034e-1
3.6231884057971016e0 -2.1399254307060898e0 5.74938435159135e-1 5.74938435159135e-1
4.3478260869565215e0 -2.1399254307060898e0 5.823318128828648e-1 5.823318128828648e-1
5.0724637681159415e0 -2.1399254307060898e0 5.896126909254935e-1 5.896126909254935e-1
5.797101449275361e0 -2.1399254307060898e0 5.968671662472742e-1 5.968671662472742e-1
6.521739130434781e0 -2.1399254307060898e0 6.041154440881696e-1 6.041154440881696e-1
7.246376811594201e0 -2.1399254307060898e0 6.113622671470341e-1 6.113622671470341e-1
7.971014492753621e0 -2.1399254307060898e0 6.186087487108054e-1 6.186087487108054e-1
8.695652173913041e0 -2.1399254307060898e0 6.25855150111957e-1 6.25855150111957e-1
9.420289855072461e0 -2.1399254307060898e0 6.331015326957119e-1 6.331015326957119e-1
1.0144927536231881e1 -2.1399254307060898e0 6.40347910862265e-1 6.40347910862265e-1
1.0869565217391301e1 -2.1399254307060898e0 6.475942879919225e-1 6.475942879919225e-1
1.1594202898550721e1 -2.1399254307060898e0 6.548406648781792e-1 6.548406648781792e-1
1.2318840579710141e1 -2.1399254307060898e0 6.620870417072996e-1 6.620870417072996e-1
1.3043478260869561e1 -2.1399254307060898e0 6.69333418523008e-1 6.69333418523008e-1
1.3768115942028981e1 -2.1399254307060898e0 6.765797953355678e-1 6.765797953355678e-1
1.44927536231884e1 -2.1399254307060898e0 6.838261721473887e-1 6.838261721473887e-1
1.521739130434782e1 -2.1399254307060898e0 6.910725489590361e-1 6.910725489590361e-1
1.594202898550724e1 -2.1399254307060898e0 6.983189257706429e-1 6.983189257706429e-1
1.666666666666666e1 -2.1399254307060898e0 7.0556530258224e-1 7.0556530258224e-1
1.7391304347826082e1 -2.1399254307060898e0 7.128116793938349e-1 7.128116793938349e-1
1.8115942028985504e1 -2.1399254307060898e0 7.200580562054293e-1 7.200580562054293e-1
1.8840579710144926e1 -2.1399254307060898e0 7.273044330170235e-1 7.273044330170235e-1
1.9565217391304348e1 -2.1399254307060898e0 7.345508098286178e-1 7.345508098286178e-1
2.028985507246377e1 -2.1399254307060898e0 7.41797186640212e-1 7.41797186640212e-1
2.101449275362319e1 -2.1399254307060898e0 7.490435634518062e-1 7.490435634518062e-1
2.1739130434782613e1 -2.1399254307060898e0 7.562899402634005e-1 7.562899402634005e-1
2.2463768115942035e1 -2.1399254307060898e0 7.635363170749947e-1 7.635363170749947e-1
2.3188405797101456e1 -2.1399254307060898e0 7.707826938865889e-1 7.707826938865889e-1
2.3913043478260878e1 -2.1399254307060898e0 7.780290706981831e-1 7.780290706981831e-1
2.46376811594203e1 -2.1399254307060898e0 7.852754475097773e-1 7.852754475097773e-1
2.536231884057972e1 -2.1399254307060898e0 7.925218243213715e-1 7.925218243213715e-1
2.6086956521739143e1 -2.1399254307060898e0 7.997682011329658e-1 7.997682011329658e-1
2.6811594202898565e1 -2.1399254307060898e0 8.070145779445599e-1 8.070145779445599e-1
2.7536231884057987e1 -2.1399254307060898e0 8.142609547561541e-1 8.142609547561541e-1
2.826086956521741e1 -2.1399254307060898e0 8.215073315677484e-1 8.215073315677484e-1
2.898550724637683e1 -2.1399254307060898e0 8.287537083793426e-1 8.287537083793426e-1
2.9710144927536252e1 -2.1399254307060898e0 8.360000851909368e-1 8.360000851909368e-1
3.0434782608695674e1 -2.1399254307060898e0 8.432464620025311e-1 8.432464620025311e-1
3.1159420289855095e1 -2.1399254307060898e0 8.504928388141253e-1 8.504928388141253e-1
3.1884057971014517e1 -2.1399254307060898e0 8.577392156257195e-1 8.577392156257195e-1
3.2608695652173935e1 -2.1399254307060898e0 8.649855924373137e-1 8.649855924373137e-1
3.333333333333336e1 -2.1399254307060898e0 8.722319692489079e-1 8.722319692489079e-1
3.405797101449278e1 -2.1399254307060898e0 8.79478346060502e-1 8.79478346060502e-1
3.47826086956522e1 -2.1399254307060898e0 8.867247228720962e-1 8.867247228720962e-1
3.550724637681162e1 -2.1399254307060898e0 8.939710996836905e-1 8.939710996836905e-1
3.6231884057971044e1 -2.1399254307060898e0 9.012174764952847e-1 9.012174764952847e-1
3.6956521739130466e1 -2.1399254307060898e0 9.08463853306879e-1 9.08463853306879e-1
3.768115942028989e1 -2.1399254307060898e0 9.157102301184732e-1 9.157102301184732e-1
3.840579710144931e1 -2.1399254307060898e0 9.229566069300674e-1 9.229566069300674e-1
3.913043478260873e1 -2.1399254307060898e0 9.302029837416617e-1 9.302029837416617e-1
3.985507246376815e1 -2.1399254307060898e0 9.374493605532559e-1 9.374493605532559e-1
4.0579710144927574e1 -2.1399254307060898e0 9.446957373648501e-1 9.446957373648501e-1
4.1304347826086996e1 -2.1399254307060898e0 9.519421141764443e-1 9.519421141764443e-1
4.202898550724642e1 -2.1399254307060898e0 9.591884909880385e-1 9.591884909880385e-1
4.275362318840584e1 -2.1399254307060898e0 9.664348677996327e-1 9.664348677996327e-1
4.347826086956526e1 -2.1399254307060898e0 9.736812446112268e-1 9.736812446112268e-1
4.420289855072468e1 -2.1399254307060898e0 9.809276214228211e-1 9.809276214228211e-1
4.4927536231884105e1 -2.1399254307060898e0 9.881739982344153e-1 9.881739982344153e-1
4.565217391304353e1 -2.1399254307060898e0 9.954203750460096e-1 9.954203750460096e-1
4.637681159420295e1 -2.1399254307060898e0 1.0026667518576038e0 1.0026667518576038e0
4.710144927536237e1 -2.1399254307060898e0 1.009913128669198e0 1.009913128669198e0
4.782608695652179e1 -2.1399254307060898e0 1.0171595054807923e0 1.0171595054807923e0
4.855072463768121e1 -2.1399254307060898e0 1.0244058822923865e0 1.0244058822923865e0
4.9275362318840635e1 -2.1399254307060898e0 1.0316522591039807e0 1.0316522591039807e0
5.0e1 -2.1399254307060898e0 1.0388986359155743e0 1.0388986359155743e0

0.0e0 -2.0488647740802985e0 0.0e0 0.0e0
7.246376811594203e-1 -2.0488647740802985e0 4.0970723067181436e-1 4.0970723067181436e-1
1.4492753623188406e0 -2.0488647740802985e0 4.61702706834547e-1 4.61702706834547e-1
2.1739130434782608e0 -2.0488647740802985e0 4.788190357006367e-1 4.788190357006367e-1
2.898550724637681e0 -2.0488647740802985e0 4.8835155635414873e-1 4.8835155635414873e-1
3.6231884057971016e0 -2.0488647740802985e0 4.961329363909419e-1 4.961329363909419e-1
4.3478260869565215e0 -2.0488647740802985e0 5.035048098649526e-1 5.035048098649526e-1
5.0724637681159415e0 -2.0488647740802985e0 5.107806408430631e-1 5.107806408430631e-1
5.797101449275361e0 -2.0488647740802985e0 5.180339314620901e-1 5.180339314620901e-1
6.521739130434781e0 -2.0488647740802985e0 5.252819312080524e-1 5.252819312080524e-1
7.246376811594201e0 -2.0488647740802985e0 5.325286889869632e-1 5.325286889869632e-1
7.971014492753621e0 -2.0488647740802985e0 5.397751552269046e-1 5.397751552269046e-1
8.695652173913041e0 -2.0488647740802985e0 5.470215530309358e-1 5.470215530309358e-1
9.420289855072461e0 -2.0488647740802985e0 5.542679347703015e-1 5.542679347703015e-1
1.0144927536231881e1 -2.0488647740802985e0 5.615143127386423e-1 5.615143127386423e-1
1.0869565217391301e1 -2.0488647740802985e0 5.687606898217715e-1 5.687606898217715e-1
1.1594202898550721e1 -2.0488647740802985e0 5.76007066697106e-1 5.76007066697106e-1
1.2318840579710141e1 -2.0488647740802985e0 5.832534435236626e-1 5.832534435236626e-1
1.3043478260869561e1 -2.0488647740802985e0 5.904998203387691e-1 5.904998203387691e-1
1.3768115942028981e1 -2.0488647740802985e0 5.977461971511877e-1 5.977461971511877e-1
1.44927536231884e1 -2.0488647740802985e0 6.049925739629755e-1 6.049925739629755e-1
1.521739130434782e1 -2.0488647740802985e0 6.122389507746151e-1 6.122389507746151e-1
1.594202898550724e1 -2.0488647740802985e0 6.1948532758622e-1 6.1948532758622e-1
1.666666666666666e1 -2.0488647740802985e0 6.267317043978167e-1 6.267317043978167e-1
1.7391304347826082e1 -2.0488647740802985e0 6.339780812094115e-1 6.339780812094115e-1
1.8115942028985504e1 -2.0488647740802985e0 6.412244580210058e-1 6.412244580210058e-1
1.8840579710144926e1 -2.0488647740802985e0 6.484708348326002e-1 6.484708348326002e-1
1.9565217391304348e1 -2.0488647740802985e0 6.557172116441944e-1 6.557172116441944e-1
2.028985507246377e1 -2.0488647740802985e0 6.629635884557885e-1 6.629635884557885e-1
2.101449275362319e1 -2.0488647740802985e0 6.702099652673827e-1 6.702099652673827e-1
2.1739130434782613e1 -2.0488647740802985e0 6.77456342078977e-1 6.77456342078977e-1
2.2463768115942035e1 -2.0488647740802985e0 6.847027188905712e-1 6.847027188905712e-1
2.3188405797101456e1 -2.0488647740802985e0 6.919490957021655e-1 6.919490957021655e-1
2.3913043478260878e1 -2.0488647740802985e0 6.991954725137597e-1 6.991954725137597e-1
2.46376811594203e1 -2.0488647740802985e0 7.064418493253539e-1 7.064418493253539e-1
2.536231884057972e1 -2.0488647740802985e0 7.136882261369482e-1 7.136882261369482e-1
2.6086956521739143e1 -2.0488647740802985e0 7.209346029485424e-1 7.209346029485424e-1
2.6811594202898565e1 -2.0488647740802985e0 7.281809797601365e-1 7.281809797601365e-1
2.7536231884057987e1 -2.0488647740802985e0 7.354273565717308e-1 7.354273565717308e-1
2.826086956521741e1 -2.0488647740802985e0 7.42673733383325e-1 7.42673733383325e-1
2.898550724637683e1 -2.0488647740802985e0 7.499201101949191e-1 7.499201101949191e-1
2.9710144927536252e1 -2.0488647740802985e0 7.571664870065133e-1 7.571664870065133e-1
3.0434782608695674e1 -2.0488647740802985e0 7.644128638181076e-1 7.644128638181076e-1
3.1159420289855095e1 -2.0488647740802985e0 7.716592406297018e-1 7.716592406297018e-1
3.1884057971014517e1 -2.0488647740802985e0 7.78905617441296e-1 7.78905617441296e-1
3.2608695652173935e1 -2.0488647740802985e0 7.861519942528903e-1 7.861519942528903e-1
3.333333333333336e1 -2.0488647740802985e0 7.933983710644845e-1 7.933983710644845e-1
3.405797101449278e1 -2.0488647740802985e0 8.006447478760786e-1 8.006447478760786e-1
3.47826086956522e1 -2.0488647740802985e0 8.078911246876729e-1 8.078911246876729e-1
3.550724637681162e1 -2.0488647740802985e0 8.151375014992671e-1 8.151375014992671e-1
3.6231884057971044e1 -2.0488647740802985e0 8.223838783108612e-1 8.223838783108612e-1
3.6956521739130466e1 -2.0488647740802985e0 8.296302551224555e-1 8.296302551224555e-1
3.768115942028989e1 -2.0488647740802985e0 8.368766319340497e-1 8.368766319340497e-1
3.840579710144931e1 -2.0488647740802985e0 8.441230087456439e-1 8.441230087456439e-1
3.913043478260873e1 -2.0488647740802985e0 8.513693855572382e-1 8.513693855572382e-1
3.985507246376815e1 -2.0488647740802985e0 8.586157623688324e-1 8.586157623688324e-1
4.0579710144927574e1 -2.0488647740802985e0 8.658621391804266e-1 8.658621391804266e-1
4.1304347826086996e1 -2.0488647740802985e0 8.731085159920209e-1 8.731085159920209e-1
4.202898550724642e1 -2.0488647740802985e0 8.803548928036151e-1 8.803548928036151e-1
4.275362318840584e1 -2.0488647740802985e0 8.876012696152094e-1 8.876012696152094e-1
4.347826086956526e1 -2.0488647740802985e0 8.948476464268035e-1 8.948476464268035e-1
4.420289855072468e1 -2.0488647740802985e0 9.020940232383977e-1 9.020940232383977e-1
4.4927536231884105e1 -2.0488647740802985e0 9.09340400049992e-1 9.09340400049992e-1
4.565217391304353e1 -2.0488647740802985e0 9.165867768615861e-1 9.165867768615861e-1
4.637681159420295e1 -2.0488647740802985e0 9.238331536731803e-1 9.238331536731803e-1
4.710144927536237e1 -2.0488647740802985e0 9.310795304847745e-1 9.310795304847745e-1
4.782608695652179e1 -2.0488647740802985e0 9.383259072963688e-1 9.383259072963688e-1
4.855072463768121e1 -2.0488647740802985e0 9.45572284107963e-1 9.45572284107963e-1
4.9275362318840635e1 -2.0488647740802985e0 9.528186609195572e-1 9.528186609195572e-1
5.0e1 -2.0488647740802985e0 9.600650377311508e-1 9.600650377311508e-1

0.0e0 -1.9578041174545073e0 0.0e0 0.0e0
7.246376811594203e-1 -1.9578041174545073e0 3.3740937405851446e-1 3.3740937405851446e-1
1.4492753623188406e0 -1.9578041174545073e0 3.8136614549398795e-1 3.8136614549398795e-1
2.1739130434782608e0 -1.9578041174545073e0 3.9670944135184405e-1 3.9670944135184405e-1
2.898550724637681e0 -1.9578041174545073e0 4.058312803251503e-1 4.058312803251503e-1
3.6231884057971016e0 -1.9578041174545073e0 4.135165526632888e-1 4.135165526632888e-1
4.3478260869565215e0 -1.9578041174545073e0 4.20865881982712e-1 4.20865881982712e-1
5.0724637681159415e0 -1.9578041174545073e0 4.281364218298043e-1 4.281364218298043e-1
5.797101449275361e0 -1.9578041174545073e0 4.353884704560918e-1 4.353884704560918e-1
6.521739130434781e0 -1.9578041174545073e0 4.4263617865897587e-1 4.4263617865897587e-1
7.246376811594201e0 -1.9578041174545073e0 4.4988286800111776e-1 4.4988286800111776e-1
7.971014492753621e0 -1.9578041174545073e0 4.5712931817619773e-1 4.5712931817619773e-1
8.695652173913041e0 -1.9578041174545073e0 4.643757122091587e-1 4.643757122091587e-1
9.420289855072461e0 -1.9578041174545073e0 4.71622093063302e-1 4.71622093063302e-1
1.0144927536231881e1 -1.9578041174545073e0 4.7886847082384554e-1 4.7886847082384554e-1
1.0869565217391301e1 -1.9578041174545073e0 4.8611484785819636e-1 4.8611484785819636e-1
1.1594202898550721e1 -1.9578041174545073e0 4.9336122472208055e-1 4.9336122472208055e-1
1.2318840579710141e1 -1.9578041174545073e0 5.006076015459493e-1 5.006076015459493e-1
1.3043478260869561e1 -1.9578041174545073e0 5.078539783604248e-1 5.078539783604248e-1
1.3768115942028981e1 -1.9578041174545073e0 5.151003551726954e-1 5.151003551726954e-1
1.44927536231884e1 -1.9578041174545073e0 5.223467319844484e-1 5.223467319844484e-1
1.521739130434782e1 -1.9578041174545073e0 5.295931087960799e-1 5.295931087960799e-1
1.594202898550724e1 -1.9578041174545073e0 5.368394856076828e-1 5.368394856076828e-1
1.666666666666666e1 -1.9578041174545073e0 5.44085862419279e-1 5.44085862419279e-1
1.7391304347826082e1 -1.9578041174545073e0 5.513322392308737e-1 5.513322392308737e-1
1.8115942028985504e1 -1.9578041174545073e0 5.585786160424681e-1 5.585786160424681e-1
1.8840579710144926e1 -1.9578041174545073e0 5.658249928540623e-1 5.658249928540623e-1
1.9565217391304348e1 -1.9578041174545073e0 5.730713696656565e-1 5.730713696656565e-1
2.028985507246377e1 -1.9578041174545073e0 5.803177464772508e-1 5.803177464772508e-1
2.101449275362319e1 -1.9578041174545073e0 5.87564123288845e-1 5.87564123288845e-1
2.1739130434782613e1 -1.9578041174545073e0 5.948105001004392e-1 5.948105001004392e-1
2.2463768115942035e1 -1.9578041174545073e0 6.020568769120334e-1 6.020568769120334e-1
2.3188405797101456e1 -1.9578041174545073e0 6.093032537236276e-1 6.093032537236276e-1
2.3913043478260878e1 -1.9578041174545073e0 6.165496305352218e-1 6.165496305352218e-1
2.46376811594203e1 -1.9578041174545073e0 6.237960073468161e-1 6.237960073468161e-1
2.536231884057972e1 -1.9578041174545073e0 6.310423841584103e-1 6.310423841584103e-1
2.6086956521739143e1 -1.9578041174545073e0 6.382887609700045e-1 6.382887609700045e-1
2.6811594202898565e1 -1.9578041174545073e0 6.455351377815988e-1 6.455351377815988e-1
2.7536231884057987e1 -1.9578041174545073e0 6.52781514593193e-1 6.52781514593193e-1
2.826086956521741e1 -1.9578041174545073e0 6.600278914047872e-1 6.600278914047872e-1
2.898550724637683e1 -1.9578041174545073e0 6.672742682163814e-1 6.672742682163814e-1
2.9710144927536252e1 -1.9578041174545073e0 6.745206450279756e-1 6.745206450279756e-1
3.0434782608695674e1 -1.9578041174545073e0 6.817670218395698e-1 6.817670218395698e-1
3.1159420289855095e1 -1.9578041174545073e0 6.89013398651164e-1 6.89013398651164e-1
3.1884057971014517e1 -1.9578041174545073e0 6.962597754627582e-1 6.962597754627582e-1
3.2608695652173935e1 -1.9578041174545073e0 7.035061522743524e-1 7.035061522743524e-1
3.333333333333336e1 -1.9578041174545073e0 7.107525290859467e-1 7.107525290859467e-1
3.405797101449278e1 -1.9578041174545073e0 7.179989058975409e-1 7.179989058975409e-1
3.47826086956522e1 -1.9578041174545073e0 7.252452827091351e-1 7.252452827091351e-1
3.550724637681162e1 -1.9578041174545073e0 7.324916595207294e-1 7.324916595207294e-1
3.6231884057971044e1 -1.9578041174545073e0 7.397380363323235e-1 7.397380363323235e-1
3.6956521739130466e1 -1.9578041174545073e0 7.469844131439177e-1 7.469844131439177e-1
3.768115942028989e1 -1.9578041174545073e0 7.54230789955512e-1 7.54230789955512e-1
3.840579710144931e1 -1.9578041174545073e0 7.614771667671062e-1 7.614771667671062e-1
3.913043478260873e1 -1.9578041174545073e0 7.687235435787003e-1 7.687235435787003e-1
3.985507246376815e1 -1.9578041174545073e0 7.759699203902946e-1 7.759699203902946e-1
4.0579710144927574e1 -1.9578041174545073e0 7.832162972018888e-1 7.832162972018888e-1
4.1304347826086996e1 -1.9578041174545073e0 7.90462674013483e-1 7.90462674013483e-1
4.202898550724642e1 -1.9578041174545073e0 7.977090508250773e-1 7.977090508250773e-1
4.275362318840584e1 -1.9578041174545073e0 8.049554276366715e-1 8.049554276366715e-1
4.347826086956526e1 -1.9578041174545073e0 8.122018044482657e-1 8.122018044482657e-1
4.420289855072468e1 -1.9578041174545073e0 8.1944818125986e-1 8.1944818125986e-1
4.4927536231884105e1 -1.9578041174545073e0 8.266945580714542e-1 8.266945580714542e-1
4.565217391304353e1 -1.9578041174545073e0 8.339409348830483e-1 8.339409348830483e-1
4.637681159420295e1 -1.9578041174545073e0 8.411873116946426e-1 8.411873116946426e-1
4.710144927536237e1 -1.9578041174545073e0 8.484336885062368e-1 8.484336885062368e-1
4.782608695652179e1 -1.9578041174545073e0 8.556800653178309e-1 8.556800653178309e-1
4.855072463768121e1 -1.9578041174545073e0 8.629264421294252e-1 8.629264421294252e-1
4.9275362318840635e1 -1.9578041174545073e0 8.701728189410194e-1 8.701728189410194e-1
5.0e1 -1.9578041174545073e0 8.774191957526131e-1 8.774191957526131e-1

0.0e0 -1.8667434608287161e0 0.0e0 0.0e0
7.246376811594203e-1 -1.8667434608287161e0 2.623756828695033e-1 2.623756828695033e-1
1.4492753623188406e0 -1.8667434608287161e0 2.979895556864049e-1 2.979895556864049e-1
2.1739130434782608e0 -1.8667434608287161e0 3.1149272491479113e-1 3.1149272491479113e-1
2.898550724637681e0 -1.8667434608287161e0 3.2018834153776743e-1 3.2018834153776743e-1
3.6231884057971016e0 -1.8667434608287161e0 3.277738693506939e-1 3.277738693506939e-1
4.3478260869565215e0 -1.8667434608287161e0 3.350998014186263e-1 3.350998014186263e-1
5.0724637681159415e0 -1.8667434608287161e0 3.423648499121784e-1 3.423648499121784e-1
5.797101449275361e0 -1.8667434608287161e0 3.4961560954728355e-1 3.4961560954728355e-1
6.521739130434781e0 -1.8667434608287161e0 3.568630151747618e-1 3.568630151747618e-1
7.246376811594201e0 -1.8667434608287161e0 3.6410963349040826e-1 3.6410963349040826e-1
7.971014492753621e0 -1.8667434608287161e0 3.7135606699271395e-1 3.7135606699271395e-1
8.695652173913041e0 -1.8667434608287161e0 3.786024571119028e-1 3.786024571119028e-1
9.420289855072461e0 -1.8667434608287161e0 3.8584883704732603e-1 3.8584883704732603e-1
1.0144927536231881e1 -1.8667434608287161e0 3.9309521459220886e-1 3.9309521459220886e-1
1.0869565217391301e1 -1.8667434608287161e0 4.003415915759355e-1 4.003415915759355e-1
1.1594202898550721e1 -1.8667434608287161e0 4.0758796842793615e-1 4.0758796842793615e-1
1.2318840579710141e1 -1.8667434608287161e0 4.148343452490153e-1 4.148343452490153e-1
1.3043478260869561e1 -1.8667434608287161e0 4.220807220628361e-1 4.220807220628361e-1
1.3768115942028981e1 -1.8667434608287161e0 4.293270988749529e-1 4.293270988749529e-1
1.44927536231884e1 -1.8667434608287161e0 4.365734756866698e-1 4.365734756866698e-1
1.521739130434782e1 -1.8667434608287161e0 4.438198524982928e-1 4.438198524982928e-1
1.594202898550724e1 -1.8667434608287161e0 4.510662293098938e-1 4.510662293098938e-1
1.666666666666666e1 -1.8667434608287161e0 4.583126061214895e-1 4.583126061214895e-1
1.7391304347826082e1 -1.8667434608287161e0 4.655589829330842e-1 4.655589829330842e-1
1.8115942028985504e1 -1.8667434608287161e0 4.728053597446784e-1 4.728053597446784e-1
1.8840579710144926e1 -1.8667434608287161e0 4.8005173655627265e-1 4.8005173655627265e-1
1.9565217391304348e1 -1.8667434608287161e0 4.872981133678669e-1 4.872981133678669e-1
2.028985507246377e1 -1.8667434608287161e0 4.945444901794611e-1 4.945444901794611e-1
2.101449275362319e1 -1.8667434608287161e0 5.017908669910554e-1 5.017908669910554e-1
2.1739130434782613e1 -1.8667434608287161e0 5.090372438026496e-1 5.090372438026496e-1
2.2463768115942035e1 -1.8667434608287161e0 5.162836206142438e-1 5.162836206142438e-1
2.3188405797101456e1 -1.8667434608287161e0 5.235299974258381e-1 5.235299974258381e-1
2.3913043478260878e1 -1.8667434608287161e0 5.307763742374322e-1 5.307763742374322e-1
2.46376811594203e1 -1.8667434608287161e0 5.380227510490264e-1 5.380227510490264e-1
2.536231884057972e1 -1.8667434608287161e0 5.452691278606207e-1 5.452691278606207e-1
2.6086956521739143e1 -1.8667434608287161e0 5.525155046722149e-1 5.525155046722149e-1
2.6811594202898565e1 -1.8667434608287161e0 5.59761881483809e-1 5.59761881483809e-1
2.7536231884057987e1 -1.8667434608287161e0 5.670082582954032e-1 5.670082582954032e-1
2.826086956521741e1 -1.8667434608287161e0 5.742546351069975e-1 5.742546351069975e-1
2.898550724637683e1 -1.8667434608287161e0 5.815010119185917e-1 5.815010119185917e-1
2.9710144927536252e1 -1.8667434608287161e0 5.88747388730186e-1 5.88747388730186e-1
3.0434782608695674e1 -1.8667434608287161e0 5.959937655417802e-1 5.959937655417802e-1
3.1159420289855095e1 -1.8667434608287161e0 6.032401423533744e-1 6.032401423533744e-1
3.1884057971014517e1 -1.8667434608287161e0 6.104865191649687e-1 6.104865191649687e-1
3.2608695652173935e1 -1.8667434608287161e0 6.177328959765628e-1 6.177328959765628e-1
3.333333333333336e1 -1.8667434608287161e0 6.24979272788157e-1 6.24979272788157e-1
3.405797101449278e1 -1.8667434608287161e0 6.322256495997511e-1 6.322256495997511e-1
3.47826086956522e1 -1.8667434608287161e0 6.394720264113454e-1 6.394720264113454e-1
3.550724637681162e1 -1.8667434608287161e0 6.467184032229396e-1 6.467184032229396e-1
3.6231884057971044e1 -1.8667434608287161e0 6.539647800345338e-1 6.539647800345338e-1
3.6956521739130466e1 -1.8667434608287161e0 6.612111568461281e-1 6.612111568461281e-1
3.768115942028989e1 -1.8667434608287161e0 6.684575336577223e-1 6.684575336577223e-1
3.840579710144931e1 -1.8667434608287161e0 6.757039104693165e-1 6.757039104693165e-1
3.913043478260873e1 -1.8667434608287161e0 6.829502872809108e-1 6.829502872809108e-1
3.985507246376815e1 -1.8667434608287161e0 6.90196664092505e-1 6.90196664092505e-1
4.0579710144927574e1 -1.8667434608287161e0 6.974430409040993e-1 6.974430409040993e-1
4.1304347826086996e1 -1.8667434608287161e0 7.046894177156934e-1 7.046894177156934e-1
4.202898550724642e1 -1.8667434608287161e0 7.119357945272876e-1 7.119357945272876e-1
4.275362318840584e1 -1.8667434608287161e0 7.191821713388818e-1 7.191821713388818e-1
4.347826086956526e1 -1.8667434608287161e0 7.26428548150476e-1 7.26428548150476e-1
4.420289855072468e1 -1.8667434608287161e0 7.336749249620702e-1 7.336749249620702e-1
4.4927536231884105e1 -1.8667434608287161e0 7.409213017736644e-1 7.409213017736644e-1
4.565217391304353e1 -1.8667434608287161e0 7.481676785852587e-1 7.481676785852587e-1
4.637681159420295e1 -1.8667434608287161e0 7.554140553968529e-1 7.554140553968529e-1
4.710144927536237e1 -1.8667434608287161e0 7.626604322084471e-1 7.626604322084471e-1
4.782608695652179e1 -1.8667434608287161e0 7.699068090200414e-1 7.699068090200414e-1
4.855072463768121e1 -1.8667434608287161e0 7.771531858316356e-1 7.771531858316356e-1
4.9275362318840635e1 -1.8667434608287161e0 7.843995626432299e-1 7.843995626432299e-1
5.0e1 -1.8667434608287161e0 7.916459394548234e-1 7.916459394548234e-1

0.0e0 -1.775682804202925e0 0.0e0 0.0e0
7.246376811594203e-1 -1.775682804202925e0 1.8522790990085408e-1 1.8522790990085408e-1
1.4492753623188406e0 -1.775682804202925e0 2.1226382209331143e-1 2.1226382209331143e-1
2.1739130434782608e0 -1.775682804202925e0 2.2387501893976725e-1 2.2387501893976725e-1
2.898550724637681e0 -1.775682804202925e0 2.3213240435491725e-1 2.3213240435491725e-1
3.6231884057971016e0 -1.775682804202925e0 2.3961537733062357e-1 2.3961537733062357e-1
4.3478260869565215e0 -1.775682804202925e0 2.4691725292715608e-1 2.4691725292715608e-1
5.0724637681159415e0 -1.775682804202925e0 2.54176655347731e-1 2.54176655347731e-1
5.797101449275361e0 -1.775682804202925e0 2.6142608967419795e-1 2.6142608967419795e-1
6.521739130434781e0 -1.775682804202925e0 2.686731842011778e-1 2.686731842011778e-1
7.246376811594201e0 -1.775682804202925e0 2.7591972948915033e-1 2.7591972948915033e-1
7.971014492753621e0 -1.775682804202925e0 2.831661458489246e-1 2.831661458489246e-1
8.695652173913041e0 -1.775682804202925e0 2.9041253194407046e-1 2.9041253194407046e-1
9.420289855072461e0 -1.775682804202925e0 2.9765891093488855e-1 2.9765891093488855e-1
1.0144927536231881e1 -1.775682804202925e0 3.0490528825803453e-1 3.0490528825803453e-1
1.0869565217391301e1 -1.775682804202925e0 3.121516651897105e-1 3.121516651897105e-1
1.1594202898550721e1 -1.775682804202925e0 3.1939804202949273e-1 3.1939804202949273e-1
1.2318840579710141e1 -1.775682804202925e0 3.266444188477038e-1 3.266444188477038e-1
1.3043478260869561e1 -1.775682804202925e0 3.338907956608513e-1 3.338907956608513e-1
1.3768115942028981e1 -1.775682804202925e0 3.4113717247281006e-1 3.4113717247281006e-1
1.44927536231884e1 -1.775682804202925e0 3.483835492844899e-1 3.483835492844899e-1
1.521739130434782e1 -1.775682804202925e0 3.5562992609610417e-1 3.5562992609610417e-1
1.594202898550724e1 -1.775682804202925e0 3.628763029077031e-1 3.628763029077031e-1
1.666666666666666e1 -1.775682804202925e0 3.7012267971929835e-1 3.7012267971929835e-1
1.7391304347826082e1 -1.775682804202925e0 3.7736905653089287e-1 3.7736905653089287e-1
1.8115942028985504e1 -1.775682804202925e0 3.8461543334248716e-1 3.8461543334248716e-1
1.8840579710144926e1 -1.775682804202925e0 3.918618101540814e-1 3.918618101540814e-1
1.9565217391304348e1 -1.775682804202925e0 3.991081869656756e-1 3.991081869656756e-1
2.028985507246377e1 -1.775682804202925e0 4.063545637772698e-1 4.063545637772698e-1
2.101449275362319e1 -1.775682804202925e0 4.1360094058886404e-1 4.1360094058886404e-1
2.1739130434782613e1 -1.775682804202925e0 4.208473174004582e-1 4.208473174004582e-1
2.2463768115942035e1 -1.775682804202925e0 4.2809369421205246e-1 4.2809369421205246e-1
2.3188405797101456e1 -1.775682804202925e0 4.353400710236467e-1 4.353400710236467e-1
2.3913043478260878e1 -1.775682804202925e0 4.425864478352409e-1 4.425864478352409e-1
2.46376811594203e1 -1.775682804202925e0 4.498328246468351e-1 4.498328246468351e-1
2.536231884057972e1 -1.775682804202925e0 4.5707920145842934e-1 4.5707920145842934e-1
2.6086956521739143e1 -1.775682804202925e0 4.643255782700236e-1 4.643255782700236e-1
2.6811594202898565e1 -1.775682804202925e0 4.7157195508161776e-1 4.7157195508161776e-1
2.7536231884057987e1 -1.775682804202925e0 4.78818331893212e-1 4.78818331893212e-1
2.826086956521741e1 -1.775682804202925e0 4.860647087048062e-1 4.860647087048062e-1
2.898550724637683e1 -1.775682804202925e0 4.933110855164004e-1 4.933110855164004e-1
2.9710144927536252e1 -1.775682804202925e0 5.005574623279947e-1 5.005574623279947e-1
3.0434782608695674e1 -1.775682804202925e0 5.078038391395889e-1 5.078038391395889e-1
3.1159420289855095e1 -1.775682804202925e0 5.15050215951183e-1 5.15050215951183e-1
3.1884057971014517e1 -1.775682804202925e0 5.222965927627773e-1 5.222965927627773e-1
3.2608695652173935e1 -1.775682804202925e0 5.295429695743714e-1 5.295429695743714e-1
3.333333333333336e1 -1.775682804202925e0 5.367893463859656e-1 5.367893463859656e-1
3.405797101449278e1 -1.775682804202925e0 5.440357231975599e-1 5.440357231975599e-1
3.47826086956522e1 -1.775682804202925e0 5.512821000091541e-1 5.512821000091541e-1
3.550724637681162e1 -1.775682804202925e0 5.585284768207484e-1 5.585284768207484e-1
3.6231884057971044e1 -1.775682804202925e0 5.657748536323426e-1 5.657748536323426e-1
3.6956521739130466e1 -1.775682804202925e0 5.730212304439368e-1 5.730212304439368e-1
3.768115942028989e1 -1.775682804202925e0 5.802676072555311e-1 5.802676072555311e-1
3.840579710144931e1 -1.775682804202925e0 5.875139840671253e-1 5.875139840671253e-1
3.913043478260873e1 -1.775682804202925e0 5.947603608787194e-1 5.947603608787194e-1
3.985507246376815e1 -1.775682804202925e0 6.020067376903137e-1 6.020067376903137e-1
4.0579710144927574e1 -1.775682804202925e0 6.092531145019079e-1 6.092531145019079e-1
4.1304347826086996e1 -1.775682804202925e0 6.16499491313502e-1 6.16499491313502e-1
4.202898550724642e1 -1.775682804202925e0 6.237458681250962e-1 6.237458681250962e-1
4.275362318840584e1 -1.775682804202925e0 6.309922449366905e-1 6.309922449366905e-1
4.347826086956526e1 -1.775682804202925e0 6.382386217482847e-1 6.382386217482847e-1
4.420289855072468e1 -1.775682804202925e0 6.45484998559879e-1 6.45484998559879e-1
4.4927536231884105e1 -1.775682804202925e0 6.527313753714732e-1 6.527313753714732e-1
4.565217391304353e1 -1.775682804202925e0 6.599777521830674e-1 6.599777521830674e-1
4.637681159420295e1 -1.775682804202925e0 6.672241289946617e-1 6.672241289946617e-1
4.710144927536237e1 -1.775682804202925e0 6.744705058062559e-1 6.744705058062559e-1
4.782608695652179e1 -1.775682804202925e0 6.8171688261785e-1 6.8171688261785e-1
4.855072463768121e1 -1.775682804202925e0 6.889632594294443e-1 6.889632594294443e-1
4.9275362318840635e1 -1.775682804202925e0 6.962096362410385e-1 6.962096362410385e-1
5.0e1 -1.775682804202925e0 7.034560130526322e-1 7.034560130526322e-1

0.0e0 -1.6846221475771337e0 0.0e0 0.0e0
7.246376811594203e-1 -1.6846221475771337e0 1.0660532589606823e-1 1.0660532589606823e-1
1.4492753623188406e0 -1.6846221475771337e0 1.2489929514145989e-1 1.2489929514145989e-1
2.1739130434782608e0 -1.6846221475771337e0 1.3458235133253338e-1 1.3458235133253338e-1
2.898550724637681e0 -1.6846221475771337e0 1.4239312800416412e-1 1.4239312800416412e-1
3.6231884057971016e0 -1.6846221475771337e0 1.497715856323215e-1 1.497715856323215e-1
4.3478260869565215e0 -1.6846221475771337e0 1.5704894487704357e-1 1.5704894487704357e-1
5.0724637681159415e0 -1.6846221475771337e0 1.64302593290343e-1 1.64302593290343e-1
5.797101449275361e0 -1.6846221475771337e0 1.7155067697264054e-1 1.7155067697264054e-1
6.521739130434781e0 -1.6846221475771337e0 1.7879745445190642e-1 1.7879745445190642e-1
7.246376811594201e0 -1.6846221475771337e0 1.8604392531615654e-1 1.8604392531615654e-1
7.971014492753621e0 -1.6846221475771337e0 1.9329032420569076e-1 1.9329032420569076e-1
8.695652173913041e0 -1.6846221475771337e0 2.0053670619986722e-1 2.0053670619986722e-1
9.420289855072461e0 -1.6846221475771337e0 2.0778308422802244e-1 2.0778308422802244e-1
1.0144927536231881e1 -1.6846221475771337e0 2.1502946132519257e-1 2.1502946132519257e-1
1.0869565217391301e1 -1.6846221475771337e0 2.2227583820382296e-1 2.2227583820382296e-1
1.1594202898550721e1 -1.6846221475771337e0 2.2952221503115325e-1 2.2952221503115325e-1
1.2318840579710141e1 -1.6846221475771337e0 2.3676859184644133e-1 2.3676859184644133e-1
1.3043478260869561e1 -1.6846221475771337e0 2.4401496865890265e-1 2.4401496865890265e-1
1.3768115942028981e1 -1.6846221475771337e0 2.512613454707004e-1 2.512613454707004e-1
1.44927536231884e1 -1.6846221475771337e0 2.5850772228234237e-1 2.5850772228234237e-1
1.521739130434782e1 -1.6846221475771337e0 2.657540990939478e-1 2.657540990939478e-1
1.594202898550724e1 -1.6846221475771337e0 2.7300047590554466e-1 2.7300047590554466e-1
1.666666666666666e1 -1.6846221475771337e0 2.8024685271713945e-1 2.8024685271713945e-1
1.7391304347826082e1 -1.6846221475771337e0 2.874932295287338e-1 2.874932295287338e-1
1.8115942028985504e1 -1.6846221475771337e0 2.9473960634032803e-1 2.9473960634032803e-1
1.8840579710144926e1 -1.6846221475771337e0 3.0198598315192227e-1 3.0198598315192227e-1
1.9565217391304348e1 -1.6846221475771337e0 3.092323599635165e-1 3.092323599635165e-1
2.028985507246377e1 -1.6846221475771337e0 3.1647873677511074e-1 3.1647873677511074e-1
2.101449275362319e1 -1.6846221475771337e0 3.2372511358670497e-1 3.2372511358670497e-1
2.1739130434782613e1 -1.6846221475771337e0 3.3097149039829915e-1 3.3097149039829915e-1
2.2463768115942035e1 -1.6846221475771337e0 3.382178672098934e-1 3.382178672098934e-1
2.3188405797101456e1 -1.6846221475771337e0 3.454642440214876e-1 3.454642440214876e-1
2.3913043478260878e1 -1.6846221475771337e0 3.527106208330818e-1 3.527106208330818e-1
2.46376811594203e1 -1.6846221475771337e0 3.5995699764467604e-1 3.5995699764467604e-1
2.536231884057972e1 -1.6846221475771337e0 3.6720337445627027e-1 3.6720337445627027e-1
2.6086956521739143e1 -1.6846221475771337e0 3.744497512678645e-1 3.744497512678645e-1
2.6811594202898565e1 -1.6846221475771337e0 3.816961280794587e-1 3.816961280794587e-1
2.7536231884057987e1 -1.6846221475771337e0 3.889425048910529e-1 3.889425048910529e-1
2.826086956521741e1 -1.6846221475771337e0 3.9618888170264716e-1 3.9618888170264716e-1
2.898550724637683e1 -1.6846221475771337e0 4.0343525851424133e-1 4.0343525851424133e-1
2.9710144927536252e1 -1.6846221475771337e0 4.1068163532583557e-1 4.1068163532583557e-1
3.0434782608695674e1 -1.6846221475771337e0 4.179280121374298e-1 4.179280121374298e-1
3.1159420289855095e1 -1.6846221475771337e0 4.25174388949024e-1 4.25174388949024e-1
3.1884057971014517e1 -1.6846221475771337e0 4.324207657606182e-1 4.324207657606182e-1
3.2608695652173935e1 -1.6846221475771337e0 4.396671425722124e-1 4.396671425722124e-1
3.333333333333336e1 -1.6846221475771337e0 4.4691351938380663e-1 4.4691351938380663e-1
3.405797101449278e1 -1.6846221475771337e0 4.541598961954008e-1 4.541598961954008e-1
3.47826086956522e1 -1.6846221475771337e0 4.6140627300699505e-1 4.6140627300699505e-1
3.550724637681162e1 -1.6846221475771337e0 4.686526498185893e-1 4.686526498185893e-1
3.6231884057971044e1 -1.6846221475771337e0 4.7589902663018346e-1 4.7589902663018346e-1
3.6956521739130466e1 -1.6846221475771337e0 4.831454034417777e-1 4.831454034417777e-1
3.768115942028989e1 -1.6846221475771337e0 4.9039178025337193e-1 4.9039178025337193e-1
3.840579710144931e1 -1.6846221475771337e0 4.9763815706496617e-1 4.9763815706496617e-1
3.913043478260873e1 -1.6846221475771337e0 5.048845338765603e-1 5.048845338765603e-1
3.985507246376815e1 -1.6846221475771337e0 5.121309106881545e-1 5.121309106881545e-1
4.0579710144927574e1 -1.6846221475771337e0 5.193772874997488e-1 5.193772874997488e-1
4.1304347826086996e1 -1.6846221475771337e0 5.26623664311343e-1 5.26623664311343e-1
4.202898550724642e1 -1.6846221475771337e0 5.338700411229372e-1 5.338700411229372e-1
4.275362318840584e1 -1.6846221475771337e0 5.411164179345315e-1 5.411164179345315e-1
4.347826086956526e1 -1.6846221475771337e0 5.483627947461256e-1 5.483627947461256e-1
4.420289855072468e1 -1.6846221475771337e0 5.556091715577198e-1 5.556091715577198e-1
4.4927536231884105e1 -1.6846221475771337e0 5.628555483693141e-1 5.628555483693141e-1
4.565217391304353e1 -1.6846221475771337e0 5.701019251809083e-1 5.701019251809083e-1
4.637681159420295e1 -1.6846221475771337e0 5.773483019925025e-1 5.773483019925025e-1
4.710144927536237e1 -1.6846221475771337e0 5.845946788040968e-1 5.845946788040968e-1
4.782608695652179e1 -1.6846221475771337e0 5.918410556156909e-1 5.918410556156909e-1
4.855072463768121e1 -1.6846221475771337e0 5.990874324272851e-1 5.990874324272851e-1
4.9275362318840635e1 -1.6846221475771337e0 6.063338092388794e-1 6.063338092388794e-1
5.0e1 -1.6846221475771337e0 6.13580186050473e-1 6.13580186050473e-1

0.0e0 -1.5935614909513425e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5935614909513425e0 2.71594223473653e-2 2.71594223473653e-2
1.4492753623188406e0 -1.5935614909513425e0 3.661990481548989e-2 3.661990481548989e-2
2.1739130434782608e0 -1.5935614909513425e0 4.4354629258442313e-2 4.4354629258442313e-2
2.898550724637681e0 -1.5935614909513425e0 5.171412039156316e-2 5.171412039156316e-2
3.6231884057971016e0 -1.5935614909513425e0 5.898696820892846e-2 5.898696820892846e-2
4.3478260869565215e0 -1.5935614909513425e0 6.62395543716417e-2 6.62395543716417e-2
5.0724637681159415e0 -1.5935614909513425e0 7.348738852288379e-2 7.348738852288379e-2
5.797101449275361e0 -1.5935614909513425e0 8.073410741734373e-2 8.073410741734373e-2
6.521739130434781e0 -1.5935614909513425e0 8.798056452883707e-2 8.798056452883707e-2
7.246376811594201e0 -1.5935614909513425e0 9.522696019001491e-2 9.522696019001491e-2
7.971014492753621e0 -1.5935614909513425e0 1.0247334142636427e-1 1.0247334142636427e-1
8.695652173913041e0 -1.5935614909513425e0 1.0971971927662685e-1 1.0971971927662685e-1
9.420289855072461e0 -1.5935614909513425e0 1.1696609633203839e-1 1.1696609633203839e-1
1.0144927536231881e1 -1.5935614909513425e0 1.2421247320086636e-1 1.2421247320086636e-1
1.0869565217391301e1 -1.5935614909513425e0 1.3145885002589563e-1 1.3145885002589563e-1
1.1594202898550721e1 -1.5935614909513425e0 1.3870522684064357e-1 1.3870522684064357e-1
1.2318840579710141e1 -1.5935614909513425e0 1.459516036529781e-1 1.459516036529781e-1
1.3043478260869561e1 -1.5935614909513425e0 1.531979804647461e-1 1.531979804647461e-1
1.3768115942028981e1 -1.5935614909513425e0 1.6044435727638104e-1 1.6044435727638104e-1
1.44927536231884e1 -1.5935614909513425e0 1.6769073408798482e-1 1.6769073408798482e-1
1.521739130434782e1 -1.5935614909513425e0 1.7493711089958128e-1 1.7493711089958128e-1
1.594202898550724e1 -1.5935614909513425e0 1.82183487711176e-1 1.82183487711176e-1
1.666666666666666e1 -1.5935614909513425e0 1.8942986452277033e-1 1.8942986452277033e-1
1.7391304347826082e1 -1.5935614909513425e0 1.966762413343646e-1 1.966762413343646e-1
1.8115942028985504e1 -1.5935614909513425e0 2.039226181459588e-1 2.039226181459588e-1
1.8840579710144926e1 -1.5935614909513425e0 2.11168994957553e-1 2.11168994957553e-1
1.9565217391304348e1 -1.5935614909513425e0 2.1841537176914724e-1 2.1841537176914724e-1
2.028985507246377e1 -1.5935614909513425e0 2.2566174858074145e-1 2.2566174858074145e-1
2.101449275362319e1 -1.5935614909513425e0 2.3290812539233569e-1 2.3290812539233569e-1
2.1739130434782613e1 -1.5935614909513425e0 2.401545022039299e-1 2.401545022039299e-1
2.2463768115942035e1 -1.5935614909513425e0 2.474008790155241e-1 2.474008790155241e-1
2.3188405797101456e1 -1.5935614909513425e0 2.5464725582711834e-1 2.5464725582711834e-1
2.3913043478260878e1 -1.5935614909513425e0 2.6189363263871257e-1 2.6189363263871257e-1
2.46376811594203e1 -1.5935614909513425e0 2.6914000945030675e-1 2.6914000945030675e-1
2.536231884057972e1 -1.5935614909513425e0 2.76386386261901e-1 2.76386386261901e-1
2.6086956521739143e1 -1.5935614909513425e0 2.836327630734952e-1 2.836327630734952e-1
2.6811594202898565e1 -1.5935614909513425e0 2.908791398850894e-1 2.908791398850894e-1
2.7536231884057987e1 -1.5935614909513425e0 2.9812551669668363e-1 2.9812551669668363e-1
2.826086956521741e1 -1.5935614909513425e0 3.0537189350827787e-1 3.0537189350827787e-1
2.898550724637683e1 -1.5935614909513425e0 3.1261827031987205e-1 3.1261827031987205e-1
2.9710144927536252e1 -1.5935614909513425e0 3.198646471314663e-1 3.198646471314663e-1
3.0434782608695674e1 -1.5935614909513425e0 3.271110239430605e-1 3.271110239430605e-1
3.1159420289855095e1 -1.5935614909513425e0 3.343574007546547e-1 3.343574007546547e-1
3.1884057971014517e1 -1.5935614909513425e0 3.4160377756624893e-1 3.4160377756624893e-1
3.2608695652173935e1 -1.5935614909513425e0 3.488501543778431e-1 3.488501543778431e-1
3.333333333333336e1 -1.5935614909513425e0 3.5609653118943735e-1 3.5609653118943735e-1
3.405797101449278e1 -1.5935614909513425e0 3.6334290800103153e-1 3.6334290800103153e-1
3.47826086956522e1 -1.5935614909513425e0 3.7058928481262576e-1 3.7058928481262576e-1
3.550724637681162e1 -1.5935614909513425e0 3.7783566162422e-1 3.7783566162422e-1
3.6231884057971044e1 -1.5935614909513425e0 3.850820384358142e-1 3.850820384358142e-1
3.6956521739130466e1 -1.5935614909513425e0 3.923284152474084e-1 3.923284152474084e-1
3.768115942028989e1 -1.5935614909513425e0 3.9957479205900265e-1 3.9957479205900265e-1
3.840579710144931e1 -1.5935614909513425e0 4.068211688705969e-1 4.068211688705969e-1
3.913043478260873e1 -1.5935614909513425e0 4.1406754568219106e-1 4.1406754568219106e-1
3.985507246376815e1 -1.5935614909513425e0 4.213139224937853e-1 4.213139224937853e-1
4.0579710144927574e1 -1.5935614909513425e0 4.2856029930537953e-1 4.2856029930537953e-1
4.1304347826086996e1 -1.5935614909513425e0 4.358066761169737e-1 4.358066761169737e-1
4.202898550724642e1 -1.5935614909513425e0 4.4305305292856795e-1 4.4305305292856795e-1
4.275362318840584e1 -1.5935614909513425e0 4.502994297401622e-1 4.502994297401622e-1
4.347826086956526e1 -1.5935614909513425e0 4.5754580655175636e-1 4.5754580655175636e-1
4.420289855072468e1 -1.5935614909513425e0 4.647921833633506e-1 4.647921833633506e-1
4.4927536231884105e1 -1.5935614909513425e0 4.7203856017494483e-1 4.7203856017494483e-1
4.565217391304353e1 -1.5935614909513425e0 4.79284936986539e-1 4.79284936986539e-1
4.637681159420295e1 -1.5935614909513425e0 4.8653131379813325e-1 4.8653131379813325e-1
4.710144927536237e1 -1.5935614909513425e0 4.937776906097275e-1 4.937776906097275e-1
4.782608695652179e1 -1.5935614909513425e0 5.010240674213217e-1 5.010240674213217e-1
4.855072463768121e1 -1.5935614909513425e0 5.082704442329159e-1 5.082704442329159e-1
4.9275362318840635e1 -1.5935614909513425e0 5.155168210445101e-1 5.155168210445101e-1
5.0e1 -1.5935614909513425e0 5.227631978561038e-1 5.227631978561038e-1

0.0e0 -1.5025008343255513e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5025008343255513e0 -5.245148696800063e-2 -5.245148696800063e-2
1.4492753623188406e0 -1.5025008343255513e0 -5.184283805391675e-2 -5.184283805391675e-2
2.1739130434782608e0 -1.5025008343255513e0 -4.606049196135753e-2 -4.606049196135753e-2
2.898550724637681e0 -1.5025008343255513e0 -3.9153223667638626e-2 -3.9153223667638626e-2
3.6231884057971016e0 -1.5025008343255513e0 -3.1986205008155943e-2 -3.1986205008155943e-2
4.3478260869565215e0 -1.5025008343255513e0 -2.4758443380090464e-2 -2.4758443380090464e-2
5.0724637681159415e0 -1.5025008343255513e0 -1.751643556688099e-2 -1.751643556688099e-2
5.797101449275361e0 -1.5025008343255513e0 -1.0271084294865007e-2 -1.0271084294865007e-2
6.521739130434781e0 -1.5025008343255513e0 -3.0249482165344566e-3 -3.0249482165344566e-3
7.246376811594201e0 -1.5025008343255513e0 4.2213720853775116e-3 4.2213720853775116e-3
7.971014492753621e0 -1.5025008343255513e0 1.1467735631877127e-2 1.1467735631877127e-2
8.695652173913041e0 -1.5025008343255513e0 1.871410932961906e-2 1.871410932961906e-2
9.420289855072461e0 -1.5025008343255513e0 2.5960485410266565e-2 2.5960485410266565e-2
1.0144927536231881e1 -1.5025008343255513e0 3.320686205027811e-2 3.320686205027811e-2
1.0869565217391301e1 -1.5025008343255513e0 4.0453238821594933e-2 4.0453238821594933e-2
1.1594202898550721e1 -1.5025008343255513e0 4.76996156237344e-2 4.76996156237344e-2
1.2318840579710141e1 -1.5025008343255513e0 5.49459924331092e-2 5.49459924331092e-2
1.3043478260869561e1 -1.5025008343255513e0 6.219236924418242e-2 6.219236924418242e-2
1.3768115942028981e1 -1.5025008343255513e0 6.943874605565431e-2 6.943874605565431e-2
1.44927536231884e1 -1.5025008343255513e0 7.668512286721982e-2 7.668512286721982e-2
1.521739130434782e1 -1.5025008343255513e0 8.393149967880729e-2 8.393149967880729e-2
1.594202898550724e1 -1.5025008343255513e0 9.11778764903999e-2 9.11778764903999e-2
1.666666666666666e1 -1.5025008343255513e0 9.842425330199371e-2 9.842425330199371e-2
1.7391304347826082e1 -1.5025008343255513e0 1.0567063011358786e-1 1.0567063011358786e-1
1.8115942028985504e1 -1.5025008343255513e0 1.1291700692518206e-1 1.1291700692518206e-1
1.8840579710144926e1 -1.5025008343255513e0 1.2016338373677625e-1 1.2016338373677625e-1
1.9565217391304348e1 -1.5025008343255513e0 1.274097605483705e-1 1.274097605483705e-1
2.028985507246377e1 -1.5025008343255513e0 1.3465613735996468e-1 1.3465613735996468e-1
2.101449275362319e1 -1.5025008343255513e0 1.419025141715589e-1 1.419025141715589e-1
2.1739130434782613e1 -1.5025008343255513e0 1.4914889098315315e-1 1.4914889098315315e-1
2.2463768115942035e1 -1.5025008343255513e0 1.5639526779474733e-1 1.5639526779474733e-1
2.3188405797101456e1 -1.5025008343255513e0 1.6364164460634156e-1 1.6364164460634156e-1
2.3913043478260878e1 -1.5025008343255513e0 1.708880214179358e-1 1.708880214179358e-1
2.46376811594203e1 -1.5025008343255513e0 1.7813439822952998e-1 1.7813439822952998e-1
2.536231884057972e1 -1.5025008343255513e0 1.853807750411242e-1 1.853807750411242e-1
2.6086956521739143e1 -1.5025008343255513e0 1.9262715185271845e-1 1.9262715185271845e-1
2.6811594202898565e1 -1.5025008343255513e0 1.9987352866431263e-1 1.9987352866431263e-1
2.7536231884057987e1 -1.5025008343255513e0 2.0711990547590686e-1 2.0711990547590686e-1
2.826086956521741e1 -1.5025008343255513e0 2.143662822875011e-1 2.143662822875011e-1
2.898550724637683e1 -1.5025008343255513e0 2.2161265909909528e-1 2.2161265909909528e-1
2.9710144927536252e1 -1.5025008343255513e0 2.288590359106895e-1 2.288590359106895e-1
3.0434782608695674e1 -1.5025008343255513e0 2.3610541272228375e-1 2.3610541272228375e-1
3.1159420289855095e1 -1.5025008343255513e0 2.4335178953387793e-1 2.4335178953387793e-1
3.1884057971014517e1 -1.5025008343255513e0 2.5059816634547216e-1 2.5059816634547216e-1
3.2608695652173935e1 -1.5025008343255513e0 2.5784454315706634e-1 2.5784454315706634e-1
3.333333333333336e1 -1.5025008343255513e0 2.650909199686606e-1 2.650909199686606e-1
3.405797101449278e1 -1.5025008343255513e0 2.7233729678025476e-1 2.7233729678025476e-1
3.47826086956522e1 -1.5025008343255513e0 2.79583673591849e-1 2.79583673591849e-1
3.550724637681162e1 -1.5025008343255513e0 2.868300504034432e-1 2.868300504034432e-1
3.6231884057971044e1 -1.5025008343255513e0 2.940764272150374e-1 2.940764272150374e-1
3.6956521739130466e1 -1.5025008343255513e0 3.0132280402663164e-1 3.0132280402663164e-1
3.768115942028989e1 -1.5025008343255513e0 3.085691808382259e-1 3.085691808382259e-1
3.840579710144931e1 -1.5025008343255513e0 3.158155576498201e-1 3.158155576498201e-1
3.913043478260873e1 -1.5025008343255513e0 3.230619344614143e-1 3.230619344614143e-1
3.985507246376815e1 -1.5025008343255513e0 3.303083112730085e-1 3.303083112730085e-1
4.0579710144927574e1 -1.5025008343255513e0 3.3755468808460276e-1 3.3755468808460276e-1
4.1304347826086996e1 -1.5025008343255513e0 3.4480106489619694e-1 3.4480106489619694e-1
4.202898550724642e1 -1.5025008343255513e0 3.520474417077912e-1 3.520474417077912e-1
4.275362318840584e1 -1.5025008343255513e0 3.592938185193854e-1 3.592938185193854e-1
4.347826086956526e1 -1.5025008343255513e0 3.665401953309796e-1 3.665401953309796e-1
4.420289855072468e1 -1.5025008343255513e0 3.737865721425738e-1 3.737865721425738e-1
4.4927536231884105e1 -1.5025008343255513e0 3.8103294895416806e-1 3.8103294895416806e-1
4.565217391304353e1 -1.5025008343255513e0 3.8827932576576224e-1 3.8827932576576224e-1
4.637681159420295e1 -1.5025008343255513e0 3.955257025773565e-1 3.955257025773565e-1
4.710144927536237e1 -1.5025008343255513e0 4.027720793889507e-1 4.027720793889507e-1
4.782608695652179e1 -1.5025008343255513e0 4.100184562005449e-1 4.100184562005449e-1
4.855072463768121e1 -1.5025008343255513e0 4.172648330121391e-1 4.172648330121391e-1
4.9275362318840635e1 -1.5025008343255513e0 4.2451120982373336e-1 4.2451120982373336e-1
5.0e1 -1.5025008343255513e0 4.31757586635327e-1 4.31757586635327e-1

0.0e0 -1.41144017769976e0 0.0e0 0.0e0
7.246376811594203e-1 -1.41144017769976e0 -1.315677209830264e-1 -1.315677209830264e-1
1.4492753623188406e0 -1.41144017769976e0 -1.397559033191588e-1 -1.397559033191588e-1
2.1739130434782608e0 -1.41144017769976e0 -1.3591380415737753e-1 -1.3591380415737753e-1
2.898550724637681e0 -1.41144017769976e0 -1.2945594874308364e-1 -1.2945594874308364e-1
3.6231884057971016e0 -1.41144017769976e0 -1.2239410165484235e-1 -1.2239410165484235e-1
4.3478260869565215e0 -1.41144017769976e0 -1.151910103101513e-1 -1.151910103101513e-1
5.0724637681159415e0 -1.41144017769976e0 -1.0795479263207786e-1 -1.0795479263207786e-1
5.797101449275361e0 -1.41144017769976e0 -1.0071080048456192e-1 -1.0071080048456192e-1
6.521739130434781e0 -1.41144017769976e0 -9.346498344460255e-2 -9.346498344460255e-2
7.246376811594201e0 -1.41144017769976e0 -8.621873803369942e-2 -8.621873803369942e-2
7.971014492753621e0 -1.41144017769976e0 -7.897239206713079e-2 -7.897239206713079e-2
8.695652173913041e0 -1.41144017769976e0 -7.172602249610714e-2 -7.172602249610714e-2
9.420289855072461e0 -1.41144017769976e0 -6.44796473841668e-2 -6.44796473841668e-2
1.0144927536231881e1 -1.41144017769976e0 -5.72332709715499e-2 -5.72332709715499e-2
1.0869565217391301e1 -1.41144017769976e0 -4.998689425361176e-2 -4.998689425361176e-2
1.1594202898550721e1 -1.41144017769976e0 -4.2740517464002425e-2 -4.2740517464002425e-2
1.2318840579710141e1 -1.41144017769976e0 -3.549414065756895e-2 -3.549414065756895e-2
1.3043478260869561e1 -1.41144017769976e0 -2.824776384718619e-2 -2.824776384718619e-2
1.3768115942028981e1 -1.41144017769976e0 -2.1001387035876368e-2 -2.1001387035876368e-2
1.44927536231884e1 -1.41144017769976e0 -1.3755010224348913e-2 -1.3755010224348913e-2
1.521739130434782e1 -1.41144017769976e0 -6.508633412770387e-3 -6.508633412770387e-3
1.594202898550724e1 -1.41144017769976e0 7.377433988201565e-4 7.377433988201565e-4
1.666666666666666e1 -1.41144017769976e0 7.984120210413476e-3 7.984120210413476e-3
1.7391304347826082e1 -1.41144017769976e0 1.5230497022007516e-2 1.5230497022007516e-2
1.8115942028985504e1 -1.41144017769976e0 2.2476873833601668e-2 2.2476873833601668e-2
1.8840579710144926e1 -1.41144017769976e0 2.972325064519585e-2 2.972325064519585e-2
1.9565217391304348e1 -1.41144017769976e0 3.6969627456790083e-2 3.6969627456790083e-2
2.028985507246377e1 -1.41144017769976e0 4.421600426838429e-2 4.421600426838429e-2
2.101449275362319e1 -1.41144017769976e0 5.146238107997853e-2 5.146238107997853e-2
2.1739130434782613e1 -1.41144017769976e0 5.870875789157273e-2 5.870875789157273e-2
2.2463768115942035e1 -1.41144017769976e0 6.595513470316694e-2 6.595513470316694e-2
2.3188405797101456e1 -1.41144017769976e0 7.320151151476118e-2 7.320151151476118e-2
2.3913043478260878e1 -1.41144017769976e0 8.044788832635539e-2 8.044788832635539e-2
2.46376811594203e1 -1.41144017769976e0 8.769426513794959e-2 8.769426513794959e-2
2.536231884057972e1 -1.41144017769976e0 9.494064194954382e-2 9.494064194954382e-2
2.6086956521739143e1 -1.41144017769976e0 1.0218701876113806e-1 1.0218701876113806e-1
2.6811594202898565e1 -1.41144017769976e0 1.0943339557273224e-1 1.0943339557273224e-1
2.7536231884057987e1 -1.41144017769976e0 1.1667977238432647e-1 1.1667977238432647e-1
2.826086956521741e1 -1.41144017769976e0 1.2392614919592071e-1 1.2392614919592071e-1
2.898550724637683e1 -1.41144017769976e0 1.311725260075149e-1 1.311725260075149e-1
2.9710144927536252e1 -1.41144017769976e0 1.3841890281910912e-1 1.3841890281910912e-1
3.0434782608695674e1 -1.41144017769976e0 1.4566527963070336e-1 1.4566527963070336e-1
3.1159420289855095e1 -1.41144017769976e0 1.5291165644229754e-1 1.5291165644229754e-1
3.1884057971014517e1 -1.41144017769976e0 1.6015803325389177e-1 1.6015803325389177e-1
3.2608695652173935e1 -1.41144017769976e0 1.6740441006548595e-1 1.6740441006548595e-1
3.333333333333336e1 -1.41144017769976e0 1.746507868770802e-1 1.746507868770802e-1
3.405797101449278e1 -1.41144017769976e0 1.8189716368867437e-1 1.8189716368867437e-1
3.47826086956522e1 -1.41144017769976e0 1.891435405002686e-1 1.891435405002686e-1
3.550724637681162e1 -1.41144017769976e0 1.9638991731186284e-1 1.9638991731186284e-1
3.6231884057971044e1 -1.41144017769976e0 2.0363629412345702e-1 2.0363629412345702e-1
3.6956521739130466e1 -1.41144017769976e0 2.1088267093505125e-1 2.1088267093505125e-1
3.768115942028989e1 -1.41144017769976e0 2.181290477466455e-1 2.181290477466455e-1
3.840579710144931e1 -1.41144017769976e0 2.2537542455823972e-1 2.2537542455823972e-1
3.913043478260873e1 -1.41144017769976e0 2.326218013698339e-1 2.326218013698339e-1
3.985507246376815e1 -1.41144017769976e0 2.3986817818142814e-1 2.3986817818142814e-1
4.0579710144927574e1 -1.41144017769976e0 2.4711455499302237e-1 2.4711455499302237e-1
4.1304347826086996e1 -1.41144017769976e0 2.5436093180461655e-1 2.5436093180461655e-1
4.202898550724642e1 -1.41144017769976e0 2.616073086162108e-1 2.616073086162108e-1
4.275362318840584e1 -1.41144017769976e0 2.68853685427805e-1 2.68853685427805e-1
4.347826086956526e1 -1.41144017769976e0 2.761000622393992e-1 2.761000622393992e-1
4.420289855072468e1 -1.41144017769976e0 2.8334643905099344e-1 2.8334643905099344e-1
4.4927536231884105e1 -1.41144017769976e0 2.905928158625877e-1 2.905928158625877e-1
4.565217391304353e1 -1.41144017769976e0 2.9783919267418185e-1 2.9783919267418185e-1
4.637681159420295e1 -1.41144017769976e0 3.050855694857761e-1 3.050855694857761e-1
4.710144927536237e1 -1.41144017769976e0 3.123319462973703e-1 3.123319462973703e-1
4.782608695652179e1 -1.41144017769976e0 3.195783231089645e-1 3.195783231089645e-1
4.855072463768121e1 -1.41144017769976e0 3.2682469992055874e-1 3.2682469992055874e-1
4.9275362318840635e1 -1.41144017769976e0 3.3407107673215297e-1 3.3407107673215297e-1
5.0e1 -1.41144017769976e0 3.413174535437466e-1 3.413174535437466e-1

0.0e0 -1.3203795210739688e0 0.0e0 0.0e0
7.246376811594203e-1 -1.3203795210739688e0 -2.0953369766603913e-1 -2.0953369766603913e-1
1.4492753623188406e0 -1.3203795210739688e0 -2.2639081563437694e-1 -2.2639081563437694e-1
2.1739130434782608e0 -1.3203795210739688e0 -2.2446075448663444e-1 -2.2446075448663444e-1
2.898550724637681e0 -1.3203795210739688e0 -2.1844577801513307e-1 -2.1844577801513307e-1
3.6231884057971016e0 -1.3203795210739688e0 -2.1148757342673025e-1 -2.1148757342673025e-1
4.3478260869565215e0 -1.3203795210739688e0 -2.0430879368840266e-1 -2.0430879368840266e-1
5.0724637681159415e0 -1.3203795210739688e0 -1.9707828196368543e-1 -1.9707828196368543e-1
5.797101449275361e0 -1.3203795210739688e0 -1.8983562918059194e-1 -1.8983562918059194e-1
6.521739130434781e0 -1.3203795210739688e0 -1.8259012654055967e-1 -1.8259012654055967e-1
7.246376811594201e0 -1.3203795210739688e0 -1.7534395493183785e-1 -1.7534395493183785e-1
7.971014492753621e0 -1.3203795210739688e0 -1.6809762628960867e-1 -1.6809762628960867e-1
8.695652173913041e0 -1.3203795210739688e0 -1.6085126078530565e-1 -1.6085126078530565e-1
9.420289855072461e0 -1.3203795210739688e0 -1.536048866279886e-1 -1.536048866279886e-1
1.0144927536231881e1 -1.3203795210739688e0 -1.463585104394603e-1 -1.463585104394603e-1
1.0869565217391301e1 -1.3203795210739688e0 -1.391121337741248e-1 -1.391121337741248e-1
1.1594202898550721e1 -1.3203795210739688e0 -1.3186575699686343e-1 -1.3186575699686343e-1
1.2318840579710141e1 -1.3203795210739688e0 -1.246193801933285e-1 -1.246193801933285e-1
1.3043478260869561e1 -1.3203795210739688e0 -1.1737300338362613e-1 -1.1737300338362613e-1
1.3768115942028981e1 -1.3203795210739688e0 -1.1012662657247602e-1 -1.1012662657247602e-1
1.44927536231884e1 -1.3203795210739688e0 -1.0288024976098606e-1 -1.0288024976098606e-1
1.521739130434782e1 -1.3203795210739688e0 -9.563387294941633e-2 -9.563387294941633e-2
1.594202898550724e1 -1.3203795210739688e0 -8.83874961378279e-2 -8.83874961378279e-2
1.666666666666666e1 -1.3203795210739688e0 -8.114111932623504e-2 -8.114111932623504e-2
1.7391304347826082e1 -1.3203795210739688e0 -7.389474251464112e-2 -7.389474251464112e-2
1.8115942028985504e1 -1.3203795210739688e0 -6.6648365703047e-2 -6.6648365703047e-2
1.8840579710144926e1 -1.3203795210739688e0 -5.940198889145282e-2 -5.940198889145282e-2
1.9565217391304348e1 -1.3203795210739688e0 -5.215561207985858e-2 -5.215561207985858e-2
2.028985507246377e1 -1.3203795210739688e0 -4.4909235268264375e-2 -4.4909235268264375e-2
2.101449275362319e1 -1.3203795210739688e0 -3.766285845667014e-2 -3.766285845667014e-2
2.1739130434782613e1 -1.3203795210739688e0 -3.041648164507593e-2 -3.041648164507593e-2
2.2463768115942035e1 -1.3203795210739688e0 -2.3170104833481725e-2 -2.3170104833481725e-2
2.3188405797101456e1 -1.3203795210739688e0 -1.592372802188749e-2 -1.592372802188749e-2
2.3913043478260878e1 -1.3203795210739688e0 -8.677351210293283e-3 -8.677351210293283e-3
2.46376811594203e1 -1.3203795210739688e0 -1.4309743986990753e-3 -1.4309743986990753e-3
2.536231884057972e1 -1.3203795210739688e0 5.81540241289516e-3 5.81540241289516e-3
2.6086956521739143e1 -1.3203795210739688e0 1.3061779224489395e-2 1.3061779224489395e-2
2.6811594202898565e1 -1.3203795210739688e0 2.0308156036083574e-2 2.0308156036083574e-2
2.7536231884057987e1 -1.3203795210739688e0 2.755453284767781e-2 2.755453284767781e-2
2.826086956521741e1 -1.3203795210739688e0 3.4800909659272045e-2 3.4800909659272045e-2
2.898550724637683e1 -1.3203795210739688e0 4.2047286470866224e-2 4.2047286470866224e-2
2.9710144927536252e1 -1.3203795210739688e0 4.929366328246046e-2 4.929366328246046e-2
3.0434782608695674e1 -1.3203795210739688e0 5.654004009405469e-2 5.654004009405469e-2
3.1159420289855095e1 -1.3203795210739688e0 6.378641690564888e-2 6.378641690564888e-2
3.1884057971014517e1 -1.3203795210739688e0 7.103279371724311e-2 7.103279371724311e-2
3.2608695652173935e1 -1.3203795210739688e0 7.827917052883728e-2 7.827917052883728e-2
3.333333333333336e1 -1.3203795210739688e0 8.552554734043152e-2 8.552554734043152e-2
3.405797101449278e1 -1.3203795210739688e0 9.277192415202571e-2 9.277192415202571e-2
3.47826086956522e1 -1.3203795210739688e0 1.0001830096361994e-1 1.0001830096361994e-1
3.550724637681162e1 -1.3203795210739688e0 1.0726467777521417e-1 1.0726467777521417e-1
3.6231884057971044e1 -1.3203795210739688e0 1.1451105458680835e-1 1.1451105458680835e-1
3.6956521739130466e1 -1.3203795210739688e0 1.2175743139840259e-1 1.2175743139840259e-1
3.768115942028989e1 -1.3203795210739688e0 1.2900380820999682e-1 1.2900380820999682e-1
3.840579710144931e1 -1.3203795210739688e0 1.3625018502159106e-1 1.3625018502159106e-1
3.913043478260873e1 -1.3203795210739688e0 1.4349656183318524e-1 1.4349656183318524e-1
3.985507246376815e1 -1.3203795210739688e0 1.5074293864477947e-1 1.5074293864477947e-1
4.0579710144927574e1 -1.3203795210739688e0 1.579893154563737e-1 1.579893154563737e-1
4.1304347826086996e1 -1.3203795210739688e0 1.652356922679679e-1 1.652356922679679e-1
4.202898550724642e1 -1.3203795210739688e0 1.7248206907956212e-1 1.7248206907956212e-1
4.275362318840584e1 -1.3203795210739688e0 1.7972844589115636e-1 1.7972844589115636e-1
4.347826086956526e1 -1.3203795210739688e0 1.8697482270275054e-1 1.8697482270275054e-1
4.420289855072468e1 -1.3203795210739688e0 1.9422119951434477e-1 1.9422119951434477e-1
4.4927536231884105e1 -1.3203795210739688e0 2.01467576325939e-1 2.01467576325939e-1
4.565217391304353e1 -1.3203795210739688e0 2.087139531375332e-1 2.087139531375332e-1
4.637681159420295e1 -1.3203795210739688e0 2.1596032994912742e-1 2.1596032994912742e-1
4.710144927536237e1 -1.3203795210739688e0 2.2320670676072166e-1 2.2320670676072166e-1
4.782608695652179e1 -1.3203795210739688e0 2.3045308357231584e-1 2.3045308357231584e-1
4.855072463768121e1 -1.3203795210739688e0 2.3769946038391007e-1 2.3769946038391007e-1
4.9275362318840635e1 -1.3203795210739688e0 2.449458371955043e-1 2.449458371955043e-1
5.0e1 -1.3203795210739688e0 2.521922140070979e-1 2.521922140070979e-1

0.0e0 -1.2293188644481776e0 0.0e0 0.0e0
7.246376811594203e-1 -1.2293188644481776e0 -2.857033663798775e-1 -2.857033663798775e-1
1.4492753623188406e0 -1.2293188644481776e0 -3.110296908315933e-1 -3.110296908315933e-1
2.1739130434782608e0 -1.2293188644481776e0 -3.1096761503199477e-1 -3.1096761503199477e-1
2.898550724637681e0 -1.2293188644481776e0 -3.053853137322544e-1 -3.053853137322544e-1
3.6231884057971016e0 -1.2293188644481776e0 -2.9852836375789266e-1 -2.9852836375789266e-1
4.3478260869565215e0 -1.2293188644481776e0 -2.9137333549529065e-1 -2.9137333549529065e-1
5.0724637681159415e0 -1.2293188644481776e0 -2.841483982608232e-1 -2.841483982608232e-1
5.797101449275361e0 -1.2293188644481776e0 -2.7690705398367926e-1 -2.7690705398367926e-1
6.521739130434781e0 -1.2293188644481776e0 -2.696618584999132e-1 -2.696618584999132e-1
7.246376811594201e0 -1.2293188644481776e0 -2.624157589929971e-1 -2.624157589929971e-1
7.971014492753621e0 -1.2293188644481776e0 -2.5516944727596075e-1 -2.5516944727596075e-1
8.695652173913041e0 -1.2293188644481776e0 -2.4792308574468258e-1 -2.4792308574468258e-1
9.420289855072461e0 -1.2293188644481776e0 -2.4067671251999467e-1 -2.4067671251999467e-1
1.0144927536231881e1 -1.2293188644481776e0 -2.3343033655039205e-1 -2.3343033655039205e-1
1.0869565217391301e1 -1.2293188644481776e0 -2.261839599364472e-1 -2.261839599364472e-1
1.1594202898550721e1 -1.2293188644481776e0 -2.1893758317124934e-1 -2.1893758317124934e-1
1.2318840579710141e1 -1.2293188644481776e0 -2.1169120637054614e-1 -2.1169120637054614e-1
1.3043478260869561e1 -1.2293188644481776e0 -2.0444482956150856e-1 -2.0444482956150856e-1
1.3768115942028981e1 -1.2293188644481776e0 -1.9719845275051445e-1 -1.9719845275051445e-1
1.44927536231884e1 -1.2293188644481776e0 -1.8995207593906113e-1 -1.8995207593906113e-1
1.521739130434782e1 -1.2293188644481776e0 -1.827056991275e-1 -1.827056991275e-1
1.594202898550724e1 -1.2293188644481776e0 -1.7545932231591357e-1 -1.7545932231591357e-1
1.666666666666666e1 -1.2293188644481776e0 -1.6821294550432123e-1 -1.6821294550432123e-1
1.7391304347826082e1 -1.2293188644481776e0 -1.6096656869272738e-1 -1.6096656869272738e-1
1.8115942028985504e1 -1.2293188644481776e0 -1.5372019188113328e-1 -1.5372019188113328e-1
1.8840579710144926e1 -1.2293188644481776e0 -1.4647381506953913e-1 -1.4647381506953913e-1
1.9565217391304348e1 -1.2293188644481776e0 -1.392274382579449e-1 -1.392274382579449e-1
2.028985507246377e1 -1.2293188644481776e0 -1.319810614463507e-1 -1.319810614463507e-1
2.101449275362319e1 -1.2293188644481776e0 -1.2473468463475645e-1 -1.2473468463475645e-1
2.1739130434782613e1 -1.2293188644481776e0 -1.1748830782316225e-1 -1.1748830782316225e-1
2.2463768115942035e1 -1.2293188644481776e0 -1.1024193101156804e-1 -1.1024193101156804e-1
2.3188405797101456e1 -1.2293188644481776e0 -1.029955541999738e-1 -1.029955541999738e-1
2.3913043478260878e1 -1.2293188644481776e0 -9.57491773883796e-2 -9.57491773883796e-2
2.46376811594203e1 -1.2293188644481776e0 -8.850280057678539e-2 -8.850280057678539e-2
2.536231884057972e1 -1.2293188644481776e0 -8.125642376519115e-2 -8.125642376519115e-2
2.6086956521739143e1 -1.2293188644481776e0 -7.401004695359692e-2 -7.401004695359692e-2
2.6811594202898565e1 -1.2293188644481776e0 -6.676367014200274e-2 -6.676367014200274e-2
2.7536231884057987e1 -1.2293188644481776e0 -5.95172933304085e-2 -5.95172933304085e-2
2.826086956521741e1 -1.2293188644481776e0 -5.227091651881427e-2 -5.227091651881427e-2
2.898550724637683e1 -1.2293188644481776e0 -4.502453970722009e-2 -4.502453970722009e-2
2.9710144927536252e1 -1.2293188644481776e0 -3.7778162895625855e-2 -3.7778162895625855e-2
3.0434782608695674e1 -1.2293188644481776e0 -3.053178608403162e-2 -3.053178608403162e-2
3.1159420289855095e1 -1.2293188644481776e0 -2.3285409272437443e-2 -2.3285409272437443e-2
3.1884057971014517e1 -1.2293188644481776e0 -1.6039032460843206e-2 -1.6039032460843206e-2
3.2608695652173935e1 -1.2293188644481776e0 -8.792655649249026e-3 -8.792655649249026e-3
3.333333333333336e1 -1.2293188644481776e0 -1.546278837654791e-3 -1.546278837654791e-3
3.405797101449278e1 -1.2293188644481776e0 5.700097973939389e-3 5.700097973939389e-3
3.47826086956522e1 -1.2293188644481776e0 1.2946474785533624e-2 1.2946474785533624e-2
3.550724637681162e1 -1.2293188644481776e0 2.0192851597127862e-2 2.0192851597127862e-2
3.6231884057971044e1 -1.2293188644481776e0 2.743922840872204e-2 2.743922840872204e-2
3.6956521739130466e1 -1.2293188644481776e0 3.4685605220316273e-2 3.4685605220316273e-2
3.768115942028989e1 -1.2293188644481776e0 4.193198203191051e-2 4.193198203191051e-2
3.840579710144931e1 -1.2293188644481776e0 4.9178358843504744e-2 4.9178358843504744e-2
3.913043478260873e1 -1.2293188644481776e0 5.642473565509892e-2 5.642473565509892e-2
3.985507246376815e1 -1.2293188644481776e0 6.367111246669316e-2 6.367111246669316e-2
4.0579710144927574e1 -1.2293188644481776e0 7.091748927828739e-2 7.091748927828739e-2
4.1304347826086996e1 -1.2293188644481776e0 7.816386608988157e-2 7.816386608988157e-2
4.202898550724642e1 -1.2293188644481776e0 8.541024290147581e-2 8.541024290147581e-2
4.275362318840584e1 -1.2293188644481776e0 9.265661971307004e-2 9.265661971307004e-2
4.347826086956526e1 -1.2293188644481776e0 9.990299652466422e-2 9.990299652466422e-2
4.420289855072468e1 -1.2293188644481776e0 1.0714937333625846e-1 1.0714937333625846e-1
4.4927536231884105e1 -1.2293188644481776e0 1.1439575014785269e-1 1.1439575014785269e-1
4.565217391304353e1 -1.2293188644481776e0 1.2164212695944687e-1 1.2164212695944687e-1
4.637681159420295e1 -1.2293188644481776e0 1.288885037710411e-1 1.288885037710411e-1
4.710144927536237e1 -1.2293188644481776e0 1.3613488058263534e-1 1.3613488058263534e-1
4.782608695652179e1 -1.2293188644481776e0 1.4338125739422952e-1 1.4338125739422952e-1
4.855072463768121e1 -1.2293188644481776e0 1.5062763420582376e-1 1.5062763420582376e-1
4.9275362318840635e1 -1.2293188644481776e0 1.57874011017418e-1 1.57874011017418e-1
5.0e1 -1.2293188644481776e0 1.6512038782901162e-1 1.6512038782901162e-1

0.0e0 -1.1382582078223864e0 0.0e0 0.0e0
7.246376811594203e-1 -1.1382582078223864e0 -3.5944556126093624e-1 -3.5944556126093624e-1
1.4492753623188406e0 -1.1382582078223864e0 -3.929711845350156e-1 -3.929711845350156e-1
2.1739130434782608e0 -1.1382582078223864e0 -3.9471756270277386e-1 -3.9471756270277386e-1
2.898550724637681e0 -1.1382582078223864e0 -3.895541475210244e-1 -3.895541475210244e-1
3.6231884057971016e0 -1.1382582078223864e0 -3.827952252472855e-1 -3.827952252472855e-1
4.3478260869565215e0 -1.1382582078223864e0 -3.756631915175631e-1 -3.756631915175631e-1
5.0724637681159415e0 -1.1382582078223864e0 -3.6844365111825733e-1 -3.6844365111825733e-1
5.797101449275361e0 -1.1382582078223864e0 -3.6120357364589745e-1 -3.6120357364589745e-1
6.521739130434781e0 -1.1382582078223864e0 -3.539586755295432e-1 -3.539586755295432e-1
7.246376811594201e0 -1.1382582078223864e0 -3.467126458265989e-1 -3.467126458265989e-1
7.971014492753621e0 -1.1382582078223864e0 -3.3946635049536145e-1 -3.3946635049536145e-1
8.695652173913041e0 -1.1382582078223864e0 -3.322199928104906e-1 -3.322199928104906e-1
9.420289855072461e0 -1.1382582078223864e0 -3.249736204887096e-1 -3.249736204887096e-1
1.0144927536231881e1 -1.1382582078223864e0 -3.177272447310556e-1 -3.177272447310556e-1
1.0869565217391301e1 -1.1382582078223864e0 -3.104808681668637e-1 -3.104808681668637e-1
1.1594202898550721e1 -1.1382582078223864e0 -3.032344914133448e-1 -3.032344914133448e-1
1.2318840579710141e1 -1.1382582078223864e0 -2.959881146153832e-1 -2.959881146153832e-1
1.3043478260869561e1 -1.1382582078223864e0 -2.8874173780698914e-1 -2.8874173780698914e-1
1.3768115942028981e1 -1.1382582078223864e0 -2.814953609961461e-1 -2.814953609961461e-1
1.44927536231884e1 -1.1382582078223864e0 -2.742489841847282e-1 -2.742489841847282e-1
1.521739130434782e1 -1.1382582078223864e0 -2.6700260737317544e-1 -2.6700260737317544e-1
1.594202898550724e1 -1.1382582078223864e0 -2.597562305615909e-1 -2.597562305615909e-1
1.666666666666666e1 -1.1382582078223864e0 -2.52509853749999e-1 -2.52509853749999e-1
1.7391304347826082e1 -1.1382582078223864e0 -2.4526347693840536e-1 -2.4526347693840536e-1
1.8115942028985504e1 -1.1382582078223864e0 -2.3801710012681127e-1 -2.3801710012681127e-1
1.8840579710144926e1 -1.1382582078223864e0 -2.307707233152171e-1 -2.307707233152171e-1
1.9565217391304348e1 -1.1382582078223864e0 -2.2352434650362288e-1 -2.2352434650362288e-1
2.028985507246377e1 -1.1382582078223864e0 -2.1627796969202867e-1 -2.1627796969202867e-1
2.101449275362319e1 -1.1382582078223864e0 -2.0903159288043444e-1 -2.0903159288043444e-1
2.1739130434782613e1 -1.1382582078223864e0 -2.0178521606884023e-1 -2.0178521606884023e-1
2.2463768115942035e1 -1.1382582078223864e0 -1.9453883925724602e-1 -1.9453883925724602e-1
2.3188405797101456e1 -1.1382582078223864e0 -1.872924624456518e-1 -1.872924624456518e-1
2.3913043478260878e1 -1.1382582078223864e0 -1.8004608563405758e-1 -1.8004608563405758e-1
2.46376811594203e1 -1.1382582078223864e0 -1.7279970882246337e-1 -1.7279970882246337e-1
2.536231884057972e1 -1.1382582078223864e0 -1.6555333201086914e-1 -1.6555333201086914e-1
2.6086956521739143e1 -1.1382582078223864e0 -1.583069551992749e-1 -1.583069551992749e-1
2.6811594202898565e1 -1.1382582078223864e0 -1.5106057838768072e-1 -1.5106057838768072e-1
2.7536231884057987e1 -1.1382582078223864e0 -1.438142015760865e-1 -1.438142015760865e-1
2.826086956521741e1 -1.1382582078223864e0 -1.3656782476449225e-1 -1.3656782476449225e-1
2.898550724637683e1 -1.1382582078223864e0 -1.2932144795289807e-1 -1.2932144795289807e-1
2.9710144927536252e1 -1.1382582078223864e0 -1.2207507114130384e-1 -1.2207507114130384e-1
3.0434782608695674e1 -1.1382582078223864e0 -1.148286943297096e-1 -1.148286943297096e-1
3.1159420289855095e1 -1.1382582078223864e0 -1.0758231751811542e-1 -1.0758231751811542e-1
3.1884057971014517e1 -1.1382582078223864e0 -1.0033594070652119e-1 -1.0033594070652119e-1
3.2608695652173935e1 -1.1382582078223864e0 -9.308956389492701e-2 -9.308956389492701e-2
3.333333333333336e1 -1.1382582078223864e0 -8.584318708333277e-2 -8.584318708333277e-2
3.405797101449278e1 -1.1382582078223864e0 -7.859681027173859e-2 -7.859681027173859e-2
3.47826086956522e1 -1.1382582078223864e0 -7.135043346014436e-2 -7.135043346014436e-2
3.550724637681162e1 -1.1382582078223864e0 -6.410405664855012e-2 -6.410405664855012e-2
3.6231884057971044e1 -1.1382582078223864e0 -5.685767983695594e-2 -5.685767983695594e-2
3.6956521739130466e1 -1.1382582078223864e0 -4.961130302536171e-2 -4.961130302536171e-2
3.768115942028989e1 -1.1382582078223864e0 -4.2364926213767473e-2 -4.2364926213767473e-2
3.840579710144931e1 -1.1382582078223864e0 -3.511854940217324e-2 -3.511854940217324e-2
3.913043478260873e1 -1.1382582078223864e0 -2.787217259057906e-2 -2.787217259057906e-2
3.985507246376815e1 -1.1382582078223864e0 -2.0625795778984823e-2 -2.0625795778984823e-2
4.0579710144927574e1 -1.1382582078223864e0 -1.3379418967390588e-2 -1.3379418967390588e-2
4.1304347826086996e1 -1.1382582078223864e0 -6.133042155796409e-3 -6.133042155796409e-3
4.202898550724642e1 -1.1382582078223864e0 1.1133346557978263e-3 1.1133346557978263e-3
4.275362318840584e1 -1.1382582078223864e0 8.359711467392061e-3 8.359711467392061e-3
4.347826086956526e1 -1.1382582078223864e0 1.560608827898624e-2 1.560608827898624e-2
4.420289855072468e1 -1.1382582078223864e0 2.2852465090580476e-2 2.2852465090580476e-2
4.4927536231884105e1 -1.1382582078223864e0 3.009884190217471e-2 3.009884190217471e-2
4.565217391304353e1 -1.1382582078223864e0 3.734521871376889e-2 3.734521871376889e-2
4.637681159420295e1 -1.1382582078223864e0 4.4591595525363126e-2 4.4591595525363126e-2
4.710144927536237e1 -1.1382582078223864e0 5.183797233695736e-2 5.183797233695736e-2
4.782608695652179e1 -1.1382582078223864e0 5.908434914855154e-2 5.908434914855154e-2
4.855072463768121e1 -1.1382582078223864e0 6.633072596014578e-2 6.633072596014578e-2
4.9275362318840635e1 -1.1382582078223864e0 7.357710277174001e-2 7.357710277174001e-2
5.0e1 -1.1382582078223864e0 8.082347958333364e-2 8.082347958333364e-2

0.0e0 -1.0471975511965952e0 0.0e0 0.0e0
7.246376811594203e-1 -1.0471975511965952e0 -4.301492312582901e-1 -4.301492312582901e-1
1.4492753623188406e0 -1.0471975511965952e0 -4.715363037214142e-1 -4.715363037214142e-1
2.1739130434782608e0 -1.0471975511965952e0 -4.750166190566196e-1 -4.750166190566196e-1
2.898550724637681e0 -1.0471975511965952e0 -4.702548299167947e-1 -4.702548299167947e-1
3.6231884057971016e0 -1.0471975511965952e0 -4.6358989614186047e-1 -4.6358989614186047e-1
4.3478260869565215e0 -1.0471975511965952e0 -4.564799094622304e-1 -4.564799094622304e-1
5.0724637681159415e0 -1.0471975511965952e0 -4.492655435231223e-1 -4.492655435231223e-1
5.797101449275361e0 -1.0471975511965952e0 -4.420266806572377e-1 -4.420266806572377e-1
6.521739130434781e0 -1.0471975511965952e0 -4.3478206765536076e-1 -4.3478206765536076e-1
7.246376811594201e0 -1.0471975511965952e0 -4.275361048801367e-1 -4.275361048801367e-1
7.971014492753621e0 -1.0471975511965952e0 -4.2028982525952624e-1 -4.2028982525952624e-1
8.695652173913041e0 -1.0471975511965952e0 -4.130434712625727e-1 -4.130434712625727e-1
9.420289855072461e0 -1.0471975511965952e0 -4.057970998064946e-1 -4.057970998064946e-1
1.0144927536231881e1 -1.0471975511965952e0 -3.9855072425205595e-1 -3.9855072425205595e-1
1.0869565217391301e1 -1.0471975511965952e0 -3.913043477355669e-1 -3.913043477355669e-1
1.1594202898550721e1 -1.0471975511965952e0 -3.840579709932458e-1 -3.840579709932458e-1
1.2318840579710141e1 -1.0471975511965952e0 -3.7681159419791277e-1 -3.7681159419791277e-1
1.3043478260869561e1 -1.0471975511965952e0 -3.695652173901357e-1 -3.695652173901357e-1
1.3768115942028981e1 -1.0471975511965952e0 -3.6231884057943753e-1 -3.6231884057943753e-1
1.44927536231884e1 -1.0471975511965952e0 -3.550724637680537e-1 -3.550724637680537e-1
1.521739130434782e1 -1.0471975511965952e0 -3.4782608695650885e-1 -3.4782608695650885e-1
1.594202898550724e1 -1.0471975511965952e0 -3.405797101449263e-1 -3.405797101449263e-1
1.666666666666666e1 -1.0471975511965952e0 -3.333333333333347e-1 -3.333333333333347e-1
1.7391304347826082e1 -1.0471975511965952e0 -3.2608695652174113e-1 -3.2608695652174113e-1
1.8115942028985504e1 -1.0471975511965952e0 -3.1884057971014707e-1 -3.1884057971014707e-1
1.8840579710144926e1 -1.0471975511965952e0 -3.11594202898553e-1 -3.11594202898553e-1
1.9565217391304348e1 -1.0471975511965952e0 -3.0434782608695876e-1 -3.0434782608695876e-1
2.028985507246377e1 -1.0471975511965952e0 -2.971014492753645e-1 -2.971014492753645e-1
2.101449275362319e1 -1.0471975511965952e0 -2.898550724637703e-1 -2.898550724637703e-1
2.1739130434782613e1 -1.0471975511965952e0 -2.8260869565217606e-1 -2.8260869565217606e-1
2.2463768115942035e1 -1.0471975511965952e0 -2.753623188405819e-1 -2.753623188405819e-1
2.3188405797101456e1 -1.0471975511965952e0 -2.6811594202898764e-1 -2.6811594202898764e-1
2.3913043478260878e1 -1.0471975511965952e0 -2.6086956521739346e-1 -2.6086956521739346e-1
2.46376811594203e1 -1.0471975511965952e0 -2.536231884057992e-1 -2.536231884057992e-1
2.536231884057972e1 -1.0471975511965952e0 -2.46376811594205e-1 -2.46376811594205e-1
2.6086956521739143e1 -1.0471975511965952e0 -2.3913043478261076e-1 -2.3913043478261076e-1
2.6811594202898565e1 -1.0471975511965952e0 -2.3188405797101658e-1 -2.3188405797101658e-1
2.7536231884057987e1 -1.0471975511965952e0 -2.2463768115942234e-1 -2.2463768115942234e-1
2.826086956521741e1 -1.0471975511965952e0 -2.173913043478281e-1 -2.173913043478281e-1
2.898550724637683e1 -1.0471975511965952e0 -2.1014492753623393e-1 -2.1014492753623393e-1
2.9710144927536252e1 -1.0471975511965952e0 -2.028985507246397e-1 -2.028985507246397e-1
3.0434782608695674e1 -1.0471975511965952e0 -1.9565217391304546e-1 -1.9565217391304546e-1
3.1159420289855095e1 -1.0471975511965952e0 -1.8840579710145128e-1 -1.8840579710145128e-1
3.1884057971014517e1 -1.0471975511965952e0 -1.8115942028985704e-1 -1.8115942028985704e-1
3.2608695652173935e1 -1.0471975511965952e0 -1.7391304347826286e-1 -1.7391304347826286e-1
3.333333333333336e1 -1.0471975511965952e0 -1.6666666666666863e-1 -1.6666666666666863e-1
3.405797101449278e1 -1.0471975511965952e0 -1.5942028985507445e-1 -1.5942028985507445e-1
3.47826086956522e1 -1.0471975511965952e0 -1.521739130434802e-1 -1.521739130434802e-1
3.550724637681162e1 -1.0471975511965952e0 -1.4492753623188598e-1 -1.4492753623188598e-1
3.6231884057971044e1 -1.0471975511965952e0 -1.376811594202918e-1 -1.376811594202918e-1
3.6956521739130466e1 -1.0471975511965952e0 -1.3043478260869756e-1 -1.3043478260869756e-1
3.768115942028989e1 -1.0471975511965952e0 -1.2318840579710333e-1 -1.2318840579710333e-1
3.840579710144931e1 -1.0471975511965952e0 -1.159420289855091e-1 -1.159420289855091e-1
3.913043478260873e1 -1.0471975511965952e0 -1.0869565217391491e-1 -1.0869565217391491e-1
3.985507246376815e1 -1.0471975511965952e0 -1.0144927536232068e-1 -1.0144927536232068e-1
4.0579710144927574e1 -1.0471975511965952e0 -9.420289855072644e-2 -9.420289855072644e-2
4.1304347826086996e1 -1.0471975511965952e0 -8.695652173913226e-2 -8.695652173913226e-2
4.202898550724642e1 -1.0471975511965952e0 -7.971014492753803e-2 -7.971014492753803e-2
4.275362318840584e1 -1.0471975511965952e0 -7.246376811594379e-2 -7.246376811594379e-2
4.347826086956526e1 -1.0471975511965952e0 -6.521739130434961e-2 -6.521739130434961e-2
4.420289855072468e1 -1.0471975511965952e0 -5.797101449275538e-2 -5.797101449275538e-2
4.4927536231884105e1 -1.0471975511965952e0 -5.072463768116114e-2 -5.072463768116114e-2
4.565217391304353e1 -1.0471975511965952e0 -4.3478260869566965e-2 -4.3478260869566965e-2
4.637681159420295e1 -1.0471975511965952e0 -3.623188405797273e-2 -3.623188405797273e-2
4.710144927536237e1 -1.0471975511965952e0 -2.8985507246378495e-2 -2.8985507246378495e-2
4.782608695652179e1 -1.0471975511965952e0 -2.1739130434784312e-2 -2.1739130434784312e-2
4.855072463768121e1 -1.0471975511965952e0 -1.449275362319008e-2 -1.449275362319008e-2
4.9275362318840635e1 -1.0471975511965952e0 -7.246376811595845e-3 -7.246376811595845e-3
5.0e1 -1.0471975511965952e0 -2.220446049250313e-15 -2.220446049250313e-15

0.0e0 -9.561368945708041e-1 0.0e0 0.0e0
7.246376811594203e-1 -9.561368945708041e-1 -4.972285034951434e-1 -4.972285034951434e-1
1.4492753623188406e0 -9.561368945708041e-1 -5.460740330701525e-1 -5.460740330701525e-1
2.1739130434782608e0 -9.561368945708041e-1 -5.511994008234451e-1 -5.511994008234451e-1
2.898550724637681e0 -9.561368945708041e-1 -5.468186496496079e-1 -5.468186496496079e-1
3.6231884057971016e0 -9.561368945708041e-1 -5.402428863533587e-1 -5.402428863533587e-1
4.3478260869565215e0 -9.561368945708041e-1 -5.331538165522334e-1 -5.331538165522334e-1
5.0724637681159415e0 -9.561368945708041e-1 -5.259443598211521e-1 -5.259443598211521e-1
5.797101449275361e0 -9.561368945708041e-1 -5.187066492988222e-1 -5.187066492988222e-1
6.521739130434781e0 -9.561368945708041e-1 -5.114623067959398e-1 -5.114623067959398e-1
7.246376811594201e0 -9.561368945708041e-1 -5.042164075176001e-1 -5.042164075176001e-1
7.971014492753621e0 -9.561368945708041e-1 -4.9697014280226154e-1 -4.9697014280226154e-1
8.695652173913041e0 -9.561368945708041e-1 -4.89723792304176e-1 -4.89723792304176e-1
9.420289855072461e0 -9.561368945708041e-1 -4.824774216694233e-1 -4.824774216694233e-1
1.0144927536231881e1 -9.561368945708041e-1 -4.752310463077829e-1 -4.752310463077829e-1
1.0869565217391301e1 -9.561368945708041e-1 -4.6798466983655135e-1 -4.6798466983655135e-1
1.1594202898550721e1 -9.561368945708041e-1 -4.607382931048539e-1 -4.607382931048539e-1
1.2318840579710141e1 -9.561368945708041e-1 -4.534919163120147e-1 -4.534919163120147e-1
1.3043478260869561e1 -9.561368945708041e-1 -4.462455395048231e-1 -4.462455395048231e-1
1.3768115942028981e1 -9.561368945708041e-1 -4.389991626942623e-1 -4.389991626942623e-1
1.44927536231884e1 -9.561368945708041e-1 -4.3175278588291066e-1 -4.3175278588291066e-1
1.521739130434782e1 -9.561368945708041e-1 -4.2450640907137355e-1 -4.2450640907137355e-1
1.594202898550724e1 -9.561368945708041e-1 -4.172600322597927e-1 -4.172600322597927e-1
1.666666666666666e1 -9.561368945708041e-1 -4.1001365544820156e-1 -4.1001365544820156e-1
1.7391304347826082e1 -9.561368945708041e-1 -4.027672786366081e-1 -4.027672786366081e-1
1.8115942028985504e1 -9.561368945708041e-1 -3.9552090182501404e-1 -3.9552090182501404e-1
1.8840579710144926e1 -9.561368945708041e-1 -3.8827452501341997e-1 -3.8827452501341997e-1
1.9565217391304348e1 -9.561368945708041e-1 -3.8102814820182573e-1 -3.8102814820182573e-1
2.028985507246377e1 -9.561368945708041e-1 -3.737817713902315e-1 -3.737817713902315e-1
2.101449275362319e1 -9.561368945708041e-1 -3.6653539457863726e-1 -3.6653539457863726e-1
2.1739130434782613e1 -9.561368945708041e-1 -3.5928901776704303e-1 -3.5928901776704303e-1
2.2463768115942035e1 -9.561368945708041e-1 -3.5204264095544885e-1 -3.5204264095544885e-1
2.3188405797101456e1 -9.561368945708041e-1 -3.447962641438546e-1 -3.447962641438546e-1
2.3913043478260878e1 -9.561368945708041e-1 -3.3754988733226043e-1 -3.3754988733226043e-1
2.46376811594203e1 -9.561368945708041e-1 -3.303035105206662e-1 -3.303035105206662e-1
2.536231884057972e1 -9.561368945708041e-1 -3.2305713370907196e-1 -3.2305713370907196e-1
2.6086956521739143e1 -9.561368945708041e-1 -3.1581075689747773e-1 -3.1581075689747773e-1
2.6811594202898565e1 -9.561368945708041e-1 -3.0856438008588355e-1 -3.0856438008588355e-1
2.7536231884057987e1 -9.561368945708041e-1 -3.013180032742893e-1 -3.013180032742893e-1
2.826086956521741e1 -9.561368945708041e-1 -2.940716264626951e-1 -2.940716264626951e-1
2.898550724637683e1 -9.561368945708041e-1 -2.868252496511009e-1 -2.868252496511009e-1
2.9710144927536252e1 -9.561368945708041e-1 -2.7957887283950666e-1 -2.7957887283950666e-1
3.0434782608695674e1 -9.561368945708041e-1 -2.7233249602791243e-1 -2.7233249602791243e-1
3.1159420289855095e1 -9.561368945708041e-1 -2.6508611921631825e-1 -2.6508611921631825e-1
3.1884057971014517e1 -9.561368945708041e-1 -2.57839742404724e-1 -2.57839742404724e-1
3.2608695652173935e1 -9.561368945708041e-1 -2.5059336559312984e-1 -2.5059336559312984e-1
3.333333333333336e1 -9.561368945708041e-1 -2.433469887815356e-1 -2.433469887815356e-1
3.405797101449278e1 -9.561368945708041e-1 -2.3610061196994142e-1 -2.3610061196994142e-1
3.47826086956522e1 -9.561368945708041e-1 -2.2885423515834719e-1 -2.2885423515834719e-1
3.550724637681162e1 -9.561368945708041e-1 -2.2160785834675295e-1 -2.2160785834675295e-1
3.6231884057971044e1 -9.561368945708041e-1 -2.1436148153515877e-1 -2.1436148153515877e-1
3.6956521739130466e1 -9.561368945708041e-1 -2.0711510472356454e-1 -2.0711510472356454e-1
3.768115942028989e1 -9.561368945708041e-1 -1.998687279119703e-1 -1.998687279119703e-1
3.840579710144931e1 -9.561368945708041e-1 -1.9262235110037607e-1 -1.9262235110037607e-1
3.913043478260873e1 -9.561368945708041e-1 -1.853759742887819e-1 -1.853759742887819e-1
3.985507246376815e1 -9.561368945708041e-1 -1.7812959747718765e-1 -1.7812959747718765e-1
4.0579710144927574e1 -9.561368945708041e-1 -1.7088322066559342e-1 -1.7088322066559342e-1
4.1304347826086996e1 -9.561368945708041e-1 -1.6363684385399924e-1 -1.6363684385399924e-1
4.202898550724642e1 -9.561368945708041e-1 -1.56390467042405e-1 -1.56390467042405e-1
4.275362318840584e1 -9.561368945708041e-1 -1.4914409023081077e-1 -1.4914409023081077e-1
4.347826086956526e1 -9.561368945708041e-1 -1.418977134192166e-1 -1.418977134192166e-1
4.420289855072468e1 -9.561368945708041e-1 -1.3465133660762235e-1 -1.3465133660762235e-1
4.4927536231884105e1 -9.561368945708041e-1 -1.2740495979602812e-1 -1.2740495979602812e-1
4.565217391304353e1 -9.561368945708041e-1 -1.2015858298443394e-1 -1.2015858298443394e-1
4.637681159420295e1 -9.561368945708041e-1 -1.129122061728397e-1 -1.129122061728397e-1
4.710144927536237e1 -9.561368945708041e-1 -1.0566582936124547e-1 -1.0566582936124547e-1
4.782608695652179e1 -9.561368945708041e-1 -9.841945254965129e-2 -9.841945254965129e-2
4.855072463768121e1 -9.561368945708041e-1 -9.117307573805705e-2 -9.117307573805705e-2
4.9275362318840635e1 -9.561368945708041e-1 -8.392669892646282e-2 -8.392669892646282e-2
5.0e1 -9.561368945708041e-1 -7.668032211486919e-2 -7.668032211486919e-2

0.0e0 -8.65076237945013e-1 0.0e0 0.0e0
7.246376811594203e-1 -8.65076237945013e-1 -5.601275379960013e-1 -5.601275379960013e-1
1.4492753623188406e0 -8.65076237945013e-1 -6.159667294811627e-1 -6.159667294811627e-1
2.1739130434782608e0 -8.65076237945013e-1 -6.226346334807584e-1 -6.226346334807584e-1
2.898550724637681e0 -8.65076237945013e-1 -6.186111747963833e-1 -6.186111747963833e-1
3.6231884057971016e0 -8.65076237945013e-1 -6.1211902506403e-1 -6.1211902506403e-1
4.3478260869565215e0 -8.65076237945013e-1 -6.050495686459787e-1 -6.050495686459787e-1
5.0724637681159415e0 -8.65076237945013e-1 -5.978447151915096e-1 -5.978447151915096e-1
5.797101449275361e0 -8.65076237945013e-1 -5.906080852011323e-1 -5.906080852011323e-1
6.521739130434781e0 -8.65076237945013e-1 -5.833639963403219e-1 -5.833639963403219e-1
7.246376811594201e0 -8.65076237945013e-1 -5.761181566018757e-1 -5.761181566018757e-1
7.971014492753621e0 -8.65076237945013e-1 -5.68871905862944e-1 -5.68871905862944e-1
8.695652173913041e0 -8.65076237945013e-1 -5.616255586456845e-1 -5.616255586456845e-1
9.420289855072461e0 -8.65076237945013e-1 -5.54379188781074e-1 -5.54379188781074e-1
1.0144927536231881e1 -8.65076237945013e-1 -5.471328136002169e-1 -5.471328136002169e-1
1.0869565217391301e1 -8.65076237945013e-1 -5.398864371714226e-1 -5.398864371714226e-1
1.1594202898550721e1 -8.65076237945013e-1 -5.326400604496869e-1 -5.326400604496869e-1
1.2318840579710141e1 -8.65076237945013e-1 -5.25393683659186e-1 -5.25393683659186e-1
1.3043478260869561e1 -8.65076237945013e-1 -5.181473068525433e-1 -5.181473068525433e-1
1.3768115942028981e1 -8.65076237945013e-1 -5.109009300421115e-1 -5.109009300421115e-1
1.44927536231884e1 -8.65076237945013e-1 -5.036545532307901e-1 -5.036545532307901e-1
1.521739130434782e1 -8.65076237945013e-1 -4.9640817641926e-1 -4.9640817641926e-1
1.594202898550724e1 -8.65076237945013e-1 -4.891617996076808e-1 -4.891617996076808e-1
1.666666666666666e1 -8.65076237945013e-1 -4.819154227960901e-1 -4.819154227960901e-1
1.7391304347826082e1 -8.65076237945013e-1 -4.7466904598449666e-1 -4.7466904598449666e-1
1.8115942028985504e1 -8.65076237945013e-1 -4.674226691729027e-1 -4.674226691729027e-1
1.8840579710144926e1 -8.65076237945013e-1 -4.6017629236130864e-1 -4.6017629236130864e-1
1.9565217391304348e1 -8.65076237945013e-1 -4.529299155497144e-1 -4.529299155497144e-1
2.028985507246377e1 -8.65076237945013e-1 -4.4568353873812017e-1 -4.4568353873812017e-1
2.101449275362319e1 -8.65076237945013e-1 -4.3843716192652593e-1 -4.3843716192652593e-1
2.1739130434782613e1 -8.65076237945013e-1 -4.311907851149317e-1 -4.311907851149317e-1
2.2463768115942035e1 -8.65076237945013e-1 -4.239444083033375e-1 -4.239444083033375e-1
2.3188405797101456e1 -8.65076237945013e-1 -4.166980314917433e-1 -4.166980314917433e-1
2.3913043478260878e1 -8.65076237945013e-1 -4.094516546801491e-1 -4.094516546801491e-1
2.46376811594203e1 -8.65076237945013e-1 -4.0220527786855487e-1 -4.0220527786855487e-1
2.536231884057972e1 -8.65076237945013e-1 -3.9495890105696063e-1 -3.9495890105696063e-1
2.6086956521739143e1 -8.65076237945013e-1 -3.877125242453664e-1 -3.877125242453664e-1
2.6811594202898565e1 -8.65076237945013e-1 -3.804661474337722e-1 -3.804661474337722e-1
2.7536231884057987e1 -8.65076237945013e-1 -3.73219770622178e-1 -3.73219770622178e-1
2.826086956521741e1 -8.65076237945013e-1 -3.6597339381058375e-1 -3.6597339381058375e-1
2.898550724637683e1 -8.65076237945013e-1 -3.5872701699898957e-1 -3.5872701699898957e-1
2.9710144927536252e1 -8.65076237945013e-1 -3.5148064018739533e-1 -3.5148064018739533e-1
3.0434782608695674e1 -8.65076237945013e-1 -3.442342633758011e-1 -3.442342633758011e-1
3.1159420289855095e1 -8.65076237945013e-1 -3.369878865642069e-1 -3.369878865642069e-1
3.1884057971014517e1 -8.65076237945013e-1 -3.297415097526127e-1 -3.297415097526127e-1
3.2608695652173935e1 -8.65076237945013e-1 -3.224951329410185e-1 -3.224951329410185e-1
3.333333333333336e1 -8.65076237945013e-1 -3.1524875612942427e-1 -3.1524875612942427e-1
3.405797101449278e1 -8.65076237945013e-1 -3.080023793178301e-1 -3.080023793178301e-1
3.47826086956522e1 -8.65076237945013e-1 -3.0075600250623585e-1 -3.0075600250623585e-1
3.550724637681162e1 -8.65076237945013e-1 -2.935096256946416e-1 -2.935096256946416e-1
3.6231884057971044e1 -8.65076237945013e-1 -2.8626324888304744e-1 -2.8626324888304744e-1
3.6956521739130466e1 -8.65076237945013e-1 -2.790168720714532e-1 -2.790168720714532e-1
3.768115942028989e1 -8.65076237945013e-1 -2.7177049525985897e-1 -2.7177049525985897e-1
3.840579710144931e1 -8.65076237945013e-1 -2.6452411844826473e-1 -2.6452411844826473e-1
3.913043478260873e1 -8.65076237945013e-1 -2.5727774163667055e-1 -2.5727774163667055e-1
3.985507246376815e1 -8.65076237945013e-1 -2.500313648250763e-1 -2.500313648250763e-1
4.0579710144927574e1 -8.65076237945013e-1 -2.4278498801348208e-1 -2.4278498801348208e-1
4.1304347826086996e1 -8.65076237945013e-1 -2.355386112018879e-1 -2.355386112018879e-1
4.202898550724642e1 -8.65076237945013e-1 -2.2829223439029367e-1 -2.2829223439029367e-1
4.275362318840584e1 -8.65076237945013e-1 -2.2104585757869943e-1 -2.2104585757869943e-1
4.347826086956526e1 -8.65076237945013e-1 -2.1379948076710525e-1 -2.1379948076710525e-1
4.420289855072468e1 -8.65076237945013e-1 -2.0655310395551102e-1 -2.0655310395551102e-1
4.4927536231884105e1 -8.65076237945013e-1 -1.9930672714391678e-1 -1.9930672714391678e-1
4.565217391304353e1 -8.65076237945013e-1 -1.920603503323226e-1 -1.920603503323226e-1
4.637681159420295e1 -8.65076237945013e-1 -1.8481397352072837e-1 -1.8481397352072837e-1
4.710144927536237e1 -8.65076237945013e-1 -1.7756759670913413e-1 -1.7756759670913413e-1
4.782608695652179e1 -8.65076237945013e-1 -1.7032121989753995e-1 -1.7032121989753995e-1
4.855072463768121e1 -8.65076237945013e-1 -1.6307484308594572e-1 -1.6307484308594572e-1
4.9275362318840635e1 -8.65076237945013e-1 -1.5582846627435148e-1 -1.5582846627435148e-1
5.0e1 -8.65076237945013e-1 -1.4858208946275786e-1 -1.4858208946275786e-1

0.0e0 -7.740155813192219e-1 0.0e0 0.0e0
7.246376811594203e-1 -7.740155813192219e-1 -6.183251335517604e-1 -6.183251335517604e-1
1.4492753623188406e0 -7.740155813192219e-1 -6.806352400601914e-1 -6.806352400601914e-1
2.1739130434782608e0 -7.740155813192219e-1 -6.887303821931678e-1 -6.887303821931678e-1
2.898550724637681e0 -7.740155813192219e-1 -6.850375098836367e-1 -6.850375098836367e-1
3.6231884057971016e0 -7.740155813192219e-1 -6.786227239520667e-1 -6.786227239520667e-1
4.3478260869565215e0 -7.740155813192219e-1 -6.715714148989899e-1 -6.715714148989899e-1
5.0724637681159415e0 -7.740155813192219e-1 -6.643708206455186e-1 -6.643708206455186e-1
5.797101449275361e0 -7.740155813192219e-1 -6.571351904218635e-1 -6.571351904218635e-1
6.521739130434781e0 -7.740155813192219e-1 -6.498913362444442e-1 -6.498913362444442e-1
7.246376811594201e0 -7.740155813192219e-1 -6.426455515955344e-1 -6.426455515955344e-1
7.971014492753621e0 -7.740155813192219e-1 -6.353993137883319e-1 -6.353993137883319e-1
8.695652173913041e0 -7.740155813192219e-1 -6.281529696066704e-1 -6.281529696066704e-1
9.420289855072461e0 -7.740155813192219e-1 -6.209066004546371e-1 -6.209066004546371e-1
1.0144927536231881e1 -7.740155813192219e-1 -6.136602254410506e-1 -6.136602254410506e-1
1.0869565217391301e1 -7.740155813192219e-1 -6.064138490515214e-1 -6.064138490515214e-1
1.1594202898550721e1 -7.740155813192219e-1 -5.991674723390029e-1 -5.991674723390029e-1
1.2318840579710141e1 -7.740155813192219e-1 -5.919210955506656e-1 -5.919210955506656e-1
1.3043478260869561e1 -7.740155813192219e-1 -5.846747187445309e-1 -5.846747187445309e-1
1.3768115942028981e1 -7.740155813192219e-1 -5.774283419342182e-1 -5.774283419342182e-1
1.44927536231884e1 -7.740155813192219e-1 -5.701819651229247e-1 -5.701819651229247e-1
1.521739130434782e1 -7.740155813192219e-1 -5.629355883114013e-1 -5.629355883114013e-1
1.594202898550724e1 -7.740155813192219e-1 -5.556892114998236e-1 -5.556892114998236e-1
1.666666666666666e1 -7.740155813192219e-1 -5.484428346882333e-1 -5.484428346882333e-1
1.7391304347826082e1 -7.740155813192219e-1 -5.4119645787664e-1 -5.4119645787664e-1
1.8115942028985504e1 -7.740155813192219e-1 -5.339500810650459e-1 -5.339500810650459e-1
1.8840579710144926e1 -7.740155813192219e-1 -5.267037042534519e-1 -5.267037042534519e-1
1.9565217391304348e1 -7.740155813192219e-1 -5.194573274418577e-1 -5.194573274418577e-1
2.028985507246377e1 -7.740155813192219e-1 -5.122109506302635e-1 -5.122109506302635e-1
2.101449275362319e1 -7.740155813192219e-1 -5.049645738186692e-1 -5.049645738186692e-1
2.1739130434782613e1 -7.740155813192219e-1 -4.97718197007075e-1 -4.97718197007075e-1
2.2463768115942035e1 -7.740155813192219e-1 -4.904718201954808e-1 -4.904718201954808e-1
2.3188405797101456e1 -7.740155813192219e-1 -4.8322544338388657e-1 -4.8322544338388657e-1
2.3913043478260878e1 -7.740155813192219e-1 -4.759790665722924e-1 -4.759790665722924e-1
2.46376811594203e1 -7.740155813192219e-1 -4.6873268976069815e-1 -4.6873268976069815e-1
2.536231884057972e1 -7.740155813192219e-1 -4.614863129491039e-1 -4.614863129491039e-1
2.6086956521739143e1 -7.740155813192219e-1 -4.542399361375097e-1 -4.542399361375097e-1
2.6811594202898565e1 -7.740155813192219e-1 -4.469935593259155e-1 -4.469935593259155e-1
2.7536231884057987e1 -7.740155813192219e-1 -4.3974718251432127e-1 -4.3974718251432127e-1
2.826086956521741e1 -7.740155813192219e-1 -4.3250080570272703e-1 -4.3250080570272703e-1
2.898550724637683e1 -7.740155813192219e-1 -4.2525442889113285e-1 -4.2525442889113285e-1
2.9710144927536252e1 -7.740155813192219e-1 -4.180080520795386e-1 -4.180080520795386e-1
3.0434782608695674e1 -7.740155813192219e-1 -4.107616752679444e-1 -4.107616752679444e-1
3.1159420289855095e1 -7.740155813192219e-1 -4.035152984563502e-1 -4.035152984563502e-1
3.1884057971014517e1 -7.740155813192219e-1 -3.9626892164475597e-1 -3.9626892164475597e-1
3.2608695652173935e1 -7.740155813192219e-1 -3.890225448331618e-1 -3.890225448331618e-1
3.333333333333336e1 -7.740155813192219e-1 -3.8177616802156755e-1 -3.8177616802156755e-1
3.405797101449278e1 -7.740155813192219e-1 -3.745297912099734e-1 -3.745297912099734e-1
3.47826086956522e1 -7.740155813192219e-1 -3.6728341439837914e-1 -3.6728341439837914e-1
3.550724637681162e1 -7.740155813192219e-1 -3.600370375867849e-1 -3.600370375867849e-1
3.6231884057971044e1 -7.740155813192219e-1 -3.527906607751907e-1 -3.527906607751907e-1
3.6956521739130466e1 -7.740155813192219e-1 -3.455442839635965e-1 -3.455442839635965e-1
3.768115942028989e1 -7.740155813192219e-1 -3.3829790715200225e-1 -3.3829790715200225e-1
3.840579710144931e1 -7.740155813192219e-1 -3.31051530340408e-1 -3.31051530340408e-1
3.913043478260873e1 -7.740155813192219e-1 -3.2380515352881384e-1 -3.2380515352881384e-1
3.985507246376815e1 -7.740155813192219e-1 -3.165587767172196e-1 -3.165587767172196e-1
4.0579710144927574e1 -7.740155813192219e-1 -3.0931239990562537e-1 -3.0931239990562537e-1
4.1304347826086996e1 -7.740155813192219e-1 -3.020660230940312e-1 -3.020660230940312e-1
4.202898550724642e1 -7.740155813192219e-1 -2.9481964628243695e-1 -2.9481964628243695e-1
4.275362318840584e1 -7.740155813192219e-1 -2.875732694708427e-1 -2.875732694708427e-1
4.347826086956526e1 -7.740155813192219e-1 -2.8032689265924854e-1 -2.8032689265924854e-1
4.420289855072468e1 -7.740155813192219e-1 -2.730805158476543e-1 -2.730805158476543e-1
4.4927536231884105e1 -7.740155813192219e-1 -2.6583413903606007e-1 -2.6583413903606007e-1
4.565217391304353e1 -7.740155813192219e-1 -2.585877622244659e-1 -2.585877622244659e-1
4.637681159420295e1 -7.740155813192219e-1 -2.5134138541287165e-1 -2.5134138541287165e-1
4.710144927536237e1 -7.740155813192219e-1 -2.4409500860127742e-1 -2.4409500860127742e-1
4.782608695652179e1 -7.740155813192219e-1 -2.3684863178968324e-1 -2.3684863178968324e-1
4.855072463768121e1 -7.740155813192219e-1 -2.29602254978089e-1 -2.29602254978089e-1
4.9275362318840635e1 -7.740155813192219e-1 -2.2235587816649477e-1 -2.2235587816649477e-1
5.0e1 -7.740155813192219e-1 -2.1510950135490114e-1 -2.1510950135490114e-1

0.0e0 -6.829549246934308e-1 0.0e0 0.0e0
7.246376811594203e-1 -6.829549246934308e-1 -6.71339046557073e-1 -6.71339046557073e-1
1.4492753623188406e0 -6.829549246934308e-1 -7.395437011620781e-1 -7.395437011620781e-1
2.1739130434782608e0 -6.829549246934308e-1 -7.489389567708497e-1 -7.489389567708497e-1
2.898550724637681e0 -6.829549246934308e-1 -7.455472253787283e-1 -7.455472253787283e-1
3.6231884057971016e0 -6.829549246934308e-1 -7.392029124240113e-1 -7.392029124240113e-1
4.3478260869565215e0 -6.829549246934308e-1 -7.321681343430276e-1 -7.321681343430276e-1
5.0724637681159415e0 -6.829549246934308e-1 -7.24971419921859e-1 -7.24971419921859e-1
5.797101449275361e0 -6.829549246934308e-1 -7.17736700415314e-1 -7.17736700415314e-1
6.521739130434781e0 -6.829549246934308e-1 -7.104930600179445e-1 -7.104930600179445e-1
7.246376811594201e0 -6.829549246934308e-1 -7.032473255517245e-1 -7.032473255517245e-1
7.971014492753621e0 -6.829549246934308e-1 -6.960010995244171e-1 -6.960010995244171e-1
8.695652173913041e0 -6.829549246934308e-1 -6.887547581079717e-1 -6.887547581079717e-1
9.420289855072461e0 -6.829549246934308e-1 -6.815083896050461e-1 -6.815083896050461e-1
1.0144927536231881e1 -6.829549246934308e-1 -6.742620147438314e-1 -6.742620147438314e-1
1.0869565217391301e1 -6.829549246934308e-1 -6.6701563839007e-1 -6.6701563839007e-1
1.1594202898550721e1 -6.829549246934308e-1 -6.597692616859476e-1 -6.597692616859476e-1
1.2318840579710141e1 -6.829549246934308e-1 -6.525228848995813e-1 -6.525228848995813e-1
1.3043478260869561e1 -6.829549246934308e-1 -6.452765080939091e-1 -6.452765080939091e-1
1.3768115942028981e1 -6.829549246934308e-1 -6.380301312837051e-1 -6.380301312837051e-1
1.44927536231884e1 -6.829549246934308e-1 -6.307837544724372e-1 -6.307837544724372e-1
1.521739130434782e1 -6.829549246934308e-1 -6.235373776609197e-1 -6.235373776609197e-1
1.594202898550724e1 -6.829549246934308e-1 -6.162910008493434e-1 -6.162910008493434e-1
1.666666666666666e1 -6.829549246934308e-1 -6.090446240377534e-1 -6.090446240377534e-1
1.7391304347826082e1 -6.829549246934308e-1 -6.017982472261602e-1 -6.017982472261602e-1
1.8115942028985504e1 -6.829549246934308e-1 -5.945518704145663e-1 -5.945518704145663e-1
1.8840579710144926e1 -6.829549246934308e-1 -5.873054936029721e-1 -5.873054936029721e-1
1.9565217391304348e1 -6.829549246934308e-1 -5.800591167913779e-1 -5.800591167913779e-1
2.028985507246377e1 -6.829549246934308e-1 -5.728127399797837e-1 -5.728127399797837e-1
2.101449275362319e1 -6.829549246934308e-1 -5.655663631681894e-1 -5.655663631681894e-1
2.1739130434782613e1 -6.829549246934308e-1 -5.583199863565952e-1 -5.583199863565952e-1
2.2463768115942035e1 -6.829549246934308e-1 -5.510736095450011e-1 -5.510736095450011e-1
2.3188405797101456e1 -6.829549246934308e-1 -5.438272327334068e-1 -5.438272327334068e-1
2.3913043478260878e1 -6.829549246934308e-1 -5.365808559218126e-1 -5.365808559218126e-1
2.46376811594203e1 -6.829549246934308e-1 -5.293344791102184e-1 -5.293344791102184e-1
2.536231884057972e1 -6.829549246934308e-1 -5.220881022986241e-1 -5.220881022986241e-1
2.6086956521739143e1 -6.829549246934308e-1 -5.148417254870299e-1 -5.148417254870299e-1
2.6811594202898565e1 -6.829549246934308e-1 -5.075953486754357e-1 -5.075953486754357e-1
2.7536231884057987e1 -6.829549246934308e-1 -5.003489718638414e-1 -5.003489718638414e-1
2.826086956521741e1 -6.829549246934308e-1 -4.9310259505224724e-1 -4.9310259505224724e-1
2.898550724637683e1 -6.829549246934308e-1 -4.8585621824065306e-1 -4.8585621824065306e-1
2.9710144927536252e1 -6.829549246934308e-1 -4.786098414290588e-1 -4.786098414290588e-1
3.0434782608695674e1 -6.829549246934308e-1 -4.713634646174646e-1 -4.713634646174646e-1
3.1159420289855095e1 -6.829549246934308e-1 -4.641170878058704e-1 -4.641170878058704e-1
3.1884057971014517e1 -6.829549246934308e-1 -4.568707109942762e-1 -4.568707109942762e-1
3.2608695652173935e1 -6.829549246934308e-1 -4.49624334182682e-1 -4.49624334182682e-1
3.333333333333336e1 -6.829549246934308e-1 -4.4237795737108776e-1 -4.4237795737108776e-1
3.405797101449278e1 -6.829549246934308e-1 -4.351315805594936e-1 -4.351315805594936e-1
3.47826086956522e1 -6.829549246934308e-1 -4.2788520374789935e-1 -4.2788520374789935e-1
3.550724637681162e1 -6.829549246934308e-1 -4.206388269363051e-1 -4.206388269363051e-1
3.6231884057971044e1 -6.829549246934308e-1 -4.1339245012471093e-1 -4.1339245012471093e-1
3.6956521739130466e1 -6.829549246934308e-1 -4.061460733131167e-1 -4.061460733131167e-1
3.768115942028989e1 -6.829549246934308e-1 -3.9889969650152246e-1 -3.9889969650152246e-1
3.840579710144931e1 -6.829549246934308e-1 -3.916533196899282e-1 -3.916533196899282e-1
3.913043478260873e1 -6.829549246934308e-1 -3.8440694287833405e-1 -3.8440694287833405e-1
3.985507246376815e1 -6.829549246934308e-1 -3.771605660667398e-1 -3.771605660667398e-1
4.0579710144927574e1 -6.829549246934308e-1 -3.699141892551456e-1 -3.699141892551456e-1
4.1304347826086996e1 -6.829549246934308e-1 -3.626678124435514e-1 -3.626678124435514e-1
4.202898550724642e1 -6.829549246934308e-1 -3.5542143563195716e-1 -3.5542143563195716e-1
4.275362318840584e1 -6.829549246934308e-1 -3.481750588203629e-1 -3.481750588203629e-1
4.347826086956526e1 -6.829549246934308e-1 -3.4092868200876875e-1 -3.4092868200876875e-1
4.420289855072468e1 -6.829549246934308e-1 -3.336823051971745e-1 -3.336823051971745e-1
4.4927536231884105e1 -6.829549246934308e-1 -3.264359283855803e-1 -3.264359283855803e-1
4.565217391304353e1 -6.829549246934308e-1 -3.191895515739861e-1 -3.191895515739861e-1
4.637681159420295e1 -6.829549246934308e-1 -3.1194317476239186e-1 -3.1194317476239186e-1
4.710144927536237e1 -6.829549246934308e-1 -3.046967979507976e-1 -3.046967979507976e-1
4.782608695652179e1 -6.829549246934308e-1 -2.9745042113920345e-1 -2.9745042113920345e-1
4.855072463768121e1 -6.829549246934308e-1 -2.902040443276092e-1 -2.902040443276092e-1
4.9275362318840635e1 -6.829549246934308e-1 -2.82957667516015e-1 -2.82957667516015e-1
5.0e1 -6.829549246934308e-1 -2.7571129070442135e-1 -2.7571129070442135e-1

0.0e0 -5.918942680676397e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.918942680676397e-1 -7.187299870327379e-1 -7.187299870327379e-1
1.4492753623188406e0 -5.918942680676397e-1 -7.922039787256824e-1 -7.922039787256824e-1
2.1739130434782608e0 -5.918942680676397e-1 -8.02761450002949e-1 -8.02761450002949e-1
2.898550724637681e0 -5.918942680676397e-1 -7.996389187223216e-1 -7.996389187223216e-1
3.6231884057971016e0 -5.918942680676397e-1 -7.933576039592461e-1 -7.933576039592461e-1
4.3478260869565215e0 -5.918942680676397e-1 -7.863376034766337e-1 -7.863376034766337e-1
5.0724637681159415e0 -5.918942680676397e-1 -7.7914435736956e-1 -7.7914435736956e-1
5.797101449275361e0 -5.918942680676397e-1 -7.719104519840243e-1 -7.719104519840243e-1
6.521739130434781e0 -5.918942680676397e-1 -7.646670026919147e-1 -7.646670026919147e-1
7.246376811594201e0 -5.918942680676397e-1 -7.574213130857084e-1 -7.574213130857084e-1
7.971014492753621e0 -5.918942680676397e-1 -7.501750975888499e-1 -7.501750975888499e-1
8.695652173913041e0 -5.918942680676397e-1 -7.429287586443253e-1 -7.429287586443253e-1
9.420289855072461e0 -5.918942680676397e-1 -7.356823907216591e-1 -7.356823907216591e-1
1.0144927536231881e1 -5.918942680676397e-1 -7.284360159966548e-1 -7.284360159966548e-1
1.0869565217391301e1 -5.918942680676397e-1 -7.211896396748674e-1 -7.211896396748674e-1
1.1594202898550721e1 -5.918942680676397e-1 -7.139432629782506e-1 -7.139432629782506e-1
1.2318840579710141e1 -5.918942680676397e-1 -7.066968861936461e-1 -7.066968861936461e-1
1.3043478260869561e1 -5.918942680676397e-1 -6.994505093883876e-1 -6.994505093883876e-1
1.3768115942028981e1 -5.918942680676397e-1 -6.922041325782805e-1 -6.922041325782805e-1
1.44927536231884e1 -5.918942680676397e-1 -6.849577557670354e-1 -6.849577557670354e-1
1.521739130434782e1 -5.918942680676397e-1 -6.777113789555231e-1 -6.777113789555231e-1
1.594202898550724e1 -5.918942680676397e-1 -6.704650021439483e-1 -6.704650021439483e-1
1.666666666666666e1 -5.918942680676397e-1 -6.632186253323586e-1 -6.632186253323586e-1
1.7391304347826082e1 -5.918942680676397e-1 -6.559722485207654e-1 -6.559722485207654e-1
1.8115942028985504e1 -5.918942680676397e-1 -6.487258717091715e-1 -6.487258717091715e-1
1.8840579710144926e1 -5.918942680676397e-1 -6.414794948975774e-1 -6.414794948975774e-1
1.9565217391304348e1 -5.918942680676397e-1 -6.342331180859831e-1 -6.342331180859831e-1
2.028985507246377e1 -5.918942680676397e-1 -6.269867412743889e-1 -6.269867412743889e-1
2.101449275362319e1 -5.918942680676397e-1 -6.197403644627947e-1 -6.197403644627947e-1
2.1739130434782613e1 -5.918942680676397e-1 -6.124939876512004e-1 -6.124939876512004e-1
2.2463768115942035e1 -5.918942680676397e-1 -6.052476108396063e-1 -6.052476108396063e-1
2.3188405797101456e1 -5.918942680676397e-1 -5.980012340280121e-1 -5.980012340280121e-1
2.3913043478260878e1 -5.918942680676397e-1 -5.907548572164179e-1 -5.907548572164179e-1
2.46376811594203e1 -5.918942680676397e-1 -5.835084804048236e-1 -5.835084804048236e-1
2.536231884057972e1 -5.918942680676397e-1 -5.762621035932294e-1 -5.762621035932294e-1
2.6086956521739143e1 -5.918942680676397e-1 -5.690157267816351e-1 -5.690157267816351e-1
2.6811594202898565e1 -5.918942680676397e-1 -5.617693499700409e-1 -5.617693499700409e-1
2.7536231884057987e1 -5.918942680676397e-1 -5.545229731584467e-1 -5.545229731584467e-1
2.826086956521741e1 -5.918942680676397e-1 -5.472765963468524e-1 -5.472765963468524e-1
2.898550724637683e1 -5.918942680676397e-1 -5.400302195352583e-1 -5.400302195352583e-1
2.9710144927536252e1 -5.918942680676397e-1 -5.327838427236641e-1 -5.327838427236641e-1
3.0434782608695674e1 -5.918942680676397e-1 -5.255374659120698e-1 -5.255374659120698e-1
3.1159420289855095e1 -5.918942680676397e-1 -5.182910891004757e-1 -5.182910891004757e-1
3.1884057971014517e1 -5.918942680676397e-1 -5.110447122888815e-1 -5.110447122888815e-1
3.2608695652173935e1 -5.918942680676397e-1 -5.037983354772873e-1 -5.037983354772873e-1
3.333333333333336e1 -5.918942680676397e-1 -4.96551958665693e-1 -4.96551958665693e-1
3.405797101449278e1 -5.918942680676397e-1 -4.8930558185409884e-1 -4.8930558185409884e-1
3.47826086956522e1 -5.918942680676397e-1 -4.820592050425046e-1 -4.820592050425046e-1
3.550724637681162e1 -5.918942680676397e-1 -4.7481282823091037e-1 -4.7481282823091037e-1
3.6231884057971044e1 -5.918942680676397e-1 -4.675664514193162e-1 -4.675664514193162e-1
3.6956521739130466e1 -5.918942680676397e-1 -4.6032007460772195e-1 -4.6032007460772195e-1
3.768115942028989e1 -5.918942680676397e-1 -4.530736977961277e-1 -4.530736977961277e-1
3.840579710144931e1 -5.918942680676397e-1 -4.458273209845335e-1 -4.458273209845335e-1
3.913043478260873e1 -5.918942680676397e-1 -4.385809441729393e-1 -4.385809441729393e-1
3.985507246376815e1 -5.918942680676397e-1 -4.3133456736134507e-1 -4.3133456736134507e-1
4.0579710144927574e1 -5.918942680676397e-1 -4.2408819054975083e-1 -4.2408819054975083e-1
4.1304347826086996e1 -5.918942680676397e-1 -4.1684181373815665e-1 -4.1684181373815665e-1
4.202898550724642e1 -5.918942680676397e-1 -4.095954369265624e-1 -4.095954369265624e-1
4.275362318840584e1 -5.918942680676397e-1 -4.023490601149682e-1 -4.023490601149682e-1
4.347826086956526e1 -5.918942680676397e-1 -3.95102683303374e-1 -3.95102683303374e-1
4.420289855072468e1 -5.918942680676397e-1 -3.8785630649177977e-1 -3.8785630649177977e-1
4.4927536231884105e1 -5.918942680676397e-1 -3.8060992968018553e-1 -3.8060992968018553e-1
4.565217391304353e1 -5.918942680676397e-1 -3.7336355286859135e-1 -3.7336355286859135e-1
4.637681159420295e1 -5.918942680676397e-1 -3.661171760569971e-1 -3.661171760569971e-1
4.710144927536237e1 -5.918942680676397e-1 -3.588707992454029e-1 -3.588707992454029e-1
4.782608695652179e1 -5.918942680676397e-1 -3.516244224338087e-1 -3.516244224338087e-1
4.855072463768121e1 -5.918942680676397e-1 -3.4437804562221447e-1 -3.4437804562221447e-1
4.9275362318840635e1 -5.918942680676397e-1 -3.3713166881062023e-1 -3.3713166881062023e-1
5.0e1 -5.918942680676397e-1 -3.298852919990266e-1 -3.298852919990266e-1

0.0e0 -5.008336114418486e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.008336114418486e-1 -7.601052587208159e-1 -7.601052587208159e-1
1.4492753623188406e0 -5.008336114418486e-1 -8.381797131064456e-1 -8.381797131064456e-1
2.1739130434782608e0 -5.008336114418486e-1 -8.497518717598536e-1 -8.497518717598536e-1
2.898550724637681e0 -5.008336114418486e-1 -8.468643691078993e-1 -8.468643691078993e-1
3.6231884057971016e0 -5.008336114418486e-1 -8.406380557283976e-1 -8.406380557283976e-1
4.3478260869565215e0 -5.008336114418486e-1 -8.336309570186001e-1 -8.336309570186001e-1
5.0724637681159415e0 -5.008336114418486e-1 -8.26440738967871e-1 -8.26440738967871e-1
5.797101449275361e0 -5.008336114418486e-1 -8.192075443611804e-1 -8.192075443611804e-1
6.521739130434781e0 -5.008336114418486e-1 -8.119642619159821e-1 -8.119642619159821e-1
7.246376811594201e0 -5.008336114418486e-1 -8.047186114753893e-1 -8.047186114753893e-1
7.971014492753621e0 -5.008336114418486e-1 -7.97472405172275e-1 -7.97472405172275e-1
8.695652173913041e0 -5.008336114418486e-1 -7.902260683858927e-1 -7.902260683858927e-1
9.420289855072461e0 -5.008336114418486e-1 -7.829797009698295e-1 -7.829797009698295e-1
1.0144927536231881e1 -5.008336114418486e-1 -7.757333263637454e-1 -7.757333263637454e-1
1.0869565217391301e1 -5.008336114418486e-1 -7.684869500698733e-1 -7.684869500698733e-1
1.1594202898550721e1 -5.008336114418486e-1 -7.612405733798094e-1 -7.612405733798094e-1
1.2318840579710141e1 -5.008336114418486e-1 -7.539941965967432e-1 -7.539941965967432e-1
1.3043478260869561e1 -5.008336114418486e-1 -7.467478197918458e-1 -7.467478197918458e-1
1.3768115942028981e1 -5.008336114418486e-1 -7.395014429818234e-1 -7.395014429818234e-1
1.44927536231884e1 -5.008336114418486e-1 -7.322550661705982e-1 -7.322550661705982e-1
1.521739130434782e1 -5.008336114418486e-1 -7.250086893590908e-1 -7.250086893590908e-1
1.594202898550724e1 -5.008336114418486e-1 -7.177623125475169e-1 -7.177623125475169e-1
1.666666666666666e1 -5.008336114418486e-1 -7.105159357359274e-1 -7.105159357359274e-1
1.7391304347826082e1 -5.008336114418486e-1 -7.032695589243342e-1 -7.032695589243342e-1
1.8115942028985504e1 -5.008336114418486e-1 -6.960231821127403e-1 -6.960231821127403e-1
1.8840579710144926e1 -5.008336114418486e-1 -6.887768053011463e-1 -6.887768053011463e-1
1.9565217391304348e1 -5.008336114418486e-1 -6.81530428489552e-1 -6.81530428489552e-1
2.028985507246377e1 -5.008336114418486e-1 -6.742840516779578e-1 -6.742840516779578e-1
2.101449275362319e1 -5.008336114418486e-1 -6.670376748663636e-1 -6.670376748663636e-1
2.1739130434782613e1 -5.008336114418486e-1 -6.597912980547693e-1 -6.597912980547693e-1
2.2463768115942035e1 -5.008336114418486e-1 -6.525449212431751e-1 -6.525449212431751e-1
2.3188405797101456e1 -5.008336114418486e-1 -6.452985444315809e-1 -6.452985444315809e-1
2.3913043478260878e1 -5.008336114418486e-1 -6.380521676199867e-1 -6.380521676199867e-1
2.46376811594203e1 -5.008336114418486e-1 -6.308057908083925e-1 -6.308057908083925e-1
2.536231884057972e1 -5.008336114418486e-1 -6.235594139967983e-1 -6.235594139967983e-1
2.6086956521739143e1 -5.008336114418486e-1 -6.16313037185204e-1 -6.16313037185204e-1
2.6811594202898565e1 -5.008336114418486e-1 -6.090666603736099e-1 -6.090666603736099e-1
2.7536231884057987e1 -5.008336114418486e-1 -6.018202835620157e-1 -6.018202835620157e-1
2.826086956521741e1 -5.008336114418486e-1 -5.945739067504214e-1 -5.945739067504214e-1
2.898550724637683e1 -5.008336114418486e-1 -5.873275299388272e-1 -5.873275299388272e-1
2.9710144927536252e1 -5.008336114418486e-1 -5.80081153127233e-1 -5.80081153127233e-1
3.0434782608695674e1 -5.008336114418486e-1 -5.728347763156387e-1 -5.728347763156387e-1
3.1159420289855095e1 -5.008336114418486e-1 -5.655883995040445e-1 -5.655883995040445e-1
3.1884057971014517e1 -5.008336114418486e-1 -5.583420226924503e-1 -5.583420226924503e-1
3.2608695652173935e1 -5.008336114418486e-1 -5.510956458808561e-1 -5.510956458808561e-1
3.333333333333336e1 -5.008336114418486e-1 -5.438492690692619e-1 -5.438492690692619e-1
3.405797101449278e1 -5.008336114418486e-1 -5.366028922576678e-1 -5.366028922576678e-1
3.47826086956522e1 -5.008336114418486e-1 -5.293565154460735e-1 -5.293565154460735e-1
3.550724637681162e1 -5.008336114418486e-1 -5.221101386344793e-1 -5.221101386344793e-1
3.6231884057971044e1 -5.008336114418486e-1 -5.148637618228851e-1 -5.148637618228851e-1
3.6956521739130466e1 -5.008336114418486e-1 -5.076173850112908e-1 -5.076173850112908e-1
3.768115942028989e1 -5.008336114418486e-1 -5.003710081996966e-1 -5.003710081996966e-1
3.840579710144931e1 -5.008336114418486e-1 -4.9312463138810236e-1 -4.9312463138810236e-1
3.913043478260873e1 -5.008336114418486e-1 -4.858782545765082e-1 -4.858782545765082e-1
3.985507246376815e1 -5.008336114418486e-1 -4.7863187776491395e-1 -4.7863187776491395e-1
4.0579710144927574e1 -5.008336114418486e-1 -4.713855009533197e-1 -4.713855009533197e-1
4.1304347826086996e1 -5.008336114418486e-1 -4.6413912414172553e-1 -4.6413912414172553e-1
4.202898550724642e1 -5.008336114418486e-1 -4.568927473301313e-1 -4.568927473301313e-1
4.275362318840584e1 -5.008336114418486e-1 -4.4964637051853706e-1 -4.4964637051853706e-1
4.347826086956526e1 -5.008336114418486e-1 -4.423999937069429e-1 -4.423999937069429e-1
4.420289855072468e1 -5.008336114418486e-1 -4.3515361689534865e-1 -4.3515361689534865e-1
4.4927536231884105e1 -5.008336114418486e-1 -4.279072400837544e-1 -4.279072400837544e-1
4.565217391304353e1 -5.008336114418486e-1 -4.2066086327216023e-1 -4.2066086327216023e-1
4.637681159420295e1 -5.008336114418486e-1 -4.13414486460566e-1 -4.13414486460566e-1
4.710144927536237e1 -5.008336114418486e-1 -4.0616810964897176e-1 -4.0616810964897176e-1
4.782608695652179e1 -5.008336114418486e-1 -3.989217328373776e-1 -3.989217328373776e-1
4.855072463768121e1 -5.008336114418486e-1 -3.9167535602578335e-1 -3.9167535602578335e-1
4.9275362318840635e1 -5.008336114418486e-1 -3.844289792141891e-1 -3.844289792141891e-1
5.0e1 -5.008336114418486e-1 -3.771826024025955e-1 -3.771826024025955e-1

0.0e0 -4.0977295481605747e-1 0.0e0 0.0e0
7.246376811594203e-1 -4.0977295481605747e-1 -7.951220130894983e-1 -7.951220130894983e-1
1.4492753623188406e0 -4.0977295481605747e-1 -8.770899348898316e-1 -8.770899348898316e-1
2.1739130434782608e0 -4.0977295481605747e-1 -8.89520844607866e-1 -8.89520844607866e-1
2.898550724637681e0 -4.0977295481605747e-1 -8.868322515805276e-1 -8.868322515805276e-1
3.6231884057971016e0 -4.0977295481605747e-1 -8.806524870177457e-1 -8.806524870177457e-1
4.3478260869565215e0 -4.0977295481605747e-1 -8.736563073470542e-1 -8.736563073470542e-1
5.0724637681159415e0 -4.0977295481605747e-1 -8.664686520034907e-1 -8.664686520034907e-1
5.797101449275361e0 -4.0977295481605747e-1 -8.592360589437439e-1 -8.592360589437439e-1
6.521739130434781e0 -4.0977295481605747e-1 -8.519929177045625e-1 -8.519929177045625e-1
7.246376811594201e0 -4.0977295481605747e-1 -8.447473004106442e-1 -8.447473004106442e-1
7.971014492753621e0 -4.0977295481605747e-1 -8.375011018883872e-1 -8.375011018883872e-1
8.695652173913041e0 -4.0977295481605747e-1 -8.302547669284857e-1 -8.302547669284857e-1
9.420289855072461e0 -4.0977295481605747e-1 -8.230083999411711e-1 -8.230083999411711e-1
1.0144927536231881e1 -4.0977295481605747e-1 -8.157620254357315e-1 -8.157620254357315e-1
1.0869565217391301e1 -4.0977295481605747e-1 -8.085156491654849e-1 -8.085156491654849e-1
1.1594202898550721e1 -4.0977295481605747e-1 -8.012692724809668e-1 -8.012692724809668e-1
1.2318840579710141e1 -4.0977295481605747e-1 -7.940228956992024e-1 -7.940228956992024e-1
1.3043478260869561e1 -4.0977295481605747e-1 -7.867765188946105e-1 -7.867765188946105e-1
1.3768115942028981e1 -4.0977295481605747e-1 -7.7953014208466e-1 -7.7953014208466e-1
1.44927536231884e1 -4.0977295481605747e-1 -7.722837652734516e-1 -7.722837652734516e-1
1.521739130434782e1 -4.0977295481605747e-1 -7.650373884619481e-1 -7.650373884619481e-1
1.594202898550724e1 -4.0977295481605747e-1 -7.577910116503751e-1 -7.577910116503751e-1
1.666666666666666e1 -4.0977295481605747e-1 -7.505446348387859e-1 -7.505446348387859e-1
1.7391304347826082e1 -4.0977295481605747e-1 -7.432982580271927e-1 -7.432982580271927e-1
1.8115942028985504e1 -4.0977295481605747e-1 -7.36051881215599e-1 -7.36051881215599e-1
1.8840579710144926e1 -4.0977295481605747e-1 -7.288055044040048e-1 -7.288055044040048e-1
1.9565217391304348e1 -4.0977295481605747e-1 -7.215591275924106e-1 -7.215591275924106e-1
2.028985507246377e1 -4.0977295481605747e-1 -7.143127507808164e-1 -7.143127507808164e-1
2.101449275362319e1 -4.0977295481605747e-1 -7.070663739692221e-1 -7.070663739692221e-1
2.1739130434782613e1 -4.0977295481605747e-1 -6.998199971576279e-1 -6.998199971576279e-1
2.2463768115942035e1 -4.0977295481605747e-1 -6.925736203460338e-1 -6.925736203460338e-1
2.3188405797101456e1 -4.0977295481605747e-1 -6.853272435344395e-1 -6.853272435344395e-1
2.3913043478260878e1 -4.0977295481605747e-1 -6.780808667228453e-1 -6.780808667228453e-1
2.46376811594203e1 -4.0977295481605747e-1 -6.70834489911251e-1 -6.70834489911251e-1
2.536231884057972e1 -4.0977295481605747e-1 -6.635881130996568e-1 -6.635881130996568e-1
2.6086956521739143e1 -4.0977295481605747e-1 -6.563417362880626e-1 -6.563417362880626e-1
2.6811594202898565e1 -4.0977295481605747e-1 -6.490953594764683e-1 -6.490953594764683e-1
2.7536231884057987e1 -4.0977295481605747e-1 -6.418489826648741e-1 -6.418489826648741e-1
2.826086956521741e1 -4.0977295481605747e-1 -6.346026058532799e-1 -6.346026058532799e-1
2.898550724637683e1 -4.0977295481605747e-1 -6.273562290416858e-1 -6.273562290416858e-1
2.9710144927536252e1 -4.0977295481605747e-1 -6.201098522300915e-1 -6.201098522300915e-1
3.0434782608695674e1 -4.0977295481605747e-1 -6.128634754184973e-1 -6.128634754184973e-1
3.1159420289855095e1 -4.0977295481605747e-1 -6.056170986069032e-1 -6.056170986069032e-1
3.1884057971014517e1 -4.0977295481605747e-1 -5.983707217953089e-1 -5.983707217953089e-1
3.2608695652173935e1 -4.0977295481605747e-1 -5.911243449837147e-1 -5.911243449837147e-1
3.333333333333336e1 -4.0977295481605747e-1 -5.838779681721205e-1 -5.838779681721205e-1
3.405797101449278e1 -4.0977295481605747e-1 -5.766315913605262e-1 -5.766315913605262e-1
3.47826086956522e1 -4.0977295481605747e-1 -5.69385214548932e-1 -5.69385214548932e-1
3.550724637681162e1 -4.0977295481605747e-1 -5.621388377373377e-1 -5.621388377373377e-1
3.6231884057971044e1 -4.0977295481605747e-1 -5.548924609257436e-1 -5.548924609257436e-1
3.6956521739130466e1 -4.0977295481605747e-1 -5.476460841141494e-1 -5.476460841141494e-1
3.768115942028989e1 -4.0977295481605747e-1 -5.403997073025552e-1 -5.403997073025552e-1
3.840579710144931e1 -4.0977295481605747e-1 -5.331533304909609e-1 -5.331533304909609e-1
3.913043478260873e1 -4.0977295481605747e-1 -5.259069536793668e-1 -5.259069536793668e-1
3.985507246376815e1 -4.0977295481605747e-1 -5.186605768677726e-1 -5.186605768677726e-1
4.0579710144927574e1 -4.0977295481605747e-1 -5.114142000561783e-1 -5.114142000561783e-1
4.1304347826086996e1 -4.0977295481605747e-1 -5.041678232445841e-1 -5.041678232445841e-1
4.202898550724642e1 -4.0977295481605747e-1 -4.9692144643298986e-1 -4.9692144643298986e-1
4.275362318840584e1 -4.0977295481605747e-1 -4.896750696213956e-1 -4.896750696213956e-1
4.347826086956526e1 -4.0977295481605747e-1 -4.8242869280980144e-1 -4.8242869280980144e-1
4.420289855072468e1 -4.0977295481605747e-1 -4.751823159982072e-1 -4.751823159982072e-1
4.4927536231884105e1 -4.0977295481605747e-1 -4.6793593918661297e-1 -4.6793593918661297e-1
4.565217391304353e1 -4.0977295481605747e-1 -4.606895623750188e-1 -4.606895623750188e-1
4.637681159420295e1 -4.0977295481605747e-1 -4.5344318556342456e-1 -4.5344318556342456e-1
4.710144927536237e1 -4.0977295481605747e-1 -4.461968087518303e-1 -4.461968087518303e-1
4.782608695652179e1 -4.0977295481605747e-1 -4.3895043194023614e-1 -4.3895043194023614e-1
4.855072463768121e1 -4.0977295481605747e-1 -4.317040551286419e-1 -4.317040551286419e-1
4.9275362318840635e1 -4.0977295481605747e-1 -4.2445767831704767e-1 -4.2445767831704767e-1
5.0e1 -4.0977295481605747e-1 -4.1721130150545405e-1 -4.1721130150545405e-1

0.0e0 -3.1871229819026636e-1 0.0e0 0.0e0
7.246376811594203e-1 -3.1871229819026636e-1 -8.234900902840167e-1 -8.234900902840167e-1
1.4492753623188406e0 -3.1871229819026636e-1 -9.086122217238771e-1 -9.086122217238771e-1
2.1739130434782608e0 -3.1871229819026636e-1 -9.217388303132492e-1 -9.217388303132492e-1
2.898550724637681e0 -3.1871229819026636e-1 -9.192113796786758e-1 -9.192113796786758e-1
3.6231884057971016e0 -3.1871229819026636e-1 -9.130693256476046e-1 -9.130693256476046e-1
4.3478260869565215e0 -3.1871229819026636e-1 -9.060819918037133e-1 -9.060819918037133e-1
5.0724637681159415e0 -3.1871229819026636e-1 -8.988964125827376e-1 -8.988964125827376e-1
5.797101449275361e0 -3.1871229819026636e-1 -8.916643068534257e-1 -8.916643068534257e-1
6.521739130434781e0 -3.1871229819026636e-1 -8.844212800092892e-1 -8.844212800092892e-1
7.246376811594201e0 -3.1871229819026636e-1 -8.771756895684427e-1 -8.771756895684427e-1
7.971014492753621e0 -3.1871229819026636e-1 -8.699294973496815e-1 -8.699294973496815e-1
8.695652173913041e0 -3.1871229819026636e-1 -8.626831638694644e-1 -8.626831638694644e-1
9.420289855072461e0 -3.1871229819026636e-1 -8.554367972294915e-1 -8.554367972294915e-1
1.0144927536231881e1 -3.1871229819026636e-1 -8.48190422805587e-1 -8.48190422805587e-1
1.0869565217391301e1 -3.1871229819026636e-1 -8.4094404655448e-1 -8.4094404655448e-1
1.1594202898550721e1 -3.1871229819026636e-1 -8.336976698744547e-1 -8.336976698744547e-1
1.2318840579710141e1 -3.1871229819026636e-1 -8.264512930937449e-1 -8.264512930937449e-1
1.3043478260869561e1 -3.1871229819026636e-1 -8.192049162894006e-1 -8.192049162894006e-1
1.3768115942028981e1 -3.1871229819026636e-1 -8.119585394795081e-1 -8.119585394795081e-1
1.44927536231884e1 -3.1871229819026636e-1 -8.047121626683135e-1 -8.047121626683135e-1
1.521739130434782e1 -3.1871229819026636e-1 -7.97465785856813e-1 -7.97465785856813e-1
1.594202898550724e1 -3.1871229819026636e-1 -7.902194090452409e-1 -7.902194090452409e-1
1.666666666666666e1 -3.1871229819026636e-1 -7.829730322336519e-1 -7.829730322336519e-1
1.7391304347826082e1 -3.1871229819026636e-1 -7.757266554220588e-1 -7.757266554220588e-1
1.8115942028985504e1 -3.1871229819026636e-1 -7.68480278610465e-1 -7.68480278610465e-1
1.8840579710144926e1 -3.1871229819026636e-1 -7.612339017988708e-1 -7.612339017988708e-1
1.9565217391304348e1 -3.1871229819026636e-1 -7.539875249872766e-1 -7.539875249872766e-1
2.028985507246377e1 -3.1871229819026636e-1 -7.467411481756824e-1 -7.467411481756824e-1
2.101449275362319e1 -3.1871229819026636e-1 -7.394947713640881e-1 -7.394947713640881e-1
2.1739130434782613e1 -3.1871229819026636e-1 -7.322483945524939e-1 -7.322483945524939e-1
2.2463768115942035e1 -3.1871229819026636e-1 -7.250020177408998e-1 -7.250020177408998e-1
2.3188405797101456e1 -3.1871229819026636e-1 -7.177556409293055e-1 -7.177556409293055e-1
2.3913043478260878e1 -3.1871229819026636e-1 -7.105092641177113e-1 -7.105092641177113e-1
2.46376811594203e1 -3.1871229819026636e-1 -7.032628873061171e-1 -7.032628873061171e-1
2.536231884057972e1 -3.1871229819026636e-1 -6.960165104945228e-1 -6.960165104945228e-1
2.6086956521739143e1 -3.1871229819026636e-1 -6.887701336829286e-1 -6.887701336829286e-1
2.6811594202898565e1 -3.1871229819026636e-1 -6.815237568713344e-1 -6.815237568713344e-1
2.7536231884057987e1 -3.1871229819026636e-1 -6.742773800597401e-1 -6.742773800597401e-1
2.826086956521741e1 -3.1871229819026636e-1 -6.670310032481459e-1 -6.670310032481459e-1
2.898550724637683e1 -3.1871229819026636e-1 -6.597846264365518e-1 -6.597846264365518e-1
2.9710144927536252e1 -3.1871229819026636e-1 -6.525382496249575e-1 -6.525382496249575e-1
3.0434782608695674e1 -3.1871229819026636e-1 -6.452918728133633e-1 -6.452918728133633e-1
3.1159420289855095e1 -3.1871229819026636e-1 -6.380454960017692e-1 -6.380454960017692e-1
3.1884057971014517e1 -3.1871229819026636e-1 -6.30799119190175e-1 -6.30799119190175e-1
3.2608695652173935e1 -3.1871229819026636e-1 -6.235527423785807e-1 -6.235527423785807e-1
3.333333333333336e1 -3.1871229819026636e-1 -6.163063655669865e-1 -6.163063655669865e-1
3.405797101449278e1 -3.1871229819026636e-1 -6.090599887553922e-1 -6.090599887553922e-1
3.47826086956522e1 -3.1871229819026636e-1 -6.01813611943798e-1 -6.01813611943798e-1
3.550724637681162e1 -3.1871229819026636e-1 -5.945672351322038e-1 -5.945672351322038e-1
3.6231884057971044e1 -3.1871229819026636e-1 -5.873208583206097e-1 -5.873208583206097e-1
3.6956521739130466e1 -3.1871229819026636e-1 -5.800744815090154e-1 -5.800744815090154e-1
3.768115942028989e1 -3.1871229819026636e-1 -5.728281046974212e-1 -5.728281046974212e-1
3.840579710144931e1 -3.1871229819026636e-1 -5.65581727885827e-1 -5.65581727885827e-1
3.913043478260873e1 -3.1871229819026636e-1 -5.583353510742328e-1 -5.583353510742328e-1
3.985507246376815e1 -3.1871229819026636e-1 -5.510889742626386e-1 -5.510889742626386e-1
4.0579710144927574e1 -3.1871229819026636e-1 -5.438425974510444e-1 -5.438425974510444e-1
4.1304347826086996e1 -3.1871229819026636e-1 -5.365962206394501e-1 -5.365962206394501e-1
4.202898550724642e1 -3.1871229819026636e-1 -5.293498438278559e-1 -5.293498438278559e-1
4.275362318840584e1 -3.1871229819026636e-1 -5.221034670162616e-1 -5.221034670162616e-1
4.347826086956526e1 -3.1871229819026636e-1 -5.148570902046674e-1 -5.148570902046674e-1
4.420289855072468e1 -3.1871229819026636e-1 -5.076107133930732e-1 -5.076107133930732e-1
4.4927536231884105e1 -3.1871229819026636e-1 -5.003643365814789e-1 -5.003643365814789e-1
4.565217391304353e1 -3.1871229819026636e-1 -4.931179597698848e-1 -4.931179597698848e-1
4.637681159420295e1 -3.1871229819026636e-1 -4.858715829582906e-1 -4.858715829582906e-1
4.710144927536237e1 -3.1871229819026636e-1 -4.7862520614669635e-1 -4.7862520614669635e-1
4.782608695652179e1 -3.1871229819026636e-1 -4.7137882933510217e-1 -4.7137882933510217e-1
4.855072463768121e1 -3.1871229819026636e-1 -4.6413245252350793e-1 -4.6413245252350793e-1
4.9275362318840635e1 -3.1871229819026636e-1 -4.568860757119137e-1 -4.568860757119137e-1
5.0e1 -3.1871229819026636e-1 -4.496396989003201e-1 -4.496396989003201e-1

0.0e0 -2.2765164156447526e-1 0.0e0 0.0e0
7.246376811594203e-1 -2.2765164156447526e-1 -8.449744234825821e-1 -8.449744234825821e-1
1.4492753623188406e0 -2.2765164156447526e-1 -9.324853700123432e-1 -9.324853700123432e-1
2.1739130434782608e0 -2.2765164156447526e-1 -9.461388604998149e-1 -9.461388604998149e-1
2.898550724637681e0 -2.2765164156447526e-1 -9.437334497495397e-1 -9.437334497495397e-1
3.6231884057971016e0 -2.2765164156447526e-1 -9.376199554838274e-1 -9.376199554838274e-1
4.3478260869565215e0 -2.2765164156447526e-1 -9.306393209551237e-1 -9.306393209551237e-1
5.0724637681159415e0 -2.2765164156447526e-1 -9.234553140687525e-1 -9.234553140687525e-1
5.797101449275361e0 -2.2765164156447526e-1 -9.162235774151933e-1 -9.162235774151933e-1
6.521739130434781e0 -2.2765164156447526e-1 -9.089806372072164e-1 -9.089806372072164e-1
7.246376811594201e0 -2.2765164156447526e-1 -9.017350671033261e-1 -9.017350671033261e-1
7.971014492753621e0 -2.2765164156447526e-1 -8.944888796584662e-1 -8.944888796584662e-1
8.695652173913041e0 -2.2765164156447526e-1 -8.872425472988761e-1 -8.872425472988761e-1
9.420289855072461e0 -2.2765164156447526e-1 -8.799961809219596e-1 -8.799961809219596e-1
1.0144927536231881e1 -2.2765164156447526e-1 -8.72749806559805e-1 -8.72749806559805e-1
1.0869565217391301e1 -2.2765164156447526e-1 -8.655034303231932e-1 -8.655034303231932e-1
1.1594202898550721e1 -2.2765164156447526e-1 -8.582570536465705e-1 -8.582570536465705e-1
1.2318840579710141e1 -2.2765164156447526e-1 -8.510106768666594e-1 -8.510106768666594e-1
1.3043478260869561e1 -2.2765164156447526e-1 -8.437643000625026e-1 -8.437643000625026e-1
1.3768115942028981e1 -2.2765164156447526e-1 -8.365179232526543e-1 -8.365179232526543e-1
1.44927536231884e1 -2.2765164156447526e-1 -8.292715464414698e-1 -8.292715464414698e-1
1.521739130434782e1 -2.2765164156447526e-1 -8.220251696299719e-1 -8.220251696299719e-1
1.594202898550724e1 -2.2765164156447526e-1 -8.147787928184004e-1 -8.147787928184004e-1
1.666666666666666e1 -2.2765164156447526e-1 -8.075324160068114e-1 -8.075324160068114e-1
1.7391304347826082e1 -2.2765164156447526e-1 -8.002860391952183e-1 -8.002860391952183e-1
1.8115942028985504e1 -2.2765164156447526e-1 -7.930396623836244e-1 -7.930396623836244e-1
1.8840579710144926e1 -2.2765164156447526e-1 -7.857932855720304e-1 -7.857932855720304e-1
1.9565217391304348e1 -2.2765164156447526e-1 -7.785469087604362e-1 -7.785469087604362e-1
2.028985507246377e1 -2.2765164156447526e-1 -7.71300531948842e-1 -7.71300531948842e-1
2.101449275362319e1 -2.2765164156447526e-1 -7.640541551372477e-1 -7.640541551372477e-1
2.1739130434782613e1 -2.2765164156447526e-1 -7.568077783256535e-1 -7.568077783256535e-1
2.2463768115942035e1 -2.2765164156447526e-1 -7.495614015140593e-1 -7.495614015140593e-1
2.3188405797101456e1 -2.2765164156447526e-1 -7.42315024702465e-1 -7.42315024702465e-1
2.3913043478260878e1 -2.2765164156447526e-1 -7.350686478908709e-1 -7.350686478908709e-1
2.46376811594203e1 -2.2765164156447526e-1 -7.278222710792767e-1 -7.278222710792767e-1
2.536231884057972e1 -2.2765164156447526e-1 -7.205758942676824e-1 -7.205758942676824e-1
2.6086956521739143e1 -2.2765164156447526e-1 -7.133295174560882e-1 -7.133295174560882e-1
2.6811594202898565e1 -2.2765164156447526e-1 -7.060831406444941e-1 -7.060831406444941e-1
2.7536231884057987e1 -2.2765164156447526e-1 -6.988367638328998e-1 -6.988367638328998e-1
2.826086956521741e1 -2.2765164156447526e-1 -6.915903870213056e-1 -6.915903870213056e-1
2.898550724637683e1 -2.2765164156447526e-1 -6.843440102097114e-1 -6.843440102097114e-1
2.9710144927536252e1 -2.2765164156447526e-1 -6.770976333981171e-1 -6.770976333981171e-1
3.0434782608695674e1 -2.2765164156447526e-1 -6.698512565865229e-1 -6.698512565865229e-1
3.1159420289855095e1 -2.2765164156447526e-1 -6.626048797749287e-1 -6.626048797749287e-1
3.1884057971014517e1 -2.2765164156447526e-1 -6.553585029633344e-1 -6.553585029633344e-1
3.2608695652173935e1 -2.2765164156447526e-1 -6.481121261517403e-1 -6.481121261517403e-1
3.333333333333336e1 -2.2765164156447526e-1 -6.408657493401461e-1 -6.408657493401461e-1
3.405797101449278e1 -2.2765164156447526e-1 -6.336193725285519e-1 -6.336193725285519e-1
3.47826086956522e1 -2.2765164156447526e-1 -6.263729957169577e-1 -6.263729957169577e-1
3.550724637681162e1 -2.2765164156447526e-1 -6.191266189053635e-1 -6.191266189053635e-1
3.6231884057971044e1 -2.2765164156447526e-1 -6.118802420937692e-1 -6.118802420937692e-1
3.6956521739130466e1 -2.2765164156447526e-1 -6.04633865282175e-1 -6.04633865282175e-1
3.768115942028989e1 -2.2765164156447526e-1 -5.973874884705808e-1 -5.973874884705808e-1
3.840579710144931e1 -2.2765164156447526e-1 -5.901411116589865e-1 -5.901411116589865e-1
3.913043478260873e1 -2.2765164156447526e-1 -5.828947348473923e-1 -5.828947348473923e-1
3.985507246376815e1 -2.2765164156447526e-1 -5.756483580357981e-1 -5.756483580357981e-1
4.0579710144927574e1 -2.2765164156447526e-1 -5.684019812242038e-1 -5.684019812242038e-1
4.1304347826086996e1 -2.2765164156447526e-1 -5.611556044126097e-1 -5.611556044126097e-1
4.202898550724642e1 -2.2765164156447526e-1 -5.539092276010155e-1 -5.539092276010155e-1
4.275362318840584e1 -2.2765164156447526e-1 -5.466628507894212e-1 -5.466628507894212e-1
4.347826086956526e1 -2.2765164156447526e-1 -5.394164739778271e-1 -5.394164739778271e-1
4.420289855072468e1 -2.2765164156447526e-1 -5.321700971662329e-1 -5.321700971662329e-1
4.4927536231884105e1 -2.2765164156447526e-1 -5.249237203546386e-1 -5.249237203546386e-1
4.565217391304353e1 -2.2765164156447526e-1 -5.176773435430444e-1 -5.176773435430444e-1
4.637681159420295e1 -2.2765164156447526e-1 -5.104309667314502e-1 -5.104309667314502e-1
4.710144927536237e1 -2.2765164156447526e-1 -5.031845899198559e-1 -5.031845899198559e-1
4.782608695652179e1 -2.2765164156447526e-1 -4.9593821310826175e-1 -4.9593821310826175e-1
4.855072463768121e1 -2.2765164156447526e-1 -4.886918362966675e-1 -4.886918362966675e-1
4.9275362318840635e1 -2.2765164156447526e-1 -4.814454594850733e-1 -4.814454594850733e-1
5.0e1 -2.2765164156447526e-1 -4.7419908267347965e-1 -4.7419908267347965e-1

0.0e0 -1.3659098493868416e-1 0.0e0 0.0e0
7.246376811594203e-1 -1.3659098493868416e-1 -8.59396986734101e-1 -8.59396986734101e-1
1.4492753623188406e0 -1.3659098493868416e-1 -9.485115593299751e-1 -9.485115593299751e-1
2.1739130434782608e0 -1.3659098493868416e-1 -9.625187488329661e-1 -9.625187488329661e-1
2.898550724637681e0 -1.3659098493868416e-1 -9.601952641976057e-1 -9.601952641976057e-1
3.6231884057971016e0 -1.3659098493868416e-1 -9.541009422756909e-1 -9.541009422756909e-1
4.3478260869565215e0 -1.3659098493868416e-1 -9.471248050379266e-1 -9.471248050379266e-1
5.0724637681159415e0 -1.3659098493868416e-1 -9.39941853669317e-1 -9.39941853669317e-1
5.797101449275361e0 -1.3659098493868416e-1 -9.327103647785504e-1 -9.327103647785504e-1
6.521739130434781e0 -1.3659098493868416e-1 -9.25467482729953e-1 -9.25467482729953e-1
7.246376811594201e0 -1.3659098493868416e-1 -9.182219262783848e-1 -9.182219262783848e-1
7.971014492753621e0 -1.3659098493868416e-1 -9.109757420382739e-1 -9.109757420382739e-1
8.695652173913041e0 -1.3659098493868416e-1 -9.037294104309676e-1 -9.037294104309676e-1
9.420289855072461e0 -1.3659098493868416e-1 -8.964830442306424e-1 -8.964830442306424e-1
1.0144927536231881e1 -1.3659098493868416e-1 -8.892366699099409e-1 -8.892366699099409e-1
1.0869565217391301e1 -1.3659098493868416e-1 -8.819902936830597e-1 -8.819902936830597e-1
1.1594202898550721e1 -1.3659098493868416e-1 -8.747439170087212e-1 -8.747439170087212e-1
1.2318840579710141e1 -1.3659098493868416e-1 -8.674975402293464e-1 -8.674975402293464e-1
1.3043478260869561e1 -1.3659098493868416e-1 -8.602511634253154e-1 -8.602511634253154e-1
1.3768115942028981e1 -1.3659098493868416e-1 -8.530047866154966e-1 -8.530047866154966e-1
1.44927536231884e1 -1.3659098493868416e-1 -8.457584098043192e-1 -8.457584098043192e-1
1.521739130434782e1 -1.3659098493868416e-1 -8.385120329928228e-1 -8.385120329928228e-1
1.594202898550724e1 -1.3659098493868416e-1 -8.312656561812517e-1 -8.312656561812517e-1
1.666666666666666e1 -1.3659098493868416e-1 -8.240192793696628e-1 -8.240192793696628e-1
1.7391304347826082e1 -1.3659098493868416e-1 -8.167729025580698e-1 -8.167729025580698e-1
1.8115942028985504e1 -1.3659098493868416e-1 -8.095265257464759e-1 -8.095265257464759e-1
1.8840579710144926e1 -1.3659098493868416e-1 -8.022801489348819e-1 -8.022801489348819e-1
1.9565217391304348e1 -1.3659098493868416e-1 -7.950337721232876e-1 -7.950337721232876e-1
2.028985507246377e1 -1.3659098493868416e-1 -7.877873953116934e-1 -7.877873953116934e-1
2.101449275362319e1 -1.3659098493868416e-1 -7.805410185000992e-1 -7.805410185000992e-1
2.1739130434782613e1 -1.3659098493868416e-1 -7.732946416885049e-1 -7.732946416885049e-1
2.2463768115942035e1 -1.3659098493868416e-1 -7.660482648769107e-1 -7.660482648769107e-1
2.3188405797101456e1 -1.3659098493868416e-1 -7.588018880653165e-1 -7.588018880653165e-1
2.3913043478260878e1 -1.3659098493868416e-1 -7.515555112537223e-1 -7.515555112537223e-1
2.46376811594203e1 -1.3659098493868416e-1 -7.443091344421281e-1 -7.443091344421281e-1
2.536231884057972e1 -1.3659098493868416e-1 -7.370627576305339e-1 -7.370627576305339e-1
2.6086956521739143e1 -1.3659098493868416e-1 -7.298163808189396e-1 -7.298163808189396e-1
2.6811594202898565e1 -1.3659098493868416e-1 -7.225700040073455e-1 -7.225700040073455e-1
2.7536231884057987e1 -1.3659098493868416e-1 -7.153236271957513e-1 -7.153236271957513e-1
2.826086956521741e1 -1.3659098493868416e-1 -7.08077250384157e-1 -7.08077250384157e-1
2.898550724637683e1 -1.3659098493868416e-1 -7.008308735725628e-1 -7.008308735725628e-1
2.9710144927536252e1 -1.3659098493868416e-1 -6.935844967609686e-1 -6.935844967609686e-1
3.0434782608695674e1 -1.3659098493868416e-1 -6.863381199493743e-1 -6.863381199493743e-1
3.1159420289855095e1 -1.3659098493868416e-1 -6.790917431377801e-1 -6.790917431377801e-1
3.1884057971014517e1 -1.3659098493868416e-1 -6.718453663261859e-1 -6.718453663261859e-1
3.2608695652173935e1 -1.3659098493868416e-1 -6.645989895145917e-1 -6.645989895145917e-1
3.333333333333336e1 -1.3659098493868416e-1 -6.573526127029975e-1 -6.573526127029975e-1
3.405797101449278e1 -1.3659098493868416e-1 -6.501062358914034e-1 -6.501062358914034e-1
3.47826086956522e1 -1.3659098493868416e-1 -6.428598590798091e-1 -6.428598590798091e-1
3.550724637681162e1 -1.3659098493868416e-1 -6.356134822682149e-1 -6.356134822682149e-1
3.6231884057971044e1 -1.3659098493868416e-1 -6.283671054566207e-1 -6.283671054566207e-1
3.6956521739130466e1 -1.3659098493868416e-1 -6.211207286450264e-1 -6.211207286450264e-1
3.768115942028989e1 -1.3659098493868416e-1 -6.138743518334322e-1 -6.138743518334322e-1
3.840579710144931e1 -1.3659098493868416e-1 -6.06627975021838e-1 -6.06627975021838e-1
3.913043478260873e1 -1.3659098493868416e-1 -5.993815982102437e-1 -5.993815982102437e-1
3.985507246376815e1 -1.3659098493868416e-1 -5.921352213986495e-1 -5.921352213986495e-1
4.0579710144927574e1 -1.3659098493868416e-1 -5.848888445870553e-1 -5.848888445870553e-1
4.1304347826086996e1 -1.3659098493868416e-1 -5.776424677754611e-1 -5.776424677754611e-1
4.202898550724642e1 -1.3659098493868416e-1 -5.703960909638669e-1 -5.703960909638669e-1
4.275362318840584e1 -1.3659098493868416e-1 -5.631497141522727e-1 -5.631497141522727e-1
4.347826086956526e1 -1.3659098493868416e-1 -5.559033373406785e-1 -5.559033373406785e-1
4.420289855072468e1 -1.3659098493868416e-1 -5.486569605290843e-1 -5.486569605290843e-1
4.4927536231884105e1 -1.3659098493868416e-1 -5.414105837174901e-1 -5.414105837174901e-1
4.565217391304353e1 -1.3659098493868416e-1 -5.341642069058958e-1 -5.341642069058958e-1
4.637681159420295e1 -1.3659098493868416e-1 -5.269178300943016e-1 -5.269178300943016e-1
4.710144927536237e1 -1.3659098493868416e-1 -5.196714532827074e-1 -5.196714532827074e-1
4.782608695652179e1 -1.3659098493868416e-1 -5.124250764711131e-1 -5.124250764711131e-1
4.855072463768121e1 -1.3659098493868416e-1 -5.051786996595189e-1 -5.051786996595189e-1
4.9275362318840635e1 -1.3659098493868416e-1 -4.979323228479247e-1 -4.979323228479247e-1
5.0e1 -1.3659098493868416e-1 -4.906859460363311e-1 -4.906859460363311e-1

0.0e0 -4.5530328312893054e-2 0.0e0 0.0e0
7.246376811594203e-1 -4.5530328312893054e-2 -8.666382701372736e-1 -8.666382701372736e-1
1.4492753623188406e0 -4.5530328312893054e-2 -9.565579916248479e-1 -9.565579916248479e-1
2.1739130434782608e0 -4.5530328312893054e-2 -9.707427663993424e-1 -9.707427663993424e-1
2.898550724637681e0 -4.5530328312893054e-2 -9.684604152439242e-1 -9.684604152439242e-1
3.6231884057971016e0 -4.5530328312893054e-2 -9.623757193761663e-1 -9.623757193761663e-1
4.3478260869565215e0 -4.5530328312893054e-2 -9.554018401391243e-1 -9.554018401391243e-1
5.0724637681159415e0 -4.5530328312893054e-2 -9.482194187250808e-1 -9.482194187250808e-1
5.797101449275361e0 -4.5530328312893054e-2 -9.409880542311058e-1 -9.409880542311058e-1
6.521739130434781e0 -4.5530328312893054e-2 -9.337452013831813e-1 -9.337452013831813e-1
7.246376811594201e0 -4.5530328312893054e-2 -9.264996517861737e-1 -9.264996517861737e-1
7.971014492753621e0 -4.5530328312893054e-2 -9.192534691551038e-1 -9.192534691551038e-1
8.695652173913041e0 -4.5530328312893054e-2 -9.120071379255041e-1 -9.120071379255041e-1
9.420289855072461e0 -4.5530328312893054e-2 -9.04760771813842e-1 -9.04760771813842e-1
1.0144927536231881e1 -4.5530328312893054e-2 -8.975143975139532e-1 -8.975143975139532e-1
1.0869565217391301e1 -4.5530328312893054e-2 -8.902680212919577e-1 -8.902680212919577e-1
1.1594202898550721e1 -4.5530328312893054e-2 -8.830216446187661e-1 -8.830216446187661e-1
1.2318840579710141e1 -4.5530328312893054e-2 -8.757752678396604e-1 -8.757752678396604e-1
1.3043478260869561e1 -4.5530328312893054e-2 -8.685288910356928e-1 -8.685288910356928e-1
1.3768115942028981e1 -4.5530328312893054e-2 -8.612825142258886e-1 -8.612825142258886e-1
1.44927536231884e1 -4.5530328312893054e-2 -8.540361374147146e-1 -8.540361374147146e-1
1.521739130434782e1 -4.5530328312893054e-2 -8.467897606032191e-1 -8.467897606032191e-1
1.594202898550724e1 -4.5530328312893054e-2 -8.395433837916482e-1 -8.395433837916482e-1
1.666666666666666e1 -4.5530328312893054e-2 -8.322970069800594e-1 -8.322970069800594e-1
1.7391304347826082e1 -4.5530328312893054e-2 -8.250506301684664e-1 -8.250506301684664e-1
1.8115942028985504e1 -4.5530328312893054e-2 -8.178042533568726e-1 -8.178042533568726e-1
1.8840579710144926e1 -4.5530328312893054e-2 -8.105578765452784e-1 -8.105578765452784e-1
1.9565217391304348e1 -4.5530328312893054e-2 -8.033114997336842e-1 -8.033114997336842e-1
2.028985507246377e1 -4.5530328312893054e-2 -7.9606512292209e-1 -7.9606512292209e-1
2.101449275362319e1 -4.5530328312893054e-2 -7.888187461104957e-1 -7.888187461104957e-1
2.1739130434782613e1 -4.5530328312893054e-2 -7.815723692989015e-1 -7.815723692989015e-1
2.2463768115942035e1 -4.5530328312893054e-2 -7.743259924873074e-1 -7.743259924873074e-1
2.3188405797101456e1 -4.5530328312893054e-2 -7.670796156757131e-1 -7.670796156757131e-1
2.3913043478260878e1 -4.5530328312893054e-2 -7.598332388641189e-1 -7.598332388641189e-1
2.46376811594203e1 -4.5530328312893054e-2 -7.525868620525247e-1 -7.525868620525247e-1
2.536231884057972e1 -4.5530328312893054e-2 -7.453404852409304e-1 -7.453404852409304e-1
2.6086956521739143e1 -4.5530328312893054e-2 -7.380941084293362e-1 -7.380941084293362e-1
2.6811594202898565e1 -4.5530328312893054e-2 -7.30847731617742e-1 -7.30847731617742e-1
2.7536231884057987e1 -4.5530328312893054e-2 -7.236013548061477e-1 -7.236013548061477e-1
2.826086956521741e1 -4.5530328312893054e-2 -7.163549779945535e-1 -7.163549779945535e-1
2.898550724637683e1 -4.5530328312893054e-2 -7.091086011829594e-1 -7.091086011829594e-1
2.9710144927536252e1 -4.5530328312893054e-2 -7.018622243713651e-1 -7.018622243713651e-1
3.0434782608695674e1 -4.5530328312893054e-2 -6.946158475597709e-1 -6.946158475597709e-1
3.1159420289855095e1 -4.5530328312893054e-2 -6.873694707481768e-1 -6.873694707481768e-1
3.1884057971014517e1 -4.5530328312893054e-2 -6.801230939365825e-1 -6.801230939365825e-1
3.2608695652173935e1 -4.5530328312893054e-2 -6.728767171249883e-1 -6.728767171249883e-1
3.333333333333336e1 -4.5530328312893054e-2 -6.656303403133941e-1 -6.656303403133941e-1
3.405797101449278e1 -4.5530328312893054e-2 -6.583839635017998e-1 -6.583839635017998e-1
3.47826086956522e1 -4.5530328312893054e-2 -6.511375866902056e-1 -6.511375866902056e-1
3.550724637681162e1 -4.5530328312893054e-2 -6.438912098786114e-1 -6.438912098786114e-1
3.6231884057971044e1 -4.5530328312893054e-2 -6.366448330670172e-1 -6.366448330670172e-1
3.6956521739130466e1 -4.5530328312893054e-2 -6.29398456255423e-1 -6.29398456255423e-1
3.768115942028989e1 -4.5530328312893054e-2 -6.221520794438288e-1 -6.221520794438288e-1
3.840579710144931e1 -4.5530328312893054e-2 -6.149057026322345e-1 -6.149057026322345e-1
3.913043478260873e1 -4.5530328312893054e-2 -6.076593258206404e-1 -6.076593258206404e-1
3.985507246376815e1 -4.5530328312893054e-2 -6.004129490090462e-1 -6.004129490090462e-1
4.0579710144927574e1 -4.5530328312893054e-2 -5.93166572197452e-1 -5.93166572197452e-1
4.1304347826086996e1 -4.5530328312893054e-2 -5.859201953858577e-1 -5.859201953858577e-1
4.202898550724642e1 -4.5530328312893054e-2 -5.786738185742635e-1 -5.786738185742635e-1
4.275362318840584e1 -4.5530328312893054e-2 -5.714274417626692e-1 -5.714274417626692e-1
4.347826086956526e1 -4.5530328312893054e-2 -5.64181064951075e-1 -5.64181064951075e-1
4.420289855072468e1 -4.5530328312893054e-2 -5.569346881394808e-1 -5.569346881394808e-1
4.4927536231884105e1 -4.5530328312893054e-2 -5.496883113278865e-1 -5.496883113278865e-1
4.565217391304353e1 -4.5530328312893054e-2 -5.424419345162924e-1 -5.424419345162924e-1
4.637681159420295e1 -4.5530328312893054e-2 -5.351955577046982e-1 -5.351955577046982e-1
4.710144927536237e1 -4.5530328312893054e-2 -5.279491808931039e-1 -5.279491808931039e-1
4.782608695652179e1 -4.5530328312893054e-2 -5.207028040815098e-1 -5.207028040815098e-1
4.855072463768121e1 -4.5530328312893054e-2 -5.134564272699156e-1 -5.134564272699156e-1
4.9275362318840635e1 -4.5530328312893054e-2 -5.062100504583213e-1 -5.062100504583213e-1
5.0e1 -4.5530328312893054e-2 -4.9896367364672767e-1 -4.9896367364672767e-1

0.0e0 4.553032831289805e-2 0.0e0 0.0e0
7.246376811594203e-1 4.553032831289805e-2 -8.666382701372735e-1 -8.666382701372735e-1
1.4492753623188406e0 4.553032831289805e-2 -9.565579916248477e-1 -9.565579916248477e-1
2.1739130434782608e0 4.553032831289805e-2 -9.707427663993422e-1 -9.707427663993422e-1
2.898550724637681e0 4.553032831289805e-2 -9.68460415243924e-1 -9.68460415243924e-1
3.6231884057971016e0 4.553032831289805e-2 -9.623757193761661e-1 -9.623757193761661e-1
4.3478260869565215e0 4.553032831289805e-2 -9.554018401391241e-1 -9.554018401391241e-1
5.0724637681159415e0 4.553032831289805e-2 -9.482194187250805e-1 -9.482194187250805e-1
5.797101449275361e0 4.553032831289805e-2 -9.409880542311055e-1 -9.409880542311055e-1
6.521739130434781e0 4.553032831289805e-2 -9.337452013831811e-1 -9.337452013831811e-1
7.246376811594201e0 4.553032831289805e-2 -9.264996517861734e-1 -9.264996517861734e-1
7.971014492753621e0 4.553032831289805e-2 -9.192534691551035e-1 -9.192534691551035e-1
8.695652173913041e0 4.553032831289805e-2 -9.120071379255039e-1 -9.120071379255039e-1
9.420289855072461e0 4.553032831289805e-2 -9.047607718138417e-1 -9.047607718138417e-1
1.0144927536231881e1 4.553032831289805e-2 -8.97514397513953e-1 -8.97514397513953e-1
1.0869565217391301e1 4.553032831289805e-2 -8.902680212919575e-1 -8.902680212919575e-1
1.1594202898550721e1 4.553032831289805e-2 -8.830216446187659e-1 -8.830216446187659e-1
1.2318840579710141e1 4.553032831289805e-2 -8.757752678396602e-1 -8.757752678396602e-1
1.3043478260869561e1 4.553032831289805e-2 -8.685288910356925e-1 -8.685288910356925e-1
1.3768115942028981e1 4.553032831289805e-2 -8.612825142258884e-1 -8.612825142258884e-1
1.44927536231884e1 4.553032831289805e-2 -8.540361374147144e-1 -8.540361374147144e-1
1.521739130434782e1 4.553032831289805e-2 -8.467897606032189e-1 -8.467897606032189e-1
1.594202898550724e1 4.553032831289805e-2 -8.39543383791648e-1 -8.39543383791648e-1
1.666666666666666e1 4.553032831289805e-2 -8.322970069800592e-1 -8.322970069800592e-1
1.7391304347826082e1 4.553032831289805e-2 -8.250506301684661e-1 -8.250506301684661e-1
1.8115942028985504e1 4.553032831289805e-2 -8.178042533568723e-1 -8.178042533568723e-1
1.8840579710144926e1 4.553032831289805e-2 -8.105578765452782e-1 -8.105578765452782e-1
1.9565217391304348e1 4.553032831289805e-2 -8.03311499733684e-1 -8.03311499733684e-1
2.028985507246377e1 4.553032831289805e-2 -7.960651229220898e-1 -7.960651229220898e-1
2.101449275362319e1 4.553032831289805e-2 -7.888187461104955e-1 -7.888187461104955e-1
2.1739130434782613e1 4.553032831289805e-2 -7.815723692989013e-1 -7.815723692989013e-1
2.2463768115942035e1 4.553032831289805e-2 -7.743259924873072e-1 -7.743259924873072e-1
2.3188405797101456e1 4.553032831289805e-2 -7.670796156757129e-1 -7.670796156757129e-1
2.3913043478260878e1 4.553032831289805e-2 -7.598332388641187e-1 -7.598332388641187e-1
2.46376811594203e1 4.553032831289805e-2 -7.525868620525245e-1 -7.525868620525245e-1
2.536231884057972e1 4.553032831289805e-2 -7.453404852409302e-1 -7.453404852409302e-1
2.6086956521739143e1 4.553032831289805e-2 -7.38094108429336e-1 -7.38094108429336e-1
2.6811594202898565e1 4.553032831289805e-2 -7.308477316177417e-1 -7.308477316177417e-1
2.7536231884057987e1 4.553032831289805e-2 -7.236013548061475e-1 -7.236013548061475e-1
2.826086956521741e1 4.553032831289805e-2 -7.163549779945533e-1 -7.163549779945533e-1
2.898550724637683e1 4.553032831289805e-2 -7.091086011829592e-1 -7.091086011829592e-1
2.9710144927536252e1 4.553032831289805e-2 -7.018622243713649e-1 -7.018622243713649e-1
3.0434782608695674e1 4.553032831289805e-2 -6.946158475597707e-1 -6.946158475597707e-1
3.1159420289855095e1 4.553032831289805e-2 -6.873694707481766e-1 -6.873694707481766e-1
3.1884057971014517e1 4.553032831289805e-2 -6.801230939365823e-1 -6.801230939365823e-1
3.2608695652173935e1 4.553032831289805e-2 -6.728767171249881e-1 -6.728767171249881e-1
3.333333333333336e1 4.553032831289805e-2 -6.656303403133939e-1 -6.656303403133939e-1
3.405797101449278e1 4.553032831289805e-2 -6.583839635017996e-1 -6.583839635017996e-1
3.47826086956522e1 4.553032831289805e-2 -6.511375866902054e-1 -6.511375866902054e-1
3.550724637681162e1 4.553032831289805e-2 -6.438912098786111e-1 -6.438912098786111e-1
3.6231884057971044e1 4.553032831289805e-2 -6.36644833067017e-1 -6.36644833067017e-1
3.6956521739130466e1 4.553032831289805e-2 -6.293984562554228e-1 -6.293984562554228e-1
3.768115942028989e1 4.553032831289805e-2 -6.221520794438286e-1 -6.221520794438286e-1
3.840579710144931e1 4.553032831289805e-2 -6.149057026322343e-1 -6.149057026322343e-1
3.913043478260873e1 4.553032831289805e-2 -6.076593258206402e-1 -6.076593258206402e-1
3.985507246376815e1 4.553032831289805e-2 -6.00412949009046e-1 -6.00412949009046e-1
4.0579710144927574e1 4.553032831289805e-2 -5.931665721974517e-1 -5.931665721974517e-1
4.1304347826086996e1 4.553032831289805e-2 -5.859201953858575e-1 -5.859201953858575e-1
4.202898550724642e1 4.553032831289805e-2 -5.786738185742633e-1 -5.786738185742633e-1
4.275362318840584e1 4.553032831289805e-2 -5.71427441762669e-1 -5.71427441762669e-1
4.347826086956526e1 4.553032831289805e-2 -5.641810649510748e-1 -5.641810649510748e-1
4.420289855072468e1 4.553032831289805e-2 -5.569346881394805e-1 -5.569346881394805e-1
4.4927536231884105e1 4.553032831289805e-2 -5.496883113278863e-1 -5.496883113278863e-1
4.565217391304353e1 4.553032831289805e-2 -5.424419345162922e-1 -5.424419345162922e-1
4.637681159420295e1 4.553032831289805e-2 -5.35195557704698e-1 -5.35195557704698e-1
4.710144927536237e1 4.553032831289805e-2 -5.279491808931037e-1 -5.279491808931037e-1
4.782608695652179e1 4.553032831289805e-2 -5.207028040815096e-1 -5.207028040815096e-1
4.855072463768121e1 4.553032831289805e-2 -5.134564272699154e-1 -5.134564272699154e-1
4.9275362318840635e1 4.553032831289805e-2 -5.062100504583211e-1 -5.062100504583211e-1
5.0e1 4.553032831289805e-2 -4.9896367364672745e-1 -4.9896367364672745e-1

0.0e0 1.3659098493868915e-1 0.0e0 0.0e0
7.246376811594203e-1 1.3659098493868915e-1 -8.593969867341005e-1 -8.593969867341005e-1
1.4492753623188406e0 1.3659098493868915e-1 -9.485115593299744e-1 -9.485115593299744e-1
2.1739130434782608e0 1.3659098493868915e-1 -9.625187488329654e-1 -9.625187488329654e-1
2.898550724637681e0 1.3659098493868915e-1 -9.60195264197605e-1 -9.60195264197605e-1
3.6231884057971016e0 1.3659098493868915e-1 -9.541009422756902e-1 -9.541009422756902e-1
4.3478260869565215e0 1.3659098493868915e-1 -9.47124805037926e-1 -9.47124805037926e-1
5.0724637681159415e0 1.3659098493868915e-1 -9.399418536693164e-1 -9.399418536693164e-1
5.797101449275361e0 1.3659098493868915e-1 -9.327103647785497e-1 -9.327103647785497e-1
6.521739130434781e0 1.3659098493868915e-1 -9.254674827299524e-1 -9.254674827299524e-1
7.246376811594201e0 1.3659098493868915e-1 -9.182219262783842e-1 -9.182219262783842e-1
7.971014492753621e0 1.3659098493868915e-1 -9.109757420382733e-1 -9.109757420382733e-1
8.695652173913041e0 1.3659098493868915e-1 -9.037294104309669e-1 -9.037294104309669e-1
9.420289855072461e0 1.3659098493868915e-1 -8.964830442306417e-1 -8.964830442306417e-1
1.0144927536231881e1 1.3659098493868915e-1 -8.892366699099402e-1 -8.892366699099402e-1
1.0869565217391301e1 1.3659098493868915e-1 -8.81990293683059e-1 -8.81990293683059e-1
1.1594202898550721e1 1.3659098493868915e-1 -8.747439170087206e-1 -8.747439170087206e-1
1.2318840579710141e1 1.3659098493868915e-1 -8.674975402293458e-1 -8.674975402293458e-1
1.3043478260869561e1 1.3659098493868915e-1 -8.602511634253147e-1 -8.602511634253147e-1
1.3768115942028981e1 1.3659098493868915e-1 -8.53004786615496e-1 -8.53004786615496e-1
1.44927536231884e1 1.3659098493868915e-1 -8.457584098043185e-1 -8.457584098043185e-1
1.521739130434782e1 1.3659098493868915e-1 -8.385120329928222e-1 -8.385120329928222e-1
1.594202898550724e1 1.3659098493868915e-1 -8.31265656181251e-1 -8.31265656181251e-1
1.666666666666666e1 1.3659098493868915e-1 -8.240192793696621e-1 -8.240192793696621e-1
1.7391304347826082e1 1.3659098493868915e-1 -8.167729025580691e-1 -8.167729025580691e-1
1.8115942028985504e1 1.3659098493868915e-1 -8.095265257464752e-1 -8.095265257464752e-1
1.8840579710144926e1 1.3659098493868915e-1 -8.022801489348812e-1 -8.022801489348812e-1
1.9565217391304348e1 1.3659098493868915e-1 -7.95033772123287e-1 -7.95033772123287e-1
2.028985507246377e1 1.3659098493868915e-1 -7.877873953116927e-1 -7.877873953116927e-1
2.101449275362319e1 1.3659098493868915e-1 -7.805410185000985e-1 -7.805410185000985e-1
2.1739130434782613e1 1.3659098493868915e-1 -7.732946416885043e-1 -7.732946416885043e-1
2.2463768115942035e1 1.3659098493868915e-1 -7.6604826487691e-1 -7.6604826487691e-1
2.3188405797101456e1 1.3659098493868915e-1 -7.588018880653158e-1 -7.588018880653158e-1
2.3913043478260878e1 1.3659098493868915e-1 -7.515555112537217e-1 -7.515555112537217e-1
2.46376811594203e1 1.3659098493868915e-1 -7.443091344421274e-1 -7.443091344421274e-1
2.536231884057972e1 1.3659098493868915e-1 -7.370627576305332e-1 -7.370627576305332e-1
2.6086956521739143e1 1.3659098493868915e-1 -7.29816380818939e-1 -7.29816380818939e-1
2.6811594202898565e1 1.3659098493868915e-1 -7.225700040073448e-1 -7.225700040073448e-1
2.7536231884057987e1 1.3659098493868915e-1 -7.153236271957506e-1 -7.153236271957506e-1
2.826086956521741e1 1.3659098493868915e-1 -7.080772503841564e-1 -7.080772503841564e-1
2.898550724637683e1 1.3659098493868915e-1 -7.008308735725621e-1 -7.008308735725621e-1
2.9710144927536252e1 1.3659098493868915e-1 -6.935844967609679e-1 -6.935844967609679e-1
3.0434782608695674e1 1.3659098493868915e-1 -6.863381199493737e-1 -6.863381199493737e-1
3.1159420289855095e1 1.3659098493868915e-1 -6.790917431377794e-1 -6.790917431377794e-1
3.1884057971014517e1 1.3659098493868915e-1 -6.718453663261852e-1 -6.718453663261852e-1
3.2608695652173935e1 1.3659098493868915e-1 -6.645989895145911e-1 -6.645989895145911e-1
3.333333333333336e1 1.3659098493868915e-1 -6.573526127029968e-1 -6.573526127029968e-1
3.405797101449278e1 1.3659098493868915e-1 -6.501062358914027e-1 -6.501062358914027e-1
3.47826086956522e1 1.3659098493868915e-1 -6.428598590798085e-1 -6.428598590798085e-1
3.550724637681162e1 1.3659098493868915e-1 -6.356134822682142e-1 -6.356134822682142e-1
3.6231884057971044e1 1.3659098493868915e-1 -6.2836710545662e-1 -6.2836710545662e-1
3.6956521739130466e1 1.3659098493868915e-1 -6.211207286450258e-1 -6.211207286450258e-1
3.768115942028989e1 1.3659098493868915e-1 -6.138743518334315e-1 -6.138743518334315e-1
3.840579710144931e1 1.3659098493868915e-1 -6.066279750218373e-1 -6.066279750218373e-1
3.913043478260873e1 1.3659098493868915e-1 -5.993815982102431e-1 -5.993815982102431e-1
3.985507246376815e1 1.3659098493868915e-1 -5.921352213986488e-1 -5.921352213986488e-1
4.0579710144927574e1 1.3659098493868915e-1 -5.848888445870546e-1 -5.848888445870546e-1
4.1304347826086996e1 1.3659098493868915e-1 -5.776424677754605e-1 -5.776424677754605e-1
4.202898550724642e1 1.3659098493868915e-1 -5.703960909638662e-1 -5.703960909638662e-1
4.275362318840584e1 1.3659098493868915e-1 -5.63149714152272e-1 -5.63149714152272e-1
4.347826086956526e1 1.3659098493868915e-1 -5.559033373406779e-1 -5.559033373406779e-1
4.420289855072468e1 1.3659098493868915e-1 -5.486569605290836e-1 -5.486569605290836e-1
4.4927536231884105e1 1.3659098493868915e-1 -5.414105837174894e-1 -5.414105837174894e-1
4.565217391304353e1 1.3659098493868915e-1 -5.341642069058952e-1 -5.341642069058952e-1
4.637681159420295e1 1.3659098493868915e-1 -5.269178300943009e-1 -5.269178300943009e-1
4.710144927536237e1 1.3659098493868915e-1 -5.196714532827067e-1 -5.196714532827067e-1
4.782608695652179e1 1.3659098493868915e-1 -5.124250764711125e-1 -5.124250764711125e-1
4.855072463768121e1 1.3659098493868915e-1 -5.051786996595182e-1 -5.051786996595182e-1
4.9275362318840635e1 1.3659098493868915e-1 -4.9793232284792405e-1 -4.9793232284792405e-1
5.0e1 1.3659098493868915e-1 -4.906859460363304e-1 -4.906859460363304e-1

0.0e0 2.2765164156448026e-1 0.0e0 0.0e0
7.246376811594203e-1 2.2765164156448026e-1 -8.449744234825811e-1 -8.449744234825811e-1
1.4492753623188406e0 2.2765164156448026e-1 -9.32485370012342e-1 -9.32485370012342e-1
2.1739130434782608e0 2.2765164156448026e-1 -9.461388604998137e-1 -9.461388604998137e-1
2.898550724637681e0 2.2765164156448026e-1 -9.437334497495384e-1 -9.437334497495384e-1
3.6231884057971016e0 2.2765164156448026e-1 -9.376199554838262e-1 -9.376199554838262e-1
4.3478260869565215e0 2.2765164156448026e-1 -9.306393209551225e-1 -9.306393209551225e-1
5.0724637681159415e0 2.2765164156448026e-1 -9.234553140687513e-1 -9.234553140687513e-1
5.797101449275361e0 2.2765164156448026e-1 -9.162235774151921e-1 -9.162235774151921e-1
6.521739130434781e0 2.2765164156448026e-1 -9.089806372072152e-1 -9.089806372072152e-1
7.246376811594201e0 2.2765164156448026e-1 -9.017350671033248e-1 -9.017350671033248e-1
7.971014492753621e0 2.2765164156448026e-1 -8.94488879658465e-1 -8.94488879658465e-1
8.695652173913041e0 2.2765164156448026e-1 -8.872425472988749e-1 -8.872425472988749e-1
9.420289855072461e0 2.2765164156448026e-1 -8.799961809219584e-1 -8.799961809219584e-1
1.0144927536231881e1 2.2765164156448026e-1 -8.727498065598038e-1 -8.727498065598038e-1
1.0869565217391301e1 2.2765164156448026e-1 -8.65503430323192e-1 -8.65503430323192e-1
1.1594202898550721e1 2.2765164156448026e-1 -8.582570536465692e-1 -8.582570536465692e-1
1.2318840579710141e1 2.2765164156448026e-1 -8.510106768666582e-1 -8.510106768666582e-1
1.3043478260869561e1 2.2765164156448026e-1 -8.437643000625015e-1 -8.437643000625015e-1
1.3768115942028981e1 2.2765164156448026e-1 -8.365179232526531e-1 -8.365179232526531e-1
1.44927536231884e1 2.2765164156448026e-1 -8.292715464414686e-1 -8.292715464414686e-1
1.521739130434782e1 2.2765164156448026e-1 -8.220251696299707e-1 -8.220251696299707e-1
1.594202898550724e1 2.2765164156448026e-1 -8.147787928183992e-1 -8.147787928183992e-1
1.666666666666666e1 2.2765164156448026e-1 -8.075324160068101e-1 -8.075324160068101e-1
1.7391304347826082e1 2.2765164156448026e-1 -8.002860391952171e-1 -8.002860391952171e-1
1.8115942028985504e1 2.2765164156448026e-1 -7.930396623836233e-1 -7.930396623836233e-1
1.8840579710144926e1 2.2765164156448026e-1 -7.857932855720292e-1 -7.857932855720292e-1
1.9565217391304348e1 2.2765164156448026e-1 -7.78546908760435e-1 -7.78546908760435e-1
2.028985507246377e1 2.2765164156448026e-1 -7.713005319488407e-1 -7.713005319488407e-1
2.101449275362319e1 2.2765164156448026e-1 -7.640541551372465e-1 -7.640541551372465e-1
2.1739130434782613e1 2.2765164156448026e-1 -7.568077783256523e-1 -7.568077783256523e-1
2.2463768115942035e1 2.2765164156448026e-1 -7.495614015140581e-1 -7.495614015140581e-1
2.3188405797101456e1 2.2765164156448026e-1 -7.423150247024639e-1 -7.423150247024639e-1
2.3913043478260878e1 2.2765164156448026e-1 -7.350686478908697e-1 -7.350686478908697e-1
2.46376811594203e1 2.2765164156448026e-1 -7.278222710792754e-1 -7.278222710792754e-1
2.536231884057972e1 2.2765164156448026e-1 -7.205758942676812e-1 -7.205758942676812e-1
2.6086956521739143e1 2.2765164156448026e-1 -7.13329517456087e-1 -7.13329517456087e-1
2.6811594202898565e1 2.2765164156448026e-1 -7.060831406444927e-1 -7.060831406444927e-1
2.7536231884057987e1 2.2765164156448026e-1 -6.988367638328985e-1 -6.988367638328985e-1
2.826086956521741e1 2.2765164156448026e-1 -6.915903870213043e-1 -6.915903870213043e-1
2.898550724637683e1 2.2765164156448026e-1 -6.843440102097101e-1 -6.843440102097101e-1
2.9710144927536252e1 2.2765164156448026e-1 -6.770976333981159e-1 -6.770976333981159e-1
3.0434782608695674e1 2.2765164156448026e-1 -6.698512565865217e-1 -6.698512565865217e-1
3.1159420289855095e1 2.2765164156448026e-1 -6.626048797749275e-1 -6.626048797749275e-1
3.1884057971014517e1 2.2765164156448026e-1 -6.553585029633333e-1 -6.553585029633333e-1
3.2608695652173935e1 2.2765164156448026e-1 -6.481121261517391e-1 -6.481121261517391e-1
3.333333333333336e1 2.2765164156448026e-1 -6.408657493401448e-1 -6.408657493401448e-1
3.405797101449278e1 2.2765164156448026e-1 -6.336193725285506e-1 -6.336193725285506e-1
3.47826086956522e1 2.2765164156448026e-1 -6.263729957169564e-1 -6.263729957169564e-1
3.550724637681162e1 2.2765164156448026e-1 -6.191266189053621e-1 -6.191266189053621e-1
3.6231884057971044e1 2.2765164156448026e-1 -6.11880242093768e-1 -6.11880242093768e-1
3.6956521739130466e1 2.2765164156448026e-1 -6.046338652821738e-1 -6.046338652821738e-1
3.768115942028989e1 2.2765164156448026e-1 -5.973874884705795e-1 -5.973874884705795e-1
3.840579710144931e1 2.2765164156448026e-1 -5.901411116589853e-1 -5.901411116589853e-1
3.913043478260873e1 2.2765164156448026e-1 -5.828947348473912e-1 -5.828947348473912e-1
3.985507246376815e1 2.2765164156448026e-1 -5.75648358035797e-1 -5.75648358035797e-1
4.0579710144927574e1 2.2765164156448026e-1 -5.684019812242027e-1 -5.684019812242027e-1
4.1304347826086996e1 2.2765164156448026e-1 -5.611556044126085e-1 -5.611556044126085e-1
4.202898550724642e1 2.2765164156448026e-1 -5.539092276010142e-1 -5.539092276010142e-1
4.275362318840584e1 2.2765164156448026e-1 -5.4666285078942e-1 -5.4666285078942e-1
4.347826086956526e1 2.2765164156448026e-1 -5.394164739778258e-1 -5.394164739778258e-1
4.420289855072468e1 2.2765164156448026e-1 -5.321700971662315e-1 -5.321700971662315e-1
4.4927536231884105e1 2.2765164156448026e-1 -5.249237203546373e-1 -5.249237203546373e-1
4.565217391304353e1 2.2765164156448026e-1 -5.176773435430432e-1 -5.176773435430432e-1
4.637681159420295e1 2.2765164156448026e-1 -5.104309667314489e-1 -5.104309667314489e-1
4.710144927536237e1 2.2765164156448026e-1 -5.031845899198547e-1 -5.031845899198547e-1
4.782608695652179e1 2.2765164156448026e-1 -4.9593821310826053e-1 -4.9593821310826053e-1
4.855072463768121e1 2.2765164156448026e-1 -4.886918362966663e-1 -4.886918362966663e-1
4.9275362318840635e1 2.2765164156448026e-1 -4.8144545948507206e-1 -4.8144545948507206e-1
5.0e1 2.2765164156448026e-1 -4.7419908267347843e-1 -4.7419908267347843e-1

0.0e0 3.1871229819027136e-1 0.0e0 0.0e0
7.246376811594203e-1 3.1871229819027136e-1 -8.234900902840153e-1 -8.234900902840153e-1
1.4492753623188406e0 3.1871229819027136e-1 -9.086122217238757e-1 -9.086122217238757e-1
2.1739130434782608e0 3.1871229819027136e-1 -9.217388303132477e-1 -9.217388303132477e-1
2.898550724637681e0 3.1871229819027136e-1 -9.192113796786744e-1 -9.192113796786744e-1
3.6231884057971016e0 3.1871229819027136e-1 -9.13069325647603e-1 -9.13069325647603e-1
4.3478260869565215e0 3.1871229819027136e-1 -9.060819918037117e-1 -9.060819918037117e-1
5.0724637681159415e0 3.1871229819027136e-1 -8.98896412582736e-1 -8.98896412582736e-1
5.797101449275361e0 3.1871229819027136e-1 -8.916643068534241e-1 -8.916643068534241e-1
6.521739130434781e0 3.1871229819027136e-1 -8.844212800092877e-1 -8.844212800092877e-1
7.246376811594201e0 3.1871229819027136e-1 -8.771756895684412e-1 -8.771756895684412e-1
7.971014492753621e0 3.1871229819027136e-1 -8.6992949734968e-1 -8.6992949734968e-1
8.695652173913041e0 3.1871229819027136e-1 -8.626831638694629e-1 -8.626831638694629e-1
9.420289855072461e0 3.1871229819027136e-1 -8.5543679722949e-1 -8.5543679722949e-1
1.0144927536231881e1 3.1871229819027136e-1 -8.481904228055854e-1 -8.481904228055854e-1
1.0869565217391301e1 3.1871229819027136e-1 -8.409440465544784e-1 -8.409440465544784e-1
1.1594202898550721e1 3.1871229819027136e-1 -8.336976698744532e-1 -8.336976698744532e-1
1.2318840579710141e1 3.1871229819027136e-1 -8.264512930937433e-1 -8.264512930937433e-1
1.3043478260869561e1 3.1871229819027136e-1 -8.192049162893991e-1 -8.192049162893991e-1
1.3768115942028981e1 3.1871229819027136e-1 -8.119585394795066e-1 -8.119585394795066e-1
1.44927536231884e1 3.1871229819027136e-1 -8.047121626683119e-1 -8.047121626683119e-1
1.521739130434782e1 3.1871229819027136e-1 -7.974657858568115e-1 -7.974657858568115e-1
1.594202898550724e1 3.1871229819027136e-1 -7.902194090452394e-1 -7.902194090452394e-1
1.666666666666666e1 3.1871229819027136e-1 -7.829730322336503e-1 -7.829730322336503e-1
1.7391304347826082e1 3.1871229819027136e-1 -7.757266554220572e-1 -7.757266554220572e-1
1.8115942028985504e1 3.1871229819027136e-1 -7.684802786104634e-1 -7.684802786104634e-1
1.8840579710144926e1 3.1871229819027136e-1 -7.612339017988693e-1 -7.612339017988693e-1
1.9565217391304348e1 3.1871229819027136e-1 -7.539875249872751e-1 -7.539875249872751e-1
2.028985507246377e1 3.1871229819027136e-1 -7.467411481756808e-1 -7.467411481756808e-1
2.101449275362319e1 3.1871229819027136e-1 -7.394947713640866e-1 -7.394947713640866e-1
2.1739130434782613e1 3.1871229819027136e-1 -7.322483945524924e-1 -7.322483945524924e-1
2.2463768115942035e1 3.1871229819027136e-1 -7.250020177408982e-1 -7.250020177408982e-1
2.3188405797101456e1 3.1871229819027136e-1 -7.17755640929304e-1 -7.17755640929304e-1
2.3913043478260878e1 3.1871229819027136e-1 -7.105092641177098e-1 -7.105092641177098e-1
2.46376811594203e1 3.1871229819027136e-1 -7.032628873061155e-1 -7.032628873061155e-1
2.536231884057972e1 3.1871229819027136e-1 -6.960165104945213e-1 -6.960165104945213e-1
2.6086956521739143e1 3.1871229819027136e-1 -6.88770133682927e-1 -6.88770133682927e-1
2.6811594202898565e1 3.1871229819027136e-1 -6.815237568713328e-1 -6.815237568713328e-1
2.7536231884057987e1 3.1871229819027136e-1 -6.742773800597386e-1 -6.742773800597386e-1
2.826086956521741e1 3.1871229819027136e-1 -6.670310032481443e-1 -6.670310032481443e-1
2.898550724637683e1 3.1871229819027136e-1 -6.597846264365502e-1 -6.597846264365502e-1
2.9710144927536252e1 3.1871229819027136e-1 -6.52538249624956e-1 -6.52538249624956e-1
3.0434782608695674e1 3.1871229819027136e-1 -6.452918728133618e-1 -6.452918728133618e-1
3.1159420289855095e1 3.1871229819027136e-1 -6.380454960017676e-1 -6.380454960017676e-1
3.1884057971014517e1 3.1871229819027136e-1 -6.307991191901734e-1 -6.307991191901734e-1
3.2608695652173935e1 3.1871229819027136e-1 -6.235527423785792e-1 -6.235527423785792e-1
3.333333333333336e1 3.1871229819027136e-1 -6.163063655669849e-1 -6.163063655669849e-1
3.405797101449278e1 3.1871229819027136e-1 -6.090599887553907e-1 -6.090599887553907e-1
3.47826086956522e1 3.1871229819027136e-1 -6.018136119437965e-1 -6.018136119437965e-1
3.550724637681162e1 3.1871229819027136e-1 -5.945672351322022e-1 -5.945672351322022e-1
3.6231884057971044e1 3.1871229819027136e-1 -5.873208583206081e-1 -5.873208583206081e-1
3.6956521739130466e1 3.1871229819027136e-1 -5.800744815090139e-1 -5.800744815090139e-1
3.768115942028989e1 3.1871229819027136e-1 -5.728281046974196e-1 -5.728281046974196e-1
3.840579710144931e1 3.1871229819027136e-1 -5.655817278858254e-1 -5.655817278858254e-1
3.913043478260873e1 3.1871229819027136e-1 -5.583353510742313e-1 -5.583353510742313e-1
3.985507246376815e1 3.1871229819027136e-1 -5.51088974262637e-1 -5.51088974262637e-1
4.0579710144927574e1 3.1871229819027136e-1 -5.438425974510428e-1 -5.438425974510428e-1
4.1304347826086996e1 3.1871229819027136e-1 -5.365962206394486e-1 -5.365962206394486e-1
4.202898550724642e1 3.1871229819027136e-1 -5.293498438278543e-1 -5.293498438278543e-1
4.275362318840584e1 3.1871229819027136e-1 -5.221034670162601e-1 -5.221034670162601e-1
4.347826086956526e1 3.1871229819027136e-1 -5.148570902046659e-1 -5.148570902046659e-1
4.420289855072468e1 3.1871229819027136e-1 -5.076107133930716e-1 -5.076107133930716e-1
4.4927536231884105e1 3.1871229819027136e-1 -5.003643365814774e-1 -5.003643365814774e-1
4.565217391304353e1 3.1871229819027136e-1 -4.9311795976988326e-1 -4.9311795976988326e-1
4.637681159420295e1 3.1871229819027136e-1 -4.8587158295828903e-1 -4.8587158295828903e-1
4.710144927536237e1 3.1871229819027136e-1 -4.786252061466948e-1 -4.786252061466948e-1
4.782608695652179e1 3.1871229819027136e-1 -4.713788293351006e-1 -4.713788293351006e-1
4.855072463768121e1 3.1871229819027136e-1 -4.641324525235064e-1 -4.641324525235064e-1
4.9275362318840635e1 3.1871229819027136e-1 -4.5688607571191214e-1 -4.5688607571191214e-1
5.0e1 3.1871229819027136e-1 -4.496396989003185e-1 -4.496396989003185e-1

0.0e0 4.0977295481606246e-1 0.0e0 0.0e0
7.246376811594203e-1 4.0977295481606246e-1 -7.951220130894965e-1 -7.951220130894965e-1
1.4492753623188406e0 4.0977295481606246e-1 -8.770899348898296e-1 -8.770899348898296e-1
2.1739130434782608e0 4.0977295481606246e-1 -8.89520844607864e-1 -8.89520844607864e-1
2.898550724637681e0 4.0977295481606246e-1 -8.868322515805256e-1 -8.868322515805256e-1
3.6231884057971016e0 4.0977295481606246e-1 -8.806524870177437e-1 -8.806524870177437e-1
4.3478260869565215e0 4.0977295481606246e-1 -8.736563073470522e-1 -8.736563073470522e-1
5.0724637681159415e0 4.0977295481606246e-1 -8.664686520034887e-1 -8.664686520034887e-1
5.797101449275361e0 4.0977295481606246e-1 -8.592360589437419e-1 -8.592360589437419e-1
6.521739130434781e0 4.0977295481606246e-1 -8.519929177045605e-1 -8.519929177045605e-1
7.246376811594201e0 4.0977295481606246e-1 -8.447473004106422e-1 -8.447473004106422e-1
7.971014492753621e0 4.0977295481606246e-1 -8.375011018883852e-1 -8.375011018883852e-1
8.695652173913041e0 4.0977295481606246e-1 -8.302547669284837e-1 -8.302547669284837e-1
9.420289855072461e0 4.0977295481606246e-1 -8.230083999411691e-1 -8.230083999411691e-1
1.0144927536231881e1 4.0977295481606246e-1 -8.157620254357295e-1 -8.157620254357295e-1
1.0869565217391301e1 4.0977295481606246e-1 -8.085156491654829e-1 -8.085156491654829e-1
1.1594202898550721e1 4.0977295481606246e-1 -8.012692724809648e-1 -8.012692724809648e-1
1.2318840579710141e1 4.0977295481606246e-1 -7.940228956992004e-1 -7.940228956992004e-1
1.3043478260869561e1 4.0977295481606246e-1 -7.867765188946085e-1 -7.867765188946085e-1
1.3768115942028981e1 4.0977295481606246e-1 -7.79530142084658e-1 -7.79530142084658e-1
1.44927536231884e1 4.0977295481606246e-1 -7.722837652734496e-1 -7.722837652734496e-1
1.521739130434782e1 4.0977295481606246e-1 -7.650373884619461e-1 -7.650373884619461e-1
1.594202898550724e1 4.0977295481606246e-1 -7.577910116503731e-1 -7.577910116503731e-1
1.666666666666666e1 4.0977295481606246e-1 -7.505446348387839e-1 -7.505446348387839e-1
1.7391304347826082e1 4.0977295481606246e-1 -7.432982580271907e-1 -7.432982580271907e-1
1.8115942028985504e1 4.0977295481606246e-1 -7.36051881215597e-1 -7.36051881215597e-1
1.8840579710144926e1 4.0977295481606246e-1 -7.288055044040028e-1 -7.288055044040028e-1
1.9565217391304348e1 4.0977295481606246e-1 -7.215591275924086e-1 -7.215591275924086e-1
2.028985507246377e1 4.0977295481606246e-1 -7.143127507808144e-1 -7.143127507808144e-1
2.101449275362319e1 4.0977295481606246e-1 -7.070663739692201e-1 -7.070663739692201e-1
2.1739130434782613e1 4.0977295481606246e-1 -6.998199971576259e-1 -6.998199971576259e-1
2.2463768115942035e1 4.0977295481606246e-1 -6.925736203460318e-1 -6.925736203460318e-1
2.3188405797101456e1 4.0977295481606246e-1 -6.853272435344375e-1 -6.853272435344375e-1
2.3913043478260878e1 4.0977295481606246e-1 -6.780808667228433e-1 -6.780808667228433e-1
2.46376811594203e1 4.0977295481606246e-1 -6.70834489911249e-1 -6.70834489911249e-1
2.536231884057972e1 4.0977295481606246e-1 -6.635881130996548e-1 -6.635881130996548e-1
2.6086956521739143e1 4.0977295481606246e-1 -6.563417362880606e-1 -6.563417362880606e-1
2.6811594202898565e1 4.0977295481606246e-1 -6.490953594764663e-1 -6.490953594764663e-1
2.7536231884057987e1 4.0977295481606246e-1 -6.418489826648721e-1 -6.418489826648721e-1
2.826086956521741e1 4.0977295481606246e-1 -6.346026058532779e-1 -6.346026058532779e-1
2.898550724637683e1 4.0977295481606246e-1 -6.273562290416838e-1 -6.273562290416838e-1
2.9710144927536252e1 4.0977295481606246e-1 -6.201098522300895e-1 -6.201098522300895e-1
3.0434782608695674e1 4.0977295481606246e-1 -6.128634754184953e-1 -6.128634754184953e-1
3.1159420289855095e1 4.0977295481606246e-1 -6.056170986069012e-1 -6.056170986069012e-1
3.1884057971014517e1 4.0977295481606246e-1 -5.983707217953069e-1 -5.983707217953069e-1
3.2608695652173935e1 4.0977295481606246e-1 -5.911243449837127e-1 -5.911243449837127e-1
3.333333333333336e1 4.0977295481606246e-1 -5.838779681721185e-1 -5.838779681721185e-1
3.405797101449278e1 4.0977295481606246e-1 -5.766315913605242e-1 -5.766315913605242e-1
3.47826086956522e1 4.0977295481606246e-1 -5.6938521454893e-1 -5.6938521454893e-1
3.550724637681162e1 4.0977295481606246e-1 -5.621388377373358e-1 -5.621388377373358e-1
3.6231884057971044e1 4.0977295481606246e-1 -5.548924609257416e-1 -5.548924609257416e-1
3.6956521739130466e1 4.0977295481606246e-1 -5.476460841141474e-1 -5.476460841141474e-1
3.768115942028989e1 4.0977295481606246e-1 -5.403997073025532e-1 -5.403997073025532e-1
3.840579710144931e1 4.0977295481606246e-1 -5.331533304909589e-1 -5.331533304909589e-1
3.913043478260873e1 4.0977295481606246e-1 -5.259069536793648e-1 -5.259069536793648e-1
3.985507246376815e1 4.0977295481606246e-1 -5.186605768677706e-1 -5.186605768677706e-1
4.0579710144927574e1 4.0977295481606246e-1 -5.114142000561763e-1 -5.114142000561763e-1
4.1304347826086996e1 4.0977295481606246e-1 -5.041678232445821e-1 -5.041678232445821e-1
4.202898550724642e1 4.0977295481606246e-1 -4.9692144643298786e-1 -4.9692144643298786e-1
4.275362318840584e1 4.0977295481606246e-1 -4.896750696213936e-1 -4.896750696213936e-1
4.347826086956526e1 4.0977295481606246e-1 -4.8242869280979944e-1 -4.8242869280979944e-1
4.420289855072468e1 4.0977295481606246e-1 -4.751823159982052e-1 -4.751823159982052e-1
4.4927536231884105e1 4.0977295481606246e-1 -4.6793593918661097e-1 -4.6793593918661097e-1
4.565217391304353e1 4.0977295481606246e-1 -4.606895623750168e-1 -4.606895623750168e-1
4.637681159420295e1 4.0977295481606246e-1 -4.5344318556342256e-1 -4.5344318556342256e-1
4.710144927536237e1 4.0977295481606246e-1 -4.461968087518283e-1 -4.461968087518283e-1
4.782608695652179e1 4.0977295481606246e-1 -4.3895043194023414e-1 -4.3895043194023414e-1
4.855072463768121e1 4.0977295481606246e-1 -4.317040551286399e-1 -4.317040551286399e-1
4.9275362318840635e1 4.0977295481606246e-1 -4.244576783170457e-1 -4.244576783170457e-1
5.0e1 4.0977295481606246e-1 -4.1721130150545205e-1 -4.1721130150545205e-1

0.0e0 5.008336114418536e-1 0.0e0 0.0e0
7.246376811594203e-1 5.008336114418536e-1 -7.601052587208138e-1 -7.601052587208138e-1
1.4492753623188406e0 5.008336114418536e-1 -8.381797131064431e-1 -8.381797131064431e-1
2.1739130434782608e0 5.008336114418536e-1 -8.497518717598511e-1 -8.497518717598511e-1
2.898550724637681e0 5.008336114418536e-1 -8.468643691078969e-1 -8.468643691078969e-1
3.6231884057971016e0 5.008336114418536e-1 -8.406380557283951e-1 -8.406380557283951e-1
4.3478260869565215e0 5.008336114418536e-1 -8.336309570185977e-1 -8.336309570185977e-1
5.0724637681159415e0 5.008336114418536e-1 -8.264407389678685e-1 -8.264407389678685e-1
5.797101449275361e0 5.008336114418536e-1 -8.192075443611779e-1 -8.192075443611779e-1
6.521739130434781e0 5.008336114418536e-1 -8.119642619159797e-1 -8.119642619159797e-1
7.246376811594201e0 5.008336114418536e-1 -8.047186114753868e-1 -8.047186114753868e-1
7.971014492753621e0 5.008336114418536e-1 -7.974724051722726e-1 -7.974724051722726e-1
8.695652173913041e0 5.008336114418536e-1 -7.902260683858903e-1 -7.902260683858903e-1
9.420289855072461e0 5.008336114418536e-1 -7.82979700969827e-1 -7.82979700969827e-1
1.0144927536231881e1 5.008336114418536e-1 -7.757333263637429e-1 -7.757333263637429e-1
1.0869565217391301e1 5.008336114418536e-1 -7.684869500698709e-1 -7.684869500698709e-1
1.1594202898550721e1 5.008336114418536e-1 -7.61240573379807e-1 -7.61240573379807e-1
1.2318840579710141e1 5.008336114418536e-1 -7.539941965967407e-1 -7.539941965967407e-1
1.3043478260869561e1 5.008336114418536e-1 -7.467478197918433e-1 -7.467478197918433e-1
1.3768115942028981e1 5.008336114418536e-1 -7.39501442981821e-1 -7.39501442981821e-1
1.44927536231884e1 5.008336114418536e-1 -7.322550661705958e-1 -7.322550661705958e-1
1.521739130434782e1 5.008336114418536e-1 -7.250086893590884e-1 -7.250086893590884e-1
1.594202898550724e1 5.008336114418536e-1 -7.177623125475144e-1 -7.177623125475144e-1
1.666666666666666e1 5.008336114418536e-1 -7.10515935735925e-1 -7.10515935735925e-1
1.7391304347826082e1 5.008336114418536e-1 -7.032695589243317e-1 -7.032695589243317e-1
1.8115942028985504e1 5.008336114418536e-1 -6.960231821127378e-1 -6.960231821127378e-1
1.8840579710144926e1 5.008336114418536e-1 -6.887768053011438e-1 -6.887768053011438e-1
1.9565217391304348e1 5.008336114418536e-1 -6.815304284895496e-1 -6.815304284895496e-1
2.028985507246377e1 5.008336114418536e-1 -6.742840516779554e-1 -6.742840516779554e-1
2.101449275362319e1 5.008336114418536e-1 -6.670376748663611e-1 -6.670376748663611e-1
2.1739130434782613e1 5.008336114418536e-1 -6.597912980547669e-1 -6.597912980547669e-1
2.2463768115942035e1 5.008336114418536e-1 -6.525449212431726e-1 -6.525449212431726e-1
2.3188405797101456e1 5.008336114418536e-1 -6.452985444315784e-1 -6.452985444315784e-1
2.3913043478260878e1 5.008336114418536e-1 -6.380521676199843e-1 -6.380521676199843e-1
2.46376811594203e1 5.008336114418536e-1 -6.3080579080839e-1 -6.3080579080839e-1
2.536231884057972e1 5.008336114418536e-1 -6.235594139967958e-1 -6.235594139967958e-1
2.6086956521739143e1 5.008336114418536e-1 -6.163130371852016e-1 -6.163130371852016e-1
2.6811594202898565e1 5.008336114418536e-1 -6.090666603736075e-1 -6.090666603736075e-1
2.7536231884057987e1 5.008336114418536e-1 -6.018202835620132e-1 -6.018202835620132e-1
2.826086956521741e1 5.008336114418536e-1 -5.94573906750419e-1 -5.94573906750419e-1
2.898550724637683e1 5.008336114418536e-1 -5.873275299388248e-1 -5.873275299388248e-1
2.9710144927536252e1 5.008336114418536e-1 -5.800811531272305e-1 -5.800811531272305e-1
3.0434782608695674e1 5.008336114418536e-1 -5.728347763156363e-1 -5.728347763156363e-1
3.1159420289855095e1 5.008336114418536e-1 -5.65588399504042e-1 -5.65588399504042e-1
3.1884057971014517e1 5.008336114418536e-1 -5.583420226924478e-1 -5.583420226924478e-1
3.2608695652173935e1 5.008336114418536e-1 -5.510956458808537e-1 -5.510956458808537e-1
3.333333333333336e1 5.008336114418536e-1 -5.438492690692595e-1 -5.438492690692595e-1
3.405797101449278e1 5.008336114418536e-1 -5.366028922576653e-1 -5.366028922576653e-1
3.47826086956522e1 5.008336114418536e-1 -5.293565154460711e-1 -5.293565154460711e-1
3.550724637681162e1 5.008336114418536e-1 -5.221101386344769e-1 -5.221101386344769e-1
3.6231884057971044e1 5.008336114418536e-1 -5.148637618228826e-1 -5.148637618228826e-1
3.6956521739130466e1 5.008336114418536e-1 -5.076173850112884e-1 -5.076173850112884e-1
3.768115942028989e1 5.008336114418536e-1 -5.003710081996942e-1 -5.003710081996942e-1
3.840579710144931e1 5.008336114418536e-1 -4.931246313880999e-1 -4.931246313880999e-1
3.913043478260873e1 5.008336114418536e-1 -4.8587825457650574e-1 -4.8587825457650574e-1
3.985507246376815e1 5.008336114418536e-1 -4.786318777649115e-1 -4.786318777649115e-1
4.0579710144927574e1 5.008336114418536e-1 -4.7138550095331727e-1 -4.7138550095331727e-1
4.1304347826086996e1 5.008336114418536e-1 -4.641391241417231e-1 -4.641391241417231e-1
4.202898550724642e1 5.008336114418536e-1 -4.5689274733012886e-1 -4.5689274733012886e-1
4.275362318840584e1 5.008336114418536e-1 -4.496463705185346e-1 -4.496463705185346e-1
4.347826086956526e1 5.008336114418536e-1 -4.4239999370694044e-1 -4.4239999370694044e-1
4.420289855072468e1 5.008336114418536e-1 -4.351536168953462e-1 -4.351536168953462e-1
4.4927536231884105e1 5.008336114418536e-1 -4.2790724008375197e-1 -4.2790724008375197e-1
4.565217391304353e1 5.008336114418536e-1 -4.206608632721578e-1 -4.206608632721578e-1
4.637681159420295e1 5.008336114418536e-1 -4.1341448646056356e-1 -4.1341448646056356e-1
4.710144927536237e1 5.008336114418536e-1 -4.061681096489693e-1 -4.061681096489693e-1
4.782608695652179e1 5.008336114418536e-1 -3.9892173283737514e-1 -3.9892173283737514e-1
4.855072463768121e1 5.008336114418536e-1 -3.916753560257809e-1 -3.916753560257809e-1
4.9275362318840635e1 5.008336114418536e-1 -3.844289792141867e-1 -3.844289792141867e-1
5.0e1 5.008336114418536e-1 -3.7718260240259305e-1 -3.7718260240259305e-1

0.0e0 5.918942680676447e-1 0.0e0 0.0e0
7.246376811594203e-1 5.918942680676447e-1 -7.187299870327354e-1 -7.187299870327354e-1
1.4492753623188406e0 5.918942680676447e-1 -7.922039787256796e-1 -7.922039787256796e-1
2.1739130434782608e0 5.918942680676447e-1 -8.027614500029462e-1 -8.027614500029462e-1
2.898550724637681e0 5.918942680676447e-1 -7.996389187223187e-1 -7.996389187223187e-1
3.6231884057971016e0 5.918942680676447e-1 -7.933576039592433e-1 -7.933576039592433e-1
4.3478260869565215e0 5.918942680676447e-1 -7.863376034766308e-1 -7.863376034766308e-1
5.0724637681159415e0 5.918942680676447e-1 -7.791443573695571e-1 -7.791443573695571e-1
5.797101449275361e0 5.918942680676447e-1 -7.719104519840214e-1 -7.719104519840214e-1
6.521739130434781e0 5.918942680676447e-1 -7.646670026919118e-1 -7.646670026919118e-1
7.246376811594201e0 5.918942680676447e-1 -7.574213130857055e-1 -7.574213130857055e-1
7.971014492753621e0 5.918942680676447e-1 -7.50175097588847e-1 -7.50175097588847e-1
8.695652173913041e0 5.918942680676447e-1 -7.429287586443224e-1 -7.429287586443224e-1
9.420289855072461e0 5.918942680676447e-1 -7.356823907216562e-1 -7.356823907216562e-1
1.0144927536231881e1 5.918942680676447e-1 -7.284360159966519e-1 -7.284360159966519e-1
1.0869565217391301e1 5.918942680676447e-1 -7.211896396748645e-1 -7.211896396748645e-1
1.1594202898550721e1 5.918942680676447e-1 -7.139432629782477e-1 -7.139432629782477e-1
1.2318840579710141e1 5.918942680676447e-1 -7.066968861936432e-1 -7.066968861936432e-1
1.3043478260869561e1 5.918942680676447e-1 -6.994505093883847e-1 -6.994505093883847e-1
1.3768115942028981e1 5.918942680676447e-1 -6.922041325782776e-1 -6.922041325782776e-1
1.44927536231884e1 5.918942680676447e-1 -6.849577557670326e-1 -6.849577557670326e-1
1.521739130434782e1 5.918942680676447e-1 -6.777113789555202e-1 -6.777113789555202e-1
1.594202898550724e1 5.918942680676447e-1 -6.704650021439454e-1 -6.704650021439454e-1
1.666666666666666e1 5.918942680676447e-1 -6.632186253323558e-1 -6.632186253323558e-1
1.7391304347826082e1 5.918942680676447e-1 -6.559722485207625e-1 -6.559722485207625e-1
1.8115942028985504e1 5.918942680676447e-1 -6.487258717091686e-1 -6.487258717091686e-1
1.8840579710144926e1 5.918942680676447e-1 -6.414794948975745e-1 -6.414794948975745e-1
1.9565217391304348e1 5.918942680676447e-1 -6.342331180859803e-1 -6.342331180859803e-1
2.028985507246377e1 5.918942680676447e-1 -6.26986741274386e-1 -6.26986741274386e-1
2.101449275362319e1 5.918942680676447e-1 -6.197403644627918e-1 -6.197403644627918e-1
2.1739130434782613e1 5.918942680676447e-1 -6.124939876511976e-1 -6.124939876511976e-1
2.2463768115942035e1 5.918942680676447e-1 -6.052476108396034e-1 -6.052476108396034e-1
2.3188405797101456e1 5.918942680676447e-1 -5.980012340280092e-1 -5.980012340280092e-1
2.3913043478260878e1 5.918942680676447e-1 -5.90754857216415e-1 -5.90754857216415e-1
2.46376811594203e1 5.918942680676447e-1 -5.835084804048207e-1 -5.835084804048207e-1
2.536231884057972e1 5.918942680676447e-1 -5.762621035932265e-1 -5.762621035932265e-1
2.6086956521739143e1 5.918942680676447e-1 -5.690157267816323e-1 -5.690157267816323e-1
2.6811594202898565e1 5.918942680676447e-1 -5.61769349970038e-1 -5.61769349970038e-1
2.7536231884057987e1 5.918942680676447e-1 -5.545229731584438e-1 -5.545229731584438e-1
2.826086956521741e1 5.918942680676447e-1 -5.472765963468496e-1 -5.472765963468496e-1
2.898550724637683e1 5.918942680676447e-1 -5.400302195352554e-1 -5.400302195352554e-1
2.9710144927536252e1 5.918942680676447e-1 -5.327838427236612e-1 -5.327838427236612e-1
3.0434782608695674e1 5.918942680676447e-1 -5.25537465912067e-1 -5.25537465912067e-1
3.1159420289855095e1 5.918942680676447e-1 -5.182910891004728e-1 -5.182910891004728e-1
3.1884057971014517e1 5.918942680676447e-1 -5.110447122888786e-1 -5.110447122888786e-1
3.2608695652173935e1 5.918942680676447e-1 -5.037983354772844e-1 -5.037983354772844e-1
3.333333333333336e1 5.918942680676447e-1 -4.9655195866569013e-1 -4.9655195866569013e-1
3.405797101449278e1 5.918942680676447e-1 -4.8930558185409595e-1 -4.8930558185409595e-1
3.47826086956522e1 5.918942680676447e-1 -4.820592050425017e-1 -4.820592050425017e-1
3.550724637681162e1 5.918942680676447e-1 -4.748128282309075e-1 -4.748128282309075e-1
3.6231884057971044e1 5.918942680676447e-1 -4.675664514193133e-1 -4.675664514193133e-1
3.6956521739130466e1 5.918942680676447e-1 -4.6032007460771907e-1 -4.6032007460771907e-1
3.768115942028989e1 5.918942680676447e-1 -4.5307369779612483e-1 -4.5307369779612483e-1
3.840579710144931e1 5.918942680676447e-1 -4.458273209845306e-1 -4.458273209845306e-1
3.913043478260873e1 5.918942680676447e-1 -4.385809441729364e-1 -4.385809441729364e-1
3.985507246376815e1 5.918942680676447e-1 -4.313345673613422e-1 -4.313345673613422e-1
4.0579710144927574e1 5.918942680676447e-1 -4.2408819054974795e-1 -4.2408819054974795e-1
4.1304347826086996e1 5.918942680676447e-1 -4.1684181373815377e-1 -4.1684181373815377e-1
4.202898550724642e1 5.918942680676447e-1 -4.0959543692655953e-1 -4.0959543692655953e-1
4.275362318840584e1 5.918942680676447e-1 -4.023490601149653e-1 -4.023490601149653e-1
4.347826086956526e1 5.918942680676447e-1 -3.951026833033711e-1 -3.951026833033711e-1
4.420289855072468e1 5.918942680676447e-1 -3.878563064917769e-1 -3.878563064917769e-1
4.4927536231884105e1 5.918942680676447e-1 -3.8060992968018265e-1 -3.8060992968018265e-1
4.565217391304353e1 5.918942680676447e-1 -3.7336355286858847e-1 -3.7336355286858847e-1
4.637681159420295e1 5.918942680676447e-1 -3.6611717605699423e-1 -3.6611717605699423e-1
4.710144927536237e1 5.918942680676447e-1 -3.588707992454e-1 -3.588707992454e-1
4.782608695652179e1 5.918942680676447e-1 -3.516244224338058e-1 -3.516244224338058e-1
4.855072463768121e1 5.918942680676447e-1 -3.443780456222116e-1 -3.443780456222116e-1
4.9275362318840635e1 5.918942680676447e-1 -3.3713166881061735e-1 -3.3713166881061735e-1
5.0e1 5.918942680676447e-1 -3.298852919990237e-1 -3.298852919990237e-1

0.0e0 6.829549246934358e-1 0.0e0 0.0e0
7.246376811594203e-1 6.829549246934358e-1 -6.713390465570703e-1 -6.713390465570703e-1
1.4492753623188406e0 6.829549246934358e-1 -7.395437011620751e-1 -7.395437011620751e-1
2.1739130434782608e0 6.829549246934358e-1 -7.489389567708465e-1 -7.489389567708465e-1
2.898550724637681e0 6.829549246934358e-1 -7.455472253787252e-1 -7.455472253787252e-1
3.6231884057971016e0 6.829549246934358e-1 -7.392029124240082e-1 -7.392029124240082e-1
4.3478260869565215e0 6.829549246934358e-1 -7.321681343430245e-1 -7.321681343430245e-1
5.0724637681159415e0 6.829549246934358e-1 -7.249714199218559e-1 -7.249714199218559e-1
5.797101449275361e0 6.829549246934358e-1 -7.177367004153109e-1 -7.177367004153109e-1
6.521739130434781e0 6.829549246934358e-1 -7.104930600179414e-1 -7.104930600179414e-1
7.246376811594201e0 6.829549246934358e-1 -7.032473255517214e-1 -7.032473255517214e-1
7.971014492753621e0 6.829549246934358e-1 -6.96001099524414e-1 -6.96001099524414e-1
8.695652173913041e0 6.829549246934358e-1 -6.887547581079686e-1 -6.887547581079686e-1
9.420289855072461e0 6.829549246934358e-1 -6.81508389605043e-1 -6.81508389605043e-1
1.0144927536231881e1 6.829549246934358e-1 -6.742620147438283e-1 -6.742620147438283e-1
1.0869565217391301e1 6.829549246934358e-1 -6.67015638390067e-1 -6.67015638390067e-1
1.1594202898550721e1 6.829549246934358e-1 -6.597692616859445e-1 -6.597692616859445e-1
1.2318840579710141e1 6.829549246934358e-1 -6.525228848995782e-1 -6.525228848995782e-1
1.3043478260869561e1 6.829549246934358e-1 -6.45276508093906e-1 -6.45276508093906e-1
1.3768115942028981e1 6.829549246934358e-1 -6.38030131283702e-1 -6.38030131283702e-1
1.44927536231884e1 6.829549246934358e-1 -6.307837544724341e-1 -6.307837544724341e-1
1.521739130434782e1 6.829549246934358e-1 -6.235373776609165e-1 -6.235373776609165e-1
1.594202898550724e1 6.829549246934358e-1 -6.162910008493403e-1 -6.162910008493403e-1
1.666666666666666e1 6.829549246934358e-1 -6.090446240377503e-1 -6.090446240377503e-1
1.7391304347826082e1 6.829549246934358e-1 -6.01798247226157e-1 -6.01798247226157e-1
1.8115942028985504e1 6.829549246934358e-1 -5.945518704145631e-1 -5.945518704145631e-1
1.8840579710144926e1 6.829549246934358e-1 -5.87305493602969e-1 -5.87305493602969e-1
1.9565217391304348e1 6.829549246934358e-1 -5.800591167913748e-1 -5.800591167913748e-1
2.028985507246377e1 6.829549246934358e-1 -5.728127399797805e-1 -5.728127399797805e-1
2.101449275362319e1 6.829549246934358e-1 -5.655663631681863e-1 -5.655663631681863e-1
2.1739130434782613e1 6.829549246934358e-1 -5.583199863565921e-1 -5.583199863565921e-1
2.2463768115942035e1 6.829549246934358e-1 -5.51073609544998e-1 -5.51073609544998e-1
2.3188405797101456e1 6.829549246934358e-1 -5.438272327334037e-1 -5.438272327334037e-1
2.3913043478260878e1 6.829549246934358e-1 -5.365808559218095e-1 -5.365808559218095e-1
2.46376811594203e1 6.829549246934358e-1 -5.293344791102153e-1 -5.293344791102153e-1
2.536231884057972e1 6.829549246934358e-1 -5.22088102298621e-1 -5.22088102298621e-1
2.6086956521739143e1 6.829549246934358e-1 -5.148417254870268e-1 -5.148417254870268e-1
2.6811594202898565e1 6.829549246934358e-1 -5.075953486754325e-1 -5.075953486754325e-1
2.7536231884057987e1 6.829549246934358e-1 -5.003489718638383e-1 -5.003489718638383e-1
2.826086956521741e1 6.829549246934358e-1 -4.9310259505224413e-1 -4.9310259505224413e-1
2.898550724637683e1 6.829549246934358e-1 -4.8585621824064995e-1 -4.8585621824064995e-1
2.9710144927536252e1 6.829549246934358e-1 -4.786098414290557e-1 -4.786098414290557e-1
3.0434782608695674e1 6.829549246934358e-1 -4.713634646174615e-1 -4.713634646174615e-1
3.1159420289855095e1 6.829549246934358e-1 -4.641170878058673e-1 -4.641170878058673e-1
3.1884057971014517e1 6.829549246934358e-1 -4.5687071099427307e-1 -4.5687071099427307e-1
3.2608695652173935e1 6.829549246934358e-1 -4.496243341826789e-1 -4.496243341826789e-1
3.333333333333336e1 6.829549246934358e-1 -4.4237795737108465e-1 -4.4237795737108465e-1
3.405797101449278e1 6.829549246934358e-1 -4.3513158055949047e-1 -4.3513158055949047e-1
3.47826086956522e1 6.829549246934358e-1 -4.2788520374789624e-1 -4.2788520374789624e-1
3.550724637681162e1 6.829549246934358e-1 -4.20638826936302e-1 -4.20638826936302e-1
3.6231884057971044e1 6.829549246934358e-1 -4.133924501247078e-1 -4.133924501247078e-1
3.6956521739130466e1 6.829549246934358e-1 -4.061460733131136e-1 -4.061460733131136e-1
3.768115942028989e1 6.829549246934358e-1 -3.9889969650151935e-1 -3.9889969650151935e-1
3.840579710144931e1 6.829549246934358e-1 -3.916533196899251e-1 -3.916533196899251e-1
3.913043478260873e1 6.829549246934358e-1 -3.8440694287833094e-1 -3.8440694287833094e-1
3.985507246376815e1 6.829549246934358e-1 -3.771605660667367e-1 -3.771605660667367e-1
4.0579710144927574e1 6.829549246934358e-1 -3.6991418925514247e-1 -3.6991418925514247e-1
4.1304347826086996e1 6.829549246934358e-1 -3.626678124435483e-1 -3.626678124435483e-1
4.202898550724642e1 6.829549246934358e-1 -3.5542143563195405e-1 -3.5542143563195405e-1
4.275362318840584e1 6.829549246934358e-1 -3.481750588203598e-1 -3.481750588203598e-1
4.347826086956526e1 6.829549246934358e-1 -3.4092868200876564e-1 -3.4092868200876564e-1
4.420289855072468e1 6.829549246934358e-1 -3.336823051971714e-1 -3.336823051971714e-1
4.4927536231884105e1 6.829549246934358e-1 -3.2643592838557717e-1 -3.2643592838557717e-1
4.565217391304353e1 6.829549246934358e-1 -3.19189551573983e-1 -3.19189551573983e-1
4.637681159420295e1 6.829549246934358e-1 -3.1194317476238875e-1 -3.1194317476238875e-1
4.710144927536237e1 6.829549246934358e-1 -3.046967979507945e-1 -3.046967979507945e-1
4.782608695652179e1 6.829549246934358e-1 -2.9745042113920034e-1 -2.9745042113920034e-1
4.855072463768121e1 6.829549246934358e-1 -2.902040443276061e-1 -2.902040443276061e-1
4.9275362318840635e1 6.829549246934358e-1 -2.8295766751601187e-1 -2.8295766751601187e-1
5.0e1 6.829549246934358e-1 -2.7571129070441824e-1 -2.7571129070441824e-1

0.0e0 7.740155813192269e-1 0.0e0 0.0e0
7.246376811594203e-1 7.740155813192269e-1 -6.183251335517573e-1 -6.183251335517573e-1
1.4492753623188406e0 7.740155813192269e-1 -6.80635240060188e-1 -6.80635240060188e-1
2.1739130434782608e0 7.740155813192269e-1 -6.887303821931645e-1 -6.887303821931645e-1
2.898550724637681e0 7.740155813192269e-1 -6.850375098836332e-1 -6.850375098836332e-1
3.6231884057971016e0 7.740155813192269e-1 -6.786227239520634e-1 -6.786227239520634e-1
4.3478260869565215e0 7.740155813192269e-1 -6.715714148989864e-1 -6.715714148989864e-1
5.0724637681159415e0 7.740155813192269e-1 -6.643708206455151e-1 -6.643708206455151e-1
5.797101449275361e0 7.740155813192269e-1 -6.571351904218601e-1 -6.571351904218601e-1
6.521739130434781e0 7.740155813192269e-1 -6.498913362444407e-1 -6.498913362444407e-1
7.246376811594201e0 7.740155813192269e-1 -6.426455515955309e-1 -6.426455515955309e-1
7.971014492753621e0 7.740155813192269e-1 -6.353993137883285e-1 -6.353993137883285e-1
8.695652173913041e0 7.740155813192269e-1 -6.28152969606667e-1 -6.28152969606667e-1
9.420289855072461e0 7.740155813192269e-1 -6.209066004546336e-1 -6.209066004546336e-1
1.0144927536231881e1 7.740155813192269e-1 -6.136602254410471e-1 -6.136602254410471e-1
1.0869565217391301e1 7.740155813192269e-1 -6.06413849051518e-1 -6.06413849051518e-1
1.1594202898550721e1 7.740155813192269e-1 -5.991674723389995e-1 -5.991674723389995e-1
1.2318840579710141e1 7.740155813192269e-1 -5.919210955506622e-1 -5.919210955506622e-1
1.3043478260869561e1 7.740155813192269e-1 -5.846747187445274e-1 -5.846747187445274e-1
1.3768115942028981e1 7.740155813192269e-1 -5.774283419342148e-1 -5.774283419342148e-1
1.44927536231884e1 7.740155813192269e-1 -5.701819651229213e-1 -5.701819651229213e-1
1.521739130434782e1 7.740155813192269e-1 -5.629355883113978e-1 -5.629355883113978e-1
1.594202898550724e1 7.740155813192269e-1 -5.556892114998202e-1 -5.556892114998202e-1
1.666666666666666e1 7.740155813192269e-1 -5.484428346882299e-1 -5.484428346882299e-1
1.7391304347826082e1 7.740155813192269e-1 -5.411964578766365e-1 -5.411964578766365e-1
1.8115942028985504e1 7.740155813192269e-1 -5.339500810650426e-1 -5.339500810650426e-1
1.8840579710144926e1 7.740155813192269e-1 -5.267037042534485e-1 -5.267037042534485e-1
1.9565217391304348e1 7.740155813192269e-1 -5.194573274418542e-1 -5.194573274418542e-1
2.028985507246377e1 7.740155813192269e-1 -5.1221095063026e-1 -5.1221095063026e-1
2.101449275362319e1 7.740155813192269e-1 -5.049645738186658e-1 -5.049645738186658e-1
2.1739130434782613e1 7.740155813192269e-1 -4.9771819700707154e-1 -4.9771819700707154e-1
2.2463768115942035e1 7.740155813192269e-1 -4.9047182019547736e-1 -4.9047182019547736e-1
2.3188405797101456e1 7.740155813192269e-1 -4.832254433838831e-1 -4.832254433838831e-1
2.3913043478260878e1 7.740155813192269e-1 -4.7597906657228894e-1 -4.7597906657228894e-1
2.46376811594203e1 7.740155813192269e-1 -4.687326897606947e-1 -4.687326897606947e-1
2.536231884057972e1 7.740155813192269e-1 -4.614863129491005e-1 -4.614863129491005e-1
2.6086956521739143e1 7.740155813192269e-1 -4.5423993613750624e-1 -4.5423993613750624e-1
2.6811594202898565e1 7.740155813192269e-1 -4.4699355932591206e-1 -4.4699355932591206e-1
2.7536231884057987e1 7.740155813192269e-1 -4.397471825143178e-1 -4.397471825143178e-1
2.826086956521741e1 7.740155813192269e-1 -4.325008057027236e-1 -4.325008057027236e-1
2.898550724637683e1 7.740155813192269e-1 -4.252544288911294e-1 -4.252544288911294e-1
2.9710144927536252e1 7.740155813192269e-1 -4.180080520795352e-1 -4.180080520795352e-1
3.0434782608695674e1 7.740155813192269e-1 -4.1076167526794094e-1 -4.1076167526794094e-1
3.1159420289855095e1 7.740155813192269e-1 -4.0351529845634676e-1 -4.0351529845634676e-1
3.1884057971014517e1 7.740155813192269e-1 -3.962689216447525e-1 -3.962689216447525e-1
3.2608695652173935e1 7.740155813192269e-1 -3.8902254483315835e-1 -3.8902254483315835e-1
3.333333333333336e1 7.740155813192269e-1 -3.817761680215641e-1 -3.817761680215641e-1
3.405797101449278e1 7.740155813192269e-1 -3.7452979120996993e-1 -3.7452979120996993e-1
3.47826086956522e1 7.740155813192269e-1 -3.672834143983757e-1 -3.672834143983757e-1
3.550724637681162e1 7.740155813192269e-1 -3.6003703758678146e-1 -3.6003703758678146e-1
3.6231884057971044e1 7.740155813192269e-1 -3.527906607751873e-1 -3.527906607751873e-1
3.6956521739130466e1 7.740155813192269e-1 -3.4554428396359305e-1 -3.4554428396359305e-1
3.768115942028989e1 7.740155813192269e-1 -3.382979071519988e-1 -3.382979071519988e-1
3.840579710144931e1 7.740155813192269e-1 -3.310515303404046e-1 -3.310515303404046e-1
3.913043478260873e1 7.740155813192269e-1 -3.238051535288104e-1 -3.238051535288104e-1
3.985507246376815e1 7.740155813192269e-1 -3.1655877671721616e-1 -3.1655877671721616e-1
4.0579710144927574e1 7.740155813192269e-1 -3.093123999056219e-1 -3.093123999056219e-1
4.1304347826086996e1 7.740155813192269e-1 -3.0206602309402775e-1 -3.0206602309402775e-1
4.202898550724642e1 7.740155813192269e-1 -2.948196462824335e-1 -2.948196462824335e-1
4.275362318840584e1 7.740155813192269e-1 -2.875732694708393e-1 -2.875732694708393e-1
4.347826086956526e1 7.740155813192269e-1 -2.803268926592451e-1 -2.803268926592451e-1
4.420289855072468e1 7.740155813192269e-1 -2.7308051584765086e-1 -2.7308051584765086e-1
4.4927536231884105e1 7.740155813192269e-1 -2.658341390360566e-1 -2.658341390360566e-1
4.565217391304353e1 7.740155813192269e-1 -2.5858776222446245e-1 -2.5858776222446245e-1
4.637681159420295e1 7.740155813192269e-1 -2.513413854128682e-1 -2.513413854128682e-1
4.710144927536237e1 7.740155813192269e-1 -2.4409500860127398e-1 -2.4409500860127398e-1
4.782608695652179e1 7.740155813192269e-1 -2.368486317896798e-1 -2.368486317896798e-1
4.855072463768121e1 7.740155813192269e-1 -2.2960225497808556e-1 -2.2960225497808556e-1
4.9275362318840635e1 7.740155813192269e-1 -2.2235587816649133e-1 -2.2235587816649133e-1
5.0e1 7.740155813192269e-1 -2.151095013548977e-1 -2.151095013548977e-1

0.0e0 8.65076237945018e-1 0.0e0 0.0e0
7.246376811594203e-1 8.65076237945018e-1 -5.60127537995998e-1 -5.60127537995998e-1
1.4492753623188406e0 8.65076237945018e-1 -6.15966729481159e-1 -6.15966729481159e-1
2.1739130434782608e0 8.65076237945018e-1 -6.226346334807548e-1 -6.226346334807548e-1
2.898550724637681e0 8.65076237945018e-1 -6.186111747963795e-1 -6.186111747963795e-1
3.6231884057971016e0 8.65076237945018e-1 -6.121190250640263e-1 -6.121190250640263e-1
4.3478260869565215e0 8.65076237945018e-1 -6.050495686459749e-1 -6.050495686459749e-1
5.0724637681159415e0 8.65076237945018e-1 -5.978447151915058e-1 -5.978447151915058e-1
5.797101449275361e0 8.65076237945018e-1 -5.906080852011285e-1 -5.906080852011285e-1
6.521739130434781e0 8.65076237945018e-1 -5.833639963403181e-1 -5.833639963403181e-1
7.246376811594201e0 8.65076237945018e-1 -5.761181566018719e-1 -5.761181566018719e-1
7.971014492753621e0 8.65076237945018e-1 -5.688719058629402e-1 -5.688719058629402e-1
8.695652173913041e0 8.65076237945018e-1 -5.616255586456808e-1 -5.616255586456808e-1
9.420289855072461e0 8.65076237945018e-1 -5.543791887810702e-1 -5.543791887810702e-1
1.0144927536231881e1 8.65076237945018e-1 -5.471328136002132e-1 -5.471328136002132e-1
1.0869565217391301e1 8.65076237945018e-1 -5.398864371714188e-1 -5.398864371714188e-1
1.1594202898550721e1 8.65076237945018e-1 -5.326400604496832e-1 -5.326400604496832e-1
1.2318840579710141e1 8.65076237945018e-1 -5.253936836591823e-1 -5.253936836591823e-1
1.3043478260869561e1 8.65076237945018e-1 -5.181473068525395e-1 -5.181473068525395e-1
1.3768115942028981e1 8.65076237945018e-1 -5.109009300421077e-1 -5.109009300421077e-1
1.44927536231884e1 8.65076237945018e-1 -5.036545532307863e-1 -5.036545532307863e-1
1.521739130434782e1 8.65076237945018e-1 -4.964081764192562e-1 -4.964081764192562e-1
1.594202898550724e1 8.65076237945018e-1 -4.8916179960767703e-1 -4.8916179960767703e-1
1.666666666666666e1 8.65076237945018e-1 -4.8191542279608635e-1 -4.8191542279608635e-1
1.7391304347826082e1 8.65076237945018e-1 -4.746690459844929e-1 -4.746690459844929e-1
1.8115942028985504e1 8.65076237945018e-1 -4.6742266917289893e-1 -4.6742266917289893e-1
1.8840579710144926e1 8.65076237945018e-1 -4.6017629236130486e-1 -4.6017629236130486e-1
1.9565217391304348e1 8.65076237945018e-1 -4.529299155497106e-1 -4.529299155497106e-1
2.028985507246377e1 8.65076237945018e-1 -4.456835387381164e-1 -4.456835387381164e-1
2.101449275362319e1 8.65076237945018e-1 -4.3843716192652216e-1 -4.3843716192652216e-1
2.1739130434782613e1 8.65076237945018e-1 -4.311907851149279e-1 -4.311907851149279e-1
2.2463768115942035e1 8.65076237945018e-1 -4.2394440830333374e-1 -4.2394440830333374e-1
2.3188405797101456e1 8.65076237945018e-1 -4.166980314917395e-1 -4.166980314917395e-1
2.3913043478260878e1 8.65076237945018e-1 -4.094516546801453e-1 -4.094516546801453e-1
2.46376811594203e1 8.65076237945018e-1 -4.022052778685511e-1 -4.022052778685511e-1
2.536231884057972e1 8.65076237945018e-1 -3.9495890105695686e-1 -3.9495890105695686e-1
2.6086956521739143e1 8.65076237945018e-1 -3.877125242453626e-1 -3.877125242453626e-1
2.6811594202898565e1 8.65076237945018e-1 -3.8046614743376844e-1 -3.8046614743376844e-1
2.7536231884057987e1 8.65076237945018e-1 -3.732197706221742e-1 -3.732197706221742e-1
2.826086956521741e1 8.65076237945018e-1 -3.6597339381057997e-1 -3.6597339381057997e-1
2.898550724637683e1 8.65076237945018e-1 -3.587270169989858e-1 -3.587270169989858e-1
2.9710144927536252e1 8.65076237945018e-1 -3.5148064018739156e-1 -3.5148064018739156e-1
3.0434782608695674e1 8.65076237945018e-1 -3.442342633757973e-1 -3.442342633757973e-1
3.1159420289855095e1 8.65076237945018e-1 -3.3698788656420314e-1 -3.3698788656420314e-1
3.1884057971014517e1 8.65076237945018e-1 -3.297415097526089e-1 -3.297415097526089e-1
3.2608695652173935e1 8.65076237945018e-1 -3.2249513294101473e-1 -3.2249513294101473e-1
3.333333333333336e1 8.65076237945018e-1 -3.152487561294205e-1 -3.152487561294205e-1
3.405797101449278e1 8.65076237945018e-1 -3.080023793178263e-1 -3.080023793178263e-1
3.47826086956522e1 8.65076237945018e-1 -3.007560025062321e-1 -3.007560025062321e-1
3.550724637681162e1 8.65076237945018e-1 -2.9350962569463784e-1 -2.9350962569463784e-1
3.6231884057971044e1 8.65076237945018e-1 -2.8626324888304366e-1 -2.8626324888304366e-1
3.6956521739130466e1 8.65076237945018e-1 -2.7901687207144943e-1 -2.7901687207144943e-1
3.768115942028989e1 8.65076237945018e-1 -2.717704952598552e-1 -2.717704952598552e-1
3.840579710144931e1 8.65076237945018e-1 -2.6452411844826096e-1 -2.6452411844826096e-1
3.913043478260873e1 8.65076237945018e-1 -2.572777416366668e-1 -2.572777416366668e-1
3.985507246376815e1 8.65076237945018e-1 -2.5003136482507254e-1 -2.5003136482507254e-1
4.0579710144927574e1 8.65076237945018e-1 -2.427849880134783e-1 -2.427849880134783e-1
4.1304347826086996e1 8.65076237945018e-1 -2.3553861120188413e-1 -2.3553861120188413e-1
4.202898550724642e1 8.65076237945018e-1 -2.282922343902899e-1 -2.282922343902899e-1
4.275362318840584e1 8.65076237945018e-1 -2.2104585757869566e-1 -2.2104585757869566e-1
4.347826086956526e1 8.65076237945018e-1 -2.1379948076710148e-1 -2.1379948076710148e-1
4.420289855072468e1 8.65076237945018e-1 -2.0655310395550724e-1 -2.0655310395550724e-1
4.4927536231884105e1 8.65076237945018e-1 -1.99306727143913e-1 -1.99306727143913e-1
4.565217391304353e1 8.65076237945018e-1 -1.9206035033231883e-1 -1.9206035033231883e-1
4.637681159420295e1 8.65076237945018e-1 -1.848139735207246e-1 -1.848139735207246e-1
4.710144927536237e1 8.65076237945018e-1 -1.7756759670913036e-1 -1.7756759670913036e-1
4.782608695652179e1 8.65076237945018e-1 -1.7032121989753618e-1 -1.7032121989753618e-1
4.855072463768121e1 8.65076237945018e-1 -1.6307484308594195e-1 -1.6307484308594195e-1
4.9275362318840635e1 8.65076237945018e-1 -1.558284662743477e-1 -1.558284662743477e-1
5.0e1 8.65076237945018e-1 -1.4858208946275409e-1 -1.4858208946275409e-1

0.0e0 9.561368945708091e-1 0.0e0 0.0e0
7.246376811594203e-1 9.561368945708091e-1 -4.9722850349514e-1 -4.9722850349514e-1
1.4492753623188406e0 9.561368945708091e-1 -5.460740330701486e-1 -5.460740330701486e-1
2.1739130434782608e0 9.561368945708091e-1 -5.511994008234411e-1 -5.511994008234411e-1
2.898550724637681e0 9.561368945708091e-1 -5.468186496496039e-1 -5.468186496496039e-1
3.6231884057971016e0 9.561368945708091e-1 -5.402428863533547e-1 -5.402428863533547e-1
4.3478260869565215e0 9.561368945708091e-1 -5.331538165522294e-1 -5.331538165522294e-1
5.0724637681159415e0 9.561368945708091e-1 -5.259443598211481e-1 -5.259443598211481e-1
5.797101449275361e0 9.561368945708091e-1 -5.187066492988182e-1 -5.187066492988182e-1
6.521739130434781e0 9.561368945708091e-1 -5.114623067959359e-1 -5.114623067959359e-1
7.246376811594201e0 9.561368945708091e-1 -5.042164075175961e-1 -5.042164075175961e-1
7.971014492753621e0 9.561368945708091e-1 -4.9697014280225754e-1 -4.9697014280225754e-1
8.695652173913041e0 9.561368945708091e-1 -4.89723792304172e-1 -4.89723792304172e-1
9.420289855072461e0 9.561368945708091e-1 -4.824774216694193e-1 -4.824774216694193e-1
1.0144927536231881e1 9.561368945708091e-1 -4.752310463077789e-1 -4.752310463077789e-1
1.0869565217391301e1 9.561368945708091e-1 -4.6798466983654735e-1 -4.6798466983654735e-1
1.1594202898550721e1 9.561368945708091e-1 -4.607382931048499e-1 -4.607382931048499e-1
1.2318840579710141e1 9.561368945708091e-1 -4.534919163120107e-1 -4.534919163120107e-1
1.3043478260869561e1 9.561368945708091e-1 -4.462455395048191e-1 -4.462455395048191e-1
1.3768115942028981e1 9.561368945708091e-1 -4.389991626942583e-1 -4.389991626942583e-1
1.44927536231884e1 9.561368945708091e-1 -4.3175278588290666e-1 -4.3175278588290666e-1
1.521739130434782e1 9.561368945708091e-1 -4.2450640907136955e-1 -4.2450640907136955e-1
1.594202898550724e1 9.561368945708091e-1 -4.172600322597887e-1 -4.172600322597887e-1
1.666666666666666e1 9.561368945708091e-1 -4.1001365544819757e-1 -4.1001365544819757e-1
1.7391304347826082e1 9.561368945708091e-1 -4.027672786366041e-1 -4.027672786366041e-1
1.8115942028985504e1 9.561368945708091e-1 -3.9552090182501004e-1 -3.9552090182501004e-1
1.8840579710144926e1 9.561368945708091e-1 -3.8827452501341597e-1 -3.8827452501341597e-1
1.9565217391304348e1 9.561368945708091e-1 -3.8102814820182174e-1 -3.8102814820182174e-1
2.028985507246377e1 9.561368945708091e-1 -3.737817713902275e-1 -3.737817713902275e-1
2.101449275362319e1 9.561368945708091e-1 -3.6653539457863327e-1 -3.6653539457863327e-1
2.1739130434782613e1 9.561368945708091e-1 -3.5928901776703903e-1 -3.5928901776703903e-1
2.2463768115942035e1 9.561368945708091e-1 -3.5204264095544485e-1 -3.5204264095544485e-1
2.3188405797101456e1 9.561368945708091e-1 -3.447962641438506e-1 -3.447962641438506e-1
2.3913043478260878e1 9.561368945708091e-1 -3.3754988733225644e-1 -3.3754988733225644e-1
2.46376811594203e1 9.561368945708091e-1 -3.303035105206622e-1 -3.303035105206622e-1
2.536231884057972e1 9.561368945708091e-1 -3.2305713370906797e-1 -3.2305713370906797e-1
2.6086956521739143e1 9.561368945708091e-1 -3.1581075689747373e-1 -3.1581075689747373e-1
2.6811594202898565e1 9.561368945708091e-1 -3.0856438008587955e-1 -3.0856438008587955e-1
2.7536231884057987e1 9.561368945708091e-1 -3.013180032742853e-1 -3.013180032742853e-1
2.826086956521741e1 9.561368945708091e-1 -2.940716264626911e-1 -2.940716264626911e-1
2.898550724637683e1 9.561368945708091e-1 -2.868252496510969e-1 -2.868252496510969e-1
2.9710144927536252e1 9.561368945708091e-1 -2.7957887283950267e-1 -2.7957887283950267e-1
3.0434782608695674e1 9.561368945708091e-1 -2.7233249602790843e-1 -2.7233249602790843e-1
3.1159420289855095e1 9.561368945708091e-1 -2.6508611921631425e-1 -2.6508611921631425e-1
3.1884057971014517e1 9.561368945708091e-1 -2.5783974240472e-1 -2.5783974240472e-1
3.2608695652173935e1 9.561368945708091e-1 -2.5059336559312584e-1 -2.5059336559312584e-1
3.333333333333336e1 9.561368945708091e-1 -2.433469887815316e-1 -2.433469887815316e-1
3.405797101449278e1 9.561368945708091e-1 -2.3610061196993742e-1 -2.3610061196993742e-1
3.47826086956522e1 9.561368945708091e-1 -2.288542351583432e-1 -2.288542351583432e-1
3.550724637681162e1 9.561368945708091e-1 -2.2160785834674895e-1 -2.2160785834674895e-1
3.6231884057971044e1 9.561368945708091e-1 -2.1436148153515477e-1 -2.1436148153515477e-1
3.6956521739130466e1 9.561368945708091e-1 -2.0711510472356054e-1 -2.0711510472356054e-1
3.768115942028989e1 9.561368945708091e-1 -1.998687279119663e-1 -1.998687279119663e-1
3.840579710144931e1 9.561368945708091e-1 -1.9262235110037207e-1 -1.9262235110037207e-1
3.913043478260873e1 9.561368945708091e-1 -1.853759742887779e-1 -1.853759742887779e-1
3.985507246376815e1 9.561368945708091e-1 -1.7812959747718365e-1 -1.7812959747718365e-1
4.0579710144927574e1 9.561368945708091e-1 -1.7088322066558942e-1 -1.7088322066558942e-1
4.1304347826086996e1 9.561368945708091e-1 -1.6363684385399524e-1 -1.6363684385399524e-1
4.202898550724642e1 9.561368945708091e-1 -1.56390467042401e-1 -1.56390467042401e-1
4.275362318840584e1 9.561368945708091e-1 -1.4914409023080677e-1 -1.4914409023080677e-1
4.347826086956526e1 9.561368945708091e-1 -1.418977134192126e-1 -1.418977134192126e-1
4.420289855072468e1 9.561368945708091e-1 -1.3465133660761835e-1 -1.3465133660761835e-1
4.4927536231884105e1 9.561368945708091e-1 -1.2740495979602412e-1 -1.2740495979602412e-1
4.565217391304353e1 9.561368945708091e-1 -1.2015858298442994e-1 -1.2015858298442994e-1
4.637681159420295e1 9.561368945708091e-1 -1.129122061728357e-1 -1.129122061728357e-1
4.710144927536237e1 9.561368945708091e-1 -1.0566582936124147e-1 -1.0566582936124147e-1
4.782608695652179e1 9.561368945708091e-1 -9.841945254964729e-2 -9.841945254964729e-2
4.855072463768121e1 9.561368945708091e-1 -9.117307573805306e-2 -9.117307573805306e-2
4.9275362318840635e1 9.561368945708091e-1 -8.392669892645882e-2 -8.392669892645882e-2
5.0e1 9.561368945708091e-1 -7.66803221148652e-2 -7.66803221148652e-2

0.0e0 1.0471975511966e0 0.0e0 0.0e0
7.246376811594203e-1 1.0471975511966e0 -4.301492312582864e-1 -4.301492312582864e-1
1.4492753623188406e0 1.0471975511966e0 -4.715363037214101e-1 -4.715363037214101e-1
2.1739130434782608e0 1.0471975511966e0 -4.750166190566154e-1 -4.750166190566154e-1
2.898550724637681e0 1.0471975511966e0 -4.7025482991679046e-1 -4.7025482991679046e-1
3.6231884057971016e0 1.0471975511966e0 -4.6358989614185625e-1 -4.6358989614185625e-1
4.3478260869565215e0 1.0471975511966e0 -4.5647990946222616e-1 -4.5647990946222616e-1
5.0724637681159415e0 1.0471975511966e0 -4.492655435231181e-1 -4.492655435231181e-1
5.797101449275361e0 1.0471975511966e0 -4.420266806572335e-1 -4.420266806572335e-1
6.521739130434781e0 1.0471975511966e0 -4.3478206765535654e-1 -4.3478206765535654e-1
7.246376811594201e0 1.0471975511966e0 -4.275361048801325e-1 -4.275361048801325e-1
7.971014492753621e0 1.0471975511966e0 -4.20289825259522e-1 -4.20289825259522e-1
8.695652173913041e0 1.0471975511966e0 -4.1304347126256846e-1 -4.1304347126256846e-1
9.420289855072461e0 1.0471975511966e0 -4.0579709980649037e-1 -4.0579709980649037e-1
1.0144927536231881e1 1.0471975511966e0 -3.9855072425205174e-1 -3.9855072425205174e-1
1.0869565217391301e1 1.0471975511966e0 -3.9130434773556266e-1 -3.9130434773556266e-1
1.1594202898550721e1 1.0471975511966e0 -3.8405797099324157e-1 -3.8405797099324157e-1
1.2318840579710141e1 1.0471975511966e0 -3.7681159419790855e-1 -3.7681159419790855e-1
1.3043478260869561e1 1.0471975511966e0 -3.695652173901315e-1 -3.695652173901315e-1
1.3768115942028981e1 1.0471975511966e0 -3.623188405794333e-1 -3.623188405794333e-1
1.44927536231884e1 1.0471975511966e0 -3.5507246376804946e-1 -3.5507246376804946e-1
1.521739130434782e1 1.0471975511966e0 -3.4782608695650463e-1 -3.4782608695650463e-1
1.594202898550724e1 1.0471975511966e0 -3.4057971014492205e-1 -3.4057971014492205e-1
1.666666666666666e1 1.0471975511966e0 -3.333333333333306e-1 -3.333333333333306e-1
1.7391304347826082e1 1.0471975511966e0 -3.260869565217369e-1 -3.260869565217369e-1
1.8115942028985504e1 1.0471975511966e0 -3.188405797101429e-1 -3.188405797101429e-1
1.8840579710144926e1 1.0471975511966e0 -3.115942028985488e-1 -3.115942028985488e-1
1.9565217391304348e1 1.0471975511966e0 -3.0434782608695454e-1 -3.0434782608695454e-1
2.028985507246377e1 1.0471975511966e0 -2.971014492753603e-1 -2.971014492753603e-1
2.101449275362319e1 1.0471975511966e0 -2.898550724637661e-1 -2.898550724637661e-1
2.1739130434782613e1 1.0471975511966e0 -2.8260869565217184e-1 -2.8260869565217184e-1
2.2463768115942035e1 1.0471975511966e0 -2.7536231884057766e-1 -2.7536231884057766e-1
2.3188405797101456e1 1.0471975511966e0 -2.681159420289834e-1 -2.681159420289834e-1
2.3913043478260878e1 1.0471975511966e0 -2.6086956521738924e-1 -2.6086956521738924e-1
2.46376811594203e1 1.0471975511966e0 -2.53623188405795e-1 -2.53623188405795e-1
2.536231884057972e1 1.0471975511966e0 -2.4637681159420077e-1 -2.4637681159420077e-1
2.6086956521739143e1 1.0471975511966e0 -2.3913043478260654e-1 -2.3913043478260654e-1
2.6811594202898565e1 1.0471975511966e0 -2.3188405797101236e-1 -2.3188405797101236e-1
2.7536231884057987e1 1.0471975511966e0 -2.2463768115941812e-1 -2.2463768115941812e-1
2.826086956521741e1 1.0471975511966e0 -2.173913043478239e-1 -2.173913043478239e-1
2.898550724637683e1 1.0471975511966e0 -2.101449275362297e-1 -2.101449275362297e-1
2.9710144927536252e1 1.0471975511966e0 -2.0289855072463547e-1 -2.0289855072463547e-1
3.0434782608695674e1 1.0471975511966e0 -1.9565217391304124e-1 -1.9565217391304124e-1
3.1159420289855095e1 1.0471975511966e0 -1.8840579710144706e-1 -1.8840579710144706e-1
3.1884057971014517e1 1.0471975511966e0 -1.8115942028985282e-1 -1.8115942028985282e-1
3.2608695652173935e1 1.0471975511966e0 -1.7391304347825864e-1 -1.7391304347825864e-1
3.333333333333336e1 1.0471975511966e0 -1.666666666666644e-1 -1.666666666666644e-1
3.405797101449278e1 1.0471975511966e0 -1.5942028985507023e-1 -1.5942028985507023e-1
3.47826086956522e1 1.0471975511966e0 -1.52173913043476e-1 -1.52173913043476e-1
3.550724637681162e1 1.0471975511966e0 -1.4492753623188176e-1 -1.4492753623188176e-1
3.6231884057971044e1 1.0471975511966e0 -1.3768115942028758e-1 -1.3768115942028758e-1
3.6956521739130466e1 1.0471975511966e0 -1.3043478260869334e-1 -1.3043478260869334e-1
3.768115942028989e1 1.0471975511966e0 -1.2318840579709911e-1 -1.2318840579709911e-1
3.840579710144931e1 1.0471975511966e0 -1.1594202898550487e-1 -1.1594202898550487e-1
3.913043478260873e1 1.0471975511966e0 -1.086956521739107e-1 -1.086956521739107e-1
3.985507246376815e1 1.0471975511966e0 -1.0144927536231646e-1 -1.0144927536231646e-1
4.0579710144927574e1 1.0471975511966e0 -9.420289855072222e-2 -9.420289855072222e-2
4.1304347826086996e1 1.0471975511966e0 -8.695652173912805e-2 -8.695652173912805e-2
4.202898550724642e1 1.0471975511966e0 -7.971014492753381e-2 -7.971014492753381e-2
4.275362318840584e1 1.0471975511966e0 -7.246376811593958e-2 -7.246376811593958e-2
4.347826086956526e1 1.0471975511966e0 -6.52173913043454e-2 -6.52173913043454e-2
4.420289855072468e1 1.0471975511966e0 -5.797101449275116e-2 -5.797101449275116e-2
4.4927536231884105e1 1.0471975511966e0 -5.072463768115693e-2 -5.072463768115693e-2
4.565217391304353e1 1.0471975511966e0 -4.3478260869562746e-2 -4.3478260869562746e-2
4.637681159420295e1 1.0471975511966e0 -3.623188405796851e-2 -3.623188405796851e-2
4.710144927536237e1 1.0471975511966e0 -2.8985507246374276e-2 -2.8985507246374276e-2
4.782608695652179e1 1.0471975511966e0 -2.1739130434780093e-2 -2.1739130434780093e-2
4.855072463768121e1 1.0471975511966e0 -1.449275362318586e-2 -1.449275362318586e-2
4.9275362318840635e1 1.0471975511966e0 -7.246376811591626e-3 -7.246376811591626e-3
5.0e1 1.0471975511966e0 1.9984014443252818e-15 1.9984014443252818e-15

0.0e0 1.1382582078223913e0 0.0e0 0.0e0
7.246376811594203e-1 1.1382582078223913e0 -3.5944556126093236e-1 -3.5944556126093236e-1
1.4492753623188406e0 1.1382582078223913e0 -3.929711845350113e-1 -3.929711845350113e-1
2.1739130434782608e0 1.1382582078223913e0 -3.947175627027695e-1 -3.947175627027695e-1
2.898550724637681e0 1.1382582078223913e0 -3.8955414752102e-1 -3.8955414752102e-1
3.6231884057971016e0 1.1382582078223913e0 -3.8279522524728105e-1 -3.8279522524728105e-1
4.3478260869565215e0 1.1382582078223913e0 -3.7566319151755867e-1 -3.7566319151755867e-1
5.0724637681159415e0 1.1382582078223913e0 -3.684436511182529e-1 -3.684436511182529e-1
5.797101449275361e0 1.1382582078223913e0 -3.61203573645893e-1 -3.61203573645893e-1
6.521739130434781e0 1.1382582078223913e0 -3.5395867552953875e-1 -3.5395867552953875e-1
7.246376811594201e0 1.1382582078223913e0 -3.4671264582659445e-1 -3.4671264582659445e-1
7.971014492753621e0 1.1382582078223913e0 -3.39466350495357e-1 -3.39466350495357e-1
8.695652173913041e0 1.1382582078223913e0 -3.3221999281048614e-1 -3.3221999281048614e-1
9.420289855072461e0 1.1382582078223913e0 -3.2497362048870515e-1 -3.2497362048870515e-1
1.0144927536231881e1 1.1382582078223913e0 -3.177272447310512e-1 -3.177272447310512e-1
1.0869565217391301e1 1.1382582078223913e0 -3.1048086816685927e-1 -3.1048086816685927e-1
1.1594202898550721e1 1.1382582078223913e0 -3.0323449141334036e-1 -3.0323449141334036e-1
1.2318840579710141e1 1.1382582078223913e0 -2.959881146153788e-1 -2.959881146153788e-1
1.3043478260869561e1 1.1382582078223913e0 -2.887417378069847e-1 -2.887417378069847e-1
1.3768115942028981e1 1.1382582078223913e0 -2.8149536099614164e-1 -2.8149536099614164e-1
1.44927536231884e1 1.1382582078223913e0 -2.7424898418472377e-1 -2.7424898418472377e-1
1.521739130434782e1 1.1382582078223913e0 -2.67002607373171e-1 -2.67002607373171e-1
1.594202898550724e1 1.1382582078223913e0 -2.597562305615865e-1 -2.597562305615865e-1
1.666666666666666e1 1.1382582078223913e0 -2.525098537499946e-1 -2.525098537499946e-1
1.7391304347826082e1 1.1382582078223913e0 -2.4526347693840092e-1 -2.4526347693840092e-1
1.8115942028985504e1 1.1382582078223913e0 -2.3801710012680682e-1 -2.3801710012680682e-1
1.8840579710144926e1 1.1382582078223913e0 -2.3077072331521267e-1 -2.3077072331521267e-1
1.9565217391304348e1 1.1382582078223913e0 -2.2352434650361844e-1 -2.2352434650361844e-1
2.028985507246377e1 1.1382582078223913e0 -2.1627796969202423e-1 -2.1627796969202423e-1
2.101449275362319e1 1.1382582078223913e0 -2.0903159288043e-1 -2.0903159288043e-1
2.1739130434782613e1 1.1382582078223913e0 -2.017852160688358e-1 -2.017852160688358e-1
2.2463768115942035e1 1.1382582078223913e0 -1.9453883925724158e-1 -1.9453883925724158e-1
2.3188405797101456e1 1.1382582078223913e0 -1.8729246244564735e-1 -1.8729246244564735e-1
2.3913043478260878e1 1.1382582078223913e0 -1.8004608563405314e-1 -1.8004608563405314e-1
2.46376811594203e1 1.1382582078223913e0 -1.7279970882245893e-1 -1.7279970882245893e-1
2.536231884057972e1 1.1382582078223913e0 -1.655533320108647e-1 -1.655533320108647e-1
2.6086956521739143e1 1.1382582078223913e0 -1.5830695519927046e-1 -1.5830695519927046e-1
2.6811594202898565e1 1.1382582078223913e0 -1.5106057838767628e-1 -1.5106057838767628e-1
2.7536231884057987e1 1.1382582078223913e0 -1.4381420157608205e-1 -1.4381420157608205e-1
2.826086956521741e1 1.1382582078223913e0 -1.365678247644878e-1 -1.365678247644878e-1
2.898550724637683e1 1.1382582078223913e0 -1.2932144795289363e-1 -1.2932144795289363e-1
2.9710144927536252e1 1.1382582078223913e0 -1.220750711412994e-1 -1.220750711412994e-1
3.0434782608695674e1 1.1382582078223913e0 -1.1482869432970516e-1 -1.1482869432970516e-1
3.1159420289855095e1 1.1382582078223913e0 -1.0758231751811098e-1 -1.0758231751811098e-1
3.1884057971014517e1 1.1382582078223913e0 -1.0033594070651675e-1 -1.0033594070651675e-1
3.2608695652173935e1 1.1382582078223913e0 -9.308956389492257e-2 -9.308956389492257e-2
3.333333333333336e1 1.1382582078223913e0 -8.584318708332833e-2 -8.584318708332833e-2
3.405797101449278e1 1.1382582078223913e0 -7.859681027173415e-2 -7.859681027173415e-2
3.47826086956522e1 1.1382582078223913e0 -7.135043346013992e-2 -7.135043346013992e-2
3.550724637681162e1 1.1382582078223913e0 -6.410405664854568e-2 -6.410405664854568e-2
3.6231884057971044e1 1.1382582078223913e0 -5.68576798369515e-2 -5.68576798369515e-2
3.6956521739130466e1 1.1382582078223913e0 -4.961130302535727e-2 -4.961130302535727e-2
3.768115942028989e1 1.1382582078223913e0 -4.236492621376303e-2 -4.236492621376303e-2
3.840579710144931e1 1.1382582078223913e0 -3.5118549402168797e-2 -3.5118549402168797e-2
3.913043478260873e1 1.1382582078223913e0 -2.787217259057462e-2 -2.787217259057462e-2
3.985507246376815e1 1.1382582078223913e0 -2.0625795778980383e-2 -2.0625795778980383e-2
4.0579710144927574e1 1.1382582078223913e0 -1.3379418967386147e-2 -1.3379418967386147e-2
4.1304347826086996e1 1.1382582078223913e0 -6.133042155791968e-3 -6.133042155791968e-3
4.202898550724642e1 1.1382582078223913e0 1.1133346558022672e-3 1.1133346558022672e-3
4.275362318840584e1 1.1382582078223913e0 8.359711467396502e-3 8.359711467396502e-3
4.347826086956526e1 1.1382582078223913e0 1.5606088278990682e-2 1.5606088278990682e-2
4.420289855072468e1 1.1382582078223913e0 2.2852465090584917e-2 2.2852465090584917e-2
4.4927536231884105e1 1.1382582078223913e0 3.009884190217915e-2 3.009884190217915e-2
4.565217391304353e1 1.1382582078223913e0 3.734521871377333e-2 3.734521871377333e-2
4.637681159420295e1 1.1382582078223913e0 4.4591595525367567e-2 4.4591595525367567e-2
4.710144927536237e1 1.1382582078223913e0 5.18379723369618e-2 5.18379723369618e-2
4.782608695652179e1 1.1382582078223913e0 5.908434914855598e-2 5.908434914855598e-2
4.855072463768121e1 1.1382582078223913e0 6.633072596015022e-2 6.633072596015022e-2
4.9275362318840635e1 1.1382582078223913e0 7.357710277174445e-2 7.357710277174445e-2
5.0e1 1.1382582078223913e0 8.082347958333808e-2 8.082347958333808e-2

0.0e0 1.2293188644481825e0 0.0e0 0.0e0
7.246376811594203e-1 1.2293188644481825e0 -2.857033663798734e-1 -2.857033663798734e-1
1.4492753623188406e0 1.2293188644481825e0 -3.110296908315888e-1 -3.110296908315888e-1
2.1739130434782608e0 1.2293188644481825e0 -3.109676150319902e-1 -3.109676150319902e-1
2.898550724637681e0 1.2293188644481825e0 -3.053853137322498e-1 -3.053853137322498e-1
3.6231884057971016e0 1.2293188644481825e0 -2.9852836375788805e-1 -2.9852836375788805e-1
4.3478260869565215e0 1.2293188644481825e0 -2.91373335495286e-1 -2.91373335495286e-1
5.0724637681159415e0 1.2293188644481825e0 -2.841483982608186e-1 -2.841483982608186e-1
5.797101449275361e0 1.2293188644481825e0 -2.7690705398367466e-1 -2.7690705398367466e-1
6.521739130434781e0 1.2293188644481825e0 -2.6966185849990854e-1 -2.6966185849990854e-1
7.246376811594201e0 1.2293188644481825e0 -2.6241575899299246e-1 -2.6241575899299246e-1
7.971014492753621e0 1.2293188644481825e0 -2.5516944727595614e-1 -2.5516944727595614e-1
8.695652173913041e0 1.2293188644481825e0 -2.4792308574467797e-1 -2.4792308574467797e-1
9.420289855072461e0 1.2293188644481825e0 -2.4067671251999007e-1 -2.4067671251999007e-1
1.0144927536231881e1 1.2293188644481825e0 -2.3343033655038745e-1 -2.3343033655038745e-1
1.0869565217391301e1 1.2293188644481825e0 -2.2618395993644258e-1 -2.2618395993644258e-1
1.1594202898550721e1 1.2293188644481825e0 -2.1893758317124473e-1 -2.1893758317124473e-1
1.2318840579710141e1 1.2293188644481825e0 -2.1169120637054153e-1 -2.1169120637054153e-1
1.3043478260869561e1 1.2293188644481825e0 -2.0444482956150395e-1 -2.0444482956150395e-1
1.3768115942028981e1 1.2293188644481825e0 -1.9719845275050985e-1 -1.9719845275050985e-1
1.44927536231884e1 1.2293188644481825e0 -1.8995207593905652e-1 -1.8995207593905652e-1
1.521739130434782e1 1.2293188644481825e0 -1.827056991274954e-1 -1.827056991274954e-1
1.594202898550724e1 1.2293188644481825e0 -1.7545932231590897e-1 -1.7545932231590897e-1
1.666666666666666e1 1.2293188644481825e0 -1.6821294550431662e-1 -1.6821294550431662e-1
1.7391304347826082e1 1.2293188644481825e0 -1.6096656869272277e-1 -1.6096656869272277e-1
1.8115942028985504e1 1.2293188644481825e0 -1.5372019188112868e-1 -1.5372019188112868e-1
1.8840579710144926e1 1.2293188644481825e0 -1.4647381506953452e-1 -1.4647381506953452e-1
1.9565217391304348e1 1.2293188644481825e0 -1.392274382579403e-1 -1.392274382579403e-1
2.028985507246377e1 1.2293188644481825e0 -1.3198106144634608e-1 -1.3198106144634608e-1
2.101449275362319e1 1.2293188644481825e0 -1.2473468463475185e-1 -1.2473468463475185e-1
2.1739130434782613e1 1.2293188644481825e0 -1.1748830782315764e-1 -1.1748830782315764e-1
2.2463768115942035e1 1.2293188644481825e0 -1.1024193101156343e-1 -1.1024193101156343e-1
2.3188405797101456e1 1.2293188644481825e0 -1.029955541999692e-1 -1.029955541999692e-1
2.3913043478260878e1 1.2293188644481825e0 -9.574917738837498e-2 -9.574917738837498e-2
2.46376811594203e1 1.2293188644481825e0 -8.850280057678078e-2 -8.850280057678078e-2
2.536231884057972e1 1.2293188644481825e0 -8.125642376518655e-2 -8.125642376518655e-2
2.6086956521739143e1 1.2293188644481825e0 -7.401004695359231e-2 -7.401004695359231e-2
2.6811594202898565e1 1.2293188644481825e0 -6.676367014199813e-2 -6.676367014199813e-2
2.7536231884057987e1 1.2293188644481825e0 -5.95172933304039e-2 -5.95172933304039e-2
2.826086956521741e1 1.2293188644481825e0 -5.227091651880966e-2 -5.227091651880966e-2
2.898550724637683e1 1.2293188644481825e0 -4.5024539707215483e-2 -4.5024539707215483e-2
2.9710144927536252e1 1.2293188644481825e0 -3.777816289562125e-2 -3.777816289562125e-2
3.0434782608695674e1 1.2293188644481825e0 -3.053178608402701e-2 -3.053178608402701e-2
3.1159420289855095e1 1.2293188644481825e0 -2.3285409272432833e-2 -2.3285409272432833e-2
3.1884057971014517e1 1.2293188644481825e0 -1.6039032460838598e-2 -1.6039032460838598e-2
3.2608695652173935e1 1.2293188644481825e0 -8.792655649244419e-3 -8.792655649244419e-3
3.333333333333336e1 1.2293188644481825e0 -1.5462788376501835e-3 -1.5462788376501835e-3
3.405797101449278e1 1.2293188644481825e0 5.700097973943996e-3 5.700097973943996e-3
3.47826086956522e1 1.2293188644481825e0 1.294647478553823e-2 1.294647478553823e-2
3.550724637681162e1 1.2293188644481825e0 2.0192851597132466e-2 2.0192851597132466e-2
3.6231884057971044e1 1.2293188644481825e0 2.7439228408726646e-2 2.7439228408726646e-2
3.6956521739130466e1 1.2293188644481825e0 3.468560522032088e-2 3.468560522032088e-2
3.768115942028989e1 1.2293188644481825e0 4.1931982031915116e-2 4.1931982031915116e-2
3.840579710144931e1 1.2293188644481825e0 4.917835884350935e-2 4.917835884350935e-2
3.913043478260873e1 1.2293188644481825e0 5.642473565510353e-2 5.642473565510353e-2
3.985507246376815e1 1.2293188644481825e0 6.367111246669777e-2 6.367111246669777e-2
4.0579710144927574e1 1.2293188644481825e0 7.0917489278292e-2 7.0917489278292e-2
4.1304347826086996e1 1.2293188644481825e0 7.816386608988618e-2 7.816386608988618e-2
4.202898550724642e1 1.2293188644481825e0 8.541024290148042e-2 8.541024290148042e-2
4.275362318840584e1 1.2293188644481825e0 9.265661971307465e-2 9.265661971307465e-2
4.347826086956526e1 1.2293188644481825e0 9.990299652466883e-2 9.990299652466883e-2
4.420289855072468e1 1.2293188644481825e0 1.0714937333626307e-1 1.0714937333626307e-1
4.4927536231884105e1 1.2293188644481825e0 1.143957501478573e-1 1.143957501478573e-1
4.565217391304353e1 1.2293188644481825e0 1.2164212695945148e-1 1.2164212695945148e-1
4.637681159420295e1 1.2293188644481825e0 1.2888850377104571e-1 1.2888850377104571e-1
4.710144927536237e1 1.2293188644481825e0 1.3613488058263995e-1 1.3613488058263995e-1
4.782608695652179e1 1.2293188644481825e0 1.4338125739423413e-1 1.4338125739423413e-1
4.855072463768121e1 1.2293188644481825e0 1.5062763420582836e-1 1.5062763420582836e-1
4.9275362318840635e1 1.2293188644481825e0 1.578740110174226e-1 1.578740110174226e-1
5.0e1 1.2293188644481825e0 1.6512038782901622e-1 1.6512038782901622e-1

0.0e0 1.3203795210739737e0 0.0e0 0.0e0
7.246376811594203e-1 1.3203795210739737e0 -2.09533697666035e-1 -2.09533697666035e-1
1.4492753623188406e0 1.3203795210739737e0 -2.2639081563437236e-1 -2.2639081563437236e-1
2.1739130434782608e0 1.3203795210739737e0 -2.2446075448662972e-1 -2.2446075448662972e-1
2.898550724637681e0 1.3203795210739737e0 -2.1844577801512835e-1 -2.1844577801512835e-1
3.6231884057971016e0 1.3203795210739737e0 -2.1148757342672553e-1 -2.1148757342672553e-1
4.3478260869565215e0 1.3203795210739737e0 -2.0430879368839794e-1 -2.0430879368839794e-1
5.0724637681159415e0 1.3203795210739737e0 -1.970782819636807e-1 -1.970782819636807e-1
5.797101449275361e0 1.3203795210739737e0 -1.8983562918058722e-1 -1.8983562918058722e-1
6.521739130434781e0 1.3203795210739737e0 -1.8259012654055495e-1 -1.8259012654055495e-1
7.246376811594201e0 1.3203795210739737e0 -1.7534395493183313e-1 -1.7534395493183313e-1
7.971014492753621e0 1.3203795210739737e0 -1.6809762628960395e-1 -1.6809762628960395e-1
8.695652173913041e0 1.3203795210739737e0 -1.6085126078530093e-1 -1.6085126078530093e-1
9.420289855072461e0 1.3203795210739737e0 -1.5360488662798388e-1 -1.5360488662798388e-1
1.0144927536231881e1 1.3203795210739737e0 -1.4635851043945558e-1 -1.4635851043945558e-1
1.0869565217391301e1 1.3203795210739737e0 -1.3911213377412007e-1 -1.3911213377412007e-1
1.1594202898550721e1 1.3203795210739737e0 -1.318657569968587e-1 -1.318657569968587e-1
1.2318840579710141e1 1.3203795210739737e0 -1.2461938019332378e-1 -1.2461938019332378e-1
1.3043478260869561e1 1.3203795210739737e0 -1.1737300338362142e-1 -1.1737300338362142e-1
1.3768115942028981e1 1.3203795210739737e0 -1.101266265724713e-1 -1.101266265724713e-1
1.44927536231884e1 1.3203795210739737e0 -1.0288024976098134e-1 -1.0288024976098134e-1
1.521739130434782e1 1.3203795210739737e0 -9.563387294941161e-2 -9.563387294941161e-2
1.594202898550724e1 1.3203795210739737e0 -8.838749613782317e-2 -8.838749613782317e-2
1.666666666666666e1 1.3203795210739737e0 -8.114111932623034e-2 -8.114111932623034e-2
1.7391304347826082e1 1.3203795210739737e0 -7.38947425146364e-2 -7.38947425146364e-2
1.8115942028985504e1 1.3203795210739737e0 -6.664836570304228e-2 -6.664836570304228e-2
1.8840579710144926e1 1.3203795210739737e0 -5.94019888914481e-2 -5.94019888914481e-2
1.9565217391304348e1 1.3203795210739737e0 -5.215561207985386e-2 -5.215561207985386e-2
2.028985507246377e1 1.3203795210739737e0 -4.4909235268259656e-2 -4.4909235268259656e-2
2.101449275362319e1 1.3203795210739737e0 -3.766285845666542e-2 -3.766285845666542e-2
2.1739130434782613e1 1.3203795210739737e0 -3.0416481645071214e-2 -3.0416481645071214e-2
2.2463768115942035e1 1.3203795210739737e0 -2.3170104833477007e-2 -2.3170104833477007e-2
2.3188405797101456e1 1.3203795210739737e0 -1.5923728021882771e-2 -1.5923728021882771e-2
2.3913043478260878e1 1.3203795210739737e0 -8.677351210288564e-3 -8.677351210288564e-3
2.46376811594203e1 1.3203795210739737e0 -1.4309743986943568e-3 -1.4309743986943568e-3
2.536231884057972e1 1.3203795210739737e0 5.815402412899878e-3 5.815402412899878e-3
2.6086956521739143e1 1.3203795210739737e0 1.3061779224494113e-2 1.3061779224494113e-2
2.6811594202898565e1 1.3203795210739737e0 2.0308156036088293e-2 2.0308156036088293e-2
2.7536231884057987e1 1.3203795210739737e0 2.755453284768253e-2 2.755453284768253e-2
2.826086956521741e1 1.3203795210739737e0 3.4800909659276763e-2 3.4800909659276763e-2
2.898550724637683e1 1.3203795210739737e0 4.204728647087094e-2 4.204728647087094e-2
2.9710144927536252e1 1.3203795210739737e0 4.929366328246518e-2 4.929366328246518e-2
3.0434782608695674e1 1.3203795210739737e0 5.654004009405942e-2 5.654004009405942e-2
3.1159420289855095e1 1.3203795210739737e0 6.378641690565359e-2 6.378641690565359e-2
3.1884057971014517e1 1.3203795210739737e0 7.103279371724782e-2 7.103279371724782e-2
3.2608695652173935e1 1.3203795210739737e0 7.827917052884201e-2 7.827917052884201e-2
3.333333333333336e1 1.3203795210739737e0 8.552554734043625e-2 8.552554734043625e-2
3.405797101449278e1 1.3203795210739737e0 9.277192415203042e-2 9.277192415203042e-2
3.47826086956522e1 1.3203795210739737e0 1.0001830096362466e-1 1.0001830096362466e-1
3.550724637681162e1 1.3203795210739737e0 1.0726467777521889e-1 1.0726467777521889e-1
3.6231884057971044e1 1.3203795210739737e0 1.1451105458681307e-1 1.1451105458681307e-1
3.6956521739130466e1 1.3203795210739737e0 1.217574313984073e-1 1.217574313984073e-1
3.768115942028989e1 1.3203795210739737e0 1.2900380821000154e-1 1.2900380821000154e-1
3.840579710144931e1 1.3203795210739737e0 1.3625018502159578e-1 1.3625018502159578e-1
3.913043478260873e1 1.3203795210739737e0 1.4349656183318996e-1 1.4349656183318996e-1
3.985507246376815e1 1.3203795210739737e0 1.507429386447842e-1 1.507429386447842e-1
4.0579710144927574e1 1.3203795210739737e0 1.5798931545637843e-1 1.5798931545637843e-1
4.1304347826086996e1 1.3203795210739737e0 1.652356922679726e-1 1.652356922679726e-1
4.202898550724642e1 1.3203795210739737e0 1.7248206907956684e-1 1.7248206907956684e-1
4.275362318840584e1 1.3203795210739737e0 1.7972844589116108e-1 1.7972844589116108e-1
4.347826086956526e1 1.3203795210739737e0 1.8697482270275526e-1 1.8697482270275526e-1
4.420289855072468e1 1.3203795210739737e0 1.942211995143495e-1 1.942211995143495e-1
4.4927536231884105e1 1.3203795210739737e0 2.0146757632594373e-1 2.0146757632594373e-1
4.565217391304353e1 1.3203795210739737e0 2.087139531375379e-1 2.087139531375379e-1
4.637681159420295e1 1.3203795210739737e0 2.1596032994913214e-1 2.1596032994913214e-1
4.710144927536237e1 1.3203795210739737e0 2.2320670676072638e-1 2.2320670676072638e-1
4.782608695652179e1 1.3203795210739737e0 2.3045308357232056e-1 2.3045308357232056e-1
4.855072463768121e1 1.3203795210739737e0 2.376994603839148e-1 2.376994603839148e-1
4.9275362318840635e1 1.3203795210739737e0 2.4494583719550903e-1 2.4494583719550903e-1
5.0e1 1.3203795210739737e0 2.521922140071027e-1 2.521922140071027e-1

0.0e0 1.411440177699765e0 0.0e0 0.0e0
7.246376811594203e-1 1.411440177699765e0 -1.315677209830222e-1 -1.315677209830222e-1
1.4492753623188406e0 1.411440177699765e0 -1.397559033191541e-1 -1.397559033191541e-1
2.1739130434782608e0 1.411440177699765e0 -1.359138041573727e-1 -1.359138041573727e-1
2.898550724637681e0 1.411440177699765e0 -1.2945594874307884e-1 -1.2945594874307884e-1
3.6231884057971016e0 1.411440177699765e0 -1.2239410165483752e-1 -1.2239410165483752e-1
4.3478260869565215e0 1.411440177699765e0 -1.1519101031014647e-1 -1.1519101031014647e-1
5.0724637681159415e0 1.411440177699765e0 -1.0795479263207303e-1 -1.0795479263207303e-1
5.797101449275361e0 1.411440177699765e0 -1.0071080048455709e-1 -1.0071080048455709e-1
6.521739130434781e0 1.411440177699765e0 -9.346498344459773e-2 -9.346498344459773e-2
7.246376811594201e0 1.411440177699765e0 -8.62187380336946e-2 -8.62187380336946e-2
7.971014492753621e0 1.411440177699765e0 -7.897239206712596e-2 -7.897239206712596e-2
8.695652173913041e0 1.411440177699765e0 -7.172602249610232e-2 -7.172602249610232e-2
9.420289855072461e0 1.411440177699765e0 -6.447964738416199e-2 -6.447964738416199e-2
1.0144927536231881e1 1.411440177699765e0 -5.723327097154507e-2 -5.723327097154507e-2
1.0869565217391301e1 1.411440177699765e0 -4.998689425360693e-2 -4.998689425360693e-2
1.1594202898550721e1 1.411440177699765e0 -4.2740517463997596e-2 -4.2740517463997596e-2
1.2318840579710141e1 1.411440177699765e0 -3.549414065756412e-2 -3.549414065756412e-2
1.3043478260869561e1 1.411440177699765e0 -2.824776384718136e-2 -2.824776384718136e-2
1.3768115942028981e1 1.411440177699765e0 -2.1001387035871538e-2 -2.1001387035871538e-2
1.44927536231884e1 1.411440177699765e0 -1.3755010224344083e-2 -1.3755010224344083e-2
1.521739130434782e1 1.411440177699765e0 -6.508633412765558e-3 -6.508633412765558e-3
1.594202898550724e1 1.411440177699765e0 7.37743398824986e-4 7.37743398824986e-4
1.666666666666666e1 1.411440177699765e0 7.984120210418305e-3 7.984120210418305e-3
1.7391304347826082e1 1.411440177699765e0 1.5230497022012346e-2 1.5230497022012346e-2
1.8115942028985504e1 1.411440177699765e0 2.2476873833606498e-2 2.2476873833606498e-2
1.8840579710144926e1 1.411440177699765e0 2.972325064520068e-2 2.972325064520068e-2
1.9565217391304348e1 1.411440177699765e0 3.696962745679491e-2 3.696962745679491e-2
2.028985507246377e1 1.411440177699765e0 4.421600426838912e-2 4.421600426838912e-2
2.101449275362319e1 1.411440177699765e0 5.146238107998335e-2 5.146238107998335e-2
2.1739130434782613e1 1.411440177699765e0 5.870875789157757e-2 5.870875789157757e-2
2.2463768115942035e1 1.411440177699765e0 6.595513470317177e-2 6.595513470317177e-2
2.3188405797101456e1 1.411440177699765e0 7.3201511514766e-2 7.3201511514766e-2
2.3913043478260878e1 1.411440177699765e0 8.044788832636021e-2 8.044788832636021e-2
2.46376811594203e1 1.411440177699765e0 8.769426513795442e-2 8.769426513795442e-2
2.536231884057972e1 1.411440177699765e0 9.494064194954865e-2 9.494064194954865e-2
2.6086956521739143e1 1.411440177699765e0 1.0218701876114289e-1 1.0218701876114289e-1
2.6811594202898565e1 1.411440177699765e0 1.0943339557273707e-1 1.0943339557273707e-1
2.7536231884057987e1 1.411440177699765e0 1.166797723843313e-1 1.166797723843313e-1
2.826086956521741e1 1.411440177699765e0 1.2392614919592554e-1 1.2392614919592554e-1
2.898550724637683e1 1.411440177699765e0 1.3117252600751972e-1 1.3117252600751972e-1
2.9710144927536252e1 1.411440177699765e0 1.3841890281911395e-1 1.3841890281911395e-1
3.0434782608695674e1 1.411440177699765e0 1.456652796307082e-1 1.456652796307082e-1
3.1159420289855095e1 1.411440177699765e0 1.5291165644230237e-1 1.5291165644230237e-1
3.1884057971014517e1 1.411440177699765e0 1.601580332538966e-1 1.601580332538966e-1
3.2608695652173935e1 1.411440177699765e0 1.6740441006549078e-1 1.6740441006549078e-1
3.333333333333336e1 1.411440177699765e0 1.7465078687708502e-1 1.7465078687708502e-1
3.405797101449278e1 1.411440177699765e0 1.818971636886792e-1 1.818971636886792e-1
3.47826086956522e1 1.411440177699765e0 1.8914354050027343e-1 1.8914354050027343e-1
3.550724637681162e1 1.411440177699765e0 1.9638991731186767e-1 1.9638991731186767e-1
3.6231884057971044e1 1.411440177699765e0 2.0363629412346185e-1 2.0363629412346185e-1
3.6956521739130466e1 1.411440177699765e0 2.1088267093505608e-1 2.1088267093505608e-1
3.768115942028989e1 1.411440177699765e0 2.1812904774665032e-1 2.1812904774665032e-1
3.840579710144931e1 1.411440177699765e0 2.2537542455824455e-1 2.2537542455824455e-1
3.913043478260873e1 1.411440177699765e0 2.3262180136983873e-1 2.3262180136983873e-1
3.985507246376815e1 1.411440177699765e0 2.3986817818143297e-1 2.3986817818143297e-1
4.0579710144927574e1 1.411440177699765e0 2.471145549930272e-1 2.471145549930272e-1
4.1304347826086996e1 1.411440177699765e0 2.543609318046214e-1 2.543609318046214e-1
4.202898550724642e1 1.411440177699765e0 2.616073086162156e-1 2.616073086162156e-1
4.275362318840584e1 1.411440177699765e0 2.6885368542780985e-1 2.6885368542780985e-1
4.347826086956526e1 1.411440177699765e0 2.7610006223940403e-1 2.7610006223940403e-1
4.420289855072468e1 1.411440177699765e0 2.8334643905099827e-1 2.8334643905099827e-1
4.4927536231884105e1 1.411440177699765e0 2.905928158625925e-1 2.905928158625925e-1
4.565217391304353e1 1.411440177699765e0 2.978391926741867e-1 2.978391926741867e-1
4.637681159420295e1 1.411440177699765e0 3.050855694857809e-1 3.050855694857809e-1
4.710144927536237e1 1.411440177699765e0 3.1233194629737515e-1 3.1233194629737515e-1
4.782608695652179e1 1.411440177699765e0 3.1957832310896933e-1 3.1957832310896933e-1
4.855072463768121e1 1.411440177699765e0 3.2682469992056357e-1 3.2682469992056357e-1
4.9275362318840635e1 1.411440177699765e0 3.340710767321578e-1 3.340710767321578e-1
5.0e1 1.411440177699765e0 3.413174535437514e-1 3.413174535437514e-1

0.0e0 1.5025008343255561e0 0.0e0 0.0e0
7.246376811594203e-1 1.5025008343255561e0 -5.245148696799636e-2 -5.245148696799636e-2
1.4492753623188406e0 1.5025008343255561e0 -5.184283805391202e-2 -5.184283805391202e-2
2.1739130434782608e0 1.5025008343255561e0 -4.606049196135269e-2 -4.606049196135269e-2
2.898550724637681e0 1.5025008343255561e0 -3.915322366763375e-2 -3.915322366763375e-2
3.6231884057971016e0 1.5025008343255561e0 -3.1986205008151075e-2 -3.1986205008151075e-2
4.3478260869565215e0 1.5025008343255561e0 -2.4758443380085593e-2 -2.4758443380085593e-2
5.0724637681159415e0 1.5025008343255561e0 -1.751643556687612e-2 -1.751643556687612e-2
5.797101449275361e0 1.5025008343255561e0 -1.0271084294860136e-2 -1.0271084294860136e-2
6.521739130434781e0 1.5025008343255561e0 -3.0249482165295855e-3 -3.0249482165295855e-3
7.246376811594201e0 1.5025008343255561e0 4.221372085382383e-3 4.221372085382383e-3
7.971014492753621e0 1.5025008343255561e0 1.1467735631881996e-2 1.1467735631881996e-2
8.695652173913041e0 1.5025008343255561e0 1.8714109329623932e-2 1.8714109329623932e-2
9.420289855072461e0 1.5025008343255561e0 2.5960485410271433e-2 2.5960485410271433e-2
1.0144927536231881e1 1.5025008343255561e0 3.3206862050282976e-2 3.3206862050282976e-2
1.0869565217391301e1 1.5025008343255561e0 4.04532388215998e-2 4.04532388215998e-2
1.1594202898550721e1 1.5025008343255561e0 4.7699615623739267e-2 4.7699615623739267e-2
1.2318840579710141e1 1.5025008343255561e0 5.494599243311407e-2 5.494599243311407e-2
1.3043478260869561e1 1.5025008343255561e0 6.21923692441873e-2 6.21923692441873e-2
1.3768115942028981e1 1.5025008343255561e0 6.943874605565918e-2 6.943874605565918e-2
1.44927536231884e1 1.5025008343255561e0 7.668512286722469e-2 7.668512286722469e-2
1.521739130434782e1 1.5025008343255561e0 8.393149967881215e-2 8.393149967881215e-2
1.594202898550724e1 1.5025008343255561e0 9.117787649040477e-2 9.117787649040477e-2
1.666666666666666e1 1.5025008343255561e0 9.842425330199858e-2 9.842425330199858e-2
1.7391304347826082e1 1.5025008343255561e0 1.0567063011359273e-1 1.0567063011359273e-1
1.8115942028985504e1 1.5025008343255561e0 1.1291700692518693e-1 1.1291700692518693e-1
1.8840579710144926e1 1.5025008343255561e0 1.2016338373678112e-1 1.2016338373678112e-1
1.9565217391304348e1 1.5025008343255561e0 1.2740976054837536e-1 1.2740976054837536e-1
2.028985507246377e1 1.5025008343255561e0 1.3465613735996956e-1 1.3465613735996956e-1
2.101449275362319e1 1.5025008343255561e0 1.419025141715638e-1 1.419025141715638e-1
2.1739130434782613e1 1.5025008343255561e0 1.49148890983158e-1 1.49148890983158e-1
2.2463768115942035e1 1.5025008343255561e0 1.563952677947522e-1 1.563952677947522e-1
2.3188405797101456e1 1.5025008343255561e0 1.6364164460634645e-1 1.6364164460634645e-1
2.3913043478260878e1 1.5025008343255561e0 1.7088802141794066e-1 1.7088802141794066e-1
2.46376811594203e1 1.5025008343255561e0 1.7813439822953486e-1 1.7813439822953486e-1
2.536231884057972e1 1.5025008343255561e0 1.853807750411291e-1 1.853807750411291e-1
2.6086956521739143e1 1.5025008343255561e0 1.9262715185272333e-1 1.9262715185272333e-1
2.6811594202898565e1 1.5025008343255561e0 1.998735286643175e-1 1.998735286643175e-1
2.7536231884057987e1 1.5025008343255561e0 2.0711990547591175e-1 2.0711990547591175e-1
2.826086956521741e1 1.5025008343255561e0 2.1436628228750598e-1 2.1436628228750598e-1
2.898550724637683e1 1.5025008343255561e0 2.2161265909910016e-1 2.2161265909910016e-1
2.9710144927536252e1 1.5025008343255561e0 2.288590359106944e-1 2.288590359106944e-1
3.0434782608695674e1 1.5025008343255561e0 2.3610541272228863e-1 2.3610541272228863e-1
3.1159420289855095e1 1.5025008343255561e0 2.433517895338828e-1 2.433517895338828e-1
3.1884057971014517e1 1.5025008343255561e0 2.5059816634547705e-1 2.5059816634547705e-1
3.2608695652173935e1 1.5025008343255561e0 2.578445431570712e-1 2.578445431570712e-1
3.333333333333336e1 1.5025008343255561e0 2.6509091996866546e-1 2.6509091996866546e-1
3.405797101449278e1 1.5025008343255561e0 2.7233729678025964e-1 2.7233729678025964e-1
3.47826086956522e1 1.5025008343255561e0 2.795836735918539e-1 2.795836735918539e-1
3.550724637681162e1 1.5025008343255561e0 2.868300504034481e-1 2.868300504034481e-1
3.6231884057971044e1 1.5025008343255561e0 2.940764272150423e-1 2.940764272150423e-1
3.6956521739130466e1 1.5025008343255561e0 3.013228040266365e-1 3.013228040266365e-1
3.768115942028989e1 1.5025008343255561e0 3.0856918083823076e-1 3.0856918083823076e-1
3.840579710144931e1 1.5025008343255561e0 3.15815557649825e-1 3.15815557649825e-1
3.913043478260873e1 1.5025008343255561e0 3.230619344614192e-1 3.230619344614192e-1
3.985507246376815e1 1.5025008343255561e0 3.303083112730134e-1 3.303083112730134e-1
4.0579710144927574e1 1.5025008343255561e0 3.3755468808460765e-1 3.3755468808460765e-1
4.1304347826086996e1 1.5025008343255561e0 3.448010648962018e-1 3.448010648962018e-1
4.202898550724642e1 1.5025008343255561e0 3.5204744170779606e-1 3.5204744170779606e-1
4.275362318840584e1 1.5025008343255561e0 3.592938185193903e-1 3.592938185193903e-1
4.347826086956526e1 1.5025008343255561e0 3.665401953309845e-1 3.665401953309845e-1
4.420289855072468e1 1.5025008343255561e0 3.737865721425787e-1 3.737865721425787e-1
4.4927536231884105e1 1.5025008343255561e0 3.8103294895417295e-1 3.8103294895417295e-1
4.565217391304353e1 1.5025008343255561e0 3.882793257657671e-1 3.882793257657671e-1
4.637681159420295e1 1.5025008343255561e0 3.9552570257736136e-1 3.9552570257736136e-1
4.710144927536237e1 1.5025008343255561e0 4.027720793889556e-1 4.027720793889556e-1
4.782608695652179e1 1.5025008343255561e0 4.100184562005498e-1 4.100184562005498e-1
4.855072463768121e1 1.5025008343255561e0 4.17264833012144e-1 4.17264833012144e-1
4.9275362318840635e1 1.5025008343255561e0 4.2451120982373824e-1 4.2451120982373824e-1
5.0e1 1.5025008343255561e0 4.3175758663533187e-1 4.3175758663533187e-1

0.0e0 1.5935614909513474e0 0.0e0 0.0e0
7.246376811594203e-1 1.5935614909513474e0 2.715942234736957e-2 2.715942234736957e-2
1.4492753623188406e0 1.5935614909513474e0 3.661990481549463e-2 3.661990481549463e-2
2.1739130434782608e0 1.5935614909513474e0 4.4354629258447165e-2 4.4354629258447165e-2
2.898550724637681e0 1.5935614909513474e0 5.171412039156804e-2 5.171412039156804e-2
3.6231884057971016e0 1.5935614909513474e0 5.898696820893333e-2 5.898696820893333e-2
4.3478260869565215e0 1.5935614909513474e0 6.623955437164658e-2 6.623955437164658e-2
5.0724637681159415e0 1.5935614909513474e0 7.348738852288867e-2 7.348738852288867e-2
5.797101449275361e0 1.5935614909513474e0 8.07341074173486e-2 8.07341074173486e-2
6.521739130434781e0 1.5935614909513474e0 8.798056452884195e-2 8.798056452884195e-2
7.246376811594201e0 1.5935614909513474e0 9.522696019001977e-2 9.522696019001977e-2
7.971014492753621e0 1.5935614909513474e0 1.0247334142636916e-1 1.0247334142636916e-1
8.695652173913041e0 1.5935614909513474e0 1.0971971927663172e-1 1.0971971927663172e-1
9.420289855072461e0 1.5935614909513474e0 1.1696609633204327e-1 1.1696609633204327e-1
1.0144927536231881e1 1.5935614909513474e0 1.2421247320087124e-1 1.2421247320087124e-1
1.0869565217391301e1 1.5935614909513474e0 1.314588500259005e-1 1.314588500259005e-1
1.1594202898550721e1 1.5935614909513474e0 1.3870522684064845e-1 1.3870522684064845e-1
1.2318840579710141e1 1.5935614909513474e0 1.4595160365298296e-1 1.4595160365298296e-1
1.3043478260869561e1 1.5935614909513474e0 1.5319798046475097e-1 1.5319798046475097e-1
1.3768115942028981e1 1.5935614909513474e0 1.6044435727638592e-1 1.6044435727638592e-1
1.44927536231884e1 1.5935614909513474e0 1.676907340879897e-1 1.676907340879897e-1
1.521739130434782e1 1.5935614909513474e0 1.7493711089958616e-1 1.7493711089958616e-1
1.594202898550724e1 1.5935614909513474e0 1.821834877111809e-1 1.821834877111809e-1
1.666666666666666e1 1.5935614909513474e0 1.8942986452277522e-1 1.8942986452277522e-1
1.7391304347826082e1 1.5935614909513474e0 1.9667624133436948e-1 1.9667624133436948e-1
1.8115942028985504e1 1.5935614909513474e0 2.0392261814596369e-1 2.0392261814596369e-1
1.8840579710144926e1 1.5935614909513474e0 2.111689949575579e-1 2.111689949575579e-1
1.9565217391304348e1 1.5935614909513474e0 2.1841537176915213e-1 2.1841537176915213e-1
2.028985507246377e1 1.5935614909513474e0 2.2566174858074634e-1 2.2566174858074634e-1
2.101449275362319e1 1.5935614909513474e0 2.3290812539234057e-1 2.3290812539234057e-1
2.1739130434782613e1 1.5935614909513474e0 2.4015450220393478e-1 2.4015450220393478e-1
2.2463768115942035e1 1.5935614909513474e0 2.4740087901552898e-1 2.4740087901552898e-1
2.3188405797101456e1 1.5935614909513474e0 2.546472558271232e-1 2.546472558271232e-1
2.3913043478260878e1 1.5935614909513474e0 2.6189363263871746e-1 2.6189363263871746e-1
2.46376811594203e1 1.5935614909513474e0 2.6914000945031163e-1 2.6914000945031163e-1
2.536231884057972e1 1.5935614909513474e0 2.7638638626190587e-1 2.7638638626190587e-1
2.6086956521739143e1 1.5935614909513474e0 2.836327630735001e-1 2.836327630735001e-1
2.6811594202898565e1 1.5935614909513474e0 2.908791398850943e-1 2.908791398850943e-1
2.7536231884057987e1 1.5935614909513474e0 2.981255166966885e-1 2.981255166966885e-1
2.826086956521741e1 1.5935614909513474e0 3.0537189350828275e-1 3.0537189350828275e-1
2.898550724637683e1 1.5935614909513474e0 3.1261827031987693e-1 3.1261827031987693e-1
2.9710144927536252e1 1.5935614909513474e0 3.1986464713147117e-1 3.1986464713147117e-1
3.0434782608695674e1 1.5935614909513474e0 3.271110239430654e-1 3.271110239430654e-1
3.1159420289855095e1 1.5935614909513474e0 3.343574007546596e-1 3.343574007546596e-1
3.1884057971014517e1 1.5935614909513474e0 3.416037775662538e-1 3.416037775662538e-1
3.2608695652173935e1 1.5935614909513474e0 3.48850154377848e-1 3.48850154377848e-1
3.333333333333336e1 1.5935614909513474e0 3.5609653118944223e-1 3.5609653118944223e-1
3.405797101449278e1 1.5935614909513474e0 3.633429080010364e-1 3.633429080010364e-1
3.47826086956522e1 1.5935614909513474e0 3.7058928481263065e-1 3.7058928481263065e-1
3.550724637681162e1 1.5935614909513474e0 3.778356616242249e-1 3.778356616242249e-1
3.6231884057971044e1 1.5935614909513474e0 3.8508203843581906e-1 3.8508203843581906e-1
3.6956521739130466e1 1.5935614909513474e0 3.923284152474133e-1 3.923284152474133e-1
3.768115942028989e1 1.5935614909513474e0 3.9957479205900753e-1 3.9957479205900753e-1
3.840579710144931e1 1.5935614909513474e0 4.0682116887060177e-1 4.0682116887060177e-1
3.913043478260873e1 1.5935614909513474e0 4.1406754568219595e-1 4.1406754568219595e-1
3.985507246376815e1 1.5935614909513474e0 4.213139224937902e-1 4.213139224937902e-1
4.0579710144927574e1 1.5935614909513474e0 4.285602993053844e-1 4.285602993053844e-1
4.1304347826086996e1 1.5935614909513474e0 4.358066761169786e-1 4.358066761169786e-1
4.202898550724642e1 1.5935614909513474e0 4.4305305292857283e-1 4.4305305292857283e-1
4.275362318840584e1 1.5935614909513474e0 4.5029942974016707e-1 4.5029942974016707e-1
4.347826086956526e1 1.5935614909513474e0 4.5754580655176125e-1 4.5754580655176125e-1
4.420289855072468e1 1.5935614909513474e0 4.647921833633555e-1 4.647921833633555e-1
4.4927536231884105e1 1.5935614909513474e0 4.720385601749497e-1 4.720385601749497e-1
4.565217391304353e1 1.5935614909513474e0 4.792849369865439e-1 4.792849369865439e-1
4.637681159420295e1 1.5935614909513474e0 4.8653131379813813e-1 4.8653131379813813e-1
4.710144927536237e1 1.5935614909513474e0 4.9377769060973237e-1 4.9377769060973237e-1
4.782608695652179e1 1.5935614909513474e0 5.010240674213265e-1 5.010240674213265e-1
4.855072463768121e1 1.5935614909513474e0 5.082704442329208e-1 5.082704442329208e-1
4.9275362318840635e1 1.5935614909513474e0 5.15516821044515e-1 5.15516821044515e-1
5.0e1 1.5935614909513474e0 5.227631978561087e-1 5.227631978561087e-1

0.0e0 1.6846221475771386e0 0.0e0 0.0e0
7.246376811594203e-1 1.6846221475771386e0 1.0660532589607248e-1 1.0660532589607248e-1
1.4492753623188406e0 1.6846221475771386e0 1.2489929514146461e-1 1.2489929514146461e-1
2.1739130434782608e0 1.6846221475771386e0 1.345823513325382e-1 1.345823513325382e-1
2.898550724637681e0 1.6846221475771386e0 1.4239312800416895e-1 1.4239312800416895e-1
3.6231884057971016e0 1.6846221475771386e0 1.4977158563232637e-1 1.4977158563232637e-1
4.3478260869565215e0 1.6846221475771386e0 1.5704894487704843e-1 1.5704894487704843e-1
5.0724637681159415e0 1.6846221475771386e0 1.6430259329034785e-1 1.6430259329034785e-1
5.797101449275361e0 1.6846221475771386e0 1.715506769726454e-1 1.715506769726454e-1
6.521739130434781e0 1.6846221475771386e0 1.7879745445191128e-1 1.7879745445191128e-1
7.246376811594201e0 1.6846221475771386e0 1.8604392531616137e-1 1.8604392531616137e-1
7.971014492753621e0 1.6846221475771386e0 1.9329032420569559e-1 1.9329032420569559e-1
8.695652173913041e0 1.6846221475771386e0 2.0053670619987207e-1 2.0053670619987207e-1
9.420289855072461e0 1.6846221475771386e0 2.077830842280273e-1 2.077830842280273e-1
1.0144927536231881e1 1.6846221475771386e0 2.1502946132519746e-1 2.1502946132519746e-1
1.0869565217391301e1 1.6846221475771386e0 2.2227583820382782e-1 2.2227583820382782e-1
1.1594202898550721e1 1.6846221475771386e0 2.295222150311581e-1 2.295222150311581e-1
1.2318840579710141e1 1.6846221475771386e0 2.3676859184644622e-1 2.3676859184644622e-1
1.3043478260869561e1 1.6846221475771386e0 2.4401496865890754e-1 2.4401496865890754e-1
1.3768115942028981e1 1.6846221475771386e0 2.512613454707052e-1 2.512613454707052e-1
1.44927536231884e1 1.6846221475771386e0 2.585077222823472e-1 2.585077222823472e-1
1.521739130434782e1 1.6846221475771386e0 2.6575409909395264e-1 2.6575409909395264e-1
1.594202898550724e1 1.6846221475771386e0 2.730004759055495e-1 2.730004759055495e-1
1.666666666666666e1 1.6846221475771386e0 2.802468527171443e-1 2.802468527171443e-1
1.7391304347826082e1 1.6846221475771386e0 2.874932295287387e-1 2.874932295287387e-1
1.8115942028985504e1 1.6846221475771386e0 2.947396063403329e-1 2.947396063403329e-1
1.8840579710144926e1 1.6846221475771386e0 3.0198598315192715e-1 3.0198598315192715e-1
1.9565217391304348e1 1.6846221475771386e0 3.092323599635214e-1 3.092323599635214e-1
2.028985507246377e1 1.6846221475771386e0 3.1647873677511557e-1 3.1647873677511557e-1
2.101449275362319e1 1.6846221475771386e0 3.237251135867098e-1 3.237251135867098e-1
2.1739130434782613e1 1.6846221475771386e0 3.3097149039830404e-1 3.3097149039830404e-1
2.2463768115942035e1 1.6846221475771386e0 3.382178672098982e-1 3.382178672098982e-1
2.3188405797101456e1 1.6846221475771386e0 3.4546424402149245e-1 3.4546424402149245e-1
2.3913043478260878e1 1.6846221475771386e0 3.527106208330867e-1 3.527106208330867e-1
2.46376811594203e1 1.6846221475771386e0 3.5995699764468087e-1 3.5995699764468087e-1
2.536231884057972e1 1.6846221475771386e0 3.672033744562751e-1 3.672033744562751e-1
2.6086956521739143e1 1.6846221475771386e0 3.7444975126786934e-1 3.7444975126786934e-1
2.6811594202898565e1 1.6846221475771386e0 3.816961280794635e-1 3.816961280794635e-1
2.7536231884057987e1 1.6846221475771386e0 3.8894250489105775e-1 3.8894250489105775e-1
2.826086956521741e1 1.6846221475771386e0 3.96188881702652e-1 3.96188881702652e-1
2.898550724637683e1 1.6846221475771386e0 4.0343525851424616e-1 4.0343525851424616e-1
2.9710144927536252e1 1.6846221475771386e0 4.106816353258404e-1 4.106816353258404e-1
3.0434782608695674e1 1.6846221475771386e0 4.1792801213743463e-1 4.1792801213743463e-1
3.1159420289855095e1 1.6846221475771386e0 4.251743889490288e-1 4.251743889490288e-1
3.1884057971014517e1 1.6846221475771386e0 4.3242076576062305e-1 4.3242076576062305e-1
3.2608695652173935e1 1.6846221475771386e0 4.3966714257221723e-1 4.3966714257221723e-1
3.333333333333336e1 1.6846221475771386e0 4.4691351938381146e-1 4.4691351938381146e-1
3.405797101449278e1 1.6846221475771386e0 4.5415989619540564e-1 4.5415989619540564e-1
3.47826086956522e1 1.6846221475771386e0 4.614062730069999e-1 4.614062730069999e-1
3.550724637681162e1 1.6846221475771386e0 4.686526498185941e-1 4.686526498185941e-1
3.6231884057971044e1 1.6846221475771386e0 4.758990266301883e-1 4.758990266301883e-1
3.6956521739130466e1 1.6846221475771386e0 4.8314540344178253e-1 4.8314540344178253e-1
3.768115942028989e1 1.6846221475771386e0 4.9039178025337676e-1 4.9039178025337676e-1
3.840579710144931e1 1.6846221475771386e0 4.97638157064971e-1 4.97638157064971e-1
3.913043478260873e1 1.6846221475771386e0 5.048845338765652e-1 5.048845338765652e-1
3.985507246376815e1 1.6846221475771386e0 5.121309106881594e-1 5.121309106881594e-1
4.0579710144927574e1 1.6846221475771386e0 5.193772874997536e-1 5.193772874997536e-1
4.1304347826086996e1 1.6846221475771386e0 5.266236643113479e-1 5.266236643113479e-1
4.202898550724642e1 1.6846221475771386e0 5.338700411229421e-1 5.338700411229421e-1
4.275362318840584e1 1.6846221475771386e0 5.411164179345364e-1 5.411164179345364e-1
4.347826086956526e1 1.6846221475771386e0 5.483627947461305e-1 5.483627947461305e-1
4.420289855072468e1 1.6846221475771386e0 5.556091715577247e-1 5.556091715577247e-1
4.4927536231884105e1 1.6846221475771386e0 5.62855548369319e-1 5.62855548369319e-1
4.565217391304353e1 1.6846221475771386e0 5.701019251809132e-1 5.701019251809132e-1
4.637681159420295e1 1.6846221475771386e0 5.773483019925074e-1 5.773483019925074e-1
4.710144927536237e1 1.6846221475771386e0 5.845946788041017e-1 5.845946788041017e-1
4.782608695652179e1 1.6846221475771386e0 5.918410556156958e-1 5.918410556156958e-1
4.855072463768121e1 1.6846221475771386e0 5.9908743242729e-1 5.9908743242729e-1
4.9275362318840635e1 1.6846221475771386e0 6.063338092388842e-1 6.063338092388842e-1
5.0e1 1.6846221475771386e0 6.135801860504779e-1 6.135801860504779e-1

0.0e0 1.7756828042029298e0 0.0e0 0.0e0
7.246376811594203e-1 1.7756828042029298e0 1.8522790990085825e-1 1.8522790990085825e-1
1.4492753623188406e0 1.7756828042029298e0 2.1226382209331607e-1 2.1226382209331607e-1
2.1739130434782608e0 1.7756828042029298e0 2.2387501893977202e-1 2.2387501893977202e-1
2.898550724637681e0 1.7756828042029298e0 2.3213240435492202e-1 2.3213240435492202e-1
3.6231884057971016e0 1.7756828042029298e0 2.3961537733062835e-1 2.3961537733062835e-1
4.3478260869565215e0 1.7756828042029298e0 2.4691725292716085e-1 2.4691725292716085e-1
5.0724637681159415e0 1.7756828042029298e0 2.5417665534773576e-1 2.5417665534773576e-1
5.797101449275361e0 1.7756828042029298e0 2.614260896742027e-1 2.614260896742027e-1
6.521739130434781e0 1.7756828042029298e0 2.686731842011826e-1 2.686731842011826e-1
7.246376811594201e0 1.7756828042029298e0 2.759197294891551e-1 2.759197294891551e-1
7.971014492753621e0 1.7756828042029298e0 2.8316614584892935e-1 2.8316614584892935e-1
8.695652173913041e0 1.7756828042029298e0 2.9041253194407524e-1 2.9041253194407524e-1
9.420289855072461e0 1.7756828042029298e0 2.9765891093489333e-1 2.9765891093489333e-1
1.0144927536231881e1 1.7756828042029298e0 3.049052882580393e-1 3.049052882580393e-1
1.0869565217391301e1 1.7756828042029298e0 3.1215166518971527e-1 3.1215166518971527e-1
1.1594202898550721e1 1.7756828042029298e0 3.193980420294975e-1 3.193980420294975e-1
1.2318840579710141e1 1.7756828042029298e0 3.2664441884770856e-1 3.2664441884770856e-1
1.3043478260869561e1 1.7756828042029298e0 3.3389079566085605e-1 3.3389079566085605e-1
1.3768115942028981e1 1.7756828042029298e0 3.4113717247281483e-1 3.4113717247281483e-1
1.44927536231884e1 1.7756828042029298e0 3.4838354928449466e-1 3.4838354928449466e-1
1.521739130434782e1 1.7756828042029298e0 3.5562992609610894e-1 3.5562992609610894e-1
1.594202898550724e1 1.7756828042029298e0 3.628763029077079e-1 3.628763029077079e-1
1.666666666666666e1 1.7756828042029298e0 3.701226797193031e-1 3.701226797193031e-1
1.7391304347826082e1 1.7756828042029298e0 3.7736905653089764e-1 3.7736905653089764e-1
1.8115942028985504e1 1.7756828042029298e0 3.8461543334249193e-1 3.8461543334249193e-1
1.8840579710144926e1 1.7756828042029298e0 3.9186181015408617e-1 3.9186181015408617e-1
1.9565217391304348e1 1.7756828042029298e0 3.991081869656804e-1 3.991081869656804e-1
2.028985507246377e1 1.7756828042029298e0 4.063545637772746e-1 4.063545637772746e-1
2.101449275362319e1 1.7756828042029298e0 4.136009405888688e-1 4.136009405888688e-1
2.1739130434782613e1 1.7756828042029298e0 4.20847317400463e-1 4.20847317400463e-1
2.2463768115942035e1 1.7756828042029298e0 4.2809369421205723e-1 4.2809369421205723e-1
2.3188405797101456e1 1.7756828042029298e0 4.3534007102365146e-1 4.3534007102365146e-1
2.3913043478260878e1 1.7756828042029298e0 4.425864478352457e-1 4.425864478352457e-1
2.46376811594203e1 1.7756828042029298e0 4.498328246468399e-1 4.498328246468399e-1
2.536231884057972e1 1.7756828042029298e0 4.570792014584341e-1 4.570792014584341e-1
2.6086956521739143e1 1.7756828042029298e0 4.6432557827002835e-1 4.6432557827002835e-1
2.6811594202898565e1 1.7756828042029298e0 4.7157195508162253e-1 4.7157195508162253e-1
2.7536231884057987e1 1.7756828042029298e0 4.7881833189321676e-1 4.7881833189321676e-1
2.826086956521741e1 1.7756828042029298e0 4.86064708704811e-1 4.86064708704811e-1
2.898550724637683e1 1.7756828042029298e0 4.933110855164052e-1 4.933110855164052e-1
2.9710144927536252e1 1.7756828042029298e0 5.005574623279994e-1 5.005574623279994e-1
3.0434782608695674e1 1.7756828042029298e0 5.078038391395936e-1 5.078038391395936e-1
3.1159420289855095e1 1.7756828042029298e0 5.150502159511878e-1 5.150502159511878e-1
3.1884057971014517e1 1.7756828042029298e0 5.222965927627821e-1 5.222965927627821e-1
3.2608695652173935e1 1.7756828042029298e0 5.295429695743763e-1 5.295429695743763e-1
3.333333333333336e1 1.7756828042029298e0 5.367893463859705e-1 5.367893463859705e-1
3.405797101449278e1 1.7756828042029298e0 5.440357231975647e-1 5.440357231975647e-1
3.47826086956522e1 1.7756828042029298e0 5.512821000091589e-1 5.512821000091589e-1
3.550724637681162e1 1.7756828042029298e0 5.585284768207531e-1 5.585284768207531e-1
3.6231884057971044e1 1.7756828042029298e0 5.657748536323473e-1 5.657748536323473e-1
3.6956521739130466e1 1.7756828042029298e0 5.730212304439415e-1 5.730212304439415e-1
3.768115942028989e1 1.7756828042029298e0 5.802676072555357e-1 5.802676072555357e-1
3.840579710144931e1 1.7756828042029298e0 5.8751398406713e-1 5.8751398406713e-1
3.913043478260873e1 1.7756828042029298e0 5.947603608787242e-1 5.947603608787242e-1
3.985507246376815e1 1.7756828042029298e0 6.020067376903184e-1 6.020067376903184e-1
4.0579710144927574e1 1.7756828042029298e0 6.092531145019127e-1 6.092531145019127e-1
4.1304347826086996e1 1.7756828042029298e0 6.164994913135069e-1 6.164994913135069e-1
4.202898550724642e1 1.7756828042029298e0 6.237458681251011e-1 6.237458681251011e-1
4.275362318840584e1 1.7756828042029298e0 6.309922449366954e-1 6.309922449366954e-1
4.347826086956526e1 1.7756828042029298e0 6.382386217482895e-1 6.382386217482895e-1
4.420289855072468e1 1.7756828042029298e0 6.454849985598837e-1 6.454849985598837e-1
4.4927536231884105e1 1.7756828042029298e0 6.52731375371478e-1 6.52731375371478e-1
4.565217391304353e1 1.7756828042029298e0 6.599777521830721e-1 6.599777521830721e-1
4.637681159420295e1 1.7756828042029298e0 6.672241289946663e-1 6.672241289946663e-1
4.710144927536237e1 1.7756828042029298e0 6.744705058062606e-1 6.744705058062606e-1
4.782608695652179e1 1.7756828042029298e0 6.817168826178548e-1 6.817168826178548e-1
4.855072463768121e1 1.7756828042029298e0 6.88963259429449e-1 6.88963259429449e-1
4.9275362318840635e1 1.7756828042029298e0 6.962096362410433e-1 6.962096362410433e-1
5.0e1 1.7756828042029298e0 7.034560130526368e-1 7.034560130526368e-1

0.0e0 1.866743460828721e0 0.0e0 0.0e0
7.246376811594203e-1 1.866743460828721e0 2.623756828695074e-1 2.623756828695074e-1
1.4492753623188406e0 1.866743460828721e0 2.9798955568640945e-1 2.9798955568640945e-1
2.1739130434782608e0 1.866743460828721e0 3.114927249147958e-1 3.114927249147958e-1
2.898550724637681e0 1.866743460828721e0 3.201883415377721e-1 3.201883415377721e-1
3.6231884057971016e0 1.866743460828721e0 3.277738693506986e-1 3.277738693506986e-1
4.3478260869565215e0 1.866743460828721e0 3.3509980141863094e-1 3.3509980141863094e-1
5.0724637681159415e0 1.866743460828721e0 3.423648499121831e-1 3.423648499121831e-1
5.797101449275361e0 1.866743460828721e0 3.496156095472882e-1 3.496156095472882e-1
6.521739130434781e0 1.866743460828721e0 3.568630151747665e-1 3.568630151747665e-1
7.246376811594201e0 1.866743460828721e0 3.641096334904129e-1 3.641096334904129e-1
7.971014492753621e0 1.866743460828721e0 3.713560669927186e-1 3.713560669927186e-1
8.695652173913041e0 1.866743460828721e0 3.786024571119075e-1 3.786024571119075e-1
9.420289855072461e0 1.866743460828721e0 3.858488370473307e-1 3.858488370473307e-1
1.0144927536231881e1 1.866743460828721e0 3.930952145922135e-1 3.930952145922135e-1
1.0869565217391301e1 1.866743460828721e0 4.003415915759402e-1 4.003415915759402e-1
1.1594202898550721e1 1.866743460828721e0 4.075879684279408e-1 4.075879684279408e-1
1.2318840579710141e1 1.866743460828721e0 4.1483434524901996e-1 4.1483434524901996e-1
1.3043478260869561e1 1.866743460828721e0 4.2208072206284075e-1 4.2208072206284075e-1
1.3768115942028981e1 1.866743460828721e0 4.2932709887495757e-1 4.2932709887495757e-1
1.44927536231884e1 1.866743460828721e0 4.365734756866745e-1 4.365734756866745e-1
1.521739130434782e1 1.866743460828721e0 4.438198524982975e-1 4.438198524982975e-1
1.594202898550724e1 1.866743460828721e0 4.510662293098985e-1 4.510662293098985e-1
1.666666666666666e1 1.866743460828721e0 4.5831260612149416e-1 4.5831260612149416e-1
1.7391304347826082e1 1.866743460828721e0 4.6555898293308884e-1 4.6555898293308884e-1
1.8115942028985504e1 1.866743460828721e0 4.728053597446831e-1 4.728053597446831e-1
1.8840579710144926e1 1.866743460828721e0 4.800517365562773e-1 4.800517365562773e-1
1.9565217391304348e1 1.866743460828721e0 4.8729811336787154e-1 4.8729811336787154e-1
2.028985507246377e1 1.866743460828721e0 4.945444901794658e-1 4.945444901794658e-1
2.101449275362319e1 1.866743460828721e0 5.0179086699106e-1 5.0179086699106e-1
2.1739130434782613e1 1.866743460828721e0 5.090372438026542e-1 5.090372438026542e-1
2.2463768115942035e1 1.866743460828721e0 5.162836206142485e-1 5.162836206142485e-1
2.3188405797101456e1 1.866743460828721e0 5.235299974258427e-1 5.235299974258427e-1
2.3913043478260878e1 1.866743460828721e0 5.307763742374368e-1 5.307763742374368e-1
2.46376811594203e1 1.866743460828721e0 5.380227510490311e-1 5.380227510490311e-1
2.536231884057972e1 1.866743460828721e0 5.452691278606253e-1 5.452691278606253e-1
2.6086956521739143e1 1.866743460828721e0 5.525155046722195e-1 5.525155046722195e-1
2.6811594202898565e1 1.866743460828721e0 5.597618814838137e-1 5.597618814838137e-1
2.7536231884057987e1 1.866743460828721e0 5.670082582954079e-1 5.670082582954079e-1
2.826086956521741e1 1.866743460828721e0 5.742546351070021e-1 5.742546351070021e-1
2.898550724637683e1 1.866743460828721e0 5.815010119185964e-1 5.815010119185964e-1
2.9710144927536252e1 1.866743460828721e0 5.887473887301906e-1 5.887473887301906e-1
3.0434782608695674e1 1.866743460828721e0 5.959937655417848e-1 5.959937655417848e-1
3.1159420289855095e1 1.866743460828721e0 6.032401423533791e-1 6.032401423533791e-1
3.1884057971014517e1 1.866743460828721e0 6.104865191649733e-1 6.104865191649733e-1
3.2608695652173935e1 1.866743460828721e0 6.177328959765674e-1 6.177328959765674e-1
3.333333333333336e1 1.866743460828721e0 6.249792727881617e-1 6.249792727881617e-1
3.405797101449278e1 1.866743460828721e0 6.322256495997558e-1 6.322256495997558e-1
3.47826086956522e1 1.866743460828721e0 6.3947202641135e-1 6.3947202641135e-1
3.550724637681162e1 1.866743460828721e0 6.467184032229443e-1 6.467184032229443e-1
3.6231884057971044e1 1.866743460828721e0 6.539647800345385e-1 6.539647800345385e-1
3.6956521739130466e1 1.866743460828721e0 6.612111568461327e-1 6.612111568461327e-1
3.768115942028989e1 1.866743460828721e0 6.68457533657727e-1 6.68457533657727e-1
3.840579710144931e1 1.866743460828721e0 6.757039104693212e-1 6.757039104693212e-1
3.913043478260873e1 1.866743460828721e0 6.829502872809154e-1 6.829502872809154e-1
3.985507246376815e1 1.866743460828721e0 6.901966640925097e-1 6.901966640925097e-1
4.0579710144927574e1 1.866743460828721e0 6.974430409041039e-1 6.974430409041039e-1
4.1304347826086996e1 1.866743460828721e0 7.04689417715698e-1 7.04689417715698e-1
4.202898550724642e1 1.866743460828721e0 7.119357945272923e-1 7.119357945272923e-1
4.275362318840584e1 1.866743460828721e0 7.191821713388865e-1 7.191821713388865e-1
4.347826086956526e1 1.866743460828721e0 7.264285481504806e-1 7.264285481504806e-1
4.420289855072468e1 1.866743460828721e0 7.336749249620749e-1 7.336749249620749e-1
4.4927536231884105e1 1.866743460828721e0 7.409213017736691e-1 7.409213017736691e-1
4.565217391304353e1 1.866743460828721e0 7.481676785852633e-1 7.481676785852633e-1
4.637681159420295e1 1.866743460828721e0 7.554140553968576e-1 7.554140553968576e-1
4.710144927536237e1 1.866743460828721e0 7.626604322084518e-1 7.626604322084518e-1
4.782608695652179e1 1.866743460828721e0 7.69906809020046e-1 7.69906809020046e-1
4.855072463768121e1 1.866743460828721e0 7.771531858316403e-1 7.771531858316403e-1
4.9275362318840635e1 1.866743460828721e0 7.843995626432345e-1 7.843995626432345e-1
5.0e1 1.866743460828721e0 7.916459394548281e-1 7.916459394548281e-1

0.0e0 1.9578041174545122e0 0.0e0 0.0e0
7.246376811594203e-1 1.9578041174545122e0 3.374093740585184e-1 3.374093740585184e-1
1.4492753623188406e0 1.9578041174545122e0 3.813661454939923e-1 3.813661454939923e-1
2.1739130434782608e0 1.9578041174545122e0 3.967094413518485e-1 3.967094413518485e-1
2.898550724637681e0 1.9578041174545122e0 4.058312803251548e-1 4.058312803251548e-1
3.6231884057971016e0 1.9578041174545122e0 4.135165526632933e-1 4.135165526632933e-1
4.3478260869565215e0 1.9578041174545122e0 4.2086588198271657e-1 4.2086588198271657e-1
5.0724637681159415e0 1.9578041174545122e0 4.281364218298088e-1 4.281364218298088e-1
5.797101449275361e0 1.9578041174545122e0 4.353884704560963e-1 4.353884704560963e-1
6.521739130434781e0 1.9578041174545122e0 4.426361786589804e-1 4.426361786589804e-1
7.246376811594201e0 1.9578041174545122e0 4.4988286800112226e-1 4.4988286800112226e-1
7.971014492753621e0 1.9578041174545122e0 4.571293181762022e-1 4.571293181762022e-1
8.695652173913041e0 1.9578041174545122e0 4.643757122091632e-1 4.643757122091632e-1
9.420289855072461e0 1.9578041174545122e0 4.716220930633065e-1 4.716220930633065e-1
1.0144927536231881e1 1.9578041174545122e0 4.7886847082385e-1 4.7886847082385e-1
1.0869565217391301e1 1.9578041174545122e0 4.8611484785820086e-1 4.8611484785820086e-1
1.1594202898550721e1 1.9578041174545122e0 4.9336122472208505e-1 4.9336122472208505e-1
1.2318840579710141e1 1.9578041174545122e0 5.006076015459537e-1 5.006076015459537e-1
1.3043478260869561e1 1.9578041174545122e0 5.078539783604293e-1 5.078539783604293e-1
1.3768115942028981e1 1.9578041174545122e0 5.151003551726998e-1 5.151003551726998e-1
1.44927536231884e1 1.9578041174545122e0 5.223467319844528e-1 5.223467319844528e-1
1.521739130434782e1 1.9578041174545122e0 5.295931087960843e-1 5.295931087960843e-1
1.594202898550724e1 1.9578041174545122e0 5.368394856076874e-1 5.368394856076874e-1
1.666666666666666e1 1.9578041174545122e0 5.440858624192836e-1 5.440858624192836e-1
1.7391304347826082e1 1.9578041174545122e0 5.513322392308783e-1 5.513322392308783e-1
1.8115942028985504e1 1.9578041174545122e0 5.585786160424726e-1 5.585786160424726e-1
1.8840579710144926e1 1.9578041174545122e0 5.658249928540668e-1 5.658249928540668e-1
1.9565217391304348e1 1.9578041174545122e0 5.730713696656611e-1 5.730713696656611e-1
2.028985507246377e1 1.9578041174545122e0 5.803177464772553e-1 5.803177464772553e-1
2.101449275362319e1 1.9578041174545122e0 5.875641232888495e-1 5.875641232888495e-1
2.1739130434782613e1 1.9578041174545122e0 5.948105001004437e-1 5.948105001004437e-1
2.2463768115942035e1 1.9578041174545122e0 6.020568769120379e-1 6.020568769120379e-1
2.3188405797101456e1 1.9578041174545122e0 6.093032537236321e-1 6.093032537236321e-1
2.3913043478260878e1 1.9578041174545122e0 6.165496305352264e-1 6.165496305352264e-1
2.46376811594203e1 1.9578041174545122e0 6.237960073468205e-1 6.237960073468205e-1
2.536231884057972e1 1.9578041174545122e0 6.310423841584147e-1 6.310423841584147e-1
2.6086956521739143e1 1.9578041174545122e0 6.38288760970009e-1 6.38288760970009e-1
2.6811594202898565e1 1.9578041174545122e0 6.455351377816032e-1 6.455351377816032e-1
2.7536231884057987e1 1.9578041174545122e0 6.527815145931974e-1 6.527815145931974e-1
2.826086956521741e1 1.9578041174545122e0 6.600278914047917e-1 6.600278914047917e-1
2.898550724637683e1 1.9578041174545122e0 6.672742682163859e-1 6.672742682163859e-1
2.9710144927536252e1 1.9578041174545122e0 6.745206450279801e-1 6.745206450279801e-1
3.0434782608695674e1 1.9578041174545122e0 6.817670218395744e-1 6.817670218395744e-1
3.1159420289855095e1 1.9578041174545122e0 6.890133986511685e-1 6.890133986511685e-1
3.1884057971014517e1 1.9578041174545122e0 6.962597754627627e-1 6.962597754627627e-1
3.2608695652173935e1 1.9578041174545122e0 7.035061522743569e-1 7.035061522743569e-1
3.333333333333336e1 1.9578041174545122e0 7.107525290859511e-1 7.107525290859511e-1
3.405797101449278e1 1.9578041174545122e0 7.179989058975453e-1 7.179989058975453e-1
3.47826086956522e1 1.9578041174545122e0 7.252452827091396e-1 7.252452827091396e-1
3.550724637681162e1 1.9578041174545122e0 7.324916595207338e-1 7.324916595207338e-1
3.6231884057971044e1 1.9578041174545122e0 7.39738036332328e-1 7.39738036332328e-1
3.6956521739130466e1 1.9578041174545122e0 7.469844131439223e-1 7.469844131439223e-1
3.768115942028989e1 1.9578041174545122e0 7.542307899555165e-1 7.542307899555165e-1
3.840579710144931e1 1.9578041174545122e0 7.614771667671107e-1 7.614771667671107e-1
3.913043478260873e1 1.9578041174545122e0 7.687235435787049e-1 7.687235435787049e-1
3.985507246376815e1 1.9578041174545122e0 7.759699203902991e-1 7.759699203902991e-1
4.0579710144927574e1 1.9578041174545122e0 7.832162972018933e-1 7.832162972018933e-1
4.1304347826086996e1 1.9578041174545122e0 7.904626740134875e-1 7.904626740134875e-1
4.202898550724642e1 1.9578041174545122e0 7.977090508250817e-1 7.977090508250817e-1
4.275362318840584e1 1.9578041174545122e0 8.049554276366759e-1 8.049554276366759e-1
4.347826086956526e1 1.9578041174545122e0 8.122018044482702e-1 8.122018044482702e-1
4.420289855072468e1 1.9578041174545122e0 8.194481812598644e-1 8.194481812598644e-1
4.4927536231884105e1 1.9578041174545122e0 8.266945580714586e-1 8.266945580714586e-1
4.565217391304353e1 1.9578041174545122e0 8.339409348830529e-1 8.339409348830529e-1
4.637681159420295e1 1.9578041174545122e0 8.411873116946471e-1 8.411873116946471e-1
4.710144927536237e1 1.9578041174545122e0 8.484336885062413e-1 8.484336885062413e-1
4.782608695652179e1 1.9578041174545122e0 8.556800653178355e-1 8.556800653178355e-1
4.855072463768121e1 1.9578041174545122e0 8.629264421294297e-1 8.629264421294297e-1
4.9275362318840635e1 1.9578041174545122e0 8.701728189410239e-1 8.701728189410239e-1
5.0e1 1.9578041174545122e0 8.774191957526176e-1 8.774191957526176e-1

0.0e0 2.0488647740803034e0 0.0e0 0.0e0
7.246376811594203e-1 2.0488647740803034e0 4.0970723067181813e-1 4.0970723067181813e-1
1.4492753623188406e0 2.0488647740803034e0 4.617027068345512e-1 4.617027068345512e-1
2.1739130434782608e0 2.0488647740803034e0 4.7881903570064105e-1 4.7881903570064105e-1
2.898550724637681e0 2.0488647740803034e0 4.8835155635415306e-1 4.8835155635415306e-1
3.6231884057971016e0 2.0488647740803034e0 4.9613293639094624e-1 4.9613293639094624e-1
4.3478260869565215e0 2.0488647740803034e0 5.035048098649569e-1 5.035048098649569e-1
5.0724637681159415e0 2.0488647740803034e0 5.107806408430674e-1 5.107806408430674e-1
5.797101449275361e0 2.0488647740803034e0 5.180339314620944e-1 5.180339314620944e-1
6.521739130434781e0 2.0488647740803034e0 5.252819312080568e-1 5.252819312080568e-1
7.246376811594201e0 2.0488647740803034e0 5.325286889869676e-1 5.325286889869676e-1
7.971014492753621e0 2.0488647740803034e0 5.397751552269089e-1 5.397751552269089e-1
8.695652173913041e0 2.0488647740803034e0 5.470215530309401e-1 5.470215530309401e-1
9.420289855072461e0 2.0488647740803034e0 5.542679347703057e-1 5.542679347703057e-1
1.0144927536231881e1 2.0488647740803034e0 5.615143127386466e-1 5.615143127386466e-1
1.0869565217391301e1 2.0488647740803034e0 5.687606898217759e-1 5.687606898217759e-1
1.1594202898550721e1 2.0488647740803034e0 5.760070666971104e-1 5.760070666971104e-1
1.2318840579710141e1 2.0488647740803034e0 5.832534435236669e-1 5.832534435236669e-1
1.3043478260869561e1 2.0488647740803034e0 5.904998203387735e-1 5.904998203387735e-1
1.3768115942028981e1 2.0488647740803034e0 5.977461971511921e-1 5.977461971511921e-1
1.44927536231884e1 2.0488647740803034e0 6.049925739629798e-1 6.049925739629798e-1
1.521739130434782e1 2.0488647740803034e0 6.122389507746195e-1 6.122389507746195e-1
1.594202898550724e1 2.0488647740803034e0 6.194853275862243e-1 6.194853275862243e-1
1.666666666666666e1 2.0488647740803034e0 6.26731704397821e-1 6.26731704397821e-1
1.7391304347826082e1 2.0488647740803034e0 6.339780812094158e-1 6.339780812094158e-1
1.8115942028985504e1 2.0488647740803034e0 6.412244580210102e-1 6.412244580210102e-1
1.8840579710144926e1 2.0488647740803034e0 6.484708348326045e-1 6.484708348326045e-1
1.9565217391304348e1 2.0488647740803034e0 6.557172116441987e-1 6.557172116441987e-1
2.028985507246377e1 2.0488647740803034e0 6.62963588455793e-1 6.62963588455793e-1
2.101449275362319e1 2.0488647740803034e0 6.702099652673872e-1 6.702099652673872e-1
2.1739130434782613e1 2.0488647740803034e0 6.774563420789813e-1 6.774563420789813e-1
2.2463768115942035e1 2.0488647740803034e0 6.847027188905755e-1 6.847027188905755e-1
2.3188405797101456e1 2.0488647740803034e0 6.919490957021698e-1 6.919490957021698e-1
2.3913043478260878e1 2.0488647740803034e0 6.99195472513764e-1 6.99195472513764e-1
2.46376811594203e1 2.0488647740803034e0 7.064418493253581e-1 7.064418493253581e-1
2.536231884057972e1 2.0488647740803034e0 7.136882261369524e-1 7.136882261369524e-1
2.6086956521739143e1 2.0488647740803034e0 7.209346029485466e-1 7.209346029485466e-1
2.6811594202898565e1 2.0488647740803034e0 7.281809797601408e-1 7.281809797601408e-1
2.7536231884057987e1 2.0488647740803034e0 7.354273565717351e-1 7.354273565717351e-1
2.826086956521741e1 2.0488647740803034e0 7.426737333833293e-1 7.426737333833293e-1
2.898550724637683e1 2.0488647740803034e0 7.499201101949236e-1 7.499201101949236e-1
2.9710144927536252e1 2.0488647740803034e0 7.571664870065178e-1 7.571664870065178e-1
3.0434782608695674e1 2.0488647740803034e0 7.64412863818112e-1 7.64412863818112e-1
3.1159420289855095e1 2.0488647740803034e0 7.716592406297061e-1 7.716592406297061e-1
3.1884057971014517e1 2.0488647740803034e0 7.789056174413004e-1 7.789056174413004e-1
3.2608695652173935e1 2.0488647740803034e0 7.861519942528945e-1 7.861519942528945e-1
3.333333333333336e1 2.0488647740803034e0 7.933983710644887e-1 7.933983710644887e-1
3.405797101449278e1 2.0488647740803034e0 8.00644747876083e-1 8.00644747876083e-1
3.47826086956522e1 2.0488647740803034e0 8.078911246876772e-1 8.078911246876772e-1
3.550724637681162e1 2.0488647740803034e0 8.151375014992714e-1 8.151375014992714e-1
3.6231884057971044e1 2.0488647740803034e0 8.223838783108657e-1 8.223838783108657e-1
3.6956521739130466e1 2.0488647740803034e0 8.296302551224599e-1 8.296302551224599e-1
3.768115942028989e1 2.0488647740803034e0 8.368766319340541e-1 8.368766319340541e-1
3.840579710144931e1 2.0488647740803034e0 8.441230087456484e-1 8.441230087456484e-1
3.913043478260873e1 2.0488647740803034e0 8.513693855572425e-1 8.513693855572425e-1
3.985507246376815e1 2.0488647740803034e0 8.586157623688367e-1 8.586157623688367e-1
4.0579710144927574e1 2.0488647740803034e0 8.65862139180431e-1 8.65862139180431e-1
4.1304347826086996e1 2.0488647740803034e0 8.731085159920251e-1 8.731085159920251e-1
4.202898550724642e1 2.0488647740803034e0 8.803548928036193e-1 8.803548928036193e-1
4.275362318840584e1 2.0488647740803034e0 8.876012696152136e-1 8.876012696152136e-1
4.347826086956526e1 2.0488647740803034e0 8.948476464268078e-1 8.948476464268078e-1
4.420289855072468e1 2.0488647740803034e0 9.02094023238402e-1 9.02094023238402e-1
4.4927536231884105e1 2.0488647740803034e0 9.093404000499963e-1 9.093404000499963e-1
4.565217391304353e1 2.0488647740803034e0 9.165867768615905e-1 9.165867768615905e-1
4.637681159420295e1 2.0488647740803034e0 9.238331536731847e-1 9.238331536731847e-1
4.710144927536237e1 2.0488647740803034e0 9.31079530484779e-1 9.31079530484779e-1
4.782608695652179e1 2.0488647740803034e0 9.383259072963731e-1 9.383259072963731e-1
4.855072463768121e1 2.0488647740803034e0 9.455722841079673e-1 9.455722841079673e-1
4.9275362318840635e1 2.0488647740803034e0 9.528186609195616e-1 9.528186609195616e-1
5.0e1 2.0488647740803034e0 9.600650377311553e-1 9.600650377311553e-1

0.0e0 2.1399254307060946e0 0.0e0 0.0e0
7.246376811594203e-1 2.1399254307060946e0 4.7867016990024336e-1 4.7867016990024336e-1
1.4492753623188406e0 2.1399254307060946e0 5.383335456598677e-1 5.383335456598677e-1
2.1739130434782608e0 2.1399254307060946e0 5.571411220030552e-1 5.571411220030552e-1
2.898550724637681e0 2.1399254307060946e0 5.670653806289077e-1 5.670653806289077e-1
3.6231884057971016e0 2.1399254307060946e0 5.749384351591392e-1 5.749384351591392e-1
4.3478260869565215e0 2.1399254307060946e0 5.823318128828691e-1 5.823318128828691e-1
5.0724637681159415e0 2.1399254307060946e0 5.896126909254977e-1 5.896126909254977e-1
5.797101449275361e0 2.1399254307060946e0 5.968671662472784e-1 5.968671662472784e-1
6.521739130434781e0 2.1399254307060946e0 6.041154440881739e-1 6.041154440881739e-1
7.246376811594201e0 2.1399254307060946e0 6.113622671470383e-1 6.113622671470383e-1
7.971014492753621e0 2.1399254307060946e0 6.186087487108096e-1 6.186087487108096e-1
8.695652173913041e0 2.1399254307060946e0 6.258551501119612e-1 6.258551501119612e-1
9.420289855072461e0 2.1399254307060946e0 6.331015326957161e-1 6.331015326957161e-1
1.0144927536231881e1 2.1399254307060946e0 6.403479108622692e-1 6.403479108622692e-1
1.0869565217391301e1 2.1399254307060946e0 6.475942879919268e-1 6.475942879919268e-1
1.1594202898550721e1 2.1399254307060946e0 6.548406648781834e-1 6.548406648781834e-1
1.2318840579710141e1 2.1399254307060946e0 6.620870417073038e-1 6.620870417073038e-1
1.3043478260869561e1 2.1399254307060946e0 6.693334185230122e-1 6.693334185230122e-1
1.3768115942028981e1 2.1399254307060946e0 6.76579795335572e-1 6.76579795335572e-1
1.44927536231884e1 2.1399254307060946e0 6.838261721473929e-1 6.838261721473929e-1
1.521739130434782e1 2.1399254307060946e0 6.910725489590404e-1 6.910725489590404e-1
1.594202898550724e1 2.1399254307060946e0 6.983189257706471e-1 6.983189257706471e-1
1.666666666666666e1 2.1399254307060946e0 7.055653025822443e-1 7.055653025822443e-1
1.7391304347826082e1 2.1399254307060946e0 7.128116793938392e-1 7.128116793938392e-1
1.8115942028985504e1 2.1399254307060946e0 7.200580562054335e-1 7.200580562054335e-1
1.8840579710144926e1 2.1399254307060946e0 7.273044330170277e-1 7.273044330170277e-1
1.9565217391304348e1 2.1399254307060946e0 7.34550809828622e-1 7.34550809828622e-1
2.028985507246377e1 2.1399254307060946e0 7.417971866402162e-1 7.417971866402162e-1
2.101449275362319e1 2.1399254307060946e0 7.490435634518104e-1 7.490435634518104e-1
2.1739130434782613e1 2.1399254307060946e0 7.562899402634047e-1 7.562899402634047e-1
2.2463768115942035e1 2.1399254307060946e0 7.635363170749989e-1 7.635363170749989e-1
2.3188405797101456e1 2.1399254307060946e0 7.707826938865932e-1 7.707826938865932e-1
2.3913043478260878e1 2.1399254307060946e0 7.780290706981873e-1 7.780290706981873e-1
2.46376811594203e1 2.1399254307060946e0 7.852754475097815e-1 7.852754475097815e-1
2.536231884057972e1 2.1399254307060946e0 7.925218243213757e-1 7.925218243213757e-1
2.6086956521739143e1 2.1399254307060946e0 7.9976820113297e-1 7.9976820113297e-1
2.6811594202898565e1 2.1399254307060946e0 8.070145779445641e-1 8.070145779445641e-1
2.7536231884057987e1 2.1399254307060946e0 8.142609547561583e-1 8.142609547561583e-1
2.826086956521741e1 2.1399254307060946e0 8.215073315677526e-1 8.215073315677526e-1
2.898550724637683e1 2.1399254307060946e0 8.287537083793468e-1 8.287537083793468e-1
2.9710144927536252e1 2.1399254307060946e0 8.36000085190941e-1 8.36000085190941e-1
3.0434782608695674e1 2.1399254307060946e0 8.432464620025353e-1 8.432464620025353e-1
3.1159420289855095e1 2.1399254307060946e0 8.504928388141295e-1 8.504928388141295e-1
3.1884057971014517e1 2.1399254307060946e0 8.577392156257237e-1 8.577392156257237e-1
3.2608695652173935e1 2.1399254307060946e0 8.649855924373179e-1 8.649855924373179e-1
3.333333333333336e1 2.1399254307060946e0 8.722319692489121e-1 8.722319692489121e-1
3.405797101449278e1 2.1399254307060946e0 8.794783460605062e-1 8.794783460605062e-1
3.47826086956522e1 2.1399254307060946e0 8.867247228721005e-1 8.867247228721005e-1
3.550724637681162e1 2.1399254307060946e0 8.939710996836947e-1 8.939710996836947e-1
3.6231884057971044e1 2.1399254307060946e0 9.012174764952889e-1 9.012174764952889e-1
3.6956521739130466e1 2.1399254307060946e0 9.084638533068832e-1 9.084638533068832e-1
3.768115942028989e1 2.1399254307060946e0 9.157102301184774e-1 9.157102301184774e-1
3.840579710144931e1 2.1399254307060946e0 9.229566069300716e-1 9.229566069300716e-1
3.913043478260873e1 2.1399254307060946e0 9.302029837416659e-1 9.302029837416659e-1
3.985507246376815e1 2.1399254307060946e0 9.374493605532601e-1 9.374493605532601e-1
4.0579710144927574e1 2.1399254307060946e0 9.446957373648543e-1 9.446957373648543e-1
4.1304347826086996e1 2.1399254307060946e0 9.519421141764485e-1 9.519421141764485e-1
4.202898550724642e1 2.1399254307060946e0 9.591884909880427e-1 9.591884909880427e-1
4.275362318840584e1 2.1399254307060946e0 9.664348677996369e-1 9.664348677996369e-1
4.347826086956526e1 2.1399254307060946e0 9.736812446112311e-1 9.736812446112311e-1
4.420289855072468e1 2.1399254307060946e0 9.809276214228253e-1 9.809276214228253e-1
4.4927536231884105e1 2.1399254307060946e0 9.881739982344195e-1 9.881739982344195e-1
4.565217391304353e1 2.1399254307060946e0 9.954203750460138e-1 9.954203750460138e-1
4.637681159420295e1 2.1399254307060946e0 1.002666751857608e0 1.002666751857608e0
4.710144927536237e1 2.1399254307060946e0 1.0099131286692022e0 1.0099131286692022e0
4.782608695652179e1 2.1399254307060946e0 1.0171595054807965e0 1.0171595054807965e0
4.855072463768121e1 2.1399254307060946e0 1.0244058822923907e0 1.0244058822923907e0
4.9275362318840635e1 2.1399254307060946e0 1.031652259103985e0 1.031652259103985e0
5.0e1 2.1399254307060946e0 1.0388986359155785e0 1.0388986359155785e0

0.0e0 2.230986087331886e0 0.0e0 0.0e0
7.246376811594203e-1 2.230986087331886e0 5.437267431103703e-1 5.437267431103703e-1
1.4492753623188406e0 2.230986087331886e0 6.106236747055535e-1 6.106236747055535e-1
2.1739130434782608e0 2.230986087331886e0 6.31026698785471e-1 6.31026698785471e-1
2.898550724637681e0 2.230986087331886e0 6.413205056115872e-1 6.413205056115872e-1
3.6231884057971016e0 2.230986087331886e0 6.492800417863165e-1 6.492800417863165e-1
4.3478260869565215e0 2.230986087331886e0 6.566937056639114e-1 6.566937056639114e-1
5.0724637681159415e0 2.230986087331886e0 6.639793448829923e-1 6.639793448829923e-1
5.797101449275361e0 2.230986087331886e0 6.712349378007207e-1 6.712349378007207e-1
6.521739130434781e0 2.230986087331886e0 6.784834779840218e-1 6.784834779840218e-1
7.246376811594201e0 2.230986087331886e0 6.857303626250943e-1 6.857303626250943e-1
7.971014492753621e0 2.230986087331886e0 6.929768586446861e-1 6.929768586446861e-1
8.695652173913041e0 2.230986087331886e0 7.002232634392013e-1 7.002232634392013e-1
9.420289855072461e0 2.230986087331886e0 7.074696468195154e-1 7.074696468195154e-1
1.0144927536231881e1 2.230986087331886e0 7.147160251730531e-1 7.147160251730531e-1
1.0869565217391301e1 2.230986087331886e0 7.219624023466036e-1 7.219624023466036e-1
1.1594202898550721e1 2.230986087331886e0 7.292087792431635e-1 7.292087792431635e-1
1.2318840579710141e1 2.230986087331886e0 7.364551560747027e-1 7.364551560747027e-1
1.3043478260869561e1 2.230986087331886e0 7.437015328909786e-1 7.437015328909786e-1
1.3768115942028981e1 2.230986087331886e0 7.509479097036719e-1 7.509479097036719e-1
1.44927536231884e1 2.230986087331886e0 7.581942865155241e-1 7.581942865155241e-1
1.521739130434782e1 2.230986087331886e0 7.654406633271789e-1 7.654406633271789e-1
1.594202898550724e1 2.230986087331886e0 7.726870401387873e-1 7.726870401387873e-1
1.666666666666666e1 2.230986087331886e0 7.799334169503849e-1 7.799334169503849e-1
1.7391304347826082e1 2.230986087331886e0 7.871797937619799e-1 7.871797937619799e-1
1.8115942028985504e1 2.230986087331886e0 7.944261705735742e-1 7.944261705735742e-1
1.8840579710144926e1 2.230986087331886e0 8.016725473851685e-1 8.016725473851685e-1
1.9565217391304348e1 2.230986087331886e0 8.089189241967627e-1 8.089189241967627e-1
2.028985507246377e1 2.230986087331886e0 8.161653010083569e-1 8.161653010083569e-1
2.101449275362319e1 2.230986087331886e0 8.234116778199512e-1 8.234116778199512e-1
2.1739130434782613e1 2.230986087331886e0 8.306580546315454e-1 8.306580546315454e-1
2.2463768115942035e1 2.230986087331886e0 8.379044314431396e-1 8.379044314431396e-1
2.3188405797101456e1 2.230986087331886e0 8.451508082547339e-1 8.451508082547339e-1
2.3913043478260878e1 2.230986087331886e0 8.52397185066328e-1 8.52397185066328e-1
2.46376811594203e1 2.230986087331886e0 8.596435618779222e-1 8.596435618779222e-1
2.536231884057972e1 2.230986087331886e0 8.668899386895165e-1 8.668899386895165e-1
2.6086956521739143e1 2.230986087331886e0 8.741363155011107e-1 8.741363155011107e-1
2.6811594202898565e1 2.230986087331886e0 8.813826923127048e-1 8.813826923127048e-1
2.7536231884057987e1 2.230986087331886e0 8.886290691242991e-1 8.886290691242991e-1
2.826086956521741e1 2.230986087331886e0 8.958754459358933e-1 8.958754459358933e-1
2.898550724637683e1 2.230986087331886e0 9.031218227474875e-1 9.031218227474875e-1
2.9710144927536252e1 2.230986087331886e0 9.103681995590818e-1 9.103681995590818e-1
3.0434782608695674e1 2.230986087331886e0 9.17614576370676e-1 9.17614576370676e-1
3.1159420289855095e1 2.230986087331886e0 9.248609531822702e-1 9.248609531822702e-1
3.1884057971014517e1 2.230986087331886e0 9.321073299938645e-1 9.321073299938645e-1
3.2608695652173935e1 2.230986087331886e0 9.393537068054586e-1 9.393537068054586e-1
3.333333333333336e1 2.230986087331886e0 9.466000836170528e-1 9.466000836170528e-1
3.405797101449278e1 2.230986087331886e0 9.53846460428647e-1 9.53846460428647e-1
3.47826086956522e1 2.230986087331886e0 9.610928372402412e-1 9.610928372402412e-1
3.550724637681162e1 2.230986087331886e0 9.683392140518354e-1 9.683392140518354e-1
3.6231884057971044e1 2.230986087331886e0 9.755855908634297e-1 9.755855908634297e-1
3.6956521739130466e1 2.230986087331886e0 9.828319676750239e-1 9.828319676750239e-1
3.768115942028989e1 2.230986087331886e0 9.900783444866181e-1 9.900783444866181e-1
3.840579710144931e1 2.230986087331886e0 9.973247212982124e-1 9.973247212982124e-1
3.913043478260873e1 2.230986087331886e0 1.0045710981098066e0 1.0045710981098066e0
3.985507246376815e1 2.230986087331886e0 1.0118174749214008e0 1.0118174749214008e0
4.0579710144927574e1 2.230986087331886e0 1.019063851732995e0 1.019063851732995e0
4.1304347826086996e1 2.230986087331886e0 1.026310228544589e0 1.026310228544589e0
4.202898550724642e1 2.230986087331886e0 1.0335566053561833e0 1.0335566053561833e0
4.275362318840584e1 2.230986087331886e0 1.0408029821677776e0 1.0408029821677776e0
4.347826086956526e1 2.230986087331886e0 1.0480493589793718e0 1.0480493589793718e0
4.420289855072468e1 2.230986087331886e0 1.055295735790966e0 1.055295735790966e0
4.4927536231884105e1 2.230986087331886e0 1.0625421126025603e0 1.0625421126025603e0
4.565217391304353e1 2.230986087331886e0 1.0697884894141545e0 1.0697884894141545e0
4.637681159420295e1 2.230986087331886e0 1.0770348662257487e0 1.0770348662257487e0
4.710144927536237e1 2.230986087331886e0 1.084281243037343e0 1.084281243037343e0
4.782608695652179e1 2.230986087331886e0 1.0915276198489372e0 1.0915276198489372e0
4.855072463768121e1 2.230986087331886e0 1.0987739966605314e0 1.0987739966605314e0
4.9275362318840635e1 2.230986087331886e0 1.1060203734721257e0 1.1060203734721257e0
5.0e1 2.230986087331886e0 1.1132667502837192e0 1.1132667502837192e0

0.0e0 2.322046743957677e0 0.0e0 0.0e0
7.246376811594203e-1 2.322046743957677e0 6.043378710478621e-1 6.043378710478621e-1
1.4492753623188406e0 2.322046743957677e0 6.779740751955041e-1 6.779740751955041e-1
2.1739130434782608e0 2.322046743957677e0 6.998635268893721e-1 6.998635268893721e-1
2.898550724637681e0 2.322046743957677e0 7.105016299509033e-1 7.105016299509033e-1
3.6231884057971016e0 2.322046743957677e0 7.185417383070473e-1 7.185417383070473e-1
4.3478260869565215e0 2.322046743957677e0 7.259743021451937e-1 7.259743021451937e-1
5.0724637681159415e0 2.322046743957677e0 7.33264377200053e-1 7.33264377200053e-1
5.797101449275361e0 2.322046743957677e0 7.405210113461714e-1 7.405210113461714e-1
6.521739130434781e0 2.322046743957677e0 7.477697959454986e-1 7.477697959454986e-1
7.246376811594201e0 2.322046743957677e0 7.550167379607445e-1 7.550167379607445e-1
7.971014492753621e0 2.322046743957677e0 7.622632474483616e-1 7.622632474483616e-1
8.695652173913041e0 2.322046743957677e0 7.695096554043652e-1 7.695096554043652e-1
9.420289855072461e0 2.322046743957677e0 7.76756039526808e-1 7.76756039526808e-1
1.0144927536231881e1 2.322046743957677e0 7.840024180545533e-1 7.840024180545533e-1
1.0869565217391301e1 2.322046743957677e0 7.912487952689973e-1 7.912487952689973e-1
1.1594202898550721e1 2.322046743957677e0 7.984951721751566e-1 7.984951721751566e-1
1.2318840579710141e1 2.322046743957677e0 8.057415490089491e-1 8.057415490089491e-1
1.3043478260869561e1 2.322046743957677e0 8.129879258257542e-1 8.129879258257542e-1
1.3768115942028981e1 2.322046743957677e0 8.202343026385714e-1 8.202343026385714e-1
1.44927536231884e1 2.322046743957677e0 8.274806794504528e-1 8.274806794504528e-1
1.521739130434782e1 2.322046743957677e0 8.347270562621145e-1 8.347270562621145e-1
1.594202898550724e1 2.322046743957677e0 8.419734330737244e-1 8.419734330737244e-1
1.666666666666666e1 2.322046743957677e0 8.492198098853224e-1 8.492198098853224e-1
1.7391304347826082e1 2.322046743957677e0 8.564661866969174e-1 8.564661866969174e-1
1.8115942028985504e1 2.322046743957677e0 8.637125635085119e-1 8.637125635085119e-1
1.8840579710144926e1 2.322046743957677e0 8.709589403201061e-1 8.709589403201061e-1
1.9565217391304348e1 2.322046743957677e0 8.782053171317004e-1 8.782053171317004e-1
2.028985507246377e1 2.322046743957677e0 8.854516939432946e-1 8.854516939432946e-1
2.101449275362319e1 2.322046743957677e0 8.926980707548888e-1 8.926980707548888e-1
2.1739130434782613e1 2.322046743957677e0 8.999444475664831e-1 8.999444475664831e-1
2.2463768115942035e1 2.322046743957677e0 9.071908243780773e-1 9.071908243780773e-1
2.3188405797101456e1 2.322046743957677e0 9.144372011896715e-1 9.144372011896715e-1
2.3913043478260878e1 2.322046743957677e0 9.216835780012657e-1 9.216835780012657e-1
2.46376811594203e1 2.322046743957677e0 9.289299548128599e-1 9.289299548128599e-1
2.536231884057972e1 2.322046743957677e0 9.361763316244541e-1 9.361763316244541e-1
2.6086956521739143e1 2.322046743957677e0 9.434227084360484e-1 9.434227084360484e-1
2.6811594202898565e1 2.322046743957677e0 9.506690852476425e-1 9.506690852476425e-1
2.7536231884057987e1 2.322046743957677e0 9.579154620592367e-1 9.579154620592367e-1
2.826086956521741e1 2.322046743957677e0 9.65161838870831e-1 9.65161838870831e-1
2.898550724637683e1 2.322046743957677e0 9.724082156824252e-1 9.724082156824252e-1
2.9710144927536252e1 2.322046743957677e0 9.796545924940194e-1 9.796545924940194e-1
3.0434782608695674e1 2.322046743957677e0 9.869009693056137e-1 9.869009693056137e-1
3.1159420289855095e1 2.322046743957677e0 9.941473461172079e-1 9.941473461172079e-1
3.1884057971014517e1 2.322046743957677e0 1.0013937229288021e0 1.0013937229288021e0
3.2608695652173935e1 2.322046743957677e0 1.0086400997403961e0 1.0086400997403961e0
3.333333333333336e1 2.322046743957677e0 1.0158864765519904e0 1.0158864765519904e0
3.405797101449278e1 2.322046743957677e0 1.0231328533635846e0 1.0231328533635846e0
3.47826086956522e1 2.322046743957677e0 1.0303792301751789e0 1.0303792301751789e0
3.550724637681162e1 2.322046743957677e0 1.037625606986773e0 1.037625606986773e0
3.6231884057971044e1 2.322046743957677e0 1.0448719837983673e0 1.0448719837983673e0
3.6956521739130466e1 2.322046743957677e0 1.0521183606099616e0 1.0521183606099616e0
3.768115942028989e1 2.322046743957677e0 1.0593647374215558e0 1.0593647374215558e0
3.840579710144931e1 2.322046743957677e0 1.06661111423315e0 1.06661111423315e0
3.913043478260873e1 2.322046743957677e0 1.0738574910447443e0 1.0738574910447443e0
3.985507246376815e1 2.322046743957677e0 1.0811038678563385e0 1.0811038678563385e0
4.0579710144927574e1 2.322046743957677e0 1.0883502446679327e0 1.0883502446679327e0
4.1304347826086996e1 2.322046743957677e0 1.095596621479527e0 1.095596621479527e0
4.202898550724642e1 2.322046743957677e0 1.1028429982911212e0 1.1028429982911212e0
4.275362318840584e1 2.322046743957677e0 1.1100893751027154e0 1.1100893751027154e0
4.347826086956526e1 2.322046743957677e0 1.1173357519143094e0 1.1173357519143094e0
4.420289855072468e1 2.322046743957677e0 1.1245821287259037e0 1.1245821287259037e0
4.4927536231884105e1 2.322046743957677e0 1.131828505537498e0 1.131828505537498e0
4.565217391304353e1 2.322046743957677e0 1.1390748823490922e0 1.1390748823490922e0
4.637681159420295e1 2.322046743957677e0 1.1463212591606864e0 1.1463212591606864e0
4.710144927536237e1 2.322046743957677e0 1.1535676359722806e0 1.1535676359722806e0
4.782608695652179e1 2.322046743957677e0 1.1608140127838749e0 1.1608140127838749e0
4.855072463768121e1 2.322046743957677e0 1.168060389595469e0 1.168060389595469e0
4.9275362318840635e1 2.322046743957677e0 1.1753067664070633e0 1.1753067664070633e0
5.0e1 2.322046743957677e0 1.182553143218657e0 1.182553143218657e0

0.0e0 2.4131074005834683e0 0.0e0 0.0e0
7.246376811594203e-1 2.4131074005834683e0 6.600013108179454e-1 6.600013108179454e-1
1.4492753623188406e0 2.4131074005834683e0 7.39826660500131e-1 7.39826660500131e-1
2.1739130434782608e0 2.4131074005834683e0 7.6308120267783e-1 7.6308120267783e-1
2.898550724637681e0 2.4131074005834683e0 7.740354970628892e-1 7.740354970628892e-1
3.6231884057971016e0 2.4131074005834683e0 7.821496004908943e-1 7.821496004908943e-1
4.3478260869565215e0 2.4131074005834683e0 7.895995214852529e-1 7.895995214852529e-1
5.0724637681159415e0 2.4131074005834683e0 7.96893670278485e-1 7.96893670278485e-1
5.797101449275361e0 2.4131074005834683e0 8.041512606574889e-1 8.041512606574889e-1
6.521739130434781e0 2.4131074005834683e0 8.11400269721155e-1 8.11400269721155e-1
7.246376811594201e0 2.4131074005834683e0 8.186472644271187e-1 8.186472644271187e-1
7.971014492753621e0 2.4131074005834683e0 8.258937862833657e-1 8.258937862833657e-1
8.695652173913041e0 2.4131074005834683e0 8.331401971427853e-1 8.331401971427853e-1
9.420289855072461e0 2.4131074005834683e0 8.40386581946777e-1 8.40386581946777e-1
1.0144927536231881e1 2.4131074005834683e0 8.476329606345092e-1 8.476329606345092e-1
1.0869565217391301e1 2.4131074005834683e0 8.548793378865086e-1 8.548793378865086e-1
1.1594202898550721e1 2.4131074005834683e0 8.621257148014837e-1 8.621257148014837e-1
1.2318840579710141e1 2.4131074005834683e0 8.693720916373455e-1 8.693720916373455e-1
1.3043478260869561e1 2.4131074005834683e0 8.766184684546363e-1 8.766184684546363e-1
1.3768115942028981e1 2.4131074005834683e0 8.838648452675677e-1 8.838648452675677e-1
1.44927536231884e1 2.4131074005834683e0 8.911112220794758e-1 8.911112220794758e-1
1.521739130434782e1 2.4131074005834683e0 8.983575988911436e-1 8.983575988911436e-1
1.594202898550724e1 2.4131074005834683e0 9.056039757027552e-1 9.056039757027552e-1
1.666666666666666e1 2.4131074005834683e0 9.128503525143535e-1 9.128503525143535e-1
1.7391304347826082e1 2.4131074005834683e0 9.200967293259487e-1 9.200967293259487e-1
1.8115942028985504e1 2.4131074005834683e0 9.27343106137543e-1 9.27343106137543e-1
1.8840579710144926e1 2.4131074005834683e0 9.345894829491374e-1 9.345894829491374e-1
1.9565217391304348e1 2.4131074005834683e0 9.418358597607316e-1 9.418358597607316e-1
2.028985507246377e1 2.4131074005834683e0 9.490822365723258e-1 9.490822365723258e-1
2.101449275362319e1 2.4131074005834683e0 9.563286133839201e-1 9.563286133839201e-1
2.1739130434782613e1 2.4131074005834683e0 9.635749901955143e-1 9.635749901955143e-1
2.2463768115942035e1 2.4131074005834683e0 9.708213670071084e-1 9.708213670071084e-1
2.3188405797101456e1 2.4131074005834683e0 9.780677438187027e-1 9.780677438187027e-1
2.3913043478260878e1 2.4131074005834683e0 9.853141206302969e-1 9.853141206302969e-1
2.46376811594203e1 2.4131074005834683e0 9.925604974418911e-1 9.925604974418911e-1
2.536231884057972e1 2.4131074005834683e0 9.998068742534854e-1 9.998068742534854e-1
2.6086956521739143e1 2.4131074005834683e0 1.0070532510650796e0 1.0070532510650796e0
2.6811594202898565e1 2.4131074005834683e0 1.0142996278766738e0 1.0142996278766738e0
2.7536231884057987e1 2.4131074005834683e0 1.021546004688268e0 1.021546004688268e0
2.826086956521741e1 2.4131074005834683e0 1.0287923814998623e0 1.0287923814998623e0
2.898550724637683e1 2.4131074005834683e0 1.0360387583114563e0 1.0360387583114563e0
2.9710144927536252e1 2.4131074005834683e0 1.0432851351230505e0 1.0432851351230505e0
3.0434782608695674e1 2.4131074005834683e0 1.0505315119346448e0 1.0505315119346448e0
3.1159420289855095e1 2.4131074005834683e0 1.057777888746239e0 1.057777888746239e0
3.1884057971014517e1 2.4131074005834683e0 1.0650242655578332e0 1.0650242655578332e0
3.2608695652173935e1 2.4131074005834683e0 1.0722706423694275e0 1.0722706423694275e0
3.333333333333336e1 2.4131074005834683e0 1.0795170191810217e0 1.0795170191810217e0
3.405797101449278e1 2.4131074005834683e0 1.086763395992616e0 1.086763395992616e0
3.47826086956522e1 2.4131074005834683e0 1.0940097728042102e0 1.0940097728042102e0
3.550724637681162e1 2.4131074005834683e0 1.1012561496158044e0 1.1012561496158044e0
3.6231884057971044e1 2.4131074005834683e0 1.1085025264273987e0 1.1085025264273987e0
3.6956521739130466e1 2.4131074005834683e0 1.115748903238993e0 1.115748903238993e0
3.768115942028989e1 2.4131074005834683e0 1.1229952800505871e0 1.1229952800505871e0
3.840579710144931e1 2.4131074005834683e0 1.1302416568621814e0 1.1302416568621814e0
3.913043478260873e1 2.4131074005834683e0 1.1374880336737754e0 1.1374880336737754e0
3.985507246376815e1 2.4131074005834683e0 1.1447344104853696e0 1.1447344104853696e0
4.0579710144927574e1 2.4131074005834683e0 1.1519807872969638e0 1.1519807872969638e0
4.1304347826086996e1 2.4131074005834683e0 1.159227164108558e0 1.159227164108558e0
4.202898550724642e1 2.4131074005834683e0 1.1664735409201523e0 1.1664735409201523e0
4.275362318840584e1 2.4131074005834683e0 1.1737199177317466e0 1.1737199177317466e0
4.347826086956526e1 2.4131074005834683e0 1.1809662945433408e0 1.1809662945433408e0
4.420289855072468e1 2.4131074005834683e0 1.188212671354935e0 1.188212671354935e0
4.4927536231884105e1 2.4131074005834683e0 1.1954590481665293e0 1.1954590481665293e0
4.565217391304353e1 2.4131074005834683e0 1.2027054249781233e0 1.2027054249781233e0
4.637681159420295e1 2.4131074005834683e0 1.2099518017897175e0 1.2099518017897175e0
4.710144927536237e1 2.4131074005834683e0 1.2171981786013117e0 1.2171981786013117e0
4.782608695652179e1 2.4131074005834683e0 1.224444555412906e0 1.224444555412906e0
4.855072463768121e1 2.4131074005834683e0 1.2316909322245002e0 1.2316909322245002e0
4.9275362318840635e1 2.4131074005834683e0 1.2389373090360944e0 1.2389373090360944e0
5.0e1 2.4131074005834683e0 1.2461836858476882e0 1.2461836858476882e0

0.0e0 2.5041680572092595e0 0.0e0 0.0e0
7.246376811594203e-1 2.5041680572092595e0 7.102558176282123e-1 7.102558176282123e-1
1.4492753623188406e0 2.5041680572092595e0 7.956689006179363e-1 7.956689006179363e-1
2.1739130434782608e0 2.5041680572092595e0 8.201558845796799e-1 8.201558845796799e-1
2.898550724637681e0 2.5041680572092595e0 8.313956453154935e-1 8.313956453154935e-1
3.6231884057971016e0 2.5041680572092595e0 8.395765535593369e-1 8.395765535593369e-1
4.3478260869565215e0 2.5041680572092595e0 8.470421450787058e-1 8.470421450787058e-1
5.0724637681159415e0 2.5041680572092595e0 8.543399717566255e-1 8.543399717566255e-1
5.797101449275361e0 2.5041680572092595e0 8.615984254493638e-1 8.615984254493638e-1
6.521739130434781e0 2.5041680572092595e0 8.68847637165699e-1 8.68847637165699e-1
7.246376811594201e0 2.5041680572092595e0 8.760946794423132e-1 8.760946794423132e-1
7.971014492753621e0 2.5041680572092595e0 8.833412124653047e-1 8.833412124653047e-1
8.695652173913041e0 2.5041680572092595e0 8.905876259460092e-1 8.905876259460092e-1
9.420289855072461e0 2.5041680572092595e0 8.97834011365322e-1 8.97834011365322e-1
1.0144927536231881e1 2.5041680572092595e0 9.05080390197495e-1 9.05080390197495e-1
1.0869565217391301e1 2.5041680572092595e0 9.123267674834005e-1 9.123267674834005e-1
1.1594202898550721e1 2.5041680572092595e0 9.195731444063346e-1 9.195731444063346e-1
1.2318840579710141e1 2.5041680572092595e0 9.268195212440649e-1 9.268195212440649e-1
1.3043478260869561e1 2.5041680572092595e0 9.340658980617942e-1 9.340658980617942e-1
1.3768115942028981e1 2.5041680572092595e0 9.413122748748285e-1 9.413122748748285e-1
1.44927536231884e1 2.5041680572092595e0 9.485586516867608e-1 9.485586516867608e-1
1.521739130434782e1 2.5041680572092595e0 9.558050284984345e-1 9.558050284984345e-1
1.594202898550724e1 2.5041680572092595e0 9.630514053100473e-1 9.630514053100473e-1
1.666666666666666e1 2.5041680572092595e0 9.702977821216459e-1 9.702977821216459e-1
1.7391304347826082e1 2.5041680572092595e0 9.775441589332411e-1 9.775441589332411e-1
1.8115942028985504e1 2.5041680572092595e0 9.847905357448354e-1 9.847905357448354e-1
1.8840579710144926e1 2.5041680572092595e0 9.920369125564298e-1 9.920369125564298e-1
1.9565217391304348e1 2.5041680572092595e0 9.99283289368024e-1 9.99283289368024e-1
2.028985507246377e1 2.5041680572092595e0 1.0065296661796181e0 1.0065296661796181e0
2.101449275362319e1 2.5041680572092595e0 1.0137760429912124e0 1.0137760429912124e0
2.1739130434782613e1 2.5041680572092595e0 1.0210224198028066e0 1.0210224198028066e0
2.2463768115942035e1 2.5041680572092595e0 1.0282687966144008e0 1.0282687966144008e0
2.3188405797101456e1 2.5041680572092595e0 1.035515173425995e0 1.035515173425995e0
2.3913043478260878e1 2.5041680572092595e0 1.0427615502375893e0 1.0427615502375893e0
2.46376811594203e1 2.5041680572092595e0 1.0500079270491836e0 1.0500079270491836e0
2.536231884057972e1 2.5041680572092595e0 1.0572543038607778e0 1.0572543038607778e0
2.6086956521739143e1 2.5041680572092595e0 1.064500680672372e0 1.064500680672372e0
2.6811594202898565e1 2.5041680572092595e0 1.0717470574839663e0 1.0717470574839663e0
2.7536231884057987e1 2.5041680572092595e0 1.0789934342955605e0 1.0789934342955605e0
2.826086956521741e1 2.5041680572092595e0 1.0862398111071547e0 1.0862398111071547e0
2.898550724637683e1 2.5041680572092595e0 1.093486187918749e0 1.093486187918749e0
2.9710144927536252e1 2.5041680572092595e0 1.1007325647303432e0 1.1007325647303432e0
3.0434782608695674e1 2.5041680572092595e0 1.1079789415419374e0 1.1079789415419374e0
3.1159420289855095e1 2.5041680572092595e0 1.1152253183535314e0 1.1152253183535314e0
3.1884057971014517e1 2.5041680572092595e0 1.1224716951651257e0 1.1224716951651257e0
3.2608695652173935e1 2.5041680572092595e0 1.12971807197672e0 1.12971807197672e0
3.333333333333336e1 2.5041680572092595e0 1.1369644487883142e0 1.1369644487883142e0
3.405797101449278e1 2.5041680572092595e0 1.1442108255999084e0 1.1442108255999084e0
3.47826086956522e1 2.5041680572092595e0 1.1514572024115026e0 1.1514572024115026e0
3.550724637681162e1 2.5041680572092595e0 1.1587035792230969e0 1.1587035792230969e0
3.6231884057971044e1 2.5041680572092595e0 1.1659499560346909e0 1.1659499560346909e0
3.6956521739130466e1 2.5041680572092595e0 1.173196332846285e0 1.173196332846285e0
3.768115942028989e1 2.5041680572092595e0 1.1804427096578793e0 1.1804427096578793e0
3.840579710144931e1 2.5041680572092595e0 1.1876890864694736e0 1.1876890864694736e0
3.913043478260873e1 2.5041680572092595e0 1.1949354632810678e0 1.1949354632810678e0
3.985507246376815e1 2.5041680572092595e0 1.202181840092662e0 1.202181840092662e0
4.0579710144927574e1 2.5041680572092595e0 1.2094282169042563e0 1.2094282169042563e0
4.1304347826086996e1 2.5041680572092595e0 1.2166745937158505e0 1.2166745937158505e0
4.202898550724642e1 2.5041680572092595e0 1.2239209705274448e0 1.2239209705274448e0
4.275362318840584e1 2.5041680572092595e0 1.231167347339039e0 1.231167347339039e0
4.347826086956526e1 2.5041680572092595e0 1.2384137241506332e0 1.2384137241506332e0
4.420289855072468e1 2.5041680572092595e0 1.2456601009622275e0 1.2456601009622275e0
4.4927536231884105e1 2.5041680572092595e0 1.2529064777738217e0 1.2529064777738217e0
4.565217391304353e1 2.5041680572092595e0 1.260152854585416e0 1.260152854585416e0
4.637681159420295e1 2.5041680572092595e0 1.2673992313970102e0 1.2673992313970102e0
4.710144927536237e1 2.5041680572092595e0 1.2746456082086044e0 1.2746456082086044e0
4.782608695652179e1 2.5041680572092595e0 1.2818919850201984e0 1.2818919850201984e0
4.855072463768121e1 2.5041680572092595e0 1.2891383618317926e0 1.2891383618317926e0
4.9275362318840635e1 2.5041680572092595e0 1.2963847386433869e0 1.2963847386433869e0
5.0e1 2.5041680572092595e0 1.3036311154549804e0 1.3036311154549804e0

0.0e0 2.5952287138350507e0 0.0e0 0.0e0
7.246376811594203e-1 2.5952287138350507e0 7.546849668082324e-1 7.546849668082324e-1
1.4492753623188406e0 2.5952287138350507e0 8.450380691605197e-1 8.450380691605197e-1
2.1739130434782608e0 2.5952287138350507e0 8.70614633805758e-1 8.70614633805758e-1
2.898550724637681e0 2.5952287138350507e0 8.821067704554655e-1 8.821067704554655e-1
3.6231884057971016e0 2.5952287138350507e0 8.903467396933812e-1 8.903467396933812e-1
4.3478260869565215e0 2.5952287138350507e0 8.978261852556529e-1 8.978261852556529e-1
5.0724637681159415e0 2.5952287138350507e0 9.051272634884644e-1 9.051272634884644e-1
5.797101449275361e0 2.5952287138350507e0 9.123864804220966e-1 9.123864804220966e-1
6.521739130434781e0 2.5952287138350507e0 9.196358713001874e-1 9.196358713001874e-1
7.246376811594201e0 2.5952287138350507e0 9.268829556331993e-1 9.268829556331993e-1
7.971014492753621e0 2.5952287138350507e0 9.341294985285185e-1 9.341294985285185e-1
8.695652173913041e0 2.5952287138350507e0 9.413759143266559e-1 9.413759143266559e-1
9.420289855072461e0 2.5952287138350507e0 9.486223002899639e-1 9.486223002899639e-1
1.0144927536231881e1 2.5952287138350507e0 9.558686792498344e-1 9.558686792498344e-1
1.0869565217391301e1 2.5952287138350507e0 9.631150565657156e-1 9.631150565657156e-1
1.1594202898550721e1 2.5952287138350507e0 9.703614334956864e-1 9.703614334956864e-1
1.2318840579710141e1 2.5952287138350507e0 9.776078103350683e-1 9.776078103350683e-1
1.3043478260869561e1 2.5952287138350507e0 9.848541871531855e-1 9.848541871531855e-1
1.3768115942028981e1 2.5952287138350507e0 9.921005639663107e-1 9.921005639663107e-1
1.44927536231884e1 2.5952287138350507e0 9.993469407782644e-1 9.993469407782644e-1
1.521739130434782e1 2.5952287138350507e0 1.006593317589943e0 1.006593317589943e0
1.594202898550724e1 2.5952287138350507e0 1.013839694401557e0 1.013839694401557e0
1.666666666666666e1 2.5952287138350507e0 1.0210860712131558e0 1.0210860712131558e0
1.7391304347826082e1 2.5952287138350507e0 1.028332448024751e0 1.028332448024751e0
1.8115942028985504e1 2.5952287138350507e0 1.0355788248363456e0 1.0355788248363456e0
1.8840579710144926e1 2.5952287138350507e0 1.04282520164794e0 1.04282520164794e0
1.9565217391304348e1 2.5952287138350507e0 1.0500715784595342e0 1.0500715784595342e0
2.028985507246377e1 2.5952287138350507e0 1.0573179552711283e0 1.0573179552711283e0
2.101449275362319e1 2.5952287138350507e0 1.0645643320827225e0 1.0645643320827225e0
2.1739130434782613e1 2.5952287138350507e0 1.0718107088943167e0 1.0718107088943167e0
2.2463768115942035e1 2.5952287138350507e0 1.079057085705911e0 1.079057085705911e0
2.3188405797101456e1 2.5952287138350507e0 1.0863034625175052e0 1.0863034625175052e0
2.3913043478260878e1 2.5952287138350507e0 1.0935498393290994e0 1.0935498393290994e0
2.46376811594203e1 2.5952287138350507e0 1.1007962161406937e0 1.1007962161406937e0
2.536231884057972e1 2.5952287138350507e0 1.108042592952288e0 1.108042592952288e0
2.6086956521739143e1 2.5952287138350507e0 1.1152889697638821e0 1.1152889697638821e0
2.6811594202898565e1 2.5952287138350507e0 1.1225353465754764e0 1.1225353465754764e0
2.7536231884057987e1 2.5952287138350507e0 1.1297817233870706e0 1.1297817233870706e0
2.826086956521741e1 2.5952287138350507e0 1.1370281001986648e0 1.1370281001986648e0
2.898550724637683e1 2.5952287138350507e0 1.144274477010259e0 1.144274477010259e0
2.9710144927536252e1 2.5952287138350507e0 1.1515208538218533e0 1.1515208538218533e0
3.0434782608695674e1 2.5952287138350507e0 1.1587672306334476e0 1.1587672306334476e0
3.1159420289855095e1 2.5952287138350507e0 1.1660136074450416e0 1.1660136074450416e0
3.1884057971014517e1 2.5952287138350507e0 1.1732599842566358e0 1.1732599842566358e0
3.2608695652173935e1 2.5952287138350507e0 1.18050636106823e0 1.18050636106823e0
3.333333333333336e1 2.5952287138350507e0 1.1877527378798243e0 1.1877527378798243e0
3.405797101449278e1 2.5952287138350507e0 1.1949991146914185e0 1.1949991146914185e0
3.47826086956522e1 2.5952287138350507e0 1.2022454915030127e0 1.2022454915030127e0
3.550724637681162e1 2.5952287138350507e0 1.209491868314607e0 1.209491868314607e0
3.6231884057971044e1 2.5952287138350507e0 1.216738245126201e0 1.216738245126201e0
3.6956521739130466e1 2.5952287138350507e0 1.2239846219377952e0 1.2239846219377952e0
3.768115942028989e1 2.5952287138350507e0 1.2312309987493895e0 1.2312309987493895e0
3.840579710144931e1 2.5952287138350507e0 1.2384773755609837e0 1.2384773755609837e0
3.913043478260873e1 2.5952287138350507e0 1.245723752372578e0 1.245723752372578e0
3.985507246376815e1 2.5952287138350507e0 1.2529701291841722e0 1.2529701291841722e0
4.0579710144927574e1 2.5952287138350507e0 1.2602165059957664e0 1.2602165059957664e0
4.1304347826086996e1 2.5952287138350507e0 1.2674628828073606e0 1.2674628828073606e0
4.202898550724642e1 2.5952287138350507e0 1.2747092596189549e0 1.2747092596189549e0
4.275362318840584e1 2.5952287138350507e0 1.281955636430549e0 1.281955636430549e0
4.347826086956526e1 2.5952287138350507e0 1.2892020132421433e0 1.2892020132421433e0
4.420289855072468e1 2.5952287138350507e0 1.2964483900537376e0 1.2964483900537376e0
4.4927536231884105e1 2.5952287138350507e0 1.3036947668653318e0 1.3036947668653318e0
4.565217391304353e1 2.5952287138350507e0 1.310941143676926e0 1.310941143676926e0
4.637681159420295e1 2.5952287138350507e0 1.3181875204885203e0 1.3181875204885203e0
4.710144927536237e1 2.5952287138350507e0 1.3254338973001145e0 1.3254338973001145e0
4.782608695652179e1 2.5952287138350507e0 1.3326802741117085e0 1.3326802741117085e0
4.855072463768121e1 2.5952287138350507e0 1.3399266509233028e0 1.3399266509233028e0
4.9275362318840635e1 2.5952287138350507e0 1.347173027734897e0 1.347173027734897e0
5.0e1 2.5952287138350507e0 1.3544194045464906e0 1.3544194045464906e0

0.0e0 2.686289370460842e0 0.0e0 0.0e0
7.246376811594203e-1 2.686289370460842e0 7.929206044355198e-1 7.929206044355198e-1
1.4492753623188406e0 2.686289370460842e0 8.875250776491628e-1 8.875250776491628e-1
2.1739130434782608e0 2.686289370460842e0 9.140393332686527e-1 9.140393332686527e-1
2.898550724637681e0 2.686289370460842e0 9.257486641290892e-1 9.257486641290892e-1
3.6231884057971016e0 2.686289370460842e0 9.340394611413136e-1 9.340394611413136e-1
4.3478260869565215e0 2.686289370460842e0 9.415308294654182e-1 9.415308294654182e-1
5.0724637681159415e0 2.686289370460842e0 9.488347059799177e-1 9.488347059799177e-1
5.797101449275361e0 2.686289370460842e0 9.560945797571486e-1 9.560945797571486e-1
6.521739130434781e0 2.686289370460842e0 9.63344124821491e-1 9.63344124821491e-1
7.246376811594201e0 2.686289370460842e0 9.705912453481553e-1 9.705912453481553e-1
7.971014492753621e0 2.686289370460842e0 9.778377967395798e-1 9.778377967395798e-1
8.695652173913041e0 2.686289370460842e0 9.850842145320957e-1 9.850842145320957e-1
9.420289855072461e0 2.686289370460842e0 9.923306009635647e-1 9.923306009635647e-1
1.0144927536231881e1 2.686289370460842e0 9.995769800333315e-1 9.995769800333315e-1
1.0869565217391301e1 2.686289370460842e0 1.0068233573750098e0 1.0068233573750098e0
1.1594202898550721e1 2.686289370460842e0 1.014069734311036e0 1.014069734311036e0
1.2318840579710141e1 2.686289370460842e0 1.0213161111518396e0 1.0213161111518396e0
1.3043478260869561e1 2.686289370460842e0 1.0285624879702904e0 1.0285624879702904e0
1.3768115942028981e1 2.686289370460842e0 1.035808864783494e0 1.035808864783494e0
1.44927536231884e1 2.686289370460842e0 1.043055241595466e0 1.043055241595466e0
1.521739130434782e1 2.686289370460842e0 1.050301618407149e0 1.050301618407149e0
1.594202898550724e1 2.686289370460842e0 1.057547995218764e0 1.057547995218764e0
1.666666666666666e1 2.686289370460842e0 1.0647943720303632e0 1.0647943720303632e0
1.7391304347826082e1 2.686289370460842e0 1.0720407488419583e0 1.0720407488419583e0
1.8115942028985504e1 2.686289370460842e0 1.079287125653553e0 1.079287125653553e0
1.8840579710144926e1 2.686289370460842e0 1.0865335024651472e0 1.0865335024651472e0
1.9565217391304348e1 2.686289370460842e0 1.0937798792767415e0 1.0937798792767415e0
2.028985507246377e1 2.686289370460842e0 1.1010262560883357e0 1.1010262560883357e0
2.101449275362319e1 2.686289370460842e0 1.10827263289993e0 1.10827263289993e0
2.1739130434782613e1 2.686289370460842e0 1.1155190097115242e0 1.1155190097115242e0
2.2463768115942035e1 2.686289370460842e0 1.1227653865231184e0 1.1227653865231184e0
2.3188405797101456e1 2.686289370460842e0 1.1300117633347126e0 1.1300117633347126e0
2.3913043478260878e1 2.686289370460842e0 1.1372581401463069e0 1.1372581401463069e0
2.46376811594203e1 2.686289370460842e0 1.144504516957901e0 1.144504516957901e0
2.536231884057972e1 2.686289370460842e0 1.1517508937694951e0 1.1517508937694951e0
2.6086956521739143e1 2.686289370460842e0 1.1589972705810894e0 1.1589972705810894e0
2.6811594202898565e1 2.686289370460842e0 1.1662436473926836e0 1.1662436473926836e0
2.7536231884057987e1 2.686289370460842e0 1.1734900242042778e0 1.1734900242042778e0
2.826086956521741e1 2.686289370460842e0 1.180736401015872e0 1.180736401015872e0
2.898550724637683e1 2.686289370460842e0 1.1879827778274663e0 1.1879827778274663e0
2.9710144927536252e1 2.686289370460842e0 1.1952291546390605e0 1.1952291546390605e0
3.0434782608695674e1 2.686289370460842e0 1.2024755314506548e0 1.2024755314506548e0
3.1159420289855095e1 2.686289370460842e0 1.209721908262249e0 1.209721908262249e0
3.1884057971014517e1 2.686289370460842e0 1.2169682850738432e0 1.2169682850738432e0
3.2608695652173935e1 2.686289370460842e0 1.2242146618854375e0 1.2242146618854375e0
3.333333333333336e1 2.686289370460842e0 1.2314610386970317e0 1.2314610386970317e0
3.405797101449278e1 2.686289370460842e0 1.2387074155086257e0 1.2387074155086257e0
3.47826086956522e1 2.686289370460842e0 1.24595379232022e0 1.24595379232022e0
3.550724637681162e1 2.686289370460842e0 1.2532001691318142e0 1.2532001691318142e0
3.6231884057971044e1 2.686289370460842e0 1.2604465459434084e0 1.2604465459434084e0
3.6956521739130466e1 2.686289370460842e0 1.2676929227550027e0 1.2676929227550027e0
3.768115942028989e1 2.686289370460842e0 1.274939299566597e0 1.274939299566597e0
3.840579710144931e1 2.686289370460842e0 1.2821856763781911e0 1.2821856763781911e0
3.913043478260873e1 2.686289370460842e0 1.2894320531897854e0 1.2894320531897854e0
3.985507246376815e1 2.686289370460842e0 1.2966784300013796e0 1.2966784300013796e0
4.0579710144927574e1 2.686289370460842e0 1.3039248068129738e0 1.3039248068129738e0
4.1304347826086996e1 2.686289370460842e0 1.3111711836245679e0 1.3111711836245679e0
4.202898550724642e1 2.686289370460842e0 1.318417560436162e0 1.318417560436162e0
4.275362318840584e1 2.686289370460842e0 1.3256639372477563e0 1.3256639372477563e0
4.347826086956526e1 2.686289370460842e0 1.3329103140593506e0 1.3329103140593506e0
4.420289855072468e1 2.686289370460842e0 1.3401566908709448e0 1.3401566908709448e0
4.4927536231884105e1 2.686289370460842e0 1.347403067682539e0 1.347403067682539e0
4.565217391304353e1 2.686289370460842e0 1.3546494444941333e0 1.3546494444941333e0
4.637681159420295e1 2.686289370460842e0 1.3618958213057275e0 1.3618958213057275e0
4.710144927536237e1 2.686289370460842e0 1.3691421981173217e0 1.3691421981173217e0
4.782608695652179e1 2.686289370460842e0 1.376388574928916e0 1.376388574928916e0
4.855072463768121e1 2.686289370460842e0 1.3836349517405102e0 1.3836349517405102e0
4.9275362318840635e1 2.686289370460842e0 1.3908813285521044e0 1.3908813285521044e0
5.0e1 2.686289370460842e0 1.398127705363698e0 1.398127705363698e0

0.0e0 2.777350027086633e0 0.0e0 0.0e0
7.246376811594203e-1 2.777350027086633e0 8.246458979748803e-1 8.246458979748803e-1
1.4492753623188406e0 2.777350027086633e0 9.227778653508001e-1 9.227778653508001e-1
2.1739130434782608e0 2.777350027086633e0 9.500701522325729e-1 9.500701522325729e-1
2.898550724637681e0 2.777350027086633e0 9.619596958609403e-1 9.619596958609403e-1
3.6231884057971016e0 2.777350027086633e0 9.702926662527647e-1 9.702926662527647e-1
4.3478260869565215e0 2.777350027086633e0 9.777939272618724e-1 9.777939272618724e-1
5.0724637681159415e0 2.777350027086633e0 9.85100125597413e-1 9.85100125597413e-1
5.797101449275361e0 2.777350027086633e0 9.923605443781348e-1 9.923605443781348e-1
6.521739130434781e0 2.777350027086633e0 9.996102173755884e-1 9.996102173755884e-1
7.246376811594201e0 2.777350027086633e0 1.006857367933248e0 1.006857367933248e0
7.971014492753621e0 2.777350027086633e0 1.0141039263741545e0 1.0141039263741545e0
8.695652173913041e0 2.777350027086633e0 1.021350345821468e0 1.021350345821468e0
9.420289855072461e0 2.777350027086633e0 1.0285967326413847e0 1.0285967326413847e0
1.0144927536231881e1 2.777350027086633e0 1.0358431118023357e0 1.0358431118023357e0
1.0869565217391301e1 2.777350027086633e0 1.0430894891654188e0 1.0430894891654188e0
1.1594202898550721e1 2.777350027086633e0 1.0503358661064697e0 1.0503358661064697e0
1.2318840579710141e1 2.777350027086633e0 1.0575822429484525e0 1.0575822429484525e0
1.3043478260869561e1 2.777350027086633e0 1.0648286197671801e0 1.0648286197671801e0
1.3768115942028981e1 2.777350027086633e0 1.0720749965804488e0 1.0720749965804488e0
1.44927536231884e1 2.777350027086633e0 1.079321373392436e0 1.079321373392436e0
1.521739130434782e1 2.777350027086633e0 1.0865677502041227e0 1.0865677502041227e0
1.594202898550724e1 2.777350027086633e0 1.0938141270157384e0 1.0938141270157384e0
1.666666666666666e1 2.777350027086633e0 1.1010605038273378e0 1.1010605038273378e0
1.7391304347826082e1 2.777350027086633e0 1.1083068806389331e0 1.1083068806389331e0
1.8115942028985504e1 2.777350027086633e0 1.1155532574505276e0 1.1155532574505276e0
1.8840579710144926e1 2.777350027086633e0 1.122799634262122e0 1.122799634262122e0
1.9565217391304348e1 2.777350027086633e0 1.1300460110737163e0 1.1300460110737163e0
2.028985507246377e1 2.777350027086633e0 1.1372923878853105e0 1.1372923878853105e0
2.101449275362319e1 2.777350027086633e0 1.1445387646969047e0 1.1445387646969047e0
2.1739130434782613e1 2.777350027086633e0 1.1517851415084988e0 1.1517851415084988e0
2.2463768115942035e1 2.777350027086633e0 1.159031518320093e0 1.159031518320093e0
2.3188405797101456e1 2.777350027086633e0 1.1662778951316872e0 1.1662778951316872e0
2.3913043478260878e1 2.777350027086633e0 1.1735242719432815e0 1.1735242719432815e0
2.46376811594203e1 2.777350027086633e0 1.1807706487548757e0 1.1807706487548757e0
2.536231884057972e1 2.777350027086633e0 1.18801702556647e0 1.18801702556647e0
2.6086956521739143e1 2.777350027086633e0 1.1952634023780642e0 1.1952634023780642e0
2.6811594202898565e1 2.777350027086633e0 1.2025097791896584e0 1.2025097791896584e0
2.7536231884057987e1 2.777350027086633e0 1.2097561560012526e0 1.2097561560012526e0
2.826086956521741e1 2.777350027086633e0 1.2170025328128469e0 1.2170025328128469e0
2.898550724637683e1 2.777350027086633e0 1.2242489096244409e0 1.2242489096244409e0
2.9710144927536252e1 2.777350027086633e0 1.2314952864360351e0 1.2314952864360351e0
3.0434782608695674e1 2.777350027086633e0 1.2387416632476294e0 1.2387416632476294e0
3.1159420289855095e1 2.777350027086633e0 1.2459880400592236e0 1.2459880400592236e0
3.1884057971014517e1 2.777350027086633e0 1.2532344168708178e0 1.2532344168708178e0
3.2608695652173935e1 2.777350027086633e0 1.260480793682412e0 1.260480793682412e0
3.333333333333336e1 2.777350027086633e0 1.2677271704940063e0 1.2677271704940063e0
3.405797101449278e1 2.777350027086633e0 1.2749735473056005e0 1.2749735473056005e0
3.47826086956522e1 2.777350027086633e0 1.2822199241171948e0 1.2822199241171948e0
3.550724637681162e1 2.777350027086633e0 1.289466300928789e0 1.289466300928789e0
3.6231884057971044e1 2.777350027086633e0 1.2967126777403832e0 1.2967126777403832e0
3.6956521739130466e1 2.777350027086633e0 1.3039590545519775e0 1.3039590545519775e0
3.768115942028989e1 2.777350027086633e0 1.3112054313635717e0 1.3112054313635717e0
3.840579710144931e1 2.777350027086633e0 1.318451808175166e0 1.318451808175166e0
3.913043478260873e1 2.777350027086633e0 1.32569818498676e0 1.32569818498676e0
3.985507246376815e1 2.777350027086633e0 1.3329445617983542e0 1.3329445617983542e0
4.0579710144927574e1 2.777350027086633e0 1.3401909386099484e0 1.3401909386099484e0
4.1304347826086996e1 2.777350027086633e0 1.3474373154215427e0 1.3474373154215427e0
4.202898550724642e1 2.777350027086633e0 1.354683692233137e0 1.354683692233137e0
4.275362318840584e1 2.777350027086633e0 1.3619300690447311e0 1.3619300690447311e0
4.347826086956526e1 2.777350027086633e0 1.3691764458563254e0 1.3691764458563254e0
4.420289855072468e1 2.777350027086633e0 1.3764228226679196e0 1.3764228226679196e0
4.4927536231884105e1 2.777350027086633e0 1.3836691994795138e0 1.3836691994795138e0
4.565217391304353e1 2.777350027086633e0 1.3909155762911078e0 1.3909155762911078e0
4.637681159420295e1 2.777350027086633e0 1.398161953102702e0 1.398161953102702e0
4.710144927536237e1 2.777350027086633e0 1.4054083299142963e0 1.4054083299142963e0
4.782608695652179e1 2.777350027086633e0 1.4126547067258906e0 1.4126547067258906e0
4.855072463768121e1 2.777350027086633e0 1.4199010835374848e0 1.4199010835374848e0
4.9275362318840635e1 2.777350027086633e0 1.427147460349079e0 1.427147460349079e0
5.0e1 2.777350027086633e0 1.4343938371606728e0 1.4343938371606728e0

0.0e0 2.8684106837124244e0 0.0e0 0.0e0
7.246376811594203e-1 2.8684106837124244e0 8.495979616525798e-1 8.495979616525798e-1
1.4492753623188406e0 2.8684106837124244e0 9.505043165641308e-1 9.505043165641308e-1
2.1739130434782608e0 2.8684106837124244e0 9.784085279841473e-1 9.784085279841473e-1
2.898550724637681e0 2.8684106837124244e0 9.904398096378974e-1 9.904398096378974e-1
3.6231884057971016e0 2.8684106837124244e0 9.988059495527074e-1 9.988059495527074e-1
4.3478260869565215e0 2.8684106837124244e0 1.0063149911960854e0 1.0063149911960854e0
5.0724637681159415e0 2.8684106837124244e0 1.0136230156526795e0 1.0136230156526795e0
5.797101449275361e0 2.8684106837124244e0 1.0208838630807135e0 1.0208838630807135e0
6.521739130434781e0 2.8684106837124244e0 1.0281336366980445e0 1.0281336366980445e0
7.246376811594201e0 2.8684106837124244e0 1.0353808108751954e0 1.0353808108751954e0
7.971014492753621e0 2.8684106837124244e0 1.0426273748605464e0 1.0426273748605464e0
8.695652173913041e0 2.8684106837124244e0 1.0498737956093644e0 1.0498737956093644e0
9.420289855072461e0 2.8684106837124244e0 1.0571201827347967e0 1.0571201827347967e0
1.0144927536231881e1 2.8684106837124244e0 1.0643665619674647e0 1.0643665619674647e0
1.0869565217391301e1 2.8684106837124244e0 1.0716129393473826e0 1.0716129393473826e0
1.1594202898550721e1 2.8684106837124244e0 1.0788593162923852e0 1.0788593162923852e0
1.2318840579710141e1 2.8684106837124244e0 1.0861056931352957e0 1.0861056931352957e0
1.3043478260869561e1 2.8684106837124244e0 1.0933520699542412e0 1.0933520699542412e0
1.3768115942028981e1 2.8684106837124244e0 1.100598446767561e0 1.100598446767561e0
1.44927536231884e1 2.8684106837124244e0 1.1078448235795602e0 1.1078448235795602e0
1.521739130434782e1 2.8684106837124244e0 1.1150912003912494e0 1.1150912003912494e0
1.594202898550724e1 2.8684106837124244e0 1.122337577202866e0 1.122337577202866e0
1.666666666666666e1 2.8684106837124244e0 1.1295839540144654e0 1.1295839540144654e0
1.7391304347826082e1 2.8684106837124244e0 1.1368303308260608e0 1.1368303308260608e0
1.8115942028985504e1 2.8684106837124244e0 1.1440767076376555e0 1.1440767076376555e0
1.8840579710144926e1 2.8684106837124244e0 1.1513230844492497e0 1.1513230844492497e0
1.9565217391304348e1 2.8684106837124244e0 1.158569461260844e0 1.158569461260844e0
2.028985507246377e1 2.8684106837124244e0 1.1658158380724382e0 1.1658158380724382e0
2.101449275362319e1 2.8684106837124244e0 1.1730622148840324e0 1.1730622148840324e0
2.1739130434782613e1 2.8684106837124244e0 1.1803085916956266e0 1.1803085916956266e0
2.2463768115942035e1 2.8684106837124244e0 1.1875549685072209e0 1.1875549685072209e0
2.3188405797101456e1 2.8684106837124244e0 1.194801345318815e0 1.194801345318815e0
2.3913043478260878e1 2.8684106837124244e0 1.2020477221304093e0 1.2020477221304093e0
2.46376811594203e1 2.8684106837124244e0 1.2092940989420033e0 1.2092940989420033e0
2.536231884057972e1 2.8684106837124244e0 1.2165404757535976e0 1.2165404757535976e0
2.6086956521739143e1 2.8684106837124244e0 1.2237868525651918e0 1.2237868525651918e0
2.6811594202898565e1 2.8684106837124244e0 1.231033229376786e0 1.231033229376786e0
2.7536231884057987e1 2.8684106837124244e0 1.2382796061883803e0 1.2382796061883803e0
2.826086956521741e1 2.8684106837124244e0 1.2455259829999745e0 1.2455259829999745e0
2.898550724637683e1 2.8684106837124244e0 1.2527723598115688e0 1.2527723598115688e0
2.9710144927536252e1 2.8684106837124244e0 1.260018736623163e0 1.260018736623163e0
3.0434782608695674e1 2.8684106837124244e0 1.2672651134347572e0 1.2672651134347572e0
3.1159420289855095e1 2.8684106837124244e0 1.2745114902463515e0 1.2745114902463515e0
3.1884057971014517e1 2.8684106837124244e0 1.2817578670579457e0 1.2817578670579457e0
3.2608695652173935e1 2.8684106837124244e0 1.28900424386954e0 1.28900424386954e0
3.333333333333336e1 2.8684106837124244e0 1.2962506206811342e0 1.2962506206811342e0
3.405797101449278e1 2.8684106837124244e0 1.3034969974927282e0 1.3034969974927282e0
3.47826086956522e1 2.8684106837124244e0 1.3107433743043224e0 1.3107433743043224e0
3.550724637681162e1 2.8684106837124244e0 1.3179897511159167e0 1.3179897511159167e0
3.6231884057971044e1 2.8684106837124244e0 1.3252361279275109e0 1.3252361279275109e0
3.6956521739130466e1 2.8684106837124244e0 1.3324825047391051e0 1.3324825047391051e0
3.768115942028989e1 2.8684106837124244e0 1.3397288815506994e0 1.3397288815506994e0
3.840579710144931e1 2.8684106837124244e0 1.3469752583622936e0 1.3469752583622936e0
3.913043478260873e1 2.8684106837124244e0 1.3542216351738878e0 1.3542216351738878e0
3.985507246376815e1 2.8684106837124244e0 1.361468011985482e0 1.361468011985482e0
4.0579710144927574e1 2.8684106837124244e0 1.3687143887970763e0 1.3687143887970763e0
4.1304347826086996e1 2.8684106837124244e0 1.3759607656086703e0 1.3759607656086703e0
4.202898550724642e1 2.8684106837124244e0 1.3832071424202645e0 1.3832071424202645e0
4.275362318840584e1 2.8684106837124244e0 1.3904535192318588e0 1.3904535192318588e0
4.347826086956526e1 2.8684106837124244e0 1.397699896043453e0 1.397699896043453e0
4.420289855072468e1 2.8684106837124244e0 1.4049462728550473e0 1.4049462728550473e0
4.4927536231884105e1 2.8684106837124244e0 1.4121926496666415e0 1.4121926496666415e0
4.565217391304353e1 2.8684106837124244e0 1.4194390264782357e0 1.4194390264782357e0
4.637681159420295e1 2.8684106837124244e0 1.42668540328983e0 1.42668540328983e0
4.710144927536237e1 2.8684106837124244e0 1.4339317801014242e0 1.4339317801014242e0
4.782608695652179e1 2.8684106837124244e0 1.4411781569130184e0 1.4411781569130184e0
4.855072463768121e1 2.8684106837124244e0 1.4484245337246127e0 1.4484245337246127e0
4.9275362318840635e1 2.8684106837124244e0 1.455670910536207e0 1.455670910536207e0
5.0e1 2.8684106837124244e0 1.4629172873478005e0 1.4629172873478005e0

0.0e0 2.9594713403382156e0 0.0e0 0.0e0
7.246376811594203e-1 2.9594713403382156e0 8.675700348106585e-1 8.675700348106585e-1
1.4492753623188406e0 2.9594713403382156e0 9.704746811823179e-1 9.704746811823179e-1
2.1739130434782608e0 2.9594713403382156e0 9.988196398170978e-1 9.988196398170978e-1
2.898550724637681e0 2.9594713403382156e0 1.0109530102677649e0 1.0109530102677649e0
3.6231884057971016e0 2.9594713403382156e0 1.0193430409958324e0 1.0193430409958324e0
4.3478260869565215e0 2.9594713403382156e0 1.0268576867499617e0 1.0268576867499617e0
5.0724637681159415e0 2.9594713403382156e0 1.0341670264958078e0 1.0341670264958078e0
5.797101449275361e0 2.9594713403382156e0 1.0414281826630691e0 1.0414281826630691e0
6.521739130434781e0 2.9594713403382156e0 1.048678028753275e0 1.048678028753275e0
7.246376811594201e0 2.9594713403382156e0 1.0559252199426954e0 1.0559252199426954e0
7.971014492753621e0 2.9594713403382156e0 1.0631717879215101e0 1.0631717879215101e0
8.695652173913041e0 2.9594713403382156e0 1.070418209607755e0 1.070418209607755e0
9.420289855072461e0 2.9594713403382156e0 1.0776645969532392e0 1.0776645969532392e0
1.0144927536231881e1 2.9594713403382156e0 1.0849109762375622e0 1.0849109762375622e0
1.0869565217391301e1 2.9594713403382156e0 1.0921573536296054e0 1.0921573536296054e0
1.1594202898550721e1 2.9594713403382156e0 1.0994037305774547e0 1.0994037305774547e0
1.2318840579710141e1 2.9594713403382156e0 1.106650107421033e0 1.106650107421033e0
1.3043478260869561e1 2.9594713403382156e0 1.1138964842401355e0 1.1138964842401355e0
1.3768115942028981e1 2.9594713403382156e0 1.121142861053492e0 1.121142861053492e0
1.44927536231884e1 2.9594713403382156e0 1.1283892378654998e0 1.1283892378654998e0
1.521739130434782e1 2.9594713403382156e0 1.1356356146771913e0 1.1356356146771913e0
1.594202898550724e1 2.9594713403382156e0 1.1428819914888084e0 1.1428819914888084e0
1.666666666666666e1 2.9594713403382156e0 1.1501283683004078e0 1.1501283683004078e0
1.7391304347826082e1 2.9594713403382156e0 1.1573747451120033e0 1.1573747451120033e0
1.8115942028985504e1 2.9594713403382156e0 1.1646211219235978e0 1.1646211219235978e0
1.8840579710144926e1 2.9594713403382156e0 1.1718674987351922e0 1.1718674987351922e0
1.9565217391304348e1 2.9594713403382156e0 1.1791138755467865e0 1.1791138755467865e0
2.028985507246377e1 2.9594713403382156e0 1.1863602523583805e0 1.1863602523583805e0
2.101449275362319e1 2.9594713403382156e0 1.1936066291699747e0 1.1936066291699747e0
2.1739130434782613e1 2.9594713403382156e0 1.200853005981569e0 1.200853005981569e0
2.2463768115942035e1 2.9594713403382156e0 1.2080993827931632e0 1.2080993827931632e0
2.3188405797101456e1 2.9594713403382156e0 1.2153457596047574e0 1.2153457596047574e0
2.3913043478260878e1 2.9594713403382156e0 1.2225921364163517e0 1.2225921364163517e0
2.46376811594203e1 2.9594713403382156e0 1.229838513227946e0 1.229838513227946e0
2.536231884057972e1 2.9594713403382156e0 1.2370848900395401e0 1.2370848900395401e0
2.6086956521739143e1 2.9594713403382156e0 1.2443312668511344e0 1.2443312668511344e0
2.6811594202898565e1 2.9594713403382156e0 1.2515776436627286e0 1.2515776436627286e0
2.7536231884057987e1 2.9594713403382156e0 1.2588240204743228e0 1.2588240204743228e0
2.826086956521741e1 2.9594713403382156e0 1.266070397285917e0 1.266070397285917e0
2.898550724637683e1 2.9594713403382156e0 1.2733167740975113e0 1.2733167740975113e0
2.9710144927536252e1 2.9594713403382156e0 1.2805631509091056e0 1.2805631509091056e0
3.0434782608695674e1 2.9594713403382156e0 1.2878095277206998e0 1.2878095277206998e0
3.1159420289855095e1 2.9594713403382156e0 1.2950559045322938e0 1.2950559045322938e0
3.1884057971014517e1 2.9594713403382156e0 1.302302281343888e0 1.302302281343888e0
3.2608695652173935e1 2.9594713403382156e0 1.3095486581554823e0 1.3095486581554823e0
3.333333333333336e1 2.9594713403382156e0 1.3167950349670765e0 1.3167950349670765e0
3.405797101449278e1 2.9594713403382156e0 1.3240414117786707e0 1.3240414117786707e0
3.47826086956522e1 2.9594713403382156e0 1.331287788590265e0 1.331287788590265e0
3.550724637681162e1 2.9594713403382156e0 1.3385341654018592e0 1.3385341654018592e0
3.6231884057971044e1 2.9594713403382156e0 1.3457805422134532e0 1.3457805422134532e0
3.6956521739130466e1 2.9594713403382156e0 1.3530269190250475e0 1.3530269190250475e0
3.768115942028989e1 2.9594713403382156e0 1.3602732958366417e0 1.3602732958366417e0
3.840579710144931e1 2.9594713403382156e0 1.367519672648236e0 1.367519672648236e0
3.913043478260873e1 2.9594713403382156e0 1.3747660494598302e0 1.3747660494598302e0
3.985507246376815e1 2.9594713403382156e0 1.3820124262714244e0 1.3820124262714244e0
4.0579710144927574e1 2.9594713403382156e0 1.3892588030830186e0 1.3892588030830186e0
4.1304347826086996e1 2.9594713403382156e0 1.3965051798946129e0 1.3965051798946129e0
4.202898550724642e1 2.9594713403382156e0 1.403751556706207e0 1.403751556706207e0
4.275362318840584e1 2.9594713403382156e0 1.4109979335178013e0 1.4109979335178013e0
4.347826086956526e1 2.9594713403382156e0 1.4182443103293956e0 1.4182443103293956e0
4.420289855072468e1 2.9594713403382156e0 1.4254906871409898e0 1.4254906871409898e0
4.4927536231884105e1 2.9594713403382156e0 1.432737063952584e0 1.432737063952584e0
4.565217391304353e1 2.9594713403382156e0 1.4399834407641783e0 1.4399834407641783e0
4.637681159420295e1 2.9594713403382156e0 1.4472298175757725e0 1.4472298175757725e0
4.710144927536237e1 2.9594713403382156e0 1.4544761943873667e0 1.4544761943873667e0
4.782608695652179e1 2.9594713403382156e0 1.4617225711989608e0 1.4617225711989608e0
4.855072463768121e1 2.9594713403382156e0 1.468968948010555e0 1.468968948010555e0
4.9275362318840635e1 2.9594713403382156e0 1.4762153248221492e0 1.4762153248221492e0
5.0e1 2.9594713403382156e0 1.4834617016337428e0 1.4834617016337428e0

0.0e0 3.050531996964007e0 0.0e0 0.0e0
7.246376811594203e-1 3.050531996964007e0 8.784131951908589e-1 8.784131951908589e-1
1.4492753623188406e0 3.050531996964007e0 9.825234784747295e-1 9.825234784747295e-1
2.1739130434782608e0 3.050531996964007e0 1.011134354830563e0 1.011134354830563e0
2.898550724637681e0 3.050531996964007e0 1.023329318909759e0 1.023329318909759e0
3.6231884057971016e0 3.050531996964007e0 1.0317337637745534e0 1.0317337637745534e0
4.3478260869565215e0 3.050531996964007e0 1.0392517906784882e0 1.0392517906784882e0
5.0724637681159415e0 3.050531996964007e0 1.0465619239828838e0 1.0465619239828838e0
5.797101449275361e0 3.050531996964007e0 1.0538232664229765e0 1.0538232664229765e0
6.521739130434781e0 3.050531996964007e0 1.0610731562385225e0 1.0610731562385225e0
7.246376811594201e0 3.050531996964007e0 1.0683203576920213e0 1.0683203576920213e0
7.971014492753621e0 3.050531996964007e0 1.0755669280802278e0 1.0755669280802278e0
8.695652173913041e0 3.050531996964007e0 1.082813350332054e0 1.082813350332054e0
9.420289855072461e0 3.050531996964007e0 1.090059737810303e0 1.090059737810303e0
1.0144927536231881e1 3.050531996964007e0 1.0973061171257912e0 1.0973061171257912e0
1.0869565217391301e1 3.050531996964007e0 1.1045524945251501e0 1.1045524945251501e0
1.1594202898550721e1 3.050531996964007e0 1.1117988714747167e0 1.1117988714747167e0
1.2318840579710141e1 3.050531996964007e0 1.1190452483186983e0 1.1190452483186983e0
1.3043478260869561e1 3.050531996964007e0 1.1262916251378952e0 1.1262916251378952e0
1.3768115942028981e1 3.050531996964007e0 1.133538001951274e0 1.133538001951274e0
1.44927536231884e1 3.050531996964007e0 1.1407843787632872e0 1.1407843787632872e0
1.521739130434782e1 3.050531996964007e0 1.1480307555749798e0 1.1480307555749798e0
1.594202898550724e1 3.050531996964007e0 1.1552771323865971e0 1.1552771323865971e0
1.666666666666666e1 3.050531996964007e0 1.1625235091981967e0 1.1625235091981967e0
1.7391304347826082e1 3.050531996964007e0 1.169769886009792e0 1.169769886009792e0
1.8115942028985504e1 3.050531996964007e0 1.1770162628213867e0 1.1770162628213867e0
1.8840579710144926e1 3.050531996964007e0 1.184262639632981e0 1.184262639632981e0
1.9565217391304348e1 3.050531996964007e0 1.1915090164445752e0 1.1915090164445752e0
2.028985507246377e1 3.050531996964007e0 1.1987553932561694e0 1.1987553932561694e0
2.101449275362319e1 3.050531996964007e0 1.2060017700677637e0 1.2060017700677637e0
2.1739130434782613e1 3.050531996964007e0 1.213248146879358e0 1.213248146879358e0
2.2463768115942035e1 3.050531996964007e0 1.2204945236909521e0 1.2204945236909521e0
2.3188405797101456e1 3.050531996964007e0 1.2277409005025464e0 1.2277409005025464e0
2.3913043478260878e1 3.050531996964007e0 1.2349872773141406e0 1.2349872773141406e0
2.46376811594203e1 3.050531996964007e0 1.2422336541257346e0 1.2422336541257346e0
2.536231884057972e1 3.050531996964007e0 1.2494800309373288e0 1.2494800309373288e0
2.6086956521739143e1 3.050531996964007e0 1.256726407748923e0 1.256726407748923e0
2.6811594202898565e1 3.050531996964007e0 1.2639727845605173e0 1.2639727845605173e0
2.7536231884057987e1 3.050531996964007e0 1.2712191613721116e0 1.2712191613721116e0
2.826086956521741e1 3.050531996964007e0 1.2784655381837058e0 1.2784655381837058e0
2.898550724637683e1 3.050531996964007e0 1.2857119149953e0 1.2857119149953e0
2.9710144927536252e1 3.050531996964007e0 1.2929582918068943e0 1.2929582918068943e0
3.0434782608695674e1 3.050531996964007e0 1.3002046686184885e0 1.3002046686184885e0
3.1159420289855095e1 3.050531996964007e0 1.3074510454300827e0 1.3074510454300827e0
3.1884057971014517e1 3.050531996964007e0 1.314697422241677e0 1.314697422241677e0
3.2608695652173935e1 3.050531996964007e0 1.3219437990532712e0 1.3219437990532712e0
3.333333333333336e1 3.050531996964007e0 1.3291901758648654e0 1.3291901758648654e0
3.405797101449278e1 3.050531996964007e0 1.3364365526764594e0 1.3364365526764594e0
3.47826086956522e1 3.050531996964007e0 1.3436829294880537e0 1.3436829294880537e0
3.550724637681162e1 3.050531996964007e0 1.350929306299648e0 1.350929306299648e0
3.6231884057971044e1 3.050531996964007e0 1.3581756831112421e0 1.3581756831112421e0
3.6956521739130466e1 3.050531996964007e0 1.3654220599228364e0 1.3654220599228364e0
3.768115942028989e1 3.050531996964007e0 1.3726684367344306e0 1.3726684367344306e0
3.840579710144931e1 3.050531996964007e0 1.3799148135460249e0 1.3799148135460249e0
3.913043478260873e1 3.050531996964007e0 1.387161190357619e0 1.387161190357619e0
3.985507246376815e1 3.050531996964007e0 1.3944075671692133e0 1.3944075671692133e0
4.0579710144927574e1 3.050531996964007e0 1.4016539439808076e0 1.4016539439808076e0
4.1304347826086996e1 3.050531996964007e0 1.4089003207924016e0 1.4089003207924016e0
4.202898550724642e1 3.050531996964007e0 1.4161466976039958e0 1.4161466976039958e0
4.275362318840584e1 3.050531996964007e0 1.42339307441559e0 1.42339307441559e0
4.347826086956526e1 3.050531996964007e0 1.4306394512271843e0 1.4306394512271843e0
4.420289855072468e1 3.050531996964007e0 1.4378858280387785e0 1.4378858280387785e0
4.4927536231884105e1 3.050531996964007e0 1.4451322048503727e0 1.4451322048503727e0
4.565217391304353e1 3.050531996964007e0 1.452378581661967e0 1.452378581661967e0
4.637681159420295e1 3.050531996964007e0 1.4596249584735612e0 1.4596249584735612e0
4.710144927536237e1 3.050531996964007e0 1.4668713352851555e0 1.4668713352851555e0
4.782608695652179e1 3.050531996964007e0 1.4741177120967497e0 1.4741177120967497e0
4.855072463768121e1 3.050531996964007e0 1.481364088908344e0 1.481364088908344e0
4.9275362318840635e1 3.050531996964007e0 1.4886104657199382e0 1.4886104657199382e0
5.0e1 3.050531996964007e0 1.4958568425315317e0 1.4958568425315317e0

0.0e0 3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 3.141592653589793e0 8.820375929513589e-1 8.820375929513589e-1
1.4492753623188406e0 3.141592653589793e0 9.865508683123893e-1 9.865508683123893e-1
2.1739130434782608e0 3.141592653589793e0 1.0152506294175827e0 1.0152506294175827e0
2.898550724637681e0 3.141592653589793e0 1.0274661815727153e0 1.0274661815727153e0
3.6231884057971016e0 3.141592653589793e0 1.0358754444576295e0 1.0358754444576295e0
4.3478260869565215e0 3.141592653589793e0 1.043394601533152e0 1.043394601533152e0
5.0724637681159415e0 3.141592653589793e0 1.0507050000897185e0 1.0507050000897185e0
5.797101449275361e0 3.141592653589793e0 1.0579664047927317e0 1.0579664047927317e0
6.521739130434781e0 3.141592653589793e0 1.0652163092237605e0 1.0652163092237605e0
7.246376811594201e0 3.141592653589793e0 1.0724635141080952e0 1.0724635141080952e0
7.971014492753621e0 3.141592653589793e0 1.0797100853016566e0 1.0797100853016566e0
8.695652173913041e0 3.141592653589793e0 1.0869565077425323e0 1.0869565077425323e0
9.420289855072461e0 3.141592653589793e0 1.0942028952651586e0 1.0942028952651586e0
1.0144927536231881e1 3.141592653589793e0 1.101449274591064e0 1.101449274591064e0
1.0869565217391301e1 3.141592653589793e0 1.1086956519928683e0 1.1086956519928683e0
1.1594202898550721e1 3.141592653589793e0 1.1159420289430089e0 1.1159420289430089e0
1.2318840579710141e1 3.141592653589793e0 1.1231884057871253e0 1.1231884057871253e0
1.3043478260869561e1 3.141592653589793e0 1.1304347826063539e0 1.1304347826063539e0
1.3768115942028981e1 3.141592653589793e0 1.13768115941974e0 1.13768115941974e0
1.44927536231884e1 3.141592653589793e0 1.1449275362317548e0 1.1449275362317548e0
1.521739130434782e1 3.141592653589793e0 1.1521739130434479e0 1.1521739130434479e0
1.594202898550724e1 3.141592653589793e0 1.1594202898550654e0 1.1594202898550654e0
1.666666666666666e1 3.141592653589793e0 1.166666666666665e0 1.166666666666665e0
1.7391304347826082e1 3.141592653589793e0 1.1739130434782603e0 1.1739130434782603e0
1.8115942028985504e1 3.141592653589793e0 1.181159420289855e0 1.181159420289855e0
1.8840579710144926e1 3.141592653589793e0 1.1884057971014492e0 1.1884057971014492e0
1.9565217391304348e1 3.141592653589793e0 1.1956521739130435e0 1.1956521739130435e0
2.028985507246377e1 3.141592653589793e0 1.2028985507246377e0 1.2028985507246377e0
2.101449275362319e1 3.141592653589793e0 1.210144927536232e0 1.210144927536232e0
2.1739130434782613e1 3.141592653589793e0 1.2173913043478262e0 1.2173913043478262e0
2.2463768115942035e1 3.141592653589793e0 1.2246376811594204e0 1.2246376811594204e0
2.3188405797101456e1 3.141592653589793e0 1.2318840579710146e0 1.2318840579710146e0
2.3913043478260878e1 3.141592653589793e0 1.2391304347826089e0 1.2391304347826089e0
2.46376811594203e1 3.141592653589793e0 1.246376811594203e0 1.246376811594203e0
2.536231884057972e1 3.141592653589793e0 1.2536231884057973e0 1.2536231884057973e0
2.6086956521739143e1 3.141592653589793e0 1.2608695652173916e0 1.2608695652173916e0
2.6811594202898565e1 3.141592653589793e0 1.2681159420289856e0 1.2681159420289856e0
2.7536231884057987e1 3.141592653589793e0 1.2753623188405798e0 1.2753623188405798e0
2.826086956521741e1 3.141592653589793e0 1.282608695652174e0 1.282608695652174e0
2.898550724637683e1 3.141592653589793e0 1.2898550724637683e0 1.2898550724637683e0
2.9710144927536252e1 3.141592653589793e0 1.2971014492753625e0 1.2971014492753625e0
3.0434782608695674e1 3.141592653589793e0 1.3043478260869568e0 1.3043478260869568e0
3.1159420289855095e1 3.141592653589793e0 1.311594202898551e0 1.311594202898551e0
3.1884057971014517e1 3.141592653589793e0 1.3188405797101452e0 1.3188405797101452e0
3.2608695652173935e1 3.141592653589793e0 1.3260869565217392e0 1.3260869565217392e0
3.333333333333336e1 3.141592653589793e0 1.3333333333333335e0 1.3333333333333335e0
3.405797101449278e1 3.141592653589793e0 1.3405797101449277e0 1.3405797101449277e0
3.47826086956522e1 3.141592653589793e0 1.347826086956522e0 1.347826086956522e0
3.550724637681162e1 3.141592653589793e0 1.3550724637681162e0 1.3550724637681162e0
3.6231884057971044e1 3.141592653589793e0 1.3623188405797104e0 1.3623188405797104e0
3.6956521739130466e1 3.141592653589793e0 1.3695652173913047e0 1.3695652173913047e0
3.768115942028989e1 3.141592653589793e0 1.376811594202899e0 1.376811594202899e0
3.840579710144931e1 3.141592653589793e0 1.3840579710144931e0 1.3840579710144931e0
3.913043478260873e1 3.141592653589793e0 1.3913043478260874e0 1.3913043478260874e0
3.985507246376815e1 3.141592653589793e0 1.3985507246376816e0 1.3985507246376816e0
4.0579710144927574e1 3.141592653589793e0 1.4057971014492758e0 1.4057971014492758e0
4.1304347826086996e1 3.141592653589793e0 1.41304347826087e0 1.41304347826087e0
4.202898550724642e1 3.141592653589793e0 1.4202898550724643e0 1.4202898550724643e0
4.275362318840584e1 3.141592653589793e0 1.4275362318840585e0 1.4275362318840585e0
4.347826086956526e1 3.141592653589793e0 1.4347826086956526e0 1.4347826086956526e0
4.420289855072468e1 3.141592653589793e0 1.4420289855072468e0 1.4420289855072468e0
4.4927536231884105e1 3.141592653589793e0 1.449275362318841e0 1.449275362318841e0
4.565217391304353e1 3.141592653589793e0 1.4565217391304353e0 1.4565217391304353e0
4.637681159420295e1 3.141592653589793e0 1.4637681159420295e0 1.4637681159420295e0
4.710144927536237e1 3.141592653589793e0 1.4710144927536237e0 1.4710144927536237e0
4.782608695652179e1 3.141592653589793e0 1.478260869565218e0 1.478260869565218e0
4.855072463768121e1 3.141592653589793e0 1.4855072463768122e0 1.4855072463768122e0
4.9275362318840635e1 3.141592653589793e0 1.4927536231884064e0 1.4927536231884064e0
5.0e1 3.141592653589793e0 1.5e0 1.5e0


==> tikz-ext/largeqham-contours0_contourtmp3.dat <==
0.0e0 -3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 -3.141592653589793e0 8.820375929513589e-1 8.820375929513589e-1
1.4492753623188406e0 -3.141592653589793e0 9.865508683123893e-1 9.865508683123893e-1
2.1739130434782608e0 -3.141592653589793e0 1.0152506294175827e0 1.0152506294175827e0
2.898550724637681e0 -3.141592653589793e0 1.0274661815727153e0 1.0274661815727153e0
3.6231884057971016e0 -3.141592653589793e0 1.0358754444576295e0 1.0358754444576295e0
4.3478260869565215e0 -3.141592653589793e0 1.043394601533152e0 1.043394601533152e0
5.0724637681159415e0 -3.141592653589793e0 1.0507050000897185e0 1.0507050000897185e0
5.797101449275361e0 -3.141592653589793e0 1.0579664047927317e0 1.0579664047927317e0
6.521739130434781e0 -3.141592653589793e0 1.0652163092237605e0 1.0652163092237605e0
7.246376811594201e0 -3.141592653589793e0 1.0724635141080952e0 1.0724635141080952e0
7.971014492753621e0 -3.141592653589793e0 1.0797100853016566e0 1.0797100853016566e0
8.695652173913041e0 -3.141592653589793e0 1.0869565077425323e0 1.0869565077425323e0
9.420289855072461e0 -3.141592653589793e0 1.0942028952651586e0 1.0942028952651586e0
1.0144927536231881e1 -3.141592653589793e0 1.101449274591064e0 1.101449274591064e0
1.0869565217391301e1 -3.141592653589793e0 1.1086956519928683e0 1.1086956519928683e0
1.1594202898550721e1 -3.141592653589793e0 1.1159420289430089e0 1.1159420289430089e0
1.2318840579710141e1 -3.141592653589793e0 1.1231884057871253e0 1.1231884057871253e0
1.3043478260869561e1 -3.141592653589793e0 1.1304347826063539e0 1.1304347826063539e0
1.3768115942028981e1 -3.141592653589793e0 1.13768115941974e0 1.13768115941974e0
1.44927536231884e1 -3.141592653589793e0 1.1449275362317548e0 1.1449275362317548e0
1.521739130434782e1 -3.141592653589793e0 1.1521739130434479e0 1.1521739130434479e0
1.594202898550724e1 -3.141592653589793e0 1.1594202898550654e0 1.1594202898550654e0
1.666666666666666e1 -3.141592653589793e0 1.166666666666665e0 1.166666666666665e0
1.7391304347826082e1 -3.141592653589793e0 1.1739130434782603e0 1.1739130434782603e0
1.8115942028985504e1 -3.141592653589793e0 1.181159420289855e0 1.181159420289855e0
1.8840579710144926e1 -3.141592653589793e0 1.1884057971014492e0 1.1884057971014492e0
1.9565217391304348e1 -3.141592653589793e0 1.1956521739130435e0 1.1956521739130435e0
2.028985507246377e1 -3.141592653589793e0 1.2028985507246377e0 1.2028985507246377e0
2.101449275362319e1 -3.141592653589793e0 1.210144927536232e0 1.210144927536232e0
2.1739130434782613e1 -3.141592653589793e0 1.2173913043478262e0 1.2173913043478262e0
2.2463768115942035e1 -3.141592653589793e0 1.2246376811594204e0 1.2246376811594204e0
2.3188405797101456e1 -3.141592653589793e0 1.2318840579710146e0 1.2318840579710146e0
2.3913043478260878e1 -3.141592653589793e0 1.2391304347826089e0 1.2391304347826089e0
2.46376811594203e1 -3.141592653589793e0 1.246376811594203e0 1.246376811594203e0
2.536231884057972e1 -3.141592653589793e0 1.2536231884057973e0 1.2536231884057973e0
2.6086956521739143e1 -3.141592653589793e0 1.2608695652173916e0 1.2608695652173916e0
2.6811594202898565e1 -3.141592653589793e0 1.2681159420289856e0 1.2681159420289856e0
2.7536231884057987e1 -3.141592653589793e0 1.2753623188405798e0 1.2753623188405798e0
2.826086956521741e1 -3.141592653589793e0 1.282608695652174e0 1.282608695652174e0
2.898550724637683e1 -3.141592653589793e0 1.2898550724637683e0 1.2898550724637683e0
2.9710144927536252e1 -3.141592653589793e0 1.2971014492753625e0 1.2971014492753625e0
3.0434782608695674e1 -3.141592653589793e0 1.3043478260869568e0 1.3043478260869568e0
3.1159420289855095e1 -3.141592653589793e0 1.311594202898551e0 1.311594202898551e0
3.1884057971014517e1 -3.141592653589793e0 1.3188405797101452e0 1.3188405797101452e0
3.2608695652173935e1 -3.141592653589793e0 1.3260869565217392e0 1.3260869565217392e0
3.333333333333336e1 -3.141592653589793e0 1.3333333333333335e0 1.3333333333333335e0
3.405797101449278e1 -3.141592653589793e0 1.3405797101449277e0 1.3405797101449277e0
3.47826086956522e1 -3.141592653589793e0 1.347826086956522e0 1.347826086956522e0
3.550724637681162e1 -3.141592653589793e0 1.3550724637681162e0 1.3550724637681162e0
3.6231884057971044e1 -3.141592653589793e0 1.3623188405797104e0 1.3623188405797104e0
3.6956521739130466e1 -3.141592653589793e0 1.3695652173913047e0 1.3695652173913047e0
3.768115942028989e1 -3.141592653589793e0 1.376811594202899e0 1.376811594202899e0
3.840579710144931e1 -3.141592653589793e0 1.3840579710144931e0 1.3840579710144931e0
3.913043478260873e1 -3.141592653589793e0 1.3913043478260874e0 1.3913043478260874e0
3.985507246376815e1 -3.141592653589793e0 1.3985507246376816e0 1.3985507246376816e0
4.0579710144927574e1 -3.141592653589793e0 1.4057971014492758e0 1.4057971014492758e0
4.1304347826086996e1 -3.141592653589793e0 1.41304347826087e0 1.41304347826087e0
4.202898550724642e1 -3.141592653589793e0 1.4202898550724643e0 1.4202898550724643e0
4.275362318840584e1 -3.141592653589793e0 1.4275362318840585e0 1.4275362318840585e0
4.347826086956526e1 -3.141592653589793e0 1.4347826086956526e0 1.4347826086956526e0
4.420289855072468e1 -3.141592653589793e0 1.4420289855072468e0 1.4420289855072468e0
4.4927536231884105e1 -3.141592653589793e0 1.449275362318841e0 1.449275362318841e0
4.565217391304353e1 -3.141592653589793e0 1.4565217391304353e0 1.4565217391304353e0
4.637681159420295e1 -3.141592653589793e0 1.4637681159420295e0 1.4637681159420295e0
4.710144927536237e1 -3.141592653589793e0 1.4710144927536237e0 1.4710144927536237e0
4.782608695652179e1 -3.141592653589793e0 1.478260869565218e0 1.478260869565218e0
4.855072463768121e1 -3.141592653589793e0 1.4855072463768122e0 1.4855072463768122e0
4.9275362318840635e1 -3.141592653589793e0 1.4927536231884064e0 1.4927536231884064e0
5.0e1 -3.141592653589793e0 1.5e0 1.5e0

0.0e0 -3.050531996964002e0 0.0e0 0.0e0
7.246376811594203e-1 -3.050531996964002e0 8.784131951908586e-1 8.784131951908586e-1
1.4492753623188406e0 -3.050531996964002e0 9.825234784747291e-1 9.825234784747291e-1
2.1739130434782608e0 -3.050531996964002e0 1.0111343548305625e0 1.0111343548305625e0
2.898550724637681e0 -3.050531996964002e0 1.0233293189097585e0 1.0233293189097585e0
3.6231884057971016e0 -3.050531996964002e0 1.031733763774553e0 1.031733763774553e0
4.3478260869565215e0 -3.050531996964002e0 1.0392517906784877e0 1.0392517906784877e0
5.0724637681159415e0 -3.050531996964002e0 1.0465619239828834e0 1.0465619239828834e0
5.797101449275361e0 -3.050531996964002e0 1.053823266422976e0 1.053823266422976e0
6.521739130434781e0 -3.050531996964002e0 1.061073156238522e0 1.061073156238522e0
7.246376811594201e0 -3.050531996964002e0 1.0683203576920208e0 1.0683203576920208e0
7.971014492753621e0 -3.050531996964002e0 1.0755669280802274e0 1.0755669280802274e0
8.695652173913041e0 -3.050531996964002e0 1.0828133503320536e0 1.0828133503320536e0
9.420289855072461e0 -3.050531996964002e0 1.0900597378103025e0 1.0900597378103025e0
1.0144927536231881e1 -3.050531996964002e0 1.0973061171257907e0 1.0973061171257907e0
1.0869565217391301e1 -3.050531996964002e0 1.1045524945251497e0 1.1045524945251497e0
1.1594202898550721e1 -3.050531996964002e0 1.1117988714747162e0 1.1117988714747162e0
1.2318840579710141e1 -3.050531996964002e0 1.119045248318698e0 1.119045248318698e0
1.3043478260869561e1 -3.050531996964002e0 1.1262916251378947e0 1.1262916251378947e0
1.3768115942028981e1 -3.050531996964002e0 1.1335380019512735e0 1.1335380019512735e0
1.44927536231884e1 -3.050531996964002e0 1.1407843787632868e0 1.1407843787632868e0
1.521739130434782e1 -3.050531996964002e0 1.1480307555749794e0 1.1480307555749794e0
1.594202898550724e1 -3.050531996964002e0 1.1552771323865967e0 1.1552771323865967e0
1.666666666666666e1 -3.050531996964002e0 1.1625235091981962e0 1.1625235091981962e0
1.7391304347826082e1 -3.050531996964002e0 1.1697698860097916e0 1.1697698860097916e0
1.8115942028985504e1 -3.050531996964002e0 1.1770162628213863e0 1.1770162628213863e0
1.8840579710144926e1 -3.050531996964002e0 1.1842626396329805e0 1.1842626396329805e0
1.9565217391304348e1 -3.050531996964002e0 1.1915090164445747e0 1.1915090164445747e0
2.028985507246377e1 -3.050531996964002e0 1.198755393256169e0 1.198755393256169e0
2.101449275362319e1 -3.050531996964002e0 1.2060017700677632e0 1.2060017700677632e0
2.1739130434782613e1 -3.050531996964002e0 1.2132481468793574e0 1.2132481468793574e0
2.2463768115942035e1 -3.050531996964002e0 1.2204945236909517e0 1.2204945236909517e0
2.3188405797101456e1 -3.050531996964002e0 1.227740900502546e0 1.227740900502546e0
2.3913043478260878e1 -3.050531996964002e0 1.2349872773141402e0 1.2349872773141402e0
2.46376811594203e1 -3.050531996964002e0 1.2422336541257342e0 1.2422336541257342e0
2.536231884057972e1 -3.050531996964002e0 1.2494800309373284e0 1.2494800309373284e0
2.6086956521739143e1 -3.050531996964002e0 1.2567264077489226e0 1.2567264077489226e0
2.6811594202898565e1 -3.050531996964002e0 1.2639727845605169e0 1.2639727845605169e0
2.7536231884057987e1 -3.050531996964002e0 1.271219161372111e0 1.271219161372111e0
2.826086956521741e1 -3.050531996964002e0 1.2784655381837053e0 1.2784655381837053e0
2.898550724637683e1 -3.050531996964002e0 1.2857119149952996e0 1.2857119149952996e0
2.9710144927536252e1 -3.050531996964002e0 1.2929582918068938e0 1.2929582918068938e0
3.0434782608695674e1 -3.050531996964002e0 1.300204668618488e0 1.300204668618488e0
3.1159420289855095e1 -3.050531996964002e0 1.3074510454300823e0 1.3074510454300823e0
3.1884057971014517e1 -3.050531996964002e0 1.3146974222416765e0 1.3146974222416765e0
3.2608695652173935e1 -3.050531996964002e0 1.3219437990532708e0 1.3219437990532708e0
3.333333333333336e1 -3.050531996964002e0 1.329190175864865e0 1.329190175864865e0
3.405797101449278e1 -3.050531996964002e0 1.336436552676459e0 1.336436552676459e0
3.47826086956522e1 -3.050531996964002e0 1.3436829294880532e0 1.3436829294880532e0
3.550724637681162e1 -3.050531996964002e0 1.3509293062996475e0 1.3509293062996475e0
3.6231884057971044e1 -3.050531996964002e0 1.3581756831112417e0 1.3581756831112417e0
3.6956521739130466e1 -3.050531996964002e0 1.365422059922836e0 1.365422059922836e0
3.768115942028989e1 -3.050531996964002e0 1.3726684367344302e0 1.3726684367344302e0
3.840579710144931e1 -3.050531996964002e0 1.3799148135460244e0 1.3799148135460244e0
3.913043478260873e1 -3.050531996964002e0 1.3871611903576186e0 1.3871611903576186e0
3.985507246376815e1 -3.050531996964002e0 1.3944075671692129e0 1.3944075671692129e0
4.0579710144927574e1 -3.050531996964002e0 1.4016539439808071e0 1.4016539439808071e0
4.1304347826086996e1 -3.050531996964002e0 1.4089003207924011e0 1.4089003207924011e0
4.202898550724642e1 -3.050531996964002e0 1.4161466976039954e0 1.4161466976039954e0
4.275362318840584e1 -3.050531996964002e0 1.4233930744155896e0 1.4233930744155896e0
4.347826086956526e1 -3.050531996964002e0 1.4306394512271838e0 1.4306394512271838e0
4.420289855072468e1 -3.050531996964002e0 1.437885828038778e0 1.437885828038778e0
4.4927536231884105e1 -3.050531996964002e0 1.4451322048503723e0 1.4451322048503723e0
4.565217391304353e1 -3.050531996964002e0 1.4523785816619665e0 1.4523785816619665e0
4.637681159420295e1 -3.050531996964002e0 1.4596249584735608e0 1.4596249584735608e0
4.710144927536237e1 -3.050531996964002e0 1.466871335285155e0 1.466871335285155e0
4.782608695652179e1 -3.050531996964002e0 1.4741177120967492e0 1.4741177120967492e0
4.855072463768121e1 -3.050531996964002e0 1.4813640889083435e0 1.4813640889083435e0
4.9275362318840635e1 -3.050531996964002e0 1.4886104657199377e0 1.4886104657199377e0
5.0e1 -3.050531996964002e0 1.4958568425315313e0 1.4958568425315313e0

0.0e0 -2.9594713403382107e0 0.0e0 0.0e0
7.246376811594203e-1 -2.9594713403382107e0 8.675700348106578e-1 8.675700348106578e-1
1.4492753623188406e0 -2.9594713403382107e0 9.704746811823171e-1 9.704746811823171e-1
2.1739130434782608e0 -2.9594713403382107e0 9.988196398170969e-1 9.988196398170969e-1
2.898550724637681e0 -2.9594713403382107e0 1.010953010267764e0 1.010953010267764e0
3.6231884057971016e0 -2.9594713403382107e0 1.0193430409958315e0 1.0193430409958315e0
4.3478260869565215e0 -2.9594713403382107e0 1.0268576867499608e0 1.0268576867499608e0
5.0724637681159415e0 -2.9594713403382107e0 1.034167026495807e0 1.034167026495807e0
5.797101449275361e0 -2.9594713403382107e0 1.0414281826630682e0 1.0414281826630682e0
6.521739130434781e0 -2.9594713403382107e0 1.0486780287532742e0 1.0486780287532742e0
7.246376811594201e0 -2.9594713403382107e0 1.0559252199426945e0 1.0559252199426945e0
7.971014492753621e0 -2.9594713403382107e0 1.0631717879215092e0 1.0631717879215092e0
8.695652173913041e0 -2.9594713403382107e0 1.0704182096077541e0 1.0704182096077541e0
9.420289855072461e0 -2.9594713403382107e0 1.0776645969532384e0 1.0776645969532384e0
1.0144927536231881e1 -2.9594713403382107e0 1.0849109762375613e0 1.0849109762375613e0
1.0869565217391301e1 -2.9594713403382107e0 1.0921573536296045e0 1.0921573536296045e0
1.1594202898550721e1 -2.9594713403382107e0 1.0994037305774538e0 1.0994037305774538e0
1.2318840579710141e1 -2.9594713403382107e0 1.1066501074210322e0 1.1066501074210322e0
1.3043478260869561e1 -2.9594713403382107e0 1.1138964842401347e0 1.1138964842401347e0
1.3768115942028981e1 -2.9594713403382107e0 1.121142861053491e0 1.121142861053491e0
1.44927536231884e1 -2.9594713403382107e0 1.128389237865499e0 1.128389237865499e0
1.521739130434782e1 -2.9594713403382107e0 1.1356356146771904e0 1.1356356146771904e0
1.594202898550724e1 -2.9594713403382107e0 1.1428819914888075e0 1.1428819914888075e0
1.666666666666666e1 -2.9594713403382107e0 1.1501283683004069e0 1.1501283683004069e0
1.7391304347826082e1 -2.9594713403382107e0 1.1573747451120024e0 1.1573747451120024e0
1.8115942028985504e1 -2.9594713403382107e0 1.164621121923597e0 1.164621121923597e0
1.8840579710144926e1 -2.9594713403382107e0 1.1718674987351914e0 1.1718674987351914e0
1.9565217391304348e1 -2.9594713403382107e0 1.1791138755467856e0 1.1791138755467856e0
2.028985507246377e1 -2.9594713403382107e0 1.1863602523583796e0 1.1863602523583796e0
2.101449275362319e1 -2.9594713403382107e0 1.1936066291699738e0 1.1936066291699738e0
2.1739130434782613e1 -2.9594713403382107e0 1.200853005981568e0 1.200853005981568e0
2.2463768115942035e1 -2.9594713403382107e0 1.2080993827931623e0 1.2080993827931623e0
2.3188405797101456e1 -2.9594713403382107e0 1.2153457596047565e0 1.2153457596047565e0
2.3913043478260878e1 -2.9594713403382107e0 1.2225921364163508e0 1.2225921364163508e0
2.46376811594203e1 -2.9594713403382107e0 1.229838513227945e0 1.229838513227945e0
2.536231884057972e1 -2.9594713403382107e0 1.2370848900395393e0 1.2370848900395393e0
2.6086956521739143e1 -2.9594713403382107e0 1.2443312668511335e0 1.2443312668511335e0
2.6811594202898565e1 -2.9594713403382107e0 1.2515776436627277e0 1.2515776436627277e0
2.7536231884057987e1 -2.9594713403382107e0 1.258824020474322e0 1.258824020474322e0
2.826086956521741e1 -2.9594713403382107e0 1.2660703972859162e0 1.2660703972859162e0
2.898550724637683e1 -2.9594713403382107e0 1.2733167740975104e0 1.2733167740975104e0
2.9710144927536252e1 -2.9594713403382107e0 1.2805631509091047e0 1.2805631509091047e0
3.0434782608695674e1 -2.9594713403382107e0 1.287809527720699e0 1.287809527720699e0
3.1159420289855095e1 -2.9594713403382107e0 1.295055904532293e0 1.295055904532293e0
3.1884057971014517e1 -2.9594713403382107e0 1.3023022813438871e0 1.3023022813438871e0
3.2608695652173935e1 -2.9594713403382107e0 1.3095486581554814e0 1.3095486581554814e0
3.333333333333336e1 -2.9594713403382107e0 1.3167950349670756e0 1.3167950349670756e0
3.405797101449278e1 -2.9594713403382107e0 1.3240414117786699e0 1.3240414117786699e0
3.47826086956522e1 -2.9594713403382107e0 1.331287788590264e0 1.331287788590264e0
3.550724637681162e1 -2.9594713403382107e0 1.3385341654018583e0 1.3385341654018583e0
3.6231884057971044e1 -2.9594713403382107e0 1.3457805422134523e0 1.3457805422134523e0
3.6956521739130466e1 -2.9594713403382107e0 1.3530269190250466e0 1.3530269190250466e0
3.768115942028989e1 -2.9594713403382107e0 1.3602732958366408e0 1.3602732958366408e0
3.840579710144931e1 -2.9594713403382107e0 1.367519672648235e0 1.367519672648235e0
3.913043478260873e1 -2.9594713403382107e0 1.3747660494598293e0 1.3747660494598293e0
3.985507246376815e1 -2.9594713403382107e0 1.3820124262714235e0 1.3820124262714235e0
4.0579710144927574e1 -2.9594713403382107e0 1.3892588030830177e0 1.3892588030830177e0
4.1304347826086996e1 -2.9594713403382107e0 1.396505179894612e0 1.396505179894612e0
4.202898550724642e1 -2.9594713403382107e0 1.4037515567062062e0 1.4037515567062062e0
4.275362318840584e1 -2.9594713403382107e0 1.4109979335178005e0 1.4109979335178005e0
4.347826086956526e1 -2.9594713403382107e0 1.4182443103293947e0 1.4182443103293947e0
4.420289855072468e1 -2.9594713403382107e0 1.425490687140989e0 1.425490687140989e0
4.4927536231884105e1 -2.9594713403382107e0 1.4327370639525832e0 1.4327370639525832e0
4.565217391304353e1 -2.9594713403382107e0 1.4399834407641774e0 1.4399834407641774e0
4.637681159420295e1 -2.9594713403382107e0 1.4472298175757716e0 1.4472298175757716e0
4.710144927536237e1 -2.9594713403382107e0 1.4544761943873659e0 1.4544761943873659e0
4.782608695652179e1 -2.9594713403382107e0 1.4617225711989599e0 1.4617225711989599e0
4.855072463768121e1 -2.9594713403382107e0 1.468968948010554e0 1.468968948010554e0
4.9275362318840635e1 -2.9594713403382107e0 1.4762153248221483e0 1.4762153248221483e0
5.0e1 -2.9594713403382107e0 1.483461701633742e0 1.483461701633742e0

0.0e0 -2.8684106837124195e0 0.0e0 0.0e0
7.246376811594203e-1 -2.8684106837124195e0 8.495979616525786e-1 8.495979616525786e-1
1.4492753623188406e0 -2.8684106837124195e0 9.505043165641295e-1 9.505043165641295e-1
2.1739130434782608e0 -2.8684106837124195e0 9.78408527984146e-1 9.78408527984146e-1
2.898550724637681e0 -2.8684106837124195e0 9.90439809637896e-1 9.90439809637896e-1
3.6231884057971016e0 -2.8684106837124195e0 9.988059495527061e-1 9.988059495527061e-1
4.3478260869565215e0 -2.8684106837124195e0 1.006314991196084e0 1.006314991196084e0
5.0724637681159415e0 -2.8684106837124195e0 1.0136230156526782e0 1.0136230156526782e0
5.797101449275361e0 -2.8684106837124195e0 1.0208838630807122e0 1.0208838630807122e0
6.521739130434781e0 -2.8684106837124195e0 1.0281336366980431e0 1.0281336366980431e0
7.246376811594201e0 -2.8684106837124195e0 1.035380810875194e0 1.035380810875194e0
7.971014492753621e0 -2.8684106837124195e0 1.042627374860545e0 1.042627374860545e0
8.695652173913041e0 -2.8684106837124195e0 1.0498737956093631e0 1.0498737956093631e0
9.420289855072461e0 -2.8684106837124195e0 1.0571201827347954e0 1.0571201827347954e0
1.0144927536231881e1 -2.8684106837124195e0 1.0643665619674634e0 1.0643665619674634e0
1.0869565217391301e1 -2.8684106837124195e0 1.0716129393473812e0 1.0716129393473812e0
1.1594202898550721e1 -2.8684106837124195e0 1.0788593162923839e0 1.0788593162923839e0
1.2318840579710141e1 -2.8684106837124195e0 1.0861056931352944e0 1.0861056931352944e0
1.3043478260869561e1 -2.8684106837124195e0 1.0933520699542398e0 1.0933520699542398e0
1.3768115942028981e1 -2.8684106837124195e0 1.1005984467675596e0 1.1005984467675596e0
1.44927536231884e1 -2.8684106837124195e0 1.1078448235795588e0 1.1078448235795588e0
1.521739130434782e1 -2.8684106837124195e0 1.115091200391248e0 1.115091200391248e0
1.594202898550724e1 -2.8684106837124195e0 1.1223375772028648e0 1.1223375772028648e0
1.666666666666666e1 -2.8684106837124195e0 1.129583954014464e0 1.129583954014464e0
1.7391304347826082e1 -2.8684106837124195e0 1.1368303308260594e0 1.1368303308260594e0
1.8115942028985504e1 -2.8684106837124195e0 1.1440767076376541e0 1.1440767076376541e0
1.8840579710144926e1 -2.8684106837124195e0 1.1513230844492484e0 1.1513230844492484e0
1.9565217391304348e1 -2.8684106837124195e0 1.1585694612608426e0 1.1585694612608426e0
2.028985507246377e1 -2.8684106837124195e0 1.1658158380724368e0 1.1658158380724368e0
2.101449275362319e1 -2.8684106837124195e0 1.173062214884031e0 1.173062214884031e0
2.1739130434782613e1 -2.8684106837124195e0 1.1803085916956253e0 1.1803085916956253e0
2.2463768115942035e1 -2.8684106837124195e0 1.1875549685072195e0 1.1875549685072195e0
2.3188405797101456e1 -2.8684106837124195e0 1.1948013453188138e0 1.1948013453188138e0
2.3913043478260878e1 -2.8684106837124195e0 1.202047722130408e0 1.202047722130408e0
2.46376811594203e1 -2.8684106837124195e0 1.209294098942002e0 1.209294098942002e0
2.536231884057972e1 -2.8684106837124195e0 1.2165404757535963e0 1.2165404757535963e0
2.6086956521739143e1 -2.8684106837124195e0 1.2237868525651905e0 1.2237868525651905e0
2.6811594202898565e1 -2.8684106837124195e0 1.2310332293767847e0 1.2310332293767847e0
2.7536231884057987e1 -2.8684106837124195e0 1.238279606188379e0 1.238279606188379e0
2.826086956521741e1 -2.8684106837124195e0 1.2455259829999732e0 1.2455259829999732e0
2.898550724637683e1 -2.8684106837124195e0 1.2527723598115674e0 1.2527723598115674e0
2.9710144927536252e1 -2.8684106837124195e0 1.2600187366231617e0 1.2600187366231617e0
3.0434782608695674e1 -2.8684106837124195e0 1.267265113434756e0 1.267265113434756e0
3.1159420289855095e1 -2.8684106837124195e0 1.2745114902463501e0 1.2745114902463501e0
3.1884057971014517e1 -2.8684106837124195e0 1.2817578670579444e0 1.2817578670579444e0
3.2608695652173935e1 -2.8684106837124195e0 1.2890042438695386e0 1.2890042438695386e0
3.333333333333336e1 -2.8684106837124195e0 1.2962506206811328e0 1.2962506206811328e0
3.405797101449278e1 -2.8684106837124195e0 1.3034969974927268e0 1.3034969974927268e0
3.47826086956522e1 -2.8684106837124195e0 1.310743374304321e0 1.310743374304321e0
3.550724637681162e1 -2.8684106837124195e0 1.3179897511159153e0 1.3179897511159153e0
3.6231884057971044e1 -2.8684106837124195e0 1.3252361279275096e0 1.3252361279275096e0
3.6956521739130466e1 -2.8684106837124195e0 1.3324825047391038e0 1.3324825047391038e0
3.768115942028989e1 -2.8684106837124195e0 1.339728881550698e0 1.339728881550698e0
3.840579710144931e1 -2.8684106837124195e0 1.3469752583622923e0 1.3469752583622923e0
3.913043478260873e1 -2.8684106837124195e0 1.3542216351738865e0 1.3542216351738865e0
3.985507246376815e1 -2.8684106837124195e0 1.3614680119854807e0 1.3614680119854807e0
4.0579710144927574e1 -2.8684106837124195e0 1.368714388797075e0 1.368714388797075e0
4.1304347826086996e1 -2.8684106837124195e0 1.375960765608669e0 1.375960765608669e0
4.202898550724642e1 -2.8684106837124195e0 1.3832071424202632e0 1.3832071424202632e0
4.275362318840584e1 -2.8684106837124195e0 1.3904535192318574e0 1.3904535192318574e0
4.347826086956526e1 -2.8684106837124195e0 1.3976998960434517e0 1.3976998960434517e0
4.420289855072468e1 -2.8684106837124195e0 1.404946272855046e0 1.404946272855046e0
4.4927536231884105e1 -2.8684106837124195e0 1.4121926496666402e0 1.4121926496666402e0
4.565217391304353e1 -2.8684106837124195e0 1.4194390264782344e0 1.4194390264782344e0
4.637681159420295e1 -2.8684106837124195e0 1.4266854032898286e0 1.4266854032898286e0
4.710144927536237e1 -2.8684106837124195e0 1.4339317801014229e0 1.4339317801014229e0
4.782608695652179e1 -2.8684106837124195e0 1.441178156913017e0 1.441178156913017e0
4.855072463768121e1 -2.8684106837124195e0 1.4484245337246113e0 1.4484245337246113e0
4.9275362318840635e1 -2.8684106837124195e0 1.4556709105362056e0 1.4556709105362056e0
5.0e1 -2.8684106837124195e0 1.4629172873477991e0 1.4629172873477991e0

0.0e0 -2.7773500270866283e0 0.0e0 0.0e0
7.246376811594203e-1 -2.7773500270866283e0 8.246458979748787e-1 8.246458979748787e-1
1.4492753623188406e0 -2.7773500270866283e0 9.227778653507983e-1 9.227778653507983e-1
2.1739130434782608e0 -2.7773500270866283e0 9.500701522325711e-1 9.500701522325711e-1
2.898550724637681e0 -2.7773500270866283e0 9.619596958609385e-1 9.619596958609385e-1
3.6231884057971016e0 -2.7773500270866283e0 9.702926662527629e-1 9.702926662527629e-1
4.3478260869565215e0 -2.7773500270866283e0 9.777939272618706e-1 9.777939272618706e-1
5.0724637681159415e0 -2.7773500270866283e0 9.851001255974112e-1 9.851001255974112e-1
5.797101449275361e0 -2.7773500270866283e0 9.92360544378133e-1 9.92360544378133e-1
6.521739130434781e0 -2.7773500270866283e0 9.996102173755866e-1 9.996102173755866e-1
7.246376811594201e0 -2.7773500270866283e0 1.0068573679332462e0 1.0068573679332462e0
7.971014492753621e0 -2.7773500270866283e0 1.0141039263741527e0 1.0141039263741527e0
8.695652173913041e0 -2.7773500270866283e0 1.0213503458214663e0 1.0213503458214663e0
9.420289855072461e0 -2.7773500270866283e0 1.028596732641383e0 1.028596732641383e0
1.0144927536231881e1 -2.7773500270866283e0 1.035843111802334e0 1.035843111802334e0
1.0869565217391301e1 -2.7773500270866283e0 1.043089489165417e0 1.043089489165417e0
1.1594202898550721e1 -2.7773500270866283e0 1.050335866106468e0 1.050335866106468e0
1.2318840579710141e1 -2.7773500270866283e0 1.0575822429484507e0 1.0575822429484507e0
1.3043478260869561e1 -2.7773500270866283e0 1.0648286197671784e0 1.0648286197671784e0
1.3768115942028981e1 -2.7773500270866283e0 1.072074996580447e0 1.072074996580447e0
1.44927536231884e1 -2.7773500270866283e0 1.0793213733924343e0 1.0793213733924343e0
1.521739130434782e1 -2.7773500270866283e0 1.0865677502041209e0 1.0865677502041209e0
1.594202898550724e1 -2.7773500270866283e0 1.0938141270157367e0 1.0938141270157367e0
1.666666666666666e1 -2.7773500270866283e0 1.101060503827336e0 1.101060503827336e0
1.7391304347826082e1 -2.7773500270866283e0 1.1083068806389313e0 1.1083068806389313e0
1.8115942028985504e1 -2.7773500270866283e0 1.1155532574505258e0 1.1155532574505258e0
1.8840579710144926e1 -2.7773500270866283e0 1.1227996342621203e0 1.1227996342621203e0
1.9565217391304348e1 -2.7773500270866283e0 1.1300460110737145e0 1.1300460110737145e0
2.028985507246377e1 -2.7773500270866283e0 1.1372923878853087e0 1.1372923878853087e0
2.101449275362319e1 -2.7773500270866283e0 1.144538764696903e0 1.144538764696903e0
2.1739130434782613e1 -2.7773500270866283e0 1.151785141508497e0 1.151785141508497e0
2.2463768115942035e1 -2.7773500270866283e0 1.1590315183200912e0 1.1590315183200912e0
2.3188405797101456e1 -2.7773500270866283e0 1.1662778951316854e0 1.1662778951316854e0
2.3913043478260878e1 -2.7773500270866283e0 1.1735242719432797e0 1.1735242719432797e0
2.46376811594203e1 -2.7773500270866283e0 1.180770648754874e0 1.180770648754874e0
2.536231884057972e1 -2.7773500270866283e0 1.1880170255664682e0 1.1880170255664682e0
2.6086956521739143e1 -2.7773500270866283e0 1.1952634023780624e0 1.1952634023780624e0
2.6811594202898565e1 -2.7773500270866283e0 1.2025097791896566e0 1.2025097791896566e0
2.7536231884057987e1 -2.7773500270866283e0 1.2097561560012509e0 1.2097561560012509e0
2.826086956521741e1 -2.7773500270866283e0 1.217002532812845e0 1.217002532812845e0
2.898550724637683e1 -2.7773500270866283e0 1.224248909624439e0 1.224248909624439e0
2.9710144927536252e1 -2.7773500270866283e0 1.2314952864360333e0 1.2314952864360333e0
3.0434782608695674e1 -2.7773500270866283e0 1.2387416632476276e0 1.2387416632476276e0
3.1159420289855095e1 -2.7773500270866283e0 1.2459880400592218e0 1.2459880400592218e0
3.1884057971014517e1 -2.7773500270866283e0 1.253234416870816e0 1.253234416870816e0
3.2608695652173935e1 -2.7773500270866283e0 1.2604807936824103e0 1.2604807936824103e0
3.333333333333336e1 -2.7773500270866283e0 1.2677271704940045e0 1.2677271704940045e0
3.405797101449278e1 -2.7773500270866283e0 1.2749735473055988e0 1.2749735473055988e0
3.47826086956522e1 -2.7773500270866283e0 1.282219924117193e0 1.282219924117193e0
3.550724637681162e1 -2.7773500270866283e0 1.2894663009287872e0 1.2894663009287872e0
3.6231884057971044e1 -2.7773500270866283e0 1.2967126777403815e0 1.2967126777403815e0
3.6956521739130466e1 -2.7773500270866283e0 1.3039590545519757e0 1.3039590545519757e0
3.768115942028989e1 -2.7773500270866283e0 1.31120543136357e0 1.31120543136357e0
3.840579710144931e1 -2.7773500270866283e0 1.3184518081751642e0 1.3184518081751642e0
3.913043478260873e1 -2.7773500270866283e0 1.3256981849867582e0 1.3256981849867582e0
3.985507246376815e1 -2.7773500270866283e0 1.3329445617983524e0 1.3329445617983524e0
4.0579710144927574e1 -2.7773500270866283e0 1.3401909386099466e0 1.3401909386099466e0
4.1304347826086996e1 -2.7773500270866283e0 1.3474373154215409e0 1.3474373154215409e0
4.202898550724642e1 -2.7773500270866283e0 1.3546836922331351e0 1.3546836922331351e0
4.275362318840584e1 -2.7773500270866283e0 1.3619300690447294e0 1.3619300690447294e0
4.347826086956526e1 -2.7773500270866283e0 1.3691764458563236e0 1.3691764458563236e0
4.420289855072468e1 -2.7773500270866283e0 1.3764228226679178e0 1.3764228226679178e0
4.4927536231884105e1 -2.7773500270866283e0 1.383669199479512e0 1.383669199479512e0
4.565217391304353e1 -2.7773500270866283e0 1.390915576291106e0 1.390915576291106e0
4.637681159420295e1 -2.7773500270866283e0 1.3981619531027003e0 1.3981619531027003e0
4.710144927536237e1 -2.7773500270866283e0 1.4054083299142945e0 1.4054083299142945e0
4.782608695652179e1 -2.7773500270866283e0 1.4126547067258888e0 1.4126547067258888e0
4.855072463768121e1 -2.7773500270866283e0 1.419901083537483e0 1.419901083537483e0
4.9275362318840635e1 -2.7773500270866283e0 1.4271474603490772e0 1.4271474603490772e0
5.0e1 -2.7773500270866283e0 1.434393837160671e0 1.434393837160671e0

0.0e0 -2.686289370460837e0 0.0e0 0.0e0
7.246376811594203e-1 -2.686289370460837e0 7.929206044355179e-1 7.929206044355179e-1
1.4492753623188406e0 -2.686289370460837e0 8.875250776491606e-1 8.875250776491606e-1
2.1739130434782608e0 -2.686289370460837e0 9.140393332686505e-1 9.140393332686505e-1
2.898550724637681e0 -2.686289370460837e0 9.25748664129087e-1 9.25748664129087e-1
3.6231884057971016e0 -2.686289370460837e0 9.340394611413114e-1 9.340394611413114e-1
4.3478260869565215e0 -2.686289370460837e0 9.41530829465416e-1 9.41530829465416e-1
5.0724637681159415e0 -2.686289370460837e0 9.488347059799155e-1 9.488347059799155e-1
5.797101449275361e0 -2.686289370460837e0 9.560945797571464e-1 9.560945797571464e-1
6.521739130434781e0 -2.686289370460837e0 9.633441248214888e-1 9.633441248214888e-1
7.246376811594201e0 -2.686289370460837e0 9.705912453481531e-1 9.705912453481531e-1
7.971014492753621e0 -2.686289370460837e0 9.778377967395776e-1 9.778377967395776e-1
8.695652173913041e0 -2.686289370460837e0 9.850842145320935e-1 9.850842145320935e-1
9.420289855072461e0 -2.686289370460837e0 9.923306009635625e-1 9.923306009635625e-1
1.0144927536231881e1 -2.686289370460837e0 9.995769800333293e-1 9.995769800333293e-1
1.0869565217391301e1 -2.686289370460837e0 1.0068233573750076e0 1.0068233573750076e0
1.1594202898550721e1 -2.686289370460837e0 1.0140697343110339e0 1.0140697343110339e0
1.2318840579710141e1 -2.686289370460837e0 1.0213161111518374e0 1.0213161111518374e0
1.3043478260869561e1 -2.686289370460837e0 1.0285624879702882e0 1.0285624879702882e0
1.3768115942028981e1 -2.686289370460837e0 1.0358088647834918e0 1.0358088647834918e0
1.44927536231884e1 -2.686289370460837e0 1.0430552415954637e0 1.0430552415954637e0
1.521739130434782e1 -2.686289370460837e0 1.0503016184071468e0 1.0503016184071468e0
1.594202898550724e1 -2.686289370460837e0 1.0575479952187619e0 1.0575479952187619e0
1.666666666666666e1 -2.686289370460837e0 1.064794372030361e0 1.064794372030361e0
1.7391304347826082e1 -2.686289370460837e0 1.072040748841956e0 1.072040748841956e0
1.8115942028985504e1 -2.686289370460837e0 1.0792871256535508e0 1.0792871256535508e0
1.8840579710144926e1 -2.686289370460837e0 1.086533502465145e0 1.086533502465145e0
1.9565217391304348e1 -2.686289370460837e0 1.0937798792767393e0 1.0937798792767393e0
2.028985507246377e1 -2.686289370460837e0 1.1010262560883335e0 1.1010262560883335e0
2.101449275362319e1 -2.686289370460837e0 1.1082726328999277e0 1.1082726328999277e0
2.1739130434782613e1 -2.686289370460837e0 1.115519009711522e0 1.115519009711522e0
2.2463768115942035e1 -2.686289370460837e0 1.1227653865231162e0 1.1227653865231162e0
2.3188405797101456e1 -2.686289370460837e0 1.1300117633347104e0 1.1300117633347104e0
2.3913043478260878e1 -2.686289370460837e0 1.1372581401463047e0 1.1372581401463047e0
2.46376811594203e1 -2.686289370460837e0 1.1445045169578987e0 1.1445045169578987e0
2.536231884057972e1 -2.686289370460837e0 1.151750893769493e0 1.151750893769493e0
2.6086956521739143e1 -2.686289370460837e0 1.1589972705810871e0 1.1589972705810871e0
2.6811594202898565e1 -2.686289370460837e0 1.1662436473926814e0 1.1662436473926814e0
2.7536231884057987e1 -2.686289370460837e0 1.1734900242042756e0 1.1734900242042756e0
2.826086956521741e1 -2.686289370460837e0 1.1807364010158699e0 1.1807364010158699e0
2.898550724637683e1 -2.686289370460837e0 1.187982777827464e0 1.187982777827464e0
2.9710144927536252e1 -2.686289370460837e0 1.1952291546390583e0 1.1952291546390583e0
3.0434782608695674e1 -2.686289370460837e0 1.2024755314506526e0 1.2024755314506526e0
3.1159420289855095e1 -2.686289370460837e0 1.2097219082622468e0 1.2097219082622468e0
3.1884057971014517e1 -2.686289370460837e0 1.216968285073841e0 1.216968285073841e0
3.2608695652173935e1 -2.686289370460837e0 1.2242146618854353e0 1.2242146618854353e0
3.333333333333336e1 -2.686289370460837e0 1.2314610386970295e0 1.2314610386970295e0
3.405797101449278e1 -2.686289370460837e0 1.2387074155086235e0 1.2387074155086235e0
3.47826086956522e1 -2.686289370460837e0 1.2459537923202177e0 1.2459537923202177e0
3.550724637681162e1 -2.686289370460837e0 1.253200169131812e0 1.253200169131812e0
3.6231884057971044e1 -2.686289370460837e0 1.2604465459434062e0 1.2604465459434062e0
3.6956521739130466e1 -2.686289370460837e0 1.2676929227550005e0 1.2676929227550005e0
3.768115942028989e1 -2.686289370460837e0 1.2749392995665947e0 1.2749392995665947e0
3.840579710144931e1 -2.686289370460837e0 1.282185676378189e0 1.282185676378189e0
3.913043478260873e1 -2.686289370460837e0 1.2894320531897832e0 1.2894320531897832e0
3.985507246376815e1 -2.686289370460837e0 1.2966784300013774e0 1.2966784300013774e0
4.0579710144927574e1 -2.686289370460837e0 1.3039248068129716e0 1.3039248068129716e0
4.1304347826086996e1 -2.686289370460837e0 1.3111711836245656e0 1.3111711836245656e0
4.202898550724642e1 -2.686289370460837e0 1.3184175604361599e0 1.3184175604361599e0
4.275362318840584e1 -2.686289370460837e0 1.325663937247754e0 1.325663937247754e0
4.347826086956526e1 -2.686289370460837e0 1.3329103140593483e0 1.3329103140593483e0
4.420289855072468e1 -2.686289370460837e0 1.3401566908709426e0 1.3401566908709426e0
4.4927536231884105e1 -2.686289370460837e0 1.3474030676825368e0 1.3474030676825368e0
4.565217391304353e1 -2.686289370460837e0 1.354649444494131e0 1.354649444494131e0
4.637681159420295e1 -2.686289370460837e0 1.3618958213057253e0 1.3618958213057253e0
4.710144927536237e1 -2.686289370460837e0 1.3691421981173195e0 1.3691421981173195e0
4.782608695652179e1 -2.686289370460837e0 1.3763885749289138e0 1.3763885749289138e0
4.855072463768121e1 -2.686289370460837e0 1.383634951740508e0 1.383634951740508e0
4.9275362318840635e1 -2.686289370460837e0 1.3908813285521022e0 1.3908813285521022e0
5.0e1 -2.686289370460837e0 1.3981277053636958e0 1.3981277053636958e0

0.0e0 -2.595228713835046e0 0.0e0 0.0e0
7.246376811594203e-1 -2.595228713835046e0 7.546849668082302e-1 7.546849668082302e-1
1.4492753623188406e0 -2.595228713835046e0 8.450380691605173e-1 8.450380691605173e-1
2.1739130434782608e0 -2.595228713835046e0 8.706146338057554e-1 8.706146338057554e-1
2.898550724637681e0 -2.595228713835046e0 8.821067704554629e-1 8.821067704554629e-1
3.6231884057971016e0 -2.595228713835046e0 8.903467396933786e-1 8.903467396933786e-1
4.3478260869565215e0 -2.595228713835046e0 8.978261852556504e-1 8.978261852556504e-1
5.0724637681159415e0 -2.595228713835046e0 9.051272634884618e-1 9.051272634884618e-1
5.797101449275361e0 -2.595228713835046e0 9.12386480422094e-1 9.12386480422094e-1
6.521739130434781e0 -2.595228713835046e0 9.196358713001849e-1 9.196358713001849e-1
7.246376811594201e0 -2.595228713835046e0 9.268829556331968e-1 9.268829556331968e-1
7.971014492753621e0 -2.595228713835046e0 9.341294985285159e-1 9.341294985285159e-1
8.695652173913041e0 -2.595228713835046e0 9.413759143266534e-1 9.413759143266534e-1
9.420289855072461e0 -2.595228713835046e0 9.486223002899613e-1 9.486223002899613e-1
1.0144927536231881e1 -2.595228713835046e0 9.558686792498319e-1 9.558686792498319e-1
1.0869565217391301e1 -2.595228713835046e0 9.631150565657131e-1 9.631150565657131e-1
1.1594202898550721e1 -2.595228713835046e0 9.703614334956838e-1 9.703614334956838e-1
1.2318840579710141e1 -2.595228713835046e0 9.776078103350657e-1 9.776078103350657e-1
1.3043478260869561e1 -2.595228713835046e0 9.848541871531828e-1 9.848541871531828e-1
1.3768115942028981e1 -2.595228713835046e0 9.921005639663082e-1 9.921005639663082e-1
1.44927536231884e1 -2.595228713835046e0 9.993469407782618e-1 9.993469407782618e-1
1.521739130434782e1 -2.595228713835046e0 1.0065933175899404e0 1.0065933175899404e0
1.594202898550724e1 -2.595228713835046e0 1.0138396944015544e0 1.0138396944015544e0
1.666666666666666e1 -2.595228713835046e0 1.0210860712131533e0 1.0210860712131533e0
1.7391304347826082e1 -2.595228713835046e0 1.0283324480247487e0 1.0283324480247487e0
1.8115942028985504e1 -2.595228713835046e0 1.0355788248363431e0 1.0355788248363431e0
1.8840579710144926e1 -2.595228713835046e0 1.0428252016479373e0 1.0428252016479373e0
1.9565217391304348e1 -2.595228713835046e0 1.0500715784595316e0 1.0500715784595316e0
2.028985507246377e1 -2.595228713835046e0 1.0573179552711258e0 1.0573179552711258e0
2.101449275362319e1 -2.595228713835046e0 1.06456433208272e0 1.06456433208272e0
2.1739130434782613e1 -2.595228713835046e0 1.0718107088943143e0 1.0718107088943143e0
2.2463768115942035e1 -2.595228713835046e0 1.0790570857059085e0 1.0790570857059085e0
2.3188405797101456e1 -2.595228713835046e0 1.0863034625175028e0 1.0863034625175028e0
2.3913043478260878e1 -2.595228713835046e0 1.093549839329097e0 1.093549839329097e0
2.46376811594203e1 -2.595228713835046e0 1.100796216140691e0 1.100796216140691e0
2.536231884057972e1 -2.595228713835046e0 1.1080425929522852e0 1.1080425929522852e0
2.6086956521739143e1 -2.595228713835046e0 1.1152889697638795e0 1.1152889697638795e0
2.6811594202898565e1 -2.595228713835046e0 1.1225353465754737e0 1.1225353465754737e0
2.7536231884057987e1 -2.595228713835046e0 1.129781723387068e0 1.129781723387068e0
2.826086956521741e1 -2.595228713835046e0 1.1370281001986622e0 1.1370281001986622e0
2.898550724637683e1 -2.595228713835046e0 1.1442744770102564e0 1.1442744770102564e0
2.9710144927536252e1 -2.595228713835046e0 1.1515208538218507e0 1.1515208538218507e0
3.0434782608695674e1 -2.595228713835046e0 1.158767230633445e0 1.158767230633445e0
3.1159420289855095e1 -2.595228713835046e0 1.1660136074450391e0 1.1660136074450391e0
3.1884057971014517e1 -2.595228713835046e0 1.1732599842566334e0 1.1732599842566334e0
3.2608695652173935e1 -2.595228713835046e0 1.1805063610682276e0 1.1805063610682276e0
3.333333333333336e1 -2.595228713835046e0 1.1877527378798218e0 1.1877527378798218e0
3.405797101449278e1 -2.595228713835046e0 1.1949991146914158e0 1.1949991146914158e0
3.47826086956522e1 -2.595228713835046e0 1.20224549150301e0 1.20224549150301e0
3.550724637681162e1 -2.595228713835046e0 1.2094918683146043e0 1.2094918683146043e0
3.6231884057971044e1 -2.595228713835046e0 1.2167382451261985e0 1.2167382451261985e0
3.6956521739130466e1 -2.595228713835046e0 1.2239846219377928e0 1.2239846219377928e0
3.768115942028989e1 -2.595228713835046e0 1.231230998749387e0 1.231230998749387e0
3.840579710144931e1 -2.595228713835046e0 1.2384773755609813e0 1.2384773755609813e0
3.913043478260873e1 -2.595228713835046e0 1.2457237523725755e0 1.2457237523725755e0
3.985507246376815e1 -2.595228713835046e0 1.2529701291841697e0 1.2529701291841697e0
4.0579710144927574e1 -2.595228713835046e0 1.260216505995764e0 1.260216505995764e0
4.1304347826086996e1 -2.595228713835046e0 1.267462882807358e0 1.267462882807358e0
4.202898550724642e1 -2.595228713835046e0 1.2747092596189522e0 1.2747092596189522e0
4.275362318840584e1 -2.595228713835046e0 1.2819556364305464e0 1.2819556364305464e0
4.347826086956526e1 -2.595228713835046e0 1.2892020132421407e0 1.2892020132421407e0
4.420289855072468e1 -2.595228713835046e0 1.296448390053735e0 1.296448390053735e0
4.4927536231884105e1 -2.595228713835046e0 1.3036947668653291e0 1.3036947668653291e0
4.565217391304353e1 -2.595228713835046e0 1.3109411436769234e0 1.3109411436769234e0
4.637681159420295e1 -2.595228713835046e0 1.3181875204885176e0 1.3181875204885176e0
4.710144927536237e1 -2.595228713835046e0 1.3254338973001119e0 1.3254338973001119e0
4.782608695652179e1 -2.595228713835046e0 1.332680274111706e0 1.332680274111706e0
4.855072463768121e1 -2.595228713835046e0 1.3399266509233003e0 1.3399266509233003e0
4.9275362318840635e1 -2.595228713835046e0 1.3471730277348946e0 1.3471730277348946e0
5.0e1 -2.595228713835046e0 1.3544194045464881e0 1.3544194045464881e0

0.0e0 -2.5041680572092546e0 0.0e0 0.0e0
7.246376811594203e-1 -2.5041680572092546e0 7.102558176282098e-1 7.102558176282098e-1
1.4492753623188406e0 -2.5041680572092546e0 7.956689006179335e-1 7.956689006179335e-1
2.1739130434782608e0 -2.5041680572092546e0 8.20155884579677e-1 8.20155884579677e-1
2.898550724637681e0 -2.5041680572092546e0 8.313956453154906e-1 8.313956453154906e-1
3.6231884057971016e0 -2.5041680572092546e0 8.39576553559334e-1 8.39576553559334e-1
4.3478260869565215e0 -2.5041680572092546e0 8.470421450787029e-1 8.470421450787029e-1
5.0724637681159415e0 -2.5041680572092546e0 8.543399717566226e-1 8.543399717566226e-1
5.797101449275361e0 -2.5041680572092546e0 8.615984254493609e-1 8.615984254493609e-1
6.521739130434781e0 -2.5041680572092546e0 8.688476371656961e-1 8.688476371656961e-1
7.246376811594201e0 -2.5041680572092546e0 8.760946794423103e-1 8.760946794423103e-1
7.971014492753621e0 -2.5041680572092546e0 8.833412124653018e-1 8.833412124653018e-1
8.695652173913041e0 -2.5041680572092546e0 8.905876259460063e-1 8.905876259460063e-1
9.420289855072461e0 -2.5041680572092546e0 8.978340113653192e-1 8.978340113653192e-1
1.0144927536231881e1 -2.5041680572092546e0 9.050803901974921e-1 9.050803901974921e-1
1.0869565217391301e1 -2.5041680572092546e0 9.123267674833976e-1 9.123267674833976e-1
1.1594202898550721e1 -2.5041680572092546e0 9.195731444063318e-1 9.195731444063318e-1
1.2318840579710141e1 -2.5041680572092546e0 9.26819521244062e-1 9.26819521244062e-1
1.3043478260869561e1 -2.5041680572092546e0 9.340658980617913e-1 9.340658980617913e-1
1.3768115942028981e1 -2.5041680572092546e0 9.413122748748256e-1 9.413122748748256e-1
1.44927536231884e1 -2.5041680572092546e0 9.485586516867579e-1 9.485586516867579e-1
1.521739130434782e1 -2.5041680572092546e0 9.558050284984316e-1 9.558050284984316e-1
1.594202898550724e1 -2.5041680572092546e0 9.630514053100444e-1 9.630514053100444e-1
1.666666666666666e1 -2.5041680572092546e0 9.70297782121643e-1 9.70297782121643e-1
1.7391304347826082e1 -2.5041680572092546e0 9.775441589332382e-1 9.775441589332382e-1
1.8115942028985504e1 -2.5041680572092546e0 9.847905357448326e-1 9.847905357448326e-1
1.8840579710144926e1 -2.5041680572092546e0 9.920369125564269e-1 9.920369125564269e-1
1.9565217391304348e1 -2.5041680572092546e0 9.992832893680211e-1 9.992832893680211e-1
2.028985507246377e1 -2.5041680572092546e0 1.0065296661796155e0 1.0065296661796155e0
2.101449275362319e1 -2.5041680572092546e0 1.0137760429912097e0 1.0137760429912097e0
2.1739130434782613e1 -2.5041680572092546e0 1.0210224198028037e0 1.0210224198028037e0
2.2463768115942035e1 -2.5041680572092546e0 1.028268796614398e0 1.028268796614398e0
2.3188405797101456e1 -2.5041680572092546e0 1.0355151734259922e0 1.0355151734259922e0
2.3913043478260878e1 -2.5041680572092546e0 1.0427615502375864e0 1.0427615502375864e0
2.46376811594203e1 -2.5041680572092546e0 1.0500079270491807e0 1.0500079270491807e0
2.536231884057972e1 -2.5041680572092546e0 1.057254303860775e0 1.057254303860775e0
2.6086956521739143e1 -2.5041680572092546e0 1.0645006806723691e0 1.0645006806723691e0
2.6811594202898565e1 -2.5041680572092546e0 1.0717470574839634e0 1.0717470574839634e0
2.7536231884057987e1 -2.5041680572092546e0 1.0789934342955576e0 1.0789934342955576e0
2.826086956521741e1 -2.5041680572092546e0 1.0862398111071518e0 1.0862398111071518e0
2.898550724637683e1 -2.5041680572092546e0 1.0934861879187459e0 1.0934861879187459e0
2.9710144927536252e1 -2.5041680572092546e0 1.10073256473034e0 1.10073256473034e0
3.0434782608695674e1 -2.5041680572092546e0 1.1079789415419343e0 1.1079789415419343e0
3.1159420289855095e1 -2.5041680572092546e0 1.1152253183535286e0 1.1152253183535286e0
3.1884057971014517e1 -2.5041680572092546e0 1.1224716951651228e0 1.1224716951651228e0
3.2608695652173935e1 -2.5041680572092546e0 1.129718071976717e0 1.129718071976717e0
3.333333333333336e1 -2.5041680572092546e0 1.1369644487883113e0 1.1369644487883113e0
3.405797101449278e1 -2.5041680572092546e0 1.1442108255999055e0 1.1442108255999055e0
3.47826086956522e1 -2.5041680572092546e0 1.1514572024114997e0 1.1514572024114997e0
3.550724637681162e1 -2.5041680572092546e0 1.158703579223094e0 1.158703579223094e0
3.6231884057971044e1 -2.5041680572092546e0 1.1659499560346882e0 1.1659499560346882e0
3.6956521739130466e1 -2.5041680572092546e0 1.1731963328462824e0 1.1731963328462824e0
3.768115942028989e1 -2.5041680572092546e0 1.1804427096578767e0 1.1804427096578767e0
3.840579710144931e1 -2.5041680572092546e0 1.187689086469471e0 1.187689086469471e0
3.913043478260873e1 -2.5041680572092546e0 1.194935463281065e0 1.194935463281065e0
3.985507246376815e1 -2.5041680572092546e0 1.2021818400926592e0 1.2021818400926592e0
4.0579710144927574e1 -2.5041680572092546e0 1.2094282169042534e0 1.2094282169042534e0
4.1304347826086996e1 -2.5041680572092546e0 1.2166745937158476e0 1.2166745937158476e0
4.202898550724642e1 -2.5041680572092546e0 1.2239209705274419e0 1.2239209705274419e0
4.275362318840584e1 -2.5041680572092546e0 1.231167347339036e0 1.231167347339036e0
4.347826086956526e1 -2.5041680572092546e0 1.2384137241506303e0 1.2384137241506303e0
4.420289855072468e1 -2.5041680572092546e0 1.2456601009622246e0 1.2456601009622246e0
4.4927536231884105e1 -2.5041680572092546e0 1.2529064777738188e0 1.2529064777738188e0
4.565217391304353e1 -2.5041680572092546e0 1.2601528545854128e0 1.2601528545854128e0
4.637681159420295e1 -2.5041680572092546e0 1.267399231397007e0 1.267399231397007e0
4.710144927536237e1 -2.5041680572092546e0 1.2746456082086013e0 1.2746456082086013e0
4.782608695652179e1 -2.5041680572092546e0 1.2818919850201955e0 1.2818919850201955e0
4.855072463768121e1 -2.5041680572092546e0 1.2891383618317898e0 1.2891383618317898e0
4.9275362318840635e1 -2.5041680572092546e0 1.296384738643384e0 1.296384738643384e0
5.0e1 -2.5041680572092546e0 1.3036311154549778e0 1.3036311154549778e0

0.0e0 -2.4131074005834634e0 0.0e0 0.0e0
7.246376811594203e-1 -2.4131074005834634e0 6.600013108179424e-1 6.600013108179424e-1
1.4492753623188406e0 -2.4131074005834634e0 7.398266605001278e-1 7.398266605001278e-1
2.1739130434782608e0 -2.4131074005834634e0 7.630812026778266e-1 7.630812026778266e-1
2.898550724637681e0 -2.4131074005834634e0 7.740354970628859e-1 7.740354970628859e-1
3.6231884057971016e0 -2.4131074005834634e0 7.82149600490891e-1 7.82149600490891e-1
4.3478260869565215e0 -2.4131074005834634e0 7.895995214852496e-1 7.895995214852496e-1
5.0724637681159415e0 -2.4131074005834634e0 7.968936702784817e-1 7.968936702784817e-1
5.797101449275361e0 -2.4131074005834634e0 8.041512606574855e-1 8.041512606574855e-1
6.521739130434781e0 -2.4131074005834634e0 8.114002697211516e-1 8.114002697211516e-1
7.246376811594201e0 -2.4131074005834634e0 8.186472644271153e-1 8.186472644271153e-1
7.971014492753621e0 -2.4131074005834634e0 8.258937862833624e-1 8.258937862833624e-1
8.695652173913041e0 -2.4131074005834634e0 8.33140197142782e-1 8.33140197142782e-1
9.420289855072461e0 -2.4131074005834634e0 8.403865819467736e-1 8.403865819467736e-1
1.0144927536231881e1 -2.4131074005834634e0 8.476329606345059e-1 8.476329606345059e-1
1.0869565217391301e1 -2.4131074005834634e0 8.548793378865053e-1 8.548793378865053e-1
1.1594202898550721e1 -2.4131074005834634e0 8.621257148014804e-1 8.621257148014804e-1
1.2318840579710141e1 -2.4131074005834634e0 8.693720916373422e-1 8.693720916373422e-1
1.3043478260869561e1 -2.4131074005834634e0 8.76618468454633e-1 8.76618468454633e-1
1.3768115942028981e1 -2.4131074005834634e0 8.838648452675644e-1 8.838648452675644e-1
1.44927536231884e1 -2.4131074005834634e0 8.911112220794725e-1 8.911112220794725e-1
1.521739130434782e1 -2.4131074005834634e0 8.983575988911403e-1 8.983575988911403e-1
1.594202898550724e1 -2.4131074005834634e0 9.056039757027519e-1 9.056039757027519e-1
1.666666666666666e1 -2.4131074005834634e0 9.128503525143502e-1 9.128503525143502e-1
1.7391304347826082e1 -2.4131074005834634e0 9.200967293259453e-1 9.200967293259453e-1
1.8115942028985504e1 -2.4131074005834634e0 9.273431061375397e-1 9.273431061375397e-1
1.8840579710144926e1 -2.4131074005834634e0 9.34589482949134e-1 9.34589482949134e-1
1.9565217391304348e1 -2.4131074005834634e0 9.418358597607283e-1 9.418358597607283e-1
2.028985507246377e1 -2.4131074005834634e0 9.490822365723225e-1 9.490822365723225e-1
2.101449275362319e1 -2.4131074005834634e0 9.563286133839167e-1 9.563286133839167e-1
2.1739130434782613e1 -2.4131074005834634e0 9.63574990195511e-1 9.63574990195511e-1
2.2463768115942035e1 -2.4131074005834634e0 9.708213670071051e-1 9.708213670071051e-1
2.3188405797101456e1 -2.4131074005834634e0 9.780677438186993e-1 9.780677438186993e-1
2.3913043478260878e1 -2.4131074005834634e0 9.853141206302936e-1 9.853141206302936e-1
2.46376811594203e1 -2.4131074005834634e0 9.925604974418878e-1 9.925604974418878e-1
2.536231884057972e1 -2.4131074005834634e0 9.99806874253482e-1 9.99806874253482e-1
2.6086956521739143e1 -2.4131074005834634e0 1.0070532510650763e0 1.0070532510650763e0
2.6811594202898565e1 -2.4131074005834634e0 1.0142996278766705e0 1.0142996278766705e0
2.7536231884057987e1 -2.4131074005834634e0 1.0215460046882647e0 1.0215460046882647e0
2.826086956521741e1 -2.4131074005834634e0 1.028792381499859e0 1.028792381499859e0
2.898550724637683e1 -2.4131074005834634e0 1.0360387583114532e0 1.0360387583114532e0
2.9710144927536252e1 -2.4131074005834634e0 1.0432851351230474e0 1.0432851351230474e0
3.0434782608695674e1 -2.4131074005834634e0 1.0505315119346417e0 1.0505315119346417e0
3.1159420289855095e1 -2.4131074005834634e0 1.0577778887462357e0 1.0577778887462357e0
3.1884057971014517e1 -2.4131074005834634e0 1.06502426555783e0 1.06502426555783e0
3.2608695652173935e1 -2.4131074005834634e0 1.0722706423694242e0 1.0722706423694242e0
3.333333333333336e1 -2.4131074005834634e0 1.0795170191810184e0 1.0795170191810184e0
3.405797101449278e1 -2.4131074005834634e0 1.0867633959926126e0 1.0867633959926126e0
3.47826086956522e1 -2.4131074005834634e0 1.0940097728042069e0 1.0940097728042069e0
3.550724637681162e1 -2.4131074005834634e0 1.101256149615801e0 1.101256149615801e0
3.6231884057971044e1 -2.4131074005834634e0 1.108502526427395e0 1.108502526427395e0
3.6956521739130466e1 -2.4131074005834634e0 1.1157489032389893e0 1.1157489032389893e0
3.768115942028989e1 -2.4131074005834634e0 1.1229952800505836e0 1.1229952800505836e0
3.840579710144931e1 -2.4131074005834634e0 1.1302416568621778e0 1.1302416568621778e0
3.913043478260873e1 -2.4131074005834634e0 1.137488033673772e0 1.137488033673772e0
3.985507246376815e1 -2.4131074005834634e0 1.1447344104853663e0 1.1447344104853663e0
4.0579710144927574e1 -2.4131074005834634e0 1.1519807872969605e0 1.1519807872969605e0
4.1304347826086996e1 -2.4131074005834634e0 1.1592271641085548e0 1.1592271641085548e0
4.202898550724642e1 -2.4131074005834634e0 1.166473540920149e0 1.166473540920149e0
4.275362318840584e1 -2.4131074005834634e0 1.1737199177317432e0 1.1737199177317432e0
4.347826086956526e1 -2.4131074005834634e0 1.1809662945433375e0 1.1809662945433375e0
4.420289855072468e1 -2.4131074005834634e0 1.1882126713549317e0 1.1882126713549317e0
4.4927536231884105e1 -2.4131074005834634e0 1.195459048166526e0 1.195459048166526e0
4.565217391304353e1 -2.4131074005834634e0 1.2027054249781202e0 1.2027054249781202e0
4.637681159420295e1 -2.4131074005834634e0 1.2099518017897144e0 1.2099518017897144e0
4.710144927536237e1 -2.4131074005834634e0 1.2171981786013086e0 1.2171981786013086e0
4.782608695652179e1 -2.4131074005834634e0 1.2244445554129026e0 1.2244445554129026e0
4.855072463768121e1 -2.4131074005834634e0 1.2316909322244969e0 1.2316909322244969e0
4.9275362318840635e1 -2.4131074005834634e0 1.2389373090360911e0 1.2389373090360911e0
5.0e1 -2.4131074005834634e0 1.2461836858476847e0 1.2461836858476847e0

0.0e0 -2.322046743957672e0 0.0e0 0.0e0
7.246376811594203e-1 -2.322046743957672e0 6.04337871047859e-1 6.04337871047859e-1
1.4492753623188406e0 -2.322046743957672e0 6.779740751955007e-1 6.779740751955007e-1
2.1739130434782608e0 -2.322046743957672e0 6.998635268893687e-1 6.998635268893687e-1
2.898550724637681e0 -2.322046743957672e0 7.105016299508998e-1 7.105016299508998e-1
3.6231884057971016e0 -2.322046743957672e0 7.185417383070437e-1 7.185417383070437e-1
4.3478260869565215e0 -2.322046743957672e0 7.259743021451901e-1 7.259743021451901e-1
5.0724637681159415e0 -2.322046743957672e0 7.332643772000494e-1 7.332643772000494e-1
5.797101449275361e0 -2.322046743957672e0 7.405210113461679e-1 7.405210113461679e-1
6.521739130434781e0 -2.322046743957672e0 7.477697959454951e-1 7.477697959454951e-1
7.246376811594201e0 -2.322046743957672e0 7.55016737960741e-1 7.55016737960741e-1
7.971014492753621e0 -2.322046743957672e0 7.62263247448358e-1 7.62263247448358e-1
8.695652173913041e0 -2.322046743957672e0 7.695096554043617e-1 7.695096554043617e-1
9.420289855072461e0 -2.322046743957672e0 7.767560395268045e-1 7.767560395268045e-1
1.0144927536231881e1 -2.322046743957672e0 7.840024180545497e-1 7.840024180545497e-1
1.0869565217391301e1 -2.322046743957672e0 7.912487952689937e-1 7.912487952689937e-1
1.1594202898550721e1 -2.322046743957672e0 7.984951721751531e-1 7.984951721751531e-1
1.2318840579710141e1 -2.322046743957672e0 8.057415490089456e-1 8.057415490089456e-1
1.3043478260869561e1 -2.322046743957672e0 8.129879258257506e-1 8.129879258257506e-1
1.3768115942028981e1 -2.322046743957672e0 8.202343026385679e-1 8.202343026385679e-1
1.44927536231884e1 -2.322046743957672e0 8.274806794504492e-1 8.274806794504492e-1
1.521739130434782e1 -2.322046743957672e0 8.34727056262111e-1 8.34727056262111e-1
1.594202898550724e1 -2.322046743957672e0 8.419734330737209e-1 8.419734330737209e-1
1.666666666666666e1 -2.322046743957672e0 8.492198098853189e-1 8.492198098853189e-1
1.7391304347826082e1 -2.322046743957672e0 8.564661866969139e-1 8.564661866969139e-1
1.8115942028985504e1 -2.322046743957672e0 8.637125635085083e-1 8.637125635085083e-1
1.8840579710144926e1 -2.322046743957672e0 8.709589403201026e-1 8.709589403201026e-1
1.9565217391304348e1 -2.322046743957672e0 8.782053171316968e-1 8.782053171316968e-1
2.028985507246377e1 -2.322046743957672e0 8.85451693943291e-1 8.85451693943291e-1
2.101449275362319e1 -2.322046743957672e0 8.926980707548853e-1 8.926980707548853e-1
2.1739130434782613e1 -2.322046743957672e0 8.999444475664795e-1 8.999444475664795e-1
2.2463768115942035e1 -2.322046743957672e0 9.071908243780737e-1 9.071908243780737e-1
2.3188405797101456e1 -2.322046743957672e0 9.14437201189668e-1 9.14437201189668e-1
2.3913043478260878e1 -2.322046743957672e0 9.216835780012621e-1 9.216835780012621e-1
2.46376811594203e1 -2.322046743957672e0 9.289299548128563e-1 9.289299548128563e-1
2.536231884057972e1 -2.322046743957672e0 9.361763316244506e-1 9.361763316244506e-1
2.6086956521739143e1 -2.322046743957672e0 9.434227084360448e-1 9.434227084360448e-1
2.6811594202898565e1 -2.322046743957672e0 9.506690852476389e-1 9.506690852476389e-1
2.7536231884057987e1 -2.322046743957672e0 9.579154620592332e-1 9.579154620592332e-1
2.826086956521741e1 -2.322046743957672e0 9.651618388708274e-1 9.651618388708274e-1
2.898550724637683e1 -2.322046743957672e0 9.724082156824216e-1 9.724082156824216e-1
2.9710144927536252e1 -2.322046743957672e0 9.796545924940159e-1 9.796545924940159e-1
3.0434782608695674e1 -2.322046743957672e0 9.869009693056101e-1 9.869009693056101e-1
3.1159420289855095e1 -2.322046743957672e0 9.941473461172043e-1 9.941473461172043e-1
3.1884057971014517e1 -2.322046743957672e0 1.0013937229287986e0 1.0013937229287986e0
3.2608695652173935e1 -2.322046743957672e0 1.0086400997403926e0 1.0086400997403926e0
3.333333333333336e1 -2.322046743957672e0 1.0158864765519868e0 1.0158864765519868e0
3.405797101449278e1 -2.322046743957672e0 1.023132853363581e0 1.023132853363581e0
3.47826086956522e1 -2.322046743957672e0 1.0303792301751753e0 1.0303792301751753e0
3.550724637681162e1 -2.322046743957672e0 1.0376256069867695e0 1.0376256069867695e0
3.6231884057971044e1 -2.322046743957672e0 1.0448719837983638e0 1.0448719837983638e0
3.6956521739130466e1 -2.322046743957672e0 1.052118360609958e0 1.052118360609958e0
3.768115942028989e1 -2.322046743957672e0 1.0593647374215522e0 1.0593647374215522e0
3.840579710144931e1 -2.322046743957672e0 1.0666111142331465e0 1.0666111142331465e0
3.913043478260873e1 -2.322046743957672e0 1.0738574910447407e0 1.0738574910447407e0
3.985507246376815e1 -2.322046743957672e0 1.081103867856335e0 1.081103867856335e0
4.0579710144927574e1 -2.322046743957672e0 1.0883502446679292e0 1.0883502446679292e0
4.1304347826086996e1 -2.322046743957672e0 1.0955966214795234e0 1.0955966214795234e0
4.202898550724642e1 -2.322046743957672e0 1.1028429982911176e0 1.1028429982911176e0
4.275362318840584e1 -2.322046743957672e0 1.1100893751027119e0 1.1100893751027119e0
4.347826086956526e1 -2.322046743957672e0 1.117335751914306e0 1.117335751914306e0
4.420289855072468e1 -2.322046743957672e0 1.1245821287259001e0 1.1245821287259001e0
4.4927536231884105e1 -2.322046743957672e0 1.1318285055374944e0 1.1318285055374944e0
4.565217391304353e1 -2.322046743957672e0 1.1390748823490886e0 1.1390748823490886e0
4.637681159420295e1 -2.322046743957672e0 1.1463212591606828e0 1.1463212591606828e0
4.710144927536237e1 -2.322046743957672e0 1.153567635972277e0 1.153567635972277e0
4.782608695652179e1 -2.322046743957672e0 1.1608140127838713e0 1.1608140127838713e0
4.855072463768121e1 -2.322046743957672e0 1.1680603895954655e0 1.1680603895954655e0
4.9275362318840635e1 -2.322046743957672e0 1.1753067664070598e0 1.1753067664070598e0
5.0e1 -2.322046743957672e0 1.1825531432186533e0 1.1825531432186533e0

0.0e0 -2.230986087331881e0 0.0e0 0.0e0
7.246376811594203e-1 -2.230986087331881e0 5.43726743110367e-1 5.43726743110367e-1
1.4492753623188406e0 -2.230986087331881e0 6.106236747055497e-1 6.106236747055497e-1
2.1739130434782608e0 -2.230986087331881e0 6.310266987854671e-1 6.310266987854671e-1
2.898550724637681e0 -2.230986087331881e0 6.413205056115833e-1 6.413205056115833e-1
3.6231884057971016e0 -2.230986087331881e0 6.492800417863126e-1 6.492800417863126e-1
4.3478260869565215e0 -2.230986087331881e0 6.566937056639075e-1 6.566937056639075e-1
5.0724637681159415e0 -2.230986087331881e0 6.639793448829884e-1 6.639793448829884e-1
5.797101449275361e0 -2.230986087331881e0 6.712349378007169e-1 6.712349378007169e-1
6.521739130434781e0 -2.230986087331881e0 6.784834779840179e-1 6.784834779840179e-1
7.246376811594201e0 -2.230986087331881e0 6.857303626250905e-1 6.857303626250905e-1
7.971014492753621e0 -2.230986087331881e0 6.929768586446822e-1 6.929768586446822e-1
8.695652173913041e0 -2.230986087331881e0 7.002232634391974e-1 7.002232634391974e-1
9.420289855072461e0 -2.230986087331881e0 7.074696468195115e-1 7.074696468195115e-1
1.0144927536231881e1 -2.230986087331881e0 7.147160251730492e-1 7.147160251730492e-1
1.0869565217391301e1 -2.230986087331881e0 7.219624023465997e-1 7.219624023465997e-1
1.1594202898550721e1 -2.230986087331881e0 7.292087792431596e-1 7.292087792431596e-1
1.2318840579710141e1 -2.230986087331881e0 7.364551560746988e-1 7.364551560746988e-1
1.3043478260869561e1 -2.230986087331881e0 7.437015328909748e-1 7.437015328909748e-1
1.3768115942028981e1 -2.230986087331881e0 7.50947909703668e-1 7.50947909703668e-1
1.44927536231884e1 -2.230986087331881e0 7.581942865155202e-1 7.581942865155202e-1
1.521739130434782e1 -2.230986087331881e0 7.654406633271751e-1 7.654406633271751e-1
1.594202898550724e1 -2.230986087331881e0 7.726870401387834e-1 7.726870401387834e-1
1.666666666666666e1 -2.230986087331881e0 7.79933416950381e-1 7.79933416950381e-1
1.7391304347826082e1 -2.230986087331881e0 7.87179793761976e-1 7.87179793761976e-1
1.8115942028985504e1 -2.230986087331881e0 7.944261705735702e-1 7.944261705735702e-1
1.8840579710144926e1 -2.230986087331881e0 8.016725473851646e-1 8.016725473851646e-1
1.9565217391304348e1 -2.230986087331881e0 8.089189241967588e-1 8.089189241967588e-1
2.028985507246377e1 -2.230986087331881e0 8.16165301008353e-1 8.16165301008353e-1
2.101449275362319e1 -2.230986087331881e0 8.234116778199473e-1 8.234116778199473e-1
2.1739130434782613e1 -2.230986087331881e0 8.306580546315415e-1 8.306580546315415e-1
2.2463768115942035e1 -2.230986087331881e0 8.379044314431356e-1 8.379044314431356e-1
2.3188405797101456e1 -2.230986087331881e0 8.451508082547299e-1 8.451508082547299e-1
2.3913043478260878e1 -2.230986087331881e0 8.523971850663241e-1 8.523971850663241e-1
2.46376811594203e1 -2.230986087331881e0 8.596435618779183e-1 8.596435618779183e-1
2.536231884057972e1 -2.230986087331881e0 8.668899386895126e-1 8.668899386895126e-1
2.6086956521739143e1 -2.230986087331881e0 8.741363155011068e-1 8.741363155011068e-1
2.6811594202898565e1 -2.230986087331881e0 8.81382692312701e-1 8.81382692312701e-1
2.7536231884057987e1 -2.230986087331881e0 8.886290691242953e-1 8.886290691242953e-1
2.826086956521741e1 -2.230986087331881e0 8.958754459358895e-1 8.958754459358895e-1
2.898550724637683e1 -2.230986087331881e0 9.031218227474836e-1 9.031218227474836e-1
2.9710144927536252e1 -2.230986087331881e0 9.103681995590779e-1 9.103681995590779e-1
3.0434782608695674e1 -2.230986087331881e0 9.176145763706721e-1 9.176145763706721e-1
3.1159420289855095e1 -2.230986087331881e0 9.248609531822662e-1 9.248609531822662e-1
3.1884057971014517e1 -2.230986087331881e0 9.321073299938605e-1 9.321073299938605e-1
3.2608695652173935e1 -2.230986087331881e0 9.393537068054547e-1 9.393537068054547e-1
3.333333333333336e1 -2.230986087331881e0 9.46600083617049e-1 9.46600083617049e-1
3.405797101449278e1 -2.230986087331881e0 9.538464604286432e-1 9.538464604286432e-1
3.47826086956522e1 -2.230986087331881e0 9.610928372402374e-1 9.610928372402374e-1
3.550724637681162e1 -2.230986087331881e0 9.683392140518317e-1 9.683392140518317e-1
3.6231884057971044e1 -2.230986087331881e0 9.755855908634258e-1 9.755855908634258e-1
3.6956521739130466e1 -2.230986087331881e0 9.8283196767502e-1 9.8283196767502e-1
3.768115942028989e1 -2.230986087331881e0 9.900783444866142e-1 9.900783444866142e-1
3.840579710144931e1 -2.230986087331881e0 9.973247212982085e-1 9.973247212982085e-1
3.913043478260873e1 -2.230986087331881e0 1.0045710981098026e0 1.0045710981098026e0
3.985507246376815e1 -2.230986087331881e0 1.0118174749213968e0 1.0118174749213968e0
4.0579710144927574e1 -2.230986087331881e0 1.019063851732991e0 1.019063851732991e0
4.1304347826086996e1 -2.230986087331881e0 1.0263102285445853e0 1.0263102285445853e0
4.202898550724642e1 -2.230986087331881e0 1.0335566053561795e0 1.0335566053561795e0
4.275362318840584e1 -2.230986087331881e0 1.0408029821677738e0 1.0408029821677738e0
4.347826086956526e1 -2.230986087331881e0 1.048049358979368e0 1.048049358979368e0
4.420289855072468e1 -2.230986087331881e0 1.0552957357909623e0 1.0552957357909623e0
4.4927536231884105e1 -2.230986087331881e0 1.0625421126025565e0 1.0625421126025565e0
4.565217391304353e1 -2.230986087331881e0 1.0697884894141505e0 1.0697884894141505e0
4.637681159420295e1 -2.230986087331881e0 1.0770348662257447e0 1.0770348662257447e0
4.710144927536237e1 -2.230986087331881e0 1.084281243037339e0 1.084281243037339e0
4.782608695652179e1 -2.230986087331881e0 1.0915276198489332e0 1.0915276198489332e0
4.855072463768121e1 -2.230986087331881e0 1.0987739966605274e0 1.0987739966605274e0
4.9275362318840635e1 -2.230986087331881e0 1.1060203734721217e0 1.1060203734721217e0
5.0e1 -2.230986087331881e0 1.1132667502837155e0 1.1132667502837155e0

0.0e0 -2.1399254307060898e0 0.0e0 0.0e0
7.246376811594203e-1 -2.1399254307060898e0 4.7867016990023964e-1 4.7867016990023964e-1
1.4492753623188406e0 -2.1399254307060898e0 5.383335456598636e-1 5.383335456598636e-1
2.1739130434782608e0 -2.1399254307060898e0 5.57141122003051e-1 5.57141122003051e-1
2.898550724637681e0 -2.1399254307060898e0 5.670653806289034e-1 5.670653806289034e-1
3.6231884057971016e0 -2.1399254307060898e0 5.74938435159135e-1 5.74938435159135e-1
4.3478260869565215e0 -2.1399254307060898e0 5.823318128828648e-1 5.823318128828648e-1
5.0724637681159415e0 -2.1399254307060898e0 5.896126909254935e-1 5.896126909254935e-1
5.797101449275361e0 -2.1399254307060898e0 5.968671662472742e-1 5.968671662472742e-1
6.521739130434781e0 -2.1399254307060898e0 6.041154440881696e-1 6.041154440881696e-1
7.246376811594201e0 -2.1399254307060898e0 6.113622671470341e-1 6.113622671470341e-1
7.971014492753621e0 -2.1399254307060898e0 6.186087487108054e-1 6.186087487108054e-1
8.695652173913041e0 -2.1399254307060898e0 6.25855150111957e-1 6.25855150111957e-1
9.420289855072461e0 -2.1399254307060898e0 6.331015326957119e-1 6.331015326957119e-1
1.0144927536231881e1 -2.1399254307060898e0 6.40347910862265e-1 6.40347910862265e-1
1.0869565217391301e1 -2.1399254307060898e0 6.475942879919225e-1 6.475942879919225e-1
1.1594202898550721e1 -2.1399254307060898e0 6.548406648781792e-1 6.548406648781792e-1
1.2318840579710141e1 -2.1399254307060898e0 6.620870417072996e-1 6.620870417072996e-1
1.3043478260869561e1 -2.1399254307060898e0 6.69333418523008e-1 6.69333418523008e-1
1.3768115942028981e1 -2.1399254307060898e0 6.765797953355678e-1 6.765797953355678e-1
1.44927536231884e1 -2.1399254307060898e0 6.838261721473887e-1 6.838261721473887e-1
1.521739130434782e1 -2.1399254307060898e0 6.910725489590361e-1 6.910725489590361e-1
1.594202898550724e1 -2.1399254307060898e0 6.983189257706429e-1 6.983189257706429e-1
1.666666666666666e1 -2.1399254307060898e0 7.0556530258224e-1 7.0556530258224e-1
1.7391304347826082e1 -2.1399254307060898e0 7.128116793938349e-1 7.128116793938349e-1
1.8115942028985504e1 -2.1399254307060898e0 7.200580562054293e-1 7.200580562054293e-1
1.8840579710144926e1 -2.1399254307060898e0 7.273044330170235e-1 7.273044330170235e-1
1.9565217391304348e1 -2.1399254307060898e0 7.345508098286178e-1 7.345508098286178e-1
2.028985507246377e1 -2.1399254307060898e0 7.41797186640212e-1 7.41797186640212e-1
2.101449275362319e1 -2.1399254307060898e0 7.490435634518062e-1 7.490435634518062e-1
2.1739130434782613e1 -2.1399254307060898e0 7.562899402634005e-1 7.562899402634005e-1
2.2463768115942035e1 -2.1399254307060898e0 7.635363170749947e-1 7.635363170749947e-1
2.3188405797101456e1 -2.1399254307060898e0 7.707826938865889e-1 7.707826938865889e-1
2.3913043478260878e1 -2.1399254307060898e0 7.780290706981831e-1 7.780290706981831e-1
2.46376811594203e1 -2.1399254307060898e0 7.852754475097773e-1 7.852754475097773e-1
2.536231884057972e1 -2.1399254307060898e0 7.925218243213715e-1 7.925218243213715e-1
2.6086956521739143e1 -2.1399254307060898e0 7.997682011329658e-1 7.997682011329658e-1
2.6811594202898565e1 -2.1399254307060898e0 8.070145779445599e-1 8.070145779445599e-1
2.7536231884057987e1 -2.1399254307060898e0 8.142609547561541e-1 8.142609547561541e-1
2.826086956521741e1 -2.1399254307060898e0 8.215073315677484e-1 8.215073315677484e-1
2.898550724637683e1 -2.1399254307060898e0 8.287537083793426e-1 8.287537083793426e-1
2.9710144927536252e1 -2.1399254307060898e0 8.360000851909368e-1 8.360000851909368e-1
3.0434782608695674e1 -2.1399254307060898e0 8.432464620025311e-1 8.432464620025311e-1
3.1159420289855095e1 -2.1399254307060898e0 8.504928388141253e-1 8.504928388141253e-1
3.1884057971014517e1 -2.1399254307060898e0 8.577392156257195e-1 8.577392156257195e-1
3.2608695652173935e1 -2.1399254307060898e0 8.649855924373137e-1 8.649855924373137e-1
3.333333333333336e1 -2.1399254307060898e0 8.722319692489079e-1 8.722319692489079e-1
3.405797101449278e1 -2.1399254307060898e0 8.79478346060502e-1 8.79478346060502e-1
3.47826086956522e1 -2.1399254307060898e0 8.867247228720962e-1 8.867247228720962e-1
3.550724637681162e1 -2.1399254307060898e0 8.939710996836905e-1 8.939710996836905e-1
3.6231884057971044e1 -2.1399254307060898e0 9.012174764952847e-1 9.012174764952847e-1
3.6956521739130466e1 -2.1399254307060898e0 9.08463853306879e-1 9.08463853306879e-1
3.768115942028989e1 -2.1399254307060898e0 9.157102301184732e-1 9.157102301184732e-1
3.840579710144931e1 -2.1399254307060898e0 9.229566069300674e-1 9.229566069300674e-1
3.913043478260873e1 -2.1399254307060898e0 9.302029837416617e-1 9.302029837416617e-1
3.985507246376815e1 -2.1399254307060898e0 9.374493605532559e-1 9.374493605532559e-1
4.0579710144927574e1 -2.1399254307060898e0 9.446957373648501e-1 9.446957373648501e-1
4.1304347826086996e1 -2.1399254307060898e0 9.519421141764443e-1 9.519421141764443e-1
4.202898550724642e1 -2.1399254307060898e0 9.591884909880385e-1 9.591884909880385e-1
4.275362318840584e1 -2.1399254307060898e0 9.664348677996327e-1 9.664348677996327e-1
4.347826086956526e1 -2.1399254307060898e0 9.736812446112268e-1 9.736812446112268e-1
4.420289855072468e1 -2.1399254307060898e0 9.809276214228211e-1 9.809276214228211e-1
4.4927536231884105e1 -2.1399254307060898e0 9.881739982344153e-1 9.881739982344153e-1
4.565217391304353e1 -2.1399254307060898e0 9.954203750460096e-1 9.954203750460096e-1
4.637681159420295e1 -2.1399254307060898e0 1.0026667518576038e0 1.0026667518576038e0
4.710144927536237e1 -2.1399254307060898e0 1.009913128669198e0 1.009913128669198e0
4.782608695652179e1 -2.1399254307060898e0 1.0171595054807923e0 1.0171595054807923e0
4.855072463768121e1 -2.1399254307060898e0 1.0244058822923865e0 1.0244058822923865e0
4.9275362318840635e1 -2.1399254307060898e0 1.0316522591039807e0 1.0316522591039807e0
5.0e1 -2.1399254307060898e0 1.0388986359155743e0 1.0388986359155743e0

0.0e0 -2.0488647740802985e0 0.0e0 0.0e0
7.246376811594203e-1 -2.0488647740802985e0 4.0970723067181436e-1 4.0970723067181436e-1
1.4492753623188406e0 -2.0488647740802985e0 4.61702706834547e-1 4.61702706834547e-1
2.1739130434782608e0 -2.0488647740802985e0 4.788190357006367e-1 4.788190357006367e-1
2.898550724637681e0 -2.0488647740802985e0 4.8835155635414873e-1 4.8835155635414873e-1
3.6231884057971016e0 -2.0488647740802985e0 4.961329363909419e-1 4.961329363909419e-1
4.3478260869565215e0 -2.0488647740802985e0 5.035048098649526e-1 5.035048098649526e-1
5.0724637681159415e0 -2.0488647740802985e0 5.107806408430631e-1 5.107806408430631e-1
5.797101449275361e0 -2.0488647740802985e0 5.180339314620901e-1 5.180339314620901e-1
6.521739130434781e0 -2.0488647740802985e0 5.252819312080524e-1 5.252819312080524e-1
7.246376811594201e0 -2.0488647740802985e0 5.325286889869632e-1 5.325286889869632e-1
7.971014492753621e0 -2.0488647740802985e0 5.397751552269046e-1 5.397751552269046e-1
8.695652173913041e0 -2.0488647740802985e0 5.470215530309358e-1 5.470215530309358e-1
9.420289855072461e0 -2.0488647740802985e0 5.542679347703015e-1 5.542679347703015e-1
1.0144927536231881e1 -2.0488647740802985e0 5.615143127386423e-1 5.615143127386423e-1
1.0869565217391301e1 -2.0488647740802985e0 5.687606898217715e-1 5.687606898217715e-1
1.1594202898550721e1 -2.0488647740802985e0 5.76007066697106e-1 5.76007066697106e-1
1.2318840579710141e1 -2.0488647740802985e0 5.832534435236626e-1 5.832534435236626e-1
1.3043478260869561e1 -2.0488647740802985e0 5.904998203387691e-1 5.904998203387691e-1
1.3768115942028981e1 -2.0488647740802985e0 5.977461971511877e-1 5.977461971511877e-1
1.44927536231884e1 -2.0488647740802985e0 6.049925739629755e-1 6.049925739629755e-1
1.521739130434782e1 -2.0488647740802985e0 6.122389507746151e-1 6.122389507746151e-1
1.594202898550724e1 -2.0488647740802985e0 6.1948532758622e-1 6.1948532758622e-1
1.666666666666666e1 -2.0488647740802985e0 6.267317043978167e-1 6.267317043978167e-1
1.7391304347826082e1 -2.0488647740802985e0 6.339780812094115e-1 6.339780812094115e-1
1.8115942028985504e1 -2.0488647740802985e0 6.412244580210058e-1 6.412244580210058e-1
1.8840579710144926e1 -2.0488647740802985e0 6.484708348326002e-1 6.484708348326002e-1
1.9565217391304348e1 -2.0488647740802985e0 6.557172116441944e-1 6.557172116441944e-1
2.028985507246377e1 -2.0488647740802985e0 6.629635884557885e-1 6.629635884557885e-1
2.101449275362319e1 -2.0488647740802985e0 6.702099652673827e-1 6.702099652673827e-1
2.1739130434782613e1 -2.0488647740802985e0 6.77456342078977e-1 6.77456342078977e-1
2.2463768115942035e1 -2.0488647740802985e0 6.847027188905712e-1 6.847027188905712e-1
2.3188405797101456e1 -2.0488647740802985e0 6.919490957021655e-1 6.919490957021655e-1
2.3913043478260878e1 -2.0488647740802985e0 6.991954725137597e-1 6.991954725137597e-1
2.46376811594203e1 -2.0488647740802985e0 7.064418493253539e-1 7.064418493253539e-1
2.536231884057972e1 -2.0488647740802985e0 7.136882261369482e-1 7.136882261369482e-1
2.6086956521739143e1 -2.0488647740802985e0 7.209346029485424e-1 7.209346029485424e-1
2.6811594202898565e1 -2.0488647740802985e0 7.281809797601365e-1 7.281809797601365e-1
2.7536231884057987e1 -2.0488647740802985e0 7.354273565717308e-1 7.354273565717308e-1
2.826086956521741e1 -2.0488647740802985e0 7.42673733383325e-1 7.42673733383325e-1
2.898550724637683e1 -2.0488647740802985e0 7.499201101949191e-1 7.499201101949191e-1
2.9710144927536252e1 -2.0488647740802985e0 7.571664870065133e-1 7.571664870065133e-1
3.0434782608695674e1 -2.0488647740802985e0 7.644128638181076e-1 7.644128638181076e-1
3.1159420289855095e1 -2.0488647740802985e0 7.716592406297018e-1 7.716592406297018e-1
3.1884057971014517e1 -2.0488647740802985e0 7.78905617441296e-1 7.78905617441296e-1
3.2608695652173935e1 -2.0488647740802985e0 7.861519942528903e-1 7.861519942528903e-1
3.333333333333336e1 -2.0488647740802985e0 7.933983710644845e-1 7.933983710644845e-1
3.405797101449278e1 -2.0488647740802985e0 8.006447478760786e-1 8.006447478760786e-1
3.47826086956522e1 -2.0488647740802985e0 8.078911246876729e-1 8.078911246876729e-1
3.550724637681162e1 -2.0488647740802985e0 8.151375014992671e-1 8.151375014992671e-1
3.6231884057971044e1 -2.0488647740802985e0 8.223838783108612e-1 8.223838783108612e-1
3.6956521739130466e1 -2.0488647740802985e0 8.296302551224555e-1 8.296302551224555e-1
3.768115942028989e1 -2.0488647740802985e0 8.368766319340497e-1 8.368766319340497e-1
3.840579710144931e1 -2.0488647740802985e0 8.441230087456439e-1 8.441230087456439e-1
3.913043478260873e1 -2.0488647740802985e0 8.513693855572382e-1 8.513693855572382e-1
3.985507246376815e1 -2.0488647740802985e0 8.586157623688324e-1 8.586157623688324e-1
4.0579710144927574e1 -2.0488647740802985e0 8.658621391804266e-1 8.658621391804266e-1
4.1304347826086996e1 -2.0488647740802985e0 8.731085159920209e-1 8.731085159920209e-1
4.202898550724642e1 -2.0488647740802985e0 8.803548928036151e-1 8.803548928036151e-1
4.275362318840584e1 -2.0488647740802985e0 8.876012696152094e-1 8.876012696152094e-1
4.347826086956526e1 -2.0488647740802985e0 8.948476464268035e-1 8.948476464268035e-1
4.420289855072468e1 -2.0488647740802985e0 9.020940232383977e-1 9.020940232383977e-1
4.4927536231884105e1 -2.0488647740802985e0 9.09340400049992e-1 9.09340400049992e-1
4.565217391304353e1 -2.0488647740802985e0 9.165867768615861e-1 9.165867768615861e-1
4.637681159420295e1 -2.0488647740802985e0 9.238331536731803e-1 9.238331536731803e-1
4.710144927536237e1 -2.0488647740802985e0 9.310795304847745e-1 9.310795304847745e-1
4.782608695652179e1 -2.0488647740802985e0 9.383259072963688e-1 9.383259072963688e-1
4.855072463768121e1 -2.0488647740802985e0 9.45572284107963e-1 9.45572284107963e-1
4.9275362318840635e1 -2.0488647740802985e0 9.528186609195572e-1 9.528186609195572e-1
5.0e1 -2.0488647740802985e0 9.600650377311508e-1 9.600650377311508e-1

0.0e0 -1.9578041174545073e0 0.0e0 0.0e0
7.246376811594203e-1 -1.9578041174545073e0 3.3740937405851446e-1 3.3740937405851446e-1
1.4492753623188406e0 -1.9578041174545073e0 3.8136614549398795e-1 3.8136614549398795e-1
2.1739130434782608e0 -1.9578041174545073e0 3.9670944135184405e-1 3.9670944135184405e-1
2.898550724637681e0 -1.9578041174545073e0 4.058312803251503e-1 4.058312803251503e-1
3.6231884057971016e0 -1.9578041174545073e0 4.135165526632888e-1 4.135165526632888e-1
4.3478260869565215e0 -1.9578041174545073e0 4.20865881982712e-1 4.20865881982712e-1
5.0724637681159415e0 -1.9578041174545073e0 4.281364218298043e-1 4.281364218298043e-1
5.797101449275361e0 -1.9578041174545073e0 4.353884704560918e-1 4.353884704560918e-1
6.521739130434781e0 -1.9578041174545073e0 4.4263617865897587e-1 4.4263617865897587e-1
7.246376811594201e0 -1.9578041174545073e0 4.4988286800111776e-1 4.4988286800111776e-1
7.971014492753621e0 -1.9578041174545073e0 4.5712931817619773e-1 4.5712931817619773e-1
8.695652173913041e0 -1.9578041174545073e0 4.643757122091587e-1 4.643757122091587e-1
9.420289855072461e0 -1.9578041174545073e0 4.71622093063302e-1 4.71622093063302e-1
1.0144927536231881e1 -1.9578041174545073e0 4.7886847082384554e-1 4.7886847082384554e-1
1.0869565217391301e1 -1.9578041174545073e0 4.8611484785819636e-1 4.8611484785819636e-1
1.1594202898550721e1 -1.9578041174545073e0 4.9336122472208055e-1 4.9336122472208055e-1
1.2318840579710141e1 -1.9578041174545073e0 5.006076015459493e-1 5.006076015459493e-1
1.3043478260869561e1 -1.9578041174545073e0 5.078539783604248e-1 5.078539783604248e-1
1.3768115942028981e1 -1.9578041174545073e0 5.151003551726954e-1 5.151003551726954e-1
1.44927536231884e1 -1.9578041174545073e0 5.223467319844484e-1 5.223467319844484e-1
1.521739130434782e1 -1.9578041174545073e0 5.295931087960799e-1 5.295931087960799e-1
1.594202898550724e1 -1.9578041174545073e0 5.368394856076828e-1 5.368394856076828e-1
1.666666666666666e1 -1.9578041174545073e0 5.44085862419279e-1 5.44085862419279e-1
1.7391304347826082e1 -1.9578041174545073e0 5.513322392308737e-1 5.513322392308737e-1
1.8115942028985504e1 -1.9578041174545073e0 5.585786160424681e-1 5.585786160424681e-1
1.8840579710144926e1 -1.9578041174545073e0 5.658249928540623e-1 5.658249928540623e-1
1.9565217391304348e1 -1.9578041174545073e0 5.730713696656565e-1 5.730713696656565e-1
2.028985507246377e1 -1.9578041174545073e0 5.803177464772508e-1 5.803177464772508e-1
2.101449275362319e1 -1.9578041174545073e0 5.87564123288845e-1 5.87564123288845e-1
2.1739130434782613e1 -1.9578041174545073e0 5.948105001004392e-1 5.948105001004392e-1
2.2463768115942035e1 -1.9578041174545073e0 6.020568769120334e-1 6.020568769120334e-1
2.3188405797101456e1 -1.9578041174545073e0 6.093032537236276e-1 6.093032537236276e-1
2.3913043478260878e1 -1.9578041174545073e0 6.165496305352218e-1 6.165496305352218e-1
2.46376811594203e1 -1.9578041174545073e0 6.237960073468161e-1 6.237960073468161e-1
2.536231884057972e1 -1.9578041174545073e0 6.310423841584103e-1 6.310423841584103e-1
2.6086956521739143e1 -1.9578041174545073e0 6.382887609700045e-1 6.382887609700045e-1
2.6811594202898565e1 -1.9578041174545073e0 6.455351377815988e-1 6.455351377815988e-1
2.7536231884057987e1 -1.9578041174545073e0 6.52781514593193e-1 6.52781514593193e-1
2.826086956521741e1 -1.9578041174545073e0 6.600278914047872e-1 6.600278914047872e-1
2.898550724637683e1 -1.9578041174545073e0 6.672742682163814e-1 6.672742682163814e-1
2.9710144927536252e1 -1.9578041174545073e0 6.745206450279756e-1 6.745206450279756e-1
3.0434782608695674e1 -1.9578041174545073e0 6.817670218395698e-1 6.817670218395698e-1
3.1159420289855095e1 -1.9578041174545073e0 6.89013398651164e-1 6.89013398651164e-1
3.1884057971014517e1 -1.9578041174545073e0 6.962597754627582e-1 6.962597754627582e-1
3.2608695652173935e1 -1.9578041174545073e0 7.035061522743524e-1 7.035061522743524e-1
3.333333333333336e1 -1.9578041174545073e0 7.107525290859467e-1 7.107525290859467e-1
3.405797101449278e1 -1.9578041174545073e0 7.179989058975409e-1 7.179989058975409e-1
3.47826086956522e1 -1.9578041174545073e0 7.252452827091351e-1 7.252452827091351e-1
3.550724637681162e1 -1.9578041174545073e0 7.324916595207294e-1 7.324916595207294e-1
3.6231884057971044e1 -1.9578041174545073e0 7.397380363323235e-1 7.397380363323235e-1
3.6956521739130466e1 -1.9578041174545073e0 7.469844131439177e-1 7.469844131439177e-1
3.768115942028989e1 -1.9578041174545073e0 7.54230789955512e-1 7.54230789955512e-1
3.840579710144931e1 -1.9578041174545073e0 7.614771667671062e-1 7.614771667671062e-1
3.913043478260873e1 -1.9578041174545073e0 7.687235435787003e-1 7.687235435787003e-1
3.985507246376815e1 -1.9578041174545073e0 7.759699203902946e-1 7.759699203902946e-1
4.0579710144927574e1 -1.9578041174545073e0 7.832162972018888e-1 7.832162972018888e-1
4.1304347826086996e1 -1.9578041174545073e0 7.90462674013483e-1 7.90462674013483e-1
4.202898550724642e1 -1.9578041174545073e0 7.977090508250773e-1 7.977090508250773e-1
4.275362318840584e1 -1.9578041174545073e0 8.049554276366715e-1 8.049554276366715e-1
4.347826086956526e1 -1.9578041174545073e0 8.122018044482657e-1 8.122018044482657e-1
4.420289855072468e1 -1.9578041174545073e0 8.1944818125986e-1 8.1944818125986e-1
4.4927536231884105e1 -1.9578041174545073e0 8.266945580714542e-1 8.266945580714542e-1
4.565217391304353e1 -1.9578041174545073e0 8.339409348830483e-1 8.339409348830483e-1
4.637681159420295e1 -1.9578041174545073e0 8.411873116946426e-1 8.411873116946426e-1
4.710144927536237e1 -1.9578041174545073e0 8.484336885062368e-1 8.484336885062368e-1
4.782608695652179e1 -1.9578041174545073e0 8.556800653178309e-1 8.556800653178309e-1
4.855072463768121e1 -1.9578041174545073e0 8.629264421294252e-1 8.629264421294252e-1
4.9275362318840635e1 -1.9578041174545073e0 8.701728189410194e-1 8.701728189410194e-1
5.0e1 -1.9578041174545073e0 8.774191957526131e-1 8.774191957526131e-1

0.0e0 -1.8667434608287161e0 0.0e0 0.0e0
7.246376811594203e-1 -1.8667434608287161e0 2.623756828695033e-1 2.623756828695033e-1
1.4492753623188406e0 -1.8667434608287161e0 2.979895556864049e-1 2.979895556864049e-1
2.1739130434782608e0 -1.8667434608287161e0 3.1149272491479113e-1 3.1149272491479113e-1
2.898550724637681e0 -1.8667434608287161e0 3.2018834153776743e-1 3.2018834153776743e-1
3.6231884057971016e0 -1.8667434608287161e0 3.277738693506939e-1 3.277738693506939e-1
4.3478260869565215e0 -1.8667434608287161e0 3.350998014186263e-1 3.350998014186263e-1
5.0724637681159415e0 -1.8667434608287161e0 3.423648499121784e-1 3.423648499121784e-1
5.797101449275361e0 -1.8667434608287161e0 3.4961560954728355e-1 3.4961560954728355e-1
6.521739130434781e0 -1.8667434608287161e0 3.568630151747618e-1 3.568630151747618e-1
7.246376811594201e0 -1.8667434608287161e0 3.6410963349040826e-1 3.6410963349040826e-1
7.971014492753621e0 -1.8667434608287161e0 3.7135606699271395e-1 3.7135606699271395e-1
8.695652173913041e0 -1.8667434608287161e0 3.786024571119028e-1 3.786024571119028e-1
9.420289855072461e0 -1.8667434608287161e0 3.8584883704732603e-1 3.8584883704732603e-1
1.0144927536231881e1 -1.8667434608287161e0 3.9309521459220886e-1 3.9309521459220886e-1
1.0869565217391301e1 -1.8667434608287161e0 4.003415915759355e-1 4.003415915759355e-1
1.1594202898550721e1 -1.8667434608287161e0 4.0758796842793615e-1 4.0758796842793615e-1
1.2318840579710141e1 -1.8667434608287161e0 4.148343452490153e-1 4.148343452490153e-1
1.3043478260869561e1 -1.8667434608287161e0 4.220807220628361e-1 4.220807220628361e-1
1.3768115942028981e1 -1.8667434608287161e0 4.293270988749529e-1 4.293270988749529e-1
1.44927536231884e1 -1.8667434608287161e0 4.365734756866698e-1 4.365734756866698e-1
1.521739130434782e1 -1.8667434608287161e0 4.438198524982928e-1 4.438198524982928e-1
1.594202898550724e1 -1.8667434608287161e0 4.510662293098938e-1 4.510662293098938e-1
1.666666666666666e1 -1.8667434608287161e0 4.583126061214895e-1 4.583126061214895e-1
1.7391304347826082e1 -1.8667434608287161e0 4.655589829330842e-1 4.655589829330842e-1
1.8115942028985504e1 -1.8667434608287161e0 4.728053597446784e-1 4.728053597446784e-1
1.8840579710144926e1 -1.8667434608287161e0 4.8005173655627265e-1 4.8005173655627265e-1
1.9565217391304348e1 -1.8667434608287161e0 4.872981133678669e-1 4.872981133678669e-1
2.028985507246377e1 -1.8667434608287161e0 4.945444901794611e-1 4.945444901794611e-1
2.101449275362319e1 -1.8667434608287161e0 5.017908669910554e-1 5.017908669910554e-1
2.1739130434782613e1 -1.8667434608287161e0 5.090372438026496e-1 5.090372438026496e-1
2.2463768115942035e1 -1.8667434608287161e0 5.162836206142438e-1 5.162836206142438e-1
2.3188405797101456e1 -1.8667434608287161e0 5.235299974258381e-1 5.235299974258381e-1
2.3913043478260878e1 -1.8667434608287161e0 5.307763742374322e-1 5.307763742374322e-1
2.46376811594203e1 -1.8667434608287161e0 5.380227510490264e-1 5.380227510490264e-1
2.536231884057972e1 -1.8667434608287161e0 5.452691278606207e-1 5.452691278606207e-1
2.6086956521739143e1 -1.8667434608287161e0 5.525155046722149e-1 5.525155046722149e-1
2.6811594202898565e1 -1.8667434608287161e0 5.59761881483809e-1 5.59761881483809e-1
2.7536231884057987e1 -1.8667434608287161e0 5.670082582954032e-1 5.670082582954032e-1
2.826086956521741e1 -1.8667434608287161e0 5.742546351069975e-1 5.742546351069975e-1
2.898550724637683e1 -1.8667434608287161e0 5.815010119185917e-1 5.815010119185917e-1
2.9710144927536252e1 -1.8667434608287161e0 5.88747388730186e-1 5.88747388730186e-1
3.0434782608695674e1 -1.8667434608287161e0 5.959937655417802e-1 5.959937655417802e-1
3.1159420289855095e1 -1.8667434608287161e0 6.032401423533744e-1 6.032401423533744e-1
3.1884057971014517e1 -1.8667434608287161e0 6.104865191649687e-1 6.104865191649687e-1
3.2608695652173935e1 -1.8667434608287161e0 6.177328959765628e-1 6.177328959765628e-1
3.333333333333336e1 -1.8667434608287161e0 6.24979272788157e-1 6.24979272788157e-1
3.405797101449278e1 -1.8667434608287161e0 6.322256495997511e-1 6.322256495997511e-1
3.47826086956522e1 -1.8667434608287161e0 6.394720264113454e-1 6.394720264113454e-1
3.550724637681162e1 -1.8667434608287161e0 6.467184032229396e-1 6.467184032229396e-1
3.6231884057971044e1 -1.8667434608287161e0 6.539647800345338e-1 6.539647800345338e-1
3.6956521739130466e1 -1.8667434608287161e0 6.612111568461281e-1 6.612111568461281e-1
3.768115942028989e1 -1.8667434608287161e0 6.684575336577223e-1 6.684575336577223e-1
3.840579710144931e1 -1.8667434608287161e0 6.757039104693165e-1 6.757039104693165e-1
3.913043478260873e1 -1.8667434608287161e0 6.829502872809108e-1 6.829502872809108e-1
3.985507246376815e1 -1.8667434608287161e0 6.90196664092505e-1 6.90196664092505e-1
4.0579710144927574e1 -1.8667434608287161e0 6.974430409040993e-1 6.974430409040993e-1
4.1304347826086996e1 -1.8667434608287161e0 7.046894177156934e-1 7.046894177156934e-1
4.202898550724642e1 -1.8667434608287161e0 7.119357945272876e-1 7.119357945272876e-1
4.275362318840584e1 -1.8667434608287161e0 7.191821713388818e-1 7.191821713388818e-1
4.347826086956526e1 -1.8667434608287161e0 7.26428548150476e-1 7.26428548150476e-1
4.420289855072468e1 -1.8667434608287161e0 7.336749249620702e-1 7.336749249620702e-1
4.4927536231884105e1 -1.8667434608287161e0 7.409213017736644e-1 7.409213017736644e-1
4.565217391304353e1 -1.8667434608287161e0 7.481676785852587e-1 7.481676785852587e-1
4.637681159420295e1 -1.8667434608287161e0 7.554140553968529e-1 7.554140553968529e-1
4.710144927536237e1 -1.8667434608287161e0 7.626604322084471e-1 7.626604322084471e-1
4.782608695652179e1 -1.8667434608287161e0 7.699068090200414e-1 7.699068090200414e-1
4.855072463768121e1 -1.8667434608287161e0 7.771531858316356e-1 7.771531858316356e-1
4.9275362318840635e1 -1.8667434608287161e0 7.843995626432299e-1 7.843995626432299e-1
5.0e1 -1.8667434608287161e0 7.916459394548234e-1 7.916459394548234e-1

0.0e0 -1.775682804202925e0 0.0e0 0.0e0
7.246376811594203e-1 -1.775682804202925e0 1.8522790990085408e-1 1.8522790990085408e-1
1.4492753623188406e0 -1.775682804202925e0 2.1226382209331143e-1 2.1226382209331143e-1
2.1739130434782608e0 -1.775682804202925e0 2.2387501893976725e-1 2.2387501893976725e-1
2.898550724637681e0 -1.775682804202925e0 2.3213240435491725e-1 2.3213240435491725e-1
3.6231884057971016e0 -1.775682804202925e0 2.3961537733062357e-1 2.3961537733062357e-1
4.3478260869565215e0 -1.775682804202925e0 2.4691725292715608e-1 2.4691725292715608e-1
5.0724637681159415e0 -1.775682804202925e0 2.54176655347731e-1 2.54176655347731e-1
5.797101449275361e0 -1.775682804202925e0 2.6142608967419795e-1 2.6142608967419795e-1
6.521739130434781e0 -1.775682804202925e0 2.686731842011778e-1 2.686731842011778e-1
7.246376811594201e0 -1.775682804202925e0 2.7591972948915033e-1 2.7591972948915033e-1
7.971014492753621e0 -1.775682804202925e0 2.831661458489246e-1 2.831661458489246e-1
8.695652173913041e0 -1.775682804202925e0 2.9041253194407046e-1 2.9041253194407046e-1
9.420289855072461e0 -1.775682804202925e0 2.9765891093488855e-1 2.9765891093488855e-1
1.0144927536231881e1 -1.775682804202925e0 3.0490528825803453e-1 3.0490528825803453e-1
1.0869565217391301e1 -1.775682804202925e0 3.121516651897105e-1 3.121516651897105e-1
1.1594202898550721e1 -1.775682804202925e0 3.1939804202949273e-1 3.1939804202949273e-1
1.2318840579710141e1 -1.775682804202925e0 3.266444188477038e-1 3.266444188477038e-1
1.3043478260869561e1 -1.775682804202925e0 3.338907956608513e-1 3.338907956608513e-1
1.3768115942028981e1 -1.775682804202925e0 3.4113717247281006e-1 3.4113717247281006e-1
1.44927536231884e1 -1.775682804202925e0 3.483835492844899e-1 3.483835492844899e-1
1.521739130434782e1 -1.775682804202925e0 3.5562992609610417e-1 3.5562992609610417e-1
1.594202898550724e1 -1.775682804202925e0 3.628763029077031e-1 3.628763029077031e-1
1.666666666666666e1 -1.775682804202925e0 3.7012267971929835e-1 3.7012267971929835e-1
1.7391304347826082e1 -1.775682804202925e0 3.7736905653089287e-1 3.7736905653089287e-1
1.8115942028985504e1 -1.775682804202925e0 3.8461543334248716e-1 3.8461543334248716e-1
1.8840579710144926e1 -1.775682804202925e0 3.918618101540814e-1 3.918618101540814e-1
1.9565217391304348e1 -1.775682804202925e0 3.991081869656756e-1 3.991081869656756e-1
2.028985507246377e1 -1.775682804202925e0 4.063545637772698e-1 4.063545637772698e-1
2.101449275362319e1 -1.775682804202925e0 4.1360094058886404e-1 4.1360094058886404e-1
2.1739130434782613e1 -1.775682804202925e0 4.208473174004582e-1 4.208473174004582e-1
2.2463768115942035e1 -1.775682804202925e0 4.2809369421205246e-1 4.2809369421205246e-1
2.3188405797101456e1 -1.775682804202925e0 4.353400710236467e-1 4.353400710236467e-1
2.3913043478260878e1 -1.775682804202925e0 4.425864478352409e-1 4.425864478352409e-1
2.46376811594203e1 -1.775682804202925e0 4.498328246468351e-1 4.498328246468351e-1
2.536231884057972e1 -1.775682804202925e0 4.5707920145842934e-1 4.5707920145842934e-1
2.6086956521739143e1 -1.775682804202925e0 4.643255782700236e-1 4.643255782700236e-1
2.6811594202898565e1 -1.775682804202925e0 4.7157195508161776e-1 4.7157195508161776e-1
2.7536231884057987e1 -1.775682804202925e0 4.78818331893212e-1 4.78818331893212e-1
2.826086956521741e1 -1.775682804202925e0 4.860647087048062e-1 4.860647087048062e-1
2.898550724637683e1 -1.775682804202925e0 4.933110855164004e-1 4.933110855164004e-1
2.9710144927536252e1 -1.775682804202925e0 5.005574623279947e-1 5.005574623279947e-1
3.0434782608695674e1 -1.775682804202925e0 5.078038391395889e-1 5.078038391395889e-1
3.1159420289855095e1 -1.775682804202925e0 5.15050215951183e-1 5.15050215951183e-1
3.1884057971014517e1 -1.775682804202925e0 5.222965927627773e-1 5.222965927627773e-1
3.2608695652173935e1 -1.775682804202925e0 5.295429695743714e-1 5.295429695743714e-1
3.333333333333336e1 -1.775682804202925e0 5.367893463859656e-1 5.367893463859656e-1
3.405797101449278e1 -1.775682804202925e0 5.440357231975599e-1 5.440357231975599e-1
3.47826086956522e1 -1.775682804202925e0 5.512821000091541e-1 5.512821000091541e-1
3.550724637681162e1 -1.775682804202925e0 5.585284768207484e-1 5.585284768207484e-1
3.6231884057971044e1 -1.775682804202925e0 5.657748536323426e-1 5.657748536323426e-1
3.6956521739130466e1 -1.775682804202925e0 5.730212304439368e-1 5.730212304439368e-1
3.768115942028989e1 -1.775682804202925e0 5.802676072555311e-1 5.802676072555311e-1
3.840579710144931e1 -1.775682804202925e0 5.875139840671253e-1 5.875139840671253e-1
3.913043478260873e1 -1.775682804202925e0 5.947603608787194e-1 5.947603608787194e-1
3.985507246376815e1 -1.775682804202925e0 6.020067376903137e-1 6.020067376903137e-1
4.0579710144927574e1 -1.775682804202925e0 6.092531145019079e-1 6.092531145019079e-1
4.1304347826086996e1 -1.775682804202925e0 6.16499491313502e-1 6.16499491313502e-1
4.202898550724642e1 -1.775682804202925e0 6.237458681250962e-1 6.237458681250962e-1
4.275362318840584e1 -1.775682804202925e0 6.309922449366905e-1 6.309922449366905e-1
4.347826086956526e1 -1.775682804202925e0 6.382386217482847e-1 6.382386217482847e-1
4.420289855072468e1 -1.775682804202925e0 6.45484998559879e-1 6.45484998559879e-1
4.4927536231884105e1 -1.775682804202925e0 6.527313753714732e-1 6.527313753714732e-1
4.565217391304353e1 -1.775682804202925e0 6.599777521830674e-1 6.599777521830674e-1
4.637681159420295e1 -1.775682804202925e0 6.672241289946617e-1 6.672241289946617e-1
4.710144927536237e1 -1.775682804202925e0 6.744705058062559e-1 6.744705058062559e-1
4.782608695652179e1 -1.775682804202925e0 6.8171688261785e-1 6.8171688261785e-1
4.855072463768121e1 -1.775682804202925e0 6.889632594294443e-1 6.889632594294443e-1
4.9275362318840635e1 -1.775682804202925e0 6.962096362410385e-1 6.962096362410385e-1
5.0e1 -1.775682804202925e0 7.034560130526322e-1 7.034560130526322e-1

0.0e0 -1.6846221475771337e0 0.0e0 0.0e0
7.246376811594203e-1 -1.6846221475771337e0 1.0660532589606823e-1 1.0660532589606823e-1
1.4492753623188406e0 -1.6846221475771337e0 1.2489929514145989e-1 1.2489929514145989e-1
2.1739130434782608e0 -1.6846221475771337e0 1.3458235133253338e-1 1.3458235133253338e-1
2.898550724637681e0 -1.6846221475771337e0 1.4239312800416412e-1 1.4239312800416412e-1
3.6231884057971016e0 -1.6846221475771337e0 1.497715856323215e-1 1.497715856323215e-1
4.3478260869565215e0 -1.6846221475771337e0 1.5704894487704357e-1 1.5704894487704357e-1
5.0724637681159415e0 -1.6846221475771337e0 1.64302593290343e-1 1.64302593290343e-1
5.797101449275361e0 -1.6846221475771337e0 1.7155067697264054e-1 1.7155067697264054e-1
6.521739130434781e0 -1.6846221475771337e0 1.7879745445190642e-1 1.7879745445190642e-1
7.246376811594201e0 -1.6846221475771337e0 1.8604392531615654e-1 1.8604392531615654e-1
7.971014492753621e0 -1.6846221475771337e0 1.9329032420569076e-1 1.9329032420569076e-1
8.695652173913041e0 -1.6846221475771337e0 2.0053670619986722e-1 2.0053670619986722e-1
9.420289855072461e0 -1.6846221475771337e0 2.0778308422802244e-1 2.0778308422802244e-1
1.0144927536231881e1 -1.6846221475771337e0 2.1502946132519257e-1 2.1502946132519257e-1
1.0869565217391301e1 -1.6846221475771337e0 2.2227583820382296e-1 2.2227583820382296e-1
1.1594202898550721e1 -1.6846221475771337e0 2.2952221503115325e-1 2.2952221503115325e-1
1.2318840579710141e1 -1.6846221475771337e0 2.3676859184644133e-1 2.3676859184644133e-1
1.3043478260869561e1 -1.6846221475771337e0 2.4401496865890265e-1 2.4401496865890265e-1
1.3768115942028981e1 -1.6846221475771337e0 2.512613454707004e-1 2.512613454707004e-1
1.44927536231884e1 -1.6846221475771337e0 2.5850772228234237e-1 2.5850772228234237e-1
1.521739130434782e1 -1.6846221475771337e0 2.657540990939478e-1 2.657540990939478e-1
1.594202898550724e1 -1.6846221475771337e0 2.7300047590554466e-1 2.7300047590554466e-1
1.666666666666666e1 -1.6846221475771337e0 2.8024685271713945e-1 2.8024685271713945e-1
1.7391304347826082e1 -1.6846221475771337e0 2.874932295287338e-1 2.874932295287338e-1
1.8115942028985504e1 -1.6846221475771337e0 2.9473960634032803e-1 2.9473960634032803e-1
1.8840579710144926e1 -1.6846221475771337e0 3.0198598315192227e-1 3.0198598315192227e-1
1.9565217391304348e1 -1.6846221475771337e0 3.092323599635165e-1 3.092323599635165e-1
2.028985507246377e1 -1.6846221475771337e0 3.1647873677511074e-1 3.1647873677511074e-1
2.101449275362319e1 -1.6846221475771337e0 3.2372511358670497e-1 3.2372511358670497e-1
2.1739130434782613e1 -1.6846221475771337e0 3.3097149039829915e-1 3.3097149039829915e-1
2.2463768115942035e1 -1.6846221475771337e0 3.382178672098934e-1 3.382178672098934e-1
2.3188405797101456e1 -1.6846221475771337e0 3.454642440214876e-1 3.454642440214876e-1
2.3913043478260878e1 -1.6846221475771337e0 3.527106208330818e-1 3.527106208330818e-1
2.46376811594203e1 -1.6846221475771337e0 3.5995699764467604e-1 3.5995699764467604e-1
2.536231884057972e1 -1.6846221475771337e0 3.6720337445627027e-1 3.6720337445627027e-1
2.6086956521739143e1 -1.6846221475771337e0 3.744497512678645e-1 3.744497512678645e-1
2.6811594202898565e1 -1.6846221475771337e0 3.816961280794587e-1 3.816961280794587e-1
2.7536231884057987e1 -1.6846221475771337e0 3.889425048910529e-1 3.889425048910529e-1
2.826086956521741e1 -1.6846221475771337e0 3.9618888170264716e-1 3.9618888170264716e-1
2.898550724637683e1 -1.6846221475771337e0 4.0343525851424133e-1 4.0343525851424133e-1
2.9710144927536252e1 -1.6846221475771337e0 4.1068163532583557e-1 4.1068163532583557e-1
3.0434782608695674e1 -1.6846221475771337e0 4.179280121374298e-1 4.179280121374298e-1
3.1159420289855095e1 -1.6846221475771337e0 4.25174388949024e-1 4.25174388949024e-1
3.1884057971014517e1 -1.6846221475771337e0 4.324207657606182e-1 4.324207657606182e-1
3.2608695652173935e1 -1.6846221475771337e0 4.396671425722124e-1 4.396671425722124e-1
3.333333333333336e1 -1.6846221475771337e0 4.4691351938380663e-1 4.4691351938380663e-1
3.405797101449278e1 -1.6846221475771337e0 4.541598961954008e-1 4.541598961954008e-1
3.47826086956522e1 -1.6846221475771337e0 4.6140627300699505e-1 4.6140627300699505e-1
3.550724637681162e1 -1.6846221475771337e0 4.686526498185893e-1 4.686526498185893e-1
3.6231884057971044e1 -1.6846221475771337e0 4.7589902663018346e-1 4.7589902663018346e-1
3.6956521739130466e1 -1.6846221475771337e0 4.831454034417777e-1 4.831454034417777e-1
3.768115942028989e1 -1.6846221475771337e0 4.9039178025337193e-1 4.9039178025337193e-1
3.840579710144931e1 -1.6846221475771337e0 4.9763815706496617e-1 4.9763815706496617e-1
3.913043478260873e1 -1.6846221475771337e0 5.048845338765603e-1 5.048845338765603e-1
3.985507246376815e1 -1.6846221475771337e0 5.121309106881545e-1 5.121309106881545e-1
4.0579710144927574e1 -1.6846221475771337e0 5.193772874997488e-1 5.193772874997488e-1
4.1304347826086996e1 -1.6846221475771337e0 5.26623664311343e-1 5.26623664311343e-1
4.202898550724642e1 -1.6846221475771337e0 5.338700411229372e-1 5.338700411229372e-1
4.275362318840584e1 -1.6846221475771337e0 5.411164179345315e-1 5.411164179345315e-1
4.347826086956526e1 -1.6846221475771337e0 5.483627947461256e-1 5.483627947461256e-1
4.420289855072468e1 -1.6846221475771337e0 5.556091715577198e-1 5.556091715577198e-1
4.4927536231884105e1 -1.6846221475771337e0 5.628555483693141e-1 5.628555483693141e-1
4.565217391304353e1 -1.6846221475771337e0 5.701019251809083e-1 5.701019251809083e-1
4.637681159420295e1 -1.6846221475771337e0 5.773483019925025e-1 5.773483019925025e-1
4.710144927536237e1 -1.6846221475771337e0 5.845946788040968e-1 5.845946788040968e-1
4.782608695652179e1 -1.6846221475771337e0 5.918410556156909e-1 5.918410556156909e-1
4.855072463768121e1 -1.6846221475771337e0 5.990874324272851e-1 5.990874324272851e-1
4.9275362318840635e1 -1.6846221475771337e0 6.063338092388794e-1 6.063338092388794e-1
5.0e1 -1.6846221475771337e0 6.13580186050473e-1 6.13580186050473e-1

0.0e0 -1.5935614909513425e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5935614909513425e0 2.71594223473653e-2 2.71594223473653e-2
1.4492753623188406e0 -1.5935614909513425e0 3.661990481548989e-2 3.661990481548989e-2
2.1739130434782608e0 -1.5935614909513425e0 4.4354629258442313e-2 4.4354629258442313e-2
2.898550724637681e0 -1.5935614909513425e0 5.171412039156316e-2 5.171412039156316e-2
3.6231884057971016e0 -1.5935614909513425e0 5.898696820892846e-2 5.898696820892846e-2
4.3478260869565215e0 -1.5935614909513425e0 6.62395543716417e-2 6.62395543716417e-2
5.0724637681159415e0 -1.5935614909513425e0 7.348738852288379e-2 7.348738852288379e-2
5.797101449275361e0 -1.5935614909513425e0 8.073410741734373e-2 8.073410741734373e-2
6.521739130434781e0 -1.5935614909513425e0 8.798056452883707e-2 8.798056452883707e-2
7.246376811594201e0 -1.5935614909513425e0 9.522696019001491e-2 9.522696019001491e-2
7.971014492753621e0 -1.5935614909513425e0 1.0247334142636427e-1 1.0247334142636427e-1
8.695652173913041e0 -1.5935614909513425e0 1.0971971927662685e-1 1.0971971927662685e-1
9.420289855072461e0 -1.5935614909513425e0 1.1696609633203839e-1 1.1696609633203839e-1
1.0144927536231881e1 -1.5935614909513425e0 1.2421247320086636e-1 1.2421247320086636e-1
1.0869565217391301e1 -1.5935614909513425e0 1.3145885002589563e-1 1.3145885002589563e-1
1.1594202898550721e1 -1.5935614909513425e0 1.3870522684064357e-1 1.3870522684064357e-1
1.2318840579710141e1 -1.5935614909513425e0 1.459516036529781e-1 1.459516036529781e-1
1.3043478260869561e1 -1.5935614909513425e0 1.531979804647461e-1 1.531979804647461e-1
1.3768115942028981e1 -1.5935614909513425e0 1.6044435727638104e-1 1.6044435727638104e-1
1.44927536231884e1 -1.5935614909513425e0 1.6769073408798482e-1 1.6769073408798482e-1
1.521739130434782e1 -1.5935614909513425e0 1.7493711089958128e-1 1.7493711089958128e-1
1.594202898550724e1 -1.5935614909513425e0 1.82183487711176e-1 1.82183487711176e-1
1.666666666666666e1 -1.5935614909513425e0 1.8942986452277033e-1 1.8942986452277033e-1
1.7391304347826082e1 -1.5935614909513425e0 1.966762413343646e-1 1.966762413343646e-1
1.8115942028985504e1 -1.5935614909513425e0 2.039226181459588e-1 2.039226181459588e-1
1.8840579710144926e1 -1.5935614909513425e0 2.11168994957553e-1 2.11168994957553e-1
1.9565217391304348e1 -1.5935614909513425e0 2.1841537176914724e-1 2.1841537176914724e-1
2.028985507246377e1 -1.5935614909513425e0 2.2566174858074145e-1 2.2566174858074145e-1
2.101449275362319e1 -1.5935614909513425e0 2.3290812539233569e-1 2.3290812539233569e-1
2.1739130434782613e1 -1.5935614909513425e0 2.401545022039299e-1 2.401545022039299e-1
2.2463768115942035e1 -1.5935614909513425e0 2.474008790155241e-1 2.474008790155241e-1
2.3188405797101456e1 -1.5935614909513425e0 2.5464725582711834e-1 2.5464725582711834e-1
2.3913043478260878e1 -1.5935614909513425e0 2.6189363263871257e-1 2.6189363263871257e-1
2.46376811594203e1 -1.5935614909513425e0 2.6914000945030675e-1 2.6914000945030675e-1
2.536231884057972e1 -1.5935614909513425e0 2.76386386261901e-1 2.76386386261901e-1
2.6086956521739143e1 -1.5935614909513425e0 2.836327630734952e-1 2.836327630734952e-1
2.6811594202898565e1 -1.5935614909513425e0 2.908791398850894e-1 2.908791398850894e-1
2.7536231884057987e1 -1.5935614909513425e0 2.9812551669668363e-1 2.9812551669668363e-1
2.826086956521741e1 -1.5935614909513425e0 3.0537189350827787e-1 3.0537189350827787e-1
2.898550724637683e1 -1.5935614909513425e0 3.1261827031987205e-1 3.1261827031987205e-1
2.9710144927536252e1 -1.5935614909513425e0 3.198646471314663e-1 3.198646471314663e-1
3.0434782608695674e1 -1.5935614909513425e0 3.271110239430605e-1 3.271110239430605e-1
3.1159420289855095e1 -1.5935614909513425e0 3.343574007546547e-1 3.343574007546547e-1
3.1884057971014517e1 -1.5935614909513425e0 3.4160377756624893e-1 3.4160377756624893e-1
3.2608695652173935e1 -1.5935614909513425e0 3.488501543778431e-1 3.488501543778431e-1
3.333333333333336e1 -1.5935614909513425e0 3.5609653118943735e-1 3.5609653118943735e-1
3.405797101449278e1 -1.5935614909513425e0 3.6334290800103153e-1 3.6334290800103153e-1
3.47826086956522e1 -1.5935614909513425e0 3.7058928481262576e-1 3.7058928481262576e-1
3.550724637681162e1 -1.5935614909513425e0 3.7783566162422e-1 3.7783566162422e-1
3.6231884057971044e1 -1.5935614909513425e0 3.850820384358142e-1 3.850820384358142e-1
3.6956521739130466e1 -1.5935614909513425e0 3.923284152474084e-1 3.923284152474084e-1
3.768115942028989e1 -1.5935614909513425e0 3.9957479205900265e-1 3.9957479205900265e-1
3.840579710144931e1 -1.5935614909513425e0 4.068211688705969e-1 4.068211688705969e-1
3.913043478260873e1 -1.5935614909513425e0 4.1406754568219106e-1 4.1406754568219106e-1
3.985507246376815e1 -1.5935614909513425e0 4.213139224937853e-1 4.213139224937853e-1
4.0579710144927574e1 -1.5935614909513425e0 4.2856029930537953e-1 4.2856029930537953e-1
4.1304347826086996e1 -1.5935614909513425e0 4.358066761169737e-1 4.358066761169737e-1
4.202898550724642e1 -1.5935614909513425e0 4.4305305292856795e-1 4.4305305292856795e-1
4.275362318840584e1 -1.5935614909513425e0 4.502994297401622e-1 4.502994297401622e-1
4.347826086956526e1 -1.5935614909513425e0 4.5754580655175636e-1 4.5754580655175636e-1
4.420289855072468e1 -1.5935614909513425e0 4.647921833633506e-1 4.647921833633506e-1
4.4927536231884105e1 -1.5935614909513425e0 4.7203856017494483e-1 4.7203856017494483e-1
4.565217391304353e1 -1.5935614909513425e0 4.79284936986539e-1 4.79284936986539e-1
4.637681159420295e1 -1.5935614909513425e0 4.8653131379813325e-1 4.8653131379813325e-1
4.710144927536237e1 -1.5935614909513425e0 4.937776906097275e-1 4.937776906097275e-1
4.782608695652179e1 -1.5935614909513425e0 5.010240674213217e-1 5.010240674213217e-1
4.855072463768121e1 -1.5935614909513425e0 5.082704442329159e-1 5.082704442329159e-1
4.9275362318840635e1 -1.5935614909513425e0 5.155168210445101e-1 5.155168210445101e-1
5.0e1 -1.5935614909513425e0 5.227631978561038e-1 5.227631978561038e-1

0.0e0 -1.5025008343255513e0 0.0e0 0.0e0
7.246376811594203e-1 -1.5025008343255513e0 -5.245148696800063e-2 -5.245148696800063e-2
1.4492753623188406e0 -1.5025008343255513e0 -5.184283805391675e-2 -5.184283805391675e-2
2.1739130434782608e0 -1.5025008343255513e0 -4.606049196135753e-2 -4.606049196135753e-2
2.898550724637681e0 -1.5025008343255513e0 -3.9153223667638626e-2 -3.9153223667638626e-2
3.6231884057971016e0 -1.5025008343255513e0 -3.1986205008155943e-2 -3.1986205008155943e-2
4.3478260869565215e0 -1.5025008343255513e0 -2.4758443380090464e-2 -2.4758443380090464e-2
5.0724637681159415e0 -1.5025008343255513e0 -1.751643556688099e-2 -1.751643556688099e-2
5.797101449275361e0 -1.5025008343255513e0 -1.0271084294865007e-2 -1.0271084294865007e-2
6.521739130434781e0 -1.5025008343255513e0 -3.0249482165344566e-3 -3.0249482165344566e-3
7.246376811594201e0 -1.5025008343255513e0 4.2213720853775116e-3 4.2213720853775116e-3
7.971014492753621e0 -1.5025008343255513e0 1.1467735631877127e-2 1.1467735631877127e-2
8.695652173913041e0 -1.5025008343255513e0 1.871410932961906e-2 1.871410932961906e-2
9.420289855072461e0 -1.5025008343255513e0 2.5960485410266565e-2 2.5960485410266565e-2
1.0144927536231881e1 -1.5025008343255513e0 3.320686205027811e-2 3.320686205027811e-2
1.0869565217391301e1 -1.5025008343255513e0 4.0453238821594933e-2 4.0453238821594933e-2
1.1594202898550721e1 -1.5025008343255513e0 4.76996156237344e-2 4.76996156237344e-2
1.2318840579710141e1 -1.5025008343255513e0 5.49459924331092e-2 5.49459924331092e-2
1.3043478260869561e1 -1.5025008343255513e0 6.219236924418242e-2 6.219236924418242e-2
1.3768115942028981e1 -1.5025008343255513e0 6.943874605565431e-2 6.943874605565431e-2
1.44927536231884e1 -1.5025008343255513e0 7.668512286721982e-2 7.668512286721982e-2
1.521739130434782e1 -1.5025008343255513e0 8.393149967880729e-2 8.393149967880729e-2
1.594202898550724e1 -1.5025008343255513e0 9.11778764903999e-2 9.11778764903999e-2
1.666666666666666e1 -1.5025008343255513e0 9.842425330199371e-2 9.842425330199371e-2
1.7391304347826082e1 -1.5025008343255513e0 1.0567063011358786e-1 1.0567063011358786e-1
1.8115942028985504e1 -1.5025008343255513e0 1.1291700692518206e-1 1.1291700692518206e-1
1.8840579710144926e1 -1.5025008343255513e0 1.2016338373677625e-1 1.2016338373677625e-1
1.9565217391304348e1 -1.5025008343255513e0 1.274097605483705e-1 1.274097605483705e-1
2.028985507246377e1 -1.5025008343255513e0 1.3465613735996468e-1 1.3465613735996468e-1
2.101449275362319e1 -1.5025008343255513e0 1.419025141715589e-1 1.419025141715589e-1
2.1739130434782613e1 -1.5025008343255513e0 1.4914889098315315e-1 1.4914889098315315e-1
2.2463768115942035e1 -1.5025008343255513e0 1.5639526779474733e-1 1.5639526779474733e-1
2.3188405797101456e1 -1.5025008343255513e0 1.6364164460634156e-1 1.6364164460634156e-1
2.3913043478260878e1 -1.5025008343255513e0 1.708880214179358e-1 1.708880214179358e-1
2.46376811594203e1 -1.5025008343255513e0 1.7813439822952998e-1 1.7813439822952998e-1
2.536231884057972e1 -1.5025008343255513e0 1.853807750411242e-1 1.853807750411242e-1
2.6086956521739143e1 -1.5025008343255513e0 1.9262715185271845e-1 1.9262715185271845e-1
2.6811594202898565e1 -1.5025008343255513e0 1.9987352866431263e-1 1.9987352866431263e-1
2.7536231884057987e1 -1.5025008343255513e0 2.0711990547590686e-1 2.0711990547590686e-1
2.826086956521741e1 -1.5025008343255513e0 2.143662822875011e-1 2.143662822875011e-1
2.898550724637683e1 -1.5025008343255513e0 2.2161265909909528e-1 2.2161265909909528e-1
2.9710144927536252e1 -1.5025008343255513e0 2.288590359106895e-1 2.288590359106895e-1
3.0434782608695674e1 -1.5025008343255513e0 2.3610541272228375e-1 2.3610541272228375e-1
3.1159420289855095e1 -1.5025008343255513e0 2.4335178953387793e-1 2.4335178953387793e-1
3.1884057971014517e1 -1.5025008343255513e0 2.5059816634547216e-1 2.5059816634547216e-1
3.2608695652173935e1 -1.5025008343255513e0 2.5784454315706634e-1 2.5784454315706634e-1
3.333333333333336e1 -1.5025008343255513e0 2.650909199686606e-1 2.650909199686606e-1
3.405797101449278e1 -1.5025008343255513e0 2.7233729678025476e-1 2.7233729678025476e-1
3.47826086956522e1 -1.5025008343255513e0 2.79583673591849e-1 2.79583673591849e-1
3.550724637681162e1 -1.5025008343255513e0 2.868300504034432e-1 2.868300504034432e-1
3.6231884057971044e1 -1.5025008343255513e0 2.940764272150374e-1 2.940764272150374e-1
3.6956521739130466e1 -1.5025008343255513e0 3.0132280402663164e-1 3.0132280402663164e-1
3.768115942028989e1 -1.5025008343255513e0 3.085691808382259e-1 3.085691808382259e-1
3.840579710144931e1 -1.5025008343255513e0 3.158155576498201e-1 3.158155576498201e-1
3.913043478260873e1 -1.5025008343255513e0 3.230619344614143e-1 3.230619344614143e-1
3.985507246376815e1 -1.5025008343255513e0 3.303083112730085e-1 3.303083112730085e-1
4.0579710144927574e1 -1.5025008343255513e0 3.3755468808460276e-1 3.3755468808460276e-1
4.1304347826086996e1 -1.5025008343255513e0 3.4480106489619694e-1 3.4480106489619694e-1
4.202898550724642e1 -1.5025008343255513e0 3.520474417077912e-1 3.520474417077912e-1
4.275362318840584e1 -1.5025008343255513e0 3.592938185193854e-1 3.592938185193854e-1
4.347826086956526e1 -1.5025008343255513e0 3.665401953309796e-1 3.665401953309796e-1
4.420289855072468e1 -1.5025008343255513e0 3.737865721425738e-1 3.737865721425738e-1
4.4927536231884105e1 -1.5025008343255513e0 3.8103294895416806e-1 3.8103294895416806e-1
4.565217391304353e1 -1.5025008343255513e0 3.8827932576576224e-1 3.8827932576576224e-1
4.637681159420295e1 -1.5025008343255513e0 3.955257025773565e-1 3.955257025773565e-1
4.710144927536237e1 -1.5025008343255513e0 4.027720793889507e-1 4.027720793889507e-1
4.782608695652179e1 -1.5025008343255513e0 4.100184562005449e-1 4.100184562005449e-1
4.855072463768121e1 -1.5025008343255513e0 4.172648330121391e-1 4.172648330121391e-1
4.9275362318840635e1 -1.5025008343255513e0 4.2451120982373336e-1 4.2451120982373336e-1
5.0e1 -1.5025008343255513e0 4.31757586635327e-1 4.31757586635327e-1

0.0e0 -1.41144017769976e0 0.0e0 0.0e0
7.246376811594203e-1 -1.41144017769976e0 -1.315677209830264e-1 -1.315677209830264e-1
1.4492753623188406e0 -1.41144017769976e0 -1.397559033191588e-1 -1.397559033191588e-1
2.1739130434782608e0 -1.41144017769976e0 -1.3591380415737753e-1 -1.3591380415737753e-1
2.898550724637681e0 -1.41144017769976e0 -1.2945594874308364e-1 -1.2945594874308364e-1
3.6231884057971016e0 -1.41144017769976e0 -1.2239410165484235e-1 -1.2239410165484235e-1
4.3478260869565215e0 -1.41144017769976e0 -1.151910103101513e-1 -1.151910103101513e-1
5.0724637681159415e0 -1.41144017769976e0 -1.0795479263207786e-1 -1.0795479263207786e-1
5.797101449275361e0 -1.41144017769976e0 -1.0071080048456192e-1 -1.0071080048456192e-1
6.521739130434781e0 -1.41144017769976e0 -9.346498344460255e-2 -9.346498344460255e-2
7.246376811594201e0 -1.41144017769976e0 -8.621873803369942e-2 -8.621873803369942e-2
7.971014492753621e0 -1.41144017769976e0 -7.897239206713079e-2 -7.897239206713079e-2
8.695652173913041e0 -1.41144017769976e0 -7.172602249610714e-2 -7.172602249610714e-2
9.420289855072461e0 -1.41144017769976e0 -6.44796473841668e-2 -6.44796473841668e-2
1.0144927536231881e1 -1.41144017769976e0 -5.72332709715499e-2 -5.72332709715499e-2
1.0869565217391301e1 -1.41144017769976e0 -4.998689425361176e-2 -4.998689425361176e-2
1.1594202898550721e1 -1.41144017769976e0 -4.2740517464002425e-2 -4.2740517464002425e-2
1.2318840579710141e1 -1.41144017769976e0 -3.549414065756895e-2 -3.549414065756895e-2
1.3043478260869561e1 -1.41144017769976e0 -2.824776384718619e-2 -2.824776384718619e-2
1.3768115942028981e1 -1.41144017769976e0 -2.1001387035876368e-2 -2.1001387035876368e-2
1.44927536231884e1 -1.41144017769976e0 -1.3755010224348913e-2 -1.3755010224348913e-2
1.521739130434782e1 -1.41144017769976e0 -6.508633412770387e-3 -6.508633412770387e-3
1.594202898550724e1 -1.41144017769976e0 7.377433988201565e-4 7.377433988201565e-4
1.666666666666666e1 -1.41144017769976e0 7.984120210413476e-3 7.984120210413476e-3
1.7391304347826082e1 -1.41144017769976e0 1.5230497022007516e-2 1.5230497022007516e-2
1.8115942028985504e1 -1.41144017769976e0 2.2476873833601668e-2 2.2476873833601668e-2
1.8840579710144926e1 -1.41144017769976e0 2.972325064519585e-2 2.972325064519585e-2
1.9565217391304348e1 -1.41144017769976e0 3.6969627456790083e-2 3.6969627456790083e-2
2.028985507246377e1 -1.41144017769976e0 4.421600426838429e-2 4.421600426838429e-2
2.101449275362319e1 -1.41144017769976e0 5.146238107997853e-2 5.146238107997853e-2
2.1739130434782613e1 -1.41144017769976e0 5.870875789157273e-2 5.870875789157273e-2
2.2463768115942035e1 -1.41144017769976e0 6.595513470316694e-2 6.595513470316694e-2
2.3188405797101456e1 -1.41144017769976e0 7.320151151476118e-2 7.320151151476118e-2
2.3913043478260878e1 -1.41144017769976e0 8.044788832635539e-2 8.044788832635539e-2
2.46376811594203e1 -1.41144017769976e0 8.769426513794959e-2 8.769426513794959e-2
2.536231884057972e1 -1.41144017769976e0 9.494064194954382e-2 9.494064194954382e-2
2.6086956521739143e1 -1.41144017769976e0 1.0218701876113806e-1 1.0218701876113806e-1
2.6811594202898565e1 -1.41144017769976e0 1.0943339557273224e-1 1.0943339557273224e-1
2.7536231884057987e1 -1.41144017769976e0 1.1667977238432647e-1 1.1667977238432647e-1
2.826086956521741e1 -1.41144017769976e0 1.2392614919592071e-1 1.2392614919592071e-1
2.898550724637683e1 -1.41144017769976e0 1.311725260075149e-1 1.311725260075149e-1
2.9710144927536252e1 -1.41144017769976e0 1.3841890281910912e-1 1.3841890281910912e-1
3.0434782608695674e1 -1.41144017769976e0 1.4566527963070336e-1 1.4566527963070336e-1
3.1159420289855095e1 -1.41144017769976e0 1.5291165644229754e-1 1.5291165644229754e-1
3.1884057971014517e1 -1.41144017769976e0 1.6015803325389177e-1 1.6015803325389177e-1
3.2608695652173935e1 -1.41144017769976e0 1.6740441006548595e-1 1.6740441006548595e-1
3.333333333333336e1 -1.41144017769976e0 1.746507868770802e-1 1.746507868770802e-1
3.405797101449278e1 -1.41144017769976e0 1.8189716368867437e-1 1.8189716368867437e-1
3.47826086956522e1 -1.41144017769976e0 1.891435405002686e-1 1.891435405002686e-1
3.550724637681162e1 -1.41144017769976e0 1.9638991731186284e-1 1.9638991731186284e-1
3.6231884057971044e1 -1.41144017769976e0 2.0363629412345702e-1 2.0363629412345702e-1
3.6956521739130466e1 -1.41144017769976e0 2.1088267093505125e-1 2.1088267093505125e-1
3.768115942028989e1 -1.41144017769976e0 2.181290477466455e-1 2.181290477466455e-1
3.840579710144931e1 -1.41144017769976e0 2.2537542455823972e-1 2.2537542455823972e-1
3.913043478260873e1 -1.41144017769976e0 2.326218013698339e-1 2.326218013698339e-1
3.985507246376815e1 -1.41144017769976e0 2.3986817818142814e-1 2.3986817818142814e-1
4.0579710144927574e1 -1.41144017769976e0 2.4711455499302237e-1 2.4711455499302237e-1
4.1304347826086996e1 -1.41144017769976e0 2.5436093180461655e-1 2.5436093180461655e-1
4.202898550724642e1 -1.41144017769976e0 2.616073086162108e-1 2.616073086162108e-1
4.275362318840584e1 -1.41144017769976e0 2.68853685427805e-1 2.68853685427805e-1
4.347826086956526e1 -1.41144017769976e0 2.761000622393992e-1 2.761000622393992e-1
4.420289855072468e1 -1.41144017769976e0 2.8334643905099344e-1 2.8334643905099344e-1
4.4927536231884105e1 -1.41144017769976e0 2.905928158625877e-1 2.905928158625877e-1
4.565217391304353e1 -1.41144017769976e0 2.9783919267418185e-1 2.9783919267418185e-1
4.637681159420295e1 -1.41144017769976e0 3.050855694857761e-1 3.050855694857761e-1
4.710144927536237e1 -1.41144017769976e0 3.123319462973703e-1 3.123319462973703e-1
4.782608695652179e1 -1.41144017769976e0 3.195783231089645e-1 3.195783231089645e-1
4.855072463768121e1 -1.41144017769976e0 3.2682469992055874e-1 3.2682469992055874e-1
4.9275362318840635e1 -1.41144017769976e0 3.3407107673215297e-1 3.3407107673215297e-1
5.0e1 -1.41144017769976e0 3.413174535437466e-1 3.413174535437466e-1

0.0e0 -1.3203795210739688e0 0.0e0 0.0e0
7.246376811594203e-1 -1.3203795210739688e0 -2.0953369766603913e-1 -2.0953369766603913e-1
1.4492753623188406e0 -1.3203795210739688e0 -2.2639081563437694e-1 -2.2639081563437694e-1
2.1739130434782608e0 -1.3203795210739688e0 -2.2446075448663444e-1 -2.2446075448663444e-1
2.898550724637681e0 -1.3203795210739688e0 -2.1844577801513307e-1 -2.1844577801513307e-1
3.6231884057971016e0 -1.3203795210739688e0 -2.1148757342673025e-1 -2.1148757342673025e-1
4.3478260869565215e0 -1.3203795210739688e0 -2.0430879368840266e-1 -2.0430879368840266e-1
5.0724637681159415e0 -1.3203795210739688e0 -1.9707828196368543e-1 -1.9707828196368543e-1
5.797101449275361e0 -1.3203795210739688e0 -1.8983562918059194e-1 -1.8983562918059194e-1
6.521739130434781e0 -1.3203795210739688e0 -1.8259012654055967e-1 -1.8259012654055967e-1
7.246376811594201e0 -1.3203795210739688e0 -1.7534395493183785e-1 -1.7534395493183785e-1
7.971014492753621e0 -1.3203795210739688e0 -1.6809762628960867e-1 -1.6809762628960867e-1
8.695652173913041e0 -1.3203795210739688e0 -1.6085126078530565e-1 -1.6085126078530565e-1
9.420289855072461e0 -1.3203795210739688e0 -1.536048866279886e-1 -1.536048866279886e-1
1.0144927536231881e1 -1.3203795210739688e0 -1.463585104394603e-1 -1.463585104394603e-1
1.0869565217391301e1 -1.3203795210739688e0 -1.391121337741248e-1 -1.391121337741248e-1
1.1594202898550721e1 -1.3203795210739688e0 -1.3186575699686343e-1 -1.3186575699686343e-1
1.2318840579710141e1 -1.3203795210739688e0 -1.246193801933285e-1 -1.246193801933285e-1
1.3043478260869561e1 -1.3203795210739688e0 -1.1737300338362613e-1 -1.1737300338362613e-1
1.3768115942028981e1 -1.3203795210739688e0 -1.1012662657247602e-1 -1.1012662657247602e-1
1.44927536231884e1 -1.3203795210739688e0 -1.0288024976098606e-1 -1.0288024976098606e-1
1.521739130434782e1 -1.3203795210739688e0 -9.563387294941633e-2 -9.563387294941633e-2
1.594202898550724e1 -1.3203795210739688e0 -8.83874961378279e-2 -8.83874961378279e-2
1.666666666666666e1 -1.3203795210739688e0 -8.114111932623504e-2 -8.114111932623504e-2
1.7391304347826082e1 -1.3203795210739688e0 -7.389474251464112e-2 -7.389474251464112e-2
1.8115942028985504e1 -1.3203795210739688e0 -6.6648365703047e-2 -6.6648365703047e-2
1.8840579710144926e1 -1.3203795210739688e0 -5.940198889145282e-2 -5.940198889145282e-2
1.9565217391304348e1 -1.3203795210739688e0 -5.215561207985858e-2 -5.215561207985858e-2
2.028985507246377e1 -1.3203795210739688e0 -4.4909235268264375e-2 -4.4909235268264375e-2
2.101449275362319e1 -1.3203795210739688e0 -3.766285845667014e-2 -3.766285845667014e-2
2.1739130434782613e1 -1.3203795210739688e0 -3.041648164507593e-2 -3.041648164507593e-2
2.2463768115942035e1 -1.3203795210739688e0 -2.3170104833481725e-2 -2.3170104833481725e-2
2.3188405797101456e1 -1.3203795210739688e0 -1.592372802188749e-2 -1.592372802188749e-2
2.3913043478260878e1 -1.3203795210739688e0 -8.677351210293283e-3 -8.677351210293283e-3
2.46376811594203e1 -1.3203795210739688e0 -1.4309743986990753e-3 -1.4309743986990753e-3
2.536231884057972e1 -1.3203795210739688e0 5.81540241289516e-3 5.81540241289516e-3
2.6086956521739143e1 -1.3203795210739688e0 1.3061779224489395e-2 1.3061779224489395e-2
2.6811594202898565e1 -1.3203795210739688e0 2.0308156036083574e-2 2.0308156036083574e-2
2.7536231884057987e1 -1.3203795210739688e0 2.755453284767781e-2 2.755453284767781e-2
2.826086956521741e1 -1.3203795210739688e0 3.4800909659272045e-2 3.4800909659272045e-2
2.898550724637683e1 -1.3203795210739688e0 4.2047286470866224e-2 4.2047286470866224e-2
2.9710144927536252e1 -1.3203795210739688e0 4.929366328246046e-2 4.929366328246046e-2
3.0434782608695674e1 -1.3203795210739688e0 5.654004009405469e-2 5.654004009405469e-2
3.1159420289855095e1 -1.3203795210739688e0 6.378641690564888e-2 6.378641690564888e-2
3.1884057971014517e1 -1.3203795210739688e0 7.103279371724311e-2 7.103279371724311e-2
3.2608695652173935e1 -1.3203795210739688e0 7.827917052883728e-2 7.827917052883728e-2
3.333333333333336e1 -1.3203795210739688e0 8.552554734043152e-2 8.552554734043152e-2
3.405797101449278e1 -1.3203795210739688e0 9.277192415202571e-2 9.277192415202571e-2
3.47826086956522e1 -1.3203795210739688e0 1.0001830096361994e-1 1.0001830096361994e-1
3.550724637681162e1 -1.3203795210739688e0 1.0726467777521417e-1 1.0726467777521417e-1
3.6231884057971044e1 -1.3203795210739688e0 1.1451105458680835e-1 1.1451105458680835e-1
3.6956521739130466e1 -1.3203795210739688e0 1.2175743139840259e-1 1.2175743139840259e-1
3.768115942028989e1 -1.3203795210739688e0 1.2900380820999682e-1 1.2900380820999682e-1
3.840579710144931e1 -1.3203795210739688e0 1.3625018502159106e-1 1.3625018502159106e-1
3.913043478260873e1 -1.3203795210739688e0 1.4349656183318524e-1 1.4349656183318524e-1
3.985507246376815e1 -1.3203795210739688e0 1.5074293864477947e-1 1.5074293864477947e-1
4.0579710144927574e1 -1.3203795210739688e0 1.579893154563737e-1 1.579893154563737e-1
4.1304347826086996e1 -1.3203795210739688e0 1.652356922679679e-1 1.652356922679679e-1
4.202898550724642e1 -1.3203795210739688e0 1.7248206907956212e-1 1.7248206907956212e-1
4.275362318840584e1 -1.3203795210739688e0 1.7972844589115636e-1 1.7972844589115636e-1
4.347826086956526e1 -1.3203795210739688e0 1.8697482270275054e-1 1.8697482270275054e-1
4.420289855072468e1 -1.3203795210739688e0 1.9422119951434477e-1 1.9422119951434477e-1
4.4927536231884105e1 -1.3203795210739688e0 2.01467576325939e-1 2.01467576325939e-1
4.565217391304353e1 -1.3203795210739688e0 2.087139531375332e-1 2.087139531375332e-1
4.637681159420295e1 -1.3203795210739688e0 2.1596032994912742e-1 2.1596032994912742e-1
4.710144927536237e1 -1.3203795210739688e0 2.2320670676072166e-1 2.2320670676072166e-1
4.782608695652179e1 -1.3203795210739688e0 2.3045308357231584e-1 2.3045308357231584e-1
4.855072463768121e1 -1.3203795210739688e0 2.3769946038391007e-1 2.3769946038391007e-1
4.9275362318840635e1 -1.3203795210739688e0 2.449458371955043e-1 2.449458371955043e-1
5.0e1 -1.3203795210739688e0 2.521922140070979e-1 2.521922140070979e-1

0.0e0 -1.2293188644481776e0 0.0e0 0.0e0
7.246376811594203e-1 -1.2293188644481776e0 -2.857033663798775e-1 -2.857033663798775e-1
1.4492753623188406e0 -1.2293188644481776e0 -3.110296908315933e-1 -3.110296908315933e-1
2.1739130434782608e0 -1.2293188644481776e0 -3.1096761503199477e-1 -3.1096761503199477e-1
2.898550724637681e0 -1.2293188644481776e0 -3.053853137322544e-1 -3.053853137322544e-1
3.6231884057971016e0 -1.2293188644481776e0 -2.9852836375789266e-1 -2.9852836375789266e-1
4.3478260869565215e0 -1.2293188644481776e0 -2.9137333549529065e-1 -2.9137333549529065e-1
5.0724637681159415e0 -1.2293188644481776e0 -2.841483982608232e-1 -2.841483982608232e-1
5.797101449275361e0 -1.2293188644481776e0 -2.7690705398367926e-1 -2.7690705398367926e-1
6.521739130434781e0 -1.2293188644481776e0 -2.696618584999132e-1 -2.696618584999132e-1
7.246376811594201e0 -1.2293188644481776e0 -2.624157589929971e-1 -2.624157589929971e-1
7.971014492753621e0 -1.2293188644481776e0 -2.5516944727596075e-1 -2.5516944727596075e-1
8.695652173913041e0 -1.2293188644481776e0 -2.4792308574468258e-1 -2.4792308574468258e-1
9.420289855072461e0 -1.2293188644481776e0 -2.4067671251999467e-1 -2.4067671251999467e-1
1.0144927536231881e1 -1.2293188644481776e0 -2.3343033655039205e-1 -2.3343033655039205e-1
1.0869565217391301e1 -1.2293188644481776e0 -2.261839599364472e-1 -2.261839599364472e-1
1.1594202898550721e1 -1.2293188644481776e0 -2.1893758317124934e-1 -2.1893758317124934e-1
1.2318840579710141e1 -1.2293188644481776e0 -2.1169120637054614e-1 -2.1169120637054614e-1
1.3043478260869561e1 -1.2293188644481776e0 -2.0444482956150856e-1 -2.0444482956150856e-1
1.3768115942028981e1 -1.2293188644481776e0 -1.9719845275051445e-1 -1.9719845275051445e-1
1.44927536231884e1 -1.2293188644481776e0 -1.8995207593906113e-1 -1.8995207593906113e-1
1.521739130434782e1 -1.2293188644481776e0 -1.827056991275e-1 -1.827056991275e-1
1.594202898550724e1 -1.2293188644481776e0 -1.7545932231591357e-1 -1.7545932231591357e-1
1.666666666666666e1 -1.2293188644481776e0 -1.6821294550432123e-1 -1.6821294550432123e-1
1.7391304347826082e1 -1.2293188644481776e0 -1.6096656869272738e-1 -1.6096656869272738e-1
1.8115942028985504e1 -1.2293188644481776e0 -1.5372019188113328e-1 -1.5372019188113328e-1
1.8840579710144926e1 -1.2293188644481776e0 -1.4647381506953913e-1 -1.4647381506953913e-1
1.9565217391304348e1 -1.2293188644481776e0 -1.392274382579449e-1 -1.392274382579449e-1
2.028985507246377e1 -1.2293188644481776e0 -1.319810614463507e-1 -1.319810614463507e-1
2.101449275362319e1 -1.2293188644481776e0 -1.2473468463475645e-1 -1.2473468463475645e-1
2.1739130434782613e1 -1.2293188644481776e0 -1.1748830782316225e-1 -1.1748830782316225e-1
2.2463768115942035e1 -1.2293188644481776e0 -1.1024193101156804e-1 -1.1024193101156804e-1
2.3188405797101456e1 -1.2293188644481776e0 -1.029955541999738e-1 -1.029955541999738e-1
2.3913043478260878e1 -1.2293188644481776e0 -9.57491773883796e-2 -9.57491773883796e-2
2.46376811594203e1 -1.2293188644481776e0 -8.850280057678539e-2 -8.850280057678539e-2
2.536231884057972e1 -1.2293188644481776e0 -8.125642376519115e-2 -8.125642376519115e-2
2.6086956521739143e1 -1.2293188644481776e0 -7.401004695359692e-2 -7.401004695359692e-2
2.6811594202898565e1 -1.2293188644481776e0 -6.676367014200274e-2 -6.676367014200274e-2
2.7536231884057987e1 -1.2293188644481776e0 -5.95172933304085e-2 -5.95172933304085e-2
2.826086956521741e1 -1.2293188644481776e0 -5.227091651881427e-2 -5.227091651881427e-2
2.898550724637683e1 -1.2293188644481776e0 -4.502453970722009e-2 -4.502453970722009e-2
2.9710144927536252e1 -1.2293188644481776e0 -3.7778162895625855e-2 -3.7778162895625855e-2
3.0434782608695674e1 -1.2293188644481776e0 -3.053178608403162e-2 -3.053178608403162e-2
3.1159420289855095e1 -1.2293188644481776e0 -2.3285409272437443e-2 -2.3285409272437443e-2
3.1884057971014517e1 -1.2293188644481776e0 -1.6039032460843206e-2 -1.6039032460843206e-2
3.2608695652173935e1 -1.2293188644481776e0 -8.792655649249026e-3 -8.792655649249026e-3
3.333333333333336e1 -1.2293188644481776e0 -1.546278837654791e-3 -1.546278837654791e-3
3.405797101449278e1 -1.2293188644481776e0 5.700097973939389e-3 5.700097973939389e-3
3.47826086956522e1 -1.2293188644481776e0 1.2946474785533624e-2 1.2946474785533624e-2
3.550724637681162e1 -1.2293188644481776e0 2.0192851597127862e-2 2.0192851597127862e-2
3.6231884057971044e1 -1.2293188644481776e0 2.743922840872204e-2 2.743922840872204e-2
3.6956521739130466e1 -1.2293188644481776e0 3.4685605220316273e-2 3.4685605220316273e-2
3.768115942028989e1 -1.2293188644481776e0 4.193198203191051e-2 4.193198203191051e-2
3.840579710144931e1 -1.2293188644481776e0 4.9178358843504744e-2 4.9178358843504744e-2
3.913043478260873e1 -1.2293188644481776e0 5.642473565509892e-2 5.642473565509892e-2
3.985507246376815e1 -1.2293188644481776e0 6.367111246669316e-2 6.367111246669316e-2
4.0579710144927574e1 -1.2293188644481776e0 7.091748927828739e-2 7.091748927828739e-2
4.1304347826086996e1 -1.2293188644481776e0 7.816386608988157e-2 7.816386608988157e-2
4.202898550724642e1 -1.2293188644481776e0 8.541024290147581e-2 8.541024290147581e-2
4.275362318840584e1 -1.2293188644481776e0 9.265661971307004e-2 9.265661971307004e-2
4.347826086956526e1 -1.2293188644481776e0 9.990299652466422e-2 9.990299652466422e-2
4.420289855072468e1 -1.2293188644481776e0 1.0714937333625846e-1 1.0714937333625846e-1
4.4927536231884105e1 -1.2293188644481776e0 1.1439575014785269e-1 1.1439575014785269e-1
4.565217391304353e1 -1.2293188644481776e0 1.2164212695944687e-1 1.2164212695944687e-1
4.637681159420295e1 -1.2293188644481776e0 1.288885037710411e-1 1.288885037710411e-1
4.710144927536237e1 -1.2293188644481776e0 1.3613488058263534e-1 1.3613488058263534e-1
4.782608695652179e1 -1.2293188644481776e0 1.4338125739422952e-1 1.4338125739422952e-1
4.855072463768121e1 -1.2293188644481776e0 1.5062763420582376e-1 1.5062763420582376e-1
4.9275362318840635e1 -1.2293188644481776e0 1.57874011017418e-1 1.57874011017418e-1
5.0e1 -1.2293188644481776e0 1.6512038782901162e-1 1.6512038782901162e-1

0.0e0 -1.1382582078223864e0 0.0e0 0.0e0
7.246376811594203e-1 -1.1382582078223864e0 -3.5944556126093624e-1 -3.5944556126093624e-1
1.4492753623188406e0 -1.1382582078223864e0 -3.929711845350156e-1 -3.929711845350156e-1
2.1739130434782608e0 -1.1382582078223864e0 -3.9471756270277386e-1 -3.9471756270277386e-1
2.898550724637681e0 -1.1382582078223864e0 -3.895541475210244e-1 -3.895541475210244e-1
3.6231884057971016e0 -1.1382582078223864e0 -3.827952252472855e-1 -3.827952252472855e-1
4.3478260869565215e0 -1.1382582078223864e0 -3.756631915175631e-1 -3.756631915175631e-1
5.0724637681159415e0 -1.1382582078223864e0 -3.6844365111825733e-1 -3.6844365111825733e-1
5.797101449275361e0 -1.1382582078223864e0 -3.6120357364589745e-1 -3.6120357364589745e-1
6.521739130434781e0 -1.1382582078223864e0 -3.539586755295432e-1 -3.539586755295432e-1
7.246376811594201e0 -1.1382582078223864e0 -3.467126458265989e-1 -3.467126458265989e-1
7.971014492753621e0 -1.1382582078223864e0 -3.3946635049536145e-1 -3.3946635049536145e-1
8.695652173913041e0 -1.1382582078223864e0 -3.322199928104906e-1 -3.322199928104906e-1
9.420289855072461e0 -1.1382582078223864e0 -3.249736204887096e-1 -3.249736204887096e-1
1.0144927536231881e1 -1.1382582078223864e0 -3.177272447310556e-1 -3.177272447310556e-1
1.0869565217391301e1 -1.1382582078223864e0 -3.104808681668637e-1 -3.104808681668637e-1
1.1594202898550721e1 -1.1382582078223864e0 -3.032344914133448e-1 -3.032344914133448e-1
1.2318840579710141e1 -1.1382582078223864e0 -2.959881146153832e-1 -2.959881146153832e-1
1.3043478260869561e1 -1.1382582078223864e0 -2.8874173780698914e-1 -2.8874173780698914e-1
1.3768115942028981e1 -1.1382582078223864e0 -2.814953609961461e-1 -2.814953609961461e-1
1.44927536231884e1 -1.1382582078223864e0 -2.742489841847282e-1 -2.742489841847282e-1
1.521739130434782e1 -1.1382582078223864e0 -2.6700260737317544e-1 -2.6700260737317544e-1
1.594202898550724e1 -1.1382582078223864e0 -2.597562305615909e-1 -2.597562305615909e-1
1.666666666666666e1 -1.1382582078223864e0 -2.52509853749999e-1 -2.52509853749999e-1
1.7391304347826082e1 -1.1382582078223864e0 -2.4526347693840536e-1 -2.4526347693840536e-1
1.8115942028985504e1 -1.1382582078223864e0 -2.3801710012681127e-1 -2.3801710012681127e-1
1.8840579710144926e1 -1.1382582078223864e0 -2.307707233152171e-1 -2.307707233152171e-1
1.9565217391304348e1 -1.1382582078223864e0 -2.2352434650362288e-1 -2.2352434650362288e-1
2.028985507246377e1 -1.1382582078223864e0 -2.1627796969202867e-1 -2.1627796969202867e-1
2.101449275362319e1 -1.1382582078223864e0 -2.0903159288043444e-1 -2.0903159288043444e-1
2.1739130434782613e1 -1.1382582078223864e0 -2.0178521606884023e-1 -2.0178521606884023e-1
2.2463768115942035e1 -1.1382582078223864e0 -1.9453883925724602e-1 -1.9453883925724602e-1
2.3188405797101456e1 -1.1382582078223864e0 -1.872924624456518e-1 -1.872924624456518e-1
2.3913043478260878e1 -1.1382582078223864e0 -1.8004608563405758e-1 -1.8004608563405758e-1
2.46376811594203e1 -1.1382582078223864e0 -1.7279970882246337e-1 -1.7279970882246337e-1
2.536231884057972e1 -1.1382582078223864e0 -1.6555333201086914e-1 -1.6555333201086914e-1
2.6086956521739143e1 -1.1382582078223864e0 -1.583069551992749e-1 -1.583069551992749e-1
2.6811594202898565e1 -1.1382582078223864e0 -1.5106057838768072e-1 -1.5106057838768072e-1
2.7536231884057987e1 -1.1382582078223864e0 -1.438142015760865e-1 -1.438142015760865e-1
2.826086956521741e1 -1.1382582078223864e0 -1.3656782476449225e-1 -1.3656782476449225e-1
2.898550724637683e1 -1.1382582078223864e0 -1.2932144795289807e-1 -1.2932144795289807e-1
2.9710144927536252e1 -1.1382582078223864e0 -1.2207507114130384e-1 -1.2207507114130384e-1
3.0434782608695674e1 -1.1382582078223864e0 -1.148286943297096e-1 -1.148286943297096e-1
3.1159420289855095e1 -1.1382582078223864e0 -1.0758231751811542e-1 -1.0758231751811542e-1
3.1884057971014517e1 -1.1382582078223864e0 -1.0033594070652119e-1 -1.0033594070652119e-1
3.2608695652173935e1 -1.1382582078223864e0 -9.308956389492701e-2 -9.308956389492701e-2
3.333333333333336e1 -1.1382582078223864e0 -8.584318708333277e-2 -8.584318708333277e-2
3.405797101449278e1 -1.1382582078223864e0 -7.859681027173859e-2 -7.859681027173859e-2
3.47826086956522e1 -1.1382582078223864e0 -7.135043346014436e-2 -7.135043346014436e-2
3.550724637681162e1 -1.1382582078223864e0 -6.410405664855012e-2 -6.410405664855012e-2
3.6231884057971044e1 -1.1382582078223864e0 -5.685767983695594e-2 -5.685767983695594e-2
3.6956521739130466e1 -1.1382582078223864e0 -4.961130302536171e-2 -4.961130302536171e-2
3.768115942028989e1 -1.1382582078223864e0 -4.2364926213767473e-2 -4.2364926213767473e-2
3.840579710144931e1 -1.1382582078223864e0 -3.511854940217324e-2 -3.511854940217324e-2
3.913043478260873e1 -1.1382582078223864e0 -2.787217259057906e-2 -2.787217259057906e-2
3.985507246376815e1 -1.1382582078223864e0 -2.0625795778984823e-2 -2.0625795778984823e-2
4.0579710144927574e1 -1.1382582078223864e0 -1.3379418967390588e-2 -1.3379418967390588e-2
4.1304347826086996e1 -1.1382582078223864e0 -6.133042155796409e-3 -6.133042155796409e-3
4.202898550724642e1 -1.1382582078223864e0 1.1133346557978263e-3 1.1133346557978263e-3
4.275362318840584e1 -1.1382582078223864e0 8.359711467392061e-3 8.359711467392061e-3
4.347826086956526e1 -1.1382582078223864e0 1.560608827898624e-2 1.560608827898624e-2
4.420289855072468e1 -1.1382582078223864e0 2.2852465090580476e-2 2.2852465090580476e-2
4.4927536231884105e1 -1.1382582078223864e0 3.009884190217471e-2 3.009884190217471e-2
4.565217391304353e1 -1.1382582078223864e0 3.734521871376889e-2 3.734521871376889e-2
4.637681159420295e1 -1.1382582078223864e0 4.4591595525363126e-2 4.4591595525363126e-2
4.710144927536237e1 -1.1382582078223864e0 5.183797233695736e-2 5.183797233695736e-2
4.782608695652179e1 -1.1382582078223864e0 5.908434914855154e-2 5.908434914855154e-2
4.855072463768121e1 -1.1382582078223864e0 6.633072596014578e-2 6.633072596014578e-2
4.9275362318840635e1 -1.1382582078223864e0 7.357710277174001e-2 7.357710277174001e-2
5.0e1 -1.1382582078223864e0 8.082347958333364e-2 8.082347958333364e-2

0.0e0 -1.0471975511965952e0 0.0e0 0.0e0
7.246376811594203e-1 -1.0471975511965952e0 -4.301492312582901e-1 -4.301492312582901e-1
1.4492753623188406e0 -1.0471975511965952e0 -4.715363037214142e-1 -4.715363037214142e-1
2.1739130434782608e0 -1.0471975511965952e0 -4.750166190566196e-1 -4.750166190566196e-1
2.898550724637681e0 -1.0471975511965952e0 -4.702548299167947e-1 -4.702548299167947e-1
3.6231884057971016e0 -1.0471975511965952e0 -4.6358989614186047e-1 -4.6358989614186047e-1
4.3478260869565215e0 -1.0471975511965952e0 -4.564799094622304e-1 -4.564799094622304e-1
5.0724637681159415e0 -1.0471975511965952e0 -4.492655435231223e-1 -4.492655435231223e-1
5.797101449275361e0 -1.0471975511965952e0 -4.420266806572377e-1 -4.420266806572377e-1
6.521739130434781e0 -1.0471975511965952e0 -4.3478206765536076e-1 -4.3478206765536076e-1
7.246376811594201e0 -1.0471975511965952e0 -4.275361048801367e-1 -4.275361048801367e-1
7.971014492753621e0 -1.0471975511965952e0 -4.2028982525952624e-1 -4.2028982525952624e-1
8.695652173913041e0 -1.0471975511965952e0 -4.130434712625727e-1 -4.130434712625727e-1
9.420289855072461e0 -1.0471975511965952e0 -4.057970998064946e-1 -4.057970998064946e-1
1.0144927536231881e1 -1.0471975511965952e0 -3.9855072425205595e-1 -3.9855072425205595e-1
1.0869565217391301e1 -1.0471975511965952e0 -3.913043477355669e-1 -3.913043477355669e-1
1.1594202898550721e1 -1.0471975511965952e0 -3.840579709932458e-1 -3.840579709932458e-1
1.2318840579710141e1 -1.0471975511965952e0 -3.7681159419791277e-1 -3.7681159419791277e-1
1.3043478260869561e1 -1.0471975511965952e0 -3.695652173901357e-1 -3.695652173901357e-1
1.3768115942028981e1 -1.0471975511965952e0 -3.6231884057943753e-1 -3.6231884057943753e-1
1.44927536231884e1 -1.0471975511965952e0 -3.550724637680537e-1 -3.550724637680537e-1
1.521739130434782e1 -1.0471975511965952e0 -3.4782608695650885e-1 -3.4782608695650885e-1
1.594202898550724e1 -1.0471975511965952e0 -3.405797101449263e-1 -3.405797101449263e-1
1.666666666666666e1 -1.0471975511965952e0 -3.333333333333347e-1 -3.333333333333347e-1
1.7391304347826082e1 -1.0471975511965952e0 -3.2608695652174113e-1 -3.2608695652174113e-1
1.8115942028985504e1 -1.0471975511965952e0 -3.1884057971014707e-1 -3.1884057971014707e-1
1.8840579710144926e1 -1.0471975511965952e0 -3.11594202898553e-1 -3.11594202898553e-1
1.9565217391304348e1 -1.0471975511965952e0 -3.0434782608695876e-1 -3.0434782608695876e-1
2.028985507246377e1 -1.0471975511965952e0 -2.971014492753645e-1 -2.971014492753645e-1
2.101449275362319e1 -1.0471975511965952e0 -2.898550724637703e-1 -2.898550724637703e-1
2.1739130434782613e1 -1.0471975511965952e0 -2.8260869565217606e-1 -2.8260869565217606e-1
2.2463768115942035e1 -1.0471975511965952e0 -2.753623188405819e-1 -2.753623188405819e-1
2.3188405797101456e1 -1.0471975511965952e0 -2.6811594202898764e-1 -2.6811594202898764e-1
2.3913043478260878e1 -1.0471975511965952e0 -2.6086956521739346e-1 -2.6086956521739346e-1
2.46376811594203e1 -1.0471975511965952e0 -2.536231884057992e-1 -2.536231884057992e-1
2.536231884057972e1 -1.0471975511965952e0 -2.46376811594205e-1 -2.46376811594205e-1
2.6086956521739143e1 -1.0471975511965952e0 -2.3913043478261076e-1 -2.3913043478261076e-1
2.6811594202898565e1 -1.0471975511965952e0 -2.3188405797101658e-1 -2.3188405797101658e-1
2.7536231884057987e1 -1.0471975511965952e0 -2.2463768115942234e-1 -2.2463768115942234e-1
2.826086956521741e1 -1.0471975511965952e0 -2.173913043478281e-1 -2.173913043478281e-1
2.898550724637683e1 -1.0471975511965952e0 -2.1014492753623393e-1 -2.1014492753623393e-1
2.9710144927536252e1 -1.0471975511965952e0 -2.028985507246397e-1 -2.028985507246397e-1
3.0434782608695674e1 -1.0471975511965952e0 -1.9565217391304546e-1 -1.9565217391304546e-1
3.1159420289855095e1 -1.0471975511965952e0 -1.8840579710145128e-1 -1.8840579710145128e-1
3.1884057971014517e1 -1.0471975511965952e0 -1.8115942028985704e-1 -1.8115942028985704e-1
3.2608695652173935e1 -1.0471975511965952e0 -1.7391304347826286e-1 -1.7391304347826286e-1
3.333333333333336e1 -1.0471975511965952e0 -1.6666666666666863e-1 -1.6666666666666863e-1
3.405797101449278e1 -1.0471975511965952e0 -1.5942028985507445e-1 -1.5942028985507445e-1
3.47826086956522e1 -1.0471975511965952e0 -1.521739130434802e-1 -1.521739130434802e-1
3.550724637681162e1 -1.0471975511965952e0 -1.4492753623188598e-1 -1.4492753623188598e-1
3.6231884057971044e1 -1.0471975511965952e0 -1.376811594202918e-1 -1.376811594202918e-1
3.6956521739130466e1 -1.0471975511965952e0 -1.3043478260869756e-1 -1.3043478260869756e-1
3.768115942028989e1 -1.0471975511965952e0 -1.2318840579710333e-1 -1.2318840579710333e-1
3.840579710144931e1 -1.0471975511965952e0 -1.159420289855091e-1 -1.159420289855091e-1
3.913043478260873e1 -1.0471975511965952e0 -1.0869565217391491e-1 -1.0869565217391491e-1
3.985507246376815e1 -1.0471975511965952e0 -1.0144927536232068e-1 -1.0144927536232068e-1
4.0579710144927574e1 -1.0471975511965952e0 -9.420289855072644e-2 -9.420289855072644e-2
4.1304347826086996e1 -1.0471975511965952e0 -8.695652173913226e-2 -8.695652173913226e-2
4.202898550724642e1 -1.0471975511965952e0 -7.971014492753803e-2 -7.971014492753803e-2
4.275362318840584e1 -1.0471975511965952e0 -7.246376811594379e-2 -7.246376811594379e-2
4.347826086956526e1 -1.0471975511965952e0 -6.521739130434961e-2 -6.521739130434961e-2
4.420289855072468e1 -1.0471975511965952e0 -5.797101449275538e-2 -5.797101449275538e-2
4.4927536231884105e1 -1.0471975511965952e0 -5.072463768116114e-2 -5.072463768116114e-2
4.565217391304353e1 -1.0471975511965952e0 -4.3478260869566965e-2 -4.3478260869566965e-2
4.637681159420295e1 -1.0471975511965952e0 -3.623188405797273e-2 -3.623188405797273e-2
4.710144927536237e1 -1.0471975511965952e0 -2.8985507246378495e-2 -2.8985507246378495e-2
4.782608695652179e1 -1.0471975511965952e0 -2.1739130434784312e-2 -2.1739130434784312e-2
4.855072463768121e1 -1.0471975511965952e0 -1.449275362319008e-2 -1.449275362319008e-2
4.9275362318840635e1 -1.0471975511965952e0 -7.246376811595845e-3 -7.246376811595845e-3
5.0e1 -1.0471975511965952e0 -2.220446049250313e-15 -2.220446049250313e-15

0.0e0 -9.561368945708041e-1 0.0e0 0.0e0
7.246376811594203e-1 -9.561368945708041e-1 -4.972285034951434e-1 -4.972285034951434e-1
1.4492753623188406e0 -9.561368945708041e-1 -5.460740330701525e-1 -5.460740330701525e-1
2.1739130434782608e0 -9.561368945708041e-1 -5.511994008234451e-1 -5.511994008234451e-1
2.898550724637681e0 -9.561368945708041e-1 -5.468186496496079e-1 -5.468186496496079e-1
3.6231884057971016e0 -9.561368945708041e-1 -5.402428863533587e-1 -5.402428863533587e-1
4.3478260869565215e0 -9.561368945708041e-1 -5.331538165522334e-1 -5.331538165522334e-1
5.0724637681159415e0 -9.561368945708041e-1 -5.259443598211521e-1 -5.259443598211521e-1
5.797101449275361e0 -9.561368945708041e-1 -5.187066492988222e-1 -5.187066492988222e-1
6.521739130434781e0 -9.561368945708041e-1 -5.114623067959398e-1 -5.114623067959398e-1
7.246376811594201e0 -9.561368945708041e-1 -5.042164075176001e-1 -5.042164075176001e-1
7.971014492753621e0 -9.561368945708041e-1 -4.9697014280226154e-1 -4.9697014280226154e-1
8.695652173913041e0 -9.561368945708041e-1 -4.89723792304176e-1 -4.89723792304176e-1
9.420289855072461e0 -9.561368945708041e-1 -4.824774216694233e-1 -4.824774216694233e-1
1.0144927536231881e1 -9.561368945708041e-1 -4.752310463077829e-1 -4.752310463077829e-1
1.0869565217391301e1 -9.561368945708041e-1 -4.6798466983655135e-1 -4.6798466983655135e-1
1.1594202898550721e1 -9.561368945708041e-1 -4.607382931048539e-1 -4.607382931048539e-1
1.2318840579710141e1 -9.561368945708041e-1 -4.534919163120147e-1 -4.534919163120147e-1
1.3043478260869561e1 -9.561368945708041e-1 -4.462455395048231e-1 -4.462455395048231e-1
1.3768115942028981e1 -9.561368945708041e-1 -4.389991626942623e-1 -4.389991626942623e-1
1.44927536231884e1 -9.561368945708041e-1 -4.3175278588291066e-1 -4.3175278588291066e-1
1.521739130434782e1 -9.561368945708041e-1 -4.2450640907137355e-1 -4.2450640907137355e-1
1.594202898550724e1 -9.561368945708041e-1 -4.172600322597927e-1 -4.172600322597927e-1
1.666666666666666e1 -9.561368945708041e-1 -4.1001365544820156e-1 -4.1001365544820156e-1
1.7391304347826082e1 -9.561368945708041e-1 -4.027672786366081e-1 -4.027672786366081e-1
1.8115942028985504e1 -9.561368945708041e-1 -3.9552090182501404e-1 -3.9552090182501404e-1
1.8840579710144926e1 -9.561368945708041e-1 -3.8827452501341997e-1 -3.8827452501341997e-1
1.9565217391304348e1 -9.561368945708041e-1 -3.8102814820182573e-1 -3.8102814820182573e-1
2.028985507246377e1 -9.561368945708041e-1 -3.737817713902315e-1 -3.737817713902315e-1
2.101449275362319e1 -9.561368945708041e-1 -3.6653539457863726e-1 -3.6653539457863726e-1
2.1739130434782613e1 -9.561368945708041e-1 -3.5928901776704303e-1 -3.5928901776704303e-1
2.2463768115942035e1 -9.561368945708041e-1 -3.5204264095544885e-1 -3.5204264095544885e-1
2.3188405797101456e1 -9.561368945708041e-1 -3.447962641438546e-1 -3.447962641438546e-1
2.3913043478260878e1 -9.561368945708041e-1 -3.3754988733226043e-1 -3.3754988733226043e-1
2.46376811594203e1 -9.561368945708041e-1 -3.303035105206662e-1 -3.303035105206662e-1
2.536231884057972e1 -9.561368945708041e-1 -3.2305713370907196e-1 -3.2305713370907196e-1
2.6086956521739143e1 -9.561368945708041e-1 -3.1581075689747773e-1 -3.1581075689747773e-1
2.6811594202898565e1 -9.561368945708041e-1 -3.0856438008588355e-1 -3.0856438008588355e-1
2.7536231884057987e1 -9.561368945708041e-1 -3.013180032742893e-1 -3.013180032742893e-1
2.826086956521741e1 -9.561368945708041e-1 -2.940716264626951e-1 -2.940716264626951e-1
2.898550724637683e1 -9.561368945708041e-1 -2.868252496511009e-1 -2.868252496511009e-1
2.9710144927536252e1 -9.561368945708041e-1 -2.7957887283950666e-1 -2.7957887283950666e-1
3.0434782608695674e1 -9.561368945708041e-1 -2.7233249602791243e-1 -2.7233249602791243e-1
3.1159420289855095e1 -9.561368945708041e-1 -2.6508611921631825e-1 -2.6508611921631825e-1
3.1884057971014517e1 -9.561368945708041e-1 -2.57839742404724e-1 -2.57839742404724e-1
3.2608695652173935e1 -9.561368945708041e-1 -2.5059336559312984e-1 -2.5059336559312984e-1
3.333333333333336e1 -9.561368945708041e-1 -2.433469887815356e-1 -2.433469887815356e-1
3.405797101449278e1 -9.561368945708041e-1 -2.3610061196994142e-1 -2.3610061196994142e-1
3.47826086956522e1 -9.561368945708041e-1 -2.2885423515834719e-1 -2.2885423515834719e-1
3.550724637681162e1 -9.561368945708041e-1 -2.2160785834675295e-1 -2.2160785834675295e-1
3.6231884057971044e1 -9.561368945708041e-1 -2.1436148153515877e-1 -2.1436148153515877e-1
3.6956521739130466e1 -9.561368945708041e-1 -2.0711510472356454e-1 -2.0711510472356454e-1
3.768115942028989e1 -9.561368945708041e-1 -1.998687279119703e-1 -1.998687279119703e-1
3.840579710144931e1 -9.561368945708041e-1 -1.9262235110037607e-1 -1.9262235110037607e-1
3.913043478260873e1 -9.561368945708041e-1 -1.853759742887819e-1 -1.853759742887819e-1
3.985507246376815e1 -9.561368945708041e-1 -1.7812959747718765e-1 -1.7812959747718765e-1
4.0579710144927574e1 -9.561368945708041e-1 -1.7088322066559342e-1 -1.7088322066559342e-1
4.1304347826086996e1 -9.561368945708041e-1 -1.6363684385399924e-1 -1.6363684385399924e-1
4.202898550724642e1 -9.561368945708041e-1 -1.56390467042405e-1 -1.56390467042405e-1
4.275362318840584e1 -9.561368945708041e-1 -1.4914409023081077e-1 -1.4914409023081077e-1
4.347826086956526e1 -9.561368945708041e-1 -1.418977134192166e-1 -1.418977134192166e-1
4.420289855072468e1 -9.561368945708041e-1 -1.3465133660762235e-1 -1.3465133660762235e-1
4.4927536231884105e1 -9.561368945708041e-1 -1.2740495979602812e-1 -1.2740495979602812e-1
4.565217391304353e1 -9.561368945708041e-1 -1.2015858298443394e-1 -1.2015858298443394e-1
4.637681159420295e1 -9.561368945708041e-1 -1.129122061728397e-1 -1.129122061728397e-1
4.710144927536237e1 -9.561368945708041e-1 -1.0566582936124547e-1 -1.0566582936124547e-1
4.782608695652179e1 -9.561368945708041e-1 -9.841945254965129e-2 -9.841945254965129e-2
4.855072463768121e1 -9.561368945708041e-1 -9.117307573805705e-2 -9.117307573805705e-2
4.9275362318840635e1 -9.561368945708041e-1 -8.392669892646282e-2 -8.392669892646282e-2
5.0e1 -9.561368945708041e-1 -7.668032211486919e-2 -7.668032211486919e-2

0.0e0 -8.65076237945013e-1 0.0e0 0.0e0
7.246376811594203e-1 -8.65076237945013e-1 -5.601275379960013e-1 -5.601275379960013e-1
1.4492753623188406e0 -8.65076237945013e-1 -6.159667294811627e-1 -6.159667294811627e-1
2.1739130434782608e0 -8.65076237945013e-1 -6.226346334807584e-1 -6.226346334807584e-1
2.898550724637681e0 -8.65076237945013e-1 -6.186111747963833e-1 -6.186111747963833e-1
3.6231884057971016e0 -8.65076237945013e-1 -6.1211902506403e-1 -6.1211902506403e-1
4.3478260869565215e0 -8.65076237945013e-1 -6.050495686459787e-1 -6.050495686459787e-1
5.0724637681159415e0 -8.65076237945013e-1 -5.978447151915096e-1 -5.978447151915096e-1
5.797101449275361e0 -8.65076237945013e-1 -5.906080852011323e-1 -5.906080852011323e-1
6.521739130434781e0 -8.65076237945013e-1 -5.833639963403219e-1 -5.833639963403219e-1
7.246376811594201e0 -8.65076237945013e-1 -5.761181566018757e-1 -5.761181566018757e-1
7.971014492753621e0 -8.65076237945013e-1 -5.68871905862944e-1 -5.68871905862944e-1
8.695652173913041e0 -8.65076237945013e-1 -5.616255586456845e-1 -5.616255586456845e-1
9.420289855072461e0 -8.65076237945013e-1 -5.54379188781074e-1 -5.54379188781074e-1
1.0144927536231881e1 -8.65076237945013e-1 -5.471328136002169e-1 -5.471328136002169e-1
1.0869565217391301e1 -8.65076237945013e-1 -5.398864371714226e-1 -5.398864371714226e-1
1.1594202898550721e1 -8.65076237945013e-1 -5.326400604496869e-1 -5.326400604496869e-1
1.2318840579710141e1 -8.65076237945013e-1 -5.25393683659186e-1 -5.25393683659186e-1
1.3043478260869561e1 -8.65076237945013e-1 -5.181473068525433e-1 -5.181473068525433e-1
1.3768115942028981e1 -8.65076237945013e-1 -5.109009300421115e-1 -5.109009300421115e-1
1.44927536231884e1 -8.65076237945013e-1 -5.036545532307901e-1 -5.036545532307901e-1
1.521739130434782e1 -8.65076237945013e-1 -4.9640817641926e-1 -4.9640817641926e-1
1.594202898550724e1 -8.65076237945013e-1 -4.891617996076808e-1 -4.891617996076808e-1
1.666666666666666e1 -8.65076237945013e-1 -4.819154227960901e-1 -4.819154227960901e-1
1.7391304347826082e1 -8.65076237945013e-1 -4.7466904598449666e-1 -4.7466904598449666e-1
1.8115942028985504e1 -8.65076237945013e-1 -4.674226691729027e-1 -4.674226691729027e-1
1.8840579710144926e1 -8.65076237945013e-1 -4.6017629236130864e-1 -4.6017629236130864e-1
1.9565217391304348e1 -8.65076237945013e-1 -4.529299155497144e-1 -4.529299155497144e-1
2.028985507246377e1 -8.65076237945013e-1 -4.4568353873812017e-1 -4.4568353873812017e-1
2.101449275362319e1 -8.65076237945013e-1 -4.3843716192652593e-1 -4.3843716192652593e-1
2.1739130434782613e1 -8.65076237945013e-1 -4.311907851149317e-1 -4.311907851149317e-1
2.2463768115942035e1 -8.65076237945013e-1 -4.239444083033375e-1 -4.239444083033375e-1
2.3188405797101456e1 -8.65076237945013e-1 -4.166980314917433e-1 -4.166980314917433e-1
2.3913043478260878e1 -8.65076237945013e-1 -4.094516546801491e-1 -4.094516546801491e-1
2.46376811594203e1 -8.65076237945013e-1 -4.0220527786855487e-1 -4.0220527786855487e-1
2.536231884057972e1 -8.65076237945013e-1 -3.9495890105696063e-1 -3.9495890105696063e-1
2.6086956521739143e1 -8.65076237945013e-1 -3.877125242453664e-1 -3.877125242453664e-1
2.6811594202898565e1 -8.65076237945013e-1 -3.804661474337722e-1 -3.804661474337722e-1
2.7536231884057987e1 -8.65076237945013e-1 -3.73219770622178e-1 -3.73219770622178e-1
2.826086956521741e1 -8.65076237945013e-1 -3.6597339381058375e-1 -3.6597339381058375e-1
2.898550724637683e1 -8.65076237945013e-1 -3.5872701699898957e-1 -3.5872701699898957e-1
2.9710144927536252e1 -8.65076237945013e-1 -3.5148064018739533e-1 -3.5148064018739533e-1
3.0434782608695674e1 -8.65076237945013e-1 -3.442342633758011e-1 -3.442342633758011e-1
3.1159420289855095e1 -8.65076237945013e-1 -3.369878865642069e-1 -3.369878865642069e-1
3.1884057971014517e1 -8.65076237945013e-1 -3.297415097526127e-1 -3.297415097526127e-1
3.2608695652173935e1 -8.65076237945013e-1 -3.224951329410185e-1 -3.224951329410185e-1
3.333333333333336e1 -8.65076237945013e-1 -3.1524875612942427e-1 -3.1524875612942427e-1
3.405797101449278e1 -8.65076237945013e-1 -3.080023793178301e-1 -3.080023793178301e-1
3.47826086956522e1 -8.65076237945013e-1 -3.0075600250623585e-1 -3.0075600250623585e-1
3.550724637681162e1 -8.65076237945013e-1 -2.935096256946416e-1 -2.935096256946416e-1
3.6231884057971044e1 -8.65076237945013e-1 -2.8626324888304744e-1 -2.8626324888304744e-1
3.6956521739130466e1 -8.65076237945013e-1 -2.790168720714532e-1 -2.790168720714532e-1
3.768115942028989e1 -8.65076237945013e-1 -2.7177049525985897e-1 -2.7177049525985897e-1
3.840579710144931e1 -8.65076237945013e-1 -2.6452411844826473e-1 -2.6452411844826473e-1
3.913043478260873e1 -8.65076237945013e-1 -2.5727774163667055e-1 -2.5727774163667055e-1
3.985507246376815e1 -8.65076237945013e-1 -2.500313648250763e-1 -2.500313648250763e-1
4.0579710144927574e1 -8.65076237945013e-1 -2.4278498801348208e-1 -2.4278498801348208e-1
4.1304347826086996e1 -8.65076237945013e-1 -2.355386112018879e-1 -2.355386112018879e-1
4.202898550724642e1 -8.65076237945013e-1 -2.2829223439029367e-1 -2.2829223439029367e-1
4.275362318840584e1 -8.65076237945013e-1 -2.2104585757869943e-1 -2.2104585757869943e-1
4.347826086956526e1 -8.65076237945013e-1 -2.1379948076710525e-1 -2.1379948076710525e-1
4.420289855072468e1 -8.65076237945013e-1 -2.0655310395551102e-1 -2.0655310395551102e-1
4.4927536231884105e1 -8.65076237945013e-1 -1.9930672714391678e-1 -1.9930672714391678e-1
4.565217391304353e1 -8.65076237945013e-1 -1.920603503323226e-1 -1.920603503323226e-1
4.637681159420295e1 -8.65076237945013e-1 -1.8481397352072837e-1 -1.8481397352072837e-1
4.710144927536237e1 -8.65076237945013e-1 -1.7756759670913413e-1 -1.7756759670913413e-1
4.782608695652179e1 -8.65076237945013e-1 -1.7032121989753995e-1 -1.7032121989753995e-1
4.855072463768121e1 -8.65076237945013e-1 -1.6307484308594572e-1 -1.6307484308594572e-1
4.9275362318840635e1 -8.65076237945013e-1 -1.5582846627435148e-1 -1.5582846627435148e-1
5.0e1 -8.65076237945013e-1 -1.4858208946275786e-1 -1.4858208946275786e-1

0.0e0 -7.740155813192219e-1 0.0e0 0.0e0
7.246376811594203e-1 -7.740155813192219e-1 -6.183251335517604e-1 -6.183251335517604e-1
1.4492753623188406e0 -7.740155813192219e-1 -6.806352400601914e-1 -6.806352400601914e-1
2.1739130434782608e0 -7.740155813192219e-1 -6.887303821931678e-1 -6.887303821931678e-1
2.898550724637681e0 -7.740155813192219e-1 -6.850375098836367e-1 -6.850375098836367e-1
3.6231884057971016e0 -7.740155813192219e-1 -6.786227239520667e-1 -6.786227239520667e-1
4.3478260869565215e0 -7.740155813192219e-1 -6.715714148989899e-1 -6.715714148989899e-1
5.0724637681159415e0 -7.740155813192219e-1 -6.643708206455186e-1 -6.643708206455186e-1
5.797101449275361e0 -7.740155813192219e-1 -6.571351904218635e-1 -6.571351904218635e-1
6.521739130434781e0 -7.740155813192219e-1 -6.498913362444442e-1 -6.498913362444442e-1
7.246376811594201e0 -7.740155813192219e-1 -6.426455515955344e-1 -6.426455515955344e-1
7.971014492753621e0 -7.740155813192219e-1 -6.353993137883319e-1 -6.353993137883319e-1
8.695652173913041e0 -7.740155813192219e-1 -6.281529696066704e-1 -6.281529696066704e-1
9.420289855072461e0 -7.740155813192219e-1 -6.209066004546371e-1 -6.209066004546371e-1
1.0144927536231881e1 -7.740155813192219e-1 -6.136602254410506e-1 -6.136602254410506e-1
1.0869565217391301e1 -7.740155813192219e-1 -6.064138490515214e-1 -6.064138490515214e-1
1.1594202898550721e1 -7.740155813192219e-1 -5.991674723390029e-1 -5.991674723390029e-1
1.2318840579710141e1 -7.740155813192219e-1 -5.919210955506656e-1 -5.919210955506656e-1
1.3043478260869561e1 -7.740155813192219e-1 -5.846747187445309e-1 -5.846747187445309e-1
1.3768115942028981e1 -7.740155813192219e-1 -5.774283419342182e-1 -5.774283419342182e-1
1.44927536231884e1 -7.740155813192219e-1 -5.701819651229247e-1 -5.701819651229247e-1
1.521739130434782e1 -7.740155813192219e-1 -5.629355883114013e-1 -5.629355883114013e-1
1.594202898550724e1 -7.740155813192219e-1 -5.556892114998236e-1 -5.556892114998236e-1
1.666666666666666e1 -7.740155813192219e-1 -5.484428346882333e-1 -5.484428346882333e-1
1.7391304347826082e1 -7.740155813192219e-1 -5.4119645787664e-1 -5.4119645787664e-1
1.8115942028985504e1 -7.740155813192219e-1 -5.339500810650459e-1 -5.339500810650459e-1
1.8840579710144926e1 -7.740155813192219e-1 -5.267037042534519e-1 -5.267037042534519e-1
1.9565217391304348e1 -7.740155813192219e-1 -5.194573274418577e-1 -5.194573274418577e-1
2.028985507246377e1 -7.740155813192219e-1 -5.122109506302635e-1 -5.122109506302635e-1
2.101449275362319e1 -7.740155813192219e-1 -5.049645738186692e-1 -5.049645738186692e-1
2.1739130434782613e1 -7.740155813192219e-1 -4.97718197007075e-1 -4.97718197007075e-1
2.2463768115942035e1 -7.740155813192219e-1 -4.904718201954808e-1 -4.904718201954808e-1
2.3188405797101456e1 -7.740155813192219e-1 -4.8322544338388657e-1 -4.8322544338388657e-1
2.3913043478260878e1 -7.740155813192219e-1 -4.759790665722924e-1 -4.759790665722924e-1
2.46376811594203e1 -7.740155813192219e-1 -4.6873268976069815e-1 -4.6873268976069815e-1
2.536231884057972e1 -7.740155813192219e-1 -4.614863129491039e-1 -4.614863129491039e-1
2.6086956521739143e1 -7.740155813192219e-1 -4.542399361375097e-1 -4.542399361375097e-1
2.6811594202898565e1 -7.740155813192219e-1 -4.469935593259155e-1 -4.469935593259155e-1
2.7536231884057987e1 -7.740155813192219e-1 -4.3974718251432127e-1 -4.3974718251432127e-1
2.826086956521741e1 -7.740155813192219e-1 -4.3250080570272703e-1 -4.3250080570272703e-1
2.898550724637683e1 -7.740155813192219e-1 -4.2525442889113285e-1 -4.2525442889113285e-1
2.9710144927536252e1 -7.740155813192219e-1 -4.180080520795386e-1 -4.180080520795386e-1
3.0434782608695674e1 -7.740155813192219e-1 -4.107616752679444e-1 -4.107616752679444e-1
3.1159420289855095e1 -7.740155813192219e-1 -4.035152984563502e-1 -4.035152984563502e-1
3.1884057971014517e1 -7.740155813192219e-1 -3.9626892164475597e-1 -3.9626892164475597e-1
3.2608695652173935e1 -7.740155813192219e-1 -3.890225448331618e-1 -3.890225448331618e-1
3.333333333333336e1 -7.740155813192219e-1 -3.8177616802156755e-1 -3.8177616802156755e-1
3.405797101449278e1 -7.740155813192219e-1 -3.745297912099734e-1 -3.745297912099734e-1
3.47826086956522e1 -7.740155813192219e-1 -3.6728341439837914e-1 -3.6728341439837914e-1
3.550724637681162e1 -7.740155813192219e-1 -3.600370375867849e-1 -3.600370375867849e-1
3.6231884057971044e1 -7.740155813192219e-1 -3.527906607751907e-1 -3.527906607751907e-1
3.6956521739130466e1 -7.740155813192219e-1 -3.455442839635965e-1 -3.455442839635965e-1
3.768115942028989e1 -7.740155813192219e-1 -3.3829790715200225e-1 -3.3829790715200225e-1
3.840579710144931e1 -7.740155813192219e-1 -3.31051530340408e-1 -3.31051530340408e-1
3.913043478260873e1 -7.740155813192219e-1 -3.2380515352881384e-1 -3.2380515352881384e-1
3.985507246376815e1 -7.740155813192219e-1 -3.165587767172196e-1 -3.165587767172196e-1
4.0579710144927574e1 -7.740155813192219e-1 -3.0931239990562537e-1 -3.0931239990562537e-1
4.1304347826086996e1 -7.740155813192219e-1 -3.020660230940312e-1 -3.020660230940312e-1
4.202898550724642e1 -7.740155813192219e-1 -2.9481964628243695e-1 -2.9481964628243695e-1
4.275362318840584e1 -7.740155813192219e-1 -2.875732694708427e-1 -2.875732694708427e-1
4.347826086956526e1 -7.740155813192219e-1 -2.8032689265924854e-1 -2.8032689265924854e-1
4.420289855072468e1 -7.740155813192219e-1 -2.730805158476543e-1 -2.730805158476543e-1
4.4927536231884105e1 -7.740155813192219e-1 -2.6583413903606007e-1 -2.6583413903606007e-1
4.565217391304353e1 -7.740155813192219e-1 -2.585877622244659e-1 -2.585877622244659e-1
4.637681159420295e1 -7.740155813192219e-1 -2.5134138541287165e-1 -2.5134138541287165e-1
4.710144927536237e1 -7.740155813192219e-1 -2.4409500860127742e-1 -2.4409500860127742e-1
4.782608695652179e1 -7.740155813192219e-1 -2.3684863178968324e-1 -2.3684863178968324e-1
4.855072463768121e1 -7.740155813192219e-1 -2.29602254978089e-1 -2.29602254978089e-1
4.9275362318840635e1 -7.740155813192219e-1 -2.2235587816649477e-1 -2.2235587816649477e-1
5.0e1 -7.740155813192219e-1 -2.1510950135490114e-1 -2.1510950135490114e-1

0.0e0 -6.829549246934308e-1 0.0e0 0.0e0
7.246376811594203e-1 -6.829549246934308e-1 -6.71339046557073e-1 -6.71339046557073e-1
1.4492753623188406e0 -6.829549246934308e-1 -7.395437011620781e-1 -7.395437011620781e-1
2.1739130434782608e0 -6.829549246934308e-1 -7.489389567708497e-1 -7.489389567708497e-1
2.898550724637681e0 -6.829549246934308e-1 -7.455472253787283e-1 -7.455472253787283e-1
3.6231884057971016e0 -6.829549246934308e-1 -7.392029124240113e-1 -7.392029124240113e-1
4.3478260869565215e0 -6.829549246934308e-1 -7.321681343430276e-1 -7.321681343430276e-1
5.0724637681159415e0 -6.829549246934308e-1 -7.24971419921859e-1 -7.24971419921859e-1
5.797101449275361e0 -6.829549246934308e-1 -7.17736700415314e-1 -7.17736700415314e-1
6.521739130434781e0 -6.829549246934308e-1 -7.104930600179445e-1 -7.104930600179445e-1
7.246376811594201e0 -6.829549246934308e-1 -7.032473255517245e-1 -7.032473255517245e-1
7.971014492753621e0 -6.829549246934308e-1 -6.960010995244171e-1 -6.960010995244171e-1
8.695652173913041e0 -6.829549246934308e-1 -6.887547581079717e-1 -6.887547581079717e-1
9.420289855072461e0 -6.829549246934308e-1 -6.815083896050461e-1 -6.815083896050461e-1
1.0144927536231881e1 -6.829549246934308e-1 -6.742620147438314e-1 -6.742620147438314e-1
1.0869565217391301e1 -6.829549246934308e-1 -6.6701563839007e-1 -6.6701563839007e-1
1.1594202898550721e1 -6.829549246934308e-1 -6.597692616859476e-1 -6.597692616859476e-1
1.2318840579710141e1 -6.829549246934308e-1 -6.525228848995813e-1 -6.525228848995813e-1
1.3043478260869561e1 -6.829549246934308e-1 -6.452765080939091e-1 -6.452765080939091e-1
1.3768115942028981e1 -6.829549246934308e-1 -6.380301312837051e-1 -6.380301312837051e-1
1.44927536231884e1 -6.829549246934308e-1 -6.307837544724372e-1 -6.307837544724372e-1
1.521739130434782e1 -6.829549246934308e-1 -6.235373776609197e-1 -6.235373776609197e-1
1.594202898550724e1 -6.829549246934308e-1 -6.162910008493434e-1 -6.162910008493434e-1
1.666666666666666e1 -6.829549246934308e-1 -6.090446240377534e-1 -6.090446240377534e-1
1.7391304347826082e1 -6.829549246934308e-1 -6.017982472261602e-1 -6.017982472261602e-1
1.8115942028985504e1 -6.829549246934308e-1 -5.945518704145663e-1 -5.945518704145663e-1
1.8840579710144926e1 -6.829549246934308e-1 -5.873054936029721e-1 -5.873054936029721e-1
1.9565217391304348e1 -6.829549246934308e-1 -5.800591167913779e-1 -5.800591167913779e-1
2.028985507246377e1 -6.829549246934308e-1 -5.728127399797837e-1 -5.728127399797837e-1
2.101449275362319e1 -6.829549246934308e-1 -5.655663631681894e-1 -5.655663631681894e-1
2.1739130434782613e1 -6.829549246934308e-1 -5.583199863565952e-1 -5.583199863565952e-1
2.2463768115942035e1 -6.829549246934308e-1 -5.510736095450011e-1 -5.510736095450011e-1
2.3188405797101456e1 -6.829549246934308e-1 -5.438272327334068e-1 -5.438272327334068e-1
2.3913043478260878e1 -6.829549246934308e-1 -5.365808559218126e-1 -5.365808559218126e-1
2.46376811594203e1 -6.829549246934308e-1 -5.293344791102184e-1 -5.293344791102184e-1
2.536231884057972e1 -6.829549246934308e-1 -5.220881022986241e-1 -5.220881022986241e-1
2.6086956521739143e1 -6.829549246934308e-1 -5.148417254870299e-1 -5.148417254870299e-1
2.6811594202898565e1 -6.829549246934308e-1 -5.075953486754357e-1 -5.075953486754357e-1
2.7536231884057987e1 -6.829549246934308e-1 -5.003489718638414e-1 -5.003489718638414e-1
2.826086956521741e1 -6.829549246934308e-1 -4.9310259505224724e-1 -4.9310259505224724e-1
2.898550724637683e1 -6.829549246934308e-1 -4.8585621824065306e-1 -4.8585621824065306e-1
2.9710144927536252e1 -6.829549246934308e-1 -4.786098414290588e-1 -4.786098414290588e-1
3.0434782608695674e1 -6.829549246934308e-1 -4.713634646174646e-1 -4.713634646174646e-1
3.1159420289855095e1 -6.829549246934308e-1 -4.641170878058704e-1 -4.641170878058704e-1
3.1884057971014517e1 -6.829549246934308e-1 -4.568707109942762e-1 -4.568707109942762e-1
3.2608695652173935e1 -6.829549246934308e-1 -4.49624334182682e-1 -4.49624334182682e-1
3.333333333333336e1 -6.829549246934308e-1 -4.4237795737108776e-1 -4.4237795737108776e-1
3.405797101449278e1 -6.829549246934308e-1 -4.351315805594936e-1 -4.351315805594936e-1
3.47826086956522e1 -6.829549246934308e-1 -4.2788520374789935e-1 -4.2788520374789935e-1
3.550724637681162e1 -6.829549246934308e-1 -4.206388269363051e-1 -4.206388269363051e-1
3.6231884057971044e1 -6.829549246934308e-1 -4.1339245012471093e-1 -4.1339245012471093e-1
3.6956521739130466e1 -6.829549246934308e-1 -4.061460733131167e-1 -4.061460733131167e-1
3.768115942028989e1 -6.829549246934308e-1 -3.9889969650152246e-1 -3.9889969650152246e-1
3.840579710144931e1 -6.829549246934308e-1 -3.916533196899282e-1 -3.916533196899282e-1
3.913043478260873e1 -6.829549246934308e-1 -3.8440694287833405e-1 -3.8440694287833405e-1
3.985507246376815e1 -6.829549246934308e-1 -3.771605660667398e-1 -3.771605660667398e-1
4.0579710144927574e1 -6.829549246934308e-1 -3.699141892551456e-1 -3.699141892551456e-1
4.1304347826086996e1 -6.829549246934308e-1 -3.626678124435514e-1 -3.626678124435514e-1
4.202898550724642e1 -6.829549246934308e-1 -3.5542143563195716e-1 -3.5542143563195716e-1
4.275362318840584e1 -6.829549246934308e-1 -3.481750588203629e-1 -3.481750588203629e-1
4.347826086956526e1 -6.829549246934308e-1 -3.4092868200876875e-1 -3.4092868200876875e-1
4.420289855072468e1 -6.829549246934308e-1 -3.336823051971745e-1 -3.336823051971745e-1
4.4927536231884105e1 -6.829549246934308e-1 -3.264359283855803e-1 -3.264359283855803e-1
4.565217391304353e1 -6.829549246934308e-1 -3.191895515739861e-1 -3.191895515739861e-1
4.637681159420295e1 -6.829549246934308e-1 -3.1194317476239186e-1 -3.1194317476239186e-1
4.710144927536237e1 -6.829549246934308e-1 -3.046967979507976e-1 -3.046967979507976e-1
4.782608695652179e1 -6.829549246934308e-1 -2.9745042113920345e-1 -2.9745042113920345e-1
4.855072463768121e1 -6.829549246934308e-1 -2.902040443276092e-1 -2.902040443276092e-1
4.9275362318840635e1 -6.829549246934308e-1 -2.82957667516015e-1 -2.82957667516015e-1
5.0e1 -6.829549246934308e-1 -2.7571129070442135e-1 -2.7571129070442135e-1

0.0e0 -5.918942680676397e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.918942680676397e-1 -7.187299870327379e-1 -7.187299870327379e-1
1.4492753623188406e0 -5.918942680676397e-1 -7.922039787256824e-1 -7.922039787256824e-1
2.1739130434782608e0 -5.918942680676397e-1 -8.02761450002949e-1 -8.02761450002949e-1
2.898550724637681e0 -5.918942680676397e-1 -7.996389187223216e-1 -7.996389187223216e-1
3.6231884057971016e0 -5.918942680676397e-1 -7.933576039592461e-1 -7.933576039592461e-1
4.3478260869565215e0 -5.918942680676397e-1 -7.863376034766337e-1 -7.863376034766337e-1
5.0724637681159415e0 -5.918942680676397e-1 -7.7914435736956e-1 -7.7914435736956e-1
5.797101449275361e0 -5.918942680676397e-1 -7.719104519840243e-1 -7.719104519840243e-1
6.521739130434781e0 -5.918942680676397e-1 -7.646670026919147e-1 -7.646670026919147e-1
7.246376811594201e0 -5.918942680676397e-1 -7.574213130857084e-1 -7.574213130857084e-1
7.971014492753621e0 -5.918942680676397e-1 -7.501750975888499e-1 -7.501750975888499e-1
8.695652173913041e0 -5.918942680676397e-1 -7.429287586443253e-1 -7.429287586443253e-1
9.420289855072461e0 -5.918942680676397e-1 -7.356823907216591e-1 -7.356823907216591e-1
1.0144927536231881e1 -5.918942680676397e-1 -7.284360159966548e-1 -7.284360159966548e-1
1.0869565217391301e1 -5.918942680676397e-1 -7.211896396748674e-1 -7.211896396748674e-1
1.1594202898550721e1 -5.918942680676397e-1 -7.139432629782506e-1 -7.139432629782506e-1
1.2318840579710141e1 -5.918942680676397e-1 -7.066968861936461e-1 -7.066968861936461e-1
1.3043478260869561e1 -5.918942680676397e-1 -6.994505093883876e-1 -6.994505093883876e-1
1.3768115942028981e1 -5.918942680676397e-1 -6.922041325782805e-1 -6.922041325782805e-1
1.44927536231884e1 -5.918942680676397e-1 -6.849577557670354e-1 -6.849577557670354e-1
1.521739130434782e1 -5.918942680676397e-1 -6.777113789555231e-1 -6.777113789555231e-1
1.594202898550724e1 -5.918942680676397e-1 -6.704650021439483e-1 -6.704650021439483e-1
1.666666666666666e1 -5.918942680676397e-1 -6.632186253323586e-1 -6.632186253323586e-1
1.7391304347826082e1 -5.918942680676397e-1 -6.559722485207654e-1 -6.559722485207654e-1
1.8115942028985504e1 -5.918942680676397e-1 -6.487258717091715e-1 -6.487258717091715e-1
1.8840579710144926e1 -5.918942680676397e-1 -6.414794948975774e-1 -6.414794948975774e-1
1.9565217391304348e1 -5.918942680676397e-1 -6.342331180859831e-1 -6.342331180859831e-1
2.028985507246377e1 -5.918942680676397e-1 -6.269867412743889e-1 -6.269867412743889e-1
2.101449275362319e1 -5.918942680676397e-1 -6.197403644627947e-1 -6.197403644627947e-1
2.1739130434782613e1 -5.918942680676397e-1 -6.124939876512004e-1 -6.124939876512004e-1
2.2463768115942035e1 -5.918942680676397e-1 -6.052476108396063e-1 -6.052476108396063e-1
2.3188405797101456e1 -5.918942680676397e-1 -5.980012340280121e-1 -5.980012340280121e-1
2.3913043478260878e1 -5.918942680676397e-1 -5.907548572164179e-1 -5.907548572164179e-1
2.46376811594203e1 -5.918942680676397e-1 -5.835084804048236e-1 -5.835084804048236e-1
2.536231884057972e1 -5.918942680676397e-1 -5.762621035932294e-1 -5.762621035932294e-1
2.6086956521739143e1 -5.918942680676397e-1 -5.690157267816351e-1 -5.690157267816351e-1
2.6811594202898565e1 -5.918942680676397e-1 -5.617693499700409e-1 -5.617693499700409e-1
2.7536231884057987e1 -5.918942680676397e-1 -5.545229731584467e-1 -5.545229731584467e-1
2.826086956521741e1 -5.918942680676397e-1 -5.472765963468524e-1 -5.472765963468524e-1
2.898550724637683e1 -5.918942680676397e-1 -5.400302195352583e-1 -5.400302195352583e-1
2.9710144927536252e1 -5.918942680676397e-1 -5.327838427236641e-1 -5.327838427236641e-1
3.0434782608695674e1 -5.918942680676397e-1 -5.255374659120698e-1 -5.255374659120698e-1
3.1159420289855095e1 -5.918942680676397e-1 -5.182910891004757e-1 -5.182910891004757e-1
3.1884057971014517e1 -5.918942680676397e-1 -5.110447122888815e-1 -5.110447122888815e-1
3.2608695652173935e1 -5.918942680676397e-1 -5.037983354772873e-1 -5.037983354772873e-1
3.333333333333336e1 -5.918942680676397e-1 -4.96551958665693e-1 -4.96551958665693e-1
3.405797101449278e1 -5.918942680676397e-1 -4.8930558185409884e-1 -4.8930558185409884e-1
3.47826086956522e1 -5.918942680676397e-1 -4.820592050425046e-1 -4.820592050425046e-1
3.550724637681162e1 -5.918942680676397e-1 -4.7481282823091037e-1 -4.7481282823091037e-1
3.6231884057971044e1 -5.918942680676397e-1 -4.675664514193162e-1 -4.675664514193162e-1
3.6956521739130466e1 -5.918942680676397e-1 -4.6032007460772195e-1 -4.6032007460772195e-1
3.768115942028989e1 -5.918942680676397e-1 -4.530736977961277e-1 -4.530736977961277e-1
3.840579710144931e1 -5.918942680676397e-1 -4.458273209845335e-1 -4.458273209845335e-1
3.913043478260873e1 -5.918942680676397e-1 -4.385809441729393e-1 -4.385809441729393e-1
3.985507246376815e1 -5.918942680676397e-1 -4.3133456736134507e-1 -4.3133456736134507e-1
4.0579710144927574e1 -5.918942680676397e-1 -4.2408819054975083e-1 -4.2408819054975083e-1
4.1304347826086996e1 -5.918942680676397e-1 -4.1684181373815665e-1 -4.1684181373815665e-1
4.202898550724642e1 -5.918942680676397e-1 -4.095954369265624e-1 -4.095954369265624e-1
4.275362318840584e1 -5.918942680676397e-1 -4.023490601149682e-1 -4.023490601149682e-1
4.347826086956526e1 -5.918942680676397e-1 -3.95102683303374e-1 -3.95102683303374e-1
4.420289855072468e1 -5.918942680676397e-1 -3.8785630649177977e-1 -3.8785630649177977e-1
4.4927536231884105e1 -5.918942680676397e-1 -3.8060992968018553e-1 -3.8060992968018553e-1
4.565217391304353e1 -5.918942680676397e-1 -3.7336355286859135e-1 -3.7336355286859135e-1
4.637681159420295e1 -5.918942680676397e-1 -3.661171760569971e-1 -3.661171760569971e-1
4.710144927536237e1 -5.918942680676397e-1 -3.588707992454029e-1 -3.588707992454029e-1
4.782608695652179e1 -5.918942680676397e-1 -3.516244224338087e-1 -3.516244224338087e-1
4.855072463768121e1 -5.918942680676397e-1 -3.4437804562221447e-1 -3.4437804562221447e-1
4.9275362318840635e1 -5.918942680676397e-1 -3.3713166881062023e-1 -3.3713166881062023e-1
5.0e1 -5.918942680676397e-1 -3.298852919990266e-1 -3.298852919990266e-1

0.0e0 -5.008336114418486e-1 0.0e0 0.0e0
7.246376811594203e-1 -5.008336114418486e-1 -7.601052587208159e-1 -7.601052587208159e-1
1.4492753623188406e0 -5.008336114418486e-1 -8.381797131064456e-1 -8.381797131064456e-1
2.1739130434782608e0 -5.008336114418486e-1 -8.497518717598536e-1 -8.497518717598536e-1
2.898550724637681e0 -5.008336114418486e-1 -8.468643691078993e-1 -8.468643691078993e-1
3.6231884057971016e0 -5.008336114418486e-1 -8.406380557283976e-1 -8.406380557283976e-1
4.3478260869565215e0 -5.008336114418486e-1 -8.336309570186001e-1 -8.336309570186001e-1
5.0724637681159415e0 -5.008336114418486e-1 -8.26440738967871e-1 -8.26440738967871e-1
5.797101449275361e0 -5.008336114418486e-1 -8.192075443611804e-1 -8.192075443611804e-1
6.521739130434781e0 -5.008336114418486e-1 -8.119642619159821e-1 -8.119642619159821e-1
7.246376811594201e0 -5.008336114418486e-1 -8.047186114753893e-1 -8.047186114753893e-1
7.971014492753621e0 -5.008336114418486e-1 -7.97472405172275e-1 -7.97472405172275e-1
8.695652173913041e0 -5.008336114418486e-1 -7.902260683858927e-1 -7.902260683858927e-1
9.420289855072461e0 -5.008336114418486e-1 -7.829797009698295e-1 -7.829797009698295e-1
1.0144927536231881e1 -5.008336114418486e-1 -7.757333263637454e-1 -7.757333263637454e-1
1.0869565217391301e1 -5.008336114418486e-1 -7.684869500698733e-1 -7.684869500698733e-1
1.1594202898550721e1 -5.008336114418486e-1 -7.612405733798094e-1 -7.612405733798094e-1
1.2318840579710141e1 -5.008336114418486e-1 -7.539941965967432e-1 -7.539941965967432e-1
1.3043478260869561e1 -5.008336114418486e-1 -7.467478197918458e-1 -7.467478197918458e-1
1.3768115942028981e1 -5.008336114418486e-1 -7.395014429818234e-1 -7.395014429818234e-1
1.44927536231884e1 -5.008336114418486e-1 -7.322550661705982e-1 -7.322550661705982e-1
1.521739130434782e1 -5.008336114418486e-1 -7.250086893590908e-1 -7.250086893590908e-1
1.594202898550724e1 -5.008336114418486e-1 -7.177623125475169e-1 -7.177623125475169e-1
1.666666666666666e1 -5.008336114418486e-1 -7.105159357359274e-1 -7.105159357359274e-1
1.7391304347826082e1 -5.008336114418486e-1 -7.032695589243342e-1 -7.032695589243342e-1
1.8115942028985504e1 -5.008336114418486e-1 -6.960231821127403e-1 -6.960231821127403e-1
1.8840579710144926e1 -5.008336114418486e-1 -6.887768053011463e-1 -6.887768053011463e-1
1.9565217391304348e1 -5.008336114418486e-1 -6.81530428489552e-1 -6.81530428489552e-1
2.028985507246377e1 -5.008336114418486e-1 -6.742840516779578e-1 -6.742840516779578e-1
2.101449275362319e1 -5.008336114418486e-1 -6.670376748663636e-1 -6.670376748663636e-1
2.1739130434782613e1 -5.008336114418486e-1 -6.597912980547693e-1 -6.597912980547693e-1
2.2463768115942035e1 -5.008336114418486e-1 -6.525449212431751e-1 -6.525449212431751e-1
2.3188405797101456e1 -5.008336114418486e-1 -6.452985444315809e-1 -6.452985444315809e-1
2.3913043478260878e1 -5.008336114418486e-1 -6.380521676199867e-1 -6.380521676199867e-1
2.46376811594203e1 -5.008336114418486e-1 -6.308057908083925e-1 -6.308057908083925e-1
2.536231884057972e1 -5.008336114418486e-1 -6.235594139967983e-1 -6.235594139967983e-1
2.6086956521739143e1 -5.008336114418486e-1 -6.16313037185204e-1 -6.16313037185204e-1
2.6811594202898565e1 -5.008336114418486e-1 -6.090666603736099e-1 -6.090666603736099e-1
2.7536231884057987e1 -5.008336114418486e-1 -6.018202835620157e-1 -6.018202835620157e-1
2.826086956521741e1 -5.008336114418486e-1 -5.945739067504214e-1 -5.945739067504214e-1
2.898550724637683e1 -5.008336114418486e-1 -5.873275299388272e-1 -5.873275299388272e-1
2.9710144927536252e1 -5.008336114418486e-1 -5.80081153127233e-1 -5.80081153127233e-1
3.0434782608695674e1 -5.008336114418486e-1 -5.728347763156387e-1 -5.728347763156387e-1
3.1159420289855095e1 -5.008336114418486e-1 -5.655883995040445e-1 -5.655883995040445e-1
3.1884057971014517e1 -5.008336114418486e-1 -5.583420226924503e-1 -5.583420226924503e-1
3.2608695652173935e1 -5.008336114418486e-1 -5.510956458808561e-1 -5.510956458808561e-1
3.333333333333336e1 -5.008336114418486e-1 -5.438492690692619e-1 -5.438492690692619e-1
3.405797101449278e1 -5.008336114418486e-1 -5.366028922576678e-1 -5.366028922576678e-1
3.47826086956522e1 -5.008336114418486e-1 -5.293565154460735e-1 -5.293565154460735e-1
3.550724637681162e1 -5.008336114418486e-1 -5.221101386344793e-1 -5.221101386344793e-1
3.6231884057971044e1 -5.008336114418486e-1 -5.148637618228851e-1 -5.148637618228851e-1
3.6956521739130466e1 -5.008336114418486e-1 -5.076173850112908e-1 -5.076173850112908e-1
3.768115942028989e1 -5.008336114418486e-1 -5.003710081996966e-1 -5.003710081996966e-1
3.840579710144931e1 -5.008336114418486e-1 -4.9312463138810236e-1 -4.9312463138810236e-1
3.913043478260873e1 -5.008336114418486e-1 -4.858782545765082e-1 -4.858782545765082e-1
3.985507246376815e1 -5.008336114418486e-1 -4.7863187776491395e-1 -4.7863187776491395e-1
4.0579710144927574e1 -5.008336114418486e-1 -4.713855009533197e-1 -4.713855009533197e-1
4.1304347826086996e1 -5.008336114418486e-1 -4.6413912414172553e-1 -4.6413912414172553e-1
4.202898550724642e1 -5.008336114418486e-1 -4.568927473301313e-1 -4.568927473301313e-1
4.275362318840584e1 -5.008336114418486e-1 -4.4964637051853706e-1 -4.4964637051853706e-1
4.347826086956526e1 -5.008336114418486e-1 -4.423999937069429e-1 -4.423999937069429e-1
4.420289855072468e1 -5.008336114418486e-1 -4.3515361689534865e-1 -4.3515361689534865e-1
4.4927536231884105e1 -5.008336114418486e-1 -4.279072400837544e-1 -4.279072400837544e-1
4.565217391304353e1 -5.008336114418486e-1 -4.2066086327216023e-1 -4.2066086327216023e-1
4.637681159420295e1 -5.008336114418486e-1 -4.13414486460566e-1 -4.13414486460566e-1
4.710144927536237e1 -5.008336114418486e-1 -4.0616810964897176e-1 -4.0616810964897176e-1
4.782608695652179e1 -5.008336114418486e-1 -3.989217328373776e-1 -3.989217328373776e-1
4.855072463768121e1 -5.008336114418486e-1 -3.9167535602578335e-1 -3.9167535602578335e-1
4.9275362318840635e1 -5.008336114418486e-1 -3.844289792141891e-1 -3.844289792141891e-1
5.0e1 -5.008336114418486e-1 -3.771826024025955e-1 -3.771826024025955e-1

0.0e0 -4.0977295481605747e-1 0.0e0 0.0e0
7.246376811594203e-1 -4.0977295481605747e-1 -7.951220130894983e-1 -7.951220130894983e-1
1.4492753623188406e0 -4.0977295481605747e-1 -8.770899348898316e-1 -8.770899348898316e-1
2.1739130434782608e0 -4.0977295481605747e-1 -8.89520844607866e-1 -8.89520844607866e-1
2.898550724637681e0 -4.0977295481605747e-1 -8.868322515805276e-1 -8.868322515805276e-1
3.6231884057971016e0 -4.0977295481605747e-1 -8.806524870177457e-1 -8.806524870177457e-1
4.3478260869565215e0 -4.0977295481605747e-1 -8.736563073470542e-1 -8.736563073470542e-1
5.0724637681159415e0 -4.0977295481605747e-1 -8.664686520034907e-1 -8.664686520034907e-1
5.797101449275361e0 -4.0977295481605747e-1 -8.592360589437439e-1 -8.592360589437439e-1
6.521739130434781e0 -4.0977295481605747e-1 -8.519929177045625e-1 -8.519929177045625e-1
7.246376811594201e0 -4.0977295481605747e-1 -8.447473004106442e-1 -8.447473004106442e-1
7.971014492753621e0 -4.0977295481605747e-1 -8.375011018883872e-1 -8.375011018883872e-1
8.695652173913041e0 -4.0977295481605747e-1 -8.302547669284857e-1 -8.302547669284857e-1
9.420289855072461e0 -4.0977295481605747e-1 -8.230083999411711e-1 -8.230083999411711e-1
1.0144927536231881e1 -4.0977295481605747e-1 -8.157620254357315e-1 -8.157620254357315e-1
1.0869565217391301e1 -4.0977295481605747e-1 -8.085156491654849e-1 -8.085156491654849e-1
1.1594202898550721e1 -4.0977295481605747e-1 -8.012692724809668e-1 -8.012692724809668e-1
1.2318840579710141e1 -4.0977295481605747e-1 -7.940228956992024e-1 -7.940228956992024e-1
1.3043478260869561e1 -4.0977295481605747e-1 -7.867765188946105e-1 -7.867765188946105e-1
1.3768115942028981e1 -4.0977295481605747e-1 -7.7953014208466e-1 -7.7953014208466e-1
1.44927536231884e1 -4.0977295481605747e-1 -7.722837652734516e-1 -7.722837652734516e-1
1.521739130434782e1 -4.0977295481605747e-1 -7.650373884619481e-1 -7.650373884619481e-1
1.594202898550724e1 -4.0977295481605747e-1 -7.577910116503751e-1 -7.577910116503751e-1
1.666666666666666e1 -4.0977295481605747e-1 -7.505446348387859e-1 -7.505446348387859e-1
1.7391304347826082e1 -4.0977295481605747e-1 -7.432982580271927e-1 -7.432982580271927e-1
1.8115942028985504e1 -4.0977295481605747e-1 -7.36051881215599e-1 -7.36051881215599e-1
1.8840579710144926e1 -4.0977295481605747e-1 -7.288055044040048e-1 -7.288055044040048e-1
1.9565217391304348e1 -4.0977295481605747e-1 -7.215591275924106e-1 -7.215591275924106e-1
2.028985507246377e1 -4.0977295481605747e-1 -7.143127507808164e-1 -7.143127507808164e-1
2.101449275362319e1 -4.0977295481605747e-1 -7.070663739692221e-1 -7.070663739692221e-1
2.1739130434782613e1 -4.0977295481605747e-1 -6.998199971576279e-1 -6.998199971576279e-1
2.2463768115942035e1 -4.0977295481605747e-1 -6.925736203460338e-1 -6.925736203460338e-1
2.3188405797101456e1 -4.0977295481605747e-1 -6.853272435344395e-1 -6.853272435344395e-1
2.3913043478260878e1 -4.0977295481605747e-1 -6.780808667228453e-1 -6.780808667228453e-1
2.46376811594203e1 -4.0977295481605747e-1 -6.70834489911251e-1 -6.70834489911251e-1
2.536231884057972e1 -4.0977295481605747e-1 -6.635881130996568e-1 -6.635881130996568e-1
2.6086956521739143e1 -4.0977295481605747e-1 -6.563417362880626e-1 -6.563417362880626e-1
2.6811594202898565e1 -4.0977295481605747e-1 -6.490953594764683e-1 -6.490953594764683e-1
2.7536231884057987e1 -4.0977295481605747e-1 -6.418489826648741e-1 -6.418489826648741e-1
2.826086956521741e1 -4.0977295481605747e-1 -6.346026058532799e-1 -6.346026058532799e-1
2.898550724637683e1 -4.0977295481605747e-1 -6.273562290416858e-1 -6.273562290416858e-1
2.9710144927536252e1 -4.0977295481605747e-1 -6.201098522300915e-1 -6.201098522300915e-1
3.0434782608695674e1 -4.0977295481605747e-1 -6.128634754184973e-1 -6.128634754184973e-1
3.1159420289855095e1 -4.0977295481605747e-1 -6.056170986069032e-1 -6.056170986069032e-1
3.1884057971014517e1 -4.0977295481605747e-1 -5.983707217953089e-1 -5.983707217953089e-1
3.2608695652173935e1 -4.0977295481605747e-1 -5.911243449837147e-1 -5.911243449837147e-1
3.333333333333336e1 -4.0977295481605747e-1 -5.838779681721205e-1 -5.838779681721205e-1
3.405797101449278e1 -4.0977295481605747e-1 -5.766315913605262e-1 -5.766315913605262e-1
3.47826086956522e1 -4.0977295481605747e-1 -5.69385214548932e-1 -5.69385214548932e-1
3.550724637681162e1 -4.0977295481605747e-1 -5.621388377373377e-1 -5.621388377373377e-1
3.6231884057971044e1 -4.0977295481605747e-1 -5.548924609257436e-1 -5.548924609257436e-1
3.6956521739130466e1 -4.0977295481605747e-1 -5.476460841141494e-1 -5.476460841141494e-1
3.768115942028989e1 -4.0977295481605747e-1 -5.403997073025552e-1 -5.403997073025552e-1
3.840579710144931e1 -4.0977295481605747e-1 -5.331533304909609e-1 -5.331533304909609e-1
3.913043478260873e1 -4.0977295481605747e-1 -5.259069536793668e-1 -5.259069536793668e-1
3.985507246376815e1 -4.0977295481605747e-1 -5.186605768677726e-1 -5.186605768677726e-1
4.0579710144927574e1 -4.0977295481605747e-1 -5.114142000561783e-1 -5.114142000561783e-1
4.1304347826086996e1 -4.0977295481605747e-1 -5.041678232445841e-1 -5.041678232445841e-1
4.202898550724642e1 -4.0977295481605747e-1 -4.9692144643298986e-1 -4.9692144643298986e-1
4.275362318840584e1 -4.0977295481605747e-1 -4.896750696213956e-1 -4.896750696213956e-1
4.347826086956526e1 -4.0977295481605747e-1 -4.8242869280980144e-1 -4.8242869280980144e-1
4.420289855072468e1 -4.0977295481605747e-1 -4.751823159982072e-1 -4.751823159982072e-1
4.4927536231884105e1 -4.0977295481605747e-1 -4.6793593918661297e-1 -4.6793593918661297e-1
4.565217391304353e1 -4.0977295481605747e-1 -4.606895623750188e-1 -4.606895623750188e-1
4.637681159420295e1 -4.0977295481605747e-1 -4.5344318556342456e-1 -4.5344318556342456e-1
4.710144927536237e1 -4.0977295481605747e-1 -4.461968087518303e-1 -4.461968087518303e-1
4.782608695652179e1 -4.0977295481605747e-1 -4.3895043194023614e-1 -4.3895043194023614e-1
4.855072463768121e1 -4.0977295481605747e-1 -4.317040551286419e-1 -4.317040551286419e-1
4.9275362318840635e1 -4.0977295481605747e-1 -4.2445767831704767e-1 -4.2445767831704767e-1
5.0e1 -4.0977295481605747e-1 -4.1721130150545405e-1 -4.1721130150545405e-1

0.0e0 -3.1871229819026636e-1 0.0e0 0.0e0
7.246376811594203e-1 -3.1871229819026636e-1 -8.234900902840167e-1 -8.234900902840167e-1
1.4492753623188406e0 -3.1871229819026636e-1 -9.086122217238771e-1 -9.086122217238771e-1
2.1739130434782608e0 -3.1871229819026636e-1 -9.217388303132492e-1 -9.217388303132492e-1
2.898550724637681e0 -3.1871229819026636e-1 -9.192113796786758e-1 -9.192113796786758e-1
3.6231884057971016e0 -3.1871229819026636e-1 -9.130693256476046e-1 -9.130693256476046e-1
4.3478260869565215e0 -3.1871229819026636e-1 -9.060819918037133e-1 -9.060819918037133e-1
5.0724637681159415e0 -3.1871229819026636e-1 -8.988964125827376e-1 -8.988964125827376e-1
5.797101449275361e0 -3.1871229819026636e-1 -8.916643068534257e-1 -8.916643068534257e-1
6.521739130434781e0 -3.1871229819026636e-1 -8.844212800092892e-1 -8.844212800092892e-1
7.246376811594201e0 -3.1871229819026636e-1 -8.771756895684427e-1 -8.771756895684427e-1
7.971014492753621e0 -3.1871229819026636e-1 -8.699294973496815e-1 -8.699294973496815e-1
8.695652173913041e0 -3.1871229819026636e-1 -8.626831638694644e-1 -8.626831638694644e-1
9.420289855072461e0 -3.1871229819026636e-1 -8.554367972294915e-1 -8.554367972294915e-1
1.0144927536231881e1 -3.1871229819026636e-1 -8.48190422805587e-1 -8.48190422805587e-1
1.0869565217391301e1 -3.1871229819026636e-1 -8.4094404655448e-1 -8.4094404655448e-1
1.1594202898550721e1 -3.1871229819026636e-1 -8.336976698744547e-1 -8.336976698744547e-1
1.2318840579710141e1 -3.1871229819026636e-1 -8.264512930937449e-1 -8.264512930937449e-1
1.3043478260869561e1 -3.1871229819026636e-1 -8.192049162894006e-1 -8.192049162894006e-1
1.3768115942028981e1 -3.1871229819026636e-1 -8.119585394795081e-1 -8.119585394795081e-1
1.44927536231884e1 -3.1871229819026636e-1 -8.047121626683135e-1 -8.047121626683135e-1
1.521739130434782e1 -3.1871229819026636e-1 -7.97465785856813e-1 -7.97465785856813e-1
1.594202898550724e1 -3.1871229819026636e-1 -7.902194090452409e-1 -7.902194090452409e-1
1.666666666666666e1 -3.1871229819026636e-1 -7.829730322336519e-1 -7.829730322336519e-1
1.7391304347826082e1 -3.1871229819026636e-1 -7.757266554220588e-1 -7.757266554220588e-1
1.8115942028985504e1 -3.1871229819026636e-1 -7.68480278610465e-1 -7.68480278610465e-1
1.8840579710144926e1 -3.1871229819026636e-1 -7.612339017988708e-1 -7.612339017988708e-1
1.9565217391304348e1 -3.1871229819026636e-1 -7.539875249872766e-1 -7.539875249872766e-1
2.028985507246377e1 -3.1871229819026636e-1 -7.467411481756824e-1 -7.467411481756824e-1
2.101449275362319e1 -3.1871229819026636e-1 -7.394947713640881e-1 -7.394947713640881e-1
2.1739130434782613e1 -3.1871229819026636e-1 -7.322483945524939e-1 -7.322483945524939e-1
2.2463768115942035e1 -3.1871229819026636e-1 -7.250020177408998e-1 -7.250020177408998e-1
2.3188405797101456e1 -3.1871229819026636e-1 -7.177556409293055e-1 -7.177556409293055e-1
2.3913043478260878e1 -3.1871229819026636e-1 -7.105092641177113e-1 -7.105092641177113e-1
2.46376811594203e1 -3.1871229819026636e-1 -7.032628873061171e-1 -7.032628873061171e-1
2.536231884057972e1 -3.1871229819026636e-1 -6.960165104945228e-1 -6.960165104945228e-1
2.6086956521739143e1 -3.1871229819026636e-1 -6.887701336829286e-1 -6.887701336829286e-1
2.6811594202898565e1 -3.1871229819026636e-1 -6.815237568713344e-1 -6.815237568713344e-1
2.7536231884057987e1 -3.1871229819026636e-1 -6.742773800597401e-1 -6.742773800597401e-1
2.826086956521741e1 -3.1871229819026636e-1 -6.670310032481459e-1 -6.670310032481459e-1
2.898550724637683e1 -3.1871229819026636e-1 -6.597846264365518e-1 -6.597846264365518e-1
2.9710144927536252e1 -3.1871229819026636e-1 -6.525382496249575e-1 -6.525382496249575e-1
3.0434782608695674e1 -3.1871229819026636e-1 -6.452918728133633e-1 -6.452918728133633e-1
3.1159420289855095e1 -3.1871229819026636e-1 -6.380454960017692e-1 -6.380454960017692e-1
3.1884057971014517e1 -3.1871229819026636e-1 -6.30799119190175e-1 -6.30799119190175e-1
3.2608695652173935e1 -3.1871229819026636e-1 -6.235527423785807e-1 -6.235527423785807e-1
3.333333333333336e1 -3.1871229819026636e-1 -6.163063655669865e-1 -6.163063655669865e-1
3.405797101449278e1 -3.1871229819026636e-1 -6.090599887553922e-1 -6.090599887553922e-1
3.47826086956522e1 -3.1871229819026636e-1 -6.01813611943798e-1 -6.01813611943798e-1
3.550724637681162e1 -3.1871229819026636e-1 -5.945672351322038e-1 -5.945672351322038e-1
3.6231884057971044e1 -3.1871229819026636e-1 -5.873208583206097e-1 -5.873208583206097e-1
3.6956521739130466e1 -3.1871229819026636e-1 -5.800744815090154e-1 -5.800744815090154e-1
3.768115942028989e1 -3.1871229819026636e-1 -5.728281046974212e-1 -5.728281046974212e-1
3.840579710144931e1 -3.1871229819026636e-1 -5.65581727885827e-1 -5.65581727885827e-1
3.913043478260873e1 -3.1871229819026636e-1 -5.583353510742328e-1 -5.583353510742328e-1
3.985507246376815e1 -3.1871229819026636e-1 -5.510889742626386e-1 -5.510889742626386e-1
4.0579710144927574e1 -3.1871229819026636e-1 -5.438425974510444e-1 -5.438425974510444e-1
4.1304347826086996e1 -3.1871229819026636e-1 -5.365962206394501e-1 -5.365962206394501e-1
4.202898550724642e1 -3.1871229819026636e-1 -5.293498438278559e-1 -5.293498438278559e-1
4.275362318840584e1 -3.1871229819026636e-1 -5.221034670162616e-1 -5.221034670162616e-1
4.347826086956526e1 -3.1871229819026636e-1 -5.148570902046674e-1 -5.148570902046674e-1
4.420289855072468e1 -3.1871229819026636e-1 -5.076107133930732e-1 -5.076107133930732e-1
4.4927536231884105e1 -3.1871229819026636e-1 -5.003643365814789e-1 -5.003643365814789e-1
4.565217391304353e1 -3.1871229819026636e-1 -4.931179597698848e-1 -4.931179597698848e-1
4.637681159420295e1 -3.1871229819026636e-1 -4.858715829582906e-1 -4.858715829582906e-1
4.710144927536237e1 -3.1871229819026636e-1 -4.7862520614669635e-1 -4.7862520614669635e-1
4.782608695652179e1 -3.1871229819026636e-1 -4.7137882933510217e-1 -4.7137882933510217e-1
4.855072463768121e1 -3.1871229819026636e-1 -4.6413245252350793e-1 -4.6413245252350793e-1
4.9275362318840635e1 -3.1871229819026636e-1 -4.568860757119137e-1 -4.568860757119137e-1
5.0e1 -3.1871229819026636e-1 -4.496396989003201e-1 -4.496396989003201e-1

0.0e0 -2.2765164156447526e-1 0.0e0 0.0e0
7.246376811594203e-1 -2.2765164156447526e-1 -8.449744234825821e-1 -8.449744234825821e-1
1.4492753623188406e0 -2.2765164156447526e-1 -9.324853700123432e-1 -9.324853700123432e-1
2.1739130434782608e0 -2.2765164156447526e-1 -9.461388604998149e-1 -9.461388604998149e-1
2.898550724637681e0 -2.2765164156447526e-1 -9.437334497495397e-1 -9.437334497495397e-1
3.6231884057971016e0 -2.2765164156447526e-1 -9.376199554838274e-1 -9.376199554838274e-1
4.3478260869565215e0 -2.2765164156447526e-1 -9.306393209551237e-1 -9.306393209551237e-1
5.0724637681159415e0 -2.2765164156447526e-1 -9.234553140687525e-1 -9.234553140687525e-1
5.797101449275361e0 -2.2765164156447526e-1 -9.162235774151933e-1 -9.162235774151933e-1
6.521739130434781e0 -2.2765164156447526e-1 -9.089806372072164e-1 -9.089806372072164e-1
7.246376811594201e0 -2.2765164156447526e-1 -9.017350671033261e-1 -9.017350671033261e-1
7.971014492753621e0 -2.2765164156447526e-1 -8.944888796584662e-1 -8.944888796584662e-1
8.695652173913041e0 -2.2765164156447526e-1 -8.872425472988761e-1 -8.872425472988761e-1
9.420289855072461e0 -2.2765164156447526e-1 -8.799961809219596e-1 -8.799961809219596e-1
1.0144927536231881e1 -2.2765164156447526e-1 -8.72749806559805e-1 -8.72749806559805e-1
1.0869565217391301e1 -2.2765164156447526e-1 -8.655034303231932e-1 -8.655034303231932e-1
1.1594202898550721e1 -2.2765164156447526e-1 -8.582570536465705e-1 -8.582570536465705e-1
1.2318840579710141e1 -2.2765164156447526e-1 -8.510106768666594e-1 -8.510106768666594e-1
1.3043478260869561e1 -2.2765164156447526e-1 -8.437643000625026e-1 -8.437643000625026e-1
1.3768115942028981e1 -2.2765164156447526e-1 -8.365179232526543e-1 -8.365179232526543e-1
1.44927536231884e1 -2.2765164156447526e-1 -8.292715464414698e-1 -8.292715464414698e-1
1.521739130434782e1 -2.2765164156447526e-1 -8.220251696299719e-1 -8.220251696299719e-1
1.594202898550724e1 -2.2765164156447526e-1 -8.147787928184004e-1 -8.147787928184004e-1
1.666666666666666e1 -2.2765164156447526e-1 -8.075324160068114e-1 -8.075324160068114e-1
1.7391304347826082e1 -2.2765164156447526e-1 -8.002860391952183e-1 -8.002860391952183e-1
1.8115942028985504e1 -2.2765164156447526e-1 -7.930396623836244e-1 -7.930396623836244e-1
1.8840579710144926e1 -2.2765164156447526e-1 -7.857932855720304e-1 -7.857932855720304e-1
1.9565217391304348e1 -2.2765164156447526e-1 -7.785469087604362e-1 -7.785469087604362e-1
2.028985507246377e1 -2.2765164156447526e-1 -7.71300531948842e-1 -7.71300531948842e-1
2.101449275362319e1 -2.2765164156447526e-1 -7.640541551372477e-1 -7.640541551372477e-1
2.1739130434782613e1 -2.2765164156447526e-1 -7.568077783256535e-1 -7.568077783256535e-1
2.2463768115942035e1 -2.2765164156447526e-1 -7.495614015140593e-1 -7.495614015140593e-1
2.3188405797101456e1 -2.2765164156447526e-1 -7.42315024702465e-1 -7.42315024702465e-1
2.3913043478260878e1 -2.2765164156447526e-1 -7.350686478908709e-1 -7.350686478908709e-1
2.46376811594203e1 -2.2765164156447526e-1 -7.278222710792767e-1 -7.278222710792767e-1
2.536231884057972e1 -2.2765164156447526e-1 -7.205758942676824e-1 -7.205758942676824e-1
2.6086956521739143e1 -2.2765164156447526e-1 -7.133295174560882e-1 -7.133295174560882e-1
2.6811594202898565e1 -2.2765164156447526e-1 -7.060831406444941e-1 -7.060831406444941e-1
2.7536231884057987e1 -2.2765164156447526e-1 -6.988367638328998e-1 -6.988367638328998e-1
2.826086956521741e1 -2.2765164156447526e-1 -6.915903870213056e-1 -6.915903870213056e-1
2.898550724637683e1 -2.2765164156447526e-1 -6.843440102097114e-1 -6.843440102097114e-1
2.9710144927536252e1 -2.2765164156447526e-1 -6.770976333981171e-1 -6.770976333981171e-1
3.0434782608695674e1 -2.2765164156447526e-1 -6.698512565865229e-1 -6.698512565865229e-1
3.1159420289855095e1 -2.2765164156447526e-1 -6.626048797749287e-1 -6.626048797749287e-1
3.1884057971014517e1 -2.2765164156447526e-1 -6.553585029633344e-1 -6.553585029633344e-1
3.2608695652173935e1 -2.2765164156447526e-1 -6.481121261517403e-1 -6.481121261517403e-1
3.333333333333336e1 -2.2765164156447526e-1 -6.408657493401461e-1 -6.408657493401461e-1
3.405797101449278e1 -2.2765164156447526e-1 -6.336193725285519e-1 -6.336193725285519e-1
3.47826086956522e1 -2.2765164156447526e-1 -6.263729957169577e-1 -6.263729957169577e-1
3.550724637681162e1 -2.2765164156447526e-1 -6.191266189053635e-1 -6.191266189053635e-1
3.6231884057971044e1 -2.2765164156447526e-1 -6.118802420937692e-1 -6.118802420937692e-1
3.6956521739130466e1 -2.2765164156447526e-1 -6.04633865282175e-1 -6.04633865282175e-1
3.768115942028989e1 -2.2765164156447526e-1 -5.973874884705808e-1 -5.973874884705808e-1
3.840579710144931e1 -2.2765164156447526e-1 -5.901411116589865e-1 -5.901411116589865e-1
3.913043478260873e1 -2.2765164156447526e-1 -5.828947348473923e-1 -5.828947348473923e-1
3.985507246376815e1 -2.2765164156447526e-1 -5.756483580357981e-1 -5.756483580357981e-1
4.0579710144927574e1 -2.2765164156447526e-1 -5.684019812242038e-1 -5.684019812242038e-1
4.1304347826086996e1 -2.2765164156447526e-1 -5.611556044126097e-1 -5.611556044126097e-1
4.202898550724642e1 -2.2765164156447526e-1 -5.539092276010155e-1 -5.539092276010155e-1
4.275362318840584e1 -2.2765164156447526e-1 -5.466628507894212e-1 -5.466628507894212e-1
4.347826086956526e1 -2.2765164156447526e-1 -5.394164739778271e-1 -5.394164739778271e-1
4.420289855072468e1 -2.2765164156447526e-1 -5.321700971662329e-1 -5.321700971662329e-1
4.4927536231884105e1 -2.2765164156447526e-1 -5.249237203546386e-1 -5.249237203546386e-1
4.565217391304353e1 -2.2765164156447526e-1 -5.176773435430444e-1 -5.176773435430444e-1
4.637681159420295e1 -2.2765164156447526e-1 -5.104309667314502e-1 -5.104309667314502e-1
4.710144927536237e1 -2.2765164156447526e-1 -5.031845899198559e-1 -5.031845899198559e-1
4.782608695652179e1 -2.2765164156447526e-1 -4.9593821310826175e-1 -4.9593821310826175e-1
4.855072463768121e1 -2.2765164156447526e-1 -4.886918362966675e-1 -4.886918362966675e-1
4.9275362318840635e1 -2.2765164156447526e-1 -4.814454594850733e-1 -4.814454594850733e-1
5.0e1 -2.2765164156447526e-1 -4.7419908267347965e-1 -4.7419908267347965e-1

0.0e0 -1.3659098493868416e-1 0.0e0 0.0e0
7.246376811594203e-1 -1.3659098493868416e-1 -8.59396986734101e-1 -8.59396986734101e-1
1.4492753623188406e0 -1.3659098493868416e-1 -9.485115593299751e-1 -9.485115593299751e-1
2.1739130434782608e0 -1.3659098493868416e-1 -9.625187488329661e-1 -9.625187488329661e-1
2.898550724637681e0 -1.3659098493868416e-1 -9.601952641976057e-1 -9.601952641976057e-1
3.6231884057971016e0 -1.3659098493868416e-1 -9.541009422756909e-1 -9.541009422756909e-1
4.3478260869565215e0 -1.3659098493868416e-1 -9.471248050379266e-1 -9.471248050379266e-1
5.0724637681159415e0 -1.3659098493868416e-1 -9.39941853669317e-1 -9.39941853669317e-1
5.797101449275361e0 -1.3659098493868416e-1 -9.327103647785504e-1 -9.327103647785504e-1
6.521739130434781e0 -1.3659098493868416e-1 -9.25467482729953e-1 -9.25467482729953e-1
7.246376811594201e0 -1.3659098493868416e-1 -9.182219262783848e-1 -9.182219262783848e-1
7.971014492753621e0 -1.3659098493868416e-1 -9.109757420382739e-1 -9.109757420382739e-1
8.695652173913041e0 -1.3659098493868416e-1 -9.037294104309676e-1 -9.037294104309676e-1
9.420289855072461e0 -1.3659098493868416e-1 -8.964830442306424e-1 -8.964830442306424e-1
1.0144927536231881e1 -1.3659098493868416e-1 -8.892366699099409e-1 -8.892366699099409e-1
1.0869565217391301e1 -1.3659098493868416e-1 -8.819902936830597e-1 -8.819902936830597e-1
1.1594202898550721e1 -1.3659098493868416e-1 -8.747439170087212e-1 -8.747439170087212e-1
1.2318840579710141e1 -1.3659098493868416e-1 -8.674975402293464e-1 -8.674975402293464e-1
1.3043478260869561e1 -1.3659098493868416e-1 -8.602511634253154e-1 -8.602511634253154e-1
1.3768115942028981e1 -1.3659098493868416e-1 -8.530047866154966e-1 -8.530047866154966e-1
1.44927536231884e1 -1.3659098493868416e-1 -8.457584098043192e-1 -8.457584098043192e-1
1.521739130434782e1 -1.3659098493868416e-1 -8.385120329928228e-1 -8.385120329928228e-1
1.594202898550724e1 -1.3659098493868416e-1 -8.312656561812517e-1 -8.312656561812517e-1
1.666666666666666e1 -1.3659098493868416e-1 -8.240192793696628e-1 -8.240192793696628e-1
1.7391304347826082e1 -1.3659098493868416e-1 -8.167729025580698e-1 -8.167729025580698e-1
1.8115942028985504e1 -1.3659098493868416e-1 -8.095265257464759e-1 -8.095265257464759e-1
1.8840579710144926e1 -1.3659098493868416e-1 -8.022801489348819e-1 -8.022801489348819e-1
1.9565217391304348e1 -1.3659098493868416e-1 -7.950337721232876e-1 -7.950337721232876e-1
2.028985507246377e1 -1.3659098493868416e-1 -7.877873953116934e-1 -7.877873953116934e-1
2.101449275362319e1 -1.3659098493868416e-1 -7.805410185000992e-1 -7.805410185000992e-1
2.1739130434782613e1 -1.3659098493868416e-1 -7.732946416885049e-1 -7.732946416885049e-1
2.2463768115942035e1 -1.3659098493868416e-1 -7.660482648769107e-1 -7.660482648769107e-1
2.3188405797101456e1 -1.3659098493868416e-1 -7.588018880653165e-1 -7.588018880653165e-1
2.3913043478260878e1 -1.3659098493868416e-1 -7.515555112537223e-1 -7.515555112537223e-1
2.46376811594203e1 -1.3659098493868416e-1 -7.443091344421281e-1 -7.443091344421281e-1
2.536231884057972e1 -1.3659098493868416e-1 -7.370627576305339e-1 -7.370627576305339e-1
2.6086956521739143e1 -1.3659098493868416e-1 -7.298163808189396e-1 -7.298163808189396e-1
2.6811594202898565e1 -1.3659098493868416e-1 -7.225700040073455e-1 -7.225700040073455e-1
2.7536231884057987e1 -1.3659098493868416e-1 -7.153236271957513e-1 -7.153236271957513e-1
2.826086956521741e1 -1.3659098493868416e-1 -7.08077250384157e-1 -7.08077250384157e-1
2.898550724637683e1 -1.3659098493868416e-1 -7.008308735725628e-1 -7.008308735725628e-1
2.9710144927536252e1 -1.3659098493868416e-1 -6.935844967609686e-1 -6.935844967609686e-1
3.0434782608695674e1 -1.3659098493868416e-1 -6.863381199493743e-1 -6.863381199493743e-1
3.1159420289855095e1 -1.3659098493868416e-1 -6.790917431377801e-1 -6.790917431377801e-1
3.1884057971014517e1 -1.3659098493868416e-1 -6.718453663261859e-1 -6.718453663261859e-1
3.2608695652173935e1 -1.3659098493868416e-1 -6.645989895145917e-1 -6.645989895145917e-1
3.333333333333336e1 -1.3659098493868416e-1 -6.573526127029975e-1 -6.573526127029975e-1
3.405797101449278e1 -1.3659098493868416e-1 -6.501062358914034e-1 -6.501062358914034e-1
3.47826086956522e1 -1.3659098493868416e-1 -6.428598590798091e-1 -6.428598590798091e-1
3.550724637681162e1 -1.3659098493868416e-1 -6.356134822682149e-1 -6.356134822682149e-1
3.6231884057971044e1 -1.3659098493868416e-1 -6.283671054566207e-1 -6.283671054566207e-1
3.6956521739130466e1 -1.3659098493868416e-1 -6.211207286450264e-1 -6.211207286450264e-1
3.768115942028989e1 -1.3659098493868416e-1 -6.138743518334322e-1 -6.138743518334322e-1
3.840579710144931e1 -1.3659098493868416e-1 -6.06627975021838e-1 -6.06627975021838e-1
3.913043478260873e1 -1.3659098493868416e-1 -5.993815982102437e-1 -5.993815982102437e-1
3.985507246376815e1 -1.3659098493868416e-1 -5.921352213986495e-1 -5.921352213986495e-1
4.0579710144927574e1 -1.3659098493868416e-1 -5.848888445870553e-1 -5.848888445870553e-1
4.1304347826086996e1 -1.3659098493868416e-1 -5.776424677754611e-1 -5.776424677754611e-1
4.202898550724642e1 -1.3659098493868416e-1 -5.703960909638669e-1 -5.703960909638669e-1
4.275362318840584e1 -1.3659098493868416e-1 -5.631497141522727e-1 -5.631497141522727e-1
4.347826086956526e1 -1.3659098493868416e-1 -5.559033373406785e-1 -5.559033373406785e-1
4.420289855072468e1 -1.3659098493868416e-1 -5.486569605290843e-1 -5.486569605290843e-1
4.4927536231884105e1 -1.3659098493868416e-1 -5.414105837174901e-1 -5.414105837174901e-1
4.565217391304353e1 -1.3659098493868416e-1 -5.341642069058958e-1 -5.341642069058958e-1
4.637681159420295e1 -1.3659098493868416e-1 -5.269178300943016e-1 -5.269178300943016e-1
4.710144927536237e1 -1.3659098493868416e-1 -5.196714532827074e-1 -5.196714532827074e-1
4.782608695652179e1 -1.3659098493868416e-1 -5.124250764711131e-1 -5.124250764711131e-1
4.855072463768121e1 -1.3659098493868416e-1 -5.051786996595189e-1 -5.051786996595189e-1
4.9275362318840635e1 -1.3659098493868416e-1 -4.979323228479247e-1 -4.979323228479247e-1
5.0e1 -1.3659098493868416e-1 -4.906859460363311e-1 -4.906859460363311e-1

0.0e0 -4.5530328312893054e-2 0.0e0 0.0e0
7.246376811594203e-1 -4.5530328312893054e-2 -8.666382701372736e-1 -8.666382701372736e-1
1.4492753623188406e0 -4.5530328312893054e-2 -9.565579916248479e-1 -9.565579916248479e-1
2.1739130434782608e0 -4.5530328312893054e-2 -9.707427663993424e-1 -9.707427663993424e-1
2.898550724637681e0 -4.5530328312893054e-2 -9.684604152439242e-1 -9.684604152439242e-1
3.6231884057971016e0 -4.5530328312893054e-2 -9.623757193761663e-1 -9.623757193761663e-1
4.3478260869565215e0 -4.5530328312893054e-2 -9.554018401391243e-1 -9.554018401391243e-1
5.0724637681159415e0 -4.5530328312893054e-2 -9.482194187250808e-1 -9.482194187250808e-1
5.797101449275361e0 -4.5530328312893054e-2 -9.409880542311058e-1 -9.409880542311058e-1
6.521739130434781e0 -4.5530328312893054e-2 -9.337452013831813e-1 -9.337452013831813e-1
7.246376811594201e0 -4.5530328312893054e-2 -9.264996517861737e-1 -9.264996517861737e-1
7.971014492753621e0 -4.5530328312893054e-2 -9.192534691551038e-1 -9.192534691551038e-1
8.695652173913041e0 -4.5530328312893054e-2 -9.120071379255041e-1 -9.120071379255041e-1
9.420289855072461e0 -4.5530328312893054e-2 -9.04760771813842e-1 -9.04760771813842e-1
1.0144927536231881e1 -4.5530328312893054e-2 -8.975143975139532e-1 -8.975143975139532e-1
1.0869565217391301e1 -4.5530328312893054e-2 -8.902680212919577e-1 -8.902680212919577e-1
1.1594202898550721e1 -4.5530328312893054e-2 -8.830216446187661e-1 -8.830216446187661e-1
1.2318840579710141e1 -4.5530328312893054e-2 -8.757752678396604e-1 -8.757752678396604e-1
1.3043478260869561e1 -4.5530328312893054e-2 -8.685288910356928e-1 -8.685288910356928e-1
1.3768115942028981e1 -4.5530328312893054e-2 -8.612825142258886e-1 -8.612825142258886e-1
1.44927536231884e1 -4.5530328312893054e-2 -8.540361374147146e-1 -8.540361374147146e-1
1.521739130434782e1 -4.5530328312893054e-2 -8.467897606032191e-1 -8.467897606032191e-1
1.594202898550724e1 -4.5530328312893054e-2 -8.395433837916482e-1 -8.395433837916482e-1
1.666666666666666e1 -4.5530328312893054e-2 -8.322970069800594e-1 -8.322970069800594e-1
1.7391304347826082e1 -4.5530328312893054e-2 -8.250506301684664e-1 -8.250506301684664e-1
1.8115942028985504e1 -4.5530328312893054e-2 -8.178042533568726e-1 -8.178042533568726e-1
1.8840579710144926e1 -4.5530328312893054e-2 -8.105578765452784e-1 -8.105578765452784e-1
1.9565217391304348e1 -4.5530328312893054e-2 -8.033114997336842e-1 -8.033114997336842e-1
2.028985507246377e1 -4.5530328312893054e-2 -7.9606512292209e-1 -7.9606512292209e-1
2.101449275362319e1 -4.5530328312893054e-2 -7.888187461104957e-1 -7.888187461104957e-1
2.1739130434782613e1 -4.5530328312893054e-2 -7.815723692989015e-1 -7.815723692989015e-1
2.2463768115942035e1 -4.5530328312893054e-2 -7.743259924873074e-1 -7.743259924873074e-1
2.3188405797101456e1 -4.5530328312893054e-2 -7.670796156757131e-1 -7.670796156757131e-1
2.3913043478260878e1 -4.5530328312893054e-2 -7.598332388641189e-1 -7.598332388641189e-1
2.46376811594203e1 -4.5530328312893054e-2 -7.525868620525247e-1 -7.525868620525247e-1
2.536231884057972e1 -4.5530328312893054e-2 -7.453404852409304e-1 -7.453404852409304e-1
2.6086956521739143e1 -4.5530328312893054e-2 -7.380941084293362e-1 -7.380941084293362e-1
2.6811594202898565e1 -4.5530328312893054e-2 -7.30847731617742e-1 -7.30847731617742e-1
2.7536231884057987e1 -4.5530328312893054e-2 -7.236013548061477e-1 -7.236013548061477e-1
2.826086956521741e1 -4.5530328312893054e-2 -7.163549779945535e-1 -7.163549779945535e-1
2.898550724637683e1 -4.5530328312893054e-2 -7.091086011829594e-1 -7.091086011829594e-1
2.9710144927536252e1 -4.5530328312893054e-2 -7.018622243713651e-1 -7.018622243713651e-1
3.0434782608695674e1 -4.5530328312893054e-2 -6.946158475597709e-1 -6.946158475597709e-1
3.1159420289855095e1 -4.5530328312893054e-2 -6.873694707481768e-1 -6.873694707481768e-1
3.1884057971014517e1 -4.5530328312893054e-2 -6.801230939365825e-1 -6.801230939365825e-1
3.2608695652173935e1 -4.5530328312893054e-2 -6.728767171249883e-1 -6.728767171249883e-1
3.333333333333336e1 -4.5530328312893054e-2 -6.656303403133941e-1 -6.656303403133941e-1
3.405797101449278e1 -4.5530328312893054e-2 -6.583839635017998e-1 -6.583839635017998e-1
3.47826086956522e1 -4.5530328312893054e-2 -6.511375866902056e-1 -6.511375866902056e-1
3.550724637681162e1 -4.5530328312893054e-2 -6.438912098786114e-1 -6.438912098786114e-1
3.6231884057971044e1 -4.5530328312893054e-2 -6.366448330670172e-1 -6.366448330670172e-1
3.6956521739130466e1 -4.5530328312893054e-2 -6.29398456255423e-1 -6.29398456255423e-1
3.768115942028989e1 -4.5530328312893054e-2 -6.221520794438288e-1 -6.221520794438288e-1
3.840579710144931e1 -4.5530328312893054e-2 -6.149057026322345e-1 -6.149057026322345e-1
3.913043478260873e1 -4.5530328312893054e-2 -6.076593258206404e-1 -6.076593258206404e-1
3.985507246376815e1 -4.5530328312893054e-2 -6.004129490090462e-1 -6.004129490090462e-1
4.0579710144927574e1 -4.5530328312893054e-2 -5.93166572197452e-1 -5.93166572197452e-1
4.1304347826086996e1 -4.5530328312893054e-2 -5.859201953858577e-1 -5.859201953858577e-1
4.202898550724642e1 -4.5530328312893054e-2 -5.786738185742635e-1 -5.786738185742635e-1
4.275362318840584e1 -4.5530328312893054e-2 -5.714274417626692e-1 -5.714274417626692e-1
4.347826086956526e1 -4.5530328312893054e-2 -5.64181064951075e-1 -5.64181064951075e-1
4.420289855072468e1 -4.5530328312893054e-2 -5.569346881394808e-1 -5.569346881394808e-1
4.4927536231884105e1 -4.5530328312893054e-2 -5.496883113278865e-1 -5.496883113278865e-1
4.565217391304353e1 -4.5530328312893054e-2 -5.424419345162924e-1 -5.424419345162924e-1
4.637681159420295e1 -4.5530328312893054e-2 -5.351955577046982e-1 -5.351955577046982e-1
4.710144927536237e1 -4.5530328312893054e-2 -5.279491808931039e-1 -5.279491808931039e-1
4.782608695652179e1 -4.5530328312893054e-2 -5.207028040815098e-1 -5.207028040815098e-1
4.855072463768121e1 -4.5530328312893054e-2 -5.134564272699156e-1 -5.134564272699156e-1
4.9275362318840635e1 -4.5530328312893054e-2 -5.062100504583213e-1 -5.062100504583213e-1
5.0e1 -4.5530328312893054e-2 -4.9896367364672767e-1 -4.9896367364672767e-1

0.0e0 4.553032831289805e-2 0.0e0 0.0e0
7.246376811594203e-1 4.553032831289805e-2 -8.666382701372735e-1 -8.666382701372735e-1
1.4492753623188406e0 4.553032831289805e-2 -9.565579916248477e-1 -9.565579916248477e-1
2.1739130434782608e0 4.553032831289805e-2 -9.707427663993422e-1 -9.707427663993422e-1
2.898550724637681e0 4.553032831289805e-2 -9.68460415243924e-1 -9.68460415243924e-1
3.6231884057971016e0 4.553032831289805e-2 -9.623757193761661e-1 -9.623757193761661e-1
4.3478260869565215e0 4.553032831289805e-2 -9.554018401391241e-1 -9.554018401391241e-1
5.0724637681159415e0 4.553032831289805e-2 -9.482194187250805e-1 -9.482194187250805e-1
5.797101449275361e0 4.553032831289805e-2 -9.409880542311055e-1 -9.409880542311055e-1
6.521739130434781e0 4.553032831289805e-2 -9.337452013831811e-1 -9.337452013831811e-1
7.246376811594201e0 4.553032831289805e-2 -9.264996517861734e-1 -9.264996517861734e-1
7.971014492753621e0 4.553032831289805e-2 -9.192534691551035e-1 -9.192534691551035e-1
8.695652173913041e0 4.553032831289805e-2 -9.120071379255039e-1 -9.120071379255039e-1
9.420289855072461e0 4.553032831289805e-2 -9.047607718138417e-1 -9.047607718138417e-1
1.0144927536231881e1 4.553032831289805e-2 -8.97514397513953e-1 -8.97514397513953e-1
1.0869565217391301e1 4.553032831289805e-2 -8.902680212919575e-1 -8.902680212919575e-1
1.1594202898550721e1 4.553032831289805e-2 -8.830216446187659e-1 -8.830216446187659e-1
1.2318840579710141e1 4.553032831289805e-2 -8.757752678396602e-1 -8.757752678396602e-1
1.3043478260869561e1 4.553032831289805e-2 -8.685288910356925e-1 -8.685288910356925e-1
1.3768115942028981e1 4.553032831289805e-2 -8.612825142258884e-1 -8.612825142258884e-1
1.44927536231884e1 4.553032831289805e-2 -8.540361374147144e-1 -8.540361374147144e-1
1.521739130434782e1 4.553032831289805e-2 -8.467897606032189e-1 -8.467897606032189e-1
1.594202898550724e1 4.553032831289805e-2 -8.39543383791648e-1 -8.39543383791648e-1
1.666666666666666e1 4.553032831289805e-2 -8.322970069800592e-1 -8.322970069800592e-1
1.7391304347826082e1 4.553032831289805e-2 -8.250506301684661e-1 -8.250506301684661e-1
1.8115942028985504e1 4.553032831289805e-2 -8.178042533568723e-1 -8.178042533568723e-1
1.8840579710144926e1 4.553032831289805e-2 -8.105578765452782e-1 -8.105578765452782e-1
1.9565217391304348e1 4.553032831289805e-2 -8.03311499733684e-1 -8.03311499733684e-1
2.028985507246377e1 4.553032831289805e-2 -7.960651229220898e-1 -7.960651229220898e-1
2.101449275362319e1 4.553032831289805e-2 -7.888187461104955e-1 -7.888187461104955e-1
2.1739130434782613e1 4.553032831289805e-2 -7.815723692989013e-1 -7.815723692989013e-1
2.2463768115942035e1 4.553032831289805e-2 -7.743259924873072e-1 -7.743259924873072e-1
2.3188405797101456e1 4.553032831289805e-2 -7.670796156757129e-1 -7.670796156757129e-1
2.3913043478260878e1 4.553032831289805e-2 -7.598332388641187e-1 -7.598332388641187e-1
2.46376811594203e1 4.553032831289805e-2 -7.525868620525245e-1 -7.525868620525245e-1
2.536231884057972e1 4.553032831289805e-2 -7.453404852409302e-1 -7.453404852409302e-1
2.6086956521739143e1 4.553032831289805e-2 -7.38094108429336e-1 -7.38094108429336e-1
2.6811594202898565e1 4.553032831289805e-2 -7.308477316177417e-1 -7.308477316177417e-1
2.7536231884057987e1 4.553032831289805e-2 -7.236013548061475e-1 -7.236013548061475e-1
2.826086956521741e1 4.553032831289805e-2 -7.163549779945533e-1 -7.163549779945533e-1
2.898550724637683e1 4.553032831289805e-2 -7.091086011829592e-1 -7.091086011829592e-1
2.9710144927536252e1 4.553032831289805e-2 -7.018622243713649e-1 -7.018622243713649e-1
3.0434782608695674e1 4.553032831289805e-2 -6.946158475597707e-1 -6.946158475597707e-1
3.1159420289855095e1 4.553032831289805e-2 -6.873694707481766e-1 -6.873694707481766e-1
3.1884057971014517e1 4.553032831289805e-2 -6.801230939365823e-1 -6.801230939365823e-1
3.2608695652173935e1 4.553032831289805e-2 -6.728767171249881e-1 -6.728767171249881e-1
3.333333333333336e1 4.553032831289805e-2 -6.656303403133939e-1 -6.656303403133939e-1
3.405797101449278e1 4.553032831289805e-2 -6.583839635017996e-1 -6.583839635017996e-1
3.47826086956522e1 4.553032831289805e-2 -6.511375866902054e-1 -6.511375866902054e-1
3.550724637681162e1 4.553032831289805e-2 -6.438912098786111e-1 -6.438912098786111e-1
3.6231884057971044e1 4.553032831289805e-2 -6.36644833067017e-1 -6.36644833067017e-1
3.6956521739130466e1 4.553032831289805e-2 -6.293984562554228e-1 -6.293984562554228e-1
3.768115942028989e1 4.553032831289805e-2 -6.221520794438286e-1 -6.221520794438286e-1
3.840579710144931e1 4.553032831289805e-2 -6.149057026322343e-1 -6.149057026322343e-1
3.913043478260873e1 4.553032831289805e-2 -6.076593258206402e-1 -6.076593258206402e-1
3.985507246376815e1 4.553032831289805e-2 -6.00412949009046e-1 -6.00412949009046e-1
4.0579710144927574e1 4.553032831289805e-2 -5.931665721974517e-1 -5.931665721974517e-1
4.1304347826086996e1 4.553032831289805e-2 -5.859201953858575e-1 -5.859201953858575e-1
4.202898550724642e1 4.553032831289805e-2 -5.786738185742633e-1 -5.786738185742633e-1
4.275362318840584e1 4.553032831289805e-2 -5.71427441762669e-1 -5.71427441762669e-1
4.347826086956526e1 4.553032831289805e-2 -5.641810649510748e-1 -5.641810649510748e-1
4.420289855072468e1 4.553032831289805e-2 -5.569346881394805e-1 -5.569346881394805e-1
4.4927536231884105e1 4.553032831289805e-2 -5.496883113278863e-1 -5.496883113278863e-1
4.565217391304353e1 4.553032831289805e-2 -5.424419345162922e-1 -5.424419345162922e-1
4.637681159420295e1 4.553032831289805e-2 -5.35195557704698e-1 -5.35195557704698e-1
4.710144927536237e1 4.553032831289805e-2 -5.279491808931037e-1 -5.279491808931037e-1
4.782608695652179e1 4.553032831289805e-2 -5.207028040815096e-1 -5.207028040815096e-1
4.855072463768121e1 4.553032831289805e-2 -5.134564272699154e-1 -5.134564272699154e-1
4.9275362318840635e1 4.553032831289805e-2 -5.062100504583211e-1 -5.062100504583211e-1
5.0e1 4.553032831289805e-2 -4.9896367364672745e-1 -4.9896367364672745e-1

0.0e0 1.3659098493868915e-1 0.0e0 0.0e0
7.246376811594203e-1 1.3659098493868915e-1 -8.593969867341005e-1 -8.593969867341005e-1
1.4492753623188406e0 1.3659098493868915e-1 -9.485115593299744e-1 -9.485115593299744e-1
2.1739130434782608e0 1.3659098493868915e-1 -9.625187488329654e-1 -9.625187488329654e-1
2.898550724637681e0 1.3659098493868915e-1 -9.60195264197605e-1 -9.60195264197605e-1
3.6231884057971016e0 1.3659098493868915e-1 -9.541009422756902e-1 -9.541009422756902e-1
4.3478260869565215e0 1.3659098493868915e-1 -9.47124805037926e-1 -9.47124805037926e-1
5.0724637681159415e0 1.3659098493868915e-1 -9.399418536693164e-1 -9.399418536693164e-1
5.797101449275361e0 1.3659098493868915e-1 -9.327103647785497e-1 -9.327103647785497e-1
6.521739130434781e0 1.3659098493868915e-1 -9.254674827299524e-1 -9.254674827299524e-1
7.246376811594201e0 1.3659098493868915e-1 -9.182219262783842e-1 -9.182219262783842e-1
7.971014492753621e0 1.3659098493868915e-1 -9.109757420382733e-1 -9.109757420382733e-1
8.695652173913041e0 1.3659098493868915e-1 -9.037294104309669e-1 -9.037294104309669e-1
9.420289855072461e0 1.3659098493868915e-1 -8.964830442306417e-1 -8.964830442306417e-1
1.0144927536231881e1 1.3659098493868915e-1 -8.892366699099402e-1 -8.892366699099402e-1
1.0869565217391301e1 1.3659098493868915e-1 -8.81990293683059e-1 -8.81990293683059e-1
1.1594202898550721e1 1.3659098493868915e-1 -8.747439170087206e-1 -8.747439170087206e-1
1.2318840579710141e1 1.3659098493868915e-1 -8.674975402293458e-1 -8.674975402293458e-1
1.3043478260869561e1 1.3659098493868915e-1 -8.602511634253147e-1 -8.602511634253147e-1
1.3768115942028981e1 1.3659098493868915e-1 -8.53004786615496e-1 -8.53004786615496e-1
1.44927536231884e1 1.3659098493868915e-1 -8.457584098043185e-1 -8.457584098043185e-1
1.521739130434782e1 1.3659098493868915e-1 -8.385120329928222e-1 -8.385120329928222e-1
1.594202898550724e1 1.3659098493868915e-1 -8.31265656181251e-1 -8.31265656181251e-1
1.666666666666666e1 1.3659098493868915e-1 -8.240192793696621e-1 -8.240192793696621e-1
1.7391304347826082e1 1.3659098493868915e-1 -8.167729025580691e-1 -8.167729025580691e-1
1.8115942028985504e1 1.3659098493868915e-1 -8.095265257464752e-1 -8.095265257464752e-1
1.8840579710144926e1 1.3659098493868915e-1 -8.022801489348812e-1 -8.022801489348812e-1
1.9565217391304348e1 1.3659098493868915e-1 -7.95033772123287e-1 -7.95033772123287e-1
2.028985507246377e1 1.3659098493868915e-1 -7.877873953116927e-1 -7.877873953116927e-1
2.101449275362319e1 1.3659098493868915e-1 -7.805410185000985e-1 -7.805410185000985e-1
2.1739130434782613e1 1.3659098493868915e-1 -7.732946416885043e-1 -7.732946416885043e-1
2.2463768115942035e1 1.3659098493868915e-1 -7.6604826487691e-1 -7.6604826487691e-1
2.3188405797101456e1 1.3659098493868915e-1 -7.588018880653158e-1 -7.588018880653158e-1
2.3913043478260878e1 1.3659098493868915e-1 -7.515555112537217e-1 -7.515555112537217e-1
2.46376811594203e1 1.3659098493868915e-1 -7.443091344421274e-1 -7.443091344421274e-1
2.536231884057972e1 1.3659098493868915e-1 -7.370627576305332e-1 -7.370627576305332e-1
2.6086956521739143e1 1.3659098493868915e-1 -7.29816380818939e-1 -7.29816380818939e-1
2.6811594202898565e1 1.3659098493868915e-1 -7.225700040073448e-1 -7.225700040073448e-1
2.7536231884057987e1 1.3659098493868915e-1 -7.153236271957506e-1 -7.153236271957506e-1
2.826086956521741e1 1.3659098493868915e-1 -7.080772503841564e-1 -7.080772503841564e-1
2.898550724637683e1 1.3659098493868915e-1 -7.008308735725621e-1 -7.008308735725621e-1
2.9710144927536252e1 1.3659098493868915e-1 -6.935844967609679e-1 -6.935844967609679e-1
3.0434782608695674e1 1.3659098493868915e-1 -6.863381199493737e-1 -6.863381199493737e-1
3.1159420289855095e1 1.3659098493868915e-1 -6.790917431377794e-1 -6.790917431377794e-1
3.1884057971014517e1 1.3659098493868915e-1 -6.718453663261852e-1 -6.718453663261852e-1
3.2608695652173935e1 1.3659098493868915e-1 -6.645989895145911e-1 -6.645989895145911e-1
3.333333333333336e1 1.3659098493868915e-1 -6.573526127029968e-1 -6.573526127029968e-1
3.405797101449278e1 1.3659098493868915e-1 -6.501062358914027e-1 -6.501062358914027e-1
3.47826086956522e1 1.3659098493868915e-1 -6.428598590798085e-1 -6.428598590798085e-1
3.550724637681162e1 1.3659098493868915e-1 -6.356134822682142e-1 -6.356134822682142e-1
3.6231884057971044e1 1.3659098493868915e-1 -6.2836710545662e-1 -6.2836710545662e-1
3.6956521739130466e1 1.3659098493868915e-1 -6.211207286450258e-1 -6.211207286450258e-1
3.768115942028989e1 1.3659098493868915e-1 -6.138743518334315e-1 -6.138743518334315e-1
3.840579710144931e1 1.3659098493868915e-1 -6.066279750218373e-1 -6.066279750218373e-1
3.913043478260873e1 1.3659098493868915e-1 -5.993815982102431e-1 -5.993815982102431e-1
3.985507246376815e1 1.3659098493868915e-1 -5.921352213986488e-1 -5.921352213986488e-1
4.0579710144927574e1 1.3659098493868915e-1 -5.848888445870546e-1 -5.848888445870546e-1
4.1304347826086996e1 1.3659098493868915e-1 -5.776424677754605e-1 -5.776424677754605e-1
4.202898550724642e1 1.3659098493868915e-1 -5.703960909638662e-1 -5.703960909638662e-1
4.275362318840584e1 1.3659098493868915e-1 -5.63149714152272e-1 -5.63149714152272e-1
4.347826086956526e1 1.3659098493868915e-1 -5.559033373406779e-1 -5.559033373406779e-1
4.420289855072468e1 1.3659098493868915e-1 -5.486569605290836e-1 -5.486569605290836e-1
4.4927536231884105e1 1.3659098493868915e-1 -5.414105837174894e-1 -5.414105837174894e-1
4.565217391304353e1 1.3659098493868915e-1 -5.341642069058952e-1 -5.341642069058952e-1
4.637681159420295e1 1.3659098493868915e-1 -5.269178300943009e-1 -5.269178300943009e-1
4.710144927536237e1 1.3659098493868915e-1 -5.196714532827067e-1 -5.196714532827067e-1
4.782608695652179e1 1.3659098493868915e-1 -5.124250764711125e-1 -5.124250764711125e-1
4.855072463768121e1 1.3659098493868915e-1 -5.051786996595182e-1 -5.051786996595182e-1
4.9275362318840635e1 1.3659098493868915e-1 -4.9793232284792405e-1 -4.9793232284792405e-1
5.0e1 1.3659098493868915e-1 -4.906859460363304e-1 -4.906859460363304e-1

0.0e0 2.2765164156448026e-1 0.0e0 0.0e0
7.246376811594203e-1 2.2765164156448026e-1 -8.449744234825811e-1 -8.449744234825811e-1
1.4492753623188406e0 2.2765164156448026e-1 -9.32485370012342e-1 -9.32485370012342e-1
2.1739130434782608e0 2.2765164156448026e-1 -9.461388604998137e-1 -9.461388604998137e-1
2.898550724637681e0 2.2765164156448026e-1 -9.437334497495384e-1 -9.437334497495384e-1
3.6231884057971016e0 2.2765164156448026e-1 -9.376199554838262e-1 -9.376199554838262e-1
4.3478260869565215e0 2.2765164156448026e-1 -9.306393209551225e-1 -9.306393209551225e-1
5.0724637681159415e0 2.2765164156448026e-1 -9.234553140687513e-1 -9.234553140687513e-1
5.797101449275361e0 2.2765164156448026e-1 -9.162235774151921e-1 -9.162235774151921e-1
6.521739130434781e0 2.2765164156448026e-1 -9.089806372072152e-1 -9.089806372072152e-1
7.246376811594201e0 2.2765164156448026e-1 -9.017350671033248e-1 -9.017350671033248e-1
7.971014492753621e0 2.2765164156448026e-1 -8.94488879658465e-1 -8.94488879658465e-1
8.695652173913041e0 2.2765164156448026e-1 -8.872425472988749e-1 -8.872425472988749e-1
9.420289855072461e0 2.2765164156448026e-1 -8.799961809219584e-1 -8.799961809219584e-1
1.0144927536231881e1 2.2765164156448026e-1 -8.727498065598038e-1 -8.727498065598038e-1
1.0869565217391301e1 2.2765164156448026e-1 -8.65503430323192e-1 -8.65503430323192e-1
1.1594202898550721e1 2.2765164156448026e-1 -8.582570536465692e-1 -8.582570536465692e-1
1.2318840579710141e1 2.2765164156448026e-1 -8.510106768666582e-1 -8.510106768666582e-1
1.3043478260869561e1 2.2765164156448026e-1 -8.437643000625015e-1 -8.437643000625015e-1
1.3768115942028981e1 2.2765164156448026e-1 -8.365179232526531e-1 -8.365179232526531e-1
1.44927536231884e1 2.2765164156448026e-1 -8.292715464414686e-1 -8.292715464414686e-1
1.521739130434782e1 2.2765164156448026e-1 -8.220251696299707e-1 -8.220251696299707e-1
1.594202898550724e1 2.2765164156448026e-1 -8.147787928183992e-1 -8.147787928183992e-1
1.666666666666666e1 2.2765164156448026e-1 -8.075324160068101e-1 -8.075324160068101e-1
1.7391304347826082e1 2.2765164156448026e-1 -8.002860391952171e-1 -8.002860391952171e-1
1.8115942028985504e1 2.2765164156448026e-1 -7.930396623836233e-1 -7.930396623836233e-1
1.8840579710144926e1 2.2765164156448026e-1 -7.857932855720292e-1 -7.857932855720292e-1
1.9565217391304348e1 2.2765164156448026e-1 -7.78546908760435e-1 -7.78546908760435e-1
2.028985507246377e1 2.2765164156448026e-1 -7.713005319488407e-1 -7.713005319488407e-1
2.101449275362319e1 2.2765164156448026e-1 -7.640541551372465e-1 -7.640541551372465e-1
2.1739130434782613e1 2.2765164156448026e-1 -7.568077783256523e-1 -7.568077783256523e-1
2.2463768115942035e1 2.2765164156448026e-1 -7.495614015140581e-1 -7.495614015140581e-1
2.3188405797101456e1 2.2765164156448026e-1 -7.423150247024639e-1 -7.423150247024639e-1
2.3913043478260878e1 2.2765164156448026e-1 -7.350686478908697e-1 -7.350686478908697e-1
2.46376811594203e1 2.2765164156448026e-1 -7.278222710792754e-1 -7.278222710792754e-1
2.536231884057972e1 2.2765164156448026e-1 -7.205758942676812e-1 -7.205758942676812e-1
2.6086956521739143e1 2.2765164156448026e-1 -7.13329517456087e-1 -7.13329517456087e-1
2.6811594202898565e1 2.2765164156448026e-1 -7.060831406444927e-1 -7.060831406444927e-1
2.7536231884057987e1 2.2765164156448026e-1 -6.988367638328985e-1 -6.988367638328985e-1
2.826086956521741e1 2.2765164156448026e-1 -6.915903870213043e-1 -6.915903870213043e-1
2.898550724637683e1 2.2765164156448026e-1 -6.843440102097101e-1 -6.843440102097101e-1
2.9710144927536252e1 2.2765164156448026e-1 -6.770976333981159e-1 -6.770976333981159e-1
3.0434782608695674e1 2.2765164156448026e-1 -6.698512565865217e-1 -6.698512565865217e-1
3.1159420289855095e1 2.2765164156448026e-1 -6.626048797749275e-1 -6.626048797749275e-1
3.1884057971014517e1 2.2765164156448026e-1 -6.553585029633333e-1 -6.553585029633333e-1
3.2608695652173935e1 2.2765164156448026e-1 -6.481121261517391e-1 -6.481121261517391e-1
3.333333333333336e1 2.2765164156448026e-1 -6.408657493401448e-1 -6.408657493401448e-1
3.405797101449278e1 2.2765164156448026e-1 -6.336193725285506e-1 -6.336193725285506e-1
3.47826086956522e1 2.2765164156448026e-1 -6.263729957169564e-1 -6.263729957169564e-1
3.550724637681162e1 2.2765164156448026e-1 -6.191266189053621e-1 -6.191266189053621e-1
3.6231884057971044e1 2.2765164156448026e-1 -6.11880242093768e-1 -6.11880242093768e-1
3.6956521739130466e1 2.2765164156448026e-1 -6.046338652821738e-1 -6.046338652821738e-1
3.768115942028989e1 2.2765164156448026e-1 -5.973874884705795e-1 -5.973874884705795e-1
3.840579710144931e1 2.2765164156448026e-1 -5.901411116589853e-1 -5.901411116589853e-1
3.913043478260873e1 2.2765164156448026e-1 -5.828947348473912e-1 -5.828947348473912e-1
3.985507246376815e1 2.2765164156448026e-1 -5.75648358035797e-1 -5.75648358035797e-1
4.0579710144927574e1 2.2765164156448026e-1 -5.684019812242027e-1 -5.684019812242027e-1
4.1304347826086996e1 2.2765164156448026e-1 -5.611556044126085e-1 -5.611556044126085e-1
4.202898550724642e1 2.2765164156448026e-1 -5.539092276010142e-1 -5.539092276010142e-1
4.275362318840584e1 2.2765164156448026e-1 -5.4666285078942e-1 -5.4666285078942e-1
4.347826086956526e1 2.2765164156448026e-1 -5.394164739778258e-1 -5.394164739778258e-1
4.420289855072468e1 2.2765164156448026e-1 -5.321700971662315e-1 -5.321700971662315e-1
4.4927536231884105e1 2.2765164156448026e-1 -5.249237203546373e-1 -5.249237203546373e-1
4.565217391304353e1 2.2765164156448026e-1 -5.176773435430432e-1 -5.176773435430432e-1
4.637681159420295e1 2.2765164156448026e-1 -5.104309667314489e-1 -5.104309667314489e-1
4.710144927536237e1 2.2765164156448026e-1 -5.031845899198547e-1 -5.031845899198547e-1
4.782608695652179e1 2.2765164156448026e-1 -4.9593821310826053e-1 -4.9593821310826053e-1
4.855072463768121e1 2.2765164156448026e-1 -4.886918362966663e-1 -4.886918362966663e-1
4.9275362318840635e1 2.2765164156448026e-1 -4.8144545948507206e-1 -4.8144545948507206e-1
5.0e1 2.2765164156448026e-1 -4.7419908267347843e-1 -4.7419908267347843e-1

0.0e0 3.1871229819027136e-1 0.0e0 0.0e0
7.246376811594203e-1 3.1871229819027136e-1 -8.234900902840153e-1 -8.234900902840153e-1
1.4492753623188406e0 3.1871229819027136e-1 -9.086122217238757e-1 -9.086122217238757e-1
2.1739130434782608e0 3.1871229819027136e-1 -9.217388303132477e-1 -9.217388303132477e-1
2.898550724637681e0 3.1871229819027136e-1 -9.192113796786744e-1 -9.192113796786744e-1
3.6231884057971016e0 3.1871229819027136e-1 -9.13069325647603e-1 -9.13069325647603e-1
4.3478260869565215e0 3.1871229819027136e-1 -9.060819918037117e-1 -9.060819918037117e-1
5.0724637681159415e0 3.1871229819027136e-1 -8.98896412582736e-1 -8.98896412582736e-1
5.797101449275361e0 3.1871229819027136e-1 -8.916643068534241e-1 -8.916643068534241e-1
6.521739130434781e0 3.1871229819027136e-1 -8.844212800092877e-1 -8.844212800092877e-1
7.246376811594201e0 3.1871229819027136e-1 -8.771756895684412e-1 -8.771756895684412e-1
7.971014492753621e0 3.1871229819027136e-1 -8.6992949734968e-1 -8.6992949734968e-1
8.695652173913041e0 3.1871229819027136e-1 -8.626831638694629e-1 -8.626831638694629e-1
9.420289855072461e0 3.1871229819027136e-1 -8.5543679722949e-1 -8.5543679722949e-1
1.0144927536231881e1 3.1871229819027136e-1 -8.481904228055854e-1 -8.481904228055854e-1
1.0869565217391301e1 3.1871229819027136e-1 -8.409440465544784e-1 -8.409440465544784e-1
1.1594202898550721e1 3.1871229819027136e-1 -8.336976698744532e-1 -8.336976698744532e-1
1.2318840579710141e1 3.1871229819027136e-1 -8.264512930937433e-1 -8.264512930937433e-1
1.3043478260869561e1 3.1871229819027136e-1 -8.192049162893991e-1 -8.192049162893991e-1
1.3768115942028981e1 3.1871229819027136e-1 -8.119585394795066e-1 -8.119585394795066e-1
1.44927536231884e1 3.1871229819027136e-1 -8.047121626683119e-1 -8.047121626683119e-1
1.521739130434782e1 3.1871229819027136e-1 -7.974657858568115e-1 -7.974657858568115e-1
1.594202898550724e1 3.1871229819027136e-1 -7.902194090452394e-1 -7.902194090452394e-1
1.666666666666666e1 3.1871229819027136e-1 -7.829730322336503e-1 -7.829730322336503e-1
1.7391304347826082e1 3.1871229819027136e-1 -7.757266554220572e-1 -7.757266554220572e-1
1.8115942028985504e1 3.1871229819027136e-1 -7.684802786104634e-1 -7.684802786104634e-1
1.8840579710144926e1 3.1871229819027136e-1 -7.612339017988693e-1 -7.612339017988693e-1
1.9565217391304348e1 3.1871229819027136e-1 -7.539875249872751e-1 -7.539875249872751e-1
2.028985507246377e1 3.1871229819027136e-1 -7.467411481756808e-1 -7.467411481756808e-1
2.101449275362319e1 3.1871229819027136e-1 -7.394947713640866e-1 -7.394947713640866e-1
2.1739130434782613e1 3.1871229819027136e-1 -7.322483945524924e-1 -7.322483945524924e-1
2.2463768115942035e1 3.1871229819027136e-1 -7.250020177408982e-1 -7.250020177408982e-1
2.3188405797101456e1 3.1871229819027136e-1 -7.17755640929304e-1 -7.17755640929304e-1
2.3913043478260878e1 3.1871229819027136e-1 -7.105092641177098e-1 -7.105092641177098e-1
2.46376811594203e1 3.1871229819027136e-1 -7.032628873061155e-1 -7.032628873061155e-1
2.536231884057972e1 3.1871229819027136e-1 -6.960165104945213e-1 -6.960165104945213e-1
2.6086956521739143e1 3.1871229819027136e-1 -6.88770133682927e-1 -6.88770133682927e-1
2.6811594202898565e1 3.1871229819027136e-1 -6.815237568713328e-1 -6.815237568713328e-1
2.7536231884057987e1 3.1871229819027136e-1 -6.742773800597386e-1 -6.742773800597386e-1
2.826086956521741e1 3.1871229819027136e-1 -6.670310032481443e-1 -6.670310032481443e-1
2.898550724637683e1 3.1871229819027136e-1 -6.597846264365502e-1 -6.597846264365502e-1
2.9710144927536252e1 3.1871229819027136e-1 -6.52538249624956e-1 -6.52538249624956e-1
3.0434782608695674e1 3.1871229819027136e-1 -6.452918728133618e-1 -6.452918728133618e-1
3.1159420289855095e1 3.1871229819027136e-1 -6.380454960017676e-1 -6.380454960017676e-1
3.1884057971014517e1 3.1871229819027136e-1 -6.307991191901734e-1 -6.307991191901734e-1
3.2608695652173935e1 3.1871229819027136e-1 -6.235527423785792e-1 -6.235527423785792e-1
3.333333333333336e1 3.1871229819027136e-1 -6.163063655669849e-1 -6.163063655669849e-1
3.405797101449278e1 3.1871229819027136e-1 -6.090599887553907e-1 -6.090599887553907e-1
3.47826086956522e1 3.1871229819027136e-1 -6.018136119437965e-1 -6.018136119437965e-1
3.550724637681162e1 3.1871229819027136e-1 -5.945672351322022e-1 -5.945672351322022e-1
3.6231884057971044e1 3.1871229819027136e-1 -5.873208583206081e-1 -5.873208583206081e-1
3.6956521739130466e1 3.1871229819027136e-1 -5.800744815090139e-1 -5.800744815090139e-1
3.768115942028989e1 3.1871229819027136e-1 -5.728281046974196e-1 -5.728281046974196e-1
3.840579710144931e1 3.1871229819027136e-1 -5.655817278858254e-1 -5.655817278858254e-1
3.913043478260873e1 3.1871229819027136e-1 -5.583353510742313e-1 -5.583353510742313e-1
3.985507246376815e1 3.1871229819027136e-1 -5.51088974262637e-1 -5.51088974262637e-1
4.0579710144927574e1 3.1871229819027136e-1 -5.438425974510428e-1 -5.438425974510428e-1
4.1304347826086996e1 3.1871229819027136e-1 -5.365962206394486e-1 -5.365962206394486e-1
4.202898550724642e1 3.1871229819027136e-1 -5.293498438278543e-1 -5.293498438278543e-1
4.275362318840584e1 3.1871229819027136e-1 -5.221034670162601e-1 -5.221034670162601e-1
4.347826086956526e1 3.1871229819027136e-1 -5.148570902046659e-1 -5.148570902046659e-1
4.420289855072468e1 3.1871229819027136e-1 -5.076107133930716e-1 -5.076107133930716e-1
4.4927536231884105e1 3.1871229819027136e-1 -5.003643365814774e-1 -5.003643365814774e-1
4.565217391304353e1 3.1871229819027136e-1 -4.9311795976988326e-1 -4.9311795976988326e-1
4.637681159420295e1 3.1871229819027136e-1 -4.8587158295828903e-1 -4.8587158295828903e-1
4.710144927536237e1 3.1871229819027136e-1 -4.786252061466948e-1 -4.786252061466948e-1
4.782608695652179e1 3.1871229819027136e-1 -4.713788293351006e-1 -4.713788293351006e-1
4.855072463768121e1 3.1871229819027136e-1 -4.641324525235064e-1 -4.641324525235064e-1
4.9275362318840635e1 3.1871229819027136e-1 -4.5688607571191214e-1 -4.5688607571191214e-1
5.0e1 3.1871229819027136e-1 -4.496396989003185e-1 -4.496396989003185e-1

0.0e0 4.0977295481606246e-1 0.0e0 0.0e0
7.246376811594203e-1 4.0977295481606246e-1 -7.951220130894965e-1 -7.951220130894965e-1
1.4492753623188406e0 4.0977295481606246e-1 -8.770899348898296e-1 -8.770899348898296e-1
2.1739130434782608e0 4.0977295481606246e-1 -8.89520844607864e-1 -8.89520844607864e-1
2.898550724637681e0 4.0977295481606246e-1 -8.868322515805256e-1 -8.868322515805256e-1
3.6231884057971016e0 4.0977295481606246e-1 -8.806524870177437e-1 -8.806524870177437e-1
4.3478260869565215e0 4.0977295481606246e-1 -8.736563073470522e-1 -8.736563073470522e-1
5.0724637681159415e0 4.0977295481606246e-1 -8.664686520034887e-1 -8.664686520034887e-1
5.797101449275361e0 4.0977295481606246e-1 -8.592360589437419e-1 -8.592360589437419e-1
6.521739130434781e0 4.0977295481606246e-1 -8.519929177045605e-1 -8.519929177045605e-1
7.246376811594201e0 4.0977295481606246e-1 -8.447473004106422e-1 -8.447473004106422e-1
7.971014492753621e0 4.0977295481606246e-1 -8.375011018883852e-1 -8.375011018883852e-1
8.695652173913041e0 4.0977295481606246e-1 -8.302547669284837e-1 -8.302547669284837e-1
9.420289855072461e0 4.0977295481606246e-1 -8.230083999411691e-1 -8.230083999411691e-1
1.0144927536231881e1 4.0977295481606246e-1 -8.157620254357295e-1 -8.157620254357295e-1
1.0869565217391301e1 4.0977295481606246e-1 -8.085156491654829e-1 -8.085156491654829e-1
1.1594202898550721e1 4.0977295481606246e-1 -8.012692724809648e-1 -8.012692724809648e-1
1.2318840579710141e1 4.0977295481606246e-1 -7.940228956992004e-1 -7.940228956992004e-1
1.3043478260869561e1 4.0977295481606246e-1 -7.867765188946085e-1 -7.867765188946085e-1
1.3768115942028981e1 4.0977295481606246e-1 -7.79530142084658e-1 -7.79530142084658e-1
1.44927536231884e1 4.0977295481606246e-1 -7.722837652734496e-1 -7.722837652734496e-1
1.521739130434782e1 4.0977295481606246e-1 -7.650373884619461e-1 -7.650373884619461e-1
1.594202898550724e1 4.0977295481606246e-1 -7.577910116503731e-1 -7.577910116503731e-1
1.666666666666666e1 4.0977295481606246e-1 -7.505446348387839e-1 -7.505446348387839e-1
1.7391304347826082e1 4.0977295481606246e-1 -7.432982580271907e-1 -7.432982580271907e-1
1.8115942028985504e1 4.0977295481606246e-1 -7.36051881215597e-1 -7.36051881215597e-1
1.8840579710144926e1 4.0977295481606246e-1 -7.288055044040028e-1 -7.288055044040028e-1
1.9565217391304348e1 4.0977295481606246e-1 -7.215591275924086e-1 -7.215591275924086e-1
2.028985507246377e1 4.0977295481606246e-1 -7.143127507808144e-1 -7.143127507808144e-1
2.101449275362319e1 4.0977295481606246e-1 -7.070663739692201e-1 -7.070663739692201e-1
2.1739130434782613e1 4.0977295481606246e-1 -6.998199971576259e-1 -6.998199971576259e-1
2.2463768115942035e1 4.0977295481606246e-1 -6.925736203460318e-1 -6.925736203460318e-1
2.3188405797101456e1 4.0977295481606246e-1 -6.853272435344375e-1 -6.853272435344375e-1
2.3913043478260878e1 4.0977295481606246e-1 -6.780808667228433e-1 -6.780808667228433e-1
2.46376811594203e1 4.0977295481606246e-1 -6.70834489911249e-1 -6.70834489911249e-1
2.536231884057972e1 4.0977295481606246e-1 -6.635881130996548e-1 -6.635881130996548e-1
2.6086956521739143e1 4.0977295481606246e-1 -6.563417362880606e-1 -6.563417362880606e-1
2.6811594202898565e1 4.0977295481606246e-1 -6.490953594764663e-1 -6.490953594764663e-1
2.7536231884057987e1 4.0977295481606246e-1 -6.418489826648721e-1 -6.418489826648721e-1
2.826086956521741e1 4.0977295481606246e-1 -6.346026058532779e-1 -6.346026058532779e-1
2.898550724637683e1 4.0977295481606246e-1 -6.273562290416838e-1 -6.273562290416838e-1
2.9710144927536252e1 4.0977295481606246e-1 -6.201098522300895e-1 -6.201098522300895e-1
3.0434782608695674e1 4.0977295481606246e-1 -6.128634754184953e-1 -6.128634754184953e-1
3.1159420289855095e1 4.0977295481606246e-1 -6.056170986069012e-1 -6.056170986069012e-1
3.1884057971014517e1 4.0977295481606246e-1 -5.983707217953069e-1 -5.983707217953069e-1
3.2608695652173935e1 4.0977295481606246e-1 -5.911243449837127e-1 -5.911243449837127e-1
3.333333333333336e1 4.0977295481606246e-1 -5.838779681721185e-1 -5.838779681721185e-1
3.405797101449278e1 4.0977295481606246e-1 -5.766315913605242e-1 -5.766315913605242e-1
3.47826086956522e1 4.0977295481606246e-1 -5.6938521454893e-1 -5.6938521454893e-1
3.550724637681162e1 4.0977295481606246e-1 -5.621388377373358e-1 -5.621388377373358e-1
3.6231884057971044e1 4.0977295481606246e-1 -5.548924609257416e-1 -5.548924609257416e-1
3.6956521739130466e1 4.0977295481606246e-1 -5.476460841141474e-1 -5.476460841141474e-1
3.768115942028989e1 4.0977295481606246e-1 -5.403997073025532e-1 -5.403997073025532e-1
3.840579710144931e1 4.0977295481606246e-1 -5.331533304909589e-1 -5.331533304909589e-1
3.913043478260873e1 4.0977295481606246e-1 -5.259069536793648e-1 -5.259069536793648e-1
3.985507246376815e1 4.0977295481606246e-1 -5.186605768677706e-1 -5.186605768677706e-1
4.0579710144927574e1 4.0977295481606246e-1 -5.114142000561763e-1 -5.114142000561763e-1
4.1304347826086996e1 4.0977295481606246e-1 -5.041678232445821e-1 -5.041678232445821e-1
4.202898550724642e1 4.0977295481606246e-1 -4.9692144643298786e-1 -4.9692144643298786e-1
4.275362318840584e1 4.0977295481606246e-1 -4.896750696213936e-1 -4.896750696213936e-1
4.347826086956526e1 4.0977295481606246e-1 -4.8242869280979944e-1 -4.8242869280979944e-1
4.420289855072468e1 4.0977295481606246e-1 -4.751823159982052e-1 -4.751823159982052e-1
4.4927536231884105e1 4.0977295481606246e-1 -4.6793593918661097e-1 -4.6793593918661097e-1
4.565217391304353e1 4.0977295481606246e-1 -4.606895623750168e-1 -4.606895623750168e-1
4.637681159420295e1 4.0977295481606246e-1 -4.5344318556342256e-1 -4.5344318556342256e-1
4.710144927536237e1 4.0977295481606246e-1 -4.461968087518283e-1 -4.461968087518283e-1
4.782608695652179e1 4.0977295481606246e-1 -4.3895043194023414e-1 -4.3895043194023414e-1
4.855072463768121e1 4.0977295481606246e-1 -4.317040551286399e-1 -4.317040551286399e-1
4.9275362318840635e1 4.0977295481606246e-1 -4.244576783170457e-1 -4.244576783170457e-1
5.0e1 4.0977295481606246e-1 -4.1721130150545205e-1 -4.1721130150545205e-1

0.0e0 5.008336114418536e-1 0.0e0 0.0e0
7.246376811594203e-1 5.008336114418536e-1 -7.601052587208138e-1 -7.601052587208138e-1
1.4492753623188406e0 5.008336114418536e-1 -8.381797131064431e-1 -8.381797131064431e-1
2.1739130434782608e0 5.008336114418536e-1 -8.497518717598511e-1 -8.497518717598511e-1
2.898550724637681e0 5.008336114418536e-1 -8.468643691078969e-1 -8.468643691078969e-1
3.6231884057971016e0 5.008336114418536e-1 -8.406380557283951e-1 -8.406380557283951e-1
4.3478260869565215e0 5.008336114418536e-1 -8.336309570185977e-1 -8.336309570185977e-1
5.0724637681159415e0 5.008336114418536e-1 -8.264407389678685e-1 -8.264407389678685e-1
5.797101449275361e0 5.008336114418536e-1 -8.192075443611779e-1 -8.192075443611779e-1
6.521739130434781e0 5.008336114418536e-1 -8.119642619159797e-1 -8.119642619159797e-1
7.246376811594201e0 5.008336114418536e-1 -8.047186114753868e-1 -8.047186114753868e-1
7.971014492753621e0 5.008336114418536e-1 -7.974724051722726e-1 -7.974724051722726e-1
8.695652173913041e0 5.008336114418536e-1 -7.902260683858903e-1 -7.902260683858903e-1
9.420289855072461e0 5.008336114418536e-1 -7.82979700969827e-1 -7.82979700969827e-1
1.0144927536231881e1 5.008336114418536e-1 -7.757333263637429e-1 -7.757333263637429e-1
1.0869565217391301e1 5.008336114418536e-1 -7.684869500698709e-1 -7.684869500698709e-1
1.1594202898550721e1 5.008336114418536e-1 -7.61240573379807e-1 -7.61240573379807e-1
1.2318840579710141e1 5.008336114418536e-1 -7.539941965967407e-1 -7.539941965967407e-1
1.3043478260869561e1 5.008336114418536e-1 -7.467478197918433e-1 -7.467478197918433e-1
1.3768115942028981e1 5.008336114418536e-1 -7.39501442981821e-1 -7.39501442981821e-1
1.44927536231884e1 5.008336114418536e-1 -7.322550661705958e-1 -7.322550661705958e-1
1.521739130434782e1 5.008336114418536e-1 -7.250086893590884e-1 -7.250086893590884e-1
1.594202898550724e1 5.008336114418536e-1 -7.177623125475144e-1 -7.177623125475144e-1
1.666666666666666e1 5.008336114418536e-1 -7.10515935735925e-1 -7.10515935735925e-1
1.7391304347826082e1 5.008336114418536e-1 -7.032695589243317e-1 -7.032695589243317e-1
1.8115942028985504e1 5.008336114418536e-1 -6.960231821127378e-1 -6.960231821127378e-1
1.8840579710144926e1 5.008336114418536e-1 -6.887768053011438e-1 -6.887768053011438e-1
1.9565217391304348e1 5.008336114418536e-1 -6.815304284895496e-1 -6.815304284895496e-1
2.028985507246377e1 5.008336114418536e-1 -6.742840516779554e-1 -6.742840516779554e-1
2.101449275362319e1 5.008336114418536e-1 -6.670376748663611e-1 -6.670376748663611e-1
2.1739130434782613e1 5.008336114418536e-1 -6.597912980547669e-1 -6.597912980547669e-1
2.2463768115942035e1 5.008336114418536e-1 -6.525449212431726e-1 -6.525449212431726e-1
2.3188405797101456e1 5.008336114418536e-1 -6.452985444315784e-1 -6.452985444315784e-1
2.3913043478260878e1 5.008336114418536e-1 -6.380521676199843e-1 -6.380521676199843e-1
2.46376811594203e1 5.008336114418536e-1 -6.3080579080839e-1 -6.3080579080839e-1
2.536231884057972e1 5.008336114418536e-1 -6.235594139967958e-1 -6.235594139967958e-1
2.6086956521739143e1 5.008336114418536e-1 -6.163130371852016e-1 -6.163130371852016e-1
2.6811594202898565e1 5.008336114418536e-1 -6.090666603736075e-1 -6.090666603736075e-1
2.7536231884057987e1 5.008336114418536e-1 -6.018202835620132e-1 -6.018202835620132e-1
2.826086956521741e1 5.008336114418536e-1 -5.94573906750419e-1 -5.94573906750419e-1
2.898550724637683e1 5.008336114418536e-1 -5.873275299388248e-1 -5.873275299388248e-1
2.9710144927536252e1 5.008336114418536e-1 -5.800811531272305e-1 -5.800811531272305e-1
3.0434782608695674e1 5.008336114418536e-1 -5.728347763156363e-1 -5.728347763156363e-1
3.1159420289855095e1 5.008336114418536e-1 -5.65588399504042e-1 -5.65588399504042e-1
3.1884057971014517e1 5.008336114418536e-1 -5.583420226924478e-1 -5.583420226924478e-1
3.2608695652173935e1 5.008336114418536e-1 -5.510956458808537e-1 -5.510956458808537e-1
3.333333333333336e1 5.008336114418536e-1 -5.438492690692595e-1 -5.438492690692595e-1
3.405797101449278e1 5.008336114418536e-1 -5.366028922576653e-1 -5.366028922576653e-1
3.47826086956522e1 5.008336114418536e-1 -5.293565154460711e-1 -5.293565154460711e-1
3.550724637681162e1 5.008336114418536e-1 -5.221101386344769e-1 -5.221101386344769e-1
3.6231884057971044e1 5.008336114418536e-1 -5.148637618228826e-1 -5.148637618228826e-1
3.6956521739130466e1 5.008336114418536e-1 -5.076173850112884e-1 -5.076173850112884e-1
3.768115942028989e1 5.008336114418536e-1 -5.003710081996942e-1 -5.003710081996942e-1
3.840579710144931e1 5.008336114418536e-1 -4.931246313880999e-1 -4.931246313880999e-1
3.913043478260873e1 5.008336114418536e-1 -4.8587825457650574e-1 -4.8587825457650574e-1
3.985507246376815e1 5.008336114418536e-1 -4.786318777649115e-1 -4.786318777649115e-1
4.0579710144927574e1 5.008336114418536e-1 -4.7138550095331727e-1 -4.7138550095331727e-1
4.1304347826086996e1 5.008336114418536e-1 -4.641391241417231e-1 -4.641391241417231e-1
4.202898550724642e1 5.008336114418536e-1 -4.5689274733012886e-1 -4.5689274733012886e-1
4.275362318840584e1 5.008336114418536e-1 -4.496463705185346e-1 -4.496463705185346e-1
4.347826086956526e1 5.008336114418536e-1 -4.4239999370694044e-1 -4.4239999370694044e-1
4.420289855072468e1 5.008336114418536e-1 -4.351536168953462e-1 -4.351536168953462e-1
4.4927536231884105e1 5.008336114418536e-1 -4.2790724008375197e-1 -4.2790724008375197e-1
4.565217391304353e1 5.008336114418536e-1 -4.206608632721578e-1 -4.206608632721578e-1
4.637681159420295e1 5.008336114418536e-1 -4.1341448646056356e-1 -4.1341448646056356e-1
4.710144927536237e1 5.008336114418536e-1 -4.061681096489693e-1 -4.061681096489693e-1
4.782608695652179e1 5.008336114418536e-1 -3.9892173283737514e-1 -3.9892173283737514e-1
4.855072463768121e1 5.008336114418536e-1 -3.916753560257809e-1 -3.916753560257809e-1
4.9275362318840635e1 5.008336114418536e-1 -3.844289792141867e-1 -3.844289792141867e-1
5.0e1 5.008336114418536e-1 -3.7718260240259305e-1 -3.7718260240259305e-1

0.0e0 5.918942680676447e-1 0.0e0 0.0e0
7.246376811594203e-1 5.918942680676447e-1 -7.187299870327354e-1 -7.187299870327354e-1
1.4492753623188406e0 5.918942680676447e-1 -7.922039787256796e-1 -7.922039787256796e-1
2.1739130434782608e0 5.918942680676447e-1 -8.027614500029462e-1 -8.027614500029462e-1
2.898550724637681e0 5.918942680676447e-1 -7.996389187223187e-1 -7.996389187223187e-1
3.6231884057971016e0 5.918942680676447e-1 -7.933576039592433e-1 -7.933576039592433e-1
4.3478260869565215e0 5.918942680676447e-1 -7.863376034766308e-1 -7.863376034766308e-1
5.0724637681159415e0 5.918942680676447e-1 -7.791443573695571e-1 -7.791443573695571e-1
5.797101449275361e0 5.918942680676447e-1 -7.719104519840214e-1 -7.719104519840214e-1
6.521739130434781e0 5.918942680676447e-1 -7.646670026919118e-1 -7.646670026919118e-1
7.246376811594201e0 5.918942680676447e-1 -7.574213130857055e-1 -7.574213130857055e-1
7.971014492753621e0 5.918942680676447e-1 -7.50175097588847e-1 -7.50175097588847e-1
8.695652173913041e0 5.918942680676447e-1 -7.429287586443224e-1 -7.429287586443224e-1
9.420289855072461e0 5.918942680676447e-1 -7.356823907216562e-1 -7.356823907216562e-1
1.0144927536231881e1 5.918942680676447e-1 -7.284360159966519e-1 -7.284360159966519e-1
1.0869565217391301e1 5.918942680676447e-1 -7.211896396748645e-1 -7.211896396748645e-1
1.1594202898550721e1 5.918942680676447e-1 -7.139432629782477e-1 -7.139432629782477e-1
1.2318840579710141e1 5.918942680676447e-1 -7.066968861936432e-1 -7.066968861936432e-1
1.3043478260869561e1 5.918942680676447e-1 -6.994505093883847e-1 -6.994505093883847e-1
1.3768115942028981e1 5.918942680676447e-1 -6.922041325782776e-1 -6.922041325782776e-1
1.44927536231884e1 5.918942680676447e-1 -6.849577557670326e-1 -6.849577557670326e-1
1.521739130434782e1 5.918942680676447e-1 -6.777113789555202e-1 -6.777113789555202e-1
1.594202898550724e1 5.918942680676447e-1 -6.704650021439454e-1 -6.704650021439454e-1
1.666666666666666e1 5.918942680676447e-1 -6.632186253323558e-1 -6.632186253323558e-1
1.7391304347826082e1 5.918942680676447e-1 -6.559722485207625e-1 -6.559722485207625e-1
1.8115942028985504e1 5.918942680676447e-1 -6.487258717091686e-1 -6.487258717091686e-1
1.8840579710144926e1 5.918942680676447e-1 -6.414794948975745e-1 -6.414794948975745e-1
1.9565217391304348e1 5.918942680676447e-1 -6.342331180859803e-1 -6.342331180859803e-1
2.028985507246377e1 5.918942680676447e-1 -6.26986741274386e-1 -6.26986741274386e-1
2.101449275362319e1 5.918942680676447e-1 -6.197403644627918e-1 -6.197403644627918e-1
2.1739130434782613e1 5.918942680676447e-1 -6.124939876511976e-1 -6.124939876511976e-1
2.2463768115942035e1 5.918942680676447e-1 -6.052476108396034e-1 -6.052476108396034e-1
2.3188405797101456e1 5.918942680676447e-1 -5.980012340280092e-1 -5.980012340280092e-1
2.3913043478260878e1 5.918942680676447e-1 -5.90754857216415e-1 -5.90754857216415e-1
2.46376811594203e1 5.918942680676447e-1 -5.835084804048207e-1 -5.835084804048207e-1
2.536231884057972e1 5.918942680676447e-1 -5.762621035932265e-1 -5.762621035932265e-1
2.6086956521739143e1 5.918942680676447e-1 -5.690157267816323e-1 -5.690157267816323e-1
2.6811594202898565e1 5.918942680676447e-1 -5.61769349970038e-1 -5.61769349970038e-1
2.7536231884057987e1 5.918942680676447e-1 -5.545229731584438e-1 -5.545229731584438e-1
2.826086956521741e1 5.918942680676447e-1 -5.472765963468496e-1 -5.472765963468496e-1
2.898550724637683e1 5.918942680676447e-1 -5.400302195352554e-1 -5.400302195352554e-1
2.9710144927536252e1 5.918942680676447e-1 -5.327838427236612e-1 -5.327838427236612e-1
3.0434782608695674e1 5.918942680676447e-1 -5.25537465912067e-1 -5.25537465912067e-1
3.1159420289855095e1 5.918942680676447e-1 -5.182910891004728e-1 -5.182910891004728e-1
3.1884057971014517e1 5.918942680676447e-1 -5.110447122888786e-1 -5.110447122888786e-1
3.2608695652173935e1 5.918942680676447e-1 -5.037983354772844e-1 -5.037983354772844e-1
3.333333333333336e1 5.918942680676447e-1 -4.9655195866569013e-1 -4.9655195866569013e-1
3.405797101449278e1 5.918942680676447e-1 -4.8930558185409595e-1 -4.8930558185409595e-1
3.47826086956522e1 5.918942680676447e-1 -4.820592050425017e-1 -4.820592050425017e-1
3.550724637681162e1 5.918942680676447e-1 -4.748128282309075e-1 -4.748128282309075e-1
3.6231884057971044e1 5.918942680676447e-1 -4.675664514193133e-1 -4.675664514193133e-1
3.6956521739130466e1 5.918942680676447e-1 -4.6032007460771907e-1 -4.6032007460771907e-1
3.768115942028989e1 5.918942680676447e-1 -4.5307369779612483e-1 -4.5307369779612483e-1
3.840579710144931e1 5.918942680676447e-1 -4.458273209845306e-1 -4.458273209845306e-1
3.913043478260873e1 5.918942680676447e-1 -4.385809441729364e-1 -4.385809441729364e-1
3.985507246376815e1 5.918942680676447e-1 -4.313345673613422e-1 -4.313345673613422e-1
4.0579710144927574e1 5.918942680676447e-1 -4.2408819054974795e-1 -4.2408819054974795e-1
4.1304347826086996e1 5.918942680676447e-1 -4.1684181373815377e-1 -4.1684181373815377e-1
4.202898550724642e1 5.918942680676447e-1 -4.0959543692655953e-1 -4.0959543692655953e-1
4.275362318840584e1 5.918942680676447e-1 -4.023490601149653e-1 -4.023490601149653e-1
4.347826086956526e1 5.918942680676447e-1 -3.951026833033711e-1 -3.951026833033711e-1
4.420289855072468e1 5.918942680676447e-1 -3.878563064917769e-1 -3.878563064917769e-1
4.4927536231884105e1 5.918942680676447e-1 -3.8060992968018265e-1 -3.8060992968018265e-1
4.565217391304353e1 5.918942680676447e-1 -3.7336355286858847e-1 -3.7336355286858847e-1
4.637681159420295e1 5.918942680676447e-1 -3.6611717605699423e-1 -3.6611717605699423e-1
4.710144927536237e1 5.918942680676447e-1 -3.588707992454e-1 -3.588707992454e-1
4.782608695652179e1 5.918942680676447e-1 -3.516244224338058e-1 -3.516244224338058e-1
4.855072463768121e1 5.918942680676447e-1 -3.443780456222116e-1 -3.443780456222116e-1
4.9275362318840635e1 5.918942680676447e-1 -3.3713166881061735e-1 -3.3713166881061735e-1
5.0e1 5.918942680676447e-1 -3.298852919990237e-1 -3.298852919990237e-1

0.0e0 6.829549246934358e-1 0.0e0 0.0e0
7.246376811594203e-1 6.829549246934358e-1 -6.713390465570703e-1 -6.713390465570703e-1
1.4492753623188406e0 6.829549246934358e-1 -7.395437011620751e-1 -7.395437011620751e-1
2.1739130434782608e0 6.829549246934358e-1 -7.489389567708465e-1 -7.489389567708465e-1
2.898550724637681e0 6.829549246934358e-1 -7.455472253787252e-1 -7.455472253787252e-1
3.6231884057971016e0 6.829549246934358e-1 -7.392029124240082e-1 -7.392029124240082e-1
4.3478260869565215e0 6.829549246934358e-1 -7.321681343430245e-1 -7.321681343430245e-1
5.0724637681159415e0 6.829549246934358e-1 -7.249714199218559e-1 -7.249714199218559e-1
5.797101449275361e0 6.829549246934358e-1 -7.177367004153109e-1 -7.177367004153109e-1
6.521739130434781e0 6.829549246934358e-1 -7.104930600179414e-1 -7.104930600179414e-1
7.246376811594201e0 6.829549246934358e-1 -7.032473255517214e-1 -7.032473255517214e-1
7.971014492753621e0 6.829549246934358e-1 -6.96001099524414e-1 -6.96001099524414e-1
8.695652173913041e0 6.829549246934358e-1 -6.887547581079686e-1 -6.887547581079686e-1
9.420289855072461e0 6.829549246934358e-1 -6.81508389605043e-1 -6.81508389605043e-1
1.0144927536231881e1 6.829549246934358e-1 -6.742620147438283e-1 -6.742620147438283e-1
1.0869565217391301e1 6.829549246934358e-1 -6.67015638390067e-1 -6.67015638390067e-1
1.1594202898550721e1 6.829549246934358e-1 -6.597692616859445e-1 -6.597692616859445e-1
1.2318840579710141e1 6.829549246934358e-1 -6.525228848995782e-1 -6.525228848995782e-1
1.3043478260869561e1 6.829549246934358e-1 -6.45276508093906e-1 -6.45276508093906e-1
1.3768115942028981e1 6.829549246934358e-1 -6.38030131283702e-1 -6.38030131283702e-1
1.44927536231884e1 6.829549246934358e-1 -6.307837544724341e-1 -6.307837544724341e-1
1.521739130434782e1 6.829549246934358e-1 -6.235373776609165e-1 -6.235373776609165e-1
1.594202898550724e1 6.829549246934358e-1 -6.162910008493403e-1 -6.162910008493403e-1
1.666666666666666e1 6.829549246934358e-1 -6.090446240377503e-1 -6.090446240377503e-1
1.7391304347826082e1 6.829549246934358e-1 -6.01798247226157e-1 -6.01798247226157e-1
1.8115942028985504e1 6.829549246934358e-1 -5.945518704145631e-1 -5.945518704145631e-1
1.8840579710144926e1 6.829549246934358e-1 -5.87305493602969e-1 -5.87305493602969e-1
1.9565217391304348e1 6.829549246934358e-1 -5.800591167913748e-1 -5.800591167913748e-1
2.028985507246377e1 6.829549246934358e-1 -5.728127399797805e-1 -5.728127399797805e-1
2.101449275362319e1 6.829549246934358e-1 -5.655663631681863e-1 -5.655663631681863e-1
2.1739130434782613e1 6.829549246934358e-1 -5.583199863565921e-1 -5.583199863565921e-1
2.2463768115942035e1 6.829549246934358e-1 -5.51073609544998e-1 -5.51073609544998e-1
2.3188405797101456e1 6.829549246934358e-1 -5.438272327334037e-1 -5.438272327334037e-1
2.3913043478260878e1 6.829549246934358e-1 -5.365808559218095e-1 -5.365808559218095e-1
2.46376811594203e1 6.829549246934358e-1 -5.293344791102153e-1 -5.293344791102153e-1
2.536231884057972e1 6.829549246934358e-1 -5.22088102298621e-1 -5.22088102298621e-1
2.6086956521739143e1 6.829549246934358e-1 -5.148417254870268e-1 -5.148417254870268e-1
2.6811594202898565e1 6.829549246934358e-1 -5.075953486754325e-1 -5.075953486754325e-1
2.7536231884057987e1 6.829549246934358e-1 -5.003489718638383e-1 -5.003489718638383e-1
2.826086956521741e1 6.829549246934358e-1 -4.9310259505224413e-1 -4.9310259505224413e-1
2.898550724637683e1 6.829549246934358e-1 -4.8585621824064995e-1 -4.8585621824064995e-1
2.9710144927536252e1 6.829549246934358e-1 -4.786098414290557e-1 -4.786098414290557e-1
3.0434782608695674e1 6.829549246934358e-1 -4.713634646174615e-1 -4.713634646174615e-1
3.1159420289855095e1 6.829549246934358e-1 -4.641170878058673e-1 -4.641170878058673e-1
3.1884057971014517e1 6.829549246934358e-1 -4.5687071099427307e-1 -4.5687071099427307e-1
3.2608695652173935e1 6.829549246934358e-1 -4.496243341826789e-1 -4.496243341826789e-1
3.333333333333336e1 6.829549246934358e-1 -4.4237795737108465e-1 -4.4237795737108465e-1
3.405797101449278e1 6.829549246934358e-1 -4.3513158055949047e-1 -4.3513158055949047e-1
3.47826086956522e1 6.829549246934358e-1 -4.2788520374789624e-1 -4.2788520374789624e-1
3.550724637681162e1 6.829549246934358e-1 -4.20638826936302e-1 -4.20638826936302e-1
3.6231884057971044e1 6.829549246934358e-1 -4.133924501247078e-1 -4.133924501247078e-1
3.6956521739130466e1 6.829549246934358e-1 -4.061460733131136e-1 -4.061460733131136e-1
3.768115942028989e1 6.829549246934358e-1 -3.9889969650151935e-1 -3.9889969650151935e-1
3.840579710144931e1 6.829549246934358e-1 -3.916533196899251e-1 -3.916533196899251e-1
3.913043478260873e1 6.829549246934358e-1 -3.8440694287833094e-1 -3.8440694287833094e-1
3.985507246376815e1 6.829549246934358e-1 -3.771605660667367e-1 -3.771605660667367e-1
4.0579710144927574e1 6.829549246934358e-1 -3.6991418925514247e-1 -3.6991418925514247e-1
4.1304347826086996e1 6.829549246934358e-1 -3.626678124435483e-1 -3.626678124435483e-1
4.202898550724642e1 6.829549246934358e-1 -3.5542143563195405e-1 -3.5542143563195405e-1
4.275362318840584e1 6.829549246934358e-1 -3.481750588203598e-1 -3.481750588203598e-1
4.347826086956526e1 6.829549246934358e-1 -3.4092868200876564e-1 -3.4092868200876564e-1
4.420289855072468e1 6.829549246934358e-1 -3.336823051971714e-1 -3.336823051971714e-1
4.4927536231884105e1 6.829549246934358e-1 -3.2643592838557717e-1 -3.2643592838557717e-1
4.565217391304353e1 6.829549246934358e-1 -3.19189551573983e-1 -3.19189551573983e-1
4.637681159420295e1 6.829549246934358e-1 -3.1194317476238875e-1 -3.1194317476238875e-1
4.710144927536237e1 6.829549246934358e-1 -3.046967979507945e-1 -3.046967979507945e-1
4.782608695652179e1 6.829549246934358e-1 -2.9745042113920034e-1 -2.9745042113920034e-1
4.855072463768121e1 6.829549246934358e-1 -2.902040443276061e-1 -2.902040443276061e-1
4.9275362318840635e1 6.829549246934358e-1 -2.8295766751601187e-1 -2.8295766751601187e-1
5.0e1 6.829549246934358e-1 -2.7571129070441824e-1 -2.7571129070441824e-1

0.0e0 7.740155813192269e-1 0.0e0 0.0e0
7.246376811594203e-1 7.740155813192269e-1 -6.183251335517573e-1 -6.183251335517573e-1
1.4492753623188406e0 7.740155813192269e-1 -6.80635240060188e-1 -6.80635240060188e-1
2.1739130434782608e0 7.740155813192269e-1 -6.887303821931645e-1 -6.887303821931645e-1
2.898550724637681e0 7.740155813192269e-1 -6.850375098836332e-1 -6.850375098836332e-1
3.6231884057971016e0 7.740155813192269e-1 -6.786227239520634e-1 -6.786227239520634e-1
4.3478260869565215e0 7.740155813192269e-1 -6.715714148989864e-1 -6.715714148989864e-1
5.0724637681159415e0 7.740155813192269e-1 -6.643708206455151e-1 -6.643708206455151e-1
5.797101449275361e0 7.740155813192269e-1 -6.571351904218601e-1 -6.571351904218601e-1
6.521739130434781e0 7.740155813192269e-1 -6.498913362444407e-1 -6.498913362444407e-1
7.246376811594201e0 7.740155813192269e-1 -6.426455515955309e-1 -6.426455515955309e-1
7.971014492753621e0 7.740155813192269e-1 -6.353993137883285e-1 -6.353993137883285e-1
8.695652173913041e0 7.740155813192269e-1 -6.28152969606667e-1 -6.28152969606667e-1
9.420289855072461e0 7.740155813192269e-1 -6.209066004546336e-1 -6.209066004546336e-1
1.0144927536231881e1 7.740155813192269e-1 -6.136602254410471e-1 -6.136602254410471e-1
1.0869565217391301e1 7.740155813192269e-1 -6.06413849051518e-1 -6.06413849051518e-1
1.1594202898550721e1 7.740155813192269e-1 -5.991674723389995e-1 -5.991674723389995e-1
1.2318840579710141e1 7.740155813192269e-1 -5.919210955506622e-1 -5.919210955506622e-1
1.3043478260869561e1 7.740155813192269e-1 -5.846747187445274e-1 -5.846747187445274e-1
1.3768115942028981e1 7.740155813192269e-1 -5.774283419342148e-1 -5.774283419342148e-1
1.44927536231884e1 7.740155813192269e-1 -5.701819651229213e-1 -5.701819651229213e-1
1.521739130434782e1 7.740155813192269e-1 -5.629355883113978e-1 -5.629355883113978e-1
1.594202898550724e1 7.740155813192269e-1 -5.556892114998202e-1 -5.556892114998202e-1
1.666666666666666e1 7.740155813192269e-1 -5.484428346882299e-1 -5.484428346882299e-1
1.7391304347826082e1 7.740155813192269e-1 -5.411964578766365e-1 -5.411964578766365e-1
1.8115942028985504e1 7.740155813192269e-1 -5.339500810650426e-1 -5.339500810650426e-1
1.8840579710144926e1 7.740155813192269e-1 -5.267037042534485e-1 -5.267037042534485e-1
1.9565217391304348e1 7.740155813192269e-1 -5.194573274418542e-1 -5.194573274418542e-1
2.028985507246377e1 7.740155813192269e-1 -5.1221095063026e-1 -5.1221095063026e-1
2.101449275362319e1 7.740155813192269e-1 -5.049645738186658e-1 -5.049645738186658e-1
2.1739130434782613e1 7.740155813192269e-1 -4.9771819700707154e-1 -4.9771819700707154e-1
2.2463768115942035e1 7.740155813192269e-1 -4.9047182019547736e-1 -4.9047182019547736e-1
2.3188405797101456e1 7.740155813192269e-1 -4.832254433838831e-1 -4.832254433838831e-1
2.3913043478260878e1 7.740155813192269e-1 -4.7597906657228894e-1 -4.7597906657228894e-1
2.46376811594203e1 7.740155813192269e-1 -4.687326897606947e-1 -4.687326897606947e-1
2.536231884057972e1 7.740155813192269e-1 -4.614863129491005e-1 -4.614863129491005e-1
2.6086956521739143e1 7.740155813192269e-1 -4.5423993613750624e-1 -4.5423993613750624e-1
2.6811594202898565e1 7.740155813192269e-1 -4.4699355932591206e-1 -4.4699355932591206e-1
2.7536231884057987e1 7.740155813192269e-1 -4.397471825143178e-1 -4.397471825143178e-1
2.826086956521741e1 7.740155813192269e-1 -4.325008057027236e-1 -4.325008057027236e-1
2.898550724637683e1 7.740155813192269e-1 -4.252544288911294e-1 -4.252544288911294e-1
2.9710144927536252e1 7.740155813192269e-1 -4.180080520795352e-1 -4.180080520795352e-1
3.0434782608695674e1 7.740155813192269e-1 -4.1076167526794094e-1 -4.1076167526794094e-1
3.1159420289855095e1 7.740155813192269e-1 -4.0351529845634676e-1 -4.0351529845634676e-1
3.1884057971014517e1 7.740155813192269e-1 -3.962689216447525e-1 -3.962689216447525e-1
3.2608695652173935e1 7.740155813192269e-1 -3.8902254483315835e-1 -3.8902254483315835e-1
3.333333333333336e1 7.740155813192269e-1 -3.817761680215641e-1 -3.817761680215641e-1
3.405797101449278e1 7.740155813192269e-1 -3.7452979120996993e-1 -3.7452979120996993e-1
3.47826086956522e1 7.740155813192269e-1 -3.672834143983757e-1 -3.672834143983757e-1
3.550724637681162e1 7.740155813192269e-1 -3.6003703758678146e-1 -3.6003703758678146e-1
3.6231884057971044e1 7.740155813192269e-1 -3.527906607751873e-1 -3.527906607751873e-1
3.6956521739130466e1 7.740155813192269e-1 -3.4554428396359305e-1 -3.4554428396359305e-1
3.768115942028989e1 7.740155813192269e-1 -3.382979071519988e-1 -3.382979071519988e-1
3.840579710144931e1 7.740155813192269e-1 -3.310515303404046e-1 -3.310515303404046e-1
3.913043478260873e1 7.740155813192269e-1 -3.238051535288104e-1 -3.238051535288104e-1
3.985507246376815e1 7.740155813192269e-1 -3.1655877671721616e-1 -3.1655877671721616e-1
4.0579710144927574e1 7.740155813192269e-1 -3.093123999056219e-1 -3.093123999056219e-1
4.1304347826086996e1 7.740155813192269e-1 -3.0206602309402775e-1 -3.0206602309402775e-1
4.202898550724642e1 7.740155813192269e-1 -2.948196462824335e-1 -2.948196462824335e-1
4.275362318840584e1 7.740155813192269e-1 -2.875732694708393e-1 -2.875732694708393e-1
4.347826086956526e1 7.740155813192269e-1 -2.803268926592451e-1 -2.803268926592451e-1
4.420289855072468e1 7.740155813192269e-1 -2.7308051584765086e-1 -2.7308051584765086e-1
4.4927536231884105e1 7.740155813192269e-1 -2.658341390360566e-1 -2.658341390360566e-1
4.565217391304353e1 7.740155813192269e-1 -2.5858776222446245e-1 -2.5858776222446245e-1
4.637681159420295e1 7.740155813192269e-1 -2.513413854128682e-1 -2.513413854128682e-1
4.710144927536237e1 7.740155813192269e-1 -2.4409500860127398e-1 -2.4409500860127398e-1
4.782608695652179e1 7.740155813192269e-1 -2.368486317896798e-1 -2.368486317896798e-1
4.855072463768121e1 7.740155813192269e-1 -2.2960225497808556e-1 -2.2960225497808556e-1
4.9275362318840635e1 7.740155813192269e-1 -2.2235587816649133e-1 -2.2235587816649133e-1
5.0e1 7.740155813192269e-1 -2.151095013548977e-1 -2.151095013548977e-1

0.0e0 8.65076237945018e-1 0.0e0 0.0e0
7.246376811594203e-1 8.65076237945018e-1 -5.60127537995998e-1 -5.60127537995998e-1
1.4492753623188406e0 8.65076237945018e-1 -6.15966729481159e-1 -6.15966729481159e-1
2.1739130434782608e0 8.65076237945018e-1 -6.226346334807548e-1 -6.226346334807548e-1
2.898550724637681e0 8.65076237945018e-1 -6.186111747963795e-1 -6.186111747963795e-1
3.6231884057971016e0 8.65076237945018e-1 -6.121190250640263e-1 -6.121190250640263e-1
4.3478260869565215e0 8.65076237945018e-1 -6.050495686459749e-1 -6.050495686459749e-1
5.0724637681159415e0 8.65076237945018e-1 -5.978447151915058e-1 -5.978447151915058e-1
5.797101449275361e0 8.65076237945018e-1 -5.906080852011285e-1 -5.906080852011285e-1
6.521739130434781e0 8.65076237945018e-1 -5.833639963403181e-1 -5.833639963403181e-1
7.246376811594201e0 8.65076237945018e-1 -5.761181566018719e-1 -5.761181566018719e-1
7.971014492753621e0 8.65076237945018e-1 -5.688719058629402e-1 -5.688719058629402e-1
8.695652173913041e0 8.65076237945018e-1 -5.616255586456808e-1 -5.616255586456808e-1
9.420289855072461e0 8.65076237945018e-1 -5.543791887810702e-1 -5.543791887810702e-1
1.0144927536231881e1 8.65076237945018e-1 -5.471328136002132e-1 -5.471328136002132e-1
1.0869565217391301e1 8.65076237945018e-1 -5.398864371714188e-1 -5.398864371714188e-1
1.1594202898550721e1 8.65076237945018e-1 -5.326400604496832e-1 -5.326400604496832e-1
1.2318840579710141e1 8.65076237945018e-1 -5.253936836591823e-1 -5.253936836591823e-1
1.3043478260869561e1 8.65076237945018e-1 -5.181473068525395e-1 -5.181473068525395e-1
1.3768115942028981e1 8.65076237945018e-1 -5.109009300421077e-1 -5.109009300421077e-1
1.44927536231884e1 8.65076237945018e-1 -5.036545532307863e-1 -5.036545532307863e-1
1.521739130434782e1 8.65076237945018e-1 -4.964081764192562e-1 -4.964081764192562e-1
1.594202898550724e1 8.65076237945018e-1 -4.8916179960767703e-1 -4.8916179960767703e-1
1.666666666666666e1 8.65076237945018e-1 -4.8191542279608635e-1 -4.8191542279608635e-1
1.7391304347826082e1 8.65076237945018e-1 -4.746690459844929e-1 -4.746690459844929e-1
1.8115942028985504e1 8.65076237945018e-1 -4.6742266917289893e-1 -4.6742266917289893e-1
1.8840579710144926e1 8.65076237945018e-1 -4.6017629236130486e-1 -4.6017629236130486e-1
1.9565217391304348e1 8.65076237945018e-1 -4.529299155497106e-1 -4.529299155497106e-1
2.028985507246377e1 8.65076237945018e-1 -4.456835387381164e-1 -4.456835387381164e-1
2.101449275362319e1 8.65076237945018e-1 -4.3843716192652216e-1 -4.3843716192652216e-1
2.1739130434782613e1 8.65076237945018e-1 -4.311907851149279e-1 -4.311907851149279e-1
2.2463768115942035e1 8.65076237945018e-1 -4.2394440830333374e-1 -4.2394440830333374e-1
2.3188405797101456e1 8.65076237945018e-1 -4.166980314917395e-1 -4.166980314917395e-1
2.3913043478260878e1 8.65076237945018e-1 -4.094516546801453e-1 -4.094516546801453e-1
2.46376811594203e1 8.65076237945018e-1 -4.022052778685511e-1 -4.022052778685511e-1
2.536231884057972e1 8.65076237945018e-1 -3.9495890105695686e-1 -3.9495890105695686e-1
2.6086956521739143e1 8.65076237945018e-1 -3.877125242453626e-1 -3.877125242453626e-1
2.6811594202898565e1 8.65076237945018e-1 -3.8046614743376844e-1 -3.8046614743376844e-1
2.7536231884057987e1 8.65076237945018e-1 -3.732197706221742e-1 -3.732197706221742e-1
2.826086956521741e1 8.65076237945018e-1 -3.6597339381057997e-1 -3.6597339381057997e-1
2.898550724637683e1 8.65076237945018e-1 -3.587270169989858e-1 -3.587270169989858e-1
2.9710144927536252e1 8.65076237945018e-1 -3.5148064018739156e-1 -3.5148064018739156e-1
3.0434782608695674e1 8.65076237945018e-1 -3.442342633757973e-1 -3.442342633757973e-1
3.1159420289855095e1 8.65076237945018e-1 -3.3698788656420314e-1 -3.3698788656420314e-1
3.1884057971014517e1 8.65076237945018e-1 -3.297415097526089e-1 -3.297415097526089e-1
3.2608695652173935e1 8.65076237945018e-1 -3.2249513294101473e-1 -3.2249513294101473e-1
3.333333333333336e1 8.65076237945018e-1 -3.152487561294205e-1 -3.152487561294205e-1
3.405797101449278e1 8.65076237945018e-1 -3.080023793178263e-1 -3.080023793178263e-1
3.47826086956522e1 8.65076237945018e-1 -3.007560025062321e-1 -3.007560025062321e-1
3.550724637681162e1 8.65076237945018e-1 -2.9350962569463784e-1 -2.9350962569463784e-1
3.6231884057971044e1 8.65076237945018e-1 -2.8626324888304366e-1 -2.8626324888304366e-1
3.6956521739130466e1 8.65076237945018e-1 -2.7901687207144943e-1 -2.7901687207144943e-1
3.768115942028989e1 8.65076237945018e-1 -2.717704952598552e-1 -2.717704952598552e-1
3.840579710144931e1 8.65076237945018e-1 -2.6452411844826096e-1 -2.6452411844826096e-1
3.913043478260873e1 8.65076237945018e-1 -2.572777416366668e-1 -2.572777416366668e-1
3.985507246376815e1 8.65076237945018e-1 -2.5003136482507254e-1 -2.5003136482507254e-1
4.0579710144927574e1 8.65076237945018e-1 -2.427849880134783e-1 -2.427849880134783e-1
4.1304347826086996e1 8.65076237945018e-1 -2.3553861120188413e-1 -2.3553861120188413e-1
4.202898550724642e1 8.65076237945018e-1 -2.282922343902899e-1 -2.282922343902899e-1
4.275362318840584e1 8.65076237945018e-1 -2.2104585757869566e-1 -2.2104585757869566e-1
4.347826086956526e1 8.65076237945018e-1 -2.1379948076710148e-1 -2.1379948076710148e-1
4.420289855072468e1 8.65076237945018e-1 -2.0655310395550724e-1 -2.0655310395550724e-1
4.4927536231884105e1 8.65076237945018e-1 -1.99306727143913e-1 -1.99306727143913e-1
4.565217391304353e1 8.65076237945018e-1 -1.9206035033231883e-1 -1.9206035033231883e-1
4.637681159420295e1 8.65076237945018e-1 -1.848139735207246e-1 -1.848139735207246e-1
4.710144927536237e1 8.65076237945018e-1 -1.7756759670913036e-1 -1.7756759670913036e-1
4.782608695652179e1 8.65076237945018e-1 -1.7032121989753618e-1 -1.7032121989753618e-1
4.855072463768121e1 8.65076237945018e-1 -1.6307484308594195e-1 -1.6307484308594195e-1
4.9275362318840635e1 8.65076237945018e-1 -1.558284662743477e-1 -1.558284662743477e-1
5.0e1 8.65076237945018e-1 -1.4858208946275409e-1 -1.4858208946275409e-1

0.0e0 9.561368945708091e-1 0.0e0 0.0e0
7.246376811594203e-1 9.561368945708091e-1 -4.9722850349514e-1 -4.9722850349514e-1
1.4492753623188406e0 9.561368945708091e-1 -5.460740330701486e-1 -5.460740330701486e-1
2.1739130434782608e0 9.561368945708091e-1 -5.511994008234411e-1 -5.511994008234411e-1
2.898550724637681e0 9.561368945708091e-1 -5.468186496496039e-1 -5.468186496496039e-1
3.6231884057971016e0 9.561368945708091e-1 -5.402428863533547e-1 -5.402428863533547e-1
4.3478260869565215e0 9.561368945708091e-1 -5.331538165522294e-1 -5.331538165522294e-1
5.0724637681159415e0 9.561368945708091e-1 -5.259443598211481e-1 -5.259443598211481e-1
5.797101449275361e0 9.561368945708091e-1 -5.187066492988182e-1 -5.187066492988182e-1
6.521739130434781e0 9.561368945708091e-1 -5.114623067959359e-1 -5.114623067959359e-1
7.246376811594201e0 9.561368945708091e-1 -5.042164075175961e-1 -5.042164075175961e-1
7.971014492753621e0 9.561368945708091e-1 -4.9697014280225754e-1 -4.9697014280225754e-1
8.695652173913041e0 9.561368945708091e-1 -4.89723792304172e-1 -4.89723792304172e-1
9.420289855072461e0 9.561368945708091e-1 -4.824774216694193e-1 -4.824774216694193e-1
1.0144927536231881e1 9.561368945708091e-1 -4.752310463077789e-1 -4.752310463077789e-1
1.0869565217391301e1 9.561368945708091e-1 -4.6798466983654735e-1 -4.6798466983654735e-1
1.1594202898550721e1 9.561368945708091e-1 -4.607382931048499e-1 -4.607382931048499e-1
1.2318840579710141e1 9.561368945708091e-1 -4.534919163120107e-1 -4.534919163120107e-1
1.3043478260869561e1 9.561368945708091e-1 -4.462455395048191e-1 -4.462455395048191e-1
1.3768115942028981e1 9.561368945708091e-1 -4.389991626942583e-1 -4.389991626942583e-1
1.44927536231884e1 9.561368945708091e-1 -4.3175278588290666e-1 -4.3175278588290666e-1
1.521739130434782e1 9.561368945708091e-1 -4.2450640907136955e-1 -4.2450640907136955e-1
1.594202898550724e1 9.561368945708091e-1 -4.172600322597887e-1 -4.172600322597887e-1
1.666666666666666e1 9.561368945708091e-1 -4.1001365544819757e-1 -4.1001365544819757e-1
1.7391304347826082e1 9.561368945708091e-1 -4.027672786366041e-1 -4.027672786366041e-1
1.8115942028985504e1 9.561368945708091e-1 -3.9552090182501004e-1 -3.9552090182501004e-1
1.8840579710144926e1 9.561368945708091e-1 -3.8827452501341597e-1 -3.8827452501341597e-1
1.9565217391304348e1 9.561368945708091e-1 -3.8102814820182174e-1 -3.8102814820182174e-1
2.028985507246377e1 9.561368945708091e-1 -3.737817713902275e-1 -3.737817713902275e-1
2.101449275362319e1 9.561368945708091e-1 -3.6653539457863327e-1 -3.6653539457863327e-1
2.1739130434782613e1 9.561368945708091e-1 -3.5928901776703903e-1 -3.5928901776703903e-1
2.2463768115942035e1 9.561368945708091e-1 -3.5204264095544485e-1 -3.5204264095544485e-1
2.3188405797101456e1 9.561368945708091e-1 -3.447962641438506e-1 -3.447962641438506e-1
2.3913043478260878e1 9.561368945708091e-1 -3.3754988733225644e-1 -3.3754988733225644e-1
2.46376811594203e1 9.561368945708091e-1 -3.303035105206622e-1 -3.303035105206622e-1
2.536231884057972e1 9.561368945708091e-1 -3.2305713370906797e-1 -3.2305713370906797e-1
2.6086956521739143e1 9.561368945708091e-1 -3.1581075689747373e-1 -3.1581075689747373e-1
2.6811594202898565e1 9.561368945708091e-1 -3.0856438008587955e-1 -3.0856438008587955e-1
2.7536231884057987e1 9.561368945708091e-1 -3.013180032742853e-1 -3.013180032742853e-1
2.826086956521741e1 9.561368945708091e-1 -2.940716264626911e-1 -2.940716264626911e-1
2.898550724637683e1 9.561368945708091e-1 -2.868252496510969e-1 -2.868252496510969e-1
2.9710144927536252e1 9.561368945708091e-1 -2.7957887283950267e-1 -2.7957887283950267e-1
3.0434782608695674e1 9.561368945708091e-1 -2.7233249602790843e-1 -2.7233249602790843e-1
3.1159420289855095e1 9.561368945708091e-1 -2.6508611921631425e-1 -2.6508611921631425e-1
3.1884057971014517e1 9.561368945708091e-1 -2.5783974240472e-1 -2.5783974240472e-1
3.2608695652173935e1 9.561368945708091e-1 -2.5059336559312584e-1 -2.5059336559312584e-1
3.333333333333336e1 9.561368945708091e-1 -2.433469887815316e-1 -2.433469887815316e-1
3.405797101449278e1 9.561368945708091e-1 -2.3610061196993742e-1 -2.3610061196993742e-1
3.47826086956522e1 9.561368945708091e-1 -2.288542351583432e-1 -2.288542351583432e-1
3.550724637681162e1 9.561368945708091e-1 -2.2160785834674895e-1 -2.2160785834674895e-1
3.6231884057971044e1 9.561368945708091e-1 -2.1436148153515477e-1 -2.1436148153515477e-1
3.6956521739130466e1 9.561368945708091e-1 -2.0711510472356054e-1 -2.0711510472356054e-1
3.768115942028989e1 9.561368945708091e-1 -1.998687279119663e-1 -1.998687279119663e-1
3.840579710144931e1 9.561368945708091e-1 -1.9262235110037207e-1 -1.9262235110037207e-1
3.913043478260873e1 9.561368945708091e-1 -1.853759742887779e-1 -1.853759742887779e-1
3.985507246376815e1 9.561368945708091e-1 -1.7812959747718365e-1 -1.7812959747718365e-1
4.0579710144927574e1 9.561368945708091e-1 -1.7088322066558942e-1 -1.7088322066558942e-1
4.1304347826086996e1 9.561368945708091e-1 -1.6363684385399524e-1 -1.6363684385399524e-1
4.202898550724642e1 9.561368945708091e-1 -1.56390467042401e-1 -1.56390467042401e-1
4.275362318840584e1 9.561368945708091e-1 -1.4914409023080677e-1 -1.4914409023080677e-1
4.347826086956526e1 9.561368945708091e-1 -1.418977134192126e-1 -1.418977134192126e-1
4.420289855072468e1 9.561368945708091e-1 -1.3465133660761835e-1 -1.3465133660761835e-1
4.4927536231884105e1 9.561368945708091e-1 -1.2740495979602412e-1 -1.2740495979602412e-1
4.565217391304353e1 9.561368945708091e-1 -1.2015858298442994e-1 -1.2015858298442994e-1
4.637681159420295e1 9.561368945708091e-1 -1.129122061728357e-1 -1.129122061728357e-1
4.710144927536237e1 9.561368945708091e-1 -1.0566582936124147e-1 -1.0566582936124147e-1
4.782608695652179e1 9.561368945708091e-1 -9.841945254964729e-2 -9.841945254964729e-2
4.855072463768121e1 9.561368945708091e-1 -9.117307573805306e-2 -9.117307573805306e-2
4.9275362318840635e1 9.561368945708091e-1 -8.392669892645882e-2 -8.392669892645882e-2
5.0e1 9.561368945708091e-1 -7.66803221148652e-2 -7.66803221148652e-2

0.0e0 1.0471975511966e0 0.0e0 0.0e0
7.246376811594203e-1 1.0471975511966e0 -4.301492312582864e-1 -4.301492312582864e-1
1.4492753623188406e0 1.0471975511966e0 -4.715363037214101e-1 -4.715363037214101e-1
2.1739130434782608e0 1.0471975511966e0 -4.750166190566154e-1 -4.750166190566154e-1
2.898550724637681e0 1.0471975511966e0 -4.7025482991679046e-1 -4.7025482991679046e-1
3.6231884057971016e0 1.0471975511966e0 -4.6358989614185625e-1 -4.6358989614185625e-1
4.3478260869565215e0 1.0471975511966e0 -4.5647990946222616e-1 -4.5647990946222616e-1
5.0724637681159415e0 1.0471975511966e0 -4.492655435231181e-1 -4.492655435231181e-1
5.797101449275361e0 1.0471975511966e0 -4.420266806572335e-1 -4.420266806572335e-1
6.521739130434781e0 1.0471975511966e0 -4.3478206765535654e-1 -4.3478206765535654e-1
7.246376811594201e0 1.0471975511966e0 -4.275361048801325e-1 -4.275361048801325e-1
7.971014492753621e0 1.0471975511966e0 -4.20289825259522e-1 -4.20289825259522e-1
8.695652173913041e0 1.0471975511966e0 -4.1304347126256846e-1 -4.1304347126256846e-1
9.420289855072461e0 1.0471975511966e0 -4.0579709980649037e-1 -4.0579709980649037e-1
1.0144927536231881e1 1.0471975511966e0 -3.9855072425205174e-1 -3.9855072425205174e-1
1.0869565217391301e1 1.0471975511966e0 -3.9130434773556266e-1 -3.9130434773556266e-1
1.1594202898550721e1 1.0471975511966e0 -3.8405797099324157e-1 -3.8405797099324157e-1
1.2318840579710141e1 1.0471975511966e0 -3.7681159419790855e-1 -3.7681159419790855e-1
1.3043478260869561e1 1.0471975511966e0 -3.695652173901315e-1 -3.695652173901315e-1
1.3768115942028981e1 1.0471975511966e0 -3.623188405794333e-1 -3.623188405794333e-1
1.44927536231884e1 1.0471975511966e0 -3.5507246376804946e-1 -3.5507246376804946e-1
1.521739130434782e1 1.0471975511966e0 -3.4782608695650463e-1 -3.4782608695650463e-1
1.594202898550724e1 1.0471975511966e0 -3.4057971014492205e-1 -3.4057971014492205e-1
1.666666666666666e1 1.0471975511966e0 -3.333333333333306e-1 -3.333333333333306e-1
1.7391304347826082e1 1.0471975511966e0 -3.260869565217369e-1 -3.260869565217369e-1
1.8115942028985504e1 1.0471975511966e0 -3.188405797101429e-1 -3.188405797101429e-1
1.8840579710144926e1 1.0471975511966e0 -3.115942028985488e-1 -3.115942028985488e-1
1.9565217391304348e1 1.0471975511966e0 -3.0434782608695454e-1 -3.0434782608695454e-1
2.028985507246377e1 1.0471975511966e0 -2.971014492753603e-1 -2.971014492753603e-1
2.101449275362319e1 1.0471975511966e0 -2.898550724637661e-1 -2.898550724637661e-1
2.1739130434782613e1 1.0471975511966e0 -2.8260869565217184e-1 -2.8260869565217184e-1
2.2463768115942035e1 1.0471975511966e0 -2.7536231884057766e-1 -2.7536231884057766e-1
2.3188405797101456e1 1.0471975511966e0 -2.681159420289834e-1 -2.681159420289834e-1
2.3913043478260878e1 1.0471975511966e0 -2.6086956521738924e-1 -2.6086956521738924e-1
2.46376811594203e1 1.0471975511966e0 -2.53623188405795e-1 -2.53623188405795e-1
2.536231884057972e1 1.0471975511966e0 -2.4637681159420077e-1 -2.4637681159420077e-1
2.6086956521739143e1 1.0471975511966e0 -2.3913043478260654e-1 -2.3913043478260654e-1
2.6811594202898565e1 1.0471975511966e0 -2.3188405797101236e-1 -2.3188405797101236e-1
2.7536231884057987e1 1.0471975511966e0 -2.2463768115941812e-1 -2.2463768115941812e-1
2.826086956521741e1 1.0471975511966e0 -2.173913043478239e-1 -2.173913043478239e-1
2.898550724637683e1 1.0471975511966e0 -2.101449275362297e-1 -2.101449275362297e-1
2.9710144927536252e1 1.0471975511966e0 -2.0289855072463547e-1 -2.0289855072463547e-1
3.0434782608695674e1 1.0471975511966e0 -1.9565217391304124e-1 -1.9565217391304124e-1
3.1159420289855095e1 1.0471975511966e0 -1.8840579710144706e-1 -1.8840579710144706e-1
3.1884057971014517e1 1.0471975511966e0 -1.8115942028985282e-1 -1.8115942028985282e-1
3.2608695652173935e1 1.0471975511966e0 -1.7391304347825864e-1 -1.7391304347825864e-1
3.333333333333336e1 1.0471975511966e0 -1.666666666666644e-1 -1.666666666666644e-1
3.405797101449278e1 1.0471975511966e0 -1.5942028985507023e-1 -1.5942028985507023e-1
3.47826086956522e1 1.0471975511966e0 -1.52173913043476e-1 -1.52173913043476e-1
3.550724637681162e1 1.0471975511966e0 -1.4492753623188176e-1 -1.4492753623188176e-1
3.6231884057971044e1 1.0471975511966e0 -1.3768115942028758e-1 -1.3768115942028758e-1
3.6956521739130466e1 1.0471975511966e0 -1.3043478260869334e-1 -1.3043478260869334e-1
3.768115942028989e1 1.0471975511966e0 -1.2318840579709911e-1 -1.2318840579709911e-1
3.840579710144931e1 1.0471975511966e0 -1.1594202898550487e-1 -1.1594202898550487e-1
3.913043478260873e1 1.0471975511966e0 -1.086956521739107e-1 -1.086956521739107e-1
3.985507246376815e1 1.0471975511966e0 -1.0144927536231646e-1 -1.0144927536231646e-1
4.0579710144927574e1 1.0471975511966e0 -9.420289855072222e-2 -9.420289855072222e-2
4.1304347826086996e1 1.0471975511966e0 -8.695652173912805e-2 -8.695652173912805e-2
4.202898550724642e1 1.0471975511966e0 -7.971014492753381e-2 -7.971014492753381e-2
4.275362318840584e1 1.0471975511966e0 -7.246376811593958e-2 -7.246376811593958e-2
4.347826086956526e1 1.0471975511966e0 -6.52173913043454e-2 -6.52173913043454e-2
4.420289855072468e1 1.0471975511966e0 -5.797101449275116e-2 -5.797101449275116e-2
4.4927536231884105e1 1.0471975511966e0 -5.072463768115693e-2 -5.072463768115693e-2
4.565217391304353e1 1.0471975511966e0 -4.3478260869562746e-2 -4.3478260869562746e-2
4.637681159420295e1 1.0471975511966e0 -3.623188405796851e-2 -3.623188405796851e-2
4.710144927536237e1 1.0471975511966e0 -2.8985507246374276e-2 -2.8985507246374276e-2
4.782608695652179e1 1.0471975511966e0 -2.1739130434780093e-2 -2.1739130434780093e-2
4.855072463768121e1 1.0471975511966e0 -1.449275362318586e-2 -1.449275362318586e-2
4.9275362318840635e1 1.0471975511966e0 -7.246376811591626e-3 -7.246376811591626e-3
5.0e1 1.0471975511966e0 1.9984014443252818e-15 1.9984014443252818e-15

0.0e0 1.1382582078223913e0 0.0e0 0.0e0
7.246376811594203e-1 1.1382582078223913e0 -3.5944556126093236e-1 -3.5944556126093236e-1
1.4492753623188406e0 1.1382582078223913e0 -3.929711845350113e-1 -3.929711845350113e-1
2.1739130434782608e0 1.1382582078223913e0 -3.947175627027695e-1 -3.947175627027695e-1
2.898550724637681e0 1.1382582078223913e0 -3.8955414752102e-1 -3.8955414752102e-1
3.6231884057971016e0 1.1382582078223913e0 -3.8279522524728105e-1 -3.8279522524728105e-1
4.3478260869565215e0 1.1382582078223913e0 -3.7566319151755867e-1 -3.7566319151755867e-1
5.0724637681159415e0 1.1382582078223913e0 -3.684436511182529e-1 -3.684436511182529e-1
5.797101449275361e0 1.1382582078223913e0 -3.61203573645893e-1 -3.61203573645893e-1
6.521739130434781e0 1.1382582078223913e0 -3.5395867552953875e-1 -3.5395867552953875e-1
7.246376811594201e0 1.1382582078223913e0 -3.4671264582659445e-1 -3.4671264582659445e-1
7.971014492753621e0 1.1382582078223913e0 -3.39466350495357e-1 -3.39466350495357e-1
8.695652173913041e0 1.1382582078223913e0 -3.3221999281048614e-1 -3.3221999281048614e-1
9.420289855072461e0 1.1382582078223913e0 -3.2497362048870515e-1 -3.2497362048870515e-1
1.0144927536231881e1 1.1382582078223913e0 -3.177272447310512e-1 -3.177272447310512e-1
1.0869565217391301e1 1.1382582078223913e0 -3.1048086816685927e-1 -3.1048086816685927e-1
1.1594202898550721e1 1.1382582078223913e0 -3.0323449141334036e-1 -3.0323449141334036e-1
1.2318840579710141e1 1.1382582078223913e0 -2.959881146153788e-1 -2.959881146153788e-1
1.3043478260869561e1 1.1382582078223913e0 -2.887417378069847e-1 -2.887417378069847e-1
1.3768115942028981e1 1.1382582078223913e0 -2.8149536099614164e-1 -2.8149536099614164e-1
1.44927536231884e1 1.1382582078223913e0 -2.7424898418472377e-1 -2.7424898418472377e-1
1.521739130434782e1 1.1382582078223913e0 -2.67002607373171e-1 -2.67002607373171e-1
1.594202898550724e1 1.1382582078223913e0 -2.597562305615865e-1 -2.597562305615865e-1
1.666666666666666e1 1.1382582078223913e0 -2.525098537499946e-1 -2.525098537499946e-1
1.7391304347826082e1 1.1382582078223913e0 -2.4526347693840092e-1 -2.4526347693840092e-1
1.8115942028985504e1 1.1382582078223913e0 -2.3801710012680682e-1 -2.3801710012680682e-1
1.8840579710144926e1 1.1382582078223913e0 -2.3077072331521267e-1 -2.3077072331521267e-1
1.9565217391304348e1 1.1382582078223913e0 -2.2352434650361844e-1 -2.2352434650361844e-1
2.028985507246377e1 1.1382582078223913e0 -2.1627796969202423e-1 -2.1627796969202423e-1
2.101449275362319e1 1.1382582078223913e0 -2.0903159288043e-1 -2.0903159288043e-1
2.1739130434782613e1 1.1382582078223913e0 -2.017852160688358e-1 -2.017852160688358e-1
2.2463768115942035e1 1.1382582078223913e0 -1.9453883925724158e-1 -1.9453883925724158e-1
2.3188405797101456e1 1.1382582078223913e0 -1.8729246244564735e-1 -1.8729246244564735e-1
2.3913043478260878e1 1.1382582078223913e0 -1.8004608563405314e-1 -1.8004608563405314e-1
2.46376811594203e1 1.1382582078223913e0 -1.7279970882245893e-1 -1.7279970882245893e-1
2.536231884057972e1 1.1382582078223913e0 -1.655533320108647e-1 -1.655533320108647e-1
2.6086956521739143e1 1.1382582078223913e0 -1.5830695519927046e-1 -1.5830695519927046e-1
2.6811594202898565e1 1.1382582078223913e0 -1.5106057838767628e-1 -1.5106057838767628e-1
2.7536231884057987e1 1.1382582078223913e0 -1.4381420157608205e-1 -1.4381420157608205e-1
2.826086956521741e1 1.1382582078223913e0 -1.365678247644878e-1 -1.365678247644878e-1
2.898550724637683e1 1.1382582078223913e0 -1.2932144795289363e-1 -1.2932144795289363e-1
2.9710144927536252e1 1.1382582078223913e0 -1.220750711412994e-1 -1.220750711412994e-1
3.0434782608695674e1 1.1382582078223913e0 -1.1482869432970516e-1 -1.1482869432970516e-1
3.1159420289855095e1 1.1382582078223913e0 -1.0758231751811098e-1 -1.0758231751811098e-1
3.1884057971014517e1 1.1382582078223913e0 -1.0033594070651675e-1 -1.0033594070651675e-1
3.2608695652173935e1 1.1382582078223913e0 -9.308956389492257e-2 -9.308956389492257e-2
3.333333333333336e1 1.1382582078223913e0 -8.584318708332833e-2 -8.584318708332833e-2
3.405797101449278e1 1.1382582078223913e0 -7.859681027173415e-2 -7.859681027173415e-2
3.47826086956522e1 1.1382582078223913e0 -7.135043346013992e-2 -7.135043346013992e-2
3.550724637681162e1 1.1382582078223913e0 -6.410405664854568e-2 -6.410405664854568e-2
3.6231884057971044e1 1.1382582078223913e0 -5.68576798369515e-2 -5.68576798369515e-2
3.6956521739130466e1 1.1382582078223913e0 -4.961130302535727e-2 -4.961130302535727e-2
3.768115942028989e1 1.1382582078223913e0 -4.236492621376303e-2 -4.236492621376303e-2
3.840579710144931e1 1.1382582078223913e0 -3.5118549402168797e-2 -3.5118549402168797e-2
3.913043478260873e1 1.1382582078223913e0 -2.787217259057462e-2 -2.787217259057462e-2
3.985507246376815e1 1.1382582078223913e0 -2.0625795778980383e-2 -2.0625795778980383e-2
4.0579710144927574e1 1.1382582078223913e0 -1.3379418967386147e-2 -1.3379418967386147e-2
4.1304347826086996e1 1.1382582078223913e0 -6.133042155791968e-3 -6.133042155791968e-3
4.202898550724642e1 1.1382582078223913e0 1.1133346558022672e-3 1.1133346558022672e-3
4.275362318840584e1 1.1382582078223913e0 8.359711467396502e-3 8.359711467396502e-3
4.347826086956526e1 1.1382582078223913e0 1.5606088278990682e-2 1.5606088278990682e-2
4.420289855072468e1 1.1382582078223913e0 2.2852465090584917e-2 2.2852465090584917e-2
4.4927536231884105e1 1.1382582078223913e0 3.009884190217915e-2 3.009884190217915e-2
4.565217391304353e1 1.1382582078223913e0 3.734521871377333e-2 3.734521871377333e-2
4.637681159420295e1 1.1382582078223913e0 4.4591595525367567e-2 4.4591595525367567e-2
4.710144927536237e1 1.1382582078223913e0 5.18379723369618e-2 5.18379723369618e-2
4.782608695652179e1 1.1382582078223913e0 5.908434914855598e-2 5.908434914855598e-2
4.855072463768121e1 1.1382582078223913e0 6.633072596015022e-2 6.633072596015022e-2
4.9275362318840635e1 1.1382582078223913e0 7.357710277174445e-2 7.357710277174445e-2
5.0e1 1.1382582078223913e0 8.082347958333808e-2 8.082347958333808e-2

0.0e0 1.2293188644481825e0 0.0e0 0.0e0
7.246376811594203e-1 1.2293188644481825e0 -2.857033663798734e-1 -2.857033663798734e-1
1.4492753623188406e0 1.2293188644481825e0 -3.110296908315888e-1 -3.110296908315888e-1
2.1739130434782608e0 1.2293188644481825e0 -3.109676150319902e-1 -3.109676150319902e-1
2.898550724637681e0 1.2293188644481825e0 -3.053853137322498e-1 -3.053853137322498e-1
3.6231884057971016e0 1.2293188644481825e0 -2.9852836375788805e-1 -2.9852836375788805e-1
4.3478260869565215e0 1.2293188644481825e0 -2.91373335495286e-1 -2.91373335495286e-1
5.0724637681159415e0 1.2293188644481825e0 -2.841483982608186e-1 -2.841483982608186e-1
5.797101449275361e0 1.2293188644481825e0 -2.7690705398367466e-1 -2.7690705398367466e-1
6.521739130434781e0 1.2293188644481825e0 -2.6966185849990854e-1 -2.6966185849990854e-1
7.246376811594201e0 1.2293188644481825e0 -2.6241575899299246e-1 -2.6241575899299246e-1
7.971014492753621e0 1.2293188644481825e0 -2.5516944727595614e-1 -2.5516944727595614e-1
8.695652173913041e0 1.2293188644481825e0 -2.4792308574467797e-1 -2.4792308574467797e-1
9.420289855072461e0 1.2293188644481825e0 -2.4067671251999007e-1 -2.4067671251999007e-1
1.0144927536231881e1 1.2293188644481825e0 -2.3343033655038745e-1 -2.3343033655038745e-1
1.0869565217391301e1 1.2293188644481825e0 -2.2618395993644258e-1 -2.2618395993644258e-1
1.1594202898550721e1 1.2293188644481825e0 -2.1893758317124473e-1 -2.1893758317124473e-1
1.2318840579710141e1 1.2293188644481825e0 -2.1169120637054153e-1 -2.1169120637054153e-1
1.3043478260869561e1 1.2293188644481825e0 -2.0444482956150395e-1 -2.0444482956150395e-1
1.3768115942028981e1 1.2293188644481825e0 -1.9719845275050985e-1 -1.9719845275050985e-1
1.44927536231884e1 1.2293188644481825e0 -1.8995207593905652e-1 -1.8995207593905652e-1
1.521739130434782e1 1.2293188644481825e0 -1.827056991274954e-1 -1.827056991274954e-1
1.594202898550724e1 1.2293188644481825e0 -1.7545932231590897e-1 -1.7545932231590897e-1
1.666666666666666e1 1.2293188644481825e0 -1.6821294550431662e-1 -1.6821294550431662e-1
1.7391304347826082e1 1.2293188644481825e0 -1.6096656869272277e-1 -1.6096656869272277e-1
1.8115942028985504e1 1.2293188644481825e0 -1.5372019188112868e-1 -1.5372019188112868e-1
1.8840579710144926e1 1.2293188644481825e0 -1.4647381506953452e-1 -1.4647381506953452e-1
1.9565217391304348e1 1.2293188644481825e0 -1.392274382579403e-1 -1.392274382579403e-1
2.028985507246377e1 1.2293188644481825e0 -1.3198106144634608e-1 -1.3198106144634608e-1
2.101449275362319e1 1.2293188644481825e0 -1.2473468463475185e-1 -1.2473468463475185e-1
2.1739130434782613e1 1.2293188644481825e0 -1.1748830782315764e-1 -1.1748830782315764e-1
2.2463768115942035e1 1.2293188644481825e0 -1.1024193101156343e-1 -1.1024193101156343e-1
2.3188405797101456e1 1.2293188644481825e0 -1.029955541999692e-1 -1.029955541999692e-1
2.3913043478260878e1 1.2293188644481825e0 -9.574917738837498e-2 -9.574917738837498e-2
2.46376811594203e1 1.2293188644481825e0 -8.850280057678078e-2 -8.850280057678078e-2
2.536231884057972e1 1.2293188644481825e0 -8.125642376518655e-2 -8.125642376518655e-2
2.6086956521739143e1 1.2293188644481825e0 -7.401004695359231e-2 -7.401004695359231e-2
2.6811594202898565e1 1.2293188644481825e0 -6.676367014199813e-2 -6.676367014199813e-2
2.7536231884057987e1 1.2293188644481825e0 -5.95172933304039e-2 -5.95172933304039e-2
2.826086956521741e1 1.2293188644481825e0 -5.227091651880966e-2 -5.227091651880966e-2
2.898550724637683e1 1.2293188644481825e0 -4.5024539707215483e-2 -4.5024539707215483e-2
2.9710144927536252e1 1.2293188644481825e0 -3.777816289562125e-2 -3.777816289562125e-2
3.0434782608695674e1 1.2293188644481825e0 -3.053178608402701e-2 -3.053178608402701e-2
3.1159420289855095e1 1.2293188644481825e0 -2.3285409272432833e-2 -2.3285409272432833e-2
3.1884057971014517e1 1.2293188644481825e0 -1.6039032460838598e-2 -1.6039032460838598e-2
3.2608695652173935e1 1.2293188644481825e0 -8.792655649244419e-3 -8.792655649244419e-3
3.333333333333336e1 1.2293188644481825e0 -1.5462788376501835e-3 -1.5462788376501835e-3
3.405797101449278e1 1.2293188644481825e0 5.700097973943996e-3 5.700097973943996e-3
3.47826086956522e1 1.2293188644481825e0 1.294647478553823e-2 1.294647478553823e-2
3.550724637681162e1 1.2293188644481825e0 2.0192851597132466e-2 2.0192851597132466e-2
3.6231884057971044e1 1.2293188644481825e0 2.7439228408726646e-2 2.7439228408726646e-2
3.6956521739130466e1 1.2293188644481825e0 3.468560522032088e-2 3.468560522032088e-2
3.768115942028989e1 1.2293188644481825e0 4.1931982031915116e-2 4.1931982031915116e-2
3.840579710144931e1 1.2293188644481825e0 4.917835884350935e-2 4.917835884350935e-2
3.913043478260873e1 1.2293188644481825e0 5.642473565510353e-2 5.642473565510353e-2
3.985507246376815e1 1.2293188644481825e0 6.367111246669777e-2 6.367111246669777e-2
4.0579710144927574e1 1.2293188644481825e0 7.0917489278292e-2 7.0917489278292e-2
4.1304347826086996e1 1.2293188644481825e0 7.816386608988618e-2 7.816386608988618e-2
4.202898550724642e1 1.2293188644481825e0 8.541024290148042e-2 8.541024290148042e-2
4.275362318840584e1 1.2293188644481825e0 9.265661971307465e-2 9.265661971307465e-2
4.347826086956526e1 1.2293188644481825e0 9.990299652466883e-2 9.990299652466883e-2
4.420289855072468e1 1.2293188644481825e0 1.0714937333626307e-1 1.0714937333626307e-1
4.4927536231884105e1 1.2293188644481825e0 1.143957501478573e-1 1.143957501478573e-1
4.565217391304353e1 1.2293188644481825e0 1.2164212695945148e-1 1.2164212695945148e-1
4.637681159420295e1 1.2293188644481825e0 1.2888850377104571e-1 1.2888850377104571e-1
4.710144927536237e1 1.2293188644481825e0 1.3613488058263995e-1 1.3613488058263995e-1
4.782608695652179e1 1.2293188644481825e0 1.4338125739423413e-1 1.4338125739423413e-1
4.855072463768121e1 1.2293188644481825e0 1.5062763420582836e-1 1.5062763420582836e-1
4.9275362318840635e1 1.2293188644481825e0 1.578740110174226e-1 1.578740110174226e-1
5.0e1 1.2293188644481825e0 1.6512038782901622e-1 1.6512038782901622e-1

0.0e0 1.3203795210739737e0 0.0e0 0.0e0
7.246376811594203e-1 1.3203795210739737e0 -2.09533697666035e-1 -2.09533697666035e-1
1.4492753623188406e0 1.3203795210739737e0 -2.2639081563437236e-1 -2.2639081563437236e-1
2.1739130434782608e0 1.3203795210739737e0 -2.2446075448662972e-1 -2.2446075448662972e-1
2.898550724637681e0 1.3203795210739737e0 -2.1844577801512835e-1 -2.1844577801512835e-1
3.6231884057971016e0 1.3203795210739737e0 -2.1148757342672553e-1 -2.1148757342672553e-1
4.3478260869565215e0 1.3203795210739737e0 -2.0430879368839794e-1 -2.0430879368839794e-1
5.0724637681159415e0 1.3203795210739737e0 -1.970782819636807e-1 -1.970782819636807e-1
5.797101449275361e0 1.3203795210739737e0 -1.8983562918058722e-1 -1.8983562918058722e-1
6.521739130434781e0 1.3203795210739737e0 -1.8259012654055495e-1 -1.8259012654055495e-1
7.246376811594201e0 1.3203795210739737e0 -1.7534395493183313e-1 -1.7534395493183313e-1
7.971014492753621e0 1.3203795210739737e0 -1.6809762628960395e-1 -1.6809762628960395e-1
8.695652173913041e0 1.3203795210739737e0 -1.6085126078530093e-1 -1.6085126078530093e-1
9.420289855072461e0 1.3203795210739737e0 -1.5360488662798388e-1 -1.5360488662798388e-1
1.0144927536231881e1 1.3203795210739737e0 -1.4635851043945558e-1 -1.4635851043945558e-1
1.0869565217391301e1 1.3203795210739737e0 -1.3911213377412007e-1 -1.3911213377412007e-1
1.1594202898550721e1 1.3203795210739737e0 -1.318657569968587e-1 -1.318657569968587e-1
1.2318840579710141e1 1.3203795210739737e0 -1.2461938019332378e-1 -1.2461938019332378e-1
1.3043478260869561e1 1.3203795210739737e0 -1.1737300338362142e-1 -1.1737300338362142e-1
1.3768115942028981e1 1.3203795210739737e0 -1.101266265724713e-1 -1.101266265724713e-1
1.44927536231884e1 1.3203795210739737e0 -1.0288024976098134e-1 -1.0288024976098134e-1
1.521739130434782e1 1.3203795210739737e0 -9.563387294941161e-2 -9.563387294941161e-2
1.594202898550724e1 1.3203795210739737e0 -8.838749613782317e-2 -8.838749613782317e-2
1.666666666666666e1 1.3203795210739737e0 -8.114111932623034e-2 -8.114111932623034e-2
1.7391304347826082e1 1.3203795210739737e0 -7.38947425146364e-2 -7.38947425146364e-2
1.8115942028985504e1 1.3203795210739737e0 -6.664836570304228e-2 -6.664836570304228e-2
1.8840579710144926e1 1.3203795210739737e0 -5.94019888914481e-2 -5.94019888914481e-2
1.9565217391304348e1 1.3203795210739737e0 -5.215561207985386e-2 -5.215561207985386e-2
2.028985507246377e1 1.3203795210739737e0 -4.4909235268259656e-2 -4.4909235268259656e-2
2.101449275362319e1 1.3203795210739737e0 -3.766285845666542e-2 -3.766285845666542e-2
2.1739130434782613e1 1.3203795210739737e0 -3.0416481645071214e-2 -3.0416481645071214e-2
2.2463768115942035e1 1.3203795210739737e0 -2.3170104833477007e-2 -2.3170104833477007e-2
2.3188405797101456e1 1.3203795210739737e0 -1.5923728021882771e-2 -1.5923728021882771e-2
2.3913043478260878e1 1.3203795210739737e0 -8.677351210288564e-3 -8.677351210288564e-3
2.46376811594203e1 1.3203795210739737e0 -1.4309743986943568e-3 -1.4309743986943568e-3
2.536231884057972e1 1.3203795210739737e0 5.815402412899878e-3 5.815402412899878e-3
2.6086956521739143e1 1.3203795210739737e0 1.3061779224494113e-2 1.3061779224494113e-2
2.6811594202898565e1 1.3203795210739737e0 2.0308156036088293e-2 2.0308156036088293e-2
2.7536231884057987e1 1.3203795210739737e0 2.755453284768253e-2 2.755453284768253e-2
2.826086956521741e1 1.3203795210739737e0 3.4800909659276763e-2 3.4800909659276763e-2
2.898550724637683e1 1.3203795210739737e0 4.204728647087094e-2 4.204728647087094e-2
2.9710144927536252e1 1.3203795210739737e0 4.929366328246518e-2 4.929366328246518e-2
3.0434782608695674e1 1.3203795210739737e0 5.654004009405942e-2 5.654004009405942e-2
3.1159420289855095e1 1.3203795210739737e0 6.378641690565359e-2 6.378641690565359e-2
3.1884057971014517e1 1.3203795210739737e0 7.103279371724782e-2 7.103279371724782e-2
3.2608695652173935e1 1.3203795210739737e0 7.827917052884201e-2 7.827917052884201e-2
3.333333333333336e1 1.3203795210739737e0 8.552554734043625e-2 8.552554734043625e-2
3.405797101449278e1 1.3203795210739737e0 9.277192415203042e-2 9.277192415203042e-2
3.47826086956522e1 1.3203795210739737e0 1.0001830096362466e-1 1.0001830096362466e-1
3.550724637681162e1 1.3203795210739737e0 1.0726467777521889e-1 1.0726467777521889e-1
3.6231884057971044e1 1.3203795210739737e0 1.1451105458681307e-1 1.1451105458681307e-1
3.6956521739130466e1 1.3203795210739737e0 1.217574313984073e-1 1.217574313984073e-1
3.768115942028989e1 1.3203795210739737e0 1.2900380821000154e-1 1.2900380821000154e-1
3.840579710144931e1 1.3203795210739737e0 1.3625018502159578e-1 1.3625018502159578e-1
3.913043478260873e1 1.3203795210739737e0 1.4349656183318996e-1 1.4349656183318996e-1
3.985507246376815e1 1.3203795210739737e0 1.507429386447842e-1 1.507429386447842e-1
4.0579710144927574e1 1.3203795210739737e0 1.5798931545637843e-1 1.5798931545637843e-1
4.1304347826086996e1 1.3203795210739737e0 1.652356922679726e-1 1.652356922679726e-1
4.202898550724642e1 1.3203795210739737e0 1.7248206907956684e-1 1.7248206907956684e-1
4.275362318840584e1 1.3203795210739737e0 1.7972844589116108e-1 1.7972844589116108e-1
4.347826086956526e1 1.3203795210739737e0 1.8697482270275526e-1 1.8697482270275526e-1
4.420289855072468e1 1.3203795210739737e0 1.942211995143495e-1 1.942211995143495e-1
4.4927536231884105e1 1.3203795210739737e0 2.0146757632594373e-1 2.0146757632594373e-1
4.565217391304353e1 1.3203795210739737e0 2.087139531375379e-1 2.087139531375379e-1
4.637681159420295e1 1.3203795210739737e0 2.1596032994913214e-1 2.1596032994913214e-1
4.710144927536237e1 1.3203795210739737e0 2.2320670676072638e-1 2.2320670676072638e-1
4.782608695652179e1 1.3203795210739737e0 2.3045308357232056e-1 2.3045308357232056e-1
4.855072463768121e1 1.3203795210739737e0 2.376994603839148e-1 2.376994603839148e-1
4.9275362318840635e1 1.3203795210739737e0 2.4494583719550903e-1 2.4494583719550903e-1
5.0e1 1.3203795210739737e0 2.521922140071027e-1 2.521922140071027e-1

0.0e0 1.411440177699765e0 0.0e0 0.0e0
7.246376811594203e-1 1.411440177699765e0 -1.315677209830222e-1 -1.315677209830222e-1
1.4492753623188406e0 1.411440177699765e0 -1.397559033191541e-1 -1.397559033191541e-1
2.1739130434782608e0 1.411440177699765e0 -1.359138041573727e-1 -1.359138041573727e-1
2.898550724637681e0 1.411440177699765e0 -1.2945594874307884e-1 -1.2945594874307884e-1
3.6231884057971016e0 1.411440177699765e0 -1.2239410165483752e-1 -1.2239410165483752e-1
4.3478260869565215e0 1.411440177699765e0 -1.1519101031014647e-1 -1.1519101031014647e-1
5.0724637681159415e0 1.411440177699765e0 -1.0795479263207303e-1 -1.0795479263207303e-1
5.797101449275361e0 1.411440177699765e0 -1.0071080048455709e-1 -1.0071080048455709e-1
6.521739130434781e0 1.411440177699765e0 -9.346498344459773e-2 -9.346498344459773e-2
7.246376811594201e0 1.411440177699765e0 -8.62187380336946e-2 -8.62187380336946e-2
7.971014492753621e0 1.411440177699765e0 -7.897239206712596e-2 -7.897239206712596e-2
8.695652173913041e0 1.411440177699765e0 -7.172602249610232e-2 -7.172602249610232e-2
9.420289855072461e0 1.411440177699765e0 -6.447964738416199e-2 -6.447964738416199e-2
1.0144927536231881e1 1.411440177699765e0 -5.723327097154507e-2 -5.723327097154507e-2
1.0869565217391301e1 1.411440177699765e0 -4.998689425360693e-2 -4.998689425360693e-2
1.1594202898550721e1 1.411440177699765e0 -4.2740517463997596e-2 -4.2740517463997596e-2
1.2318840579710141e1 1.411440177699765e0 -3.549414065756412e-2 -3.549414065756412e-2
1.3043478260869561e1 1.411440177699765e0 -2.824776384718136e-2 -2.824776384718136e-2
1.3768115942028981e1 1.411440177699765e0 -2.1001387035871538e-2 -2.1001387035871538e-2
1.44927536231884e1 1.411440177699765e0 -1.3755010224344083e-2 -1.3755010224344083e-2
1.521739130434782e1 1.411440177699765e0 -6.508633412765558e-3 -6.508633412765558e-3
1.594202898550724e1 1.411440177699765e0 7.37743398824986e-4 7.37743398824986e-4
1.666666666666666e1 1.411440177699765e0 7.984120210418305e-3 7.984120210418305e-3
1.7391304347826082e1 1.411440177699765e0 1.5230497022012346e-2 1.5230497022012346e-2
1.8115942028985504e1 1.411440177699765e0 2.2476873833606498e-2 2.2476873833606498e-2
1.8840579710144926e1 1.411440177699765e0 2.972325064520068e-2 2.972325064520068e-2
1.9565217391304348e1 1.411440177699765e0 3.696962745679491e-2 3.696962745679491e-2
2.028985507246377e1 1.411440177699765e0 4.421600426838912e-2 4.421600426838912e-2
2.101449275362319e1 1.411440177699765e0 5.146238107998335e-2 5.146238107998335e-2
2.1739130434782613e1 1.411440177699765e0 5.870875789157757e-2 5.870875789157757e-2
2.2463768115942035e1 1.411440177699765e0 6.595513470317177e-2 6.595513470317177e-2
2.3188405797101456e1 1.411440177699765e0 7.3201511514766e-2 7.3201511514766e-2
2.3913043478260878e1 1.411440177699765e0 8.044788832636021e-2 8.044788832636021e-2
2.46376811594203e1 1.411440177699765e0 8.769426513795442e-2 8.769426513795442e-2
2.536231884057972e1 1.411440177699765e0 9.494064194954865e-2 9.494064194954865e-2
2.6086956521739143e1 1.411440177699765e0 1.0218701876114289e-1 1.0218701876114289e-1
2.6811594202898565e1 1.411440177699765e0 1.0943339557273707e-1 1.0943339557273707e-1
2.7536231884057987e1 1.411440177699765e0 1.166797723843313e-1 1.166797723843313e-1
2.826086956521741e1 1.411440177699765e0 1.2392614919592554e-1 1.2392614919592554e-1
2.898550724637683e1 1.411440177699765e0 1.3117252600751972e-1 1.3117252600751972e-1
2.9710144927536252e1 1.411440177699765e0 1.3841890281911395e-1 1.3841890281911395e-1
3.0434782608695674e1 1.411440177699765e0 1.456652796307082e-1 1.456652796307082e-1
3.1159420289855095e1 1.411440177699765e0 1.5291165644230237e-1 1.5291165644230237e-1
3.1884057971014517e1 1.411440177699765e0 1.601580332538966e-1 1.601580332538966e-1
3.2608695652173935e1 1.411440177699765e0 1.6740441006549078e-1 1.6740441006549078e-1
3.333333333333336e1 1.411440177699765e0 1.7465078687708502e-1 1.7465078687708502e-1
3.405797101449278e1 1.411440177699765e0 1.818971636886792e-1 1.818971636886792e-1
3.47826086956522e1 1.411440177699765e0 1.8914354050027343e-1 1.8914354050027343e-1
3.550724637681162e1 1.411440177699765e0 1.9638991731186767e-1 1.9638991731186767e-1
3.6231884057971044e1 1.411440177699765e0 2.0363629412346185e-1 2.0363629412346185e-1
3.6956521739130466e1 1.411440177699765e0 2.1088267093505608e-1 2.1088267093505608e-1
3.768115942028989e1 1.411440177699765e0 2.1812904774665032e-1 2.1812904774665032e-1
3.840579710144931e1 1.411440177699765e0 2.2537542455824455e-1 2.2537542455824455e-1
3.913043478260873e1 1.411440177699765e0 2.3262180136983873e-1 2.3262180136983873e-1
3.985507246376815e1 1.411440177699765e0 2.3986817818143297e-1 2.3986817818143297e-1
4.0579710144927574e1 1.411440177699765e0 2.471145549930272e-1 2.471145549930272e-1
4.1304347826086996e1 1.411440177699765e0 2.543609318046214e-1 2.543609318046214e-1
4.202898550724642e1 1.411440177699765e0 2.616073086162156e-1 2.616073086162156e-1
4.275362318840584e1 1.411440177699765e0 2.6885368542780985e-1 2.6885368542780985e-1
4.347826086956526e1 1.411440177699765e0 2.7610006223940403e-1 2.7610006223940403e-1
4.420289855072468e1 1.411440177699765e0 2.8334643905099827e-1 2.8334643905099827e-1
4.4927536231884105e1 1.411440177699765e0 2.905928158625925e-1 2.905928158625925e-1
4.565217391304353e1 1.411440177699765e0 2.978391926741867e-1 2.978391926741867e-1
4.637681159420295e1 1.411440177699765e0 3.050855694857809e-1 3.050855694857809e-1
4.710144927536237e1 1.411440177699765e0 3.1233194629737515e-1 3.1233194629737515e-1
4.782608695652179e1 1.411440177699765e0 3.1957832310896933e-1 3.1957832310896933e-1
4.855072463768121e1 1.411440177699765e0 3.2682469992056357e-1 3.2682469992056357e-1
4.9275362318840635e1 1.411440177699765e0 3.340710767321578e-1 3.340710767321578e-1
5.0e1 1.411440177699765e0 3.413174535437514e-1 3.413174535437514e-1

0.0e0 1.5025008343255561e0 0.0e0 0.0e0
7.246376811594203e-1 1.5025008343255561e0 -5.245148696799636e-2 -5.245148696799636e-2
1.4492753623188406e0 1.5025008343255561e0 -5.184283805391202e-2 -5.184283805391202e-2
2.1739130434782608e0 1.5025008343255561e0 -4.606049196135269e-2 -4.606049196135269e-2
2.898550724637681e0 1.5025008343255561e0 -3.915322366763375e-2 -3.915322366763375e-2
3.6231884057971016e0 1.5025008343255561e0 -3.1986205008151075e-2 -3.1986205008151075e-2
4.3478260869565215e0 1.5025008343255561e0 -2.4758443380085593e-2 -2.4758443380085593e-2
5.0724637681159415e0 1.5025008343255561e0 -1.751643556687612e-2 -1.751643556687612e-2
5.797101449275361e0 1.5025008343255561e0 -1.0271084294860136e-2 -1.0271084294860136e-2
6.521739130434781e0 1.5025008343255561e0 -3.0249482165295855e-3 -3.0249482165295855e-3
7.246376811594201e0 1.5025008343255561e0 4.221372085382383e-3 4.221372085382383e-3
7.971014492753621e0 1.5025008343255561e0 1.1467735631881996e-2 1.1467735631881996e-2
8.695652173913041e0 1.5025008343255561e0 1.8714109329623932e-2 1.8714109329623932e-2
9.420289855072461e0 1.5025008343255561e0 2.5960485410271433e-2 2.5960485410271433e-2
1.0144927536231881e1 1.5025008343255561e0 3.3206862050282976e-2 3.3206862050282976e-2
1.0869565217391301e1 1.5025008343255561e0 4.04532388215998e-2 4.04532388215998e-2
1.1594202898550721e1 1.5025008343255561e0 4.7699615623739267e-2 4.7699615623739267e-2
1.2318840579710141e1 1.5025008343255561e0 5.494599243311407e-2 5.494599243311407e-2
1.3043478260869561e1 1.5025008343255561e0 6.21923692441873e-2 6.21923692441873e-2
1.3768115942028981e1 1.5025008343255561e0 6.943874605565918e-2 6.943874605565918e-2
1.44927536231884e1 1.5025008343255561e0 7.668512286722469e-2 7.668512286722469e-2
1.521739130434782e1 1.5025008343255561e0 8.393149967881215e-2 8.393149967881215e-2
1.594202898550724e1 1.5025008343255561e0 9.117787649040477e-2 9.117787649040477e-2
1.666666666666666e1 1.5025008343255561e0 9.842425330199858e-2 9.842425330199858e-2
1.7391304347826082e1 1.5025008343255561e0 1.0567063011359273e-1 1.0567063011359273e-1
1.8115942028985504e1 1.5025008343255561e0 1.1291700692518693e-1 1.1291700692518693e-1
1.8840579710144926e1 1.5025008343255561e0 1.2016338373678112e-1 1.2016338373678112e-1
1.9565217391304348e1 1.5025008343255561e0 1.2740976054837536e-1 1.2740976054837536e-1
2.028985507246377e1 1.5025008343255561e0 1.3465613735996956e-1 1.3465613735996956e-1
2.101449275362319e1 1.5025008343255561e0 1.419025141715638e-1 1.419025141715638e-1
2.1739130434782613e1 1.5025008343255561e0 1.49148890983158e-1 1.49148890983158e-1
2.2463768115942035e1 1.5025008343255561e0 1.563952677947522e-1 1.563952677947522e-1
2.3188405797101456e1 1.5025008343255561e0 1.6364164460634645e-1 1.6364164460634645e-1
2.3913043478260878e1 1.5025008343255561e0 1.7088802141794066e-1 1.7088802141794066e-1
2.46376811594203e1 1.5025008343255561e0 1.7813439822953486e-1 1.7813439822953486e-1
2.536231884057972e1 1.5025008343255561e0 1.853807750411291e-1 1.853807750411291e-1
2.6086956521739143e1 1.5025008343255561e0 1.9262715185272333e-1 1.9262715185272333e-1
2.6811594202898565e1 1.5025008343255561e0 1.998735286643175e-1 1.998735286643175e-1
2.7536231884057987e1 1.5025008343255561e0 2.0711990547591175e-1 2.0711990547591175e-1
2.826086956521741e1 1.5025008343255561e0 2.1436628228750598e-1 2.1436628228750598e-1
2.898550724637683e1 1.5025008343255561e0 2.2161265909910016e-1 2.2161265909910016e-1
2.9710144927536252e1 1.5025008343255561e0 2.288590359106944e-1 2.288590359106944e-1
3.0434782608695674e1 1.5025008343255561e0 2.3610541272228863e-1 2.3610541272228863e-1
3.1159420289855095e1 1.5025008343255561e0 2.433517895338828e-1 2.433517895338828e-1
3.1884057971014517e1 1.5025008343255561e0 2.5059816634547705e-1 2.5059816634547705e-1
3.2608695652173935e1 1.5025008343255561e0 2.578445431570712e-1 2.578445431570712e-1
3.333333333333336e1 1.5025008343255561e0 2.6509091996866546e-1 2.6509091996866546e-1
3.405797101449278e1 1.5025008343255561e0 2.7233729678025964e-1 2.7233729678025964e-1
3.47826086956522e1 1.5025008343255561e0 2.795836735918539e-1 2.795836735918539e-1
3.550724637681162e1 1.5025008343255561e0 2.868300504034481e-1 2.868300504034481e-1
3.6231884057971044e1 1.5025008343255561e0 2.940764272150423e-1 2.940764272150423e-1
3.6956521739130466e1 1.5025008343255561e0 3.013228040266365e-1 3.013228040266365e-1
3.768115942028989e1 1.5025008343255561e0 3.0856918083823076e-1 3.0856918083823076e-1
3.840579710144931e1 1.5025008343255561e0 3.15815557649825e-1 3.15815557649825e-1
3.913043478260873e1 1.5025008343255561e0 3.230619344614192e-1 3.230619344614192e-1
3.985507246376815e1 1.5025008343255561e0 3.303083112730134e-1 3.303083112730134e-1
4.0579710144927574e1 1.5025008343255561e0 3.3755468808460765e-1 3.3755468808460765e-1
4.1304347826086996e1 1.5025008343255561e0 3.448010648962018e-1 3.448010648962018e-1
4.202898550724642e1 1.5025008343255561e0 3.5204744170779606e-1 3.5204744170779606e-1
4.275362318840584e1 1.5025008343255561e0 3.592938185193903e-1 3.592938185193903e-1
4.347826086956526e1 1.5025008343255561e0 3.665401953309845e-1 3.665401953309845e-1
4.420289855072468e1 1.5025008343255561e0 3.737865721425787e-1 3.737865721425787e-1
4.4927536231884105e1 1.5025008343255561e0 3.8103294895417295e-1 3.8103294895417295e-1
4.565217391304353e1 1.5025008343255561e0 3.882793257657671e-1 3.882793257657671e-1
4.637681159420295e1 1.5025008343255561e0 3.9552570257736136e-1 3.9552570257736136e-1
4.710144927536237e1 1.5025008343255561e0 4.027720793889556e-1 4.027720793889556e-1
4.782608695652179e1 1.5025008343255561e0 4.100184562005498e-1 4.100184562005498e-1
4.855072463768121e1 1.5025008343255561e0 4.17264833012144e-1 4.17264833012144e-1
4.9275362318840635e1 1.5025008343255561e0 4.2451120982373824e-1 4.2451120982373824e-1
5.0e1 1.5025008343255561e0 4.3175758663533187e-1 4.3175758663533187e-1

0.0e0 1.5935614909513474e0 0.0e0 0.0e0
7.246376811594203e-1 1.5935614909513474e0 2.715942234736957e-2 2.715942234736957e-2
1.4492753623188406e0 1.5935614909513474e0 3.661990481549463e-2 3.661990481549463e-2
2.1739130434782608e0 1.5935614909513474e0 4.4354629258447165e-2 4.4354629258447165e-2
2.898550724637681e0 1.5935614909513474e0 5.171412039156804e-2 5.171412039156804e-2
3.6231884057971016e0 1.5935614909513474e0 5.898696820893333e-2 5.898696820893333e-2
4.3478260869565215e0 1.5935614909513474e0 6.623955437164658e-2 6.623955437164658e-2
5.0724637681159415e0 1.5935614909513474e0 7.348738852288867e-2 7.348738852288867e-2
5.797101449275361e0 1.5935614909513474e0 8.07341074173486e-2 8.07341074173486e-2
6.521739130434781e0 1.5935614909513474e0 8.798056452884195e-2 8.798056452884195e-2
7.246376811594201e0 1.5935614909513474e0 9.522696019001977e-2 9.522696019001977e-2
7.971014492753621e0 1.5935614909513474e0 1.0247334142636916e-1 1.0247334142636916e-1
8.695652173913041e0 1.5935614909513474e0 1.0971971927663172e-1 1.0971971927663172e-1
9.420289855072461e0 1.5935614909513474e0 1.1696609633204327e-1 1.1696609633204327e-1
1.0144927536231881e1 1.5935614909513474e0 1.2421247320087124e-1 1.2421247320087124e-1
1.0869565217391301e1 1.5935614909513474e0 1.314588500259005e-1 1.314588500259005e-1
1.1594202898550721e1 1.5935614909513474e0 1.3870522684064845e-1 1.3870522684064845e-1
1.2318840579710141e1 1.5935614909513474e0 1.4595160365298296e-1 1.4595160365298296e-1
1.3043478260869561e1 1.5935614909513474e0 1.5319798046475097e-1 1.5319798046475097e-1
1.3768115942028981e1 1.5935614909513474e0 1.6044435727638592e-1 1.6044435727638592e-1
1.44927536231884e1 1.5935614909513474e0 1.676907340879897e-1 1.676907340879897e-1
1.521739130434782e1 1.5935614909513474e0 1.7493711089958616e-1 1.7493711089958616e-1
1.594202898550724e1 1.5935614909513474e0 1.821834877111809e-1 1.821834877111809e-1
1.666666666666666e1 1.5935614909513474e0 1.8942986452277522e-1 1.8942986452277522e-1
1.7391304347826082e1 1.5935614909513474e0 1.9667624133436948e-1 1.9667624133436948e-1
1.8115942028985504e1 1.5935614909513474e0 2.0392261814596369e-1 2.0392261814596369e-1
1.8840579710144926e1 1.5935614909513474e0 2.111689949575579e-1 2.111689949575579e-1
1.9565217391304348e1 1.5935614909513474e0 2.1841537176915213e-1 2.1841537176915213e-1
2.028985507246377e1 1.5935614909513474e0 2.2566174858074634e-1 2.2566174858074634e-1
2.101449275362319e1 1.5935614909513474e0 2.3290812539234057e-1 2.3290812539234057e-1
2.1739130434782613e1 1.5935614909513474e0 2.4015450220393478e-1 2.4015450220393478e-1
2.2463768115942035e1 1.5935614909513474e0 2.4740087901552898e-1 2.4740087901552898e-1
2.3188405797101456e1 1.5935614909513474e0 2.546472558271232e-1 2.546472558271232e-1
2.3913043478260878e1 1.5935614909513474e0 2.6189363263871746e-1 2.6189363263871746e-1
2.46376811594203e1 1.5935614909513474e0 2.6914000945031163e-1 2.6914000945031163e-1
2.536231884057972e1 1.5935614909513474e0 2.7638638626190587e-1 2.7638638626190587e-1
2.6086956521739143e1 1.5935614909513474e0 2.836327630735001e-1 2.836327630735001e-1
2.6811594202898565e1 1.5935614909513474e0 2.908791398850943e-1 2.908791398850943e-1
2.7536231884057987e1 1.5935614909513474e0 2.981255166966885e-1 2.981255166966885e-1
2.826086956521741e1 1.5935614909513474e0 3.0537189350828275e-1 3.0537189350828275e-1
2.898550724637683e1 1.5935614909513474e0 3.1261827031987693e-1 3.1261827031987693e-1
2.9710144927536252e1 1.5935614909513474e0 3.1986464713147117e-1 3.1986464713147117e-1
3.0434782608695674e1 1.5935614909513474e0 3.271110239430654e-1 3.271110239430654e-1
3.1159420289855095e1 1.5935614909513474e0 3.343574007546596e-1 3.343574007546596e-1
3.1884057971014517e1 1.5935614909513474e0 3.416037775662538e-1 3.416037775662538e-1
3.2608695652173935e1 1.5935614909513474e0 3.48850154377848e-1 3.48850154377848e-1
3.333333333333336e1 1.5935614909513474e0 3.5609653118944223e-1 3.5609653118944223e-1
3.405797101449278e1 1.5935614909513474e0 3.633429080010364e-1 3.633429080010364e-1
3.47826086956522e1 1.5935614909513474e0 3.7058928481263065e-1 3.7058928481263065e-1
3.550724637681162e1 1.5935614909513474e0 3.778356616242249e-1 3.778356616242249e-1
3.6231884057971044e1 1.5935614909513474e0 3.8508203843581906e-1 3.8508203843581906e-1
3.6956521739130466e1 1.5935614909513474e0 3.923284152474133e-1 3.923284152474133e-1
3.768115942028989e1 1.5935614909513474e0 3.9957479205900753e-1 3.9957479205900753e-1
3.840579710144931e1 1.5935614909513474e0 4.0682116887060177e-1 4.0682116887060177e-1
3.913043478260873e1 1.5935614909513474e0 4.1406754568219595e-1 4.1406754568219595e-1
3.985507246376815e1 1.5935614909513474e0 4.213139224937902e-1 4.213139224937902e-1
4.0579710144927574e1 1.5935614909513474e0 4.285602993053844e-1 4.285602993053844e-1
4.1304347826086996e1 1.5935614909513474e0 4.358066761169786e-1 4.358066761169786e-1
4.202898550724642e1 1.5935614909513474e0 4.4305305292857283e-1 4.4305305292857283e-1
4.275362318840584e1 1.5935614909513474e0 4.5029942974016707e-1 4.5029942974016707e-1
4.347826086956526e1 1.5935614909513474e0 4.5754580655176125e-1 4.5754580655176125e-1
4.420289855072468e1 1.5935614909513474e0 4.647921833633555e-1 4.647921833633555e-1
4.4927536231884105e1 1.5935614909513474e0 4.720385601749497e-1 4.720385601749497e-1
4.565217391304353e1 1.5935614909513474e0 4.792849369865439e-1 4.792849369865439e-1
4.637681159420295e1 1.5935614909513474e0 4.8653131379813813e-1 4.8653131379813813e-1
4.710144927536237e1 1.5935614909513474e0 4.9377769060973237e-1 4.9377769060973237e-1
4.782608695652179e1 1.5935614909513474e0 5.010240674213265e-1 5.010240674213265e-1
4.855072463768121e1 1.5935614909513474e0 5.082704442329208e-1 5.082704442329208e-1
4.9275362318840635e1 1.5935614909513474e0 5.15516821044515e-1 5.15516821044515e-1
5.0e1 1.5935614909513474e0 5.227631978561087e-1 5.227631978561087e-1

0.0e0 1.6846221475771386e0 0.0e0 0.0e0
7.246376811594203e-1 1.6846221475771386e0 1.0660532589607248e-1 1.0660532589607248e-1
1.4492753623188406e0 1.6846221475771386e0 1.2489929514146461e-1 1.2489929514146461e-1
2.1739130434782608e0 1.6846221475771386e0 1.345823513325382e-1 1.345823513325382e-1
2.898550724637681e0 1.6846221475771386e0 1.4239312800416895e-1 1.4239312800416895e-1
3.6231884057971016e0 1.6846221475771386e0 1.4977158563232637e-1 1.4977158563232637e-1
4.3478260869565215e0 1.6846221475771386e0 1.5704894487704843e-1 1.5704894487704843e-1
5.0724637681159415e0 1.6846221475771386e0 1.6430259329034785e-1 1.6430259329034785e-1
5.797101449275361e0 1.6846221475771386e0 1.715506769726454e-1 1.715506769726454e-1
6.521739130434781e0 1.6846221475771386e0 1.7879745445191128e-1 1.7879745445191128e-1
7.246376811594201e0 1.6846221475771386e0 1.8604392531616137e-1 1.8604392531616137e-1
7.971014492753621e0 1.6846221475771386e0 1.9329032420569559e-1 1.9329032420569559e-1
8.695652173913041e0 1.6846221475771386e0 2.0053670619987207e-1 2.0053670619987207e-1
9.420289855072461e0 1.6846221475771386e0 2.077830842280273e-1 2.077830842280273e-1
1.0144927536231881e1 1.6846221475771386e0 2.1502946132519746e-1 2.1502946132519746e-1
1.0869565217391301e1 1.6846221475771386e0 2.2227583820382782e-1 2.2227583820382782e-1
1.1594202898550721e1 1.6846221475771386e0 2.295222150311581e-1 2.295222150311581e-1
1.2318840579710141e1 1.6846221475771386e0 2.3676859184644622e-1 2.3676859184644622e-1
1.3043478260869561e1 1.6846221475771386e0 2.4401496865890754e-1 2.4401496865890754e-1
1.3768115942028981e1 1.6846221475771386e0 2.512613454707052e-1 2.512613454707052e-1
1.44927536231884e1 1.6846221475771386e0 2.585077222823472e-1 2.585077222823472e-1
1.521739130434782e1 1.6846221475771386e0 2.6575409909395264e-1 2.6575409909395264e-1
1.594202898550724e1 1.6846221475771386e0 2.730004759055495e-1 2.730004759055495e-1
1.666666666666666e1 1.6846221475771386e0 2.802468527171443e-1 2.802468527171443e-1
1.7391304347826082e1 1.6846221475771386e0 2.874932295287387e-1 2.874932295287387e-1
1.8115942028985504e1 1.6846221475771386e0 2.947396063403329e-1 2.947396063403329e-1
1.8840579710144926e1 1.6846221475771386e0 3.0198598315192715e-1 3.0198598315192715e-1
1.9565217391304348e1 1.6846221475771386e0 3.092323599635214e-1 3.092323599635214e-1
2.028985507246377e1 1.6846221475771386e0 3.1647873677511557e-1 3.1647873677511557e-1
2.101449275362319e1 1.6846221475771386e0 3.237251135867098e-1 3.237251135867098e-1
2.1739130434782613e1 1.6846221475771386e0 3.3097149039830404e-1 3.3097149039830404e-1
2.2463768115942035e1 1.6846221475771386e0 3.382178672098982e-1 3.382178672098982e-1
2.3188405797101456e1 1.6846221475771386e0 3.4546424402149245e-1 3.4546424402149245e-1
2.3913043478260878e1 1.6846221475771386e0 3.527106208330867e-1 3.527106208330867e-1
2.46376811594203e1 1.6846221475771386e0 3.5995699764468087e-1 3.5995699764468087e-1
2.536231884057972e1 1.6846221475771386e0 3.672033744562751e-1 3.672033744562751e-1
2.6086956521739143e1 1.6846221475771386e0 3.7444975126786934e-1 3.7444975126786934e-1
2.6811594202898565e1 1.6846221475771386e0 3.816961280794635e-1 3.816961280794635e-1
2.7536231884057987e1 1.6846221475771386e0 3.8894250489105775e-1 3.8894250489105775e-1
2.826086956521741e1 1.6846221475771386e0 3.96188881702652e-1 3.96188881702652e-1
2.898550724637683e1 1.6846221475771386e0 4.0343525851424616e-1 4.0343525851424616e-1
2.9710144927536252e1 1.6846221475771386e0 4.106816353258404e-1 4.106816353258404e-1
3.0434782608695674e1 1.6846221475771386e0 4.1792801213743463e-1 4.1792801213743463e-1
3.1159420289855095e1 1.6846221475771386e0 4.251743889490288e-1 4.251743889490288e-1
3.1884057971014517e1 1.6846221475771386e0 4.3242076576062305e-1 4.3242076576062305e-1
3.2608695652173935e1 1.6846221475771386e0 4.3966714257221723e-1 4.3966714257221723e-1
3.333333333333336e1 1.6846221475771386e0 4.4691351938381146e-1 4.4691351938381146e-1
3.405797101449278e1 1.6846221475771386e0 4.5415989619540564e-1 4.5415989619540564e-1
3.47826086956522e1 1.6846221475771386e0 4.614062730069999e-1 4.614062730069999e-1
3.550724637681162e1 1.6846221475771386e0 4.686526498185941e-1 4.686526498185941e-1
3.6231884057971044e1 1.6846221475771386e0 4.758990266301883e-1 4.758990266301883e-1
3.6956521739130466e1 1.6846221475771386e0 4.8314540344178253e-1 4.8314540344178253e-1
3.768115942028989e1 1.6846221475771386e0 4.9039178025337676e-1 4.9039178025337676e-1
3.840579710144931e1 1.6846221475771386e0 4.97638157064971e-1 4.97638157064971e-1
3.913043478260873e1 1.6846221475771386e0 5.048845338765652e-1 5.048845338765652e-1
3.985507246376815e1 1.6846221475771386e0 5.121309106881594e-1 5.121309106881594e-1
4.0579710144927574e1 1.6846221475771386e0 5.193772874997536e-1 5.193772874997536e-1
4.1304347826086996e1 1.6846221475771386e0 5.266236643113479e-1 5.266236643113479e-1
4.202898550724642e1 1.6846221475771386e0 5.338700411229421e-1 5.338700411229421e-1
4.275362318840584e1 1.6846221475771386e0 5.411164179345364e-1 5.411164179345364e-1
4.347826086956526e1 1.6846221475771386e0 5.483627947461305e-1 5.483627947461305e-1
4.420289855072468e1 1.6846221475771386e0 5.556091715577247e-1 5.556091715577247e-1
4.4927536231884105e1 1.6846221475771386e0 5.62855548369319e-1 5.62855548369319e-1
4.565217391304353e1 1.6846221475771386e0 5.701019251809132e-1 5.701019251809132e-1
4.637681159420295e1 1.6846221475771386e0 5.773483019925074e-1 5.773483019925074e-1
4.710144927536237e1 1.6846221475771386e0 5.845946788041017e-1 5.845946788041017e-1
4.782608695652179e1 1.6846221475771386e0 5.918410556156958e-1 5.918410556156958e-1
4.855072463768121e1 1.6846221475771386e0 5.9908743242729e-1 5.9908743242729e-1
4.9275362318840635e1 1.6846221475771386e0 6.063338092388842e-1 6.063338092388842e-1
5.0e1 1.6846221475771386e0 6.135801860504779e-1 6.135801860504779e-1

0.0e0 1.7756828042029298e0 0.0e0 0.0e0
7.246376811594203e-1 1.7756828042029298e0 1.8522790990085825e-1 1.8522790990085825e-1
1.4492753623188406e0 1.7756828042029298e0 2.1226382209331607e-1 2.1226382209331607e-1
2.1739130434782608e0 1.7756828042029298e0 2.2387501893977202e-1 2.2387501893977202e-1
2.898550724637681e0 1.7756828042029298e0 2.3213240435492202e-1 2.3213240435492202e-1
3.6231884057971016e0 1.7756828042029298e0 2.3961537733062835e-1 2.3961537733062835e-1
4.3478260869565215e0 1.7756828042029298e0 2.4691725292716085e-1 2.4691725292716085e-1
5.0724637681159415e0 1.7756828042029298e0 2.5417665534773576e-1 2.5417665534773576e-1
5.797101449275361e0 1.7756828042029298e0 2.614260896742027e-1 2.614260896742027e-1
6.521739130434781e0 1.7756828042029298e0 2.686731842011826e-1 2.686731842011826e-1
7.246376811594201e0 1.7756828042029298e0 2.759197294891551e-1 2.759197294891551e-1
7.971014492753621e0 1.7756828042029298e0 2.8316614584892935e-1 2.8316614584892935e-1
8.695652173913041e0 1.7756828042029298e0 2.9041253194407524e-1 2.9041253194407524e-1
9.420289855072461e0 1.7756828042029298e0 2.9765891093489333e-1 2.9765891093489333e-1
1.0144927536231881e1 1.7756828042029298e0 3.049052882580393e-1 3.049052882580393e-1
1.0869565217391301e1 1.7756828042029298e0 3.1215166518971527e-1 3.1215166518971527e-1
1.1594202898550721e1 1.7756828042029298e0 3.193980420294975e-1 3.193980420294975e-1
1.2318840579710141e1 1.7756828042029298e0 3.2664441884770856e-1 3.2664441884770856e-1
1.3043478260869561e1 1.7756828042029298e0 3.3389079566085605e-1 3.3389079566085605e-1
1.3768115942028981e1 1.7756828042029298e0 3.4113717247281483e-1 3.4113717247281483e-1
1.44927536231884e1 1.7756828042029298e0 3.4838354928449466e-1 3.4838354928449466e-1
1.521739130434782e1 1.7756828042029298e0 3.5562992609610894e-1 3.5562992609610894e-1
1.594202898550724e1 1.7756828042029298e0 3.628763029077079e-1 3.628763029077079e-1
1.666666666666666e1 1.7756828042029298e0 3.701226797193031e-1 3.701226797193031e-1
1.7391304347826082e1 1.7756828042029298e0 3.7736905653089764e-1 3.7736905653089764e-1
1.8115942028985504e1 1.7756828042029298e0 3.8461543334249193e-1 3.8461543334249193e-1
1.8840579710144926e1 1.7756828042029298e0 3.9186181015408617e-1 3.9186181015408617e-1
1.9565217391304348e1 1.7756828042029298e0 3.991081869656804e-1 3.991081869656804e-1
2.028985507246377e1 1.7756828042029298e0 4.063545637772746e-1 4.063545637772746e-1
2.101449275362319e1 1.7756828042029298e0 4.136009405888688e-1 4.136009405888688e-1
2.1739130434782613e1 1.7756828042029298e0 4.20847317400463e-1 4.20847317400463e-1
2.2463768115942035e1 1.7756828042029298e0 4.2809369421205723e-1 4.2809369421205723e-1
2.3188405797101456e1 1.7756828042029298e0 4.3534007102365146e-1 4.3534007102365146e-1
2.3913043478260878e1 1.7756828042029298e0 4.425864478352457e-1 4.425864478352457e-1
2.46376811594203e1 1.7756828042029298e0 4.498328246468399e-1 4.498328246468399e-1
2.536231884057972e1 1.7756828042029298e0 4.570792014584341e-1 4.570792014584341e-1
2.6086956521739143e1 1.7756828042029298e0 4.6432557827002835e-1 4.6432557827002835e-1
2.6811594202898565e1 1.7756828042029298e0 4.7157195508162253e-1 4.7157195508162253e-1
2.7536231884057987e1 1.7756828042029298e0 4.7881833189321676e-1 4.7881833189321676e-1
2.826086956521741e1 1.7756828042029298e0 4.86064708704811e-1 4.86064708704811e-1
2.898550724637683e1 1.7756828042029298e0 4.933110855164052e-1 4.933110855164052e-1
2.9710144927536252e1 1.7756828042029298e0 5.005574623279994e-1 5.005574623279994e-1
3.0434782608695674e1 1.7756828042029298e0 5.078038391395936e-1 5.078038391395936e-1
3.1159420289855095e1 1.7756828042029298e0 5.150502159511878e-1 5.150502159511878e-1
3.1884057971014517e1 1.7756828042029298e0 5.222965927627821e-1 5.222965927627821e-1
3.2608695652173935e1 1.7756828042029298e0 5.295429695743763e-1 5.295429695743763e-1
3.333333333333336e1 1.7756828042029298e0 5.367893463859705e-1 5.367893463859705e-1
3.405797101449278e1 1.7756828042029298e0 5.440357231975647e-1 5.440357231975647e-1
3.47826086956522e1 1.7756828042029298e0 5.512821000091589e-1 5.512821000091589e-1
3.550724637681162e1 1.7756828042029298e0 5.585284768207531e-1 5.585284768207531e-1
3.6231884057971044e1 1.7756828042029298e0 5.657748536323473e-1 5.657748536323473e-1
3.6956521739130466e1 1.7756828042029298e0 5.730212304439415e-1 5.730212304439415e-1
3.768115942028989e1 1.7756828042029298e0 5.802676072555357e-1 5.802676072555357e-1
3.840579710144931e1 1.7756828042029298e0 5.8751398406713e-1 5.8751398406713e-1
3.913043478260873e1 1.7756828042029298e0 5.947603608787242e-1 5.947603608787242e-1
3.985507246376815e1 1.7756828042029298e0 6.020067376903184e-1 6.020067376903184e-1
4.0579710144927574e1 1.7756828042029298e0 6.092531145019127e-1 6.092531145019127e-1
4.1304347826086996e1 1.7756828042029298e0 6.164994913135069e-1 6.164994913135069e-1
4.202898550724642e1 1.7756828042029298e0 6.237458681251011e-1 6.237458681251011e-1
4.275362318840584e1 1.7756828042029298e0 6.309922449366954e-1 6.309922449366954e-1
4.347826086956526e1 1.7756828042029298e0 6.382386217482895e-1 6.382386217482895e-1
4.420289855072468e1 1.7756828042029298e0 6.454849985598837e-1 6.454849985598837e-1
4.4927536231884105e1 1.7756828042029298e0 6.52731375371478e-1 6.52731375371478e-1
4.565217391304353e1 1.7756828042029298e0 6.599777521830721e-1 6.599777521830721e-1
4.637681159420295e1 1.7756828042029298e0 6.672241289946663e-1 6.672241289946663e-1
4.710144927536237e1 1.7756828042029298e0 6.744705058062606e-1 6.744705058062606e-1
4.782608695652179e1 1.7756828042029298e0 6.817168826178548e-1 6.817168826178548e-1
4.855072463768121e1 1.7756828042029298e0 6.88963259429449e-1 6.88963259429449e-1
4.9275362318840635e1 1.7756828042029298e0 6.962096362410433e-1 6.962096362410433e-1
5.0e1 1.7756828042029298e0 7.034560130526368e-1 7.034560130526368e-1

0.0e0 1.866743460828721e0 0.0e0 0.0e0
7.246376811594203e-1 1.866743460828721e0 2.623756828695074e-1 2.623756828695074e-1
1.4492753623188406e0 1.866743460828721e0 2.9798955568640945e-1 2.9798955568640945e-1
2.1739130434782608e0 1.866743460828721e0 3.114927249147958e-1 3.114927249147958e-1
2.898550724637681e0 1.866743460828721e0 3.201883415377721e-1 3.201883415377721e-1
3.6231884057971016e0 1.866743460828721e0 3.277738693506986e-1 3.277738693506986e-1
4.3478260869565215e0 1.866743460828721e0 3.3509980141863094e-1 3.3509980141863094e-1
5.0724637681159415e0 1.866743460828721e0 3.423648499121831e-1 3.423648499121831e-1
5.797101449275361e0 1.866743460828721e0 3.496156095472882e-1 3.496156095472882e-1
6.521739130434781e0 1.866743460828721e0 3.568630151747665e-1 3.568630151747665e-1
7.246376811594201e0 1.866743460828721e0 3.641096334904129e-1 3.641096334904129e-1
7.971014492753621e0 1.866743460828721e0 3.713560669927186e-1 3.713560669927186e-1
8.695652173913041e0 1.866743460828721e0 3.786024571119075e-1 3.786024571119075e-1
9.420289855072461e0 1.866743460828721e0 3.858488370473307e-1 3.858488370473307e-1
1.0144927536231881e1 1.866743460828721e0 3.930952145922135e-1 3.930952145922135e-1
1.0869565217391301e1 1.866743460828721e0 4.003415915759402e-1 4.003415915759402e-1
1.1594202898550721e1 1.866743460828721e0 4.075879684279408e-1 4.075879684279408e-1
1.2318840579710141e1 1.866743460828721e0 4.1483434524901996e-1 4.1483434524901996e-1
1.3043478260869561e1 1.866743460828721e0 4.2208072206284075e-1 4.2208072206284075e-1
1.3768115942028981e1 1.866743460828721e0 4.2932709887495757e-1 4.2932709887495757e-1
1.44927536231884e1 1.866743460828721e0 4.365734756866745e-1 4.365734756866745e-1
1.521739130434782e1 1.866743460828721e0 4.438198524982975e-1 4.438198524982975e-1
1.594202898550724e1 1.866743460828721e0 4.510662293098985e-1 4.510662293098985e-1
1.666666666666666e1 1.866743460828721e0 4.5831260612149416e-1 4.5831260612149416e-1
1.7391304347826082e1 1.866743460828721e0 4.6555898293308884e-1 4.6555898293308884e-1
1.8115942028985504e1 1.866743460828721e0 4.728053597446831e-1 4.728053597446831e-1
1.8840579710144926e1 1.866743460828721e0 4.800517365562773e-1 4.800517365562773e-1
1.9565217391304348e1 1.866743460828721e0 4.8729811336787154e-1 4.8729811336787154e-1
2.028985507246377e1 1.866743460828721e0 4.945444901794658e-1 4.945444901794658e-1
2.101449275362319e1 1.866743460828721e0 5.0179086699106e-1 5.0179086699106e-1
2.1739130434782613e1 1.866743460828721e0 5.090372438026542e-1 5.090372438026542e-1
2.2463768115942035e1 1.866743460828721e0 5.162836206142485e-1 5.162836206142485e-1
2.3188405797101456e1 1.866743460828721e0 5.235299974258427e-1 5.235299974258427e-1
2.3913043478260878e1 1.866743460828721e0 5.307763742374368e-1 5.307763742374368e-1
2.46376811594203e1 1.866743460828721e0 5.380227510490311e-1 5.380227510490311e-1
2.536231884057972e1 1.866743460828721e0 5.452691278606253e-1 5.452691278606253e-1
2.6086956521739143e1 1.866743460828721e0 5.525155046722195e-1 5.525155046722195e-1
2.6811594202898565e1 1.866743460828721e0 5.597618814838137e-1 5.597618814838137e-1
2.7536231884057987e1 1.866743460828721e0 5.670082582954079e-1 5.670082582954079e-1
2.826086956521741e1 1.866743460828721e0 5.742546351070021e-1 5.742546351070021e-1
2.898550724637683e1 1.866743460828721e0 5.815010119185964e-1 5.815010119185964e-1
2.9710144927536252e1 1.866743460828721e0 5.887473887301906e-1 5.887473887301906e-1
3.0434782608695674e1 1.866743460828721e0 5.959937655417848e-1 5.959937655417848e-1
3.1159420289855095e1 1.866743460828721e0 6.032401423533791e-1 6.032401423533791e-1
3.1884057971014517e1 1.866743460828721e0 6.104865191649733e-1 6.104865191649733e-1
3.2608695652173935e1 1.866743460828721e0 6.177328959765674e-1 6.177328959765674e-1
3.333333333333336e1 1.866743460828721e0 6.249792727881617e-1 6.249792727881617e-1
3.405797101449278e1 1.866743460828721e0 6.322256495997558e-1 6.322256495997558e-1
3.47826086956522e1 1.866743460828721e0 6.3947202641135e-1 6.3947202641135e-1
3.550724637681162e1 1.866743460828721e0 6.467184032229443e-1 6.467184032229443e-1
3.6231884057971044e1 1.866743460828721e0 6.539647800345385e-1 6.539647800345385e-1
3.6956521739130466e1 1.866743460828721e0 6.612111568461327e-1 6.612111568461327e-1
3.768115942028989e1 1.866743460828721e0 6.68457533657727e-1 6.68457533657727e-1
3.840579710144931e1 1.866743460828721e0 6.757039104693212e-1 6.757039104693212e-1
3.913043478260873e1 1.866743460828721e0 6.829502872809154e-1 6.829502872809154e-1
3.985507246376815e1 1.866743460828721e0 6.901966640925097e-1 6.901966640925097e-1
4.0579710144927574e1 1.866743460828721e0 6.974430409041039e-1 6.974430409041039e-1
4.1304347826086996e1 1.866743460828721e0 7.04689417715698e-1 7.04689417715698e-1
4.202898550724642e1 1.866743460828721e0 7.119357945272923e-1 7.119357945272923e-1
4.275362318840584e1 1.866743460828721e0 7.191821713388865e-1 7.191821713388865e-1
4.347826086956526e1 1.866743460828721e0 7.264285481504806e-1 7.264285481504806e-1
4.420289855072468e1 1.866743460828721e0 7.336749249620749e-1 7.336749249620749e-1
4.4927536231884105e1 1.866743460828721e0 7.409213017736691e-1 7.409213017736691e-1
4.565217391304353e1 1.866743460828721e0 7.481676785852633e-1 7.481676785852633e-1
4.637681159420295e1 1.866743460828721e0 7.554140553968576e-1 7.554140553968576e-1
4.710144927536237e1 1.866743460828721e0 7.626604322084518e-1 7.626604322084518e-1
4.782608695652179e1 1.866743460828721e0 7.69906809020046e-1 7.69906809020046e-1
4.855072463768121e1 1.866743460828721e0 7.771531858316403e-1 7.771531858316403e-1
4.9275362318840635e1 1.866743460828721e0 7.843995626432345e-1 7.843995626432345e-1
5.0e1 1.866743460828721e0 7.916459394548281e-1 7.916459394548281e-1

0.0e0 1.9578041174545122e0 0.0e0 0.0e0
7.246376811594203e-1 1.9578041174545122e0 3.374093740585184e-1 3.374093740585184e-1
1.4492753623188406e0 1.9578041174545122e0 3.813661454939923e-1 3.813661454939923e-1
2.1739130434782608e0 1.9578041174545122e0 3.967094413518485e-1 3.967094413518485e-1
2.898550724637681e0 1.9578041174545122e0 4.058312803251548e-1 4.058312803251548e-1
3.6231884057971016e0 1.9578041174545122e0 4.135165526632933e-1 4.135165526632933e-1
4.3478260869565215e0 1.9578041174545122e0 4.2086588198271657e-1 4.2086588198271657e-1
5.0724637681159415e0 1.9578041174545122e0 4.281364218298088e-1 4.281364218298088e-1
5.797101449275361e0 1.9578041174545122e0 4.353884704560963e-1 4.353884704560963e-1
6.521739130434781e0 1.9578041174545122e0 4.426361786589804e-1 4.426361786589804e-1
7.246376811594201e0 1.9578041174545122e0 4.4988286800112226e-1 4.4988286800112226e-1
7.971014492753621e0 1.9578041174545122e0 4.571293181762022e-1 4.571293181762022e-1
8.695652173913041e0 1.9578041174545122e0 4.643757122091632e-1 4.643757122091632e-1
9.420289855072461e0 1.9578041174545122e0 4.716220930633065e-1 4.716220930633065e-1
1.0144927536231881e1 1.9578041174545122e0 4.7886847082385e-1 4.7886847082385e-1
1.0869565217391301e1 1.9578041174545122e0 4.8611484785820086e-1 4.8611484785820086e-1
1.1594202898550721e1 1.9578041174545122e0 4.9336122472208505e-1 4.9336122472208505e-1
1.2318840579710141e1 1.9578041174545122e0 5.006076015459537e-1 5.006076015459537e-1
1.3043478260869561e1 1.9578041174545122e0 5.078539783604293e-1 5.078539783604293e-1
1.3768115942028981e1 1.9578041174545122e0 5.151003551726998e-1 5.151003551726998e-1
1.44927536231884e1 1.9578041174545122e0 5.223467319844528e-1 5.223467319844528e-1
1.521739130434782e1 1.9578041174545122e0 5.295931087960843e-1 5.295931087960843e-1
1.594202898550724e1 1.9578041174545122e0 5.368394856076874e-1 5.368394856076874e-1
1.666666666666666e1 1.9578041174545122e0 5.440858624192836e-1 5.440858624192836e-1
1.7391304347826082e1 1.9578041174545122e0 5.513322392308783e-1 5.513322392308783e-1
1.8115942028985504e1 1.9578041174545122e0 5.585786160424726e-1 5.585786160424726e-1
1.8840579710144926e1 1.9578041174545122e0 5.658249928540668e-1 5.658249928540668e-1
1.9565217391304348e1 1.9578041174545122e0 5.730713696656611e-1 5.730713696656611e-1
2.028985507246377e1 1.9578041174545122e0 5.803177464772553e-1 5.803177464772553e-1
2.101449275362319e1 1.9578041174545122e0 5.875641232888495e-1 5.875641232888495e-1
2.1739130434782613e1 1.9578041174545122e0 5.948105001004437e-1 5.948105001004437e-1
2.2463768115942035e1 1.9578041174545122e0 6.020568769120379e-1 6.020568769120379e-1
2.3188405797101456e1 1.9578041174545122e0 6.093032537236321e-1 6.093032537236321e-1
2.3913043478260878e1 1.9578041174545122e0 6.165496305352264e-1 6.165496305352264e-1
2.46376811594203e1 1.9578041174545122e0 6.237960073468205e-1 6.237960073468205e-1
2.536231884057972e1 1.9578041174545122e0 6.310423841584147e-1 6.310423841584147e-1
2.6086956521739143e1 1.9578041174545122e0 6.38288760970009e-1 6.38288760970009e-1
2.6811594202898565e1 1.9578041174545122e0 6.455351377816032e-1 6.455351377816032e-1
2.7536231884057987e1 1.9578041174545122e0 6.527815145931974e-1 6.527815145931974e-1
2.826086956521741e1 1.9578041174545122e0 6.600278914047917e-1 6.600278914047917e-1
2.898550724637683e1 1.9578041174545122e0 6.672742682163859e-1 6.672742682163859e-1
2.9710144927536252e1 1.9578041174545122e0 6.745206450279801e-1 6.745206450279801e-1
3.0434782608695674e1 1.9578041174545122e0 6.817670218395744e-1 6.817670218395744e-1
3.1159420289855095e1 1.9578041174545122e0 6.890133986511685e-1 6.890133986511685e-1
3.1884057971014517e1 1.9578041174545122e0 6.962597754627627e-1 6.962597754627627e-1
3.2608695652173935e1 1.9578041174545122e0 7.035061522743569e-1 7.035061522743569e-1
3.333333333333336e1 1.9578041174545122e0 7.107525290859511e-1 7.107525290859511e-1
3.405797101449278e1 1.9578041174545122e0 7.179989058975453e-1 7.179989058975453e-1
3.47826086956522e1 1.9578041174545122e0 7.252452827091396e-1 7.252452827091396e-1
3.550724637681162e1 1.9578041174545122e0 7.324916595207338e-1 7.324916595207338e-1
3.6231884057971044e1 1.9578041174545122e0 7.39738036332328e-1 7.39738036332328e-1
3.6956521739130466e1 1.9578041174545122e0 7.469844131439223e-1 7.469844131439223e-1
3.768115942028989e1 1.9578041174545122e0 7.542307899555165e-1 7.542307899555165e-1
3.840579710144931e1 1.9578041174545122e0 7.614771667671107e-1 7.614771667671107e-1
3.913043478260873e1 1.9578041174545122e0 7.687235435787049e-1 7.687235435787049e-1
3.985507246376815e1 1.9578041174545122e0 7.759699203902991e-1 7.759699203902991e-1
4.0579710144927574e1 1.9578041174545122e0 7.832162972018933e-1 7.832162972018933e-1
4.1304347826086996e1 1.9578041174545122e0 7.904626740134875e-1 7.904626740134875e-1
4.202898550724642e1 1.9578041174545122e0 7.977090508250817e-1 7.977090508250817e-1
4.275362318840584e1 1.9578041174545122e0 8.049554276366759e-1 8.049554276366759e-1
4.347826086956526e1 1.9578041174545122e0 8.122018044482702e-1 8.122018044482702e-1
4.420289855072468e1 1.9578041174545122e0 8.194481812598644e-1 8.194481812598644e-1
4.4927536231884105e1 1.9578041174545122e0 8.266945580714586e-1 8.266945580714586e-1
4.565217391304353e1 1.9578041174545122e0 8.339409348830529e-1 8.339409348830529e-1
4.637681159420295e1 1.9578041174545122e0 8.411873116946471e-1 8.411873116946471e-1
4.710144927536237e1 1.9578041174545122e0 8.484336885062413e-1 8.484336885062413e-1
4.782608695652179e1 1.9578041174545122e0 8.556800653178355e-1 8.556800653178355e-1
4.855072463768121e1 1.9578041174545122e0 8.629264421294297e-1 8.629264421294297e-1
4.9275362318840635e1 1.9578041174545122e0 8.701728189410239e-1 8.701728189410239e-1
5.0e1 1.9578041174545122e0 8.774191957526176e-1 8.774191957526176e-1

0.0e0 2.0488647740803034e0 0.0e0 0.0e0
7.246376811594203e-1 2.0488647740803034e0 4.0970723067181813e-1 4.0970723067181813e-1
1.4492753623188406e0 2.0488647740803034e0 4.617027068345512e-1 4.617027068345512e-1
2.1739130434782608e0 2.0488647740803034e0 4.7881903570064105e-1 4.7881903570064105e-1
2.898550724637681e0 2.0488647740803034e0 4.8835155635415306e-1 4.8835155635415306e-1
3.6231884057971016e0 2.0488647740803034e0 4.9613293639094624e-1 4.9613293639094624e-1
4.3478260869565215e0 2.0488647740803034e0 5.035048098649569e-1 5.035048098649569e-1
5.0724637681159415e0 2.0488647740803034e0 5.107806408430674e-1 5.107806408430674e-1
5.797101449275361e0 2.0488647740803034e0 5.180339314620944e-1 5.180339314620944e-1
6.521739130434781e0 2.0488647740803034e0 5.252819312080568e-1 5.252819312080568e-1
7.246376811594201e0 2.0488647740803034e0 5.325286889869676e-1 5.325286889869676e-1
7.971014492753621e0 2.0488647740803034e0 5.397751552269089e-1 5.397751552269089e-1
8.695652173913041e0 2.0488647740803034e0 5.470215530309401e-1 5.470215530309401e-1
9.420289855072461e0 2.0488647740803034e0 5.542679347703057e-1 5.542679347703057e-1
1.0144927536231881e1 2.0488647740803034e0 5.615143127386466e-1 5.615143127386466e-1
1.0869565217391301e1 2.0488647740803034e0 5.687606898217759e-1 5.687606898217759e-1
1.1594202898550721e1 2.0488647740803034e0 5.760070666971104e-1 5.760070666971104e-1
1.2318840579710141e1 2.0488647740803034e0 5.832534435236669e-1 5.832534435236669e-1
1.3043478260869561e1 2.0488647740803034e0 5.904998203387735e-1 5.904998203387735e-1
1.3768115942028981e1 2.0488647740803034e0 5.977461971511921e-1 5.977461971511921e-1
1.44927536231884e1 2.0488647740803034e0 6.049925739629798e-1 6.049925739629798e-1
1.521739130434782e1 2.0488647740803034e0 6.122389507746195e-1 6.122389507746195e-1
1.594202898550724e1 2.0488647740803034e0 6.194853275862243e-1 6.194853275862243e-1
1.666666666666666e1 2.0488647740803034e0 6.26731704397821e-1 6.26731704397821e-1
1.7391304347826082e1 2.0488647740803034e0 6.339780812094158e-1 6.339780812094158e-1
1.8115942028985504e1 2.0488647740803034e0 6.412244580210102e-1 6.412244580210102e-1
1.8840579710144926e1 2.0488647740803034e0 6.484708348326045e-1 6.484708348326045e-1
1.9565217391304348e1 2.0488647740803034e0 6.557172116441987e-1 6.557172116441987e-1
2.028985507246377e1 2.0488647740803034e0 6.62963588455793e-1 6.62963588455793e-1
2.101449275362319e1 2.0488647740803034e0 6.702099652673872e-1 6.702099652673872e-1
2.1739130434782613e1 2.0488647740803034e0 6.774563420789813e-1 6.774563420789813e-1
2.2463768115942035e1 2.0488647740803034e0 6.847027188905755e-1 6.847027188905755e-1
2.3188405797101456e1 2.0488647740803034e0 6.919490957021698e-1 6.919490957021698e-1
2.3913043478260878e1 2.0488647740803034e0 6.99195472513764e-1 6.99195472513764e-1
2.46376811594203e1 2.0488647740803034e0 7.064418493253581e-1 7.064418493253581e-1
2.536231884057972e1 2.0488647740803034e0 7.136882261369524e-1 7.136882261369524e-1
2.6086956521739143e1 2.0488647740803034e0 7.209346029485466e-1 7.209346029485466e-1
2.6811594202898565e1 2.0488647740803034e0 7.281809797601408e-1 7.281809797601408e-1
2.7536231884057987e1 2.0488647740803034e0 7.354273565717351e-1 7.354273565717351e-1
2.826086956521741e1 2.0488647740803034e0 7.426737333833293e-1 7.426737333833293e-1
2.898550724637683e1 2.0488647740803034e0 7.499201101949236e-1 7.499201101949236e-1
2.9710144927536252e1 2.0488647740803034e0 7.571664870065178e-1 7.571664870065178e-1
3.0434782608695674e1 2.0488647740803034e0 7.64412863818112e-1 7.64412863818112e-1
3.1159420289855095e1 2.0488647740803034e0 7.716592406297061e-1 7.716592406297061e-1
3.1884057971014517e1 2.0488647740803034e0 7.789056174413004e-1 7.789056174413004e-1
3.2608695652173935e1 2.0488647740803034e0 7.861519942528945e-1 7.861519942528945e-1
3.333333333333336e1 2.0488647740803034e0 7.933983710644887e-1 7.933983710644887e-1
3.405797101449278e1 2.0488647740803034e0 8.00644747876083e-1 8.00644747876083e-1
3.47826086956522e1 2.0488647740803034e0 8.078911246876772e-1 8.078911246876772e-1
3.550724637681162e1 2.0488647740803034e0 8.151375014992714e-1 8.151375014992714e-1
3.6231884057971044e1 2.0488647740803034e0 8.223838783108657e-1 8.223838783108657e-1
3.6956521739130466e1 2.0488647740803034e0 8.296302551224599e-1 8.296302551224599e-1
3.768115942028989e1 2.0488647740803034e0 8.368766319340541e-1 8.368766319340541e-1
3.840579710144931e1 2.0488647740803034e0 8.441230087456484e-1 8.441230087456484e-1
3.913043478260873e1 2.0488647740803034e0 8.513693855572425e-1 8.513693855572425e-1
3.985507246376815e1 2.0488647740803034e0 8.586157623688367e-1 8.586157623688367e-1
4.0579710144927574e1 2.0488647740803034e0 8.65862139180431e-1 8.65862139180431e-1
4.1304347826086996e1 2.0488647740803034e0 8.731085159920251e-1 8.731085159920251e-1
4.202898550724642e1 2.0488647740803034e0 8.803548928036193e-1 8.803548928036193e-1
4.275362318840584e1 2.0488647740803034e0 8.876012696152136e-1 8.876012696152136e-1
4.347826086956526e1 2.0488647740803034e0 8.948476464268078e-1 8.948476464268078e-1
4.420289855072468e1 2.0488647740803034e0 9.02094023238402e-1 9.02094023238402e-1
4.4927536231884105e1 2.0488647740803034e0 9.093404000499963e-1 9.093404000499963e-1
4.565217391304353e1 2.0488647740803034e0 9.165867768615905e-1 9.165867768615905e-1
4.637681159420295e1 2.0488647740803034e0 9.238331536731847e-1 9.238331536731847e-1
4.710144927536237e1 2.0488647740803034e0 9.31079530484779e-1 9.31079530484779e-1
4.782608695652179e1 2.0488647740803034e0 9.383259072963731e-1 9.383259072963731e-1
4.855072463768121e1 2.0488647740803034e0 9.455722841079673e-1 9.455722841079673e-1
4.9275362318840635e1 2.0488647740803034e0 9.528186609195616e-1 9.528186609195616e-1
5.0e1 2.0488647740803034e0 9.600650377311553e-1 9.600650377311553e-1

0.0e0 2.1399254307060946e0 0.0e0 0.0e0
7.246376811594203e-1 2.1399254307060946e0 4.7867016990024336e-1 4.7867016990024336e-1
1.4492753623188406e0 2.1399254307060946e0 5.383335456598677e-1 5.383335456598677e-1
2.1739130434782608e0 2.1399254307060946e0 5.571411220030552e-1 5.571411220030552e-1
2.898550724637681e0 2.1399254307060946e0 5.670653806289077e-1 5.670653806289077e-1
3.6231884057971016e0 2.1399254307060946e0 5.749384351591392e-1 5.749384351591392e-1
4.3478260869565215e0 2.1399254307060946e0 5.823318128828691e-1 5.823318128828691e-1
5.0724637681159415e0 2.1399254307060946e0 5.896126909254977e-1 5.896126909254977e-1
5.797101449275361e0 2.1399254307060946e0 5.968671662472784e-1 5.968671662472784e-1
6.521739130434781e0 2.1399254307060946e0 6.041154440881739e-1 6.041154440881739e-1
7.246376811594201e0 2.1399254307060946e0 6.113622671470383e-1 6.113622671470383e-1
7.971014492753621e0 2.1399254307060946e0 6.186087487108096e-1 6.186087487108096e-1
8.695652173913041e0 2.1399254307060946e0 6.258551501119612e-1 6.258551501119612e-1
9.420289855072461e0 2.1399254307060946e0 6.331015326957161e-1 6.331015326957161e-1
1.0144927536231881e1 2.1399254307060946e0 6.403479108622692e-1 6.403479108622692e-1
1.0869565217391301e1 2.1399254307060946e0 6.475942879919268e-1 6.475942879919268e-1
1.1594202898550721e1 2.1399254307060946e0 6.548406648781834e-1 6.548406648781834e-1
1.2318840579710141e1 2.1399254307060946e0 6.620870417073038e-1 6.620870417073038e-1
1.3043478260869561e1 2.1399254307060946e0 6.693334185230122e-1 6.693334185230122e-1
1.3768115942028981e1 2.1399254307060946e0 6.76579795335572e-1 6.76579795335572e-1
1.44927536231884e1 2.1399254307060946e0 6.838261721473929e-1 6.838261721473929e-1
1.521739130434782e1 2.1399254307060946e0 6.910725489590404e-1 6.910725489590404e-1
1.594202898550724e1 2.1399254307060946e0 6.983189257706471e-1 6.983189257706471e-1
1.666666666666666e1 2.1399254307060946e0 7.055653025822443e-1 7.055653025822443e-1
1.7391304347826082e1 2.1399254307060946e0 7.128116793938392e-1 7.128116793938392e-1
1.8115942028985504e1 2.1399254307060946e0 7.200580562054335e-1 7.200580562054335e-1
1.8840579710144926e1 2.1399254307060946e0 7.273044330170277e-1 7.273044330170277e-1
1.9565217391304348e1 2.1399254307060946e0 7.34550809828622e-1 7.34550809828622e-1
2.028985507246377e1 2.1399254307060946e0 7.417971866402162e-1 7.417971866402162e-1
2.101449275362319e1 2.1399254307060946e0 7.490435634518104e-1 7.490435634518104e-1
2.1739130434782613e1 2.1399254307060946e0 7.562899402634047e-1 7.562899402634047e-1
2.2463768115942035e1 2.1399254307060946e0 7.635363170749989e-1 7.635363170749989e-1
2.3188405797101456e1 2.1399254307060946e0 7.707826938865932e-1 7.707826938865932e-1
2.3913043478260878e1 2.1399254307060946e0 7.780290706981873e-1 7.780290706981873e-1
2.46376811594203e1 2.1399254307060946e0 7.852754475097815e-1 7.852754475097815e-1
2.536231884057972e1 2.1399254307060946e0 7.925218243213757e-1 7.925218243213757e-1
2.6086956521739143e1 2.1399254307060946e0 7.9976820113297e-1 7.9976820113297e-1
2.6811594202898565e1 2.1399254307060946e0 8.070145779445641e-1 8.070145779445641e-1
2.7536231884057987e1 2.1399254307060946e0 8.142609547561583e-1 8.142609547561583e-1
2.826086956521741e1 2.1399254307060946e0 8.215073315677526e-1 8.215073315677526e-1
2.898550724637683e1 2.1399254307060946e0 8.287537083793468e-1 8.287537083793468e-1
2.9710144927536252e1 2.1399254307060946e0 8.36000085190941e-1 8.36000085190941e-1
3.0434782608695674e1 2.1399254307060946e0 8.432464620025353e-1 8.432464620025353e-1
3.1159420289855095e1 2.1399254307060946e0 8.504928388141295e-1 8.504928388141295e-1
3.1884057971014517e1 2.1399254307060946e0 8.577392156257237e-1 8.577392156257237e-1
3.2608695652173935e1 2.1399254307060946e0 8.649855924373179e-1 8.649855924373179e-1
3.333333333333336e1 2.1399254307060946e0 8.722319692489121e-1 8.722319692489121e-1
3.405797101449278e1 2.1399254307060946e0 8.794783460605062e-1 8.794783460605062e-1
3.47826086956522e1 2.1399254307060946e0 8.867247228721005e-1 8.867247228721005e-1
3.550724637681162e1 2.1399254307060946e0 8.939710996836947e-1 8.939710996836947e-1
3.6231884057971044e1 2.1399254307060946e0 9.012174764952889e-1 9.012174764952889e-1
3.6956521739130466e1 2.1399254307060946e0 9.084638533068832e-1 9.084638533068832e-1
3.768115942028989e1 2.1399254307060946e0 9.157102301184774e-1 9.157102301184774e-1
3.840579710144931e1 2.1399254307060946e0 9.229566069300716e-1 9.229566069300716e-1
3.913043478260873e1 2.1399254307060946e0 9.302029837416659e-1 9.302029837416659e-1
3.985507246376815e1 2.1399254307060946e0 9.374493605532601e-1 9.374493605532601e-1
4.0579710144927574e1 2.1399254307060946e0 9.446957373648543e-1 9.446957373648543e-1
4.1304347826086996e1 2.1399254307060946e0 9.519421141764485e-1 9.519421141764485e-1
4.202898550724642e1 2.1399254307060946e0 9.591884909880427e-1 9.591884909880427e-1
4.275362318840584e1 2.1399254307060946e0 9.664348677996369e-1 9.664348677996369e-1
4.347826086956526e1 2.1399254307060946e0 9.736812446112311e-1 9.736812446112311e-1
4.420289855072468e1 2.1399254307060946e0 9.809276214228253e-1 9.809276214228253e-1
4.4927536231884105e1 2.1399254307060946e0 9.881739982344195e-1 9.881739982344195e-1
4.565217391304353e1 2.1399254307060946e0 9.954203750460138e-1 9.954203750460138e-1
4.637681159420295e1 2.1399254307060946e0 1.002666751857608e0 1.002666751857608e0
4.710144927536237e1 2.1399254307060946e0 1.0099131286692022e0 1.0099131286692022e0
4.782608695652179e1 2.1399254307060946e0 1.0171595054807965e0 1.0171595054807965e0
4.855072463768121e1 2.1399254307060946e0 1.0244058822923907e0 1.0244058822923907e0
4.9275362318840635e1 2.1399254307060946e0 1.031652259103985e0 1.031652259103985e0
5.0e1 2.1399254307060946e0 1.0388986359155785e0 1.0388986359155785e0

0.0e0 2.230986087331886e0 0.0e0 0.0e0
7.246376811594203e-1 2.230986087331886e0 5.437267431103703e-1 5.437267431103703e-1
1.4492753623188406e0 2.230986087331886e0 6.106236747055535e-1 6.106236747055535e-1
2.1739130434782608e0 2.230986087331886e0 6.31026698785471e-1 6.31026698785471e-1
2.898550724637681e0 2.230986087331886e0 6.413205056115872e-1 6.413205056115872e-1
3.6231884057971016e0 2.230986087331886e0 6.492800417863165e-1 6.492800417863165e-1
4.3478260869565215e0 2.230986087331886e0 6.566937056639114e-1 6.566937056639114e-1
5.0724637681159415e0 2.230986087331886e0 6.639793448829923e-1 6.639793448829923e-1
5.797101449275361e0 2.230986087331886e0 6.712349378007207e-1 6.712349378007207e-1
6.521739130434781e0 2.230986087331886e0 6.784834779840218e-1 6.784834779840218e-1
7.246376811594201e0 2.230986087331886e0 6.857303626250943e-1 6.857303626250943e-1
7.971014492753621e0 2.230986087331886e0 6.929768586446861e-1 6.929768586446861e-1
8.695652173913041e0 2.230986087331886e0 7.002232634392013e-1 7.002232634392013e-1
9.420289855072461e0 2.230986087331886e0 7.074696468195154e-1 7.074696468195154e-1
1.0144927536231881e1 2.230986087331886e0 7.147160251730531e-1 7.147160251730531e-1
1.0869565217391301e1 2.230986087331886e0 7.219624023466036e-1 7.219624023466036e-1
1.1594202898550721e1 2.230986087331886e0 7.292087792431635e-1 7.292087792431635e-1
1.2318840579710141e1 2.230986087331886e0 7.364551560747027e-1 7.364551560747027e-1
1.3043478260869561e1 2.230986087331886e0 7.437015328909786e-1 7.437015328909786e-1
1.3768115942028981e1 2.230986087331886e0 7.509479097036719e-1 7.509479097036719e-1
1.44927536231884e1 2.230986087331886e0 7.581942865155241e-1 7.581942865155241e-1
1.521739130434782e1 2.230986087331886e0 7.654406633271789e-1 7.654406633271789e-1
1.594202898550724e1 2.230986087331886e0 7.726870401387873e-1 7.726870401387873e-1
1.666666666666666e1 2.230986087331886e0 7.799334169503849e-1 7.799334169503849e-1
1.7391304347826082e1 2.230986087331886e0 7.871797937619799e-1 7.871797937619799e-1
1.8115942028985504e1 2.230986087331886e0 7.944261705735742e-1 7.944261705735742e-1
1.8840579710144926e1 2.230986087331886e0 8.016725473851685e-1 8.016725473851685e-1
1.9565217391304348e1 2.230986087331886e0 8.089189241967627e-1 8.089189241967627e-1
2.028985507246377e1 2.230986087331886e0 8.161653010083569e-1 8.161653010083569e-1
2.101449275362319e1 2.230986087331886e0 8.234116778199512e-1 8.234116778199512e-1
2.1739130434782613e1 2.230986087331886e0 8.306580546315454e-1 8.306580546315454e-1
2.2463768115942035e1 2.230986087331886e0 8.379044314431396e-1 8.379044314431396e-1
2.3188405797101456e1 2.230986087331886e0 8.451508082547339e-1 8.451508082547339e-1
2.3913043478260878e1 2.230986087331886e0 8.52397185066328e-1 8.52397185066328e-1
2.46376811594203e1 2.230986087331886e0 8.596435618779222e-1 8.596435618779222e-1
2.536231884057972e1 2.230986087331886e0 8.668899386895165e-1 8.668899386895165e-1
2.6086956521739143e1 2.230986087331886e0 8.741363155011107e-1 8.741363155011107e-1
2.6811594202898565e1 2.230986087331886e0 8.813826923127048e-1 8.813826923127048e-1
2.7536231884057987e1 2.230986087331886e0 8.886290691242991e-1 8.886290691242991e-1
2.826086956521741e1 2.230986087331886e0 8.958754459358933e-1 8.958754459358933e-1
2.898550724637683e1 2.230986087331886e0 9.031218227474875e-1 9.031218227474875e-1
2.9710144927536252e1 2.230986087331886e0 9.103681995590818e-1 9.103681995590818e-1
3.0434782608695674e1 2.230986087331886e0 9.17614576370676e-1 9.17614576370676e-1
3.1159420289855095e1 2.230986087331886e0 9.248609531822702e-1 9.248609531822702e-1
3.1884057971014517e1 2.230986087331886e0 9.321073299938645e-1 9.321073299938645e-1
3.2608695652173935e1 2.230986087331886e0 9.393537068054586e-1 9.393537068054586e-1
3.333333333333336e1 2.230986087331886e0 9.466000836170528e-1 9.466000836170528e-1
3.405797101449278e1 2.230986087331886e0 9.53846460428647e-1 9.53846460428647e-1
3.47826086956522e1 2.230986087331886e0 9.610928372402412e-1 9.610928372402412e-1
3.550724637681162e1 2.230986087331886e0 9.683392140518354e-1 9.683392140518354e-1
3.6231884057971044e1 2.230986087331886e0 9.755855908634297e-1 9.755855908634297e-1
3.6956521739130466e1 2.230986087331886e0 9.828319676750239e-1 9.828319676750239e-1
3.768115942028989e1 2.230986087331886e0 9.900783444866181e-1 9.900783444866181e-1
3.840579710144931e1 2.230986087331886e0 9.973247212982124e-1 9.973247212982124e-1
3.913043478260873e1 2.230986087331886e0 1.0045710981098066e0 1.0045710981098066e0
3.985507246376815e1 2.230986087331886e0 1.0118174749214008e0 1.0118174749214008e0
4.0579710144927574e1 2.230986087331886e0 1.019063851732995e0 1.019063851732995e0
4.1304347826086996e1 2.230986087331886e0 1.026310228544589e0 1.026310228544589e0
4.202898550724642e1 2.230986087331886e0 1.0335566053561833e0 1.0335566053561833e0
4.275362318840584e1 2.230986087331886e0 1.0408029821677776e0 1.0408029821677776e0
4.347826086956526e1 2.230986087331886e0 1.0480493589793718e0 1.0480493589793718e0
4.420289855072468e1 2.230986087331886e0 1.055295735790966e0 1.055295735790966e0
4.4927536231884105e1 2.230986087331886e0 1.0625421126025603e0 1.0625421126025603e0
4.565217391304353e1 2.230986087331886e0 1.0697884894141545e0 1.0697884894141545e0
4.637681159420295e1 2.230986087331886e0 1.0770348662257487e0 1.0770348662257487e0
4.710144927536237e1 2.230986087331886e0 1.084281243037343e0 1.084281243037343e0
4.782608695652179e1 2.230986087331886e0 1.0915276198489372e0 1.0915276198489372e0
4.855072463768121e1 2.230986087331886e0 1.0987739966605314e0 1.0987739966605314e0
4.9275362318840635e1 2.230986087331886e0 1.1060203734721257e0 1.1060203734721257e0
5.0e1 2.230986087331886e0 1.1132667502837192e0 1.1132667502837192e0

0.0e0 2.322046743957677e0 0.0e0 0.0e0
7.246376811594203e-1 2.322046743957677e0 6.043378710478621e-1 6.043378710478621e-1
1.4492753623188406e0 2.322046743957677e0 6.779740751955041e-1 6.779740751955041e-1
2.1739130434782608e0 2.322046743957677e0 6.998635268893721e-1 6.998635268893721e-1
2.898550724637681e0 2.322046743957677e0 7.105016299509033e-1 7.105016299509033e-1
3.6231884057971016e0 2.322046743957677e0 7.185417383070473e-1 7.185417383070473e-1
4.3478260869565215e0 2.322046743957677e0 7.259743021451937e-1 7.259743021451937e-1
5.0724637681159415e0 2.322046743957677e0 7.33264377200053e-1 7.33264377200053e-1
5.797101449275361e0 2.322046743957677e0 7.405210113461714e-1 7.405210113461714e-1
6.521739130434781e0 2.322046743957677e0 7.477697959454986e-1 7.477697959454986e-1
7.246376811594201e0 2.322046743957677e0 7.550167379607445e-1 7.550167379607445e-1
7.971014492753621e0 2.322046743957677e0 7.622632474483616e-1 7.622632474483616e-1
8.695652173913041e0 2.322046743957677e0 7.695096554043652e-1 7.695096554043652e-1
9.420289855072461e0 2.322046743957677e0 7.76756039526808e-1 7.76756039526808e-1
1.0144927536231881e1 2.322046743957677e0 7.840024180545533e-1 7.840024180545533e-1
1.0869565217391301e1 2.322046743957677e0 7.912487952689973e-1 7.912487952689973e-1
1.1594202898550721e1 2.322046743957677e0 7.984951721751566e-1 7.984951721751566e-1
1.2318840579710141e1 2.322046743957677e0 8.057415490089491e-1 8.057415490089491e-1
1.3043478260869561e1 2.322046743957677e0 8.129879258257542e-1 8.129879258257542e-1
1.3768115942028981e1 2.322046743957677e0 8.202343026385714e-1 8.202343026385714e-1
1.44927536231884e1 2.322046743957677e0 8.274806794504528e-1 8.274806794504528e-1
1.521739130434782e1 2.322046743957677e0 8.347270562621145e-1 8.347270562621145e-1
1.594202898550724e1 2.322046743957677e0 8.419734330737244e-1 8.419734330737244e-1
1.666666666666666e1 2.322046743957677e0 8.492198098853224e-1 8.492198098853224e-1
1.7391304347826082e1 2.322046743957677e0 8.564661866969174e-1 8.564661866969174e-1
1.8115942028985504e1 2.322046743957677e0 8.637125635085119e-1 8.637125635085119e-1
1.8840579710144926e1 2.322046743957677e0 8.709589403201061e-1 8.709589403201061e-1
1.9565217391304348e1 2.322046743957677e0 8.782053171317004e-1 8.782053171317004e-1
2.028985507246377e1 2.322046743957677e0 8.854516939432946e-1 8.854516939432946e-1
2.101449275362319e1 2.322046743957677e0 8.926980707548888e-1 8.926980707548888e-1
2.1739130434782613e1 2.322046743957677e0 8.999444475664831e-1 8.999444475664831e-1
2.2463768115942035e1 2.322046743957677e0 9.071908243780773e-1 9.071908243780773e-1
2.3188405797101456e1 2.322046743957677e0 9.144372011896715e-1 9.144372011896715e-1
2.3913043478260878e1 2.322046743957677e0 9.216835780012657e-1 9.216835780012657e-1
2.46376811594203e1 2.322046743957677e0 9.289299548128599e-1 9.289299548128599e-1
2.536231884057972e1 2.322046743957677e0 9.361763316244541e-1 9.361763316244541e-1
2.6086956521739143e1 2.322046743957677e0 9.434227084360484e-1 9.434227084360484e-1
2.6811594202898565e1 2.322046743957677e0 9.506690852476425e-1 9.506690852476425e-1
2.7536231884057987e1 2.322046743957677e0 9.579154620592367e-1 9.579154620592367e-1
2.826086956521741e1 2.322046743957677e0 9.65161838870831e-1 9.65161838870831e-1
2.898550724637683e1 2.322046743957677e0 9.724082156824252e-1 9.724082156824252e-1
2.9710144927536252e1 2.322046743957677e0 9.796545924940194e-1 9.796545924940194e-1
3.0434782608695674e1 2.322046743957677e0 9.869009693056137e-1 9.869009693056137e-1
3.1159420289855095e1 2.322046743957677e0 9.941473461172079e-1 9.941473461172079e-1
3.1884057971014517e1 2.322046743957677e0 1.0013937229288021e0 1.0013937229288021e0
3.2608695652173935e1 2.322046743957677e0 1.0086400997403961e0 1.0086400997403961e0
3.333333333333336e1 2.322046743957677e0 1.0158864765519904e0 1.0158864765519904e0
3.405797101449278e1 2.322046743957677e0 1.0231328533635846e0 1.0231328533635846e0
3.47826086956522e1 2.322046743957677e0 1.0303792301751789e0 1.0303792301751789e0
3.550724637681162e1 2.322046743957677e0 1.037625606986773e0 1.037625606986773e0
3.6231884057971044e1 2.322046743957677e0 1.0448719837983673e0 1.0448719837983673e0
3.6956521739130466e1 2.322046743957677e0 1.0521183606099616e0 1.0521183606099616e0
3.768115942028989e1 2.322046743957677e0 1.0593647374215558e0 1.0593647374215558e0
3.840579710144931e1 2.322046743957677e0 1.06661111423315e0 1.06661111423315e0
3.913043478260873e1 2.322046743957677e0 1.0738574910447443e0 1.0738574910447443e0
3.985507246376815e1 2.322046743957677e0 1.0811038678563385e0 1.0811038678563385e0
4.0579710144927574e1 2.322046743957677e0 1.0883502446679327e0 1.0883502446679327e0
4.1304347826086996e1 2.322046743957677e0 1.095596621479527e0 1.095596621479527e0
4.202898550724642e1 2.322046743957677e0 1.1028429982911212e0 1.1028429982911212e0
4.275362318840584e1 2.322046743957677e0 1.1100893751027154e0 1.1100893751027154e0
4.347826086956526e1 2.322046743957677e0 1.1173357519143094e0 1.1173357519143094e0
4.420289855072468e1 2.322046743957677e0 1.1245821287259037e0 1.1245821287259037e0
4.4927536231884105e1 2.322046743957677e0 1.131828505537498e0 1.131828505537498e0
4.565217391304353e1 2.322046743957677e0 1.1390748823490922e0 1.1390748823490922e0
4.637681159420295e1 2.322046743957677e0 1.1463212591606864e0 1.1463212591606864e0
4.710144927536237e1 2.322046743957677e0 1.1535676359722806e0 1.1535676359722806e0
4.782608695652179e1 2.322046743957677e0 1.1608140127838749e0 1.1608140127838749e0
4.855072463768121e1 2.322046743957677e0 1.168060389595469e0 1.168060389595469e0
4.9275362318840635e1 2.322046743957677e0 1.1753067664070633e0 1.1753067664070633e0
5.0e1 2.322046743957677e0 1.182553143218657e0 1.182553143218657e0

0.0e0 2.4131074005834683e0 0.0e0 0.0e0
7.246376811594203e-1 2.4131074005834683e0 6.600013108179454e-1 6.600013108179454e-1
1.4492753623188406e0 2.4131074005834683e0 7.39826660500131e-1 7.39826660500131e-1
2.1739130434782608e0 2.4131074005834683e0 7.6308120267783e-1 7.6308120267783e-1
2.898550724637681e0 2.4131074005834683e0 7.740354970628892e-1 7.740354970628892e-1
3.6231884057971016e0 2.4131074005834683e0 7.821496004908943e-1 7.821496004908943e-1
4.3478260869565215e0 2.4131074005834683e0 7.895995214852529e-1 7.895995214852529e-1
5.0724637681159415e0 2.4131074005834683e0 7.96893670278485e-1 7.96893670278485e-1
5.797101449275361e0 2.4131074005834683e0 8.041512606574889e-1 8.041512606574889e-1
6.521739130434781e0 2.4131074005834683e0 8.11400269721155e-1 8.11400269721155e-1
7.246376811594201e0 2.4131074005834683e0 8.186472644271187e-1 8.186472644271187e-1
7.971014492753621e0 2.4131074005834683e0 8.258937862833657e-1 8.258937862833657e-1
8.695652173913041e0 2.4131074005834683e0 8.331401971427853e-1 8.331401971427853e-1
9.420289855072461e0 2.4131074005834683e0 8.40386581946777e-1 8.40386581946777e-1
1.0144927536231881e1 2.4131074005834683e0 8.476329606345092e-1 8.476329606345092e-1
1.0869565217391301e1 2.4131074005834683e0 8.548793378865086e-1 8.548793378865086e-1
1.1594202898550721e1 2.4131074005834683e0 8.621257148014837e-1 8.621257148014837e-1
1.2318840579710141e1 2.4131074005834683e0 8.693720916373455e-1 8.693720916373455e-1
1.3043478260869561e1 2.4131074005834683e0 8.766184684546363e-1 8.766184684546363e-1
1.3768115942028981e1 2.4131074005834683e0 8.838648452675677e-1 8.838648452675677e-1
1.44927536231884e1 2.4131074005834683e0 8.911112220794758e-1 8.911112220794758e-1
1.521739130434782e1 2.4131074005834683e0 8.983575988911436e-1 8.983575988911436e-1
1.594202898550724e1 2.4131074005834683e0 9.056039757027552e-1 9.056039757027552e-1
1.666666666666666e1 2.4131074005834683e0 9.128503525143535e-1 9.128503525143535e-1
1.7391304347826082e1 2.4131074005834683e0 9.200967293259487e-1 9.200967293259487e-1
1.8115942028985504e1 2.4131074005834683e0 9.27343106137543e-1 9.27343106137543e-1
1.8840579710144926e1 2.4131074005834683e0 9.345894829491374e-1 9.345894829491374e-1
1.9565217391304348e1 2.4131074005834683e0 9.418358597607316e-1 9.418358597607316e-1
2.028985507246377e1 2.4131074005834683e0 9.490822365723258e-1 9.490822365723258e-1
2.101449275362319e1 2.4131074005834683e0 9.563286133839201e-1 9.563286133839201e-1
2.1739130434782613e1 2.4131074005834683e0 9.635749901955143e-1 9.635749901955143e-1
2.2463768115942035e1 2.4131074005834683e0 9.708213670071084e-1 9.708213670071084e-1
2.3188405797101456e1 2.4131074005834683e0 9.780677438187027e-1 9.780677438187027e-1
2.3913043478260878e1 2.4131074005834683e0 9.853141206302969e-1 9.853141206302969e-1
2.46376811594203e1 2.4131074005834683e0 9.925604974418911e-1 9.925604974418911e-1
2.536231884057972e1 2.4131074005834683e0 9.998068742534854e-1 9.998068742534854e-1
2.6086956521739143e1 2.4131074005834683e0 1.0070532510650796e0 1.0070532510650796e0
2.6811594202898565e1 2.4131074005834683e0 1.0142996278766738e0 1.0142996278766738e0
2.7536231884057987e1 2.4131074005834683e0 1.021546004688268e0 1.021546004688268e0
2.826086956521741e1 2.4131074005834683e0 1.0287923814998623e0 1.0287923814998623e0
2.898550724637683e1 2.4131074005834683e0 1.0360387583114563e0 1.0360387583114563e0
2.9710144927536252e1 2.4131074005834683e0 1.0432851351230505e0 1.0432851351230505e0
3.0434782608695674e1 2.4131074005834683e0 1.0505315119346448e0 1.0505315119346448e0
3.1159420289855095e1 2.4131074005834683e0 1.057777888746239e0 1.057777888746239e0
3.1884057971014517e1 2.4131074005834683e0 1.0650242655578332e0 1.0650242655578332e0
3.2608695652173935e1 2.4131074005834683e0 1.0722706423694275e0 1.0722706423694275e0
3.333333333333336e1 2.4131074005834683e0 1.0795170191810217e0 1.0795170191810217e0
3.405797101449278e1 2.4131074005834683e0 1.086763395992616e0 1.086763395992616e0
3.47826086956522e1 2.4131074005834683e0 1.0940097728042102e0 1.0940097728042102e0
3.550724637681162e1 2.4131074005834683e0 1.1012561496158044e0 1.1012561496158044e0
3.6231884057971044e1 2.4131074005834683e0 1.1085025264273987e0 1.1085025264273987e0
3.6956521739130466e1 2.4131074005834683e0 1.115748903238993e0 1.115748903238993e0
3.768115942028989e1 2.4131074005834683e0 1.1229952800505871e0 1.1229952800505871e0
3.840579710144931e1 2.4131074005834683e0 1.1302416568621814e0 1.1302416568621814e0
3.913043478260873e1 2.4131074005834683e0 1.1374880336737754e0 1.1374880336737754e0
3.985507246376815e1 2.4131074005834683e0 1.1447344104853696e0 1.1447344104853696e0
4.0579710144927574e1 2.4131074005834683e0 1.1519807872969638e0 1.1519807872969638e0
4.1304347826086996e1 2.4131074005834683e0 1.159227164108558e0 1.159227164108558e0
4.202898550724642e1 2.4131074005834683e0 1.1664735409201523e0 1.1664735409201523e0
4.275362318840584e1 2.4131074005834683e0 1.1737199177317466e0 1.1737199177317466e0
4.347826086956526e1 2.4131074005834683e0 1.1809662945433408e0 1.1809662945433408e0
4.420289855072468e1 2.4131074005834683e0 1.188212671354935e0 1.188212671354935e0
4.4927536231884105e1 2.4131074005834683e0 1.1954590481665293e0 1.1954590481665293e0
4.565217391304353e1 2.4131074005834683e0 1.2027054249781233e0 1.2027054249781233e0
4.637681159420295e1 2.4131074005834683e0 1.2099518017897175e0 1.2099518017897175e0
4.710144927536237e1 2.4131074005834683e0 1.2171981786013117e0 1.2171981786013117e0
4.782608695652179e1 2.4131074005834683e0 1.224444555412906e0 1.224444555412906e0
4.855072463768121e1 2.4131074005834683e0 1.2316909322245002e0 1.2316909322245002e0
4.9275362318840635e1 2.4131074005834683e0 1.2389373090360944e0 1.2389373090360944e0
5.0e1 2.4131074005834683e0 1.2461836858476882e0 1.2461836858476882e0

0.0e0 2.5041680572092595e0 0.0e0 0.0e0
7.246376811594203e-1 2.5041680572092595e0 7.102558176282123e-1 7.102558176282123e-1
1.4492753623188406e0 2.5041680572092595e0 7.956689006179363e-1 7.956689006179363e-1
2.1739130434782608e0 2.5041680572092595e0 8.201558845796799e-1 8.201558845796799e-1
2.898550724637681e0 2.5041680572092595e0 8.313956453154935e-1 8.313956453154935e-1
3.6231884057971016e0 2.5041680572092595e0 8.395765535593369e-1 8.395765535593369e-1
4.3478260869565215e0 2.5041680572092595e0 8.470421450787058e-1 8.470421450787058e-1
5.0724637681159415e0 2.5041680572092595e0 8.543399717566255e-1 8.543399717566255e-1
5.797101449275361e0 2.5041680572092595e0 8.615984254493638e-1 8.615984254493638e-1
6.521739130434781e0 2.5041680572092595e0 8.68847637165699e-1 8.68847637165699e-1
7.246376811594201e0 2.5041680572092595e0 8.760946794423132e-1 8.760946794423132e-1
7.971014492753621e0 2.5041680572092595e0 8.833412124653047e-1 8.833412124653047e-1
8.695652173913041e0 2.5041680572092595e0 8.905876259460092e-1 8.905876259460092e-1
9.420289855072461e0 2.5041680572092595e0 8.97834011365322e-1 8.97834011365322e-1
1.0144927536231881e1 2.5041680572092595e0 9.05080390197495e-1 9.05080390197495e-1
1.0869565217391301e1 2.5041680572092595e0 9.123267674834005e-1 9.123267674834005e-1
1.1594202898550721e1 2.5041680572092595e0 9.195731444063346e-1 9.195731444063346e-1
1.2318840579710141e1 2.5041680572092595e0 9.268195212440649e-1 9.268195212440649e-1
1.3043478260869561e1 2.5041680572092595e0 9.340658980617942e-1 9.340658980617942e-1
1.3768115942028981e1 2.5041680572092595e0 9.413122748748285e-1 9.413122748748285e-1
1.44927536231884e1 2.5041680572092595e0 9.485586516867608e-1 9.485586516867608e-1
1.521739130434782e1 2.5041680572092595e0 9.558050284984345e-1 9.558050284984345e-1
1.594202898550724e1 2.5041680572092595e0 9.630514053100473e-1 9.630514053100473e-1
1.666666666666666e1 2.5041680572092595e0 9.702977821216459e-1 9.702977821216459e-1
1.7391304347826082e1 2.5041680572092595e0 9.775441589332411e-1 9.775441589332411e-1
1.8115942028985504e1 2.5041680572092595e0 9.847905357448354e-1 9.847905357448354e-1
1.8840579710144926e1 2.5041680572092595e0 9.920369125564298e-1 9.920369125564298e-1
1.9565217391304348e1 2.5041680572092595e0 9.99283289368024e-1 9.99283289368024e-1
2.028985507246377e1 2.5041680572092595e0 1.0065296661796181e0 1.0065296661796181e0
2.101449275362319e1 2.5041680572092595e0 1.0137760429912124e0 1.0137760429912124e0
2.1739130434782613e1 2.5041680572092595e0 1.0210224198028066e0 1.0210224198028066e0
2.2463768115942035e1 2.5041680572092595e0 1.0282687966144008e0 1.0282687966144008e0
2.3188405797101456e1 2.5041680572092595e0 1.035515173425995e0 1.035515173425995e0
2.3913043478260878e1 2.5041680572092595e0 1.0427615502375893e0 1.0427615502375893e0
2.46376811594203e1 2.5041680572092595e0 1.0500079270491836e0 1.0500079270491836e0
2.536231884057972e1 2.5041680572092595e0 1.0572543038607778e0 1.0572543038607778e0
2.6086956521739143e1 2.5041680572092595e0 1.064500680672372e0 1.064500680672372e0
2.6811594202898565e1 2.5041680572092595e0 1.0717470574839663e0 1.0717470574839663e0
2.7536231884057987e1 2.5041680572092595e0 1.0789934342955605e0 1.0789934342955605e0
2.826086956521741e1 2.5041680572092595e0 1.0862398111071547e0 1.0862398111071547e0
2.898550724637683e1 2.5041680572092595e0 1.093486187918749e0 1.093486187918749e0
2.9710144927536252e1 2.5041680572092595e0 1.1007325647303432e0 1.1007325647303432e0
3.0434782608695674e1 2.5041680572092595e0 1.1079789415419374e0 1.1079789415419374e0
3.1159420289855095e1 2.5041680572092595e0 1.1152253183535314e0 1.1152253183535314e0
3.1884057971014517e1 2.5041680572092595e0 1.1224716951651257e0 1.1224716951651257e0
3.2608695652173935e1 2.5041680572092595e0 1.12971807197672e0 1.12971807197672e0
3.333333333333336e1 2.5041680572092595e0 1.1369644487883142e0 1.1369644487883142e0
3.405797101449278e1 2.5041680572092595e0 1.1442108255999084e0 1.1442108255999084e0
3.47826086956522e1 2.5041680572092595e0 1.1514572024115026e0 1.1514572024115026e0
3.550724637681162e1 2.5041680572092595e0 1.1587035792230969e0 1.1587035792230969e0
3.6231884057971044e1 2.5041680572092595e0 1.1659499560346909e0 1.1659499560346909e0
3.6956521739130466e1 2.5041680572092595e0 1.173196332846285e0 1.173196332846285e0
3.768115942028989e1 2.5041680572092595e0 1.1804427096578793e0 1.1804427096578793e0
3.840579710144931e1 2.5041680572092595e0 1.1876890864694736e0 1.1876890864694736e0
3.913043478260873e1 2.5041680572092595e0 1.1949354632810678e0 1.1949354632810678e0
3.985507246376815e1 2.5041680572092595e0 1.202181840092662e0 1.202181840092662e0
4.0579710144927574e1 2.5041680572092595e0 1.2094282169042563e0 1.2094282169042563e0
4.1304347826086996e1 2.5041680572092595e0 1.2166745937158505e0 1.2166745937158505e0
4.202898550724642e1 2.5041680572092595e0 1.2239209705274448e0 1.2239209705274448e0
4.275362318840584e1 2.5041680572092595e0 1.231167347339039e0 1.231167347339039e0
4.347826086956526e1 2.5041680572092595e0 1.2384137241506332e0 1.2384137241506332e0
4.420289855072468e1 2.5041680572092595e0 1.2456601009622275e0 1.2456601009622275e0
4.4927536231884105e1 2.5041680572092595e0 1.2529064777738217e0 1.2529064777738217e0
4.565217391304353e1 2.5041680572092595e0 1.260152854585416e0 1.260152854585416e0
4.637681159420295e1 2.5041680572092595e0 1.2673992313970102e0 1.2673992313970102e0
4.710144927536237e1 2.5041680572092595e0 1.2746456082086044e0 1.2746456082086044e0
4.782608695652179e1 2.5041680572092595e0 1.2818919850201984e0 1.2818919850201984e0
4.855072463768121e1 2.5041680572092595e0 1.2891383618317926e0 1.2891383618317926e0
4.9275362318840635e1 2.5041680572092595e0 1.2963847386433869e0 1.2963847386433869e0
5.0e1 2.5041680572092595e0 1.3036311154549804e0 1.3036311154549804e0

0.0e0 2.5952287138350507e0 0.0e0 0.0e0
7.246376811594203e-1 2.5952287138350507e0 7.546849668082324e-1 7.546849668082324e-1
1.4492753623188406e0 2.5952287138350507e0 8.450380691605197e-1 8.450380691605197e-1
2.1739130434782608e0 2.5952287138350507e0 8.70614633805758e-1 8.70614633805758e-1
2.898550724637681e0 2.5952287138350507e0 8.821067704554655e-1 8.821067704554655e-1
3.6231884057971016e0 2.5952287138350507e0 8.903467396933812e-1 8.903467396933812e-1
4.3478260869565215e0 2.5952287138350507e0 8.978261852556529e-1 8.978261852556529e-1
5.0724637681159415e0 2.5952287138350507e0 9.051272634884644e-1 9.051272634884644e-1
5.797101449275361e0 2.5952287138350507e0 9.123864804220966e-1 9.123864804220966e-1
6.521739130434781e0 2.5952287138350507e0 9.196358713001874e-1 9.196358713001874e-1
7.246376811594201e0 2.5952287138350507e0 9.268829556331993e-1 9.268829556331993e-1
7.971014492753621e0 2.5952287138350507e0 9.341294985285185e-1 9.341294985285185e-1
8.695652173913041e0 2.5952287138350507e0 9.413759143266559e-1 9.413759143266559e-1
9.420289855072461e0 2.5952287138350507e0 9.486223002899639e-1 9.486223002899639e-1
1.0144927536231881e1 2.5952287138350507e0 9.558686792498344e-1 9.558686792498344e-1
1.0869565217391301e1 2.5952287138350507e0 9.631150565657156e-1 9.631150565657156e-1
1.1594202898550721e1 2.5952287138350507e0 9.703614334956864e-1 9.703614334956864e-1
1.2318840579710141e1 2.5952287138350507e0 9.776078103350683e-1 9.776078103350683e-1
1.3043478260869561e1 2.5952287138350507e0 9.848541871531855e-1 9.848541871531855e-1
1.3768115942028981e1 2.5952287138350507e0 9.921005639663107e-1 9.921005639663107e-1
1.44927536231884e1 2.5952287138350507e0 9.993469407782644e-1 9.993469407782644e-1
1.521739130434782e1 2.5952287138350507e0 1.006593317589943e0 1.006593317589943e0
1.594202898550724e1 2.5952287138350507e0 1.013839694401557e0 1.013839694401557e0
1.666666666666666e1 2.5952287138350507e0 1.0210860712131558e0 1.0210860712131558e0
1.7391304347826082e1 2.5952287138350507e0 1.028332448024751e0 1.028332448024751e0
1.8115942028985504e1 2.5952287138350507e0 1.0355788248363456e0 1.0355788248363456e0
1.8840579710144926e1 2.5952287138350507e0 1.04282520164794e0 1.04282520164794e0
1.9565217391304348e1 2.5952287138350507e0 1.0500715784595342e0 1.0500715784595342e0
2.028985507246377e1 2.5952287138350507e0 1.0573179552711283e0 1.0573179552711283e0
2.101449275362319e1 2.5952287138350507e0 1.0645643320827225e0 1.0645643320827225e0
2.1739130434782613e1 2.5952287138350507e0 1.0718107088943167e0 1.0718107088943167e0
2.2463768115942035e1 2.5952287138350507e0 1.079057085705911e0 1.079057085705911e0
2.3188405797101456e1 2.5952287138350507e0 1.0863034625175052e0 1.0863034625175052e0
2.3913043478260878e1 2.5952287138350507e0 1.0935498393290994e0 1.0935498393290994e0
2.46376811594203e1 2.5952287138350507e0 1.1007962161406937e0 1.1007962161406937e0
2.536231884057972e1 2.5952287138350507e0 1.108042592952288e0 1.108042592952288e0
2.6086956521739143e1 2.5952287138350507e0 1.1152889697638821e0 1.1152889697638821e0
2.6811594202898565e1 2.5952287138350507e0 1.1225353465754764e0 1.1225353465754764e0
2.7536231884057987e1 2.5952287138350507e0 1.1297817233870706e0 1.1297817233870706e0
2.826086956521741e1 2.5952287138350507e0 1.1370281001986648e0 1.1370281001986648e0
2.898550724637683e1 2.5952287138350507e0 1.144274477010259e0 1.144274477010259e0
2.9710144927536252e1 2.5952287138350507e0 1.1515208538218533e0 1.1515208538218533e0
3.0434782608695674e1 2.5952287138350507e0 1.1587672306334476e0 1.1587672306334476e0
3.1159420289855095e1 2.5952287138350507e0 1.1660136074450416e0 1.1660136074450416e0
3.1884057971014517e1 2.5952287138350507e0 1.1732599842566358e0 1.1732599842566358e0
3.2608695652173935e1 2.5952287138350507e0 1.18050636106823e0 1.18050636106823e0
3.333333333333336e1 2.5952287138350507e0 1.1877527378798243e0 1.1877527378798243e0
3.405797101449278e1 2.5952287138350507e0 1.1949991146914185e0 1.1949991146914185e0
3.47826086956522e1 2.5952287138350507e0 1.2022454915030127e0 1.2022454915030127e0
3.550724637681162e1 2.5952287138350507e0 1.209491868314607e0 1.209491868314607e0
3.6231884057971044e1 2.5952287138350507e0 1.216738245126201e0 1.216738245126201e0
3.6956521739130466e1 2.5952287138350507e0 1.2239846219377952e0 1.2239846219377952e0
3.768115942028989e1 2.5952287138350507e0 1.2312309987493895e0 1.2312309987493895e0
3.840579710144931e1 2.5952287138350507e0 1.2384773755609837e0 1.2384773755609837e0
3.913043478260873e1 2.5952287138350507e0 1.245723752372578e0 1.245723752372578e0
3.985507246376815e1 2.5952287138350507e0 1.2529701291841722e0 1.2529701291841722e0
4.0579710144927574e1 2.5952287138350507e0 1.2602165059957664e0 1.2602165059957664e0
4.1304347826086996e1 2.5952287138350507e0 1.2674628828073606e0 1.2674628828073606e0
4.202898550724642e1 2.5952287138350507e0 1.2747092596189549e0 1.2747092596189549e0
4.275362318840584e1 2.5952287138350507e0 1.281955636430549e0 1.281955636430549e0
4.347826086956526e1 2.5952287138350507e0 1.2892020132421433e0 1.2892020132421433e0
4.420289855072468e1 2.5952287138350507e0 1.2964483900537376e0 1.2964483900537376e0
4.4927536231884105e1 2.5952287138350507e0 1.3036947668653318e0 1.3036947668653318e0
4.565217391304353e1 2.5952287138350507e0 1.310941143676926e0 1.310941143676926e0
4.637681159420295e1 2.5952287138350507e0 1.3181875204885203e0 1.3181875204885203e0
4.710144927536237e1 2.5952287138350507e0 1.3254338973001145e0 1.3254338973001145e0
4.782608695652179e1 2.5952287138350507e0 1.3326802741117085e0 1.3326802741117085e0
4.855072463768121e1 2.5952287138350507e0 1.3399266509233028e0 1.3399266509233028e0
4.9275362318840635e1 2.5952287138350507e0 1.347173027734897e0 1.347173027734897e0
5.0e1 2.5952287138350507e0 1.3544194045464906e0 1.3544194045464906e0

0.0e0 2.686289370460842e0 0.0e0 0.0e0
7.246376811594203e-1 2.686289370460842e0 7.929206044355198e-1 7.929206044355198e-1
1.4492753623188406e0 2.686289370460842e0 8.875250776491628e-1 8.875250776491628e-1
2.1739130434782608e0 2.686289370460842e0 9.140393332686527e-1 9.140393332686527e-1
2.898550724637681e0 2.686289370460842e0 9.257486641290892e-1 9.257486641290892e-1
3.6231884057971016e0 2.686289370460842e0 9.340394611413136e-1 9.340394611413136e-1
4.3478260869565215e0 2.686289370460842e0 9.415308294654182e-1 9.415308294654182e-1
5.0724637681159415e0 2.686289370460842e0 9.488347059799177e-1 9.488347059799177e-1
5.797101449275361e0 2.686289370460842e0 9.560945797571486e-1 9.560945797571486e-1
6.521739130434781e0 2.686289370460842e0 9.63344124821491e-1 9.63344124821491e-1
7.246376811594201e0 2.686289370460842e0 9.705912453481553e-1 9.705912453481553e-1
7.971014492753621e0 2.686289370460842e0 9.778377967395798e-1 9.778377967395798e-1
8.695652173913041e0 2.686289370460842e0 9.850842145320957e-1 9.850842145320957e-1
9.420289855072461e0 2.686289370460842e0 9.923306009635647e-1 9.923306009635647e-1
1.0144927536231881e1 2.686289370460842e0 9.995769800333315e-1 9.995769800333315e-1
1.0869565217391301e1 2.686289370460842e0 1.0068233573750098e0 1.0068233573750098e0
1.1594202898550721e1 2.686289370460842e0 1.014069734311036e0 1.014069734311036e0
1.2318840579710141e1 2.686289370460842e0 1.0213161111518396e0 1.0213161111518396e0
1.3043478260869561e1 2.686289370460842e0 1.0285624879702904e0 1.0285624879702904e0
1.3768115942028981e1 2.686289370460842e0 1.035808864783494e0 1.035808864783494e0
1.44927536231884e1 2.686289370460842e0 1.043055241595466e0 1.043055241595466e0
1.521739130434782e1 2.686289370460842e0 1.050301618407149e0 1.050301618407149e0
1.594202898550724e1 2.686289370460842e0 1.057547995218764e0 1.057547995218764e0
1.666666666666666e1 2.686289370460842e0 1.0647943720303632e0 1.0647943720303632e0
1.7391304347826082e1 2.686289370460842e0 1.0720407488419583e0 1.0720407488419583e0
1.8115942028985504e1 2.686289370460842e0 1.079287125653553e0 1.079287125653553e0
1.8840579710144926e1 2.686289370460842e0 1.0865335024651472e0 1.0865335024651472e0
1.9565217391304348e1 2.686289370460842e0 1.0937798792767415e0 1.0937798792767415e0
2.028985507246377e1 2.686289370460842e0 1.1010262560883357e0 1.1010262560883357e0
2.101449275362319e1 2.686289370460842e0 1.10827263289993e0 1.10827263289993e0
2.1739130434782613e1 2.686289370460842e0 1.1155190097115242e0 1.1155190097115242e0
2.2463768115942035e1 2.686289370460842e0 1.1227653865231184e0 1.1227653865231184e0
2.3188405797101456e1 2.686289370460842e0 1.1300117633347126e0 1.1300117633347126e0
2.3913043478260878e1 2.686289370460842e0 1.1372581401463069e0 1.1372581401463069e0
2.46376811594203e1 2.686289370460842e0 1.144504516957901e0 1.144504516957901e0
2.536231884057972e1 2.686289370460842e0 1.1517508937694951e0 1.1517508937694951e0
2.6086956521739143e1 2.686289370460842e0 1.1589972705810894e0 1.1589972705810894e0
2.6811594202898565e1 2.686289370460842e0 1.1662436473926836e0 1.1662436473926836e0
2.7536231884057987e1 2.686289370460842e0 1.1734900242042778e0 1.1734900242042778e0
2.826086956521741e1 2.686289370460842e0 1.180736401015872e0 1.180736401015872e0
2.898550724637683e1 2.686289370460842e0 1.1879827778274663e0 1.1879827778274663e0
2.9710144927536252e1 2.686289370460842e0 1.1952291546390605e0 1.1952291546390605e0
3.0434782608695674e1 2.686289370460842e0 1.2024755314506548e0 1.2024755314506548e0
3.1159420289855095e1 2.686289370460842e0 1.209721908262249e0 1.209721908262249e0
3.1884057971014517e1 2.686289370460842e0 1.2169682850738432e0 1.2169682850738432e0
3.2608695652173935e1 2.686289370460842e0 1.2242146618854375e0 1.2242146618854375e0
3.333333333333336e1 2.686289370460842e0 1.2314610386970317e0 1.2314610386970317e0
3.405797101449278e1 2.686289370460842e0 1.2387074155086257e0 1.2387074155086257e0
3.47826086956522e1 2.686289370460842e0 1.24595379232022e0 1.24595379232022e0
3.550724637681162e1 2.686289370460842e0 1.2532001691318142e0 1.2532001691318142e0
3.6231884057971044e1 2.686289370460842e0 1.2604465459434084e0 1.2604465459434084e0
3.6956521739130466e1 2.686289370460842e0 1.2676929227550027e0 1.2676929227550027e0
3.768115942028989e1 2.686289370460842e0 1.274939299566597e0 1.274939299566597e0
3.840579710144931e1 2.686289370460842e0 1.2821856763781911e0 1.2821856763781911e0
3.913043478260873e1 2.686289370460842e0 1.2894320531897854e0 1.2894320531897854e0
3.985507246376815e1 2.686289370460842e0 1.2966784300013796e0 1.2966784300013796e0
4.0579710144927574e1 2.686289370460842e0 1.3039248068129738e0 1.3039248068129738e0
4.1304347826086996e1 2.686289370460842e0 1.3111711836245679e0 1.3111711836245679e0
4.202898550724642e1 2.686289370460842e0 1.318417560436162e0 1.318417560436162e0
4.275362318840584e1 2.686289370460842e0 1.3256639372477563e0 1.3256639372477563e0
4.347826086956526e1 2.686289370460842e0 1.3329103140593506e0 1.3329103140593506e0
4.420289855072468e1 2.686289370460842e0 1.3401566908709448e0 1.3401566908709448e0
4.4927536231884105e1 2.686289370460842e0 1.347403067682539e0 1.347403067682539e0
4.565217391304353e1 2.686289370460842e0 1.3546494444941333e0 1.3546494444941333e0
4.637681159420295e1 2.686289370460842e0 1.3618958213057275e0 1.3618958213057275e0
4.710144927536237e1 2.686289370460842e0 1.3691421981173217e0 1.3691421981173217e0
4.782608695652179e1 2.686289370460842e0 1.376388574928916e0 1.376388574928916e0
4.855072463768121e1 2.686289370460842e0 1.3836349517405102e0 1.3836349517405102e0
4.9275362318840635e1 2.686289370460842e0 1.3908813285521044e0 1.3908813285521044e0
5.0e1 2.686289370460842e0 1.398127705363698e0 1.398127705363698e0

0.0e0 2.777350027086633e0 0.0e0 0.0e0
7.246376811594203e-1 2.777350027086633e0 8.246458979748803e-1 8.246458979748803e-1
1.4492753623188406e0 2.777350027086633e0 9.227778653508001e-1 9.227778653508001e-1
2.1739130434782608e0 2.777350027086633e0 9.500701522325729e-1 9.500701522325729e-1
2.898550724637681e0 2.777350027086633e0 9.619596958609403e-1 9.619596958609403e-1
3.6231884057971016e0 2.777350027086633e0 9.702926662527647e-1 9.702926662527647e-1
4.3478260869565215e0 2.777350027086633e0 9.777939272618724e-1 9.777939272618724e-1
5.0724637681159415e0 2.777350027086633e0 9.85100125597413e-1 9.85100125597413e-1
5.797101449275361e0 2.777350027086633e0 9.923605443781348e-1 9.923605443781348e-1
6.521739130434781e0 2.777350027086633e0 9.996102173755884e-1 9.996102173755884e-1
7.246376811594201e0 2.777350027086633e0 1.006857367933248e0 1.006857367933248e0
7.971014492753621e0 2.777350027086633e0 1.0141039263741545e0 1.0141039263741545e0
8.695652173913041e0 2.777350027086633e0 1.021350345821468e0 1.021350345821468e0
9.420289855072461e0 2.777350027086633e0 1.0285967326413847e0 1.0285967326413847e0
1.0144927536231881e1 2.777350027086633e0 1.0358431118023357e0 1.0358431118023357e0
1.0869565217391301e1 2.777350027086633e0 1.0430894891654188e0 1.0430894891654188e0
1.1594202898550721e1 2.777350027086633e0 1.0503358661064697e0 1.0503358661064697e0
1.2318840579710141e1 2.777350027086633e0 1.0575822429484525e0 1.0575822429484525e0
1.3043478260869561e1 2.777350027086633e0 1.0648286197671801e0 1.0648286197671801e0
1.3768115942028981e1 2.777350027086633e0 1.0720749965804488e0 1.0720749965804488e0
1.44927536231884e1 2.777350027086633e0 1.079321373392436e0 1.079321373392436e0
1.521739130434782e1 2.777350027086633e0 1.0865677502041227e0 1.0865677502041227e0
1.594202898550724e1 2.777350027086633e0 1.0938141270157384e0 1.0938141270157384e0
1.666666666666666e1 2.777350027086633e0 1.1010605038273378e0 1.1010605038273378e0
1.7391304347826082e1 2.777350027086633e0 1.1083068806389331e0 1.1083068806389331e0
1.8115942028985504e1 2.777350027086633e0 1.1155532574505276e0 1.1155532574505276e0
1.8840579710144926e1 2.777350027086633e0 1.122799634262122e0 1.122799634262122e0
1.9565217391304348e1 2.777350027086633e0 1.1300460110737163e0 1.1300460110737163e0
2.028985507246377e1 2.777350027086633e0 1.1372923878853105e0 1.1372923878853105e0
2.101449275362319e1 2.777350027086633e0 1.1445387646969047e0 1.1445387646969047e0
2.1739130434782613e1 2.777350027086633e0 1.1517851415084988e0 1.1517851415084988e0
2.2463768115942035e1 2.777350027086633e0 1.159031518320093e0 1.159031518320093e0
2.3188405797101456e1 2.777350027086633e0 1.1662778951316872e0 1.1662778951316872e0
2.3913043478260878e1 2.777350027086633e0 1.1735242719432815e0 1.1735242719432815e0
2.46376811594203e1 2.777350027086633e0 1.1807706487548757e0 1.1807706487548757e0
2.536231884057972e1 2.777350027086633e0 1.18801702556647e0 1.18801702556647e0
2.6086956521739143e1 2.777350027086633e0 1.1952634023780642e0 1.1952634023780642e0
2.6811594202898565e1 2.777350027086633e0 1.2025097791896584e0 1.2025097791896584e0
2.7536231884057987e1 2.777350027086633e0 1.2097561560012526e0 1.2097561560012526e0
2.826086956521741e1 2.777350027086633e0 1.2170025328128469e0 1.2170025328128469e0
2.898550724637683e1 2.777350027086633e0 1.2242489096244409e0 1.2242489096244409e0
2.9710144927536252e1 2.777350027086633e0 1.2314952864360351e0 1.2314952864360351e0
3.0434782608695674e1 2.777350027086633e0 1.2387416632476294e0 1.2387416632476294e0
3.1159420289855095e1 2.777350027086633e0 1.2459880400592236e0 1.2459880400592236e0
3.1884057971014517e1 2.777350027086633e0 1.2532344168708178e0 1.2532344168708178e0
3.2608695652173935e1 2.777350027086633e0 1.260480793682412e0 1.260480793682412e0
3.333333333333336e1 2.777350027086633e0 1.2677271704940063e0 1.2677271704940063e0
3.405797101449278e1 2.777350027086633e0 1.2749735473056005e0 1.2749735473056005e0
3.47826086956522e1 2.777350027086633e0 1.2822199241171948e0 1.2822199241171948e0
3.550724637681162e1 2.777350027086633e0 1.289466300928789e0 1.289466300928789e0
3.6231884057971044e1 2.777350027086633e0 1.2967126777403832e0 1.2967126777403832e0
3.6956521739130466e1 2.777350027086633e0 1.3039590545519775e0 1.3039590545519775e0
3.768115942028989e1 2.777350027086633e0 1.3112054313635717e0 1.3112054313635717e0
3.840579710144931e1 2.777350027086633e0 1.318451808175166e0 1.318451808175166e0
3.913043478260873e1 2.777350027086633e0 1.32569818498676e0 1.32569818498676e0
3.985507246376815e1 2.777350027086633e0 1.3329445617983542e0 1.3329445617983542e0
4.0579710144927574e1 2.777350027086633e0 1.3401909386099484e0 1.3401909386099484e0
4.1304347826086996e1 2.777350027086633e0 1.3474373154215427e0 1.3474373154215427e0
4.202898550724642e1 2.777350027086633e0 1.354683692233137e0 1.354683692233137e0
4.275362318840584e1 2.777350027086633e0 1.3619300690447311e0 1.3619300690447311e0
4.347826086956526e1 2.777350027086633e0 1.3691764458563254e0 1.3691764458563254e0
4.420289855072468e1 2.777350027086633e0 1.3764228226679196e0 1.3764228226679196e0
4.4927536231884105e1 2.777350027086633e0 1.3836691994795138e0 1.3836691994795138e0
4.565217391304353e1 2.777350027086633e0 1.3909155762911078e0 1.3909155762911078e0
4.637681159420295e1 2.777350027086633e0 1.398161953102702e0 1.398161953102702e0
4.710144927536237e1 2.777350027086633e0 1.4054083299142963e0 1.4054083299142963e0
4.782608695652179e1 2.777350027086633e0 1.4126547067258906e0 1.4126547067258906e0
4.855072463768121e1 2.777350027086633e0 1.4199010835374848e0 1.4199010835374848e0
4.9275362318840635e1 2.777350027086633e0 1.427147460349079e0 1.427147460349079e0
5.0e1 2.777350027086633e0 1.4343938371606728e0 1.4343938371606728e0

0.0e0 2.8684106837124244e0 0.0e0 0.0e0
7.246376811594203e-1 2.8684106837124244e0 8.495979616525798e-1 8.495979616525798e-1
1.4492753623188406e0 2.8684106837124244e0 9.505043165641308e-1 9.505043165641308e-1
2.1739130434782608e0 2.8684106837124244e0 9.784085279841473e-1 9.784085279841473e-1
2.898550724637681e0 2.8684106837124244e0 9.904398096378974e-1 9.904398096378974e-1
3.6231884057971016e0 2.8684106837124244e0 9.988059495527074e-1 9.988059495527074e-1
4.3478260869565215e0 2.8684106837124244e0 1.0063149911960854e0 1.0063149911960854e0
5.0724637681159415e0 2.8684106837124244e0 1.0136230156526795e0 1.0136230156526795e0
5.797101449275361e0 2.8684106837124244e0 1.0208838630807135e0 1.0208838630807135e0
6.521739130434781e0 2.8684106837124244e0 1.0281336366980445e0 1.0281336366980445e0
7.246376811594201e0 2.8684106837124244e0 1.0353808108751954e0 1.0353808108751954e0
7.971014492753621e0 2.8684106837124244e0 1.0426273748605464e0 1.0426273748605464e0
8.695652173913041e0 2.8684106837124244e0 1.0498737956093644e0 1.0498737956093644e0
9.420289855072461e0 2.8684106837124244e0 1.0571201827347967e0 1.0571201827347967e0
1.0144927536231881e1 2.8684106837124244e0 1.0643665619674647e0 1.0643665619674647e0
1.0869565217391301e1 2.8684106837124244e0 1.0716129393473826e0 1.0716129393473826e0
1.1594202898550721e1 2.8684106837124244e0 1.0788593162923852e0 1.0788593162923852e0
1.2318840579710141e1 2.8684106837124244e0 1.0861056931352957e0 1.0861056931352957e0
1.3043478260869561e1 2.8684106837124244e0 1.0933520699542412e0 1.0933520699542412e0
1.3768115942028981e1 2.8684106837124244e0 1.100598446767561e0 1.100598446767561e0
1.44927536231884e1 2.8684106837124244e0 1.1078448235795602e0 1.1078448235795602e0
1.521739130434782e1 2.8684106837124244e0 1.1150912003912494e0 1.1150912003912494e0
1.594202898550724e1 2.8684106837124244e0 1.122337577202866e0 1.122337577202866e0
1.666666666666666e1 2.8684106837124244e0 1.1295839540144654e0 1.1295839540144654e0
1.7391304347826082e1 2.8684106837124244e0 1.1368303308260608e0 1.1368303308260608e0
1.8115942028985504e1 2.8684106837124244e0 1.1440767076376555e0 1.1440767076376555e0
1.8840579710144926e1 2.8684106837124244e0 1.1513230844492497e0 1.1513230844492497e0
1.9565217391304348e1 2.8684106837124244e0 1.158569461260844e0 1.158569461260844e0
2.028985507246377e1 2.8684106837124244e0 1.1658158380724382e0 1.1658158380724382e0
2.101449275362319e1 2.8684106837124244e0 1.1730622148840324e0 1.1730622148840324e0
2.1739130434782613e1 2.8684106837124244e0 1.1803085916956266e0 1.1803085916956266e0
2.2463768115942035e1 2.8684106837124244e0 1.1875549685072209e0 1.1875549685072209e0
2.3188405797101456e1 2.8684106837124244e0 1.194801345318815e0 1.194801345318815e0
2.3913043478260878e1 2.8684106837124244e0 1.2020477221304093e0 1.2020477221304093e0
2.46376811594203e1 2.8684106837124244e0 1.2092940989420033e0 1.2092940989420033e0
2.536231884057972e1 2.8684106837124244e0 1.2165404757535976e0 1.2165404757535976e0
2.6086956521739143e1 2.8684106837124244e0 1.2237868525651918e0 1.2237868525651918e0
2.6811594202898565e1 2.8684106837124244e0 1.231033229376786e0 1.231033229376786e0
2.7536231884057987e1 2.8684106837124244e0 1.2382796061883803e0 1.2382796061883803e0
2.826086956521741e1 2.8684106837124244e0 1.2455259829999745e0 1.2455259829999745e0
2.898550724637683e1 2.8684106837124244e0 1.2527723598115688e0 1.2527723598115688e0
2.9710144927536252e1 2.8684106837124244e0 1.260018736623163e0 1.260018736623163e0
3.0434782608695674e1 2.8684106837124244e0 1.2672651134347572e0 1.2672651134347572e0
3.1159420289855095e1 2.8684106837124244e0 1.2745114902463515e0 1.2745114902463515e0
3.1884057971014517e1 2.8684106837124244e0 1.2817578670579457e0 1.2817578670579457e0
3.2608695652173935e1 2.8684106837124244e0 1.28900424386954e0 1.28900424386954e0
3.333333333333336e1 2.8684106837124244e0 1.2962506206811342e0 1.2962506206811342e0
3.405797101449278e1 2.8684106837124244e0 1.3034969974927282e0 1.3034969974927282e0
3.47826086956522e1 2.8684106837124244e0 1.3107433743043224e0 1.3107433743043224e0
3.550724637681162e1 2.8684106837124244e0 1.3179897511159167e0 1.3179897511159167e0
3.6231884057971044e1 2.8684106837124244e0 1.3252361279275109e0 1.3252361279275109e0
3.6956521739130466e1 2.8684106837124244e0 1.3324825047391051e0 1.3324825047391051e0
3.768115942028989e1 2.8684106837124244e0 1.3397288815506994e0 1.3397288815506994e0
3.840579710144931e1 2.8684106837124244e0 1.3469752583622936e0 1.3469752583622936e0
3.913043478260873e1 2.8684106837124244e0 1.3542216351738878e0 1.3542216351738878e0
3.985507246376815e1 2.8684106837124244e0 1.361468011985482e0 1.361468011985482e0
4.0579710144927574e1 2.8684106837124244e0 1.3687143887970763e0 1.3687143887970763e0
4.1304347826086996e1 2.8684106837124244e0 1.3759607656086703e0 1.3759607656086703e0
4.202898550724642e1 2.8684106837124244e0 1.3832071424202645e0 1.3832071424202645e0
4.275362318840584e1 2.8684106837124244e0 1.3904535192318588e0 1.3904535192318588e0
4.347826086956526e1 2.8684106837124244e0 1.397699896043453e0 1.397699896043453e0
4.420289855072468e1 2.8684106837124244e0 1.4049462728550473e0 1.4049462728550473e0
4.4927536231884105e1 2.8684106837124244e0 1.4121926496666415e0 1.4121926496666415e0
4.565217391304353e1 2.8684106837124244e0 1.4194390264782357e0 1.4194390264782357e0
4.637681159420295e1 2.8684106837124244e0 1.42668540328983e0 1.42668540328983e0
4.710144927536237e1 2.8684106837124244e0 1.4339317801014242e0 1.4339317801014242e0
4.782608695652179e1 2.8684106837124244e0 1.4411781569130184e0 1.4411781569130184e0
4.855072463768121e1 2.8684106837124244e0 1.4484245337246127e0 1.4484245337246127e0
4.9275362318840635e1 2.8684106837124244e0 1.455670910536207e0 1.455670910536207e0
5.0e1 2.8684106837124244e0 1.4629172873478005e0 1.4629172873478005e0

0.0e0 2.9594713403382156e0 0.0e0 0.0e0
7.246376811594203e-1 2.9594713403382156e0 8.675700348106585e-1 8.675700348106585e-1
1.4492753623188406e0 2.9594713403382156e0 9.704746811823179e-1 9.704746811823179e-1
2.1739130434782608e0 2.9594713403382156e0 9.988196398170978e-1 9.988196398170978e-1
2.898550724637681e0 2.9594713403382156e0 1.0109530102677649e0 1.0109530102677649e0
3.6231884057971016e0 2.9594713403382156e0 1.0193430409958324e0 1.0193430409958324e0
4.3478260869565215e0 2.9594713403382156e0 1.0268576867499617e0 1.0268576867499617e0
5.0724637681159415e0 2.9594713403382156e0 1.0341670264958078e0 1.0341670264958078e0
5.797101449275361e0 2.9594713403382156e0 1.0414281826630691e0 1.0414281826630691e0
6.521739130434781e0 2.9594713403382156e0 1.048678028753275e0 1.048678028753275e0
7.246376811594201e0 2.9594713403382156e0 1.0559252199426954e0 1.0559252199426954e0
7.971014492753621e0 2.9594713403382156e0 1.0631717879215101e0 1.0631717879215101e0
8.695652173913041e0 2.9594713403382156e0 1.070418209607755e0 1.070418209607755e0
9.420289855072461e0 2.9594713403382156e0 1.0776645969532392e0 1.0776645969532392e0
1.0144927536231881e1 2.9594713403382156e0 1.0849109762375622e0 1.0849109762375622e0
1.0869565217391301e1 2.9594713403382156e0 1.0921573536296054e0 1.0921573536296054e0
1.1594202898550721e1 2.9594713403382156e0 1.0994037305774547e0 1.0994037305774547e0
1.2318840579710141e1 2.9594713403382156e0 1.106650107421033e0 1.106650107421033e0
1.3043478260869561e1 2.9594713403382156e0 1.1138964842401355e0 1.1138964842401355e0
1.3768115942028981e1 2.9594713403382156e0 1.121142861053492e0 1.121142861053492e0
1.44927536231884e1 2.9594713403382156e0 1.1283892378654998e0 1.1283892378654998e0
1.521739130434782e1 2.9594713403382156e0 1.1356356146771913e0 1.1356356146771913e0
1.594202898550724e1 2.9594713403382156e0 1.1428819914888084e0 1.1428819914888084e0
1.666666666666666e1 2.9594713403382156e0 1.1501283683004078e0 1.1501283683004078e0
1.7391304347826082e1 2.9594713403382156e0 1.1573747451120033e0 1.1573747451120033e0
1.8115942028985504e1 2.9594713403382156e0 1.1646211219235978e0 1.1646211219235978e0
1.8840579710144926e1 2.9594713403382156e0 1.1718674987351922e0 1.1718674987351922e0
1.9565217391304348e1 2.9594713403382156e0 1.1791138755467865e0 1.1791138755467865e0
2.028985507246377e1 2.9594713403382156e0 1.1863602523583805e0 1.1863602523583805e0
2.101449275362319e1 2.9594713403382156e0 1.1936066291699747e0 1.1936066291699747e0
2.1739130434782613e1 2.9594713403382156e0 1.200853005981569e0 1.200853005981569e0
2.2463768115942035e1 2.9594713403382156e0 1.2080993827931632e0 1.2080993827931632e0
2.3188405797101456e1 2.9594713403382156e0 1.2153457596047574e0 1.2153457596047574e0
2.3913043478260878e1 2.9594713403382156e0 1.2225921364163517e0 1.2225921364163517e0
2.46376811594203e1 2.9594713403382156e0 1.229838513227946e0 1.229838513227946e0
2.536231884057972e1 2.9594713403382156e0 1.2370848900395401e0 1.2370848900395401e0
2.6086956521739143e1 2.9594713403382156e0 1.2443312668511344e0 1.2443312668511344e0
2.6811594202898565e1 2.9594713403382156e0 1.2515776436627286e0 1.2515776436627286e0
2.7536231884057987e1 2.9594713403382156e0 1.2588240204743228e0 1.2588240204743228e0
2.826086956521741e1 2.9594713403382156e0 1.266070397285917e0 1.266070397285917e0
2.898550724637683e1 2.9594713403382156e0 1.2733167740975113e0 1.2733167740975113e0
2.9710144927536252e1 2.9594713403382156e0 1.2805631509091056e0 1.2805631509091056e0
3.0434782608695674e1 2.9594713403382156e0 1.2878095277206998e0 1.2878095277206998e0
3.1159420289855095e1 2.9594713403382156e0 1.2950559045322938e0 1.2950559045322938e0
3.1884057971014517e1 2.9594713403382156e0 1.302302281343888e0 1.302302281343888e0
3.2608695652173935e1 2.9594713403382156e0 1.3095486581554823e0 1.3095486581554823e0
3.333333333333336e1 2.9594713403382156e0 1.3167950349670765e0 1.3167950349670765e0
3.405797101449278e1 2.9594713403382156e0 1.3240414117786707e0 1.3240414117786707e0
3.47826086956522e1 2.9594713403382156e0 1.331287788590265e0 1.331287788590265e0
3.550724637681162e1 2.9594713403382156e0 1.3385341654018592e0 1.3385341654018592e0
3.6231884057971044e1 2.9594713403382156e0 1.3457805422134532e0 1.3457805422134532e0
3.6956521739130466e1 2.9594713403382156e0 1.3530269190250475e0 1.3530269190250475e0
3.768115942028989e1 2.9594713403382156e0 1.3602732958366417e0 1.3602732958366417e0
3.840579710144931e1 2.9594713403382156e0 1.367519672648236e0 1.367519672648236e0
3.913043478260873e1 2.9594713403382156e0 1.3747660494598302e0 1.3747660494598302e0
3.985507246376815e1 2.9594713403382156e0 1.3820124262714244e0 1.3820124262714244e0
4.0579710144927574e1 2.9594713403382156e0 1.3892588030830186e0 1.3892588030830186e0
4.1304347826086996e1 2.9594713403382156e0 1.3965051798946129e0 1.3965051798946129e0
4.202898550724642e1 2.9594713403382156e0 1.403751556706207e0 1.403751556706207e0
4.275362318840584e1 2.9594713403382156e0 1.4109979335178013e0 1.4109979335178013e0
4.347826086956526e1 2.9594713403382156e0 1.4182443103293956e0 1.4182443103293956e0
4.420289855072468e1 2.9594713403382156e0 1.4254906871409898e0 1.4254906871409898e0
4.4927536231884105e1 2.9594713403382156e0 1.432737063952584e0 1.432737063952584e0
4.565217391304353e1 2.9594713403382156e0 1.4399834407641783e0 1.4399834407641783e0
4.637681159420295e1 2.9594713403382156e0 1.4472298175757725e0 1.4472298175757725e0
4.710144927536237e1 2.9594713403382156e0 1.4544761943873667e0 1.4544761943873667e0
4.782608695652179e1 2.9594713403382156e0 1.4617225711989608e0 1.4617225711989608e0
4.855072463768121e1 2.9594713403382156e0 1.468968948010555e0 1.468968948010555e0
4.9275362318840635e1 2.9594713403382156e0 1.4762153248221492e0 1.4762153248221492e0
5.0e1 2.9594713403382156e0 1.4834617016337428e0 1.4834617016337428e0

0.0e0 3.050531996964007e0 0.0e0 0.0e0
7.246376811594203e-1 3.050531996964007e0 8.784131951908589e-1 8.784131951908589e-1
1.4492753623188406e0 3.050531996964007e0 9.825234784747295e-1 9.825234784747295e-1
2.1739130434782608e0 3.050531996964007e0 1.011134354830563e0 1.011134354830563e0
2.898550724637681e0 3.050531996964007e0 1.023329318909759e0 1.023329318909759e0
3.6231884057971016e0 3.050531996964007e0 1.0317337637745534e0 1.0317337637745534e0
4.3478260869565215e0 3.050531996964007e0 1.0392517906784882e0 1.0392517906784882e0
5.0724637681159415e0 3.050531996964007e0 1.0465619239828838e0 1.0465619239828838e0
5.797101449275361e0 3.050531996964007e0 1.0538232664229765e0 1.0538232664229765e0
6.521739130434781e0 3.050531996964007e0 1.0610731562385225e0 1.0610731562385225e0
7.246376811594201e0 3.050531996964007e0 1.0683203576920213e0 1.0683203576920213e0
7.971014492753621e0 3.050531996964007e0 1.0755669280802278e0 1.0755669280802278e0
8.695652173913041e0 3.050531996964007e0 1.082813350332054e0 1.082813350332054e0
9.420289855072461e0 3.050531996964007e0 1.090059737810303e0 1.090059737810303e0
1.0144927536231881e1 3.050531996964007e0 1.0973061171257912e0 1.0973061171257912e0
1.0869565217391301e1 3.050531996964007e0 1.1045524945251501e0 1.1045524945251501e0
1.1594202898550721e1 3.050531996964007e0 1.1117988714747167e0 1.1117988714747167e0
1.2318840579710141e1 3.050531996964007e0 1.1190452483186983e0 1.1190452483186983e0
1.3043478260869561e1 3.050531996964007e0 1.1262916251378952e0 1.1262916251378952e0
1.3768115942028981e1 3.050531996964007e0 1.133538001951274e0 1.133538001951274e0
1.44927536231884e1 3.050531996964007e0 1.1407843787632872e0 1.1407843787632872e0
1.521739130434782e1 3.050531996964007e0 1.1480307555749798e0 1.1480307555749798e0
1.594202898550724e1 3.050531996964007e0 1.1552771323865971e0 1.1552771323865971e0
1.666666666666666e1 3.050531996964007e0 1.1625235091981967e0 1.1625235091981967e0
1.7391304347826082e1 3.050531996964007e0 1.169769886009792e0 1.169769886009792e0
1.8115942028985504e1 3.050531996964007e0 1.1770162628213867e0 1.1770162628213867e0
1.8840579710144926e1 3.050531996964007e0 1.184262639632981e0 1.184262639632981e0
1.9565217391304348e1 3.050531996964007e0 1.1915090164445752e0 1.1915090164445752e0
2.028985507246377e1 3.050531996964007e0 1.1987553932561694e0 1.1987553932561694e0
2.101449275362319e1 3.050531996964007e0 1.2060017700677637e0 1.2060017700677637e0
2.1739130434782613e1 3.050531996964007e0 1.213248146879358e0 1.213248146879358e0
2.2463768115942035e1 3.050531996964007e0 1.2204945236909521e0 1.2204945236909521e0
2.3188405797101456e1 3.050531996964007e0 1.2277409005025464e0 1.2277409005025464e0
2.3913043478260878e1 3.050531996964007e0 1.2349872773141406e0 1.2349872773141406e0
2.46376811594203e1 3.050531996964007e0 1.2422336541257346e0 1.2422336541257346e0
2.536231884057972e1 3.050531996964007e0 1.2494800309373288e0 1.2494800309373288e0
2.6086956521739143e1 3.050531996964007e0 1.256726407748923e0 1.256726407748923e0
2.6811594202898565e1 3.050531996964007e0 1.2639727845605173e0 1.2639727845605173e0
2.7536231884057987e1 3.050531996964007e0 1.2712191613721116e0 1.2712191613721116e0
2.826086956521741e1 3.050531996964007e0 1.2784655381837058e0 1.2784655381837058e0
2.898550724637683e1 3.050531996964007e0 1.2857119149953e0 1.2857119149953e0
2.9710144927536252e1 3.050531996964007e0 1.2929582918068943e0 1.2929582918068943e0
3.0434782608695674e1 3.050531996964007e0 1.3002046686184885e0 1.3002046686184885e0
3.1159420289855095e1 3.050531996964007e0 1.3074510454300827e0 1.3074510454300827e0
3.1884057971014517e1 3.050531996964007e0 1.314697422241677e0 1.314697422241677e0
3.2608695652173935e1 3.050531996964007e0 1.3219437990532712e0 1.3219437990532712e0
3.333333333333336e1 3.050531996964007e0 1.3291901758648654e0 1.3291901758648654e0
3.405797101449278e1 3.050531996964007e0 1.3364365526764594e0 1.3364365526764594e0
3.47826086956522e1 3.050531996964007e0 1.3436829294880537e0 1.3436829294880537e0
3.550724637681162e1 3.050531996964007e0 1.350929306299648e0 1.350929306299648e0
3.6231884057971044e1 3.050531996964007e0 1.3581756831112421e0 1.3581756831112421e0
3.6956521739130466e1 3.050531996964007e0 1.3654220599228364e0 1.3654220599228364e0
3.768115942028989e1 3.050531996964007e0 1.3726684367344306e0 1.3726684367344306e0
3.840579710144931e1 3.050531996964007e0 1.3799148135460249e0 1.3799148135460249e0
3.913043478260873e1 3.050531996964007e0 1.387161190357619e0 1.387161190357619e0
3.985507246376815e1 3.050531996964007e0 1.3944075671692133e0 1.3944075671692133e0
4.0579710144927574e1 3.050531996964007e0 1.4016539439808076e0 1.4016539439808076e0
4.1304347826086996e1 3.050531996964007e0 1.4089003207924016e0 1.4089003207924016e0
4.202898550724642e1 3.050531996964007e0 1.4161466976039958e0 1.4161466976039958e0
4.275362318840584e1 3.050531996964007e0 1.42339307441559e0 1.42339307441559e0
4.347826086956526e1 3.050531996964007e0 1.4306394512271843e0 1.4306394512271843e0
4.420289855072468e1 3.050531996964007e0 1.4378858280387785e0 1.4378858280387785e0
4.4927536231884105e1 3.050531996964007e0 1.4451322048503727e0 1.4451322048503727e0
4.565217391304353e1 3.050531996964007e0 1.452378581661967e0 1.452378581661967e0
4.637681159420295e1 3.050531996964007e0 1.4596249584735612e0 1.4596249584735612e0
4.710144927536237e1 3.050531996964007e0 1.4668713352851555e0 1.4668713352851555e0
4.782608695652179e1 3.050531996964007e0 1.4741177120967497e0 1.4741177120967497e0
4.855072463768121e1 3.050531996964007e0 1.481364088908344e0 1.481364088908344e0
4.9275362318840635e1 3.050531996964007e0 1.4886104657199382e0 1.4886104657199382e0
5.0e1 3.050531996964007e0 1.4958568425315317e0 1.4958568425315317e0

0.0e0 3.141592653589793e0 0.0e0 0.0e0
7.246376811594203e-1 3.141592653589793e0 8.820375929513589e-1 8.820375929513589e-1
1.4492753623188406e0 3.141592653589793e0 9.865508683123893e-1 9.865508683123893e-1
2.1739130434782608e0 3.141592653589793e0 1.0152506294175827e0 1.0152506294175827e0
2.898550724637681e0 3.141592653589793e0 1.0274661815727153e0 1.0274661815727153e0
3.6231884057971016e0 3.141592653589793e0 1.0358754444576295e0 1.0358754444576295e0
4.3478260869565215e0 3.141592653589793e0 1.043394601533152e0 1.043394601533152e0
5.0724637681159415e0 3.141592653589793e0 1.0507050000897185e0 1.0507050000897185e0
5.797101449275361e0 3.141592653589793e0 1.0579664047927317e0 1.0579664047927317e0
6.521739130434781e0 3.141592653589793e0 1.0652163092237605e0 1.0652163092237605e0
7.246376811594201e0 3.141592653589793e0 1.0724635141080952e0 1.0724635141080952e0
7.971014492753621e0 3.141592653589793e0 1.0797100853016566e0 1.0797100853016566e0
8.695652173913041e0 3.141592653589793e0 1.0869565077425323e0 1.0869565077425323e0
9.420289855072461e0 3.141592653589793e0 1.0942028952651586e0 1.0942028952651586e0
1.0144927536231881e1 3.141592653589793e0 1.101449274591064e0 1.101449274591064e0
1.0869565217391301e1 3.141592653589793e0 1.1086956519928683e0 1.1086956519928683e0
1.1594202898550721e1 3.141592653589793e0 1.1159420289430089e0 1.1159420289430089e0
1.2318840579710141e1 3.141592653589793e0 1.1231884057871253e0 1.1231884057871253e0
1.3043478260869561e1 3.141592653589793e0 1.1304347826063539e0 1.1304347826063539e0
1.3768115942028981e1 3.141592653589793e0 1.13768115941974e0 1.13768115941974e0
1.44927536231884e1 3.141592653589793e0 1.1449275362317548e0 1.1449275362317548e0
1.521739130434782e1 3.141592653589793e0 1.1521739130434479e0 1.1521739130434479e0
1.594202898550724e1 3.141592653589793e0 1.1594202898550654e0 1.1594202898550654e0
1.666666666666666e1 3.141592653589793e0 1.166666666666665e0 1.166666666666665e0
1.7391304347826082e1 3.141592653589793e0 1.1739130434782603e0 1.1739130434782603e0
1.8115942028985504e1 3.141592653589793e0 1.181159420289855e0 1.181159420289855e0
1.8840579710144926e1 3.141592653589793e0 1.1884057971014492e0 1.1884057971014492e0
1.9565217391304348e1 3.141592653589793e0 1.1956521739130435e0 1.1956521739130435e0
2.028985507246377e1 3.141592653589793e0 1.2028985507246377e0 1.2028985507246377e0
2.101449275362319e1 3.141592653589793e0 1.210144927536232e0 1.210144927536232e0
2.1739130434782613e1 3.141592653589793e0 1.2173913043478262e0 1.2173913043478262e0
2.2463768115942035e1 3.141592653589793e0 1.2246376811594204e0 1.2246376811594204e0
2.3188405797101456e1 3.141592653589793e0 1.2318840579710146e0 1.2318840579710146e0
2.3913043478260878e1 3.141592653589793e0 1.2391304347826089e0 1.2391304347826089e0
2.46376811594203e1 3.141592653589793e0 1.246376811594203e0 1.246376811594203e0
2.536231884057972e1 3.141592653589793e0 1.2536231884057973e0 1.2536231884057973e0
2.6086956521739143e1 3.141592653589793e0 1.2608695652173916e0 1.2608695652173916e0
2.6811594202898565e1 3.141592653589793e0 1.2681159420289856e0 1.2681159420289856e0
2.7536231884057987e1 3.141592653589793e0 1.2753623188405798e0 1.2753623188405798e0
2.826086956521741e1 3.141592653589793e0 1.282608695652174e0 1.282608695652174e0
2.898550724637683e1 3.141592653589793e0 1.2898550724637683e0 1.2898550724637683e0
2.9710144927536252e1 3.141592653589793e0 1.2971014492753625e0 1.2971014492753625e0
3.0434782608695674e1 3.141592653589793e0 1.3043478260869568e0 1.3043478260869568e0
3.1159420289855095e1 3.141592653589793e0 1.311594202898551e0 1.311594202898551e0
3.1884057971014517e1 3.141592653589793e0 1.3188405797101452e0 1.3188405797101452e0
3.2608695652173935e1 3.141592653589793e0 1.3260869565217392e0 1.3260869565217392e0
3.333333333333336e1 3.141592653589793e0 1.3333333333333335e0 1.3333333333333335e0
3.405797101449278e1 3.141592653589793e0 1.3405797101449277e0 1.3405797101449277e0
3.47826086956522e1 3.141592653589793e0 1.347826086956522e0 1.347826086956522e0
3.550724637681162e1 3.141592653589793e0 1.3550724637681162e0 1.3550724637681162e0
3.6231884057971044e1 3.141592653589793e0 1.3623188405797104e0 1.3623188405797104e0
3.6956521739130466e1 3.141592653589793e0 1.3695652173913047e0 1.3695652173913047e0
3.768115942028989e1 3.141592653589793e0 1.376811594202899e0 1.376811594202899e0
3.840579710144931e1 3.141592653589793e0 1.3840579710144931e0 1.3840579710144931e0
3.913043478260873e1 3.141592653589793e0 1.3913043478260874e0 1.3913043478260874e0
3.985507246376815e1 3.141592653589793e0 1.3985507246376816e0 1.3985507246376816e0
4.0579710144927574e1 3.141592653589793e0 1.4057971014492758e0 1.4057971014492758e0
4.1304347826086996e1 3.141592653589793e0 1.41304347826087e0 1.41304347826087e0
4.202898550724642e1 3.141592653589793e0 1.4202898550724643e0 1.4202898550724643e0
4.275362318840584e1 3.141592653589793e0 1.4275362318840585e0 1.4275362318840585e0
4.347826086956526e1 3.141592653589793e0 1.4347826086956526e0 1.4347826086956526e0
4.420289855072468e1 3.141592653589793e0 1.4420289855072468e0 1.4420289855072468e0
4.4927536231884105e1 3.141592653589793e0 1.449275362318841e0 1.449275362318841e0
4.565217391304353e1 3.141592653589793e0 1.4565217391304353e0 1.4565217391304353e0
4.637681159420295e1 3.141592653589793e0 1.4637681159420295e0 1.4637681159420295e0
4.710144927536237e1 3.141592653589793e0 1.4710144927536237e0 1.4710144927536237e0
4.782608695652179e1 3.141592653589793e0 1.478260869565218e0 1.478260869565218e0
4.855072463768121e1 3.141592653589793e0 1.4855072463768122e0 1.4855072463768122e0
4.9275362318840635e1 3.141592653589793e0 1.4927536231884064e0 1.4927536231884064e0
5.0e1 3.141592653589793e0 1.5e0 1.5e0


==> tikz-ext/largeqham-contours0_contourtmp4.dat <==
-2.0e1 -2.0e1 7.071067811865475e-1 7.071067811865475e-1
-1.9420289855072465e1 -2.0e1 6.966328281794487e-1 6.966328281794487e-1
-1.884057971014493e1 -2.0e1 6.8569368457602e-1 6.8569368457602e-1
-1.8260869565217394e1 -2.0e1 6.742693640213323e-1 6.742693640213323e-1
-1.768115942028986e1 -2.0e1 6.623395687372302e-1 6.623395687372302e-1
-1.7101449275362324e1 -2.0e1 6.498837930206934e-1 6.498837930206934e-1
-1.652173913043479e1 -2.0e1 6.368814469962916e-1 6.368814469962916e-1
-1.5942028985507251e1 -2.0e1 6.233120025764542e-1 6.233120025764542e-1
-1.5362318840579714e1 -2.0e1 6.09155163492882e-1 6.09155163492882e-1
-1.4782608695652177e1 -2.0e1 5.943910610838058e-1 5.943910610838058e-1
-1.420289855072464e1 -2.0e1 5.790004772354923e-1 5.790004772354923e-1
-1.3623188405797103e1 -2.0e1 5.629650954621892e-1 5.629650954621892e-1
-1.3043478260869566e1 -2.0e1 5.462677805469224e-1 5.462677805469224e-1
-1.246376811594203e1 -2.0e1 5.288928864385158e-1 5.288928864385158e-1
-1.1884057971014492e1 -2.0e1 5.108265911944525e-1 5.108265911944525e-1
-1.1304347826086955e1 -2.0e1 4.920572566679019e-1 4.920572566679019e-1
-1.0724637681159418e1 -2.0e1 4.725758093633573e-1 4.725758093633573e-1
-1.0144927536231881e1 -2.0e1 4.5237613744468047e-1 4.5237613744468047e-1
-9.565217391304344e0 -2.0e1 4.3145549730400473e-1 4.3145549730400473e-1
-8.985507246376807e0 -2.0e1 4.0981492144103493e-1 4.0981492144103493e-1
-8.40579710144927e0 -2.0e1 3.874596177320688e-1 3.874596177320688e-1
-7.826086956521734e0 -2.0e1 3.64399348580512e-1 3.64399348580512e-1
-7.246376811594198e0 -2.0e1 3.406487770499213e-1 3.406487770499213e-1
-6.666666666666662e0 -2.0e1 3.162277660168377e-1 3.162277660168377e-1
-6.0869565217391255e0 -2.0e1 2.9116161578269584e-1 2.9116161578269584e-1
-5.507246376811589e0 -2.0e1 2.6548122558889076e-1 2.6548122558889076e-1
-4.927536231884053e0 -2.0e1 2.39223165208299e-1 2.39223165208299e-1
-4.347826086956517e0 -2.0e1 2.1242964433104344e-1 2.1242964433104344e-1
-3.768115942028981e0 -2.0e1 1.8514836986616243e-1 1.8514836986616243e-1
-3.188405797101445e0 -2.0e1 1.57432284526995e-1 1.57432284526995e-1
-2.6086956521739086e0 -2.0e1 1.2933918406776782e-1 1.2933918406776782e-1
-2.0289855072463725e0 -2.0e1 1.0093121512748246e-1 1.0093121512748246e-1
-1.4492753623188364e0 -2.0e1 7.227426057847024e-2 7.227426057847024e-2
-8.695652173913001e-1 -2.0e1 4.3437224276306724e-2 4.3437224276306724e-2
-2.8985507246376385e-1 -2.0e1 1.4491231834595433e-2 1.4491231834595433e-2
2.898550724637724e-1 -2.0e1 -1.449123183459586e-2 -1.449123183459586e-2
8.695652173913087e-1 -2.0e1 -4.3437224276307146e-2 -4.3437224276307146e-2
1.4492753623188448e0 -2.0e1 -7.227426057847065e-2 -7.227426057847065e-2
2.028985507246381e0 -2.0e1 -1.0093121512748288e-1 -1.0093121512748288e-1
2.608695652173917e0 -2.0e1 -1.2933918406776826e-1 -1.2933918406776826e-1
3.188405797101453e0 -2.0e1 -1.574322845269954e-1 -1.574322845269954e-1
3.7681159420289894e0 -2.0e1 -1.8514836986616282e-1 -1.8514836986616282e-1
4.347826086956526e0 -2.0e1 -2.124296443310439e-1 -2.124296443310439e-1
4.927536231884062e0 -2.0e1 -2.392231652082994e-1 -2.392231652082994e-1
5.507246376811598e0 -2.0e1 -2.6548122558889115e-1 -2.6548122558889115e-1
6.086956521739134e0 -2.0e1 -2.9116161578269617e-1 -2.9116161578269617e-1
6.6666666666666705e0 -2.0e1 -3.1622776601683805e-1 -3.1622776601683805e-1
7.246376811594207e0 -2.0e1 -3.4064877704992164e-1 -3.4064877704992164e-1
7.826086956521743e0 -2.0e1 -3.643993485805123e-1 -3.643993485805123e-1
8.405797101449279e0 -2.0e1 -3.874596177320691e-1 -3.874596177320691e-1
8.985507246376816e0 -2.0e1 -4.0981492144103526e-1 -4.0981492144103526e-1
9.565217391304353e0 -2.0e1 -4.3145549730400506e-1 -4.3145549730400506e-1
1.014492753623189e1 -2.0e1 -4.523761374446808e-1 -4.523761374446808e-1
1.0724637681159427e1 -2.0e1 -4.7257580936335764e-1 -4.7257580936335764e-1
1.1304347826086964e1 -2.0e1 -4.9205725666790223e-1 -4.9205725666790223e-1
1.1884057971014501e1 -2.0e1 -5.108265911944527e-1 -5.108265911944527e-1
1.2463768115942038e1 -2.0e1 -5.288928864385161e-1 -5.288928864385161e-1
1.3043478260869575e1 -2.0e1 -5.462677805469226e-1 -5.462677805469226e-1
1.3623188405797112e1 -2.0e1 -5.629650954621895e-1 -5.629650954621895e-1
1.420289855072465e1 -2.0e1 -5.790004772354924e-1 -5.790004772354924e-1
1.4782608695652186e1 -2.0e1 -5.943910610838061e-1 -5.943910610838061e-1
1.5362318840579723e1 -2.0e1 -6.091551634928821e-1 -6.091551634928821e-1
1.594202898550726e1 -2.0e1 -6.233120025764545e-1 -6.233120025764545e-1
1.6521739130434796e1 -2.0e1 -6.368814469962917e-1 -6.368814469962917e-1
1.710144927536233e1 -2.0e1 -6.498837930206937e-1 -6.498837930206937e-1
1.7681159420289866e1 -2.0e1 -6.623395687372303e-1 -6.623395687372303e-1
1.82608695652174e1 -2.0e1 -6.742693640213325e-1 -6.742693640213325e-1
1.8840579710144937e1 -2.0e1 -6.8569368457602e-1 -6.8569368457602e-1
1.9420289855072472e1 -2.0e1 -6.966328281794488e-1 -6.966328281794488e-1
2.0e1 -2.0e1 -7.071067811865475e-1 -7.071067811865475e-1

-2.0e1 -1.9420289855072465e1 7.174278379758502e-1 7.174278379758502e-1
-1.9420289855072465e1 -1.9420289855072465e1 7.071067811865476e-1 7.071067811865476e-1
-1.884057971014493e1 -1.9420289855072465e1 6.963131209157426e-1 6.963131209157426e-1
-1.8260869565217394e1 -1.9420289855072465e1 6.850254537681347e-1 6.850254537681347e-1
-1.768115942028986e1 -1.9420289855072465e1 6.73221932954477e-1 6.73221932954477e-1
-1.7101449275362324e1 -1.9420289855072465e1 6.608803679394094e-1 6.608803679394094e-1
-1.652173913043479e1 -1.9420289855072465e1 6.4797834603836e-1 6.4797834603836e-1
-1.5942028985507251e1 -1.9420289855072465e1 6.344933783882426e-1 6.344933783882426e-1
-1.5362318840579714e1 -1.9420289855072465e1 6.204030726835834e-1 6.204030726835834e-1
-1.4782608695652177e1 -1.9420289855072465e1 6.056853349427731e-1 6.056853349427731e-1
-1.420289855072464e1 -1.9420289855072465e1 5.903186023238953e-1 5.903186023238953e-1
-1.3623188405797103e1 -1.9420289855072465e1 5.74282108619693e-1 5.74282108619693e-1
-1.3043478260869566e1 -1.9420289855072465e1 5.575561834996304e-1 5.575561834996304e-1
-1.246376811594203e1 -1.9420289855072465e1 5.40122585807694e-1 5.40122585807694e-1
-1.1884057971014492e1 -1.9420289855072465e1 5.219648702449755e-1 5.219648702449755e-1
-1.1304347826086955e1 -1.9420289855072465e1 5.030687855502548e-1 5.030687855502548e-1
-1.0724637681159418e1 -1.9420289855072465e1 4.834227008341691e-1 4.834227008341691e-1
-1.0144927536231881e1 -1.9420289855072465e1 4.630180550323758e-1 4.630180550323758e-1
-9.565217391304344e0 -1.9420289855072465e1 4.4184982254904875e-1 4.4184982254904875e-1
-8.985507246376807e0 -1.9420289855072465e1 4.199169861167295e-1 4.199169861167295e-1
-8.40579710144927e0 -1.9420289855072465e1 3.972230057822702e-1 3.972230057822702e-1
-7.826086956521734e0 -1.9420289855072465e1 3.737762708514152e-1 3.737762708514152e-1
-7.246376811594198e0 -1.9420289855072465e1 3.4959051972587235e-1 3.4959051972587235e-1
-6.666666666666662e0 -1.9420289855072465e1 3.246852110113758e-1 3.246852110113758e-1
-6.0869565217391255e0 -1.9420289855072465e1 2.990858282453394e-1 2.990858282453394e-1
-5.507246376811589e0 -1.9420289855072465e1 2.7282410027474024e-1 2.7282410027474024e-1
-4.927536231884053e0 -1.9420289855072465e1 2.4593811988225406e-1 2.4593811988225406e-1
-4.347826086956517e0 -1.9420289855072465e1 2.1847234485072364e-1 2.1847234485072364e-1
-3.768115942028981e0 -1.9420289855072465e1 1.9047746835531984e-1 1.9047746835531984e-1
-3.188405797101445e0 -1.9420289855072465e1 1.6201014938346833e-1 1.6201014938346833e-1
-2.6086956521739086e0 -1.9420289855072465e1 1.3313259871369792e-1 1.3313259871369792e-1
-2.0289855072463725e0 -1.9420289855072465e1 1.0391202164098261e-1 1.0391202164098261e-1
-1.4492753623188364e0 -1.9420289855072465e1 7.441992482162506e-2 7.441992482162506e-2
-8.695652173913001e-1 -1.9420289855072465e1 4.4731300943816277e-2 4.4731300943816277e-2
-2.8985507246376385e-1 -1.9420289855072465e1 1.4923710973497287e-2 1.4923710973497287e-2
2.898550724637724e-1 -1.9420289855072465e1 -1.4923710973497728e-2 -1.4923710973497728e-2
8.695652173913087e-1 -1.9420289855072465e1 -4.4731300943816715e-2 -4.4731300943816715e-2
1.4492753623188448e0 -1.9420289855072465e1 -7.441992482162549e-2 -7.441992482162549e-2
2.028985507246381e0 -1.9420289855072465e1 -1.0391202164098304e-1 -1.0391202164098304e-1
2.608695652173917e0 -1.9420289855072465e1 -1.3313259871369834e-1 -1.3313259871369834e-1
3.188405797101453e0 -1.9420289855072465e1 -1.6201014938346875e-1 -1.6201014938346875e-1
3.7681159420289894e0 -1.9420289855072465e1 -1.9047746835532023e-1 -1.9047746835532023e-1
4.347826086956526e0 -1.9420289855072465e1 -2.1847234485072406e-1 -2.1847234485072406e-1
4.927536231884062e0 -1.9420289855072465e1 -2.4593811988225447e-1 -2.4593811988225447e-1
5.507246376811598e0 -1.9420289855072465e1 -2.7282410027474063e-1 -2.7282410027474063e-1
6.086956521739134e0 -1.9420289855072465e1 -2.990858282453398e-1 -2.990858282453398e-1
6.6666666666666705e0 -1.9420289855072465e1 -3.246852110113762e-1 -3.246852110113762e-1
7.246376811594207e0 -1.9420289855072465e1 -3.4959051972587274e-1 -3.4959051972587274e-1
7.826086956521743e0 -1.9420289855072465e1 -3.737762708514155e-1 -3.737762708514155e-1
8.405797101449279e0 -1.9420289855072465e1 -3.9722300578227066e-1 -3.9722300578227066e-1
8.985507246376816e0 -1.9420289855072465e1 -4.199169861167299e-1 -4.199169861167299e-1
9.565217391304353e0 -1.9420289855072465e1 -4.418498225490491e-1 -4.418498225490491e-1
1.014492753623189e1 -1.9420289855072465e1 -4.6301805503237614e-1 -4.6301805503237614e-1
1.0724637681159427e1 -1.9420289855072465e1 -4.8342270083416944e-1 -4.8342270083416944e-1
1.1304347826086964e1 -1.9420289855072465e1 -5.03068785550255e-1 -5.03068785550255e-1
1.1884057971014501e1 -1.9420289855072465e1 -5.219648702449757e-1 -5.219648702449757e-1
1.2463768115942038e1 -1.9420289855072465e1 -5.401225858076942e-1 -5.401225858076942e-1
1.3043478260869575e1 -1.9420289855072465e1 -5.575561834996308e-1 -5.575561834996308e-1
1.3623188405797112e1 -1.9420289855072465e1 -5.742821086196933e-1 -5.742821086196933e-1
1.420289855072465e1 -1.9420289855072465e1 -5.903186023238955e-1 -5.903186023238955e-1
1.4782608695652186e1 -1.9420289855072465e1 -6.056853349427733e-1 -6.056853349427733e-1
1.5362318840579723e1 -1.9420289855072465e1 -6.204030726835836e-1 -6.204030726835836e-1
1.594202898550726e1 -1.9420289855072465e1 -6.344933783882427e-1 -6.344933783882427e-1
1.6521739130434796e1 -1.9420289855072465e1 -6.479783460383601e-1 -6.479783460383601e-1
1.710144927536233e1 -1.9420289855072465e1 -6.608803679394095e-1 -6.608803679394095e-1
1.7681159420289866e1 -1.9420289855072465e1 -6.732219329544772e-1 -6.732219329544772e-1
1.82608695652174e1 -1.9420289855072465e1 -6.850254537681348e-1 -6.850254537681348e-1
1.8840579710144937e1 -1.9420289855072465e1 -6.963131209157428e-1 -6.963131209157428e-1
1.9420289855072472e1 -1.9420289855072465e1 -7.071067811865476e-1 -7.071067811865476e-1
2.0e1 -1.9420289855072465e1 -7.174278379758502e-1 -7.174278379758502e-1

-2.0e1 -1.884057971014493e1 7.278902190114672e-1 7.278902190114672e-1
-1.9420289855072465e1 -1.884057971014493e1 7.177381400208424e-1 7.177381400208424e-1
-1.884057971014493e1 -1.884057971014493e1 7.071067811865476e-1 7.071067811865476e-1
-1.8260869565217394e1 -1.884057971014493e1 6.959732852388592e-1 6.959732852388592e-1
-1.768115942028986e1 -1.884057971014493e1 6.843142041691718e-1 6.843142041691718e-1
-1.7101449275362324e1 -1.884057971014493e1 6.721055927816922e-1 6.721055927816922e-1
-1.652173913043479e1 -1.884057971014493e1 6.593231257979163e-1 6.593231257979163e-1
-1.5942028985507251e1 -1.884057971014493e1 6.45942241466174e-1 6.45942241466174e-1
-1.5362318840579714e1 -1.884057971014493e1 6.319383146726603e-1 6.319383146726603e-1
-1.4782608695652177e1 -1.884057971014493e1 6.172868624977893e-1 6.172868624977893e-1
-1.420289855072464e1 -1.884057971014493e1 6.019637849824736e-1 6.019637849824736e-1
-1.3623188405797103e1 -1.884057971014493e1 5.859456435295664e-1 5.859456435295664e-1
-1.3043478260869566e1 -1.884057971014493e1 5.692099788303082e-1 5.692099788303082e-1
-1.246376811594203e1 -1.884057971014493e1 5.517356694376981e-1 5.517356694376981e-1
-1.1884057971014492e1 -1.884057971014493e1 5.335033310738061e-1 5.335033310738061e-1
-1.1304347826086955e1 -1.884057971014493e1 5.144957554275265e-1 5.144957554275265e-1
-1.0724637681159418e1 -1.884057971014493e1 4.9469838555499507e-1 4.9469838555499507e-1
-1.0144927536231881e1 -1.884057971014493e1 4.740998230350173e-1 4.740998230350173e-1
-9.565217391304344e0 -1.884057971014493e1 4.526923597772303e-1 4.526923597772303e-1
-8.985507246376807e0 -1.884057971014493e1 4.3047252488164567e-1 4.3047252488164567e-1
-8.40579710144927e0 -1.884057971014493e1 4.074416342905273e-1 4.074416342905273e-1
-7.826086956521734e0 -1.884057971014493e1 3.83606328283189e-1 3.83606328283189e-1
-7.246376811594198e0 -1.884057971014493e1 3.589790793088688e-1 3.589790793088688e-1
-6.666666666666662e0 -1.884057971014493e1 3.3357865043885426e-1 3.3357865043885426e-1
-6.0869565217391255e0 -1.884057971014493e1 3.074304830833254e-1 3.074304830833254e-1
-5.507246376811589e0 -1.884057971014493e1 2.8056699181282424e-1 2.8056699181282424e-1
-4.927536231884053e0 -1.884057971014493e1 2.5302774439352566e-1 2.5302774439352566e-1
-4.347826086956517e0 -1.884057971014493e1 2.2485950669875818e-1 2.2485950669875818e-1
-3.768115942028981e0 -1.884057971014493e1 1.961161351381838e-1 1.961161351381838e-1
-3.188405797101445e0 -1.884057971014493e1 1.6685830369290783e-1 1.6685830369290783e-1
-2.6086956521739086e0 -1.884057971014493e1 1.3715305847534232e-1 1.3715305847534232e-1
-2.0289855072463725e0 -1.884057971014493e1 1.0707319971995115e-1 1.0707319971995115e-1
-1.4492753623188364e0 -1.884057971014493e1 7.669649888473682e-2 7.669649888473682e-2
-8.695652173913001e-1 -1.884057971014493e1 4.610476660840064e-2 4.610476660840064e-2
-2.8985507246376385e-1 -1.884057971014493e1 1.5382795043203756e-2 1.5382795043203756e-2
2.898550724637724e-1 -1.884057971014493e1 -1.538279504320421e-2 -1.538279504320421e-2
8.695652173913087e-1 -1.884057971014493e1 -4.6104766608401093e-2 -4.6104766608401093e-2
1.4492753623188448e0 -1.884057971014493e1 -7.669649888473726e-2 -7.669649888473726e-2
2.028985507246381e0 -1.884057971014493e1 -1.070731997199516e-1 -1.070731997199516e-1
2.608695652173917e0 -1.884057971014493e1 -1.3715305847534273e-1 -1.3715305847534273e-1
3.188405797101453e0 -1.884057971014493e1 -1.6685830369290824e-1 -1.6685830369290824e-1
3.7681159420289894e0 -1.884057971014493e1 -1.9611613513818418e-1 -1.9611613513818418e-1
4.347826086956526e0 -1.884057971014493e1 -2.2485950669875862e-1 -2.2485950669875862e-1
4.927536231884062e0 -1.884057971014493e1 -2.530277443935261e-1 -2.530277443935261e-1
5.507246376811598e0 -1.884057971014493e1 -2.8056699181282463e-1 -2.8056699181282463e-1
6.086956521739134e0 -1.884057971014493e1 -3.0743048308332577e-1 -3.0743048308332577e-1
6.6666666666666705e0 -1.884057971014493e1 -3.3357865043885465e-1 -3.3357865043885465e-1
7.246376811594207e0 -1.884057971014493e1 -3.589790793088692e-1 -3.589790793088692e-1
7.826086956521743e0 -1.884057971014493e1 -3.836063282831894e-1 -3.836063282831894e-1
8.405797101449279e0 -1.884057971014493e1 -4.0744163429052765e-1 -4.0744163429052765e-1
8.985507246376816e0 -1.884057971014493e1 -4.3047252488164595e-1 -4.3047252488164595e-1
9.565217391304353e0 -1.884057971014493e1 -4.5269235977723066e-1 -4.5269235977723066e-1
1.014492753623189e1 -1.884057971014493e1 -4.7409982303501763e-1 -4.7409982303501763e-1
1.0724637681159427e1 -1.884057971014493e1 -4.946983855549953e-1 -4.946983855549953e-1
1.1304347826086964e1 -1.884057971014493e1 -5.144957554275267e-1 -5.144957554275267e-1
1.1884057971014501e1 -1.884057971014493e1 -5.335033310738064e-1 -5.335033310738064e-1
1.2463768115942038e1 -1.884057971014493e1 -5.517356694376985e-1 -5.517356694376985e-1
1.3043478260869575e1 -1.884057971014493e1 -5.692099788303084e-1 -5.692099788303084e-1
1.3623188405797112e1 -1.884057971014493e1 -5.859456435295666e-1 -5.859456435295666e-1
1.420289855072465e1 -1.884057971014493e1 -6.019637849824738e-1 -6.019637849824738e-1
1.4782608695652186e1 -1.884057971014493e1 -6.172868624977894e-1 -6.172868624977894e-1
1.5362318840579723e1 -1.884057971014493e1 -6.319383146726605e-1 -6.319383146726605e-1
1.594202898550726e1 -1.884057971014493e1 -6.459422414661741e-1 -6.459422414661741e-1
1.6521739130434796e1 -1.884057971014493e1 -6.593231257979163e-1 -6.593231257979163e-1
1.710144927536233e1 -1.884057971014493e1 -6.721055927816924e-1 -6.721055927816924e-1
1.7681159420289866e1 -1.884057971014493e1 -6.84314204169172e-1 -6.84314204169172e-1
1.82608695652174e1 -1.884057971014493e1 -6.959732852388594e-1 -6.959732852388594e-1
1.8840579710144937e1 -1.884057971014493e1 -7.071067811865476e-1 -7.071067811865476e-1
1.9420289855072472e1 -1.884057971014493e1 -7.177381400208426e-1 -7.177381400208426e-1
2.0e1 -1.884057971014493e1 -7.278902190114672e-1 -7.278902190114672e-1

-2.0e1 -1.8260869565217394e1 7.384854939281258e-1 7.384854939281258e-1
-1.9420289855072465e1 -1.8260869565217394e1 7.285191333724607e-1 7.285191333724607e-1
-1.884057971014493e1 -1.8260869565217394e1 7.18067675246442e-1 7.18067675246442e-1
-1.8260869565217394e1 -1.8260869565217394e1 7.071067811865475e-1 7.071067811865475e-1
-1.768115942028986e1 -1.8260869565217394e1 6.956113588411021e-1 6.956113588411021e-1
-1.7101449275362324e1 -1.8260869565217394e1 6.835556467089209e-1 6.835556467089209e-1
-1.652173913043479e1 -1.8260869565217394e1 6.709133239691263e-1 6.709133239691263e-1
-1.5942028985507251e1 -1.8260869565217394e1 6.576576488350181e-1 6.576576488350181e-1
-1.5362318840579714e1 -1.8260869565217394e1 6.437616291094109e-1 6.437616291094109e-1
-1.4782608695652177e1 -1.8260869565217394e1 6.291982286679645e-1 6.291982286679645e-1
-1.420289855072464e1 -1.8260869565217394e1 6.139406135149205e-1 6.139406135149205e-1
-1.3623188405797103e1 -1.8260869565217394e1 5.979624408009345e-1 5.979624408009345e-1
-1.3043478260869566e1 -1.8260869565217394e1 5.812381937190964e-1 5.812381937190964e-1
-1.246376811594203e1 -1.8260869565217394e1 5.637435644534684e-1 5.637435644534684e-1
-1.1884057971014492e1 -1.8260869565217394e1 5.454558862949461e-1 5.454558862949461e-1
-1.1304347826086955e1 -1.8260869565217394e1 5.263546146162953e-1 5.263546146162953e-1
-1.0724637681159418e1 -1.8260869565217394e1 5.064218545758633e-1 5.064218545758633e-1
-1.0144927536231881e1 -1.8260869565217394e1 4.856429311786319e-1 4.856429311786319e-1
-9.565217391304344e0 -1.8260869565217394e1 4.640069946705574e-1 4.640069946705574e-1
-8.985507246376807e0 -1.8260869565217394e1 4.415076512193107e-1 4.415076512193107e-1
-8.40579710144927e0 -1.8260869565217394e1 4.1814360552814217e-1 4.1814360552814217e-1
-7.826086956521734e0 -1.8260869565217394e1 3.9391929857916735e-1 3.9391929857916735e-1
-7.246376811594198e0 -1.8260869565217394e1 3.6884552030540985e-1 3.6884552030540985e-1
-6.666666666666662e0 -1.8260869565217394e1 3.4293997390259284e-1 3.4293997390259284e-1
-6.0869565217391255e0 -1.8260869565217394e1 3.162277660168376e-1 3.162277660168376e-1
-5.507246376811589e0 -1.8260869565217394e1 2.887417955204431e-1 2.887417955204431e-1
-4.927536231884053e0 -1.8260869565217394e1 2.605230133567707e-1 2.605230133567707e-1
-4.347826086956517e0 -1.8260869565217394e1 2.3162052730603946e-1 2.3162052730603946e-1
-3.768115942028981e0 -1.8260869565217394e1 2.020915287278683e-1 2.020915287278683e-1
-3.188405797101445e0 -1.8260869565217394e1 1.720010234802093e-1 1.720010234802093e-1
-2.6086956521739086e0 -1.8260869565217394e1 1.4142135623730925e-1 1.4142135623730925e-1
-2.0289855072463725e0 -1.8260869565217394e1 1.1043152607484628e-1 1.1043152607484628e-1
-1.4492753623188364e0 -1.8260869565217394e1 7.911630099812174e-2 7.911630099812174e-2
-8.695652173913001e-1 -1.8260869565217394e1 4.756514941544916e-2 4.756514941544916e-2
-2.8985507246376385e-1 -1.8260869565217394e1 1.5871016626723555e-2 1.5871016626723555e-2
2.898550724637724e-1 -1.8260869565217394e1 -1.5871016626724024e-2 -1.5871016626724024e-2
8.695652173913087e-1 -1.8260869565217394e1 -4.7565149415449637e-2 -4.7565149415449637e-2
1.4492753623188448e0 -1.8260869565217394e1 -7.911630099812219e-2 -7.911630099812219e-2
2.028985507246381e0 -1.8260869565217394e1 -1.1043152607484674e-1 -1.1043152607484674e-1
2.608695652173917e0 -1.8260869565217394e1 -1.414213562373097e-1 -1.414213562373097e-1
3.188405797101453e0 -1.8260869565217394e1 -1.7200102348020976e-1 -1.7200102348020976e-1
3.7681159420289894e0 -1.8260869565217394e1 -2.0209152872786876e-1 -2.0209152872786876e-1
4.347826086956526e0 -1.8260869565217394e1 -2.316205273060399e-1 -2.316205273060399e-1
4.927536231884062e0 -1.8260869565217394e1 -2.605230133567711e-1 -2.605230133567711e-1
5.507246376811598e0 -1.8260869565217394e1 -2.887417955204435e-1 -2.887417955204435e-1
6.086956521739134e0 -1.8260869565217394e1 -3.1622776601683805e-1 -3.1622776601683805e-1
6.6666666666666705e0 -1.8260869565217394e1 -3.4293997390259323e-1 -3.4293997390259323e-1
7.246376811594207e0 -1.8260869565217394e1 -3.6884552030541023e-1 -3.6884552030541023e-1
7.826086956521743e0 -1.8260869565217394e1 -3.9391929857916774e-1 -3.9391929857916774e-1
8.405797101449279e0 -1.8260869565217394e1 -4.181436055281426e-1 -4.181436055281426e-1
8.985507246376816e0 -1.8260869565217394e1 -4.41507651219311e-1 -4.41507651219311e-1
9.565217391304353e0 -1.8260869565217394e1 -4.6400699467055767e-1 -4.6400699467055767e-1
1.014492753623189e1 -1.8260869565217394e1 -4.856429311786322e-1 -4.856429311786322e-1
1.0724637681159427e1 -1.8260869565217394e1 -5.064218545758636e-1 -5.064218545758636e-1
1.1304347826086964e1 -1.8260869565217394e1 -5.263546146162956e-1 -5.263546146162956e-1
1.1884057971014501e1 -1.8260869565217394e1 -5.454558862949465e-1 -5.454558862949465e-1
1.2463768115942038e1 -1.8260869565217394e1 -5.637435644534687e-1 -5.637435644534687e-1
1.3043478260869575e1 -1.8260869565217394e1 -5.812381937190967e-1 -5.812381937190967e-1
1.3623188405797112e1 -1.8260869565217394e1 -5.979624408009349e-1 -5.979624408009349e-1
1.420289855072465e1 -1.8260869565217394e1 -6.139406135149207e-1 -6.139406135149207e-1
1.4782608695652186e1 -1.8260869565217394e1 -6.291982286679648e-1 -6.291982286679648e-1
1.5362318840579723e1 -1.8260869565217394e1 -6.437616291094113e-1 -6.437616291094113e-1
1.594202898550726e1 -1.8260869565217394e1 -6.576576488350183e-1 -6.576576488350183e-1
1.6521739130434796e1 -1.8260869565217394e1 -6.709133239691265e-1 -6.709133239691265e-1
1.710144927536233e1 -1.8260869565217394e1 -6.83555646708921e-1 -6.83555646708921e-1
1.7681159420289866e1 -1.8260869565217394e1 -6.956113588411024e-1 -6.956113588411024e-1
1.82608695652174e1 -1.8260869565217394e1 -7.071067811865477e-1 -7.071067811865477e-1
1.8840579710144937e1 -1.8260869565217394e1 -7.18067675246442e-1 -7.18067675246442e-1
1.9420289855072472e1 -1.8260869565217394e1 -7.285191333724607e-1 -7.285191333724607e-1
2.0e1 -1.8260869565217394e1 -7.384854939281258e-1 -7.384854939281258e-1

-2.0e1 -1.768115942028986e1 7.492037744732603e-1 7.492037744732603e-1
-1.9420289855072465e1 -1.768115942028986e1 7.394404837368844e-1 7.394404837368844e-1
-1.884057971014493e1 -1.768115942028986e1 7.29187266737642e-1 7.29187266737642e-1
-1.8260869565217394e1 -1.768115942028986e1 7.18418288639171e-1 7.18418288639171e-1
-1.768115942028986e1 -1.768115942028986e1 7.071067811865475e-1 7.071067811865475e-1
-1.7101449275362324e1 -1.768115942028986e1 6.952251158274648e-1 6.952251158274648e-1
-1.652173913043479e1 -1.768115942028986e1 6.827449030073359e-1 6.827449030073359e-1
-1.5942028985507251e1 -1.768115942028986e1 6.696371217971888e-1 6.696371217971888e-1
-1.5362318840579714e1 -1.768115942028986e1 6.558722842844453e-1 6.558722842844453e-1
-1.4782608695652177e1 -1.768115942028986e1 6.414206393395098e-1 6.414206393395098e-1
-1.420289855072464e1 -1.768115942028986e1 6.26252420423985e-1 6.26252420423985e-1
-1.3623188405797103e1 -1.768115942028986e1 6.103381419793507e-1 6.103381419793507e-1
-1.3043478260869566e1 -1.768115942028986e1 5.936489485702229e-1 5.936489485702229e-1
-1.246376811594203e1 -1.768115942028986e1 5.761570202893698e-1 5.761570202893698e-1
-1.1884057971014492e1 -1.768115942028986e1 5.578360368941363e-1 5.578360368941363e-1
-1.1304347826086955e1 -1.768115942028986e1 5.386617016680809e-1 5.386617016680809e-1
-1.0724637681159418e1 -1.768115942028986e1 5.186123240269294e-1 5.186123240269294e-1
-1.0144927536231881e1 -1.768115942028986e1 4.9766945737007945e-1 4.9766945737007945e-1
-9.565217391304344e0 -1.768115942028986e1 4.758185856009895e-1 4.758185856009895e-1
-8.985507246376807e0 -1.768115942028986e1 4.5304984812578875e-1 4.5304984812578875e-1
-8.40579710144927e0 -1.768115942028986e1 4.2935878906819797e-1 4.2935878906819797e-1
-7.826086956521734e0 -1.768115942028986e1 4.0474711205776487e-1 4.0474711205776487e-1
-7.246376811594198e0 -1.768115942028986e1 3.792234174838816e-1 3.792234174838816e-1
-6.666666666666662e0 -1.768115942028986e1 3.5280389486979014e-1 3.5280389486979014e-1
-6.0869565217391255e0 -1.768115942028986e1 3.255129393965164e-1 3.255129393965164e-1
-5.507246376811589e0 -1.768115942028986e1 2.973836590439022e-1 2.973836590439022e-1
-4.927536231884053e0 -1.768115942028986e1 2.6845823778831746e-1 2.6845823778831746e-1
-4.347826086956517e0 -1.768115942028986e1 2.3878812125503382e-1 2.3878812125503382e-1
-3.768115942028981e0 -1.768115942028986e1 2.084339945333311e-1 2.084339945333311e-1
-3.188405797101445e0 -1.768115942028986e1 1.7746552773600086e-1 1.7746552773600086e-1
-2.6086956521739086e0 -1.768115942028986e1 1.4596087331426796e-1 1.4596087331426796e-1
-2.0289855072463725e0 -1.768115942028986e1 1.1400590984727958e-1 1.1400590984727958e-1
-1.4492753623188364e0 -1.768115942028986e1 8.169323944527127e-2 8.169323944527127e-2
-8.695652173913001e-1 -1.768115942028986e1 4.9120959199793224e-2 4.9120959199793224e-2
-2.8985507246376385e-1 -1.768115942028986e1 1.6391240239300825e-2 1.6391240239300825e-2
2.898550724637724e-1 -1.768115942028986e1 -1.6391240239301305e-2 -1.6391240239301305e-2
8.695652173913087e-1 -1.768115942028986e1 -4.91209591997937e-2 -4.91209591997937e-2
1.4492753623188448e0 -1.768115942028986e1 -8.169323944527174e-2 -8.169323944527174e-2
2.028985507246381e0 -1.768115942028986e1 -1.1400590984728005e-1 -1.1400590984728005e-1
2.608695652173917e0 -1.768115942028986e1 -1.4596087331426844e-1 -1.4596087331426844e-1
3.188405797101453e0 -1.768115942028986e1 -1.7746552773600133e-1 -1.7746552773600133e-1
3.7681159420289894e0 -1.768115942028986e1 -2.0843399453333156e-1 -2.0843399453333156e-1
4.347826086956526e0 -1.768115942028986e1 -2.3878812125503426e-1 -2.3878812125503426e-1
4.927536231884062e0 -1.768115942028986e1 -2.6845823778831795e-1 -2.6845823778831795e-1
5.507246376811598e0 -1.768115942028986e1 -2.973836590439026e-1 -2.973836590439026e-1
6.086956521739134e0 -1.768115942028986e1 -3.2551293939651677e-1 -3.2551293939651677e-1
6.6666666666666705e0 -1.768115942028986e1 -3.528038948697905e-1 -3.528038948697905e-1
7.246376811594207e0 -1.768115942028986e1 -3.79223417483882e-1 -3.79223417483882e-1
7.826086956521743e0 -1.768115942028986e1 -4.0474711205776526e-1 -4.0474711205776526e-1
8.405797101449279e0 -1.768115942028986e1 -4.293587890681984e-1 -4.293587890681984e-1
8.985507246376816e0 -1.768115942028986e1 -4.5304984812578913e-1 -4.5304984812578913e-1
9.565217391304353e0 -1.768115942028986e1 -4.7581858560098983e-1 -4.7581858560098983e-1
1.014492753623189e1 -1.768115942028986e1 -4.976694573700798e-1 -4.976694573700798e-1
1.0724637681159427e1 -1.768115942028986e1 -5.186123240269297e-1 -5.186123240269297e-1
1.1304347826086964e1 -1.768115942028986e1 -5.386617016680811e-1 -5.386617016680811e-1
1.1884057971014501e1 -1.768115942028986e1 -5.578360368941366e-1 -5.578360368941366e-1
1.2463768115942038e1 -1.768115942028986e1 -5.7615702028937e-1 -5.7615702028937e-1
1.3043478260869575e1 -1.768115942028986e1 -5.936489485702231e-1 -5.936489485702231e-1
1.3623188405797112e1 -1.768115942028986e1 -6.10338141979351e-1 -6.10338141979351e-1
1.420289855072465e1 -1.768115942028986e1 -6.262524204239852e-1 -6.262524204239852e-1
1.4782608695652186e1 -1.768115942028986e1 -6.4142063933951e-1 -6.4142063933951e-1
1.5362318840579723e1 -1.768115942028986e1 -6.558722842844456e-1 -6.558722842844456e-1
1.594202898550726e1 -1.768115942028986e1 -6.69637121797189e-1 -6.69637121797189e-1
1.6521739130434796e1 -1.768115942028986e1 -6.82744903007336e-1 -6.82744903007336e-1
1.710144927536233e1 -1.768115942028986e1 -6.952251158274649e-1 -6.952251158274649e-1
1.7681159420289866e1 -1.768115942028986e1 -7.071067811865477e-1 -7.071067811865477e-1
1.82608695652174e1 -1.768115942028986e1 -7.184182886391712e-1 -7.184182886391712e-1
1.8840579710144937e1 -1.768115942028986e1 -7.291872667376421e-1 -7.291872667376421e-1
1.9420289855072472e1 -1.768115942028986e1 -7.394404837368846e-1 -7.394404837368846e-1
2.0e1 -1.768115942028986e1 -7.492037744732603e-1 -7.492037744732603e-1

-2.0e1 -1.7101449275362324e1 7.600335884479295e-1 7.600335884479295e-1
-1.9420289855072465e1 -1.7101449275362324e1 7.504912652871257e-1 7.504912652871257e-1
-1.884057971014493e1 -1.7101449275362324e1 7.404553140815252e-1 7.404553140815252e-1
-1.8260869565217394e1 -1.7101449275362324e1 7.298984024180001e-1 7.298984024180001e-1
-1.768115942028986e1 -1.7101449275362324e1 7.187920689063618e-1 7.187920689063618e-1
-1.7101449275362324e1 -1.7101449275362324e1 7.071067811865475e-1 7.071067811865475e-1
-1.652173913043479e1 -1.7101449275362324e1 6.948120209293551e-1 6.948120209293551e-1
-1.5942028985507251e1 -1.7101449275362324e1 6.818764006481205e-1 6.818764006481205e-1
-1.5362318840579714e1 -1.7101449275362324e1 6.682678175654134e-1 6.682678175654134e-1
-1.4782608695652177e1 -1.7101449275362324e1 6.53953650131935e-1 6.53953650131935e-1
-1.420289855072464e1 -1.7101449275362324e1 6.389010030274644e-1 6.389010030274644e-1
-1.3623188405797103e1 -1.7101449275362324e1 6.230770065274989e-1 6.230770065274989e-1
-1.3043478260869566e1 -1.7101449275362324e1 6.064491759237279e-1 6.064491759237279e-1
-1.246376811594203e1 -1.7101449275362324e1 5.889858361599182e-1 5.889858361599182e-1
-1.1884057971014492e1 -1.7101449275362324e1 5.706566158962636e-1 5.706566158962636e-1
-1.1304347826086955e1 -1.7101449275362324e1 5.514330137492122e-1 5.514330137492122e-1
-1.0724637681159418e1 -1.7101449275362324e1 5.312890373771261e-1 5.312890373771261e-1
-1.0144927536231881e1 -1.7101449275362324e1 5.102019133149062e-1 5.102019133149062e-1
-9.565217391304344e0 -1.7101449275362324e1 4.881528619502263e-1 4.881528619502263e-1
-8.985507246376807e0 -1.7101449275362324e1 4.651279277726252e-1 4.651279277726252e-1
-8.40579710144927e0 -1.7101449275362324e1 4.411188500721092e-1 4.411188500721092e-1
-7.826086956521734e0 -1.7101449275362324e1 4.161239537603085e-1 4.161239537603085e-1
-7.246376811594198e0 -1.7101449275362324e1 3.9014903418413976e-1 3.9014903418413976e-1
-6.666666666666662e0 -1.7101449275362324e1 3.6320820406654725e-1 3.6320820406654725e-1
-6.0869565217391255e0 -1.7101449275362324e1 3.353246655266439e-1 3.353246655266439e-1
-5.507246376811589e0 -1.7101449275362324e1 3.065313660894562e-1 3.065313660894562e-1
-4.927536231884053e0 -1.7101449275362324e1 2.7687149534339356e-1 2.7687149534339356e-1
-4.347826086956517e0 -1.7101449275362324e1 2.4639877909159857e-1 2.4639877909159857e-1
-3.768115942028981e0 -1.7101449275362324e1 2.1517753103661535e-1 2.1517753103661535e-1
-3.188405797101445e0 -1.7101449275362324e1 1.83282428616724e-1 1.83282428616724e-1
-2.6086956521739086e0 -1.7101449275362324e1 1.507979896714101e-1 1.507979896714101e-1
-2.0289855072463725e0 -1.7101449275362324e1 1.1781773987828939e-1 1.1781773987828939e-1
-1.4492753623188364e0 -1.7101449275362324e1 8.444307668618034e-2 8.444307668618034e-2
-8.695652173913001e-1 -1.7101449275362324e1 5.078185267991467e-2 5.078185267991467e-2
-2.8985507246376385e-1 -1.7101449275362324e1 1.6946718543287428e-2 1.6946718543287428e-2
2.898550724637724e-1 -1.7101449275362324e1 -1.6946718543287928e-2 -1.6946718543287928e-2
8.695652173913087e-1 -1.7101449275362324e1 -5.078185267991517e-2 -5.078185267991517e-2
1.4492753623188448e0 -1.7101449275362324e1 -8.444307668618083e-2 -8.444307668618083e-2
2.028985507246381e0 -1.7101449275362324e1 -1.1781773987828988e-1 -1.1781773987828988e-1
2.608695652173917e0 -1.7101449275362324e1 -1.507979896714106e-1 -1.507979896714106e-1
3.188405797101453e0 -1.7101449275362324e1 -1.8328242861672447e-1 -1.8328242861672447e-1
3.7681159420289894e0 -1.7101449275362324e1 -2.151775310366158e-1 -2.151775310366158e-1
4.347826086956526e0 -1.7101449275362324e1 -2.4639877909159902e-1 -2.4639877909159902e-1
4.927536231884062e0 -1.7101449275362324e1 -2.76871495343394e-1 -2.76871495343394e-1
5.507246376811598e0 -1.7101449275362324e1 -3.065313660894566e-1 -3.065313660894566e-1
6.086956521739134e0 -1.7101449275362324e1 -3.353246655266443e-1 -3.353246655266443e-1
6.6666666666666705e0 -1.7101449275362324e1 -3.6320820406654764e-1 -3.6320820406654764e-1
7.246376811594207e0 -1.7101449275362324e1 -3.901490341841402e-1 -3.901490341841402e-1
7.826086956521743e0 -1.7101449275362324e1 -4.1612395376030886e-1 -4.1612395376030886e-1
8.405797101449279e0 -1.7101449275362324e1 -4.4111885007210966e-1 -4.4111885007210966e-1
8.985507246376816e0 -1.7101449275362324e1 -4.6512792777262557e-1 -4.6512792777262557e-1
9.565217391304353e0 -1.7101449275362324e1 -4.8815286195022667e-1 -4.8815286195022667e-1
1.014492753623189e1 -1.7101449275362324e1 -5.102019133149065e-1 -5.102019133149065e-1
1.0724637681159427e1 -1.7101449275362324e1 -5.312890373771263e-1 -5.312890373771263e-1
1.1304347826086964e1 -1.7101449275362324e1 -5.514330137492125e-1 -5.514330137492125e-1
1.1884057971014501e1 -1.7101449275362324e1 -5.706566158962639e-1 -5.706566158962639e-1
1.2463768115942038e1 -1.7101449275362324e1 -5.889858361599184e-1 -5.889858361599184e-1
1.3043478260869575e1 -1.7101449275362324e1 -6.064491759237283e-1 -6.064491759237283e-1
1.3623188405797112e1 -1.7101449275362324e1 -6.230770065274991e-1 -6.230770065274991e-1
1.420289855072465e1 -1.7101449275362324e1 -6.389010030274647e-1 -6.389010030274647e-1
1.4782608695652186e1 -1.7101449275362324e1 -6.539536501319353e-1 -6.539536501319353e-1
1.5362318840579723e1 -1.7101449275362324e1 -6.682678175654136e-1 -6.682678175654136e-1
1.594202898550726e1 -1.7101449275362324e1 -6.818764006481207e-1 -6.818764006481207e-1
1.6521739130434796e1 -1.7101449275362324e1 -6.948120209293552e-1 -6.948120209293552e-1
1.710144927536233e1 -1.7101449275362324e1 -7.071067811865477e-1 -7.071067811865477e-1
1.7681159420289866e1 -1.7101449275362324e1 -7.18792068906362e-1 -7.18792068906362e-1
1.82608695652174e1 -1.7101449275362324e1 -7.298984024180003e-1 -7.298984024180003e-1
1.8840579710144937e1 -1.7101449275362324e1 -7.404553140815252e-1 -7.404553140815252e-1
1.9420289855072472e1 -1.7101449275362324e1 -7.504912652871258e-1 -7.504912652871258e-1
2.0e1 -1.7101449275362324e1 -7.600335884479295e-1 -7.600335884479295e-1

-2.0e1 -1.652173913043479e1 7.709617516270895e-1 7.709617516270895e-1
-1.9420289855072465e1 -1.652173913043479e1 7.616587576240369e-1 7.616587576240369e-1
-1.884057971014493e1 -1.652173913043479e1 7.518597048572727e-1 7.518597048572727e-1
-1.8260869565217394e1 -1.652173913043479e1 7.41535779123771e-1 7.41535779123771e-1
-1.768115942028986e1 -1.652173913043479e1 7.306568260253945e-1 7.306568260253945e-1
-1.7101449275362324e1 -1.652173913043479e1 7.191913900847711e-1 7.191913900847711e-1
-1.652173913043479e1 -1.652173913043479e1 7.071067811865476e-1 7.071067811865476e-1
-1.5942028985507251e1 -1.652173913043479e1 6.943691738330933e-1 6.943691738330933e-1
-1.5362318840579714e1 -1.652173913043479e1 6.809437453161917e-1 6.809437453161917e-1
-1.4782608695652177e1 -1.652173913043479e1 6.667948594698258e-1 6.667948594698258e-1
-1.420289855072464e1 -1.652173913043479e1 6.518863031329845e-1 6.518863031329845e-1
-1.3623188405797103e1 -1.652173913043479e1 6.36181582749287e-1 6.36181582749287e-1
-1.3043478260869566e1 -1.652173913043479e1 6.196442885790207e-1 6.196442885790207e-1
-1.246376811594203e1 -1.652173913043479e1 6.022385336983719e-1 6.022385336983719e-1
-1.1884057971014492e1 -1.652173913043479e1 5.83929474193282e-1 5.83929474193282e-1
-1.1304347826086955e1 -1.652173913043479e1 5.646839155919899e-1 5.646839155919899e-1
-1.0724637681159418e1 -1.652173913043479e1 5.444710084860841e-1 5.444710084860841e-1
-1.0144927536231881e1 -1.652173913043479e1 5.232630333363185e-1 5.232630333363185e-1
-9.565217391304344e0 -1.652173913043479e1 5.010362705417044e-1 5.010362705417044e-1
-8.985507246376807e0 -1.652173913043479e1 4.7777194690998387e-1 4.7777194690998387e-1
-8.40579710144927e0 -1.652173913043479e1 4.5345724372055213e-1 4.5345724372055213e-1
-7.826086956521734e0 -1.652173913043479e1 4.280863447390444e-1 4.280863447390444e-1
-7.246376811594198e0 -1.652173913043479e1 4.0166149508506505e-1 4.0166149508506505e-1
-6.666666666666662e0 -1.652173913043479e1 3.7419403419213737e-1 3.7419403419213737e-1
-6.0869565217391255e0 -1.652173913043479e1 3.4570535882735604e-1 3.4570535882735604e-1
-5.507246376811589e0 -1.652173913043479e1 3.1622776601683755e-1 3.1622776601683755e-1
-4.927536231884053e0 -1.652173913043479e1 2.858051216341114e-1 2.858051216341114e-1
-4.347826086956517e0 -1.652173913043479e1 2.544932992796435e-1 2.544932992796435e-1
-3.768115942028981e0 -1.652173913043479e1 2.223603367690635e-1 2.223603367690635e-1
-3.188405797101445e0 -1.652173913043479e1 1.8948626470112717e-1 1.8948626470112717e-1
-2.6086956521739086e0 -1.652173913043479e1 1.559625734730106e-1 1.559625734730106e-1
-2.0289855072463725e0 -1.652173913043479e1 1.2189130152520118e-1 1.2189130152520118e-1
-1.4492753623188364e0 -1.652173913043479e1 8.738374771484374e-2 8.738374771484374e-2
-8.695652173913001e-1 -1.652173913043479e1 5.25588331227634e-2 5.25588331227634e-2
-2.8985507246376385e-1 -1.652173913043479e1 1.754116038614032e-2 1.754116038614032e-2
2.898550724637724e-1 -1.652173913043479e1 -1.754116038614084e-2 -1.754116038614084e-2
8.695652173913087e-1 -1.652173913043479e1 -5.255883312276391e-2 -5.255883312276391e-2
1.4492753623188448e0 -1.652173913043479e1 -8.738374771484425e-2 -8.738374771484425e-2
2.028985507246381e0 -1.652173913043479e1 -1.2189130152520168e-1 -1.2189130152520168e-1
2.608695652173917e0 -1.652173913043479e1 -1.559625734730111e-1 -1.559625734730111e-1
3.188405797101453e0 -1.652173913043479e1 -1.8948626470112767e-1 -1.8948626470112767e-1
3.7681159420289894e0 -1.652173913043479e1 -2.22360336769064e-1 -2.22360336769064e-1
4.347826086956526e0 -1.652173913043479e1 -2.544932992796439e-1 -2.544932992796439e-1
4.927536231884062e0 -1.652173913043479e1 -2.8580512163411187e-1 -2.8580512163411187e-1
5.507246376811598e0 -1.652173913043479e1 -3.16227766016838e-1 -3.16227766016838e-1
6.086956521739134e0 -1.652173913043479e1 -3.457053588273565e-1 -3.457053588273565e-1
6.6666666666666705e0 -1.652173913043479e1 -3.741940341921378e-1 -3.741940341921378e-1
7.246376811594207e0 -1.652173913043479e1 -4.016614950850655e-1 -4.016614950850655e-1
7.826086956521743e0 -1.652173913043479e1 -4.2808634473904467e-1 -4.2808634473904467e-1
8.405797101449279e0 -1.652173913043479e1 -4.534572437205526e-1 -4.534572437205526e-1
8.985507246376816e0 -1.652173913043479e1 -4.7777194690998426e-1 -4.7777194690998426e-1
9.565217391304353e0 -1.652173913043479e1 -5.010362705417047e-1 -5.010362705417047e-1
1.014492753623189e1 -1.652173913043479e1 -5.232630333363189e-1 -5.232630333363189e-1
1.0724637681159427e1 -1.652173913043479e1 -5.444710084860843e-1 -5.444710084860843e-1
1.1304347826086964e1 -1.652173913043479e1 -5.646839155919903e-1 -5.646839155919903e-1
1.1884057971014501e1 -1.652173913043479e1 -5.839294741932823e-1 -5.839294741932823e-1
1.2463768115942038e1 -1.652173913043479e1 -6.022385336983722e-1 -6.022385336983722e-1
1.3043478260869575e1 -1.652173913043479e1 -6.196442885790209e-1 -6.196442885790209e-1
1.3623188405797112e1 -1.652173913043479e1 -6.361815827492874e-1 -6.361815827492874e-1
1.420289855072465e1 -1.652173913043479e1 -6.518863031329847e-1 -6.518863031329847e-1
1.4782608695652186e1 -1.652173913043479e1 -6.667948594698259e-1 -6.667948594698259e-1
1.5362318840579723e1 -1.652173913043479e1 -6.809437453161921e-1 -6.809437453161921e-1
1.594202898550726e1 -1.652173913043479e1 -6.943691738330935e-1 -6.943691738330935e-1
1.6521739130434796e1 -1.652173913043479e1 -7.071067811865477e-1 -7.071067811865477e-1
1.710144927536233e1 -1.652173913043479e1 -7.191913900847712e-1 -7.191913900847712e-1
1.7681159420289866e1 -1.652173913043479e1 -7.306568260253946e-1 -7.306568260253946e-1
1.82608695652174e1 -1.652173913043479e1 -7.415357791237712e-1 -7.415357791237712e-1
1.8840579710144937e1 -1.652173913043479e1 -7.518597048572728e-1 -7.518597048572728e-1
1.9420289855072472e1 -1.652173913043479e1 -7.61658757624037e-1 -7.61658757624037e-1
2.0e1 -1.652173913043479e1 -7.709617516270895e-1 -7.709617516270895e-1

-2.0e1 -1.5942028985507251e1 7.81973239595915e-1 7.81973239595915e-1
-1.9420289855072465e1 -1.5942028985507251e1 7.729282973093135e-1 7.729282973093135e-1
-1.884057971014493e1 -1.5942028985507251e1 7.633862853691145e-1 7.633862853691145e-1
-1.8260869565217394e1 -1.5942028985507251e1 7.533169432110206e-1 7.533169432110206e-1
-1.768115942028986e1 -1.5942028985507251e1 7.426884441750639e-1 7.426884441750639e-1
-1.7101449275362324e1 -1.5942028985507251e1 7.314674116043474e-1 7.314674116043474e-1
-1.652173913043479e1 -1.5942028985507251e1 7.196189619724785e-1 7.196189619724785e-1
-1.5942028985507251e1 -1.5942028985507251e1 7.071067811865475e-1 7.071067811865475e-1
-1.5362318840579714e1 -1.5942028985507251e1 6.938932410409328e-1 6.938932410409328e-1
-1.4782608695652177e1 -1.5942028985507251e1 6.79939563613621e-1 6.79939563613621e-1
-1.420289855072464e1 -1.5942028985507251e1 6.652060421485012e-1 6.652060421485012e-1
-1.3623188405797103e1 -1.5942028985507251e1 6.496523275821462e-1 6.496523275821462e-1
-1.3043478260869566e1 -1.5942028985507251e1 6.332377902572627e-1 6.332377902572627e-1
-1.246376811594203e1 -1.5942028985507251e1 6.159219663975408e-1 6.159219663975408e-1
-1.1884057971014492e1 -1.5942028985507251e1 5.976650984546045e-1 5.976650984546045e-1
-1.1304347826086955e1 -1.5942028985507251e1 5.784287773079324e-1 5.784287773079324e-1
-1.0724637681159418e1 -1.5942028985507251e1 5.581766923163697e-1 5.581766923163697e-1
-1.0144927536231881e1 -1.5942028985507251e1 5.368754921931591e-1 5.368754921931591e-1
-9.565217391304344e0 -1.5942028985507251e1 5.144957554275262e-1 5.144957554275262e-1
-8.985507246376807e0 -1.5942028985507251e1 4.910130633693951e-1 4.910130633693951e-1
-8.40579710144927e0 -1.5942028985507251e1 4.6640916207406546e-1 4.6640916207406546e-1
-7.826086956521734e0 -1.5942028985507251e1 4.406731906394142e-1 4.406731906394142e-1
-7.246376811594198e0 -1.5942028985507251e1 4.138029443011837e-1 4.138029443011837e-1
-6.666666666666662e0 -1.5942028985507251e1 3.858061304424805e-1 3.858061304424805e-1
-6.0869565217391255e0 -1.5942028985507251e1 3.5670156563212374e-1 3.5670156563212374e-1
-5.507246376811589e0 -1.5942028985507251e1 3.2652025279804686e-1 3.2652025279804686e-1
-4.927536231884053e0 -1.5942028985507251e1 2.9530627084926014e-1 2.9530627084926014e-1
-4.347826086956517e0 -1.5942028985507251e1 2.6311740579210846e-1 2.6311740579210846e-1
-3.768115942028981e0 -1.5942028985507251e1 2.3002545392896934e-1 2.3002545392896934e-1
-3.188405797101445e0 -1.5942028985507251e1 1.961161351381837e-1 1.961161351381837e-1
-2.6086956521739086e0 -1.5942028985507251e1 1.6148856811054055e-1 1.6148856811054055e-1
-2.0289855072463725e0 -1.5942028985507251e1 1.2625427967391484e-1 1.2625427967391484e-1
-1.4492753623188364e0 -1.5942028985507251e1 9.053574604251825e-2 9.053574604251825e-2
-8.695652173913001e-1 -1.5942028985507251e1 5.44644931598695e-2 5.44644931598695e-2
-2.8985507246376385e-1 -1.5942028985507251e1 1.8178813667514684e-2 1.8178813667514684e-2
2.898550724637724e-1 -1.5942028985507251e1 -1.8178813667515223e-2 -1.8178813667515223e-2
8.695652173913087e-1 -1.5942028985507251e1 -5.446449315987004e-2 -5.446449315987004e-2
1.4492753623188448e0 -1.5942028985507251e1 -9.053574604251875e-2 -9.053574604251875e-2
2.028985507246381e0 -1.5942028985507251e1 -1.2625427967391536e-1 -1.2625427967391536e-1
2.608695652173917e0 -1.5942028985507251e1 -1.6148856811054102e-1 -1.6148856811054102e-1
3.188405797101453e0 -1.5942028985507251e1 -1.961161351381842e-1 -1.961161351381842e-1
3.7681159420289894e0 -1.5942028985507251e1 -2.300254539289698e-1 -2.300254539289698e-1
4.347826086956526e0 -1.5942028985507251e1 -2.631174057921089e-1 -2.631174057921089e-1
4.927536231884062e0 -1.5942028985507251e1 -2.9530627084926064e-1 -2.9530627084926064e-1
5.507246376811598e0 -1.5942028985507251e1 -3.2652025279804736e-1 -3.2652025279804736e-1
6.086956521739134e0 -1.5942028985507251e1 -3.567015656321242e-1 -3.567015656321242e-1
6.6666666666666705e0 -1.5942028985507251e1 -3.8580613044248097e-1 -3.8580613044248097e-1
7.246376811594207e0 -1.5942028985507251e1 -4.1380294430118403e-1 -4.1380294430118403e-1
7.826086956521743e0 -1.5942028985507251e1 -4.4067319063941457e-1 -4.4067319063941457e-1
8.405797101449279e0 -1.5942028985507251e1 -4.6640916207406585e-1 -4.6640916207406585e-1
8.985507246376816e0 -1.5942028985507251e1 -4.910130633693955e-1 -4.910130633693955e-1
9.565217391304353e0 -1.5942028985507251e1 -5.144957554275267e-1 -5.144957554275267e-1
1.014492753623189e1 -1.5942028985507251e1 -5.368754921931593e-1 -5.368754921931593e-1
1.0724637681159427e1 -1.5942028985507251e1 -5.581766923163701e-1 -5.581766923163701e-1
1.1304347826086964e1 -1.5942028985507251e1 -5.784287773079327e-1 -5.784287773079327e-1
1.1884057971014501e1 -1.5942028985507251e1 -5.976650984546048e-1 -5.976650984546048e-1
1.2463768115942038e1 -1.5942028985507251e1 -6.159219663975412e-1 -6.159219663975412e-1
1.3043478260869575e1 -1.5942028985507251e1 -6.332377902572629e-1 -6.332377902572629e-1
1.3623188405797112e1 -1.5942028985507251e1 -6.496523275821464e-1 -6.496523275821464e-1
1.420289855072465e1 -1.5942028985507251e1 -6.652060421485014e-1 -6.652060421485014e-1
1.4782608695652186e1 -1.5942028985507251e1 -6.799395636136213e-1 -6.799395636136213e-1
1.5362318840579723e1 -1.5942028985507251e1 -6.93893241040933e-1 -6.93893241040933e-1
1.594202898550726e1 -1.5942028985507251e1 -7.071067811865478e-1 -7.071067811865478e-1
1.6521739130434796e1 -1.5942028985507251e1 -7.196189619724788e-1 -7.196189619724788e-1
1.710144927536233e1 -1.5942028985507251e1 -7.314674116043476e-1 -7.314674116043476e-1
1.7681159420289866e1 -1.5942028985507251e1 -7.42688444175064e-1 -7.42688444175064e-1
1.82608695652174e1 -1.5942028985507251e1 -7.533169432110207e-1 -7.533169432110207e-1
1.8840579710144937e1 -1.5942028985507251e1 -7.633862853691146e-1 -7.633862853691146e-1
1.9420289855072472e1 -1.5942028985507251e1 -7.729282973093136e-1 -7.729282973093136e-1
2.0e1 -1.5942028985507251e1 -7.81973239595915e-1 -7.81973239595915e-1

-2.0e1 -1.5362318840579714e1 7.930510619058273e-1 7.930510619058273e-1
-1.9420289855072465e1 -1.5362318840579714e1 7.842831296188695e-1 7.842831296188695e-1
-1.884057971014493e1 -1.5362318840579714e1 7.750186878060926e-1 7.750186878060926e-1
-1.8260869565217394e1 -1.5362318840579714e1 7.652260874319412e-1 7.652260874319412e-1
-1.768115942028986e1 -1.5362318840579714e1 7.548718743651163e-1 7.548718743651163e-1
-1.7101449275362324e1 -1.5362318840579714e1 7.439207780445168e-1 7.439207780445168e-1
-1.652173913043479e1 -1.5362318840579714e1 7.323357260947723e-1 7.323357260947723e-1
-1.5942028985507251e1 -1.5362318840579714e1 7.20077891646251e-1 7.20077891646251e-1
-1.5362318840579714e1 -1.5362318840579714e1 7.071067811865476e-1 7.071067811865476e-1
-1.4782608695652177e1 -1.5362318840579714e1 6.933803718817729e-1 6.933803718817729e-1
-1.420289855072464e1 -1.5362318840579714e1 6.788553084056129e-1 6.788553084056129e-1
-1.3623188405797103e1 -1.5362318840579714e1 6.634871703275944e-1 6.634871703275944e-1
-1.3043478260869566e1 -1.5362318840579714e1 6.472308219359464e-1 6.472308219359464e-1
-1.246376811594203e1 -1.5362318840579714e1 6.30040856867597e-1 6.30040856867597e-1
-1.1884057971014492e1 -1.5362318840579714e1 6.118721499133978e-1 6.118721499133978e-1
-1.1304347826086955e1 -1.5362318840579714e1 5.926805276472257e-1 5.926805276472257e-1
-1.0724637681159418e1 -1.5362318840579714e1 5.724235678450122e-1 5.724235678450122e-1
-1.0144927536231881e1 -1.5362318840579714e1 5.510615347417098e-1 5.510615347417098e-1
-9.565217391304344e0 -1.5362318840579714e1 5.285584527450001e-1 5.285584527450001e-1
-8.985507246376807e0 -1.5362318840579714e1 5.048833150379534e-1 5.048833150379534e-1
-8.40579710144927e0 -1.5362318840579714e1 4.800114153893731e-1 4.800114153893731e-1
-7.826086956521734e0 -1.5362318840579714e1 4.5392578141888307e-1 4.5392578141888307e-1
-7.246376811594198e0 -1.5362318840579714e1 4.266186757129761e-1 4.266186757129761e-1
-6.666666666666662e0 -1.5362318840579714e1 3.9809311802282604e-1 3.9809311802282604e-1
-6.0869565217391255e0 -1.5362318840579714e1 3.683643681089519e-1 3.683643681089519e-1
-5.507246376811589e0 -1.5362318840579714e1 3.3746129582955886e-1 3.3746129582955886e-1
-4.927536231884053e0 -1.5362318840579714e1 3.054275543593123e-1 3.054275543593123e-1
-4.347826086956517e0 -1.5362318840579714e1 2.723224657993486e-1 2.723224657993486e-1
-3.768115942028981e0 -1.5362318840579714e1 2.3822152779764813e-1 2.3822152779764813e-1
-3.188405797101445e0 -1.5362318840579714e1 2.032164568327204e-1 2.032164568327204e-1
-2.6086956521739086e0 -1.5362318840579714e1 1.674146996559727e-1 1.674146996559727e-1
-2.0289855072463725e0 -1.5362318840579714e1 1.309383692545352e-1 1.309383692545352e-1
-1.4492753623188364e0 -1.5362318840579714e1 9.392259459566777e-2 9.392259459566777e-2
-8.695652173913001e-1 -1.5362318840579714e1 5.651331202265548e-2 5.651331202265548e-2
-2.8985507246376385e-1 -1.5362318840579714e1 1.8864566947613343e-2 1.8864566947613343e-2
2.898550724637724e-1 -1.5362318840579714e1 -1.88645669476139e-2 -1.88645669476139e-2
8.695652173913087e-1 -1.5362318840579714e1 -5.651331202265604e-2 -5.651331202265604e-2
1.4492753623188448e0 -1.5362318840579714e1 -9.392259459566831e-2 -9.392259459566831e-2
2.028985507246381e0 -1.5362318840579714e1 -1.3093836925453572e-1 -1.3093836925453572e-1
2.608695652173917e0 -1.5362318840579714e1 -1.6741469965597322e-1 -1.6741469965597322e-1
3.188405797101453e0 -1.5362318840579714e1 -2.0321645683272094e-1 -2.0321645683272094e-1
3.7681159420289894e0 -1.5362318840579714e1 -2.3822152779764866e-1 -2.3822152779764866e-1
4.347826086956526e0 -1.5362318840579714e1 -2.723224657993491e-1 -2.723224657993491e-1
4.927536231884062e0 -1.5362318840579714e1 -3.054275543593128e-1 -3.054275543593128e-1
5.507246376811598e0 -1.5362318840579714e1 -3.374612958295594e-1 -3.374612958295594e-1
6.086956521739134e0 -1.5362318840579714e1 -3.683643681089524e-1 -3.683643681089524e-1
6.6666666666666705e0 -1.5362318840579714e1 -3.980931180228265e-1 -3.980931180228265e-1
7.246376811594207e0 -1.5362318840579714e1 -4.2661867571297657e-1 -4.2661867571297657e-1
7.826086956521743e0 -1.5362318840579714e1 -4.539257814188835e-1 -4.539257814188835e-1
8.405797101449279e0 -1.5362318840579714e1 -4.8001141538937353e-1 -4.8001141538937353e-1
8.985507246376816e0 -1.5362318840579714e1 -5.048833150379537e-1 -5.048833150379537e-1
9.565217391304353e0 -1.5362318840579714e1 -5.285584527450006e-1 -5.285584527450006e-1
1.014492753623189e1 -1.5362318840579714e1 -5.510615347417103e-1 -5.510615347417103e-1
1.0724637681159427e1 -1.5362318840579714e1 -5.724235678450126e-1 -5.724235678450126e-1
1.1304347826086964e1 -1.5362318840579714e1 -5.92680527647226e-1 -5.92680527647226e-1
1.1884057971014501e1 -1.5362318840579714e1 -6.11872149913398e-1 -6.11872149913398e-1
1.2463768115942038e1 -1.5362318840579714e1 -6.300408568675973e-1 -6.300408568675973e-1
1.3043478260869575e1 -1.5362318840579714e1 -6.472308219359466e-1 -6.472308219359466e-1
1.3623188405797112e1 -1.5362318840579714e1 -6.634871703275947e-1 -6.634871703275947e-1
1.420289855072465e1 -1.5362318840579714e1 -6.788553084056131e-1 -6.788553084056131e-1
1.4782608695652186e1 -1.5362318840579714e1 -6.933803718817731e-1 -6.933803718817731e-1
1.5362318840579723e1 -1.5362318840579714e1 -7.071067811865477e-1 -7.071067811865477e-1
1.594202898550726e1 -1.5362318840579714e1 -7.200778916462512e-1 -7.200778916462512e-1
1.6521739130434796e1 -1.5362318840579714e1 -7.323357260947725e-1 -7.323357260947725e-1
1.710144927536233e1 -1.5362318840579714e1 -7.43920778044517e-1 -7.43920778044517e-1
1.7681159420289866e1 -1.5362318840579714e1 -7.548718743651164e-1 -7.548718743651164e-1
1.82608695652174e1 -1.5362318840579714e1 -7.652260874319414e-1 -7.652260874319414e-1
1.8840579710144937e1 -1.5362318840579714e1 -7.750186878060928e-1 -7.750186878060928e-1
1.9420289855072472e1 -1.5362318840579714e1 -7.842831296188695e-1 -7.842831296188695e-1
2.0e1 -1.5362318840579714e1 -7.930510619058273e-1 -7.930510619058273e-1

-2.0e1 -1.4782608695652177e1 8.041761414663253e-1 8.041761414663253e-1
-1.9420289855072465e1 -1.4782608695652177e1 7.957042635522704e-1 7.957042635522704e-1
-1.884057971014493e1 -1.4782608695652177e1 7.867381580854176e-1 7.867381580854176e-1
-1.8260869565217394e1 -1.4782608695652177e1 7.772448707074855e-1 7.772448707074855e-1
-1.768115942028986e1 -1.4782608695652177e1 7.671893921511783e-1 7.671893921511783e-1
-1.7101449275362324e1 -1.4782608695652177e1 7.56534614858513e-1 7.56534614858513e-1
-1.652173913043479e1 -1.4782608695652177e1 7.452413135250994e-1 7.452413135250994e-1
-1.5942028985507251e1 -1.4782608695652177e1 7.332681568382188e-1 7.332681568382188e-1
-1.5362318840579714e1 -1.4782608695652177e1 7.205717590143914e-1 7.205717590143914e-1
-1.4782608695652177e1 -1.4782608695652177e1 7.071067811865475e-1 7.071067811865475e-1
-1.420289855072464e1 -1.4782608695652177e1 6.928260941977282e-1 6.928260941977282e-1
-1.3623188405797103e1 -1.4782608695652177e1 6.776810158559551e-1 6.776810158559551e-1
-1.3043478260869566e1 -1.4782608695652177e1 6.616216370868462e-1 6.616216370868462e-1
-1.246376811594203e1 -1.4782608695652177e1 6.445972525364407e-1 6.445972525364407e-1
-1.1884057971014492e1 -1.4782608695652177e1 6.265569118246597e-1 6.265569118246597e-1
-1.1304347826086955e1 -1.4782608695652177e1 6.074501075707969e-1 6.074501075707969e-1
-1.0724637681159418e1 -1.4782608695652177e1 5.872276151887801e-1 5.872276151887801e-1
-1.0144927536231881e1 -1.4782608695652177e1 5.658424969124137e-1 5.658424969124137e-1
-9.565217391304344e0 -1.4782608695652177e1 5.43251278157274e-1 5.43251278157274e-1
-8.985507246376807e0 -1.4782608695652177e1 5.1941529775708e-1 5.1941529775708e-1
-8.40579710144927e0 -1.4782608695652177e1 4.943022244884439e-1 4.943022244884439e-1
-7.826086956521734e0 -1.4782608695652177e1 4.6788772041903237e-1 4.6788772041903237e-1
-7.246376811594198e0 -1.4782608695652177e1 4.4015721702302896e-1 4.4015721702302896e-1
-6.666666666666662e0 -1.4782608695652177e1 4.11107753106818e-1 4.11107753106818e-1
-6.0869565217391255e0 -1.4782608695652177e1 3.8074980525429447e-1 3.8074980525429447e-1
-5.507246376811589e0 -1.4782608695652177e1 3.491090231729474e-1 3.491090231729474e-1
-4.927536231884053e0 -1.4782608695652177e1 3.162277660168376e-1 3.162277660168376e-1
-4.347826086956517e0 -1.4782608695652177e1 2.8216632399154984e-1 2.8216632399154984e-1
-3.768115942028981e0 -1.4782608695652177e1 2.4700370508336425e-1 2.4700370508336425e-1
-3.188405797101445e0 -1.4782608695652177e1 2.1083787225305095e-1 2.1083787225305095e-1
-2.6086956521739086e0 -1.4782608695652177e1 1.7378533390904735e-1 1.7378533390904735e-1
-2.0289855072463725e0 -1.4782608695652177e1 1.3598002073001667e-1 1.3598002073001667e-1
-1.4492753623188364e0 -1.4782608695652177e1 9.757142403137027e-2 9.757142403137027e-2
-8.695652173913001e-1 -1.4782608695652177e1 5.872202195147005e-2 5.872202195147005e-2
-2.8985507246376385e-1 -1.4782608695652177e1 1.9604074934445287e-2 1.9604074934445287e-2
2.898550724637724e-1 -1.4782608695652177e1 -1.9604074934445864e-2 -1.9604074934445864e-2
8.695652173913087e-1 -1.4782608695652177e1 -5.872202195147063e-2 -5.872202195147063e-2
1.4492753623188448e0 -1.4782608695652177e1 -9.757142403137085e-2 -9.757142403137085e-2
2.028985507246381e0 -1.4782608695652177e1 -1.3598002073001722e-1 -1.3598002073001722e-1
2.608695652173917e0 -1.4782608695652177e1 -1.7378533390904788e-1 -1.7378533390904788e-1
3.188405797101453e0 -1.4782608695652177e1 -2.1083787225305148e-1 -2.1083787225305148e-1
3.7681159420289894e0 -1.4782608695652177e1 -2.4700370508336475e-1 -2.4700370508336475e-1
4.347826086956526e0 -1.4782608695652177e1 -2.821663239915504e-1 -2.821663239915504e-1
4.927536231884062e0 -1.4782608695652177e1 -3.162277660168381e-1 -3.162277660168381e-1
5.507246376811598e0 -1.4782608695652177e1 -3.491090231729479e-1 -3.491090231729479e-1
6.086956521739134e0 -1.4782608695652177e1 -3.8074980525429497e-1 -3.8074980525429497e-1
6.6666666666666705e0 -1.4782608695652177e1 -4.111077531068185e-1 -4.111077531068185e-1
7.246376811594207e0 -1.4782608695652177e1 -4.401572170230294e-1 -4.401572170230294e-1
7.826086956521743e0 -1.4782608695652177e1 -4.678877204190328e-1 -4.678877204190328e-1
8.405797101449279e0 -1.4782608695652177e1 -4.9430222448844424e-1 -4.9430222448844424e-1
8.985507246376816e0 -1.4782608695652177e1 -5.194152977570804e-1 -5.194152977570804e-1
9.565217391304353e0 -1.4782608695652177e1 -5.432512781572744e-1 -5.432512781572744e-1
1.014492753623189e1 -1.4782608695652177e1 -5.658424969124142e-1 -5.658424969124142e-1
1.0724637681159427e1 -1.4782608695652177e1 -5.872276151887804e-1 -5.872276151887804e-1
1.1304347826086964e1 -1.4782608695652177e1 -6.074501075707972e-1 -6.074501075707972e-1
1.1884057971014501e1 -1.4782608695652177e1 -6.2655691182466e-1 -6.2655691182466e-1
1.2463768115942038e1 -1.4782608695652177e1 -6.445972525364411e-1 -6.445972525364411e-1
1.3043478260869575e1 -1.4782608695652177e1 -6.616216370868465e-1 -6.616216370868465e-1
1.3623188405797112e1 -1.4782608695652177e1 -6.776810158559553e-1 -6.776810158559553e-1
1.420289855072465e1 -1.4782608695652177e1 -6.928260941977284e-1 -6.928260941977284e-1
1.4782608695652186e1 -1.4782608695652177e1 -7.071067811865477e-1 -7.071067811865477e-1
1.5362318840579723e1 -1.4782608695652177e1 -7.205717590143917e-1 -7.205717590143917e-1
1.594202898550726e1 -1.4782608695652177e1 -7.33268156838219e-1 -7.33268156838219e-1
1.6521739130434796e1 -1.4782608695652177e1 -7.452413135250995e-1 -7.452413135250995e-1
1.710144927536233e1 -1.4782608695652177e1 -7.565346148585133e-1 -7.565346148585133e-1
1.7681159420289866e1 -1.4782608695652177e1 -7.671893921511785e-1 -7.671893921511785e-1
1.82608695652174e1 -1.4782608695652177e1 -7.772448707074857e-1 -7.772448707074857e-1
1.8840579710144937e1 -1.4782608695652177e1 -7.867381580854177e-1 -7.867381580854177e-1
1.9420289855072472e1 -1.4782608695652177e1 -7.957042635522704e-1 -7.957042635522704e-1
2.0e1 -1.4782608695652177e1 -8.041761414663253e-1 -8.041761414663253e-1

-2.0e1 -1.420289855072464e1 8.153272026377338e-1 8.153272026377338e-1
-1.9420289855072465e1 -1.420289855072464e1 8.07170333789816e-1 8.07170333789816e-1
-1.884057971014493e1 -1.420289855072464e1 7.985233882420567e-1 7.985233882420567e-1
-1.8260869565217394e1 -1.420289855072464e1 7.893522173763262e-1 7.893522173763262e-1
-1.768115942028986e1 -1.420289855072464e1 7.796203601196549e-1 7.796203601196549e-1
-1.7101449275362324e1 -1.420289855072464e1 7.692889628289878e-1 7.692889628289878e-1
-1.652173913043479e1 -1.420289855072464e1 7.583167199710229e-1 7.583167199710229e-1
-1.5942028985507251e1 -1.420289855072464e1 7.466598432279096e-1 7.466598432279096e-1
-1.5362318840579714e1 -1.420289855072464e1 7.34272068275459e-1 7.34272068275459e-1
-1.4782608695652177e1 -1.420289855072464e1 7.211047102874315e-1 7.211047102874315e-1
-1.420289855072464e1 -1.420289855072464e1 7.071067811865476e-1 7.071067811865476e-1
-1.3623188405797103e1 -1.420289855072464e1 6.922251837293656e-1 6.922251837293656e-1
-1.3043478260869566e1 -1.420289855072464e1 6.76404999576679e-1 6.76404999576679e-1
-1.246376811594203e1 -1.420289855072464e1 6.595898904087385e-1 6.595898904087385e-1
-1.1884057971014492e1 -1.420289855072464e1 6.417226326736842e-1 6.417226326736842e-1
-1.1304347826086955e1 -1.420289855072464e1 6.227458074066249e-1 6.227458074066249e-1
-1.0724637681159418e1 -1.420289855072464e1 6.026026663356219e-1 6.026026663356219e-1
-1.0144927536231881e1 -1.420289855072464e1 5.812381937190962e-1 5.812381937190962e-1
-9.565217391304344e0 -1.420289855072464e1 5.586003794790642e-1 5.586003794790642e-1
-8.985507246376807e0 -1.420289855072464e1 5.346417126044626e-1 5.346417126044626e-1
-8.40579710144927e0 -1.420289855072464e1 5.09320893916244e-1 5.09320893916244e-1
-7.826086956521734e0 -1.420289855072464e1 4.8260475364713434e-1 4.8260475364713434e-1
-7.246376811594198e0 -1.420289855072464e1 4.5447034168787365e-1 4.5447034168787365e-1
-6.666666666666662e0 -1.420289855072464e1 4.2490713701387034e-1 4.2490713701387034e-1
-6.0869565217391255e0 -1.420289855072464e1 3.9391929857916735e-1 3.9391929857916735e-1
-5.507246376811589e0 -1.420289855072464e1 3.61527854490872e-1 3.61527854490872e-1
-4.927536231884053e0 -1.420289855072464e1 3.2777270209387177e-1 3.2777270209387177e-1
-4.347826086956517e0 -1.420289855072464e1 2.927142720941114e-1 2.927142720941114e-1
-3.768115942028981e0 -1.420289855072464e1 2.5643469902455296e-1 2.5643469902455296e-1
-3.188405797101445e0 -1.420289855072464e1 2.190383423067196e-1 2.190383423067196e-1
-2.6086956521739086e0 -1.420289855072464e1 1.8065152032833226e-1 1.8065152032833226e-1
-2.0289855072463725e0 -1.420289855072464e1 1.4142135623730917e-1 1.4142135623730917e-1
-1.4492753623188364e0 -1.420289855072464e1 1.0151368801339418e-1 1.0151368801339418e-1
-8.695652173913001e-1 -1.420289855072464e1 6.111006327950298e-2 6.111006327950298e-2
-2.8985507246376385e-1 -1.420289855072464e1 2.0403914662519007e-2 2.0403914662519007e-2
2.898550724637724e-1 -1.420289855072464e1 -2.0403914662519612e-2 -2.0403914662519612e-2
8.695652173913087e-1 -1.420289855072464e1 -6.111006327950359e-2 -6.111006327950359e-2
1.4492753623188448e0 -1.420289855072464e1 -1.0151368801339478e-1 -1.0151368801339478e-1
2.028985507246381e0 -1.420289855072464e1 -1.4142135623730978e-1 -1.4142135623730978e-1
2.608695652173917e0 -1.420289855072464e1 -1.8065152032833282e-1 -1.8065152032833282e-1
3.188405797101453e0 -1.420289855072464e1 -2.1903834230672015e-1 -2.1903834230672015e-1
3.7681159420289894e0 -1.420289855072464e1 -2.5643469902455346e-1 -2.5643469902455346e-1
4.347826086956526e0 -1.420289855072464e1 -2.92714272094112e-1 -2.92714272094112e-1
4.927536231884062e0 -1.420289855072464e1 -3.2777270209387227e-1 -3.2777270209387227e-1
5.507246376811598e0 -1.420289855072464e1 -3.615278544908725e-1 -3.615278544908725e-1
6.086956521739134e0 -1.420289855072464e1 -3.9391929857916785e-1 -3.9391929857916785e-1
6.6666666666666705e0 -1.420289855072464e1 -4.249071370138708e-1 -4.249071370138708e-1
7.246376811594207e0 -1.420289855072464e1 -4.544703416878741e-1 -4.544703416878741e-1
7.826086956521743e0 -1.420289855072464e1 -4.826047536471348e-1 -4.826047536471348e-1
8.405797101449279e0 -1.420289855072464e1 -5.093208939162444e-1 -5.093208939162444e-1
8.985507246376816e0 -1.420289855072464e1 -5.346417126044628e-1 -5.346417126044628e-1
9.565217391304353e0 -1.420289855072464e1 -5.586003794790646e-1 -5.586003794790646e-1
1.014492753623189e1 -1.420289855072464e1 -5.812381937190966e-1 -5.812381937190966e-1
1.0724637681159427e1 -1.420289855072464e1 -6.026026663356223e-1 -6.026026663356223e-1
1.1304347826086964e1 -1.420289855072464e1 -6.227458074066252e-1 -6.227458074066252e-1
1.1884057971014501e1 -1.420289855072464e1 -6.417226326736846e-1 -6.417226326736846e-1
1.2463768115942038e1 -1.420289855072464e1 -6.595898904087387e-1 -6.595898904087387e-1
1.3043478260869575e1 -1.420289855072464e1 -6.764049995766792e-1 -6.764049995766792e-1
1.3623188405797112e1 -1.420289855072464e1 -6.922251837293658e-1 -6.922251837293658e-1
1.420289855072465e1 -1.420289855072464e1 -7.071067811865477e-1 -7.071067811865477e-1
1.4782608695652186e1 -1.420289855072464e1 -7.211047102874317e-1 -7.211047102874317e-1
1.5362318840579723e1 -1.420289855072464e1 -7.342720682754591e-1 -7.342720682754591e-1
1.594202898550726e1 -1.420289855072464e1 -7.466598432279098e-1 -7.466598432279098e-1
1.6521739130434796e1 -1.420289855072464e1 -7.58316719971023e-1 -7.58316719971023e-1
1.710144927536233e1 -1.420289855072464e1 -7.692889628289881e-1 -7.692889628289881e-1
1.7681159420289866e1 -1.420289855072464e1 -7.796203601196551e-1 -7.796203601196551e-1
1.82608695652174e1 -1.420289855072464e1 -7.893522173763264e-1 -7.893522173763264e-1
1.8840579710144937e1 -1.420289855072464e1 -7.985233882420568e-1 -7.985233882420568e-1
1.9420289855072472e1 -1.420289855072464e1 -8.07170333789816e-1 -8.07170333789816e-1
2.0e1 -1.420289855072464e1 -8.153272026377338e-1 -8.153272026377338e-1

-2.0e1 -1.3623188405797103e1 8.264806720615118e-1 8.264806720615118e-1
-1.9420289855072465e1 -1.3623188405797103e1 8.186574739897751e-1 8.186574739897751e-1
-1.884057971014493e1 -1.3623188405797103e1 8.103503580728045e-1 8.103503580728045e-1
-1.8260869565217394e1 -1.3623188405797103e1 8.015241227757208e-1 8.015241227757208e-1
-1.768115942028986e1 -1.3623188405797103e1 7.921409927817105e-1 7.921409927817105e-1
-1.7101449275362324e1 -1.3623188405797103e1 7.821604975557965e-1 7.821604975557965e-1
-1.652173913043479e1 -1.3623188405797103e1 7.715393663129653e-1 7.715393663129653e-1
-1.5942028985507251e1 -1.3623188405797103e1 7.602314471705968e-1 7.602314471705968e-1
-1.5362318840579714e1 -1.3623188405797103e1 7.481876601566492e-1 7.481876601566492e-1
-1.4782608695652177e1 -1.3623188405797103e1 7.353559959288024e-1 7.353559959288024e-1
-1.420289855072464e1 -1.3623188405797103e1 7.2168157452636e-1 7.2168157452636e-1
-1.3623188405797103e1 -1.3623188405797103e1 7.071067811865475e-1 7.071067811865475e-1
-1.3043478260869566e1 -1.3623188405797103e1 6.915714991260129e-1 6.915714991260129e-1
-1.246376811594203e1 -1.3623188405797103e1 6.750134620711862e-1 6.750134620711862e-1
-1.1884057971014492e1 -1.3623188405797103e1 6.573687519897374e-1 6.573687519897374e-1
-1.1304347826086955e1 -1.3623188405797103e1 6.385724695973151e-1 6.385724695973151e-1
-1.0724637681159418e1 -1.3623188405797103e1 6.185596063312605e-1 6.185596063312605e-1
-1.0144927536231881e1 -1.3623188405797103e1 5.972661459981669e-1 5.972661459981669e-1
-9.565217391304344e0 -1.3623188405797103e1 5.746304214759496e-1 5.746304214759496e-1
-8.985507246376807e0 -1.3623188405797103e1 5.505947458271754e-1 5.505947458271754e-1
-8.40579710144927e0 -1.3623188405797103e1 5.251073270466071e-1 5.251073270466071e-1
-7.826086956521734e0 -1.3623188405797103e1 4.9812446056831367e-1 4.9812446056831367e-1
-7.246376811594198e0 -1.3623188405797103e1 4.6961297297834004e-1 4.6961297297834004e-1
-6.666666666666662e0 -1.3623188405797103e1 4.395528639808265e-1 4.395528639808265e-1
-6.0869565217391255e0 -1.3623188405797103e1 4.0794006219005063e-1 4.0794006219005063e-1
-5.507246376811589e0 -1.3623188405797103e1 3.747891754974237e-1 3.747891754974237e-1
-4.927536231884053e0 -1.3623188405797103e1 3.4013608165443776e-1 3.4013608165443776e-1
-4.347826086956517e0 -1.3623188405797103e1 3.0404017379319626e-1 3.0404017379319626e-1
-3.768115942028981e0 -1.3623188405797103e1 2.6658605453839485e-1 2.6658605453839485e-1
-3.188405797101445e0 -1.3623188405797103e1 2.2788446737788612e-1 2.2788446737788612e-1
-2.6086956521739086e0 -1.3623188405797103e1 1.8807227078785746e-1 1.8807227078785746e-1
-2.0289855072463725e0 -1.3623188405797103e1 1.47311303088781e-1 1.47311303088781e-1
-1.4492753623188364e0 -1.3623188405797103e1 1.0578605459352228e-1 1.0578605459352228e-1
-8.695652173913001e-1 -1.3623188405797103e1 6.370015422533755e-2 6.370015422533755e-2
-2.8985507246376385e-1 -1.3623188405797103e1 2.1271781490575536e-2 2.1271781490575536e-2
2.898550724637724e-1 -1.3623188405797103e1 -2.1271781490576164e-2 -2.1271781490576164e-2
8.695652173913087e-1 -1.3623188405797103e1 -6.370015422533817e-2 -6.370015422533817e-2
1.4492753623188448e0 -1.3623188405797103e1 -1.0578605459352287e-1 -1.0578605459352287e-1
2.028985507246381e0 -1.3623188405797103e1 -1.473113030887816e-1 -1.473113030887816e-1
2.608695652173917e0 -1.3623188405797103e1 -1.8807227078785804e-1 -1.8807227078785804e-1
3.188405797101453e0 -1.3623188405797103e1 -2.278844673778867e-1 -2.278844673778867e-1
3.7681159420289894e0 -1.3623188405797103e1 -2.6658605453839535e-1 -2.6658605453839535e-1
4.347826086956526e0 -1.3623188405797103e1 -3.0404017379319687e-1 -3.0404017379319687e-1
4.927536231884062e0 -1.3623188405797103e1 -3.401360816544383e-1 -3.401360816544383e-1
5.507246376811598e0 -1.3623188405797103e1 -3.747891754974242e-1 -3.747891754974242e-1
6.086956521739134e0 -1.3623188405797103e1 -4.0794006219005113e-1 -4.0794006219005113e-1
6.6666666666666705e0 -1.3623188405797103e1 -4.39552863980827e-1 -4.39552863980827e-1
7.246376811594207e0 -1.3623188405797103e1 -4.696129729783405e-1 -4.696129729783405e-1
7.826086956521743e0 -1.3623188405797103e1 -4.9812446056831405e-1 -4.9812446056831405e-1
8.405797101449279e0 -1.3623188405797103e1 -5.251073270466076e-1 -5.251073270466076e-1
8.985507246376816e0 -1.3623188405797103e1 -5.505947458271757e-1 -5.505947458271757e-1
9.565217391304353e0 -1.3623188405797103e1 -5.746304214759499e-1 -5.746304214759499e-1
1.014492753623189e1 -1.3623188405797103e1 -5.972661459981672e-1 -5.972661459981672e-1
1.0724637681159427e1 -1.3623188405797103e1 -6.185596063312608e-1 -6.185596063312608e-1
1.1304347826086964e1 -1.3623188405797103e1 -6.385724695973153e-1 -6.385724695973153e-1
1.1884057971014501e1 -1.3623188405797103e1 -6.573687519897377e-1 -6.573687519897377e-1
1.2463768115942038e1 -1.3623188405797103e1 -6.750134620711864e-1 -6.750134620711864e-1
1.3043478260869575e1 -1.3623188405797103e1 -6.915714991260132e-1 -6.915714991260132e-1
1.3623188405797112e1 -1.3623188405797103e1 -7.071067811865478e-1 -7.071067811865478e-1
1.420289855072465e1 -1.3623188405797103e1 -7.216815745263602e-1 -7.216815745263602e-1
1.4782608695652186e1 -1.3623188405797103e1 -7.353559959288025e-1 -7.353559959288025e-1
1.5362318840579723e1 -1.3623188405797103e1 -7.481876601566494e-1 -7.481876601566494e-1
1.594202898550726e1 -1.3623188405797103e1 -7.602314471705969e-1 -7.602314471705969e-1
1.6521739130434796e1 -1.3623188405797103e1 -7.715393663129655e-1 -7.715393663129655e-1
1.710144927536233e1 -1.3623188405797103e1 -7.821604975557968e-1 -7.821604975557968e-1
1.7681159420289866e1 -1.3623188405797103e1 -7.921409927817107e-1 -7.921409927817107e-1
1.82608695652174e1 -1.3623188405797103e1 -8.01524122775721e-1 -8.01524122775721e-1
1.8840579710144937e1 -1.3623188405797103e1 -8.103503580728046e-1 -8.103503580728046e-1
1.9420289855072472e1 -1.3623188405797103e1 -8.186574739897751e-1 -8.186574739897751e-1
2.0e1 -1.3623188405797103e1 -8.264806720615118e-1 -8.264806720615118e-1

-2.0e1 -1.3043478260869566e1 8.376105968386142e-1 8.376105968386142e-1
-1.9420289855072465e1 -1.3043478260869566e1 8.301392065438942e-1 8.301392065438942e-1
-1.884057971014493e1 -1.3043478260869566e1 8.221921916437787e-1 8.221921916437787e-1
-1.8260869565217394e1 -1.3043478260869566e1 8.137334712067349e-1 8.137334712067349e-1
-1.768115942028986e1 -1.3043478260869566e1 8.047241302840801e-1 8.047241302840801e-1
-1.7101449275362324e1 -1.3043478260869566e1 7.951222528777768e-1 7.951222528777768e-1
-1.652173913043479e1 -1.3043478260869566e1 7.848827655334264e-1 7.848827655334264e-1
-1.5942028985507251e1 -1.3043478260869566e1 7.739572992033212e-1 7.739572992033212e-1
-1.5362318840579714e1 -1.3043478260869566e1 7.622940791690037e-1 7.622940791690037e-1
-1.4782608695652177e1 -1.3043478260869566e1 7.498378553650925e-1 7.498378553650925e-1
-1.420289855072464e1 -1.3043478260869566e1 7.365298884279394e-1 7.365298884279394e-1
-1.3623188405797103e1 -1.3043478260869566e1 7.223080101982802e-1 7.223080101982802e-1
-1.3043478260869566e1 -1.3043478260869566e1 7.071067811865476e-1 7.071067811865476e-1
-1.246376811594203e1 -1.3043478260869566e1 6.908577715463126e-1 6.908577715463126e-1
-1.1884057971014492e1 -1.3043478260869566e1 6.734899961837034e-1 6.734899961837034e-1
-1.1304347826086955e1 -1.3043478260869566e1 6.549305384178419e-1 6.549305384178419e-1
-1.0724637681159418e1 -1.3043478260869566e1 6.351053995925654e-1 6.351053995925654e-1
-1.0144927536231881e1 -1.3043478260869566e1 6.139406135149204e-1 6.139406135149204e-1
-9.565217391304344e0 -1.3043478260869566e1 5.913636636275172e-1 5.913636636275172e-1
-8.985507246376807e0 -1.3043478260869566e1 5.673052362514959e-1 5.673052362514959e-1
-8.40579710144927e0 -1.3043478260869566e1 5.417013337270075e-1 5.417013337270075e-1
-7.826086956521734e0 -1.3043478260869566e1 5.144957554275262e-1 5.144957554275262e-1
-7.246376811594198e0 -1.3043478260869566e1 4.8564293117863183e-1 4.8564293117863183e-1
-6.666666666666662e0 -1.3043478260869566e1 4.5511105978910754e-1 4.5511105978910754e-1
-6.0869565217391255e0 -1.3043478260869566e1 4.228854653311236e-1 4.228854653311236e-1
-5.507246376811589e0 -1.3043478260869566e1 3.8897203704036254e-1 3.8897203704036254e-1
-4.927536231884053e0 -1.3043478260869566e1 3.5340056871857667e-1 3.5340056871857667e-1
-4.347826086956517e0 -1.3043478260869566e1 3.162277660168376e-1 3.162277660168376e-1
-3.768115942028981e0 -1.3043478260869566e1 2.7753965282077414e-1 2.7753965282077414e-1
-3.188405797101445e0 -1.3043478260869566e1 2.374530904769897e-1 2.374530904769897e-1
-2.6086956521739086e0 -1.3043478260869566e1 1.961161351381837e-1 1.961161351381837e-1
-2.0289855072463725e0 -1.3043478260869566e1 1.5370700628187026e-1 1.5370700628187026e-1
-1.4492753623188364e0 -1.3043478260869566e1 1.1043152607484621e-1 1.1043152607484621e-1
-8.695652173913001e-1 -1.3043478260869566e1 6.65190105237736e-2 6.65190105237736e-2
-2.8985507246376385e-1 -1.3043478260869566e1 2.2216737285146557e-2 2.2216737285146557e-2
2.898550724637724e-1 -1.3043478260869566e1 -2.2216737285147214e-2 -2.2216737285147214e-2
8.695652173913087e-1 -1.3043478260869566e1 -6.651901052377425e-2 -6.651901052377425e-2
1.4492753623188448e0 -1.3043478260869566e1 -1.1043152607484687e-1 -1.1043152607484687e-1
2.028985507246381e0 -1.3043478260869566e1 -1.537070062818709e-1 -1.537070062818709e-1
2.608695652173917e0 -1.3043478260869566e1 -1.9611613513818432e-1 -1.9611613513818432e-1
3.188405797101453e0 -1.3043478260869566e1 -2.3745309047699031e-1 -2.3745309047699031e-1
3.7681159420289894e0 -1.3043478260869566e1 -2.775396528207747e-1 -2.775396528207747e-1
4.347826086956526e0 -1.3043478260869566e1 -3.1622776601683816e-1 -3.1622776601683816e-1
4.927536231884062e0 -1.3043478260869566e1 -3.534005687185772e-1 -3.534005687185772e-1
5.507246376811598e0 -1.3043478260869566e1 -3.889720370403631e-1 -3.889720370403631e-1
6.086956521739134e0 -1.3043478260869566e1 -4.228854653311241e-1 -4.228854653311241e-1
6.6666666666666705e0 -1.3043478260869566e1 -4.5511105978910804e-1 -4.5511105978910804e-1
7.246376811594207e0 -1.3043478260869566e1 -4.856429311786322e-1 -4.856429311786322e-1
7.826086956521743e0 -1.3043478260869566e1 -5.144957554275267e-1 -5.144957554275267e-1
8.405797101449279e0 -1.3043478260869566e1 -5.417013337270078e-1 -5.417013337270078e-1
8.985507246376816e0 -1.3043478260869566e1 -5.673052362514962e-1 -5.673052362514962e-1
9.565217391304353e0 -1.3043478260869566e1 -5.913636636275176e-1 -5.913636636275176e-1
1.014492753623189e1 -1.3043478260869566e1 -6.139406135149207e-1 -6.139406135149207e-1
1.0724637681159427e1 -1.3043478260869566e1 -6.351053995925656e-1 -6.351053995925656e-1
1.1304347826086964e1 -1.3043478260869566e1 -6.549305384178421e-1 -6.549305384178421e-1
1.1884057971014501e1 -1.3043478260869566e1 -6.734899961837039e-1 -6.734899961837039e-1
1.2463768115942038e1 -1.3043478260869566e1 -6.908577715463128e-1 -6.908577715463128e-1
1.3043478260869575e1 -1.3043478260869566e1 -7.071067811865478e-1 -7.071067811865478e-1
1.3623188405797112e1 -1.3043478260869566e1 -7.223080101982805e-1 -7.223080101982805e-1
1.420289855072465e1 -1.3043478260869566e1 -7.365298884279396e-1 -7.365298884279396e-1
1.4782608695652186e1 -1.3043478260869566e1 -7.498378553650927e-1 -7.498378553650927e-1
1.5362318840579723e1 -1.3043478260869566e1 -7.622940791690039e-1 -7.622940791690039e-1
1.594202898550726e1 -1.3043478260869566e1 -7.739572992033213e-1 -7.739572992033213e-1
1.6521739130434796e1 -1.3043478260869566e1 -7.848827655334264e-1 -7.848827655334264e-1
1.710144927536233e1 -1.3043478260869566e1 -7.951222528777769e-1 -7.951222528777769e-1
1.7681159420289866e1 -1.3043478260869566e1 -8.047241302840801e-1 -8.047241302840801e-1
1.82608695652174e1 -1.3043478260869566e1 -8.137334712067351e-1 -8.137334712067351e-1
1.8840579710144937e1 -1.3043478260869566e1 -8.221921916437787e-1 -8.221921916437787e-1
1.9420289855072472e1 -1.3043478260869566e1 -8.301392065438944e-1 -8.301392065438944e-1
2.0e1 -1.3043478260869566e1 -8.376105968386142e-1 -8.376105968386142e-1

-2.0e1 -1.246376811594203e1 8.486885852152928e-1 8.486885852152928e-1
-1.9420289855072465e1 -1.246376811594203e1 8.415863546305931e-1 8.415863546305931e-1
-1.884057971014493e1 -1.246376811594203e1 8.340190351965205e-1 8.340190351965205e-1
-1.8260869565217394e1 -1.246376811594203e1 8.259498735015933e-1 8.259498735015933e-1
-1.768115942028986e1 -1.246376811594203e1 8.173390287825946e-1 8.173390287825946e-1
-1.7101449275362324e1 -1.246376811594203e1 8.081433565915159e-1 8.081433565915159e-1
-1.652173913043479e1 -1.246376811594203e1 7.983161958327257e-1 7.983161958327257e-1
-1.5942028985507251e1 -1.246376811594203e1 7.878071663224361e-1 7.878071663224361e-1
-1.5362318840579714e1 -1.246376811594203e1 7.765619863716896e-1 7.765619863716896e-1
-1.4782608695652177e1 -1.246376811594203e1 7.645223227757787e-1 7.645223227757787e-1
-1.420289855072464e1 -1.246376811594203e1 7.516256890704232e-1 7.516256890704232e-1
-1.3623188405797103e1 -1.246376811594203e1 7.378054120312966e-1 7.378054120312966e-1
-1.3043478260869566e1 -1.246376811594203e1 7.229906911531179e-1 7.229906911531179e-1
-1.246376811594203e1 -1.246376811594203e1 7.071067811865475e-1 7.071067811865475e-1
-1.1884057971014492e1 -1.246376811594203e1 6.900753335728395e-1 6.900753335728395e-1
-1.1304347826086955e1 -1.246376811594203e1 6.718149384858156e-1 6.718149384858156e-1
-1.0724637681159418e1 -1.246376811594203e1 6.522419146504224e-1 6.522419146504224e-1
-1.0144927536231881e1 -1.246376811594203e1 6.312713983695756e-1 6.312713983695756e-1
-9.565217391304344e0 -1.246376811594203e1 6.088187851390503e-1 6.088187851390503e-1
-8.985507246376807e0 -1.246376811594203e1 5.848015753760222e-1 5.848015753760222e-1
-8.40579710144927e0 -1.246376811594203e1 5.591416682777816e-1 5.591416682777816e-1
-7.826086956521734e0 -1.246376811594203e1 5.317681325356473e-1 5.317681325356473e-1
-7.246376811594198e0 -1.246376811594203e1 5.026204573745304e-1 5.026204573745304e-1
-6.666666666666662e0 -1.246376811594203e1 4.7165225033716035e-1 4.7165225033716035e-1
-6.0869565217391255e0 -1.246376811594203e1 4.3883529850500125e-1 4.3883529850500125e-1
-5.507246376811589e0 -1.246376811594203e1 4.0416384832094093e-1 4.0416384832094093e-1
-4.927536231884053e0 -1.246376811594203e1 3.6765888937108887e-1 3.6765888937108887e-1
-4.347826086956517e0 -1.246376811594203e1 3.293721563182938e-1 3.293721563182938e-1
-3.768115942028981e0 -1.246376811594203e1 2.893895012763234e-1 2.893895012763234e-1
-3.188405797101445e0 -1.246376811594203e1 2.478332499826328e-1 2.478332499826328e-1
-2.6086956521739086e0 -1.246376811594203e1 2.0486315412269313e-1 2.0486315412269313e-1
-2.0289855072463725e0 -1.246376811594203e1 1.606756020817107e-1 1.606756020817107e-1
-1.4492753623188364e0 -1.246376811594203e1 1.1550085817456404e-1 1.1550085817456404e-1
-8.695652173913001e-1 -1.246376811594203e1 6.959826284903834e-2 6.959826284903834e-2
-2.8985507246376385e-1 -1.246376811594203e1 2.3249527748763515e-2 2.3249527748763515e-2
2.898550724637724e-1 -1.246376811594203e1 -2.3249527748764195e-2 -2.3249527748764195e-2
8.695652173913087e-1 -1.246376811594203e1 -6.959826284903902e-2 -6.959826284903902e-2
1.4492753623188448e0 -1.246376811594203e1 -1.155008581745647e-1 -1.155008581745647e-1
2.028985507246381e0 -1.246376811594203e1 -1.6067560208171136e-1 -1.6067560208171136e-1
2.608695652173917e0 -1.246376811594203e1 -2.0486315412269374e-1 -2.0486315412269374e-1
3.188405797101453e0 -1.246376811594203e1 -2.478332499826334e-1 -2.478332499826334e-1
3.7681159420289894e0 -1.246376811594203e1 -2.8938950127632396e-1 -2.8938950127632396e-1
4.347826086956526e0 -1.246376811594203e1 -3.293721563182944e-1 -3.293721563182944e-1
4.927536231884062e0 -1.246376811594203e1 -3.676588893710895e-1 -3.676588893710895e-1
5.507246376811598e0 -1.246376811594203e1 -4.0416384832094143e-1 -4.0416384832094143e-1
6.086956521739134e0 -1.246376811594203e1 -4.3883529850500175e-1 -4.3883529850500175e-1
6.6666666666666705e0 -1.246376811594203e1 -4.7165225033716085e-1 -4.7165225033716085e-1
7.246376811594207e0 -1.246376811594203e1 -5.026204573745308e-1 -5.026204573745308e-1
7.826086956521743e0 -1.246376811594203e1 -5.317681325356477e-1 -5.317681325356477e-1
8.405797101449279e0 -1.246376811594203e1 -5.59141668277782e-1 -5.59141668277782e-1
8.985507246376816e0 -1.246376811594203e1 -5.848015753760226e-1 -5.848015753760226e-1
9.565217391304353e0 -1.246376811594203e1 -6.088187851390506e-1 -6.088187851390506e-1
1.014492753623189e1 -1.246376811594203e1 -6.312713983695759e-1 -6.312713983695759e-1
1.0724637681159427e1 -1.246376811594203e1 -6.522419146504227e-1 -6.522419146504227e-1
1.1304347826086964e1 -1.246376811594203e1 -6.718149384858159e-1 -6.718149384858159e-1
1.1884057971014501e1 -1.246376811594203e1 -6.900753335728398e-1 -6.900753335728398e-1
1.2463768115942038e1 -1.246376811594203e1 -7.071067811865478e-1 -7.071067811865478e-1
1.3043478260869575e1 -1.246376811594203e1 -7.22990691153118e-1 -7.22990691153118e-1
1.3623188405797112e1 -1.246376811594203e1 -7.378054120312968e-1 -7.378054120312968e-1
1.420289855072465e1 -1.246376811594203e1 -7.516256890704233e-1 -7.516256890704233e-1
1.4782608695652186e1 -1.246376811594203e1 -7.64522322775779e-1 -7.64522322775779e-1
1.5362318840579723e1 -1.246376811594203e1 -7.765619863716897e-1 -7.765619863716897e-1
1.594202898550726e1 -1.246376811594203e1 -7.878071663224363e-1 -7.878071663224363e-1
1.6521739130434796e1 -1.246376811594203e1 -7.98316195832726e-1 -7.98316195832726e-1
1.710144927536233e1 -1.246376811594203e1 -8.081433565915159e-1 -8.081433565915159e-1
1.7681159420289866e1 -1.246376811594203e1 -8.173390287825946e-1 -8.173390287825946e-1
1.82608695652174e1 -1.246376811594203e1 -8.259498735015935e-1 -8.259498735015935e-1
1.8840579710144937e1 -1.246376811594203e1 -8.340190351965208e-1 -8.340190351965208e-1
1.9420289855072472e1 -1.246376811594203e1 -8.415863546305932e-1 -8.415863546305932e-1
2.0e1 -1.246376811594203e1 -8.486885852152928e-1 -8.486885852152928e-1

-2.0e1 -1.1884057971014492e1 8.596837754248103e-1 8.596837754248103e-1
-1.9420289855072465e1 -1.1884057971014492e1 8.529669830832528e-1 8.529669830832528e-1
-1.884057971014493e1 -1.1884057971014492e1 8.457979638974976e-1 8.457979638974976e-1
-1.8260869565217394e1 -1.1884057971014492e1 8.381395325995515e-1 8.381395325995515e-1
-1.768115942028986e1 -1.1884057971014492e1 8.299511768424958e-1 8.299511768424958e-1
-1.7101449275362324e1 -1.1884057971014492e1 8.211887887287699e-1 8.211887887287699e-1
-1.652173913043479e1 -1.1884057971014492e1 8.118043909516363e-1 8.118043909516363e-1
-1.5942028985507251e1 -1.1884057971014492e1 8.017458637805672e-1 8.017458637805672e-1
-1.5362318840579714e1 -1.1884057971014492e1 7.909566815953681e-1 7.909566815953681e-1
-1.4782608695652177e1 -1.1884057971014492e1 7.793756708062842e-1 7.793756708062842e-1
-1.420289855072464e1 -1.1884057971014492e1 7.669368049026959e-1 7.669368049026959e-1
-1.3623188405797103e1 -1.1884057971014492e1 7.535690571589675e-1 7.535690571589675e-1
-1.3043478260869566e1 -1.1884057971014492e1 7.391963372747966e-1 7.391963372747966e-1
-1.246376811594203e1 -1.1884057971014492e1 7.237375449666364e-1 7.237375449666364e-1
-1.1884057971014492e1 -1.1884057971014492e1 7.071067811865476e-1 7.071067811865476e-1
-1.1304347826086955e1 -1.1884057971014492e1 6.89213765997513e-1 6.89213765997513e-1
-1.0724637681159418e1 -1.1884057971014492e1 6.69964520714637e-1 6.69964520714637e-1
-1.0144927536231881e1 -1.1884057971014492e1 6.492623799284575e-1 6.492623799284575e-1
-9.565217391304344e0 -1.1884057971014492e1 6.270094052116176e-1 6.270094052116176e-1
-8.985507246376807e0 -1.1884057971014492e1 6.031082748717459e-1 6.031082748717459e-1
-8.40579710144927e0 -1.1884057971014492e1 5.774647206268069e-1 5.774647206268069e-1
-7.826086956521734e0 -1.1884057971014492e1 5.499905695155294e-1 5.499905695155294e-1
-7.246376811594198e0 -1.1884057971014492e1 5.206074242646558e-1 5.206074242646558e-1
-6.666666666666662e0 -1.1884057971014492e1 4.892509742832443e-1 4.892509742832443e-1
-6.0869565217391255e0 -1.1884057971014492e1 4.558758698056575e-1 4.558758698056575e-1
-5.507246376811589e0 -1.1884057971014492e1 4.2046101278394693e-1 4.2046101278394693e-1
-4.927536231884053e0 -1.1884057971014492e1 3.8301502270043264e-1 3.8301502270043264e-1
-4.347826086956517e0 -1.1884057971014492e1 3.4358153126353175e-1 3.4358153126353175e-1
-3.768115942028981e0 -1.1884057971014492e1 3.0224386073392984e-1 3.0224386073392984e-1
-3.188405797101445e0 -1.1884057971014492e1 2.591285660873497e-1 2.591285660873497e-1
-2.6086956521739086e0 -1.1884057971014492e1 2.144072948426083e-1 2.144072948426083e-1
-2.0289855072463725e0 -1.1884057971014492e1 1.682964628920204e-1 1.682964628920204e-1
-1.4492753623188364e0 -1.1884057971014492e1 1.2105437531103941e-1 1.2105437531103941e-1
-8.695652173913001e-1 -1.1884057971014492e1 7.297563831157763e-2 7.297563831157763e-2
-2.8985507246376385e-1 -1.1884057971014492e1 2.4382992454708177e-2 2.4382992454708177e-2
2.898550724637724e-1 -1.1884057971014492e1 -2.4382992454708896e-2 -2.4382992454708896e-2
8.695652173913087e-1 -1.1884057971014492e1 -7.297563831157836e-2 -7.297563831157836e-2
1.4492753623188448e0 -1.1884057971014492e1 -1.2105437531104012e-1 -1.2105437531104012e-1
2.028985507246381e0 -1.1884057971014492e1 -1.6829646289202108e-1 -1.6829646289202108e-1
2.608695652173917e0 -1.1884057971014492e1 -2.1440729484260895e-1 -2.1440729484260895e-1
3.188405797101453e0 -1.1884057971014492e1 -2.5912856608735035e-1 -2.5912856608735035e-1
3.7681159420289894e0 -1.1884057971014492e1 -3.022438607339304e-1 -3.022438607339304e-1
4.347826086956526e0 -1.1884057971014492e1 -3.435815312635324e-1 -3.435815312635324e-1
4.927536231884062e0 -1.1884057971014492e1 -3.830150227004333e-1 -3.830150227004333e-1
5.507246376811598e0 -1.1884057971014492e1 -4.204610127839475e-1 -4.204610127839475e-1
6.086956521739134e0 -1.1884057971014492e1 -4.5587586980565803e-1 -4.5587586980565803e-1
6.6666666666666705e0 -1.1884057971014492e1 -4.892509742832448e-1 -4.892509742832448e-1
7.246376811594207e0 -1.1884057971014492e1 -5.206074242646563e-1 -5.206074242646563e-1
7.826086956521743e0 -1.1884057971014492e1 -5.499905695155298e-1 -5.499905695155298e-1
8.405797101449279e0 -1.1884057971014492e1 -5.774647206268072e-1 -5.774647206268072e-1
8.985507246376816e0 -1.1884057971014492e1 -6.031082748717463e-1 -6.031082748717463e-1
9.565217391304353e0 -1.1884057971014492e1 -6.27009405211618e-1 -6.27009405211618e-1
1.014492753623189e1 -1.1884057971014492e1 -6.492623799284577e-1 -6.492623799284577e-1
1.0724637681159427e1 -1.1884057971014492e1 -6.699645207146374e-1 -6.699645207146374e-1
1.1304347826086964e1 -1.1884057971014492e1 -6.892137659975134e-1 -6.892137659975134e-1
1.1884057971014501e1 -1.1884057971014492e1 -7.071067811865478e-1 -7.071067811865478e-1
1.2463768115942038e1 -1.1884057971014492e1 -7.237375449666367e-1 -7.237375449666367e-1
1.3043478260869575e1 -1.1884057971014492e1 -7.391963372747969e-1 -7.391963372747969e-1
1.3623188405797112e1 -1.1884057971014492e1 -7.535690571589677e-1 -7.535690571589677e-1
1.420289855072465e1 -1.1884057971014492e1 -7.669368049026961e-1 -7.669368049026961e-1
1.4782608695652186e1 -1.1884057971014492e1 -7.793756708062843e-1 -7.793756708062843e-1
1.5362318840579723e1 -1.1884057971014492e1 -7.909566815953682e-1 -7.909566815953682e-1
1.594202898550726e1 -1.1884057971014492e1 -8.017458637805676e-1 -8.017458637805676e-1
1.6521739130434796e1 -1.1884057971014492e1 -8.118043909516365e-1 -8.118043909516365e-1
1.710144927536233e1 -1.1884057971014492e1 -8.2118878872877e-1 -8.2118878872877e-1
1.7681159420289866e1 -1.1884057971014492e1 -8.29951176842496e-1 -8.29951176842496e-1
1.82608695652174e1 -1.1884057971014492e1 -8.381395325995518e-1 -8.381395325995518e-1
1.8840579710144937e1 -1.1884057971014492e1 -8.457979638974977e-1 -8.457979638974977e-1
1.9420289855072472e1 -1.1884057971014492e1 -8.529669830832528e-1 -8.529669830832528e-1
2.0e1 -1.1884057971014492e1 -8.596837754248103e-1 -8.596837754248103e-1

-2.0e1 -1.1304347826086955e1 8.705628387201342e-1 8.705628387201342e-1
-1.9420289855072465e1 -1.1304347826086955e1 8.642463751760788e-1 8.642463751760788e-1
-1.884057971014493e1 -1.1304347826086955e1 8.574929257125442e-1 8.574929257125442e-1
-1.8260869565217394e1 -1.1304347826086955e1 8.502651466878618e-1 8.502651466878618e-1
-1.768115942028986e1 -1.1304347826086955e1 8.42522148762896e-1 8.42522148762896e-1
-1.7101449275362324e1 -1.1304347826086955e1 8.342191746462443e-1 8.342191746462443e-1
-1.652173913043479e1 -1.1304347826086955e1 8.253072612498319e-1 8.253072612498319e-1
-1.5942028985507251e1 -1.1304347826086955e1 8.157328910752897e-1 8.157328910752897e-1
-1.5362318840579714e1 -1.1304347826086955e1 8.054376401359736e-1 8.054376401359736e-1
-1.4782608695652177e1 -1.1304347826086955e1 7.943578329771962e-1 7.943578329771962e-1
-1.420289855072464e1 -1.1304347826086955e1 7.8242421956217e-1 7.8242421956217e-1
-1.3623188405797103e1 -1.1304347826086955e1 7.695616941300978e-1 7.695616941300978e-1
-1.3043478260869566e1 -1.1304347826086955e1 7.556890827898176e-1 7.556890827898176e-1
-1.246376811594203e1 -1.1304347826086955e1 7.407190347407712e-1 7.407190347407712e-1
-1.1884057971014492e1 -1.1304347826086955e1 7.245580616896933e-1 7.245580616896933e-1
-1.1304347826086955e1 -1.1304347826086955e1 7.071067811865475e-1 7.071067811865475e-1
-1.0724637681159418e1 -1.1304347826086955e1 6.882604319190002e-1 6.882604319190002e-1
-1.0144927536231881e1 -1.1304347826086955e1 6.679097417772564e-1 6.679097417772564e-1
-9.565217391304344e0 -1.1304347826086955e1 6.459422414661736e-1 6.459422414661736e-1
-8.985507246376807e0 -1.1304347826086955e1 6.222441255753676e-1 6.222441255753676e-1
-8.40579710144927e0 -1.1304347826086955e1 5.967027663445605e-1 5.967027663445605e-1
-7.826086956521734e0 -1.1304347826086955e1 5.692099788303081e-1 5.692099788303081e-1
-7.246376811594198e0 -1.1304347826086955e1 5.396661147204318e-1 5.396661147204318e-1
-6.666666666666662e0 -1.1304347826086955e1 5.079850199442938e-1 5.079850199442938e-1
-6.0869565217391255e0 -1.1304347826086955e1 4.7409982303501724e-1 4.7409982303501724e-1
-5.507246376811589e0 -1.1304347826086955e1 4.379694232796951e-1 4.379694232796951e-1
-4.927536231884053e0 -1.1304347826086955e1 3.9958542051392787e-1 3.9958542051392787e-1
-4.347826086956517e0 -1.1304347826086955e1 3.5897907930886874e-1 3.5897907930886874e-1
-3.768115942028981e0 -1.1304347826086955e1 3.162277660168376e-1 3.162277660168376e-1
-3.188405797101445e0 -1.1304347826086955e1 2.7146016502180587e-1 2.7146016502180587e-1
-2.6086956521739086e0 -1.1304347826086955e1 2.2485950669875807e-1 2.2485950669875807e-1
-2.0289855072463725e0 -1.1304347826086955e1 1.7666406279377372e-1 1.7666406279377372e-1
-1.4492753623188364e0 -1.1304347826086955e1 1.271643159853651e-1 1.271643159853651e-1
-8.695652173913001e-1 -1.1304347826086955e1 7.669649888473669e-2 7.669649888473669e-2
-2.8985507246376385e-1 -1.1304347826086955e1 2.563260079255043e-2 2.563260079255043e-2
2.898550724637724e-1 -1.1304347826086955e1 -2.563260079255118e-2 -2.563260079255118e-2
8.695652173913087e-1 -1.1304347826086955e1 -7.669649888473742e-2 -7.669649888473742e-2
1.4492753623188448e0 -1.1304347826086955e1 -1.2716431598536582e-1 -1.2716431598536582e-1
2.028985507246381e0 -1.1304347826086955e1 -1.7666406279377445e-1 -1.7666406279377445e-1
2.608695652173917e0 -1.1304347826086955e1 -2.2485950669875882e-1 -2.2485950669875882e-1
3.188405797101453e0 -1.1304347826086955e1 -2.714601650218066e-1 -2.714601650218066e-1
3.7681159420289894e0 -1.1304347826086955e1 -3.162277660168383e-1 -3.162277660168383e-1
4.347826086956526e0 -1.1304347826086955e1 -3.5897907930886935e-1 -3.5897907930886935e-1
4.927536231884062e0 -1.1304347826086955e1 -3.995854205139285e-1 -3.995854205139285e-1
5.507246376811598e0 -1.1304347826086955e1 -4.379694232796957e-1 -4.379694232796957e-1
6.086956521739134e0 -1.1304347826086955e1 -4.7409982303501774e-1 -4.7409982303501774e-1
6.6666666666666705e0 -1.1304347826086955e1 -5.079850199442943e-1 -5.079850199442943e-1
7.246376811594207e0 -1.1304347826086955e1 -5.396661147204322e-1 -5.396661147204322e-1
7.826086956521743e0 -1.1304347826086955e1 -5.692099788303085e-1 -5.692099788303085e-1
8.405797101449279e0 -1.1304347826086955e1 -5.96702766344561e-1 -5.96702766344561e-1
8.985507246376816e0 -1.1304347826086955e1 -6.222441255753679e-1 -6.222441255753679e-1
9.565217391304353e0 -1.1304347826086955e1 -6.459422414661741e-1 -6.459422414661741e-1
1.014492753623189e1 -1.1304347826086955e1 -6.679097417772567e-1 -6.679097417772567e-1
1.0724637681159427e1 -1.1304347826086955e1 -6.882604319190005e-1 -6.882604319190005e-1
1.1304347826086964e1 -1.1304347826086955e1 -7.071067811865478e-1 -7.071067811865478e-1
1.1884057971014501e1 -1.1304347826086955e1 -7.245580616896935e-1 -7.245580616896935e-1
1.2463768115942038e1 -1.1304347826086955e1 -7.407190347407714e-1 -7.407190347407714e-1
1.3043478260869575e1 -1.1304347826086955e1 -7.556890827898178e-1 -7.556890827898178e-1
1.3623188405797112e1 -1.1304347826086955e1 -7.69561694130098e-1 -7.69561694130098e-1
1.420289855072465e1 -1.1304347826086955e1 -7.824242195621702e-1 -7.824242195621702e-1
1.4782608695652186e1 -1.1304347826086955e1 -7.943578329771964e-1 -7.943578329771964e-1
1.5362318840579723e1 -1.1304347826086955e1 -8.054376401359737e-1 -8.054376401359737e-1
1.594202898550726e1 -1.1304347826086955e1 -8.157328910752898e-1 -8.157328910752898e-1
1.6521739130434796e1 -1.1304347826086955e1 -8.253072612498321e-1 -8.253072612498321e-1
1.710144927536233e1 -1.1304347826086955e1 -8.342191746462445e-1 -8.342191746462445e-1
1.7681159420289866e1 -1.1304347826086955e1 -8.425221487628961e-1 -8.425221487628961e-1
1.82608695652174e1 -1.1304347826086955e1 -8.502651466878619e-1 -8.502651466878619e-1
1.8840579710144937e1 -1.1304347826086955e1 -8.574929257125442e-1 -8.574929257125442e-1
1.9420289855072472e1 -1.1304347826086955e1 -8.64246375176079e-1 -8.64246375176079e-1
2.0e1 -1.1304347826086955e1 -8.705628387201342e-1 -8.705628387201342e-1

-2.0e1 -1.0724637681159418e1 8.812900228668017e-1 8.812900228668017e-1
-1.9420289855072465e1 -1.0724637681159418e1 8.75387052861874e-1 8.75387052861874e-1
-1.884057971014493e1 -1.0724637681159418e1 8.69064731380397e-1 8.69064731380397e-1
-1.8260869565217394e1 -1.0724637681159418e1 8.622858604940378e-1 8.622858604940378e-1
-1.768115942028986e1 -1.0724637681159418e1 8.550095071795326e-1 8.550095071795326e-1
-1.7101449275362324e1 -1.0724637681159418e1 8.471906271689311e-1 8.471906271689311e-1
-1.652173913043479e1 -1.0724637681159418e1 8.387796617218056e-1 8.387796617218056e-1
-1.5942028985507251e1 -1.0724637681159418e1 8.297221102000094e-1 8.297221102000094e-1
-1.5362318840579714e1 -1.0724637681159418e1 8.199580836698829e-1 8.199580836698829e-1
-1.4782608695652177e1 -1.0724637681159418e1 8.094218479629134e-1 8.094218479629134e-1
-1.420289855072464e1 -1.0724637681159418e1 7.98041368930959e-1 7.98041368930959e-1
-1.3623188405797103e1 -1.0724637681159418e1 7.857378783126825e-1 7.857378783126825e-1
-1.3043478260869566e1 -1.0724637681159418e1 7.724254859909582e-1 7.724254859909582e-1
-1.246376811594203e1 -1.0724637681159418e1 7.580108737829235e-1 7.580108737829235e-1
-1.1884057971014492e1 -1.0724637681159418e1 7.423931175486519e-1 7.423931175486519e-1
-1.1304347826086955e1 -1.0724637681159418e1 7.254636985092164e-1 7.254636985092164e-1
-1.0724637681159418e1 -1.0724637681159418e1 7.071067811865476e-1 7.071067811865476e-1
-1.0144927536231881e1 -1.0724637681159418e1 6.871998538760825e-1 6.871998538760825e-1
-9.565217391304344e0 -1.0724637681159418e1 6.656148469584017e-1 6.656148469584017e-1
-8.985507246376807e0 -1.0724637681159418e1 6.422198626104072e-1 6.422198626104072e-1
-8.40579710144927e0 -1.0724637681159418e1 6.168816632266996e-1 6.168816632266996e-1
-7.826086956521734e0 -1.0724637681159418e1 5.894690700594226e-1 5.894690700594226e-1
-7.246376811594198e0 -1.0724637681159418e1 5.598574112779864e-1 5.598574112779864e-1
-6.666666666666662e0 -1.0724637681159418e1 5.279341211256217e-1 5.279341211256217e-1
-6.0869565217391255e0 -1.0724637681159418e1 4.936055194583816e-1 4.936055194583816e-1
-5.507246376811589e0 -1.0724637681159418e1 4.568046849926275e-1 4.568046849926275e-1
-4.927536231884053e0 -1.0724637681159418e1 4.1750017155071106e-1 4.1750017155071106e-1
-4.347826086956517e0 -1.0724637681159418e1 3.757051087392179e-1 3.757051087392179e-1
-3.768115942028981e0 -1.0724637681159418e1 3.3148599501255954e-1 3.3148599501255954e-1
-3.188405797101445e0 -1.0724637681159418e1 2.849702680829616e-1 2.849702680829616e-1
-2.6086956521739086e0 -1.0724637681159418e1 2.3635157914750024e-1 2.3635157914750024e-1
-2.0289855072463725e0 -1.0724637681159418e1 1.858916681048503e-1 1.858916681048503e-1
-1.4492753623188364e0 -1.0724637681159418e1 1.339178960013947e-1 1.339178960013947e-1
-8.695652173913001e-1 -1.0724637681159418e1 8.081586876605442e-2 8.081586876605442e-2
-2.8985507246376385e-1 -1.0724637681159418e1 2.701716134791457e-2 2.701716134791457e-2
2.898550724637724e-1 -1.0724637681159418e1 -2.7017161347915364e-2 -2.7017161347915364e-2
8.695652173913087e-1 -1.0724637681159418e1 -8.08158687660552e-2 -8.08158687660552e-2
1.4492753623188448e0 -1.0724637681159418e1 -1.3391789600139548e-1 -1.3391789600139548e-1
2.028985507246381e0 -1.0724637681159418e1 -1.8589166810485105e-1 -1.8589166810485105e-1
2.608695652173917e0 -1.0724637681159418e1 -2.36351579147501e-1 -2.36351579147501e-1
3.188405797101453e0 -1.0724637681159418e1 -2.849702680829623e-1 -2.849702680829623e-1
3.7681159420289894e0 -1.0724637681159418e1 -3.314859950125602e-1 -3.314859950125602e-1
4.347826086956526e0 -1.0724637681159418e1 -3.757051087392186e-1 -3.757051087392186e-1
4.927536231884062e0 -1.0724637681159418e1 -4.175001715507116e-1 -4.175001715507116e-1
5.507246376811598e0 -1.0724637681159418e1 -4.5680468499262805e-1 -4.5680468499262805e-1
6.086956521739134e0 -1.0724637681159418e1 -4.936055194583822e-1 -4.936055194583822e-1
6.6666666666666705e0 -1.0724637681159418e1 -5.279341211256222e-1 -5.279341211256222e-1
7.246376811594207e0 -1.0724637681159418e1 -5.598574112779869e-1 -5.598574112779869e-1
7.826086956521743e0 -1.0724637681159418e1 -5.894690700594231e-1 -5.894690700594231e-1
8.405797101449279e0 -1.0724637681159418e1 -6.168816632266999e-1 -6.168816632266999e-1
8.985507246376816e0 -1.0724637681159418e1 -6.422198626104076e-1 -6.422198626104076e-1
9.565217391304353e0 -1.0724637681159418e1 -6.656148469584019e-1 -6.656148469584019e-1
1.014492753623189e1 -1.0724637681159418e1 -6.871998538760828e-1 -6.871998538760828e-1
1.0724637681159427e1 -1.0724637681159418e1 -7.071067811865478e-1 -7.071067811865478e-1
1.1304347826086964e1 -1.0724637681159418e1 -7.254636985092168e-1 -7.254636985092168e-1
1.1884057971014501e1 -1.0724637681159418e1 -7.423931175486523e-1 -7.423931175486523e-1
1.2463768115942038e1 -1.0724637681159418e1 -7.580108737829238e-1 -7.580108737829238e-1
1.3043478260869575e1 -1.0724637681159418e1 -7.724254859909584e-1 -7.724254859909584e-1
1.3623188405797112e1 -1.0724637681159418e1 -7.857378783126828e-1 -7.857378783126828e-1
1.420289855072465e1 -1.0724637681159418e1 -7.980413689309592e-1 -7.980413689309592e-1
1.4782608695652186e1 -1.0724637681159418e1 -8.094218479629137e-1 -8.094218479629137e-1
1.5362318840579723e1 -1.0724637681159418e1 -8.19958083669883e-1 -8.19958083669883e-1
1.594202898550726e1 -1.0724637681159418e1 -8.297221102000096e-1 -8.297221102000096e-1
1.6521739130434796e1 -1.0724637681159418e1 -8.387796617218057e-1 -8.387796617218057e-1
1.710144927536233e1 -1.0724637681159418e1 -8.471906271689311e-1 -8.471906271689311e-1
1.7681159420289866e1 -1.0724637681159418e1 -8.550095071795327e-1 -8.550095071795327e-1
1.82608695652174e1 -1.0724637681159418e1 -8.62285860494038e-1 -8.62285860494038e-1
1.8840579710144937e1 -1.0724637681159418e1 -8.690647313803971e-1 -8.690647313803971e-1
1.9420289855072472e1 -1.0724637681159418e1 -8.75387052861874e-1 -8.75387052861874e-1
2.0e1 -1.0724637681159418e1 -8.812900228668017e-1 -8.812900228668017e-1

-2.0e1 -1.0144927536231881e1 8.918272423909418e-1 8.918272423909418e-1
-1.9420289855072465e1 -1.0144927536231881e1 8.86348848204834e-1 8.86348848204834e-1
-1.884057971014493e1 -1.0144927536231881e1 8.804710999221753e-1 8.804710999221753e-1
-1.8260869565217394e1 -1.0144927536231881e1 8.741572761215378e-1 8.741572761215378e-1
-1.768115942028986e1 -1.0144927536231881e1 8.673667685592817e-1 8.673667685592817e-1
-1.7101449275362324e1 -1.0144927536231881e1 8.600546538736995e-1 8.600546538736995e-1
-1.652173913043479e1 -1.0144927536231881e1 8.521712257191478e-1 8.521712257191478e-1
-1.5942028985507251e1 -1.0144927536231881e1 8.436614877321077e-1 8.436614877321077e-1
-1.5362318840579714e1 -1.0144927536231881e1 8.344646097517325e-1 8.344646097517325e-1
-1.4782608695652177e1 -1.0144927536231881e1 8.245133526438033e-1 8.245133526438033e-1
-1.420289855072464e1 -1.0144927536231881e1 8.137334712067351e-1 8.137334712067351e-1
-1.3623188405797103e1 -1.0144927536231881e1 8.020431103403958e-1 8.020431103403958e-1
-1.3043478260869566e1 -1.0144927536231881e1 7.893522173763264e-1 7.893522173763264e-1
-1.246376811594203e1 -1.0144927536231881e1 7.755620037111931e-1 7.755620037111931e-1
-1.1884057971014492e1 -1.0144927536231881e1 7.605645022019075e-1 7.605645022019075e-1
-1.1304347826086955e1 -1.0144927536231881e1 7.442422836946573e-1 7.442422836946573e-1
-1.0724637681159418e1 -1.0144927536231881e1 7.264684169547159e-1 7.264684169547159e-1
-1.0144927536231881e1 -1.0144927536231881e1 7.071067811865476e-1 7.071067811865476e-1
-9.565217391304344e0 -1.0144927536231881e1 6.860128686890024e-1 6.860128686890024e-1
-8.985507246376807e0 -1.0144927536231881e1 6.630352452962301e-1 6.630352452962301e-1
-8.40579710144927e0 -1.0144927536231881e1 6.380178647503228e-1 6.380178647503228e-1
-7.826086956521734e0 -1.0144927536231881e1 6.10803454291821e-1 6.10803454291821e-1
-7.246376811594198e0 -1.0144927536231881e1 5.812381937190962e-1 5.812381937190962e-1
-6.666666666666662e0 -1.0144927536231881e1 5.491778866608371e-1 5.491778866608371e-1
-6.0869565217391255e0 -1.0144927536231881e1 5.144957554275262e-1 5.144957554275262e-1
-5.507246376811589e0 -1.0144927536231881e1 4.770918629042339e-1 4.770918629042339e-1
-4.927536231884053e0 -1.0144927536231881e1 4.3690396273691284e-1 4.3690396273691284e-1
-4.347826086956517e0 -1.0144927536231881e1 3.939192985791674e-1 3.939192985791674e-1
-3.768115942028981e0 -1.0144927536231881e1 3.4818652960362684e-1 3.4818652960362684e-1
-3.188405797101445e0 -1.0144927536231881e1 2.9982659674039425e-1 2.9982659674039425e-1
-2.6086956521739086e0 -1.0144927536231881e1 2.4904103981061818e-1 2.4904103981061818e-1
-2.0289855072463725e0 -1.0144927536231881e1 1.961161351381837e-1 1.961161351381837e-1
-1.4492753623188364e0 -1.0144927536231881e1 1.4142135623730914e-1 1.4142135623730914e-1
-8.695652173913001e-1 -1.0144927536231881e1 8.54011413464354e-2 8.54011413464354e-2
-2.8985507246376385e-1 -1.0144927536231881e1 2.8559773898876584e-2 2.8559773898876584e-2
2.898550724637724e-1 -1.0144927536231881e1 -2.855977389887742e-2 -2.855977389887742e-2
8.695652173913087e-1 -1.0144927536231881e1 -8.540114134643624e-2 -8.540114134643624e-2
1.4492753623188448e0 -1.0144927536231881e1 -1.4142135623730995e-1 -1.4142135623730995e-1
2.028985507246381e0 -1.0144927536231881e1 -1.9611613513818446e-1 -1.9611613513818446e-1
2.608695652173917e0 -1.0144927536231881e1 -2.490410398106189e-1 -2.490410398106189e-1
3.188405797101453e0 -1.0144927536231881e1 -2.99826596740395e-1 -2.99826596740395e-1
3.7681159420289894e0 -1.0144927536231881e1 -3.481865296036275e-1 -3.481865296036275e-1
4.347826086956526e0 -1.0144927536231881e1 -3.9391929857916813e-1 -3.9391929857916813e-1
4.927536231884062e0 -1.0144927536231881e1 -4.369039627369135e-1 -4.369039627369135e-1
5.507246376811598e0 -1.0144927536231881e1 -4.770918629042345e-1 -4.770918629042345e-1
6.086956521739134e0 -1.0144927536231881e1 -5.144957554275269e-1 -5.144957554275269e-1
6.6666666666666705e0 -1.0144927536231881e1 -5.491778866608376e-1 -5.491778866608376e-1
7.246376811594207e0 -1.0144927536231881e1 -5.812381937190967e-1 -5.812381937190967e-1
7.826086956521743e0 -1.0144927536231881e1 -6.108034542918215e-1 -6.108034542918215e-1
8.405797101449279e0 -1.0144927536231881e1 -6.380178647503233e-1 -6.380178647503233e-1
8.985507246376816e0 -1.0144927536231881e1 -6.630352452962304e-1 -6.630352452962304e-1
9.565217391304353e0 -1.0144927536231881e1 -6.860128686890027e-1 -6.860128686890027e-1
1.014492753623189e1 -1.0144927536231881e1 -7.071067811865478e-1 -7.071067811865478e-1
1.0724637681159427e1 -1.0144927536231881e1 -7.264684169547161e-1 -7.264684169547161e-1
1.1304347826086964e1 -1.0144927536231881e1 -7.442422836946575e-1 -7.442422836946575e-1
1.1884057971014501e1 -1.0144927536231881e1 -7.605645022019077e-1 -7.605645022019077e-1
1.2463768115942038e1 -1.0144927536231881e1 -7.755620037111933e-1 -7.755620037111933e-1
1.3043478260869575e1 -1.0144927536231881e1 -7.893522173763267e-1 -7.893522173763267e-1
1.3623188405797112e1 -1.0144927536231881e1 -8.02043110340396e-1 -8.02043110340396e-1
1.420289855072465e1 -1.0144927536231881e1 -8.137334712067353e-1 -8.137334712067353e-1
1.4782608695652186e1 -1.0144927536231881e1 -8.245133526438035e-1 -8.245133526438035e-1
1.5362318840579723e1 -1.0144927536231881e1 -8.344646097517326e-1 -8.344646097517326e-1
1.594202898550726e1 -1.0144927536231881e1 -8.436614877321078e-1 -8.436614877321078e-1
1.6521739130434796e1 -1.0144927536231881e1 -8.521712257191479e-1 -8.521712257191479e-1
1.710144927536233e1 -1.0144927536231881e1 -8.600546538736995e-1 -8.600546538736995e-1
1.7681159420289866e1 -1.0144927536231881e1 -8.67366768559282e-1 -8.67366768559282e-1
1.82608695652174e1 -1.0144927536231881e1 -8.74157276121538e-1 -8.74157276121538e-1
1.8840579710144937e1 -1.0144927536231881e1 -8.804710999221754e-1 -8.804710999221754e-1
1.9420289855072472e1 -1.0144927536231881e1 -8.863488482048341e-1 -8.863488482048341e-1
2.0e1 -1.0144927536231881e1 -8.918272423909418e-1 -8.918272423909418e-1

-2.0e1 -9.565217391304344e0 9.021342216356466e-1 9.021342216356466e-1
-1.9420289855072465e1 -9.565217391304344e0 8.970890336601903e-1 8.970890336601903e-1
-1.884057971014493e1 -9.565217391304344e0 8.916667692581813e-1 8.916667692581813e-1
-1.8260869565217394e1 -9.565217391304344e0 8.858315352801556e-1 8.858315352801556e-1
-1.768115942028986e1 -9.565217391304344e0 8.795434461109205e-1 8.795434461109205e-1
-1.7101449275362324e1 -9.565217391304344e0 8.727581471231325e-1 8.727581471231325e-1
-1.652173913043479e1 -9.565217391304344e0 8.654262854811264e-1 8.654262854811264e-1
-1.5942028985507251e1 -9.565217391304344e0 8.574929257125443e-1 8.574929257125443e-1
-1.5362318840579714e1 -9.565217391304344e0 8.488969089540918e-1 8.488969089540918e-1
-1.4782608695652177e1 -9.565217391304344e0 8.395701571521512e-1 8.395701571521512e-1
-1.420289855072464e1 -9.565217391304344e0 8.294369271052776e-1 8.294369271052776e-1
-1.3623188405797103e1 -9.565217391304344e0 8.184130245263528e-1 8.184130245263528e-1
-1.3043478260869566e1 -9.565217391304344e0 8.064049958557058e-1 8.064049958557058e-1
-1.246376811594203e1 -9.565217391304344e0 7.933093260902779e-1 7.933093260902779e-1
-1.1884057971014492e1 -9.565217391304344e0 7.790116852629192e-1 7.790116852629192e-1
-1.1304347826086955e1 -9.565217391304344e0 7.633862853691146e-1 7.633862853691146e-1
-1.0724637681159418e1 -9.565217391304344e0 7.462954344685111e-1 7.462954344685111e-1
-1.0144927536231881e1 -9.565217391304344e0 7.275894061853057e-1 7.275894061853057e-1
-9.565217391304344e0 -9.565217391304344e0 7.071067811865476e-1 7.071067811865476e-1
-8.985507246376807e0 -9.565217391304344e0 6.846754616640486e-1 6.846754616640486e-1
-8.40579710144927e0 -9.565217391304344e0 6.601146077286787e-1 6.601146077286787e-1
-7.826086956521734e0 -9.565217391304344e0 6.332377902572626e-1 6.332377902572626e-1
-7.246376811594198e0 -9.565217391304344e0 6.038576879954622e-1 6.038576879954622e-1
-6.666666666666662e0 -9.565217391304344e0 5.717926616881726e-1 5.717926616881726e-1
-6.0869565217391255e0 -9.565217391304344e0 5.368754921931592e-1 5.368754921931592e-1
-5.507246376811589e0 -9.565217391304344e0 4.989644448669455e-1 4.989644448669455e-1
-4.927536231884053e0 -9.565217391304344e0 4.579565896743103e-1 4.579565896743103e-1
-4.347826086956517e0 -9.565217391304344e0 4.138029443011837e-1 4.138029443011837e-1
-3.768115942028981e0 -9.565217391304344e0 3.6652451838249034e-1 3.6652451838249034e-1
-3.188405797101445e0 -9.565217391304344e0 3.1622776601683766e-1 3.1622776601683766e-1
-2.6086956521739086e0 -9.565217391304344e0 2.6311740579210846e-1 2.6311740579210846e-1
-2.0289855072463725e0 -9.565217391304344e0 2.0750420835506295e-1 2.0750420835506295e-1
-1.4492753623188364e0 -9.565217391304344e0 1.4980537942799457e-1 1.4980537942799457e-1
-8.695652173913001e-1 -9.565217391304344e0 9.053574604251812e-2 9.053574604251812e-2
-2.8985507246376385e-1 -9.565217391304344e0 3.0289126640768704e-2 3.0289126640768704e-2
2.898550724637724e-1 -9.565217391304344e0 -3.028912664076959e-2 -3.028912664076959e-2
8.695652173913087e-1 -9.565217391304344e0 -9.053574604251902e-2 -9.053574604251902e-2
1.4492753623188448e0 -9.565217391304344e0 -1.498053794279954e-1 -1.498053794279954e-1
2.028985507246381e0 -9.565217391304344e0 -2.0750420835506375e-1 -2.0750420835506375e-1
2.608695652173917e0 -9.565217391304344e0 -2.6311740579210924e-1 -2.6311740579210924e-1
3.188405797101453e0 -9.565217391304344e0 -3.162277660168384e-1 -3.162277660168384e-1
3.7681159420289894e0 -9.565217391304344e0 -3.66524518382491e-1 -3.66524518382491e-1
4.347826086956526e0 -9.565217391304344e0 -4.1380294430118447e-1 -4.1380294430118447e-1
4.927536231884062e0 -9.565217391304344e0 -4.5795658967431097e-1 -4.5795658967431097e-1
5.507246376811598e0 -9.565217391304344e0 -4.989644448669462e-1 -4.989644448669462e-1
6.086956521739134e0 -9.565217391304344e0 -5.368754921931597e-1 -5.368754921931597e-1
6.6666666666666705e0 -9.565217391304344e0 -5.71792661688173e-1 -5.71792661688173e-1
7.246376811594207e0 -9.565217391304344e0 -6.038576879954628e-1 -6.038576879954628e-1
7.826086956521743e0 -9.565217391304344e0 -6.33237790257263e-1 -6.33237790257263e-1
8.405797101449279e0 -9.565217391304344e0 -6.601146077286792e-1 -6.601146077286792e-1
8.985507246376816e0 -9.565217391304344e0 -6.846754616640489e-1 -6.846754616640489e-1
9.565217391304353e0 -9.565217391304344e0 -7.071067811865479e-1 -7.071067811865479e-1
1.014492753623189e1 -9.565217391304344e0 -7.27589406185306e-1 -7.27589406185306e-1
1.0724637681159427e1 -9.565217391304344e0 -7.462954344685112e-1 -7.462954344685112e-1
1.1304347826086964e1 -9.565217391304344e0 -7.633862853691149e-1 -7.633862853691149e-1
1.1884057971014501e1 -9.565217391304344e0 -7.790116852629194e-1 -7.790116852629194e-1
1.2463768115942038e1 -9.565217391304344e0 -7.933093260902782e-1 -7.933093260902782e-1
1.3043478260869575e1 -9.565217391304344e0 -8.064049958557059e-1 -8.064049958557059e-1
1.3623188405797112e1 -9.565217391304344e0 -8.18413024526353e-1 -8.18413024526353e-1
1.420289855072465e1 -9.565217391304344e0 -8.294369271052777e-1 -8.294369271052777e-1
1.4782608695652186e1 -9.565217391304344e0 -8.395701571521514e-1 -8.395701571521514e-1
1.5362318840579723e1 -9.565217391304344e0 -8.488969089540919e-1 -8.488969089540919e-1
1.594202898550726e1 -9.565217391304344e0 -8.574929257125445e-1 -8.574929257125445e-1
1.6521739130434796e1 -9.565217391304344e0 -8.654262854811264e-1 -8.654262854811264e-1
1.710144927536233e1 -9.565217391304344e0 -8.727581471231325e-1 -8.727581471231325e-1
1.7681159420289866e1 -9.565217391304344e0 -8.795434461109207e-1 -8.795434461109207e-1
1.82608695652174e1 -9.565217391304344e0 -8.858315352801556e-1 -8.858315352801556e-1
1.8840579710144937e1 -9.565217391304344e0 -8.916667692581813e-1 -8.916667692581813e-1
1.9420289855072472e1 -9.565217391304344e0 -8.970890336601903e-1 -8.970890336601903e-1
2.0e1 -9.565217391304344e0 -9.021342216356466e-1 -9.021342216356466e-1

-2.0e1 -8.985507246376807e0 9.121686961106911e-1 9.121686961106911e-1
-1.9420289855072465e1 -8.985507246376807e0 9.075625183813192e-1 9.075625183813192e-1
-1.884057971014493e1 -8.985507246376807e0 9.026036812034511e-1 9.026036812034511e-1
-1.8260869565217394e1 -8.985507246376807e0 8.972574847360191e-1 8.972574847360191e-1
-1.768115942028986e1 -8.985507246376807e0 8.91485185021714e-1 8.91485185021714e-1
-1.7101449275362324e1 -8.985507246376807e0 8.852434754382228e-1 8.852434754382228e-1
-1.652173913043479e1 -8.985507246376807e0 8.784839023828743e-1 8.784839023828743e-1
-1.5942028985507251e1 -8.985507246376807e0 8.711522092037661e-1 8.711522092037661e-1
-1.5362318840579714e1 -8.985507246376807e0 8.631876031294048e-1 8.631876031294048e-1
-1.4782608695652177e1 -8.985507246376807e0 8.545219414713258e-1 8.545219414713258e-1
-1.420289855072464e1 -8.985507246376807e0 8.450788360522156e-1 8.450788360522156e-1
-1.3623188405797103e1 -8.985507246376807e0 8.347726791573309e-1 8.347726791573309e-1
-1.3043478260869566e1 -8.985507246376807e0 8.235076010102363e-1 8.235076010102363e-1
-1.246376811594203e1 -8.985507246376807e0 8.11176378747386e-1 8.11176378747386e-1
-1.1884057971014492e1 -8.985507246376807e0 7.976593312819868e-1 7.976593312819868e-1
-1.1304347826086955e1 -8.985507246376807e0 7.828232547561078e-1 7.828232547561078e-1
-1.0724637681159418e1 -8.985507246376807e0 7.665204811801637e-1 7.665204811801637e-1
-1.0144927536231881e1 -8.985507246376807e0 7.485881801731632e-1 7.485881801731632e-1
-9.565217391304344e0 -8.985507246376807e0 7.288480720939873e-1 7.288480720939873e-1
-8.985507246376807e0 -8.985507246376807e0 7.071067811865475e-1 7.071067811865475e-1
-8.40579710144927e0 -8.985507246376807e0 6.831571287757409e-1 6.831571287757409e-1
-7.826086956521734e0 -8.985507246376807e0 6.567807448042018e-1 6.567807448042018e-1
-7.246376811594198e0 -8.985507246376807e0 6.277524511897816e-1 6.277524511897816e-1
-6.666666666666662e0 -8.985507246376807e0 5.958469241734656e-1 5.958469241734656e-1
-6.0869565217391255e0 -8.985507246376807e0 5.608481451695151e-1 5.608481451695151e-1
-5.507246376811589e0 -8.985507246376807e0 5.225620579292873e-1 5.225620579292873e-1
-4.927536231884053e0 -8.985507246376807e0 4.808326112068521e-1 4.808326112068521e-1
-4.347826086956517e0 -8.985507246376807e0 4.3556092810428054e-1 4.3556092810428054e-1
-3.768115942028981e0 -8.985507246376807e0 3.86726676250674e-1 3.86726676250674e-1
-3.188405797101445e0 -8.985507246376807e0 3.344098451707646e-1 3.344098451707646e-1
-2.6086956521739086e0 -8.985507246376807e0 2.788101948639551e-1 2.788101948639551e-1
-2.0289855072463725e0 -8.985507246376807e0 2.2026087143464307e-1 2.2026087143464307e-1
-1.4492753623188364e0 -8.985507246376807e0 1.5923243882462015e-1 1.5923243882462015e-1
-8.695652173913001e-1 -8.985507246376807e0 9.63241948601899e-2 9.63241948601899e-2
-2.8985507246376385e-1 -8.985507246376807e0 3.2241294010957594e-2 3.2241294010957594e-2
2.898550724637724e-1 -8.985507246376807e0 -3.2241294010958543e-2 -3.2241294010958543e-2
8.695652173913087e-1 -8.985507246376807e0 -9.632419486019085e-2 -9.632419486019085e-2
1.4492753623188448e0 -8.985507246376807e0 -1.5923243882462104e-1 -1.5923243882462104e-1
2.028985507246381e0 -8.985507246376807e0 -2.2026087143464393e-1 -2.2026087143464393e-1
2.608695652173917e0 -8.985507246376807e0 -2.788101948639559e-1 -2.788101948639559e-1
3.188405797101453e0 -8.985507246376807e0 -3.344098451707654e-1 -3.344098451707654e-1
3.7681159420289894e0 -8.985507246376807e0 -3.867266762506748e-1 -3.867266762506748e-1
4.347826086956526e0 -8.985507246376807e0 -4.355609281042812e-1 -4.355609281042812e-1
4.927536231884062e0 -8.985507246376807e0 -4.8083261120685283e-1 -4.8083261120685283e-1
5.507246376811598e0 -8.985507246376807e0 -5.225620579292879e-1 -5.225620579292879e-1
6.086956521739134e0 -8.985507246376807e0 -5.608481451695156e-1 -5.608481451695156e-1
6.6666666666666705e0 -8.985507246376807e0 -5.958469241734662e-1 -5.958469241734662e-1
7.246376811594207e0 -8.985507246376807e0 -6.277524511897821e-1 -6.277524511897821e-1
7.826086956521743e0 -8.985507246376807e0 -6.567807448042022e-1 -6.567807448042022e-1
8.405797101449279e0 -8.985507246376807e0 -6.831571287757413e-1 -6.831571287757413e-1
8.985507246376816e0 -8.985507246376807e0 -7.071067811865479e-1 -7.071067811865479e-1
9.565217391304353e0 -8.985507246376807e0 -7.288480720939876e-1 -7.288480720939876e-1
1.014492753623189e1 -8.985507246376807e0 -7.485881801731633e-1 -7.485881801731633e-1
1.0724637681159427e1 -8.985507246376807e0 -7.66520481180164e-1 -7.66520481180164e-1
1.1304347826086964e1 -8.985507246376807e0 -7.828232547561081e-1 -7.828232547561081e-1
1.1884057971014501e1 -8.985507246376807e0 -7.976593312819872e-1 -7.976593312819872e-1
1.2463768115942038e1 -8.985507246376807e0 -8.111763787473862e-1 -8.111763787473862e-1
1.3043478260869575e1 -8.985507246376807e0 -8.235076010102366e-1 -8.235076010102366e-1
1.3623188405797112e1 -8.985507246376807e0 -8.347726791573311e-1 -8.347726791573311e-1
1.420289855072465e1 -8.985507246376807e0 -8.450788360522158e-1 -8.450788360522158e-1
1.4782608695652186e1 -8.985507246376807e0 -8.545219414713259e-1 -8.545219414713259e-1
1.5362318840579723e1 -8.985507246376807e0 -8.631876031294049e-1 -8.631876031294049e-1
1.594202898550726e1 -8.985507246376807e0 -8.711522092037663e-1 -8.711522092037663e-1
1.6521739130434796e1 -8.985507246376807e0 -8.784839023828745e-1 -8.784839023828745e-1
1.710144927536233e1 -8.985507246376807e0 -8.85243475438223e-1 -8.85243475438223e-1
1.7681159420289866e1 -8.985507246376807e0 -8.914851850217141e-1 -8.914851850217141e-1
1.82608695652174e1 -8.985507246376807e0 -8.972574847360192e-1 -8.972574847360192e-1
1.8840579710144937e1 -8.985507246376807e0 -9.026036812034511e-1 -9.026036812034511e-1
1.9420289855072472e1 -8.985507246376807e0 -9.075625183813193e-1 -9.075625183813193e-1
2.0e1 -8.985507246376807e0 -9.121686961106911e-1 -9.121686961106911e-1

-2.0e1 -8.40579710144927e0 9.218866766728538e-1 9.218866766728538e-1
-1.9420289855072465e1 -8.40579710144927e0 9.177221168073145e-1 9.177221168073145e-1
-1.884057971014493e1 -8.40579710144927e0 9.132312492718722e-1 9.132312492718722e-1
-1.8260869565217394e1 -8.40579710144927e0 9.08380936147344e-1 9.08380936147344e-1
-1.768115942028986e1 -8.40579710144927e0 9.031340045917275e-1 9.031340045917275e-1
-1.7101449275362324e1 -8.40579710144927e0 8.97448694974292e-1 8.97448694974292e-1
-1.652173913043479e1 -8.40579710144927e0 8.912780307610861e-1 8.912780307610861e-1
-1.5942028985507251e1 -8.40579710144927e0 8.845691004852975e-1 8.845691004852975e-1
-1.5362318840579714e1 -8.40579710144927e0 8.772622419185102e-1 8.772622419185102e-1
-1.4782608695652177e1 -8.40579710144927e0 8.692901189279538e-1 8.692901189279538e-1
-1.420289855072464e1 -8.40579710144927e0 8.605766828239992e-1 8.605766828239992e-1
-1.3623188405797103e1 -8.40579710144927e0 8.510360127996743e-1 8.510360127996743e-1
-1.3043478260869566e1 -8.40579710144927e0 8.405710350936328e-1 8.405710350936328e-1
-1.246376811594203e1 -8.40579710144927e0 8.290721288256766e-1 8.290721288256766e-1
-1.1884057971014492e1 -8.40579710144927e0 8.164156395068652e-1 8.164156395068652e-1
-1.1304347826086955e1 -8.40579710144927e0 8.024623409461336e-1 8.024623409461336e-1
-1.0724637681159418e1 -8.40579710144927e0 7.870559151513066e-1 7.870559151513066e-1
-1.0144927536231881e1 -8.40579710144927e0 7.700215609055623e-1 7.700215609055623e-1
-9.565217391304344e0 -8.40579710144927e0 7.51164898449876e-1 7.51164898449876e-1
-8.985507246376807e0 -8.40579710144927e0 7.302714135188956e-1 7.302714135188956e-1
-8.40579710144927e0 -8.40579710144927e0 7.071067811865475e-1 7.071067811865475e-1
-7.826086956521734e0 -8.40579710144927e0 6.814185279188428e-1 6.814185279188428e-1
-7.246376811594198e0 -8.40579710144927e0 6.529396220694627e-1 6.529396220694627e-1
-6.666666666666662e0 -8.40579710144927e0 6.21394711002044e-1 6.21394711002044e-1
-6.0869565217391255e0 -8.40579710144927e0 5.865098121518428e-1 5.865098121518428e-1
-5.507246376811589e0 -8.40579710144927e0 5.480262573108728e-1 5.480262573108728e-1
-4.927536231884053e0 -8.40579710144927e0 5.0571949971242e-1 5.0571949971242e-1
-4.347826086956517e0 -8.40579710144927e0 4.5942291887376646e-1 4.5942291887376646e-1
-3.768115942028981e0 -8.40579710144927e0 4.09055904092909e-1 4.09055904092909e-1
-3.188405797101445e0 -8.40579710144927e0 3.546542341205383e-1 3.546542341205383e-1
-2.6086956521739086e0 -8.40579710144927e0 2.963992148724526e-1 2.963992148724526e-1
-2.0289855072463725e0 -8.40579710144927e0 2.3464053310389651e-1 2.3464053310389651e-1
-1.4492753623188364e0 -8.40579710144927e0 1.6990691650764583e-1 1.6990691650764583e-1
-8.695652173913001e-1 -8.40579710144927e0 1.0289915108550488e-1 1.0289915108550488e-1
-2.8985507246376385e-1 -8.40579710144927e0 3.4462275839778395e-2 3.4462275839778395e-2
2.898550724637724e-1 -8.40579710144927e0 -3.4462275839779405e-2 -3.4462275839779405e-2
8.695652173913087e-1 -8.40579710144927e0 -1.0289915108550586e-1 -1.0289915108550586e-1
1.4492753623188448e0 -8.40579710144927e0 -1.6990691650764678e-1 -1.6990691650764678e-1
2.028985507246381e0 -8.40579710144927e0 -2.3464053310389738e-1 -2.3464053310389738e-1
2.608695652173917e0 -8.40579710144927e0 -2.9639921487245346e-1 -2.9639921487245346e-1
3.188405797101453e0 -8.40579710144927e0 -3.546542341205391e-1 -3.546542341205391e-1
3.7681159420289894e0 -8.40579710144927e0 -4.0905590409290976e-1 -4.0905590409290976e-1
4.347826086956526e0 -8.40579710144927e0 -4.594229188737672e-1 -4.594229188737672e-1
4.927536231884062e0 -8.40579710144927e0 -5.057194997124207e-1 -5.057194997124207e-1
5.507246376811598e0 -8.40579710144927e0 -5.480262573108734e-1 -5.480262573108734e-1
6.086956521739134e0 -8.40579710144927e0 -5.865098121518434e-1 -5.865098121518434e-1
6.6666666666666705e0 -8.40579710144927e0 -6.213947110020445e-1 -6.213947110020445e-1
7.246376811594207e0 -8.40579710144927e0 -6.529396220694631e-1 -6.529396220694631e-1
7.826086956521743e0 -8.40579710144927e0 -6.814185279188433e-1 -6.814185279188433e-1
8.405797101449279e0 -8.40579710144927e0 -7.071067811865479e-1 -7.071067811865479e-1
8.985507246376816e0 -8.40579710144927e0 -7.302714135188958e-1 -7.302714135188958e-1
9.565217391304353e0 -8.40579710144927e0 -7.511648984498762e-1 -7.511648984498762e-1
1.014492753623189e1 -8.40579710144927e0 -7.700215609055627e-1 -7.700215609055627e-1
1.0724637681159427e1 -8.40579710144927e0 -7.870559151513069e-1 -7.870559151513069e-1
1.1304347826086964e1 -8.40579710144927e0 -8.024623409461339e-1 -8.024623409461339e-1
1.1884057971014501e1 -8.40579710144927e0 -8.164156395068655e-1 -8.164156395068655e-1
1.2463768115942038e1 -8.40579710144927e0 -8.290721288256768e-1 -8.290721288256768e-1
1.3043478260869575e1 -8.40579710144927e0 -8.40571035093633e-1 -8.40571035093633e-1
1.3623188405797112e1 -8.40579710144927e0 -8.510360127996744e-1 -8.510360127996744e-1
1.420289855072465e1 -8.40579710144927e0 -8.605766828239992e-1 -8.605766828239992e-1
1.4782608695652186e1 -8.40579710144927e0 -8.692901189279538e-1 -8.692901189279538e-1
1.5362318840579723e1 -8.40579710144927e0 -8.772622419185102e-1 -8.772622419185102e-1
1.594202898550726e1 -8.40579710144927e0 -8.845691004852974e-1 -8.845691004852974e-1
1.6521739130434796e1 -8.40579710144927e0 -8.912780307610864e-1 -8.912780307610864e-1
1.710144927536233e1 -8.40579710144927e0 -8.974486949742921e-1 -8.974486949742921e-1
1.7681159420289866e1 -8.40579710144927e0 -9.031340045917277e-1 -9.031340045917277e-1
1.82608695652174e1 -8.40579710144927e0 -9.083809361473443e-1 -9.083809361473443e-1
1.8840579710144937e1 -8.40579710144927e0 -9.132312492718723e-1 -9.132312492718723e-1
1.9420289855072472e1 -8.40579710144927e0 -9.177221168073147e-1 -9.177221168073147e-1
2.0e1 -8.40579710144927e0 -9.218866766728538e-1 -9.218866766728538e-1

-2.0e1 -7.826086956521734e0 9.312427797057534e-1 9.312427797057534e-1
-1.9420289855072465e1 -7.826086956521734e0 9.275188943349939e-1 9.275188943349939e-1
-1.884057971014493e1 -7.826086956521734e0 9.234967162373077e-1 9.234967162373077e-1
-1.8260869565217394e1 -7.826086956521734e0 9.191450300180579e-1 9.191450300180579e-1
-1.768115942028986e1 -7.826086956521734e0 9.144286605749511e-1 9.144286605749511e-1
-1.7101449275362324e1 -7.826086956521734e0 9.093078989577119e-1 9.093078989577119e-1
-1.652173913043479e1 -7.826086956521734e0 9.03737838893539e-1 9.03737838893539e-1
-1.5942028985507251e1 -7.826086956521734e0 8.976676105617705e-1 8.976676105617705e-1
-1.5362318840579714e1 -7.826086956521734e0 8.910394968592898e-1 8.910394968592898e-1
-1.4782608695652177e1 -7.826086956521734e0 8.83787916347062e-1 8.83787916347062e-1
-1.420289855072464e1 -7.826086956521734e0 8.758382566188743e-1 8.758382566188743e-1
-1.3623188405797103e1 -7.826086956521734e0 8.67105542470769e-1 8.67105542470769e-1
-1.3043478260869566e1 -7.826086956521734e0 8.574929257125443e-1 8.574929257125443e-1
-1.246376811594203e1 -7.826086956521734e0 8.468899888530684e-1 8.468899888530684e-1
-1.1884057971014492e1 -7.826086956521734e0 8.351708648198785e-1 8.351708648198785e-1
-1.1304347826086955e1 -7.826086956521734e0 8.221921916437789e-1 8.221921916437789e-1
-1.0724637681159418e1 -7.826086956521734e0 8.077909478592091e-1 8.077909478592091e-1
-1.0144927536231881e1 -7.826086956521734e0 7.91782255563472e-1 7.91782255563472e-1
-9.565217391304344e0 -7.826086956521734e0 7.739572992033211e-1 7.739572992033211e-1
-8.985507246376807e0 -7.826086956521734e0 7.540815958863059e-1 7.540815958863059e-1
-8.40579710144927e0 -7.826086956521734e0 7.318939744313497e-1 7.318939744313497e-1
-7.826086956521734e0 -7.826086956521734e0 7.071067811865476e-1 7.071067811865476e-1
-7.246376811594198e0 -7.826086956521734e0 6.79408031498305e-1 6.79408031498305e-1
-6.666666666666662e0 -7.826086956521734e0 6.484664555997911e-1 6.484664555997911e-1
-6.0869565217391255e0 -7.826086956521734e0 6.139406135149204e-1 6.139406135149204e-1
-5.507246376811589e0 -7.826086956521734e0 5.754934061746134e-1 5.754934061746134e-1
-4.927536231884053e0 -7.826086956521734e0 5.328132696861392e-1 5.328132696861392e-1
-4.347826086956517e0 -7.826086956521734e0 4.856429311786319e-1 4.856429311786319e-1
-3.768115942028981e0 -7.826086956521734e0 4.338156187728997e-1 4.338156187728997e-1
-3.188405797101445e0 -7.826086956521734e0 3.772968873135192e-1 3.772968873135192e-1
-2.6086956521739086e0 -7.826086956521734e0 3.1622776601683766e-1 3.1622776601683766e-1
-2.0289855072463725e0 -7.826086956521734e0 2.5096215878372585e-1 2.5096215878372585e-1
-1.4492753623188364e0 -7.826086956521734e0 1.8208926018230706e-1 1.8208926018230706e-1
-8.695652173913001e-1 -7.826086956521734e0 1.1043152607484609e-1 1.1043152607484609e-1
-2.8985507246376385e-1 -7.826086956521734e0 3.7011660509879746e-2 3.7011660509879746e-2
2.898550724637724e-1 -7.826086956521734e0 -3.7011660509880834e-2 -3.7011660509880834e-2
8.695652173913087e-1 -7.826086956521734e0 -1.1043152607484714e-1 -1.1043152607484714e-1
1.4492753623188448e0 -7.826086956521734e0 -1.8208926018230806e-1 -1.8208926018230806e-1
2.028985507246381e0 -7.826086956521734e0 -2.5096215878372674e-1 -2.5096215878372674e-1
2.608695652173917e0 -7.826086956521734e0 -3.1622776601683855e-1 -3.1622776601683855e-1
3.188405797101453e0 -7.826086956521734e0 -3.7729688731352007e-1 -3.7729688731352007e-1
3.7681159420289894e0 -7.826086956521734e0 -4.3381561877290054e-1 -4.3381561877290054e-1
4.347826086956526e0 -7.826086956521734e0 -4.856429311786327e-1 -4.856429311786327e-1
4.927536231884062e0 -7.826086956521734e0 -5.328132696861398e-1 -5.328132696861398e-1
5.507246376811598e0 -7.826086956521734e0 -5.754934061746141e-1 -5.754934061746141e-1
6.086956521739134e0 -7.826086956521734e0 -6.139406135149209e-1 -6.139406135149209e-1
6.6666666666666705e0 -7.826086956521734e0 -6.484664555997915e-1 -6.484664555997915e-1
7.246376811594207e0 -7.826086956521734e0 -6.794080314983053e-1 -6.794080314983053e-1
7.826086956521743e0 -7.826086956521734e0 -7.071067811865479e-1 -7.071067811865479e-1
8.405797101449279e0 -7.826086956521734e0 -7.318939744313501e-1 -7.318939744313501e-1
8.985507246376816e0 -7.826086956521734e0 -7.540815958863063e-1 -7.540815958863063e-1
9.565217391304353e0 -7.826086956521734e0 -7.739572992033213e-1 -7.739572992033213e-1
1.014492753623189e1 -7.826086956521734e0 -7.917822555634723e-1 -7.917822555634723e-1
1.0724637681159427e1 -7.826086956521734e0 -8.077909478592095e-1 -8.077909478592095e-1
1.1304347826086964e1 -7.826086956521734e0 -8.22192191643779e-1 -8.22192191643779e-1
1.1884057971014501e1 -7.826086956521734e0 -8.351708648198787e-1 -8.351708648198787e-1
1.2463768115942038e1 -7.826086956521734e0 -8.468899888530687e-1 -8.468899888530687e-1
1.3043478260869575e1 -7.826086956521734e0 -8.574929257125445e-1 -8.574929257125445e-1
1.3623188405797112e1 -7.826086956521734e0 -8.671055424707691e-1 -8.671055424707691e-1
1.420289855072465e1 -7.826086956521734e0 -8.758382566188742e-1 -8.758382566188742e-1
1.4782608695652186e1 -7.826086956521734e0 -8.837879163470621e-1 -8.837879163470621e-1
1.5362318840579723e1 -7.826086956521734e0 -8.910394968592901e-1 -8.910394968592901e-1
1.594202898550726e1 -7.826086956521734e0 -8.976676105617707e-1 -8.976676105617707e-1
1.6521739130434796e1 -7.826086956521734e0 -9.037378388935391e-1 -9.037378388935391e-1
1.710144927536233e1 -7.826086956521734e0 -9.093078989577121e-1 -9.093078989577121e-1
1.7681159420289866e1 -7.826086956521734e0 -9.144286605749513e-1 -9.144286605749513e-1
1.82608695652174e1 -7.826086956521734e0 -9.191450300180581e-1 -9.191450300180581e-1
1.8840579710144937e1 -7.826086956521734e0 -9.234967162373077e-1 -9.234967162373077e-1
1.9420289855072472e1 -7.826086956521734e0 -9.275188943349939e-1 -9.275188943349939e-1
2.0e1 -7.826086956521734e0 -9.312427797057534e-1 -9.312427797057534e-1

-2.0e1 -7.246376811594198e0 9.401906246577835e-1 9.401906246577835e-1
-1.9420289855072465e1 -7.246376811594198e0 9.369025928653386e-1 9.369025928653386e-1
-1.884057971014493e1 -7.246376811594198e0 9.333456062030597e-1 9.333456062030597e-1
-1.8260869565217394e1 -7.246376811594198e0 9.294907111696337e-1 9.294907111696337e-1
-1.768115942028986e1 -7.246376811594198e0 9.25305138660672e-1 9.25305138660672e-1
-1.7101449275362324e1 -7.246376811594198e0 9.207517206745708e-1 9.207517206745708e-1
-1.652173913043479e1 -7.246376811594198e0 9.157882087939493e-1 9.157882087939493e-1
-1.5942028985507251e1 -7.246376811594198e0 9.10366477462605e-1 9.10366477462605e-1
-1.5362318840579714e1 -7.246376811594198e0 9.044315925115103e-1 9.044315925115103e-1
-1.4782608695652177e1 -7.246376811594198e0 8.9792072272698e-1 8.9792072272698e-1
-1.420289855072464e1 -7.246376811594198e0 8.907618697082331e-1 8.907618697082331e-1
-1.3623188405797103e1 -7.246376811594198e0 8.8287238919928e-1 8.8287238919928e-1
-1.3043478260869566e1 -7.246376811594198e0 8.741572761215379e-1 8.741572761215379e-1
-1.246376811594203e1 -7.246376811594198e0 8.645071866841929e-1 8.645071866841929e-1
-1.1884057971014492e1 -7.246376811594198e0 8.537961757940361e-1 8.537961757940361e-1
-1.1304347826086955e1 -7.246376811594198e0 8.41879138963874e-1 8.41879138963874e-1
-1.0724637681159418e1 -7.246376811594198e0 8.285889686914203e-1 8.285889686914203e-1
-1.0144927536231881e1 -7.246376811594198e0 8.137334712067351e-1 8.137334712067351e-1
-9.565217391304344e0 -7.246376811594198e0 7.970921481540104e-1 7.970921481540104e-1
-8.985507246376807e0 -7.246376811594198e0 7.784130394753294e-1 7.784130394753294e-1
-8.40579710144927e0 -7.246376811594198e0 7.574099616005767e-1 7.574099616005767e-1
-7.826086956521734e0 -7.246376811594198e0 7.337606740181694e-1 7.337606740181694e-1
-7.246376811594198e0 -7.246376811594198e0 7.071067811865476e-1 7.071067811865476e-1
-6.666666666666662e0 -7.246376811594198e0 6.770565308208832e-1 6.770565308208832e-1
-6.0869565217391255e0 -7.246376811594198e0 6.431920864232733e-1 6.431920864232733e-1
-5.507246376811589e0 -7.246376811594198e0 6.050832675335578e-1 6.050832675335578e-1
-4.927536231884053e0 -7.246376811594198e0 5.62310021407279e-1 5.62310021407279e-1
-4.347826086956517e0 -7.246376811594198e0 5.144957554275263e-1 5.144957554275263e-1
-3.768115942028981e0 -7.246376811594198e0 4.613527366419893e-1 4.613527366419893e-1
-3.188405797101445e0 -7.246376811594198e0 4.027386142660166e-1 4.027386142660166e-1
-2.6086956521739086e0 -7.246376811594198e0 3.3871946827274135e-1 3.3871946827274135e-1
-2.0289855072463725e0 -7.246376811594198e0 2.696299255199705e-1 2.696299255199705e-1
-1.4492753623188364e0 -7.246376811594198e0 1.9611613513818363e-1 1.9611613513818363e-1
-8.695652173913001e-1 -7.246376811594198e0 1.1914522061843015e-1 1.1914522061843015e-1
-2.8985507246376385e-1 -7.246376811594198e0 3.996803834887102e-2 3.996803834887102e-2
2.898550724637724e-1 -7.246376811594198e0 -3.996803834887219e-2 -3.996803834887219e-2
8.695652173913087e-1 -7.246376811594198e0 -1.191452206184313e-1 -1.191452206184313e-1
1.4492753623188448e0 -7.246376811594198e0 -1.961161351381847e-1 -1.961161351381847e-1
2.028985507246381e0 -7.246376811594198e0 -2.6962992551997156e-1 -2.6962992551997156e-1
2.608695652173917e0 -7.246376811594198e0 -3.3871946827274235e-1 -3.3871946827274235e-1
3.188405797101453e0 -7.246376811594198e0 -4.0273861426601754e-1 -4.0273861426601754e-1
3.7681159420289894e0 -7.246376811594198e0 -4.6135273664199006e-1 -4.6135273664199006e-1
4.347826086956526e0 -7.246376811594198e0 -5.144957554275271e-1 -5.144957554275271e-1
4.927536231884062e0 -7.246376811594198e0 -5.623100214072797e-1 -5.623100214072797e-1
5.507246376811598e0 -7.246376811594198e0 -6.050832675335585e-1 -6.050832675335585e-1
6.086956521739134e0 -7.246376811594198e0 -6.431920864232739e-1 -6.431920864232739e-1
6.6666666666666705e0 -7.246376811594198e0 -6.770565308208838e-1 -6.770565308208838e-1
7.246376811594207e0 -7.246376811594198e0 -7.071067811865479e-1 -7.071067811865479e-1
7.826086956521743e0 -7.246376811594198e0 -7.337606740181697e-1 -7.337606740181697e-1
8.405797101449279e0 -7.246376811594198e0 -7.574099616005772e-1 -7.574099616005772e-1
8.985507246376816e0 -7.246376811594198e0 -7.784130394753298e-1 -7.784130394753298e-1
9.565217391304353e0 -7.246376811594198e0 -7.970921481540107e-1 -7.970921481540107e-1
1.014492753623189e1 -7.246376811594198e0 -8.137334712067352e-1 -8.137334712067352e-1
1.0724637681159427e1 -7.246376811594198e0 -8.285889686914206e-1 -8.285889686914206e-1
1.1304347826086964e1 -7.246376811594198e0 -8.418791389638741e-1 -8.418791389638741e-1
1.1884057971014501e1 -7.246376811594198e0 -8.537961757940363e-1 -8.537961757940363e-1
1.2463768115942038e1 -7.246376811594198e0 -8.64507186684193e-1 -8.64507186684193e-1
1.3043478260869575e1 -7.246376811594198e0 -8.74157276121538e-1 -8.74157276121538e-1
1.3623188405797112e1 -7.246376811594198e0 -8.8287238919928e-1 -8.8287238919928e-1
1.420289855072465e1 -7.246376811594198e0 -8.907618697082333e-1 -8.907618697082333e-1
1.4782608695652186e1 -7.246376811594198e0 -8.979207227269801e-1 -8.979207227269801e-1
1.5362318840579723e1 -7.246376811594198e0 -9.044315925115102e-1 -9.044315925115102e-1
1.594202898550726e1 -7.246376811594198e0 -9.10366477462605e-1 -9.10366477462605e-1
1.6521739130434796e1 -7.246376811594198e0 -9.157882087939494e-1 -9.157882087939494e-1
1.710144927536233e1 -7.246376811594198e0 -9.207517206745708e-1 -9.207517206745708e-1
1.7681159420289866e1 -7.246376811594198e0 -9.253051386606722e-1 -9.253051386606722e-1
1.82608695652174e1 -7.246376811594198e0 -9.294907111696337e-1 -9.294907111696337e-1
1.8840579710144937e1 -7.246376811594198e0 -9.333456062030597e-1 -9.333456062030597e-1
1.9420289855072472e1 -7.246376811594198e0 -9.369025928653386e-1 -9.369025928653386e-1
2.0e1 -7.246376811594198e0 -9.401906246577835e-1 -9.401906246577835e-1

-2.0e1 -6.666666666666662e0 9.486832980505138e-1 9.486832980505138e-1
-1.9420289855072465e1 -6.666666666666662e0 9.458221364244433e-1 9.458221364244433e-1
-1.884057971014493e1 -6.666666666666662e0 9.427222729793715e-1 9.427222729793715e-1
-1.8260869565217394e1 -6.666666666666662e0 9.393573198201465e-1 9.393573198201465e-1
-1.768115942028986e1 -6.666666666666662e0 9.356972863937921e-1 9.356972863937921e-1
-1.7101449275362324e1 -6.666666666666662e0 9.317080017359265e-1 9.317080017359265e-1
-1.652173913043479e1 -6.666666666666662e0 9.273504325631241e-1 9.273504325631241e-1
-1.5942028985507251e1 -6.666666666666662e0 9.225798771450632e-1 9.225798771450632e-1
-1.5362318840579714e1 -6.666666666666662e0 9.173450110960784e-1 9.173450110960784e-1
-1.4782608695652177e1 -6.666666666666662e0 9.115867568890322e-1 9.115867568890322e-1
-1.420289855072464e1 -6.666666666666662e0 9.052369440730289e-1 9.052369440730289e-1
-1.3623188405797103e1 -6.666666666666662e0 8.982167220477767e-1 8.982167220477767e-1
-1.3043478260869566e1 -6.666666666666662e0 8.904346821960808e-1 8.904346821960808e-1
-1.246376811594203e1 -6.666666666666662e0 8.817846419346917e-1 8.817846419346917e-1
-1.1884057971014492e1 -6.666666666666662e0 8.721430411136101e-1 8.721430411136101e-1
-1.1304347826086955e1 -6.666666666666662e0 8.613659033838031e-1 8.613659033838031e-1
-1.0724637681159418e1 -6.666666666666662e0 8.492853252890441e-1 8.492853252890441e-1
-1.0144927536231881e1 -6.666666666666662e0 8.357054797012743e-1 8.357054797012743e-1
-9.565217391304344e0 -6.666666666666662e0 8.203981667699869e-1 8.203981667699869e-1
-8.985507246376807e0 -6.666666666666662e0 8.030980282338017e-1 8.030980282338017e-1
-8.40579710144927e0 -6.666666666666662e0 7.834976790895338e-1 7.834976790895338e-1
-7.826086956521734e0 -6.666666666666662e0 7.612432304867114e-1 7.612432304867114e-1
-7.246376811594198e0 -6.666666666666662e0 7.359310117618297e-1 7.359310117618297e-1
-6.666666666666662e0 -6.666666666666662e0 7.071067811865475e-1 7.071067811865475e-1
-6.0869565217391255e0 -6.666666666666662e0 6.742693640213323e-1 6.742693640213323e-1
-5.507246376811589e0 -6.666666666666662e0 6.368814469962913e-1 6.368814469962913e-1
-4.927536231884053e0 -6.666666666666662e0 5.943910610838057e-1 5.943910610838057e-1
-4.347826086956517e0 -6.666666666666662e0 5.462677805469222e-1 5.462677805469222e-1
-3.768115942028981e0 -6.666666666666662e0 4.920572566679018e-1 4.920572566679018e-1
-3.188405797101445e0 -6.666666666666662e0 4.314554973040046e-1 4.314554973040046e-1
-2.6086956521739086e0 -6.666666666666662e0 3.6439934858051193e-1 3.6439934858051193e-1
-2.0289855072463725e0 -6.666666666666662e0 2.9116161578269567e-1 2.9116161578269567e-1
-1.4492753623188364e0 -6.666666666666662e0 2.1242964433104325e-1 2.1242964433104325e-1
-8.695652173913001e-1 -6.666666666666662e0 1.2933918406776754e-1 1.2933918406776754e-1
-2.8985507246376385e-1 -6.666666666666662e0 4.3437224276306335e-2 4.3437224276306335e-2
2.898550724637724e-1 -6.666666666666662e0 -4.3437224276307607e-2 -4.3437224276307607e-2
8.695652173913087e-1 -6.666666666666662e0 -1.2933918406776876e-1 -1.2933918406776876e-1
1.4492753623188448e0 -6.666666666666662e0 -2.1242964433104441e-1 -2.1242964433104441e-1
2.028985507246381e0 -6.666666666666662e0 -2.911616157826968e-1 -2.911616157826968e-1
2.608695652173917e0 -6.666666666666662e0 -3.643993485805129e-1 -3.643993485805129e-1
3.188405797101453e0 -6.666666666666662e0 -4.3145549730400556e-1 -4.3145549730400556e-1
3.7681159420289894e0 -6.666666666666662e0 -4.9205725666790257e-1 -4.9205725666790257e-1
4.347826086956526e0 -6.666666666666662e0 -5.462677805469229e-1 -5.462677805469229e-1
4.927536231884062e0 -6.666666666666662e0 -5.943910610838063e-1 -5.943910610838063e-1
5.507246376811598e0 -6.666666666666662e0 -6.368814469962919e-1 -6.368814469962919e-1
6.086956521739134e0 -6.666666666666662e0 -6.742693640213328e-1 -6.742693640213328e-1
6.6666666666666705e0 -6.666666666666662e0 -7.07106781186548e-1 -7.07106781186548e-1
7.246376811594207e0 -6.666666666666662e0 -7.359310117618301e-1 -7.359310117618301e-1
7.826086956521743e0 -6.666666666666662e0 -7.612432304867117e-1 -7.612432304867117e-1
8.405797101449279e0 -6.666666666666662e0 -7.834976790895342e-1 -7.834976790895342e-1
8.985507246376816e0 -6.666666666666662e0 -8.030980282338022e-1 -8.030980282338022e-1
9.565217391304353e0 -6.666666666666662e0 -8.203981667699871e-1 -8.203981667699871e-1
1.014492753623189e1 -6.666666666666662e0 -8.357054797012744e-1 -8.357054797012744e-1
1.0724637681159427e1 -6.666666666666662e0 -8.492853252890443e-1 -8.492853252890443e-1
1.1304347826086964e1 -6.666666666666662e0 -8.613659033838034e-1 -8.613659033838034e-1
1.1884057971014501e1 -6.666666666666662e0 -8.721430411136103e-1 -8.721430411136103e-1
1.2463768115942038e1 -6.666666666666662e0 -8.81784641934692e-1 -8.81784641934692e-1
1.3043478260869575e1 -6.666666666666662e0 -8.904346821960809e-1 -8.904346821960809e-1
1.3623188405797112e1 -6.666666666666662e0 -8.982167220477769e-1 -8.982167220477769e-1
1.420289855072465e1 -6.666666666666662e0 -9.05236944073029e-1 -9.05236944073029e-1
1.4782608695652186e1 -6.666666666666662e0 -9.115867568890323e-1 -9.115867568890323e-1
1.5362318840579723e1 -6.666666666666662e0 -9.173450110960785e-1 -9.173450110960785e-1
1.594202898550726e1 -6.666666666666662e0 -9.225798771450631e-1 -9.225798771450631e-1
1.6521739130434796e1 -6.666666666666662e0 -9.273504325631241e-1 -9.273504325631241e-1
1.710144927536233e1 -6.666666666666662e0 -9.317080017359265e-1 -9.317080017359265e-1
1.7681159420289866e1 -6.666666666666662e0 -9.356972863937921e-1 -9.356972863937921e-1
1.82608695652174e1 -6.666666666666662e0 -9.393573198201465e-1 -9.393573198201465e-1
1.8840579710144937e1 -6.666666666666662e0 -9.427222729793716e-1 -9.427222729793716e-1
1.9420289855072472e1 -6.666666666666662e0 -9.458221364244433e-1 -9.458221364244433e-1
2.0e1 -6.666666666666662e0 -9.486832980505138e-1 -9.486832980505138e-1

-2.0e1 -6.0869565217391255e0 9.566738804288585e-1 9.566738804288585e-1
-1.9420289855072465e1 -6.0869565217391255e0 9.542262139256076e-1 9.542262139256076e-1
-1.884057971014493e1 -6.0869565217391255e0 9.515705428769604e-1 9.515705428769604e-1
-1.8260869565217394e1 -6.0869565217391255e0 9.486832980505138e-1 9.486832980505138e-1
-1.768115942028986e1 -6.0869565217391255e0 9.455375858660723e-1 9.455375858660723e-1
-1.7101449275362324e1 -6.0869565217391255e0 9.421026317177148e-1 9.421026317177148e-1
-1.652173913043479e1 -6.0869565217391255e0 9.383431168171104e-1 9.383431168171104e-1
-1.5942028985507251e1 -6.0869565217391255e0 9.342183861793727e-1 9.342183861793727e-1
-1.5362318840579714e1 -6.0869565217391255e0 9.296815004654511e-1 9.296815004654511e-1
-1.4782608695652177e1 -6.0869565217391255e0 9.24678098474716e-1 9.24678098474716e-1
-1.420289855072464e1 -6.0869565217391255e0 9.19145030018058e-1 9.19145030018058e-1
-1.3623188405797103e1 -6.0869565217391255e0 9.130087106158284e-1 9.130087106158284e-1
-1.3043478260869566e1 -6.0869565217391255e0 9.061831399952656e-1 9.061831399952656e-1
-1.246376811594203e1 -6.0869565217391255e0 8.985675159864318e-1 8.985675159864318e-1
-1.1884057971014492e1 -6.0869565217391255e0 8.900433648586652e-1 8.900433648586652e-1
-1.1304347826086955e1 -6.0869565217391255e0 8.804710999221754e-1 8.804710999221754e-1
-1.0724637681159418e1 -6.0869565217391255e0 8.696859152361968e-1 8.696859152361968e-1
-1.0144927536231881e1 -6.0869565217391255e0 8.574929257125443e-1 8.574929257125443e-1
-9.565217391304344e0 -6.0869565217391255e0 8.436614877321076e-1 8.436614877321076e-1
-8.985507246376807e0 -6.0869565217391255e0 8.27918690488332e-1 8.27918690488332e-1
-8.40579710144927e0 -6.0869565217391255e0 8.099421215430213e-1 8.099421215430213e-1
-7.826086956521734e0 -6.0869565217391255e0 7.893522173763263e-1 7.893522173763263e-1
-7.246376811594198e0 -6.0869565217391255e0 7.657048647896111e-1 7.657048647896111e-1
-6.666666666666662e0 -6.0869565217391255e0 7.384854939281259e-1 7.384854939281259e-1
-6.0869565217391255e0 -6.0869565217391255e0 7.071067811865476e-1 7.071067811865476e-1
-5.507246376811589e0 -6.0869565217391255e0 6.709133239691262e-1 6.709133239691262e-1
-4.927536231884053e0 -6.0869565217391255e0 6.291982286679644e-1 6.291982286679644e-1
-4.347826086956517e0 -6.0869565217391255e0 5.812381937190964e-1 5.812381937190964e-1
-3.768115942028981e0 -6.0869565217391255e0 5.263546146162953e-1 5.263546146162953e-1
-3.188405797101445e0 -6.0869565217391255e0 4.6400699467055734e-1 4.6400699467055734e-1
-2.6086956521739086e0 -6.0869565217391255e0 3.9391929857916735e-1 3.9391929857916735e-1
-2.0289855072463725e0 -6.0869565217391255e0 3.1622776601683755e-1 3.1622776601683755e-1
-1.4492753623188364e0 -6.0869565217391255e0 2.316205273060393e-1 2.316205273060393e-1
-8.695652173913001e-1 -6.0869565217391255e0 1.4142135623730895e-1 1.4142135623730895e-1
-2.8985507246376385e-1 -6.0869565217391255e0 4.756514941544874e-2 4.756514941544874e-2
2.898550724637724e-1 -6.0869565217391255e0 -4.756514941545014e-2 -4.756514941545014e-2
8.695652173913087e-1 -6.0869565217391255e0 -1.414213562373103e-1 -1.414213562373103e-1
1.4492753623188448e0 -6.0869565217391255e0 -2.3162052730604055e-1 -2.3162052730604055e-1
2.028985507246381e0 -6.0869565217391255e0 -3.162277660168388e-1 -3.162277660168388e-1
2.608695652173917e0 -6.0869565217391255e0 -3.9391929857916846e-1 -3.9391929857916846e-1
3.188405797101453e0 -6.0869565217391255e0 -4.6400699467055834e-1 -4.6400699467055834e-1
3.7681159420289894e0 -6.0869565217391255e0 -5.263546146162961e-1 -5.263546146162961e-1
4.347826086956526e0 -6.0869565217391255e0 -5.812381937190971e-1 -5.812381937190971e-1
4.927536231884062e0 -6.0869565217391255e0 -6.291982286679652e-1 -6.291982286679652e-1
5.507246376811598e0 -6.0869565217391255e0 -6.709133239691268e-1 -6.709133239691268e-1
6.086956521739134e0 -6.0869565217391255e0 -7.07106781186548e-1 -7.07106781186548e-1
6.6666666666666705e0 -6.0869565217391255e0 -7.384854939281263e-1 -7.384854939281263e-1
7.246376811594207e0 -6.0869565217391255e0 -7.657048647896114e-1 -7.657048647896114e-1
7.826086956521743e0 -6.0869565217391255e0 -7.893522173763267e-1 -7.893522173763267e-1
8.405797101449279e0 -6.0869565217391255e0 -8.099421215430215e-1 -8.099421215430215e-1
8.985507246376816e0 -6.0869565217391255e0 -8.279186904883323e-1 -8.279186904883323e-1
9.565217391304353e0 -6.0869565217391255e0 -8.436614877321077e-1 -8.436614877321077e-1
1.014492753623189e1 -6.0869565217391255e0 -8.574929257125445e-1 -8.574929257125445e-1
1.0724637681159427e1 -6.0869565217391255e0 -8.69685915236197e-1 -8.69685915236197e-1
1.1304347826086964e1 -6.0869565217391255e0 -8.804710999221755e-1 -8.804710999221755e-1
1.1884057971014501e1 -6.0869565217391255e0 -8.900433648586654e-1 -8.900433648586654e-1
1.2463768115942038e1 -6.0869565217391255e0 -8.985675159864319e-1 -8.985675159864319e-1
1.3043478260869575e1 -6.0869565217391255e0 -9.061831399952657e-1 -9.061831399952657e-1
1.3623188405797112e1 -6.0869565217391255e0 -9.130087106158286e-1 -9.130087106158286e-1
1.420289855072465e1 -6.0869565217391255e0 -9.191450300180581e-1 -9.191450300180581e-1
1.4782608695652186e1 -6.0869565217391255e0 -9.246780984747162e-1 -9.246780984747162e-1
1.5362318840579723e1 -6.0869565217391255e0 -9.296815004654512e-1 -9.296815004654512e-1
1.594202898550726e1 -6.0869565217391255e0 -9.342183861793728e-1 -9.342183861793728e-1
1.6521739130434796e1 -6.0869565217391255e0 -9.383431168171104e-1 -9.383431168171104e-1
1.710144927536233e1 -6.0869565217391255e0 -9.421026317177148e-1 -9.421026317177148e-1
1.7681159420289866e1 -6.0869565217391255e0 -9.455375858660723e-1 -9.455375858660723e-1
1.82608695652174e1 -6.0869565217391255e0 -9.48683298050514e-1 -9.48683298050514e-1
1.8840579710144937e1 -6.0869565217391255e0 -9.515705428769604e-1 -9.515705428769604e-1
1.9420289855072472e1 -6.0869565217391255e0 -9.542262139256076e-1 -9.542262139256076e-1
2.0e1 -6.0869565217391255e0 -9.566738804288585e-1 -9.566738804288585e-1

-2.0e1 -5.507246376811589e0 9.641160297701832e-1 9.641160297701832e-1
-1.9420289855072465e1 -5.507246376811589e0 9.620639325477691e-1 9.620639325477691e-1
-1.884057971014493e1 -5.507246376811589e0 9.598344456754523e-1 9.598344456754523e-1
-1.8260869565217394e1 -5.507246376811589e0 9.574070061993649e-1 9.574070061993649e-1
-1.768115942028986e1 -5.507246376811589e0 9.547580632462133e-1 9.547580632462133e-1
-1.7101449275362324e1 -5.507246376811589e0 9.518605578567334e-1 9.518605578567334e-1
-1.652173913043479e1 -5.507246376811589e0 9.486832980505139e-1 9.486832980505139e-1
-1.5942028985507251e1 -5.507246376811589e0 9.451902054680316e-1 9.451902054680316e-1
-1.5362318840579714e1 -5.507246376811589e0 9.41339404156139e-1 9.41339404156139e-1
-1.4782608695652177e1 -5.507246376811589e0 9.370821148326492e-1 9.370821148326492e-1
-1.420289855072464e1 -5.507246376811589e0 9.323613089501446e-1 9.323613089501446e-1
-1.3623188405797103e1 -5.507246376811589e0 9.271100657041543e-1 9.271100657041543e-1
-1.3043478260869566e1 -5.507246376811589e0 9.212495614113859e-1 9.212495614113859e-1
-1.246376811594203e1 -5.507246376811589e0 9.146866040947619e-1 9.146866040947619e-1
-1.1884057971014492e1 -5.507246376811589e0 9.07310606533781e-1 9.07310606533781e-1
-1.1304347826086955e1 -5.507246376811589e0 8.989898688372696e-1 8.989898688372696e-1
-1.0724637681159418e1 -5.507246376811589e0 8.895670181435384e-1 8.895670181435384e-1
-1.0144927536231881e1 -5.507246376811589e0 8.788534316656945e-1 8.788534316656945e-1
-9.565217391304344e0 -5.507246376811589e0 8.66622456874169e-1 8.66622456874169e-1
-8.985507246376807e0 -5.507246376811589e0 8.526012524109428e-1 8.526012524109428e-1
-8.40579710144927e0 -5.507246376811589e0 8.364611295797535e-1 8.364611295797535e-1
-7.826086956521734e0 -5.507246376811589e0 8.178064193007667e-1 8.178064193007667e-1
-7.246376811594198e0 -5.507246376811589e0 7.961621941231024e-1 7.961621941231024e-1
-6.666666666666662e0 -5.507246376811589e0 7.709617516270896e-1 7.709617516270896e-1
-6.0869565217391255e0 -5.507246376811589e0 7.415357791237711e-1 7.415357791237711e-1
-5.507246376811589e0 -5.507246376811589e0 7.071067811865475e-1 7.071067811865475e-1
-4.927536231884053e0 -5.507246376811589e0 6.667948594698256e-1 6.667948594698256e-1
-4.347826086956517e0 -5.507246376811589e0 6.196442885790205e-1 6.196442885790205e-1
-3.768115942028981e0 -5.507246376811589e0 5.6468391559199e-1 5.6468391559199e-1
-3.188405797101445e0 -5.507246376811589e0 5.010362705417044e-1 5.010362705417044e-1
-2.6086956521739086e0 -5.507246376811589e0 4.2808634473904433e-1 4.2808634473904433e-1
-2.0289855072463725e0 -5.507246376811589e0 3.457053588273558e-1 3.457053588273558e-1
-1.4492753623188364e0 -5.507246376811589e0 2.5449329927964226e-1 2.5449329927964226e-1
-8.695652173913001e-1 -5.507246376811589e0 1.5596257347300782e-1 1.5596257347300782e-1
-2.8985507246376385e-1 -5.507246376811589e0 5.255883312276132e-2 5.255883312276132e-2
2.898550724637724e-1 -5.507246376811589e0 -5.255883312276286e-2 -5.255883312276286e-2
8.695652173913087e-1 -5.507246376811589e0 -1.5596257347300932e-1 -1.5596257347300932e-1
1.4492753623188448e0 -5.507246376811589e0 -2.5449329927964365e-1 -2.5449329927964365e-1
2.028985507246381e0 -5.507246376811589e0 -3.4570535882735715e-1 -3.4570535882735715e-1
2.608695652173917e0 -5.507246376811589e0 -4.280863447390455e-1 -4.280863447390455e-1
3.188405797101453e0 -5.507246376811589e0 -5.010362705417054e-1 -5.010362705417054e-1
3.7681159420289894e0 -5.507246376811589e0 -5.646839155919909e-1 -5.646839155919909e-1
4.347826086956526e0 -5.507246376811589e0 -6.196442885790214e-1 -6.196442885790214e-1
4.927536231884062e0 -5.507246376811589e0 -6.667948594698263e-1 -6.667948594698263e-1
5.507246376811598e0 -5.507246376811589e0 -7.07106781186548e-1 -7.07106781186548e-1
6.086956521739134e0 -5.507246376811589e0 -7.415357791237717e-1 -7.415357791237717e-1
6.6666666666666705e0 -5.507246376811589e0 -7.709617516270899e-1 -7.709617516270899e-1
7.246376811594207e0 -5.507246376811589e0 -7.96162194123103e-1 -7.96162194123103e-1
7.826086956521743e0 -5.507246376811589e0 -8.178064193007669e-1 -8.178064193007669e-1
8.405797101449279e0 -5.507246376811589e0 -8.364611295797537e-1 -8.364611295797537e-1
8.985507246376816e0 -5.507246376811589e0 -8.52601252410943e-1 -8.52601252410943e-1
9.565217391304353e0 -5.507246376811589e0 -8.666224568741691e-1 -8.666224568741691e-1
1.014492753623189e1 -5.507246376811589e0 -8.788534316656947e-1 -8.788534316656947e-1
1.0724637681159427e1 -5.507246376811589e0 -8.895670181435384e-1 -8.895670181435384e-1
1.1304347826086964e1 -5.507246376811589e0 -8.989898688372698e-1 -8.989898688372698e-1
1.1884057971014501e1 -5.507246376811589e0 -9.073106065337811e-1 -9.073106065337811e-1
1.2463768115942038e1 -5.507246376811589e0 -9.146866040947619e-1 -9.146866040947619e-1
1.3043478260869575e1 -5.507246376811589e0 -9.212495614113859e-1 -9.212495614113859e-1
1.3623188405797112e1 -5.507246376811589e0 -9.271100657041543e-1 -9.271100657041543e-1
1.420289855072465e1 -5.507246376811589e0 -9.323613089501446e-1 -9.323613089501446e-1
1.4782608695652186e1 -5.507246376811589e0 -9.370821148326494e-1 -9.370821148326494e-1
1.5362318840579723e1 -5.507246376811589e0 -9.413394041561391e-1 -9.413394041561391e-1
1.594202898550726e1 -5.507246376811589e0 -9.451902054680316e-1 -9.451902054680316e-1
1.6521739130434796e1 -5.507246376811589e0 -9.486832980505141e-1 -9.486832980505141e-1
1.710144927536233e1 -5.507246376811589e0 -9.518605578567334e-1 -9.518605578567334e-1
1.7681159420289866e1 -5.507246376811589e0 -9.547580632462134e-1 -9.547580632462134e-1
1.82608695652174e1 -5.507246376811589e0 -9.574070061993649e-1 -9.574070061993649e-1
1.8840579710144937e1 -5.507246376811589e0 -9.598344456754523e-1 -9.598344456754523e-1
1.9420289855072472e1 -5.507246376811589e0 -9.620639325477691e-1 -9.620639325477691e-1
2.0e1 -5.507246376811589e0 -9.641160297701832e-1 -9.641160297701832e-1

-2.0e1 -4.927536231884053e0 9.709646117278028e-1 9.709646117278028e-1
-1.9420289855072465e1 -4.927536231884053e0 9.692855313006493e-1 9.692855313006493e-1
-1.884057971014493e1 -4.927536231884053e0 9.674590226811286e-1 9.674590226811286e-1
-1.8260869565217394e1 -4.927536231884053e0 9.65467637733916e-1 9.65467637733916e-1
-1.768115942028986e1 -4.927536231884053e0 9.632913238286697e-1 9.632913238286697e-1
-1.7101449275362324e1 -4.927536231884053e0 9.609069544270731e-1 9.609069544270731e-1
-1.652173913043479e1 -4.927536231884053e0 9.582877607731984e-1 9.582877607731984e-1
-1.5942028985507251e1 -4.927536231884053e0 9.554026409829017e-1 9.554026409829017e-1
-1.5362318840579714e1 -4.927536231884053e0 9.522153165319749e-1 9.522153165319749e-1
-1.4782608695652177e1 -4.927536231884053e0 9.486832980505139e-1 9.486832980505139e-1
-1.420289855072464e1 -4.927536231884053e0 9.447566119176315e-1 9.447566119176315e-1
-1.3623188405797103e1 -4.927536231884053e0 9.403762257505054e-1 9.403762257505054e-1
-1.3043478260869566e1 -4.927536231884053e0 9.354720936668216e-1 9.354720936668216e-1
-1.246376811594203e1 -4.927536231884053e0 9.299607201739315e-1 9.299607201739315e-1
-1.1884057971014492e1 -4.927536231884053e0 9.237421135716326e-1 9.237421135716326e-1
-1.1304347826086955e1 -4.927536231884053e0 9.166959647084235e-1 9.166959647084235e-1
-1.0724637681159418e1 -4.927536231884053e0 9.086768439633129e-1 9.086768439633129e-1
-1.0144927536231881e1 -4.927536231884053e0 8.995081585759976e-1 8.995081585759976e-1
-9.565217391304344e0 -4.927536231884053e0 8.889745564266028e-1 8.889745564266028e-1
-8.985507246376807e0 -4.927536231884053e0 8.768124086713189e-1 8.768124086713189e-1
-8.40579710144927e0 -4.927536231884053e0 8.62697970097658e-1 8.62697970097658e-1
-7.826086956521734e0 -4.927536231884053e0 8.462328400897506e-1 8.462328400897506e-1
-7.246376811594198e0 -4.927536231884053e0 8.269265020695282e-1 8.269265020695282e-1
-6.666666666666662e0 -4.927536231884053e0 8.041761414663255e-1 8.041761414663255e-1
-6.0869565217391255e0 -4.927536231884053e0 7.772448707074856e-1 7.772448707074856e-1
-5.507246376811589e0 -4.927536231884053e0 7.452413135250994e-1 7.452413135250994e-1
-4.927536231884053e0 -4.927536231884053e0 7.071067811865476e-1 7.071067811865476e-1
-4.347826086956517e0 -4.927536231884053e0 6.616216370868463e-1 6.616216370868463e-1
-3.768115942028981e0 -4.927536231884053e0 6.07450107570797e-1 6.07450107570797e-1
-3.188405797101445e0 -4.927536231884053e0 5.432512781572738e-1 5.432512781572738e-1
-2.6086956521739086e0 -4.927536231884053e0 4.67887720419025e-1 4.67887720419025e-1
-2.0289855072463725e0 -4.927536231884053e0 3.80749805254206e-1 3.80749805254206e-1
-1.4492753623188364e0 -4.927536231884053e0 2.8216632399105723e-1 2.8216632399105723e-1
-8.695652173913001e-1 -4.927536231884053e0 1.7378533390788378e-1 1.7378533390788378e-1
-2.8985507246376385e-1 -4.927536231884053e0 5.87220219506998e-2 5.87220219506998e-2
2.898550724637724e-1 -4.927536231884053e0 -5.872202195070153e-2 -5.872202195070153e-2
8.695652173913087e-1 -4.927536231884053e0 -1.7378533390788548e-1 -1.7378533390788548e-1
1.4492753623188448e0 -4.927536231884053e0 -2.8216632399105873e-1 -2.8216632399105873e-1
2.028985507246381e0 -4.927536231884053e0 -3.807498052542073e-1 -3.807498052542073e-1
2.608695652173917e0 -4.927536231884053e0 -4.6788772041902615e-1 -4.6788772041902615e-1
3.188405797101453e0 -4.927536231884053e0 -5.432512781572748e-1 -5.432512781572748e-1
3.7681159420289894e0 -4.927536231884053e0 -6.074501075707978e-1 -6.074501075707978e-1
4.347826086956526e0 -4.927536231884053e0 -6.616216370868471e-1 -6.616216370868471e-1
4.927536231884062e0 -4.927536231884053e0 -7.071067811865481e-1 -7.071067811865481e-1
5.507246376811598e0 -4.927536231884053e0 -7.452413135250998e-1 -7.452413135250998e-1
6.086956521739134e0 -4.927536231884053e0 -7.77244870707486e-1 -7.77244870707486e-1
6.6666666666666705e0 -4.927536231884053e0 -8.041761414663259e-1 -8.041761414663259e-1
7.246376811594207e0 -4.927536231884053e0 -8.269265020695284e-1 -8.269265020695284e-1
7.826086956521743e0 -4.927536231884053e0 -8.46232840089751e-1 -8.46232840089751e-1
8.405797101449279e0 -4.927536231884053e0 -8.626979700976583e-1 -8.626979700976583e-1
8.985507246376816e0 -4.927536231884053e0 -8.768124086713193e-1 -8.768124086713193e-1
9.565217391304353e0 -4.927536231884053e0 -8.889745564266031e-1 -8.889745564266031e-1
1.014492753623189e1 -4.927536231884053e0 -8.995081585759979e-1 -8.995081585759979e-1
1.0724637681159427e1 -4.927536231884053e0 -9.086768439633129e-1 -9.086768439633129e-1
1.1304347826086964e1 -4.927536231884053e0 -9.166959647084237e-1 -9.166959647084237e-1
1.1884057971014501e1 -4.927536231884053e0 -9.237421135716327e-1 -9.237421135716327e-1
1.2463768115942038e1 -4.927536231884053e0 -9.299607201739317e-1 -9.299607201739317e-1
1.3043478260869575e1 -4.927536231884053e0 -9.354720936668216e-1 -9.354720936668216e-1
1.3623188405797112e1 -4.927536231884053e0 -9.403762257505056e-1 -9.403762257505056e-1
1.420289855072465e1 -4.927536231884053e0 -9.447566119176315e-1 -9.447566119176315e-1
1.4782608695652186e1 -4.927536231884053e0 -9.48683298050514e-1 -9.48683298050514e-1
1.5362318840579723e1 -4.927536231884053e0 -9.52215316531975e-1 -9.52215316531975e-1
1.594202898550726e1 -4.927536231884053e0 -9.554026409829018e-1 -9.554026409829018e-1
1.6521739130434796e1 -4.927536231884053e0 -9.582877607731984e-1 -9.582877607731984e-1
1.710144927536233e1 -4.927536231884053e0 -9.609069544270731e-1 -9.609069544270731e-1
1.7681159420289866e1 -4.927536231884053e0 -9.632913238286699e-1 -9.632913238286699e-1
1.82608695652174e1 -4.927536231884053e0 -9.65467637733916e-1 -9.65467637733916e-1
1.8840579710144937e1 -4.927536231884053e0 -9.674590226811286e-1 -9.674590226811286e-1
1.9420289855072472e1 -4.927536231884053e0 -9.692855313006494e-1 -9.692855313006494e-1
2.0e1 -4.927536231884053e0 -9.709646117278028e-1 -9.709646117278028e-1

-2.0e1 -4.347826086956517e0 9.771763639228009e-1 9.771763639228009e-1
-1.9420289855072465e1 -4.347826086956517e0 9.758431403332334e-1 9.758431403332334e-1
-1.884057971014493e1 -4.347826086956517e0 9.7439119569462e-1 9.7439119569462e-1
-1.8260869565217394e1 -4.347826086956517e0 9.72806214685367e-1 9.72806214685367e-1
-1.768115942028986e1 -4.347826086956517e0 9.710716931038055e-1 9.710716931038055e-1
-1.7101449275362324e1 -4.347826086956517e0 9.691685310936223e-1 9.691685310936223e-1
-1.652173913043479e1 -4.347826086956517e0 9.670745372626466e-1 9.670745372626466e-1
-1.5942028985507251e1 -4.347826086956517e0 9.647638212377323e-1 9.647638212377323e-1
-1.5362318840579714e1 -4.347826086956517e0 9.622060458243663e-1 9.622060458243663e-1
-1.4782608695652177e1 -4.347826086956517e0 9.593655015712707e-1 9.593655015712707e-1
-1.420289855072464e1 -4.347826086956517e0 9.561999555074318e-1 9.561999555074318e-1
-1.3623188405797103e1 -4.347826086956517e0 9.526592112186828e-1 9.526592112186828e-1
-1.3043478260869566e1 -4.347826086956517e0 9.486832980505139e-1 9.486832980505139e-1
-1.246376811594203e1 -4.347826086956517e0 9.442001814457766e-1 9.442001814457766e-1
-1.1884057971014492e1 -4.347826086956517e0 9.391228521203211e-1 9.391228521203211e-1
-1.1304347826086955e1 -4.347826086956517e0 9.333456062030596e-1 9.333456062030596e-1
-1.0724637681159418e1 -4.347826086956517e0 9.26739268223405e-1 9.26739268223405e-1
-1.0144927536231881e1 -4.347826086956517e0 9.191450300180579e-1 9.191450300180579e-1
-9.565217391304344e0 -4.347826086956517e0 9.103664774626048e-1 9.103664774626048e-1
-8.985507246376807e0 -4.347826086956517e0 9.001592514155137e-1 9.001592514155137e-1
-8.40579710144927e0 -4.347826086956517e0 8.88217643155949e-1 8.88217643155949e-1
-7.826086956521734e0 -4.347826086956517e0 8.741572761215378e-1 8.741572761215378e-1
-7.246376811594198e0 -4.347826086956517e0 8.574929257125442e-1 8.574929257125442e-1
-6.666666666666662e0 -4.347826086956517e0 8.376105968386143e-1 8.376105968386143e-1
-6.0869565217391255e0 -4.347826086956517e0 8.13733471206735e-1 8.13733471206735e-1
-5.507246376811589e0 -4.347826086956517e0 7.848827655334262e-1 7.848827655334262e-1
-4.927536231884053e0 -4.347826086956517e0 7.498378553650925e-1 7.498378553650925e-1
-4.347826086956517e0 -4.347826086956517e0 7.071067811865475e-1 7.071067811865475e-1
-3.768115942028981e0 -4.347826086956517e0 6.549305384178405e-1 6.549305384178405e-1
-3.188405797101445e0 -4.347826086956517e0 5.913636636274471e-1 5.913636636274471e-1
-2.6086956521739086e0 -4.347826086956517e0 5.144957554257679e-1 5.144957554257679e-1
-2.0289855072463725e0 -4.347826086956517e0 4.2288546530986304e-1 4.2288546530986304e-1
-1.4492753623188364e0 -4.347826086956517e0 3.162277658974241e-1 3.162277658974241e-1
-8.695652173913001e-1 -4.347826086956517e0 1.9611613485415033e-1 1.9611613485415033e-1
-2.8985507246376385e-1 -4.347826086956517e0 6.651901033510316e-2 6.651901033510316e-2
2.898550724637724e-1 -4.347826086956517e0 -6.651901033510511e-2 -6.651901033510511e-2
8.695652173913087e-1 -4.347826086956517e0 -1.9611613485415216e-1 -1.9611613485415216e-1
1.4492753623188448e0 -4.347826086956517e0 -3.1622776589742574e-1 -3.1622776589742574e-1
2.028985507246381e0 -4.347826086956517e0 -4.228854653098645e-1 -4.228854653098645e-1
2.608695652173917e0 -4.347826086956517e0 -5.144957554257691e-1 -5.144957554257691e-1
3.188405797101453e0 -4.347826086956517e0 -5.913636636274482e-1 -5.913636636274482e-1
3.7681159420289894e0 -4.347826086956517e0 -6.549305384178413e-1 -6.549305384178413e-1
4.347826086956526e0 -4.347826086956517e0 -7.071067811865482e-1 -7.071067811865482e-1
4.927536231884062e0 -4.347826086956517e0 -7.498378553650931e-1 -7.498378553650931e-1
5.507246376811598e0 -4.347826086956517e0 -7.848827655334267e-1 -7.848827655334267e-1
6.086956521739134e0 -4.347826086956517e0 -8.137334712067354e-1 -8.137334712067354e-1
6.6666666666666705e0 -4.347826086956517e0 -8.376105968386146e-1 -8.376105968386146e-1
7.246376811594207e0 -4.347826086956517e0 -8.574929257125445e-1 -8.574929257125445e-1
7.826086956521743e0 -4.347826086956517e0 -8.74157276121538e-1 -8.74157276121538e-1
8.405797101449279e0 -4.347826086956517e0 -8.882176431559492e-1 -8.882176431559492e-1
8.985507246376816e0 -4.347826086956517e0 -9.001592514155138e-1 -9.001592514155138e-1
9.565217391304353e0 -4.347826086956517e0 -9.10366477462605e-1 -9.10366477462605e-1
1.014492753623189e1 -4.347826086956517e0 -9.191450300180581e-1 -9.191450300180581e-1
1.0724637681159427e1 -4.347826086956517e0 -9.267392682234052e-1 -9.267392682234052e-1
1.1304347826086964e1 -4.347826086956517e0 -9.333456062030598e-1 -9.333456062030598e-1
1.1884057971014501e1 -4.347826086956517e0 -9.391228521203213e-1 -9.391228521203213e-1
1.2463768115942038e1 -4.347826086956517e0 -9.442001814457767e-1 -9.442001814457767e-1
1.3043478260869575e1 -4.347826086956517e0 -9.48683298050514e-1 -9.48683298050514e-1
1.3623188405797112e1 -4.347826086956517e0 -9.526592112186829e-1 -9.526592112186829e-1
1.420289855072465e1 -4.347826086956517e0 -9.561999555074319e-1 -9.561999555074319e-1
1.4782608695652186e1 -4.347826086956517e0 -9.593655015712707e-1 -9.593655015712707e-1
1.5362318840579723e1 -4.347826086956517e0 -9.622060458243663e-1 -9.622060458243663e-1
1.594202898550726e1 -4.347826086956517e0 -9.647638212377322e-1 -9.647638212377322e-1
1.6521739130434796e1 -4.347826086956517e0 -9.670745372626466e-1 -9.670745372626466e-1
1.710144927536233e1 -4.347826086956517e0 -9.691685310936224e-1 -9.691685310936224e-1
1.7681159420289866e1 -4.347826086956517e0 -9.710716931038055e-1 -9.710716931038055e-1
1.82608695652174e1 -4.347826086956517e0 -9.72806214685367e-1 -9.72806214685367e-1
1.8840579710144937e1 -4.347826086956517e0 -9.7439119569462e-1 -9.7439119569462e-1
1.9420289855072472e1 -4.347826086956517e0 -9.758431403332334e-1 -9.758431403332334e-1
2.0e1 -4.347826086956517e0 -9.771763639228009e-1 -9.771763639228009e-1

-2.0e1 -3.768115942028981e0 9.827105785204018e-1 9.827105785204018e-1
-1.9420289855072465e1 -3.768115942028981e0 9.816915676774188e-1 9.816915676774188e-1
-1.884057971014493e1 -3.768115942028981e0 9.805806756909202e-1 9.805806756909202e-1
-1.8260869565217394e1 -3.768115942028981e0 9.793666392196709e-1 9.793666392196709e-1
-1.768115942028986e1 -3.768115942028981e0 9.780364358871704e-1 9.780364358871704e-1
-1.7101449275362324e1 -3.768115942028981e0 9.765749485507943e-1 9.765749485507943e-1
-1.652173913043479e1 -3.768115942028981e0 9.749645535258954e-1 9.749645535258954e-1
-1.5942028985507251e1 -3.768115942028981e0 9.731846127764102e-1 9.731846127764102e-1
-1.5362318840579714e1 -3.768115942028981e0 9.712108440981054e-1 9.712108440981054e-1
-1.4782608695652177e1 -3.768115942028981e0 9.690145353270458e-1 9.690145353270458e-1
-1.420289855072464e1 -3.768115942028981e0 9.665615578617779e-1 9.665615578617779e-1
-1.3623188405797103e1 -3.768115942028981e0 9.63811120254198e-1 9.63811120254198e-1
-1.3043478260869566e1 -3.768115942028981e0 9.607141828411425e-1 9.607141828411425e-1
-1.246376811594203e1 -3.768115942028981e0 9.572114272986093e-1 9.572114272986093e-1
-1.1884057971014492e1 -3.768115942028981e0 9.532306376993183e-1 9.532306376993183e-1
-1.1304347826086955e1 -3.768115942028981e0 9.486832980505139e-1 9.486832980505139e-1
-1.0724637681159418e1 -3.768115942028981e0 9.43460139651132e-1 9.43460139651132e-1
-1.0144927536231881e1 -3.768115942028981e0 9.374252720097654e-1 9.374252720097654e-1
-9.565217391304344e0 -3.768115942028981e0 9.304083928170915e-1 9.304083928170915e-1
-8.985507246376807e0 -3.768115942028981e0 9.22194381828531e-1 9.22194381828531e-1
-8.40579710144927e0 -3.768115942028981e0 9.125093245149514e-1 9.125093245149514e-1
-7.826086956521734e0 -3.768115942028981e0 9.010016697590999e-1 9.010016697590999e-1
-7.246376811594198e0 -3.768115942028981e0 8.872168012345952e-1 8.872168012345952e-1
-6.666666666666662e0 -3.768115942028981e0 8.705628387201343e-1 8.705628387201343e-1
-6.0869565217391255e0 -3.768115942028981e0 8.502651466878619e-1 8.502651466878619e-1
-5.507246376811589e0 -3.768115942028981e0 8.253072612498319e-1 8.253072612498319e-1
-4.927536231884053e0 -3.768115942028981e0 7.943578329771962e-1 7.943578329771962e-1
-4.347826086956517e0 -3.768115942028981e0 7.556890827898161e-1 7.556890827898161e-1
-3.768115942028981e0 -3.768115942028981e0 7.071067811863833e-1 7.071067811863833e-1
-3.188405797101445e0 -3.768115942028981e0 6.459422414577066e-1 6.459422414577066e-1
-2.6086956521739086e0 -3.768115942028981e0 5.692099786153642e-1 5.692099786153642e-1
-2.0289855072463725e0 -3.768115942028981e0 4.740998204015498e-1 4.740998204015498e-1
-1.4492753623188364e0 -3.768115942028981e0 3.5897906433164395e-1 3.5897906433164395e-1
-8.695652173913001e-1 -3.768115942028981e0 2.2485947071751267e-1 2.2485947071751267e-1
-2.8985507246376385e-1 -3.768115942028981e0 7.669647484986154e-2 7.669647484986154e-2
2.898550724637724e-1 -3.768115942028981e0 -7.669647484986377e-2 -7.669647484986377e-2
8.695652173913087e-1 -3.768115942028981e0 -2.2485947071751478e-1 -2.2485947071751478e-1
1.4492753623188448e0 -3.768115942028981e0 -3.5897906433164584e-1 -3.5897906433164584e-1
2.028985507246381e0 -3.768115942028981e0 -4.740998204015514e-1 -4.740998204015514e-1
2.608695652173917e0 -3.768115942028981e0 -5.692099786153654e-1 -5.692099786153654e-1
3.188405797101453e0 -3.768115942028981e0 -6.459422414577076e-1 -6.459422414577076e-1
3.7681159420289894e0 -3.768115942028981e0 -7.071067811863839e-1 -7.071067811863839e-1
4.347826086956526e0 -3.768115942028981e0 -7.556890827898167e-1 -7.556890827898167e-1
4.927536231884062e0 -3.768115942028981e0 -7.943578329771968e-1 -7.943578329771968e-1
5.507246376811598e0 -3.768115942028981e0 -8.253072612498323e-1 -8.253072612498323e-1
6.086956521739134e0 -3.768115942028981e0 -8.502651466878622e-1 -8.502651466878622e-1
6.6666666666666705e0 -3.768115942028981e0 -8.705628387201346e-1 -8.705628387201346e-1
7.246376811594207e0 -3.768115942028981e0 -8.872168012345953e-1 -8.872168012345953e-1
7.826086956521743e0 -3.768115942028981e0 -9.010016697591002e-1 -9.010016697591002e-1
8.405797101449279e0 -3.768115942028981e0 -9.125093245149515e-1 -9.125093245149515e-1
8.985507246376816e0 -3.768115942028981e0 -9.221943818285312e-1 -9.221943818285312e-1
9.565217391304353e0 -3.768115942028981e0 -9.304083928170918e-1 -9.304083928170918e-1
1.014492753623189e1 -3.768115942028981e0 -9.374252720097654e-1 -9.374252720097654e-1
1.0724637681159427e1 -3.768115942028981e0 -9.43460139651132e-1 -9.43460139651132e-1
1.1304347826086964e1 -3.768115942028981e0 -9.486832980505139e-1 -9.486832980505139e-1
1.1884057971014501e1 -3.768115942028981e0 -9.532306376993183e-1 -9.532306376993183e-1
1.2463768115942038e1 -3.768115942028981e0 -9.572114272986093e-1 -9.572114272986093e-1
1.3043478260869575e1 -3.768115942028981e0 -9.607141828411425e-1 -9.607141828411425e-1
1.3623188405797112e1 -3.768115942028981e0 -9.63811120254198e-1 -9.63811120254198e-1
1.420289855072465e1 -3.768115942028981e0 -9.665615578617779e-1 -9.665615578617779e-1
1.4782608695652186e1 -3.768115942028981e0 -9.690145353270457e-1 -9.690145353270457e-1
1.5362318840579723e1 -3.768115942028981e0 -9.712108440981054e-1 -9.712108440981054e-1
1.594202898550726e1 -3.768115942028981e0 -9.731846127764102e-1 -9.731846127764102e-1
1.6521739130434796e1 -3.768115942028981e0 -9.749645535258956e-1 -9.749645535258956e-1
1.710144927536233e1 -3.768115942028981e0 -9.765749485507943e-1 -9.765749485507943e-1
1.7681159420289866e1 -3.768115942028981e0 -9.780364358871705e-1 -9.780364358871705e-1
1.82608695652174e1 -3.768115942028981e0 -9.79366639219671e-1 -9.79366639219671e-1
1.8840579710144937e1 -3.768115942028981e0 -9.805806756909202e-1 -9.805806756909202e-1
1.9420289855072472e1 -3.768115942028981e0 -9.816915676774187e-1 -9.816915676774187e-1
2.0e1 -3.768115942028981e0 -9.827105785204018e-1 -9.827105785204018e-1

-2.0e1 -3.188405797101445e0 9.875297847602428e-1 9.875297847602428e-1
-1.9420289855072465e1 -3.188405797101445e0 9.867890916993085e-1 9.867890916993085e-1
-1.884057971014493e1 -3.188405797101445e0 9.859808854580931e-1 9.859808854580931e-1
-1.8260869565217394e1 -3.188405797101445e0 9.850967708412003e-1 9.850967708412003e-1
-1.768115942028986e1 -3.188405797101445e0 9.841270174450972e-1 9.841270174450972e-1
-1.7101449275362324e1 -3.188405797101445e0 9.830602989442485e-1 9.830602989442485e-1
-1.652173913043479e1 -3.188405797101445e0 9.818833716331152e-1 9.818833716331152e-1
-1.5942028985507251e1 -3.188405797101445e0 9.805806756909203e-1 9.805806756909203e-1
-1.5362318840579714e1 -3.188405797101445e0 9.791338374667454e-1 9.791338374667454e-1
-1.4782608695652177e1 -3.188405797101445e0 9.775210440823288e-1 9.775210440823288e-1
-1.420289855072464e1 -3.188405797101445e0 9.757162520935707e-1 9.757162520935707e-1
-1.3623188405797103e1 -3.188405797101445e0 9.73688178796424e-1 9.73688178796424e-1
-1.3043478260869566e1 -3.188405797101445e0 9.713990064967776e-1 9.713990064967776e-1
-1.246376811594203e1 -3.188405797101445e0 9.688027044775659e-1 9.688027044775659e-1
-1.1884057971014492e1 -3.188405797101445e0 9.658428372346683e-1 9.658428372346683e-1
-1.1304347826086955e1 -3.188405797101445e0 9.62449675986404e-1 9.62449675986404e-1
-1.0724637681159418e1 -3.188405797101445e0 9.585363562790538e-1 9.585363562790538e-1
-1.0144927536231881e1 -3.188405797101445e0 9.539937169012556e-1 9.539937169012556e-1
-9.565217391304344e0 -3.188405797101445e0 9.48683298050514e-1 9.48683298050514e-1
-8.985507246376807e0 -3.188405797101445e0 9.424277454812466e-1 9.424277454812466e-1
-8.40579710144927e0 -3.188405797101445e0 9.349975263177835e-1 9.349975263177835e-1
-7.826086956521734e0 -3.188405797101445e0 9.260923597695477e-1 9.260923597695477e-1
-7.246376811594198e0 -3.188405797101445e0 9.153150324227657e-1 9.153150324227657e-1
-6.666666666666662e0 -3.188405797101445e0 9.021342216356466e-1 9.021342216356466e-1
-6.0869565217391255e0 -3.188405797101445e0 8.858315352801555e-1 8.858315352801555e-1
-5.507246376811589e0 -3.188405797101445e0 8.654262854811262e-1 8.654262854811262e-1
-4.927536231884053e0 -3.188405797101445e0 8.395701571521509e-1 8.395701571521509e-1
-4.347826086956517e0 -3.188405797101445e0 8.064049958556099e-1 8.064049958556099e-1
-3.768115942028981e0 -3.188405797101445e0 7.63386285359108e-1 7.63386285359108e-1
-3.188405797101445e0 -3.188405797101445e0 7.071067806636229e-1 7.071067806636229e-1
-2.6086956521739086e0 -3.188405797101445e0 6.332377767667743e-1 6.332377767667743e-1
-2.0289855072463725e0 -3.188405797101445e0 5.368753239490376e-1 5.368753239490376e-1
-1.4492753623188364e0 -3.188405797101445e0 4.138019702889807e-1 4.138019702889807e-1
-8.695652173913001e-1 -3.188405797101445e0 2.631150304588176e-1 2.631150304588176e-1
-2.8985507246376385e-1 -3.188405797101445e0 9.05341453854613e-2 9.05341453854613e-2
2.898550724637724e-1 -3.188405797101445e0 -9.053414538546395e-2 -9.053414538546395e-2
8.695652173913087e-1 -3.188405797101445e0 -2.6311503045882007e-1 -2.6311503045882007e-1
1.4492753623188448e0 -3.188405797101445e0 -4.1380197028898275e-1 -4.1380197028898275e-1
2.028985507246381e0 -3.188405797101445e0 -5.368753239490393e-1 -5.368753239490393e-1
2.608695652173917e0 -3.188405797101445e0 -6.332377767667755e-1 -6.332377767667755e-1
3.188405797101453e0 -3.188405797101445e0 -7.071067806636239e-1 -7.071067806636239e-1
3.7681159420289894e0 -3.188405797101445e0 -7.633862853591086e-1 -7.633862853591086e-1
4.347826086956526e0 -3.188405797101445e0 -8.064049958556104e-1 -8.064049958556104e-1
4.927536231884062e0 -3.188405797101445e0 -8.395701571521512e-1 -8.395701571521512e-1
5.507246376811598e0 -3.188405797101445e0 -8.654262854811267e-1 -8.654262854811267e-1
6.086956521739134e0 -3.188405797101445e0 -8.858315352801558e-1 -8.858315352801558e-1
6.6666666666666705e0 -3.188405797101445e0 -9.021342216356469e-1 -9.021342216356469e-1
7.246376811594207e0 -3.188405797101445e0 -9.153150324227659e-1 -9.153150324227659e-1
7.826086956521743e0 -3.188405797101445e0 -9.260923597695481e-1 -9.260923597695481e-1
8.405797101449279e0 -3.188405797101445e0 -9.349975263177838e-1 -9.349975263177838e-1
8.985507246376816e0 -3.188405797101445e0 -9.424277454812466e-1 -9.424277454812466e-1
9.565217391304353e0 -3.188405797101445e0 -9.48683298050514e-1 -9.48683298050514e-1
1.014492753623189e1 -3.188405797101445e0 -9.539937169012558e-1 -9.539937169012558e-1
1.0724637681159427e1 -3.188405797101445e0 -9.585363562790539e-1 -9.585363562790539e-1
1.1304347826086964e1 -3.188405797101445e0 -9.62449675986404e-1 -9.62449675986404e-1
1.1884057971014501e1 -3.188405797101445e0 -9.658428372346683e-1 -9.658428372346683e-1
1.2463768115942038e1 -3.188405797101445e0 -9.688027044775659e-1 -9.688027044775659e-1
1.3043478260869575e1 -3.188405797101445e0 -9.713990064967777e-1 -9.713990064967777e-1
1.3623188405797112e1 -3.188405797101445e0 -9.736881787964242e-1 -9.736881787964242e-1
1.420289855072465e1 -3.188405797101445e0 -9.757162520935707e-1 -9.757162520935707e-1
1.4782608695652186e1 -3.188405797101445e0 -9.775210440823288e-1 -9.775210440823288e-1
1.5362318840579723e1 -3.188405797101445e0 -9.791338374667454e-1 -9.791338374667454e-1
1.594202898550726e1 -3.188405797101445e0 -9.805806756909202e-1 -9.805806756909202e-1
1.6521739130434796e1 -3.188405797101445e0 -9.818833716331152e-1 -9.818833716331152e-1
1.710144927536233e1 -3.188405797101445e0 -9.830602989442485e-1 -9.830602989442485e-1
1.7681159420289866e1 -3.188405797101445e0 -9.841270174450972e-1 -9.841270174450972e-1
1.82608695652174e1 -3.188405797101445e0 -9.850967708412005e-1 -9.850967708412005e-1
1.8840579710144937e1 -3.188405797101445e0 -9.859808854580931e-1 -9.859808854580931e-1
1.9420289855072472e1 -3.188405797101445e0 -9.867890916993085e-1 -9.867890916993085e-1
2.0e1 -3.188405797101445e0 -9.875297847602428e-1 -9.875297847602428e-1

-2.0e1 -2.6086956521739086e0 9.916004111862217e-1 9.916004111862217e-1
-1.9420289855072465e1 -2.6086956521739086e0 9.910982348686419e-1 9.910982348686419e-1
-1.884057971014493e1 -2.6086956521739086e0 9.90549866766363e-1 9.90549866766363e-1
-1.8260869565217394e1 -2.6086956521739086e0 9.899494936611667e-1 9.899494936611667e-1
-1.768115942028986e1 -2.6086956521739086e0 9.892903635744847e-1 9.892903635744847e-1
-1.7101449275362324e1 -2.6086956521739086e0 9.885645989570238e-1 9.885645989570238e-1
-1.652173913043479e1 -2.6086956521739086e0 9.877629653290692e-1 9.877629653290692e-1
-1.5942028985507251e1 -2.6086956521739086e0 9.868745828977498e-1 9.868745828977498e-1
-1.5362318840579714e1 -2.6086956521739086e0 9.858865646407301e-1 9.858865646407301e-1
-1.4782608695652177e1 -2.6086956521739086e0 9.847835588179368e-1 9.847835588179368e-1
-1.420289855072464e1 -2.6086956521739086e0 9.83547166232033e-1 9.83547166232033e-1
-1.3623188405797103e1 -2.6086956521739086e0 9.821551918921463e-1 9.821551918921463e-1
-1.3043478260869566e1 -2.6086956521739086e0 9.805806756909202e-1 9.805806756909202e-1
-1.246376811594203e1 -2.6086956521739086e0 9.787906252528689e-1 9.787906252528689e-1
-1.1884057971014492e1 -2.6086956521739086e0 9.767443431718837e-1 9.767443431718837e-1
-1.1304347826086955e1 -2.6086956521739086e0 9.743911956946198e-1 9.743911956946198e-1
-1.0724637681159418e1 -2.6086956521739086e0 9.716676031619469e-1 9.716676031619469e-1
-1.0144927536231881e1 -2.6086956521739086e0 9.684929325968498e-1 9.684929325968498e-1
-9.565217391304344e0 -2.6086956521739086e0 9.647638212377323e-1 9.647638212377323e-1
-8.985507246376807e0 -2.6086956521739086e0 9.603462267536241e-1 9.603462267536241e-1
-8.40579710144927e0 -2.6086956521739086e0 9.550641368112371e-1 9.550641368112371e-1
-7.826086956521734e0 -2.6086956521739086e0 9.486832980505139e-1 9.486832980505139e-1
-7.246376811594198e0 -2.6086956521739086e0 9.408874118687269e-1 9.408874118687269e-1
-6.666666666666662e0 -2.6086956521739086e0 9.312427797057535e-1 9.312427797057535e-1
-6.0869565217391255e0 -2.6086956521739086e0 9.19145030018058e-1 9.19145030018058e-1
-5.507246376811589e0 -2.6086956521739086e0 9.037378388935389e-1 9.037378388935389e-1
-4.927536231884053e0 -2.6086956521739086e0 8.837879163470479e-1 8.837879163470479e-1
-4.347826086956517e0 -2.6086956521739086e0 8.574929257096137e-1 8.574929257096137e-1
-3.768115942028981e0 -2.6086956521739086e0 8.221921913333041e-1 8.221921913333041e-1
-3.188405797101445e0 -2.6086956521739086e0 7.739572827149466e-1 7.739572827149466e-1
-2.6086956521739086e0 -2.6086956521739086e0 7.071063472235108e-1 7.071063472235108e-1
-2.0289855072463725e0 -2.6086956521739086e0 6.139350710705762e-1 6.139350710705762e-1
-1.4492753623188364e0 -2.6086956521739086e0 4.8560999987884834e-1 4.8560999987884834e-1
-8.695652173913001e-1 -2.6086956521739086e0 3.1614551594893736e-1 3.1614551594893736e-1
-2.8985507246376385e-1 -2.6086956521739086e0 1.1037526800263367e-1 1.1037526800263367e-1
2.898550724637724e-1 -2.6086956521739086e0 -1.1037526800263689e-1 -1.1037526800263689e-1
8.695652173913087e-1 -2.6086956521739086e0 -3.161455159489402e-1 -3.161455159489402e-1
1.4492753623188448e0 -2.6086956521739086e0 -4.856099998788505e-1 -4.856099998788505e-1
2.028985507246381e0 -2.6086956521739086e0 -6.139350710705779e-1 -6.139350710705779e-1
2.608695652173917e0 -2.6086956521739086e0 -7.07106347223512e-1 -7.07106347223512e-1
3.188405797101453e0 -2.6086956521739086e0 -7.739572827149475e-1 -7.739572827149475e-1
3.7681159420289894e0 -2.6086956521739086e0 -8.221921913333047e-1 -8.221921913333047e-1
4.347826086956526e0 -2.6086956521739086e0 -8.57492925709614e-1 -8.57492925709614e-1
4.927536231884062e0 -2.6086956521739086e0 -8.837879163470482e-1 -8.837879163470482e-1
5.507246376811598e0 -2.6086956521739086e0 -9.037378388935391e-1 -9.037378388935391e-1
6.086956521739134e0 -2.6086956521739086e0 -9.191450300180583e-1 -9.191450300180583e-1
6.6666666666666705e0 -2.6086956521739086e0 -9.312427797057538e-1 -9.312427797057538e-1
7.246376811594207e0 -2.6086956521739086e0 -9.40887411868727e-1 -9.40887411868727e-1
7.826086956521743e0 -2.6086956521739086e0 -9.48683298050514e-1 -9.48683298050514e-1
8.405797101449279e0 -2.6086956521739086e0 -9.550641368112374e-1 -9.550641368112374e-1
8.985507246376816e0 -2.6086956521739086e0 -9.603462267536242e-1 -9.603462267536242e-1
9.565217391304353e0 -2.6086956521739086e0 -9.647638212377323e-1 -9.647638212377323e-1
1.014492753623189e1 -2.6086956521739086e0 -9.684929325968498e-1 -9.684929325968498e-1
1.0724637681159427e1 -2.6086956521739086e0 -9.716676031619469e-1 -9.716676031619469e-1
1.1304347826086964e1 -2.6086956521739086e0 -9.743911956946201e-1 -9.743911956946201e-1
1.1884057971014501e1 -2.6086956521739086e0 -9.76744343171884e-1 -9.76744343171884e-1
1.2463768115942038e1 -2.6086956521739086e0 -9.787906252528688e-1 -9.787906252528688e-1
1.3043478260869575e1 -2.6086956521739086e0 -9.805806756909202e-1 -9.805806756909202e-1
1.3623188405797112e1 -2.6086956521739086e0 -9.821551918921464e-1 -9.821551918921464e-1
1.420289855072465e1 -2.6086956521739086e0 -9.83547166232033e-1 -9.83547166232033e-1
1.4782608695652186e1 -2.6086956521739086e0 -9.84783558817937e-1 -9.84783558817937e-1
1.5362318840579723e1 -2.6086956521739086e0 -9.858865646407301e-1 -9.858865646407301e-1
1.594202898550726e1 -2.6086956521739086e0 -9.868745828977497e-1 -9.868745828977497e-1
1.6521739130434796e1 -2.6086956521739086e0 -9.877629653290692e-1 -9.877629653290692e-1
1.710144927536233e1 -2.6086956521739086e0 -9.885645989570238e-1 -9.885645989570238e-1
1.7681159420289866e1 -2.6086956521739086e0 -9.892903635744847e-1 -9.892903635744847e-1
1.82608695652174e1 -2.6086956521739086e0 -9.899494936611667e-1 -9.899494936611667e-1
1.8840579710144937e1 -2.6086956521739086e0 -9.90549866766363e-1 -9.90549866766363e-1
1.9420289855072472e1 -2.6086956521739086e0 -9.910982348686419e-1 -9.910982348686419e-1
2.0e1 -2.6086956521739086e0 -9.916004111862217e-1 -9.916004111862217e-1

-2.0e1 -2.0289855072463725e0 9.948934062566149e-1 9.948934062566149e-1
-1.9420289855072465e1 -2.0289855072463725e0 9.945864928494071e-1 9.945864928494071e-1
-1.884057971014493e1 -2.0289855072463725e0 9.942511402566915e-1 9.942511402566915e-1
-1.8260869565217394e1 -2.0289855072463725e0 9.938837346736188e-1 9.938837346736188e-1
-1.768115942028986e1 -2.0289855072463725e0 9.934800715262958e-1 9.934800715262958e-1
-1.7101449275362324e1 -2.0289855072463725e0 9.930352361170129e-1 9.930352361170129e-1
-1.652173913043479e1 -2.0289855072463725e0 9.925434552766406e-1 9.925434552766406e-1
-1.5942028985507251e1 -2.0289855072463725e0 9.91997911723619e-1 9.91997911723619e-1
-1.5362318840579714e1 -2.0289855072463725e0 9.913905100700545e-1 9.913905100700545e-1
-1.4782608695652177e1 -2.0289855072463725e0 9.907115796044095e-1 9.907115796044095e-1
-1.420289855072464e1 -2.0289855072463725e0 9.899494936611666e-1 9.899494936611666e-1
-1.3623188405797103e1 -2.0289855072463725e0 9.890901778818174e-1 9.890901778818174e-1
-1.3043478260869566e1 -2.0289855072463725e0 9.881164689548824e-1 9.881164689548824e-1
-1.246376811594203e1 -2.0289855072463725e0 9.870072699305106e-1 9.870072699305106e-1
-1.1884057971014492e1 -2.0289855072463725e0 9.857364255104073e-1 9.857364255104073e-1
-1.1304347826086955e1 -2.0289855072463725e0 9.842712069938842e-1 9.842712069938842e-1
-1.0724637681159418e1 -2.0289855072463725e0 9.825702456970677e-1 9.825702456970677e-1
-1.0144927536231881e1 -2.0289855072463725e0 9.805806756909203e-1 9.805806756909203e-1
-9.565217391304344e0 -2.0289855072463725e0 9.782341251024412e-1 9.782341251024412e-1
-8.985507246376807e0 -2.0289855072463725e0 9.754410020677066e-1 9.754410020677066e-1
-8.40579710144927e0 -2.0289855072463725e0 9.72082208573287e-1 9.72082208573287e-1
-7.826086956521734e0 -2.0289855072463725e0 9.67996898165801e-1 9.67996898165801e-1
-7.246376811594198e0 -2.0289855072463725e0 9.629640197141817e-1 9.629640197141817e-1
-6.666666666666662e0 -2.0289855072463725e0 9.566738804288585e-1 9.566738804288585e-1
-6.0869565217391255e0 -2.0289855072463725e0 9.486832980505139e-1 9.486832980505139e-1
-5.507246376811589e0 -2.0289855072463725e0 9.383431168171097e-1 9.383431168171097e-1
-4.927536231884053e0 -2.0289855072463725e0 9.246780984745014e-1 9.246780984745014e-1
-4.347826086956517e0 -2.0289855072463725e0 9.061831399497075e-1 9.061831399497075e-1
-3.768115942028981e0 -2.0289855072463725e0 8.804710950314505e-1 8.804710950314505e-1
-3.188405797101445e0 -2.0289855072463725e0 8.436612233484883e-1 8.436612233484883e-1
-2.6086956521739086e0 -2.0289855072463725e0 7.893450913764555e-1 7.893450913764555e-1
-2.0289855072463725e0 -2.0289855072463725e0 7.070128754183479e-1 7.070128754183479e-1
-1.4492753623188364e0 -2.0289855072463725e0 5.806581598090919e-1 5.806581598090919e-1
-8.695652173913001e-1 -2.0289855072463725e0 3.9240947731770753e-1 3.9240947731770753e-1
-2.8985507246376385e-1 -2.0289855072463725e0 1.403578560073283e-1 1.403578560073283e-1
2.898550724637724e-1 -2.0289855072463725e0 -1.4035785600733242e-1 -1.4035785600733242e-1
8.695652173913087e-1 -2.0289855072463725e0 -3.9240947731771086e-1 -3.9240947731771086e-1
1.4492753623188448e0 -2.0289855072463725e0 -5.806581598090941e-1 -5.806581598090941e-1
2.028985507246381e0 -2.0289855072463725e0 -7.070128754183495e-1 -7.070128754183495e-1
2.608695652173917e0 -2.0289855072463725e0 -7.893450913764565e-1 -7.893450913764565e-1
3.188405797101453e0 -2.0289855072463725e0 -8.43661223348489e-1 -8.43661223348489e-1
3.7681159420289894e0 -2.0289855072463725e0 -8.804710950314509e-1 -8.804710950314509e-1
4.347826086956526e0 -2.0289855072463725e0 -9.061831399497078e-1 -9.061831399497078e-1
4.927536231884062e0 -2.0289855072463725e0 -9.246780984745016e-1 -9.246780984745016e-1
5.507246376811598e0 -2.0289855072463725e0 -9.383431168171099e-1 -9.383431168171099e-1
6.086956521739134e0 -2.0289855072463725e0 -9.486832980505141e-1 -9.486832980505141e-1
6.6666666666666705e0 -2.0289855072463725e0 -9.566738804288587e-1 -9.566738804288587e-1
7.246376811594207e0 -2.0289855072463725e0 -9.629640197141819e-1 -9.629640197141819e-1
7.826086956521743e0 -2.0289855072463725e0 -9.67996898165801e-1 -9.67996898165801e-1
8.405797101449279e0 -2.0289855072463725e0 -9.72082208573287e-1 -9.72082208573287e-1
8.985507246376816e0 -2.0289855072463725e0 -9.754410020677068e-1 -9.754410020677068e-1
9.565217391304353e0 -2.0289855072463725e0 -9.782341251024412e-1 -9.782341251024412e-1
1.014492753623189e1 -2.0289855072463725e0 -9.805806756909203e-1 -9.805806756909203e-1
1.0724637681159427e1 -2.0289855072463725e0 -9.825702456970677e-1 -9.825702456970677e-1
1.1304347826086964e1 -2.0289855072463725e0 -9.842712069938842e-1 -9.842712069938842e-1
1.1884057971014501e1 -2.0289855072463725e0 -9.857364255104073e-1 -9.857364255104073e-1
1.2463768115942038e1 -2.0289855072463725e0 -9.870072699305106e-1 -9.870072699305106e-1
1.3043478260869575e1 -2.0289855072463725e0 -9.881164689548825e-1 -9.881164689548825e-1
1.3623188405797112e1 -2.0289855072463725e0 -9.890901778818175e-1 -9.890901778818175e-1
1.420289855072465e1 -2.0289855072463725e0 -9.899494936611666e-1 -9.899494936611666e-1
1.4782608695652186e1 -2.0289855072463725e0 -9.907115796044095e-1 -9.907115796044095e-1
1.5362318840579723e1 -2.0289855072463725e0 -9.913905100700545e-1 -9.913905100700545e-1
1.594202898550726e1 -2.0289855072463725e0 -9.919979117236188e-1 -9.919979117236188e-1
1.6521739130434796e1 -2.0289855072463725e0 -9.925434552766406e-1 -9.925434552766406e-1
1.710144927536233e1 -2.0289855072463725e0 -9.930352361170129e-1 -9.930352361170129e-1
1.7681159420289866e1 -2.0289855072463725e0 -9.934800715262958e-1 -9.934800715262958e-1
1.82608695652174e1 -2.0289855072463725e0 -9.93883734673619e-1 -9.93883734673619e-1
1.8840579710144937e1 -2.0289855072463725e0 -9.942511402566915e-1 -9.942511402566915e-1
1.9420289855072472e1 -2.0289855072463725e0 -9.945864928494071e-1 -9.945864928494071e-1
2.0e1 -2.0289855072463725e0 -9.948934062566149e-1 -9.948934062566149e-1

-2.0e1 -1.4492753623188364e0 9.973847959828921e-1 9.973847959828921e-1
-1.9420289855072465e1 -1.4492753623188364e0 9.972269926097787e-1 9.972269926097787e-1
-1.884057971014493e1 -1.4492753623188364e0 9.970544855015816e-1 9.970544855015816e-1
-1.8260869565217394e1 -1.4492753623188364e0 9.96865392576337e-1 9.96865392576337e-1
-1.768115942028986e1 -1.4492753623188364e0 9.966575212323125e-1 9.966575212323125e-1
-1.7101449275362324e1 -1.4492753623188364e0 9.964283048969311e-1 9.964283048969311e-1
-1.652173913043479e1 -1.4492753623188364e0 9.961747239492219e-1 9.961747239492219e-1
-1.5942028985507251e1 -1.4492753623188364e0 9.95893206467704e-1 9.95893206467704e-1
-1.5362318840579714e1 -1.4492753623188364e0 9.955795027140816e-1 9.955795027140816e-1
-1.4782608695652177e1 -1.4492753623188364e0 9.9522852511998e-1 9.9522852511998e-1
-1.420289855072464e1 -1.4492753623188364e0 9.94834142531266e-1 9.94834142531266e-1
-1.3623188405797103e1 -1.4492753623188364e0 9.943889131791124e-1 9.943889131791124e-1
-1.3043478260869566e1 -1.4492753623188364e0 9.938837346736189e-1 9.938837346736189e-1
-1.246376811594203e1 -1.4492753623188364e0 9.933073803012537e-1 9.933073803012537e-1
-1.1884057971014492e1 -1.4492753623188364e0 9.92645877550526e-1 9.92645877550526e-1
-1.1304347826086955e1 -1.4492753623188364e0 9.918816646858506e-1 9.918816646858506e-1
-1.0724637681159418e1 -1.4492753623188364e0 9.909924304103234e-1 9.909924304103234e-1
-1.0144927536231881e1 -1.4492753623188364e0 9.899494936611666e-1 9.899494936611666e-1
-9.565217391304344e0 -1.4492753623188364e0 9.887155042247667e-1 9.887155042247667e-1
-8.985507246376807e0 -1.4492753623188364e0 9.872411207126472e-1 9.872411207126472e-1
-8.40579710144927e0 -1.4492753623188364e0 9.854601157443481e-1 9.854601157443481e-1
-7.826086956521734e0 -1.4492753623188364e0 9.832820049844603e-1 9.832820049844603e-1
-7.246376811594198e0 -1.4492753623188364e0 9.805806756909202e-1 9.805806756909202e-1
-6.666666666666662e0 -1.4492753623188364e0 9.771763639228009e-1 9.771763639228009e-1
-6.0869565217391255e0 -1.4492753623188364e0 9.728062146853671e-1 9.728062146853671e-1
-5.507246376811589e0 -1.4492753623188364e0 9.670745372626426e-1 9.670745372626426e-1
-4.927536231884053e0 -1.4492753623188364e0 9.593655015695964e-1 9.593655015695964e-1
-4.347826086956517e0 -1.4492753623188364e0 9.48683297692274e-1 9.48683297692274e-1
-3.768115942028981e0 -1.4492753623188364e0 9.333455672622759e-1 9.333455672622759e-1
-3.188405797101445e0 -1.4492753623188364e0 9.103643346357589e-1 9.103643346357589e-1
-2.6086956521739086e0 -1.4492753623188364e0 8.74097999781928e-1 8.74097999781928e-1
-2.0289855072463725e0 -1.4492753623188364e0 8.129214237327292e-1 8.129214237327292e-1
-1.4492753623188364e0 -1.4492753623188364e0 7.017892800366503e-1 7.017892800366503e-1
-8.695652173913001e-1 -1.4492753623188364e0 4.9949374777973266e-1 4.9949374777973266e-1
-2.8985507246376385e-1 -1.4492753623188364e0 1.8475102289656964e-1 1.8475102289656964e-1
2.898550724637724e-1 -1.4492753623188364e0 -1.8475102289657494e-1 -1.8475102289657494e-1
8.695652173913087e-1 -1.4492753623188364e0 -4.9949374777973643e-1 -4.9949374777973643e-1
1.4492753623188448e0 -1.4492753623188364e0 -7.017892800366526e-1 -7.017892800366526e-1
2.028985507246381e0 -1.4492753623188364e0 -8.129214237327305e-1 -8.129214237327305e-1
2.608695652173917e0 -1.4492753623188364e0 -8.740979997819286e-1 -8.740979997819286e-1
3.188405797101453e0 -1.4492753623188364e0 -9.103643346357594e-1 -9.103643346357594e-1
3.7681159420289894e0 -1.4492753623188364e0 -9.333455672622764e-1 -9.333455672622764e-1
4.347826086956526e0 -1.4492753623188364e0 -9.486832976922742e-1 -9.486832976922742e-1
4.927536231884062e0 -1.4492753623188364e0 -9.593655015695965e-1 -9.593655015695965e-1
5.507246376811598e0 -1.4492753623188364e0 -9.670745372626427e-1 -9.670745372626427e-1
6.086956521739134e0 -1.4492753623188364e0 -9.728062146853671e-1 -9.728062146853671e-1
6.6666666666666705e0 -1.4492753623188364e0 -9.771763639228012e-1 -9.771763639228012e-1
7.246376811594207e0 -1.4492753623188364e0 -9.805806756909203e-1 -9.805806756909203e-1
7.826086956521743e0 -1.4492753623188364e0 -9.832820049844603e-1 -9.832820049844603e-1
8.405797101449279e0 -1.4492753623188364e0 -9.854601157443481e-1 -9.854601157443481e-1
8.985507246376816e0 -1.4492753623188364e0 -9.872411207126472e-1 -9.872411207126472e-1
9.565217391304353e0 -1.4492753623188364e0 -9.887155042247667e-1 -9.887155042247667e-1
1.014492753623189e1 -1.4492753623188364e0 -9.899494936611666e-1 -9.899494936611666e-1
1.0724637681159427e1 -1.4492753623188364e0 -9.909924304103234e-1 -9.909924304103234e-1
1.1304347826086964e1 -1.4492753623188364e0 -9.918816646858506e-1 -9.918816646858506e-1
1.1884057971014501e1 -1.4492753623188364e0 -9.926458775505261e-1 -9.926458775505261e-1
1.2463768115942038e1 -1.4492753623188364e0 -9.933073803012537e-1 -9.933073803012537e-1
1.3043478260869575e1 -1.4492753623188364e0 -9.93883734673619e-1 -9.93883734673619e-1
1.3623188405797112e1 -1.4492753623188364e0 -9.943889131791124e-1 -9.943889131791124e-1
1.420289855072465e1 -1.4492753623188364e0 -9.94834142531266e-1 -9.94834142531266e-1
1.4782608695652186e1 -1.4492753623188364e0 -9.9522852511998e-1 -9.9522852511998e-1
1.5362318840579723e1 -1.4492753623188364e0 -9.955795027140815e-1 -9.955795027140815e-1
1.594202898550726e1 -1.4492753623188364e0 -9.958932064677039e-1 -9.958932064677039e-1
1.6521739130434796e1 -1.4492753623188364e0 -9.961747239492219e-1 -9.961747239492219e-1
1.710144927536233e1 -1.4492753623188364e0 -9.964283048969313e-1 -9.964283048969313e-1
1.7681159420289866e1 -1.4492753623188364e0 -9.966575212323125e-1 -9.966575212323125e-1
1.82608695652174e1 -1.4492753623188364e0 -9.96865392576337e-1 -9.96865392576337e-1
1.8840579710144937e1 -1.4492753623188364e0 -9.970544855015816e-1 -9.970544855015816e-1
1.9420289855072472e1 -1.4492753623188364e0 -9.972269926097787e-1 -9.972269926097787e-1
2.0e1 -1.4492753623188364e0 -9.973847959828921e-1 -9.973847959828921e-1

-2.0e1 -8.695652173913001e-1 9.990561583550595e-1 9.990561583550595e-1
-1.9420289855072465e1 -8.695652173913001e-1 9.989990544119017e-1 9.989990544119017e-1
-1.884057971014493e1 -8.695652173913001e-1 9.989366098486855e-1 9.989366098486855e-1
-1.8260869565217394e1 -8.695652173913001e-1 9.988681377244375e-1 9.988681377244375e-1
-1.768115942028986e1 -8.695652173913001e-1 9.987928370624672e-1 9.987928370624672e-1
-1.7101449275362324e1 -8.695652173913001e-1 9.987097693716604e-1 9.987097693716604e-1
-1.652173913043479e1 -8.695652173913001e-1 9.986178293325099e-1 9.986178293325099e-1
-1.5942028985507251e1 -8.695652173913001e-1 9.985157079309461e-1 9.985157079309461e-1
-1.5362318840579714e1 -8.695652173913001e-1 9.984018457335854e-1 9.984018457335854e-1
-1.4782608695652177e1 -8.695652173913001e-1 9.982743731749959e-1 9.982743731749959e-1
-1.420289855072464e1 -8.695652173913001e-1 9.981310335652205e-1 9.981310335652205e-1
-1.3623188405797103e1 -8.695652173913001e-1 9.979690828636266e-1 9.979690828636266e-1
-1.3043478260869566e1 -8.695652173913001e-1 9.977851578566089e-1 9.977851578566089e-1
-1.246376811594203e1 -8.695652173913001e-1 9.975751008362209e-1 9.975751008362209e-1
-1.1884057971014492e1 -8.695652173913001e-1 9.973337235915658e-1 9.973337235915658e-1
-1.1304347826086955e1 -8.695652173913001e-1 9.970544855015817e-1 9.970544855015817e-1
-1.0724637681159418e1 -8.695652173913001e-1 9.96729048114676e-1 9.96729048114676e-1
-1.0144927536231881e1 -8.695652173913001e-1 9.96346649041751e-1 9.96346649041751e-1
-9.565217391304344e0 -8.695652173913001e-1 9.958932064677039e-1 9.958932064677039e-1
-8.985507246376807e0 -8.695652173913001e-1 9.953500135553001e-1 9.953500135553001e-1
-8.40579710144927e0 -8.695652173913001e-1 9.946917938265514e-1 9.946917938265514e-1
-7.826086956521734e0 -8.695652173913001e-1 9.93883734673619e-1 9.93883734673619e-1
-7.246376811594198e0 -8.695652173913001e-1 9.928768384869221e-1 9.928768384869221e-1
-6.666666666666662e0 -8.695652173913001e-1 9.916004111862219e-1 9.916004111862219e-1
-6.0869565217391255e0 -8.695652173913001e-1 9.899494936611667e-1 9.899494936611667e-1
-5.507246376811589e0 -8.695652173913001e-1 9.877629653290535e-1 9.877629653290535e-1
-4.927536231884053e0 -8.695652173913001e-1 9.847835588113453e-1 9.847835588113453e-1
-4.347826086956517e0 -8.695652173913001e-1 9.805806742707555e-1 9.805806742707555e-1
-3.768115942028981e0 -8.695652173913001e-1 9.743910397758919e-1 9.743910397758919e-1
-3.188405797101445e0 -8.695652173913001e-1 9.647551116823346e-1 9.647551116823346e-1
-2.6086956521739086e0 -8.695652173913001e-1 9.484365478468151e-1 9.484365478468151e-1
-2.0289855072463725e0 -8.695652173913001e-1 9.156221137413202e-1 9.156221137413202e-1
-1.4492753623188364e0 -8.695652173913001e-1 8.324895796328894e-1 8.324895796328894e-1
-8.695652173913001e-1 -8.695652173913001e-1 6.243375447729462e-1 6.243375447729462e-1
-2.8985507246376385e-1 -8.695652173913001e-1 2.3840268143710672e-1 2.3840268143710672e-1
2.898550724637724e-1 -8.695652173913001e-1 -2.3840268143711352e-1 -2.3840268143711352e-1
8.695652173913087e-1 -8.695652173913001e-1 -6.243375447729506e-1 -6.243375447729506e-1
1.4492753623188448e0 -8.695652173913001e-1 -8.324895796328913e-1 -8.324895796328913e-1
2.028985507246381e0 -8.695652173913001e-1 -9.156221137413209e-1 -9.156221137413209e-1
2.608695652173917e0 -8.695652173913001e-1 -9.484365478468154e-1 -9.484365478468154e-1
3.188405797101453e0 -8.695652173913001e-1 -9.647551116823349e-1 -9.647551116823349e-1
3.7681159420289894e0 -8.695652173913001e-1 -9.74391039775892e-1 -9.74391039775892e-1
4.347826086956526e0 -8.695652173913001e-1 -9.805806742707555e-1 -9.805806742707555e-1
4.927536231884062e0 -8.695652173913001e-1 -9.847835588113453e-1 -9.847835588113453e-1
5.507246376811598e0 -8.695652173913001e-1 -9.877629653290535e-1 -9.877629653290535e-1
6.086956521739134e0 -8.695652173913001e-1 -9.899494936611667e-1 -9.899494936611667e-1
6.6666666666666705e0 -8.695652173913001e-1 -9.916004111862219e-1 -9.916004111862219e-1
7.246376811594207e0 -8.695652173913001e-1 -9.928768384869222e-1 -9.928768384869222e-1
7.826086956521743e0 -8.695652173913001e-1 -9.93883734673619e-1 -9.93883734673619e-1
8.405797101449279e0 -8.695652173913001e-1 -9.946917938265514e-1 -9.946917938265514e-1
8.985507246376816e0 -8.695652173913001e-1 -9.953500135553002e-1 -9.953500135553002e-1
9.565217391304353e0 -8.695652173913001e-1 -9.958932064677039e-1 -9.958932064677039e-1
1.014492753623189e1 -8.695652173913001e-1 -9.96346649041751e-1 -9.96346649041751e-1
1.0724637681159427e1 -8.695652173913001e-1 -9.967290481146758e-1 -9.967290481146758e-1
1.1304347826086964e1 -8.695652173913001e-1 -9.970544855015817e-1 -9.970544855015817e-1
1.1884057971014501e1 -8.695652173913001e-1 -9.973337235915658e-1 -9.973337235915658e-1
1.2463768115942038e1 -8.695652173913001e-1 -9.975751008362208e-1 -9.975751008362208e-1
1.3043478260869575e1 -8.695652173913001e-1 -9.977851578566089e-1 -9.977851578566089e-1
1.3623188405797112e1 -8.695652173913001e-1 -9.979690828636267e-1 -9.979690828636267e-1
1.420289855072465e1 -8.695652173913001e-1 -9.981310335652205e-1 -9.981310335652205e-1
1.4782608695652186e1 -8.695652173913001e-1 -9.982743731749959e-1 -9.982743731749959e-1
1.5362318840579723e1 -8.695652173913001e-1 -9.984018457335853e-1 -9.984018457335853e-1
1.594202898550726e1 -8.695652173913001e-1 -9.985157079309461e-1 -9.985157079309461e-1
1.6521739130434796e1 -8.695652173913001e-1 -9.986178293325099e-1 -9.986178293325099e-1
1.710144927536233e1 -8.695652173913001e-1 -9.987097693716607e-1 -9.987097693716607e-1
1.7681159420289866e1 -8.695652173913001e-1 -9.987928370624672e-1 -9.987928370624672e-1
1.82608695652174e1 -8.695652173913001e-1 -9.988681377244375e-1 -9.988681377244375e-1
1.8840579710144937e1 -8.695652173913001e-1 -9.989366098486855e-1 -9.989366098486855e-1
1.9420289855072472e1 -8.695652173913001e-1 -9.989990544119017e-1 -9.989990544119017e-1
2.0e1 -8.695652173913001e-1 -9.990561583550595e-1 -9.990561583550595e-1

-2.0e1 -2.8985507246376385e-1 9.998949965870996e-1 9.998949965870996e-1
-1.9420289855072465e1 -2.8985507246376385e-1 9.99888635224333e-1 9.99888635224333e-1
-1.884057971014493e1 -2.8985507246376385e-1 9.99881677808259e-1 9.99881677808259e-1
-1.8260869565217394e1 -2.8985507246376385e-1 9.998740474835989e-1 9.998740474835989e-1
-1.768115942028986e1 -2.8985507246376385e-1 9.998656545973652e-1 9.998656545973652e-1
-1.7101449275362324e1 -2.8985507246376385e-1 9.998563940539733e-1 9.998563940539733e-1
-1.652173913043479e1 -2.8985507246376385e-1 9.998461420100133e-1 9.998461420100133e-1
-1.5942028985507251e1 -2.8985507246376385e-1 9.998347517133227e-1 9.998347517133227e-1
-1.5362318840579714e1 -2.8985507246376385e-1 9.998220482235222e-1 9.998220482235222e-1
-1.4782608695652177e1 -2.8985507246376385e-1 9.998078216567245e-1 9.998078216567245e-1
-1.420289855072464e1 -2.8985507246376385e-1 9.997918184634463e-1 9.997918184634463e-1
-1.3623188405797103e1 -2.8985507246376385e-1 9.997737300570649e-1 9.997737300570649e-1
-1.3043478260869566e1 -2.8985507246376385e-1 9.997531778316099e-1 9.997531778316099e-1
-1.246376811594203e1 -2.8985507246376385e-1 9.997296931968459e-1 9.997296931968459e-1
-1.1884057971014492e1 -2.8985507246376385e-1 9.997026906430498e-1 9.997026906430498e-1
-1.1304347826086955e1 -2.8985507246376385e-1 9.996714309094813e-1 9.996714309094813e-1
-1.0724637681159418e1 -2.8985507246376385e-1 9.996349698728536e-1 9.996349698728536e-1
-1.0144927536231881e1 -2.8985507246376385e-1 9.995920864606949e-1 9.995920864606949e-1
-9.565217391304344e0 -2.8985507246376385e-1 9.995411791453815e-1 9.995411791453815e-1
-8.985507246376807e0 -2.8985507246376385e-1 9.994801143396996e-1 9.994801143396996e-1
-8.40579710144927e0 -2.8985507246376385e-1 9.994059993535874e-1 9.994059993535874e-1
-7.826086956521734e0 -2.8985507246376385e-1 9.993148337667671e-1 9.993148337667671e-1
-7.246376811594198e0 -2.8985507246376385e-1 9.992009587217895e-1 9.992009587217895e-1
-6.666666666666662e0 -2.8985507246376385e-1 9.990561583550596e-1 9.990561583550596e-1
-6.0869565217391255e0 -2.8985507246376385e-1 9.988681377244374e-1 9.988681377244374e-1
-5.507246376811589e0 -2.8985507246376385e-1 9.986178293324788e-1 9.986178293324788e-1
-4.927536231884053e0 -2.8985507246376385e-1 9.982743731619103e-1 9.982743731619103e-1
-4.347826086956517e0 -2.8985507246376385e-1 9.977851550265607e-1 9.977851550265607e-1
-3.768115942028981e0 -2.8985507246376385e-1 9.970541730482134e-1 9.970541730482134e-1
-3.188405797101445e0 -2.8985507246376385e-1 9.958755992400874e-1 9.958755992400874e-1
-2.6086956521739086e0 -2.8985507246376385e-1 9.93377412023716e-1 9.93377412023716e-1
-2.0289855072463725e0 -2.8985507246376385e-1 9.825049920513107e-1 9.825049920513107e-1
-1.4492753623188364e0 -2.8985507246376385e-1 9.237551144828591e-1 9.237551144828591e-1
-8.695652173913001e-1 -2.8985507246376385e-1 7.152080443113271e-1 7.152080443113271e-1
-2.8985507246376385e-1 -2.8985507246376385e-1 2.780945466085209e-1 2.780945466085209e-1
2.898550724637724e-1 -2.8985507246376385e-1 -2.780945466085288e-1 -2.780945466085288e-1
8.695652173913087e-1 -2.8985507246376385e-1 -7.15208044311332e-1 -7.15208044311332e-1
1.4492753623188448e0 -2.8985507246376385e-1 -9.237551144828609e-1 -9.237551144828609e-1
2.028985507246381e0 -2.8985507246376385e-1 -9.825049920513111e-1 -9.825049920513111e-1
2.608695652173917e0 -2.8985507246376385e-1 -9.93377412023716e-1 -9.93377412023716e-1
3.188405797101453e0 -2.8985507246376385e-1 -9.958755992400876e-1 -9.958755992400876e-1
3.7681159420289894e0 -2.8985507246376385e-1 -9.970541730482134e-1 -9.970541730482134e-1
4.347826086956526e0 -2.8985507246376385e-1 -9.977851550265607e-1 -9.977851550265607e-1
4.927536231884062e0 -2.8985507246376385e-1 -9.982743731619103e-1 -9.982743731619103e-1
5.507246376811598e0 -2.8985507246376385e-1 -9.986178293324788e-1 -9.986178293324788e-1
6.086956521739134e0 -2.8985507246376385e-1 -9.988681377244376e-1 -9.988681377244376e-1
6.6666666666666705e0 -2.8985507246376385e-1 -9.990561583550596e-1 -9.990561583550596e-1
7.246376811594207e0 -2.8985507246376385e-1 -9.992009587217895e-1 -9.992009587217895e-1
7.826086956521743e0 -2.8985507246376385e-1 -9.993148337667672e-1 -9.993148337667672e-1
8.405797101449279e0 -2.8985507246376385e-1 -9.994059993535876e-1 -9.994059993535876e-1
8.985507246376816e0 -2.8985507246376385e-1 -9.994801143396996e-1 -9.994801143396996e-1
9.565217391304353e0 -2.8985507246376385e-1 -9.995411791453815e-1 -9.995411791453815e-1
1.014492753623189e1 -2.8985507246376385e-1 -9.995920864606948e-1 -9.995920864606948e-1
1.0724637681159427e1 -2.8985507246376385e-1 -9.996349698728536e-1 -9.996349698728536e-1
1.1304347826086964e1 -2.8985507246376385e-1 -9.996714309094813e-1 -9.996714309094813e-1
1.1884057971014501e1 -2.8985507246376385e-1 -9.997026906430498e-1 -9.997026906430498e-1
1.2463768115942038e1 -2.8985507246376385e-1 -9.997296931968459e-1 -9.997296931968459e-1
1.3043478260869575e1 -2.8985507246376385e-1 -9.997531778316101e-1 -9.997531778316101e-1
1.3623188405797112e1 -2.8985507246376385e-1 -9.997737300570649e-1 -9.997737300570649e-1
1.420289855072465e1 -2.8985507246376385e-1 -9.997918184634462e-1 -9.997918184634462e-1
1.4782608695652186e1 -2.8985507246376385e-1 -9.998078216567245e-1 -9.998078216567245e-1
1.5362318840579723e1 -2.8985507246376385e-1 -9.998220482235222e-1 -9.998220482235222e-1
1.594202898550726e1 -2.8985507246376385e-1 -9.998347517133227e-1 -9.998347517133227e-1
1.6521739130434796e1 -2.8985507246376385e-1 -9.998461420100133e-1 -9.998461420100133e-1
1.710144927536233e1 -2.8985507246376385e-1 -9.998563940539735e-1 -9.998563940539735e-1
1.7681159420289866e1 -2.8985507246376385e-1 -9.998656545973652e-1 -9.998656545973652e-1
1.82608695652174e1 -2.8985507246376385e-1 -9.998740474835989e-1 -9.998740474835989e-1
1.8840579710144937e1 -2.8985507246376385e-1 -9.99881677808259e-1 -9.99881677808259e-1
1.9420289855072472e1 -2.8985507246376385e-1 -9.99888635224333e-1 -9.99888635224333e-1
2.0e1 -2.8985507246376385e-1 -9.998949965870996e-1 -9.998949965870996e-1

-2.0e1 2.898550724637724e-1 9.998949965870996e-1 9.998949965870996e-1
-1.9420289855072465e1 2.898550724637724e-1 9.99888635224333e-1 9.99888635224333e-1
-1.884057971014493e1 2.898550724637724e-1 9.99881677808259e-1 9.99881677808259e-1
-1.8260869565217394e1 2.898550724637724e-1 9.998740474835989e-1 9.998740474835989e-1
-1.768115942028986e1 2.898550724637724e-1 9.998656545973652e-1 9.998656545973652e-1
-1.7101449275362324e1 2.898550724637724e-1 9.998563940539733e-1 9.998563940539733e-1
-1.652173913043479e1 2.898550724637724e-1 9.998461420100133e-1 9.998461420100133e-1
-1.5942028985507251e1 2.898550724637724e-1 9.998347517133227e-1 9.998347517133227e-1
-1.5362318840579714e1 2.898550724637724e-1 9.998220482235222e-1 9.998220482235222e-1
-1.4782608695652177e1 2.898550724637724e-1 9.998078216567245e-1 9.998078216567245e-1
-1.420289855072464e1 2.898550724637724e-1 9.997918184634463e-1 9.997918184634463e-1
-1.3623188405797103e1 2.898550724637724e-1 9.997737300570649e-1 9.997737300570649e-1
-1.3043478260869566e1 2.898550724637724e-1 9.997531778316099e-1 9.997531778316099e-1
-1.246376811594203e1 2.898550724637724e-1 9.997296931968459e-1 9.997296931968459e-1
-1.1884057971014492e1 2.898550724637724e-1 9.997026906430498e-1 9.997026906430498e-1
-1.1304347826086955e1 2.898550724637724e-1 9.996714309094812e-1 9.996714309094812e-1
-1.0724637681159418e1 2.898550724637724e-1 9.996349698728536e-1 9.996349698728536e-1
-1.0144927536231881e1 2.898550724637724e-1 9.995920864606948e-1 9.995920864606948e-1
-9.565217391304344e0 2.898550724637724e-1 9.995411791453813e-1 9.995411791453813e-1
-8.985507246376807e0 2.898550724637724e-1 9.994801143396996e-1 9.994801143396996e-1
-8.40579710144927e0 2.898550724637724e-1 9.994059993535874e-1 9.994059993535874e-1
-7.826086956521734e0 2.898550724637724e-1 9.993148337667671e-1 9.993148337667671e-1
-7.246376811594198e0 2.898550724637724e-1 9.992009587217894e-1 9.992009587217894e-1
-6.666666666666662e0 2.898550724637724e-1 9.990561583550595e-1 9.990561583550595e-1
-6.0869565217391255e0 2.898550724637724e-1 9.988681377244374e-1 9.988681377244374e-1
-5.507246376811589e0 2.898550724637724e-1 9.986178293324788e-1 9.986178293324788e-1
-4.927536231884053e0 2.898550724637724e-1 9.982743731619103e-1 9.982743731619103e-1
-4.347826086956517e0 2.898550724637724e-1 9.977851550265607e-1 9.977851550265607e-1
-3.768115942028981e0 2.898550724637724e-1 9.970541730482132e-1 9.970541730482132e-1
-3.188405797101445e0 2.898550724637724e-1 9.958755992400873e-1 9.958755992400873e-1
-2.6086956521739086e0 2.898550724637724e-1 9.933774120237157e-1 9.933774120237157e-1
-2.0289855072463725e0 2.898550724637724e-1 9.825049920513103e-1 9.825049920513103e-1
-1.4492753623188364e0 2.898550724637724e-1 9.237551144828584e-1 9.237551144828584e-1
-8.695652173913001e-1 2.898550724637724e-1 7.152080443113265e-1 7.152080443113265e-1
-2.8985507246376385e-1 2.898550724637724e-1 2.7809454660852057e-1 2.7809454660852057e-1
2.898550724637724e-1 2.898550724637724e-1 -2.780945466085284e-1 -2.780945466085284e-1
8.695652173913087e-1 2.898550724637724e-1 -7.152080443113312e-1 -7.152080443113312e-1
1.4492753623188448e0 2.898550724637724e-1 -9.237551144828601e-1 -9.237551144828601e-1
2.028985507246381e0 2.898550724637724e-1 -9.825049920513105e-1 -9.825049920513105e-1
2.608695652173917e0 2.898550724637724e-1 -9.933774120237157e-1 -9.933774120237157e-1
3.188405797101453e0 2.898550724637724e-1 -9.958755992400873e-1 -9.958755992400873e-1
3.7681159420289894e0 2.898550724637724e-1 -9.970541730482132e-1 -9.970541730482132e-1
4.347826086956526e0 2.898550724637724e-1 -9.977851550265607e-1 -9.977851550265607e-1
4.927536231884062e0 2.898550724637724e-1 -9.982743731619103e-1 -9.982743731619103e-1
5.507246376811598e0 2.898550724637724e-1 -9.986178293324786e-1 -9.986178293324786e-1
6.086956521739134e0 2.898550724637724e-1 -9.988681377244374e-1 -9.988681377244374e-1
6.6666666666666705e0 2.898550724637724e-1 -9.990561583550595e-1 -9.990561583550595e-1
7.246376811594207e0 2.898550724637724e-1 -9.992009587217894e-1 -9.992009587217894e-1
7.826086956521743e0 2.898550724637724e-1 -9.993148337667671e-1 -9.993148337667671e-1
8.405797101449279e0 2.898550724637724e-1 -9.994059993535874e-1 -9.994059993535874e-1
8.985507246376816e0 2.898550724637724e-1 -9.994801143396996e-1 -9.994801143396996e-1
9.565217391304353e0 2.898550724637724e-1 -9.995411791453813e-1 -9.995411791453813e-1
1.014492753623189e1 2.898550724637724e-1 -9.995920864606948e-1 -9.995920864606948e-1
1.0724637681159427e1 2.898550724637724e-1 -9.996349698728534e-1 -9.996349698728534e-1
1.1304347826086964e1 2.898550724637724e-1 -9.996714309094812e-1 -9.996714309094812e-1
1.1884057971014501e1 2.898550724637724e-1 -9.997026906430498e-1 -9.997026906430498e-1
1.2463768115942038e1 2.898550724637724e-1 -9.997296931968459e-1 -9.997296931968459e-1
1.3043478260869575e1 2.898550724637724e-1 -9.997531778316101e-1 -9.997531778316101e-1
1.3623188405797112e1 2.898550724637724e-1 -9.997737300570649e-1 -9.997737300570649e-1
1.420289855072465e1 2.898550724637724e-1 -9.997918184634462e-1 -9.997918184634462e-1
1.4782608695652186e1 2.898550724637724e-1 -9.998078216567245e-1 -9.998078216567245e-1
1.5362318840579723e1 2.898550724637724e-1 -9.998220482235222e-1 -9.998220482235222e-1
1.594202898550726e1 2.898550724637724e-1 -9.998347517133227e-1 -9.998347517133227e-1
1.6521739130434796e1 2.898550724637724e-1 -9.998461420100133e-1 -9.998461420100133e-1
1.710144927536233e1 2.898550724637724e-1 -9.998563940539735e-1 -9.998563940539735e-1
1.7681159420289866e1 2.898550724637724e-1 -9.998656545973652e-1 -9.998656545973652e-1
1.82608695652174e1 2.898550724637724e-1 -9.998740474835989e-1 -9.998740474835989e-1
1.8840579710144937e1 2.898550724637724e-1 -9.99881677808259e-1 -9.99881677808259e-1
1.9420289855072472e1 2.898550724637724e-1 -9.99888635224333e-1 -9.99888635224333e-1
2.0e1 2.898550724637724e-1 -9.998949965870996e-1 -9.998949965870996e-1

-2.0e1 8.695652173913087e-1 9.990561583550595e-1 9.990561583550595e-1
-1.9420289855072465e1 8.695652173913087e-1 9.989990544119017e-1 9.989990544119017e-1
-1.884057971014493e1 8.695652173913087e-1 9.989366098486855e-1 9.989366098486855e-1
-1.8260869565217394e1 8.695652173913087e-1 9.988681377244375e-1 9.988681377244375e-1
-1.768115942028986e1 8.695652173913087e-1 9.987928370624672e-1 9.987928370624672e-1
-1.7101449275362324e1 8.695652173913087e-1 9.987097693716604e-1 9.987097693716604e-1
-1.652173913043479e1 8.695652173913087e-1 9.986178293325099e-1 9.986178293325099e-1
-1.5942028985507251e1 8.695652173913087e-1 9.985157079309461e-1 9.985157079309461e-1
-1.5362318840579714e1 8.695652173913087e-1 9.984018457335854e-1 9.984018457335854e-1
-1.4782608695652177e1 8.695652173913087e-1 9.982743731749959e-1 9.982743731749959e-1
-1.420289855072464e1 8.695652173913087e-1 9.981310335652205e-1 9.981310335652205e-1
-1.3623188405797103e1 8.695652173913087e-1 9.979690828636266e-1 9.979690828636266e-1
-1.3043478260869566e1 8.695652173913087e-1 9.977851578566089e-1 9.977851578566089e-1
-1.246376811594203e1 8.695652173913087e-1 9.975751008362209e-1 9.975751008362209e-1
-1.1884057971014492e1 8.695652173913087e-1 9.973337235915658e-1 9.973337235915658e-1
-1.1304347826086955e1 8.695652173913087e-1 9.970544855015815e-1 9.970544855015815e-1
-1.0724637681159418e1 8.695652173913087e-1 9.967290481146758e-1 9.967290481146758e-1
-1.0144927536231881e1 8.695652173913087e-1 9.96346649041751e-1 9.96346649041751e-1
-9.565217391304344e0 8.695652173913087e-1 9.958932064677039e-1 9.958932064677039e-1
-8.985507246376807e0 8.695652173913087e-1 9.953500135553001e-1 9.953500135553001e-1
-8.40579710144927e0 8.695652173913087e-1 9.946917938265512e-1 9.946917938265512e-1
-7.826086956521734e0 8.695652173913087e-1 9.938837346736188e-1 9.938837346736188e-1
-7.246376811594198e0 8.695652173913087e-1 9.928768384869219e-1 9.928768384869219e-1
-6.666666666666662e0 8.695652173913087e-1 9.916004111862216e-1 9.916004111862216e-1
-6.0869565217391255e0 8.695652173913087e-1 9.899494936611665e-1 9.899494936611665e-1
-5.507246376811589e0 8.695652173913087e-1 9.877629653290533e-1 9.877629653290533e-1
-4.927536231884053e0 8.695652173913087e-1 9.84783558811345e-1 9.84783558811345e-1
-4.347826086956517e0 8.695652173913087e-1 9.80580674270755e-1 9.80580674270755e-1
-3.768115942028981e0 8.695652173913087e-1 9.743910397758915e-1 9.743910397758915e-1
-3.188405797101445e0 8.695652173913087e-1 9.64755111682334e-1 9.64755111682334e-1
-2.6086956521739086e0 8.695652173913087e-1 9.484365478468141e-1 9.484365478468141e-1
-2.0289855072463725e0 8.695652173913087e-1 9.15622113741319e-1 9.15622113741319e-1
-1.4492753623188364e0 8.695652173913087e-1 8.324895796328876e-1 8.324895796328876e-1
-8.695652173913001e-1 8.695652173913087e-1 6.243375447729443e-1 6.243375447729443e-1
-2.8985507246376385e-1 8.695652173913087e-1 2.3840268143710597e-1 2.3840268143710597e-1
2.898550724637724e-1 8.695652173913087e-1 -2.3840268143711274e-1 -2.3840268143711274e-1
8.695652173913087e-1 8.695652173913087e-1 -6.243375447729488e-1 -6.243375447729488e-1
1.4492753623188448e0 8.695652173913087e-1 -8.324895796328895e-1 -8.324895796328895e-1
2.028985507246381e0 8.695652173913087e-1 -9.156221137413195e-1 -9.156221137413195e-1
2.608695652173917e0 8.695652173913087e-1 -9.484365478468144e-1 -9.484365478468144e-1
3.188405797101453e0 8.695652173913087e-1 -9.647551116823342e-1 -9.647551116823342e-1
3.7681159420289894e0 8.695652173913087e-1 -9.743910397758915e-1 -9.743910397758915e-1
4.347826086956526e0 8.695652173913087e-1 -9.805806742707552e-1 -9.805806742707552e-1
4.927536231884062e0 8.695652173913087e-1 -9.84783558811345e-1 -9.84783558811345e-1
5.507246376811598e0 8.695652173913087e-1 -9.877629653290534e-1 -9.877629653290534e-1
6.086956521739134e0 8.695652173913087e-1 -9.899494936611665e-1 -9.899494936611665e-1
6.6666666666666705e0 8.695652173913087e-1 -9.916004111862217e-1 -9.916004111862217e-1
7.246376811594207e0 8.695652173913087e-1 -9.92876838486922e-1 -9.92876838486922e-1
7.826086956521743e0 8.695652173913087e-1 -9.938837346736189e-1 -9.938837346736189e-1
8.405797101449279e0 8.695652173913087e-1 -9.946917938265512e-1 -9.946917938265512e-1
8.985507246376816e0 8.695652173913087e-1 -9.953500135553001e-1 -9.953500135553001e-1
9.565217391304353e0 8.695652173913087e-1 -9.958932064677039e-1 -9.958932064677039e-1
1.014492753623189e1 8.695652173913087e-1 -9.96346649041751e-1 -9.96346649041751e-1
1.0724637681159427e1 8.695652173913087e-1 -9.967290481146758e-1 -9.967290481146758e-1
1.1304347826086964e1 8.695652173913087e-1 -9.970544855015815e-1 -9.970544855015815e-1
1.1884057971014501e1 8.695652173913087e-1 -9.973337235915658e-1 -9.973337235915658e-1
1.2463768115942038e1 8.695652173913087e-1 -9.975751008362208e-1 -9.975751008362208e-1
1.3043478260869575e1 8.695652173913087e-1 -9.977851578566089e-1 -9.977851578566089e-1
1.3623188405797112e1 8.695652173913087e-1 -9.979690828636267e-1 -9.979690828636267e-1
1.420289855072465e1 8.695652173913087e-1 -9.981310335652205e-1 -9.981310335652205e-1
1.4782608695652186e1 8.695652173913087e-1 -9.982743731749959e-1 -9.982743731749959e-1
1.5362318840579723e1 8.695652173913087e-1 -9.984018457335853e-1 -9.984018457335853e-1
1.594202898550726e1 8.695652173913087e-1 -9.985157079309461e-1 -9.985157079309461e-1
1.6521739130434796e1 8.695652173913087e-1 -9.986178293325099e-1 -9.986178293325099e-1
1.710144927536233e1 8.695652173913087e-1 -9.987097693716607e-1 -9.987097693716607e-1
1.7681159420289866e1 8.695652173913087e-1 -9.987928370624672e-1 -9.987928370624672e-1
1.82608695652174e1 8.695652173913087e-1 -9.988681377244375e-1 -9.988681377244375e-1
1.8840579710144937e1 8.695652173913087e-1 -9.989366098486855e-1 -9.989366098486855e-1
1.9420289855072472e1 8.695652173913087e-1 -9.989990544119017e-1 -9.989990544119017e-1
2.0e1 8.695652173913087e-1 -9.990561583550595e-1 -9.990561583550595e-1

-2.0e1 1.4492753623188448e0 9.973847959828921e-1 9.973847959828921e-1
-1.9420289855072465e1 1.4492753623188448e0 9.972269926097787e-1 9.972269926097787e-1
-1.884057971014493e1 1.4492753623188448e0 9.970544855015816e-1 9.970544855015816e-1
-1.8260869565217394e1 1.4492753623188448e0 9.96865392576337e-1 9.96865392576337e-1
-1.768115942028986e1 1.4492753623188448e0 9.966575212323125e-1 9.966575212323125e-1
-1.7101449275362324e1 1.4492753623188448e0 9.964283048969311e-1 9.964283048969311e-1
-1.652173913043479e1 1.4492753623188448e0 9.961747239492219e-1 9.961747239492219e-1
-1.5942028985507251e1 1.4492753623188448e0 9.958932064677037e-1 9.958932064677037e-1
-1.5362318840579714e1 1.4492753623188448e0 9.955795027140815e-1 9.955795027140815e-1
-1.4782608695652177e1 1.4492753623188448e0 9.952285251199798e-1 9.952285251199798e-1
-1.420289855072464e1 1.4492753623188448e0 9.94834142531266e-1 9.94834142531266e-1
-1.3623188405797103e1 1.4492753623188448e0 9.943889131791123e-1 9.943889131791123e-1
-1.3043478260869566e1 1.4492753623188448e0 9.938837346736189e-1 9.938837346736189e-1
-1.246376811594203e1 1.4492753623188448e0 9.933073803012535e-1 9.933073803012535e-1
-1.1884057971014492e1 1.4492753623188448e0 9.92645877550526e-1 9.92645877550526e-1
-1.1304347826086955e1 1.4492753623188448e0 9.918816646858505e-1 9.918816646858505e-1
-1.0724637681159418e1 1.4492753623188448e0 9.909924304103234e-1 9.909924304103234e-1
-1.0144927536231881e1 1.4492753623188448e0 9.899494936611665e-1 9.899494936611665e-1
-9.565217391304344e0 1.4492753623188448e0 9.887155042247665e-1 9.887155042247665e-1
-8.985507246376807e0 1.4492753623188448e0 9.87241120712647e-1 9.87241120712647e-1
-8.40579710144927e0 1.4492753623188448e0 9.854601157443479e-1 9.854601157443479e-1
-7.826086956521734e0 1.4492753623188448e0 9.832820049844601e-1 9.832820049844601e-1
-7.246376811594198e0 1.4492753623188448e0 9.8058067569092e-1 9.8058067569092e-1
-6.666666666666662e0 1.4492753623188448e0 9.771763639228007e-1 9.771763639228007e-1
-6.0869565217391255e0 1.4492753623188448e0 9.728062146853667e-1 9.728062146853667e-1
-5.507246376811589e0 1.4492753623188448e0 9.670745372626421e-1 9.670745372626421e-1
-4.927536231884053e0 1.4492753623188448e0 9.59365501569596e-1 9.59365501569596e-1
-4.347826086956517e0 1.4492753623188448e0 9.486832976922734e-1 9.486832976922734e-1
-3.768115942028981e0 1.4492753623188448e0 9.333455672622754e-1 9.333455672622754e-1
-3.188405797101445e0 1.4492753623188448e0 9.103643346357582e-1 9.103643346357582e-1
-2.6086956521739086e0 1.4492753623188448e0 8.740979997819268e-1 8.740979997819268e-1
-2.0289855072463725e0 1.4492753623188448e0 8.129214237327276e-1 8.129214237327276e-1
-1.4492753623188364e0 1.4492753623188448e0 7.017892800366484e-1 7.017892800366484e-1
-8.695652173913001e-1 1.4492753623188448e0 4.994937477797309e-1 4.994937477797309e-1
-2.8985507246376385e-1 1.4492753623188448e0 1.8475102289656892e-1 1.8475102289656892e-1
2.898550724637724e-1 1.4492753623188448e0 -1.8475102289657422e-1 -1.8475102289657422e-1
8.695652173913087e-1 1.4492753623188448e0 -4.994937477797347e-1 -4.994937477797347e-1
1.4492753623188448e0 1.4492753623188448e0 -7.017892800366505e-1 -7.017892800366505e-1
2.028985507246381e0 1.4492753623188448e0 -8.129214237327288e-1 -8.129214237327288e-1
2.608695652173917e0 1.4492753623188448e0 -8.740979997819275e-1 -8.740979997819275e-1
3.188405797101453e0 1.4492753623188448e0 -9.103643346357586e-1 -9.103643346357586e-1
3.7681159420289894e0 1.4492753623188448e0 -9.333455672622756e-1 -9.333455672622756e-1
4.347826086956526e0 1.4492753623188448e0 -9.486832976922737e-1 -9.486832976922737e-1
4.927536231884062e0 1.4492753623188448e0 -9.593655015695962e-1 -9.593655015695962e-1
5.507246376811598e0 1.4492753623188448e0 -9.670745372626421e-1 -9.670745372626421e-1
6.086956521739134e0 1.4492753623188448e0 -9.728062146853668e-1 -9.728062146853668e-1
6.6666666666666705e0 1.4492753623188448e0 -9.771763639228009e-1 -9.771763639228009e-1
7.246376811594207e0 1.4492753623188448e0 -9.8058067569092e-1 -9.8058067569092e-1
7.826086956521743e0 1.4492753623188448e0 -9.832820049844601e-1 -9.832820049844601e-1
8.405797101449279e0 1.4492753623188448e0 -9.854601157443479e-1 -9.854601157443479e-1
8.985507246376816e0 1.4492753623188448e0 -9.87241120712647e-1 -9.87241120712647e-1
9.565217391304353e0 1.4492753623188448e0 -9.887155042247665e-1 -9.887155042247665e-1
1.014492753623189e1 1.4492753623188448e0 -9.899494936611665e-1 -9.899494936611665e-1
1.0724637681159427e1 1.4492753623188448e0 -9.909924304103233e-1 -9.909924304103233e-1
1.1304347826086964e1 1.4492753623188448e0 -9.918816646858505e-1 -9.918816646858505e-1
1.1884057971014501e1 1.4492753623188448e0 -9.92645877550526e-1 -9.92645877550526e-1
1.2463768115942038e1 1.4492753623188448e0 -9.933073803012535e-1 -9.933073803012535e-1
1.3043478260869575e1 1.4492753623188448e0 -9.93883734673619e-1 -9.93883734673619e-1
1.3623188405797112e1 1.4492753623188448e0 -9.943889131791124e-1 -9.943889131791124e-1
1.420289855072465e1 1.4492753623188448e0 -9.948341425312659e-1 -9.948341425312659e-1
1.4782608695652186e1 1.4492753623188448e0 -9.952285251199798e-1 -9.952285251199798e-1
1.5362318840579723e1 1.4492753623188448e0 -9.955795027140815e-1 -9.955795027140815e-1
1.594202898550726e1 1.4492753623188448e0 -9.958932064677039e-1 -9.958932064677039e-1
1.6521739130434796e1 1.4492753623188448e0 -9.961747239492219e-1 -9.961747239492219e-1
1.710144927536233e1 1.4492753623188448e0 -9.964283048969311e-1 -9.964283048969311e-1
1.7681159420289866e1 1.4492753623188448e0 -9.966575212323125e-1 -9.966575212323125e-1
1.82608695652174e1 1.4492753623188448e0 -9.96865392576337e-1 -9.96865392576337e-1
1.8840579710144937e1 1.4492753623188448e0 -9.970544855015816e-1 -9.970544855015816e-1
1.9420289855072472e1 1.4492753623188448e0 -9.972269926097787e-1 -9.972269926097787e-1
2.0e1 1.4492753623188448e0 -9.973847959828921e-1 -9.973847959828921e-1

-2.0e1 2.028985507246381e0 9.948934062566149e-1 9.948934062566149e-1
-1.9420289855072465e1 2.028985507246381e0 9.945864928494071e-1 9.945864928494071e-1
-1.884057971014493e1 2.028985507246381e0 9.942511402566915e-1 9.942511402566915e-1
-1.8260869565217394e1 2.028985507246381e0 9.938837346736188e-1 9.938837346736188e-1
-1.768115942028986e1 2.028985507246381e0 9.934800715262958e-1 9.934800715262958e-1
-1.7101449275362324e1 2.028985507246381e0 9.930352361170129e-1 9.930352361170129e-1
-1.652173913043479e1 2.028985507246381e0 9.925434552766406e-1 9.925434552766406e-1
-1.5942028985507251e1 2.028985507246381e0 9.91997911723619e-1 9.91997911723619e-1
-1.5362318840579714e1 2.028985507246381e0 9.913905100700545e-1 9.913905100700545e-1
-1.4782608695652177e1 2.028985507246381e0 9.907115796044095e-1 9.907115796044095e-1
-1.420289855072464e1 2.028985507246381e0 9.899494936611666e-1 9.899494936611666e-1
-1.3623188405797103e1 2.028985507246381e0 9.890901778818174e-1 9.890901778818174e-1
-1.3043478260869566e1 2.028985507246381e0 9.881164689548824e-1 9.881164689548824e-1
-1.246376811594203e1 2.028985507246381e0 9.870072699305106e-1 9.870072699305106e-1
-1.1884057971014492e1 2.028985507246381e0 9.857364255104072e-1 9.857364255104072e-1
-1.1304347826086955e1 2.028985507246381e0 9.84271206993884e-1 9.84271206993884e-1
-1.0724637681159418e1 2.028985507246381e0 9.825702456970676e-1 9.825702456970676e-1
-1.0144927536231881e1 2.028985507246381e0 9.8058067569092e-1 9.8058067569092e-1
-9.565217391304344e0 2.028985507246381e0 9.782341251024411e-1 9.782341251024411e-1
-8.985507246376807e0 2.028985507246381e0 9.754410020677063e-1 9.754410020677063e-1
-8.40579710144927e0 2.028985507246381e0 9.720822085732865e-1 9.720822085732865e-1
-7.826086956521734e0 2.028985507246381e0 9.679968981658006e-1 9.679968981658006e-1
-7.246376811594198e0 2.028985507246381e0 9.629640197141814e-1 9.629640197141814e-1
-6.666666666666662e0 2.028985507246381e0 9.566738804288583e-1 9.566738804288583e-1
-6.0869565217391255e0 2.028985507246381e0 9.486832980505137e-1 9.486832980505137e-1
-5.507246376811589e0 2.028985507246381e0 9.383431168171094e-1 9.383431168171094e-1
-4.927536231884053e0 2.028985507246381e0 9.246780984745008e-1 9.246780984745008e-1
-4.347826086956517e0 2.028985507246381e0 9.061831399497068e-1 9.061831399497068e-1
-3.768115942028981e0 2.028985507246381e0 8.804710950314497e-1 8.804710950314497e-1
-3.188405797101445e0 2.028985507246381e0 8.436612233484873e-1 8.436612233484873e-1
-2.6086956521739086e0 2.028985507246381e0 7.893450913764544e-1 7.893450913764544e-1
-2.0289855072463725e0 2.028985507246381e0 7.070128754183466e-1 7.070128754183466e-1
-1.4492753623188364e0 2.028985507246381e0 5.806581598090903e-1 5.806581598090903e-1
-8.695652173913001e-1 2.028985507246381e0 3.9240947731770626e-1 3.9240947731770626e-1
-2.8985507246376385e-1 2.028985507246381e0 1.4035785600732784e-1 1.4035785600732784e-1
2.898550724637724e-1 2.028985507246381e0 -1.4035785600733186e-1 -1.4035785600733186e-1
8.695652173913087e-1 2.028985507246381e0 -3.9240947731770953e-1 -3.9240947731770953e-1
1.4492753623188448e0 2.028985507246381e0 -5.806581598090925e-1 -5.806581598090925e-1
2.028985507246381e0 2.028985507246381e0 -7.07012875418348e-1 -7.07012875418348e-1
2.608695652173917e0 2.028985507246381e0 -7.893450913764554e-1 -7.893450913764554e-1
3.188405797101453e0 2.028985507246381e0 -8.436612233484879e-1 -8.436612233484879e-1
3.7681159420289894e0 2.028985507246381e0 -8.8047109503145e-1 -8.8047109503145e-1
4.347826086956526e0 2.028985507246381e0 -9.061831399497071e-1 -9.061831399497071e-1
4.927536231884062e0 2.028985507246381e0 -9.246780984745009e-1 -9.246780984745009e-1
5.507246376811598e0 2.028985507246381e0 -9.383431168171095e-1 -9.383431168171095e-1
6.086956521739134e0 2.028985507246381e0 -9.486832980505137e-1 -9.486832980505137e-1
6.6666666666666705e0 2.028985507246381e0 -9.566738804288583e-1 -9.566738804288583e-1
7.246376811594207e0 2.028985507246381e0 -9.629640197141817e-1 -9.629640197141817e-1
7.826086956521743e0 2.028985507246381e0 -9.679968981658008e-1 -9.679968981658008e-1
8.405797101449279e0 2.028985507246381e0 -9.720822085732868e-1 -9.720822085732868e-1
8.985507246376816e0 2.028985507246381e0 -9.754410020677065e-1 -9.754410020677065e-1
9.565217391304353e0 2.028985507246381e0 -9.782341251024411e-1 -9.782341251024411e-1
1.014492753623189e1 2.028985507246381e0 -9.8058067569092e-1 -9.8058067569092e-1
1.0724637681159427e1 2.028985507246381e0 -9.825702456970676e-1 -9.825702456970676e-1
1.1304347826086964e1 2.028985507246381e0 -9.84271206993884e-1 -9.84271206993884e-1
1.1884057971014501e1 2.028985507246381e0 -9.857364255104073e-1 -9.857364255104073e-1
1.2463768115942038e1 2.028985507246381e0 -9.870072699305105e-1 -9.870072699305105e-1
1.3043478260869575e1 2.028985507246381e0 -9.881164689548824e-1 -9.881164689548824e-1
1.3623188405797112e1 2.028985507246381e0 -9.890901778818174e-1 -9.890901778818174e-1
1.420289855072465e1 2.028985507246381e0 -9.899494936611666e-1 -9.899494936611666e-1
1.4782608695652186e1 2.028985507246381e0 -9.907115796044095e-1 -9.907115796044095e-1
1.5362318840579723e1 2.028985507246381e0 -9.913905100700545e-1 -9.913905100700545e-1
1.594202898550726e1 2.028985507246381e0 -9.919979117236188e-1 -9.919979117236188e-1
1.6521739130434796e1 2.028985507246381e0 -9.925434552766406e-1 -9.925434552766406e-1
1.710144927536233e1 2.028985507246381e0 -9.930352361170129e-1 -9.930352361170129e-1
1.7681159420289866e1 2.028985507246381e0 -9.934800715262958e-1 -9.934800715262958e-1
1.82608695652174e1 2.028985507246381e0 -9.93883734673619e-1 -9.93883734673619e-1
1.8840579710144937e1 2.028985507246381e0 -9.942511402566915e-1 -9.942511402566915e-1
1.9420289855072472e1 2.028985507246381e0 -9.945864928494071e-1 -9.945864928494071e-1
2.0e1 2.028985507246381e0 -9.948934062566149e-1 -9.948934062566149e-1

-2.0e1 2.608695652173917e0 9.916004111862217e-1 9.916004111862217e-1
-1.9420289855072465e1 2.608695652173917e0 9.910982348686417e-1 9.910982348686417e-1
-1.884057971014493e1 2.608695652173917e0 9.905498667663628e-1 9.905498667663628e-1
-1.8260869565217394e1 2.608695652173917e0 9.899494936611665e-1 9.899494936611665e-1
-1.768115942028986e1 2.608695652173917e0 9.892903635744847e-1 9.892903635744847e-1
-1.7101449275362324e1 2.608695652173917e0 9.885645989570238e-1 9.885645989570238e-1
-1.652173913043479e1 2.608695652173917e0 9.877629653290692e-1 9.877629653290692e-1
-1.5942028985507251e1 2.608695652173917e0 9.868745828977495e-1 9.868745828977495e-1
-1.5362318840579714e1 2.608695652173917e0 9.8588656464073e-1 9.8588656464073e-1
-1.4782608695652177e1 2.608695652173917e0 9.847835588179367e-1 9.847835588179367e-1
-1.420289855072464e1 2.608695652173917e0 9.835471662320329e-1 9.835471662320329e-1
-1.3623188405797103e1 2.608695652173917e0 9.821551918921462e-1 9.821551918921462e-1
-1.3043478260869566e1 2.608695652173917e0 9.805806756909201e-1 9.805806756909201e-1
-1.246376811594203e1 2.608695652173917e0 9.787906252528685e-1 9.787906252528685e-1
-1.1884057971014492e1 2.608695652173917e0 9.767443431718836e-1 9.767443431718836e-1
-1.1304347826086955e1 2.608695652173917e0 9.743911956946198e-1 9.743911956946198e-1
-1.0724637681159418e1 2.608695652173917e0 9.716676031619468e-1 9.716676031619468e-1
-1.0144927536231881e1 2.608695652173917e0 9.684929325968494e-1 9.684929325968494e-1
-9.565217391304344e0 2.608695652173917e0 9.64763821237732e-1 9.64763821237732e-1
-8.985507246376807e0 2.608695652173917e0 9.60346226753624e-1 9.60346226753624e-1
-8.40579710144927e0 2.608695652173917e0 9.550641368112369e-1 9.550641368112369e-1
-7.826086956521734e0 2.608695652173917e0 9.486832980505135e-1 9.486832980505135e-1
-7.246376811594198e0 2.608695652173917e0 9.408874118687266e-1 9.408874118687266e-1
-6.666666666666662e0 2.608695652173917e0 9.312427797057531e-1 9.312427797057531e-1
-6.0869565217391255e0 2.608695652173917e0 9.191450300180576e-1 9.191450300180576e-1
-5.507246376811589e0 2.608695652173917e0 9.037378388935383e-1 9.037378388935383e-1
-4.927536231884053e0 2.608695652173917e0 8.837879163470472e-1 8.837879163470472e-1
-4.347826086956517e0 2.608695652173917e0 8.574929257096129e-1 8.574929257096129e-1
-3.768115942028981e0 2.608695652173917e0 8.221921913333032e-1 8.221921913333032e-1
-3.188405797101445e0 2.608695652173917e0 7.739572827149456e-1 7.739572827149456e-1
-2.6086956521739086e0 2.608695652173917e0 7.071063472235097e-1 7.071063472235097e-1
-2.0289855072463725e0 2.608695652173917e0 6.13935071070575e-1 6.13935071070575e-1
-1.4492753623188364e0 2.608695652173917e0 4.8560999987884707e-1 4.8560999987884707e-1
-8.695652173913001e-1 2.608695652173917e0 3.161455159489365e-1 3.161455159489365e-1
-2.8985507246376385e-1 2.608695652173917e0 1.1037526800263331e-1 1.1037526800263331e-1
2.898550724637724e-1 2.608695652173917e0 -1.1037526800263653e-1 -1.1037526800263653e-1
8.695652173913087e-1 2.608695652173917e0 -3.1614551594893925e-1 -3.1614551594893925e-1
1.4492753623188448e0 2.608695652173917e0 -4.856099998788493e-1 -4.856099998788493e-1
2.028985507246381e0 2.608695652173917e0 -6.139350710705767e-1 -6.139350710705767e-1
2.608695652173917e0 2.608695652173917e0 -7.071063472235107e-1 -7.071063472235107e-1
3.188405797101453e0 2.608695652173917e0 -7.739572827149465e-1 -7.739572827149465e-1
3.7681159420289894e0 2.608695652173917e0 -8.221921913333038e-1 -8.221921913333038e-1
4.347826086956526e0 2.608695652173917e0 -8.574929257096132e-1 -8.574929257096132e-1
4.927536231884062e0 2.608695652173917e0 -8.837879163470477e-1 -8.837879163470477e-1
5.507246376811598e0 2.608695652173917e0 -9.037378388935385e-1 -9.037378388935385e-1
6.086956521739134e0 2.608695652173917e0 -9.191450300180579e-1 -9.191450300180579e-1
6.6666666666666705e0 2.608695652173917e0 -9.312427797057533e-1 -9.312427797057533e-1
7.246376811594207e0 2.608695652173917e0 -9.408874118687267e-1 -9.408874118687267e-1
7.826086956521743e0 2.608695652173917e0 -9.486832980505138e-1 -9.486832980505138e-1
8.405797101449279e0 2.608695652173917e0 -9.550641368112369e-1 -9.550641368112369e-1
8.985507246376816e0 2.608695652173917e0 -9.60346226753624e-1 -9.60346226753624e-1
9.565217391304353e0 2.608695652173917e0 -9.647638212377321e-1 -9.647638212377321e-1
1.014492753623189e1 2.608695652173917e0 -9.684929325968495e-1 -9.684929325968495e-1
1.0724637681159427e1 2.608695652173917e0 -9.716676031619468e-1 -9.716676031619468e-1
1.1304347826086964e1 2.608695652173917e0 -9.743911956946198e-1 -9.743911956946198e-1
1.1884057971014501e1 2.608695652173917e0 -9.767443431718839e-1 -9.767443431718839e-1
1.2463768115942038e1 2.608695652173917e0 -9.787906252528685e-1 -9.787906252528685e-1
1.3043478260869575e1 2.608695652173917e0 -9.805806756909201e-1 -9.805806756909201e-1
1.3623188405797112e1 2.608695652173917e0 -9.821551918921462e-1 -9.821551918921462e-1
1.420289855072465e1 2.608695652173917e0 -9.835471662320329e-1 -9.835471662320329e-1
1.4782608695652186e1 2.608695652173917e0 -9.847835588179367e-1 -9.847835588179367e-1
1.5362318840579723e1 2.608695652173917e0 -9.8588656464073e-1 -9.8588656464073e-1
1.594202898550726e1 2.608695652173917e0 -9.868745828977497e-1 -9.868745828977497e-1
1.6521739130434796e1 2.608695652173917e0 -9.877629653290692e-1 -9.877629653290692e-1
1.710144927536233e1 2.608695652173917e0 -9.885645989570238e-1 -9.885645989570238e-1
1.7681159420289866e1 2.608695652173917e0 -9.892903635744847e-1 -9.892903635744847e-1
1.82608695652174e1 2.608695652173917e0 -9.899494936611665e-1 -9.899494936611665e-1
1.8840579710144937e1 2.608695652173917e0 -9.905498667663628e-1 -9.905498667663628e-1
1.9420289855072472e1 2.608695652173917e0 -9.910982348686417e-1 -9.910982348686417e-1
2.0e1 2.608695652173917e0 -9.916004111862217e-1 -9.916004111862217e-1

-2.0e1 3.188405797101453e0 9.875297847602426e-1 9.875297847602426e-1
-1.9420289855072465e1 3.188405797101453e0 9.867890916993085e-1 9.867890916993085e-1
-1.884057971014493e1 3.188405797101453e0 9.85980885458093e-1 9.85980885458093e-1
-1.8260869565217394e1 3.188405797101453e0 9.850967708412003e-1 9.850967708412003e-1
-1.768115942028986e1 3.188405797101453e0 9.841270174450972e-1 9.841270174450972e-1
-1.7101449275362324e1 3.188405797101453e0 9.830602989442485e-1 9.830602989442485e-1
-1.652173913043479e1 3.188405797101453e0 9.818833716331152e-1 9.818833716331152e-1
-1.5942028985507251e1 3.188405797101453e0 9.805806756909201e-1 9.805806756909201e-1
-1.5362318840579714e1 3.188405797101453e0 9.791338374667453e-1 9.791338374667453e-1
-1.4782608695652177e1 3.188405797101453e0 9.775210440823286e-1 9.775210440823286e-1
-1.420289855072464e1 3.188405797101453e0 9.757162520935706e-1 9.757162520935706e-1
-1.3623188405797103e1 3.188405797101453e0 9.736881787964239e-1 9.736881787964239e-1
-1.3043478260869566e1 3.188405797101453e0 9.713990064967774e-1 9.713990064967774e-1
-1.246376811594203e1 3.188405797101453e0 9.688027044775658e-1 9.688027044775658e-1
-1.1884057971014492e1 3.188405797101453e0 9.658428372346681e-1 9.658428372346681e-1
-1.1304347826086955e1 3.188405797101453e0 9.624496759864037e-1 9.624496759864037e-1
-1.0724637681159418e1 3.188405797101453e0 9.585363562790534e-1 9.585363562790534e-1
-1.0144927536231881e1 3.188405797101453e0 9.539937169012553e-1 9.539937169012553e-1
-9.565217391304344e0 3.188405797101453e0 9.486832980505137e-1 9.486832980505137e-1
-8.985507246376807e0 3.188405797101453e0 9.424277454812463e-1 9.424277454812463e-1
-8.40579710144927e0 3.188405797101453e0 9.349975263177832e-1 9.349975263177832e-1
-7.826086956521734e0 3.188405797101453e0 9.260923597695475e-1 9.260923597695475e-1
-7.246376811594198e0 3.188405797101453e0 9.153150324227654e-1 9.153150324227654e-1
-6.666666666666662e0 3.188405797101453e0 9.021342216356462e-1 9.021342216356462e-1
-6.0869565217391255e0 3.188405797101453e0 8.85831535280155e-1 8.85831535280155e-1
-5.507246376811589e0 3.188405797101453e0 8.654262854811257e-1 8.654262854811257e-1
-4.927536231884053e0 3.188405797101453e0 8.395701571521502e-1 8.395701571521502e-1
-4.347826086956517e0 3.188405797101453e0 8.064049958556092e-1 8.064049958556092e-1
-3.768115942028981e0 3.188405797101453e0 7.633862853591071e-1 7.633862853591071e-1
-3.188405797101445e0 3.188405797101453e0 7.07106780663622e-1 7.07106780663622e-1
-2.6086956521739086e0 3.188405797101453e0 6.332377767667733e-1 6.332377767667733e-1
-2.0289855072463725e0 3.188405797101453e0 5.368753239490367e-1 5.368753239490367e-1
-1.4492753623188364e0 3.188405797101453e0 4.138019702889798e-1 4.138019702889798e-1
-8.695652173913001e-1 3.188405797101453e0 2.63115030458817e-1 2.63115030458817e-1
-2.8985507246376385e-1 3.188405797101453e0 9.053414538546106e-2 9.053414538546106e-2
2.898550724637724e-1 3.188405797101453e0 -9.053414538546372e-2 -9.053414538546372e-2
8.695652173913087e-1 3.188405797101453e0 -2.631150304588194e-1 -2.631150304588194e-1
1.4492753623188448e0 3.188405797101453e0 -4.1380197028898186e-1 -4.1380197028898186e-1
2.028985507246381e0 3.188405797101453e0 -5.368753239490381e-1 -5.368753239490381e-1
2.608695652173917e0 3.188405797101453e0 -6.332377767667745e-1 -6.332377767667745e-1
3.188405797101453e0 3.188405797101453e0 -7.071067806636229e-1 -7.071067806636229e-1
3.7681159420289894e0 3.188405797101453e0 -7.633862853591078e-1 -7.633862853591078e-1
4.347826086956526e0 3.188405797101453e0 -8.064049958556098e-1 -8.064049958556098e-1
4.927536231884062e0 3.188405797101453e0 -8.395701571521506e-1 -8.395701571521506e-1
5.507246376811598e0 3.188405797101453e0 -8.654262854811261e-1 -8.654262854811261e-1
6.086956521739134e0 3.188405797101453e0 -8.858315352801552e-1 -8.858315352801552e-1
6.6666666666666705e0 3.188405797101453e0 -9.021342216356464e-1 -9.021342216356464e-1
7.246376811594207e0 3.188405797101453e0 -9.153150324227656e-1 -9.153150324227656e-1
7.826086956521743e0 3.188405797101453e0 -9.260923597695476e-1 -9.260923597695476e-1
8.405797101449279e0 3.188405797101453e0 -9.349975263177834e-1 -9.349975263177834e-1
8.985507246376816e0 3.188405797101453e0 -9.424277454812465e-1 -9.424277454812465e-1
9.565217391304353e0 3.188405797101453e0 -9.486832980505138e-1 -9.486832980505138e-1
1.014492753623189e1 3.188405797101453e0 -9.539937169012555e-1 -9.539937169012555e-1
1.0724637681159427e1 3.188405797101453e0 -9.585363562790535e-1 -9.585363562790535e-1
1.1304347826086964e1 3.188405797101453e0 -9.624496759864039e-1 -9.624496759864039e-1
1.1884057971014501e1 3.188405797101453e0 -9.658428372346682e-1 -9.658428372346682e-1
1.2463768115942038e1 3.188405797101453e0 -9.688027044775658e-1 -9.688027044775658e-1
1.3043478260869575e1 3.188405797101453e0 -9.713990064967775e-1 -9.713990064967775e-1
1.3623188405797112e1 3.188405797101453e0 -9.73688178796424e-1 -9.73688178796424e-1
1.420289855072465e1 3.188405797101453e0 -9.757162520935706e-1 -9.757162520935706e-1
1.4782608695652186e1 3.188405797101453e0 -9.775210440823286e-1 -9.775210440823286e-1
1.5362318840579723e1 3.188405797101453e0 -9.791338374667453e-1 -9.791338374667453e-1
1.594202898550726e1 3.188405797101453e0 -9.805806756909202e-1 -9.805806756909202e-1
1.6521739130434796e1 3.188405797101453e0 -9.818833716331152e-1 -9.818833716331152e-1
1.710144927536233e1 3.188405797101453e0 -9.830602989442485e-1 -9.830602989442485e-1
1.7681159420289866e1 3.188405797101453e0 -9.841270174450972e-1 -9.841270174450972e-1
1.82608695652174e1 3.188405797101453e0 -9.850967708412003e-1 -9.850967708412003e-1
1.8840579710144937e1 3.188405797101453e0 -9.85980885458093e-1 -9.85980885458093e-1
1.9420289855072472e1 3.188405797101453e0 -9.867890916993083e-1 -9.867890916993083e-1
2.0e1 3.188405797101453e0 -9.875297847602426e-1 -9.875297847602426e-1

-2.0e1 3.7681159420289894e0 9.827105785204017e-1 9.827105785204017e-1
-1.9420289855072465e1 3.7681159420289894e0 9.816915676774187e-1 9.816915676774187e-1
-1.884057971014493e1 3.7681159420289894e0 9.805806756909201e-1 9.805806756909201e-1
-1.8260869565217394e1 3.7681159420289894e0 9.793666392196709e-1 9.793666392196709e-1
-1.768115942028986e1 3.7681159420289894e0 9.780364358871704e-1 9.780364358871704e-1
-1.7101449275362324e1 3.7681159420289894e0 9.765749485507941e-1 9.765749485507941e-1
-1.652173913043479e1 3.7681159420289894e0 9.749645535258954e-1 9.749645535258954e-1
-1.5942028985507251e1 3.7681159420289894e0 9.731846127764101e-1 9.731846127764101e-1
-1.5362318840579714e1 3.7681159420289894e0 9.712108440981053e-1 9.712108440981053e-1
-1.4782608695652177e1 3.7681159420289894e0 9.690145353270456e-1 9.690145353270456e-1
-1.420289855072464e1 3.7681159420289894e0 9.665615578617777e-1 9.665615578617777e-1
-1.3623188405797103e1 3.7681159420289894e0 9.638111202541978e-1 9.638111202541978e-1
-1.3043478260869566e1 3.7681159420289894e0 9.607141828411423e-1 9.607141828411423e-1
-1.246376811594203e1 3.7681159420289894e0 9.572114272986091e-1 9.572114272986091e-1
-1.1884057971014492e1 3.7681159420289894e0 9.532306376993179e-1 9.532306376993179e-1
-1.1304347826086955e1 3.7681159420289894e0 9.486832980505138e-1 9.486832980505138e-1
-1.0724637681159418e1 3.7681159420289894e0 9.434601396511317e-1 9.434601396511317e-1
-1.0144927536231881e1 3.7681159420289894e0 9.374252720097651e-1 9.374252720097651e-1
-9.565217391304344e0 3.7681159420289894e0 9.304083928170913e-1 9.304083928170913e-1
-8.985507246376807e0 3.7681159420289894e0 9.221943818285308e-1 9.221943818285308e-1
-8.40579710144927e0 3.7681159420289894e0 9.12509324514951e-1 9.12509324514951e-1
-7.826086956521734e0 3.7681159420289894e0 9.010016697590996e-1 9.010016697590996e-1
-7.246376811594198e0 3.7681159420289894e0 8.872168012345947e-1 8.872168012345947e-1
-6.666666666666662e0 3.7681159420289894e0 8.705628387201338e-1 8.705628387201338e-1
-6.0869565217391255e0 3.7681159420289894e0 8.502651466878614e-1 8.502651466878614e-1
-5.507246376811589e0 3.7681159420289894e0 8.253072612498313e-1 8.253072612498313e-1
-4.927536231884053e0 3.7681159420289894e0 7.943578329771955e-1 7.943578329771955e-1
-4.347826086956517e0 3.7681159420289894e0 7.556890827898153e-1 7.556890827898153e-1
-3.768115942028981e0 3.7681159420289894e0 7.071067811863824e-1 7.071067811863824e-1
-3.188405797101445e0 3.7681159420289894e0 6.459422414577056e-1 6.459422414577056e-1
-2.6086956521739086e0 3.7681159420289894e0 5.692099786153633e-1 5.692099786153633e-1
-2.0289855072463725e0 3.7681159420289894e0 4.74099820401549e-1 4.74099820401549e-1
-1.4492753623188364e0 3.7681159420289894e0 3.5897906433164334e-1 3.5897906433164334e-1
-8.695652173913001e-1 3.7681159420289894e0 2.248594707175122e-1 2.248594707175122e-1
-2.8985507246376385e-1 3.7681159420289894e0 7.669647484986136e-2 7.669647484986136e-2
2.898550724637724e-1 3.7681159420289894e0 -7.669647484986362e-2 -7.669647484986362e-2
8.695652173913087e-1 3.7681159420289894e0 -2.2485947071751428e-1 -2.2485947071751428e-1
1.4492753623188448e0 3.7681159420289894e0 -3.589790643316451e-1 -3.589790643316451e-1
2.028985507246381e0 3.7681159420289894e0 -4.740998204015505e-1 -4.740998204015505e-1
2.608695652173917e0 3.7681159420289894e0 -5.692099786153645e-1 -5.692099786153645e-1
3.188405797101453e0 3.7681159420289894e0 -6.459422414577066e-1 -6.459422414577066e-1
3.7681159420289894e0 3.7681159420289894e0 -7.071067811863831e-1 -7.071067811863831e-1
4.347826086956526e0 3.7681159420289894e0 -7.55689082789816e-1 -7.55689082789816e-1
4.927536231884062e0 3.7681159420289894e0 -7.943578329771961e-1 -7.943578329771961e-1
5.507246376811598e0 3.7681159420289894e0 -8.253072612498318e-1 -8.253072612498318e-1
6.086956521739134e0 3.7681159420289894e0 -8.502651466878618e-1 -8.502651466878618e-1
6.6666666666666705e0 3.7681159420289894e0 -8.705628387201342e-1 -8.705628387201342e-1
7.246376811594207e0 3.7681159420289894e0 -8.87216801234595e-1 -8.87216801234595e-1
7.826086956521743e0 3.7681159420289894e0 -9.010016697590997e-1 -9.010016697590997e-1
8.405797101449279e0 3.7681159420289894e0 -9.125093245149513e-1 -9.125093245149513e-1
8.985507246376816e0 3.7681159420289894e0 -9.221943818285309e-1 -9.221943818285309e-1
9.565217391304353e0 3.7681159420289894e0 -9.304083928170915e-1 -9.304083928170915e-1
1.014492753623189e1 3.7681159420289894e0 -9.374252720097653e-1 -9.374252720097653e-1
1.0724637681159427e1 3.7681159420289894e0 -9.434601396511318e-1 -9.434601396511318e-1
1.1304347826086964e1 3.7681159420289894e0 -9.486832980505138e-1 -9.486832980505138e-1
1.1884057971014501e1 3.7681159420289894e0 -9.532306376993182e-1 -9.532306376993182e-1
1.2463768115942038e1 3.7681159420289894e0 -9.572114272986092e-1 -9.572114272986092e-1
1.3043478260869575e1 3.7681159420289894e0 -9.607141828411424e-1 -9.607141828411424e-1
1.3623188405797112e1 3.7681159420289894e0 -9.638111202541978e-1 -9.638111202541978e-1
1.420289855072465e1 3.7681159420289894e0 -9.665615578617777e-1 -9.665615578617777e-1
1.4782608695652186e1 3.7681159420289894e0 -9.690145353270456e-1 -9.690145353270456e-1
1.5362318840579723e1 3.7681159420289894e0 -9.712108440981053e-1 -9.712108440981053e-1
1.594202898550726e1 3.7681159420289894e0 -9.731846127764102e-1 -9.731846127764102e-1
1.6521739130434796e1 3.7681159420289894e0 -9.749645535258954e-1 -9.749645535258954e-1
1.710144927536233e1 3.7681159420289894e0 -9.765749485507941e-1 -9.765749485507941e-1
1.7681159420289866e1 3.7681159420289894e0 -9.780364358871705e-1 -9.780364358871705e-1
1.82608695652174e1 3.7681159420289894e0 -9.793666392196709e-1 -9.793666392196709e-1
1.8840579710144937e1 3.7681159420289894e0 -9.805806756909201e-1 -9.805806756909201e-1
1.9420289855072472e1 3.7681159420289894e0 -9.816915676774187e-1 -9.816915676774187e-1
2.0e1 3.7681159420289894e0 -9.827105785204017e-1 -9.827105785204017e-1

-2.0e1 4.347826086956526e0 9.771763639228009e-1 9.771763639228009e-1
-1.9420289855072465e1 4.347826086956526e0 9.758431403332332e-1 9.758431403332332e-1
-1.884057971014493e1 4.347826086956526e0 9.7439119569462e-1 9.7439119569462e-1
-1.8260869565217394e1 4.347826086956526e0 9.728062146853668e-1 9.728062146853668e-1
-1.768115942028986e1 4.347826086956526e0 9.710716931038053e-1 9.710716931038053e-1
-1.7101449275362324e1 4.347826086956526e0 9.691685310936222e-1 9.691685310936222e-1
-1.652173913043479e1 4.347826086956526e0 9.670745372626464e-1 9.670745372626464e-1
-1.5942028985507251e1 4.347826086956526e0 9.647638212377321e-1 9.647638212377321e-1
-1.5362318840579714e1 4.347826086956526e0 9.622060458243662e-1 9.622060458243662e-1
-1.4782608695652177e1 4.347826086956526e0 9.593655015712705e-1 9.593655015712705e-1
-1.420289855072464e1 4.347826086956526e0 9.561999555074316e-1 9.561999555074316e-1
-1.3623188405797103e1 4.347826086956526e0 9.526592112186827e-1 9.526592112186827e-1
-1.3043478260869566e1 4.347826086956526e0 9.486832980505138e-1 9.486832980505138e-1
-1.246376811594203e1 4.347826086956526e0 9.442001814457764e-1 9.442001814457764e-1
-1.1884057971014492e1 4.347826086956526e0 9.39122852120321e-1 9.39122852120321e-1
-1.1304347826086955e1 4.347826086956526e0 9.333456062030594e-1 9.333456062030594e-1
-1.0724637681159418e1 4.347826086956526e0 9.267392682234048e-1 9.267392682234048e-1
-1.0144927536231881e1 4.347826086956526e0 9.191450300180578e-1 9.191450300180578e-1
-9.565217391304344e0 4.347826086956526e0 9.103664774626047e-1 9.103664774626047e-1
-8.985507246376807e0 4.347826086956526e0 9.001592514155132e-1 9.001592514155132e-1
-8.40579710144927e0 4.347826086956526e0 8.882176431559484e-1 8.882176431559484e-1
-7.826086956521734e0 4.347826086956526e0 8.741572761215375e-1 8.741572761215375e-1
-7.246376811594198e0 4.347826086956526e0 8.574929257125439e-1 8.574929257125439e-1
-6.666666666666662e0 4.347826086956526e0 8.376105968386137e-1 8.376105968386137e-1
-6.0869565217391255e0 4.347826086956526e0 8.137334712067344e-1 8.137334712067344e-1
-5.507246376811589e0 4.347826086956526e0 7.848827655334257e-1 7.848827655334257e-1
-4.927536231884053e0 4.347826086956526e0 7.49837855365092e-1 7.49837855365092e-1
-4.347826086956517e0 4.347826086956526e0 7.071067811865468e-1 7.071067811865468e-1
-3.768115942028981e0 4.347826086956526e0 6.549305384178398e-1 6.549305384178398e-1
-3.188405797101445e0 4.347826086956526e0 5.913636636274463e-1 5.913636636274463e-1
-2.6086956521739086e0 4.347826086956526e0 5.14495755425767e-1 5.14495755425767e-1
-2.0289855072463725e0 4.347826086956526e0 4.228854653098623e-1 4.228854653098623e-1
-1.4492753623188364e0 4.347826086956526e0 3.162277658974235e-1 3.162277658974235e-1
-8.695652173913001e-1 4.347826086956526e0 1.9611613485414994e-1 1.9611613485414994e-1
-2.8985507246376385e-1 4.347826086956526e0 6.651901033510301e-2 6.651901033510301e-2
2.898550724637724e-1 4.347826086956526e0 -6.651901033510498e-2 -6.651901033510498e-2
8.695652173913087e-1 4.347826086956526e0 -1.9611613485415183e-1 -1.9611613485415183e-1
1.4492753623188448e0 4.347826086956526e0 -3.162277658974252e-1 -3.162277658974252e-1
2.028985507246381e0 4.347826086956526e0 -4.2288546530986376e-1 -4.2288546530986376e-1
2.608695652173917e0 4.347826086956526e0 -5.144957554257682e-1 -5.144957554257682e-1
3.188405797101453e0 4.347826086956526e0 -5.913636636274474e-1 -5.913636636274474e-1
3.7681159420289894e0 4.347826086956526e0 -6.549305384178405e-1 -6.549305384178405e-1
4.347826086956526e0 4.347826086956526e0 -7.071067811865476e-1 -7.071067811865476e-1
4.927536231884062e0 4.347826086956526e0 -7.498378553650925e-1 -7.498378553650925e-1
5.507246376811598e0 4.347826086956526e0 -7.848827655334262e-1 -7.848827655334262e-1
6.086956521739134e0 4.347826086956526e0 -8.137334712067349e-1 -8.137334712067349e-1
6.6666666666666705e0 4.347826086956526e0 -8.376105968386142e-1 -8.376105968386142e-1
7.246376811594207e0 4.347826086956526e0 -8.57492925712544e-1 -8.57492925712544e-1
7.826086956521743e0 4.347826086956526e0 -8.741572761215377e-1 -8.741572761215377e-1
8.405797101449279e0 4.347826086956526e0 -8.882176431559488e-1 -8.882176431559488e-1
8.985507246376816e0 4.347826086956526e0 -9.001592514155135e-1 -9.001592514155135e-1
9.565217391304353e0 4.347826086956526e0 -9.103664774626047e-1 -9.103664774626047e-1
1.014492753623189e1 4.347826086956526e0 -9.191450300180579e-1 -9.191450300180579e-1
1.0724637681159427e1 4.347826086956526e0 -9.267392682234048e-1 -9.267392682234048e-1
1.1304347826086964e1 4.347826086956526e0 -9.333456062030595e-1 -9.333456062030595e-1
1.1884057971014501e1 4.347826086956526e0 -9.391228521203211e-1 -9.391228521203211e-1
1.2463768115942038e1 4.347826086956526e0 -9.442001814457764e-1 -9.442001814457764e-1
1.3043478260869575e1 4.347826086956526e0 -9.486832980505139e-1 -9.486832980505139e-1
1.3623188405797112e1 4.347826086956526e0 -9.526592112186828e-1 -9.526592112186828e-1
1.420289855072465e1 4.347826086956526e0 -9.561999555074318e-1 -9.561999555074318e-1
1.4782608695652186e1 4.347826086956526e0 -9.593655015712705e-1 -9.593655015712705e-1
1.5362318840579723e1 4.347826086956526e0 -9.622060458243662e-1 -9.622060458243662e-1
1.594202898550726e1 4.347826086956526e0 -9.647638212377322e-1 -9.647638212377322e-1
1.6521739130434796e1 4.347826086956526e0 -9.670745372626464e-1 -9.670745372626464e-1
1.710144927536233e1 4.347826086956526e0 -9.691685310936222e-1 -9.691685310936222e-1
1.7681159420289866e1 4.347826086956526e0 -9.710716931038055e-1 -9.710716931038055e-1
1.82608695652174e1 4.347826086956526e0 -9.728062146853668e-1 -9.728062146853668e-1
1.8840579710144937e1 4.347826086956526e0 -9.7439119569462e-1 -9.7439119569462e-1
1.9420289855072472e1 4.347826086956526e0 -9.758431403332332e-1 -9.758431403332332e-1
2.0e1 4.347826086956526e0 -9.771763639228009e-1 -9.771763639228009e-1

-2.0e1 4.927536231884062e0 9.709646117278027e-1 9.709646117278027e-1
-1.9420289855072465e1 4.927536231884062e0 9.692855313006492e-1 9.692855313006492e-1
-1.884057971014493e1 4.927536231884062e0 9.674590226811285e-1 9.674590226811285e-1
-1.8260869565217394e1 4.927536231884062e0 9.654676377339158e-1 9.654676377339158e-1
-1.768115942028986e1 4.927536231884062e0 9.632913238286697e-1 9.632913238286697e-1
-1.7101449275362324e1 4.927536231884062e0 9.609069544270729e-1 9.609069544270729e-1
-1.652173913043479e1 4.927536231884062e0 9.582877607731982e-1 9.582877607731982e-1
-1.5942028985507251e1 4.927536231884062e0 9.554026409829015e-1 9.554026409829015e-1
-1.5362318840579714e1 4.927536231884062e0 9.522153165319747e-1 9.522153165319747e-1
-1.4782608695652177e1 4.927536231884062e0 9.486832980505138e-1 9.486832980505138e-1
-1.420289855072464e1 4.927536231884062e0 9.447566119176313e-1 9.447566119176313e-1
-1.3623188405797103e1 4.927536231884062e0 9.403762257505052e-1 9.403762257505052e-1
-1.3043478260869566e1 4.927536231884062e0 9.354720936668214e-1 9.354720936668214e-1
-1.246376811594203e1 4.927536231884062e0 9.299607201739314e-1 9.299607201739314e-1
-1.1884057971014492e1 4.927536231884062e0 9.237421135716324e-1 9.237421135716324e-1
-1.1304347826086955e1 4.927536231884062e0 9.166959647084233e-1 9.166959647084233e-1
-1.0724637681159418e1 4.927536231884062e0 9.086768439633125e-1 9.086768439633125e-1
-1.0144927536231881e1 4.927536231884062e0 8.995081585759974e-1 8.995081585759974e-1
-9.565217391304344e0 4.927536231884062e0 8.889745564266026e-1 8.889745564266026e-1
-8.985507246376807e0 4.927536231884062e0 8.768124086713187e-1 8.768124086713187e-1
-8.40579710144927e0 4.927536231884062e0 8.626979700976576e-1 8.626979700976576e-1
-7.826086956521734e0 4.927536231884062e0 8.462328400897502e-1 8.462328400897502e-1
-7.246376811594198e0 4.927536231884062e0 8.269265020695278e-1 8.269265020695278e-1
-6.666666666666662e0 4.927536231884062e0 8.04176141466325e-1 8.04176141466325e-1
-6.0869565217391255e0 4.927536231884062e0 7.77244870707485e-1 7.77244870707485e-1
-5.507246376811589e0 4.927536231884062e0 7.452413135250987e-1 7.452413135250987e-1
-4.927536231884053e0 4.927536231884062e0 7.071067811865469e-1 7.071067811865469e-1
-4.347826086956517e0 4.927536231884062e0 6.616216370868456e-1 6.616216370868456e-1
-3.768115942028981e0 4.927536231884062e0 6.074501075707963e-1 6.074501075707963e-1
-3.188405797101445e0 4.927536231884062e0 5.43251278157273e-1 5.43251278157273e-1
-2.6086956521739086e0 4.927536231884062e0 4.678877204190243e-1 4.678877204190243e-1
-2.0289855072463725e0 4.927536231884062e0 3.807498052542054e-1 3.807498052542054e-1
-1.4492753623188364e0 4.927536231884062e0 2.8216632399105673e-1 2.8216632399105673e-1
-8.695652173913001e-1 4.927536231884062e0 1.7378533390788348e-1 1.7378533390788348e-1
-2.8985507246376385e-1 4.927536231884062e0 5.872202195069969e-2 5.872202195069969e-2
2.898550724637724e-1 4.927536231884062e0 -5.872202195070143e-2 -5.872202195070143e-2
8.695652173913087e-1 4.927536231884062e0 -1.7378533390788517e-1 -1.7378533390788517e-1
1.4492753623188448e0 4.927536231884062e0 -2.821663239910583e-1 -2.821663239910583e-1
2.028985507246381e0 4.927536231884062e0 -3.807498052542067e-1 -3.807498052542067e-1
2.608695652173917e0 4.927536231884062e0 -4.6788772041902554e-1 -4.6788772041902554e-1
3.188405797101453e0 4.927536231884062e0 -5.43251278157274e-1 -5.43251278157274e-1
3.7681159420289894e0 4.927536231884062e0 -6.074501075707971e-1 -6.074501075707971e-1
4.347826086956526e0 4.927536231884062e0 -6.616216370868464e-1 -6.616216370868464e-1
4.927536231884062e0 4.927536231884062e0 -7.071067811865476e-1 -7.071067811865476e-1
5.507246376811598e0 4.927536231884062e0 -7.452413135250993e-1 -7.452413135250993e-1
6.086956521739134e0 4.927536231884062e0 -7.772448707074855e-1 -7.772448707074855e-1
6.6666666666666705e0 4.927536231884062e0 -8.041761414663254e-1 -8.041761414663254e-1
7.246376811594207e0 4.927536231884062e0 -8.269265020695281e-1 -8.269265020695281e-1
7.826086956521743e0 4.927536231884062e0 -8.462328400897505e-1 -8.462328400897505e-1
8.405797101449279e0 4.927536231884062e0 -8.626979700976578e-1 -8.626979700976578e-1
8.985507246376816e0 4.927536231884062e0 -8.768124086713189e-1 -8.768124086713189e-1
9.565217391304353e0 4.927536231884062e0 -8.889745564266028e-1 -8.889745564266028e-1
1.014492753623189e1 4.927536231884062e0 -8.995081585759976e-1 -8.995081585759976e-1
1.0724637681159427e1 4.927536231884062e0 -9.086768439633126e-1 -9.086768439633126e-1
1.1304347826086964e1 4.927536231884062e0 -9.166959647084234e-1 -9.166959647084234e-1
1.1884057971014501e1 4.927536231884062e0 -9.237421135716325e-1 -9.237421135716325e-1
1.2463768115942038e1 4.927536231884062e0 -9.299607201739315e-1 -9.299607201739315e-1
1.3043478260869575e1 4.927536231884062e0 -9.354720936668215e-1 -9.354720936668215e-1
1.3623188405797112e1 4.927536231884062e0 -9.403762257505054e-1 -9.403762257505054e-1
1.420289855072465e1 4.927536231884062e0 -9.447566119176313e-1 -9.447566119176313e-1
1.4782608695652186e1 4.927536231884062e0 -9.486832980505138e-1 -9.486832980505138e-1
1.5362318840579723e1 4.927536231884062e0 -9.522153165319748e-1 -9.522153165319748e-1
1.594202898550726e1 4.927536231884062e0 -9.554026409829016e-1 -9.554026409829016e-1
1.6521739130434796e1 4.927536231884062e0 -9.582877607731982e-1 -9.582877607731982e-1
1.710144927536233e1 4.927536231884062e0 -9.609069544270731e-1 -9.609069544270731e-1
1.7681159420289866e1 4.927536231884062e0 -9.632913238286698e-1 -9.632913238286698e-1
1.82608695652174e1 4.927536231884062e0 -9.654676377339158e-1 -9.654676377339158e-1
1.8840579710144937e1 4.927536231884062e0 -9.674590226811285e-1 -9.674590226811285e-1
1.9420289855072472e1 4.927536231884062e0 -9.692855313006492e-1 -9.692855313006492e-1
2.0e1 4.927536231884062e0 -9.709646117278027e-1 -9.709646117278027e-1

-2.0e1 5.507246376811598e0 9.64116029770183e-1 9.64116029770183e-1
-1.9420289855072465e1 5.507246376811598e0 9.62063932547769e-1 9.62063932547769e-1
-1.884057971014493e1 5.507246376811598e0 9.598344456754522e-1 9.598344456754522e-1
-1.8260869565217394e1 5.507246376811598e0 9.574070061993647e-1 9.574070061993647e-1
-1.768115942028986e1 5.507246376811598e0 9.547580632462132e-1 9.547580632462132e-1
-1.7101449275362324e1 5.507246376811598e0 9.518605578567332e-1 9.518605578567332e-1
-1.652173913043479e1 5.507246376811598e0 9.486832980505137e-1 9.486832980505137e-1
-1.5942028985507251e1 5.507246376811598e0 9.451902054680315e-1 9.451902054680315e-1
-1.5362318840579714e1 5.507246376811598e0 9.41339404156139e-1 9.41339404156139e-1
-1.4782608695652177e1 5.507246376811598e0 9.37082114832649e-1 9.37082114832649e-1
-1.420289855072464e1 5.507246376811598e0 9.323613089501444e-1 9.323613089501444e-1
-1.3623188405797103e1 5.507246376811598e0 9.271100657041541e-1 9.271100657041541e-1
-1.3043478260869566e1 5.507246376811598e0 9.212495614113857e-1 9.212495614113857e-1
-1.246376811594203e1 5.507246376811598e0 9.146866040947615e-1 9.146866040947615e-1
-1.1884057971014492e1 5.507246376811598e0 9.073106065337807e-1 9.073106065337807e-1
-1.1304347826086955e1 5.507246376811598e0 8.989898688372694e-1 8.989898688372694e-1
-1.0724637681159418e1 5.507246376811598e0 8.89567018143538e-1 8.89567018143538e-1
-1.0144927536231881e1 5.507246376811598e0 8.788534316656943e-1 8.788534316656943e-1
-9.565217391304344e0 5.507246376811598e0 8.666224568741687e-1 8.666224568741687e-1
-8.985507246376807e0 5.507246376811598e0 8.526012524109423e-1 8.526012524109423e-1
-8.40579710144927e0 5.507246376811598e0 8.36461129579753e-1 8.36461129579753e-1
-7.826086956521734e0 5.507246376811598e0 8.178064193007661e-1 8.178064193007661e-1
-7.246376811594198e0 5.507246376811598e0 7.961621941231022e-1 7.961621941231022e-1
-6.666666666666662e0 5.507246376811598e0 7.709617516270891e-1 7.709617516270891e-1
-6.0869565217391255e0 5.507246376811598e0 7.415357791237706e-1 7.415357791237706e-1
-5.507246376811589e0 5.507246376811598e0 7.071067811865469e-1 7.071067811865469e-1
-4.927536231884053e0 5.507246376811598e0 6.667948594698251e-1 6.667948594698251e-1
-4.347826086956517e0 5.507246376811598e0 6.1964428857902e-1 6.1964428857902e-1
-3.768115942028981e0 5.507246376811598e0 5.646839155919894e-1 5.646839155919894e-1
-3.188405797101445e0 5.507246376811598e0 5.010362705417039e-1 5.010362705417039e-1
-2.6086956521739086e0 5.507246376811598e0 4.280863447390438e-1 4.280863447390438e-1
-2.0289855072463725e0 5.507246376811598e0 3.457053588273553e-1 3.457053588273553e-1
-1.4492753623188364e0 5.507246376811598e0 2.5449329927964187e-1 2.5449329927964187e-1
-8.695652173913001e-1 5.507246376811598e0 1.5596257347300757e-1 1.5596257347300757e-1
-2.8985507246376385e-1 5.507246376811598e0 5.255883312276123e-2 5.255883312276123e-2
2.898550724637724e-1 5.507246376811598e0 -5.255883312276277e-2 -5.255883312276277e-2
8.695652173913087e-1 5.507246376811598e0 -1.5596257347300907e-1 -1.5596257347300907e-1
1.4492753623188448e0 5.507246376811598e0 -2.5449329927964326e-1 -2.5449329927964326e-1
2.028985507246381e0 5.507246376811598e0 -3.457053588273566e-1 -3.457053588273566e-1
2.608695652173917e0 5.507246376811598e0 -4.2808634473904494e-1 -4.2808634473904494e-1
3.188405797101453e0 5.507246376811598e0 -5.010362705417049e-1 -5.010362705417049e-1
3.7681159420289894e0 5.507246376811598e0 -5.646839155919903e-1 -5.646839155919903e-1
4.347826086956526e0 5.507246376811598e0 -6.196442885790208e-1 -6.196442885790208e-1
4.927536231884062e0 5.507246376811598e0 -6.667948594698256e-1 -6.667948594698256e-1
5.507246376811598e0 5.507246376811598e0 -7.071067811865475e-1 -7.071067811865475e-1
6.086956521739134e0 5.507246376811598e0 -7.41535779123771e-1 -7.41535779123771e-1
6.6666666666666705e0 5.507246376811598e0 -7.709617516270895e-1 -7.709617516270895e-1
7.246376811594207e0 5.507246376811598e0 -7.961621941231023e-1 -7.961621941231023e-1
7.826086956521743e0 5.507246376811598e0 -8.178064193007665e-1 -8.178064193007665e-1
8.405797101449279e0 5.507246376811598e0 -8.364611295797533e-1 -8.364611295797533e-1
8.985507246376816e0 5.507246376811598e0 -8.526012524109428e-1 -8.526012524109428e-1
9.565217391304353e0 5.507246376811598e0 -8.666224568741688e-1 -8.666224568741688e-1
1.014492753623189e1 5.507246376811598e0 -8.788534316656943e-1 -8.788534316656943e-1
1.0724637681159427e1 5.507246376811598e0 -8.895670181435382e-1 -8.895670181435382e-1
1.1304347826086964e1 5.507246376811598e0 -8.989898688372694e-1 -8.989898688372694e-1
1.1884057971014501e1 5.507246376811598e0 -9.073106065337809e-1 -9.073106065337809e-1
1.2463768115942038e1 5.507246376811598e0 -9.146866040947617e-1 -9.146866040947617e-1
1.3043478260869575e1 5.507246376811598e0 -9.212495614113858e-1 -9.212495614113858e-1
1.3623188405797112e1 5.507246376811598e0 -9.271100657041542e-1 -9.271100657041542e-1
1.420289855072465e1 5.507246376811598e0 -9.323613089501444e-1 -9.323613089501444e-1
1.4782608695652186e1 5.507246376811598e0 -9.370821148326491e-1 -9.370821148326491e-1
1.5362318840579723e1 5.507246376811598e0 -9.413394041561389e-1 -9.413394041561389e-1
1.594202898550726e1 5.507246376811598e0 -9.451902054680313e-1 -9.451902054680313e-1
1.6521739130434796e1 5.507246376811598e0 -9.486832980505139e-1 -9.486832980505139e-1
1.710144927536233e1 5.507246376811598e0 -9.518605578567333e-1 -9.518605578567333e-1
1.7681159420289866e1 5.507246376811598e0 -9.547580632462132e-1 -9.547580632462132e-1
1.82608695652174e1 5.507246376811598e0 -9.574070061993647e-1 -9.574070061993647e-1
1.8840579710144937e1 5.507246376811598e0 -9.598344456754522e-1 -9.598344456754522e-1
1.9420289855072472e1 5.507246376811598e0 -9.62063932547769e-1 -9.62063932547769e-1
2.0e1 5.507246376811598e0 -9.64116029770183e-1 -9.64116029770183e-1

-2.0e1 6.086956521739134e0 9.566738804288583e-1 9.566738804288583e-1
-1.9420289855072465e1 6.086956521739134e0 9.542262139256075e-1 9.542262139256075e-1
-1.884057971014493e1 6.086956521739134e0 9.515705428769602e-1 9.515705428769602e-1
-1.8260869565217394e1 6.086956521739134e0 9.486832980505138e-1 9.486832980505138e-1
-1.768115942028986e1 6.086956521739134e0 9.455375858660721e-1 9.455375858660721e-1
-1.7101449275362324e1 6.086956521739134e0 9.421026317177147e-1 9.421026317177147e-1
-1.652173913043479e1 6.086956521739134e0 9.383431168171101e-1 9.383431168171101e-1
-1.5942028985507251e1 6.086956521739134e0 9.342183861793725e-1 9.342183861793725e-1
-1.5362318840579714e1 6.086956521739134e0 9.296815004654508e-1 9.296815004654508e-1
-1.4782608695652177e1 6.086956521739134e0 9.246780984747159e-1 9.246780984747159e-1
-1.420289855072464e1 6.086956521739134e0 9.191450300180579e-1 9.191450300180579e-1
-1.3623188405797103e1 6.086956521739134e0 9.130087106158282e-1 9.130087106158282e-1
-1.3043478260869566e1 6.086956521739134e0 9.061831399952653e-1 9.061831399952653e-1
-1.246376811594203e1 6.086956521739134e0 8.985675159864316e-1 8.985675159864316e-1
-1.1884057971014492e1 6.086956521739134e0 8.900433648586651e-1 8.900433648586651e-1
-1.1304347826086955e1 6.086956521739134e0 8.804710999221751e-1 8.804710999221751e-1
-1.0724637681159418e1 6.086956521739134e0 8.696859152361965e-1 8.696859152361965e-1
-1.0144927536231881e1 6.086956521739134e0 8.57492925712544e-1 8.57492925712544e-1
-9.565217391304344e0 6.086956521739134e0 8.436614877321073e-1 8.436614877321073e-1
-8.985507246376807e0 6.086956521739134e0 8.279186904883317e-1 8.279186904883317e-1
-8.40579710144927e0 6.086956521739134e0 8.099421215430208e-1 8.099421215430208e-1
-7.826086956521734e0 6.086956521739134e0 7.893522173763259e-1 7.893522173763259e-1
-7.246376811594198e0 6.086956521739134e0 7.657048647896106e-1 7.657048647896106e-1
-6.666666666666662e0 6.086956521739134e0 7.384854939281253e-1 7.384854939281253e-1
-6.0869565217391255e0 6.086956521739134e0 7.07106781186547e-1 7.07106781186547e-1
-5.507246376811589e0 6.086956521739134e0 6.709133239691257e-1 6.709133239691257e-1
-4.927536231884053e0 6.086956521739134e0 6.291982286679639e-1 6.291982286679639e-1
-4.347826086956517e0 6.086956521739134e0 5.812381937190958e-1 5.812381937190958e-1
-3.768115942028981e0 6.086956521739134e0 5.263546146162947e-1 5.263546146162947e-1
-3.188405797101445e0 6.086956521739134e0 4.640069946705569e-1 4.640069946705569e-1
-2.6086956521739086e0 6.086956521739134e0 3.939192985791669e-1 3.939192985791669e-1
-2.0289855072463725e0 6.086956521739134e0 3.1622776601683716e-1 3.1622776601683716e-1
-1.4492753623188364e0 6.086956521739134e0 2.3162052730603896e-1 2.3162052730603896e-1
-8.695652173913001e-1 6.086956521739134e0 1.4142135623730875e-1 1.4142135623730875e-1
-2.8985507246376385e-1 6.086956521739134e0 4.7565149415448676e-2 4.7565149415448676e-2
2.898550724637724e-1 6.086956521739134e0 -4.756514941545007e-2 -4.756514941545007e-2
8.695652173913087e-1 6.086956521739134e0 -1.4142135623731011e-1 -1.4142135623731011e-1
1.4492753623188448e0 6.086956521739134e0 -2.316205273060402e-1 -2.316205273060402e-1
2.028985507246381e0 6.086956521739134e0 -3.1622776601683833e-1 -3.1622776601683833e-1
2.608695652173917e0 6.086956521739134e0 -3.93919298579168e-1 -3.93919298579168e-1
3.188405797101453e0 6.086956521739134e0 -4.640069946705578e-1 -4.640069946705578e-1
3.7681159420289894e0 6.086956521739134e0 -5.263546146162956e-1 -5.263546146162956e-1
4.347826086956526e0 6.086956521739134e0 -5.812381937190966e-1 -5.812381937190966e-1
4.927536231884062e0 6.086956521739134e0 -6.291982286679646e-1 -6.291982286679646e-1
5.507246376811598e0 6.086956521739134e0 -6.709133239691263e-1 -6.709133239691263e-1
6.086956521739134e0 6.086956521739134e0 -7.071067811865476e-1 -7.071067811865476e-1
6.6666666666666705e0 6.086956521739134e0 -7.384854939281259e-1 -7.384854939281259e-1
7.246376811594207e0 6.086956521739134e0 -7.65704864789611e-1 -7.65704864789611e-1
7.826086956521743e0 6.086956521739134e0 -7.893522173763262e-1 -7.893522173763262e-1
8.405797101449279e0 6.086956521739134e0 -8.099421215430211e-1 -8.099421215430211e-1
8.985507246376816e0 6.086956521739134e0 -8.279186904883319e-1 -8.279186904883319e-1
9.565217391304353e0 6.086956521739134e0 -8.436614877321075e-1 -8.436614877321075e-1
1.014492753623189e1 6.086956521739134e0 -8.574929257125442e-1 -8.574929257125442e-1
1.0724637681159427e1 6.086956521739134e0 -8.696859152361965e-1 -8.696859152361965e-1
1.1304347826086964e1 6.086956521739134e0 -8.804710999221753e-1 -8.804710999221753e-1
1.1884057971014501e1 6.086956521739134e0 -8.900433648586652e-1 -8.900433648586652e-1
1.2463768115942038e1 6.086956521739134e0 -8.985675159864317e-1 -8.985675159864317e-1
1.3043478260869575e1 6.086956521739134e0 -9.061831399952655e-1 -9.061831399952655e-1
1.3623188405797112e1 6.086956521739134e0 -9.130087106158284e-1 -9.130087106158284e-1
1.420289855072465e1 6.086956521739134e0 -9.191450300180579e-1 -9.191450300180579e-1
1.4782608695652186e1 6.086956521739134e0 -9.246780984747159e-1 -9.246780984747159e-1
1.5362318840579723e1 6.086956521739134e0 -9.296815004654511e-1 -9.296815004654511e-1
1.594202898550726e1 6.086956521739134e0 -9.342183861793727e-1 -9.342183861793727e-1
1.6521739130434796e1 6.086956521739134e0 -9.383431168171102e-1 -9.383431168171102e-1
1.710144927536233e1 6.086956521739134e0 -9.421026317177148e-1 -9.421026317177148e-1
1.7681159420289866e1 6.086956521739134e0 -9.455375858660722e-1 -9.455375858660722e-1
1.82608695652174e1 6.086956521739134e0 -9.486832980505138e-1 -9.486832980505138e-1
1.8840579710144937e1 6.086956521739134e0 -9.515705428769603e-1 -9.515705428769603e-1
1.9420289855072472e1 6.086956521739134e0 -9.542262139256075e-1 -9.542262139256075e-1
2.0e1 6.086956521739134e0 -9.566738804288583e-1 -9.566738804288583e-1

-2.0e1 6.6666666666666705e0 9.486832980505137e-1 9.486832980505137e-1
-1.9420289855072465e1 6.6666666666666705e0 9.458221364244432e-1 9.458221364244432e-1
-1.884057971014493e1 6.6666666666666705e0 9.427222729793714e-1 9.427222729793714e-1
-1.8260869565217394e1 6.6666666666666705e0 9.393573198201464e-1 9.393573198201464e-1
-1.768115942028986e1 6.6666666666666705e0 9.356972863937919e-1 9.356972863937919e-1
-1.7101449275362324e1 6.6666666666666705e0 9.317080017359263e-1 9.317080017359263e-1
-1.652173913043479e1 6.6666666666666705e0 9.273504325631239e-1 9.273504325631239e-1
-1.5942028985507251e1 6.6666666666666705e0 9.22579877145063e-1 9.22579877145063e-1
-1.5362318840579714e1 6.6666666666666705e0 9.173450110960781e-1 9.173450110960781e-1
-1.4782608695652177e1 6.6666666666666705e0 9.11586756889032e-1 9.11586756889032e-1
-1.420289855072464e1 6.6666666666666705e0 9.052369440730287e-1 9.052369440730287e-1
-1.3623188405797103e1 6.6666666666666705e0 8.982167220477765e-1 8.982167220477765e-1
-1.3043478260869566e1 6.6666666666666705e0 8.904346821960806e-1 8.904346821960806e-1
-1.246376811594203e1 6.6666666666666705e0 8.817846419346915e-1 8.817846419346915e-1
-1.1884057971014492e1 6.6666666666666705e0 8.721430411136099e-1 8.721430411136099e-1
-1.1304347826086955e1 6.6666666666666705e0 8.613659033838029e-1 8.613659033838029e-1
-1.0724637681159418e1 6.6666666666666705e0 8.492853252890438e-1 8.492853252890438e-1
-1.0144927536231881e1 6.6666666666666705e0 8.35705479701274e-1 8.35705479701274e-1
-9.565217391304344e0 6.6666666666666705e0 8.203981667699866e-1 8.203981667699866e-1
-8.985507246376807e0 6.6666666666666705e0 8.030980282338013e-1 8.030980282338013e-1
-8.40579710144927e0 6.6666666666666705e0 7.834976790895334e-1 7.834976790895334e-1
-7.826086956521734e0 6.6666666666666705e0 7.612432304867108e-1 7.612432304867108e-1
-7.246376811594198e0 6.6666666666666705e0 7.359310117618293e-1 7.359310117618293e-1
-6.666666666666662e0 6.6666666666666705e0 7.071067811865471e-1 7.071067811865471e-1
-6.0869565217391255e0 6.6666666666666705e0 6.742693640213318e-1 6.742693640213318e-1
-5.507246376811589e0 6.6666666666666705e0 6.368814469962908e-1 6.368814469962908e-1
-4.927536231884053e0 6.6666666666666705e0 5.943910610838052e-1 5.943910610838052e-1
-4.347826086956517e0 6.6666666666666705e0 5.462677805469217e-1 5.462677805469217e-1
-3.768115942028981e0 6.6666666666666705e0 4.9205725666790134e-1 4.9205725666790134e-1
-3.188405797101445e0 6.6666666666666705e0 4.314554973040042e-1 4.314554973040042e-1
-2.6086956521739086e0 6.6666666666666705e0 3.643993485805115e-1 3.643993485805115e-1
-2.0289855072463725e0 6.6666666666666705e0 2.9116161578269534e-1 2.9116161578269534e-1
-1.4492753623188364e0 6.6666666666666705e0 2.12429644331043e-1 2.12429644331043e-1
-8.695652173913001e-1 6.6666666666666705e0 1.2933918406776737e-1 1.2933918406776737e-1
-2.8985507246376385e-1 6.6666666666666705e0 4.3437224276306274e-2 4.3437224276306274e-2
2.898550724637724e-1 6.6666666666666705e0 -4.343722427630755e-2 -4.343722427630755e-2
8.695652173913087e-1 6.6666666666666705e0 -1.293391840677686e-1 -1.293391840677686e-1
1.4492753623188448e0 6.6666666666666705e0 -2.1242964433104417e-1 -2.1242964433104417e-1
2.028985507246381e0 6.6666666666666705e0 -2.9116161578269645e-1 -2.9116161578269645e-1
2.608695652173917e0 6.6666666666666705e0 -3.643993485805125e-1 -3.643993485805125e-1
3.188405797101453e0 6.6666666666666705e0 -4.3145549730400506e-1 -4.3145549730400506e-1
3.7681159420289894e0 6.6666666666666705e0 -4.920572566679021e-1 -4.920572566679021e-1
4.347826086956526e0 6.6666666666666705e0 -5.462677805469225e-1 -5.462677805469225e-1
4.927536231884062e0 6.6666666666666705e0 -5.943910610838059e-1 -5.943910610838059e-1
5.507246376811598e0 6.6666666666666705e0 -6.368814469962915e-1 -6.368814469962915e-1
6.086956521739134e0 6.6666666666666705e0 -6.742693640213324e-1 -6.742693640213324e-1
6.6666666666666705e0 6.6666666666666705e0 -7.071067811865475e-1 -7.071067811865475e-1
7.246376811594207e0 6.6666666666666705e0 -7.359310117618296e-1 -7.359310117618296e-1
7.826086956521743e0 6.6666666666666705e0 -7.612432304867113e-1 -7.612432304867113e-1
8.405797101449279e0 6.6666666666666705e0 -7.834976790895337e-1 -7.834976790895337e-1
8.985507246376816e0 6.6666666666666705e0 -8.030980282338017e-1 -8.030980282338017e-1
9.565217391304353e0 6.6666666666666705e0 -8.203981667699868e-1 -8.203981667699868e-1
1.014492753623189e1 6.6666666666666705e0 -8.357054797012741e-1 -8.357054797012741e-1
1.0724637681159427e1 6.6666666666666705e0 -8.492853252890439e-1 -8.492853252890439e-1
1.1304347826086964e1 6.6666666666666705e0 -8.61365903383803e-1 -8.61365903383803e-1
1.1884057971014501e1 6.6666666666666705e0 -8.721430411136101e-1 -8.721430411136101e-1
1.2463768115942038e1 6.6666666666666705e0 -8.817846419346916e-1 -8.817846419346916e-1
1.3043478260869575e1 6.6666666666666705e0 -8.904346821960807e-1 -8.904346821960807e-1
1.3623188405797112e1 6.6666666666666705e0 -8.982167220477767e-1 -8.982167220477767e-1
1.420289855072465e1 6.6666666666666705e0 -9.052369440730288e-1 -9.052369440730288e-1
1.4782608695652186e1 6.6666666666666705e0 -9.115867568890321e-1 -9.115867568890321e-1
1.5362318840579723e1 6.6666666666666705e0 -9.173450110960782e-1 -9.173450110960782e-1
1.594202898550726e1 6.6666666666666705e0 -9.22579877145063e-1 -9.22579877145063e-1
1.6521739130434796e1 6.6666666666666705e0 -9.273504325631241e-1 -9.273504325631241e-1
1.710144927536233e1 6.6666666666666705e0 -9.317080017359264e-1 -9.317080017359264e-1
1.7681159420289866e1 6.6666666666666705e0 -9.356972863937919e-1 -9.356972863937919e-1
1.82608695652174e1 6.6666666666666705e0 -9.393573198201464e-1 -9.393573198201464e-1
1.8840579710144937e1 6.6666666666666705e0 -9.427222729793714e-1 -9.427222729793714e-1
1.9420289855072472e1 6.6666666666666705e0 -9.458221364244432e-1 -9.458221364244432e-1
2.0e1 6.6666666666666705e0 -9.486832980505137e-1 -9.486832980505137e-1

-2.0e1 7.246376811594207e0 9.401906246577832e-1 9.401906246577832e-1
-1.9420289855072465e1 7.246376811594207e0 9.369025928653385e-1 9.369025928653385e-1
-1.884057971014493e1 7.246376811594207e0 9.333456062030595e-1 9.333456062030595e-1
-1.8260869565217394e1 7.246376811594207e0 9.294907111696336e-1 9.294907111696336e-1
-1.768115942028986e1 7.246376811594207e0 9.253051386606719e-1 9.253051386606719e-1
-1.7101449275362324e1 7.246376811594207e0 9.207517206745707e-1 9.207517206745707e-1
-1.652173913043479e1 7.246376811594207e0 9.157882087939492e-1 9.157882087939492e-1
-1.5942028985507251e1 7.246376811594207e0 9.103664774626047e-1 9.103664774626047e-1
-1.5362318840579714e1 7.246376811594207e0 9.044315925115101e-1 9.044315925115101e-1
-1.4782608695652177e1 7.246376811594207e0 8.979207227269798e-1 8.979207227269798e-1
-1.420289855072464e1 7.246376811594207e0 8.90761869708233e-1 8.90761869708233e-1
-1.3623188405797103e1 7.246376811594207e0 8.828723891992798e-1 8.828723891992798e-1
-1.3043478260869566e1 7.246376811594207e0 8.741572761215376e-1 8.741572761215376e-1
-1.246376811594203e1 7.246376811594207e0 8.645071866841926e-1 8.645071866841926e-1
-1.1884057971014492e1 7.246376811594207e0 8.537961757940359e-1 8.537961757940359e-1
-1.1304347826086955e1 7.246376811594207e0 8.418791389638737e-1 8.418791389638737e-1
-1.0724637681159418e1 7.246376811594207e0 8.285889686914201e-1 8.285889686914201e-1
-1.0144927536231881e1 7.246376811594207e0 8.137334712067348e-1 8.137334712067348e-1
-9.565217391304344e0 7.246376811594207e0 7.970921481540101e-1 7.970921481540101e-1
-8.985507246376807e0 7.246376811594207e0 7.78413039475329e-1 7.78413039475329e-1
-8.40579710144927e0 7.246376811594207e0 7.574099616005764e-1 7.574099616005764e-1
-7.826086956521734e0 7.246376811594207e0 7.337606740181689e-1 7.337606740181689e-1
-7.246376811594198e0 7.246376811594207e0 7.07106781186547e-1 7.07106781186547e-1
-6.666666666666662e0 7.246376811594207e0 6.770565308208828e-1 6.770565308208828e-1
-6.0869565217391255e0 7.246376811594207e0 6.431920864232727e-1 6.431920864232727e-1
-5.507246376811589e0 7.246376811594207e0 6.050832675335575e-1 6.050832675335575e-1
-4.927536231884053e0 7.246376811594207e0 5.623100214072785e-1 5.623100214072785e-1
-4.347826086956517e0 7.246376811594207e0 5.144957554275259e-1 5.144957554275259e-1
-3.768115942028981e0 7.246376811594207e0 4.613527366419888e-1 4.613527366419888e-1
-3.188405797101445e0 7.246376811594207e0 4.027386142660162e-1 4.027386142660162e-1
-2.6086956521739086e0 7.246376811594207e0 3.38719468272741e-1 3.38719468272741e-1
-2.0289855072463725e0 7.246376811594207e0 2.696299255199702e-1 2.696299255199702e-1
-1.4492753623188364e0 7.246376811594207e0 1.9611613513818338e-1 1.9611613513818338e-1
-8.695652173913001e-1 7.246376811594207e0 1.1914522061843001e-1 1.1914522061843001e-1
-2.8985507246376385e-1 7.246376811594207e0 3.996803834887097e-2 3.996803834887097e-2
2.898550724637724e-1 7.246376811594207e0 -3.996803834887214e-2 -3.996803834887214e-2
8.695652173913087e-1 7.246376811594207e0 -1.1914522061843116e-1 -1.1914522061843116e-1
1.4492753623188448e0 7.246376811594207e0 -1.961161351381845e-1 -1.961161351381845e-1
2.028985507246381e0 7.246376811594207e0 -2.696299255199713e-1 -2.696299255199713e-1
2.608695652173917e0 7.246376811594207e0 -3.3871946827274196e-1 -3.3871946827274196e-1
3.188405797101453e0 7.246376811594207e0 -4.0273861426601715e-1 -4.0273861426601715e-1
3.7681159420289894e0 7.246376811594207e0 -4.613527366419896e-1 -4.613527366419896e-1
4.347826086956526e0 7.246376811594207e0 -5.144957554275266e-1 -5.144957554275266e-1
4.927536231884062e0 7.246376811594207e0 -5.623100214072793e-1 -5.623100214072793e-1
5.507246376811598e0 7.246376811594207e0 -6.050832675335579e-1 -6.050832675335579e-1
6.086956521739134e0 7.246376811594207e0 -6.431920864232733e-1 -6.431920864232733e-1
6.6666666666666705e0 7.246376811594207e0 -6.770565308208834e-1 -6.770565308208834e-1
7.246376811594207e0 7.246376811594207e0 -7.071067811865476e-1 -7.071067811865476e-1
7.826086956521743e0 7.246376811594207e0 -7.337606740181694e-1 -7.337606740181694e-1
8.405797101449279e0 7.246376811594207e0 -7.574099616005767e-1 -7.574099616005767e-1
8.985507246376816e0 7.246376811594207e0 -7.784130394753294e-1 -7.784130394753294e-1
9.565217391304353e0 7.246376811594207e0 -7.970921481540104e-1 -7.970921481540104e-1
1.014492753623189e1 7.246376811594207e0 -8.13733471206735e-1 -8.13733471206735e-1
1.0724637681159427e1 7.246376811594207e0 -8.285889686914203e-1 -8.285889686914203e-1
1.1304347826086964e1 7.246376811594207e0 -8.418791389638739e-1 -8.418791389638739e-1
1.1884057971014501e1 7.246376811594207e0 -8.53796175794036e-1 -8.53796175794036e-1
1.2463768115942038e1 7.246376811594207e0 -8.645071866841928e-1 -8.645071866841928e-1
1.3043478260869575e1 7.246376811594207e0 -8.741572761215378e-1 -8.741572761215378e-1
1.3623188405797112e1 7.246376811594207e0 -8.828723891992798e-1 -8.828723891992798e-1
1.420289855072465e1 7.246376811594207e0 -8.90761869708233e-1 -8.90761869708233e-1
1.4782608695652186e1 7.246376811594207e0 -8.979207227269799e-1 -8.979207227269799e-1
1.5362318840579723e1 7.246376811594207e0 -9.044315925115101e-1 -9.044315925115101e-1
1.594202898550726e1 7.246376811594207e0 -9.103664774626048e-1 -9.103664774626048e-1
1.6521739130434796e1 7.246376811594207e0 -9.157882087939494e-1 -9.157882087939494e-1
1.710144927536233e1 7.246376811594207e0 -9.207517206745707e-1 -9.207517206745707e-1
1.7681159420289866e1 7.246376811594207e0 -9.25305138660672e-1 -9.25305138660672e-1
1.82608695652174e1 7.246376811594207e0 -9.294907111696336e-1 -9.294907111696336e-1
1.8840579710144937e1 7.246376811594207e0 -9.333456062030595e-1 -9.333456062030595e-1
1.9420289855072472e1 7.246376811594207e0 -9.369025928653385e-1 -9.369025928653385e-1
2.0e1 7.246376811594207e0 -9.401906246577832e-1 -9.401906246577832e-1

-2.0e1 7.826086956521743e0 9.312427797057533e-1 9.312427797057533e-1
-1.9420289855072465e1 7.826086956521743e0 9.275188943349937e-1 9.275188943349937e-1
-1.884057971014493e1 7.826086956521743e0 9.234967162373074e-1 9.234967162373074e-1
-1.8260869565217394e1 7.826086956521743e0 9.191450300180578e-1 9.191450300180578e-1
-1.768115942028986e1 7.826086956521743e0 9.14428660574951e-1 9.14428660574951e-1
-1.7101449275362324e1 7.826086956521743e0 9.093078989577118e-1 9.093078989577118e-1
-1.652173913043479e1 7.826086956521743e0 9.037378388935386e-1 9.037378388935386e-1
-1.5942028985507251e1 7.826086956521743e0 8.976676105617704e-1 8.976676105617704e-1
-1.5362318840579714e1 7.826086956521743e0 8.910394968592897e-1 8.910394968592897e-1
-1.4782608695652177e1 7.826086956521743e0 8.837879163470618e-1 8.837879163470618e-1
-1.420289855072464e1 7.826086956521743e0 8.75838256618874e-1 8.75838256618874e-1
-1.3623188405797103e1 7.826086956521743e0 8.671055424707687e-1 8.671055424707687e-1
-1.3043478260869566e1 7.826086956521743e0 8.574929257125441e-1 8.574929257125441e-1
-1.246376811594203e1 7.826086956521743e0 8.468899888530681e-1 8.468899888530681e-1
-1.1884057971014492e1 7.826086956521743e0 8.351708648198781e-1 8.351708648198781e-1
-1.1304347826086955e1 7.826086956521743e0 8.221921916437785e-1 8.221921916437785e-1
-1.0724637681159418e1 7.826086956521743e0 8.077909478592089e-1 8.077909478592089e-1
-1.0144927536231881e1 7.826086956521743e0 7.917822555634717e-1 7.917822555634717e-1
-9.565217391304344e0 7.826086956521743e0 7.739572992033208e-1 7.739572992033208e-1
-8.985507246376807e0 7.826086956521743e0 7.540815958863055e-1 7.540815958863055e-1
-8.40579710144927e0 7.826086956521743e0 7.318939744313494e-1 7.318939744313494e-1
-7.826086956521734e0 7.826086956521743e0 7.071067811865471e-1 7.071067811865471e-1
-7.246376811594198e0 7.826086956521743e0 6.794080314983045e-1 6.794080314983045e-1
-6.666666666666662e0 7.826086956521743e0 6.484664555997907e-1 6.484664555997907e-1
-6.0869565217391255e0 7.826086956521743e0 6.139406135149199e-1 6.139406135149199e-1
-5.507246376811589e0 7.826086956521743e0 5.75493406174613e-1 5.75493406174613e-1
-4.927536231884053e0 7.826086956521743e0 5.328132696861387e-1 5.328132696861387e-1
-4.347826086956517e0 7.826086956521743e0 4.856429311786315e-1 4.856429311786315e-1
-3.768115942028981e0 7.826086956521743e0 4.3381561877289937e-1 4.3381561877289937e-1
-3.188405797101445e0 7.826086956521743e0 3.7729688731351885e-1 3.7729688731351885e-1
-2.6086956521739086e0 7.826086956521743e0 3.1622776601683733e-1 3.1622776601683733e-1
-2.0289855072463725e0 7.826086956521743e0 2.509621587837256e-1 2.509621587837256e-1
-1.4492753623188364e0 7.826086956521743e0 1.8208926018230684e-1 1.8208926018230684e-1
-8.695652173913001e-1 7.826086956521743e0 1.1043152607484596e-1 1.1043152607484596e-1
-2.8985507246376385e-1 7.826086956521743e0 3.70116605098797e-2 3.70116605098797e-2
2.898550724637724e-1 7.826086956521743e0 -3.7011660509880795e-2 -3.7011660509880795e-2
8.695652173913087e-1 7.826086956521743e0 -1.1043152607484703e-1 -1.1043152607484703e-1
1.4492753623188448e0 7.826086956521743e0 -1.8208926018230787e-1 -1.8208926018230787e-1
2.028985507246381e0 7.826086956521743e0 -2.509621587837265e-1 -2.509621587837265e-1
2.608695652173917e0 7.826086956521743e0 -3.162277660168383e-1 -3.162277660168383e-1
3.188405797101453e0 7.826086956521743e0 -3.772968873135197e-1 -3.772968873135197e-1
3.7681159420289894e0 7.826086956521743e0 -4.338156187729001e-1 -4.338156187729001e-1
4.347826086956526e0 7.826086956521743e0 -4.8564293117863233e-1 -4.8564293117863233e-1
4.927536231884062e0 7.826086956521743e0 -5.328132696861394e-1 -5.328132696861394e-1
5.507246376811598e0 7.826086956521743e0 -5.754934061746136e-1 -5.754934061746136e-1
6.086956521739134e0 7.826086956521743e0 -6.139406135149205e-1 -6.139406135149205e-1
6.6666666666666705e0 7.826086956521743e0 -6.484664555997912e-1 -6.484664555997912e-1
7.246376811594207e0 7.826086956521743e0 -6.79408031498305e-1 -6.79408031498305e-1
7.826086956521743e0 7.826086956521743e0 -7.071067811865476e-1 -7.071067811865476e-1
8.405797101449279e0 7.826086956521743e0 -7.318939744313497e-1 -7.318939744313497e-1
8.985507246376816e0 7.826086956521743e0 -7.540815958863059e-1 -7.540815958863059e-1
9.565217391304353e0 7.826086956521743e0 -7.73957299203321e-1 -7.73957299203321e-1
1.014492753623189e1 7.826086956521743e0 -7.917822555634719e-1 -7.917822555634719e-1
1.0724637681159427e1 7.826086956521743e0 -8.077909478592091e-1 -8.077909478592091e-1
1.1304347826086964e1 7.826086956521743e0 -8.221921916437788e-1 -8.221921916437788e-1
1.1884057971014501e1 7.826086956521743e0 -8.351708648198783e-1 -8.351708648198783e-1
1.2463768115942038e1 7.826086956521743e0 -8.468899888530683e-1 -8.468899888530683e-1
1.3043478260869575e1 7.826086956521743e0 -8.574929257125443e-1 -8.574929257125443e-1
1.3623188405797112e1 7.826086956521743e0 -8.671055424707688e-1 -8.671055424707688e-1
1.420289855072465e1 7.826086956521743e0 -8.75838256618874e-1 -8.75838256618874e-1
1.4782608695652186e1 7.826086956521743e0 -8.837879163470619e-1 -8.837879163470619e-1
1.5362318840579723e1 7.826086956521743e0 -8.910394968592896e-1 -8.910394968592896e-1
1.594202898550726e1 7.826086956521743e0 -8.976676105617705e-1 -8.976676105617705e-1
1.6521739130434796e1 7.826086956521743e0 -9.037378388935389e-1 -9.037378388935389e-1
1.710144927536233e1 7.826086956521743e0 -9.093078989577118e-1 -9.093078989577118e-1
1.7681159420289866e1 7.826086956521743e0 -9.14428660574951e-1 -9.14428660574951e-1
1.82608695652174e1 7.826086956521743e0 -9.19145030018058e-1 -9.19145030018058e-1
1.8840579710144937e1 7.826086956521743e0 -9.234967162373076e-1 -9.234967162373076e-1
1.9420289855072472e1 7.826086956521743e0 -9.275188943349937e-1 -9.275188943349937e-1
2.0e1 7.826086956521743e0 -9.312427797057533e-1 -9.312427797057533e-1

-2.0e1 8.405797101449279e0 9.218866766728537e-1 9.218866766728537e-1
-1.9420289855072465e1 8.405797101449279e0 9.177221168073145e-1 9.177221168073145e-1
-1.884057971014493e1 8.405797101449279e0 9.13231249271872e-1 9.13231249271872e-1
-1.8260869565217394e1 8.405797101449279e0 9.08380936147344e-1 9.08380936147344e-1
-1.768115942028986e1 8.405797101449279e0 9.031340045917275e-1 9.031340045917275e-1
-1.7101449275362324e1 8.405797101449279e0 8.97448694974292e-1 8.97448694974292e-1
-1.652173913043479e1 8.405797101449279e0 8.912780307610861e-1 8.912780307610861e-1
-1.5942028985507251e1 8.405797101449279e0 8.845691004852972e-1 8.845691004852972e-1
-1.5362318840579714e1 8.405797101449279e0 8.772622419185101e-1 8.772622419185101e-1
-1.4782608695652177e1 8.405797101449279e0 8.692901189279535e-1 8.692901189279535e-1
-1.420289855072464e1 8.405797101449279e0 8.605766828239989e-1 8.605766828239989e-1
-1.3623188405797103e1 8.405797101449279e0 8.510360127996741e-1 8.510360127996741e-1
-1.3043478260869566e1 8.405797101449279e0 8.405710350936325e-1 8.405710350936325e-1
-1.246376811594203e1 8.405797101449279e0 8.290721288256764e-1 8.290721288256764e-1
-1.1884057971014492e1 8.405797101449279e0 8.16415639506865e-1 8.16415639506865e-1
-1.1304347826086955e1 8.405797101449279e0 8.024623409461333e-1 8.024623409461333e-1
-1.0724637681159418e1 8.405797101449279e0 7.870559151513064e-1 7.870559151513064e-1
-1.0144927536231881e1 8.405797101449279e0 7.700215609055621e-1 7.700215609055621e-1
-9.565217391304344e0 8.405797101449279e0 7.511648984498758e-1 7.511648984498758e-1
-8.985507246376807e0 8.405797101449279e0 7.302714135188952e-1 7.302714135188952e-1
-8.40579710144927e0 8.405797101449279e0 7.071067811865471e-1 7.071067811865471e-1
-7.826086956521734e0 8.405797101449279e0 6.814185279188424e-1 6.814185279188424e-1
-7.246376811594198e0 8.405797101449279e0 6.529396220694623e-1 6.529396220694623e-1
-6.666666666666662e0 8.405797101449279e0 6.213947110020436e-1 6.213947110020436e-1
-6.0869565217391255e0 8.405797101449279e0 5.865098121518424e-1 5.865098121518424e-1
-5.507246376811589e0 8.405797101449279e0 5.480262573108724e-1 5.480262573108724e-1
-4.927536231884053e0 8.405797101449279e0 5.057194997124197e-1 5.057194997124197e-1
-4.347826086956517e0 8.405797101449279e0 4.5942291887376613e-1 4.5942291887376613e-1
-3.768115942028981e0 8.405797101449279e0 4.090559040929086e-1 4.090559040929086e-1
-3.188405797101445e0 8.405797101449279e0 3.5465423412053804e-1 3.5465423412053804e-1
-2.6086956521739086e0 8.405797101449279e0 2.9639921487245235e-1 2.9639921487245235e-1
-2.0289855072463725e0 8.405797101449279e0 2.3464053310389626e-1 2.3464053310389626e-1
-1.4492753623188364e0 8.405797101449279e0 1.6990691650764564e-1 1.6990691650764564e-1
-8.695652173913001e-1 8.405797101449279e0 1.0289915108550476e-1 1.0289915108550476e-1
-2.8985507246376385e-1 8.405797101449279e0 3.4462275839778367e-2 3.4462275839778367e-2
2.898550724637724e-1 8.405797101449279e0 -3.446227583977937e-2 -3.446227583977937e-2
8.695652173913087e-1 8.405797101449279e0 -1.0289915108550575e-1 -1.0289915108550575e-1
1.4492753623188448e0 8.405797101449279e0 -1.699069165076466e-1 -1.699069165076466e-1
2.028985507246381e0 8.405797101449279e0 -2.3464053310389718e-1 -2.3464053310389718e-1
2.608695652173917e0 8.405797101449279e0 -2.963992148724532e-1 -2.963992148724532e-1
3.188405797101453e0 8.405797101449279e0 -3.546542341205388e-1 -3.546542341205388e-1
3.7681159420289894e0 8.405797101449279e0 -4.0905590409290943e-1 -4.0905590409290943e-1
4.347826086956526e0 8.405797101449279e0 -4.594229188737668e-1 -4.594229188737668e-1
4.927536231884062e0 8.405797101449279e0 -5.057194997124204e-1 -5.057194997124204e-1
5.507246376811598e0 8.405797101449279e0 -5.480262573108731e-1 -5.480262573108731e-1
6.086956521739134e0 8.405797101449279e0 -5.86509812151843e-1 -5.86509812151843e-1
6.6666666666666705e0 8.405797101449279e0 -6.213947110020441e-1 -6.213947110020441e-1
7.246376811594207e0 8.405797101449279e0 -6.529396220694628e-1 -6.529396220694628e-1
7.826086956521743e0 8.405797101449279e0 -6.814185279188428e-1 -6.814185279188428e-1
8.405797101449279e0 8.405797101449279e0 -7.071067811865475e-1 -7.071067811865475e-1
8.985507246376816e0 8.405797101449279e0 -7.302714135188956e-1 -7.302714135188956e-1
9.565217391304353e0 8.405797101449279e0 -7.51164898449876e-1 -7.51164898449876e-1
1.014492753623189e1 8.405797101449279e0 -7.700215609055624e-1 -7.700215609055624e-1
1.0724637681159427e1 8.405797101449279e0 -7.870559151513066e-1 -7.870559151513066e-1
1.1304347826086964e1 8.405797101449279e0 -8.024623409461336e-1 -8.024623409461336e-1
1.1884057971014501e1 8.405797101449279e0 -8.164156395068654e-1 -8.164156395068654e-1
1.2463768115942038e1 8.405797101449279e0 -8.290721288256766e-1 -8.290721288256766e-1
1.3043478260869575e1 8.405797101449279e0 -8.405710350936327e-1 -8.405710350936327e-1
1.3623188405797112e1 8.405797101449279e0 -8.510360127996743e-1 -8.510360127996743e-1
1.420289855072465e1 8.405797101449279e0 -8.605766828239991e-1 -8.605766828239991e-1
1.4782608695652186e1 8.405797101449279e0 -8.692901189279537e-1 -8.692901189279537e-1
1.5362318840579723e1 8.405797101449279e0 -8.772622419185101e-1 -8.772622419185101e-1
1.594202898550726e1 8.405797101449279e0 -8.845691004852974e-1 -8.845691004852974e-1
1.6521739130434796e1 8.405797101449279e0 -8.912780307610861e-1 -8.912780307610861e-1
1.710144927536233e1 8.405797101449279e0 -8.97448694974292e-1 -8.97448694974292e-1
1.7681159420289866e1 8.405797101449279e0 -9.031340045917275e-1 -9.031340045917275e-1
1.82608695652174e1 8.405797101449279e0 -9.08380936147344e-1 -9.08380936147344e-1
1.8840579710144937e1 8.405797101449279e0 -9.13231249271872e-1 -9.13231249271872e-1
1.9420289855072472e1 8.405797101449279e0 -9.177221168073146e-1 -9.177221168073146e-1
2.0e1 8.405797101449279e0 -9.218866766728537e-1 -9.218866766728537e-1

-2.0e1 8.985507246376816e0 9.12168696110691e-1 9.12168696110691e-1
-1.9420289855072465e1 8.985507246376816e0 9.07562518381319e-1 9.07562518381319e-1
-1.884057971014493e1 8.985507246376816e0 9.026036812034508e-1 9.026036812034508e-1
-1.8260869565217394e1 8.985507246376816e0 8.972574847360189e-1 8.972574847360189e-1
-1.768115942028986e1 8.985507246376816e0 8.914851850217138e-1 8.914851850217138e-1
-1.7101449275362324e1 8.985507246376816e0 8.852434754382227e-1 8.852434754382227e-1
-1.652173913043479e1 8.985507246376816e0 8.784839023828742e-1 8.784839023828742e-1
-1.5942028985507251e1 8.985507246376816e0 8.71152209203766e-1 8.71152209203766e-1
-1.5362318840579714e1 8.985507246376816e0 8.631876031294046e-1 8.631876031294046e-1
-1.4782608695652177e1 8.985507246376816e0 8.545219414713255e-1 8.545219414713255e-1
-1.420289855072464e1 8.985507246376816e0 8.450788360522152e-1 8.450788360522152e-1
-1.3623188405797103e1 8.985507246376816e0 8.347726791573307e-1 8.347726791573307e-1
-1.3043478260869566e1 8.985507246376816e0 8.235076010102361e-1 8.235076010102361e-1
-1.246376811594203e1 8.985507246376816e0 8.111763787473858e-1 8.111763787473858e-1
-1.1884057971014492e1 8.985507246376816e0 7.976593312819866e-1 7.976593312819866e-1
-1.1304347826086955e1 8.985507246376816e0 7.828232547561076e-1 7.828232547561076e-1
-1.0724637681159418e1 8.985507246376816e0 7.665204811801635e-1 7.665204811801635e-1
-1.0144927536231881e1 8.985507246376816e0 7.485881801731628e-1 7.485881801731628e-1
-9.565217391304344e0 8.985507246376816e0 7.288480720939869e-1 7.288480720939869e-1
-8.985507246376807e0 8.985507246376816e0 7.071067811865471e-1 7.071067811865471e-1
-8.40579710144927e0 8.985507246376816e0 6.831571287757405e-1 6.831571287757405e-1
-7.826086956521734e0 8.985507246376816e0 6.567807448042015e-1 6.567807448042015e-1
-7.246376811594198e0 8.985507246376816e0 6.277524511897813e-1 6.277524511897813e-1
-6.666666666666662e0 8.985507246376816e0 5.958469241734653e-1 5.958469241734653e-1
-6.0869565217391255e0 8.985507246376816e0 5.608481451695148e-1 5.608481451695148e-1
-5.507246376811589e0 8.985507246376816e0 5.225620579292869e-1 5.225620579292869e-1
-4.927536231884053e0 8.985507246376816e0 4.808326112068518e-1 4.808326112068518e-1
-4.347826086956517e0 8.985507246376816e0 4.3556092810428015e-1 4.3556092810428015e-1
-3.768115942028981e0 8.985507246376816e0 3.867266762506737e-1 3.867266762506737e-1
-3.188405797101445e0 8.985507246376816e0 3.3440984517076433e-1 3.3440984517076433e-1
-2.6086956521739086e0 8.985507246376816e0 2.788101948639548e-1 2.788101948639548e-1
-2.0289855072463725e0 8.985507246376816e0 2.202608714346429e-1 2.202608714346429e-1
-1.4492753623188364e0 8.985507246376816e0 1.5923243882462e-1 1.5923243882462e-1
-8.695652173913001e-1 8.985507246376816e0 9.632419486018983e-2 9.632419486018983e-2
-2.8985507246376385e-1 8.985507246376816e0 3.2241294010957555e-2 3.2241294010957555e-2
2.898550724637724e-1 8.985507246376816e0 -3.224129401095851e-2 -3.224129401095851e-2
8.695652173913087e-1 8.985507246376816e0 -9.632419486019075e-2 -9.632419486019075e-2
1.4492753623188448e0 8.985507246376816e0 -1.5923243882462088e-1 -1.5923243882462088e-1
2.028985507246381e0 8.985507246376816e0 -2.2026087143464373e-1 -2.2026087143464373e-1
2.608695652173917e0 8.985507246376816e0 -2.7881019486395564e-1 -2.7881019486395564e-1
3.188405797101453e0 8.985507246376816e0 -3.344098451707651e-1 -3.344098451707651e-1
3.7681159420289894e0 8.985507246376816e0 -3.867266762506744e-1 -3.867266762506744e-1
4.347826086956526e0 8.985507246376816e0 -4.3556092810428093e-1 -4.3556092810428093e-1
4.927536231884062e0 8.985507246376816e0 -4.808326112068525e-1 -4.808326112068525e-1
5.507246376811598e0 8.985507246376816e0 -5.225620579292876e-1 -5.225620579292876e-1
6.086956521739134e0 8.985507246376816e0 -5.608481451695152e-1 -5.608481451695152e-1
6.6666666666666705e0 8.985507246376816e0 -5.958469241734659e-1 -5.958469241734659e-1
7.246376811594207e0 8.985507246376816e0 -6.277524511897817e-1 -6.277524511897817e-1
7.826086956521743e0 8.985507246376816e0 -6.567807448042018e-1 -6.567807448042018e-1
8.405797101449279e0 8.985507246376816e0 -6.83157128775741e-1 -6.83157128775741e-1
8.985507246376816e0 8.985507246376816e0 -7.071067811865476e-1 -7.071067811865476e-1
9.565217391304353e0 8.985507246376816e0 -7.288480720939873e-1 -7.288480720939873e-1
1.014492753623189e1 8.985507246376816e0 -7.485881801731631e-1 -7.485881801731631e-1
1.0724637681159427e1 8.985507246376816e0 -7.665204811801636e-1 -7.665204811801636e-1
1.1304347826086964e1 8.985507246376816e0 -7.828232547561079e-1 -7.828232547561079e-1
1.1884057971014501e1 8.985507246376816e0 -7.976593312819868e-1 -7.976593312819868e-1
1.2463768115942038e1 8.985507246376816e0 -8.11176378747386e-1 -8.11176378747386e-1
1.3043478260869575e1 8.985507246376816e0 -8.235076010102362e-1 -8.235076010102362e-1
1.3623188405797112e1 8.985507246376816e0 -8.347726791573309e-1 -8.347726791573309e-1
1.420289855072465e1 8.985507246376816e0 -8.450788360522153e-1 -8.450788360522153e-1
1.4782608695652186e1 8.985507246376816e0 -8.545219414713257e-1 -8.545219414713257e-1
1.5362318840579723e1 8.985507246376816e0 -8.631876031294048e-1 -8.631876031294048e-1
1.594202898550726e1 8.985507246376816e0 -8.711522092037661e-1 -8.711522092037661e-1
1.6521739130434796e1 8.985507246376816e0 -8.784839023828742e-1 -8.784839023828742e-1
1.710144927536233e1 8.985507246376816e0 -8.852434754382227e-1 -8.852434754382227e-1
1.7681159420289866e1 8.985507246376816e0 -8.91485185021714e-1 -8.91485185021714e-1
1.82608695652174e1 8.985507246376816e0 -8.97257484736019e-1 -8.97257484736019e-1
1.8840579710144937e1 8.985507246376816e0 -9.02603681203451e-1 -9.02603681203451e-1
1.9420289855072472e1 8.985507246376816e0 -9.075625183813191e-1 -9.075625183813191e-1
2.0e1 8.985507246376816e0 -9.12168696110691e-1 -9.12168696110691e-1

-2.0e1 9.565217391304353e0 9.021342216356465e-1 9.021342216356465e-1
-1.9420289855072465e1 9.565217391304353e0 8.970890336601901e-1 8.970890336601901e-1
-1.884057971014493e1 9.565217391304353e0 8.916667692581812e-1 8.916667692581812e-1
-1.8260869565217394e1 9.565217391304353e0 8.858315352801552e-1 8.858315352801552e-1
-1.768115942028986e1 9.565217391304353e0 8.795434461109203e-1 8.795434461109203e-1
-1.7101449275362324e1 9.565217391304353e0 8.727581471231323e-1 8.727581471231323e-1
-1.652173913043479e1 9.565217391304353e0 8.654262854811262e-1 8.654262854811262e-1
-1.5942028985507251e1 9.565217391304353e0 8.574929257125442e-1 8.574929257125442e-1
-1.5362318840579714e1 9.565217391304353e0 8.488969089540915e-1 8.488969089540915e-1
-1.4782608695652177e1 9.565217391304353e0 8.395701571521511e-1 8.395701571521511e-1
-1.420289855072464e1 9.565217391304353e0 8.294369271052774e-1 8.294369271052774e-1
-1.3623188405797103e1 9.565217391304353e0 8.184130245263526e-1 8.184130245263526e-1
-1.3043478260869566e1 9.565217391304353e0 8.064049958557054e-1 8.064049958557054e-1
-1.246376811594203e1 9.565217391304353e0 7.933093260902777e-1 7.933093260902777e-1
-1.1884057971014492e1 9.565217391304353e0 7.790116852629189e-1 7.790116852629189e-1
-1.1304347826086955e1 9.565217391304353e0 7.633862853691142e-1 7.633862853691142e-1
-1.0724637681159418e1 9.565217391304353e0 7.462954344685108e-1 7.462954344685108e-1
-1.0144927536231881e1 9.565217391304353e0 7.275894061853053e-1 7.275894061853053e-1
-9.565217391304344e0 9.565217391304353e0 7.071067811865472e-1 7.071067811865472e-1
-8.985507246376807e0 9.565217391304353e0 6.846754616640482e-1 6.846754616640482e-1
-8.40579710144927e0 9.565217391304353e0 6.601146077286784e-1 6.601146077286784e-1
-7.826086956521734e0 9.565217391304353e0 6.332377902572622e-1 6.332377902572622e-1
-7.246376811594198e0 9.565217391304353e0 6.038576879954619e-1 6.038576879954619e-1
-6.666666666666662e0 9.565217391304353e0 5.717926616881721e-1 5.717926616881721e-1
-6.0869565217391255e0 9.565217391304353e0 5.368754921931588e-1 5.368754921931588e-1
-5.507246376811589e0 9.565217391304353e0 4.9896444486694513e-1 4.9896444486694513e-1
-4.927536231884053e0 9.565217391304353e0 4.5795658967430997e-1 4.5795658967430997e-1
-4.347826086956517e0 9.565217391304353e0 4.138029443011834e-1 4.138029443011834e-1
-3.768115942028981e0 9.565217391304353e0 3.6652451838249006e-1 3.6652451838249006e-1
-3.188405797101445e0 9.565217391304353e0 3.162277660168374e-1 3.162277660168374e-1
-2.6086956521739086e0 9.565217391304353e0 2.6311740579210824e-1 2.6311740579210824e-1
-2.0289855072463725e0 9.565217391304353e0 2.0750420835506275e-1 2.0750420835506275e-1
-1.4492753623188364e0 9.565217391304353e0 1.4980537942799443e-1 1.4980537942799443e-1
-8.695652173913001e-1 9.565217391304353e0 9.053574604251803e-2 9.053574604251803e-2
-2.8985507246376385e-1 9.565217391304353e0 3.0289126640768677e-2 3.0289126640768677e-2
2.898550724637724e-1 9.565217391304353e0 -3.0289126640769565e-2 -3.0289126640769565e-2
8.695652173913087e-1 9.565217391304353e0 -9.053574604251893e-2 -9.053574604251893e-2
1.4492753623188448e0 9.565217391304353e0 -1.498053794279953e-1 -1.498053794279953e-1
2.028985507246381e0 9.565217391304353e0 -2.0750420835506359e-1 -2.0750420835506359e-1
2.608695652173917e0 9.565217391304353e0 -2.63117405792109e-1 -2.63117405792109e-1
3.188405797101453e0 9.565217391304353e0 -3.1622776601683816e-1 -3.1622776601683816e-1
3.7681159420289894e0 9.565217391304353e0 -3.665245183824908e-1 -3.665245183824908e-1
4.347826086956526e0 9.565217391304353e0 -4.1380294430118414e-1 -4.1380294430118414e-1
4.927536231884062e0 9.565217391304353e0 -4.579565896743107e-1 -4.579565896743107e-1
5.507246376811598e0 9.565217391304353e0 -4.989644448669458e-1 -4.989644448669458e-1
6.086956521739134e0 9.565217391304353e0 -5.368754921931593e-1 -5.368754921931593e-1
6.6666666666666705e0 9.565217391304353e0 -5.717926616881727e-1 -5.717926616881727e-1
7.246376811594207e0 9.565217391304353e0 -6.038576879954624e-1 -6.038576879954624e-1
7.826086956521743e0 9.565217391304353e0 -6.332377902572627e-1 -6.332377902572627e-1
8.405797101449279e0 9.565217391304353e0 -6.601146077286789e-1 -6.601146077286789e-1
8.985507246376816e0 9.565217391304353e0 -6.846754616640486e-1 -6.846754616640486e-1
9.565217391304353e0 9.565217391304353e0 -7.071067811865476e-1 -7.071067811865476e-1
1.014492753623189e1 9.565217391304353e0 -7.275894061853055e-1 -7.275894061853055e-1
1.0724637681159427e1 9.565217391304353e0 -7.46295434468511e-1 -7.46295434468511e-1
1.1304347826086964e1 9.565217391304353e0 -7.633862853691146e-1 -7.633862853691146e-1
1.1884057971014501e1 9.565217391304353e0 -7.790116852629191e-1 -7.790116852629191e-1
1.2463768115942038e1 9.565217391304353e0 -7.933093260902779e-1 -7.933093260902779e-1
1.3043478260869575e1 9.565217391304353e0 -8.064049958557056e-1 -8.064049958557056e-1
1.3623188405797112e1 9.565217391304353e0 -8.184130245263528e-1 -8.184130245263528e-1
1.420289855072465e1 9.565217391304353e0 -8.294369271052776e-1 -8.294369271052776e-1
1.4782608695652186e1 9.565217391304353e0 -8.395701571521512e-1 -8.395701571521512e-1
1.5362318840579723e1 9.565217391304353e0 -8.488969089540915e-1 -8.488969089540915e-1
1.594202898550726e1 9.565217391304353e0 -8.574929257125443e-1 -8.574929257125443e-1
1.6521739130434796e1 9.565217391304353e0 -8.654262854811263e-1 -8.654262854811263e-1
1.710144927536233e1 9.565217391304353e0 -8.727581471231324e-1 -8.727581471231324e-1
1.7681159420289866e1 9.565217391304353e0 -8.795434461109205e-1 -8.795434461109205e-1
1.82608695652174e1 9.565217391304353e0 -8.858315352801555e-1 -8.858315352801555e-1
1.8840579710144937e1 9.565217391304353e0 -8.916667692581812e-1 -8.916667692581812e-1
1.9420289855072472e1 9.565217391304353e0 -8.970890336601902e-1 -8.970890336601902e-1
2.0e1 9.565217391304353e0 -9.021342216356465e-1 -9.021342216356465e-1

-2.0e1 1.014492753623189e1 8.918272423909417e-1 8.918272423909417e-1
-1.9420289855072465e1 1.014492753623189e1 8.863488482048338e-1 8.863488482048338e-1
-1.884057971014493e1 1.014492753623189e1 8.804710999221752e-1 8.804710999221752e-1
-1.8260869565217394e1 1.014492753623189e1 8.741572761215377e-1 8.741572761215377e-1
-1.768115942028986e1 1.014492753623189e1 8.673667685592815e-1 8.673667685592815e-1
-1.7101449275362324e1 1.014492753623189e1 8.600546538736992e-1 8.600546538736992e-1
-1.652173913043479e1 1.014492753623189e1 8.521712257191477e-1 8.521712257191477e-1
-1.5942028985507251e1 1.014492753623189e1 8.436614877321074e-1 8.436614877321074e-1
-1.5362318840579714e1 1.014492753623189e1 8.344646097517324e-1 8.344646097517324e-1
-1.4782608695652177e1 1.014492753623189e1 8.245133526438032e-1 8.245133526438032e-1
-1.420289855072464e1 1.014492753623189e1 8.137334712067348e-1 8.137334712067348e-1
-1.3623188405797103e1 1.014492753623189e1 8.020431103403957e-1 8.020431103403957e-1
-1.3043478260869566e1 1.014492753623189e1 7.893522173763262e-1 7.893522173763262e-1
-1.246376811594203e1 1.014492753623189e1 7.755620037111928e-1 7.755620037111928e-1
-1.1884057971014492e1 1.014492753623189e1 7.605645022019072e-1 7.605645022019072e-1
-1.1304347826086955e1 1.014492753623189e1 7.44242283694657e-1 7.44242283694657e-1
-1.0724637681159418e1 1.014492753623189e1 7.264684169547155e-1 7.264684169547155e-1
-1.0144927536231881e1 1.014492753623189e1 7.071067811865472e-1 7.071067811865472e-1
-9.565217391304344e0 1.014492753623189e1 6.860128686890021e-1 6.860128686890021e-1
-8.985507246376807e0 1.014492753623189e1 6.630352452962297e-1 6.630352452962297e-1
-8.40579710144927e0 1.014492753623189e1 6.380178647503226e-1 6.380178647503226e-1
-7.826086956521734e0 1.014492753623189e1 6.108034542918207e-1 6.108034542918207e-1
-7.246376811594198e0 1.014492753623189e1 5.812381937190958e-1 5.812381937190958e-1
-6.666666666666662e0 1.014492753623189e1 5.491778866608367e-1 5.491778866608367e-1
-6.0869565217391255e0 1.014492753623189e1 5.14495755427526e-1 5.14495755427526e-1
-5.507246376811589e0 1.014492753623189e1 4.770918629042336e-1 4.770918629042336e-1
-4.927536231884053e0 1.014492753623189e1 4.3690396273691257e-1 4.3690396273691257e-1
-4.347826086956517e0 1.014492753623189e1 3.9391929857916713e-1 3.9391929857916713e-1
-3.768115942028981e0 1.014492753623189e1 3.4818652960362656e-1 3.4818652960362656e-1
-3.188405797101445e0 1.014492753623189e1 2.998265967403941e-1 2.998265967403941e-1
-2.6086956521739086e0 1.014492753623189e1 2.4904103981061795e-1 2.4904103981061795e-1
-2.0289855072463725e0 1.014492753623189e1 1.9611613513818354e-1 1.9611613513818354e-1
-1.4492753623188364e0 1.014492753623189e1 1.4142135623730903e-1 1.4142135623730903e-1
-8.695652173913001e-1 1.014492753623189e1 8.540114134643534e-2 8.540114134643534e-2
-2.8985507246376385e-1 1.014492753623189e1 2.855977389887655e-2 2.855977389887655e-2
2.898550724637724e-1 1.014492753623189e1 -2.8559773898877394e-2 -2.8559773898877394e-2
8.695652173913087e-1 1.014492753623189e1 -8.540114134643617e-2 -8.540114134643617e-2
1.4492753623188448e0 1.014492753623189e1 -1.414213562373098e-1 -1.414213562373098e-1
2.028985507246381e0 1.014492753623189e1 -1.961161351381843e-1 -1.961161351381843e-1
2.608695652173917e0 1.014492753623189e1 -2.4904103981061868e-1 -2.4904103981061868e-1
3.188405797101453e0 1.014492753623189e1 -2.9982659674039475e-1 -2.9982659674039475e-1
3.7681159420289894e0 1.014492753623189e1 -3.481865296036273e-1 -3.481865296036273e-1
4.347826086956526e0 1.014492753623189e1 -3.939192985791678e-1 -3.939192985791678e-1
4.927536231884062e0 1.014492753623189e1 -4.3690396273691323e-1 -4.3690396273691323e-1
5.507246376811598e0 1.014492753623189e1 -4.7709186290423417e-1 -4.7709186290423417e-1
6.086956521739134e0 1.014492753623189e1 -5.144957554275266e-1 -5.144957554275266e-1
6.6666666666666705e0 1.014492753623189e1 -5.491778866608372e-1 -5.491778866608372e-1
7.246376811594207e0 1.014492753623189e1 -5.812381937190964e-1 -5.812381937190964e-1
7.826086956521743e0 1.014492753623189e1 -6.108034542918211e-1 -6.108034542918211e-1
8.405797101449279e0 1.014492753623189e1 -6.38017864750323e-1 -6.38017864750323e-1
8.985507246376816e0 1.014492753623189e1 -6.6303524529623e-1 -6.6303524529623e-1
9.565217391304353e0 1.014492753623189e1 -6.860128686890024e-1 -6.860128686890024e-1
1.014492753623189e1 1.014492753623189e1 -7.071067811865475e-1 -7.071067811865475e-1
1.0724637681159427e1 1.014492753623189e1 -7.264684169547159e-1 -7.264684169547159e-1
1.1304347826086964e1 1.014492753623189e1 -7.442422836946573e-1 -7.442422836946573e-1
1.1884057971014501e1 1.014492753623189e1 -7.605645022019075e-1 -7.605645022019075e-1
1.2463768115942038e1 1.014492753623189e1 -7.75562003711193e-1 -7.75562003711193e-1
1.3043478260869575e1 1.014492753623189e1 -7.893522173763264e-1 -7.893522173763264e-1
1.3623188405797112e1 1.014492753623189e1 -8.020431103403958e-1 -8.020431103403958e-1
1.420289855072465e1 1.014492753623189e1 -8.13733471206735e-1 -8.13733471206735e-1
1.4782608695652186e1 1.014492753623189e1 -8.245133526438033e-1 -8.245133526438033e-1
1.5362318840579723e1 1.014492753623189e1 -8.344646097517325e-1 -8.344646097517325e-1
1.594202898550726e1 1.014492753623189e1 -8.436614877321075e-1 -8.436614877321075e-1
1.6521739130434796e1 1.014492753623189e1 -8.521712257191477e-1 -8.521712257191477e-1
1.710144927536233e1 1.014492753623189e1 -8.600546538736994e-1 -8.600546538736994e-1
1.7681159420289866e1 1.014492753623189e1 -8.673667685592817e-1 -8.673667685592817e-1
1.82608695652174e1 1.014492753623189e1 -8.741572761215377e-1 -8.741572761215377e-1
1.8840579710144937e1 1.014492753623189e1 -8.804710999221752e-1 -8.804710999221752e-1
1.9420289855072472e1 1.014492753623189e1 -8.863488482048338e-1 -8.863488482048338e-1
2.0e1 1.014492753623189e1 -8.918272423909417e-1 -8.918272423909417e-1

-2.0e1 1.0724637681159427e1 8.812900228668015e-1 8.812900228668015e-1
-1.9420289855072465e1 1.0724637681159427e1 8.753870528618739e-1 8.753870528618739e-1
-1.884057971014493e1 1.0724637681159427e1 8.690647313803967e-1 8.690647313803967e-1
-1.8260869565217394e1 1.0724637681159427e1 8.622858604940377e-1 8.622858604940377e-1
-1.768115942028986e1 1.0724637681159427e1 8.550095071795324e-1 8.550095071795324e-1
-1.7101449275362324e1 1.0724637681159427e1 8.471906271689308e-1 8.471906271689308e-1
-1.652173913043479e1 1.0724637681159427e1 8.387796617218053e-1 8.387796617218053e-1
-1.5942028985507251e1 1.0724637681159427e1 8.297221102000093e-1 8.297221102000093e-1
-1.5362318840579714e1 1.0724637681159427e1 8.199580836698825e-1 8.199580836698825e-1
-1.4782608695652177e1 1.0724637681159427e1 8.094218479629133e-1 8.094218479629133e-1
-1.420289855072464e1 1.0724637681159427e1 7.980413689309589e-1 7.980413689309589e-1
-1.3623188405797103e1 1.0724637681159427e1 7.857378783126823e-1 7.857378783126823e-1
-1.3043478260869566e1 1.0724637681159427e1 7.724254859909578e-1 7.724254859909578e-1
-1.246376811594203e1 1.0724637681159427e1 7.580108737829232e-1 7.580108737829232e-1
-1.1884057971014492e1 1.0724637681159427e1 7.423931175486518e-1 7.423931175486518e-1
-1.1304347826086955e1 1.0724637681159427e1 7.254636985092162e-1 7.254636985092162e-1
-1.0724637681159418e1 1.0724637681159427e1 7.071067811865472e-1 7.071067811865472e-1
-1.0144927536231881e1 1.0724637681159427e1 6.871998538760822e-1 6.871998538760822e-1
-9.565217391304344e0 1.0724637681159427e1 6.656148469584012e-1 6.656148469584012e-1
-8.985507246376807e0 1.0724637681159427e1 6.42219862610407e-1 6.42219862610407e-1
-8.40579710144927e0 1.0724637681159427e1 6.168816632266992e-1 6.168816632266992e-1
-7.826086956521734e0 1.0724637681159427e1 5.894690700594223e-1 5.894690700594223e-1
-7.246376811594198e0 1.0724637681159427e1 5.598574112779862e-1 5.598574112779862e-1
-6.666666666666662e0 1.0724637681159427e1 5.279341211256214e-1 5.279341211256214e-1
-6.0869565217391255e0 1.0724637681159427e1 4.936055194583813e-1 4.936055194583813e-1
-5.507246376811589e0 1.0724637681159427e1 4.5680468499262716e-1 4.5680468499262716e-1
-4.927536231884053e0 1.0724637681159427e1 4.175001715507107e-1 4.175001715507107e-1
-4.347826086956517e0 1.0724637681159427e1 3.757051087392177e-1 3.757051087392177e-1
-3.768115942028981e0 1.0724637681159427e1 3.3148599501255926e-1 3.3148599501255926e-1
-3.188405797101445e0 1.0724637681159427e1 2.849702680829614e-1 2.849702680829614e-1
-2.6086956521739086e0 1.0724637681159427e1 2.3635157914750007e-1 2.3635157914750007e-1
-2.0289855072463725e0 1.0724637681159427e1 1.8589166810485014e-1 1.8589166810485014e-1
-1.4492753623188364e0 1.0724637681159427e1 1.339178960013946e-1 1.339178960013946e-1
-8.695652173913001e-1 1.0724637681159427e1 8.081586876605434e-2 8.081586876605434e-2
-2.8985507246376385e-1 1.0724637681159427e1 2.701716134791455e-2 2.701716134791455e-2
2.898550724637724e-1 1.0724637681159427e1 -2.701716134791534e-2 -2.701716134791534e-2
8.695652173913087e-1 1.0724637681159427e1 -8.081586876605515e-2 -8.081586876605515e-2
1.4492753623188448e0 1.0724637681159427e1 -1.3391789600139534e-1 -1.3391789600139534e-1
2.028985507246381e0 1.0724637681159427e1 -1.858916681048509e-1 -1.858916681048509e-1
2.608695652173917e0 1.0724637681159427e1 -2.363515791475008e-1 -2.363515791475008e-1
3.188405797101453e0 1.0724637681159427e1 -2.8497026808296205e-1 -2.8497026808296205e-1
3.7681159420289894e0 1.0724637681159427e1 -3.3148599501256e-1 -3.3148599501256e-1
4.347826086956526e0 1.0724637681159427e1 -3.757051087392183e-1 -3.757051087392183e-1
4.927536231884062e0 1.0724637681159427e1 -4.175001715507113e-1 -4.175001715507113e-1
5.507246376811598e0 1.0724637681159427e1 -4.568046849926278e-1 -4.568046849926278e-1
6.086956521739134e0 1.0724637681159427e1 -4.936055194583818e-1 -4.936055194583818e-1
6.6666666666666705e0 1.0724637681159427e1 -5.279341211256219e-1 -5.279341211256219e-1
7.246376811594207e0 1.0724637681159427e1 -5.598574112779866e-1 -5.598574112779866e-1
7.826086956521743e0 1.0724637681159427e1 -5.894690700594227e-1 -5.894690700594227e-1
8.405797101449279e0 1.0724637681159427e1 -6.168816632266996e-1 -6.168816632266996e-1
8.985507246376816e0 1.0724637681159427e1 -6.422198626104072e-1 -6.422198626104072e-1
9.565217391304353e0 1.0724637681159427e1 -6.656148469584016e-1 -6.656148469584016e-1
1.014492753623189e1 1.0724637681159427e1 -6.871998538760825e-1 -6.871998538760825e-1
1.0724637681159427e1 1.0724637681159427e1 -7.071067811865475e-1 -7.071067811865475e-1
1.1304347826086964e1 1.0724637681159427e1 -7.254636985092164e-1 -7.254636985092164e-1
1.1884057971014501e1 1.0724637681159427e1 -7.42393117548652e-1 -7.42393117548652e-1
1.2463768115942038e1 1.0724637681159427e1 -7.580108737829234e-1 -7.580108737829234e-1
1.3043478260869575e1 1.0724637681159427e1 -7.724254859909581e-1 -7.724254859909581e-1
1.3623188405797112e1 1.0724637681159427e1 -7.857378783126825e-1 -7.857378783126825e-1
1.420289855072465e1 1.0724637681159427e1 -7.980413689309591e-1 -7.980413689309591e-1
1.4782608695652186e1 1.0724637681159427e1 -8.094218479629135e-1 -8.094218479629135e-1
1.5362318840579723e1 1.0724637681159427e1 -8.199580836698827e-1 -8.199580836698827e-1
1.594202898550726e1 1.0724637681159427e1 -8.297221102000094e-1 -8.297221102000094e-1
1.6521739130434796e1 1.0724637681159427e1 -8.387796617218055e-1 -8.387796617218055e-1
1.710144927536233e1 1.0724637681159427e1 -8.47190627168931e-1 -8.47190627168931e-1
1.7681159420289866e1 1.0724637681159427e1 -8.550095071795325e-1 -8.550095071795325e-1
1.82608695652174e1 1.0724637681159427e1 -8.622858604940377e-1 -8.622858604940377e-1
1.8840579710144937e1 1.0724637681159427e1 -8.690647313803967e-1 -8.690647313803967e-1
1.9420289855072472e1 1.0724637681159427e1 -8.753870528618739e-1 -8.753870528618739e-1
2.0e1 1.0724637681159427e1 -8.812900228668015e-1 -8.812900228668015e-1

-2.0e1 1.1304347826086964e1 8.705628387201341e-1 8.705628387201341e-1
-1.9420289855072465e1 1.1304347826086964e1 8.642463751760787e-1 8.642463751760787e-1
-1.884057971014493e1 1.1304347826086964e1 8.574929257125441e-1 8.574929257125441e-1
-1.8260869565217394e1 1.1304347826086964e1 8.502651466878617e-1 8.502651466878617e-1
-1.768115942028986e1 1.1304347826086964e1 8.425221487628958e-1 8.425221487628958e-1
-1.7101449275362324e1 1.1304347826086964e1 8.342191746462442e-1 8.342191746462442e-1
-1.652173913043479e1 1.1304347826086964e1 8.253072612498318e-1 8.253072612498318e-1
-1.5942028985507251e1 1.1304347826086964e1 8.157328910752895e-1 8.157328910752895e-1
-1.5362318840579714e1 1.1304347826086964e1 8.054376401359734e-1 8.054376401359734e-1
-1.4782608695652177e1 1.1304347826086964e1 7.94357832977196e-1 7.94357832977196e-1
-1.420289855072464e1 1.1304347826086964e1 7.824242195621697e-1 7.824242195621697e-1
-1.3623188405797103e1 1.1304347826086964e1 7.695616941300975e-1 7.695616941300975e-1
-1.3043478260869566e1 1.1304347826086964e1 7.556890827898174e-1 7.556890827898174e-1
-1.246376811594203e1 1.1304347826086964e1 7.407190347407709e-1 7.407190347407709e-1
-1.1884057971014492e1 1.1304347826086964e1 7.24558061689693e-1 7.24558061689693e-1
-1.1304347826086955e1 1.1304347826086964e1 7.071067811865472e-1 7.071067811865472e-1
-1.0724637681159418e1 1.1304347826086964e1 6.882604319189999e-1 6.882604319189999e-1
-1.0144927536231881e1 1.1304347826086964e1 6.67909741777256e-1 6.67909741777256e-1
-9.565217391304344e0 1.1304347826086964e1 6.459422414661734e-1 6.459422414661734e-1
-8.985507246376807e0 1.1304347826086964e1 6.222441255753673e-1 6.222441255753673e-1
-8.40579710144927e0 1.1304347826086964e1 5.967027663445603e-1 5.967027663445603e-1
-7.826086956521734e0 1.1304347826086964e1 5.692099788303078e-1 5.692099788303078e-1
-7.246376811594198e0 1.1304347826086964e1 5.396661147204314e-1 5.396661147204314e-1
-6.666666666666662e0 1.1304347826086964e1 5.079850199442936e-1 5.079850199442936e-1
-6.0869565217391255e0 1.1304347826086964e1 4.740998230350169e-1 4.740998230350169e-1
-5.507246376811589e0 1.1304347826086964e1 4.3796942327969485e-1 4.3796942327969485e-1
-4.927536231884053e0 1.1304347826086964e1 3.9958542051392765e-1 3.9958542051392765e-1
-4.347826086956517e0 1.1304347826086964e1 3.589790793088685e-1 3.589790793088685e-1
-3.768115942028981e0 1.1304347826086964e1 3.162277660168374e-1 3.162277660168374e-1
-3.188405797101445e0 1.1304347826086964e1 2.714601650218057e-1 2.714601650218057e-1
-2.6086956521739086e0 1.1304347826086964e1 2.2485950669875793e-1 2.2485950669875793e-1
-2.0289855072463725e0 1.1304347826086964e1 1.7666406279377359e-1 1.7666406279377359e-1
-1.4492753623188364e0 1.1304347826086964e1 1.27164315985365e-1 1.27164315985365e-1
-8.695652173913001e-1 1.1304347826086964e1 7.669649888473663e-2 7.669649888473663e-2
-2.8985507246376385e-1 1.1304347826086964e1 2.563260079255041e-2 2.563260079255041e-2
2.898550724637724e-1 1.1304347826086964e1 -2.5632600792551163e-2 -2.5632600792551163e-2
8.695652173913087e-1 1.1304347826086964e1 -7.669649888473737e-2 -7.669649888473737e-2
1.4492753623188448e0 1.1304347826086964e1 -1.2716431598536573e-1 -1.2716431598536573e-1
2.028985507246381e0 1.1304347826086964e1 -1.766640627937743e-1 -1.766640627937743e-1
2.608695652173917e0 1.1304347826086964e1 -2.2485950669875862e-1 -2.2485950669875862e-1
3.188405797101453e0 1.1304347826086964e1 -2.7146016502180637e-1 -2.7146016502180637e-1
3.7681159420289894e0 1.1304347826086964e1 -3.1622776601683805e-1 -3.1622776601683805e-1
4.347826086956526e0 1.1304347826086964e1 -3.589790793088692e-1 -3.589790793088692e-1
4.927536231884062e0 1.1304347826086964e1 -3.9958542051392826e-1 -3.9958542051392826e-1
5.507246376811598e0 1.1304347826086964e1 -4.379694232796954e-1 -4.379694232796954e-1
6.086956521739134e0 1.1304347826086964e1 -4.7409982303501746e-1 -4.7409982303501746e-1
6.6666666666666705e0 1.1304347826086964e1 -5.07985019944294e-1 -5.07985019944294e-1
7.246376811594207e0 1.1304347826086964e1 -5.396661147204319e-1 -5.396661147204319e-1
7.826086956521743e0 1.1304347826086964e1 -5.692099788303082e-1 -5.692099788303082e-1
8.405797101449279e0 1.1304347826086964e1 -5.967027663445607e-1 -5.967027663445607e-1
8.985507246376816e0 1.1304347826086964e1 -6.222441255753677e-1 -6.222441255753677e-1
9.565217391304353e0 1.1304347826086964e1 -6.459422414661738e-1 -6.459422414661738e-1
1.014492753623189e1 1.1304347826086964e1 -6.679097417772565e-1 -6.679097417772565e-1
1.0724637681159427e1 1.1304347826086964e1 -6.882604319190002e-1 -6.882604319190002e-1
1.1304347826086964e1 1.1304347826086964e1 -7.071067811865475e-1 -7.071067811865475e-1
1.1884057971014501e1 1.1304347826086964e1 -7.245580616896932e-1 -7.245580616896932e-1
1.2463768115942038e1 1.1304347826086964e1 -7.40719034740771e-1 -7.40719034740771e-1
1.3043478260869575e1 1.1304347826086964e1 -7.556890827898175e-1 -7.556890827898175e-1
1.3623188405797112e1 1.1304347826086964e1 -7.695616941300977e-1 -7.695616941300977e-1
1.420289855072465e1 1.1304347826086964e1 -7.8242421956217e-1 -7.8242421956217e-1
1.4782608695652186e1 1.1304347826086964e1 -7.943578329771963e-1 -7.943578329771963e-1
1.5362318840579723e1 1.1304347826086964e1 -8.054376401359736e-1 -8.054376401359736e-1
1.594202898550726e1 1.1304347826086964e1 -8.157328910752897e-1 -8.157328910752897e-1
1.6521739130434796e1 1.1304347826086964e1 -8.253072612498318e-1 -8.253072612498318e-1
1.710144927536233e1 1.1304347826086964e1 -8.342191746462443e-1 -8.342191746462443e-1
1.7681159420289866e1 1.1304347826086964e1 -8.42522148762896e-1 -8.42522148762896e-1
1.82608695652174e1 1.1304347826086964e1 -8.502651466878618e-1 -8.502651466878618e-1
1.8840579710144937e1 1.1304347826086964e1 -8.574929257125441e-1 -8.574929257125441e-1
1.9420289855072472e1 1.1304347826086964e1 -8.642463751760788e-1 -8.642463751760788e-1
2.0e1 1.1304347826086964e1 -8.705628387201341e-1 -8.705628387201341e-1

-2.0e1 1.1884057971014501e1 8.596837754248101e-1 8.596837754248101e-1
-1.9420289855072465e1 1.1884057971014501e1 8.529669830832525e-1 8.529669830832525e-1
-1.884057971014493e1 1.1884057971014501e1 8.457979638974975e-1 8.457979638974975e-1
-1.8260869565217394e1 1.1884057971014501e1 8.381395325995514e-1 8.381395325995514e-1
-1.768115942028986e1 1.1884057971014501e1 8.299511768424956e-1 8.299511768424956e-1
-1.7101449275362324e1 1.1884057971014501e1 8.211887887287697e-1 8.211887887287697e-1
-1.652173913043479e1 1.1884057971014501e1 8.118043909516361e-1 8.118043909516361e-1
-1.5942028985507251e1 1.1884057971014501e1 8.017458637805671e-1 8.017458637805671e-1
-1.5362318840579714e1 1.1884057971014501e1 7.909566815953678e-1 7.909566815953678e-1
-1.4782608695652177e1 1.1884057971014501e1 7.79375670806284e-1 7.79375670806284e-1
-1.420289855072464e1 1.1884057971014501e1 7.669368049026958e-1 7.669368049026958e-1
-1.3623188405797103e1 1.1884057971014501e1 7.535690571589672e-1 7.535690571589672e-1
-1.3043478260869566e1 1.1884057971014501e1 7.391963372747964e-1 7.391963372747964e-1
-1.246376811594203e1 1.1884057971014501e1 7.237375449666363e-1 7.237375449666363e-1
-1.1884057971014492e1 1.1884057971014501e1 7.071067811865472e-1 7.071067811865472e-1
-1.1304347826086955e1 1.1884057971014501e1 6.892137659975128e-1 6.892137659975128e-1
-1.0724637681159418e1 1.1884057971014501e1 6.699645207146369e-1 6.699645207146369e-1
-1.0144927536231881e1 1.1884057971014501e1 6.492623799284571e-1 6.492623799284571e-1
-9.565217391304344e0 1.1884057971014501e1 6.270094052116174e-1 6.270094052116174e-1
-8.985507246376807e0 1.1884057971014501e1 6.031082748717457e-1 6.031082748717457e-1
-8.40579710144927e0 1.1884057971014501e1 5.774647206268065e-1 5.774647206268065e-1
-7.826086956521734e0 1.1884057971014501e1 5.49990569515529e-1 5.49990569515529e-1
-7.246376811594198e0 1.1884057971014501e1 5.206074242646556e-1 5.206074242646556e-1
-6.666666666666662e0 1.1884057971014501e1 4.8925097428324404e-1 4.8925097428324404e-1
-6.0869565217391255e0 1.1884057971014501e1 4.558758698056572e-1 4.558758698056572e-1
-5.507246376811589e0 1.1884057971014501e1 4.204610127839467e-1 4.204610127839467e-1
-4.927536231884053e0 1.1884057971014501e1 3.830150227004324e-1 3.830150227004324e-1
-4.347826086956517e0 1.1884057971014501e1 3.435815312635316e-1 3.435815312635316e-1
-3.768115942028981e0 1.1884057971014501e1 3.022438607339296e-1 3.022438607339296e-1
-3.188405797101445e0 1.1884057971014501e1 2.5912856608734947e-1 2.5912856608734947e-1
-2.6086956521739086e0 1.1884057971014501e1 2.1440729484260815e-1 2.1440729484260815e-1
-2.0289855072463725e0 1.1884057971014501e1 1.6829646289202027e-1 1.6829646289202027e-1
-1.4492753623188364e0 1.1884057971014501e1 1.2105437531103934e-1 1.2105437531103934e-1
-8.695652173913001e-1 1.1884057971014501e1 7.297563831157758e-2 7.297563831157758e-2
-2.8985507246376385e-1 1.1884057971014501e1 2.4382992454708158e-2 2.4382992454708158e-2
2.898550724637724e-1 1.1884057971014501e1 -2.438299245470888e-2 -2.438299245470888e-2
8.695652173913087e-1 1.1884057971014501e1 -7.29756383115783e-2 -7.29756383115783e-2
1.4492753623188448e0 1.1884057971014501e1 -1.2105437531104002e-1 -1.2105437531104002e-1
2.028985507246381e0 1.1884057971014501e1 -1.68296462892021e-1 -1.68296462892021e-1
2.608695652173917e0 1.1884057971014501e1 -2.1440729484260881e-1 -2.1440729484260881e-1
3.188405797101453e0 1.1884057971014501e1 -2.5912856608735013e-1 -2.5912856608735013e-1
3.7681159420289894e0 1.1884057971014501e1 -3.022438607339302e-1 -3.022438607339302e-1
4.347826086956526e0 1.1884057971014501e1 -3.435815312635322e-1 -3.435815312635322e-1
4.927536231884062e0 1.1884057971014501e1 -3.83015022700433e-1 -3.83015022700433e-1
5.507246376811598e0 1.1884057971014501e1 -4.2046101278394726e-1 -4.2046101278394726e-1
6.086956521739134e0 1.1884057971014501e1 -4.5587586980565775e-1 -4.5587586980565775e-1
6.6666666666666705e0 1.1884057971014501e1 -4.892509742832446e-1 -4.892509742832446e-1
7.246376811594207e0 1.1884057971014501e1 -5.20607424264656e-1 -5.20607424264656e-1
7.826086956521743e0 1.1884057971014501e1 -5.499905695155295e-1 -5.499905695155295e-1
8.405797101449279e0 1.1884057971014501e1 -5.77464720626807e-1 -5.77464720626807e-1
8.985507246376816e0 1.1884057971014501e1 -6.03108274871746e-1 -6.03108274871746e-1
9.565217391304353e0 1.1884057971014501e1 -6.270094052116177e-1 -6.270094052116177e-1
1.014492753623189e1 1.1884057971014501e1 -6.492623799284575e-1 -6.492623799284575e-1
1.0724637681159427e1 1.1884057971014501e1 -6.699645207146371e-1 -6.699645207146371e-1
1.1304347826086964e1 1.1884057971014501e1 -6.89213765997513e-1 -6.89213765997513e-1
1.1884057971014501e1 1.1884057971014501e1 -7.071067811865475e-1 -7.071067811865475e-1
1.2463768115942038e1 1.1884057971014501e1 -7.237375449666366e-1 -7.237375449666366e-1
1.3043478260869575e1 1.1884057971014501e1 -7.391963372747966e-1 -7.391963372747966e-1
1.3623188405797112e1 1.1884057971014501e1 -7.535690571589674e-1 -7.535690571589674e-1
1.420289855072465e1 1.1884057971014501e1 -7.669368049026958e-1 -7.669368049026958e-1
1.4782608695652186e1 1.1884057971014501e1 -7.793756708062842e-1 -7.793756708062842e-1
1.5362318840579723e1 1.1884057971014501e1 -7.90956681595368e-1 -7.90956681595368e-1
1.594202898550726e1 1.1884057971014501e1 -8.017458637805672e-1 -8.017458637805672e-1
1.6521739130434796e1 1.1884057971014501e1 -8.118043909516363e-1 -8.118043909516363e-1
1.710144927536233e1 1.1884057971014501e1 -8.211887887287699e-1 -8.211887887287699e-1
1.7681159420289866e1 1.1884057971014501e1 -8.299511768424956e-1 -8.299511768424956e-1
1.82608695652174e1 1.1884057971014501e1 -8.381395325995514e-1 -8.381395325995514e-1
1.8840579710144937e1 1.1884057971014501e1 -8.457979638974976e-1 -8.457979638974976e-1
1.9420289855072472e1 1.1884057971014501e1 -8.529669830832526e-1 -8.529669830832526e-1
2.0e1 1.1884057971014501e1 -8.596837754248101e-1 -8.596837754248101e-1

-2.0e1 1.2463768115942038e1 8.486885852152926e-1 8.486885852152926e-1
-1.9420289855072465e1 1.2463768115942038e1 8.415863546305928e-1 8.415863546305928e-1
-1.884057971014493e1 1.2463768115942038e1 8.340190351965204e-1 8.340190351965204e-1
-1.8260869565217394e1 1.2463768115942038e1 8.259498735015932e-1 8.259498735015932e-1
-1.768115942028986e1 1.2463768115942038e1 8.173390287825942e-1 8.173390287825942e-1
-1.7101449275362324e1 1.2463768115942038e1 8.081433565915156e-1 8.081433565915156e-1
-1.652173913043479e1 1.2463768115942038e1 7.983161958327256e-1 7.983161958327256e-1
-1.5942028985507251e1 1.2463768115942038e1 7.87807166322436e-1 7.87807166322436e-1
-1.5362318840579714e1 1.2463768115942038e1 7.765619863716893e-1 7.765619863716893e-1
-1.4782608695652177e1 1.2463768115942038e1 7.645223227757785e-1 7.645223227757785e-1
-1.420289855072464e1 1.2463768115942038e1 7.516256890704228e-1 7.516256890704228e-1
-1.3623188405797103e1 1.2463768115942038e1 7.378054120312963e-1 7.378054120312963e-1
-1.3043478260869566e1 1.2463768115942038e1 7.229906911531175e-1 7.229906911531175e-1
-1.246376811594203e1 1.2463768115942038e1 7.071067811865474e-1 7.071067811865474e-1
-1.1884057971014492e1 1.2463768115942038e1 6.900753335728391e-1 6.900753335728391e-1
-1.1304347826086955e1 1.2463768115942038e1 6.718149384858154e-1 6.718149384858154e-1
-1.0724637681159418e1 1.2463768115942038e1 6.522419146504221e-1 6.522419146504221e-1
-1.0144927536231881e1 1.2463768115942038e1 6.312713983695754e-1 6.312713983695754e-1
-9.565217391304344e0 1.2463768115942038e1 6.0881878513905e-1 6.0881878513905e-1
-8.985507246376807e0 1.2463768115942038e1 5.84801575376022e-1 5.84801575376022e-1
-8.40579710144927e0 1.2463768115942038e1 5.591416682777812e-1 5.591416682777812e-1
-7.826086956521734e0 1.2463768115942038e1 5.31768132535647e-1 5.31768132535647e-1
-7.246376811594198e0 1.2463768115942038e1 5.026204573745301e-1 5.026204573745301e-1
-6.666666666666662e0 1.2463768115942038e1 4.7165225033716013e-1 4.7165225033716013e-1
-6.0869565217391255e0 1.2463768115942038e1 4.3883529850500097e-1 4.3883529850500097e-1
-5.507246376811589e0 1.2463768115942038e1 4.0416384832094066e-1 4.0416384832094066e-1
-4.927536231884053e0 1.2463768115942038e1 3.6765888937108865e-1 3.6765888937108865e-1
-4.347826086956517e0 1.2463768115942038e1 3.293721563182936e-1 3.293721563182936e-1
-3.768115942028981e0 1.2463768115942038e1 2.893895012763232e-1 2.893895012763232e-1
-3.188405797101445e0 1.2463768115942038e1 2.4783324998263262e-1 2.4783324998263262e-1
-2.6086956521739086e0 1.2463768115942038e1 2.0486315412269296e-1 2.0486315412269296e-1
-2.0289855072463725e0 1.2463768115942038e1 1.6067560208171056e-1 1.6067560208171056e-1
-1.4492753623188364e0 1.2463768115942038e1 1.1550085817456396e-1 1.1550085817456396e-1
-8.695652173913001e-1 1.2463768115942038e1 6.959826284903826e-2 6.959826284903826e-2
-2.8985507246376385e-1 1.2463768115942038e1 2.32495277487635e-2 2.32495277487635e-2
2.898550724637724e-1 1.2463768115942038e1 -2.3249527748764182e-2 -2.3249527748764182e-2
8.695652173913087e-1 1.2463768115942038e1 -6.959826284903896e-2 -6.959826284903896e-2
1.4492753623188448e0 1.2463768115942038e1 -1.1550085817456461e-1 -1.1550085817456461e-1
2.028985507246381e0 1.2463768115942038e1 -1.6067560208171122e-1 -1.6067560208171122e-1
2.608695652173917e0 1.2463768115942038e1 -2.048631541226936e-1 -2.048631541226936e-1
3.188405797101453e0 1.2463768115942038e1 -2.4783324998263323e-1 -2.4783324998263323e-1
3.7681159420289894e0 1.2463768115942038e1 -2.893895012763238e-1 -2.893895012763238e-1
4.347826086956526e0 1.2463768115942038e1 -3.293721563182942e-1 -3.293721563182942e-1
4.927536231884062e0 1.2463768115942038e1 -3.676588893710892e-1 -3.676588893710892e-1
5.507246376811598e0 1.2463768115942038e1 -4.041638483209412e-1 -4.041638483209412e-1
6.086956521739134e0 1.2463768115942038e1 -4.3883529850500147e-1 -4.3883529850500147e-1
6.6666666666666705e0 1.2463768115942038e1 -4.716522503371606e-1 -4.716522503371606e-1
7.246376811594207e0 1.2463768115942038e1 -5.026204573745305e-1 -5.026204573745305e-1
7.826086956521743e0 1.2463768115942038e1 -5.317681325356474e-1 -5.317681325356474e-1
8.405797101449279e0 1.2463768115942038e1 -5.591416682777817e-1 -5.591416682777817e-1
8.985507246376816e0 1.2463768115942038e1 -5.848015753760223e-1 -5.848015753760223e-1
9.565217391304353e0 1.2463768115942038e1 -6.088187851390504e-1 -6.088187851390504e-1
1.014492753623189e1 1.2463768115942038e1 -6.312713983695756e-1 -6.312713983695756e-1
1.0724637681159427e1 1.2463768115942038e1 -6.522419146504224e-1 -6.522419146504224e-1
1.1304347826086964e1 1.2463768115942038e1 -6.718149384858156e-1 -6.718149384858156e-1
1.1884057971014501e1 1.2463768115942038e1 -6.900753335728395e-1 -6.900753335728395e-1
1.2463768115942038e1 1.2463768115942038e1 -7.071067811865476e-1 -7.071067811865476e-1
1.3043478260869575e1 1.2463768115942038e1 -7.229906911531179e-1 -7.229906911531179e-1
1.3623188405797112e1 1.2463768115942038e1 -7.378054120312966e-1 -7.378054120312966e-1
1.420289855072465e1 1.2463768115942038e1 -7.51625689070423e-1 -7.51625689070423e-1
1.4782608695652186e1 1.2463768115942038e1 -7.645223227757787e-1 -7.645223227757787e-1
1.5362318840579723e1 1.2463768115942038e1 -7.765619863716895e-1 -7.765619863716895e-1
1.594202898550726e1 1.2463768115942038e1 -7.878071663224362e-1 -7.878071663224362e-1
1.6521739130434796e1 1.2463768115942038e1 -7.983161958327257e-1 -7.983161958327257e-1
1.710144927536233e1 1.2463768115942038e1 -8.081433565915158e-1 -8.081433565915158e-1
1.7681159420289866e1 1.2463768115942038e1 -8.173390287825945e-1 -8.173390287825945e-1
1.82608695652174e1 1.2463768115942038e1 -8.259498735015932e-1 -8.259498735015932e-1
1.8840579710144937e1 1.2463768115942038e1 -8.340190351965204e-1 -8.340190351965204e-1
1.9420289855072472e1 1.2463768115942038e1 -8.415863546305928e-1 -8.415863546305928e-1
2.0e1 1.2463768115942038e1 -8.486885852152926e-1 -8.486885852152926e-1

-2.0e1 1.3043478260869575e1 8.37610596838614e-1 8.37610596838614e-1
-1.9420289855072465e1 1.3043478260869575e1 8.301392065438941e-1 8.301392065438941e-1
-1.884057971014493e1 1.3043478260869575e1 8.221921916437783e-1 8.221921916437783e-1
-1.8260869565217394e1 1.3043478260869575e1 8.137334712067348e-1 8.137334712067348e-1
-1.768115942028986e1 1.3043478260869575e1 8.047241302840797e-1 8.047241302840797e-1
-1.7101449275362324e1 1.3043478260869575e1 7.951222528777766e-1 7.951222528777766e-1
-1.652173913043479e1 1.3043478260869575e1 7.848827655334261e-1 7.848827655334261e-1
-1.5942028985507251e1 1.3043478260869575e1 7.739572992033209e-1 7.739572992033209e-1
-1.5362318840579714e1 1.3043478260869575e1 7.622940791690035e-1 7.622940791690035e-1
-1.4782608695652177e1 1.3043478260869575e1 7.498378553650923e-1 7.498378553650923e-1
-1.420289855072464e1 1.3043478260869575e1 7.365298884279392e-1 7.365298884279392e-1
-1.3623188405797103e1 1.3043478260869575e1 7.223080101982801e-1 7.223080101982801e-1
-1.3043478260869566e1 1.3043478260869575e1 7.071067811865472e-1 7.071067811865472e-1
-1.246376811594203e1 1.3043478260869575e1 6.908577715463122e-1 6.908577715463122e-1
-1.1884057971014492e1 1.3043478260869575e1 6.734899961837033e-1 6.734899961837033e-1
-1.1304347826086955e1 1.3043478260869575e1 6.549305384178415e-1 6.549305384178415e-1
-1.0724637681159418e1 1.3043478260869575e1 6.351053995925652e-1 6.351053995925652e-1
-1.0144927536231881e1 1.3043478260869575e1 6.1394061351492e-1 6.1394061351492e-1
-9.565217391304344e0 1.3043478260869575e1 5.91363663627517e-1 5.91363663627517e-1
-8.985507246376807e0 1.3043478260869575e1 5.673052362514955e-1 5.673052362514955e-1
-8.40579710144927e0 1.3043478260869575e1 5.417013337270071e-1 5.417013337270071e-1
-7.826086956521734e0 1.3043478260869575e1 5.14495755427526e-1 5.14495755427526e-1
-7.246376811594198e0 1.3043478260869575e1 4.856429311786315e-1 4.856429311786315e-1
-6.666666666666662e0 1.3043478260869575e1 4.551110597891073e-1 4.551110597891073e-1
-6.0869565217391255e0 1.3043478260869575e1 4.228854653311233e-1 4.228854653311233e-1
-5.507246376811589e0 1.3043478260869575e1 3.889720370403623e-1 3.889720370403623e-1
-4.927536231884053e0 1.3043478260869575e1 3.5340056871857645e-1 3.5340056871857645e-1
-4.347826086956517e0 1.3043478260869575e1 3.1622776601683744e-1 3.1622776601683744e-1
-3.768115942028981e0 1.3043478260869575e1 2.77539652820774e-1 2.77539652820774e-1
-3.188405797101445e0 1.3043478260869575e1 2.374530904769896e-1 2.374530904769896e-1
-2.6086956521739086e0 1.3043478260869575e1 1.9611613513818357e-1 1.9611613513818357e-1
-2.0289855072463725e0 1.3043478260869575e1 1.5370700628187017e-1 1.5370700628187017e-1
-1.4492753623188364e0 1.3043478260869575e1 1.1043152607484615e-1 1.1043152607484615e-1
-8.695652173913001e-1 1.3043478260869575e1 6.651901052377356e-2 6.651901052377356e-2
-2.8985507246376385e-1 1.3043478260869575e1 2.2216737285146543e-2 2.2216737285146543e-2
2.898550724637724e-1 1.3043478260869575e1 -2.22167372851472e-2 -2.22167372851472e-2
8.695652173913087e-1 1.3043478260869575e1 -6.65190105237742e-2 -6.65190105237742e-2
1.4492753623188448e0 1.3043478260869575e1 -1.1043152607484678e-1 -1.1043152607484678e-1
2.028985507246381e0 1.3043478260869575e1 -1.5370700628187078e-1 -1.5370700628187078e-1
2.608695652173917e0 1.3043478260869575e1 -1.9611613513818418e-1 -1.9611613513818418e-1
3.188405797101453e0 1.3043478260869575e1 -2.3745309047699015e-1 -2.3745309047699015e-1
3.7681159420289894e0 1.3043478260869575e1 -2.7753965282077453e-1 -2.7753965282077453e-1
4.347826086956526e0 1.3043478260869575e1 -3.1622776601683805e-1 -3.1622776601683805e-1
4.927536231884062e0 1.3043478260869575e1 -3.5340056871857706e-1 -3.5340056871857706e-1
5.507246376811598e0 1.3043478260869575e1 -3.889720370403629e-1 -3.889720370403629e-1
6.086956521739134e0 1.3043478260869575e1 -4.228854653311238e-1 -4.228854653311238e-1
6.6666666666666705e0 1.3043478260869575e1 -4.551110597891078e-1 -4.551110597891078e-1
7.246376811594207e0 1.3043478260869575e1 -4.85642931178632e-1 -4.85642931178632e-1
7.826086956521743e0 1.3043478260869575e1 -5.144957554275265e-1 -5.144957554275265e-1
8.405797101449279e0 1.3043478260869575e1 -5.417013337270076e-1 -5.417013337270076e-1
8.985507246376816e0 1.3043478260869575e1 -5.67305236251496e-1 -5.67305236251496e-1
9.565217391304353e0 1.3043478260869575e1 -5.913636636275174e-1 -5.913636636275174e-1
1.014492753623189e1 1.3043478260869575e1 -6.139406135149205e-1 -6.139406135149205e-1
1.0724637681159427e1 1.3043478260869575e1 -6.351053995925654e-1 -6.351053995925654e-1
1.1304347826086964e1 1.3043478260869575e1 -6.549305384178418e-1 -6.549305384178418e-1
1.1884057971014501e1 1.3043478260869575e1 -6.734899961837035e-1 -6.734899961837035e-1
1.2463768115942038e1 1.3043478260869575e1 -6.908577715463127e-1 -6.908577715463127e-1
1.3043478260869575e1 1.3043478260869575e1 -7.071067811865475e-1 -7.071067811865475e-1
1.3623188405797112e1 1.3043478260869575e1 -7.223080101982803e-1 -7.223080101982803e-1
1.420289855072465e1 1.3043478260869575e1 -7.365298884279393e-1 -7.365298884279393e-1
1.4782608695652186e1 1.3043478260869575e1 -7.498378553650925e-1 -7.498378553650925e-1
1.5362318840579723e1 1.3043478260869575e1 -7.622940791690036e-1 -7.622940791690036e-1
1.594202898550726e1 1.3043478260869575e1 -7.739572992033211e-1 -7.739572992033211e-1
1.6521739130434796e1 1.3043478260869575e1 -7.848827655334263e-1 -7.848827655334263e-1
1.710144927536233e1 1.3043478260869575e1 -7.951222528777767e-1 -7.951222528777767e-1
1.7681159420289866e1 1.3043478260869575e1 -8.0472413028408e-1 -8.0472413028408e-1
1.82608695652174e1 1.3043478260869575e1 -8.137334712067349e-1 -8.137334712067349e-1
1.8840579710144937e1 1.3043478260869575e1 -8.221921916437785e-1 -8.221921916437785e-1
1.9420289855072472e1 1.3043478260869575e1 -8.301392065438943e-1 -8.301392065438943e-1
2.0e1 1.3043478260869575e1 -8.37610596838614e-1 -8.37610596838614e-1

-2.0e1 1.3623188405797112e1 8.264806720615117e-1 8.264806720615117e-1
-1.9420289855072465e1 1.3623188405797112e1 8.186574739897748e-1 8.186574739897748e-1
-1.884057971014493e1 1.3623188405797112e1 8.103503580728043e-1 8.103503580728043e-1
-1.8260869565217394e1 1.3623188405797112e1 8.015241227757207e-1 8.015241227757207e-1
-1.768115942028986e1 1.3623188405797112e1 7.921409927817104e-1 7.921409927817104e-1
-1.7101449275362324e1 1.3623188405797112e1 7.821604975557964e-1 7.821604975557964e-1
-1.652173913043479e1 1.3623188405797112e1 7.715393663129652e-1 7.715393663129652e-1
-1.5942028985507251e1 1.3623188405797112e1 7.602314471705965e-1 7.602314471705965e-1
-1.5362318840579714e1 1.3623188405797112e1 7.481876601566491e-1 7.481876601566491e-1
-1.4782608695652177e1 1.3623188405797112e1 7.353559959288021e-1 7.353559959288021e-1
-1.420289855072464e1 1.3623188405797112e1 7.216815745263596e-1 7.216815745263596e-1
-1.3623188405797103e1 1.3623188405797112e1 7.071067811865474e-1 7.071067811865474e-1
-1.3043478260869566e1 1.3623188405797112e1 6.915714991260128e-1 6.915714991260128e-1
-1.246376811594203e1 1.3623188405797112e1 6.75013462071186e-1 6.75013462071186e-1
-1.1884057971014492e1 1.3623188405797112e1 6.573687519897372e-1 6.573687519897372e-1
-1.1304347826086955e1 1.3623188405797112e1 6.385724695973147e-1 6.385724695973147e-1
-1.0724637681159418e1 1.3623188405797112e1 6.185596063312604e-1 6.185596063312604e-1
-1.0144927536231881e1 1.3623188405797112e1 5.972661459981665e-1 5.972661459981665e-1
-9.565217391304344e0 1.3623188405797112e1 5.746304214759492e-1 5.746304214759492e-1
-8.985507246376807e0 1.3623188405797112e1 5.50594745827175e-1 5.50594745827175e-1
-8.40579710144927e0 1.3623188405797112e1 5.251073270466069e-1 5.251073270466069e-1
-7.826086956521734e0 1.3623188405797112e1 4.9812446056831344e-1 4.9812446056831344e-1
-7.246376811594198e0 1.3623188405797112e1 4.6961297297833976e-1 4.6961297297833976e-1
-6.666666666666662e0 1.3623188405797112e1 4.395528639808263e-1 4.395528639808263e-1
-6.0869565217391255e0 1.3623188405797112e1 4.079400621900504e-1 4.079400621900504e-1
-5.507246376811589e0 1.3623188405797112e1 3.7478917549742347e-1 3.7478917549742347e-1
-4.927536231884053e0 1.3623188405797112e1 3.401360816544376e-1 3.401360816544376e-1
-4.347826086956517e0 1.3623188405797112e1 3.040401737931961e-1 3.040401737931961e-1
-3.768115942028981e0 1.3623188405797112e1 2.665860545383947e-1 2.665860545383947e-1
-3.188405797101445e0 1.3623188405797112e1 2.27884467377886e-1 2.27884467377886e-1
-2.6086956521739086e0 1.3623188405797112e1 1.8807227078785738e-1 1.8807227078785738e-1
-2.0289855072463725e0 1.3623188405797112e1 1.473113030887809e-1 1.473113030887809e-1
-1.4492753623188364e0 1.3623188405797112e1 1.0578605459352221e-1 1.0578605459352221e-1
-8.695652173913001e-1 1.3623188405797112e1 6.370015422533752e-2 6.370015422533752e-2
-2.8985507246376385e-1 1.3623188405797112e1 2.127178149057552e-2 2.127178149057552e-2
2.898550724637724e-1 1.3623188405797112e1 -2.127178149057615e-2 -2.127178149057615e-2
8.695652173913087e-1 1.3623188405797112e1 -6.370015422533815e-2 -6.370015422533815e-2
1.4492753623188448e0 1.3623188405797112e1 -1.0578605459352282e-1 -1.0578605459352282e-1
2.028985507246381e0 1.3623188405797112e1 -1.4731130308878151e-1 -1.4731130308878151e-1
2.608695652173917e0 1.3623188405797112e1 -1.8807227078785793e-1 -1.8807227078785793e-1
3.188405797101453e0 1.3623188405797112e1 -2.278844673778866e-1 -2.278844673778866e-1
3.7681159420289894e0 1.3623188405797112e1 -2.665860545383952e-1 -2.665860545383952e-1
4.347826086956526e0 1.3623188405797112e1 -3.040401737931967e-1 -3.040401737931967e-1
4.927536231884062e0 1.3623188405797112e1 -3.4013608165443815e-1 -3.4013608165443815e-1
5.507246376811598e0 1.3623188405797112e1 -3.74789175497424e-1 -3.74789175497424e-1
6.086956521739134e0 1.3623188405797112e1 -4.079400621900509e-1 -4.079400621900509e-1
6.6666666666666705e0 1.3623188405797112e1 -4.3955286398082677e-1 -4.3955286398082677e-1
7.246376811594207e0 1.3623188405797112e1 -4.696129729783402e-1 -4.696129729783402e-1
7.826086956521743e0 1.3623188405797112e1 -4.9812446056831383e-1 -4.9812446056831383e-1
8.405797101449279e0 1.3623188405797112e1 -5.251073270466073e-1 -5.251073270466073e-1
8.985507246376816e0 1.3623188405797112e1 -5.505947458271755e-1 -5.505947458271755e-1
9.565217391304353e0 1.3623188405797112e1 -5.746304214759497e-1 -5.746304214759497e-1
1.014492753623189e1 1.3623188405797112e1 -5.97266145998167e-1 -5.97266145998167e-1
1.0724637681159427e1 1.3623188405797112e1 -6.185596063312606e-1 -6.185596063312606e-1
1.1304347826086964e1 1.3623188405797112e1 -6.385724695973151e-1 -6.385724695973151e-1
1.1884057971014501e1 1.3623188405797112e1 -6.573687519897374e-1 -6.573687519897374e-1
1.2463768115942038e1 1.3623188405797112e1 -6.750134620711862e-1 -6.750134620711862e-1
1.3043478260869575e1 1.3623188405797112e1 -6.91571499126013e-1 -6.91571499126013e-1
1.3623188405797112e1 1.3623188405797112e1 -7.071067811865476e-1 -7.071067811865476e-1
1.420289855072465e1 1.3623188405797112e1 -7.216815745263598e-1 -7.216815745263598e-1
1.4782608695652186e1 1.3623188405797112e1 -7.353559959288023e-1 -7.353559959288023e-1
1.5362318840579723e1 1.3623188405797112e1 -7.481876601566492e-1 -7.481876601566492e-1
1.594202898550726e1 1.3623188405797112e1 -7.602314471705968e-1 -7.602314471705968e-1
1.6521739130434796e1 1.3623188405797112e1 -7.715393663129653e-1 -7.715393663129653e-1
1.710144927536233e1 1.3623188405797112e1 -7.821604975557964e-1 -7.821604975557964e-1
1.7681159420289866e1 1.3623188405797112e1 -7.921409927817105e-1 -7.921409927817105e-1
1.82608695652174e1 1.3623188405797112e1 -8.015241227757207e-1 -8.015241227757207e-1
1.8840579710144937e1 1.3623188405797112e1 -8.103503580728043e-1 -8.103503580728043e-1
1.9420289855072472e1 1.3623188405797112e1 -8.18657473989775e-1 -8.18657473989775e-1
2.0e1 1.3623188405797112e1 -8.264806720615117e-1 -8.264806720615117e-1

-2.0e1 1.420289855072465e1 8.153272026377336e-1 8.153272026377336e-1
-1.9420289855072465e1 1.420289855072465e1 8.071703337898157e-1 8.071703337898157e-1
-1.884057971014493e1 1.420289855072465e1 7.985233882420565e-1 7.985233882420565e-1
-1.8260869565217394e1 1.420289855072465e1 7.893522173763261e-1 7.893522173763261e-1
-1.768115942028986e1 1.420289855072465e1 7.796203601196546e-1 7.796203601196546e-1
-1.7101449275362324e1 1.420289855072465e1 7.692889628289877e-1 7.692889628289877e-1
-1.652173913043479e1 1.420289855072465e1 7.583167199710226e-1 7.583167199710226e-1
-1.5942028985507251e1 1.420289855072465e1 7.466598432279093e-1 7.466598432279093e-1
-1.5362318840579714e1 1.420289855072465e1 7.342720682754587e-1 7.342720682754587e-1
-1.4782608695652177e1 1.420289855072465e1 7.211047102874313e-1 7.211047102874313e-1
-1.420289855072464e1 1.420289855072465e1 7.071067811865472e-1 7.071067811865472e-1
-1.3623188405797103e1 1.420289855072465e1 6.922251837293654e-1 6.922251837293654e-1
-1.3043478260869566e1 1.420289855072465e1 6.764049995766788e-1 6.764049995766788e-1
-1.246376811594203e1 1.420289855072465e1 6.595898904087383e-1 6.595898904087383e-1
-1.1884057971014492e1 1.420289855072465e1 6.417226326736839e-1 6.417226326736839e-1
-1.1304347826086955e1 1.420289855072465e1 6.227458074066247e-1 6.227458074066247e-1
-1.0724637681159418e1 1.420289855072465e1 6.026026663356217e-1 6.026026663356217e-1
-1.0144927536231881e1 1.420289855072465e1 5.81238193719096e-1 5.81238193719096e-1
-9.565217391304344e0 1.420289855072465e1 5.586003794790639e-1 5.586003794790639e-1
-8.985507246376807e0 1.420289855072465e1 5.346417126044624e-1 5.346417126044624e-1
-8.40579710144927e0 1.420289855072465e1 5.093208939162437e-1 5.093208939162437e-1
-7.826086956521734e0 1.420289855072465e1 4.8260475364713407e-1 4.8260475364713407e-1
-7.246376811594198e0 1.420289855072465e1 4.544703416878735e-1 4.544703416878735e-1
-6.666666666666662e0 1.420289855072465e1 4.2490713701387006e-1 4.2490713701387006e-1
-6.0869565217391255e0 1.420289855072465e1 3.9391929857916713e-1 3.9391929857916713e-1
-5.507246376811589e0 1.420289855072465e1 3.6152785449087177e-1 3.6152785449087177e-1
-4.927536231884053e0 1.420289855072465e1 3.2777270209387155e-1 3.2777270209387155e-1
-4.347826086956517e0 1.420289855072465e1 2.927142720941112e-1 2.927142720941112e-1
-3.768115942028981e0 1.420289855072465e1 2.564346990245528e-1 2.564346990245528e-1
-3.188405797101445e0 1.420289855072465e1 2.1903834230671948e-1 2.1903834230671948e-1
-2.6086956521739086e0 1.420289855072465e1 1.8065152032833215e-1 1.8065152032833215e-1
-2.0289855072463725e0 1.420289855072465e1 1.414213562373091e-1 1.414213562373091e-1
-1.4492753623188364e0 1.420289855072465e1 1.0151368801339411e-1 1.0151368801339411e-1
-8.695652173913001e-1 1.420289855072465e1 6.111006327950295e-2 6.111006327950295e-2
-2.8985507246376385e-1 1.420289855072465e1 2.0403914662518993e-2 2.0403914662518993e-2
2.898550724637724e-1 1.420289855072465e1 -2.0403914662519593e-2 -2.0403914662519593e-2
8.695652173913087e-1 1.420289855072465e1 -6.111006327950355e-2 -6.111006327950355e-2
1.4492753623188448e0 1.420289855072465e1 -1.0151368801339469e-1 -1.0151368801339469e-1
2.028985507246381e0 1.420289855072465e1 -1.4142135623730967e-1 -1.4142135623730967e-1
2.608695652173917e0 1.420289855072465e1 -1.806515203283327e-1 -1.806515203283327e-1
3.188405797101453e0 1.420289855072465e1 -2.1903834230672004e-1 -2.1903834230672004e-1
3.7681159420289894e0 1.420289855072465e1 -2.5643469902455335e-1 -2.5643469902455335e-1
4.347826086956526e0 1.420289855072465e1 -2.9271427209411177e-1 -2.9271427209411177e-1
4.927536231884062e0 1.420289855072465e1 -3.277727020938721e-1 -3.277727020938721e-1
5.507246376811598e0 1.420289855072465e1 -3.6152785449087227e-1 -3.6152785449087227e-1
6.086956521739134e0 1.420289855072465e1 -3.9391929857916763e-1 -3.9391929857916763e-1
6.6666666666666705e0 1.420289855072465e1 -4.2490713701387056e-1 -4.2490713701387056e-1
7.246376811594207e0 1.420289855072465e1 -4.5447034168787387e-1 -4.5447034168787387e-1
7.826086956521743e0 1.420289855072465e1 -4.826047536471345e-1 -4.826047536471345e-1
8.405797101449279e0 1.420289855072465e1 -5.093208939162441e-1 -5.093208939162441e-1
8.985507246376816e0 1.420289855072465e1 -5.346417126044626e-1 -5.346417126044626e-1
9.565217391304353e0 1.420289855072465e1 -5.586003794790644e-1 -5.586003794790644e-1
1.014492753623189e1 1.420289855072465e1 -5.812381937190962e-1 -5.812381937190962e-1
1.0724637681159427e1 1.420289855072465e1 -6.02602666335622e-1 -6.02602666335622e-1
1.1304347826086964e1 1.420289855072465e1 -6.227458074066251e-1 -6.227458074066251e-1
1.1884057971014501e1 1.420289855072465e1 -6.417226326736841e-1 -6.417226326736841e-1
1.2463768115942038e1 1.420289855072465e1 -6.595898904087385e-1 -6.595898904087385e-1
1.3043478260869575e1 1.420289855072465e1 -6.76404999576679e-1 -6.76404999576679e-1
1.3623188405797112e1 1.420289855072465e1 -6.922251837293656e-1 -6.922251837293656e-1
1.420289855072465e1 1.420289855072465e1 -7.071067811865475e-1 -7.071067811865475e-1
1.4782608695652186e1 1.420289855072465e1 -7.211047102874315e-1 -7.211047102874315e-1
1.5362318840579723e1 1.420289855072465e1 -7.342720682754589e-1 -7.342720682754589e-1
1.594202898550726e1 1.420289855072465e1 -7.466598432279096e-1 -7.466598432279096e-1
1.6521739130434796e1 1.420289855072465e1 -7.583167199710228e-1 -7.583167199710228e-1
1.710144927536233e1 1.420289855072465e1 -7.692889628289877e-1 -7.692889628289877e-1
1.7681159420289866e1 1.420289855072465e1 -7.796203601196547e-1 -7.796203601196547e-1
1.82608695652174e1 1.420289855072465e1 -7.893522173763263e-1 -7.893522173763263e-1
1.8840579710144937e1 1.420289855072465e1 -7.985233882420566e-1 -7.985233882420566e-1
1.9420289855072472e1 1.420289855072465e1 -8.071703337898157e-1 -8.071703337898157e-1
2.0e1 1.420289855072465e1 -8.153272026377336e-1 -8.153272026377336e-1

-2.0e1 1.4782608695652186e1 8.041761414663252e-1 8.041761414663252e-1
-1.9420289855072465e1 1.4782608695652186e1 7.957042635522702e-1 7.957042635522702e-1
-1.884057971014493e1 1.4782608695652186e1 7.867381580854174e-1 7.867381580854174e-1
-1.8260869565217394e1 1.4782608695652186e1 7.772448707074854e-1 7.772448707074854e-1
-1.768115942028986e1 1.4782608695652186e1 7.671893921511781e-1 7.671893921511781e-1
-1.7101449275362324e1 1.4782608695652186e1 7.565346148585129e-1 7.565346148585129e-1
-1.652173913043479e1 1.4782608695652186e1 7.452413135250991e-1 7.452413135250991e-1
-1.5942028985507251e1 1.4782608695652186e1 7.332681568382187e-1 7.332681568382187e-1
-1.5362318840579714e1 1.4782608695652186e1 7.205717590143913e-1 7.205717590143913e-1
-1.4782608695652177e1 1.4782608695652186e1 7.071067811865472e-1 7.071067811865472e-1
-1.420289855072464e1 1.4782608695652186e1 6.92826094197728e-1 6.92826094197728e-1
-1.3623188405797103e1 1.4782608695652186e1 6.776810158559549e-1 6.776810158559549e-1
-1.3043478260869566e1 1.4782608695652186e1 6.616216370868461e-1 6.616216370868461e-1
-1.246376811594203e1 1.4782608695652186e1 6.445972525364406e-1 6.445972525364406e-1
-1.1884057971014492e1 1.4782608695652186e1 6.265569118246594e-1 6.265569118246594e-1
-1.1304347826086955e1 1.4782608695652186e1 6.074501075707966e-1 6.074501075707966e-1
-1.0724637681159418e1 1.4782608695652186e1 5.8722761518878e-1 5.8722761518878e-1
-1.0144927536231881e1 1.4782608695652186e1 5.658424969124135e-1 5.658424969124135e-1
-9.565217391304344e0 1.4782608695652186e1 5.432512781572738e-1 5.432512781572738e-1
-8.985507246376807e0 1.4782608695652186e1 5.194152977570797e-1 5.194152977570797e-1
-8.40579710144927e0 1.4782608695652186e1 4.9430222448844363e-1 4.9430222448844363e-1
-7.826086956521734e0 1.4782608695652186e1 4.6788772041903215e-1 4.6788772041903215e-1
-7.246376811594198e0 1.4782608695652186e1 4.401572170230288e-1 4.401572170230288e-1
-6.666666666666662e0 1.4782608695652186e1 4.1110775310681785e-1 4.1110775310681785e-1
-6.0869565217391255e0 1.4782608695652186e1 3.807498052542943e-1 3.807498052542943e-1
-5.507246376811589e0 1.4782608695652186e1 3.491090231729472e-1 3.491090231729472e-1
-4.927536231884053e0 1.4782608695652186e1 3.1622776601683744e-1 3.1622776601683744e-1
-4.347826086956517e0 1.4782608695652186e1 2.821663239915497e-1 2.821663239915497e-1
-3.768115942028981e0 1.4782608695652186e1 2.4700370508336408e-1 2.4700370508336408e-1
-3.188405797101445e0 1.4782608695652186e1 2.1083787225305084e-1 2.1083787225305084e-1
-2.6086956521739086e0 1.4782608695652186e1 1.7378533390904727e-1 1.7378533390904727e-1
-2.0289855072463725e0 1.4782608695652186e1 1.3598002073001658e-1 1.3598002073001658e-1
-1.4492753623188364e0 1.4782608695652186e1 9.757142403137021e-2 9.757142403137021e-2
-8.695652173913001e-1 1.4782608695652186e1 5.872202195147002e-2 5.872202195147002e-2
-2.8985507246376385e-1 1.4782608695652186e1 1.9604074934445273e-2 1.9604074934445273e-2
2.898550724637724e-1 1.4782608695652186e1 -1.9604074934445853e-2 -1.9604074934445853e-2
8.695652173913087e-1 1.4782608695652186e1 -5.872202195147059e-2 -5.872202195147059e-2
1.4492753623188448e0 1.4782608695652186e1 -9.757142403137077e-2 -9.757142403137077e-2
2.028985507246381e0 1.4782608695652186e1 -1.3598002073001716e-1 -1.3598002073001716e-1
2.608695652173917e0 1.4782608695652186e1 -1.7378533390904777e-1 -1.7378533390904777e-1
3.188405797101453e0 1.4782608695652186e1 -2.1083787225305137e-1 -2.1083787225305137e-1
3.7681159420289894e0 1.4782608695652186e1 -2.470037050833646e-1 -2.470037050833646e-1
4.347826086956526e0 1.4782608695652186e1 -2.821663239915502e-1 -2.821663239915502e-1
4.927536231884062e0 1.4782608695652186e1 -3.1622776601683794e-1 -3.1622776601683794e-1
5.507246376811598e0 1.4782608695652186e1 -3.491090231729477e-1 -3.491090231729477e-1
6.086956521739134e0 1.4782608695652186e1 -3.8074980525429475e-1 -3.8074980525429475e-1
6.6666666666666705e0 1.4782608695652186e1 -4.111077531068183e-1 -4.111077531068183e-1
7.246376811594207e0 1.4782608695652186e1 -4.4015721702302923e-1 -4.4015721702302923e-1
7.826086956521743e0 1.4782608695652186e1 -4.678877204190326e-1 -4.678877204190326e-1
8.405797101449279e0 1.4782608695652186e1 -4.94302224488444e-1 -4.94302224488444e-1
8.985507246376816e0 1.4782608695652186e1 -5.194152977570802e-1 -5.194152977570802e-1
9.565217391304353e0 1.4782608695652186e1 -5.432512781572741e-1 -5.432512781572741e-1
1.014492753623189e1 1.4782608695652186e1 -5.65842496912414e-1 -5.65842496912414e-1
1.0724637681159427e1 1.4782608695652186e1 -5.872276151887802e-1 -5.872276151887802e-1
1.1304347826086964e1 1.4782608695652186e1 -6.074501075707971e-1 -6.074501075707971e-1
1.1884057971014501e1 1.4782608695652186e1 -6.265569118246598e-1 -6.265569118246598e-1
1.2463768115942038e1 1.4782608695652186e1 -6.445972525364408e-1 -6.445972525364408e-1
1.3043478260869575e1 1.4782608695652186e1 -6.616216370868463e-1 -6.616216370868463e-1
1.3623188405797112e1 1.4782608695652186e1 -6.776810158559551e-1 -6.776810158559551e-1
1.420289855072465e1 1.4782608695652186e1 -6.928260941977283e-1 -6.928260941977283e-1
1.4782608695652186e1 1.4782608695652186e1 -7.071067811865476e-1 -7.071067811865476e-1
1.5362318840579723e1 1.4782608695652186e1 -7.205717590143915e-1 -7.205717590143915e-1
1.594202898550726e1 1.4782608695652186e1 -7.332681568382188e-1 -7.332681568382188e-1
1.6521739130434796e1 1.4782608695652186e1 -7.452413135250993e-1 -7.452413135250993e-1
1.710144927536233e1 1.4782608695652186e1 -7.56534614858513e-1 -7.56534614858513e-1
1.7681159420289866e1 1.4782608695652186e1 -7.671893921511783e-1 -7.671893921511783e-1
1.82608695652174e1 1.4782608695652186e1 -7.772448707074854e-1 -7.772448707074854e-1
1.8840579710144937e1 1.4782608695652186e1 -7.867381580854174e-1 -7.867381580854174e-1
1.9420289855072472e1 1.4782608695652186e1 -7.957042635522702e-1 -7.957042635522702e-1
2.0e1 1.4782608695652186e1 -8.041761414663252e-1 -8.041761414663252e-1

-2.0e1 1.5362318840579723e1 7.930510619058271e-1 7.930510619058271e-1
-1.9420289855072465e1 1.5362318840579723e1 7.842831296188693e-1 7.842831296188693e-1
-1.884057971014493e1 1.5362318840579723e1 7.750186878060925e-1 7.750186878060925e-1
-1.8260869565217394e1 1.5362318840579723e1 7.652260874319411e-1 7.652260874319411e-1
-1.768115942028986e1 1.5362318840579723e1 7.54871874365116e-1 7.54871874365116e-1
-1.7101449275362324e1 1.5362318840579723e1 7.439207780445166e-1 7.439207780445166e-1
-1.652173913043479e1 1.5362318840579723e1 7.323357260947722e-1 7.323357260947722e-1
-1.5942028985507251e1 1.5362318840579723e1 7.200778916462508e-1 7.200778916462508e-1
-1.5362318840579714e1 1.5362318840579723e1 7.071067811865474e-1 7.071067811865474e-1
-1.4782608695652177e1 1.5362318840579723e1 6.933803718817728e-1 6.933803718817728e-1
-1.420289855072464e1 1.5362318840579723e1 6.788553084056127e-1 6.788553084056127e-1
-1.3623188405797103e1 1.5362318840579723e1 6.634871703275943e-1 6.634871703275943e-1
-1.3043478260869566e1 1.5362318840579723e1 6.472308219359462e-1 6.472308219359462e-1
-1.246376811594203e1 1.5362318840579723e1 6.300408568675968e-1 6.300408568675968e-1
-1.1884057971014492e1 1.5362318840579723e1 6.118721499133976e-1 6.118721499133976e-1
-1.1304347826086955e1 1.5362318840579723e1 5.926805276472255e-1 5.926805276472255e-1
-1.0724637681159418e1 1.5362318840579723e1 5.72423567845012e-1 5.72423567845012e-1
-1.0144927536231881e1 1.5362318840579723e1 5.510615347417096e-1 5.510615347417096e-1
-9.565217391304344e0 1.5362318840579723e1 5.285584527449999e-1 5.285584527449999e-1
-8.985507246376807e0 1.5362318840579723e1 5.048833150379531e-1 5.048833150379531e-1
-8.40579710144927e0 1.5362318840579723e1 4.800114153893728e-1 4.800114153893728e-1
-7.826086956521734e0 1.5362318840579723e1 4.539257814188829e-1 4.539257814188829e-1
-7.246376811594198e0 1.5362318840579723e1 4.2661867571297585e-1 4.2661867571297585e-1
-6.666666666666662e0 1.5362318840579723e1 3.980931180228259e-1 3.980931180228259e-1
-6.0869565217391255e0 1.5362318840579723e1 3.6836436810895173e-1 3.6836436810895173e-1
-5.507246376811589e0 1.5362318840579723e1 3.3746129582955875e-1 3.3746129582955875e-1
-4.927536231884053e0 1.5362318840579723e1 3.054275543593122e-1 3.054275543593122e-1
-4.347826086956517e0 1.5362318840579723e1 2.7232246579934843e-1 2.7232246579934843e-1
-3.768115942028981e0 1.5362318840579723e1 2.3822152779764802e-1 2.3822152779764802e-1
-3.188405797101445e0 1.5362318840579723e1 2.032164568327203e-1 2.032164568327203e-1
-2.6086956521739086e0 1.5362318840579723e1 1.674146996559726e-1 1.674146996559726e-1
-2.0289855072463725e0 1.5362318840579723e1 1.3093836925453511e-1 1.3093836925453511e-1
-1.4492753623188364e0 1.5362318840579723e1 9.392259459566771e-2 9.392259459566771e-2
-8.695652173913001e-1 1.5362318840579723e1 5.651331202265545e-2 5.651331202265545e-2
-2.8985507246376385e-1 1.5362318840579723e1 1.8864566947613332e-2 1.8864566947613332e-2
2.898550724637724e-1 1.5362318840579723e1 -1.886456694761389e-2 -1.886456694761389e-2
8.695652173913087e-1 1.5362318840579723e1 -5.6513312022656e-2 -5.6513312022656e-2
1.4492753623188448e0 1.5362318840579723e1 -9.392259459566826e-2 -9.392259459566826e-2
2.028985507246381e0 1.5362318840579723e1 -1.3093836925453567e-1 -1.3093836925453567e-1
2.608695652173917e0 1.5362318840579723e1 -1.6741469965597314e-1 -1.6741469965597314e-1
3.188405797101453e0 1.5362318840579723e1 -2.032164568327208e-1 -2.032164568327208e-1
3.7681159420289894e0 1.5362318840579723e1 -2.3822152779764852e-1 -2.3822152779764852e-1
4.347826086956526e0 1.5362318840579723e1 -2.72322465799349e-1 -2.72322465799349e-1
4.927536231884062e0 1.5362318840579723e1 -3.054275543593127e-1 -3.054275543593127e-1
5.507246376811598e0 1.5362318840579723e1 -3.374612958295592e-1 -3.374612958295592e-1
6.086956521739134e0 1.5362318840579723e1 -3.6836436810895223e-1 -3.6836436810895223e-1
6.6666666666666705e0 1.5362318840579723e1 -3.980931180228263e-1 -3.980931180228263e-1
7.246376811594207e0 1.5362318840579723e1 -4.266186757129763e-1 -4.266186757129763e-1
7.826086956521743e0 1.5362318840579723e1 -4.5392578141888323e-1 -4.5392578141888323e-1
8.405797101449279e0 1.5362318840579723e1 -4.800114153893732e-1 -4.800114153893732e-1
8.985507246376816e0 1.5362318840579723e1 -5.048833150379535e-1 -5.048833150379535e-1
9.565217391304353e0 1.5362318840579723e1 -5.285584527450002e-1 -5.285584527450002e-1
1.014492753623189e1 1.5362318840579723e1 -5.5106153474171e-1 -5.5106153474171e-1
1.0724637681159427e1 1.5362318840579723e1 -5.724235678450124e-1 -5.724235678450124e-1
1.1304347826086964e1 1.5362318840579723e1 -5.926805276472258e-1 -5.926805276472258e-1
1.1884057971014501e1 1.5362318840579723e1 -6.118721499133978e-1 -6.118721499133978e-1
1.2463768115942038e1 1.5362318840579723e1 -6.30040856867597e-1 -6.30040856867597e-1
1.3043478260869575e1 1.5362318840579723e1 -6.472308219359464e-1 -6.472308219359464e-1
1.3623188405797112e1 1.5362318840579723e1 -6.634871703275945e-1 -6.634871703275945e-1
1.420289855072465e1 1.5362318840579723e1 -6.788553084056129e-1 -6.788553084056129e-1
1.4782608695652186e1 1.5362318840579723e1 -6.933803718817729e-1 -6.933803718817729e-1
1.5362318840579723e1 1.5362318840579723e1 -7.071067811865475e-1 -7.071067811865475e-1
1.594202898550726e1 1.5362318840579723e1 -7.20077891646251e-1 -7.20077891646251e-1
1.6521739130434796e1 1.5362318840579723e1 -7.323357260947723e-1 -7.323357260947723e-1
1.710144927536233e1 1.5362318840579723e1 -7.439207780445168e-1 -7.439207780445168e-1
1.7681159420289866e1 1.5362318840579723e1 -7.548718743651162e-1 -7.548718743651162e-1
1.82608695652174e1 1.5362318840579723e1 -7.652260874319412e-1 -7.652260874319412e-1
1.8840579710144937e1 1.5362318840579723e1 -7.750186878060927e-1 -7.750186878060927e-1
1.9420289855072472e1 1.5362318840579723e1 -7.842831296188694e-1 -7.842831296188694e-1
2.0e1 1.5362318840579723e1 -7.930510619058271e-1 -7.930510619058271e-1

-2.0e1 1.594202898550726e1 7.819732395959149e-1 7.819732395959149e-1
-1.9420289855072465e1 1.594202898550726e1 7.729282973093132e-1 7.729282973093132e-1
-1.884057971014493e1 1.594202898550726e1 7.633862853691142e-1 7.633862853691142e-1
-1.8260869565217394e1 1.594202898550726e1 7.533169432110204e-1 7.533169432110204e-1
-1.768115942028986e1 1.594202898550726e1 7.426884441750637e-1 7.426884441750637e-1
-1.7101449275362324e1 1.594202898550726e1 7.314674116043471e-1 7.314674116043471e-1
-1.652173913043479e1 1.594202898550726e1 7.196189619724783e-1 7.196189619724783e-1
-1.5942028985507251e1 1.594202898550726e1 7.071067811865474e-1 7.071067811865474e-1
-1.5362318840579714e1 1.594202898550726e1 6.938932410409325e-1 6.938932410409325e-1
-1.4782608695652177e1 1.594202898550726e1 6.799395636136208e-1 6.799395636136208e-1
-1.420289855072464e1 1.594202898550726e1 6.65206042148501e-1 6.65206042148501e-1
-1.3623188405797103e1 1.594202898550726e1 6.49652327582146e-1 6.49652327582146e-1
-1.3043478260869566e1 1.594202898550726e1 6.332377902572625e-1 6.332377902572625e-1
-1.246376811594203e1 1.594202898550726e1 6.159219663975406e-1 6.159219663975406e-1
-1.1884057971014492e1 1.594202898550726e1 5.976650984546044e-1 5.976650984546044e-1
-1.1304347826086955e1 1.594202898550726e1 5.784287773079322e-1 5.784287773079322e-1
-1.0724637681159418e1 1.594202898550726e1 5.581766923163695e-1 5.581766923163695e-1
-1.0144927536231881e1 1.594202898550726e1 5.368754921931589e-1 5.368754921931589e-1
-9.565217391304344e0 1.594202898550726e1 5.14495755427526e-1 5.14495755427526e-1
-8.985507246376807e0 1.594202898550726e1 4.910130633693949e-1 4.910130633693949e-1
-8.40579710144927e0 1.594202898550726e1 4.664091620740652e-1 4.664091620740652e-1
-7.826086956521734e0 1.594202898550726e1 4.40673190639414e-1 4.40673190639414e-1
-7.246376811594198e0 1.594202898550726e1 4.138029443011834e-1 4.138029443011834e-1
-6.666666666666662e0 1.594202898550726e1 3.858061304424803e-1 3.858061304424803e-1
-6.0869565217391255e0 1.594202898550726e1 3.567015656321236e-1 3.567015656321236e-1
-5.507246376811589e0 1.594202898550726e1 3.265202527980467e-1 3.265202527980467e-1
-4.927536231884053e0 1.594202898550726e1 2.9530627084926003e-1 2.9530627084926003e-1
-4.347826086956517e0 1.594202898550726e1 2.631174057921083e-1 2.631174057921083e-1
-3.768115942028981e0 1.594202898550726e1 2.300254539289692e-1 2.300254539289692e-1
-3.188405797101445e0 1.594202898550726e1 1.961161351381836e-1 1.961161351381836e-1
-2.6086956521739086e0 1.594202898550726e1 1.6148856811054044e-1 1.6148856811054044e-1
-2.0289855072463725e0 1.594202898550726e1 1.2625427967391475e-1 1.2625427967391475e-1
-1.4492753623188364e0 1.594202898550726e1 9.053574604251818e-2 9.053574604251818e-2
-8.695652173913001e-1 1.594202898550726e1 5.446449315986948e-2 5.446449315986948e-2
-2.8985507246376385e-1 1.594202898550726e1 1.8178813667514673e-2 1.8178813667514673e-2
2.898550724637724e-1 1.594202898550726e1 -1.8178813667515212e-2 -1.8178813667515212e-2
8.695652173913087e-1 1.594202898550726e1 -5.446449315987001e-2 -5.446449315987001e-2
1.4492753623188448e0 1.594202898550726e1 -9.05357460425187e-2 -9.05357460425187e-2
2.028985507246381e0 1.594202898550726e1 -1.2625427967391528e-1 -1.2625427967391528e-1
2.608695652173917e0 1.594202898550726e1 -1.6148856811054096e-1 -1.6148856811054096e-1
3.188405797101453e0 1.594202898550726e1 -1.961161351381841e-1 -1.961161351381841e-1
3.7681159420289894e0 1.594202898550726e1 -2.3002545392896973e-1 -2.3002545392896973e-1
4.347826086956526e0 1.594202898550726e1 -2.631174057921088e-1 -2.631174057921088e-1
4.927536231884062e0 1.594202898550726e1 -2.953062708492605e-1 -2.953062708492605e-1
5.507246376811598e0 1.594202898550726e1 -3.2652025279804714e-1 -3.2652025279804714e-1
6.086956521739134e0 1.594202898550726e1 -3.56701565632124e-1 -3.56701565632124e-1
6.6666666666666705e0 1.594202898550726e1 -3.8580613044248074e-1 -3.8580613044248074e-1
7.246376811594207e0 1.594202898550726e1 -4.1380294430118386e-1 -4.1380294430118386e-1
7.826086956521743e0 1.594202898550726e1 -4.406731906394144e-1 -4.406731906394144e-1
8.405797101449279e0 1.594202898550726e1 -4.664091620740657e-1 -4.664091620740657e-1
8.985507246376816e0 1.594202898550726e1 -4.9101306336939526e-1 -4.9101306336939526e-1
9.565217391304353e0 1.594202898550726e1 -5.144957554275265e-1 -5.144957554275265e-1
1.014492753623189e1 1.594202898550726e1 -5.368754921931592e-1 -5.368754921931592e-1
1.0724637681159427e1 1.594202898550726e1 -5.581766923163699e-1 -5.581766923163699e-1
1.1304347826086964e1 1.594202898550726e1 -5.784287773079325e-1 -5.784287773079325e-1
1.1884057971014501e1 1.594202898550726e1 -5.976650984546046e-1 -5.976650984546046e-1
1.2463768115942038e1 1.594202898550726e1 -6.159219663975409e-1 -6.159219663975409e-1
1.3043478260869575e1 1.594202898550726e1 -6.332377902572627e-1 -6.332377902572627e-1
1.3623188405797112e1 1.594202898550726e1 -6.496523275821463e-1 -6.496523275821463e-1
1.420289855072465e1 1.594202898550726e1 -6.652060421485012e-1 -6.652060421485012e-1
1.4782608695652186e1 1.594202898550726e1 -6.799395636136211e-1 -6.799395636136211e-1
1.5362318840579723e1 1.594202898550726e1 -6.938932410409328e-1 -6.938932410409328e-1
1.594202898550726e1 1.594202898550726e1 -7.071067811865476e-1 -7.071067811865476e-1
1.6521739130434796e1 1.594202898550726e1 -7.196189619724785e-1 -7.196189619724785e-1
1.710144927536233e1 1.594202898550726e1 -7.314674116043474e-1 -7.314674116043474e-1
1.7681159420289866e1 1.594202898550726e1 -7.426884441750637e-1 -7.426884441750637e-1
1.82608695652174e1 1.594202898550726e1 -7.533169432110206e-1 -7.533169432110206e-1
1.8840579710144937e1 1.594202898550726e1 -7.633862853691143e-1 -7.633862853691143e-1
1.9420289855072472e1 1.594202898550726e1 -7.729282973093133e-1 -7.729282973093133e-1
2.0e1 1.594202898550726e1 -7.819732395959149e-1 -7.819732395959149e-1

-2.0e1 1.6521739130434796e1 7.709617516270894e-1 7.709617516270894e-1
-1.9420289855072465e1 1.6521739130434796e1 7.616587576240368e-1 7.616587576240368e-1
-1.884057971014493e1 1.6521739130434796e1 7.518597048572725e-1 7.518597048572725e-1
-1.8260869565217394e1 1.6521739130434796e1 7.415357791237709e-1 7.415357791237709e-1
-1.768115942028986e1 1.6521739130434796e1 7.306568260253943e-1 7.306568260253943e-1
-1.7101449275362324e1 1.6521739130434796e1 7.191913900847708e-1 7.191913900847708e-1
-1.652173913043479e1 1.6521739130434796e1 7.071067811865475e-1 7.071067811865475e-1
-1.5942028985507251e1 1.6521739130434796e1 6.943691738330932e-1 6.943691738330932e-1
-1.5362318840579714e1 1.6521739130434796e1 6.809437453161916e-1 6.809437453161916e-1
-1.4782608695652177e1 1.6521739130434796e1 6.667948594698255e-1 6.667948594698255e-1
-1.420289855072464e1 1.6521739130434796e1 6.518863031329843e-1 6.518863031329843e-1
-1.3623188405797103e1 1.6521739130434796e1 6.361815827492869e-1 6.361815827492869e-1
-1.3043478260869566e1 1.6521739130434796e1 6.196442885790204e-1 6.196442885790204e-1
-1.246376811594203e1 1.6521739130434796e1 6.022385336983718e-1 6.022385336983718e-1
-1.1884057971014492e1 1.6521739130434796e1 5.839294741932819e-1 5.839294741932819e-1
-1.1304347826086955e1 1.6521739130434796e1 5.646839155919898e-1 5.646839155919898e-1
-1.0724637681159418e1 1.6521739130434796e1 5.444710084860839e-1 5.444710084860839e-1
-1.0144927536231881e1 1.6521739130434796e1 5.232630333363183e-1 5.232630333363183e-1
-9.565217391304344e0 1.6521739130434796e1 5.010362705417042e-1 5.010362705417042e-1
-8.985507246376807e0 1.6521739130434796e1 4.7777194690998376e-1 4.7777194690998376e-1
-8.40579710144927e0 1.6521739130434796e1 4.534572437205521e-1 4.534572437205521e-1
-7.826086956521734e0 1.6521739130434796e1 4.280863447390442e-1 4.280863447390442e-1
-7.246376811594198e0 1.6521739130434796e1 4.016614950850649e-1 4.016614950850649e-1
-6.666666666666662e0 1.6521739130434796e1 3.7419403419213726e-1 3.7419403419213726e-1
-6.0869565217391255e0 1.6521739130434796e1 3.457053588273559e-1 3.457053588273559e-1
-5.507246376811589e0 1.6521739130434796e1 3.162277660168375e-1 3.162277660168375e-1
-4.927536231884053e0 1.6521739130434796e1 2.858051216341113e-1 2.858051216341113e-1
-4.347826086956517e0 1.6521739130434796e1 2.5449329927964337e-1 2.5449329927964337e-1
-3.768115942028981e0 1.6521739130434796e1 2.2236033676906347e-1 2.2236033676906347e-1
-3.188405797101445e0 1.6521739130434796e1 1.894862647011271e-1 1.894862647011271e-1
-2.6086956521739086e0 1.6521739130434796e1 1.5596257347301054e-1 1.5596257347301054e-1
-2.0289855072463725e0 1.6521739130434796e1 1.2189130152520113e-1 1.2189130152520113e-1
-1.4492753623188364e0 1.6521739130434796e1 8.738374771484371e-2 8.738374771484371e-2
-8.695652173913001e-1 1.6521739130434796e1 5.255883312276337e-2 5.255883312276337e-2
-2.8985507246376385e-1 1.6521739130434796e1 1.7541160386140311e-2 1.7541160386140311e-2
2.898550724637724e-1 1.6521739130434796e1 -1.754116038614083e-2 -1.754116038614083e-2
8.695652173913087e-1 1.6521739130434796e1 -5.255883312276389e-2 -5.255883312276389e-2
1.4492753623188448e0 1.6521739130434796e1 -8.738374771484421e-2 -8.738374771484421e-2
2.028985507246381e0 1.6521739130434796e1 -1.2189130152520163e-1 -1.2189130152520163e-1
2.608695652173917e0 1.6521739130434796e1 -1.5596257347301104e-1 -1.5596257347301104e-1
3.188405797101453e0 1.6521739130434796e1 -1.894862647011276e-1 -1.894862647011276e-1
3.7681159420289894e0 1.6521739130434796e1 -2.2236033676906392e-1 -2.2236033676906392e-1
4.347826086956526e0 1.6521739130434796e1 -2.544932992796438e-1 -2.544932992796438e-1
4.927536231884062e0 1.6521739130434796e1 -2.8580512163411176e-1 -2.8580512163411176e-1
5.507246376811598e0 1.6521739130434796e1 -3.1622776601683794e-1 -3.1622776601683794e-1
6.086956521739134e0 1.6521739130434796e1 -3.457053588273563e-1 -3.457053588273563e-1
6.6666666666666705e0 1.6521739130434796e1 -3.7419403419213776e-1 -3.7419403419213776e-1
7.246376811594207e0 1.6521739130434796e1 -4.016614950850654e-1 -4.016614950850654e-1
7.826086956521743e0 1.6521739130434796e1 -4.280863447390446e-1 -4.280863447390446e-1
8.405797101449279e0 1.6521739130434796e1 -4.5345724372055246e-1 -4.5345724372055246e-1
8.985507246376816e0 1.6521739130434796e1 -4.777719469099841e-1 -4.777719469099841e-1
9.565217391304353e0 1.6521739130434796e1 -5.010362705417045e-1 -5.010362705417045e-1
1.014492753623189e1 1.6521739130434796e1 -5.232630333363187e-1 -5.232630333363187e-1
1.0724637681159427e1 1.6521739130434796e1 -5.444710084860842e-1 -5.444710084860842e-1
1.1304347826086964e1 1.6521739130434796e1 -5.646839155919902e-1 -5.646839155919902e-1
1.1884057971014501e1 1.6521739130434796e1 -5.839294741932821e-1 -5.839294741932821e-1
1.2463768115942038e1 1.6521739130434796e1 -6.02238533698372e-1 -6.02238533698372e-1
1.3043478260869575e1 1.6521739130434796e1 -6.196442885790208e-1 -6.196442885790208e-1
1.3623188405797112e1 1.6521739130434796e1 -6.361815827492872e-1 -6.361815827492872e-1
1.420289855072465e1 1.6521739130434796e1 -6.518863031329846e-1 -6.518863031329846e-1
1.4782608695652186e1 1.6521739130434796e1 -6.667948594698256e-1 -6.667948594698256e-1
1.5362318840579723e1 1.6521739130434796e1 -6.809437453161918e-1 -6.809437453161918e-1
1.594202898550726e1 1.6521739130434796e1 -6.943691738330934e-1 -6.943691738330934e-1
1.6521739130434796e1 1.6521739130434796e1 -7.071067811865475e-1 -7.071067811865475e-1
1.710144927536233e1 1.6521739130434796e1 -7.191913900847711e-1 -7.191913900847711e-1
1.7681159420289866e1 1.6521739130434796e1 -7.306568260253945e-1 -7.306568260253945e-1
1.82608695652174e1 1.6521739130434796e1 -7.415357791237711e-1 -7.415357791237711e-1
1.8840579710144937e1 1.6521739130434796e1 -7.518597048572726e-1 -7.518597048572726e-1
1.9420289855072472e1 1.6521739130434796e1 -7.616587576240369e-1 -7.616587576240369e-1
2.0e1 1.6521739130434796e1 -7.709617516270894e-1 -7.709617516270894e-1

-2.0e1 1.710144927536233e1 7.600335884479293e-1 7.600335884479293e-1
-1.9420289855072465e1 1.710144927536233e1 7.504912652871255e-1 7.504912652871255e-1
-1.884057971014493e1 1.710144927536233e1 7.404553140815251e-1 7.404553140815251e-1
-1.8260869565217394e1 1.710144927536233e1 7.29898402418e-1 7.29898402418e-1
-1.768115942028986e1 1.710144927536233e1 7.187920689063617e-1 7.187920689063617e-1
-1.7101449275362324e1 1.710144927536233e1 7.071067811865474e-1 7.071067811865474e-1
-1.652173913043479e1 1.710144927536233e1 6.948120209293549e-1 6.948120209293549e-1
-1.5942028985507251e1 1.710144927536233e1 6.818764006481204e-1 6.818764006481204e-1
-1.5362318840579714e1 1.710144927536233e1 6.682678175654132e-1 6.682678175654132e-1
-1.4782608695652177e1 1.710144927536233e1 6.539536501319348e-1 6.539536501319348e-1
-1.420289855072464e1 1.710144927536233e1 6.389010030274643e-1 6.389010030274643e-1
-1.3623188405797103e1 1.710144927536233e1 6.230770065274988e-1 6.230770065274988e-1
-1.3043478260869566e1 1.710144927536233e1 6.064491759237278e-1 6.064491759237278e-1
-1.246376811594203e1 1.710144927536233e1 5.88985836159918e-1 5.88985836159918e-1
-1.1884057971014492e1 1.710144927536233e1 5.706566158962635e-1 5.706566158962635e-1
-1.1304347826086955e1 1.710144927536233e1 5.51433013749212e-1 5.51433013749212e-1
-1.0724637681159418e1 1.710144927536233e1 5.312890373771259e-1 5.312890373771259e-1
-1.0144927536231881e1 1.710144927536233e1 5.10201913314906e-1 5.10201913314906e-1
-9.565217391304344e0 1.710144927536233e1 4.881528619502261e-1 4.881528619502261e-1
-8.985507246376807e0 1.710144927536233e1 4.651279277726251e-1 4.651279277726251e-1
-8.40579710144927e0 1.710144927536233e1 4.411188500721091e-1 4.411188500721091e-1
-7.826086956521734e0 1.710144927536233e1 4.1612395376030836e-1 4.1612395376030836e-1
-7.246376811594198e0 1.710144927536233e1 3.9014903418413965e-1 3.9014903418413965e-1
-6.666666666666662e0 1.710144927536233e1 3.632082040665471e-1 3.632082040665471e-1
-6.0869565217391255e0 1.710144927536233e1 3.3532466552664375e-1 3.3532466552664375e-1
-5.507246376811589e0 1.710144927536233e1 3.06531366089456e-1 3.06531366089456e-1
-4.927536231884053e0 1.710144927536233e1 2.7687149534339345e-1 2.7687149534339345e-1
-4.347826086956517e0 1.710144927536233e1 2.4639877909159846e-1 2.4639877909159846e-1
-3.768115942028981e0 1.710144927536233e1 2.1517753103661527e-1 2.1517753103661527e-1
-3.188405797101445e0 1.710144927536233e1 1.8328242861672392e-1 1.8328242861672392e-1
-2.6086956521739086e0 1.710144927536233e1 1.5079798967141003e-1 1.5079798967141003e-1
-2.0289855072463725e0 1.710144927536233e1 1.1781773987828933e-1 1.1781773987828933e-1
-1.4492753623188364e0 1.710144927536233e1 8.444307668618033e-2 8.444307668618033e-2
-8.695652173913001e-1 1.710144927536233e1 5.078185267991466e-2 5.078185267991466e-2
-2.8985507246376385e-1 1.710144927536233e1 1.6946718543287426e-2 1.6946718543287426e-2
2.898550724637724e-1 1.710144927536233e1 -1.6946718543287925e-2 -1.6946718543287925e-2
8.695652173913087e-1 1.710144927536233e1 -5.078185267991516e-2 -5.078185267991516e-2
1.4492753623188448e0 1.710144927536233e1 -8.44430766861808e-2 -8.44430766861808e-2
2.028985507246381e0 1.710144927536233e1 -1.1781773987828982e-1 -1.1781773987828982e-1
2.608695652173917e0 1.710144927536233e1 -1.5079798967141053e-1 -1.5079798967141053e-1
3.188405797101453e0 1.710144927536233e1 -1.8328242861672442e-1 -1.8328242861672442e-1
3.7681159420289894e0 1.710144927536233e1 -2.1517753103661572e-1 -2.1517753103661572e-1
4.347826086956526e0 1.710144927536233e1 -2.4639877909159894e-1 -2.4639877909159894e-1
4.927536231884062e0 1.710144927536233e1 -2.7687149534339395e-1 -2.7687149534339395e-1
5.507246376811598e0 1.710144927536233e1 -3.0653136608945647e-1 -3.0653136608945647e-1
6.086956521739134e0 1.710144927536233e1 -3.3532466552664425e-1 -3.3532466552664425e-1
6.6666666666666705e0 1.710144927536233e1 -3.632082040665475e-1 -3.632082040665475e-1
7.246376811594207e0 1.710144927536233e1 -3.9014903418414004e-1 -3.9014903418414004e-1
7.826086956521743e0 1.710144927536233e1 -4.161239537603087e-1 -4.161239537603087e-1
8.405797101449279e0 1.710144927536233e1 -4.411188500721095e-1 -4.411188500721095e-1
8.985507246376816e0 1.710144927536233e1 -4.651279277726254e-1 -4.651279277726254e-1
9.565217391304353e0 1.710144927536233e1 -4.881528619502265e-1 -4.881528619502265e-1
1.014492753623189e1 1.710144927536233e1 -5.102019133149064e-1 -5.102019133149064e-1
1.0724637681159427e1 1.710144927536233e1 -5.312890373771262e-1 -5.312890373771262e-1
1.1304347826086964e1 1.710144927536233e1 -5.514330137492123e-1 -5.514330137492123e-1
1.1884057971014501e1 1.710144927536233e1 -5.706566158962638e-1 -5.706566158962638e-1
1.2463768115942038e1 1.710144927536233e1 -5.889858361599183e-1 -5.889858361599183e-1
1.3043478260869575e1 1.710144927536233e1 -6.06449175923728e-1 -6.06449175923728e-1
1.3623188405797112e1 1.710144927536233e1 -6.23077006527499e-1 -6.23077006527499e-1
1.420289855072465e1 1.710144927536233e1 -6.389010030274644e-1 -6.389010030274644e-1
1.4782608695652186e1 1.710144927536233e1 -6.539536501319351e-1 -6.539536501319351e-1
1.5362318840579723e1 1.710144927536233e1 -6.682678175654135e-1 -6.682678175654135e-1
1.594202898550726e1 1.710144927536233e1 -6.818764006481206e-1 -6.818764006481206e-1
1.6521739130434796e1 1.710144927536233e1 -6.948120209293551e-1 -6.948120209293551e-1
1.710144927536233e1 1.710144927536233e1 -7.071067811865475e-1 -7.071067811865475e-1
1.7681159420289866e1 1.710144927536233e1 -7.187920689063619e-1 -7.187920689063619e-1
1.82608695652174e1 1.710144927536233e1 -7.298984024180002e-1 -7.298984024180002e-1
1.8840579710144937e1 1.710144927536233e1 -7.404553140815251e-1 -7.404553140815251e-1
1.9420289855072472e1 1.710144927536233e1 -7.504912652871256e-1 -7.504912652871256e-1
2.0e1 1.710144927536233e1 -7.600335884479293e-1 -7.600335884479293e-1

-2.0e1 1.7681159420289866e1 7.492037744732601e-1 7.492037744732601e-1
-1.9420289855072465e1 1.7681159420289866e1 7.394404837368843e-1 7.394404837368843e-1
-1.884057971014493e1 1.7681159420289866e1 7.291872667376419e-1 7.291872667376419e-1
-1.8260869565217394e1 1.7681159420289866e1 7.18418288639171e-1 7.18418288639171e-1
-1.768115942028986e1 1.7681159420289866e1 7.071067811865474e-1 7.071067811865474e-1
-1.7101449275362324e1 1.7681159420289866e1 6.952251158274647e-1 6.952251158274647e-1
-1.652173913043479e1 1.7681159420289866e1 6.827449030073357e-1 6.827449030073357e-1
-1.5942028985507251e1 1.7681159420289866e1 6.696371217971887e-1 6.696371217971887e-1
-1.5362318840579714e1 1.7681159420289866e1 6.558722842844451e-1 6.558722842844451e-1
-1.4782608695652177e1 1.7681159420289866e1 6.414206393395097e-1 6.414206393395097e-1
-1.420289855072464e1 1.7681159420289866e1 6.262524204239849e-1 6.262524204239849e-1
-1.3623188405797103e1 1.7681159420289866e1 6.103381419793505e-1 6.103381419793505e-1
-1.3043478260869566e1 1.7681159420289866e1 5.936489485702227e-1 5.936489485702227e-1
-1.246376811594203e1 1.7681159420289866e1 5.761570202893697e-1 5.761570202893697e-1
-1.1884057971014492e1 1.7681159420289866e1 5.578360368941363e-1 5.578360368941363e-1
-1.1304347826086955e1 1.7681159420289866e1 5.386617016680807e-1 5.386617016680807e-1
-1.0724637681159418e1 1.7681159420289866e1 5.186123240269293e-1 5.186123240269293e-1
-1.0144927536231881e1 1.7681159420289866e1 4.9766945737007934e-1 4.9766945737007934e-1
-9.565217391304344e0 1.7681159420289866e1 4.758185856009894e-1 4.758185856009894e-1
-8.985507246376807e0 1.7681159420289866e1 4.530498481257887e-1 4.530498481257887e-1
-8.40579710144927e0 1.7681159420289866e1 4.2935878906819785e-1 4.2935878906819785e-1
-7.826086956521734e0 1.7681159420289866e1 4.047471120577648e-1 4.047471120577648e-1
-7.246376811594198e0 1.7681159420289866e1 3.7922341748388155e-1 3.7922341748388155e-1
-6.666666666666662e0 1.7681159420289866e1 3.5280389486978997e-1 3.5280389486978997e-1
-6.0869565217391255e0 1.7681159420289866e1 3.255129393965162e-1 3.255129393965162e-1
-5.507246376811589e0 1.7681159420289866e1 2.9738365904390207e-1 2.9738365904390207e-1
-4.927536231884053e0 1.7681159420289866e1 2.684582377883174e-1 2.684582377883174e-1
-4.347826086956517e0 1.7681159420289866e1 2.3878812125503374e-1 2.3878812125503374e-1
-3.768115942028981e0 1.7681159420289866e1 2.0843399453333103e-1 2.0843399453333103e-1
-3.188405797101445e0 1.7681159420289866e1 1.7746552773600077e-1 1.7746552773600077e-1
-2.6086956521739086e0 1.7681159420289866e1 1.459608733142679e-1 1.459608733142679e-1
-2.0289855072463725e0 1.7681159420289866e1 1.1400590984727953e-1 1.1400590984727953e-1
-1.4492753623188364e0 1.7681159420289866e1 8.169323944527124e-2 8.169323944527124e-2
-8.695652173913001e-1 1.7681159420289866e1 4.91209591997932e-2 4.91209591997932e-2
-2.8985507246376385e-1 1.7681159420289866e1 1.6391240239300817e-2 1.6391240239300817e-2
2.898550724637724e-1 1.7681159420289866e1 -1.6391240239301302e-2 -1.6391240239301302e-2
8.695652173913087e-1 1.7681159420289866e1 -4.912095919979368e-2 -4.912095919979368e-2
1.4492753623188448e0 1.7681159420289866e1 -8.169323944527171e-2 -8.169323944527171e-2
2.028985507246381e0 1.7681159420289866e1 -1.1400590984728e-1 -1.1400590984728e-1
2.608695652173917e0 1.7681159420289866e1 -1.4596087331426838e-1 -1.4596087331426838e-1
3.188405797101453e0 1.7681159420289866e1 -1.7746552773600124e-1 -1.7746552773600124e-1
3.7681159420289894e0 1.7681159420289866e1 -2.084339945333315e-1 -2.084339945333315e-1
4.347826086956526e0 1.7681159420289866e1 -2.387881212550342e-1 -2.387881212550342e-1
4.927536231884062e0 1.7681159420289866e1 -2.6845823778831784e-1 -2.6845823778831784e-1
5.507246376811598e0 1.7681159420289866e1 -2.9738365904390246e-1 -2.9738365904390246e-1
6.086956521739134e0 1.7681159420289866e1 -3.2551293939651665e-1 -3.2551293939651665e-1
6.6666666666666705e0 1.7681159420289866e1 -3.5280389486979036e-1 -3.5280389486979036e-1
7.246376811594207e0 1.7681159420289866e1 -3.7922341748388194e-1 -3.7922341748388194e-1
7.826086956521743e0 1.7681159420289866e1 -4.047471120577651e-1 -4.047471120577651e-1
8.405797101449279e0 1.7681159420289866e1 -4.2935878906819824e-1 -4.2935878906819824e-1
8.985507246376816e0 1.7681159420289866e1 -4.53049848125789e-1 -4.53049848125789e-1
9.565217391304353e0 1.7681159420289866e1 -4.758185856009898e-1 -4.758185856009898e-1
1.014492753623189e1 1.7681159420289866e1 -4.9766945737007967e-1 -4.9766945737007967e-1
1.0724637681159427e1 1.7681159420289866e1 -5.186123240269296e-1 -5.186123240269296e-1
1.1304347826086964e1 1.7681159420289866e1 -5.38661701668081e-1 -5.38661701668081e-1
1.1884057971014501e1 1.7681159420289866e1 -5.578360368941365e-1 -5.578360368941365e-1
1.2463768115942038e1 1.7681159420289866e1 -5.761570202893699e-1 -5.761570202893699e-1
1.3043478260869575e1 1.7681159420289866e1 -5.93648948570223e-1 -5.93648948570223e-1
1.3623188405797112e1 1.7681159420289866e1 -6.103381419793508e-1 -6.103381419793508e-1
1.420289855072465e1 1.7681159420289866e1 -6.262524204239851e-1 -6.262524204239851e-1
1.4782608695652186e1 1.7681159420289866e1 -6.414206393395099e-1 -6.414206393395099e-1
1.5362318840579723e1 1.7681159420289866e1 -6.558722842844453e-1 -6.558722842844453e-1
1.594202898550726e1 1.7681159420289866e1 -6.696371217971888e-1 -6.696371217971888e-1
1.6521739130434796e1 1.7681159420289866e1 -6.827449030073359e-1 -6.827449030073359e-1
1.710144927536233e1 1.7681159420289866e1 -6.952251158274649e-1 -6.952251158274649e-1
1.7681159420289866e1 1.7681159420289866e1 -7.071067811865476e-1 -7.071067811865476e-1
1.82608695652174e1 1.7681159420289866e1 -7.184182886391711e-1 -7.184182886391711e-1
1.8840579710144937e1 1.7681159420289866e1 -7.29187266737642e-1 -7.29187266737642e-1
1.9420289855072472e1 1.7681159420289866e1 -7.394404837368845e-1 -7.394404837368845e-1
2.0e1 1.7681159420289866e1 -7.492037744732601e-1 -7.492037744732601e-1

-2.0e1 1.82608695652174e1 7.384854939281257e-1 7.384854939281257e-1
-1.9420289855072465e1 1.82608695652174e1 7.285191333724605e-1 7.285191333724605e-1
-1.884057971014493e1 1.82608695652174e1 7.180676752464419e-1 7.180676752464419e-1
-1.8260869565217394e1 1.82608695652174e1 7.071067811865474e-1 7.071067811865474e-1
-1.768115942028986e1 1.82608695652174e1 6.95611358841102e-1 6.95611358841102e-1
-1.7101449275362324e1 1.82608695652174e1 6.835556467089208e-1 6.835556467089208e-1
-1.652173913043479e1 1.82608695652174e1 6.709133239691262e-1 6.709133239691262e-1
-1.5942028985507251e1 1.82608695652174e1 6.57657648835018e-1 6.57657648835018e-1
-1.5362318840579714e1 1.82608695652174e1 6.437616291094109e-1 6.437616291094109e-1
-1.4782608695652177e1 1.82608695652174e1 6.291982286679644e-1 6.291982286679644e-1
-1.420289855072464e1 1.82608695652174e1 6.139406135149204e-1 6.139406135149204e-1
-1.3623188405797103e1 1.82608695652174e1 5.979624408009345e-1 5.979624408009345e-1
-1.3043478260869566e1 1.82608695652174e1 5.812381937190962e-1 5.812381937190962e-1
-1.246376811594203e1 1.82608695652174e1 5.637435644534683e-1 5.637435644534683e-1
-1.1884057971014492e1 1.82608695652174e1 5.45455886294946e-1 5.45455886294946e-1
-1.1304347826086955e1 1.82608695652174e1 5.263546146162951e-1 5.263546146162951e-1
-1.0724637681159418e1 1.82608695652174e1 5.064218545758632e-1 5.064218545758632e-1
-1.0144927536231881e1 1.82608695652174e1 4.8564293117863183e-1 4.8564293117863183e-1
-9.565217391304344e0 1.82608695652174e1 4.640069946705572e-1 4.640069946705572e-1
-8.985507246376807e0 1.82608695652174e1 4.4150765121931057e-1 4.4150765121931057e-1
-8.40579710144927e0 1.82608695652174e1 4.181436055281421e-1 4.181436055281421e-1
-7.826086956521734e0 1.82608695652174e1 3.939192985791673e-1 3.939192985791673e-1
-7.246376811594198e0 1.82608695652174e1 3.6884552030540974e-1 3.6884552030540974e-1
-6.666666666666662e0 1.82608695652174e1 3.4293997390259273e-1 3.4293997390259273e-1
-6.0869565217391255e0 1.82608695652174e1 3.1622776601683755e-1 3.1622776601683755e-1
-5.507246376811589e0 1.82608695652174e1 2.88741795520443e-1 2.88741795520443e-1
-4.927536231884053e0 1.82608695652174e1 2.605230133567706e-1 2.605230133567706e-1
-4.347826086956517e0 1.82608695652174e1 2.3162052730603938e-1 2.3162052730603938e-1
-3.768115942028981e0 1.82608695652174e1 2.0209152872786829e-1 2.0209152872786829e-1
-3.188405797101445e0 1.82608695652174e1 1.7200102348020926e-1 1.7200102348020926e-1
-2.6086956521739086e0 1.82608695652174e1 1.414213562373092e-1 1.414213562373092e-1
-2.0289855072463725e0 1.82608695652174e1 1.1043152607484626e-1 1.1043152607484626e-1
-1.4492753623188364e0 1.82608695652174e1 7.911630099812171e-2 7.911630099812171e-2
-8.695652173913001e-1 1.82608695652174e1 4.756514941544915e-2 4.756514941544915e-2
-2.8985507246376385e-1 1.82608695652174e1 1.587101662672355e-2 1.587101662672355e-2
2.898550724637724e-1 1.82608695652174e1 -1.587101662672402e-2 -1.587101662672402e-2
8.695652173913087e-1 1.82608695652174e1 -4.7565149415449615e-2 -4.7565149415449615e-2
1.4492753623188448e0 1.82608695652174e1 -7.911630099812217e-2 -7.911630099812217e-2
2.028985507246381e0 1.82608695652174e1 -1.1043152607484671e-1 -1.1043152607484671e-1
2.608695652173917e0 1.82608695652174e1 -1.4142135623730964e-1 -1.4142135623730964e-1
3.188405797101453e0 1.82608695652174e1 -1.7200102348020968e-1 -1.7200102348020968e-1
3.7681159420289894e0 1.82608695652174e1 -2.020915287278687e-1 -2.020915287278687e-1
4.347826086956526e0 1.82608695652174e1 -2.3162052730603983e-1 -2.3162052730603983e-1
4.927536231884062e0 1.82608695652174e1 -2.6052301335677097e-1 -2.6052301335677097e-1
5.507246376811598e0 1.82608695652174e1 -2.887417955204434e-1 -2.887417955204434e-1
6.086956521739134e0 1.82608695652174e1 -3.1622776601683794e-1 -3.1622776601683794e-1
6.6666666666666705e0 1.82608695652174e1 -3.429399739025931e-1 -3.429399739025931e-1
7.246376811594207e0 1.82608695652174e1 -3.688455203054101e-1 -3.688455203054101e-1
7.826086956521743e0 1.82608695652174e1 -3.939192985791677e-1 -3.939192985791677e-1
8.405797101449279e0 1.82608695652174e1 -4.1814360552814245e-1 -4.1814360552814245e-1
8.985507246376816e0 1.82608695652174e1 -4.4150765121931085e-1 -4.4150765121931085e-1
9.565217391304353e0 1.82608695652174e1 -4.640069946705576e-1 -4.640069946705576e-1
1.014492753623189e1 1.82608695652174e1 -4.8564293117863205e-1 -4.8564293117863205e-1
1.0724637681159427e1 1.82608695652174e1 -5.064218545758634e-1 -5.064218545758634e-1
1.1304347826086964e1 1.82608695652174e1 -5.263546146162954e-1 -5.263546146162954e-1
1.1884057971014501e1 1.82608695652174e1 -5.454558862949462e-1 -5.454558862949462e-1
1.2463768115942038e1 1.82608695652174e1 -5.637435644534685e-1 -5.637435644534685e-1
1.3043478260869575e1 1.82608695652174e1 -5.812381937190965e-1 -5.812381937190965e-1
1.3623188405797112e1 1.82608695652174e1 -5.979624408009346e-1 -5.979624408009346e-1
1.420289855072465e1 1.82608695652174e1 -6.139406135149207e-1 -6.139406135149207e-1
1.4782608695652186e1 1.82608695652174e1 -6.291982286679646e-1 -6.291982286679646e-1
1.5362318840579723e1 1.82608695652174e1 -6.43761629109411e-1 -6.43761629109411e-1
1.594202898550726e1 1.82608695652174e1 -6.576576488350182e-1 -6.576576488350182e-1
1.6521739130434796e1 1.82608695652174e1 -6.709133239691264e-1 -6.709133239691264e-1
1.710144927536233e1 1.82608695652174e1 -6.835556467089209e-1 -6.835556467089209e-1
1.7681159420289866e1 1.82608695652174e1 -6.956113588411023e-1 -6.956113588411023e-1
1.82608695652174e1 1.82608695652174e1 -7.071067811865476e-1 -7.071067811865476e-1
1.8840579710144937e1 1.82608695652174e1 -7.180676752464419e-1 -7.180676752464419e-1
1.9420289855072472e1 1.82608695652174e1 -7.285191333724605e-1 -7.285191333724605e-1
2.0e1 1.82608695652174e1 -7.384854939281257e-1 -7.384854939281257e-1

-2.0e1 1.8840579710144937e1 7.27890219011467e-1 7.27890219011467e-1
-1.9420289855072465e1 1.8840579710144937e1 7.177381400208422e-1 7.177381400208422e-1
-1.884057971014493e1 1.8840579710144937e1 7.071067811865474e-1 7.071067811865474e-1
-1.8260869565217394e1 1.8840579710144937e1 6.959732852388589e-1 6.959732852388589e-1
-1.768115942028986e1 1.8840579710144937e1 6.843142041691717e-1 6.843142041691717e-1
-1.7101449275362324e1 1.8840579710144937e1 6.72105592781692e-1 6.72105592781692e-1
-1.652173913043479e1 1.8840579710144937e1 6.593231257979161e-1 6.593231257979161e-1
-1.5942028985507251e1 1.8840579710144937e1 6.459422414661737e-1 6.459422414661737e-1
-1.5362318840579714e1 1.8840579710144937e1 6.319383146726602e-1 6.319383146726602e-1
-1.4782608695652177e1 1.8840579710144937e1 6.172868624977891e-1 6.172868624977891e-1
-1.420289855072464e1 1.8840579710144937e1 6.019637849824734e-1 6.019637849824734e-1
-1.3623188405797103e1 1.8840579710144937e1 5.859456435295662e-1 5.859456435295662e-1
-1.3043478260869566e1 1.8840579710144937e1 5.692099788303081e-1 5.692099788303081e-1
-1.246376811594203e1 1.8840579710144937e1 5.51735669437698e-1 5.51735669437698e-1
-1.1884057971014492e1 1.8840579710144937e1 5.33503331073806e-1 5.33503331073806e-1
-1.1304347826086955e1 1.8840579710144937e1 5.144957554275262e-1 5.144957554275262e-1
-1.0724637681159418e1 1.8840579710144937e1 4.946983855549949e-1 4.946983855549949e-1
-1.0144927536231881e1 1.8840579710144937e1 4.7409982303501713e-1 4.7409982303501713e-1
-9.565217391304344e0 1.8840579710144937e1 4.5269235977723016e-1 4.5269235977723016e-1
-8.985507246376807e0 1.8840579710144937e1 4.304725248816455e-1 4.304725248816455e-1
-8.40579710144927e0 1.8840579710144937e1 4.0744163429052715e-1 4.0744163429052715e-1
-7.826086956521734e0 1.8840579710144937e1 3.836063282831889e-1 3.836063282831889e-1
-7.246376811594198e0 1.8840579710144937e1 3.589790793088687e-1 3.589790793088687e-1
-6.666666666666662e0 1.8840579710144937e1 3.3357865043885415e-1 3.3357865043885415e-1
-6.0869565217391255e0 1.8840579710144937e1 3.0743048308332527e-1 3.0743048308332527e-1
-5.507246376811589e0 1.8840579710144937e1 2.8056699181282413e-1 2.8056699181282413e-1
-4.927536231884053e0 1.8840579710144937e1 2.530277443935256e-1 2.530277443935256e-1
-4.347826086956517e0 1.8840579710144937e1 2.248595066987581e-1 2.248595066987581e-1
-3.768115942028981e0 1.8840579710144937e1 1.961161351381837e-1 1.961161351381837e-1
-3.188405797101445e0 1.8840579710144937e1 1.6685830369290777e-1 1.6685830369290777e-1
-2.6086956521739086e0 1.8840579710144937e1 1.3715305847534226e-1 1.3715305847534226e-1
-2.0289855072463725e0 1.8840579710144937e1 1.0707319971995112e-1 1.0707319971995112e-1
-1.4492753623188364e0 1.8840579710144937e1 7.669649888473679e-2 7.669649888473679e-2
-8.695652173913001e-1 1.8840579710144937e1 4.6104766608400627e-2 4.6104766608400627e-2
-2.8985507246376385e-1 1.8840579710144937e1 1.538279504320375e-2 1.538279504320375e-2
2.898550724637724e-1 1.8840579710144937e1 -1.5382795043204203e-2 -1.5382795043204203e-2
8.695652173913087e-1 1.8840579710144937e1 -4.6104766608401077e-2 -4.6104766608401077e-2
1.4492753623188448e0 1.8840579710144937e1 -7.669649888473723e-2 -7.669649888473723e-2
2.028985507246381e0 1.8840579710144937e1 -1.0707319971995156e-1 -1.0707319971995156e-1
2.608695652173917e0 1.8840579710144937e1 -1.3715305847534268e-1 -1.3715305847534268e-1
3.188405797101453e0 1.8840579710144937e1 -1.6685830369290816e-1 -1.6685830369290816e-1
3.7681159420289894e0 1.8840579710144937e1 -1.9611613513818413e-1 -1.9611613513818413e-1
4.347826086956526e0 1.8840579710144937e1 -2.2485950669875854e-1 -2.2485950669875854e-1
4.927536231884062e0 1.8840579710144937e1 -2.53027744393526e-1 -2.53027744393526e-1
5.507246376811598e0 1.8840579710144937e1 -2.805669918128245e-1 -2.805669918128245e-1
6.086956521739134e0 1.8840579710144937e1 -3.0743048308332566e-1 -3.0743048308332566e-1
6.6666666666666705e0 1.8840579710144937e1 -3.3357865043885454e-1 -3.3357865043885454e-1
7.246376811594207e0 1.8840579710144937e1 -3.589790793088691e-1 -3.589790793088691e-1
7.826086956521743e0 1.8840579710144937e1 -3.8360632828318925e-1 -3.8360632828318925e-1
8.405797101449279e0 1.8840579710144937e1 -4.074416342905275e-1 -4.074416342905275e-1
8.985507246376816e0 1.8840579710144937e1 -4.3047252488164583e-1 -4.3047252488164583e-1
9.565217391304353e0 1.8840579710144937e1 -4.526923597772305e-1 -4.526923597772305e-1
1.014492753623189e1 1.8840579710144937e1 -4.7409982303501746e-1 -4.7409982303501746e-1
1.0724637681159427e1 1.8840579710144937e1 -4.946983855549951e-1 -4.946983855549951e-1
1.1304347826086964e1 1.8840579710144937e1 -5.144957554275266e-1 -5.144957554275266e-1
1.1884057971014501e1 1.8840579710144937e1 -5.335033310738063e-1 -5.335033310738063e-1
1.2463768115942038e1 1.8840579710144937e1 -5.517356694376983e-1 -5.517356694376983e-1
1.3043478260869575e1 1.8840579710144937e1 -5.692099788303084e-1 -5.692099788303084e-1
1.3623188405797112e1 1.8840579710144937e1 -5.859456435295664e-1 -5.859456435295664e-1
1.420289855072465e1 1.8840579710144937e1 -6.019637849824736e-1 -6.019637849824736e-1
1.4782608695652186e1 1.8840579710144937e1 -6.172868624977893e-1 -6.172868624977893e-1
1.5362318840579723e1 1.8840579710144937e1 -6.319383146726605e-1 -6.319383146726605e-1
1.594202898550726e1 1.8840579710144937e1 -6.45942241466174e-1 -6.45942241466174e-1
1.6521739130434796e1 1.8840579710144937e1 -6.593231257979162e-1 -6.593231257979162e-1
1.710144927536233e1 1.8840579710144937e1 -6.721055927816922e-1 -6.721055927816922e-1
1.7681159420289866e1 1.8840579710144937e1 -6.843142041691719e-1 -6.843142041691719e-1
1.82608695652174e1 1.8840579710144937e1 -6.959732852388592e-1 -6.959732852388592e-1
1.8840579710144937e1 1.8840579710144937e1 -7.071067811865476e-1 -7.071067811865476e-1
1.9420289855072472e1 1.8840579710144937e1 -7.177381400208424e-1 -7.177381400208424e-1
2.0e1 1.8840579710144937e1 -7.27890219011467e-1 -7.27890219011467e-1

-2.0e1 1.9420289855072472e1 7.1742783797585e-1 7.1742783797585e-1
-1.9420289855072465e1 1.9420289855072472e1 7.071067811865474e-1 7.071067811865474e-1
-1.884057971014493e1 1.9420289855072472e1 6.963131209157425e-1 6.963131209157425e-1
-1.8260869565217394e1 1.9420289855072472e1 6.850254537681345e-1 6.850254537681345e-1
-1.768115942028986e1 1.9420289855072472e1 6.73221932954477e-1 6.73221932954477e-1
-1.7101449275362324e1 1.9420289855072472e1 6.608803679394092e-1 6.608803679394092e-1
-1.652173913043479e1 1.9420289855072472e1 6.479783460383598e-1 6.479783460383598e-1
-1.5942028985507251e1 1.9420289855072472e1 6.344933783882424e-1 6.344933783882424e-1
-1.5362318840579714e1 1.9420289855072472e1 6.204030726835833e-1 6.204030726835833e-1
-1.4782608695652177e1 1.9420289855072472e1 6.056853349427729e-1 6.056853349427729e-1
-1.420289855072464e1 1.9420289855072472e1 5.903186023238951e-1 5.903186023238951e-1
-1.3623188405797103e1 1.9420289855072472e1 5.742821086196928e-1 5.742821086196928e-1
-1.3043478260869566e1 1.9420289855072472e1 5.575561834996303e-1 5.575561834996303e-1
-1.246376811594203e1 1.9420289855072472e1 5.401225858076939e-1 5.401225858076939e-1
-1.1884057971014492e1 1.9420289855072472e1 5.219648702449754e-1 5.219648702449754e-1
-1.1304347826086955e1 1.9420289855072472e1 5.030687855502547e-1 5.030687855502547e-1
-1.0724637681159418e1 1.9420289855072472e1 4.8342270083416894e-1 4.8342270083416894e-1
-1.0144927536231881e1 1.9420289855072472e1 4.6301805503237564e-1 4.6301805503237564e-1
-9.565217391304344e0 1.9420289855072472e1 4.4184982254904864e-1 4.4184982254904864e-1
-8.985507246376807e0 1.9420289855072472e1 4.1991698611672945e-1 4.1991698611672945e-1
-8.40579710144927e0 1.9420289855072472e1 3.9722300578227016e-1 3.9722300578227016e-1
-7.826086956521734e0 1.9420289855072472e1 3.73776270851415e-1 3.73776270851415e-1
-7.246376811594198e0 1.9420289855072472e1 3.4959051972587224e-1 3.4959051972587224e-1
-6.666666666666662e0 1.9420289855072472e1 3.246852110113757e-1 3.246852110113757e-1
-6.0869565217391255e0 1.9420289855072472e1 2.9908582824533936e-1 2.9908582824533936e-1
-5.507246376811589e0 1.9420289855072472e1 2.7282410027474013e-1 2.7282410027474013e-1
-4.927536231884053e0 1.9420289855072472e1 2.4593811988225397e-1 2.4593811988225397e-1
-4.347826086956517e0 1.9420289855072472e1 2.1847234485072356e-1 2.1847234485072356e-1
-3.768115942028981e0 1.9420289855072472e1 1.9047746835531973e-1 1.9047746835531973e-1
-3.188405797101445e0 1.9420289855072472e1 1.6201014938346828e-1 1.6201014938346828e-1
-2.6086956521739086e0 1.9420289855072472e1 1.3313259871369787e-1 1.3313259871369787e-1
-2.0289855072463725e0 1.9420289855072472e1 1.0391202164098257e-1 1.0391202164098257e-1
-1.4492753623188364e0 1.9420289855072472e1 7.441992482162503e-2 7.441992482162503e-2
-8.695652173913001e-1 1.9420289855072472e1 4.4731300943816255e-2 4.4731300943816255e-2
-2.8985507246376385e-1 1.9420289855072472e1 1.4923710973497284e-2 1.4923710973497284e-2
2.898550724637724e-1 1.9420289855072472e1 -1.4923710973497722e-2 -1.4923710973497722e-2
8.695652173913087e-1 1.9420289855072472e1 -4.47313009438167e-2 -4.47313009438167e-2
1.4492753623188448e0 1.9420289855072472e1 -7.441992482162546e-2 -7.441992482162546e-2
2.028985507246381e0 1.9420289855072472e1 -1.0391202164098301e-1 -1.0391202164098301e-1
2.608695652173917e0 1.9420289855072472e1 -1.3313259871369829e-1 -1.3313259871369829e-1
3.188405797101453e0 1.9420289855072472e1 -1.6201014938346867e-1 -1.6201014938346867e-1
3.7681159420289894e0 1.9420289855072472e1 -1.9047746835532017e-1 -1.9047746835532017e-1
4.347826086956526e0 1.9420289855072472e1 -2.1847234485072398e-1 -2.1847234485072398e-1
4.927536231884062e0 1.9420289855072472e1 -2.459381198822544e-1 -2.459381198822544e-1
5.507246376811598e0 1.9420289855072472e1 -2.728241002747405e-1 -2.728241002747405e-1
6.086956521739134e0 1.9420289855072472e1 -2.9908582824533975e-1 -2.9908582824533975e-1
6.6666666666666705e0 1.9420289855072472e1 -3.246852110113761e-1 -3.246852110113761e-1
7.246376811594207e0 1.9420289855072472e1 -3.4959051972587263e-1 -3.4959051972587263e-1
7.826086956521743e0 1.9420289855072472e1 -3.737762708514154e-1 -3.737762708514154e-1
8.405797101449279e0 1.9420289855072472e1 -3.972230057822705e-1 -3.972230057822705e-1
8.985507246376816e0 1.9420289855072472e1 -4.1991698611672973e-1 -4.1991698611672973e-1
9.565217391304353e0 1.9420289855072472e1 -4.41849822549049e-1 -4.41849822549049e-1
1.014492753623189e1 1.9420289855072472e1 -4.63018055032376e-1 -4.63018055032376e-1
1.0724637681159427e1 1.9420289855072472e1 -4.8342270083416927e-1 -4.8342270083416927e-1
1.1304347826086964e1 1.9420289855072472e1 -5.03068785550255e-1 -5.03068785550255e-1
1.1884057971014501e1 1.9420289855072472e1 -5.219648702449756e-1 -5.219648702449756e-1
1.2463768115942038e1 1.9420289855072472e1 -5.401225858076941e-1 -5.401225858076941e-1
1.3043478260869575e1 1.9420289855072472e1 -5.575561834996307e-1 -5.575561834996307e-1
1.3623188405797112e1 1.9420289855072472e1 -5.742821086196931e-1 -5.742821086196931e-1
1.420289855072465e1 1.9420289855072472e1 -5.903186023238953e-1 -5.903186023238953e-1
1.4782608695652186e1 1.9420289855072472e1 -6.056853349427731e-1 -6.056853349427731e-1
1.5362318840579723e1 1.9420289855072472e1 -6.204030726835835e-1 -6.204030726835835e-1
1.594202898550726e1 1.9420289855072472e1 -6.344933783882426e-1 -6.344933783882426e-1
1.6521739130434796e1 1.9420289855072472e1 -6.4797834603836e-1 -6.4797834603836e-1
1.710144927536233e1 1.9420289855072472e1 -6.608803679394093e-1 -6.608803679394093e-1
1.7681159420289866e1 1.9420289855072472e1 -6.732219329544771e-1 -6.732219329544771e-1
1.82608695652174e1 1.9420289855072472e1 -6.850254537681347e-1 -6.850254537681347e-1
1.8840579710144937e1 1.9420289855072472e1 -6.963131209157426e-1 -6.963131209157426e-1
1.9420289855072472e1 1.9420289855072472e1 -7.071067811865475e-1 -7.071067811865475e-1
2.0e1 1.9420289855072472e1 -7.1742783797585e-1 -7.1742783797585e-1

-2.0e1 2.0e1 7.071067811865475e-1 7.071067811865475e-1
-1.9420289855072465e1 2.0e1 6.966328281794487e-1 6.966328281794487e-1
-1.884057971014493e1 2.0e1 6.8569368457602e-1 6.8569368457602e-1
-1.8260869565217394e1 2.0e1 6.742693640213323e-1 6.742693640213323e-1
-1.768115942028986e1 2.0e1 6.623395687372302e-1 6.623395687372302e-1
-1.7101449275362324e1 2.0e1 6.498837930206934e-1 6.498837930206934e-1
-1.652173913043479e1 2.0e1 6.368814469962916e-1 6.368814469962916e-1
-1.5942028985507251e1 2.0e1 6.233120025764542e-1 6.233120025764542e-1
-1.5362318840579714e1 2.0e1 6.09155163492882e-1 6.09155163492882e-1
-1.4782608695652177e1 2.0e1 5.943910610838058e-1 5.943910610838058e-1
-1.420289855072464e1 2.0e1 5.790004772354923e-1 5.790004772354923e-1
-1.3623188405797103e1 2.0e1 5.629650954621892e-1 5.629650954621892e-1
-1.3043478260869566e1 2.0e1 5.462677805469224e-1 5.462677805469224e-1
-1.246376811594203e1 2.0e1 5.288928864385158e-1 5.288928864385158e-1
-1.1884057971014492e1 2.0e1 5.108265911944525e-1 5.108265911944525e-1
-1.1304347826086955e1 2.0e1 4.920572566679019e-1 4.920572566679019e-1
-1.0724637681159418e1 2.0e1 4.725758093633573e-1 4.725758093633573e-1
-1.0144927536231881e1 2.0e1 4.5237613744468047e-1 4.5237613744468047e-1
-9.565217391304344e0 2.0e1 4.3145549730400473e-1 4.3145549730400473e-1
-8.985507246376807e0 2.0e1 4.0981492144103493e-1 4.0981492144103493e-1
-8.40579710144927e0 2.0e1 3.874596177320688e-1 3.874596177320688e-1
-7.826086956521734e0 2.0e1 3.64399348580512e-1 3.64399348580512e-1
-7.246376811594198e0 2.0e1 3.406487770499213e-1 3.406487770499213e-1
-6.666666666666662e0 2.0e1 3.162277660168377e-1 3.162277660168377e-1
-6.0869565217391255e0 2.0e1 2.9116161578269584e-1 2.9116161578269584e-1
-5.507246376811589e0 2.0e1 2.6548122558889076e-1 2.6548122558889076e-1
-4.927536231884053e0 2.0e1 2.39223165208299e-1 2.39223165208299e-1
-4.347826086956517e0 2.0e1 2.1242964433104344e-1 2.1242964433104344e-1
-3.768115942028981e0 2.0e1 1.8514836986616243e-1 1.8514836986616243e-1
-3.188405797101445e0 2.0e1 1.57432284526995e-1 1.57432284526995e-1
-2.6086956521739086e0 2.0e1 1.2933918406776782e-1 1.2933918406776782e-1
-2.0289855072463725e0 2.0e1 1.0093121512748246e-1 1.0093121512748246e-1
-1.4492753623188364e0 2.0e1 7.227426057847024e-2 7.227426057847024e-2
-8.695652173913001e-1 2.0e1 4.3437224276306724e-2 4.3437224276306724e-2
-2.8985507246376385e-1 2.0e1 1.4491231834595433e-2 1.4491231834595433e-2
2.898550724637724e-1 2.0e1 -1.449123183459586e-2 -1.449123183459586e-2
8.695652173913087e-1 2.0e1 -4.3437224276307146e-2 -4.3437224276307146e-2
1.4492753623188448e0 2.0e1 -7.227426057847065e-2 -7.227426057847065e-2
2.028985507246381e0 2.0e1 -1.0093121512748288e-1 -1.0093121512748288e-1
2.608695652173917e0 2.0e1 -1.2933918406776826e-1 -1.2933918406776826e-1
3.188405797101453e0 2.0e1 -1.574322845269954e-1 -1.574322845269954e-1
3.7681159420289894e0 2.0e1 -1.8514836986616282e-1 -1.8514836986616282e-1
4.347826086956526e0 2.0e1 -2.124296443310439e-1 -2.124296443310439e-1
4.927536231884062e0 2.0e1 -2.392231652082994e-1 -2.392231652082994e-1
5.507246376811598e0 2.0e1 -2.6548122558889115e-1 -2.6548122558889115e-1
6.086956521739134e0 2.0e1 -2.9116161578269617e-1 -2.9116161578269617e-1
6.6666666666666705e0 2.0e1 -3.1622776601683805e-1 -3.1622776601683805e-1
7.246376811594207e0 2.0e1 -3.4064877704992164e-1 -3.4064877704992164e-1
7.826086956521743e0 2.0e1 -3.643993485805123e-1 -3.643993485805123e-1
8.405797101449279e0 2.0e1 -3.874596177320691e-1 -3.874596177320691e-1
8.985507246376816e0 2.0e1 -4.0981492144103526e-1 -4.0981492144103526e-1
9.565217391304353e0 2.0e1 -4.3145549730400506e-1 -4.3145549730400506e-1
1.014492753623189e1 2.0e1 -4.523761374446808e-1 -4.523761374446808e-1
1.0724637681159427e1 2.0e1 -4.7257580936335764e-1 -4.7257580936335764e-1
1.1304347826086964e1 2.0e1 -4.9205725666790223e-1 -4.9205725666790223e-1
1.1884057971014501e1 2.0e1 -5.108265911944527e-1 -5.108265911944527e-1
1.2463768115942038e1 2.0e1 -5.288928864385161e-1 -5.288928864385161e-1
1.3043478260869575e1 2.0e1 -5.462677805469226e-1 -5.462677805469226e-1
1.3623188405797112e1 2.0e1 -5.629650954621895e-1 -5.629650954621895e-1
1.420289855072465e1 2.0e1 -5.790004772354924e-1 -5.790004772354924e-1
1.4782608695652186e1 2.0e1 -5.943910610838061e-1 -5.943910610838061e-1
1.5362318840579723e1 2.0e1 -6.091551634928821e-1 -6.091551634928821e-1
1.594202898550726e1 2.0e1 -6.233120025764545e-1 -6.233120025764545e-1
1.6521739130434796e1 2.0e1 -6.368814469962917e-1 -6.368814469962917e-1
1.710144927536233e1 2.0e1 -6.498837930206937e-1 -6.498837930206937e-1
1.7681159420289866e1 2.0e1 -6.623395687372303e-1 -6.623395687372303e-1
1.82608695652174e1 2.0e1 -6.742693640213325e-1 -6.742693640213325e-1
1.8840579710144937e1 2.0e1 -6.8569368457602e-1 -6.8569368457602e-1
1.9420289855072472e1 2.0e1 -6.966328281794488e-1 -6.966328281794488e-1
2.0e1 2.0e1 -7.071067811865475e-1 -7.071067811865475e-1


==> tikz-ext/largeqham-contours0_contourtmp5.dat <==
-2.0e1 -2.0e1 7.071067811865475e-1 7.071067811865475e-1
-1.9420289855072465e1 -2.0e1 6.966328281794487e-1 6.966328281794487e-1
-1.884057971014493e1 -2.0e1 6.8569368457602e-1 6.8569368457602e-1
-1.8260869565217394e1 -2.0e1 6.742693640213323e-1 6.742693640213323e-1
-1.768115942028986e1 -2.0e1 6.623395687372302e-1 6.623395687372302e-1
-1.7101449275362324e1 -2.0e1 6.498837930206934e-1 6.498837930206934e-1
-1.652173913043479e1 -2.0e1 6.368814469962916e-1 6.368814469962916e-1
-1.5942028985507251e1 -2.0e1 6.233120025764542e-1 6.233120025764542e-1
-1.5362318840579714e1 -2.0e1 6.09155163492882e-1 6.09155163492882e-1
-1.4782608695652177e1 -2.0e1 5.943910610838058e-1 5.943910610838058e-1
-1.420289855072464e1 -2.0e1 5.790004772354923e-1 5.790004772354923e-1
-1.3623188405797103e1 -2.0e1 5.629650954621892e-1 5.629650954621892e-1
-1.3043478260869566e1 -2.0e1 5.462677805469224e-1 5.462677805469224e-1
-1.246376811594203e1 -2.0e1 5.288928864385158e-1 5.288928864385158e-1
-1.1884057971014492e1 -2.0e1 5.108265911944525e-1 5.108265911944525e-1
-1.1304347826086955e1 -2.0e1 4.920572566679019e-1 4.920572566679019e-1
-1.0724637681159418e1 -2.0e1 4.725758093633573e-1 4.725758093633573e-1
-1.0144927536231881e1 -2.0e1 4.5237613744468047e-1 4.5237613744468047e-1
-9.565217391304344e0 -2.0e1 4.3145549730400473e-1 4.3145549730400473e-1
-8.985507246376807e0 -2.0e1 4.0981492144103493e-1 4.0981492144103493e-1
-8.40579710144927e0 -2.0e1 3.874596177320688e-1 3.874596177320688e-1
-7.826086956521734e0 -2.0e1 3.64399348580512e-1 3.64399348580512e-1
-7.246376811594198e0 -2.0e1 3.406487770499213e-1 3.406487770499213e-1
-6.666666666666662e0 -2.0e1 3.162277660168377e-1 3.162277660168377e-1
-6.0869565217391255e0 -2.0e1 2.9116161578269584e-1 2.9116161578269584e-1
-5.507246376811589e0 -2.0e1 2.6548122558889076e-1 2.6548122558889076e-1
-4.927536231884053e0 -2.0e1 2.39223165208299e-1 2.39223165208299e-1
-4.347826086956517e0 -2.0e1 2.1242964433104344e-1 2.1242964433104344e-1
-3.768115942028981e0 -2.0e1 1.8514836986616243e-1 1.8514836986616243e-1
-3.188405797101445e0 -2.0e1 1.57432284526995e-1 1.57432284526995e-1
-2.6086956521739086e0 -2.0e1 1.2933918406776782e-1 1.2933918406776782e-1
-2.0289855072463725e0 -2.0e1 1.0093121512748246e-1 1.0093121512748246e-1
-1.4492753623188364e0 -2.0e1 7.227426057847024e-2 7.227426057847024e-2
-8.695652173913001e-1 -2.0e1 4.3437224276306724e-2 4.3437224276306724e-2
-2.8985507246376385e-1 -2.0e1 1.4491231834595433e-2 1.4491231834595433e-2
2.898550724637724e-1 -2.0e1 -1.449123183459586e-2 -1.449123183459586e-2
8.695652173913087e-1 -2.0e1 -4.3437224276307146e-2 -4.3437224276307146e-2
1.4492753623188448e0 -2.0e1 -7.227426057847065e-2 -7.227426057847065e-2
2.028985507246381e0 -2.0e1 -1.0093121512748288e-1 -1.0093121512748288e-1
2.608695652173917e0 -2.0e1 -1.2933918406776826e-1 -1.2933918406776826e-1
3.188405797101453e0 -2.0e1 -1.574322845269954e-1 -1.574322845269954e-1
3.7681159420289894e0 -2.0e1 -1.8514836986616282e-1 -1.8514836986616282e-1
4.347826086956526e0 -2.0e1 -2.124296443310439e-1 -2.124296443310439e-1
4.927536231884062e0 -2.0e1 -2.392231652082994e-1 -2.392231652082994e-1
5.507246376811598e0 -2.0e1 -2.6548122558889115e-1 -2.6548122558889115e-1
6.086956521739134e0 -2.0e1 -2.9116161578269617e-1 -2.9116161578269617e-1
6.6666666666666705e0 -2.0e1 -3.1622776601683805e-1 -3.1622776601683805e-1
7.246376811594207e0 -2.0e1 -3.4064877704992164e-1 -3.4064877704992164e-1
7.826086956521743e0 -2.0e1 -3.643993485805123e-1 -3.643993485805123e-1
8.405797101449279e0 -2.0e1 -3.874596177320691e-1 -3.874596177320691e-1
8.985507246376816e0 -2.0e1 -4.0981492144103526e-1 -4.0981492144103526e-1
9.565217391304353e0 -2.0e1 -4.3145549730400506e-1 -4.3145549730400506e-1
1.014492753623189e1 -2.0e1 -4.523761374446808e-1 -4.523761374446808e-1
1.0724637681159427e1 -2.0e1 -4.7257580936335764e-1 -4.7257580936335764e-1
1.1304347826086964e1 -2.0e1 -4.9205725666790223e-1 -4.9205725666790223e-1
1.1884057971014501e1 -2.0e1 -5.108265911944527e-1 -5.108265911944527e-1
1.2463768115942038e1 -2.0e1 -5.288928864385161e-1 -5.288928864385161e-1
1.3043478260869575e1 -2.0e1 -5.462677805469226e-1 -5.462677805469226e-1
1.3623188405797112e1 -2.0e1 -5.629650954621895e-1 -5.629650954621895e-1
1.420289855072465e1 -2.0e1 -5.790004772354924e-1 -5.790004772354924e-1
1.4782608695652186e1 -2.0e1 -5.943910610838061e-1 -5.943910610838061e-1
1.5362318840579723e1 -2.0e1 -6.091551634928821e-1 -6.091551634928821e-1
1.594202898550726e1 -2.0e1 -6.233120025764545e-1 -6.233120025764545e-1
1.6521739130434796e1 -2.0e1 -6.368814469962917e-1 -6.368814469962917e-1
1.710144927536233e1 -2.0e1 -6.498837930206937e-1 -6.498837930206937e-1
1.7681159420289866e1 -2.0e1 -6.623395687372303e-1 -6.623395687372303e-1
1.82608695652174e1 -2.0e1 -6.742693640213325e-1 -6.742693640213325e-1
1.8840579710144937e1 -2.0e1 -6.8569368457602e-1 -6.8569368457602e-1
1.9420289855072472e1 -2.0e1 -6.966328281794488e-1 -6.966328281794488e-1
2.0e1 -2.0e1 -7.071067811865475e-1 -7.071067811865475e-1

-2.0e1 -1.9420289855072465e1 7.174278379758502e-1 7.174278379758502e-1
-1.9420289855072465e1 -1.9420289855072465e1 7.071067811865476e-1 7.071067811865476e-1
-1.884057971014493e1 -1.9420289855072465e1 6.963131209157426e-1 6.963131209157426e-1
-1.8260869565217394e1 -1.9420289855072465e1 6.850254537681347e-1 6.850254537681347e-1
-1.768115942028986e1 -1.9420289855072465e1 6.73221932954477e-1 6.73221932954477e-1
-1.7101449275362324e1 -1.9420289855072465e1 6.608803679394094e-1 6.608803679394094e-1
-1.652173913043479e1 -1.9420289855072465e1 6.4797834603836e-1 6.4797834603836e-1
-1.5942028985507251e1 -1.9420289855072465e1 6.344933783882426e-1 6.344933783882426e-1
-1.5362318840579714e1 -1.9420289855072465e1 6.204030726835834e-1 6.204030726835834e-1
-1.4782608695652177e1 -1.9420289855072465e1 6.056853349427731e-1 6.056853349427731e-1
-1.420289855072464e1 -1.9420289855072465e1 5.903186023238953e-1 5.903186023238953e-1
-1.3623188405797103e1 -1.9420289855072465e1 5.74282108619693e-1 5.74282108619693e-1
-1.3043478260869566e1 -1.9420289855072465e1 5.575561834996304e-1 5.575561834996304e-1
-1.246376811594203e1 -1.9420289855072465e1 5.40122585807694e-1 5.40122585807694e-1
-1.1884057971014492e1 -1.9420289855072465e1 5.219648702449755e-1 5.219648702449755e-1
-1.1304347826086955e1 -1.9420289855072465e1 5.030687855502548e-1 5.030687855502548e-1
-1.0724637681159418e1 -1.9420289855072465e1 4.834227008341691e-1 4.834227008341691e-1
-1.0144927536231881e1 -1.9420289855072465e1 4.630180550323758e-1 4.630180550323758e-1
-9.565217391304344e0 -1.9420289855072465e1 4.4184982254904875e-1 4.4184982254904875e-1
-8.985507246376807e0 -1.9420289855072465e1 4.199169861167295e-1 4.199169861167295e-1
-8.40579710144927e0 -1.9420289855072465e1 3.972230057822702e-1 3.972230057822702e-1
-7.826086956521734e0 -1.9420289855072465e1 3.737762708514152e-1 3.737762708514152e-1
-7.246376811594198e0 -1.9420289855072465e1 3.4959051972587235e-1 3.4959051972587235e-1
-6.666666666666662e0 -1.9420289855072465e1 3.246852110113758e-1 3.246852110113758e-1
-6.0869565217391255e0 -1.9420289855072465e1 2.990858282453394e-1 2.990858282453394e-1
-5.507246376811589e0 -1.9420289855072465e1 2.7282410027474024e-1 2.7282410027474024e-1
-4.927536231884053e0 -1.9420289855072465e1 2.4593811988225406e-1 2.4593811988225406e-1
-4.347826086956517e0 -1.9420289855072465e1 2.1847234485072364e-1 2.1847234485072364e-1
-3.768115942028981e0 -1.9420289855072465e1 1.9047746835531984e-1 1.9047746835531984e-1
-3.188405797101445e0 -1.9420289855072465e1 1.6201014938346833e-1 1.6201014938346833e-1
-2.6086956521739086e0 -1.9420289855072465e1 1.3313259871369792e-1 1.3313259871369792e-1
-2.0289855072463725e0 -1.9420289855072465e1 1.0391202164098261e-1 1.0391202164098261e-1
-1.4492753623188364e0 -1.9420289855072465e1 7.441992482162506e-2 7.441992482162506e-2
-8.695652173913001e-1 -1.9420289855072465e1 4.4731300943816277e-2 4.4731300943816277e-2
-2.8985507246376385e-1 -1.9420289855072465e1 1.4923710973497287e-2 1.4923710973497287e-2
2.898550724637724e-1 -1.9420289855072465e1 -1.4923710973497728e-2 -1.4923710973497728e-2
8.695652173913087e-1 -1.9420289855072465e1 -4.4731300943816715e-2 -4.4731300943816715e-2
1.4492753623188448e0 -1.9420289855072465e1 -7.441992482162549e-2 -7.441992482162549e-2
2.028985507246381e0 -1.9420289855072465e1 -1.0391202164098304e-1 -1.0391202164098304e-1
2.608695652173917e0 -1.9420289855072465e1 -1.3313259871369834e-1 -1.3313259871369834e-1
3.188405797101453e0 -1.9420289855072465e1 -1.6201014938346875e-1 -1.6201014938346875e-1
3.7681159420289894e0 -1.9420289855072465e1 -1.9047746835532023e-1 -1.9047746835532023e-1
4.347826086956526e0 -1.9420289855072465e1 -2.1847234485072406e-1 -2.1847234485072406e-1
4.927536231884062e0 -1.9420289855072465e1 -2.4593811988225447e-1 -2.4593811988225447e-1
5.507246376811598e0 -1.9420289855072465e1 -2.7282410027474063e-1 -2.7282410027474063e-1
6.086956521739134e0 -1.9420289855072465e1 -2.990858282453398e-1 -2.990858282453398e-1
6.6666666666666705e0 -1.9420289855072465e1 -3.246852110113762e-1 -3.246852110113762e-1
7.246376811594207e0 -1.9420289855072465e1 -3.4959051972587274e-1 -3.4959051972587274e-1
7.826086956521743e0 -1.9420289855072465e1 -3.737762708514155e-1 -3.737762708514155e-1
8.405797101449279e0 -1.9420289855072465e1 -3.9722300578227066e-1 -3.9722300578227066e-1
8.985507246376816e0 -1.9420289855072465e1 -4.199169861167299e-1 -4.199169861167299e-1
9.565217391304353e0 -1.9420289855072465e1 -4.418498225490491e-1 -4.418498225490491e-1
1.014492753623189e1 -1.9420289855072465e1 -4.6301805503237614e-1 -4.6301805503237614e-1
1.0724637681159427e1 -1.9420289855072465e1 -4.8342270083416944e-1 -4.8342270083416944e-1
1.1304347826086964e1 -1.9420289855072465e1 -5.03068785550255e-1 -5.03068785550255e-1
1.1884057971014501e1 -1.9420289855072465e1 -5.219648702449757e-1 -5.219648702449757e-1
1.2463768115942038e1 -1.9420289855072465e1 -5.401225858076942e-1 -5.401225858076942e-1
1.3043478260869575e1 -1.9420289855072465e1 -5.575561834996308e-1 -5.575561834996308e-1
1.3623188405797112e1 -1.9420289855072465e1 -5.742821086196933e-1 -5.742821086196933e-1
1.420289855072465e1 -1.9420289855072465e1 -5.903186023238955e-1 -5.903186023238955e-1
1.4782608695652186e1 -1.9420289855072465e1 -6.056853349427733e-1 -6.056853349427733e-1
1.5362318840579723e1 -1.9420289855072465e1 -6.204030726835836e-1 -6.204030726835836e-1
1.594202898550726e1 -1.9420289855072465e1 -6.344933783882427e-1 -6.344933783882427e-1
1.6521739130434796e1 -1.9420289855072465e1 -6.479783460383601e-1 -6.479783460383601e-1
1.710144927536233e1 -1.9420289855072465e1 -6.608803679394095e-1 -6.608803679394095e-1
1.7681159420289866e1 -1.9420289855072465e1 -6.732219329544772e-1 -6.732219329544772e-1
1.82608695652174e1 -1.9420289855072465e1 -6.850254537681348e-1 -6.850254537681348e-1
1.8840579710144937e1 -1.9420289855072465e1 -6.963131209157428e-1 -6.963131209157428e-1
1.9420289855072472e1 -1.9420289855072465e1 -7.071067811865476e-1 -7.071067811865476e-1
2.0e1 -1.9420289855072465e1 -7.174278379758502e-1 -7.174278379758502e-1

-2.0e1 -1.884057971014493e1 7.278902190114672e-1 7.278902190114672e-1
-1.9420289855072465e1 -1.884057971014493e1 7.177381400208424e-1 7.177381400208424e-1
-1.884057971014493e1 -1.884057971014493e1 7.071067811865476e-1 7.071067811865476e-1
-1.8260869565217394e1 -1.884057971014493e1 6.959732852388592e-1 6.959732852388592e-1
-1.768115942028986e1 -1.884057971014493e1 6.843142041691718e-1 6.843142041691718e-1
-1.7101449275362324e1 -1.884057971014493e1 6.721055927816922e-1 6.721055927816922e-1
-1.652173913043479e1 -1.884057971014493e1 6.593231257979163e-1 6.593231257979163e-1
-1.5942028985507251e1 -1.884057971014493e1 6.45942241466174e-1 6.45942241466174e-1
-1.5362318840579714e1 -1.884057971014493e1 6.319383146726603e-1 6.319383146726603e-1
-1.4782608695652177e1 -1.884057971014493e1 6.172868624977893e-1 6.172868624977893e-1
-1.420289855072464e1 -1.884057971014493e1 6.019637849824736e-1 6.019637849824736e-1
-1.3623188405797103e1 -1.884057971014493e1 5.859456435295664e-1 5.859456435295664e-1
-1.3043478260869566e1 -1.884057971014493e1 5.692099788303082e-1 5.692099788303082e-1
-1.246376811594203e1 -1.884057971014493e1 5.517356694376981e-1 5.517356694376981e-1
-1.1884057971014492e1 -1.884057971014493e1 5.335033310738061e-1 5.335033310738061e-1
-1.1304347826086955e1 -1.884057971014493e1 5.144957554275265e-1 5.144957554275265e-1
-1.0724637681159418e1 -1.884057971014493e1 4.9469838555499507e-1 4.9469838555499507e-1
-1.0144927536231881e1 -1.884057971014493e1 4.740998230350173e-1 4.740998230350173e-1
-9.565217391304344e0 -1.884057971014493e1 4.526923597772303e-1 4.526923597772303e-1
-8.985507246376807e0 -1.884057971014493e1 4.3047252488164567e-1 4.3047252488164567e-1
-8.40579710144927e0 -1.884057971014493e1 4.074416342905273e-1 4.074416342905273e-1
-7.826086956521734e0 -1.884057971014493e1 3.83606328283189e-1 3.83606328283189e-1
-7.246376811594198e0 -1.884057971014493e1 3.589790793088688e-1 3.589790793088688e-1
-6.666666666666662e0 -1.884057971014493e1 3.3357865043885426e-1 3.3357865043885426e-1
-6.0869565217391255e0 -1.884057971014493e1 3.074304830833254e-1 3.074304830833254e-1
-5.507246376811589e0 -1.884057971014493e1 2.8056699181282424e-1 2.8056699181282424e-1
-4.927536231884053e0 -1.884057971014493e1 2.5302774439352566e-1 2.5302774439352566e-1
-4.347826086956517e0 -1.884057971014493e1 2.2485950669875818e-1 2.2485950669875818e-1
-3.768115942028981e0 -1.884057971014493e1 1.961161351381838e-1 1.961161351381838e-1
-3.188405797101445e0 -1.884057971014493e1 1.6685830369290783e-1 1.6685830369290783e-1
-2.6086956521739086e0 -1.884057971014493e1 1.3715305847534232e-1 1.3715305847534232e-1
-2.0289855072463725e0 -1.884057971014493e1 1.0707319971995115e-1 1.0707319971995115e-1
-1.4492753623188364e0 -1.884057971014493e1 7.669649888473682e-2 7.669649888473682e-2
-8.695652173913001e-1 -1.884057971014493e1 4.610476660840064e-2 4.610476660840064e-2
-2.8985507246376385e-1 -1.884057971014493e1 1.5382795043203756e-2 1.5382795043203756e-2
2.898550724637724e-1 -1.884057971014493e1 -1.538279504320421e-2 -1.538279504320421e-2
8.695652173913087e-1 -1.884057971014493e1 -4.6104766608401093e-2 -4.6104766608401093e-2
1.4492753623188448e0 -1.884057971014493e1 -7.669649888473726e-2 -7.669649888473726e-2
2.028985507246381e0 -1.884057971014493e1 -1.070731997199516e-1 -1.070731997199516e-1
2.608695652173917e0 -1.884057971014493e1 -1.3715305847534273e-1 -1.3715305847534273e-1
3.188405797101453e0 -1.884057971014493e1 -1.6685830369290824e-1 -1.6685830369290824e-1
3.7681159420289894e0 -1.884057971014493e1 -1.9611613513818418e-1 -1.9611613513818418e-1
4.347826086956526e0 -1.884057971014493e1 -2.2485950669875862e-1 -2.2485950669875862e-1
4.927536231884062e0 -1.884057971014493e1 -2.530277443935261e-1 -2.530277443935261e-1
5.507246376811598e0 -1.884057971014493e1 -2.8056699181282463e-1 -2.8056699181282463e-1
6.086956521739134e0 -1.884057971014493e1 -3.0743048308332577e-1 -3.0743048308332577e-1
6.6666666666666705e0 -1.884057971014493e1 -3.3357865043885465e-1 -3.3357865043885465e-1
7.246376811594207e0 -1.884057971014493e1 -3.589790793088692e-1 -3.589790793088692e-1
7.826086956521743e0 -1.884057971014493e1 -3.836063282831894e-1 -3.836063282831894e-1
8.405797101449279e0 -1.884057971014493e1 -4.0744163429052765e-1 -4.0744163429052765e-1
8.985507246376816e0 -1.884057971014493e1 -4.3047252488164595e-1 -4.3047252488164595e-1
9.565217391304353e0 -1.884057971014493e1 -4.5269235977723066e-1 -4.5269235977723066e-1
1.014492753623189e1 -1.884057971014493e1 -4.7409982303501763e-1 -4.7409982303501763e-1
1.0724637681159427e1 -1.884057971014493e1 -4.946983855549953e-1 -4.946983855549953e-1
1.1304347826086964e1 -1.884057971014493e1 -5.144957554275267e-1 -5.144957554275267e-1
1.1884057971014501e1 -1.884057971014493e1 -5.335033310738064e-1 -5.335033310738064e-1
1.2463768115942038e1 -1.884057971014493e1 -5.517356694376985e-1 -5.517356694376985e-1
1.3043478260869575e1 -1.884057971014493e1 -5.692099788303084e-1 -5.692099788303084e-1
1.3623188405797112e1 -1.884057971014493e1 -5.859456435295666e-1 -5.859456435295666e-1
1.420289855072465e1 -1.884057971014493e1 -6.019637849824738e-1 -6.019637849824738e-1
1.4782608695652186e1 -1.884057971014493e1 -6.172868624977894e-1 -6.172868624977894e-1
1.5362318840579723e1 -1.884057971014493e1 -6.319383146726605e-1 -6.319383146726605e-1
1.594202898550726e1 -1.884057971014493e1 -6.459422414661741e-1 -6.459422414661741e-1
1.6521739130434796e1 -1.884057971014493e1 -6.593231257979163e-1 -6.593231257979163e-1
1.710144927536233e1 -1.884057971014493e1 -6.721055927816924e-1 -6.721055927816924e-1
1.7681159420289866e1 -1.884057971014493e1 -6.84314204169172e-1 -6.84314204169172e-1
1.82608695652174e1 -1.884057971014493e1 -6.959732852388594e-1 -6.959732852388594e-1
1.8840579710144937e1 -1.884057971014493e1 -7.071067811865476e-1 -7.071067811865476e-1
1.9420289855072472e1 -1.884057971014493e1 -7.177381400208426e-1 -7.177381400208426e-1
2.0e1 -1.884057971014493e1 -7.278902190114672e-1 -7.278902190114672e-1

-2.0e1 -1.8260869565217394e1 7.384854939281258e-1 7.384854939281258e-1
-1.9420289855072465e1 -1.8260869565217394e1 7.285191333724607e-1 7.285191333724607e-1
-1.884057971014493e1 -1.8260869565217394e1 7.18067675246442e-1 7.18067675246442e-1
-1.8260869565217394e1 -1.8260869565217394e1 7.071067811865475e-1 7.071067811865475e-1
-1.768115942028986e1 -1.8260869565217394e1 6.956113588411021e-1 6.956113588411021e-1
-1.7101449275362324e1 -1.8260869565217394e1 6.835556467089209e-1 6.835556467089209e-1
-1.652173913043479e1 -1.8260869565217394e1 6.709133239691263e-1 6.709133239691263e-1
-1.5942028985507251e1 -1.8260869565217394e1 6.576576488350181e-1 6.576576488350181e-1
-1.5362318840579714e1 -1.8260869565217394e1 6.437616291094109e-1 6.437616291094109e-1
-1.4782608695652177e1 -1.8260869565217394e1 6.291982286679645e-1 6.291982286679645e-1
-1.420289855072464e1 -1.8260869565217394e1 6.139406135149205e-1 6.139406135149205e-1
-1.3623188405797103e1 -1.8260869565217394e1 5.979624408009345e-1 5.979624408009345e-1
-1.3043478260869566e1 -1.8260869565217394e1 5.812381937190964e-1 5.812381937190964e-1
-1.246376811594203e1 -1.8260869565217394e1 5.637435644534684e-1 5.637435644534684e-1
-1.1884057971014492e1 -1.8260869565217394e1 5.454558862949461e-1 5.454558862949461e-1
-1.1304347826086955e1 -1.8260869565217394e1 5.263546146162953e-1 5.263546146162953e-1
-1.0724637681159418e1 -1.8260869565217394e1 5.064218545758633e-1 5.064218545758633e-1
-1.0144927536231881e1 -1.8260869565217394e1 4.856429311786319e-1 4.856429311786319e-1
-9.565217391304344e0 -1.8260869565217394e1 4.640069946705574e-1 4.640069946705574e-1
-8.985507246376807e0 -1.8260869565217394e1 4.415076512193107e-1 4.415076512193107e-1
-8.40579710144927e0 -1.8260869565217394e1 4.1814360552814217e-1 4.1814360552814217e-1
-7.826086956521734e0 -1.8260869565217394e1 3.9391929857916735e-1 3.9391929857916735e-1
-7.246376811594198e0 -1.8260869565217394e1 3.6884552030540985e-1 3.6884552030540985e-1
-6.666666666666662e0 -1.8260869565217394e1 3.4293997390259284e-1 3.4293997390259284e-1
-6.0869565217391255e0 -1.8260869565217394e1 3.162277660168376e-1 3.162277660168376e-1
-5.507246376811589e0 -1.8260869565217394e1 2.887417955204431e-1 2.887417955204431e-1
-4.927536231884053e0 -1.8260869565217394e1 2.605230133567707e-1 2.605230133567707e-1
-4.347826086956517e0 -1.8260869565217394e1 2.3162052730603946e-1 2.3162052730603946e-1
-3.768115942028981e0 -1.8260869565217394e1 2.020915287278683e-1 2.020915287278683e-1
-3.188405797101445e0 -1.8260869565217394e1 1.720010234802093e-1 1.720010234802093e-1
-2.6086956521739086e0 -1.8260869565217394e1 1.4142135623730925e-1 1.4142135623730925e-1
-2.0289855072463725e0 -1.8260869565217394e1 1.1043152607484628e-1 1.1043152607484628e-1
-1.4492753623188364e0 -1.8260869565217394e1 7.911630099812174e-2 7.911630099812174e-2
-8.695652173913001e-1 -1.8260869565217394e1 4.756514941544916e-2 4.756514941544916e-2
-2.8985507246376385e-1 -1.8260869565217394e1 1.5871016626723555e-2 1.5871016626723555e-2
2.898550724637724e-1 -1.8260869565217394e1 -1.5871016626724024e-2 -1.5871016626724024e-2
8.695652173913087e-1 -1.8260869565217394e1 -4.7565149415449637e-2 -4.7565149415449637e-2
1.4492753623188448e0 -1.8260869565217394e1 -7.911630099812219e-2 -7.911630099812219e-2
2.028985507246381e0 -1.8260869565217394e1 -1.1043152607484674e-1 -1.1043152607484674e-1
2.608695652173917e0 -1.8260869565217394e1 -1.414213562373097e-1 -1.414213562373097e-1
3.188405797101453e0 -1.8260869565217394e1 -1.7200102348020976e-1 -1.7200102348020976e-1
3.7681159420289894e0 -1.8260869565217394e1 -2.0209152872786876e-1 -2.0209152872786876e-1
4.347826086956526e0 -1.8260869565217394e1 -2.316205273060399e-1 -2.316205273060399e-1
4.927536231884062e0 -1.8260869565217394e1 -2.605230133567711e-1 -2.605230133567711e-1
5.507246376811598e0 -1.8260869565217394e1 -2.887417955204435e-1 -2.887417955204435e-1
6.086956521739134e0 -1.8260869565217394e1 -3.1622776601683805e-1 -3.1622776601683805e-1
6.6666666666666705e0 -1.8260869565217394e1 -3.4293997390259323e-1 -3.4293997390259323e-1
7.246376811594207e0 -1.8260869565217394e1 -3.6884552030541023e-1 -3.6884552030541023e-1
7.826086956521743e0 -1.8260869565217394e1 -3.9391929857916774e-1 -3.9391929857916774e-1
8.405797101449279e0 -1.8260869565217394e1 -4.181436055281426e-1 -4.181436055281426e-1
8.985507246376816e0 -1.8260869565217394e1 -4.41507651219311e-1 -4.41507651219311e-1
9.565217391304353e0 -1.8260869565217394e1 -4.6400699467055767e-1 -4.6400699467055767e-1
1.014492753623189e1 -1.8260869565217394e1 -4.856429311786322e-1 -4.856429311786322e-1
1.0724637681159427e1 -1.8260869565217394e1 -5.064218545758636e-1 -5.064218545758636e-1
1.1304347826086964e1 -1.8260869565217394e1 -5.263546146162956e-1 -5.263546146162956e-1
1.1884057971014501e1 -1.8260869565217394e1 -5.454558862949465e-1 -5.454558862949465e-1
1.2463768115942038e1 -1.8260869565217394e1 -5.637435644534687e-1 -5.637435644534687e-1
1.3043478260869575e1 -1.8260869565217394e1 -5.812381937190967e-1 -5.812381937190967e-1
1.3623188405797112e1 -1.8260869565217394e1 -5.979624408009349e-1 -5.979624408009349e-1
1.420289855072465e1 -1.8260869565217394e1 -6.139406135149207e-1 -6.139406135149207e-1
1.4782608695652186e1 -1.8260869565217394e1 -6.291982286679648e-1 -6.291982286679648e-1
1.5362318840579723e1 -1.8260869565217394e1 -6.437616291094113e-1 -6.437616291094113e-1
1.594202898550726e1 -1.8260869565217394e1 -6.576576488350183e-1 -6.576576488350183e-1
1.6521739130434796e1 -1.8260869565217394e1 -6.709133239691265e-1 -6.709133239691265e-1
1.710144927536233e1 -1.8260869565217394e1 -6.83555646708921e-1 -6.83555646708921e-1
1.7681159420289866e1 -1.8260869565217394e1 -6.956113588411024e-1 -6.956113588411024e-1
1.82608695652174e1 -1.8260869565217394e1 -7.071067811865477e-1 -7.071067811865477e-1
1.8840579710144937e1 -1.8260869565217394e1 -7.18067675246442e-1 -7.18067675246442e-1
1.9420289855072472e1 -1.8260869565217394e1 -7.285191333724607e-1 -7.285191333724607e-1
2.0e1 -1.8260869565217394e1 -7.384854939281258e-1 -7.384854939281258e-1

-2.0e1 -1.768115942028986e1 7.492037744732603e-1 7.492037744732603e-1
-1.9420289855072465e1 -1.768115942028986e1 7.394404837368844e-1 7.394404837368844e-1
-1.884057971014493e1 -1.768115942028986e1 7.29187266737642e-1 7.29187266737642e-1
-1.8260869565217394e1 -1.768115942028986e1 7.18418288639171e-1 7.18418288639171e-1
-1.768115942028986e1 -1.768115942028986e1 7.071067811865475e-1 7.071067811865475e-1
-1.7101449275362324e1 -1.768115942028986e1 6.952251158274648e-1 6.952251158274648e-1
-1.652173913043479e1 -1.768115942028986e1 6.827449030073359e-1 6.827449030073359e-1
-1.5942028985507251e1 -1.768115942028986e1 6.696371217971888e-1 6.696371217971888e-1
-1.5362318840579714e1 -1.768115942028986e1 6.558722842844453e-1 6.558722842844453e-1
-1.4782608695652177e1 -1.768115942028986e1 6.414206393395098e-1 6.414206393395098e-1
-1.420289855072464e1 -1.768115942028986e1 6.26252420423985e-1 6.26252420423985e-1
-1.3623188405797103e1 -1.768115942028986e1 6.103381419793507e-1 6.103381419793507e-1
-1.3043478260869566e1 -1.768115942028986e1 5.936489485702229e-1 5.936489485702229e-1
-1.246376811594203e1 -1.768115942028986e1 5.761570202893698e-1 5.761570202893698e-1
-1.1884057971014492e1 -1.768115942028986e1 5.578360368941363e-1 5.578360368941363e-1
-1.1304347826086955e1 -1.768115942028986e1 5.386617016680809e-1 5.386617016680809e-1
-1.0724637681159418e1 -1.768115942028986e1 5.186123240269294e-1 5.186123240269294e-1
-1.0144927536231881e1 -1.768115942028986e1 4.9766945737007945e-1 4.9766945737007945e-1
-9.565217391304344e0 -1.768115942028986e1 4.758185856009895e-1 4.758185856009895e-1
-8.985507246376807e0 -1.768115942028986e1 4.5304984812578875e-1 4.5304984812578875e-1
-8.40579710144927e0 -1.768115942028986e1 4.2935878906819797e-1 4.2935878906819797e-1
-7.826086956521734e0 -1.768115942028986e1 4.0474711205776487e-1 4.0474711205776487e-1
-7.246376811594198e0 -1.768115942028986e1 3.792234174838816e-1 3.792234174838816e-1
-6.666666666666662e0 -1.768115942028986e1 3.5280389486979014e-1 3.5280389486979014e-1
-6.0869565217391255e0 -1.768115942028986e1 3.255129393965164e-1 3.255129393965164e-1
-5.507246376811589e0 -1.768115942028986e1 2.973836590439022e-1 2.973836590439022e-1
-4.927536231884053e0 -1.768115942028986e1 2.6845823778831746e-1 2.6845823778831746e-1
-4.347826086956517e0 -1.768115942028986e1 2.3878812125503382e-1 2.3878812125503382e-1
-3.768115942028981e0 -1.768115942028986e1 2.084339945333311e-1 2.084339945333311e-1
-3.188405797101445e0 -1.768115942028986e1 1.7746552773600086e-1 1.7746552773600086e-1
-2.6086956521739086e0 -1.768115942028986e1 1.4596087331426796e-1 1.4596087331426796e-1
-2.0289855072463725e0 -1.768115942028986e1 1.1400590984727958e-1 1.1400590984727958e-1
-1.4492753623188364e0 -1.768115942028986e1 8.169323944527127e-2 8.169323944527127e-2
-8.695652173913001e-1 -1.768115942028986e1 4.9120959199793224e-2 4.9120959199793224e-2
-2.8985507246376385e-1 -1.768115942028986e1 1.6391240239300825e-2 1.6391240239300825e-2
2.898550724637724e-1 -1.768115942028986e1 -1.6391240239301305e-2 -1.6391240239301305e-2
8.695652173913087e-1 -1.768115942028986e1 -4.91209591997937e-2 -4.91209591997937e-2
1.4492753623188448e0 -1.768115942028986e1 -8.169323944527174e-2 -8.169323944527174e-2
2.028985507246381e0 -1.768115942028986e1 -1.1400590984728005e-1 -1.1400590984728005e-1
2.608695652173917e0 -1.768115942028986e1 -1.4596087331426844e-1 -1.4596087331426844e-1
3.188405797101453e0 -1.768115942028986e1 -1.7746552773600133e-1 -1.7746552773600133e-1
3.7681159420289894e0 -1.768115942028986e1 -2.0843399453333156e-1 -2.0843399453333156e-1
4.347826086956526e0 -1.768115942028986e1 -2.3878812125503426e-1 -2.3878812125503426e-1
4.927536231884062e0 -1.768115942028986e1 -2.6845823778831795e-1 -2.6845823778831795e-1
5.507246376811598e0 -1.768115942028986e1 -2.973836590439026e-1 -2.973836590439026e-1
6.086956521739134e0 -1.768115942028986e1 -3.2551293939651677e-1 -3.2551293939651677e-1
6.6666666666666705e0 -1.768115942028986e1 -3.528038948697905e-1 -3.528038948697905e-1
7.246376811594207e0 -1.768115942028986e1 -3.79223417483882e-1 -3.79223417483882e-1
7.826086956521743e0 -1.768115942028986e1 -4.0474711205776526e-1 -4.0474711205776526e-1
8.405797101449279e0 -1.768115942028986e1 -4.293587890681984e-1 -4.293587890681984e-1
8.985507246376816e0 -1.768115942028986e1 -4.5304984812578913e-1 -4.5304984812578913e-1
9.565217391304353e0 -1.768115942028986e1 -4.7581858560098983e-1 -4.7581858560098983e-1
1.014492753623189e1 -1.768115942028986e1 -4.976694573700798e-1 -4.976694573700798e-1
1.0724637681159427e1 -1.768115942028986e1 -5.186123240269297e-1 -5.186123240269297e-1
1.1304347826086964e1 -1.768115942028986e1 -5.386617016680811e-1 -5.386617016680811e-1
1.1884057971014501e1 -1.768115942028986e1 -5.578360368941366e-1 -5.578360368941366e-1
1.2463768115942038e1 -1.768115942028986e1 -5.7615702028937e-1 -5.7615702028937e-1
1.3043478260869575e1 -1.768115942028986e1 -5.936489485702231e-1 -5.936489485702231e-1
1.3623188405797112e1 -1.768115942028986e1 -6.10338141979351e-1 -6.10338141979351e-1
1.420289855072465e1 -1.768115942028986e1 -6.262524204239852e-1 -6.262524204239852e-1
1.4782608695652186e1 -1.768115942028986e1 -6.4142063933951e-1 -6.4142063933951e-1
1.5362318840579723e1 -1.768115942028986e1 -6.558722842844456e-1 -6.558722842844456e-1
1.594202898550726e1 -1.768115942028986e1 -6.69637121797189e-1 -6.69637121797189e-1
1.6521739130434796e1 -1.768115942028986e1 -6.82744903007336e-1 -6.82744903007336e-1
1.710144927536233e1 -1.768115942028986e1 -6.952251158274649e-1 -6.952251158274649e-1
1.7681159420289866e1 -1.768115942028986e1 -7.071067811865477e-1 -7.071067811865477e-1
1.82608695652174e1 -1.768115942028986e1 -7.184182886391712e-1 -7.184182886391712e-1
1.8840579710144937e1 -1.768115942028986e1 -7.291872667376421e-1 -7.291872667376421e-1
1.9420289855072472e1 -1.768115942028986e1 -7.394404837368846e-1 -7.394404837368846e-1
2.0e1 -1.768115942028986e1 -7.492037744732603e-1 -7.492037744732603e-1

-2.0e1 -1.7101449275362324e1 7.600335884479295e-1 7.600335884479295e-1
-1.9420289855072465e1 -1.7101449275362324e1 7.504912652871257e-1 7.504912652871257e-1
-1.884057971014493e1 -1.7101449275362324e1 7.404553140815252e-1 7.404553140815252e-1
-1.8260869565217394e1 -1.7101449275362324e1 7.298984024180001e-1 7.298984024180001e-1
-1.768115942028986e1 -1.7101449275362324e1 7.187920689063618e-1 7.187920689063618e-1
-1.7101449275362324e1 -1.7101449275362324e1 7.071067811865475e-1 7.071067811865475e-1
-1.652173913043479e1 -1.7101449275362324e1 6.948120209293551e-1 6.948120209293551e-1
-1.5942028985507251e1 -1.7101449275362324e1 6.818764006481205e-1 6.818764006481205e-1
-1.5362318840579714e1 -1.7101449275362324e1 6.682678175654134e-1 6.682678175654134e-1
-1.4782608695652177e1 -1.7101449275362324e1 6.53953650131935e-1 6.53953650131935e-1
-1.420289855072464e1 -1.7101449275362324e1 6.389010030274644e-1 6.389010030274644e-1
-1.3623188405797103e1 -1.7101449275362324e1 6.230770065274989e-1 6.230770065274989e-1
-1.3043478260869566e1 -1.7101449275362324e1 6.064491759237279e-1 6.064491759237279e-1
-1.246376811594203e1 -1.7101449275362324e1 5.889858361599182e-1 5.889858361599182e-1
-1.1884057971014492e1 -1.7101449275362324e1 5.706566158962636e-1 5.706566158962636e-1
-1.1304347826086955e1 -1.7101449275362324e1 5.514330137492122e-1 5.514330137492122e-1
-1.0724637681159418e1 -1.7101449275362324e1 5.312890373771261e-1 5.312890373771261e-1
-1.0144927536231881e1 -1.7101449275362324e1 5.102019133149062e-1 5.102019133149062e-1
-9.565217391304344e0 -1.7101449275362324e1 4.881528619502263e-1 4.881528619502263e-1
-8.985507246376807e0 -1.7101449275362324e1 4.651279277726252e-1 4.651279277726252e-1
-8.40579710144927e0 -1.7101449275362324e1 4.411188500721092e-1 4.411188500721092e-1
-7.826086956521734e0 -1.7101449275362324e1 4.161239537603085e-1 4.161239537603085e-1
-7.246376811594198e0 -1.7101449275362324e1 3.9014903418413976e-1 3.9014903418413976e-1
-6.666666666666662e0 -1.7101449275362324e1 3.6320820406654725e-1 3.6320820406654725e-1
-6.0869565217391255e0 -1.7101449275362324e1 3.353246655266439e-1 3.353246655266439e-1
-5.507246376811589e0 -1.7101449275362324e1 3.065313660894562e-1 3.065313660894562e-1
-4.927536231884053e0 -1.7101449275362324e1 2.7687149534339356e-1 2.7687149534339356e-1
-4.347826086956517e0 -1.7101449275362324e1 2.4639877909159857e-1 2.4639877909159857e-1
-3.768115942028981e0 -1.7101449275362324e1 2.1517753103661535e-1 2.1517753103661535e-1
-3.188405797101445e0 -1.7101449275362324e1 1.83282428616724e-1 1.83282428616724e-1
-2.6086956521739086e0 -1.7101449275362324e1 1.507979896714101e-1 1.507979896714101e-1
-2.0289855072463725e0 -1.7101449275362324e1 1.1781773987828939e-1 1.1781773987828939e-1
-1.4492753623188364e0 -1.7101449275362324e1 8.444307668618034e-2 8.444307668618034e-2
-8.695652173913001e-1 -1.7101449275362324e1 5.078185267991467e-2 5.078185267991467e-2
-2.8985507246376385e-1 -1.7101449275362324e1 1.6946718543287428e-2 1.6946718543287428e-2
2.898550724637724e-1 -1.7101449275362324e1 -1.6946718543287928e-2 -1.6946718543287928e-2
8.695652173913087e-1 -1.7101449275362324e1 -5.078185267991517e-2 -5.078185267991517e-2
1.4492753623188448e0 -1.7101449275362324e1 -8.444307668618083e-2 -8.444307668618083e-2
2.028985507246381e0 -1.7101449275362324e1 -1.1781773987828988e-1 -1.1781773987828988e-1
2.608695652173917e0 -1.7101449275362324e1 -1.507979896714106e-1 -1.507979896714106e-1
3.188405797101453e0 -1.7101449275362324e1 -1.8328242861672447e-1 -1.8328242861672447e-1
3.7681159420289894e0 -1.7101449275362324e1 -2.151775310366158e-1 -2.151775310366158e-1
4.347826086956526e0 -1.7101449275362324e1 -2.4639877909159902e-1 -2.4639877909159902e-1
4.927536231884062e0 -1.7101449275362324e1 -2.76871495343394e-1 -2.76871495343394e-1
5.507246376811598e0 -1.7101449275362324e1 -3.065313660894566e-1 -3.065313660894566e-1
6.086956521739134e0 -1.7101449275362324e1 -3.353246655266443e-1 -3.353246655266443e-1
6.6666666666666705e0 -1.7101449275362324e1 -3.6320820406654764e-1 -3.6320820406654764e-1
7.246376811594207e0 -1.7101449275362324e1 -3.901490341841402e-1 -3.901490341841402e-1
7.826086956521743e0 -1.7101449275362324e1 -4.1612395376030886e-1 -4.1612395376030886e-1
8.405797101449279e0 -1.7101449275362324e1 -4.4111885007210966e-1 -4.4111885007210966e-1
8.985507246376816e0 -1.7101449275362324e1 -4.6512792777262557e-1 -4.6512792777262557e-1
9.565217391304353e0 -1.7101449275362324e1 -4.8815286195022667e-1 -4.8815286195022667e-1
1.014492753623189e1 -1.7101449275362324e1 -5.102019133149065e-1 -5.102019133149065e-1
1.0724637681159427e1 -1.7101449275362324e1 -5.312890373771263e-1 -5.312890373771263e-1
1.1304347826086964e1 -1.7101449275362324e1 -5.514330137492125e-1 -5.514330137492125e-1
1.1884057971014501e1 -1.7101449275362324e1 -5.706566158962639e-1 -5.706566158962639e-1
1.2463768115942038e1 -1.7101449275362324e1 -5.889858361599184e-1 -5.889858361599184e-1
1.3043478260869575e1 -1.7101449275362324e1 -6.064491759237283e-1 -6.064491759237283e-1
1.3623188405797112e1 -1.7101449275362324e1 -6.230770065274991e-1 -6.230770065274991e-1
1.420289855072465e1 -1.7101449275362324e1 -6.389010030274647e-1 -6.389010030274647e-1
1.4782608695652186e1 -1.7101449275362324e1 -6.539536501319353e-1 -6.539536501319353e-1
1.5362318840579723e1 -1.7101449275362324e1 -6.682678175654136e-1 -6.682678175654136e-1
1.594202898550726e1 -1.7101449275362324e1 -6.818764006481207e-1 -6.818764006481207e-1
1.6521739130434796e1 -1.7101449275362324e1 -6.948120209293552e-1 -6.948120209293552e-1
1.710144927536233e1 -1.7101449275362324e1 -7.071067811865477e-1 -7.071067811865477e-1
1.7681159420289866e1 -1.7101449275362324e1 -7.18792068906362e-1 -7.18792068906362e-1
1.82608695652174e1 -1.7101449275362324e1 -7.298984024180003e-1 -7.298984024180003e-1
1.8840579710144937e1 -1.7101449275362324e1 -7.404553140815252e-1 -7.404553140815252e-1
1.9420289855072472e1 -1.7101449275362324e1 -7.504912652871258e-1 -7.504912652871258e-1
2.0e1 -1.7101449275362324e1 -7.600335884479295e-1 -7.600335884479295e-1

-2.0e1 -1.652173913043479e1 7.709617516270895e-1 7.709617516270895e-1
-1.9420289855072465e1 -1.652173913043479e1 7.616587576240369e-1 7.616587576240369e-1
-1.884057971014493e1 -1.652173913043479e1 7.518597048572727e-1 7.518597048572727e-1
-1.8260869565217394e1 -1.652173913043479e1 7.41535779123771e-1 7.41535779123771e-1
-1.768115942028986e1 -1.652173913043479e1 7.306568260253945e-1 7.306568260253945e-1
-1.7101449275362324e1 -1.652173913043479e1 7.191913900847711e-1 7.191913900847711e-1
-1.652173913043479e1 -1.652173913043479e1 7.071067811865476e-1 7.071067811865476e-1
-1.5942028985507251e1 -1.652173913043479e1 6.943691738330933e-1 6.943691738330933e-1
-1.5362318840579714e1 -1.652173913043479e1 6.809437453161917e-1 6.809437453161917e-1
-1.4782608695652177e1 -1.652173913043479e1 6.667948594698258e-1 6.667948594698258e-1
-1.420289855072464e1 -1.652173913043479e1 6.518863031329845e-1 6.518863031329845e-1
-1.3623188405797103e1 -1.652173913043479e1 6.36181582749287e-1 6.36181582749287e-1
-1.3043478260869566e1 -1.652173913043479e1 6.196442885790207e-1 6.196442885790207e-1
-1.246376811594203e1 -1.652173913043479e1 6.022385336983719e-1 6.022385336983719e-1
-1.1884057971014492e1 -1.652173913043479e1 5.83929474193282e-1 5.83929474193282e-1
-1.1304347826086955e1 -1.652173913043479e1 5.646839155919899e-1 5.646839155919899e-1
-1.0724637681159418e1 -1.652173913043479e1 5.444710084860841e-1 5.444710084860841e-1
-1.0144927536231881e1 -1.652173913043479e1 5.232630333363185e-1 5.232630333363185e-1
-9.565217391304344e0 -1.652173913043479e1 5.010362705417044e-1 5.010362705417044e-1
-8.985507246376807e0 -1.652173913043479e1 4.7777194690998387e-1 4.7777194690998387e-1
-8.40579710144927e0 -1.652173913043479e1 4.5345724372055213e-1 4.5345724372055213e-1
-7.826086956521734e0 -1.652173913043479e1 4.280863447390444e-1 4.280863447390444e-1
-7.246376811594198e0 -1.652173913043479e1 4.0166149508506505e-1 4.0166149508506505e-1
-6.666666666666662e0 -1.652173913043479e1 3.7419403419213737e-1 3.7419403419213737e-1
-6.0869565217391255e0 -1.652173913043479e1 3.4570535882735604e-1 3.4570535882735604e-1
-5.507246376811589e0 -1.652173913043479e1 3.1622776601683755e-1 3.1622776601683755e-1
-4.927536231884053e0 -1.652173913043479e1 2.858051216341114e-1 2.858051216341114e-1
-4.347826086956517e0 -1.652173913043479e1 2.544932992796435e-1 2.544932992796435e-1
-3.768115942028981e0 -1.652173913043479e1 2.223603367690635e-1 2.223603367690635e-1
-3.188405797101445e0 -1.652173913043479e1 1.8948626470112717e-1 1.8948626470112717e-1
-2.6086956521739086e0 -1.652173913043479e1 1.559625734730106e-1 1.559625734730106e-1
-2.0289855072463725e0 -1.652173913043479e1 1.2189130152520118e-1 1.2189130152520118e-1
-1.4492753623188364e0 -1.652173913043479e1 8.738374771484374e-2 8.738374771484374e-2
-8.695652173913001e-1 -1.652173913043479e1 5.25588331227634e-2 5.25588331227634e-2
-2.8985507246376385e-1 -1.652173913043479e1 1.754116038614032e-2 1.754116038614032e-2
2.898550724637724e-1 -1.652173913043479e1 -1.754116038614084e-2 -1.754116038614084e-2
8.695652173913087e-1 -1.652173913043479e1 -5.255883312276391e-2 -5.255883312276391e-2
1.4492753623188448e0 -1.652173913043479e1 -8.738374771484425e-2 -8.738374771484425e-2
2.028985507246381e0 -1.652173913043479e1 -1.2189130152520168e-1 -1.2189130152520168e-1
2.608695652173917e0 -1.652173913043479e1 -1.559625734730111e-1 -1.559625734730111e-1
3.188405797101453e0 -1.652173913043479e1 -1.8948626470112767e-1 -1.8948626470112767e-1
3.7681159420289894e0 -1.652173913043479e1 -2.22360336769064e-1 -2.22360336769064e-1
4.347826086956526e0 -1.652173913043479e1 -2.544932992796439e-1 -2.544932992796439e-1
4.927536231884062e0 -1.652173913043479e1 -2.8580512163411187e-1 -2.8580512163411187e-1
5.507246376811598e0 -1.652173913043479e1 -3.16227766016838e-1 -3.16227766016838e-1
6.086956521739134e0 -1.652173913043479e1 -3.457053588273565e-1 -3.457053588273565e-1
6.6666666666666705e0 -1.652173913043479e1 -3.741940341921378e-1 -3.741940341921378e-1
7.246376811594207e0 -1.652173913043479e1 -4.016614950850655e-1 -4.016614950850655e-1
7.826086956521743e0 -1.652173913043479e1 -4.2808634473904467e-1 -4.2808634473904467e-1
8.405797101449279e0 -1.652173913043479e1 -4.534572437205526e-1 -4.534572437205526e-1
8.985507246376816e0 -1.652173913043479e1 -4.7777194690998426e-1 -4.7777194690998426e-1
9.565217391304353e0 -1.652173913043479e1 -5.010362705417047e-1 -5.010362705417047e-1
1.014492753623189e1 -1.652173913043479e1 -5.232630333363189e-1 -5.232630333363189e-1
1.0724637681159427e1 -1.652173913043479e1 -5.444710084860843e-1 -5.444710084860843e-1
1.1304347826086964e1 -1.652173913043479e1 -5.646839155919903e-1 -5.646839155919903e-1
1.1884057971014501e1 -1.652173913043479e1 -5.839294741932823e-1 -5.839294741932823e-1
1.2463768115942038e1 -1.652173913043479e1 -6.022385336983722e-1 -6.022385336983722e-1
1.3043478260869575e1 -1.652173913043479e1 -6.196442885790209e-1 -6.196442885790209e-1
1.3623188405797112e1 -1.652173913043479e1 -6.361815827492874e-1 -6.361815827492874e-1
1.420289855072465e1 -1.652173913043479e1 -6.518863031329847e-1 -6.518863031329847e-1
1.4782608695652186e1 -1.652173913043479e1 -6.667948594698259e-1 -6.667948594698259e-1
1.5362318840579723e1 -1.652173913043479e1 -6.809437453161921e-1 -6.809437453161921e-1
1.594202898550726e1 -1.652173913043479e1 -6.943691738330935e-1 -6.943691738330935e-1
1.6521739130434796e1 -1.652173913043479e1 -7.071067811865477e-1 -7.071067811865477e-1
1.710144927536233e1 -1.652173913043479e1 -7.191913900847712e-1 -7.191913900847712e-1
1.7681159420289866e1 -1.652173913043479e1 -7.306568260253946e-1 -7.306568260253946e-1
1.82608695652174e1 -1.652173913043479e1 -7.415357791237712e-1 -7.415357791237712e-1
1.8840579710144937e1 -1.652173913043479e1 -7.518597048572728e-1 -7.518597048572728e-1
1.9420289855072472e1 -1.652173913043479e1 -7.61658757624037e-1 -7.61658757624037e-1
2.0e1 -1.652173913043479e1 -7.709617516270895e-1 -7.709617516270895e-1

-2.0e1 -1.5942028985507251e1 7.81973239595915e-1 7.81973239595915e-1
-1.9420289855072465e1 -1.5942028985507251e1 7.729282973093135e-1 7.729282973093135e-1
-1.884057971014493e1 -1.5942028985507251e1 7.633862853691145e-1 7.633862853691145e-1
-1.8260869565217394e1 -1.5942028985507251e1 7.533169432110206e-1 7.533169432110206e-1
-1.768115942028986e1 -1.5942028985507251e1 7.426884441750639e-1 7.426884441750639e-1
-1.7101449275362324e1 -1.5942028985507251e1 7.314674116043474e-1 7.314674116043474e-1
-1.652173913043479e1 -1.5942028985507251e1 7.196189619724785e-1 7.196189619724785e-1
-1.5942028985507251e1 -1.5942028985507251e1 7.071067811865475e-1 7.071067811865475e-1
-1.5362318840579714e1 -1.5942028985507251e1 6.938932410409328e-1 6.938932410409328e-1
-1.4782608695652177e1 -1.5942028985507251e1 6.79939563613621e-1 6.79939563613621e-1
-1.420289855072464e1 -1.5942028985507251e1 6.652060421485012e-1 6.652060421485012e-1
-1.3623188405797103e1 -1.5942028985507251e1 6.496523275821462e-1 6.496523275821462e-1
-1.3043478260869566e1 -1.5942028985507251e1 6.332377902572627e-1 6.332377902572627e-1
-1.246376811594203e1 -1.5942028985507251e1 6.159219663975408e-1 6.159219663975408e-1
-1.1884057971014492e1 -1.5942028985507251e1 5.976650984546045e-1 5.976650984546045e-1
-1.1304347826086955e1 -1.5942028985507251e1 5.784287773079324e-1 5.784287773079324e-1
-1.0724637681159418e1 -1.5942028985507251e1 5.581766923163697e-1 5.581766923163697e-1
-1.0144927536231881e1 -1.5942028985507251e1 5.368754921931591e-1 5.368754921931591e-1
-9.565217391304344e0 -1.5942028985507251e1 5.144957554275262e-1 5.144957554275262e-1
-8.985507246376807e0 -1.5942028985507251e1 4.910130633693951e-1 4.910130633693951e-1
-8.40579710144927e0 -1.5942028985507251e1 4.6640916207406546e-1 4.6640916207406546e-1
-7.826086956521734e0 -1.5942028985507251e1 4.406731906394142e-1 4.406731906394142e-1
-7.246376811594198e0 -1.5942028985507251e1 4.138029443011837e-1 4.138029443011837e-1
-6.666666666666662e0 -1.5942028985507251e1 3.858061304424805e-1 3.858061304424805e-1
-6.0869565217391255e0 -1.5942028985507251e1 3.5670156563212374e-1 3.5670156563212374e-1
-5.507246376811589e0 -1.5942028985507251e1 3.2652025279804686e-1 3.2652025279804686e-1
-4.927536231884053e0 -1.5942028985507251e1 2.9530627084926014e-1 2.9530627084926014e-1
-4.347826086956517e0 -1.5942028985507251e1 2.6311740579210846e-1 2.6311740579210846e-1
-3.768115942028981e0 -1.5942028985507251e1 2.3002545392896934e-1 2.3002545392896934e-1
-3.188405797101445e0 -1.5942028985507251e1 1.961161351381837e-1 1.961161351381837e-1
-2.6086956521739086e0 -1.5942028985507251e1 1.6148856811054055e-1 1.6148856811054055e-1
-2.0289855072463725e0 -1.5942028985507251e1 1.2625427967391484e-1 1.2625427967391484e-1
-1.4492753623188364e0 -1.5942028985507251e1 9.053574604251825e-2 9.053574604251825e-2
-8.695652173913001e-1 -1.5942028985507251e1 5.44644931598695e-2 5.44644931598695e-2
-2.8985507246376385e-1 -1.5942028985507251e1 1.8178813667514684e-2 1.8178813667514684e-2
2.898550724637724e-1 -1.5942028985507251e1 -1.8178813667515223e-2 -1.8178813667515223e-2
8.695652173913087e-1 -1.5942028985507251e1 -5.446449315987004e-2 -5.446449315987004e-2
1.4492753623188448e0 -1.5942028985507251e1 -9.053574604251875e-2 -9.053574604251875e-2
2.028985507246381e0 -1.5942028985507251e1 -1.2625427967391536e-1 -1.2625427967391536e-1
2.608695652173917e0 -1.5942028985507251e1 -1.6148856811054102e-1 -1.6148856811054102e-1
3.188405797101453e0 -1.5942028985507251e1 -1.961161351381842e-1 -1.961161351381842e-1
3.7681159420289894e0 -1.5942028985507251e1 -2.300254539289698e-1 -2.300254539289698e-1
4.347826086956526e0 -1.5942028985507251e1 -2.631174057921089e-1 -2.631174057921089e-1
4.927536231884062e0 -1.5942028985507251e1 -2.9530627084926064e-1 -2.9530627084926064e-1
5.507246376811598e0 -1.5942028985507251e1 -3.2652025279804736e-1 -3.2652025279804736e-1
6.086956521739134e0 -1.5942028985507251e1 -3.567015656321242e-1 -3.567015656321242e-1
6.6666666666666705e0 -1.5942028985507251e1 -3.8580613044248097e-1 -3.8580613044248097e-1
7.246376811594207e0 -1.5942028985507251e1 -4.1380294430118403e-1 -4.1380294430118403e-1
7.826086956521743e0 -1.5942028985507251e1 -4.4067319063941457e-1 -4.4067319063941457e-1
8.405797101449279e0 -1.5942028985507251e1 -4.6640916207406585e-1 -4.6640916207406585e-1
8.985507246376816e0 -1.5942028985507251e1 -4.910130633693955e-1 -4.910130633693955e-1
9.565217391304353e0 -1.5942028985507251e1 -5.144957554275267e-1 -5.144957554275267e-1
1.014492753623189e1 -1.5942028985507251e1 -5.368754921931593e-1 -5.368754921931593e-1
1.0724637681159427e1 -1.5942028985507251e1 -5.581766923163701e-1 -5.581766923163701e-1
1.1304347826086964e1 -1.5942028985507251e1 -5.784287773079327e-1 -5.784287773079327e-1
1.1884057971014501e1 -1.5942028985507251e1 -5.976650984546048e-1 -5.976650984546048e-1
1.2463768115942038e1 -1.5942028985507251e1 -6.159219663975412e-1 -6.159219663975412e-1
1.3043478260869575e1 -1.5942028985507251e1 -6.332377902572629e-1 -6.332377902572629e-1
1.3623188405797112e1 -1.5942028985507251e1 -6.496523275821464e-1 -6.496523275821464e-1
1.420289855072465e1 -1.5942028985507251e1 -6.652060421485014e-1 -6.652060421485014e-1
1.4782608695652186e1 -1.5942028985507251e1 -6.799395636136213e-1 -6.799395636136213e-1
1.5362318840579723e1 -1.5942028985507251e1 -6.93893241040933e-1 -6.93893241040933e-1
1.594202898550726e1 -1.5942028985507251e1 -7.071067811865478e-1 -7.071067811865478e-1
1.6521739130434796e1 -1.5942028985507251e1 -7.196189619724788e-1 -7.196189619724788e-1
1.710144927536233e1 -1.5942028985507251e1 -7.314674116043476e-1 -7.314674116043476e-1
1.7681159420289866e1 -1.5942028985507251e1 -7.42688444175064e-1 -7.42688444175064e-1
1.82608695652174e1 -1.5942028985507251e1 -7.533169432110207e-1 -7.533169432110207e-1
1.8840579710144937e1 -1.5942028985507251e1 -7.633862853691146e-1 -7.633862853691146e-1
1.9420289855072472e1 -1.5942028985507251e1 -7.729282973093136e-1 -7.729282973093136e-1
2.0e1 -1.5942028985507251e1 -7.81973239595915e-1 -7.81973239595915e-1

-2.0e1 -1.5362318840579714e1 7.930510619058273e-1 7.930510619058273e-1
-1.9420289855072465e1 -1.5362318840579714e1 7.842831296188695e-1 7.842831296188695e-1
-1.884057971014493e1 -1.5362318840579714e1 7.750186878060926e-1 7.750186878060926e-1
-1.8260869565217394e1 -1.5362318840579714e1 7.652260874319412e-1 7.652260874319412e-1
-1.768115942028986e1 -1.5362318840579714e1 7.548718743651163e-1 7.548718743651163e-1
-1.7101449275362324e1 -1.5362318840579714e1 7.439207780445168e-1 7.439207780445168e-1
-1.652173913043479e1 -1.5362318840579714e1 7.323357260947723e-1 7.323357260947723e-1
-1.5942028985507251e1 -1.5362318840579714e1 7.20077891646251e-1 7.20077891646251e-1
-1.5362318840579714e1 -1.5362318840579714e1 7.071067811865476e-1 7.071067811865476e-1
-1.4782608695652177e1 -1.5362318840579714e1 6.933803718817729e-1 6.933803718817729e-1
-1.420289855072464e1 -1.5362318840579714e1 6.788553084056129e-1 6.788553084056129e-1
-1.3623188405797103e1 -1.5362318840579714e1 6.634871703275944e-1 6.634871703275944e-1
-1.3043478260869566e1 -1.5362318840579714e1 6.472308219359464e-1 6.472308219359464e-1
-1.246376811594203e1 -1.5362318840579714e1 6.30040856867597e-1 6.30040856867597e-1
-1.1884057971014492e1 -1.5362318840579714e1 6.118721499133978e-1 6.118721499133978e-1
-1.1304347826086955e1 -1.5362318840579714e1 5.926805276472257e-1 5.926805276472257e-1
-1.0724637681159418e1 -1.5362318840579714e1 5.724235678450122e-1 5.724235678450122e-1
-1.0144927536231881e1 -1.5362318840579714e1 5.510615347417098e-1 5.510615347417098e-1
-9.565217391304344e0 -1.5362318840579714e1 5.285584527450001e-1 5.285584527450001e-1
-8.985507246376807e0 -1.5362318840579714e1 5.048833150379534e-1 5.048833150379534e-1
-8.40579710144927e0 -1.5362318840579714e1 4.800114153893731e-1 4.800114153893731e-1
-7.826086956521734e0 -1.5362318840579714e1 4.5392578141888307e-1 4.5392578141888307e-1
-7.246376811594198e0 -1.5362318840579714e1 4.266186757129761e-1 4.266186757129761e-1
-6.666666666666662e0 -1.5362318840579714e1 3.9809311802282604e-1 3.9809311802282604e-1
-6.0869565217391255e0 -1.5362318840579714e1 3.683643681089519e-1 3.683643681089519e-1
-5.507246376811589e0 -1.5362318840579714e1 3.3746129582955886e-1 3.3746129582955886e-1
-4.927536231884053e0 -1.5362318840579714e1 3.054275543593123e-1 3.054275543593123e-1
-4.347826086956517e0 -1.5362318840579714e1 2.723224657993486e-1 2.723224657993486e-1
-3.768115942028981e0 -1.5362318840579714e1 2.3822152779764813e-1 2.3822152779764813e-1
-3.188405797101445e0 -1.5362318840579714e1 2.032164568327204e-1 2.032164568327204e-1
-2.6086956521739086e0 -1.5362318840579714e1 1.674146996559727e-1 1.674146996559727e-1
-2.0289855072463725e0 -1.5362318840579714e1 1.309383692545352e-1 1.309383692545352e-1
-1.4492753623188364e0 -1.5362318840579714e1 9.392259459566777e-2 9.392259459566777e-2
-8.695652173913001e-1 -1.5362318840579714e1 5.651331202265548e-2 5.651331202265548e-2
-2.8985507246376385e-1 -1.5362318840579714e1 1.8864566947613343e-2 1.8864566947613343e-2
2.898550724637724e-1 -1.5362318840579714e1 -1.88645669476139e-2 -1.88645669476139e-2
8.695652173913087e-1 -1.5362318840579714e1 -5.651331202265604e-2 -5.651331202265604e-2
1.4492753623188448e0 -1.5362318840579714e1 -9.392259459566831e-2 -9.392259459566831e-2
2.028985507246381e0 -1.5362318840579714e1 -1.3093836925453572e-1 -1.3093836925453572e-1
2.608695652173917e0 -1.5362318840579714e1 -1.6741469965597322e-1 -1.6741469965597322e-1
3.188405797101453e0 -1.5362318840579714e1 -2.0321645683272094e-1 -2.0321645683272094e-1
3.7681159420289894e0 -1.5362318840579714e1 -2.3822152779764866e-1 -2.3822152779764866e-1
4.347826086956526e0 -1.5362318840579714e1 -2.723224657993491e-1 -2.723224657993491e-1
4.927536231884062e0 -1.5362318840579714e1 -3.054275543593128e-1 -3.054275543593128e-1
5.507246376811598e0 -1.5362318840579714e1 -3.374612958295594e-1 -3.374612958295594e-1
6.086956521739134e0 -1.5362318840579714e1 -3.683643681089524e-1 -3.683643681089524e-1
6.6666666666666705e0 -1.5362318840579714e1 -3.980931180228265e-1 -3.980931180228265e-1
7.246376811594207e0 -1.5362318840579714e1 -4.2661867571297657e-1 -4.2661867571297657e-1
7.826086956521743e0 -1.5362318840579714e1 -4.539257814188835e-1 -4.539257814188835e-1
8.405797101449279e0 -1.5362318840579714e1 -4.8001141538937353e-1 -4.8001141538937353e-1
8.985507246376816e0 -1.5362318840579714e1 -5.048833150379537e-1 -5.048833150379537e-1
9.565217391304353e0 -1.5362318840579714e1 -5.285584527450006e-1 -5.285584527450006e-1
1.014492753623189e1 -1.5362318840579714e1 -5.510615347417103e-1 -5.510615347417103e-1
1.0724637681159427e1 -1.5362318840579714e1 -5.724235678450126e-1 -5.724235678450126e-1
1.1304347826086964e1 -1.5362318840579714e1 -5.92680527647226e-1 -5.92680527647226e-1
1.1884057971014501e1 -1.5362318840579714e1 -6.11872149913398e-1 -6.11872149913398e-1
1.2463768115942038e1 -1.5362318840579714e1 -6.300408568675973e-1 -6.300408568675973e-1
1.3043478260869575e1 -1.5362318840579714e1 -6.472308219359466e-1 -6.472308219359466e-1
1.3623188405797112e1 -1.5362318840579714e1 -6.634871703275947e-1 -6.634871703275947e-1
1.420289855072465e1 -1.5362318840579714e1 -6.788553084056131e-1 -6.788553084056131e-1
1.4782608695652186e1 -1.5362318840579714e1 -6.933803718817731e-1 -6.933803718817731e-1
1.5362318840579723e1 -1.5362318840579714e1 -7.071067811865477e-1 -7.071067811865477e-1
1.594202898550726e1 -1.5362318840579714e1 -7.200778916462512e-1 -7.200778916462512e-1
1.6521739130434796e1 -1.5362318840579714e1 -7.323357260947725e-1 -7.323357260947725e-1
1.710144927536233e1 -1.5362318840579714e1 -7.43920778044517e-1 -7.43920778044517e-1
1.7681159420289866e1 -1.5362318840579714e1 -7.548718743651164e-1 -7.548718743651164e-1
1.82608695652174e1 -1.5362318840579714e1 -7.652260874319414e-1 -7.652260874319414e-1
1.8840579710144937e1 -1.5362318840579714e1 -7.750186878060928e-1 -7.750186878060928e-1
1.9420289855072472e1 -1.5362318840579714e1 -7.842831296188695e-1 -7.842831296188695e-1
2.0e1 -1.5362318840579714e1 -7.930510619058273e-1 -7.930510619058273e-1

-2.0e1 -1.4782608695652177e1 8.041761414663253e-1 8.041761414663253e-1
-1.9420289855072465e1 -1.4782608695652177e1 7.957042635522704e-1 7.957042635522704e-1
-1.884057971014493e1 -1.4782608695652177e1 7.867381580854176e-1 7.867381580854176e-1
-1.8260869565217394e1 -1.4782608695652177e1 7.772448707074855e-1 7.772448707074855e-1
-1.768115942028986e1 -1.4782608695652177e1 7.671893921511783e-1 7.671893921511783e-1
-1.7101449275362324e1 -1.4782608695652177e1 7.56534614858513e-1 7.56534614858513e-1
-1.652173913043479e1 -1.4782608695652177e1 7.452413135250994e-1 7.452413135250994e-1
-1.5942028985507251e1 -1.4782608695652177e1 7.332681568382188e-1 7.332681568382188e-1
-1.5362318840579714e1 -1.4782608695652177e1 7.205717590143914e-1 7.205717590143914e-1
-1.4782608695652177e1 -1.4782608695652177e1 7.071067811865475e-1 7.071067811865475e-1
-1.420289855072464e1 -1.4782608695652177e1 6.928260941977282e-1 6.928260941977282e-1
-1.3623188405797103e1 -1.4782608695652177e1 6.776810158559551e-1 6.776810158559551e-1
-1.3043478260869566e1 -1.4782608695652177e1 6.616216370868462e-1 6.616216370868462e-1
-1.246376811594203e1 -1.4782608695652177e1 6.445972525364407e-1 6.445972525364407e-1
-1.1884057971014492e1 -1.4782608695652177e1 6.265569118246597e-1 6.265569118246597e-1
-1.1304347826086955e1 -1.4782608695652177e1 6.074501075707969e-1 6.074501075707969e-1
-1.0724637681159418e1 -1.4782608695652177e1 5.872276151887801e-1 5.872276151887801e-1
-1.0144927536231881e1 -1.4782608695652177e1 5.658424969124137e-1 5.658424969124137e-1
-9.565217391304344e0 -1.4782608695652177e1 5.43251278157274e-1 5.43251278157274e-1
-8.985507246376807e0 -1.4782608695652177e1 5.1941529775708e-1 5.1941529775708e-1
-8.40579710144927e0 -1.4782608695652177e1 4.943022244884439e-1 4.943022244884439e-1
-7.826086956521734e0 -1.4782608695652177e1 4.6788772041903237e-1 4.6788772041903237e-1
-7.246376811594198e0 -1.4782608695652177e1 4.4015721702302896e-1 4.4015721702302896e-1
-6.666666666666662e0 -1.4782608695652177e1 4.11107753106818e-1 4.11107753106818e-1
-6.0869565217391255e0 -1.4782608695652177e1 3.8074980525429447e-1 3.8074980525429447e-1
-5.507246376811589e0 -1.4782608695652177e1 3.491090231729474e-1 3.491090231729474e-1
-4.927536231884053e0 -1.4782608695652177e1 3.162277660168376e-1 3.162277660168376e-1
-4.347826086956517e0 -1.4782608695652177e1 2.8216632399154984e-1 2.8216632399154984e-1
-3.768115942028981e0 -1.4782608695652177e1 2.4700370508336425e-1 2.4700370508336425e-1
-3.188405797101445e0 -1.4782608695652177e1 2.1083787225305095e-1 2.1083787225305095e-1
-2.6086956521739086e0 -1.4782608695652177e1 1.7378533390904735e-1 1.7378533390904735e-1
-2.0289855072463725e0 -1.4782608695652177e1 1.3598002073001667e-1 1.3598002073001667e-1
-1.4492753623188364e0 -1.4782608695652177e1 9.757142403137027e-2 9.757142403137027e-2
-8.695652173913001e-1 -1.4782608695652177e1 5.872202195147005e-2 5.872202195147005e-2
-2.8985507246376385e-1 -1.4782608695652177e1 1.9604074934445287e-2 1.9604074934445287e-2
2.898550724637724e-1 -1.4782608695652177e1 -1.9604074934445864e-2 -1.9604074934445864e-2
8.695652173913087e-1 -1.4782608695652177e1 -5.872202195147063e-2 -5.872202195147063e-2
1.4492753623188448e0 -1.4782608695652177e1 -9.757142403137085e-2 -9.757142403137085e-2
2.028985507246381e0 -1.4782608695652177e1 -1.3598002073001722e-1 -1.3598002073001722e-1
2.608695652173917e0 -1.4782608695652177e1 -1.7378533390904788e-1 -1.7378533390904788e-1
3.188405797101453e0 -1.4782608695652177e1 -2.1083787225305148e-1 -2.1083787225305148e-1
3.7681159420289894e0 -1.4782608695652177e1 -2.4700370508336475e-1 -2.4700370508336475e-1
4.347826086956526e0 -1.4782608695652177e1 -2.821663239915504e-1 -2.821663239915504e-1
4.927536231884062e0 -1.4782608695652177e1 -3.162277660168381e-1 -3.162277660168381e-1
5.507246376811598e0 -1.4782608695652177e1 -3.491090231729479e-1 -3.491090231729479e-1
6.086956521739134e0 -1.4782608695652177e1 -3.8074980525429497e-1 -3.8074980525429497e-1
6.6666666666666705e0 -1.4782608695652177e1 -4.111077531068185e-1 -4.111077531068185e-1
7.246376811594207e0 -1.4782608695652177e1 -4.401572170230294e-1 -4.401572170230294e-1
7.826086956521743e0 -1.4782608695652177e1 -4.678877204190328e-1 -4.678877204190328e-1
8.405797101449279e0 -1.4782608695652177e1 -4.9430222448844424e-1 -4.9430222448844424e-1
8.985507246376816e0 -1.4782608695652177e1 -5.194152977570804e-1 -5.194152977570804e-1
9.565217391304353e0 -1.4782608695652177e1 -5.432512781572744e-1 -5.432512781572744e-1
1.014492753623189e1 -1.4782608695652177e1 -5.658424969124142e-1 -5.658424969124142e-1
1.0724637681159427e1 -1.4782608695652177e1 -5.872276151887804e-1 -5.872276151887804e-1
1.1304347826086964e1 -1.4782608695652177e1 -6.074501075707972e-1 -6.074501075707972e-1
1.1884057971014501e1 -1.4782608695652177e1 -6.2655691182466e-1 -6.2655691182466e-1
1.2463768115942038e1 -1.4782608695652177e1 -6.445972525364411e-1 -6.445972525364411e-1
1.3043478260869575e1 -1.4782608695652177e1 -6.616216370868465e-1 -6.616216370868465e-1
1.3623188405797112e1 -1.4782608695652177e1 -6.776810158559553e-1 -6.776810158559553e-1
1.420289855072465e1 -1.4782608695652177e1 -6.928260941977284e-1 -6.928260941977284e-1
1.4782608695652186e1 -1.4782608695652177e1 -7.071067811865477e-1 -7.071067811865477e-1
1.5362318840579723e1 -1.4782608695652177e1 -7.205717590143917e-1 -7.205717590143917e-1
1.594202898550726e1 -1.4782608695652177e1 -7.33268156838219e-1 -7.33268156838219e-1
1.6521739130434796e1 -1.4782608695652177e1 -7.452413135250995e-1 -7.452413135250995e-1
1.710144927536233e1 -1.4782608695652177e1 -7.565346148585133e-1 -7.565346148585133e-1
1.7681159420289866e1 -1.4782608695652177e1 -7.671893921511785e-1 -7.671893921511785e-1
1.82608695652174e1 -1.4782608695652177e1 -7.772448707074857e-1 -7.772448707074857e-1
1.8840579710144937e1 -1.4782608695652177e1 -7.867381580854177e-1 -7.867381580854177e-1
1.9420289855072472e1 -1.4782608695652177e1 -7.957042635522704e-1 -7.957042635522704e-1
2.0e1 -1.4782608695652177e1 -8.041761414663253e-1 -8.041761414663253e-1

-2.0e1 -1.420289855072464e1 8.153272026377338e-1 8.153272026377338e-1
-1.9420289855072465e1 -1.420289855072464e1 8.07170333789816e-1 8.07170333789816e-1
-1.884057971014493e1 -1.420289855072464e1 7.985233882420567e-1 7.985233882420567e-1
-1.8260869565217394e1 -1.420289855072464e1 7.893522173763262e-1 7.893522173763262e-1
-1.768115942028986e1 -1.420289855072464e1 7.796203601196549e-1 7.796203601196549e-1
-1.7101449275362324e1 -1.420289855072464e1 7.692889628289878e-1 7.692889628289878e-1
-1.652173913043479e1 -1.420289855072464e1 7.583167199710229e-1 7.583167199710229e-1
-1.5942028985507251e1 -1.420289855072464e1 7.466598432279096e-1 7.466598432279096e-1
-1.5362318840579714e1 -1.420289855072464e1 7.34272068275459e-1 7.34272068275459e-1
-1.4782608695652177e1 -1.420289855072464e1 7.211047102874315e-1 7.211047102874315e-1
-1.420289855072464e1 -1.420289855072464e1 7.071067811865476e-1 7.071067811865476e-1
-1.3623188405797103e1 -1.420289855072464e1 6.922251837293656e-1 6.922251837293656e-1
-1.3043478260869566e1 -1.420289855072464e1 6.76404999576679e-1 6.76404999576679e-1
-1.246376811594203e1 -1.420289855072464e1 6.595898904087385e-1 6.595898904087385e-1
-1.1884057971014492e1 -1.420289855072464e1 6.417226326736842e-1 6.417226326736842e-1
-1.1304347826086955e1 -1.420289855072464e1 6.227458074066249e-1 6.227458074066249e-1
-1.0724637681159418e1 -1.420289855072464e1 6.026026663356219e-1 6.026026663356219e-1
-1.0144927536231881e1 -1.420289855072464e1 5.812381937190962e-1 5.812381937190962e-1
-9.565217391304344e0 -1.420289855072464e1 5.586003794790642e-1 5.586003794790642e-1
-8.985507246376807e0 -1.420289855072464e1 5.346417126044626e-1 5.346417126044626e-1
-8.40579710144927e0 -1.420289855072464e1 5.09320893916244e-1 5.09320893916244e-1
-7.826086956521734e0 -1.420289855072464e1 4.8260475364713434e-1 4.8260475364713434e-1
-7.246376811594198e0 -1.420289855072464e1 4.5447034168787365e-1 4.5447034168787365e-1
-6.666666666666662e0 -1.420289855072464e1 4.2490713701387034e-1 4.2490713701387034e-1
-6.0869565217391255e0 -1.420289855072464e1 3.9391929857916735e-1 3.9391929857916735e-1
-5.507246376811589e0 -1.420289855072464e1 3.61527854490872e-1 3.61527854490872e-1
-4.927536231884053e0 -1.420289855072464e1 3.2777270209387177e-1 3.2777270209387177e-1
-4.347826086956517e0 -1.420289855072464e1 2.927142720941114e-1 2.927142720941114e-1
-3.768115942028981e0 -1.420289855072464e1 2.5643469902455296e-1 2.5643469902455296e-1
-3.188405797101445e0 -1.420289855072464e1 2.190383423067196e-1 2.190383423067196e-1
-2.6086956521739086e0 -1.420289855072464e1 1.8065152032833226e-1 1.8065152032833226e-1
-2.0289855072463725e0 -1.420289855072464e1 1.4142135623730917e-1 1.4142135623730917e-1
-1.4492753623188364e0 -1.420289855072464e1 1.0151368801339418e-1 1.0151368801339418e-1
-8.695652173913001e-1 -1.420289855072464e1 6.111006327950298e-2 6.111006327950298e-2
-2.8985507246376385e-1 -1.420289855072464e1 2.0403914662519007e-2 2.0403914662519007e-2
2.898550724637724e-1 -1.420289855072464e1 -2.0403914662519612e-2 -2.0403914662519612e-2
8.695652173913087e-1 -1.420289855072464e1 -6.111006327950359e-2 -6.111006327950359e-2
1.4492753623188448e0 -1.420289855072464e1 -1.0151368801339478e-1 -1.0151368801339478e-1
2.028985507246381e0 -1.420289855072464e1 -1.4142135623730978e-1 -1.4142135623730978e-1
2.608695652173917e0 -1.420289855072464e1 -1.8065152032833282e-1 -1.8065152032833282e-1
3.188405797101453e0 -1.420289855072464e1 -2.1903834230672015e-1 -2.1903834230672015e-1
3.7681159420289894e0 -1.420289855072464e1 -2.5643469902455346e-1 -2.5643469902455346e-1
4.347826086956526e0 -1.420289855072464e1 -2.92714272094112e-1 -2.92714272094112e-1
4.927536231884062e0 -1.420289855072464e1 -3.2777270209387227e-1 -3.2777270209387227e-1
5.507246376811598e0 -1.420289855072464e1 -3.615278544908725e-1 -3.615278544908725e-1
6.086956521739134e0 -1.420289855072464e1 -3.9391929857916785e-1 -3.9391929857916785e-1
6.6666666666666705e0 -1.420289855072464e1 -4.249071370138708e-1 -4.249071370138708e-1
7.246376811594207e0 -1.420289855072464e1 -4.544703416878741e-1 -4.544703416878741e-1
7.826086956521743e0 -1.420289855072464e1 -4.826047536471348e-1 -4.826047536471348e-1
8.405797101449279e0 -1.420289855072464e1 -5.093208939162444e-1 -5.093208939162444e-1
8.985507246376816e0 -1.420289855072464e1 -5.346417126044628e-1 -5.346417126044628e-1
9.565217391304353e0 -1.420289855072464e1 -5.586003794790646e-1 -5.586003794790646e-1
1.014492753623189e1 -1.420289855072464e1 -5.812381937190966e-1 -5.812381937190966e-1
1.0724637681159427e1 -1.420289855072464e1 -6.026026663356223e-1 -6.026026663356223e-1
1.1304347826086964e1 -1.420289855072464e1 -6.227458074066252e-1 -6.227458074066252e-1
1.1884057971014501e1 -1.420289855072464e1 -6.417226326736846e-1 -6.417226326736846e-1
1.2463768115942038e1 -1.420289855072464e1 -6.595898904087387e-1 -6.595898904087387e-1
1.3043478260869575e1 -1.420289855072464e1 -6.764049995766792e-1 -6.764049995766792e-1
1.3623188405797112e1 -1.420289855072464e1 -6.922251837293658e-1 -6.922251837293658e-1
1.420289855072465e1 -1.420289855072464e1 -7.071067811865477e-1 -7.071067811865477e-1
1.4782608695652186e1 -1.420289855072464e1 -7.211047102874317e-1 -7.211047102874317e-1
1.5362318840579723e1 -1.420289855072464e1 -7.342720682754591e-1 -7.342720682754591e-1
1.594202898550726e1 -1.420289855072464e1 -7.466598432279098e-1 -7.466598432279098e-1
1.6521739130434796e1 -1.420289855072464e1 -7.58316719971023e-1 -7.58316719971023e-1
1.710144927536233e1 -1.420289855072464e1 -7.692889628289881e-1 -7.692889628289881e-1
1.7681159420289866e1 -1.420289855072464e1 -7.796203601196551e-1 -7.796203601196551e-1
1.82608695652174e1 -1.420289855072464e1 -7.893522173763264e-1 -7.893522173763264e-1
1.8840579710144937e1 -1.420289855072464e1 -7.985233882420568e-1 -7.985233882420568e-1
1.9420289855072472e1 -1.420289855072464e1 -8.07170333789816e-1 -8.07170333789816e-1
2.0e1 -1.420289855072464e1 -8.153272026377338e-1 -8.153272026377338e-1

-2.0e1 -1.3623188405797103e1 8.264806720615118e-1 8.264806720615118e-1
-1.9420289855072465e1 -1.3623188405797103e1 8.186574739897751e-1 8.186574739897751e-1
-1.884057971014493e1 -1.3623188405797103e1 8.103503580728045e-1 8.103503580728045e-1
-1.8260869565217394e1 -1.3623188405797103e1 8.015241227757208e-1 8.015241227757208e-1
-1.768115942028986e1 -1.3623188405797103e1 7.921409927817105e-1 7.921409927817105e-1
-1.7101449275362324e1 -1.3623188405797103e1 7.821604975557965e-1 7.821604975557965e-1
-1.652173913043479e1 -1.3623188405797103e1 7.715393663129653e-1 7.715393663129653e-1
-1.5942028985507251e1 -1.3623188405797103e1 7.602314471705968e-1 7.602314471705968e-1
-1.5362318840579714e1 -1.3623188405797103e1 7.481876601566492e-1 7.481876601566492e-1
-1.4782608695652177e1 -1.3623188405797103e1 7.353559959288024e-1 7.353559959288024e-1
-1.420289855072464e1 -1.3623188405797103e1 7.2168157452636e-1 7.2168157452636e-1
-1.3623188405797103e1 -1.3623188405797103e1 7.071067811865475e-1 7.071067811865475e-1
-1.3043478260869566e1 -1.3623188405797103e1 6.915714991260129e-1 6.915714991260129e-1
-1.246376811594203e1 -1.3623188405797103e1 6.750134620711862e-1 6.750134620711862e-1
-1.1884057971014492e1 -1.3623188405797103e1 6.573687519897374e-1 6.573687519897374e-1
-1.1304347826086955e1 -1.3623188405797103e1 6.385724695973151e-1 6.385724695973151e-1
-1.0724637681159418e1 -1.3623188405797103e1 6.185596063312605e-1 6.185596063312605e-1
-1.0144927536231881e1 -1.3623188405797103e1 5.972661459981669e-1 5.972661459981669e-1
-9.565217391304344e0 -1.3623188405797103e1 5.746304214759496e-1 5.746304214759496e-1
-8.985507246376807e0 -1.3623188405797103e1 5.505947458271754e-1 5.505947458271754e-1
-8.40579710144927e0 -1.3623188405797103e1 5.251073270466071e-1 5.251073270466071e-1
-7.826086956521734e0 -1.3623188405797103e1 4.9812446056831367e-1 4.9812446056831367e-1
-7.246376811594198e0 -1.3623188405797103e1 4.6961297297834004e-1 4.6961297297834004e-1
-6.666666666666662e0 -1.3623188405797103e1 4.395528639808265e-1 4.395528639808265e-1
-6.0869565217391255e0 -1.3623188405797103e1 4.0794006219005063e-1 4.0794006219005063e-1
-5.507246376811589e0 -1.3623188405797103e1 3.747891754974237e-1 3.747891754974237e-1
-4.927536231884053e0 -1.3623188405797103e1 3.4013608165443776e-1 3.4013608165443776e-1
-4.347826086956517e0 -1.3623188405797103e1 3.0404017379319626e-1 3.0404017379319626e-1
-3.768115942028981e0 -1.3623188405797103e1 2.6658605453839485e-1 2.6658605453839485e-1
-3.188405797101445e0 -1.3623188405797103e1 2.2788446737788612e-1 2.2788446737788612e-1
-2.6086956521739086e0 -1.3623188405797103e1 1.8807227078785746e-1 1.8807227078785746e-1
-2.0289855072463725e0 -1.3623188405797103e1 1.47311303088781e-1 1.47311303088781e-1
-1.4492753623188364e0 -1.3623188405797103e1 1.0578605459352228e-1 1.0578605459352228e-1
-8.695652173913001e-1 -1.3623188405797103e1 6.370015422533755e-2 6.370015422533755e-2
-2.8985507246376385e-1 -1.3623188405797103e1 2.1271781490575536e-2 2.1271781490575536e-2
2.898550724637724e-1 -1.3623188405797103e1 -2.1271781490576164e-2 -2.1271781490576164e-2
8.695652173913087e-1 -1.3623188405797103e1 -6.370015422533817e-2 -6.370015422533817e-2
1.4492753623188448e0 -1.3623188405797103e1 -1.0578605459352287e-1 -1.0578605459352287e-1
2.028985507246381e0 -1.3623188405797103e1 -1.473113030887816e-1 -1.473113030887816e-1
2.608695652173917e0 -1.3623188405797103e1 -1.8807227078785804e-1 -1.8807227078785804e-1
3.188405797101453e0 -1.3623188405797103e1 -2.278844673778867e-1 -2.278844673778867e-1
3.7681159420289894e0 -1.3623188405797103e1 -2.6658605453839535e-1 -2.6658605453839535e-1
4.347826086956526e0 -1.3623188405797103e1 -3.0404017379319687e-1 -3.0404017379319687e-1
4.927536231884062e0 -1.3623188405797103e1 -3.401360816544383e-1 -3.401360816544383e-1
5.507246376811598e0 -1.3623188405797103e1 -3.747891754974242e-1 -3.747891754974242e-1
6.086956521739134e0 -1.3623188405797103e1 -4.0794006219005113e-1 -4.0794006219005113e-1
6.6666666666666705e0 -1.3623188405797103e1 -4.39552863980827e-1 -4.39552863980827e-1
7.246376811594207e0 -1.3623188405797103e1 -4.696129729783405e-1 -4.696129729783405e-1
7.826086956521743e0 -1.3623188405797103e1 -4.9812446056831405e-1 -4.9812446056831405e-1
8.405797101449279e0 -1.3623188405797103e1 -5.251073270466076e-1 -5.251073270466076e-1
8.985507246376816e0 -1.3623188405797103e1 -5.505947458271757e-1 -5.505947458271757e-1
9.565217391304353e0 -1.3623188405797103e1 -5.746304214759499e-1 -5.746304214759499e-1
1.014492753623189e1 -1.3623188405797103e1 -5.972661459981672e-1 -5.972661459981672e-1
1.0724637681159427e1 -1.3623188405797103e1 -6.185596063312608e-1 -6.185596063312608e-1
1.1304347826086964e1 -1.3623188405797103e1 -6.385724695973153e-1 -6.385724695973153e-1
1.1884057971014501e1 -1.3623188405797103e1 -6.573687519897377e-1 -6.573687519897377e-1
1.2463768115942038e1 -1.3623188405797103e1 -6.750134620711864e-1 -6.750134620711864e-1
1.3043478260869575e1 -1.3623188405797103e1 -6.915714991260132e-1 -6.915714991260132e-1
1.3623188405797112e1 -1.3623188405797103e1 -7.071067811865478e-1 -7.071067811865478e-1
1.420289855072465e1 -1.3623188405797103e1 -7.216815745263602e-1 -7.216815745263602e-1
1.4782608695652186e1 -1.3623188405797103e1 -7.353559959288025e-1 -7.353559959288025e-1
1.5362318840579723e1 -1.3623188405797103e1 -7.481876601566494e-1 -7.481876601566494e-1
1.594202898550726e1 -1.3623188405797103e1 -7.602314471705969e-1 -7.602314471705969e-1
1.6521739130434796e1 -1.3623188405797103e1 -7.715393663129655e-1 -7.715393663129655e-1
1.710144927536233e1 -1.3623188405797103e1 -7.821604975557968e-1 -7.821604975557968e-1
1.7681159420289866e1 -1.3623188405797103e1 -7.921409927817107e-1 -7.921409927817107e-1
1.82608695652174e1 -1.3623188405797103e1 -8.01524122775721e-1 -8.01524122775721e-1
1.8840579710144937e1 -1.3623188405797103e1 -8.103503580728046e-1 -8.103503580728046e-1
1.9420289855072472e1 -1.3623188405797103e1 -8.186574739897751e-1 -8.186574739897751e-1
2.0e1 -1.3623188405797103e1 -8.264806720615118e-1 -8.264806720615118e-1

-2.0e1 -1.3043478260869566e1 8.376105968386142e-1 8.376105968386142e-1
-1.9420289855072465e1 -1.3043478260869566e1 8.301392065438942e-1 8.301392065438942e-1
-1.884057971014493e1 -1.3043478260869566e1 8.221921916437787e-1 8.221921916437787e-1
-1.8260869565217394e1 -1.3043478260869566e1 8.137334712067349e-1 8.137334712067349e-1
-1.768115942028986e1 -1.3043478260869566e1 8.047241302840801e-1 8.047241302840801e-1
-1.7101449275362324e1 -1.3043478260869566e1 7.951222528777768e-1 7.951222528777768e-1
-1.652173913043479e1 -1.3043478260869566e1 7.848827655334264e-1 7.848827655334264e-1
-1.5942028985507251e1 -1.3043478260869566e1 7.739572992033212e-1 7.739572992033212e-1
-1.5362318840579714e1 -1.3043478260869566e1 7.622940791690037e-1 7.622940791690037e-1
-1.4782608695652177e1 -1.3043478260869566e1 7.498378553650925e-1 7.498378553650925e-1
-1.420289855072464e1 -1.3043478260869566e1 7.365298884279394e-1 7.365298884279394e-1
-1.3623188405797103e1 -1.3043478260869566e1 7.223080101982802e-1 7.223080101982802e-1
-1.3043478260869566e1 -1.3043478260869566e1 7.071067811865476e-1 7.071067811865476e-1
-1.246376811594203e1 -1.3043478260869566e1 6.908577715463126e-1 6.908577715463126e-1
-1.1884057971014492e1 -1.3043478260869566e1 6.734899961837034e-1 6.734899961837034e-1
-1.1304347826086955e1 -1.3043478260869566e1 6.549305384178419e-1 6.549305384178419e-1
-1.0724637681159418e1 -1.3043478260869566e1 6.351053995925654e-1 6.351053995925654e-1
-1.0144927536231881e1 -1.3043478260869566e1 6.139406135149204e-1 6.139406135149204e-1
-9.565217391304344e0 -1.3043478260869566e1 5.913636636275172e-1 5.913636636275172e-1
-8.985507246376807e0 -1.3043478260869566e1 5.673052362514959e-1 5.673052362514959e-1
-8.40579710144927e0 -1.3043478260869566e1 5.417013337270075e-1 5.417013337270075e-1
-7.826086956521734e0 -1.3043478260869566e1 5.144957554275262e-1 5.144957554275262e-1
-7.246376811594198e0 -1.3043478260869566e1 4.8564293117863183e-1 4.8564293117863183e-1
-6.666666666666662e0 -1.3043478260869566e1 4.5511105978910754e-1 4.5511105978910754e-1
-6.0869565217391255e0 -1.3043478260869566e1 4.228854653311236e-1 4.228854653311236e-1
-5.507246376811589e0 -1.3043478260869566e1 3.8897203704036254e-1 3.8897203704036254e-1
-4.927536231884053e0 -1.3043478260869566e1 3.5340056871857667e-1 3.5340056871857667e-1
-4.347826086956517e0 -1.3043478260869566e1 3.162277660168376e-1 3.162277660168376e-1
-3.768115942028981e0 -1.3043478260869566e1 2.7753965282077414e-1 2.7753965282077414e-1
-3.188405797101445e0 -1.3043478260869566e1 2.374530904769897e-1 2.374530904769897e-1
-2.6086956521739086e0 -1.3043478260869566e1 1.961161351381837e-1 1.961161351381837e-1
-2.0289855072463725e0 -1.3043478260869566e1 1.5370700628187026e-1 1.5370700628187026e-1
-1.4492753623188364e0 -1.3043478260869566e1 1.1043152607484621e-1 1.1043152607484621e-1
-8.695652173913001e-1 -1.3043478260869566e1 6.65190105237736e-2 6.65190105237736e-2
-2.8985507246376385e-1 -1.3043478260869566e1 2.2216737285146557e-2 2.2216737285146557e-2
2.898550724637724e-1 -1.3043478260869566e1 -2.2216737285147214e-2 -2.2216737285147214e-2
8.695652173913087e-1 -1.3043478260869566e1 -6.651901052377425e-2 -6.651901052377425e-2
1.4492753623188448e0 -1.3043478260869566e1 -1.1043152607484687e-1 -1.1043152607484687e-1
2.028985507246381e0 -1.3043478260869566e1 -1.537070062818709e-1 -1.537070062818709e-1
2.608695652173917e0 -1.3043478260869566e1 -1.9611613513818432e-1 -1.9611613513818432e-1
3.188405797101453e0 -1.3043478260869566e1 -2.3745309047699031e-1 -2.3745309047699031e-1
3.7681159420289894e0 -1.3043478260869566e1 -2.775396528207747e-1 -2.775396528207747e-1
4.347826086956526e0 -1.3043478260869566e1 -3.1622776601683816e-1 -3.1622776601683816e-1
4.927536231884062e0 -1.3043478260869566e1 -3.534005687185772e-1 -3.534005687185772e-1
5.507246376811598e0 -1.3043478260869566e1 -3.889720370403631e-1 -3.889720370403631e-1
6.086956521739134e0 -1.3043478260869566e1 -4.228854653311241e-1 -4.228854653311241e-1
6.6666666666666705e0 -1.3043478260869566e1 -4.5511105978910804e-1 -4.5511105978910804e-1
7.246376811594207e0 -1.3043478260869566e1 -4.856429311786322e-1 -4.856429311786322e-1
7.826086956521743e0 -1.3043478260869566e1 -5.144957554275267e-1 -5.144957554275267e-1
8.405797101449279e0 -1.3043478260869566e1 -5.417013337270078e-1 -5.417013337270078e-1
8.985507246376816e0 -1.3043478260869566e1 -5.673052362514962e-1 -5.673052362514962e-1
9.565217391304353e0 -1.3043478260869566e1 -5.913636636275176e-1 -5.913636636275176e-1
1.014492753623189e1 -1.3043478260869566e1 -6.139406135149207e-1 -6.139406135149207e-1
1.0724637681159427e1 -1.3043478260869566e1 -6.351053995925656e-1 -6.351053995925656e-1
1.1304347826086964e1 -1.3043478260869566e1 -6.549305384178421e-1 -6.549305384178421e-1
1.1884057971014501e1 -1.3043478260869566e1 -6.734899961837039e-1 -6.734899961837039e-1
1.2463768115942038e1 -1.3043478260869566e1 -6.908577715463128e-1 -6.908577715463128e-1
1.3043478260869575e1 -1.3043478260869566e1 -7.071067811865478e-1 -7.071067811865478e-1
1.3623188405797112e1 -1.3043478260869566e1 -7.223080101982805e-1 -7.223080101982805e-1
1.420289855072465e1 -1.3043478260869566e1 -7.365298884279396e-1 -7.365298884279396e-1
1.4782608695652186e1 -1.3043478260869566e1 -7.498378553650927e-1 -7.498378553650927e-1
1.5362318840579723e1 -1.3043478260869566e1 -7.622940791690039e-1 -7.622940791690039e-1
1.594202898550726e1 -1.3043478260869566e1 -7.739572992033213e-1 -7.739572992033213e-1
1.6521739130434796e1 -1.3043478260869566e1 -7.848827655334264e-1 -7.848827655334264e-1
1.710144927536233e1 -1.3043478260869566e1 -7.951222528777769e-1 -7.951222528777769e-1
1.7681159420289866e1 -1.3043478260869566e1 -8.047241302840801e-1 -8.047241302840801e-1
1.82608695652174e1 -1.3043478260869566e1 -8.137334712067351e-1 -8.137334712067351e-1
1.8840579710144937e1 -1.3043478260869566e1 -8.221921916437787e-1 -8.221921916437787e-1
1.9420289855072472e1 -1.3043478260869566e1 -8.301392065438944e-1 -8.301392065438944e-1
2.0e1 -1.3043478260869566e1 -8.376105968386142e-1 -8.376105968386142e-1

-2.0e1 -1.246376811594203e1 8.486885852152928e-1 8.486885852152928e-1
-1.9420289855072465e1 -1.246376811594203e1 8.415863546305931e-1 8.415863546305931e-1
-1.884057971014493e1 -1.246376811594203e1 8.340190351965205e-1 8.340190351965205e-1
-1.8260869565217394e1 -1.246376811594203e1 8.259498735015933e-1 8.259498735015933e-1
-1.768115942028986e1 -1.246376811594203e1 8.173390287825946e-1 8.173390287825946e-1
-1.7101449275362324e1 -1.246376811594203e1 8.081433565915159e-1 8.081433565915159e-1
-1.652173913043479e1 -1.246376811594203e1 7.983161958327257e-1 7.983161958327257e-1
-1.5942028985507251e1 -1.246376811594203e1 7.878071663224361e-1 7.878071663224361e-1
-1.5362318840579714e1 -1.246376811594203e1 7.765619863716896e-1 7.765619863716896e-1
-1.4782608695652177e1 -1.246376811594203e1 7.645223227757787e-1 7.645223227757787e-1
-1.420289855072464e1 -1.246376811594203e1 7.516256890704232e-1 7.516256890704232e-1
-1.3623188405797103e1 -1.246376811594203e1 7.378054120312966e-1 7.378054120312966e-1
-1.3043478260869566e1 -1.246376811594203e1 7.229906911531179e-1 7.229906911531179e-1
-1.246376811594203e1 -1.246376811594203e1 7.071067811865475e-1 7.071067811865475e-1
-1.1884057971014492e1 -1.246376811594203e1 6.900753335728395e-1 6.900753335728395e-1
-1.1304347826086955e1 -1.246376811594203e1 6.718149384858156e-1 6.718149384858156e-1
-1.0724637681159418e1 -1.246376811594203e1 6.522419146504224e-1 6.522419146504224e-1
-1.0144927536231881e1 -1.246376811594203e1 6.312713983695756e-1 6.312713983695756e-1
-9.565217391304344e0 -1.246376811594203e1 6.088187851390503e-1 6.088187851390503e-1
-8.985507246376807e0 -1.246376811594203e1 5.848015753760222e-1 5.848015753760222e-1
-8.40579710144927e0 -1.246376811594203e1 5.591416682777816e-1 5.591416682777816e-1
-7.826086956521734e0 -1.246376811594203e1 5.317681325356473e-1 5.317681325356473e-1
-7.246376811594198e0 -1.246376811594203e1 5.026204573745304e-1 5.026204573745304e-1
-6.666666666666662e0 -1.246376811594203e1 4.7165225033716035e-1 4.7165225033716035e-1
-6.0869565217391255e0 -1.246376811594203e1 4.3883529850500125e-1 4.3883529850500125e-1
-5.507246376811589e0 -1.246376811594203e1 4.0416384832094093e-1 4.0416384832094093e-1
-4.927536231884053e0 -1.246376811594203e1 3.6765888937108887e-1 3.6765888937108887e-1
-4.347826086956517e0 -1.246376811594203e1 3.293721563182938e-1 3.293721563182938e-1
-3.768115942028981e0 -1.246376811594203e1 2.893895012763234e-1 2.893895012763234e-1
-3.188405797101445e0 -1.246376811594203e1 2.478332499826328e-1 2.478332499826328e-1
-2.6086956521739086e0 -1.246376811594203e1 2.0486315412269313e-1 2.0486315412269313e-1
-2.0289855072463725e0 -1.246376811594203e1 1.606756020817107e-1 1.606756020817107e-1
-1.4492753623188364e0 -1.246376811594203e1 1.1550085817456404e-1 1.1550085817456404e-1
-8.695652173913001e-1 -1.246376811594203e1 6.959826284903834e-2 6.959826284903834e-2
-2.8985507246376385e-1 -1.246376811594203e1 2.3249527748763515e-2 2.3249527748763515e-2
2.898550724637724e-1 -1.246376811594203e1 -2.3249527748764195e-2 -2.3249527748764195e-2
8.695652173913087e-1 -1.246376811594203e1 -6.959826284903902e-2 -6.959826284903902e-2
1.4492753623188448e0 -1.246376811594203e1 -1.155008581745647e-1 -1.155008581745647e-1
2.028985507246381e0 -1.246376811594203e1 -1.6067560208171136e-1 -1.6067560208171136e-1
2.608695652173917e0 -1.246376811594203e1 -2.0486315412269374e-1 -2.0486315412269374e-1
3.188405797101453e0 -1.246376811594203e1 -2.478332499826334e-1 -2.478332499826334e-1
3.7681159420289894e0 -1.246376811594203e1 -2.8938950127632396e-1 -2.8938950127632396e-1
4.347826086956526e0 -1.246376811594203e1 -3.293721563182944e-1 -3.293721563182944e-1
4.927536231884062e0 -1.246376811594203e1 -3.676588893710895e-1 -3.676588893710895e-1
5.507246376811598e0 -1.246376811594203e1 -4.0416384832094143e-1 -4.0416384832094143e-1
6.086956521739134e0 -1.246376811594203e1 -4.3883529850500175e-1 -4.3883529850500175e-1
6.6666666666666705e0 -1.246376811594203e1 -4.7165225033716085e-1 -4.7165225033716085e-1
7.246376811594207e0 -1.246376811594203e1 -5.026204573745308e-1 -5.026204573745308e-1
7.826086956521743e0 -1.246376811594203e1 -5.317681325356477e-1 -5.317681325356477e-1
8.405797101449279e0 -1.246376811594203e1 -5.59141668277782e-1 -5.59141668277782e-1
8.985507246376816e0 -1.246376811594203e1 -5.848015753760226e-1 -5.848015753760226e-1
9.565217391304353e0 -1.246376811594203e1 -6.088187851390506e-1 -6.088187851390506e-1
1.014492753623189e1 -1.246376811594203e1 -6.312713983695759e-1 -6.312713983695759e-1
1.0724637681159427e1 -1.246376811594203e1 -6.522419146504227e-1 -6.522419146504227e-1
1.1304347826086964e1 -1.246376811594203e1 -6.718149384858159e-1 -6.718149384858159e-1
1.1884057971014501e1 -1.246376811594203e1 -6.900753335728398e-1 -6.900753335728398e-1
1.2463768115942038e1 -1.246376811594203e1 -7.071067811865478e-1 -7.071067811865478e-1
1.3043478260869575e1 -1.246376811594203e1 -7.22990691153118e-1 -7.22990691153118e-1
1.3623188405797112e1 -1.246376811594203e1 -7.378054120312968e-1 -7.378054120312968e-1
1.420289855072465e1 -1.246376811594203e1 -7.516256890704233e-1 -7.516256890704233e-1
1.4782608695652186e1 -1.246376811594203e1 -7.64522322775779e-1 -7.64522322775779e-1
1.5362318840579723e1 -1.246376811594203e1 -7.765619863716897e-1 -7.765619863716897e-1
1.594202898550726e1 -1.246376811594203e1 -7.878071663224363e-1 -7.878071663224363e-1
1.6521739130434796e1 -1.246376811594203e1 -7.98316195832726e-1 -7.98316195832726e-1
1.710144927536233e1 -1.246376811594203e1 -8.081433565915159e-1 -8.081433565915159e-1
1.7681159420289866e1 -1.246376811594203e1 -8.173390287825946e-1 -8.173390287825946e-1
1.82608695652174e1 -1.246376811594203e1 -8.259498735015935e-1 -8.259498735015935e-1
1.8840579710144937e1 -1.246376811594203e1 -8.340190351965208e-1 -8.340190351965208e-1
1.9420289855072472e1 -1.246376811594203e1 -8.415863546305932e-1 -8.415863546305932e-1
2.0e1 -1.246376811594203e1 -8.486885852152928e-1 -8.486885852152928e-1

-2.0e1 -1.1884057971014492e1 8.596837754248103e-1 8.596837754248103e-1
-1.9420289855072465e1 -1.1884057971014492e1 8.529669830832528e-1 8.529669830832528e-1
-1.884057971014493e1 -1.1884057971014492e1 8.457979638974976e-1 8.457979638974976e-1
-1.8260869565217394e1 -1.1884057971014492e1 8.381395325995515e-1 8.381395325995515e-1
-1.768115942028986e1 -1.1884057971014492e1 8.299511768424958e-1 8.299511768424958e-1
-1.7101449275362324e1 -1.1884057971014492e1 8.211887887287699e-1 8.211887887287699e-1
-1.652173913043479e1 -1.1884057971014492e1 8.118043909516363e-1 8.118043909516363e-1
-1.5942028985507251e1 -1.1884057971014492e1 8.017458637805672e-1 8.017458637805672e-1
-1.5362318840579714e1 -1.1884057971014492e1 7.909566815953681e-1 7.909566815953681e-1
-1.4782608695652177e1 -1.1884057971014492e1 7.793756708062842e-1 7.793756708062842e-1
-1.420289855072464e1 -1.1884057971014492e1 7.669368049026959e-1 7.669368049026959e-1
-1.3623188405797103e1 -1.1884057971014492e1 7.535690571589675e-1 7.535690571589675e-1
-1.3043478260869566e1 -1.1884057971014492e1 7.391963372747966e-1 7.391963372747966e-1
-1.246376811594203e1 -1.1884057971014492e1 7.237375449666364e-1 7.237375449666364e-1
-1.1884057971014492e1 -1.1884057971014492e1 7.071067811865476e-1 7.071067811865476e-1
-1.1304347826086955e1 -1.1884057971014492e1 6.89213765997513e-1 6.89213765997513e-1
-1.0724637681159418e1 -1.1884057971014492e1 6.69964520714637e-1 6.69964520714637e-1
-1.0144927536231881e1 -1.1884057971014492e1 6.492623799284575e-1 6.492623799284575e-1
-9.565217391304344e0 -1.1884057971014492e1 6.270094052116176e-1 6.270094052116176e-1
-8.985507246376807e0 -1.1884057971014492e1 6.031082748717459e-1 6.031082748717459e-1
-8.40579710144927e0 -1.1884057971014492e1 5.774647206268069e-1 5.774647206268069e-1
-7.826086956521734e0 -1.1884057971014492e1 5.499905695155294e-1 5.499905695155294e-1
-7.246376811594198e0 -1.1884057971014492e1 5.206074242646558e-1 5.206074242646558e-1
-6.666666666666662e0 -1.1884057971014492e1 4.892509742832443e-1 4.892509742832443e-1
-6.0869565217391255e0 -1.1884057971014492e1 4.558758698056575e-1 4.558758698056575e-1
-5.507246376811589e0 -1.1884057971014492e1 4.2046101278394693e-1 4.2046101278394693e-1
-4.927536231884053e0 -1.1884057971014492e1 3.8301502270043264e-1 3.8301502270043264e-1
-4.347826086956517e0 -1.1884057971014492e1 3.4358153126353175e-1 3.4358153126353175e-1
-3.768115942028981e0 -1.1884057971014492e1 3.0224386073392984e-1 3.0224386073392984e-1
-3.188405797101445e0 -1.1884057971014492e1 2.591285660873497e-1 2.591285660873497e-1
-2.6086956521739086e0 -1.1884057971014492e1 2.144072948426083e-1 2.144072948426083e-1
-2.0289855072463725e0 -1.1884057971014492e1 1.682964628920204e-1 1.682964628920204e-1
-1.4492753623188364e0 -1.1884057971014492e1 1.2105437531103941e-1 1.2105437531103941e-1
-8.695652173913001e-1 -1.1884057971014492e1 7.297563831157763e-2 7.297563831157763e-2
-2.8985507246376385e-1 -1.1884057971014492e1 2.4382992454708177e-2 2.4382992454708177e-2
2.898550724637724e-1 -1.1884057971014492e1 -2.4382992454708896e-2 -2.4382992454708896e-2
8.695652173913087e-1 -1.1884057971014492e1 -7.297563831157836e-2 -7.297563831157836e-2
1.4492753623188448e0 -1.1884057971014492e1 -1.2105437531104012e-1 -1.2105437531104012e-1
2.028985507246381e0 -1.1884057971014492e1 -1.6829646289202108e-1 -1.6829646289202108e-1
2.608695652173917e0 -1.1884057971014492e1 -2.1440729484260895e-1 -2.1440729484260895e-1
3.188405797101453e0 -1.1884057971014492e1 -2.5912856608735035e-1 -2.5912856608735035e-1
3.7681159420289894e0 -1.1884057971014492e1 -3.022438607339304e-1 -3.022438607339304e-1
4.347826086956526e0 -1.1884057971014492e1 -3.435815312635324e-1 -3.435815312635324e-1
4.927536231884062e0 -1.1884057971014492e1 -3.830150227004333e-1 -3.830150227004333e-1
5.507246376811598e0 -1.1884057971014492e1 -4.204610127839475e-1 -4.204610127839475e-1
6.086956521739134e0 -1.1884057971014492e1 -4.5587586980565803e-1 -4.5587586980565803e-1
6.6666666666666705e0 -1.1884057971014492e1 -4.892509742832448e-1 -4.892509742832448e-1
7.246376811594207e0 -1.1884057971014492e1 -5.206074242646563e-1 -5.206074242646563e-1
7.826086956521743e0 -1.1884057971014492e1 -5.499905695155298e-1 -5.499905695155298e-1
8.405797101449279e0 -1.1884057971014492e1 -5.774647206268072e-1 -5.774647206268072e-1
8.985507246376816e0 -1.1884057971014492e1 -6.031082748717463e-1 -6.031082748717463e-1
9.565217391304353e0 -1.1884057971014492e1 -6.27009405211618e-1 -6.27009405211618e-1
1.014492753623189e1 -1.1884057971014492e1 -6.492623799284577e-1 -6.492623799284577e-1
1.0724637681159427e1 -1.1884057971014492e1 -6.699645207146374e-1 -6.699645207146374e-1
1.1304347826086964e1 -1.1884057971014492e1 -6.892137659975134e-1 -6.892137659975134e-1
1.1884057971014501e1 -1.1884057971014492e1 -7.071067811865478e-1 -7.071067811865478e-1
1.2463768115942038e1 -1.1884057971014492e1 -7.237375449666367e-1 -7.237375449666367e-1
1.3043478260869575e1 -1.1884057971014492e1 -7.391963372747969e-1 -7.391963372747969e-1
1.3623188405797112e1 -1.1884057971014492e1 -7.535690571589677e-1 -7.535690571589677e-1
1.420289855072465e1 -1.1884057971014492e1 -7.669368049026961e-1 -7.669368049026961e-1
1.4782608695652186e1 -1.1884057971014492e1 -7.793756708062843e-1 -7.793756708062843e-1
1.5362318840579723e1 -1.1884057971014492e1 -7.909566815953682e-1 -7.909566815953682e-1
1.594202898550726e1 -1.1884057971014492e1 -8.017458637805676e-1 -8.017458637805676e-1
1.6521739130434796e1 -1.1884057971014492e1 -8.118043909516365e-1 -8.118043909516365e-1
1.710144927536233e1 -1.1884057971014492e1 -8.2118878872877e-1 -8.2118878872877e-1
1.7681159420289866e1 -1.1884057971014492e1 -8.29951176842496e-1 -8.29951176842496e-1
1.82608695652174e1 -1.1884057971014492e1 -8.381395325995518e-1 -8.381395325995518e-1
1.8840579710144937e1 -1.1884057971014492e1 -8.457979638974977e-1 -8.457979638974977e-1
1.9420289855072472e1 -1.1884057971014492e1 -8.529669830832528e-1 -8.529669830832528e-1
2.0e1 -1.1884057971014492e1 -8.596837754248103e-1 -8.596837754248103e-1

-2.0e1 -1.1304347826086955e1 8.705628387201342e-1 8.705628387201342e-1
-1.9420289855072465e1 -1.1304347826086955e1 8.642463751760788e-1 8.642463751760788e-1
-1.884057971014493e1 -1.1304347826086955e1 8.574929257125442e-1 8.574929257125442e-1
-1.8260869565217394e1 -1.1304347826086955e1 8.502651466878618e-1 8.502651466878618e-1
-1.768115942028986e1 -1.1304347826086955e1 8.42522148762896e-1 8.42522148762896e-1
-1.7101449275362324e1 -1.1304347826086955e1 8.342191746462443e-1 8.342191746462443e-1
-1.652173913043479e1 -1.1304347826086955e1 8.253072612498319e-1 8.253072612498319e-1
-1.5942028985507251e1 -1.1304347826086955e1 8.157328910752897e-1 8.157328910752897e-1
-1.5362318840579714e1 -1.1304347826086955e1 8.054376401359736e-1 8.054376401359736e-1
-1.4782608695652177e1 -1.1304347826086955e1 7.943578329771962e-1 7.943578329771962e-1
-1.420289855072464e1 -1.1304347826086955e1 7.8242421956217e-1 7.8242421956217e-1
-1.3623188405797103e1 -1.1304347826086955e1 7.695616941300978e-1 7.695616941300978e-1
-1.3043478260869566e1 -1.1304347826086955e1 7.556890827898176e-1 7.556890827898176e-1
-1.246376811594203e1 -1.1304347826086955e1 7.407190347407712e-1 7.407190347407712e-1
-1.1884057971014492e1 -1.1304347826086955e1 7.245580616896933e-1 7.245580616896933e-1
-1.1304347826086955e1 -1.1304347826086955e1 7.071067811865475e-1 7.071067811865475e-1
-1.0724637681159418e1 -1.1304347826086955e1 6.882604319190002e-1 6.882604319190002e-1
-1.0144927536231881e1 -1.1304347826086955e1 6.679097417772564e-1 6.679097417772564e-1
-9.565217391304344e0 -1.1304347826086955e1 6.459422414661736e-1 6.459422414661736e-1
-8.985507246376807e0 -1.1304347826086955e1 6.222441255753676e-1 6.222441255753676e-1
-8.40579710144927e0 -1.1304347826086955e1 5.967027663445605e-1 5.967027663445605e-1
-7.826086956521734e0 -1.1304347826086955e1 5.692099788303081e-1 5.692099788303081e-1
-7.246376811594198e0 -1.1304347826086955e1 5.396661147204318e-1 5.396661147204318e-1
-6.666666666666662e0 -1.1304347826086955e1 5.079850199442938e-1 5.079850199442938e-1
-6.0869565217391255e0 -1.1304347826086955e1 4.7409982303501724e-1 4.7409982303501724e-1
-5.507246376811589e0 -1.1304347826086955e1 4.379694232796951e-1 4.379694232796951e-1
-4.927536231884053e0 -1.1304347826086955e1 3.9958542051392787e-1 3.9958542051392787e-1
-4.347826086956517e0 -1.1304347826086955e1 3.5897907930886874e-1 3.5897907930886874e-1
-3.768115942028981e0 -1.1304347826086955e1 3.162277660168376e-1 3.162277660168376e-1
-3.188405797101445e0 -1.1304347826086955e1 2.7146016502180587e-1 2.7146016502180587e-1
-2.6086956521739086e0 -1.1304347826086955e1 2.2485950669875807e-1 2.2485950669875807e-1
-2.0289855072463725e0 -1.1304347826086955e1 1.7666406279377372e-1 1.7666406279377372e-1
-1.4492753623188364e0 -1.1304347826086955e1 1.271643159853651e-1 1.271643159853651e-1
-8.695652173913001e-1 -1.1304347826086955e1 7.669649888473669e-2 7.669649888473669e-2
-2.8985507246376385e-1 -1.1304347826086955e1 2.563260079255043e-2 2.563260079255043e-2
2.898550724637724e-1 -1.1304347826086955e1 -2.563260079255118e-2 -2.563260079255118e-2
8.695652173913087e-1 -1.1304347826086955e1 -7.669649888473742e-2 -7.669649888473742e-2
1.4492753623188448e0 -1.1304347826086955e1 -1.2716431598536582e-1 -1.2716431598536582e-1
2.028985507246381e0 -1.1304347826086955e1 -1.7666406279377445e-1 -1.7666406279377445e-1
2.608695652173917e0 -1.1304347826086955e1 -2.2485950669875882e-1 -2.2485950669875882e-1
3.188405797101453e0 -1.1304347826086955e1 -2.714601650218066e-1 -2.714601650218066e-1
3.7681159420289894e0 -1.1304347826086955e1 -3.162277660168383e-1 -3.162277660168383e-1
4.347826086956526e0 -1.1304347826086955e1 -3.5897907930886935e-1 -3.5897907930886935e-1
4.927536231884062e0 -1.1304347826086955e1 -3.995854205139285e-1 -3.995854205139285e-1
5.507246376811598e0 -1.1304347826086955e1 -4.379694232796957e-1 -4.379694232796957e-1
6.086956521739134e0 -1.1304347826086955e1 -4.7409982303501774e-1 -4.7409982303501774e-1
6.6666666666666705e0 -1.1304347826086955e1 -5.079850199442943e-1 -5.079850199442943e-1
7.246376811594207e0 -1.1304347826086955e1 -5.396661147204322e-1 -5.396661147204322e-1
7.826086956521743e0 -1.1304347826086955e1 -5.692099788303085e-1 -5.692099788303085e-1
8.405797101449279e0 -1.1304347826086955e1 -5.96702766344561e-1 -5.96702766344561e-1
8.985507246376816e0 -1.1304347826086955e1 -6.222441255753679e-1 -6.222441255753679e-1
9.565217391304353e0 -1.1304347826086955e1 -6.459422414661741e-1 -6.459422414661741e-1
1.014492753623189e1 -1.1304347826086955e1 -6.679097417772567e-1 -6.679097417772567e-1
1.0724637681159427e1 -1.1304347826086955e1 -6.882604319190005e-1 -6.882604319190005e-1
1.1304347826086964e1 -1.1304347826086955e1 -7.071067811865478e-1 -7.071067811865478e-1
1.1884057971014501e1 -1.1304347826086955e1 -7.245580616896935e-1 -7.245580616896935e-1
1.2463768115942038e1 -1.1304347826086955e1 -7.407190347407714e-1 -7.407190347407714e-1
1.3043478260869575e1 -1.1304347826086955e1 -7.556890827898178e-1 -7.556890827898178e-1
1.3623188405797112e1 -1.1304347826086955e1 -7.69561694130098e-1 -7.69561694130098e-1
1.420289855072465e1 -1.1304347826086955e1 -7.824242195621702e-1 -7.824242195621702e-1
1.4782608695652186e1 -1.1304347826086955e1 -7.943578329771964e-1 -7.943578329771964e-1
1.5362318840579723e1 -1.1304347826086955e1 -8.054376401359737e-1 -8.054376401359737e-1
1.594202898550726e1 -1.1304347826086955e1 -8.157328910752898e-1 -8.157328910752898e-1
1.6521739130434796e1 -1.1304347826086955e1 -8.253072612498321e-1 -8.253072612498321e-1
1.710144927536233e1 -1.1304347826086955e1 -8.342191746462445e-1 -8.342191746462445e-1
1.7681159420289866e1 -1.1304347826086955e1 -8.425221487628961e-1 -8.425221487628961e-1
1.82608695652174e1 -1.1304347826086955e1 -8.502651466878619e-1 -8.502651466878619e-1
1.8840579710144937e1 -1.1304347826086955e1 -8.574929257125442e-1 -8.574929257125442e-1
1.9420289855072472e1 -1.1304347826086955e1 -8.64246375176079e-1 -8.64246375176079e-1
2.0e1 -1.1304347826086955e1 -8.705628387201342e-1 -8.705628387201342e-1

-2.0e1 -1.0724637681159418e1 8.812900228668017e-1 8.812900228668017e-1
-1.9420289855072465e1 -1.0724637681159418e1 8.75387052861874e-1 8.75387052861874e-1
-1.884057971014493e1 -1.0724637681159418e1 8.69064731380397e-1 8.69064731380397e-1
-1.8260869565217394e1 -1.0724637681159418e1 8.622858604940378e-1 8.622858604940378e-1
-1.768115942028986e1 -1.0724637681159418e1 8.550095071795326e-1 8.550095071795326e-1
-1.7101449275362324e1 -1.0724637681159418e1 8.471906271689311e-1 8.471906271689311e-1
-1.652173913043479e1 -1.0724637681159418e1 8.387796617218056e-1 8.387796617218056e-1
-1.5942028985507251e1 -1.0724637681159418e1 8.297221102000094e-1 8.297221102000094e-1
-1.5362318840579714e1 -1.0724637681159418e1 8.199580836698829e-1 8.199580836698829e-1
-1.4782608695652177e1 -1.0724637681159418e1 8.094218479629134e-1 8.094218479629134e-1
-1.420289855072464e1 -1.0724637681159418e1 7.98041368930959e-1 7.98041368930959e-1
-1.3623188405797103e1 -1.0724637681159418e1 7.857378783126825e-1 7.857378783126825e-1
-1.3043478260869566e1 -1.0724637681159418e1 7.724254859909582e-1 7.724254859909582e-1
-1.246376811594203e1 -1.0724637681159418e1 7.580108737829235e-1 7.580108737829235e-1
-1.1884057971014492e1 -1.0724637681159418e1 7.423931175486519e-1 7.423931175486519e-1
-1.1304347826086955e1 -1.0724637681159418e1 7.254636985092164e-1 7.254636985092164e-1
-1.0724637681159418e1 -1.0724637681159418e1 7.071067811865476e-1 7.071067811865476e-1
-1.0144927536231881e1 -1.0724637681159418e1 6.871998538760825e-1 6.871998538760825e-1
-9.565217391304344e0 -1.0724637681159418e1 6.656148469584017e-1 6.656148469584017e-1
-8.985507246376807e0 -1.0724637681159418e1 6.422198626104072e-1 6.422198626104072e-1
-8.40579710144927e0 -1.0724637681159418e1 6.168816632266996e-1 6.168816632266996e-1
-7.826086956521734e0 -1.0724637681159418e1 5.894690700594226e-1 5.894690700594226e-1
-7.246376811594198e0 -1.0724637681159418e1 5.598574112779864e-1 5.598574112779864e-1
-6.666666666666662e0 -1.0724637681159418e1 5.279341211256217e-1 5.279341211256217e-1
-6.0869565217391255e0 -1.0724637681159418e1 4.936055194583816e-1 4.936055194583816e-1
-5.507246376811589e0 -1.0724637681159418e1 4.568046849926275e-1 4.568046849926275e-1
-4.927536231884053e0 -1.0724637681159418e1 4.1750017155071106e-1 4.1750017155071106e-1
-4.347826086956517e0 -1.0724637681159418e1 3.757051087392179e-1 3.757051087392179e-1
-3.768115942028981e0 -1.0724637681159418e1 3.3148599501255954e-1 3.3148599501255954e-1
-3.188405797101445e0 -1.0724637681159418e1 2.849702680829616e-1 2.849702680829616e-1
-2.6086956521739086e0 -1.0724637681159418e1 2.3635157914750024e-1 2.3635157914750024e-1
-2.0289855072463725e0 -1.0724637681159418e1 1.858916681048503e-1 1.858916681048503e-1
-1.4492753623188364e0 -1.0724637681159418e1 1.339178960013947e-1 1.339178960013947e-1
-8.695652173913001e-1 -1.0724637681159418e1 8.081586876605442e-2 8.081586876605442e-2
-2.8985507246376385e-1 -1.0724637681159418e1 2.701716134791457e-2 2.701716134791457e-2
2.898550724637724e-1 -1.0724637681159418e1 -2.7017161347915364e-2 -2.7017161347915364e-2
8.695652173913087e-1 -1.0724637681159418e1 -8.08158687660552e-2 -8.08158687660552e-2
1.4492753623188448e0 -1.0724637681159418e1 -1.3391789600139548e-1 -1.3391789600139548e-1
2.028985507246381e0 -1.0724637681159418e1 -1.8589166810485105e-1 -1.8589166810485105e-1
2.608695652173917e0 -1.0724637681159418e1 -2.36351579147501e-1 -2.36351579147501e-1
3.188405797101453e0 -1.0724637681159418e1 -2.849702680829623e-1 -2.849702680829623e-1
3.7681159420289894e0 -1.0724637681159418e1 -3.314859950125602e-1 -3.314859950125602e-1
4.347826086956526e0 -1.0724637681159418e1 -3.757051087392186e-1 -3.757051087392186e-1
4.927536231884062e0 -1.0724637681159418e1 -4.175001715507116e-1 -4.175001715507116e-1
5.507246376811598e0 -1.0724637681159418e1 -4.5680468499262805e-1 -4.5680468499262805e-1
6.086956521739134e0 -1.0724637681159418e1 -4.936055194583822e-1 -4.936055194583822e-1
6.6666666666666705e0 -1.0724637681159418e1 -5.279341211256222e-1 -5.279341211256222e-1
7.246376811594207e0 -1.0724637681159418e1 -5.598574112779869e-1 -5.598574112779869e-1
7.826086956521743e0 -1.0724637681159418e1 -5.894690700594231e-1 -5.894690700594231e-1
8.405797101449279e0 -1.0724637681159418e1 -6.168816632266999e-1 -6.168816632266999e-1
8.985507246376816e0 -1.0724637681159418e1 -6.422198626104076e-1 -6.422198626104076e-1
9.565217391304353e0 -1.0724637681159418e1 -6.656148469584019e-1 -6.656148469584019e-1
1.014492753623189e1 -1.0724637681159418e1 -6.871998538760828e-1 -6.871998538760828e-1
1.0724637681159427e1 -1.0724637681159418e1 -7.071067811865478e-1 -7.071067811865478e-1
1.1304347826086964e1 -1.0724637681159418e1 -7.254636985092168e-1 -7.254636985092168e-1
1.1884057971014501e1 -1.0724637681159418e1 -7.423931175486523e-1 -7.423931175486523e-1
1.2463768115942038e1 -1.0724637681159418e1 -7.580108737829238e-1 -7.580108737829238e-1
1.3043478260869575e1 -1.0724637681159418e1 -7.724254859909584e-1 -7.724254859909584e-1
1.3623188405797112e1 -1.0724637681159418e1 -7.857378783126828e-1 -7.857378783126828e-1
1.420289855072465e1 -1.0724637681159418e1 -7.980413689309592e-1 -7.980413689309592e-1
1.4782608695652186e1 -1.0724637681159418e1 -8.094218479629137e-1 -8.094218479629137e-1
1.5362318840579723e1 -1.0724637681159418e1 -8.19958083669883e-1 -8.19958083669883e-1
1.594202898550726e1 -1.0724637681159418e1 -8.297221102000096e-1 -8.297221102000096e-1
1.6521739130434796e1 -1.0724637681159418e1 -8.387796617218057e-1 -8.387796617218057e-1
1.710144927536233e1 -1.0724637681159418e1 -8.471906271689311e-1 -8.471906271689311e-1
1.7681159420289866e1 -1.0724637681159418e1 -8.550095071795327e-1 -8.550095071795327e-1
1.82608695652174e1 -1.0724637681159418e1 -8.62285860494038e-1 -8.62285860494038e-1
1.8840579710144937e1 -1.0724637681159418e1 -8.690647313803971e-1 -8.690647313803971e-1
1.9420289855072472e1 -1.0724637681159418e1 -8.75387052861874e-1 -8.75387052861874e-1
2.0e1 -1.0724637681159418e1 -8.812900228668017e-1 -8.812900228668017e-1

-2.0e1 -1.0144927536231881e1 8.918272423909418e-1 8.918272423909418e-1
-1.9420289855072465e1 -1.0144927536231881e1 8.86348848204834e-1 8.86348848204834e-1
-1.884057971014493e1 -1.0144927536231881e1 8.804710999221753e-1 8.804710999221753e-1
-1.8260869565217394e1 -1.0144927536231881e1 8.741572761215378e-1 8.741572761215378e-1
-1.768115942028986e1 -1.0144927536231881e1 8.673667685592817e-1 8.673667685592817e-1
-1.7101449275362324e1 -1.0144927536231881e1 8.600546538736995e-1 8.600546538736995e-1
-1.652173913043479e1 -1.0144927536231881e1 8.521712257191478e-1 8.521712257191478e-1
-1.5942028985507251e1 -1.0144927536231881e1 8.436614877321077e-1 8.436614877321077e-1
-1.5362318840579714e1 -1.0144927536231881e1 8.344646097517325e-1 8.344646097517325e-1
-1.4782608695652177e1 -1.0144927536231881e1 8.245133526438033e-1 8.245133526438033e-1
-1.420289855072464e1 -1.0144927536231881e1 8.137334712067351e-1 8.137334712067351e-1
-1.3623188405797103e1 -1.0144927536231881e1 8.020431103403958e-1 8.020431103403958e-1
-1.3043478260869566e1 -1.0144927536231881e1 7.893522173763264e-1 7.893522173763264e-1
-1.246376811594203e1 -1.0144927536231881e1 7.755620037111931e-1 7.755620037111931e-1
-1.1884057971014492e1 -1.0144927536231881e1 7.605645022019075e-1 7.605645022019075e-1
-1.1304347826086955e1 -1.0144927536231881e1 7.442422836946573e-1 7.442422836946573e-1
-1.0724637681159418e1 -1.0144927536231881e1 7.264684169547159e-1 7.264684169547159e-1
-1.0144927536231881e1 -1.0144927536231881e1 7.071067811865476e-1 7.071067811865476e-1
-9.565217391304344e0 -1.0144927536231881e1 6.860128686890024e-1 6.860128686890024e-1
-8.985507246376807e0 -1.0144927536231881e1 6.630352452962301e-1 6.630352452962301e-1
-8.40579710144927e0 -1.0144927536231881e1 6.380178647503228e-1 6.380178647503228e-1
-7.826086956521734e0 -1.0144927536231881e1 6.10803454291821e-1 6.10803454291821e-1
-7.246376811594198e0 -1.0144927536231881e1 5.812381937190962e-1 5.812381937190962e-1
-6.666666666666662e0 -1.0144927536231881e1 5.491778866608371e-1 5.491778866608371e-1
-6.0869565217391255e0 -1.0144927536231881e1 5.144957554275262e-1 5.144957554275262e-1
-5.507246376811589e0 -1.0144927536231881e1 4.770918629042339e-1 4.770918629042339e-1
-4.927536231884053e0 -1.0144927536231881e1 4.3690396273691284e-1 4.3690396273691284e-1
-4.347826086956517e0 -1.0144927536231881e1 3.939192985791674e-1 3.939192985791674e-1
-3.768115942028981e0 -1.0144927536231881e1 3.4818652960362684e-1 3.4818652960362684e-1
-3.188405797101445e0 -1.0144927536231881e1 2.9982659674039425e-1 2.9982659674039425e-1
-2.6086956521739086e0 -1.0144927536231881e1 2.4904103981061818e-1 2.4904103981061818e-1
-2.0289855072463725e0 -1.0144927536231881e1 1.961161351381837e-1 1.961161351381837e-1
-1.4492753623188364e0 -1.0144927536231881e1 1.4142135623730914e-1 1.4142135623730914e-1
-8.695652173913001e-1 -1.0144927536231881e1 8.54011413464354e-2 8.54011413464354e-2
-2.8985507246376385e-1 -1.0144927536231881e1 2.8559773898876584e-2 2.8559773898876584e-2
2.898550724637724e-1 -1.0144927536231881e1 -2.855977389887742e-2 -2.855977389887742e-2
8.695652173913087e-1 -1.0144927536231881e1 -8.540114134643624e-2 -8.540114134643624e-2
1.4492753623188448e0 -1.0144927536231881e1 -1.4142135623730995e-1 -1.4142135623730995e-1
2.028985507246381e0 -1.0144927536231881e1 -1.9611613513818446e-1 -1.9611613513818446e-1
2.608695652173917e0 -1.0144927536231881e1 -2.490410398106189e-1 -2.490410398106189e-1
3.188405797101453e0 -1.0144927536231881e1 -2.99826596740395e-1 -2.99826596740395e-1
3.7681159420289894e0 -1.0144927536231881e1 -3.481865296036275e-1 -3.481865296036275e-1
4.347826086956526e0 -1.0144927536231881e1 -3.9391929857916813e-1 -3.9391929857916813e-1
4.927536231884062e0 -1.0144927536231881e1 -4.369039627369135e-1 -4.369039627369135e-1
5.507246376811598e0 -1.0144927536231881e1 -4.770918629042345e-1 -4.770918629042345e-1
6.086956521739134e0 -1.0144927536231881e1 -5.144957554275269e-1 -5.144957554275269e-1
6.6666666666666705e0 -1.0144927536231881e1 -5.491778866608376e-1 -5.491778866608376e-1
7.246376811594207e0 -1.0144927536231881e1 -5.812381937190967e-1 -5.812381937190967e-1
7.826086956521743e0 -1.0144927536231881e1 -6.108034542918215e-1 -6.108034542918215e-1
8.405797101449279e0 -1.0144927536231881e1 -6.380178647503233e-1 -6.380178647503233e-1
8.985507246376816e0 -1.0144927536231881e1 -6.630352452962304e-1 -6.630352452962304e-1
9.565217391304353e0 -1.0144927536231881e1 -6.860128686890027e-1 -6.860128686890027e-1
1.014492753623189e1 -1.0144927536231881e1 -7.071067811865478e-1 -7.071067811865478e-1
1.0724637681159427e1 -1.0144927536231881e1 -7.264684169547161e-1 -7.264684169547161e-1
1.1304347826086964e1 -1.0144927536231881e1 -7.442422836946575e-1 -7.442422836946575e-1
1.1884057971014501e1 -1.0144927536231881e1 -7.605645022019077e-1 -7.605645022019077e-1
1.2463768115942038e1 -1.0144927536231881e1 -7.755620037111933e-1 -7.755620037111933e-1
1.3043478260869575e1 -1.0144927536231881e1 -7.893522173763267e-1 -7.893522173763267e-1
1.3623188405797112e1 -1.0144927536231881e1 -8.02043110340396e-1 -8.02043110340396e-1
1.420289855072465e1 -1.0144927536231881e1 -8.137334712067353e-1 -8.137334712067353e-1
1.4782608695652186e1 -1.0144927536231881e1 -8.245133526438035e-1 -8.245133526438035e-1
1.5362318840579723e1 -1.0144927536231881e1 -8.344646097517326e-1 -8.344646097517326e-1
1.594202898550726e1 -1.0144927536231881e1 -8.436614877321078e-1 -8.436614877321078e-1
1.6521739130434796e1 -1.0144927536231881e1 -8.521712257191479e-1 -8.521712257191479e-1
1.710144927536233e1 -1.0144927536231881e1 -8.600546538736995e-1 -8.600546538736995e-1
1.7681159420289866e1 -1.0144927536231881e1 -8.67366768559282e-1 -8.67366768559282e-1
1.82608695652174e1 -1.0144927536231881e1 -8.74157276121538e-1 -8.74157276121538e-1
1.8840579710144937e1 -1.0144927536231881e1 -8.804710999221754e-1 -8.804710999221754e-1
1.9420289855072472e1 -1.0144927536231881e1 -8.863488482048341e-1 -8.863488482048341e-1
2.0e1 -1.0144927536231881e1 -8.918272423909418e-1 -8.918272423909418e-1

-2.0e1 -9.565217391304344e0 9.021342216356466e-1 9.021342216356466e-1
-1.9420289855072465e1 -9.565217391304344e0 8.970890336601903e-1 8.970890336601903e-1
-1.884057971014493e1 -9.565217391304344e0 8.916667692581813e-1 8.916667692581813e-1
-1.8260869565217394e1 -9.565217391304344e0 8.858315352801556e-1 8.858315352801556e-1
-1.768115942028986e1 -9.565217391304344e0 8.795434461109205e-1 8.795434461109205e-1
-1.7101449275362324e1 -9.565217391304344e0 8.727581471231325e-1 8.727581471231325e-1
-1.652173913043479e1 -9.565217391304344e0 8.654262854811264e-1 8.654262854811264e-1
-1.5942028985507251e1 -9.565217391304344e0 8.574929257125443e-1 8.574929257125443e-1
-1.5362318840579714e1 -9.565217391304344e0 8.488969089540918e-1 8.488969089540918e-1
-1.4782608695652177e1 -9.565217391304344e0 8.395701571521512e-1 8.395701571521512e-1
-1.420289855072464e1 -9.565217391304344e0 8.294369271052776e-1 8.294369271052776e-1
-1.3623188405797103e1 -9.565217391304344e0 8.184130245263528e-1 8.184130245263528e-1
-1.3043478260869566e1 -9.565217391304344e0 8.064049958557058e-1 8.064049958557058e-1
-1.246376811594203e1 -9.565217391304344e0 7.933093260902779e-1 7.933093260902779e-1
-1.1884057971014492e1 -9.565217391304344e0 7.790116852629192e-1 7.790116852629192e-1
-1.1304347826086955e1 -9.565217391304344e0 7.633862853691146e-1 7.633862853691146e-1
-1.0724637681159418e1 -9.565217391304344e0 7.462954344685111e-1 7.462954344685111e-1
-1.0144927536231881e1 -9.565217391304344e0 7.275894061853057e-1 7.275894061853057e-1
-9.565217391304344e0 -9.565217391304344e0 7.071067811865476e-1 7.071067811865476e-1
-8.985507246376807e0 -9.565217391304344e0 6.846754616640486e-1 6.846754616640486e-1
-8.40579710144927e0 -9.565217391304344e0 6.601146077286787e-1 6.601146077286787e-1
-7.826086956521734e0 -9.565217391304344e0 6.332377902572626e-1 6.332377902572626e-1
-7.246376811594198e0 -9.565217391304344e0 6.038576879954622e-1 6.038576879954622e-1
-6.666666666666662e0 -9.565217391304344e0 5.717926616881726e-1 5.717926616881726e-1
-6.0869565217391255e0 -9.565217391304344e0 5.368754921931592e-1 5.368754921931592e-1
-5.507246376811589e0 -9.565217391304344e0 4.989644448669455e-1 4.989644448669455e-1
-4.927536231884053e0 -9.565217391304344e0 4.579565896743103e-1 4.579565896743103e-1
-4.347826086956517e0 -9.565217391304344e0 4.138029443011837e-1 4.138029443011837e-1
-3.768115942028981e0 -9.565217391304344e0 3.6652451838249034e-1 3.6652451838249034e-1
-3.188405797101445e0 -9.565217391304344e0 3.1622776601683766e-1 3.1622776601683766e-1
-2.6086956521739086e0 -9.565217391304344e0 2.6311740579210846e-1 2.6311740579210846e-1
-2.0289855072463725e0 -9.565217391304344e0 2.0750420835506295e-1 2.0750420835506295e-1
-1.4492753623188364e0 -9.565217391304344e0 1.4980537942799457e-1 1.4980537942799457e-1
-8.695652173913001e-1 -9.565217391304344e0 9.053574604251812e-2 9.053574604251812e-2
-2.8985507246376385e-1 -9.565217391304344e0 3.0289126640768704e-2 3.0289126640768704e-2
2.898550724637724e-1 -9.565217391304344e0 -3.028912664076959e-2 -3.028912664076959e-2
8.695652173913087e-1 -9.565217391304344e0 -9.053574604251902e-2 -9.053574604251902e-2
1.4492753623188448e0 -9.565217391304344e0 -1.498053794279954e-1 -1.498053794279954e-1
2.028985507246381e0 -9.565217391304344e0 -2.0750420835506375e-1 -2.0750420835506375e-1
2.608695652173917e0 -9.565217391304344e0 -2.6311740579210924e-1 -2.6311740579210924e-1
3.188405797101453e0 -9.565217391304344e0 -3.162277660168384e-1 -3.162277660168384e-1
3.7681159420289894e0 -9.565217391304344e0 -3.66524518382491e-1 -3.66524518382491e-1
4.347826086956526e0 -9.565217391304344e0 -4.1380294430118447e-1 -4.1380294430118447e-1
4.927536231884062e0 -9.565217391304344e0 -4.5795658967431097e-1 -4.5795658967431097e-1
5.507246376811598e0 -9.565217391304344e0 -4.989644448669462e-1 -4.989644448669462e-1
6.086956521739134e0 -9.565217391304344e0 -5.368754921931597e-1 -5.368754921931597e-1
6.6666666666666705e0 -9.565217391304344e0 -5.71792661688173e-1 -5.71792661688173e-1
7.246376811594207e0 -9.565217391304344e0 -6.038576879954628e-1 -6.038576879954628e-1
7.826086956521743e0 -9.565217391304344e0 -6.33237790257263e-1 -6.33237790257263e-1
8.405797101449279e0 -9.565217391304344e0 -6.601146077286792e-1 -6.601146077286792e-1
8.985507246376816e0 -9.565217391304344e0 -6.846754616640489e-1 -6.846754616640489e-1
9.565217391304353e0 -9.565217391304344e0 -7.071067811865479e-1 -7.071067811865479e-1
1.014492753623189e1 -9.565217391304344e0 -7.27589406185306e-1 -7.27589406185306e-1
1.0724637681159427e1 -9.565217391304344e0 -7.462954344685112e-1 -7.462954344685112e-1
1.1304347826086964e1 -9.565217391304344e0 -7.633862853691149e-1 -7.633862853691149e-1
1.1884057971014501e1 -9.565217391304344e0 -7.790116852629194e-1 -7.790116852629194e-1
1.2463768115942038e1 -9.565217391304344e0 -7.933093260902782e-1 -7.933093260902782e-1
1.3043478260869575e1 -9.565217391304344e0 -8.064049958557059e-1 -8.064049958557059e-1
1.3623188405797112e1 -9.565217391304344e0 -8.18413024526353e-1 -8.18413024526353e-1
1.420289855072465e1 -9.565217391304344e0 -8.294369271052777e-1 -8.294369271052777e-1
1.4782608695652186e1 -9.565217391304344e0 -8.395701571521514e-1 -8.395701571521514e-1
1.5362318840579723e1 -9.565217391304344e0 -8.488969089540919e-1 -8.488969089540919e-1
1.594202898550726e1 -9.565217391304344e0 -8.574929257125445e-1 -8.574929257125445e-1
1.6521739130434796e1 -9.565217391304344e0 -8.654262854811264e-1 -8.654262854811264e-1
1.710144927536233e1 -9.565217391304344e0 -8.727581471231325e-1 -8.727581471231325e-1
1.7681159420289866e1 -9.565217391304344e0 -8.795434461109207e-1 -8.795434461109207e-1
1.82608695652174e1 -9.565217391304344e0 -8.858315352801556e-1 -8.858315352801556e-1
1.8840579710144937e1 -9.565217391304344e0 -8.916667692581813e-1 -8.916667692581813e-1
1.9420289855072472e1 -9.565217391304344e0 -8.970890336601903e-1 -8.970890336601903e-1
2.0e1 -9.565217391304344e0 -9.021342216356466e-1 -9.021342216356466e-1

-2.0e1 -8.985507246376807e0 9.121686961106911e-1 9.121686961106911e-1
-1.9420289855072465e1 -8.985507246376807e0 9.075625183813192e-1 9.075625183813192e-1
-1.884057971014493e1 -8.985507246376807e0 9.026036812034511e-1 9.026036812034511e-1
-1.8260869565217394e1 -8.985507246376807e0 8.972574847360191e-1 8.972574847360191e-1
-1.768115942028986e1 -8.985507246376807e0 8.91485185021714e-1 8.91485185021714e-1
-1.7101449275362324e1 -8.985507246376807e0 8.852434754382228e-1 8.852434754382228e-1
-1.652173913043479e1 -8.985507246376807e0 8.784839023828743e-1 8.784839023828743e-1
-1.5942028985507251e1 -8.985507246376807e0 8.711522092037661e-1 8.711522092037661e-1
-1.5362318840579714e1 -8.985507246376807e0 8.631876031294048e-1 8.631876031294048e-1
-1.4782608695652177e1 -8.985507246376807e0 8.545219414713258e-1 8.545219414713258e-1
-1.420289855072464e1 -8.985507246376807e0 8.450788360522156e-1 8.450788360522156e-1
-1.3623188405797103e1 -8.985507246376807e0 8.347726791573309e-1 8.347726791573309e-1
-1.3043478260869566e1 -8.985507246376807e0 8.235076010102363e-1 8.235076010102363e-1
-1.246376811594203e1 -8.985507246376807e0 8.11176378747386e-1 8.11176378747386e-1
-1.1884057971014492e1 -8.985507246376807e0 7.976593312819868e-1 7.976593312819868e-1
-1.1304347826086955e1 -8.985507246376807e0 7.828232547561078e-1 7.828232547561078e-1
-1.0724637681159418e1 -8.985507246376807e0 7.665204811801637e-1 7.665204811801637e-1
-1.0144927536231881e1 -8.985507246376807e0 7.485881801731632e-1 7.485881801731632e-1
-9.565217391304344e0 -8.985507246376807e0 7.288480720939873e-1 7.288480720939873e-1
-8.985507246376807e0 -8.985507246376807e0 7.071067811865475e-1 7.071067811865475e-1
-8.40579710144927e0 -8.985507246376807e0 6.831571287757409e-1 6.831571287757409e-1
-7.826086956521734e0 -8.985507246376807e0 6.567807448042018e-1 6.567807448042018e-1
-7.246376811594198e0 -8.985507246376807e0 6.277524511897816e-1 6.277524511897816e-1
-6.666666666666662e0 -8.985507246376807e0 5.958469241734656e-1 5.958469241734656e-1
-6.0869565217391255e0 -8.985507246376807e0 5.608481451695151e-1 5.608481451695151e-1
-5.507246376811589e0 -8.985507246376807e0 5.225620579292873e-1 5.225620579292873e-1
-4.927536231884053e0 -8.985507246376807e0 4.808326112068521e-1 4.808326112068521e-1
-4.347826086956517e0 -8.985507246376807e0 4.3556092810428054e-1 4.3556092810428054e-1
-3.768115942028981e0 -8.985507246376807e0 3.86726676250674e-1 3.86726676250674e-1
-3.188405797101445e0 -8.985507246376807e0 3.344098451707646e-1 3.344098451707646e-1
-2.6086956521739086e0 -8.985507246376807e0 2.788101948639551e-1 2.788101948639551e-1
-2.0289855072463725e0 -8.985507246376807e0 2.2026087143464307e-1 2.2026087143464307e-1
-1.4492753623188364e0 -8.985507246376807e0 1.5923243882462015e-1 1.5923243882462015e-1
-8.695652173913001e-1 -8.985507246376807e0 9.63241948601899e-2 9.63241948601899e-2
-2.8985507246376385e-1 -8.985507246376807e0 3.2241294010957594e-2 3.2241294010957594e-2
2.898550724637724e-1 -8.985507246376807e0 -3.2241294010958543e-2 -3.2241294010958543e-2
8.695652173913087e-1 -8.985507246376807e0 -9.632419486019085e-2 -9.632419486019085e-2
1.4492753623188448e0 -8.985507246376807e0 -1.5923243882462104e-1 -1.5923243882462104e-1
2.028985507246381e0 -8.985507246376807e0 -2.2026087143464393e-1 -2.2026087143464393e-1
2.608695652173917e0 -8.985507246376807e0 -2.788101948639559e-1 -2.788101948639559e-1
3.188405797101453e0 -8.985507246376807e0 -3.344098451707654e-1 -3.344098451707654e-1
3.7681159420289894e0 -8.985507246376807e0 -3.867266762506748e-1 -3.867266762506748e-1
4.347826086956526e0 -8.985507246376807e0 -4.355609281042812e-1 -4.355609281042812e-1
4.927536231884062e0 -8.985507246376807e0 -4.8083261120685283e-1 -4.8083261120685283e-1
5.507246376811598e0 -8.985507246376807e0 -5.225620579292879e-1 -5.225620579292879e-1
6.086956521739134e0 -8.985507246376807e0 -5.608481451695156e-1 -5.608481451695156e-1
6.6666666666666705e0 -8.985507246376807e0 -5.958469241734662e-1 -5.958469241734662e-1
7.246376811594207e0 -8.985507246376807e0 -6.277524511897821e-1 -6.277524511897821e-1
7.826086956521743e0 -8.985507246376807e0 -6.567807448042022e-1 -6.567807448042022e-1
8.405797101449279e0 -8.985507246376807e0 -6.831571287757413e-1 -6.831571287757413e-1
8.985507246376816e0 -8.985507246376807e0 -7.071067811865479e-1 -7.071067811865479e-1
9.565217391304353e0 -8.985507246376807e0 -7.288480720939876e-1 -7.288480720939876e-1
1.014492753623189e1 -8.985507246376807e0 -7.485881801731633e-1 -7.485881801731633e-1
1.0724637681159427e1 -8.985507246376807e0 -7.66520481180164e-1 -7.66520481180164e-1
1.1304347826086964e1 -8.985507246376807e0 -7.828232547561081e-1 -7.828232547561081e-1
1.1884057971014501e1 -8.985507246376807e0 -7.976593312819872e-1 -7.976593312819872e-1
1.2463768115942038e1 -8.985507246376807e0 -8.111763787473862e-1 -8.111763787473862e-1
1.3043478260869575e1 -8.985507246376807e0 -8.235076010102366e-1 -8.235076010102366e-1
1.3623188405797112e1 -8.985507246376807e0 -8.347726791573311e-1 -8.347726791573311e-1
1.420289855072465e1 -8.985507246376807e0 -8.450788360522158e-1 -8.450788360522158e-1
1.4782608695652186e1 -8.985507246376807e0 -8.545219414713259e-1 -8.545219414713259e-1
1.5362318840579723e1 -8.985507246376807e0 -8.631876031294049e-1 -8.631876031294049e-1
1.594202898550726e1 -8.985507246376807e0 -8.711522092037663e-1 -8.711522092037663e-1
1.6521739130434796e1 -8.985507246376807e0 -8.784839023828745e-1 -8.784839023828745e-1
1.710144927536233e1 -8.985507246376807e0 -8.85243475438223e-1 -8.85243475438223e-1
1.7681159420289866e1 -8.985507246376807e0 -8.914851850217141e-1 -8.914851850217141e-1
1.82608695652174e1 -8.985507246376807e0 -8.972574847360192e-1 -8.972574847360192e-1
1.8840579710144937e1 -8.985507246376807e0 -9.026036812034511e-1 -9.026036812034511e-1
1.9420289855072472e1 -8.985507246376807e0 -9.075625183813193e-1 -9.075625183813193e-1
2.0e1 -8.985507246376807e0 -9.121686961106911e-1 -9.121686961106911e-1

-2.0e1 -8.40579710144927e0 9.218866766728538e-1 9.218866766728538e-1
-1.9420289855072465e1 -8.40579710144927e0 9.177221168073145e-1 9.177221168073145e-1
-1.884057971014493e1 -8.40579710144927e0 9.132312492718722e-1 9.132312492718722e-1
-1.8260869565217394e1 -8.40579710144927e0 9.08380936147344e-1 9.08380936147344e-1
-1.768115942028986e1 -8.40579710144927e0 9.031340045917275e-1 9.031340045917275e-1
-1.7101449275362324e1 -8.40579710144927e0 8.97448694974292e-1 8.97448694974292e-1
-1.652173913043479e1 -8.40579710144927e0 8.912780307610861e-1 8.912780307610861e-1
-1.5942028985507251e1 -8.40579710144927e0 8.845691004852975e-1 8.845691004852975e-1
-1.5362318840579714e1 -8.40579710144927e0 8.772622419185102e-1 8.772622419185102e-1
-1.4782608695652177e1 -8.40579710144927e0 8.692901189279538e-1 8.692901189279538e-1
-1.420289855072464e1 -8.40579710144927e0 8.605766828239992e-1 8.605766828239992e-1
-1.3623188405797103e1 -8.40579710144927e0 8.510360127996743e-1 8.510360127996743e-1
-1.3043478260869566e1 -8.40579710144927e0 8.405710350936328e-1 8.405710350936328e-1
-1.246376811594203e1 -8.40579710144927e0 8.290721288256766e-1 8.290721288256766e-1
-1.1884057971014492e1 -8.40579710144927e0 8.164156395068652e-1 8.164156395068652e-1
-1.1304347826086955e1 -8.40579710144927e0 8.024623409461336e-1 8.024623409461336e-1
-1.0724637681159418e1 -8.40579710144927e0 7.870559151513066e-1 7.870559151513066e-1
-1.0144927536231881e1 -8.40579710144927e0 7.700215609055623e-1 7.700215609055623e-1
-9.565217391304344e0 -8.40579710144927e0 7.51164898449876e-1 7.51164898449876e-1
-8.985507246376807e0 -8.40579710144927e0 7.302714135188956e-1 7.302714135188956e-1
-8.40579710144927e0 -8.40579710144927e0 7.071067811865475e-1 7.071067811865475e-1
-7.826086956521734e0 -8.40579710144927e0 6.814185279188428e-1 6.814185279188428e-1
-7.246376811594198e0 -8.40579710144927e0 6.529396220694627e-1 6.529396220694627e-1
-6.666666666666662e0 -8.40579710144927e0 6.21394711002044e-1 6.21394711002044e-1
-6.0869565217391255e0 -8.40579710144927e0 5.865098121518428e-1 5.865098121518428e-1
-5.507246376811589e0 -8.40579710144927e0 5.480262573108728e-1 5.480262573108728e-1
-4.927536231884053e0 -8.40579710144927e0 5.0571949971242e-1 5.0571949971242e-1
-4.347826086956517e0 -8.40579710144927e0 4.5942291887376646e-1 4.5942291887376646e-1
-3.768115942028981e0 -8.40579710144927e0 4.09055904092909e-1 4.09055904092909e-1
-3.188405797101445e0 -8.40579710144927e0 3.546542341205383e-1 3.546542341205383e-1
-2.6086956521739086e0 -8.40579710144927e0 2.963992148724526e-1 2.963992148724526e-1
-2.0289855072463725e0 -8.40579710144927e0 2.3464053310389651e-1 2.3464053310389651e-1
-1.4492753623188364e0 -8.40579710144927e0 1.6990691650764583e-1 1.6990691650764583e-1
-8.695652173913001e-1 -8.40579710144927e0 1.0289915108550488e-1 1.0289915108550488e-1
-2.8985507246376385e-1 -8.40579710144927e0 3.4462275839778395e-2 3.4462275839778395e-2
2.898550724637724e-1 -8.40579710144927e0 -3.4462275839779405e-2 -3.4462275839779405e-2
8.695652173913087e-1 -8.40579710144927e0 -1.0289915108550586e-1 -1.0289915108550586e-1
1.4492753623188448e0 -8.40579710144927e0 -1.6990691650764678e-1 -1.6990691650764678e-1
2.028985507246381e0 -8.40579710144927e0 -2.3464053310389738e-1 -2.3464053310389738e-1
2.608695652173917e0 -8.40579710144927e0 -2.9639921487245346e-1 -2.9639921487245346e-1
3.188405797101453e0 -8.40579710144927e0 -3.546542341205391e-1 -3.546542341205391e-1
3.7681159420289894e0 -8.40579710144927e0 -4.0905590409290976e-1 -4.0905590409290976e-1
4.347826086956526e0 -8.40579710144927e0 -4.594229188737672e-1 -4.594229188737672e-1
4.927536231884062e0 -8.40579710144927e0 -5.057194997124207e-1 -5.057194997124207e-1
5.507246376811598e0 -8.40579710144927e0 -5.480262573108734e-1 -5.480262573108734e-1
6.086956521739134e0 -8.40579710144927e0 -5.865098121518434e-1 -5.865098121518434e-1
6.6666666666666705e0 -8.40579710144927e0 -6.213947110020445e-1 -6.213947110020445e-1
7.246376811594207e0 -8.40579710144927e0 -6.529396220694631e-1 -6.529396220694631e-1
7.826086956521743e0 -8.40579710144927e0 -6.814185279188433e-1 -6.814185279188433e-1
8.405797101449279e0 -8.40579710144927e0 -7.071067811865479e-1 -7.071067811865479e-1
8.985507246376816e0 -8.40579710144927e0 -7.302714135188958e-1 -7.302714135188958e-1
9.565217391304353e0 -8.40579710144927e0 -7.511648984498762e-1 -7.511648984498762e-1
1.014492753623189e1 -8.40579710144927e0 -7.700215609055627e-1 -7.700215609055627e-1
1.0724637681159427e1 -8.40579710144927e0 -7.870559151513069e-1 -7.870559151513069e-1
1.1304347826086964e1 -8.40579710144927e0 -8.024623409461339e-1 -8.024623409461339e-1
1.1884057971014501e1 -8.40579710144927e0 -8.164156395068655e-1 -8.164156395068655e-1
1.2463768115942038e1 -8.40579710144927e0 -8.290721288256768e-1 -8.290721288256768e-1
1.3043478260869575e1 -8.40579710144927e0 -8.40571035093633e-1 -8.40571035093633e-1
1.3623188405797112e1 -8.40579710144927e0 -8.510360127996744e-1 -8.510360127996744e-1
1.420289855072465e1 -8.40579710144927e0 -8.605766828239992e-1 -8.605766828239992e-1
1.4782608695652186e1 -8.40579710144927e0 -8.692901189279538e-1 -8.692901189279538e-1
1.5362318840579723e1 -8.40579710144927e0 -8.772622419185102e-1 -8.772622419185102e-1
1.594202898550726e1 -8.40579710144927e0 -8.845691004852974e-1 -8.845691004852974e-1
1.6521739130434796e1 -8.40579710144927e0 -8.912780307610864e-1 -8.912780307610864e-1
1.710144927536233e1 -8.40579710144927e0 -8.974486949742921e-1 -8.974486949742921e-1
1.7681159420289866e1 -8.40579710144927e0 -9.031340045917277e-1 -9.031340045917277e-1
1.82608695652174e1 -8.40579710144927e0 -9.083809361473443e-1 -9.083809361473443e-1
1.8840579710144937e1 -8.40579710144927e0 -9.132312492718723e-1 -9.132312492718723e-1
1.9420289855072472e1 -8.40579710144927e0 -9.177221168073147e-1 -9.177221168073147e-1
2.0e1 -8.40579710144927e0 -9.218866766728538e-1 -9.218866766728538e-1

-2.0e1 -7.826086956521734e0 9.312427797057534e-1 9.312427797057534e-1
-1.9420289855072465e1 -7.826086956521734e0 9.275188943349939e-1 9.275188943349939e-1
-1.884057971014493e1 -7.826086956521734e0 9.234967162373077e-1 9.234967162373077e-1
-1.8260869565217394e1 -7.826086956521734e0 9.191450300180579e-1 9.191450300180579e-1
-1.768115942028986e1 -7.826086956521734e0 9.144286605749511e-1 9.144286605749511e-1
-1.7101449275362324e1 -7.826086956521734e0 9.093078989577119e-1 9.093078989577119e-1
-1.652173913043479e1 -7.826086956521734e0 9.03737838893539e-1 9.03737838893539e-1
-1.5942028985507251e1 -7.826086956521734e0 8.976676105617705e-1 8.976676105617705e-1
-1.5362318840579714e1 -7.826086956521734e0 8.910394968592898e-1 8.910394968592898e-1
-1.4782608695652177e1 -7.826086956521734e0 8.83787916347062e-1 8.83787916347062e-1
-1.420289855072464e1 -7.826086956521734e0 8.758382566188743e-1 8.758382566188743e-1
-1.3623188405797103e1 -7.826086956521734e0 8.67105542470769e-1 8.67105542470769e-1
-1.3043478260869566e1 -7.826086956521734e0 8.574929257125443e-1 8.574929257125443e-1
-1.246376811594203e1 -7.826086956521734e0 8.468899888530684e-1 8.468899888530684e-1
-1.1884057971014492e1 -7.826086956521734e0 8.351708648198785e-1 8.351708648198785e-1
-1.1304347826086955e1 -7.826086956521734e0 8.221921916437789e-1 8.221921916437789e-1
-1.0724637681159418e1 -7.826086956521734e0 8.077909478592091e-1 8.077909478592091e-1
-1.0144927536231881e1 -7.826086956521734e0 7.91782255563472e-1 7.91782255563472e-1
-9.565217391304344e0 -7.826086956521734e0 7.739572992033211e-1 7.739572992033211e-1
-8.985507246376807e0 -7.826086956521734e0 7.540815958863059e-1 7.540815958863059e-1
-8.40579710144927e0 -7.826086956521734e0 7.318939744313497e-1 7.318939744313497e-1
-7.826086956521734e0 -7.826086956521734e0 7.071067811865476e-1 7.071067811865476e-1
-7.246376811594198e0 -7.826086956521734e0 6.79408031498305e-1 6.79408031498305e-1
-6.666666666666662e0 -7.826086956521734e0 6.484664555997911e-1 6.484664555997911e-1
-6.0869565217391255e0 -7.826086956521734e0 6.139406135149204e-1 6.139406135149204e-1
-5.507246376811589e0 -7.826086956521734e0 5.754934061746134e-1 5.754934061746134e-1
-4.927536231884053e0 -7.826086956521734e0 5.328132696861392e-1 5.328132696861392e-1
-4.347826086956517e0 -7.826086956521734e0 4.856429311786319e-1 4.856429311786319e-1
-3.768115942028981e0 -7.826086956521734e0 4.338156187728997e-1 4.338156187728997e-1
-3.188405797101445e0 -7.826086956521734e0 3.772968873135192e-1 3.772968873135192e-1
-2.6086956521739086e0 -7.826086956521734e0 3.1622776601683766e-1 3.1622776601683766e-1
-2.0289855072463725e0 -7.826086956521734e0 2.5096215878372585e-1 2.5096215878372585e-1
-1.4492753623188364e0 -7.826086956521734e0 1.8208926018230706e-1 1.8208926018230706e-1
-8.695652173913001e-1 -7.826086956521734e0 1.1043152607484609e-1 1.1043152607484609e-1
-2.8985507246376385e-1 -7.826086956521734e0 3.7011660509879746e-2 3.7011660509879746e-2
2.898550724637724e-1 -7.826086956521734e0 -3.7011660509880834e-2 -3.7011660509880834e-2
8.695652173913087e-1 -7.826086956521734e0 -1.1043152607484714e-1 -1.1043152607484714e-1
1.4492753623188448e0 -7.826086956521734e0 -1.8208926018230806e-1 -1.8208926018230806e-1
2.028985507246381e0 -7.826086956521734e0 -2.5096215878372674e-1 -2.5096215878372674e-1
2.608695652173917e0 -7.826086956521734e0 -3.1622776601683855e-1 -3.1622776601683855e-1
3.188405797101453e0 -7.826086956521734e0 -3.7729688731352007e-1 -3.7729688731352007e-1
3.7681159420289894e0 -7.826086956521734e0 -4.3381561877290054e-1 -4.3381561877290054e-1
4.347826086956526e0 -7.826086956521734e0 -4.856429311786327e-1 -4.856429311786327e-1
4.927536231884062e0 -7.826086956521734e0 -5.328132696861398e-1 -5.328132696861398e-1
5.507246376811598e0 -7.826086956521734e0 -5.754934061746141e-1 -5.754934061746141e-1
6.086956521739134e0 -7.826086956521734e0 -6.139406135149209e-1 -6.139406135149209e-1
6.6666666666666705e0 -7.826086956521734e0 -6.484664555997915e-1 -6.484664555997915e-1
7.246376811594207e0 -7.826086956521734e0 -6.794080314983053e-1 -6.794080314983053e-1
7.826086956521743e0 -7.826086956521734e0 -7.071067811865479e-1 -7.071067811865479e-1
8.405797101449279e0 -7.826086956521734e0 -7.318939744313501e-1 -7.318939744313501e-1
8.985507246376816e0 -7.826086956521734e0 -7.540815958863063e-1 -7.540815958863063e-1
9.565217391304353e0 -7.826086956521734e0 -7.739572992033213e-1 -7.739572992033213e-1
1.014492753623189e1 -7.826086956521734e0 -7.917822555634723e-1 -7.917822555634723e-1
1.0724637681159427e1 -7.826086956521734e0 -8.077909478592095e-1 -8.077909478592095e-1
1.1304347826086964e1 -7.826086956521734e0 -8.22192191643779e-1 -8.22192191643779e-1
1.1884057971014501e1 -7.826086956521734e0 -8.351708648198787e-1 -8.351708648198787e-1
1.2463768115942038e1 -7.826086956521734e0 -8.468899888530687e-1 -8.468899888530687e-1
1.3043478260869575e1 -7.826086956521734e0 -8.574929257125445e-1 -8.574929257125445e-1
1.3623188405797112e1 -7.826086956521734e0 -8.671055424707691e-1 -8.671055424707691e-1
1.420289855072465e1 -7.826086956521734e0 -8.758382566188742e-1 -8.758382566188742e-1
1.4782608695652186e1 -7.826086956521734e0 -8.837879163470621e-1 -8.837879163470621e-1
1.5362318840579723e1 -7.826086956521734e0 -8.910394968592901e-1 -8.910394968592901e-1
1.594202898550726e1 -7.826086956521734e0 -8.976676105617707e-1 -8.976676105617707e-1
1.6521739130434796e1 -7.826086956521734e0 -9.037378388935391e-1 -9.037378388935391e-1
1.710144927536233e1 -7.826086956521734e0 -9.093078989577121e-1 -9.093078989577121e-1
1.7681159420289866e1 -7.826086956521734e0 -9.144286605749513e-1 -9.144286605749513e-1
1.82608695652174e1 -7.826086956521734e0 -9.191450300180581e-1 -9.191450300180581e-1
1.8840579710144937e1 -7.826086956521734e0 -9.234967162373077e-1 -9.234967162373077e-1
1.9420289855072472e1 -7.826086956521734e0 -9.275188943349939e-1 -9.275188943349939e-1
2.0e1 -7.826086956521734e0 -9.312427797057534e-1 -9.312427797057534e-1

-2.0e1 -7.246376811594198e0 9.401906246577835e-1 9.401906246577835e-1
-1.9420289855072465e1 -7.246376811594198e0 9.369025928653386e-1 9.369025928653386e-1
-1.884057971014493e1 -7.246376811594198e0 9.333456062030597e-1 9.333456062030597e-1
-1.8260869565217394e1 -7.246376811594198e0 9.294907111696337e-1 9.294907111696337e-1
-1.768115942028986e1 -7.246376811594198e0 9.25305138660672e-1 9.25305138660672e-1
-1.7101449275362324e1 -7.246376811594198e0 9.207517206745708e-1 9.207517206745708e-1
-1.652173913043479e1 -7.246376811594198e0 9.157882087939493e-1 9.157882087939493e-1
-1.5942028985507251e1 -7.246376811594198e0 9.10366477462605e-1 9.10366477462605e-1
-1.5362318840579714e1 -7.246376811594198e0 9.044315925115103e-1 9.044315925115103e-1
-1.4782608695652177e1 -7.246376811594198e0 8.9792072272698e-1 8.9792072272698e-1
-1.420289855072464e1 -7.246376811594198e0 8.907618697082331e-1 8.907618697082331e-1
-1.3623188405797103e1 -7.246376811594198e0 8.8287238919928e-1 8.8287238919928e-1
-1.3043478260869566e1 -7.246376811594198e0 8.741572761215379e-1 8.741572761215379e-1
-1.246376811594203e1 -7.246376811594198e0 8.645071866841929e-1 8.645071866841929e-1
-1.1884057971014492e1 -7.246376811594198e0 8.537961757940361e-1 8.537961757940361e-1
-1.1304347826086955e1 -7.246376811594198e0 8.41879138963874e-1 8.41879138963874e-1
-1.0724637681159418e1 -7.246376811594198e0 8.285889686914203e-1 8.285889686914203e-1
-1.0144927536231881e1 -7.246376811594198e0 8.137334712067351e-1 8.137334712067351e-1
-9.565217391304344e0 -7.246376811594198e0 7.970921481540104e-1 7.970921481540104e-1
-8.985507246376807e0 -7.246376811594198e0 7.784130394753294e-1 7.784130394753294e-1
-8.40579710144927e0 -7.246376811594198e0 7.574099616005767e-1 7.574099616005767e-1
-7.826086956521734e0 -7.246376811594198e0 7.337606740181694e-1 7.337606740181694e-1
-7.246376811594198e0 -7.246376811594198e0 7.071067811865476e-1 7.071067811865476e-1
-6.666666666666662e0 -7.246376811594198e0 6.770565308208832e-1 6.770565308208832e-1
-6.0869565217391255e0 -7.246376811594198e0 6.431920864232733e-1 6.431920864232733e-1
-5.507246376811589e0 -7.246376811594198e0 6.050832675335578e-1 6.050832675335578e-1
-4.927536231884053e0 -7.246376811594198e0 5.62310021407279e-1 5.62310021407279e-1
-4.347826086956517e0 -7.246376811594198e0 5.144957554275263e-1 5.144957554275263e-1
-3.768115942028981e0 -7.246376811594198e0 4.613527366419893e-1 4.613527366419893e-1
-3.188405797101445e0 -7.246376811594198e0 4.027386142660166e-1 4.027386142660166e-1
-2.6086956521739086e0 -7.246376811594198e0 3.3871946827274135e-1 3.3871946827274135e-1
-2.0289855072463725e0 -7.246376811594198e0 2.696299255199705e-1 2.696299255199705e-1
-1.4492753623188364e0 -7.246376811594198e0 1.9611613513818363e-1 1.9611613513818363e-1
-8.695652173913001e-1 -7.246376811594198e0 1.1914522061843015e-1 1.1914522061843015e-1
-2.8985507246376385e-1 -7.246376811594198e0 3.996803834887102e-2 3.996803834887102e-2
2.898550724637724e-1 -7.246376811594198e0 -3.996803834887219e-2 -3.996803834887219e-2
8.695652173913087e-1 -7.246376811594198e0 -1.191452206184313e-1 -1.191452206184313e-1
1.4492753623188448e0 -7.246376811594198e0 -1.961161351381847e-1 -1.961161351381847e-1
2.028985507246381e0 -7.246376811594198e0 -2.6962992551997156e-1 -2.6962992551997156e-1
2.608695652173917e0 -7.246376811594198e0 -3.3871946827274235e-1 -3.3871946827274235e-1
3.188405797101453e0 -7.246376811594198e0 -4.0273861426601754e-1 -4.0273861426601754e-1
3.7681159420289894e0 -7.246376811594198e0 -4.6135273664199006e-1 -4.6135273664199006e-1
4.347826086956526e0 -7.246376811594198e0 -5.144957554275271e-1 -5.144957554275271e-1
4.927536231884062e0 -7.246376811594198e0 -5.623100214072797e-1 -5.623100214072797e-1
5.507246376811598e0 -7.246376811594198e0 -6.050832675335585e-1 -6.050832675335585e-1
6.086956521739134e0 -7.246376811594198e0 -6.431920864232739e-1 -6.431920864232739e-1
6.6666666666666705e0 -7.246376811594198e0 -6.770565308208838e-1 -6.770565308208838e-1
7.246376811594207e0 -7.246376811594198e0 -7.071067811865479e-1 -7.071067811865479e-1
7.826086956521743e0 -7.246376811594198e0 -7.337606740181697e-1 -7.337606740181697e-1
8.405797101449279e0 -7.246376811594198e0 -7.574099616005772e-1 -7.574099616005772e-1
8.985507246376816e0 -7.246376811594198e0 -7.784130394753298e-1 -7.784130394753298e-1
9.565217391304353e0 -7.246376811594198e0 -7.970921481540107e-1 -7.970921481540107e-1
1.014492753623189e1 -7.246376811594198e0 -8.137334712067352e-1 -8.137334712067352e-1
1.0724637681159427e1 -7.246376811594198e0 -8.285889686914206e-1 -8.285889686914206e-1
1.1304347826086964e1 -7.246376811594198e0 -8.418791389638741e-1 -8.418791389638741e-1
1.1884057971014501e1 -7.246376811594198e0 -8.537961757940363e-1 -8.537961757940363e-1
1.2463768115942038e1 -7.246376811594198e0 -8.64507186684193e-1 -8.64507186684193e-1
1.3043478260869575e1 -7.246376811594198e0 -8.74157276121538e-1 -8.74157276121538e-1
1.3623188405797112e1 -7.246376811594198e0 -8.8287238919928e-1 -8.8287238919928e-1
1.420289855072465e1 -7.246376811594198e0 -8.907618697082333e-1 -8.907618697082333e-1
1.4782608695652186e1 -7.246376811594198e0 -8.979207227269801e-1 -8.979207227269801e-1
1.5362318840579723e1 -7.246376811594198e0 -9.044315925115102e-1 -9.044315925115102e-1
1.594202898550726e1 -7.246376811594198e0 -9.10366477462605e-1 -9.10366477462605e-1
1.6521739130434796e1 -7.246376811594198e0 -9.157882087939494e-1 -9.157882087939494e-1
1.710144927536233e1 -7.246376811594198e0 -9.207517206745708e-1 -9.207517206745708e-1
1.7681159420289866e1 -7.246376811594198e0 -9.253051386606722e-1 -9.253051386606722e-1
1.82608695652174e1 -7.246376811594198e0 -9.294907111696337e-1 -9.294907111696337e-1
1.8840579710144937e1 -7.246376811594198e0 -9.333456062030597e-1 -9.333456062030597e-1
1.9420289855072472e1 -7.246376811594198e0 -9.369025928653386e-1 -9.369025928653386e-1
2.0e1 -7.246376811594198e0 -9.401906246577835e-1 -9.401906246577835e-1

-2.0e1 -6.666666666666662e0 9.486832980505138e-1 9.486832980505138e-1
-1.9420289855072465e1 -6.666666666666662e0 9.458221364244433e-1 9.458221364244433e-1
-1.884057971014493e1 -6.666666666666662e0 9.427222729793715e-1 9.427222729793715e-1
-1.8260869565217394e1 -6.666666666666662e0 9.393573198201465e-1 9.393573198201465e-1
-1.768115942028986e1 -6.666666666666662e0 9.356972863937921e-1 9.356972863937921e-1
-1.7101449275362324e1 -6.666666666666662e0 9.317080017359265e-1 9.317080017359265e-1
-1.652173913043479e1 -6.666666666666662e0 9.273504325631241e-1 9.273504325631241e-1
-1.5942028985507251e1 -6.666666666666662e0 9.225798771450632e-1 9.225798771450632e-1
-1.5362318840579714e1 -6.666666666666662e0 9.173450110960784e-1 9.173450110960784e-1
-1.4782608695652177e1 -6.666666666666662e0 9.115867568890322e-1 9.115867568890322e-1
-1.420289855072464e1 -6.666666666666662e0 9.052369440730289e-1 9.052369440730289e-1
-1.3623188405797103e1 -6.666666666666662e0 8.982167220477767e-1 8.982167220477767e-1
-1.3043478260869566e1 -6.666666666666662e0 8.904346821960808e-1 8.904346821960808e-1
-1.246376811594203e1 -6.666666666666662e0 8.817846419346917e-1 8.817846419346917e-1
-1.1884057971014492e1 -6.666666666666662e0 8.721430411136101e-1 8.721430411136101e-1
-1.1304347826086955e1 -6.666666666666662e0 8.613659033838031e-1 8.613659033838031e-1
-1.0724637681159418e1 -6.666666666666662e0 8.492853252890441e-1 8.492853252890441e-1
-1.0144927536231881e1 -6.666666666666662e0 8.357054797012743e-1 8.357054797012743e-1
-9.565217391304344e0 -6.666666666666662e0 8.203981667699869e-1 8.203981667699869e-1
-8.985507246376807e0 -6.666666666666662e0 8.030980282338017e-1 8.030980282338017e-1
-8.40579710144927e0 -6.666666666666662e0 7.834976790895338e-1 7.834976790895338e-1
-7.826086956521734e0 -6.666666666666662e0 7.612432304867114e-1 7.612432304867114e-1
-7.246376811594198e0 -6.666666666666662e0 7.359310117618297e-1 7.359310117618297e-1
-6.666666666666662e0 -6.666666666666662e0 7.071067811865475e-1 7.071067811865475e-1
-6.0869565217391255e0 -6.666666666666662e0 6.742693640213323e-1 6.742693640213323e-1
-5.507246376811589e0 -6.666666666666662e0 6.368814469962913e-1 6.368814469962913e-1
-4.927536231884053e0 -6.666666666666662e0 5.943910610838057e-1 5.943910610838057e-1
-4.347826086956517e0 -6.666666666666662e0 5.462677805469222e-1 5.462677805469222e-1
-3.768115942028981e0 -6.666666666666662e0 4.920572566679018e-1 4.920572566679018e-1
-3.188405797101445e0 -6.666666666666662e0 4.314554973040046e-1 4.314554973040046e-1
-2.6086956521739086e0 -6.666666666666662e0 3.6439934858051193e-1 3.6439934858051193e-1
-2.0289855072463725e0 -6.666666666666662e0 2.9116161578269567e-1 2.9116161578269567e-1
-1.4492753623188364e0 -6.666666666666662e0 2.1242964433104325e-1 2.1242964433104325e-1
-8.695652173913001e-1 -6.666666666666662e0 1.2933918406776754e-1 1.2933918406776754e-1
-2.8985507246376385e-1 -6.666666666666662e0 4.3437224276306335e-2 4.3437224276306335e-2
2.898550724637724e-1 -6.666666666666662e0 -4.3437224276307607e-2 -4.3437224276307607e-2
8.695652173913087e-1 -6.666666666666662e0 -1.2933918406776876e-1 -1.2933918406776876e-1
1.4492753623188448e0 -6.666666666666662e0 -2.1242964433104441e-1 -2.1242964433104441e-1
2.028985507246381e0 -6.666666666666662e0 -2.911616157826968e-1 -2.911616157826968e-1
2.608695652173917e0 -6.666666666666662e0 -3.643993485805129e-1 -3.643993485805129e-1
3.188405797101453e0 -6.666666666666662e0 -4.3145549730400556e-1 -4.3145549730400556e-1
3.7681159420289894e0 -6.666666666666662e0 -4.9205725666790257e-1 -4.9205725666790257e-1
4.347826086956526e0 -6.666666666666662e0 -5.462677805469229e-1 -5.462677805469229e-1
4.927536231884062e0 -6.666666666666662e0 -5.943910610838063e-1 -5.943910610838063e-1
5.507246376811598e0 -6.666666666666662e0 -6.368814469962919e-1 -6.368814469962919e-1
6.086956521739134e0 -6.666666666666662e0 -6.742693640213328e-1 -6.742693640213328e-1
6.6666666666666705e0 -6.666666666666662e0 -7.07106781186548e-1 -7.07106781186548e-1
7.246376811594207e0 -6.666666666666662e0 -7.359310117618301e-1 -7.359310117618301e-1
7.826086956521743e0 -6.666666666666662e0 -7.612432304867117e-1 -7.612432304867117e-1
8.405797101449279e0 -6.666666666666662e0 -7.834976790895342e-1 -7.834976790895342e-1
8.985507246376816e0 -6.666666666666662e0 -8.030980282338022e-1 -8.030980282338022e-1
9.565217391304353e0 -6.666666666666662e0 -8.203981667699871e-1 -8.203981667699871e-1
1.014492753623189e1 -6.666666666666662e0 -8.357054797012744e-1 -8.357054797012744e-1
1.0724637681159427e1 -6.666666666666662e0 -8.492853252890443e-1 -8.492853252890443e-1
1.1304347826086964e1 -6.666666666666662e0 -8.613659033838034e-1 -8.613659033838034e-1
1.1884057971014501e1 -6.666666666666662e0 -8.721430411136103e-1 -8.721430411136103e-1
1.2463768115942038e1 -6.666666666666662e0 -8.81784641934692e-1 -8.81784641934692e-1
1.3043478260869575e1 -6.666666666666662e0 -8.904346821960809e-1 -8.904346821960809e-1
1.3623188405797112e1 -6.666666666666662e0 -8.982167220477769e-1 -8.982167220477769e-1
1.420289855072465e1 -6.666666666666662e0 -9.05236944073029e-1 -9.05236944073029e-1
1.4782608695652186e1 -6.666666666666662e0 -9.115867568890323e-1 -9.115867568890323e-1
1.5362318840579723e1 -6.666666666666662e0 -9.173450110960785e-1 -9.173450110960785e-1
1.594202898550726e1 -6.666666666666662e0 -9.225798771450631e-1 -9.225798771450631e-1
1.6521739130434796e1 -6.666666666666662e0 -9.273504325631241e-1 -9.273504325631241e-1
1.710144927536233e1 -6.666666666666662e0 -9.317080017359265e-1 -9.317080017359265e-1
1.7681159420289866e1 -6.666666666666662e0 -9.356972863937921e-1 -9.356972863937921e-1
1.82608695652174e1 -6.666666666666662e0 -9.393573198201465e-1 -9.393573198201465e-1
1.8840579710144937e1 -6.666666666666662e0 -9.427222729793716e-1 -9.427222729793716e-1
1.9420289855072472e1 -6.666666666666662e0 -9.458221364244433e-1 -9.458221364244433e-1
2.0e1 -6.666666666666662e0 -9.486832980505138e-1 -9.486832980505138e-1

-2.0e1 -6.0869565217391255e0 9.566738804288585e-1 9.566738804288585e-1
-1.9420289855072465e1 -6.0869565217391255e0 9.542262139256076e-1 9.542262139256076e-1
-1.884057971014493e1 -6.0869565217391255e0 9.515705428769604e-1 9.515705428769604e-1
-1.8260869565217394e1 -6.0869565217391255e0 9.486832980505138e-1 9.486832980505138e-1
-1.768115942028986e1 -6.0869565217391255e0 9.455375858660723e-1 9.455375858660723e-1
-1.7101449275362324e1 -6.0869565217391255e0 9.421026317177148e-1 9.421026317177148e-1
-1.652173913043479e1 -6.0869565217391255e0 9.383431168171104e-1 9.383431168171104e-1
-1.5942028985507251e1 -6.0869565217391255e0 9.342183861793727e-1 9.342183861793727e-1
-1.5362318840579714e1 -6.0869565217391255e0 9.296815004654511e-1 9.296815004654511e-1
-1.4782608695652177e1 -6.0869565217391255e0 9.24678098474716e-1 9.24678098474716e-1
-1.420289855072464e1 -6.0869565217391255e0 9.19145030018058e-1 9.19145030018058e-1
-1.3623188405797103e1 -6.0869565217391255e0 9.130087106158284e-1 9.130087106158284e-1
-1.3043478260869566e1 -6.0869565217391255e0 9.061831399952656e-1 9.061831399952656e-1
-1.246376811594203e1 -6.0869565217391255e0 8.985675159864318e-1 8.985675159864318e-1
-1.1884057971014492e1 -6.0869565217391255e0 8.900433648586652e-1 8.900433648586652e-1
-1.1304347826086955e1 -6.0869565217391255e0 8.804710999221754e-1 8.804710999221754e-1
-1.0724637681159418e1 -6.0869565217391255e0 8.696859152361968e-1 8.696859152361968e-1
-1.0144927536231881e1 -6.0869565217391255e0 8.574929257125443e-1 8.574929257125443e-1
-9.565217391304344e0 -6.0869565217391255e0 8.436614877321076e-1 8.436614877321076e-1
-8.985507246376807e0 -6.0869565217391255e0 8.27918690488332e-1 8.27918690488332e-1
-8.40579710144927e0 -6.0869565217391255e0 8.099421215430213e-1 8.099421215430213e-1
-7.826086956521734e0 -6.0869565217391255e0 7.893522173763263e-1 7.893522173763263e-1
-7.246376811594198e0 -6.0869565217391255e0 7.657048647896111e-1 7.657048647896111e-1
-6.666666666666662e0 -6.0869565217391255e0 7.384854939281259e-1 7.384854939281259e-1
-6.0869565217391255e0 -6.0869565217391255e0 7.071067811865476e-1 7.071067811865476e-1
-5.507246376811589e0 -6.0869565217391255e0 6.709133239691262e-1 6.709133239691262e-1
-4.927536231884053e0 -6.0869565217391255e0 6.291982286679644e-1 6.291982286679644e-1
-4.347826086956517e0 -6.0869565217391255e0 5.812381937190964e-1 5.812381937190964e-1
-3.768115942028981e0 -6.0869565217391255e0 5.263546146162953e-1 5.263546146162953e-1
-3.188405797101445e0 -6.0869565217391255e0 4.6400699467055734e-1 4.6400699467055734e-1
-2.6086956521739086e0 -6.0869565217391255e0 3.9391929857916735e-1 3.9391929857916735e-1
-2.0289855072463725e0 -6.0869565217391255e0 3.1622776601683755e-1 3.1622776601683755e-1
-1.4492753623188364e0 -6.0869565217391255e0 2.316205273060393e-1 2.316205273060393e-1
-8.695652173913001e-1 -6.0869565217391255e0 1.4142135623730895e-1 1.4142135623730895e-1
-2.8985507246376385e-1 -6.0869565217391255e0 4.756514941544874e-2 4.756514941544874e-2
2.898550724637724e-1 -6.0869565217391255e0 -4.756514941545014e-2 -4.756514941545014e-2
8.695652173913087e-1 -6.0869565217391255e0 -1.414213562373103e-1 -1.414213562373103e-1
1.4492753623188448e0 -6.0869565217391255e0 -2.3162052730604055e-1 -2.3162052730604055e-1
2.028985507246381e0 -6.0869565217391255e0 -3.162277660168388e-1 -3.162277660168388e-1
2.608695652173917e0 -6.0869565217391255e0 -3.9391929857916846e-1 -3.9391929857916846e-1
3.188405797101453e0 -6.0869565217391255e0 -4.6400699467055834e-1 -4.6400699467055834e-1
3.7681159420289894e0 -6.0869565217391255e0 -5.263546146162961e-1 -5.263546146162961e-1
4.347826086956526e0 -6.0869565217391255e0 -5.812381937190971e-1 -5.812381937190971e-1
4.927536231884062e0 -6.0869565217391255e0 -6.291982286679652e-1 -6.291982286679652e-1
5.507246376811598e0 -6.0869565217391255e0 -6.709133239691268e-1 -6.709133239691268e-1
6.086956521739134e0 -6.0869565217391255e0 -7.07106781186548e-1 -7.07106781186548e-1
6.6666666666666705e0 -6.0869565217391255e0 -7.384854939281263e-1 -7.384854939281263e-1
7.246376811594207e0 -6.0869565217391255e0 -7.657048647896114e-1 -7.657048647896114e-1
7.826086956521743e0 -6.0869565217391255e0 -7.893522173763267e-1 -7.893522173763267e-1
8.405797101449279e0 -6.0869565217391255e0 -8.099421215430215e-1 -8.099421215430215e-1
8.985507246376816e0 -6.0869565217391255e0 -8.279186904883323e-1 -8.279186904883323e-1
9.565217391304353e0 -6.0869565217391255e0 -8.436614877321077e-1 -8.436614877321077e-1
1.014492753623189e1 -6.0869565217391255e0 -8.574929257125445e-1 -8.574929257125445e-1
1.0724637681159427e1 -6.0869565217391255e0 -8.69685915236197e-1 -8.69685915236197e-1
1.1304347826086964e1 -6.0869565217391255e0 -8.804710999221755e-1 -8.804710999221755e-1
1.1884057971014501e1 -6.0869565217391255e0 -8.900433648586654e-1 -8.900433648586654e-1
1.2463768115942038e1 -6.0869565217391255e0 -8.985675159864319e-1 -8.985675159864319e-1
1.3043478260869575e1 -6.0869565217391255e0 -9.061831399952657e-1 -9.061831399952657e-1
1.3623188405797112e1 -6.0869565217391255e0 -9.130087106158286e-1 -9.130087106158286e-1
1.420289855072465e1 -6.0869565217391255e0 -9.191450300180581e-1 -9.191450300180581e-1
1.4782608695652186e1 -6.0869565217391255e0 -9.246780984747162e-1 -9.246780984747162e-1
1.5362318840579723e1 -6.0869565217391255e0 -9.296815004654512e-1 -9.296815004654512e-1
1.594202898550726e1 -6.0869565217391255e0 -9.342183861793728e-1 -9.342183861793728e-1
1.6521739130434796e1 -6.0869565217391255e0 -9.383431168171104e-1 -9.383431168171104e-1
1.710144927536233e1 -6.0869565217391255e0 -9.421026317177148e-1 -9.421026317177148e-1
1.7681159420289866e1 -6.0869565217391255e0 -9.455375858660723e-1 -9.455375858660723e-1
1.82608695652174e1 -6.0869565217391255e0 -9.48683298050514e-1 -9.48683298050514e-1
1.8840579710144937e1 -6.0869565217391255e0 -9.515705428769604e-1 -9.515705428769604e-1
1.9420289855072472e1 -6.0869565217391255e0 -9.542262139256076e-1 -9.542262139256076e-1
2.0e1 -6.0869565217391255e0 -9.566738804288585e-1 -9.566738804288585e-1

-2.0e1 -5.507246376811589e0 9.641160297701832e-1 9.641160297701832e-1
-1.9420289855072465e1 -5.507246376811589e0 9.620639325477691e-1 9.620639325477691e-1
-1.884057971014493e1 -5.507246376811589e0 9.598344456754523e-1 9.598344456754523e-1
-1.8260869565217394e1 -5.507246376811589e0 9.574070061993649e-1 9.574070061993649e-1
-1.768115942028986e1 -5.507246376811589e0 9.547580632462133e-1 9.547580632462133e-1
-1.7101449275362324e1 -5.507246376811589e0 9.518605578567334e-1 9.518605578567334e-1
-1.652173913043479e1 -5.507246376811589e0 9.486832980505139e-1 9.486832980505139e-1
-1.5942028985507251e1 -5.507246376811589e0 9.451902054680316e-1 9.451902054680316e-1
-1.5362318840579714e1 -5.507246376811589e0 9.41339404156139e-1 9.41339404156139e-1
-1.4782608695652177e1 -5.507246376811589e0 9.370821148326492e-1 9.370821148326492e-1
-1.420289855072464e1 -5.507246376811589e0 9.323613089501446e-1 9.323613089501446e-1
-1.3623188405797103e1 -5.507246376811589e0 9.271100657041543e-1 9.271100657041543e-1
-1.3043478260869566e1 -5.507246376811589e0 9.212495614113859e-1 9.212495614113859e-1
-1.246376811594203e1 -5.507246376811589e0 9.146866040947619e-1 9.146866040947619e-1
-1.1884057971014492e1 -5.507246376811589e0 9.07310606533781e-1 9.07310606533781e-1
-1.1304347826086955e1 -5.507246376811589e0 8.989898688372696e-1 8.989898688372696e-1
-1.0724637681159418e1 -5.507246376811589e0 8.895670181435384e-1 8.895670181435384e-1
-1.0144927536231881e1 -5.507246376811589e0 8.788534316656945e-1 8.788534316656945e-1
-9.565217391304344e0 -5.507246376811589e0 8.66622456874169e-1 8.66622456874169e-1
-8.985507246376807e0 -5.507246376811589e0 8.526012524109428e-1 8.526012524109428e-1
-8.40579710144927e0 -5.507246376811589e0 8.364611295797535e-1 8.364611295797535e-1
-7.826086956521734e0 -5.507246376811589e0 8.178064193007667e-1 8.178064193007667e-1
-7.246376811594198e0 -5.507246376811589e0 7.961621941231024e-1 7.961621941231024e-1
-6.666666666666662e0 -5.507246376811589e0 7.709617516270896e-1 7.709617516270896e-1
-6.0869565217391255e0 -5.507246376811589e0 7.415357791237711e-1 7.415357791237711e-1
-5.507246376811589e0 -5.507246376811589e0 7.071067811865475e-1 7.071067811865475e-1
-4.927536231884053e0 -5.507246376811589e0 6.667948594698256e-1 6.667948594698256e-1
-4.347826086956517e0 -5.507246376811589e0 6.196442885790205e-1 6.196442885790205e-1
-3.768115942028981e0 -5.507246376811589e0 5.6468391559199e-1 5.6468391559199e-1
-3.188405797101445e0 -5.507246376811589e0 5.010362705417044e-1 5.010362705417044e-1
-2.6086956521739086e0 -5.507246376811589e0 4.2808634473904433e-1 4.2808634473904433e-1
-2.0289855072463725e0 -5.507246376811589e0 3.457053588273558e-1 3.457053588273558e-1
-1.4492753623188364e0 -5.507246376811589e0 2.5449329927964226e-1 2.5449329927964226e-1
-8.695652173913001e-1 -5.507246376811589e0 1.5596257347300782e-1 1.5596257347300782e-1
-2.8985507246376385e-1 -5.507246376811589e0 5.255883312276132e-2 5.255883312276132e-2
2.898550724637724e-1 -5.507246376811589e0 -5.255883312276286e-2 -5.255883312276286e-2
8.695652173913087e-1 -5.507246376811589e0 -1.5596257347300932e-1 -1.5596257347300932e-1
1.4492753623188448e0 -5.507246376811589e0 -2.5449329927964365e-1 -2.5449329927964365e-1
2.028985507246381e0 -5.507246376811589e0 -3.4570535882735715e-1 -3.4570535882735715e-1
2.608695652173917e0 -5.507246376811589e0 -4.280863447390455e-1 -4.280863447390455e-1
3.188405797101453e0 -5.507246376811589e0 -5.010362705417054e-1 -5.010362705417054e-1
3.7681159420289894e0 -5.507246376811589e0 -5.646839155919909e-1 -5.646839155919909e-1
4.347826086956526e0 -5.507246376811589e0 -6.196442885790214e-1 -6.196442885790214e-1
4.927536231884062e0 -5.507246376811589e0 -6.667948594698263e-1 -6.667948594698263e-1
5.507246376811598e0 -5.507246376811589e0 -7.07106781186548e-1 -7.07106781186548e-1
6.086956521739134e0 -5.507246376811589e0 -7.415357791237717e-1 -7.415357791237717e-1
6.6666666666666705e0 -5.507246376811589e0 -7.709617516270899e-1 -7.709617516270899e-1
7.246376811594207e0 -5.507246376811589e0 -7.96162194123103e-1 -7.96162194123103e-1
7.826086956521743e0 -5.507246376811589e0 -8.178064193007669e-1 -8.178064193007669e-1
8.405797101449279e0 -5.507246376811589e0 -8.364611295797537e-1 -8.364611295797537e-1
8.985507246376816e0 -5.507246376811589e0 -8.52601252410943e-1 -8.52601252410943e-1
9.565217391304353e0 -5.507246376811589e0 -8.666224568741691e-1 -8.666224568741691e-1
1.014492753623189e1 -5.507246376811589e0 -8.788534316656947e-1 -8.788534316656947e-1
1.0724637681159427e1 -5.507246376811589e0 -8.895670181435384e-1 -8.895670181435384e-1
1.1304347826086964e1 -5.507246376811589e0 -8.989898688372698e-1 -8.989898688372698e-1
1.1884057971014501e1 -5.507246376811589e0 -9.073106065337811e-1 -9.073106065337811e-1
1.2463768115942038e1 -5.507246376811589e0 -9.146866040947619e-1 -9.146866040947619e-1
1.3043478260869575e1 -5.507246376811589e0 -9.212495614113859e-1 -9.212495614113859e-1
1.3623188405797112e1 -5.507246376811589e0 -9.271100657041543e-1 -9.271100657041543e-1
1.420289855072465e1 -5.507246376811589e0 -9.323613089501446e-1 -9.323613089501446e-1
1.4782608695652186e1 -5.507246376811589e0 -9.370821148326494e-1 -9.370821148326494e-1
1.5362318840579723e1 -5.507246376811589e0 -9.413394041561391e-1 -9.413394041561391e-1
1.594202898550726e1 -5.507246376811589e0 -9.451902054680316e-1 -9.451902054680316e-1
1.6521739130434796e1 -5.507246376811589e0 -9.486832980505141e-1 -9.486832980505141e-1
1.710144927536233e1 -5.507246376811589e0 -9.518605578567334e-1 -9.518605578567334e-1
1.7681159420289866e1 -5.507246376811589e0 -9.547580632462134e-1 -9.547580632462134e-1
1.82608695652174e1 -5.507246376811589e0 -9.574070061993649e-1 -9.574070061993649e-1
1.8840579710144937e1 -5.507246376811589e0 -9.598344456754523e-1 -9.598344456754523e-1
1.9420289855072472e1 -5.507246376811589e0 -9.620639325477691e-1 -9.620639325477691e-1
2.0e1 -5.507246376811589e0 -9.641160297701832e-1 -9.641160297701832e-1

-2.0e1 -4.927536231884053e0 9.709646117278028e-1 9.709646117278028e-1
-1.9420289855072465e1 -4.927536231884053e0 9.692855313006493e-1 9.692855313006493e-1
-1.884057971014493e1 -4.927536231884053e0 9.674590226811286e-1 9.674590226811286e-1
-1.8260869565217394e1 -4.927536231884053e0 9.65467637733916e-1 9.65467637733916e-1
-1.768115942028986e1 -4.927536231884053e0 9.632913238286697e-1 9.632913238286697e-1
-1.7101449275362324e1 -4.927536231884053e0 9.609069544270731e-1 9.609069544270731e-1
-1.652173913043479e1 -4.927536231884053e0 9.582877607731984e-1 9.582877607731984e-1
-1.5942028985507251e1 -4.927536231884053e0 9.554026409829017e-1 9.554026409829017e-1
-1.5362318840579714e1 -4.927536231884053e0 9.522153165319749e-1 9.522153165319749e-1
-1.4782608695652177e1 -4.927536231884053e0 9.486832980505139e-1 9.486832980505139e-1
-1.420289855072464e1 -4.927536231884053e0 9.447566119176315e-1 9.447566119176315e-1
-1.3623188405797103e1 -4.927536231884053e0 9.403762257505054e-1 9.403762257505054e-1
-1.3043478260869566e1 -4.927536231884053e0 9.354720936668216e-1 9.354720936668216e-1
-1.246376811594203e1 -4.927536231884053e0 9.299607201739315e-1 9.299607201739315e-1
-1.1884057971014492e1 -4.927536231884053e0 9.237421135716326e-1 9.237421135716326e-1
-1.1304347826086955e1 -4.927536231884053e0 9.166959647084235e-1 9.166959647084235e-1
-1.0724637681159418e1 -4.927536231884053e0 9.086768439633129e-1 9.086768439633129e-1
-1.0144927536231881e1 -4.927536231884053e0 8.995081585759976e-1 8.995081585759976e-1
-9.565217391304344e0 -4.927536231884053e0 8.889745564266028e-1 8.889745564266028e-1
-8.985507246376807e0 -4.927536231884053e0 8.768124086713189e-1 8.768124086713189e-1
-8.40579710144927e0 -4.927536231884053e0 8.62697970097658e-1 8.62697970097658e-1
-7.826086956521734e0 -4.927536231884053e0 8.462328400897506e-1 8.462328400897506e-1
-7.246376811594198e0 -4.927536231884053e0 8.269265020695282e-1 8.269265020695282e-1
-6.666666666666662e0 -4.927536231884053e0 8.041761414663255e-1 8.041761414663255e-1
-6.0869565217391255e0 -4.927536231884053e0 7.772448707074856e-1 7.772448707074856e-1
-5.507246376811589e0 -4.927536231884053e0 7.452413135250994e-1 7.452413135250994e-1
-4.927536231884053e0 -4.927536231884053e0 7.071067811865476e-1 7.071067811865476e-1
-4.347826086956517e0 -4.927536231884053e0 6.616216370868463e-1 6.616216370868463e-1
-3.768115942028981e0 -4.927536231884053e0 6.07450107570797e-1 6.07450107570797e-1
-3.188405797101445e0 -4.927536231884053e0 5.432512781572738e-1 5.432512781572738e-1
-2.6086956521739086e0 -4.927536231884053e0 4.67887720419025e-1 4.67887720419025e-1
-2.0289855072463725e0 -4.927536231884053e0 3.80749805254206e-1 3.80749805254206e-1
-1.4492753623188364e0 -4.927536231884053e0 2.8216632399105723e-1 2.8216632399105723e-1
-8.695652173913001e-1 -4.927536231884053e0 1.7378533390788378e-1 1.7378533390788378e-1
-2.8985507246376385e-1 -4.927536231884053e0 5.87220219506998e-2 5.87220219506998e-2
2.898550724637724e-1 -4.927536231884053e0 -5.872202195070153e-2 -5.872202195070153e-2
8.695652173913087e-1 -4.927536231884053e0 -1.7378533390788548e-1 -1.7378533390788548e-1
1.4492753623188448e0 -4.927536231884053e0 -2.8216632399105873e-1 -2.8216632399105873e-1
2.028985507246381e0 -4.927536231884053e0 -3.807498052542073e-1 -3.807498052542073e-1
2.608695652173917e0 -4.927536231884053e0 -4.6788772041902615e-1 -4.6788772041902615e-1
3.188405797101453e0 -4.927536231884053e0 -5.432512781572748e-1 -5.432512781572748e-1
3.7681159420289894e0 -4.927536231884053e0 -6.074501075707978e-1 -6.074501075707978e-1
4.347826086956526e0 -4.927536231884053e0 -6.616216370868471e-1 -6.616216370868471e-1
4.927536231884062e0 -4.927536231884053e0 -7.071067811865481e-1 -7.071067811865481e-1
5.507246376811598e0 -4.927536231884053e0 -7.452413135250998e-1 -7.452413135250998e-1
6.086956521739134e0 -4.927536231884053e0 -7.77244870707486e-1 -7.77244870707486e-1
6.6666666666666705e0 -4.927536231884053e0 -8.041761414663259e-1 -8.041761414663259e-1
7.246376811594207e0 -4.927536231884053e0 -8.269265020695284e-1 -8.269265020695284e-1
7.826086956521743e0 -4.927536231884053e0 -8.46232840089751e-1 -8.46232840089751e-1
8.405797101449279e0 -4.927536231884053e0 -8.626979700976583e-1 -8.626979700976583e-1
8.985507246376816e0 -4.927536231884053e0 -8.768124086713193e-1 -8.768124086713193e-1
9.565217391304353e0 -4.927536231884053e0 -8.889745564266031e-1 -8.889745564266031e-1
1.014492753623189e1 -4.927536231884053e0 -8.995081585759979e-1 -8.995081585759979e-1
1.0724637681159427e1 -4.927536231884053e0 -9.086768439633129e-1 -9.086768439633129e-1
1.1304347826086964e1 -4.927536231884053e0 -9.166959647084237e-1 -9.166959647084237e-1
1.1884057971014501e1 -4.927536231884053e0 -9.237421135716327e-1 -9.237421135716327e-1
1.2463768115942038e1 -4.927536231884053e0 -9.299607201739317e-1 -9.299607201739317e-1
1.3043478260869575e1 -4.927536231884053e0 -9.354720936668216e-1 -9.354720936668216e-1
1.3623188405797112e1 -4.927536231884053e0 -9.403762257505056e-1 -9.403762257505056e-1
1.420289855072465e1 -4.927536231884053e0 -9.447566119176315e-1 -9.447566119176315e-1
1.4782608695652186e1 -4.927536231884053e0 -9.48683298050514e-1 -9.48683298050514e-1
1.5362318840579723e1 -4.927536231884053e0 -9.52215316531975e-1 -9.52215316531975e-1
1.594202898550726e1 -4.927536231884053e0 -9.554026409829018e-1 -9.554026409829018e-1
1.6521739130434796e1 -4.927536231884053e0 -9.582877607731984e-1 -9.582877607731984e-1
1.710144927536233e1 -4.927536231884053e0 -9.609069544270731e-1 -9.609069544270731e-1
1.7681159420289866e1 -4.927536231884053e0 -9.632913238286699e-1 -9.632913238286699e-1
1.82608695652174e1 -4.927536231884053e0 -9.65467637733916e-1 -9.65467637733916e-1
1.8840579710144937e1 -4.927536231884053e0 -9.674590226811286e-1 -9.674590226811286e-1
1.9420289855072472e1 -4.927536231884053e0 -9.692855313006494e-1 -9.692855313006494e-1
2.0e1 -4.927536231884053e0 -9.709646117278028e-1 -9.709646117278028e-1

-2.0e1 -4.347826086956517e0 9.771763639228009e-1 9.771763639228009e-1
-1.9420289855072465e1 -4.347826086956517e0 9.758431403332334e-1 9.758431403332334e-1
-1.884057971014493e1 -4.347826086956517e0 9.7439119569462e-1 9.7439119569462e-1
-1.8260869565217394e1 -4.347826086956517e0 9.72806214685367e-1 9.72806214685367e-1
-1.768115942028986e1 -4.347826086956517e0 9.710716931038055e-1 9.710716931038055e-1
-1.7101449275362324e1 -4.347826086956517e0 9.691685310936223e-1 9.691685310936223e-1
-1.652173913043479e1 -4.347826086956517e0 9.670745372626466e-1 9.670745372626466e-1
-1.5942028985507251e1 -4.347826086956517e0 9.647638212377323e-1 9.647638212377323e-1
-1.5362318840579714e1 -4.347826086956517e0 9.622060458243663e-1 9.622060458243663e-1
-1.4782608695652177e1 -4.347826086956517e0 9.593655015712707e-1 9.593655015712707e-1
-1.420289855072464e1 -4.347826086956517e0 9.561999555074318e-1 9.561999555074318e-1
-1.3623188405797103e1 -4.347826086956517e0 9.526592112186828e-1 9.526592112186828e-1
-1.3043478260869566e1 -4.347826086956517e0 9.486832980505139e-1 9.486832980505139e-1
-1.246376811594203e1 -4.347826086956517e0 9.442001814457766e-1 9.442001814457766e-1
-1.1884057971014492e1 -4.347826086956517e0 9.391228521203211e-1 9.391228521203211e-1
-1.1304347826086955e1 -4.347826086956517e0 9.333456062030596e-1 9.333456062030596e-1
-1.0724637681159418e1 -4.347826086956517e0 9.26739268223405e-1 9.26739268223405e-1
-1.0144927536231881e1 -4.347826086956517e0 9.191450300180579e-1 9.191450300180579e-1
-9.565217391304344e0 -4.347826086956517e0 9.103664774626048e-1 9.103664774626048e-1
-8.985507246376807e0 -4.347826086956517e0 9.001592514155137e-1 9.001592514155137e-1
-8.40579710144927e0 -4.347826086956517e0 8.88217643155949e-1 8.88217643155949e-1
-7.826086956521734e0 -4.347826086956517e0 8.741572761215378e-1 8.741572761215378e-1
-7.246376811594198e0 -4.347826086956517e0 8.574929257125442e-1 8.574929257125442e-1
-6.666666666666662e0 -4.347826086956517e0 8.376105968386143e-1 8.376105968386143e-1
-6.0869565217391255e0 -4.347826086956517e0 8.13733471206735e-1 8.13733471206735e-1
-5.507246376811589e0 -4.347826086956517e0 7.848827655334262e-1 7.848827655334262e-1
-4.927536231884053e0 -4.347826086956517e0 7.498378553650925e-1 7.498378553650925e-1
-4.347826086956517e0 -4.347826086956517e0 7.071067811865475e-1 7.071067811865475e-1
-3.768115942028981e0 -4.347826086956517e0 6.549305384178405e-1 6.549305384178405e-1
-3.188405797101445e0 -4.347826086956517e0 5.913636636274471e-1 5.913636636274471e-1
-2.6086956521739086e0 -4.347826086956517e0 5.144957554257679e-1 5.144957554257679e-1
-2.0289855072463725e0 -4.347826086956517e0 4.2288546530986304e-1 4.2288546530986304e-1
-1.4492753623188364e0 -4.347826086956517e0 3.162277658974241e-1 3.162277658974241e-1
-8.695652173913001e-1 -4.347826086956517e0 1.9611613485415033e-1 1.9611613485415033e-1
-2.8985507246376385e-1 -4.347826086956517e0 6.651901033510316e-2 6.651901033510316e-2
2.898550724637724e-1 -4.347826086956517e0 -6.651901033510511e-2 -6.651901033510511e-2
8.695652173913087e-1 -4.347826086956517e0 -1.9611613485415216e-1 -1.9611613485415216e-1
1.4492753623188448e0 -4.347826086956517e0 -3.1622776589742574e-1 -3.1622776589742574e-1
2.028985507246381e0 -4.347826086956517e0 -4.228854653098645e-1 -4.228854653098645e-1
2.608695652173917e0 -4.347826086956517e0 -5.144957554257691e-1 -5.144957554257691e-1
3.188405797101453e0 -4.347826086956517e0 -5.913636636274482e-1 -5.913636636274482e-1
3.7681159420289894e0 -4.347826086956517e0 -6.549305384178413e-1 -6.549305384178413e-1
4.347826086956526e0 -4.347826086956517e0 -7.071067811865482e-1 -7.071067811865482e-1
4.927536231884062e0 -4.347826086956517e0 -7.498378553650931e-1 -7.498378553650931e-1
5.507246376811598e0 -4.347826086956517e0 -7.848827655334267e-1 -7.848827655334267e-1
6.086956521739134e0 -4.347826086956517e0 -8.137334712067354e-1 -8.137334712067354e-1
6.6666666666666705e0 -4.347826086956517e0 -8.376105968386146e-1 -8.376105968386146e-1
7.246376811594207e0 -4.347826086956517e0 -8.574929257125445e-1 -8.574929257125445e-1
7.826086956521743e0 -4.347826086956517e0 -8.74157276121538e-1 -8.74157276121538e-1
8.405797101449279e0 -4.347826086956517e0 -8.882176431559492e-1 -8.882176431559492e-1
8.985507246376816e0 -4.347826086956517e0 -9.001592514155138e-1 -9.001592514155138e-1
9.565217391304353e0 -4.347826086956517e0 -9.10366477462605e-1 -9.10366477462605e-1
1.014492753623189e1 -4.347826086956517e0 -9.191450300180581e-1 -9.191450300180581e-1
1.0724637681159427e1 -4.347826086956517e0 -9.267392682234052e-1 -9.267392682234052e-1
1.1304347826086964e1 -4.347826086956517e0 -9.333456062030598e-1 -9.333456062030598e-1
1.1884057971014501e1 -4.347826086956517e0 -9.391228521203213e-1 -9.391228521203213e-1
1.2463768115942038e1 -4.347826086956517e0 -9.442001814457767e-1 -9.442001814457767e-1
1.3043478260869575e1 -4.347826086956517e0 -9.48683298050514e-1 -9.48683298050514e-1
1.3623188405797112e1 -4.347826086956517e0 -9.526592112186829e-1 -9.526592112186829e-1
1.420289855072465e1 -4.347826086956517e0 -9.561999555074319e-1 -9.561999555074319e-1
1.4782608695652186e1 -4.347826086956517e0 -9.593655015712707e-1 -9.593655015712707e-1
1.5362318840579723e1 -4.347826086956517e0 -9.622060458243663e-1 -9.622060458243663e-1
1.594202898550726e1 -4.347826086956517e0 -9.647638212377322e-1 -9.647638212377322e-1
1.6521739130434796e1 -4.347826086956517e0 -9.670745372626466e-1 -9.670745372626466e-1
1.710144927536233e1 -4.347826086956517e0 -9.691685310936224e-1 -9.691685310936224e-1
1.7681159420289866e1 -4.347826086956517e0 -9.710716931038055e-1 -9.710716931038055e-1
1.82608695652174e1 -4.347826086956517e0 -9.72806214685367e-1 -9.72806214685367e-1
1.8840579710144937e1 -4.347826086956517e0 -9.7439119569462e-1 -9.7439119569462e-1
1.9420289855072472e1 -4.347826086956517e0 -9.758431403332334e-1 -9.758431403332334e-1
2.0e1 -4.347826086956517e0 -9.771763639228009e-1 -9.771763639228009e-1

-2.0e1 -3.768115942028981e0 9.827105785204018e-1 9.827105785204018e-1
-1.9420289855072465e1 -3.768115942028981e0 9.816915676774188e-1 9.816915676774188e-1
-1.884057971014493e1 -3.768115942028981e0 9.805806756909202e-1 9.805806756909202e-1
-1.8260869565217394e1 -3.768115942028981e0 9.793666392196709e-1 9.793666392196709e-1
-1.768115942028986e1 -3.768115942028981e0 9.780364358871704e-1 9.780364358871704e-1
-1.7101449275362324e1 -3.768115942028981e0 9.765749485507943e-1 9.765749485507943e-1
-1.652173913043479e1 -3.768115942028981e0 9.749645535258954e-1 9.749645535258954e-1
-1.5942028985507251e1 -3.768115942028981e0 9.731846127764102e-1 9.731846127764102e-1
-1.5362318840579714e1 -3.768115942028981e0 9.712108440981054e-1 9.712108440981054e-1
-1.4782608695652177e1 -3.768115942028981e0 9.690145353270458e-1 9.690145353270458e-1
-1.420289855072464e1 -3.768115942028981e0 9.665615578617779e-1 9.665615578617779e-1
-1.3623188405797103e1 -3.768115942028981e0 9.63811120254198e-1 9.63811120254198e-1
-1.3043478260869566e1 -3.768115942028981e0 9.607141828411425e-1 9.607141828411425e-1
-1.246376811594203e1 -3.768115942028981e0 9.572114272986093e-1 9.572114272986093e-1
-1.1884057971014492e1 -3.768115942028981e0 9.532306376993183e-1 9.532306376993183e-1
-1.1304347826086955e1 -3.768115942028981e0 9.486832980505139e-1 9.486832980505139e-1
-1.0724637681159418e1 -3.768115942028981e0 9.43460139651132e-1 9.43460139651132e-1
-1.0144927536231881e1 -3.768115942028981e0 9.374252720097654e-1 9.374252720097654e-1
-9.565217391304344e0 -3.768115942028981e0 9.304083928170915e-1 9.304083928170915e-1
-8.985507246376807e0 -3.768115942028981e0 9.22194381828531e-1 9.22194381828531e-1
-8.40579710144927e0 -3.768115942028981e0 9.125093245149514e-1 9.125093245149514e-1
-7.826086956521734e0 -3.768115942028981e0 9.010016697590999e-1 9.010016697590999e-1
-7.246376811594198e0 -3.768115942028981e0 8.872168012345952e-1 8.872168012345952e-1
-6.666666666666662e0 -3.768115942028981e0 8.705628387201343e-1 8.705628387201343e-1
-6.0869565217391255e0 -3.768115942028981e0 8.502651466878619e-1 8.502651466878619e-1
-5.507246376811589e0 -3.768115942028981e0 8.253072612498319e-1 8.253072612498319e-1
-4.927536231884053e0 -3.768115942028981e0 7.943578329771962e-1 7.943578329771962e-1
-4.347826086956517e0 -3.768115942028981e0 7.556890827898161e-1 7.556890827898161e-1
-3.768115942028981e0 -3.768115942028981e0 7.071067811863833e-1 7.071067811863833e-1
-3.188405797101445e0 -3.768115942028981e0 6.459422414577066e-1 6.459422414577066e-1
-2.6086956521739086e0 -3.768115942028981e0 5.692099786153642e-1 5.692099786153642e-1
-2.0289855072463725e0 -3.768115942028981e0 4.740998204015498e-1 4.740998204015498e-1
-1.4492753623188364e0 -3.768115942028981e0 3.5897906433164395e-1 3.5897906433164395e-1
-8.695652173913001e-1 -3.768115942028981e0 2.2485947071751267e-1 2.2485947071751267e-1
-2.8985507246376385e-1 -3.768115942028981e0 7.669647484986154e-2 7.669647484986154e-2
2.898550724637724e-1 -3.768115942028981e0 -7.669647484986377e-2 -7.669647484986377e-2
8.695652173913087e-1 -3.768115942028981e0 -2.2485947071751478e-1 -2.2485947071751478e-1
1.4492753623188448e0 -3.768115942028981e0 -3.5897906433164584e-1 -3.5897906433164584e-1
2.028985507246381e0 -3.768115942028981e0 -4.740998204015514e-1 -4.740998204015514e-1
2.608695652173917e0 -3.768115942028981e0 -5.692099786153654e-1 -5.692099786153654e-1
3.188405797101453e0 -3.768115942028981e0 -6.459422414577076e-1 -6.459422414577076e-1
3.7681159420289894e0 -3.768115942028981e0 -7.071067811863839e-1 -7.071067811863839e-1
4.347826086956526e0 -3.768115942028981e0 -7.556890827898167e-1 -7.556890827898167e-1
4.927536231884062e0 -3.768115942028981e0 -7.943578329771968e-1 -7.943578329771968e-1
5.507246376811598e0 -3.768115942028981e0 -8.253072612498323e-1 -8.253072612498323e-1
6.086956521739134e0 -3.768115942028981e0 -8.502651466878622e-1 -8.502651466878622e-1
6.6666666666666705e0 -3.768115942028981e0 -8.705628387201346e-1 -8.705628387201346e-1
7.246376811594207e0 -3.768115942028981e0 -8.872168012345953e-1 -8.872168012345953e-1
7.826086956521743e0 -3.768115942028981e0 -9.010016697591002e-1 -9.010016697591002e-1
8.405797101449279e0 -3.768115942028981e0 -9.125093245149515e-1 -9.125093245149515e-1
8.985507246376816e0 -3.768115942028981e0 -9.221943818285312e-1 -9.221943818285312e-1
9.565217391304353e0 -3.768115942028981e0 -9.304083928170918e-1 -9.304083928170918e-1
1.014492753623189e1 -3.768115942028981e0 -9.374252720097654e-1 -9.374252720097654e-1
1.0724637681159427e1 -3.768115942028981e0 -9.43460139651132e-1 -9.43460139651132e-1
1.1304347826086964e1 -3.768115942028981e0 -9.486832980505139e-1 -9.486832980505139e-1
1.1884057971014501e1 -3.768115942028981e0 -9.532306376993183e-1 -9.532306376993183e-1
1.2463768115942038e1 -3.768115942028981e0 -9.572114272986093e-1 -9.572114272986093e-1
1.3043478260869575e1 -3.768115942028981e0 -9.607141828411425e-1 -9.607141828411425e-1
1.3623188405797112e1 -3.768115942028981e0 -9.63811120254198e-1 -9.63811120254198e-1
1.420289855072465e1 -3.768115942028981e0 -9.665615578617779e-1 -9.665615578617779e-1
1.4782608695652186e1 -3.768115942028981e0 -9.690145353270457e-1 -9.690145353270457e-1
1.5362318840579723e1 -3.768115942028981e0 -9.712108440981054e-1 -9.712108440981054e-1
1.594202898550726e1 -3.768115942028981e0 -9.731846127764102e-1 -9.731846127764102e-1
1.6521739130434796e1 -3.768115942028981e0 -9.749645535258956e-1 -9.749645535258956e-1
1.710144927536233e1 -3.768115942028981e0 -9.765749485507943e-1 -9.765749485507943e-1
1.7681159420289866e1 -3.768115942028981e0 -9.780364358871705e-1 -9.780364358871705e-1
1.82608695652174e1 -3.768115942028981e0 -9.79366639219671e-1 -9.79366639219671e-1
1.8840579710144937e1 -3.768115942028981e0 -9.805806756909202e-1 -9.805806756909202e-1
1.9420289855072472e1 -3.768115942028981e0 -9.816915676774187e-1 -9.816915676774187e-1
2.0e1 -3.768115942028981e0 -9.827105785204018e-1 -9.827105785204018e-1

-2.0e1 -3.188405797101445e0 9.875297847602428e-1 9.875297847602428e-1
-1.9420289855072465e1 -3.188405797101445e0 9.867890916993085e-1 9.867890916993085e-1
-1.884057971014493e1 -3.188405797101445e0 9.859808854580931e-1 9.859808854580931e-1
-1.8260869565217394e1 -3.188405797101445e0 9.850967708412003e-1 9.850967708412003e-1
-1.768115942028986e1 -3.188405797101445e0 9.841270174450972e-1 9.841270174450972e-1
-1.7101449275362324e1 -3.188405797101445e0 9.830602989442485e-1 9.830602989442485e-1
-1.652173913043479e1 -3.188405797101445e0 9.818833716331152e-1 9.818833716331152e-1
-1.5942028985507251e1 -3.188405797101445e0 9.805806756909203e-1 9.805806756909203e-1
-1.5362318840579714e1 -3.188405797101445e0 9.791338374667454e-1 9.791338374667454e-1
-1.4782608695652177e1 -3.188405797101445e0 9.775210440823288e-1 9.775210440823288e-1
-1.420289855072464e1 -3.188405797101445e0 9.757162520935707e-1 9.757162520935707e-1
-1.3623188405797103e1 -3.188405797101445e0 9.73688178796424e-1 9.73688178796424e-1
-1.3043478260869566e1 -3.188405797101445e0 9.713990064967776e-1 9.713990064967776e-1
-1.246376811594203e1 -3.188405797101445e0 9.688027044775659e-1 9.688027044775659e-1
-1.1884057971014492e1 -3.188405797101445e0 9.658428372346683e-1 9.658428372346683e-1
-1.1304347826086955e1 -3.188405797101445e0 9.62449675986404e-1 9.62449675986404e-1
-1.0724637681159418e1 -3.188405797101445e0 9.585363562790538e-1 9.585363562790538e-1
-1.0144927536231881e1 -3.188405797101445e0 9.539937169012556e-1 9.539937169012556e-1
-9.565217391304344e0 -3.188405797101445e0 9.48683298050514e-1 9.48683298050514e-1
-8.985507246376807e0 -3.188405797101445e0 9.424277454812466e-1 9.424277454812466e-1
-8.40579710144927e0 -3.188405797101445e0 9.349975263177835e-1 9.349975263177835e-1
-7.826086956521734e0 -3.188405797101445e0 9.260923597695477e-1 9.260923597695477e-1
-7.246376811594198e0 -3.188405797101445e0 9.153150324227657e-1 9.153150324227657e-1
-6.666666666666662e0 -3.188405797101445e0 9.021342216356466e-1 9.021342216356466e-1
-6.0869565217391255e0 -3.188405797101445e0 8.858315352801555e-1 8.858315352801555e-1
-5.507246376811589e0 -3.188405797101445e0 8.654262854811262e-1 8.654262854811262e-1
-4.927536231884053e0 -3.188405797101445e0 8.395701571521509e-1 8.395701571521509e-1
-4.347826086956517e0 -3.188405797101445e0 8.064049958556099e-1 8.064049958556099e-1
-3.768115942028981e0 -3.188405797101445e0 7.63386285359108e-1 7.63386285359108e-1
-3.188405797101445e0 -3.188405797101445e0 7.071067806636229e-1 7.071067806636229e-1
-2.6086956521739086e0 -3.188405797101445e0 6.332377767667743e-1 6.332377767667743e-1
-2.0289855072463725e0 -3.188405797101445e0 5.368753239490376e-1 5.368753239490376e-1
-1.4492753623188364e0 -3.188405797101445e0 4.138019702889807e-1 4.138019702889807e-1
-8.695652173913001e-1 -3.188405797101445e0 2.631150304588176e-1 2.631150304588176e-1
-2.8985507246376385e-1 -3.188405797101445e0 9.05341453854613e-2 9.05341453854613e-2
2.898550724637724e-1 -3.188405797101445e0 -9.053414538546395e-2 -9.053414538546395e-2
8.695652173913087e-1 -3.188405797101445e0 -2.6311503045882007e-1 -2.6311503045882007e-1
1.4492753623188448e0 -3.188405797101445e0 -4.1380197028898275e-1 -4.1380197028898275e-1
2.028985507246381e0 -3.188405797101445e0 -5.368753239490393e-1 -5.368753239490393e-1
2.608695652173917e0 -3.188405797101445e0 -6.332377767667755e-1 -6.332377767667755e-1
3.188405797101453e0 -3.188405797101445e0 -7.071067806636239e-1 -7.071067806636239e-1
3.7681159420289894e0 -3.188405797101445e0 -7.633862853591086e-1 -7.633862853591086e-1
4.347826086956526e0 -3.188405797101445e0 -8.064049958556104e-1 -8.064049958556104e-1
4.927536231884062e0 -3.188405797101445e0 -8.395701571521512e-1 -8.395701571521512e-1
5.507246376811598e0 -3.188405797101445e0 -8.654262854811267e-1 -8.654262854811267e-1
6.086956521739134e0 -3.188405797101445e0 -8.858315352801558e-1 -8.858315352801558e-1
6.6666666666666705e0 -3.188405797101445e0 -9.021342216356469e-1 -9.021342216356469e-1
7.246376811594207e0 -3.188405797101445e0 -9.153150324227659e-1 -9.153150324227659e-1
7.826086956521743e0 -3.188405797101445e0 -9.260923597695481e-1 -9.260923597695481e-1
8.405797101449279e0 -3.188405797101445e0 -9.349975263177838e-1 -9.349975263177838e-1
8.985507246376816e0 -3.188405797101445e0 -9.424277454812466e-1 -9.424277454812466e-1
9.565217391304353e0 -3.188405797101445e0 -9.48683298050514e-1 -9.48683298050514e-1
1.014492753623189e1 -3.188405797101445e0 -9.539937169012558e-1 -9.539937169012558e-1
1.0724637681159427e1 -3.188405797101445e0 -9.585363562790539e-1 -9.585363562790539e-1
1.1304347826086964e1 -3.188405797101445e0 -9.62449675986404e-1 -9.62449675986404e-1
1.1884057971014501e1 -3.188405797101445e0 -9.658428372346683e-1 -9.658428372346683e-1
1.2463768115942038e1 -3.188405797101445e0 -9.688027044775659e-1 -9.688027044775659e-1
1.3043478260869575e1 -3.188405797101445e0 -9.713990064967777e-1 -9.713990064967777e-1
1.3623188405797112e1 -3.188405797101445e0 -9.736881787964242e-1 -9.736881787964242e-1
1.420289855072465e1 -3.188405797101445e0 -9.757162520935707e-1 -9.757162520935707e-1
1.4782608695652186e1 -3.188405797101445e0 -9.775210440823288e-1 -9.775210440823288e-1
1.5362318840579723e1 -3.188405797101445e0 -9.791338374667454e-1 -9.791338374667454e-1
1.594202898550726e1 -3.188405797101445e0 -9.805806756909202e-1 -9.805806756909202e-1
1.6521739130434796e1 -3.188405797101445e0 -9.818833716331152e-1 -9.818833716331152e-1
1.710144927536233e1 -3.188405797101445e0 -9.830602989442485e-1 -9.830602989442485e-1
1.7681159420289866e1 -3.188405797101445e0 -9.841270174450972e-1 -9.841270174450972e-1
1.82608695652174e1 -3.188405797101445e0 -9.850967708412005e-1 -9.850967708412005e-1
1.8840579710144937e1 -3.188405797101445e0 -9.859808854580931e-1 -9.859808854580931e-1
1.9420289855072472e1 -3.188405797101445e0 -9.867890916993085e-1 -9.867890916993085e-1
2.0e1 -3.188405797101445e0 -9.875297847602428e-1 -9.875297847602428e-1

-2.0e1 -2.6086956521739086e0 9.916004111862217e-1 9.916004111862217e-1
-1.9420289855072465e1 -2.6086956521739086e0 9.910982348686419e-1 9.910982348686419e-1
-1.884057971014493e1 -2.6086956521739086e0 9.90549866766363e-1 9.90549866766363e-1
-1.8260869565217394e1 -2.6086956521739086e0 9.899494936611667e-1 9.899494936611667e-1
-1.768115942028986e1 -2.6086956521739086e0 9.892903635744847e-1 9.892903635744847e-1
-1.7101449275362324e1 -2.6086956521739086e0 9.885645989570238e-1 9.885645989570238e-1
-1.652173913043479e1 -2.6086956521739086e0 9.877629653290692e-1 9.877629653290692e-1
-1.5942028985507251e1 -2.6086956521739086e0 9.868745828977498e-1 9.868745828977498e-1
-1.5362318840579714e1 -2.6086956521739086e0 9.858865646407301e-1 9.858865646407301e-1
-1.4782608695652177e1 -2.6086956521739086e0 9.847835588179368e-1 9.847835588179368e-1
-1.420289855072464e1 -2.6086956521739086e0 9.83547166232033e-1 9.83547166232033e-1
-1.3623188405797103e1 -2.6086956521739086e0 9.821551918921463e-1 9.821551918921463e-1
-1.3043478260869566e1 -2.6086956521739086e0 9.805806756909202e-1 9.805806756909202e-1
-1.246376811594203e1 -2.6086956521739086e0 9.787906252528689e-1 9.787906252528689e-1
-1.1884057971014492e1 -2.6086956521739086e0 9.767443431718837e-1 9.767443431718837e-1
-1.1304347826086955e1 -2.6086956521739086e0 9.743911956946198e-1 9.743911956946198e-1
-1.0724637681159418e1 -2.6086956521739086e0 9.716676031619469e-1 9.716676031619469e-1
-1.0144927536231881e1 -2.6086956521739086e0 9.684929325968498e-1 9.684929325968498e-1
-9.565217391304344e0 -2.6086956521739086e0 9.647638212377323e-1 9.647638212377323e-1
-8.985507246376807e0 -2.6086956521739086e0 9.603462267536241e-1 9.603462267536241e-1
-8.40579710144927e0 -2.6086956521739086e0 9.550641368112371e-1 9.550641368112371e-1
-7.826086956521734e0 -2.6086956521739086e0 9.486832980505139e-1 9.486832980505139e-1
-7.246376811594198e0 -2.6086956521739086e0 9.408874118687269e-1 9.408874118687269e-1
-6.666666666666662e0 -2.6086956521739086e0 9.312427797057535e-1 9.312427797057535e-1
-6.0869565217391255e0 -2.6086956521739086e0 9.19145030018058e-1 9.19145030018058e-1
-5.507246376811589e0 -2.6086956521739086e0 9.037378388935389e-1 9.037378388935389e-1
-4.927536231884053e0 -2.6086956521739086e0 8.837879163470479e-1 8.837879163470479e-1
-4.347826086956517e0 -2.6086956521739086e0 8.574929257096137e-1 8.574929257096137e-1
-3.768115942028981e0 -2.6086956521739086e0 8.221921913333041e-1 8.221921913333041e-1
-3.188405797101445e0 -2.6086956521739086e0 7.739572827149466e-1 7.739572827149466e-1
-2.6086956521739086e0 -2.6086956521739086e0 7.071063472235108e-1 7.071063472235108e-1
-2.0289855072463725e0 -2.6086956521739086e0 6.139350710705762e-1 6.139350710705762e-1
-1.4492753623188364e0 -2.6086956521739086e0 4.8560999987884834e-1 4.8560999987884834e-1
-8.695652173913001e-1 -2.6086956521739086e0 3.1614551594893736e-1 3.1614551594893736e-1
-2.8985507246376385e-1 -2.6086956521739086e0 1.1037526800263367e-1 1.1037526800263367e-1
2.898550724637724e-1 -2.6086956521739086e0 -1.1037526800263689e-1 -1.1037526800263689e-1
8.695652173913087e-1 -2.6086956521739086e0 -3.161455159489402e-1 -3.161455159489402e-1
1.4492753623188448e0 -2.6086956521739086e0 -4.856099998788505e-1 -4.856099998788505e-1
2.028985507246381e0 -2.6086956521739086e0 -6.139350710705779e-1 -6.139350710705779e-1
2.608695652173917e0 -2.6086956521739086e0 -7.07106347223512e-1 -7.07106347223512e-1
3.188405797101453e0 -2.6086956521739086e0 -7.739572827149475e-1 -7.739572827149475e-1
3.7681159420289894e0 -2.6086956521739086e0 -8.221921913333047e-1 -8.221921913333047e-1
4.347826086956526e0 -2.6086956521739086e0 -8.57492925709614e-1 -8.57492925709614e-1
4.927536231884062e0 -2.6086956521739086e0 -8.837879163470482e-1 -8.837879163470482e-1
5.507246376811598e0 -2.6086956521739086e0 -9.037378388935391e-1 -9.037378388935391e-1
6.086956521739134e0 -2.6086956521739086e0 -9.191450300180583e-1 -9.191450300180583e-1
6.6666666666666705e0 -2.6086956521739086e0 -9.312427797057538e-1 -9.312427797057538e-1
7.246376811594207e0 -2.6086956521739086e0 -9.40887411868727e-1 -9.40887411868727e-1
7.826086956521743e0 -2.6086956521739086e0 -9.48683298050514e-1 -9.48683298050514e-1
8.405797101449279e0 -2.6086956521739086e0 -9.550641368112374e-1 -9.550641368112374e-1
8.985507246376816e0 -2.6086956521739086e0 -9.603462267536242e-1 -9.603462267536242e-1
9.565217391304353e0 -2.6086956521739086e0 -9.647638212377323e-1 -9.647638212377323e-1
1.014492753623189e1 -2.6086956521739086e0 -9.684929325968498e-1 -9.684929325968498e-1
1.0724637681159427e1 -2.6086956521739086e0 -9.716676031619469e-1 -9.716676031619469e-1
1.1304347826086964e1 -2.6086956521739086e0 -9.743911956946201e-1 -9.743911956946201e-1
1.1884057971014501e1 -2.6086956521739086e0 -9.76744343171884e-1 -9.76744343171884e-1
1.2463768115942038e1 -2.6086956521739086e0 -9.787906252528688e-1 -9.787906252528688e-1
1.3043478260869575e1 -2.6086956521739086e0 -9.805806756909202e-1 -9.805806756909202e-1
1.3623188405797112e1 -2.6086956521739086e0 -9.821551918921464e-1 -9.821551918921464e-1
1.420289855072465e1 -2.6086956521739086e0 -9.83547166232033e-1 -9.83547166232033e-1
1.4782608695652186e1 -2.6086956521739086e0 -9.84783558817937e-1 -9.84783558817937e-1
1.5362318840579723e1 -2.6086956521739086e0 -9.858865646407301e-1 -9.858865646407301e-1
1.594202898550726e1 -2.6086956521739086e0 -9.868745828977497e-1 -9.868745828977497e-1
1.6521739130434796e1 -2.6086956521739086e0 -9.877629653290692e-1 -9.877629653290692e-1
1.710144927536233e1 -2.6086956521739086e0 -9.885645989570238e-1 -9.885645989570238e-1
1.7681159420289866e1 -2.6086956521739086e0 -9.892903635744847e-1 -9.892903635744847e-1
1.82608695652174e1 -2.6086956521739086e0 -9.899494936611667e-1 -9.899494936611667e-1
1.8840579710144937e1 -2.6086956521739086e0 -9.90549866766363e-1 -9.90549866766363e-1
1.9420289855072472e1 -2.6086956521739086e0 -9.910982348686419e-1 -9.910982348686419e-1
2.0e1 -2.6086956521739086e0 -9.916004111862217e-1 -9.916004111862217e-1

-2.0e1 -2.0289855072463725e0 9.948934062566149e-1 9.948934062566149e-1
-1.9420289855072465e1 -2.0289855072463725e0 9.945864928494071e-1 9.945864928494071e-1
-1.884057971014493e1 -2.0289855072463725e0 9.942511402566915e-1 9.942511402566915e-1
-1.8260869565217394e1 -2.0289855072463725e0 9.938837346736188e-1 9.938837346736188e-1
-1.768115942028986e1 -2.0289855072463725e0 9.934800715262958e-1 9.934800715262958e-1
-1.7101449275362324e1 -2.0289855072463725e0 9.930352361170129e-1 9.930352361170129e-1
-1.652173913043479e1 -2.0289855072463725e0 9.925434552766406e-1 9.925434552766406e-1
-1.5942028985507251e1 -2.0289855072463725e0 9.91997911723619e-1 9.91997911723619e-1
-1.5362318840579714e1 -2.0289855072463725e0 9.913905100700545e-1 9.913905100700545e-1
-1.4782608695652177e1 -2.0289855072463725e0 9.907115796044095e-1 9.907115796044095e-1
-1.420289855072464e1 -2.0289855072463725e0 9.899494936611666e-1 9.899494936611666e-1
-1.3623188405797103e1 -2.0289855072463725e0 9.890901778818174e-1 9.890901778818174e-1
-1.3043478260869566e1 -2.0289855072463725e0 9.881164689548824e-1 9.881164689548824e-1
-1.246376811594203e1 -2.0289855072463725e0 9.870072699305106e-1 9.870072699305106e-1
-1.1884057971014492e1 -2.0289855072463725e0 9.857364255104073e-1 9.857364255104073e-1
-1.1304347826086955e1 -2.0289855072463725e0 9.842712069938842e-1 9.842712069938842e-1
-1.0724637681159418e1 -2.0289855072463725e0 9.825702456970677e-1 9.825702456970677e-1
-1.0144927536231881e1 -2.0289855072463725e0 9.805806756909203e-1 9.805806756909203e-1
-9.565217391304344e0 -2.0289855072463725e0 9.782341251024412e-1 9.782341251024412e-1
-8.985507246376807e0 -2.0289855072463725e0 9.754410020677066e-1 9.754410020677066e-1
-8.40579710144927e0 -2.0289855072463725e0 9.72082208573287e-1 9.72082208573287e-1
-7.826086956521734e0 -2.0289855072463725e0 9.67996898165801e-1 9.67996898165801e-1
-7.246376811594198e0 -2.0289855072463725e0 9.629640197141817e-1 9.629640197141817e-1
-6.666666666666662e0 -2.0289855072463725e0 9.566738804288585e-1 9.566738804288585e-1
-6.0869565217391255e0 -2.0289855072463725e0 9.486832980505139e-1 9.486832980505139e-1
-5.507246376811589e0 -2.0289855072463725e0 9.383431168171097e-1 9.383431168171097e-1
-4.927536231884053e0 -2.0289855072463725e0 9.246780984745014e-1 9.246780984745014e-1
-4.347826086956517e0 -2.0289855072463725e0 9.061831399497075e-1 9.061831399497075e-1
-3.768115942028981e0 -2.0289855072463725e0 8.804710950314505e-1 8.804710950314505e-1
-3.188405797101445e0 -2.0289855072463725e0 8.436612233484883e-1 8.436612233484883e-1
-2.6086956521739086e0 -2.0289855072463725e0 7.893450913764555e-1 7.893450913764555e-1
-2.0289855072463725e0 -2.0289855072463725e0 7.070128754183479e-1 7.070128754183479e-1
-1.4492753623188364e0 -2.0289855072463725e0 5.806581598090919e-1 5.806581598090919e-1
-8.695652173913001e-1 -2.0289855072463725e0 3.9240947731770753e-1 3.9240947731770753e-1
-2.8985507246376385e-1 -2.0289855072463725e0 1.403578560073283e-1 1.403578560073283e-1
2.898550724637724e-1 -2.0289855072463725e0 -1.4035785600733242e-1 -1.4035785600733242e-1
8.695652173913087e-1 -2.0289855072463725e0 -3.9240947731771086e-1 -3.9240947731771086e-1
1.4492753623188448e0 -2.0289855072463725e0 -5.806581598090941e-1 -5.806581598090941e-1
2.028985507246381e0 -2.0289855072463725e0 -7.070128754183495e-1 -7.070128754183495e-1
2.608695652173917e0 -2.0289855072463725e0 -7.893450913764565e-1 -7.893450913764565e-1
3.188405797101453e0 -2.0289855072463725e0 -8.43661223348489e-1 -8.43661223348489e-1
3.7681159420289894e0 -2.0289855072463725e0 -8.804710950314509e-1 -8.804710950314509e-1
4.347826086956526e0 -2.0289855072463725e0 -9.061831399497078e-1 -9.061831399497078e-1
4.927536231884062e0 -2.0289855072463725e0 -9.246780984745016e-1 -9.246780984745016e-1
5.507246376811598e0 -2.0289855072463725e0 -9.383431168171099e-1 -9.383431168171099e-1
6.086956521739134e0 -2.0289855072463725e0 -9.486832980505141e-1 -9.486832980505141e-1
6.6666666666666705e0 -2.0289855072463725e0 -9.566738804288587e-1 -9.566738804288587e-1
7.246376811594207e0 -2.0289855072463725e0 -9.629640197141819e-1 -9.629640197141819e-1
7.826086956521743e0 -2.0289855072463725e0 -9.67996898165801e-1 -9.67996898165801e-1
8.405797101449279e0 -2.0289855072463725e0 -9.72082208573287e-1 -9.72082208573287e-1
8.985507246376816e0 -2.0289855072463725e0 -9.754410020677068e-1 -9.754410020677068e-1
9.565217391304353e0 -2.0289855072463725e0 -9.782341251024412e-1 -9.782341251024412e-1
1.014492753623189e1 -2.0289855072463725e0 -9.805806756909203e-1 -9.805806756909203e-1
1.0724637681159427e1 -2.0289855072463725e0 -9.825702456970677e-1 -9.825702456970677e-1
1.1304347826086964e1 -2.0289855072463725e0 -9.842712069938842e-1 -9.842712069938842e-1
1.1884057971014501e1 -2.0289855072463725e0 -9.857364255104073e-1 -9.857364255104073e-1
1.2463768115942038e1 -2.0289855072463725e0 -9.870072699305106e-1 -9.870072699305106e-1
1.3043478260869575e1 -2.0289855072463725e0 -9.881164689548825e-1 -9.881164689548825e-1
1.3623188405797112e1 -2.0289855072463725e0 -9.890901778818175e-1 -9.890901778818175e-1
1.420289855072465e1 -2.0289855072463725e0 -9.899494936611666e-1 -9.899494936611666e-1
1.4782608695652186e1 -2.0289855072463725e0 -9.907115796044095e-1 -9.907115796044095e-1
1.5362318840579723e1 -2.0289855072463725e0 -9.913905100700545e-1 -9.913905100700545e-1
1.594202898550726e1 -2.0289855072463725e0 -9.919979117236188e-1 -9.919979117236188e-1
1.6521739130434796e1 -2.0289855072463725e0 -9.925434552766406e-1 -9.925434552766406e-1
1.710144927536233e1 -2.0289855072463725e0 -9.930352361170129e-1 -9.930352361170129e-1
1.7681159420289866e1 -2.0289855072463725e0 -9.934800715262958e-1 -9.934800715262958e-1
1.82608695652174e1 -2.0289855072463725e0 -9.93883734673619e-1 -9.93883734673619e-1
1.8840579710144937e1 -2.0289855072463725e0 -9.942511402566915e-1 -9.942511402566915e-1
1.9420289855072472e1 -2.0289855072463725e0 -9.945864928494071e-1 -9.945864928494071e-1
2.0e1 -2.0289855072463725e0 -9.948934062566149e-1 -9.948934062566149e-1

-2.0e1 -1.4492753623188364e0 9.973847959828921e-1 9.973847959828921e-1
-1.9420289855072465e1 -1.4492753623188364e0 9.972269926097787e-1 9.972269926097787e-1
-1.884057971014493e1 -1.4492753623188364e0 9.970544855015816e-1 9.970544855015816e-1
-1.8260869565217394e1 -1.4492753623188364e0 9.96865392576337e-1 9.96865392576337e-1
-1.768115942028986e1 -1.4492753623188364e0 9.966575212323125e-1 9.966575212323125e-1
-1.7101449275362324e1 -1.4492753623188364e0 9.964283048969311e-1 9.964283048969311e-1
-1.652173913043479e1 -1.4492753623188364e0 9.961747239492219e-1 9.961747239492219e-1
-1.5942028985507251e1 -1.4492753623188364e0 9.95893206467704e-1 9.95893206467704e-1
-1.5362318840579714e1 -1.4492753623188364e0 9.955795027140816e-1 9.955795027140816e-1
-1.4782608695652177e1 -1.4492753623188364e0 9.9522852511998e-1 9.9522852511998e-1
-1.420289855072464e1 -1.4492753623188364e0 9.94834142531266e-1 9.94834142531266e-1
-1.3623188405797103e1 -1.4492753623188364e0 9.943889131791124e-1 9.943889131791124e-1
-1.3043478260869566e1 -1.4492753623188364e0 9.938837346736189e-1 9.938837346736189e-1
-1.246376811594203e1 -1.4492753623188364e0 9.933073803012537e-1 9.933073803012537e-1
-1.1884057971014492e1 -1.4492753623188364e0 9.92645877550526e-1 9.92645877550526e-1
-1.1304347826086955e1 -1.4492753623188364e0 9.918816646858506e-1 9.918816646858506e-1
-1.0724637681159418e1 -1.4492753623188364e0 9.909924304103234e-1 9.909924304103234e-1
-1.0144927536231881e1 -1.4492753623188364e0 9.899494936611666e-1 9.899494936611666e-1
-9.565217391304344e0 -1.4492753623188364e0 9.887155042247667e-1 9.887155042247667e-1
-8.985507246376807e0 -1.4492753623188364e0 9.872411207126472e-1 9.872411207126472e-1
-8.40579710144927e0 -1.4492753623188364e0 9.854601157443481e-1 9.854601157443481e-1
-7.826086956521734e0 -1.4492753623188364e0 9.832820049844603e-1 9.832820049844603e-1
-7.246376811594198e0 -1.4492753623188364e0 9.805806756909202e-1 9.805806756909202e-1
-6.666666666666662e0 -1.4492753623188364e0 9.771763639228009e-1 9.771763639228009e-1
-6.0869565217391255e0 -1.4492753623188364e0 9.728062146853671e-1 9.728062146853671e-1
-5.507246376811589e0 -1.4492753623188364e0 9.670745372626426e-1 9.670745372626426e-1
-4.927536231884053e0 -1.4492753623188364e0 9.593655015695964e-1 9.593655015695964e-1
-4.347826086956517e0 -1.4492753623188364e0 9.48683297692274e-1 9.48683297692274e-1
-3.768115942028981e0 -1.4492753623188364e0 9.333455672622759e-1 9.333455672622759e-1
-3.188405797101445e0 -1.4492753623188364e0 9.103643346357589e-1 9.103643346357589e-1
-2.6086956521739086e0 -1.4492753623188364e0 8.74097999781928e-1 8.74097999781928e-1
-2.0289855072463725e0 -1.4492753623188364e0 8.129214237327292e-1 8.129214237327292e-1
-1.4492753623188364e0 -1.4492753623188364e0 7.017892800366503e-1 7.017892800366503e-1
-8.695652173913001e-1 -1.4492753623188364e0 4.9949374777973266e-1 4.9949374777973266e-1
-2.8985507246376385e-1 -1.4492753623188364e0 1.8475102289656964e-1 1.8475102289656964e-1
2.898550724637724e-1 -1.4492753623188364e0 -1.8475102289657494e-1 -1.8475102289657494e-1
8.695652173913087e-1 -1.4492753623188364e0 -4.9949374777973643e-1 -4.9949374777973643e-1
1.4492753623188448e0 -1.4492753623188364e0 -7.017892800366526e-1 -7.017892800366526e-1
2.028985507246381e0 -1.4492753623188364e0 -8.129214237327305e-1 -8.129214237327305e-1
2.608695652173917e0 -1.4492753623188364e0 -8.740979997819286e-1 -8.740979997819286e-1
3.188405797101453e0 -1.4492753623188364e0 -9.103643346357594e-1 -9.103643346357594e-1
3.7681159420289894e0 -1.4492753623188364e0 -9.333455672622764e-1 -9.333455672622764e-1
4.347826086956526e0 -1.4492753623188364e0 -9.486832976922742e-1 -9.486832976922742e-1
4.927536231884062e0 -1.4492753623188364e0 -9.593655015695965e-1 -9.593655015695965e-1
5.507246376811598e0 -1.4492753623188364e0 -9.670745372626427e-1 -9.670745372626427e-1
6.086956521739134e0 -1.4492753623188364e0 -9.728062146853671e-1 -9.728062146853671e-1
6.6666666666666705e0 -1.4492753623188364e0 -9.771763639228012e-1 -9.771763639228012e-1
7.246376811594207e0 -1.4492753623188364e0 -9.805806756909203e-1 -9.805806756909203e-1
7.826086956521743e0 -1.4492753623188364e0 -9.832820049844603e-1 -9.832820049844603e-1
8.405797101449279e0 -1.4492753623188364e0 -9.854601157443481e-1 -9.854601157443481e-1
8.985507246376816e0 -1.4492753623188364e0 -9.872411207126472e-1 -9.872411207126472e-1
9.565217391304353e0 -1.4492753623188364e0 -9.887155042247667e-1 -9.887155042247667e-1
1.014492753623189e1 -1.4492753623188364e0 -9.899494936611666e-1 -9.899494936611666e-1
1.0724637681159427e1 -1.4492753623188364e0 -9.909924304103234e-1 -9.909924304103234e-1
1.1304347826086964e1 -1.4492753623188364e0 -9.918816646858506e-1 -9.918816646858506e-1
1.1884057971014501e1 -1.4492753623188364e0 -9.926458775505261e-1 -9.926458775505261e-1
1.2463768115942038e1 -1.4492753623188364e0 -9.933073803012537e-1 -9.933073803012537e-1
1.3043478260869575e1 -1.4492753623188364e0 -9.93883734673619e-1 -9.93883734673619e-1
1.3623188405797112e1 -1.4492753623188364e0 -9.943889131791124e-1 -9.943889131791124e-1
1.420289855072465e1 -1.4492753623188364e0 -9.94834142531266e-1 -9.94834142531266e-1
1.4782608695652186e1 -1.4492753623188364e0 -9.9522852511998e-1 -9.9522852511998e-1
1.5362318840579723e1 -1.4492753623188364e0 -9.955795027140815e-1 -9.955795027140815e-1
1.594202898550726e1 -1.4492753623188364e0 -9.958932064677039e-1 -9.958932064677039e-1
1.6521739130434796e1 -1.4492753623188364e0 -9.961747239492219e-1 -9.961747239492219e-1
1.710144927536233e1 -1.4492753623188364e0 -9.964283048969313e-1 -9.964283048969313e-1
1.7681159420289866e1 -1.4492753623188364e0 -9.966575212323125e-1 -9.966575212323125e-1
1.82608695652174e1 -1.4492753623188364e0 -9.96865392576337e-1 -9.96865392576337e-1
1.8840579710144937e1 -1.4492753623188364e0 -9.970544855015816e-1 -9.970544855015816e-1
1.9420289855072472e1 -1.4492753623188364e0 -9.972269926097787e-1 -9.972269926097787e-1
2.0e1 -1.4492753623188364e0 -9.973847959828921e-1 -9.973847959828921e-1

-2.0e1 -8.695652173913001e-1 9.990561583550595e-1 9.990561583550595e-1
-1.9420289855072465e1 -8.695652173913001e-1 9.989990544119017e-1 9.989990544119017e-1
-1.884057971014493e1 -8.695652173913001e-1 9.989366098486855e-1 9.989366098486855e-1
-1.8260869565217394e1 -8.695652173913001e-1 9.988681377244375e-1 9.988681377244375e-1
-1.768115942028986e1 -8.695652173913001e-1 9.987928370624672e-1 9.987928370624672e-1
-1.7101449275362324e1 -8.695652173913001e-1 9.987097693716604e-1 9.987097693716604e-1
-1.652173913043479e1 -8.695652173913001e-1 9.986178293325099e-1 9.986178293325099e-1
-1.5942028985507251e1 -8.695652173913001e-1 9.985157079309461e-1 9.985157079309461e-1
-1.5362318840579714e1 -8.695652173913001e-1 9.984018457335854e-1 9.984018457335854e-1
-1.4782608695652177e1 -8.695652173913001e-1 9.982743731749959e-1 9.982743731749959e-1
-1.420289855072464e1 -8.695652173913001e-1 9.981310335652205e-1 9.981310335652205e-1
-1.3623188405797103e1 -8.695652173913001e-1 9.979690828636266e-1 9.979690828636266e-1
-1.3043478260869566e1 -8.695652173913001e-1 9.977851578566089e-1 9.977851578566089e-1
-1.246376811594203e1 -8.695652173913001e-1 9.975751008362209e-1 9.975751008362209e-1
-1.1884057971014492e1 -8.695652173913001e-1 9.973337235915658e-1 9.973337235915658e-1
-1.1304347826086955e1 -8.695652173913001e-1 9.970544855015817e-1 9.970544855015817e-1
-1.0724637681159418e1 -8.695652173913001e-1 9.96729048114676e-1 9.96729048114676e-1
-1.0144927536231881e1 -8.695652173913001e-1 9.96346649041751e-1 9.96346649041751e-1
-9.565217391304344e0 -8.695652173913001e-1 9.958932064677039e-1 9.958932064677039e-1
-8.985507246376807e0 -8.695652173913001e-1 9.953500135553001e-1 9.953500135553001e-1
-8.40579710144927e0 -8.695652173913001e-1 9.946917938265514e-1 9.946917938265514e-1
-7.826086956521734e0 -8.695652173913001e-1 9.93883734673619e-1 9.93883734673619e-1
-7.246376811594198e0 -8.695652173913001e-1 9.928768384869221e-1 9.928768384869221e-1
-6.666666666666662e0 -8.695652173913001e-1 9.916004111862219e-1 9.916004111862219e-1
-6.0869565217391255e0 -8.695652173913001e-1 9.899494936611667e-1 9.899494936611667e-1
-5.507246376811589e0 -8.695652173913001e-1 9.877629653290535e-1 9.877629653290535e-1
-4.927536231884053e0 -8.695652173913001e-1 9.847835588113453e-1 9.847835588113453e-1
-4.347826086956517e0 -8.695652173913001e-1 9.805806742707555e-1 9.805806742707555e-1
-3.768115942028981e0 -8.695652173913001e-1 9.743910397758919e-1 9.743910397758919e-1
-3.188405797101445e0 -8.695652173913001e-1 9.647551116823346e-1 9.647551116823346e-1
-2.6086956521739086e0 -8.695652173913001e-1 9.484365478468151e-1 9.484365478468151e-1
-2.0289855072463725e0 -8.695652173913001e-1 9.156221137413202e-1 9.156221137413202e-1
-1.4492753623188364e0 -8.695652173913001e-1 8.324895796328894e-1 8.324895796328894e-1
-8.695652173913001e-1 -8.695652173913001e-1 6.243375447729462e-1 6.243375447729462e-1
-2.8985507246376385e-1 -8.695652173913001e-1 2.3840268143710672e-1 2.3840268143710672e-1
2.898550724637724e-1 -8.695652173913001e-1 -2.3840268143711352e-1 -2.3840268143711352e-1
8.695652173913087e-1 -8.695652173913001e-1 -6.243375447729506e-1 -6.243375447729506e-1
1.4492753623188448e0 -8.695652173913001e-1 -8.324895796328913e-1 -8.324895796328913e-1
2.028985507246381e0 -8.695652173913001e-1 -9.156221137413209e-1 -9.156221137413209e-1
2.608695652173917e0 -8.695652173913001e-1 -9.484365478468154e-1 -9.484365478468154e-1
3.188405797101453e0 -8.695652173913001e-1 -9.647551116823349e-1 -9.647551116823349e-1
3.7681159420289894e0 -8.695652173913001e-1 -9.74391039775892e-1 -9.74391039775892e-1
4.347826086956526e0 -8.695652173913001e-1 -9.805806742707555e-1 -9.805806742707555e-1
4.927536231884062e0 -8.695652173913001e-1 -9.847835588113453e-1 -9.847835588113453e-1
5.507246376811598e0 -8.695652173913001e-1 -9.877629653290535e-1 -9.877629653290535e-1
6.086956521739134e0 -8.695652173913001e-1 -9.899494936611667e-1 -9.899494936611667e-1
6.6666666666666705e0 -8.695652173913001e-1 -9.916004111862219e-1 -9.916004111862219e-1
7.246376811594207e0 -8.695652173913001e-1 -9.928768384869222e-1 -9.928768384869222e-1
7.826086956521743e0 -8.695652173913001e-1 -9.93883734673619e-1 -9.93883734673619e-1
8.405797101449279e0 -8.695652173913001e-1 -9.946917938265514e-1 -9.946917938265514e-1
8.985507246376816e0 -8.695652173913001e-1 -9.953500135553002e-1 -9.953500135553002e-1
9.565217391304353e0 -8.695652173913001e-1 -9.958932064677039e-1 -9.958932064677039e-1
1.014492753623189e1 -8.695652173913001e-1 -9.96346649041751e-1 -9.96346649041751e-1
1.0724637681159427e1 -8.695652173913001e-1 -9.967290481146758e-1 -9.967290481146758e-1
1.1304347826086964e1 -8.695652173913001e-1 -9.970544855015817e-1 -9.970544855015817e-1
1.1884057971014501e1 -8.695652173913001e-1 -9.973337235915658e-1 -9.973337235915658e-1
1.2463768115942038e1 -8.695652173913001e-1 -9.975751008362208e-1 -9.975751008362208e-1
1.3043478260869575e1 -8.695652173913001e-1 -9.977851578566089e-1 -9.977851578566089e-1
1.3623188405797112e1 -8.695652173913001e-1 -9.979690828636267e-1 -9.979690828636267e-1
1.420289855072465e1 -8.695652173913001e-1 -9.981310335652205e-1 -9.981310335652205e-1
1.4782608695652186e1 -8.695652173913001e-1 -9.982743731749959e-1 -9.982743731749959e-1
1.5362318840579723e1 -8.695652173913001e-1 -9.984018457335853e-1 -9.984018457335853e-1
1.594202898550726e1 -8.695652173913001e-1 -9.985157079309461e-1 -9.985157079309461e-1
1.6521739130434796e1 -8.695652173913001e-1 -9.986178293325099e-1 -9.986178293325099e-1
1.710144927536233e1 -8.695652173913001e-1 -9.987097693716607e-1 -9.987097693716607e-1
1.7681159420289866e1 -8.695652173913001e-1 -9.987928370624672e-1 -9.987928370624672e-1
1.82608695652174e1 -8.695652173913001e-1 -9.988681377244375e-1 -9.988681377244375e-1
1.8840579710144937e1 -8.695652173913001e-1 -9.989366098486855e-1 -9.989366098486855e-1
1.9420289855072472e1 -8.695652173913001e-1 -9.989990544119017e-1 -9.989990544119017e-1
2.0e1 -8.695652173913001e-1 -9.990561583550595e-1 -9.990561583550595e-1

-2.0e1 -2.8985507246376385e-1 9.998949965870996e-1 9.998949965870996e-1
-1.9420289855072465e1 -2.8985507246376385e-1 9.99888635224333e-1 9.99888635224333e-1
-1.884057971014493e1 -2.8985507246376385e-1 9.99881677808259e-1 9.99881677808259e-1
-1.8260869565217394e1 -2.8985507246376385e-1 9.998740474835989e-1 9.998740474835989e-1
-1.768115942028986e1 -2.8985507246376385e-1 9.998656545973652e-1 9.998656545973652e-1
-1.7101449275362324e1 -2.8985507246376385e-1 9.998563940539733e-1 9.998563940539733e-1
-1.652173913043479e1 -2.8985507246376385e-1 9.998461420100133e-1 9.998461420100133e-1
-1.5942028985507251e1 -2.8985507246376385e-1 9.998347517133227e-1 9.998347517133227e-1
-1.5362318840579714e1 -2.8985507246376385e-1 9.998220482235222e-1 9.998220482235222e-1
-1.4782608695652177e1 -2.8985507246376385e-1 9.998078216567245e-1 9.998078216567245e-1
-1.420289855072464e1 -2.8985507246376385e-1 9.997918184634463e-1 9.997918184634463e-1
-1.3623188405797103e1 -2.8985507246376385e-1 9.997737300570649e-1 9.997737300570649e-1
-1.3043478260869566e1 -2.8985507246376385e-1 9.997531778316099e-1 9.997531778316099e-1
-1.246376811594203e1 -2.8985507246376385e-1 9.997296931968459e-1 9.997296931968459e-1
-1.1884057971014492e1 -2.8985507246376385e-1 9.997026906430498e-1 9.997026906430498e-1
-1.1304347826086955e1 -2.8985507246376385e-1 9.996714309094813e-1 9.996714309094813e-1
-1.0724637681159418e1 -2.8985507246376385e-1 9.996349698728536e-1 9.996349698728536e-1
-1.0144927536231881e1 -2.8985507246376385e-1 9.995920864606949e-1 9.995920864606949e-1
-9.565217391304344e0 -2.8985507246376385e-1 9.995411791453815e-1 9.995411791453815e-1
-8.985507246376807e0 -2.8985507246376385e-1 9.994801143396996e-1 9.994801143396996e-1
-8.40579710144927e0 -2.8985507246376385e-1 9.994059993535874e-1 9.994059993535874e-1
-7.826086956521734e0 -2.8985507246376385e-1 9.993148337667671e-1 9.993148337667671e-1
-7.246376811594198e0 -2.8985507246376385e-1 9.992009587217895e-1 9.992009587217895e-1
-6.666666666666662e0 -2.8985507246376385e-1 9.990561583550596e-1 9.990561583550596e-1
-6.0869565217391255e0 -2.8985507246376385e-1 9.988681377244374e-1 9.988681377244374e-1
-5.507246376811589e0 -2.8985507246376385e-1 9.986178293324788e-1 9.986178293324788e-1
-4.927536231884053e0 -2.8985507246376385e-1 9.982743731619103e-1 9.982743731619103e-1
-4.347826086956517e0 -2.8985507246376385e-1 9.977851550265607e-1 9.977851550265607e-1
-3.768115942028981e0 -2.8985507246376385e-1 9.970541730482134e-1 9.970541730482134e-1
-3.188405797101445e0 -2.8985507246376385e-1 9.958755992400874e-1 9.958755992400874e-1
-2.6086956521739086e0 -2.8985507246376385e-1 9.93377412023716e-1 9.93377412023716e-1
-2.0289855072463725e0 -2.8985507246376385e-1 9.825049920513107e-1 9.825049920513107e-1
-1.4492753623188364e0 -2.8985507246376385e-1 9.237551144828591e-1 9.237551144828591e-1
-8.695652173913001e-1 -2.8985507246376385e-1 7.152080443113271e-1 7.152080443113271e-1
-2.8985507246376385e-1 -2.8985507246376385e-1 2.780945466085209e-1 2.780945466085209e-1
2.898550724637724e-1 -2.8985507246376385e-1 -2.780945466085288e-1 -2.780945466085288e-1
8.695652173913087e-1 -2.8985507246376385e-1 -7.15208044311332e-1 -7.15208044311332e-1
1.4492753623188448e0 -2.8985507246376385e-1 -9.237551144828609e-1 -9.237551144828609e-1
2.028985507246381e0 -2.8985507246376385e-1 -9.825049920513111e-1 -9.825049920513111e-1
2.608695652173917e0 -2.8985507246376385e-1 -9.93377412023716e-1 -9.93377412023716e-1
3.188405797101453e0 -2.8985507246376385e-1 -9.958755992400876e-1 -9.958755992400876e-1
3.7681159420289894e0 -2.8985507246376385e-1 -9.970541730482134e-1 -9.970541730482134e-1
4.347826086956526e0 -2.8985507246376385e-1 -9.977851550265607e-1 -9.977851550265607e-1
4.927536231884062e0 -2.8985507246376385e-1 -9.982743731619103e-1 -9.982743731619103e-1
5.507246376811598e0 -2.8985507246376385e-1 -9.986178293324788e-1 -9.986178293324788e-1
6.086956521739134e0 -2.8985507246376385e-1 -9.988681377244376e-1 -9.988681377244376e-1
6.6666666666666705e0 -2.8985507246376385e-1 -9.990561583550596e-1 -9.990561583550596e-1
7.246376811594207e0 -2.8985507246376385e-1 -9.992009587217895e-1 -9.992009587217895e-1
7.826086956521743e0 -2.8985507246376385e-1 -9.993148337667672e-1 -9.993148337667672e-1
8.405797101449279e0 -2.8985507246376385e-1 -9.994059993535876e-1 -9.994059993535876e-1
8.985507246376816e0 -2.8985507246376385e-1 -9.994801143396996e-1 -9.994801143396996e-1
9.565217391304353e0 -2.8985507246376385e-1 -9.995411791453815e-1 -9.995411791453815e-1
1.014492753623189e1 -2.8985507246376385e-1 -9.995920864606948e-1 -9.995920864606948e-1
1.0724637681159427e1 -2.8985507246376385e-1 -9.996349698728536e-1 -9.996349698728536e-1
1.1304347826086964e1 -2.8985507246376385e-1 -9.996714309094813e-1 -9.996714309094813e-1
1.1884057971014501e1 -2.8985507246376385e-1 -9.997026906430498e-1 -9.997026906430498e-1
1.2463768115942038e1 -2.8985507246376385e-1 -9.997296931968459e-1 -9.997296931968459e-1
1.3043478260869575e1 -2.8985507246376385e-1 -9.997531778316101e-1 -9.997531778316101e-1
1.3623188405797112e1 -2.8985507246376385e-1 -9.997737300570649e-1 -9.997737300570649e-1
1.420289855072465e1 -2.8985507246376385e-1 -9.997918184634462e-1 -9.997918184634462e-1
1.4782608695652186e1 -2.8985507246376385e-1 -9.998078216567245e-1 -9.998078216567245e-1
1.5362318840579723e1 -2.8985507246376385e-1 -9.998220482235222e-1 -9.998220482235222e-1
1.594202898550726e1 -2.8985507246376385e-1 -9.998347517133227e-1 -9.998347517133227e-1
1.6521739130434796e1 -2.8985507246376385e-1 -9.998461420100133e-1 -9.998461420100133e-1
1.710144927536233e1 -2.8985507246376385e-1 -9.998563940539735e-1 -9.998563940539735e-1
1.7681159420289866e1 -2.8985507246376385e-1 -9.998656545973652e-1 -9.998656545973652e-1
1.82608695652174e1 -2.8985507246376385e-1 -9.998740474835989e-1 -9.998740474835989e-1
1.8840579710144937e1 -2.8985507246376385e-1 -9.99881677808259e-1 -9.99881677808259e-1
1.9420289855072472e1 -2.8985507246376385e-1 -9.99888635224333e-1 -9.99888635224333e-1
2.0e1 -2.8985507246376385e-1 -9.998949965870996e-1 -9.998949965870996e-1

-2.0e1 2.898550724637724e-1 9.998949965870996e-1 9.998949965870996e-1
-1.9420289855072465e1 2.898550724637724e-1 9.99888635224333e-1 9.99888635224333e-1
-1.884057971014493e1 2.898550724637724e-1 9.99881677808259e-1 9.99881677808259e-1
-1.8260869565217394e1 2.898550724637724e-1 9.998740474835989e-1 9.998740474835989e-1
-1.768115942028986e1 2.898550724637724e-1 9.998656545973652e-1 9.998656545973652e-1
-1.7101449275362324e1 2.898550724637724e-1 9.998563940539733e-1 9.998563940539733e-1
-1.652173913043479e1 2.898550724637724e-1 9.998461420100133e-1 9.998461420100133e-1
-1.5942028985507251e1 2.898550724637724e-1 9.998347517133227e-1 9.998347517133227e-1
-1.5362318840579714e1 2.898550724637724e-1 9.998220482235222e-1 9.998220482235222e-1
-1.4782608695652177e1 2.898550724637724e-1 9.998078216567245e-1 9.998078216567245e-1
-1.420289855072464e1 2.898550724637724e-1 9.997918184634463e-1 9.997918184634463e-1
-1.3623188405797103e1 2.898550724637724e-1 9.997737300570649e-1 9.997737300570649e-1
-1.3043478260869566e1 2.898550724637724e-1 9.997531778316099e-1 9.997531778316099e-1
-1.246376811594203e1 2.898550724637724e-1 9.997296931968459e-1 9.997296931968459e-1
-1.1884057971014492e1 2.898550724637724e-1 9.997026906430498e-1 9.997026906430498e-1
-1.1304347826086955e1 2.898550724637724e-1 9.996714309094812e-1 9.996714309094812e-1
-1.0724637681159418e1 2.898550724637724e-1 9.996349698728536e-1 9.996349698728536e-1
-1.0144927536231881e1 2.898550724637724e-1 9.995920864606948e-1 9.995920864606948e-1
-9.565217391304344e0 2.898550724637724e-1 9.995411791453813e-1 9.995411791453813e-1
-8.985507246376807e0 2.898550724637724e-1 9.994801143396996e-1 9.994801143396996e-1
-8.40579710144927e0 2.898550724637724e-1 9.994059993535874e-1 9.994059993535874e-1
-7.826086956521734e0 2.898550724637724e-1 9.993148337667671e-1 9.993148337667671e-1
-7.246376811594198e0 2.898550724637724e-1 9.992009587217894e-1 9.992009587217894e-1
-6.666666666666662e0 2.898550724637724e-1 9.990561583550595e-1 9.990561583550595e-1
-6.0869565217391255e0 2.898550724637724e-1 9.988681377244374e-1 9.988681377244374e-1
-5.507246376811589e0 2.898550724637724e-1 9.986178293324788e-1 9.986178293324788e-1
-4.927536231884053e0 2.898550724637724e-1 9.982743731619103e-1 9.982743731619103e-1
-4.347826086956517e0 2.898550724637724e-1 9.977851550265607e-1 9.977851550265607e-1
-3.768115942028981e0 2.898550724637724e-1 9.970541730482132e-1 9.970541730482132e-1
-3.188405797101445e0 2.898550724637724e-1 9.958755992400873e-1 9.958755992400873e-1
-2.6086956521739086e0 2.898550724637724e-1 9.933774120237157e-1 9.933774120237157e-1
-2.0289855072463725e0 2.898550724637724e-1 9.825049920513103e-1 9.825049920513103e-1
-1.4492753623188364e0 2.898550724637724e-1 9.237551144828584e-1 9.237551144828584e-1
-8.695652173913001e-1 2.898550724637724e-1 7.152080443113265e-1 7.152080443113265e-1
-2.8985507246376385e-1 2.898550724637724e-1 2.7809454660852057e-1 2.7809454660852057e-1
2.898550724637724e-1 2.898550724637724e-1 -2.780945466085284e-1 -2.780945466085284e-1
8.695652173913087e-1 2.898550724637724e-1 -7.152080443113312e-1 -7.152080443113312e-1
1.4492753623188448e0 2.898550724637724e-1 -9.237551144828601e-1 -9.237551144828601e-1
2.028985507246381e0 2.898550724637724e-1 -9.825049920513105e-1 -9.825049920513105e-1
2.608695652173917e0 2.898550724637724e-1 -9.933774120237157e-1 -9.933774120237157e-1
3.188405797101453e0 2.898550724637724e-1 -9.958755992400873e-1 -9.958755992400873e-1
3.7681159420289894e0 2.898550724637724e-1 -9.970541730482132e-1 -9.970541730482132e-1
4.347826086956526e0 2.898550724637724e-1 -9.977851550265607e-1 -9.977851550265607e-1
4.927536231884062e0 2.898550724637724e-1 -9.982743731619103e-1 -9.982743731619103e-1
5.507246376811598e0 2.898550724637724e-1 -9.986178293324786e-1 -9.986178293324786e-1
6.086956521739134e0 2.898550724637724e-1 -9.988681377244374e-1 -9.988681377244374e-1
6.6666666666666705e0 2.898550724637724e-1 -9.990561583550595e-1 -9.990561583550595e-1
7.246376811594207e0 2.898550724637724e-1 -9.992009587217894e-1 -9.992009587217894e-1
7.826086956521743e0 2.898550724637724e-1 -9.993148337667671e-1 -9.993148337667671e-1
8.405797101449279e0 2.898550724637724e-1 -9.994059993535874e-1 -9.994059993535874e-1
8.985507246376816e0 2.898550724637724e-1 -9.994801143396996e-1 -9.994801143396996e-1
9.565217391304353e0 2.898550724637724e-1 -9.995411791453813e-1 -9.995411791453813e-1
1.014492753623189e1 2.898550724637724e-1 -9.995920864606948e-1 -9.995920864606948e-1
1.0724637681159427e1 2.898550724637724e-1 -9.996349698728534e-1 -9.996349698728534e-1
1.1304347826086964e1 2.898550724637724e-1 -9.996714309094812e-1 -9.996714309094812e-1
1.1884057971014501e1 2.898550724637724e-1 -9.997026906430498e-1 -9.997026906430498e-1
1.2463768115942038e1 2.898550724637724e-1 -9.997296931968459e-1 -9.997296931968459e-1
1.3043478260869575e1 2.898550724637724e-1 -9.997531778316101e-1 -9.997531778316101e-1
1.3623188405797112e1 2.898550724637724e-1 -9.997737300570649e-1 -9.997737300570649e-1
1.420289855072465e1 2.898550724637724e-1 -9.997918184634462e-1 -9.997918184634462e-1
1.4782608695652186e1 2.898550724637724e-1 -9.998078216567245e-1 -9.998078216567245e-1
1.5362318840579723e1 2.898550724637724e-1 -9.998220482235222e-1 -9.998220482235222e-1
1.594202898550726e1 2.898550724637724e-1 -9.998347517133227e-1 -9.998347517133227e-1
1.6521739130434796e1 2.898550724637724e-1 -9.998461420100133e-1 -9.998461420100133e-1
1.710144927536233e1 2.898550724637724e-1 -9.998563940539735e-1 -9.998563940539735e-1
1.7681159420289866e1 2.898550724637724e-1 -9.998656545973652e-1 -9.998656545973652e-1
1.82608695652174e1 2.898550724637724e-1 -9.998740474835989e-1 -9.998740474835989e-1
1.8840579710144937e1 2.898550724637724e-1 -9.99881677808259e-1 -9.99881677808259e-1
1.9420289855072472e1 2.898550724637724e-1 -9.99888635224333e-1 -9.99888635224333e-1
2.0e1 2.898550724637724e-1 -9.998949965870996e-1 -9.998949965870996e-1

-2.0e1 8.695652173913087e-1 9.990561583550595e-1 9.990561583550595e-1
-1.9420289855072465e1 8.695652173913087e-1 9.989990544119017e-1 9.989990544119017e-1
-1.884057971014493e1 8.695652173913087e-1 9.989366098486855e-1 9.989366098486855e-1
-1.8260869565217394e1 8.695652173913087e-1 9.988681377244375e-1 9.988681377244375e-1
-1.768115942028986e1 8.695652173913087e-1 9.987928370624672e-1 9.987928370624672e-1
-1.7101449275362324e1 8.695652173913087e-1 9.987097693716604e-1 9.987097693716604e-1
-1.652173913043479e1 8.695652173913087e-1 9.986178293325099e-1 9.986178293325099e-1
-1.5942028985507251e1 8.695652173913087e-1 9.985157079309461e-1 9.985157079309461e-1
-1.5362318840579714e1 8.695652173913087e-1 9.984018457335854e-1 9.984018457335854e-1
-1.4782608695652177e1 8.695652173913087e-1 9.982743731749959e-1 9.982743731749959e-1
-1.420289855072464e1 8.695652173913087e-1 9.981310335652205e-1 9.981310335652205e-1
-1.3623188405797103e1 8.695652173913087e-1 9.979690828636266e-1 9.979690828636266e-1
-1.3043478260869566e1 8.695652173913087e-1 9.977851578566089e-1 9.977851578566089e-1
-1.246376811594203e1 8.695652173913087e-1 9.975751008362209e-1 9.975751008362209e-1
-1.1884057971014492e1 8.695652173913087e-1 9.973337235915658e-1 9.973337235915658e-1
-1.1304347826086955e1 8.695652173913087e-1 9.970544855015815e-1 9.970544855015815e-1
-1.0724637681159418e1 8.695652173913087e-1 9.967290481146758e-1 9.967290481146758e-1
-1.0144927536231881e1 8.695652173913087e-1 9.96346649041751e-1 9.96346649041751e-1
-9.565217391304344e0 8.695652173913087e-1 9.958932064677039e-1 9.958932064677039e-1
-8.985507246376807e0 8.695652173913087e-1 9.953500135553001e-1 9.953500135553001e-1
-8.40579710144927e0 8.695652173913087e-1 9.946917938265512e-1 9.946917938265512e-1
-7.826086956521734e0 8.695652173913087e-1 9.938837346736188e-1 9.938837346736188e-1
-7.246376811594198e0 8.695652173913087e-1 9.928768384869219e-1 9.928768384869219e-1
-6.666666666666662e0 8.695652173913087e-1 9.916004111862216e-1 9.916004111862216e-1
-6.0869565217391255e0 8.695652173913087e-1 9.899494936611665e-1 9.899494936611665e-1
-5.507246376811589e0 8.695652173913087e-1 9.877629653290533e-1 9.877629653290533e-1
-4.927536231884053e0 8.695652173913087e-1 9.84783558811345e-1 9.84783558811345e-1
-4.347826086956517e0 8.695652173913087e-1 9.80580674270755e-1 9.80580674270755e-1
-3.768115942028981e0 8.695652173913087e-1 9.743910397758915e-1 9.743910397758915e-1
-3.188405797101445e0 8.695652173913087e-1 9.64755111682334e-1 9.64755111682334e-1
-2.6086956521739086e0 8.695652173913087e-1 9.484365478468141e-1 9.484365478468141e-1
-2.0289855072463725e0 8.695652173913087e-1 9.15622113741319e-1 9.15622113741319e-1
-1.4492753623188364e0 8.695652173913087e-1 8.324895796328876e-1 8.324895796328876e-1
-8.695652173913001e-1 8.695652173913087e-1 6.243375447729443e-1 6.243375447729443e-1
-2.8985507246376385e-1 8.695652173913087e-1 2.3840268143710597e-1 2.3840268143710597e-1
2.898550724637724e-1 8.695652173913087e-1 -2.3840268143711274e-1 -2.3840268143711274e-1
8.695652173913087e-1 8.695652173913087e-1 -6.243375447729488e-1 -6.243375447729488e-1
1.4492753623188448e0 8.695652173913087e-1 -8.324895796328895e-1 -8.324895796328895e-1
2.028985507246381e0 8.695652173913087e-1 -9.156221137413195e-1 -9.156221137413195e-1
2.608695652173917e0 8.695652173913087e-1 -9.484365478468144e-1 -9.484365478468144e-1
3.188405797101453e0 8.695652173913087e-1 -9.647551116823342e-1 -9.647551116823342e-1
3.7681159420289894e0 8.695652173913087e-1 -9.743910397758915e-1 -9.743910397758915e-1
4.347826086956526e0 8.695652173913087e-1 -9.805806742707552e-1 -9.805806742707552e-1
4.927536231884062e0 8.695652173913087e-1 -9.84783558811345e-1 -9.84783558811345e-1
5.507246376811598e0 8.695652173913087e-1 -9.877629653290534e-1 -9.877629653290534e-1
6.086956521739134e0 8.695652173913087e-1 -9.899494936611665e-1 -9.899494936611665e-1
6.6666666666666705e0 8.695652173913087e-1 -9.916004111862217e-1 -9.916004111862217e-1
7.246376811594207e0 8.695652173913087e-1 -9.92876838486922e-1 -9.92876838486922e-1
7.826086956521743e0 8.695652173913087e-1 -9.938837346736189e-1 -9.938837346736189e-1
8.405797101449279e0 8.695652173913087e-1 -9.946917938265512e-1 -9.946917938265512e-1
8.985507246376816e0 8.695652173913087e-1 -9.953500135553001e-1 -9.953500135553001e-1
9.565217391304353e0 8.695652173913087e-1 -9.958932064677039e-1 -9.958932064677039e-1
1.014492753623189e1 8.695652173913087e-1 -9.96346649041751e-1 -9.96346649041751e-1
1.0724637681159427e1 8.695652173913087e-1 -9.967290481146758e-1 -9.967290481146758e-1
1.1304347826086964e1 8.695652173913087e-1 -9.970544855015815e-1 -9.970544855015815e-1
1.1884057971014501e1 8.695652173913087e-1 -9.973337235915658e-1 -9.973337235915658e-1
1.2463768115942038e1 8.695652173913087e-1 -9.975751008362208e-1 -9.975751008362208e-1
1.3043478260869575e1 8.695652173913087e-1 -9.977851578566089e-1 -9.977851578566089e-1
1.3623188405797112e1 8.695652173913087e-1 -9.979690828636267e-1 -9.979690828636267e-1
1.420289855072465e1 8.695652173913087e-1 -9.981310335652205e-1 -9.981310335652205e-1
1.4782608695652186e1 8.695652173913087e-1 -9.982743731749959e-1 -9.982743731749959e-1
1.5362318840579723e1 8.695652173913087e-1 -9.984018457335853e-1 -9.984018457335853e-1
1.594202898550726e1 8.695652173913087e-1 -9.985157079309461e-1 -9.985157079309461e-1
1.6521739130434796e1 8.695652173913087e-1 -9.986178293325099e-1 -9.986178293325099e-1
1.710144927536233e1 8.695652173913087e-1 -9.987097693716607e-1 -9.987097693716607e-1
1.7681159420289866e1 8.695652173913087e-1 -9.987928370624672e-1 -9.987928370624672e-1
1.82608695652174e1 8.695652173913087e-1 -9.988681377244375e-1 -9.988681377244375e-1
1.8840579710144937e1 8.695652173913087e-1 -9.989366098486855e-1 -9.989366098486855e-1
1.9420289855072472e1 8.695652173913087e-1 -9.989990544119017e-1 -9.989990544119017e-1
2.0e1 8.695652173913087e-1 -9.990561583550595e-1 -9.990561583550595e-1

-2.0e1 1.4492753623188448e0 9.973847959828921e-1 9.973847959828921e-1
-1.9420289855072465e1 1.4492753623188448e0 9.972269926097787e-1 9.972269926097787e-1
-1.884057971014493e1 1.4492753623188448e0 9.970544855015816e-1 9.970544855015816e-1
-1.8260869565217394e1 1.4492753623188448e0 9.96865392576337e-1 9.96865392576337e-1
-1.768115942028986e1 1.4492753623188448e0 9.966575212323125e-1 9.966575212323125e-1
-1.7101449275362324e1 1.4492753623188448e0 9.964283048969311e-1 9.964283048969311e-1
-1.652173913043479e1 1.4492753623188448e0 9.961747239492219e-1 9.961747239492219e-1
-1.5942028985507251e1 1.4492753623188448e0 9.958932064677037e-1 9.958932064677037e-1
-1.5362318840579714e1 1.4492753623188448e0 9.955795027140815e-1 9.955795027140815e-1
-1.4782608695652177e1 1.4492753623188448e0 9.952285251199798e-1 9.952285251199798e-1
-1.420289855072464e1 1.4492753623188448e0 9.94834142531266e-1 9.94834142531266e-1
-1.3623188405797103e1 1.4492753623188448e0 9.943889131791123e-1 9.943889131791123e-1
-1.3043478260869566e1 1.4492753623188448e0 9.938837346736189e-1 9.938837346736189e-1
-1.246376811594203e1 1.4492753623188448e0 9.933073803012535e-1 9.933073803012535e-1
-1.1884057971014492e1 1.4492753623188448e0 9.92645877550526e-1 9.92645877550526e-1
-1.1304347826086955e1 1.4492753623188448e0 9.918816646858505e-1 9.918816646858505e-1
-1.0724637681159418e1 1.4492753623188448e0 9.909924304103234e-1 9.909924304103234e-1
-1.0144927536231881e1 1.4492753623188448e0 9.899494936611665e-1 9.899494936611665e-1
-9.565217391304344e0 1.4492753623188448e0 9.887155042247665e-1 9.887155042247665e-1
-8.985507246376807e0 1.4492753623188448e0 9.87241120712647e-1 9.87241120712647e-1
-8.40579710144927e0 1.4492753623188448e0 9.854601157443479e-1 9.854601157443479e-1
-7.826086956521734e0 1.4492753623188448e0 9.832820049844601e-1 9.832820049844601e-1
-7.246376811594198e0 1.4492753623188448e0 9.8058067569092e-1 9.8058067569092e-1
-6.666666666666662e0 1.4492753623188448e0 9.771763639228007e-1 9.771763639228007e-1
-6.0869565217391255e0 1.4492753623188448e0 9.728062146853667e-1 9.728062146853667e-1
-5.507246376811589e0 1.4492753623188448e0 9.670745372626421e-1 9.670745372626421e-1
-4.927536231884053e0 1.4492753623188448e0 9.59365501569596e-1 9.59365501569596e-1
-4.347826086956517e0 1.4492753623188448e0 9.486832976922734e-1 9.486832976922734e-1
-3.768115942028981e0 1.4492753623188448e0 9.333455672622754e-1 9.333455672622754e-1
-3.188405797101445e0 1.4492753623188448e0 9.103643346357582e-1 9.103643346357582e-1
-2.6086956521739086e0 1.4492753623188448e0 8.740979997819268e-1 8.740979997819268e-1
-2.0289855072463725e0 1.4492753623188448e0 8.129214237327276e-1 8.129214237327276e-1
-1.4492753623188364e0 1.4492753623188448e0 7.017892800366484e-1 7.017892800366484e-1
-8.695652173913001e-1 1.4492753623188448e0 4.994937477797309e-1 4.994937477797309e-1
-2.8985507246376385e-1 1.4492753623188448e0 1.8475102289656892e-1 1.8475102289656892e-1
2.898550724637724e-1 1.4492753623188448e0 -1.8475102289657422e-1 -1.8475102289657422e-1
8.695652173913087e-1 1.4492753623188448e0 -4.994937477797347e-1 -4.994937477797347e-1
1.4492753623188448e0 1.4492753623188448e0 -7.017892800366505e-1 -7.017892800366505e-1
2.028985507246381e0 1.4492753623188448e0 -8.129214237327288e-1 -8.129214237327288e-1
2.608695652173917e0 1.4492753623188448e0 -8.740979997819275e-1 -8.740979997819275e-1
3.188405797101453e0 1.4492753623188448e0 -9.103643346357586e-1 -9.103643346357586e-1
3.7681159420289894e0 1.4492753623188448e0 -9.333455672622756e-1 -9.333455672622756e-1
4.347826086956526e0 1.4492753623188448e0 -9.486832976922737e-1 -9.486832976922737e-1
4.927536231884062e0 1.4492753623188448e0 -9.593655015695962e-1 -9.593655015695962e-1
5.507246376811598e0 1.4492753623188448e0 -9.670745372626421e-1 -9.670745372626421e-1
6.086956521739134e0 1.4492753623188448e0 -9.728062146853668e-1 -9.728062146853668e-1
6.6666666666666705e0 1.4492753623188448e0 -9.771763639228009e-1 -9.771763639228009e-1
7.246376811594207e0 1.4492753623188448e0 -9.8058067569092e-1 -9.8058067569092e-1
7.826086956521743e0 1.4492753623188448e0 -9.832820049844601e-1 -9.832820049844601e-1
8.405797101449279e0 1.4492753623188448e0 -9.854601157443479e-1 -9.854601157443479e-1
8.985507246376816e0 1.4492753623188448e0 -9.87241120712647e-1 -9.87241120712647e-1
9.565217391304353e0 1.4492753623188448e0 -9.887155042247665e-1 -9.887155042247665e-1
1.014492753623189e1 1.4492753623188448e0 -9.899494936611665e-1 -9.899494936611665e-1
1.0724637681159427e1 1.4492753623188448e0 -9.909924304103233e-1 -9.909924304103233e-1
1.1304347826086964e1 1.4492753623188448e0 -9.918816646858505e-1 -9.918816646858505e-1
1.1884057971014501e1 1.4492753623188448e0 -9.92645877550526e-1 -9.92645877550526e-1
1.2463768115942038e1 1.4492753623188448e0 -9.933073803012535e-1 -9.933073803012535e-1
1.3043478260869575e1 1.4492753623188448e0 -9.93883734673619e-1 -9.93883734673619e-1
1.3623188405797112e1 1.4492753623188448e0 -9.943889131791124e-1 -9.943889131791124e-1
1.420289855072465e1 1.4492753623188448e0 -9.948341425312659e-1 -9.948341425312659e-1
1.4782608695652186e1 1.4492753623188448e0 -9.952285251199798e-1 -9.952285251199798e-1
1.5362318840579723e1 1.4492753623188448e0 -9.955795027140815e-1 -9.955795027140815e-1
1.594202898550726e1 1.4492753623188448e0 -9.958932064677039e-1 -9.958932064677039e-1
1.6521739130434796e1 1.4492753623188448e0 -9.961747239492219e-1 -9.961747239492219e-1
1.710144927536233e1 1.4492753623188448e0 -9.964283048969311e-1 -9.964283048969311e-1
1.7681159420289866e1 1.4492753623188448e0 -9.966575212323125e-1 -9.966575212323125e-1
1.82608695652174e1 1.4492753623188448e0 -9.96865392576337e-1 -9.96865392576337e-1
1.8840579710144937e1 1.4492753623188448e0 -9.970544855015816e-1 -9.970544855015816e-1
1.9420289855072472e1 1.4492753623188448e0 -9.972269926097787e-1 -9.972269926097787e-1
2.0e1 1.4492753623188448e0 -9.973847959828921e-1 -9.973847959828921e-1

-2.0e1 2.028985507246381e0 9.948934062566149e-1 9.948934062566149e-1
-1.9420289855072465e1 2.028985507246381e0 9.945864928494071e-1 9.945864928494071e-1
-1.884057971014493e1 2.028985507246381e0 9.942511402566915e-1 9.942511402566915e-1
-1.8260869565217394e1 2.028985507246381e0 9.938837346736188e-1 9.938837346736188e-1
-1.768115942028986e1 2.028985507246381e0 9.934800715262958e-1 9.934800715262958e-1
-1.7101449275362324e1 2.028985507246381e0 9.930352361170129e-1 9.930352361170129e-1
-1.652173913043479e1 2.028985507246381e0 9.925434552766406e-1 9.925434552766406e-1
-1.5942028985507251e1 2.028985507246381e0 9.91997911723619e-1 9.91997911723619e-1
-1.5362318840579714e1 2.028985507246381e0 9.913905100700545e-1 9.913905100700545e-1
-1.4782608695652177e1 2.028985507246381e0 9.907115796044095e-1 9.907115796044095e-1
-1.420289855072464e1 2.028985507246381e0 9.899494936611666e-1 9.899494936611666e-1
-1.3623188405797103e1 2.028985507246381e0 9.890901778818174e-1 9.890901778818174e-1
-1.3043478260869566e1 2.028985507246381e0 9.881164689548824e-1 9.881164689548824e-1
-1.246376811594203e1 2.028985507246381e0 9.870072699305106e-1 9.870072699305106e-1
-1.1884057971014492e1 2.028985507246381e0 9.857364255104072e-1 9.857364255104072e-1
-1.1304347826086955e1 2.028985507246381e0 9.84271206993884e-1 9.84271206993884e-1
-1.0724637681159418e1 2.028985507246381e0 9.825702456970676e-1 9.825702456970676e-1
-1.0144927536231881e1 2.028985507246381e0 9.8058067569092e-1 9.8058067569092e-1
-9.565217391304344e0 2.028985507246381e0 9.782341251024411e-1 9.782341251024411e-1
-8.985507246376807e0 2.028985507246381e0 9.754410020677063e-1 9.754410020677063e-1
-8.40579710144927e0 2.028985507246381e0 9.720822085732865e-1 9.720822085732865e-1
-7.826086956521734e0 2.028985507246381e0 9.679968981658006e-1 9.679968981658006e-1
-7.246376811594198e0 2.028985507246381e0 9.629640197141814e-1 9.629640197141814e-1
-6.666666666666662e0 2.028985507246381e0 9.566738804288583e-1 9.566738804288583e-1
-6.0869565217391255e0 2.028985507246381e0 9.486832980505137e-1 9.486832980505137e-1
-5.507246376811589e0 2.028985507246381e0 9.383431168171094e-1 9.383431168171094e-1
-4.927536231884053e0 2.028985507246381e0 9.246780984745008e-1 9.246780984745008e-1
-4.347826086956517e0 2.028985507246381e0 9.061831399497068e-1 9.061831399497068e-1
-3.768115942028981e0 2.028985507246381e0 8.804710950314497e-1 8.804710950314497e-1
-3.188405797101445e0 2.028985507246381e0 8.436612233484873e-1 8.436612233484873e-1
-2.6086956521739086e0 2.028985507246381e0 7.893450913764544e-1 7.893450913764544e-1
-2.0289855072463725e0 2.028985507246381e0 7.070128754183466e-1 7.070128754183466e-1
-1.4492753623188364e0 2.028985507246381e0 5.806581598090903e-1 5.806581598090903e-1
-8.695652173913001e-1 2.028985507246381e0 3.9240947731770626e-1 3.9240947731770626e-1
-2.8985507246376385e-1 2.028985507246381e0 1.4035785600732784e-1 1.4035785600732784e-1
2.898550724637724e-1 2.028985507246381e0 -1.4035785600733186e-1 -1.4035785600733186e-1
8.695652173913087e-1 2.028985507246381e0 -3.9240947731770953e-1 -3.9240947731770953e-1
1.4492753623188448e0 2.028985507246381e0 -5.806581598090925e-1 -5.806581598090925e-1
2.028985507246381e0 2.028985507246381e0 -7.07012875418348e-1 -7.07012875418348e-1
2.608695652173917e0 2.028985507246381e0 -7.893450913764554e-1 -7.893450913764554e-1
3.188405797101453e0 2.028985507246381e0 -8.436612233484879e-1 -8.436612233484879e-1
3.7681159420289894e0 2.028985507246381e0 -8.8047109503145e-1 -8.8047109503145e-1
4.347826086956526e0 2.028985507246381e0 -9.061831399497071e-1 -9.061831399497071e-1
4.927536231884062e0 2.028985507246381e0 -9.246780984745009e-1 -9.246780984745009e-1
5.507246376811598e0 2.028985507246381e0 -9.383431168171095e-1 -9.383431168171095e-1
6.086956521739134e0 2.028985507246381e0 -9.486832980505137e-1 -9.486832980505137e-1
6.6666666666666705e0 2.028985507246381e0 -9.566738804288583e-1 -9.566738804288583e-1
7.246376811594207e0 2.028985507246381e0 -9.629640197141817e-1 -9.629640197141817e-1
7.826086956521743e0 2.028985507246381e0 -9.679968981658008e-1 -9.679968981658008e-1
8.405797101449279e0 2.028985507246381e0 -9.720822085732868e-1 -9.720822085732868e-1
8.985507246376816e0 2.028985507246381e0 -9.754410020677065e-1 -9.754410020677065e-1
9.565217391304353e0 2.028985507246381e0 -9.782341251024411e-1 -9.782341251024411e-1
1.014492753623189e1 2.028985507246381e0 -9.8058067569092e-1 -9.8058067569092e-1
1.0724637681159427e1 2.028985507246381e0 -9.825702456970676e-1 -9.825702456970676e-1
1.1304347826086964e1 2.028985507246381e0 -9.84271206993884e-1 -9.84271206993884e-1
1.1884057971014501e1 2.028985507246381e0 -9.857364255104073e-1 -9.857364255104073e-1
1.2463768115942038e1 2.028985507246381e0 -9.870072699305105e-1 -9.870072699305105e-1
1.3043478260869575e1 2.028985507246381e0 -9.881164689548824e-1 -9.881164689548824e-1
1.3623188405797112e1 2.028985507246381e0 -9.890901778818174e-1 -9.890901778818174e-1
1.420289855072465e1 2.028985507246381e0 -9.899494936611666e-1 -9.899494936611666e-1
1.4782608695652186e1 2.028985507246381e0 -9.907115796044095e-1 -9.907115796044095e-1
1.5362318840579723e1 2.028985507246381e0 -9.913905100700545e-1 -9.913905100700545e-1
1.594202898550726e1 2.028985507246381e0 -9.919979117236188e-1 -9.919979117236188e-1
1.6521739130434796e1 2.028985507246381e0 -9.925434552766406e-1 -9.925434552766406e-1
1.710144927536233e1 2.028985507246381e0 -9.930352361170129e-1 -9.930352361170129e-1
1.7681159420289866e1 2.028985507246381e0 -9.934800715262958e-1 -9.934800715262958e-1
1.82608695652174e1 2.028985507246381e0 -9.93883734673619e-1 -9.93883734673619e-1
1.8840579710144937e1 2.028985507246381e0 -9.942511402566915e-1 -9.942511402566915e-1
1.9420289855072472e1 2.028985507246381e0 -9.945864928494071e-1 -9.945864928494071e-1
2.0e1 2.028985507246381e0 -9.948934062566149e-1 -9.948934062566149e-1

-2.0e1 2.608695652173917e0 9.916004111862217e-1 9.916004111862217e-1
-1.9420289855072465e1 2.608695652173917e0 9.910982348686417e-1 9.910982348686417e-1
-1.884057971014493e1 2.608695652173917e0 9.905498667663628e-1 9.905498667663628e-1
-1.8260869565217394e1 2.608695652173917e0 9.899494936611665e-1 9.899494936611665e-1
-1.768115942028986e1 2.608695652173917e0 9.892903635744847e-1 9.892903635744847e-1
-1.7101449275362324e1 2.608695652173917e0 9.885645989570238e-1 9.885645989570238e-1
-1.652173913043479e1 2.608695652173917e0 9.877629653290692e-1 9.877629653290692e-1
-1.5942028985507251e1 2.608695652173917e0 9.868745828977495e-1 9.868745828977495e-1
-1.5362318840579714e1 2.608695652173917e0 9.8588656464073e-1 9.8588656464073e-1
-1.4782608695652177e1 2.608695652173917e0 9.847835588179367e-1 9.847835588179367e-1
-1.420289855072464e1 2.608695652173917e0 9.835471662320329e-1 9.835471662320329e-1
-1.3623188405797103e1 2.608695652173917e0 9.821551918921462e-1 9.821551918921462e-1
-1.3043478260869566e1 2.608695652173917e0 9.805806756909201e-1 9.805806756909201e-1
-1.246376811594203e1 2.608695652173917e0 9.787906252528685e-1 9.787906252528685e-1
-1.1884057971014492e1 2.608695652173917e0 9.767443431718836e-1 9.767443431718836e-1
-1.1304347826086955e1 2.608695652173917e0 9.743911956946198e-1 9.743911956946198e-1
-1.0724637681159418e1 2.608695652173917e0 9.716676031619468e-1 9.716676031619468e-1
-1.0144927536231881e1 2.608695652173917e0 9.684929325968494e-1 9.684929325968494e-1
-9.565217391304344e0 2.608695652173917e0 9.64763821237732e-1 9.64763821237732e-1
-8.985507246376807e0 2.608695652173917e0 9.60346226753624e-1 9.60346226753624e-1
-8.40579710144927e0 2.608695652173917e0 9.550641368112369e-1 9.550641368112369e-1
-7.826086956521734e0 2.608695652173917e0 9.486832980505135e-1 9.486832980505135e-1
-7.246376811594198e0 2.608695652173917e0 9.408874118687266e-1 9.408874118687266e-1
-6.666666666666662e0 2.608695652173917e0 9.312427797057531e-1 9.312427797057531e-1
-6.0869565217391255e0 2.608695652173917e0 9.191450300180576e-1 9.191450300180576e-1
-5.507246376811589e0 2.608695652173917e0 9.037378388935383e-1 9.037378388935383e-1
-4.927536231884053e0 2.608695652173917e0 8.837879163470472e-1 8.837879163470472e-1
-4.347826086956517e0 2.608695652173917e0 8.574929257096129e-1 8.574929257096129e-1
-3.768115942028981e0 2.608695652173917e0 8.221921913333032e-1 8.221921913333032e-1
-3.188405797101445e0 2.608695652173917e0 7.739572827149456e-1 7.739572827149456e-1
-2.6086956521739086e0 2.608695652173917e0 7.071063472235097e-1 7.071063472235097e-1
-2.0289855072463725e0 2.608695652173917e0 6.13935071070575e-1 6.13935071070575e-1
-1.4492753623188364e0 2.608695652173917e0 4.8560999987884707e-1 4.8560999987884707e-1
-8.695652173913001e-1 2.608695652173917e0 3.161455159489365e-1 3.161455159489365e-1
-2.8985507246376385e-1 2.608695652173917e0 1.1037526800263331e-1 1.1037526800263331e-1
2.898550724637724e-1 2.608695652173917e0 -1.1037526800263653e-1 -1.1037526800263653e-1
8.695652173913087e-1 2.608695652173917e0 -3.1614551594893925e-1 -3.1614551594893925e-1
1.4492753623188448e0 2.608695652173917e0 -4.856099998788493e-1 -4.856099998788493e-1
2.028985507246381e0 2.608695652173917e0 -6.139350710705767e-1 -6.139350710705767e-1
2.608695652173917e0 2.608695652173917e0 -7.071063472235107e-1 -7.071063472235107e-1
3.188405797101453e0 2.608695652173917e0 -7.739572827149465e-1 -7.739572827149465e-1
3.7681159420289894e0 2.608695652173917e0 -8.221921913333038e-1 -8.221921913333038e-1
4.347826086956526e0 2.608695652173917e0 -8.574929257096132e-1 -8.574929257096132e-1
4.927536231884062e0 2.608695652173917e0 -8.837879163470477e-1 -8.837879163470477e-1
5.507246376811598e0 2.608695652173917e0 -9.037378388935385e-1 -9.037378388935385e-1
6.086956521739134e0 2.608695652173917e0 -9.191450300180579e-1 -9.191450300180579e-1
6.6666666666666705e0 2.608695652173917e0 -9.312427797057533e-1 -9.312427797057533e-1
7.246376811594207e0 2.608695652173917e0 -9.408874118687267e-1 -9.408874118687267e-1
7.826086956521743e0 2.608695652173917e0 -9.486832980505138e-1 -9.486832980505138e-1
8.405797101449279e0 2.608695652173917e0 -9.550641368112369e-1 -9.550641368112369e-1
8.985507246376816e0 2.608695652173917e0 -9.60346226753624e-1 -9.60346226753624e-1
9.565217391304353e0 2.608695652173917e0 -9.647638212377321e-1 -9.647638212377321e-1
1.014492753623189e1 2.608695652173917e0 -9.684929325968495e-1 -9.684929325968495e-1
1.0724637681159427e1 2.608695652173917e0 -9.716676031619468e-1 -9.716676031619468e-1
1.1304347826086964e1 2.608695652173917e0 -9.743911956946198e-1 -9.743911956946198e-1
1.1884057971014501e1 2.608695652173917e0 -9.767443431718839e-1 -9.767443431718839e-1
1.2463768115942038e1 2.608695652173917e0 -9.787906252528685e-1 -9.787906252528685e-1
1.3043478260869575e1 2.608695652173917e0 -9.805806756909201e-1 -9.805806756909201e-1
1.3623188405797112e1 2.608695652173917e0 -9.821551918921462e-1 -9.821551918921462e-1
1.420289855072465e1 2.608695652173917e0 -9.835471662320329e-1 -9.835471662320329e-1
1.4782608695652186e1 2.608695652173917e0 -9.847835588179367e-1 -9.847835588179367e-1
1.5362318840579723e1 2.608695652173917e0 -9.8588656464073e-1 -9.8588656464073e-1
1.594202898550726e1 2.608695652173917e0 -9.868745828977497e-1 -9.868745828977497e-1
1.6521739130434796e1 2.608695652173917e0 -9.877629653290692e-1 -9.877629653290692e-1
1.710144927536233e1 2.608695652173917e0 -9.885645989570238e-1 -9.885645989570238e-1
1.7681159420289866e1 2.608695652173917e0 -9.892903635744847e-1 -9.892903635744847e-1
1.82608695652174e1 2.608695652173917e0 -9.899494936611665e-1 -9.899494936611665e-1
1.8840579710144937e1 2.608695652173917e0 -9.905498667663628e-1 -9.905498667663628e-1
1.9420289855072472e1 2.608695652173917e0 -9.910982348686417e-1 -9.910982348686417e-1
2.0e1 2.608695652173917e0 -9.916004111862217e-1 -9.916004111862217e-1

-2.0e1 3.188405797101453e0 9.875297847602426e-1 9.875297847602426e-1
-1.9420289855072465e1 3.188405797101453e0 9.867890916993085e-1 9.867890916993085e-1
-1.884057971014493e1 3.188405797101453e0 9.85980885458093e-1 9.85980885458093e-1
-1.8260869565217394e1 3.188405797101453e0 9.850967708412003e-1 9.850967708412003e-1
-1.768115942028986e1 3.188405797101453e0 9.841270174450972e-1 9.841270174450972e-1
-1.7101449275362324e1 3.188405797101453e0 9.830602989442485e-1 9.830602989442485e-1
-1.652173913043479e1 3.188405797101453e0 9.818833716331152e-1 9.818833716331152e-1
-1.5942028985507251e1 3.188405797101453e0 9.805806756909201e-1 9.805806756909201e-1
-1.5362318840579714e1 3.188405797101453e0 9.791338374667453e-1 9.791338374667453e-1
-1.4782608695652177e1 3.188405797101453e0 9.775210440823286e-1 9.775210440823286e-1
-1.420289855072464e1 3.188405797101453e0 9.757162520935706e-1 9.757162520935706e-1
-1.3623188405797103e1 3.188405797101453e0 9.736881787964239e-1 9.736881787964239e-1
-1.3043478260869566e1 3.188405797101453e0 9.713990064967774e-1 9.713990064967774e-1
-1.246376811594203e1 3.188405797101453e0 9.688027044775658e-1 9.688027044775658e-1
-1.1884057971014492e1 3.188405797101453e0 9.658428372346681e-1 9.658428372346681e-1
-1.1304347826086955e1 3.188405797101453e0 9.624496759864037e-1 9.624496759864037e-1
-1.0724637681159418e1 3.188405797101453e0 9.585363562790534e-1 9.585363562790534e-1
-1.0144927536231881e1 3.188405797101453e0 9.539937169012553e-1 9.539937169012553e-1
-9.565217391304344e0 3.188405797101453e0 9.486832980505137e-1 9.486832980505137e-1
-8.985507246376807e0 3.188405797101453e0 9.424277454812463e-1 9.424277454812463e-1
-8.40579710144927e0 3.188405797101453e0 9.349975263177832e-1 9.349975263177832e-1
-7.826086956521734e0 3.188405797101453e0 9.260923597695475e-1 9.260923597695475e-1
-7.246376811594198e0 3.188405797101453e0 9.153150324227654e-1 9.153150324227654e-1
-6.666666666666662e0 3.188405797101453e0 9.021342216356462e-1 9.021342216356462e-1
-6.0869565217391255e0 3.188405797101453e0 8.85831535280155e-1 8.85831535280155e-1
-5.507246376811589e0 3.188405797101453e0 8.654262854811257e-1 8.654262854811257e-1
-4.927536231884053e0 3.188405797101453e0 8.395701571521502e-1 8.395701571521502e-1
-4.347826086956517e0 3.188405797101453e0 8.064049958556092e-1 8.064049958556092e-1
-3.768115942028981e0 3.188405797101453e0 7.633862853591071e-1 7.633862853591071e-1
-3.188405797101445e0 3.188405797101453e0 7.07106780663622e-1 7.07106780663622e-1
-2.6086956521739086e0 3.188405797101453e0 6.332377767667733e-1 6.332377767667733e-1
-2.0289855072463725e0 3.188405797101453e0 5.368753239490367e-1 5.368753239490367e-1
-1.4492753623188364e0 3.188405797101453e0 4.138019702889798e-1 4.138019702889798e-1
-8.695652173913001e-1 3.188405797101453e0 2.63115030458817e-1 2.63115030458817e-1
-2.8985507246376385e-1 3.188405797101453e0 9.053414538546106e-2 9.053414538546106e-2
2.898550724637724e-1 3.188405797101453e0 -9.053414538546372e-2 -9.053414538546372e-2
8.695652173913087e-1 3.188405797101453e0 -2.631150304588194e-1 -2.631150304588194e-1
1.4492753623188448e0 3.188405797101453e0 -4.1380197028898186e-1 -4.1380197028898186e-1
2.028985507246381e0 3.188405797101453e0 -5.368753239490381e-1 -5.368753239490381e-1
2.608695652173917e0 3.188405797101453e0 -6.332377767667745e-1 -6.332377767667745e-1
3.188405797101453e0 3.188405797101453e0 -7.071067806636229e-1 -7.071067806636229e-1
3.7681159420289894e0 3.188405797101453e0 -7.633862853591078e-1 -7.633862853591078e-1
4.347826086956526e0 3.188405797101453e0 -8.064049958556098e-1 -8.064049958556098e-1
4.927536231884062e0 3.188405797101453e0 -8.395701571521506e-1 -8.395701571521506e-1
5.507246376811598e0 3.188405797101453e0 -8.654262854811261e-1 -8.654262854811261e-1
6.086956521739134e0 3.188405797101453e0 -8.858315352801552e-1 -8.858315352801552e-1
6.6666666666666705e0 3.188405797101453e0 -9.021342216356464e-1 -9.021342216356464e-1
7.246376811594207e0 3.188405797101453e0 -9.153150324227656e-1 -9.153150324227656e-1
7.826086956521743e0 3.188405797101453e0 -9.260923597695476e-1 -9.260923597695476e-1
8.405797101449279e0 3.188405797101453e0 -9.349975263177834e-1 -9.349975263177834e-1
8.985507246376816e0 3.188405797101453e0 -9.424277454812465e-1 -9.424277454812465e-1
9.565217391304353e0 3.188405797101453e0 -9.486832980505138e-1 -9.486832980505138e-1
1.014492753623189e1 3.188405797101453e0 -9.539937169012555e-1 -9.539937169012555e-1
1.0724637681159427e1 3.188405797101453e0 -9.585363562790535e-1 -9.585363562790535e-1
1.1304347826086964e1 3.188405797101453e0 -9.624496759864039e-1 -9.624496759864039e-1
1.1884057971014501e1 3.188405797101453e0 -9.658428372346682e-1 -9.658428372346682e-1
1.2463768115942038e1 3.188405797101453e0 -9.688027044775658e-1 -9.688027044775658e-1
1.3043478260869575e1 3.188405797101453e0 -9.713990064967775e-1 -9.713990064967775e-1
1.3623188405797112e1 3.188405797101453e0 -9.73688178796424e-1 -9.73688178796424e-1
1.420289855072465e1 3.188405797101453e0 -9.757162520935706e-1 -9.757162520935706e-1
1.4782608695652186e1 3.188405797101453e0 -9.775210440823286e-1 -9.775210440823286e-1
1.5362318840579723e1 3.188405797101453e0 -9.791338374667453e-1 -9.791338374667453e-1
1.594202898550726e1 3.188405797101453e0 -9.805806756909202e-1 -9.805806756909202e-1
1.6521739130434796e1 3.188405797101453e0 -9.818833716331152e-1 -9.818833716331152e-1
1.710144927536233e1 3.188405797101453e0 -9.830602989442485e-1 -9.830602989442485e-1
1.7681159420289866e1 3.188405797101453e0 -9.841270174450972e-1 -9.841270174450972e-1
1.82608695652174e1 3.188405797101453e0 -9.850967708412003e-1 -9.850967708412003e-1
1.8840579710144937e1 3.188405797101453e0 -9.85980885458093e-1 -9.85980885458093e-1
1.9420289855072472e1 3.188405797101453e0 -9.867890916993083e-1 -9.867890916993083e-1
2.0e1 3.188405797101453e0 -9.875297847602426e-1 -9.875297847602426e-1

-2.0e1 3.7681159420289894e0 9.827105785204017e-1 9.827105785204017e-1
-1.9420289855072465e1 3.7681159420289894e0 9.816915676774187e-1 9.816915676774187e-1
-1.884057971014493e1 3.7681159420289894e0 9.805806756909201e-1 9.805806756909201e-1
-1.8260869565217394e1 3.7681159420289894e0 9.793666392196709e-1 9.793666392196709e-1
-1.768115942028986e1 3.7681159420289894e0 9.780364358871704e-1 9.780364358871704e-1
-1.7101449275362324e1 3.7681159420289894e0 9.765749485507941e-1 9.765749485507941e-1
-1.652173913043479e1 3.7681159420289894e0 9.749645535258954e-1 9.749645535258954e-1
-1.5942028985507251e1 3.7681159420289894e0 9.731846127764101e-1 9.731846127764101e-1
-1.5362318840579714e1 3.7681159420289894e0 9.712108440981053e-1 9.712108440981053e-1
-1.4782608695652177e1 3.7681159420289894e0 9.690145353270456e-1 9.690145353270456e-1
-1.420289855072464e1 3.7681159420289894e0 9.665615578617777e-1 9.665615578617777e-1
-1.3623188405797103e1 3.7681159420289894e0 9.638111202541978e-1 9.638111202541978e-1
-1.3043478260869566e1 3.7681159420289894e0 9.607141828411423e-1 9.607141828411423e-1
-1.246376811594203e1 3.7681159420289894e0 9.572114272986091e-1 9.572114272986091e-1
-1.1884057971014492e1 3.7681159420289894e0 9.532306376993179e-1 9.532306376993179e-1
-1.1304347826086955e1 3.7681159420289894e0 9.486832980505138e-1 9.486832980505138e-1
-1.0724637681159418e1 3.7681159420289894e0 9.434601396511317e-1 9.434601396511317e-1
-1.0144927536231881e1 3.7681159420289894e0 9.374252720097651e-1 9.374252720097651e-1
-9.565217391304344e0 3.7681159420289894e0 9.304083928170913e-1 9.304083928170913e-1
-8.985507246376807e0 3.7681159420289894e0 9.221943818285308e-1 9.221943818285308e-1
-8.40579710144927e0 3.7681159420289894e0 9.12509324514951e-1 9.12509324514951e-1
-7.826086956521734e0 3.7681159420289894e0 9.010016697590996e-1 9.010016697590996e-1
-7.246376811594198e0 3.7681159420289894e0 8.872168012345947e-1 8.872168012345947e-1
-6.666666666666662e0 3.7681159420289894e0 8.705628387201338e-1 8.705628387201338e-1
-6.0869565217391255e0 3.7681159420289894e0 8.502651466878614e-1 8.502651466878614e-1
-5.507246376811589e0 3.7681159420289894e0 8.253072612498313e-1 8.253072612498313e-1
-4.927536231884053e0 3.7681159420289894e0 7.943578329771955e-1 7.943578329771955e-1
-4.347826086956517e0 3.7681159420289894e0 7.556890827898153e-1 7.556890827898153e-1
-3.768115942028981e0 3.7681159420289894e0 7.071067811863824e-1 7.071067811863824e-1
-3.188405797101445e0 3.7681159420289894e0 6.459422414577056e-1 6.459422414577056e-1
-2.6086956521739086e0 3.7681159420289894e0 5.692099786153633e-1 5.692099786153633e-1
-2.0289855072463725e0 3.7681159420289894e0 4.74099820401549e-1 4.74099820401549e-1
-1.4492753623188364e0 3.7681159420289894e0 3.5897906433164334e-1 3.5897906433164334e-1
-8.695652173913001e-1 3.7681159420289894e0 2.248594707175122e-1 2.248594707175122e-1
-2.8985507246376385e-1 3.7681159420289894e0 7.669647484986136e-2 7.669647484986136e-2
2.898550724637724e-1 3.7681159420289894e0 -7.669647484986362e-2 -7.669647484986362e-2
8.695652173913087e-1 3.7681159420289894e0 -2.2485947071751428e-1 -2.2485947071751428e-1
1.4492753623188448e0 3.7681159420289894e0 -3.589790643316451e-1 -3.589790643316451e-1
2.028985507246381e0 3.7681159420289894e0 -4.740998204015505e-1 -4.740998204015505e-1
2.608695652173917e0 3.7681159420289894e0 -5.692099786153645e-1 -5.692099786153645e-1
3.188405797101453e0 3.7681159420289894e0 -6.459422414577066e-1 -6.459422414577066e-1
3.7681159420289894e0 3.7681159420289894e0 -7.071067811863831e-1 -7.071067811863831e-1
4.347826086956526e0 3.7681159420289894e0 -7.55689082789816e-1 -7.55689082789816e-1
4.927536231884062e0 3.7681159420289894e0 -7.943578329771961e-1 -7.943578329771961e-1
5.507246376811598e0 3.7681159420289894e0 -8.253072612498318e-1 -8.253072612498318e-1
6.086956521739134e0 3.7681159420289894e0 -8.502651466878618e-1 -8.502651466878618e-1
6.6666666666666705e0 3.7681159420289894e0 -8.705628387201342e-1 -8.705628387201342e-1
7.246376811594207e0 3.7681159420289894e0 -8.87216801234595e-1 -8.87216801234595e-1
7.826086956521743e0 3.7681159420289894e0 -9.010016697590997e-1 -9.010016697590997e-1
8.405797101449279e0 3.7681159420289894e0 -9.125093245149513e-1 -9.125093245149513e-1
8.985507246376816e0 3.7681159420289894e0 -9.221943818285309e-1 -9.221943818285309e-1
9.565217391304353e0 3.7681159420289894e0 -9.304083928170915e-1 -9.304083928170915e-1
1.014492753623189e1 3.7681159420289894e0 -9.374252720097653e-1 -9.374252720097653e-1
1.0724637681159427e1 3.7681159420289894e0 -9.434601396511318e-1 -9.434601396511318e-1
1.1304347826086964e1 3.7681159420289894e0 -9.486832980505138e-1 -9.486832980505138e-1
1.1884057971014501e1 3.7681159420289894e0 -9.532306376993182e-1 -9.532306376993182e-1
1.2463768115942038e1 3.7681159420289894e0 -9.572114272986092e-1 -9.572114272986092e-1
1.3043478260869575e1 3.7681159420289894e0 -9.607141828411424e-1 -9.607141828411424e-1
1.3623188405797112e1 3.7681159420289894e0 -9.638111202541978e-1 -9.638111202541978e-1
1.420289855072465e1 3.7681159420289894e0 -9.665615578617777e-1 -9.665615578617777e-1
1.4782608695652186e1 3.7681159420289894e0 -9.690145353270456e-1 -9.690145353270456e-1
1.5362318840579723e1 3.7681159420289894e0 -9.712108440981053e-1 -9.712108440981053e-1
1.594202898550726e1 3.7681159420289894e0 -9.731846127764102e-1 -9.731846127764102e-1
1.6521739130434796e1 3.7681159420289894e0 -9.749645535258954e-1 -9.749645535258954e-1
1.710144927536233e1 3.7681159420289894e0 -9.765749485507941e-1 -9.765749485507941e-1
1.7681159420289866e1 3.7681159420289894e0 -9.780364358871705e-1 -9.780364358871705e-1
1.82608695652174e1 3.7681159420289894e0 -9.793666392196709e-1 -9.793666392196709e-1
1.8840579710144937e1 3.7681159420289894e0 -9.805806756909201e-1 -9.805806756909201e-1
1.9420289855072472e1 3.7681159420289894e0 -9.816915676774187e-1 -9.816915676774187e-1
2.0e1 3.7681159420289894e0 -9.827105785204017e-1 -9.827105785204017e-1

-2.0e1 4.347826086956526e0 9.771763639228009e-1 9.771763639228009e-1
-1.9420289855072465e1 4.347826086956526e0 9.758431403332332e-1 9.758431403332332e-1
-1.884057971014493e1 4.347826086956526e0 9.7439119569462e-1 9.7439119569462e-1
-1.8260869565217394e1 4.347826086956526e0 9.728062146853668e-1 9.728062146853668e-1
-1.768115942028986e1 4.347826086956526e0 9.710716931038053e-1 9.710716931038053e-1
-1.7101449275362324e1 4.347826086956526e0 9.691685310936222e-1 9.691685310936222e-1
-1.652173913043479e1 4.347826086956526e0 9.670745372626464e-1 9.670745372626464e-1
-1.5942028985507251e1 4.347826086956526e0 9.647638212377321e-1 9.647638212377321e-1
-1.5362318840579714e1 4.347826086956526e0 9.622060458243662e-1 9.622060458243662e-1
-1.4782608695652177e1 4.347826086956526e0 9.593655015712705e-1 9.593655015712705e-1
-1.420289855072464e1 4.347826086956526e0 9.561999555074316e-1 9.561999555074316e-1
-1.3623188405797103e1 4.347826086956526e0 9.526592112186827e-1 9.526592112186827e-1
-1.3043478260869566e1 4.347826086956526e0 9.486832980505138e-1 9.486832980505138e-1
-1.246376811594203e1 4.347826086956526e0 9.442001814457764e-1 9.442001814457764e-1
-1.1884057971014492e1 4.347826086956526e0 9.39122852120321e-1 9.39122852120321e-1
-1.1304347826086955e1 4.347826086956526e0 9.333456062030594e-1 9.333456062030594e-1
-1.0724637681159418e1 4.347826086956526e0 9.267392682234048e-1 9.267392682234048e-1
-1.0144927536231881e1 4.347826086956526e0 9.191450300180578e-1 9.191450300180578e-1
-9.565217391304344e0 4.347826086956526e0 9.103664774626047e-1 9.103664774626047e-1
-8.985507246376807e0 4.347826086956526e0 9.001592514155132e-1 9.001592514155132e-1
-8.40579710144927e0 4.347826086956526e0 8.882176431559484e-1 8.882176431559484e-1
-7.826086956521734e0 4.347826086956526e0 8.741572761215375e-1 8.741572761215375e-1
-7.246376811594198e0 4.347826086956526e0 8.574929257125439e-1 8.574929257125439e-1
-6.666666666666662e0 4.347826086956526e0 8.376105968386137e-1 8.376105968386137e-1
-6.0869565217391255e0 4.347826086956526e0 8.137334712067344e-1 8.137334712067344e-1
-5.507246376811589e0 4.347826086956526e0 7.848827655334257e-1 7.848827655334257e-1
-4.927536231884053e0 4.347826086956526e0 7.49837855365092e-1 7.49837855365092e-1
-4.347826086956517e0 4.347826086956526e0 7.071067811865468e-1 7.071067811865468e-1
-3.768115942028981e0 4.347826086956526e0 6.549305384178398e-1 6.549305384178398e-1
-3.188405797101445e0 4.347826086956526e0 5.913636636274463e-1 5.913636636274463e-1
-2.6086956521739086e0 4.347826086956526e0 5.14495755425767e-1 5.14495755425767e-1
-2.0289855072463725e0 4.347826086956526e0 4.228854653098623e-1 4.228854653098623e-1
-1.4492753623188364e0 4.347826086956526e0 3.162277658974235e-1 3.162277658974235e-1
-8.695652173913001e-1 4.347826086956526e0 1.9611613485414994e-1 1.9611613485414994e-1
-2.8985507246376385e-1 4.347826086956526e0 6.651901033510301e-2 6.651901033510301e-2
2.898550724637724e-1 4.347826086956526e0 -6.651901033510498e-2 -6.651901033510498e-2
8.695652173913087e-1 4.347826086956526e0 -1.9611613485415183e-1 -1.9611613485415183e-1
1.4492753623188448e0 4.347826086956526e0 -3.162277658974252e-1 -3.162277658974252e-1
2.028985507246381e0 4.347826086956526e0 -4.2288546530986376e-1 -4.2288546530986376e-1
2.608695652173917e0 4.347826086956526e0 -5.144957554257682e-1 -5.144957554257682e-1
3.188405797101453e0 4.347826086956526e0 -5.913636636274474e-1 -5.913636636274474e-1
3.7681159420289894e0 4.347826086956526e0 -6.549305384178405e-1 -6.549305384178405e-1
4.347826086956526e0 4.347826086956526e0 -7.071067811865476e-1 -7.071067811865476e-1
4.927536231884062e0 4.347826086956526e0 -7.498378553650925e-1 -7.498378553650925e-1
5.507246376811598e0 4.347826086956526e0 -7.848827655334262e-1 -7.848827655334262e-1
6.086956521739134e0 4.347826086956526e0 -8.137334712067349e-1 -8.137334712067349e-1
6.6666666666666705e0 4.347826086956526e0 -8.376105968386142e-1 -8.376105968386142e-1
7.246376811594207e0 4.347826086956526e0 -8.57492925712544e-1 -8.57492925712544e-1
7.826086956521743e0 4.347826086956526e0 -8.741572761215377e-1 -8.741572761215377e-1
8.405797101449279e0 4.347826086956526e0 -8.882176431559488e-1 -8.882176431559488e-1
8.985507246376816e0 4.347826086956526e0 -9.001592514155135e-1 -9.001592514155135e-1
9.565217391304353e0 4.347826086956526e0 -9.103664774626047e-1 -9.103664774626047e-1
1.014492753623189e1 4.347826086956526e0 -9.191450300180579e-1 -9.191450300180579e-1
1.0724637681159427e1 4.347826086956526e0 -9.267392682234048e-1 -9.267392682234048e-1
1.1304347826086964e1 4.347826086956526e0 -9.333456062030595e-1 -9.333456062030595e-1
1.1884057971014501e1 4.347826086956526e0 -9.391228521203211e-1 -9.391228521203211e-1
1.2463768115942038e1 4.347826086956526e0 -9.442001814457764e-1 -9.442001814457764e-1
1.3043478260869575e1 4.347826086956526e0 -9.486832980505139e-1 -9.486832980505139e-1
1.3623188405797112e1 4.347826086956526e0 -9.526592112186828e-1 -9.526592112186828e-1
1.420289855072465e1 4.347826086956526e0 -9.561999555074318e-1 -9.561999555074318e-1
1.4782608695652186e1 4.347826086956526e0 -9.593655015712705e-1 -9.593655015712705e-1
1.5362318840579723e1 4.347826086956526e0 -9.622060458243662e-1 -9.622060458243662e-1
1.594202898550726e1 4.347826086956526e0 -9.647638212377322e-1 -9.647638212377322e-1
1.6521739130434796e1 4.347826086956526e0 -9.670745372626464e-1 -9.670745372626464e-1
1.710144927536233e1 4.347826086956526e0 -9.691685310936222e-1 -9.691685310936222e-1
1.7681159420289866e1 4.347826086956526e0 -9.710716931038055e-1 -9.710716931038055e-1
1.82608695652174e1 4.347826086956526e0 -9.728062146853668e-1 -9.728062146853668e-1
1.8840579710144937e1 4.347826086956526e0 -9.7439119569462e-1 -9.7439119569462e-1
1.9420289855072472e1 4.347826086956526e0 -9.758431403332332e-1 -9.758431403332332e-1
2.0e1 4.347826086956526e0 -9.771763639228009e-1 -9.771763639228009e-1

-2.0e1 4.927536231884062e0 9.709646117278027e-1 9.709646117278027e-1
-1.9420289855072465e1 4.927536231884062e0 9.692855313006492e-1 9.692855313006492e-1
-1.884057971014493e1 4.927536231884062e0 9.674590226811285e-1 9.674590226811285e-1
-1.8260869565217394e1 4.927536231884062e0 9.654676377339158e-1 9.654676377339158e-1
-1.768115942028986e1 4.927536231884062e0 9.632913238286697e-1 9.632913238286697e-1
-1.7101449275362324e1 4.927536231884062e0 9.609069544270729e-1 9.609069544270729e-1
-1.652173913043479e1 4.927536231884062e0 9.582877607731982e-1 9.582877607731982e-1
-1.5942028985507251e1 4.927536231884062e0 9.554026409829015e-1 9.554026409829015e-1
-1.5362318840579714e1 4.927536231884062e0 9.522153165319747e-1 9.522153165319747e-1
-1.4782608695652177e1 4.927536231884062e0 9.486832980505138e-1 9.486832980505138e-1
-1.420289855072464e1 4.927536231884062e0 9.447566119176313e-1 9.447566119176313e-1
-1.3623188405797103e1 4.927536231884062e0 9.403762257505052e-1 9.403762257505052e-1
-1.3043478260869566e1 4.927536231884062e0 9.354720936668214e-1 9.354720936668214e-1
-1.246376811594203e1 4.927536231884062e0 9.299607201739314e-1 9.299607201739314e-1
-1.1884057971014492e1 4.927536231884062e0 9.237421135716324e-1 9.237421135716324e-1
-1.1304347826086955e1 4.927536231884062e0 9.166959647084233e-1 9.166959647084233e-1
-1.0724637681159418e1 4.927536231884062e0 9.086768439633125e-1 9.086768439633125e-1
-1.0144927536231881e1 4.927536231884062e0 8.995081585759974e-1 8.995081585759974e-1
-9.565217391304344e0 4.927536231884062e0 8.889745564266026e-1 8.889745564266026e-1
-8.985507246376807e0 4.927536231884062e0 8.768124086713187e-1 8.768124086713187e-1
-8.40579710144927e0 4.927536231884062e0 8.626979700976576e-1 8.626979700976576e-1
-7.826086956521734e0 4.927536231884062e0 8.462328400897502e-1 8.462328400897502e-1
-7.246376811594198e0 4.927536231884062e0 8.269265020695278e-1 8.269265020695278e-1
-6.666666666666662e0 4.927536231884062e0 8.04176141466325e-1 8.04176141466325e-1
-6.0869565217391255e0 4.927536231884062e0 7.77244870707485e-1 7.77244870707485e-1
-5.507246376811589e0 4.927536231884062e0 7.452413135250987e-1 7.452413135250987e-1
-4.927536231884053e0 4.927536231884062e0 7.071067811865469e-1 7.071067811865469e-1
-4.347826086956517e0 4.927536231884062e0 6.616216370868456e-1 6.616216370868456e-1
-3.768115942028981e0 4.927536231884062e0 6.074501075707963e-1 6.074501075707963e-1
-3.188405797101445e0 4.927536231884062e0 5.43251278157273e-1 5.43251278157273e-1
-2.6086956521739086e0 4.927536231884062e0 4.678877204190243e-1 4.678877204190243e-1
-2.0289855072463725e0 4.927536231884062e0 3.807498052542054e-1 3.807498052542054e-1
-1.4492753623188364e0 4.927536231884062e0 2.8216632399105673e-1 2.8216632399105673e-1
-8.695652173913001e-1 4.927536231884062e0 1.7378533390788348e-1 1.7378533390788348e-1
-2.8985507246376385e-1 4.927536231884062e0 5.872202195069969e-2 5.872202195069969e-2
2.898550724637724e-1 4.927536231884062e0 -5.872202195070143e-2 -5.872202195070143e-2
8.695652173913087e-1 4.927536231884062e0 -1.7378533390788517e-1 -1.7378533390788517e-1
1.4492753623188448e0 4.927536231884062e0 -2.821663239910583e-1 -2.821663239910583e-1
2.028985507246381e0 4.927536231884062e0 -3.807498052542067e-1 -3.807498052542067e-1
2.608695652173917e0 4.927536231884062e0 -4.6788772041902554e-1 -4.6788772041902554e-1
3.188405797101453e0 4.927536231884062e0 -5.43251278157274e-1 -5.43251278157274e-1
3.7681159420289894e0 4.927536231884062e0 -6.074501075707971e-1 -6.074501075707971e-1
4.347826086956526e0 4.927536231884062e0 -6.616216370868464e-1 -6.616216370868464e-1
4.927536231884062e0 4.927536231884062e0 -7.071067811865476e-1 -7.071067811865476e-1
5.507246376811598e0 4.927536231884062e0 -7.452413135250993e-1 -7.452413135250993e-1
6.086956521739134e0 4.927536231884062e0 -7.772448707074855e-1 -7.772448707074855e-1
6.6666666666666705e0 4.927536231884062e0 -8.041761414663254e-1 -8.041761414663254e-1
7.246376811594207e0 4.927536231884062e0 -8.269265020695281e-1 -8.269265020695281e-1
7.826086956521743e0 4.927536231884062e0 -8.462328400897505e-1 -8.462328400897505e-1
8.405797101449279e0 4.927536231884062e0 -8.626979700976578e-1 -8.626979700976578e-1
8.985507246376816e0 4.927536231884062e0 -8.768124086713189e-1 -8.768124086713189e-1
9.565217391304353e0 4.927536231884062e0 -8.889745564266028e-1 -8.889745564266028e-1
1.014492753623189e1 4.927536231884062e0 -8.995081585759976e-1 -8.995081585759976e-1
1.0724637681159427e1 4.927536231884062e0 -9.086768439633126e-1 -9.086768439633126e-1
1.1304347826086964e1 4.927536231884062e0 -9.166959647084234e-1 -9.166959647084234e-1
1.1884057971014501e1 4.927536231884062e0 -9.237421135716325e-1 -9.237421135716325e-1
1.2463768115942038e1 4.927536231884062e0 -9.299607201739315e-1 -9.299607201739315e-1
1.3043478260869575e1 4.927536231884062e0 -9.354720936668215e-1 -9.354720936668215e-1
1.3623188405797112e1 4.927536231884062e0 -9.403762257505054e-1 -9.403762257505054e-1
1.420289855072465e1 4.927536231884062e0 -9.447566119176313e-1 -9.447566119176313e-1
1.4782608695652186e1 4.927536231884062e0 -9.486832980505138e-1 -9.486832980505138e-1
1.5362318840579723e1 4.927536231884062e0 -9.522153165319748e-1 -9.522153165319748e-1
1.594202898550726e1 4.927536231884062e0 -9.554026409829016e-1 -9.554026409829016e-1
1.6521739130434796e1 4.927536231884062e0 -9.582877607731982e-1 -9.582877607731982e-1
1.710144927536233e1 4.927536231884062e0 -9.609069544270731e-1 -9.609069544270731e-1
1.7681159420289866e1 4.927536231884062e0 -9.632913238286698e-1 -9.632913238286698e-1
1.82608695652174e1 4.927536231884062e0 -9.654676377339158e-1 -9.654676377339158e-1
1.8840579710144937e1 4.927536231884062e0 -9.674590226811285e-1 -9.674590226811285e-1
1.9420289855072472e1 4.927536231884062e0 -9.692855313006492e-1 -9.692855313006492e-1
2.0e1 4.927536231884062e0 -9.709646117278027e-1 -9.709646117278027e-1

-2.0e1 5.507246376811598e0 9.64116029770183e-1 9.64116029770183e-1
-1.9420289855072465e1 5.507246376811598e0 9.62063932547769e-1 9.62063932547769e-1
-1.884057971014493e1 5.507246376811598e0 9.598344456754522e-1 9.598344456754522e-1
-1.8260869565217394e1 5.507246376811598e0 9.574070061993647e-1 9.574070061993647e-1
-1.768115942028986e1 5.507246376811598e0 9.547580632462132e-1 9.547580632462132e-1
-1.7101449275362324e1 5.507246376811598e0 9.518605578567332e-1 9.518605578567332e-1
-1.652173913043479e1 5.507246376811598e0 9.486832980505137e-1 9.486832980505137e-1
-1.5942028985507251e1 5.507246376811598e0 9.451902054680315e-1 9.451902054680315e-1
-1.5362318840579714e1 5.507246376811598e0 9.41339404156139e-1 9.41339404156139e-1
-1.4782608695652177e1 5.507246376811598e0 9.37082114832649e-1 9.37082114832649e-1
-1.420289855072464e1 5.507246376811598e0 9.323613089501444e-1 9.323613089501444e-1
-1.3623188405797103e1 5.507246376811598e0 9.271100657041541e-1 9.271100657041541e-1
-1.3043478260869566e1 5.507246376811598e0 9.212495614113857e-1 9.212495614113857e-1
-1.246376811594203e1 5.507246376811598e0 9.146866040947615e-1 9.146866040947615e-1
-1.1884057971014492e1 5.507246376811598e0 9.073106065337807e-1 9.073106065337807e-1
-1.1304347826086955e1 5.507246376811598e0 8.989898688372694e-1 8.989898688372694e-1
-1.0724637681159418e1 5.507246376811598e0 8.89567018143538e-1 8.89567018143538e-1
-1.0144927536231881e1 5.507246376811598e0 8.788534316656943e-1 8.788534316656943e-1
-9.565217391304344e0 5.507246376811598e0 8.666224568741687e-1 8.666224568741687e-1
-8.985507246376807e0 5.507246376811598e0 8.526012524109423e-1 8.526012524109423e-1
-8.40579710144927e0 5.507246376811598e0 8.36461129579753e-1 8.36461129579753e-1
-7.826086956521734e0 5.507246376811598e0 8.178064193007661e-1 8.178064193007661e-1
-7.246376811594198e0 5.507246376811598e0 7.961621941231022e-1 7.961621941231022e-1
-6.666666666666662e0 5.507246376811598e0 7.709617516270891e-1 7.709617516270891e-1
-6.0869565217391255e0 5.507246376811598e0 7.415357791237706e-1 7.415357791237706e-1
-5.507246376811589e0 5.507246376811598e0 7.071067811865469e-1 7.071067811865469e-1
-4.927536231884053e0 5.507246376811598e0 6.667948594698251e-1 6.667948594698251e-1
-4.347826086956517e0 5.507246376811598e0 6.1964428857902e-1 6.1964428857902e-1
-3.768115942028981e0 5.507246376811598e0 5.646839155919894e-1 5.646839155919894e-1
-3.188405797101445e0 5.507246376811598e0 5.010362705417039e-1 5.010362705417039e-1
-2.6086956521739086e0 5.507246376811598e0 4.280863447390438e-1 4.280863447390438e-1
-2.0289855072463725e0 5.507246376811598e0 3.457053588273553e-1 3.457053588273553e-1
-1.4492753623188364e0 5.507246376811598e0 2.5449329927964187e-1 2.5449329927964187e-1
-8.695652173913001e-1 5.507246376811598e0 1.5596257347300757e-1 1.5596257347300757e-1
-2.8985507246376385e-1 5.507246376811598e0 5.255883312276123e-2 5.255883312276123e-2
2.898550724637724e-1 5.507246376811598e0 -5.255883312276277e-2 -5.255883312276277e-2
8.695652173913087e-1 5.507246376811598e0 -1.5596257347300907e-1 -1.5596257347300907e-1
1.4492753623188448e0 5.507246376811598e0 -2.5449329927964326e-1 -2.5449329927964326e-1
2.028985507246381e0 5.507246376811598e0 -3.457053588273566e-1 -3.457053588273566e-1
2.608695652173917e0 5.507246376811598e0 -4.2808634473904494e-1 -4.2808634473904494e-1
3.188405797101453e0 5.507246376811598e0 -5.010362705417049e-1 -5.010362705417049e-1
3.7681159420289894e0 5.507246376811598e0 -5.646839155919903e-1 -5.646839155919903e-1
4.347826086956526e0 5.507246376811598e0 -6.196442885790208e-1 -6.196442885790208e-1
4.927536231884062e0 5.507246376811598e0 -6.667948594698256e-1 -6.667948594698256e-1
5.507246376811598e0 5.507246376811598e0 -7.071067811865475e-1 -7.071067811865475e-1
6.086956521739134e0 5.507246376811598e0 -7.41535779123771e-1 -7.41535779123771e-1
6.6666666666666705e0 5.507246376811598e0 -7.709617516270895e-1 -7.709617516270895e-1
7.246376811594207e0 5.507246376811598e0 -7.961621941231023e-1 -7.961621941231023e-1
7.826086956521743e0 5.507246376811598e0 -8.178064193007665e-1 -8.178064193007665e-1
8.405797101449279e0 5.507246376811598e0 -8.364611295797533e-1 -8.364611295797533e-1
8.985507246376816e0 5.507246376811598e0 -8.526012524109428e-1 -8.526012524109428e-1
9.565217391304353e0 5.507246376811598e0 -8.666224568741688e-1 -8.666224568741688e-1
1.014492753623189e1 5.507246376811598e0 -8.788534316656943e-1 -8.788534316656943e-1
1.0724637681159427e1 5.507246376811598e0 -8.895670181435382e-1 -8.895670181435382e-1
1.1304347826086964e1 5.507246376811598e0 -8.989898688372694e-1 -8.989898688372694e-1
1.1884057971014501e1 5.507246376811598e0 -9.073106065337809e-1 -9.073106065337809e-1
1.2463768115942038e1 5.507246376811598e0 -9.146866040947617e-1 -9.146866040947617e-1
1.3043478260869575e1 5.507246376811598e0 -9.212495614113858e-1 -9.212495614113858e-1
1.3623188405797112e1 5.507246376811598e0 -9.271100657041542e-1 -9.271100657041542e-1
1.420289855072465e1 5.507246376811598e0 -9.323613089501444e-1 -9.323613089501444e-1
1.4782608695652186e1 5.507246376811598e0 -9.370821148326491e-1 -9.370821148326491e-1
1.5362318840579723e1 5.507246376811598e0 -9.413394041561389e-1 -9.413394041561389e-1
1.594202898550726e1 5.507246376811598e0 -9.451902054680313e-1 -9.451902054680313e-1
1.6521739130434796e1 5.507246376811598e0 -9.486832980505139e-1 -9.486832980505139e-1
1.710144927536233e1 5.507246376811598e0 -9.518605578567333e-1 -9.518605578567333e-1
1.7681159420289866e1 5.507246376811598e0 -9.547580632462132e-1 -9.547580632462132e-1
1.82608695652174e1 5.507246376811598e0 -9.574070061993647e-1 -9.574070061993647e-1
1.8840579710144937e1 5.507246376811598e0 -9.598344456754522e-1 -9.598344456754522e-1
1.9420289855072472e1 5.507246376811598e0 -9.62063932547769e-1 -9.62063932547769e-1
2.0e1 5.507246376811598e0 -9.64116029770183e-1 -9.64116029770183e-1

-2.0e1 6.086956521739134e0 9.566738804288583e-1 9.566738804288583e-1
-1.9420289855072465e1 6.086956521739134e0 9.542262139256075e-1 9.542262139256075e-1
-1.884057971014493e1 6.086956521739134e0 9.515705428769602e-1 9.515705428769602e-1
-1.8260869565217394e1 6.086956521739134e0 9.486832980505138e-1 9.486832980505138e-1
-1.768115942028986e1 6.086956521739134e0 9.455375858660721e-1 9.455375858660721e-1
-1.7101449275362324e1 6.086956521739134e0 9.421026317177147e-1 9.421026317177147e-1
-1.652173913043479e1 6.086956521739134e0 9.383431168171101e-1 9.383431168171101e-1
-1.5942028985507251e1 6.086956521739134e0 9.342183861793725e-1 9.342183861793725e-1
-1.5362318840579714e1 6.086956521739134e0 9.296815004654508e-1 9.296815004654508e-1
-1.4782608695652177e1 6.086956521739134e0 9.246780984747159e-1 9.246780984747159e-1
-1.420289855072464e1 6.086956521739134e0 9.191450300180579e-1 9.191450300180579e-1
-1.3623188405797103e1 6.086956521739134e0 9.130087106158282e-1 9.130087106158282e-1
-1.3043478260869566e1 6.086956521739134e0 9.061831399952653e-1 9.061831399952653e-1
-1.246376811594203e1 6.086956521739134e0 8.985675159864316e-1 8.985675159864316e-1
-1.1884057971014492e1 6.086956521739134e0 8.900433648586651e-1 8.900433648586651e-1
-1.1304347826086955e1 6.086956521739134e0 8.804710999221751e-1 8.804710999221751e-1
-1.0724637681159418e1 6.086956521739134e0 8.696859152361965e-1 8.696859152361965e-1
-1.0144927536231881e1 6.086956521739134e0 8.57492925712544e-1 8.57492925712544e-1
-9.565217391304344e0 6.086956521739134e0 8.436614877321073e-1 8.436614877321073e-1
-8.985507246376807e0 6.086956521739134e0 8.279186904883317e-1 8.279186904883317e-1
-8.40579710144927e0 6.086956521739134e0 8.099421215430208e-1 8.099421215430208e-1
-7.826086956521734e0 6.086956521739134e0 7.893522173763259e-1 7.893522173763259e-1
-7.246376811594198e0 6.086956521739134e0 7.657048647896106e-1 7.657048647896106e-1
-6.666666666666662e0 6.086956521739134e0 7.384854939281253e-1 7.384854939281253e-1
-6.0869565217391255e0 6.086956521739134e0 7.07106781186547e-1 7.07106781186547e-1
-5.507246376811589e0 6.086956521739134e0 6.709133239691257e-1 6.709133239691257e-1
-4.927536231884053e0 6.086956521739134e0 6.291982286679639e-1 6.291982286679639e-1
-4.347826086956517e0 6.086956521739134e0 5.812381937190958e-1 5.812381937190958e-1
-3.768115942028981e0 6.086956521739134e0 5.263546146162947e-1 5.263546146162947e-1
-3.188405797101445e0 6.086956521739134e0 4.640069946705569e-1 4.640069946705569e-1
-2.6086956521739086e0 6.086956521739134e0 3.939192985791669e-1 3.939192985791669e-1
-2.0289855072463725e0 6.086956521739134e0 3.1622776601683716e-1 3.1622776601683716e-1
-1.4492753623188364e0 6.086956521739134e0 2.3162052730603896e-1 2.3162052730603896e-1
-8.695652173913001e-1 6.086956521739134e0 1.4142135623730875e-1 1.4142135623730875e-1
-2.8985507246376385e-1 6.086956521739134e0 4.7565149415448676e-2 4.7565149415448676e-2
2.898550724637724e-1 6.086956521739134e0 -4.756514941545007e-2 -4.756514941545007e-2
8.695652173913087e-1 6.086956521739134e0 -1.4142135623731011e-1 -1.4142135623731011e-1
1.4492753623188448e0 6.086956521739134e0 -2.316205273060402e-1 -2.316205273060402e-1
2.028985507246381e0 6.086956521739134e0 -3.1622776601683833e-1 -3.1622776601683833e-1
2.608695652173917e0 6.086956521739134e0 -3.93919298579168e-1 -3.93919298579168e-1
3.188405797101453e0 6.086956521739134e0 -4.640069946705578e-1 -4.640069946705578e-1
3.7681159420289894e0 6.086956521739134e0 -5.263546146162956e-1 -5.263546146162956e-1
4.347826086956526e0 6.086956521739134e0 -5.812381937190966e-1 -5.812381937190966e-1
4.927536231884062e0 6.086956521739134e0 -6.291982286679646e-1 -6.291982286679646e-1
5.507246376811598e0 6.086956521739134e0 -6.709133239691263e-1 -6.709133239691263e-1
6.086956521739134e0 6.086956521739134e0 -7.071067811865476e-1 -7.071067811865476e-1
6.6666666666666705e0 6.086956521739134e0 -7.384854939281259e-1 -7.384854939281259e-1
7.246376811594207e0 6.086956521739134e0 -7.65704864789611e-1 -7.65704864789611e-1
7.826086956521743e0 6.086956521739134e0 -7.893522173763262e-1 -7.893522173763262e-1
8.405797101449279e0 6.086956521739134e0 -8.099421215430211e-1 -8.099421215430211e-1
8.985507246376816e0 6.086956521739134e0 -8.279186904883319e-1 -8.279186904883319e-1
9.565217391304353e0 6.086956521739134e0 -8.436614877321075e-1 -8.436614877321075e-1
1.014492753623189e1 6.086956521739134e0 -8.574929257125442e-1 -8.574929257125442e-1
1.0724637681159427e1 6.086956521739134e0 -8.696859152361965e-1 -8.696859152361965e-1
1.1304347826086964e1 6.086956521739134e0 -8.804710999221753e-1 -8.804710999221753e-1
1.1884057971014501e1 6.086956521739134e0 -8.900433648586652e-1 -8.900433648586652e-1
1.2463768115942038e1 6.086956521739134e0 -8.985675159864317e-1 -8.985675159864317e-1
1.3043478260869575e1 6.086956521739134e0 -9.061831399952655e-1 -9.061831399952655e-1
1.3623188405797112e1 6.086956521739134e0 -9.130087106158284e-1 -9.130087106158284e-1
1.420289855072465e1 6.086956521739134e0 -9.191450300180579e-1 -9.191450300180579e-1
1.4782608695652186e1 6.086956521739134e0 -9.246780984747159e-1 -9.246780984747159e-1
1.5362318840579723e1 6.086956521739134e0 -9.296815004654511e-1 -9.296815004654511e-1
1.594202898550726e1 6.086956521739134e0 -9.342183861793727e-1 -9.342183861793727e-1
1.6521739130434796e1 6.086956521739134e0 -9.383431168171102e-1 -9.383431168171102e-1
1.710144927536233e1 6.086956521739134e0 -9.421026317177148e-1 -9.421026317177148e-1
1.7681159420289866e1 6.086956521739134e0 -9.455375858660722e-1 -9.455375858660722e-1
1.82608695652174e1 6.086956521739134e0 -9.486832980505138e-1 -9.486832980505138e-1
1.8840579710144937e1 6.086956521739134e0 -9.515705428769603e-1 -9.515705428769603e-1
1.9420289855072472e1 6.086956521739134e0 -9.542262139256075e-1 -9.542262139256075e-1
2.0e1 6.086956521739134e0 -9.566738804288583e-1 -9.566738804288583e-1

-2.0e1 6.6666666666666705e0 9.486832980505137e-1 9.486832980505137e-1
-1.9420289855072465e1 6.6666666666666705e0 9.458221364244432e-1 9.458221364244432e-1
-1.884057971014493e1 6.6666666666666705e0 9.427222729793714e-1 9.427222729793714e-1
-1.8260869565217394e1 6.6666666666666705e0 9.393573198201464e-1 9.393573198201464e-1
-1.768115942028986e1 6.6666666666666705e0 9.356972863937919e-1 9.356972863937919e-1
-1.7101449275362324e1 6.6666666666666705e0 9.317080017359263e-1 9.317080017359263e-1
-1.652173913043479e1 6.6666666666666705e0 9.273504325631239e-1 9.273504325631239e-1
-1.5942028985507251e1 6.6666666666666705e0 9.22579877145063e-1 9.22579877145063e-1
-1.5362318840579714e1 6.6666666666666705e0 9.173450110960781e-1 9.173450110960781e-1
-1.4782608695652177e1 6.6666666666666705e0 9.11586756889032e-1 9.11586756889032e-1
-1.420289855072464e1 6.6666666666666705e0 9.052369440730287e-1 9.052369440730287e-1
-1.3623188405797103e1 6.6666666666666705e0 8.982167220477765e-1 8.982167220477765e-1
-1.3043478260869566e1 6.6666666666666705e0 8.904346821960806e-1 8.904346821960806e-1
-1.246376811594203e1 6.6666666666666705e0 8.817846419346915e-1 8.817846419346915e-1
-1.1884057971014492e1 6.6666666666666705e0 8.721430411136099e-1 8.721430411136099e-1
-1.1304347826086955e1 6.6666666666666705e0 8.613659033838029e-1 8.613659033838029e-1
-1.0724637681159418e1 6.6666666666666705e0 8.492853252890438e-1 8.492853252890438e-1
-1.0144927536231881e1 6.6666666666666705e0 8.35705479701274e-1 8.35705479701274e-1
-9.565217391304344e0 6.6666666666666705e0 8.203981667699866e-1 8.203981667699866e-1
-8.985507246376807e0 6.6666666666666705e0 8.030980282338013e-1 8.030980282338013e-1
-8.40579710144927e0 6.6666666666666705e0 7.834976790895334e-1 7.834976790895334e-1
-7.826086956521734e0 6.6666666666666705e0 7.612432304867108e-1 7.612432304867108e-1
-7.246376811594198e0 6.6666666666666705e0 7.359310117618293e-1 7.359310117618293e-1
-6.666666666666662e0 6.6666666666666705e0 7.071067811865471e-1 7.071067811865471e-1
-6.0869565217391255e0 6.6666666666666705e0 6.742693640213318e-1 6.742693640213318e-1
-5.507246376811589e0 6.6666666666666705e0 6.368814469962908e-1 6.368814469962908e-1
-4.927536231884053e0 6.6666666666666705e0 5.943910610838052e-1 5.943910610838052e-1
-4.347826086956517e0 6.6666666666666705e0 5.462677805469217e-1 5.462677805469217e-1
-3.768115942028981e0 6.6666666666666705e0 4.9205725666790134e-1 4.9205725666790134e-1
-3.188405797101445e0 6.6666666666666705e0 4.314554973040042e-1 4.314554973040042e-1
-2.6086956521739086e0 6.6666666666666705e0 3.643993485805115e-1 3.643993485805115e-1
-2.0289855072463725e0 6.6666666666666705e0 2.9116161578269534e-1 2.9116161578269534e-1
-1.4492753623188364e0 6.6666666666666705e0 2.12429644331043e-1 2.12429644331043e-1
-8.695652173913001e-1 6.6666666666666705e0 1.2933918406776737e-1 1.2933918406776737e-1
-2.8985507246376385e-1 6.6666666666666705e0 4.3437224276306274e-2 4.3437224276306274e-2
2.898550724637724e-1 6.6666666666666705e0 -4.343722427630755e-2 -4.343722427630755e-2
8.695652173913087e-1 6.6666666666666705e0 -1.293391840677686e-1 -1.293391840677686e-1
1.4492753623188448e0 6.6666666666666705e0 -2.1242964433104417e-1 -2.1242964433104417e-1
2.028985507246381e0 6.6666666666666705e0 -2.9116161578269645e-1 -2.9116161578269645e-1
2.608695652173917e0 6.6666666666666705e0 -3.643993485805125e-1 -3.643993485805125e-1
3.188405797101453e0 6.6666666666666705e0 -4.3145549730400506e-1 -4.3145549730400506e-1
3.7681159420289894e0 6.6666666666666705e0 -4.920572566679021e-1 -4.920572566679021e-1
4.347826086956526e0 6.6666666666666705e0 -5.462677805469225e-1 -5.462677805469225e-1
4.927536231884062e0 6.6666666666666705e0 -5.943910610838059e-1 -5.943910610838059e-1
5.507246376811598e0 6.6666666666666705e0 -6.368814469962915e-1 -6.368814469962915e-1
6.086956521739134e0 6.6666666666666705e0 -6.742693640213324e-1 -6.742693640213324e-1
6.6666666666666705e0 6.6666666666666705e0 -7.071067811865475e-1 -7.071067811865475e-1
7.246376811594207e0 6.6666666666666705e0 -7.359310117618296e-1 -7.359310117618296e-1
7.826086956521743e0 6.6666666666666705e0 -7.612432304867113e-1 -7.612432304867113e-1
8.405797101449279e0 6.6666666666666705e0 -7.834976790895337e-1 -7.834976790895337e-1
8.985507246376816e0 6.6666666666666705e0 -8.030980282338017e-1 -8.030980282338017e-1
9.565217391304353e0 6.6666666666666705e0 -8.203981667699868e-1 -8.203981667699868e-1
1.014492753623189e1 6.6666666666666705e0 -8.357054797012741e-1 -8.357054797012741e-1
1.0724637681159427e1 6.6666666666666705e0 -8.492853252890439e-1 -8.492853252890439e-1
1.1304347826086964e1 6.6666666666666705e0 -8.61365903383803e-1 -8.61365903383803e-1
1.1884057971014501e1 6.6666666666666705e0 -8.721430411136101e-1 -8.721430411136101e-1
1.2463768115942038e1 6.6666666666666705e0 -8.817846419346916e-1 -8.817846419346916e-1
1.3043478260869575e1 6.6666666666666705e0 -8.904346821960807e-1 -8.904346821960807e-1
1.3623188405797112e1 6.6666666666666705e0 -8.982167220477767e-1 -8.982167220477767e-1
1.420289855072465e1 6.6666666666666705e0 -9.052369440730288e-1 -9.052369440730288e-1
1.4782608695652186e1 6.6666666666666705e0 -9.115867568890321e-1 -9.115867568890321e-1
1.5362318840579723e1 6.6666666666666705e0 -9.173450110960782e-1 -9.173450110960782e-1
1.594202898550726e1 6.6666666666666705e0 -9.22579877145063e-1 -9.22579877145063e-1
1.6521739130434796e1 6.6666666666666705e0 -9.273504325631241e-1 -9.273504325631241e-1
1.710144927536233e1 6.6666666666666705e0 -9.317080017359264e-1 -9.317080017359264e-1
1.7681159420289866e1 6.6666666666666705e0 -9.356972863937919e-1 -9.356972863937919e-1
1.82608695652174e1 6.6666666666666705e0 -9.393573198201464e-1 -9.393573198201464e-1
1.8840579710144937e1 6.6666666666666705e0 -9.427222729793714e-1 -9.427222729793714e-1
1.9420289855072472e1 6.6666666666666705e0 -9.458221364244432e-1 -9.458221364244432e-1
2.0e1 6.6666666666666705e0 -9.486832980505137e-1 -9.486832980505137e-1

-2.0e1 7.246376811594207e0 9.401906246577832e-1 9.401906246577832e-1
-1.9420289855072465e1 7.246376811594207e0 9.369025928653385e-1 9.369025928653385e-1
-1.884057971014493e1 7.246376811594207e0 9.333456062030595e-1 9.333456062030595e-1
-1.8260869565217394e1 7.246376811594207e0 9.294907111696336e-1 9.294907111696336e-1
-1.768115942028986e1 7.246376811594207e0 9.253051386606719e-1 9.253051386606719e-1
-1.7101449275362324e1 7.246376811594207e0 9.207517206745707e-1 9.207517206745707e-1
-1.652173913043479e1 7.246376811594207e0 9.157882087939492e-1 9.157882087939492e-1
-1.5942028985507251e1 7.246376811594207e0 9.103664774626047e-1 9.103664774626047e-1
-1.5362318840579714e1 7.246376811594207e0 9.044315925115101e-1 9.044315925115101e-1
-1.4782608695652177e1 7.246376811594207e0 8.979207227269798e-1 8.979207227269798e-1
-1.420289855072464e1 7.246376811594207e0 8.90761869708233e-1 8.90761869708233e-1
-1.3623188405797103e1 7.246376811594207e0 8.828723891992798e-1 8.828723891992798e-1
-1.3043478260869566e1 7.246376811594207e0 8.741572761215376e-1 8.741572761215376e-1
-1.246376811594203e1 7.246376811594207e0 8.645071866841926e-1 8.645071866841926e-1
-1.1884057971014492e1 7.246376811594207e0 8.537961757940359e-1 8.537961757940359e-1
-1.1304347826086955e1 7.246376811594207e0 8.418791389638737e-1 8.418791389638737e-1
-1.0724637681159418e1 7.246376811594207e0 8.285889686914201e-1 8.285889686914201e-1
-1.0144927536231881e1 7.246376811594207e0 8.137334712067348e-1 8.137334712067348e-1
-9.565217391304344e0 7.246376811594207e0 7.970921481540101e-1 7.970921481540101e-1
-8.985507246376807e0 7.246376811594207e0 7.78413039475329e-1 7.78413039475329e-1
-8.40579710144927e0 7.246376811594207e0 7.574099616005764e-1 7.574099616005764e-1
-7.826086956521734e0 7.246376811594207e0 7.337606740181689e-1 7.337606740181689e-1
-7.246376811594198e0 7.246376811594207e0 7.07106781186547e-1 7.07106781186547e-1
-6.666666666666662e0 7.246376811594207e0 6.770565308208828e-1 6.770565308208828e-1
-6.0869565217391255e0 7.246376811594207e0 6.431920864232727e-1 6.431920864232727e-1
-5.507246376811589e0 7.246376811594207e0 6.050832675335575e-1 6.050832675335575e-1
-4.927536231884053e0 7.246376811594207e0 5.623100214072785e-1 5.623100214072785e-1
-4.347826086956517e0 7.246376811594207e0 5.144957554275259e-1 5.144957554275259e-1
-3.768115942028981e0 7.246376811594207e0 4.613527366419888e-1 4.613527366419888e-1
-3.188405797101445e0 7.246376811594207e0 4.027386142660162e-1 4.027386142660162e-1
-2.6086956521739086e0 7.246376811594207e0 3.38719468272741e-1 3.38719468272741e-1
-2.0289855072463725e0 7.246376811594207e0 2.696299255199702e-1 2.696299255199702e-1
-1.4492753623188364e0 7.246376811594207e0 1.9611613513818338e-1 1.9611613513818338e-1
-8.695652173913001e-1 7.246376811594207e0 1.1914522061843001e-1 1.1914522061843001e-1
-2.8985507246376385e-1 7.246376811594207e0 3.996803834887097e-2 3.996803834887097e-2
2.898550724637724e-1 7.246376811594207e0 -3.996803834887214e-2 -3.996803834887214e-2
8.695652173913087e-1 7.246376811594207e0 -1.1914522061843116e-1 -1.1914522061843116e-1
1.4492753623188448e0 7.246376811594207e0 -1.961161351381845e-1 -1.961161351381845e-1
2.028985507246381e0 7.246376811594207e0 -2.696299255199713e-1 -2.696299255199713e-1
2.608695652173917e0 7.246376811594207e0 -3.3871946827274196e-1 -3.3871946827274196e-1
3.188405797101453e0 7.246376811594207e0 -4.0273861426601715e-1 -4.0273861426601715e-1
3.7681159420289894e0 7.246376811594207e0 -4.613527366419896e-1 -4.613527366419896e-1
4.347826086956526e0 7.246376811594207e0 -5.144957554275266e-1 -5.144957554275266e-1
4.927536231884062e0 7.246376811594207e0 -5.623100214072793e-1 -5.623100214072793e-1
5.507246376811598e0 7.246376811594207e0 -6.050832675335579e-1 -6.050832675335579e-1
6.086956521739134e0 7.246376811594207e0 -6.431920864232733e-1 -6.431920864232733e-1
6.6666666666666705e0 7.246376811594207e0 -6.770565308208834e-1 -6.770565308208834e-1
7.246376811594207e0 7.246376811594207e0 -7.071067811865476e-1 -7.071067811865476e-1
7.826086956521743e0 7.246376811594207e0 -7.337606740181694e-1 -7.337606740181694e-1
8.405797101449279e0 7.246376811594207e0 -7.574099616005767e-1 -7.574099616005767e-1
8.985507246376816e0 7.246376811594207e0 -7.784130394753294e-1 -7.784130394753294e-1
9.565217391304353e0 7.246376811594207e0 -7.970921481540104e-1 -7.970921481540104e-1
1.014492753623189e1 7.246376811594207e0 -8.13733471206735e-1 -8.13733471206735e-1
1.0724637681159427e1 7.246376811594207e0 -8.285889686914203e-1 -8.285889686914203e-1
1.1304347826086964e1 7.246376811594207e0 -8.418791389638739e-1 -8.418791389638739e-1
1.1884057971014501e1 7.246376811594207e0 -8.53796175794036e-1 -8.53796175794036e-1
1.2463768115942038e1 7.246376811594207e0 -8.645071866841928e-1 -8.645071866841928e-1
1.3043478260869575e1 7.246376811594207e0 -8.741572761215378e-1 -8.741572761215378e-1
1.3623188405797112e1 7.246376811594207e0 -8.828723891992798e-1 -8.828723891992798e-1
1.420289855072465e1 7.246376811594207e0 -8.90761869708233e-1 -8.90761869708233e-1
1.4782608695652186e1 7.246376811594207e0 -8.979207227269799e-1 -8.979207227269799e-1
1.5362318840579723e1 7.246376811594207e0 -9.044315925115101e-1 -9.044315925115101e-1
1.594202898550726e1 7.246376811594207e0 -9.103664774626048e-1 -9.103664774626048e-1
1.6521739130434796e1 7.246376811594207e0 -9.157882087939494e-1 -9.157882087939494e-1
1.710144927536233e1 7.246376811594207e0 -9.207517206745707e-1 -9.207517206745707e-1
1.7681159420289866e1 7.246376811594207e0 -9.25305138660672e-1 -9.25305138660672e-1
1.82608695652174e1 7.246376811594207e0 -9.294907111696336e-1 -9.294907111696336e-1
1.8840579710144937e1 7.246376811594207e0 -9.333456062030595e-1 -9.333456062030595e-1
1.9420289855072472e1 7.246376811594207e0 -9.369025928653385e-1 -9.369025928653385e-1
2.0e1 7.246376811594207e0 -9.401906246577832e-1 -9.401906246577832e-1

-2.0e1 7.826086956521743e0 9.312427797057533e-1 9.312427797057533e-1
-1.9420289855072465e1 7.826086956521743e0 9.275188943349937e-1 9.275188943349937e-1
-1.884057971014493e1 7.826086956521743e0 9.234967162373074e-1 9.234967162373074e-1
-1.8260869565217394e1 7.826086956521743e0 9.191450300180578e-1 9.191450300180578e-1
-1.768115942028986e1 7.826086956521743e0 9.14428660574951e-1 9.14428660574951e-1
-1.7101449275362324e1 7.826086956521743e0 9.093078989577118e-1 9.093078989577118e-1
-1.652173913043479e1 7.826086956521743e0 9.037378388935386e-1 9.037378388935386e-1
-1.5942028985507251e1 7.826086956521743e0 8.976676105617704e-1 8.976676105617704e-1
-1.5362318840579714e1 7.826086956521743e0 8.910394968592897e-1 8.910394968592897e-1
-1.4782608695652177e1 7.826086956521743e0 8.837879163470618e-1 8.837879163470618e-1
-1.420289855072464e1 7.826086956521743e0 8.75838256618874e-1 8.75838256618874e-1
-1.3623188405797103e1 7.826086956521743e0 8.671055424707687e-1 8.671055424707687e-1
-1.3043478260869566e1 7.826086956521743e0 8.574929257125441e-1 8.574929257125441e-1
-1.246376811594203e1 7.826086956521743e0 8.468899888530681e-1 8.468899888530681e-1
-1.1884057971014492e1 7.826086956521743e0 8.351708648198781e-1 8.351708648198781e-1
-1.1304347826086955e1 7.826086956521743e0 8.221921916437785e-1 8.221921916437785e-1
-1.0724637681159418e1 7.826086956521743e0 8.077909478592089e-1 8.077909478592089e-1
-1.0144927536231881e1 7.826086956521743e0 7.917822555634717e-1 7.917822555634717e-1
-9.565217391304344e0 7.826086956521743e0 7.739572992033208e-1 7.739572992033208e-1
-8.985507246376807e0 7.826086956521743e0 7.540815958863055e-1 7.540815958863055e-1
-8.40579710144927e0 7.826086956521743e0 7.318939744313494e-1 7.318939744313494e-1
-7.826086956521734e0 7.826086956521743e0 7.071067811865471e-1 7.071067811865471e-1
-7.246376811594198e0 7.826086956521743e0 6.794080314983045e-1 6.794080314983045e-1
-6.666666666666662e0 7.826086956521743e0 6.484664555997907e-1 6.484664555997907e-1
-6.0869565217391255e0 7.826086956521743e0 6.139406135149199e-1 6.139406135149199e-1
-5.507246376811589e0 7.826086956521743e0 5.75493406174613e-1 5.75493406174613e-1
-4.927536231884053e0 7.826086956521743e0 5.328132696861387e-1 5.328132696861387e-1
-4.347826086956517e0 7.826086956521743e0 4.856429311786315e-1 4.856429311786315e-1
-3.768115942028981e0 7.826086956521743e0 4.3381561877289937e-1 4.3381561877289937e-1
-3.188405797101445e0 7.826086956521743e0 3.7729688731351885e-1 3.7729688731351885e-1
-2.6086956521739086e0 7.826086956521743e0 3.1622776601683733e-1 3.1622776601683733e-1
-2.0289855072463725e0 7.826086956521743e0 2.509621587837256e-1 2.509621587837256e-1
-1.4492753623188364e0 7.826086956521743e0 1.8208926018230684e-1 1.8208926018230684e-1
-8.695652173913001e-1 7.826086956521743e0 1.1043152607484596e-1 1.1043152607484596e-1
-2.8985507246376385e-1 7.826086956521743e0 3.70116605098797e-2 3.70116605098797e-2
2.898550724637724e-1 7.826086956521743e0 -3.7011660509880795e-2 -3.7011660509880795e-2
8.695652173913087e-1 7.826086956521743e0 -1.1043152607484703e-1 -1.1043152607484703e-1
1.4492753623188448e0 7.826086956521743e0 -1.8208926018230787e-1 -1.8208926018230787e-1
2.028985507246381e0 7.826086956521743e0 -2.509621587837265e-1 -2.509621587837265e-1
2.608695652173917e0 7.826086956521743e0 -3.162277660168383e-1 -3.162277660168383e-1
3.188405797101453e0 7.826086956521743e0 -3.772968873135197e-1 -3.772968873135197e-1
3.7681159420289894e0 7.826086956521743e0 -4.338156187729001e-1 -4.338156187729001e-1
4.347826086956526e0 7.826086956521743e0 -4.8564293117863233e-1 -4.8564293117863233e-1
4.927536231884062e0 7.826086956521743e0 -5.328132696861394e-1 -5.328132696861394e-1
5.507246376811598e0 7.826086956521743e0 -5.754934061746136e-1 -5.754934061746136e-1
6.086956521739134e0 7.826086956521743e0 -6.139406135149205e-1 -6.139406135149205e-1
6.6666666666666705e0 7.826086956521743e0 -6.484664555997912e-1 -6.484664555997912e-1
7.246376811594207e0 7.826086956521743e0 -6.79408031498305e-1 -6.79408031498305e-1
7.826086956521743e0 7.826086956521743e0 -7.071067811865476e-1 -7.071067811865476e-1
8.405797101449279e0 7.826086956521743e0 -7.318939744313497e-1 -7.318939744313497e-1
8.985507246376816e0 7.826086956521743e0 -7.540815958863059e-1 -7.540815958863059e-1
9.565217391304353e0 7.826086956521743e0 -7.73957299203321e-1 -7.73957299203321e-1
1.014492753623189e1 7.826086956521743e0 -7.917822555634719e-1 -7.917822555634719e-1
1.0724637681159427e1 7.826086956521743e0 -8.077909478592091e-1 -8.077909478592091e-1
1.1304347826086964e1 7.826086956521743e0 -8.221921916437788e-1 -8.221921916437788e-1
1.1884057971014501e1 7.826086956521743e0 -8.351708648198783e-1 -8.351708648198783e-1
1.2463768115942038e1 7.826086956521743e0 -8.468899888530683e-1 -8.468899888530683e-1
1.3043478260869575e1 7.826086956521743e0 -8.574929257125443e-1 -8.574929257125443e-1
1.3623188405797112e1 7.826086956521743e0 -8.671055424707688e-1 -8.671055424707688e-1
1.420289855072465e1 7.826086956521743e0 -8.75838256618874e-1 -8.75838256618874e-1
1.4782608695652186e1 7.826086956521743e0 -8.837879163470619e-1 -8.837879163470619e-1
1.5362318840579723e1 7.826086956521743e0 -8.910394968592896e-1 -8.910394968592896e-1
1.594202898550726e1 7.826086956521743e0 -8.976676105617705e-1 -8.976676105617705e-1
1.6521739130434796e1 7.826086956521743e0 -9.037378388935389e-1 -9.037378388935389e-1
1.710144927536233e1 7.826086956521743e0 -9.093078989577118e-1 -9.093078989577118e-1
1.7681159420289866e1 7.826086956521743e0 -9.14428660574951e-1 -9.14428660574951e-1
1.82608695652174e1 7.826086956521743e0 -9.19145030018058e-1 -9.19145030018058e-1
1.8840579710144937e1 7.826086956521743e0 -9.234967162373076e-1 -9.234967162373076e-1
1.9420289855072472e1 7.826086956521743e0 -9.275188943349937e-1 -9.275188943349937e-1
2.0e1 7.826086956521743e0 -9.312427797057533e-1 -9.312427797057533e-1

-2.0e1 8.405797101449279e0 9.218866766728537e-1 9.218866766728537e-1
-1.9420289855072465e1 8.405797101449279e0 9.177221168073145e-1 9.177221168073145e-1
-1.884057971014493e1 8.405797101449279e0 9.13231249271872e-1 9.13231249271872e-1
-1.8260869565217394e1 8.405797101449279e0 9.08380936147344e-1 9.08380936147344e-1
-1.768115942028986e1 8.405797101449279e0 9.031340045917275e-1 9.031340045917275e-1
-1.7101449275362324e1 8.405797101449279e0 8.97448694974292e-1 8.97448694974292e-1
-1.652173913043479e1 8.405797101449279e0 8.912780307610861e-1 8.912780307610861e-1
-1.5942028985507251e1 8.405797101449279e0 8.845691004852972e-1 8.845691004852972e-1
-1.5362318840579714e1 8.405797101449279e0 8.772622419185101e-1 8.772622419185101e-1
-1.4782608695652177e1 8.405797101449279e0 8.692901189279535e-1 8.692901189279535e-1
-1.420289855072464e1 8.405797101449279e0 8.605766828239989e-1 8.605766828239989e-1
-1.3623188405797103e1 8.405797101449279e0 8.510360127996741e-1 8.510360127996741e-1
-1.3043478260869566e1 8.405797101449279e0 8.405710350936325e-1 8.405710350936325e-1
-1.246376811594203e1 8.405797101449279e0 8.290721288256764e-1 8.290721288256764e-1
-1.1884057971014492e1 8.405797101449279e0 8.16415639506865e-1 8.16415639506865e-1
-1.1304347826086955e1 8.405797101449279e0 8.024623409461333e-1 8.024623409461333e-1
-1.0724637681159418e1 8.405797101449279e0 7.870559151513064e-1 7.870559151513064e-1
-1.0144927536231881e1 8.405797101449279e0 7.700215609055621e-1 7.700215609055621e-1
-9.565217391304344e0 8.405797101449279e0 7.511648984498758e-1 7.511648984498758e-1
-8.985507246376807e0 8.405797101449279e0 7.302714135188952e-1 7.302714135188952e-1
-8.40579710144927e0 8.405797101449279e0 7.071067811865471e-1 7.071067811865471e-1
-7.826086956521734e0 8.405797101449279e0 6.814185279188424e-1 6.814185279188424e-1
-7.246376811594198e0 8.405797101449279e0 6.529396220694623e-1 6.529396220694623e-1
-6.666666666666662e0 8.405797101449279e0 6.213947110020436e-1 6.213947110020436e-1
-6.0869565217391255e0 8.405797101449279e0 5.865098121518424e-1 5.865098121518424e-1
-5.507246376811589e0 8.405797101449279e0 5.480262573108724e-1 5.480262573108724e-1
-4.927536231884053e0 8.405797101449279e0 5.057194997124197e-1 5.057194997124197e-1
-4.347826086956517e0 8.405797101449279e0 4.5942291887376613e-1 4.5942291887376613e-1
-3.768115942028981e0 8.405797101449279e0 4.090559040929086e-1 4.090559040929086e-1
-3.188405797101445e0 8.405797101449279e0 3.5465423412053804e-1 3.5465423412053804e-1
-2.6086956521739086e0 8.405797101449279e0 2.9639921487245235e-1 2.9639921487245235e-1
-2.0289855072463725e0 8.405797101449279e0 2.3464053310389626e-1 2.3464053310389626e-1
-1.4492753623188364e0 8.405797101449279e0 1.6990691650764564e-1 1.6990691650764564e-1
-8.695652173913001e-1 8.405797101449279e0 1.0289915108550476e-1 1.0289915108550476e-1
-2.8985507246376385e-1 8.405797101449279e0 3.4462275839778367e-2 3.4462275839778367e-2
2.898550724637724e-1 8.405797101449279e0 -3.446227583977937e-2 -3.446227583977937e-2
8.695652173913087e-1 8.405797101449279e0 -1.0289915108550575e-1 -1.0289915108550575e-1
1.4492753623188448e0 8.405797101449279e0 -1.699069165076466e-1 -1.699069165076466e-1
2.028985507246381e0 8.405797101449279e0 -2.3464053310389718e-1 -2.3464053310389718e-1
2.608695652173917e0 8.405797101449279e0 -2.963992148724532e-1 -2.963992148724532e-1
3.188405797101453e0 8.405797101449279e0 -3.546542341205388e-1 -3.546542341205388e-1
3.7681159420289894e0 8.405797101449279e0 -4.0905590409290943e-1 -4.0905590409290943e-1
4.347826086956526e0 8.405797101449279e0 -4.594229188737668e-1 -4.594229188737668e-1
4.927536231884062e0 8.405797101449279e0 -5.057194997124204e-1 -5.057194997124204e-1
5.507246376811598e0 8.405797101449279e0 -5.480262573108731e-1 -5.480262573108731e-1
6.086956521739134e0 8.405797101449279e0 -5.86509812151843e-1 -5.86509812151843e-1
6.6666666666666705e0 8.405797101449279e0 -6.213947110020441e-1 -6.213947110020441e-1
7.246376811594207e0 8.405797101449279e0 -6.529396220694628e-1 -6.529396220694628e-1
7.826086956521743e0 8.405797101449279e0 -6.814185279188428e-1 -6.814185279188428e-1
8.405797101449279e0 8.405797101449279e0 -7.071067811865475e-1 -7.071067811865475e-1
8.985507246376816e0 8.405797101449279e0 -7.302714135188956e-1 -7.302714135188956e-1
9.565217391304353e0 8.405797101449279e0 -7.51164898449876e-1 -7.51164898449876e-1
1.014492753623189e1 8.405797101449279e0 -7.700215609055624e-1 -7.700215609055624e-1
1.0724637681159427e1 8.405797101449279e0 -7.870559151513066e-1 -7.870559151513066e-1
1.1304347826086964e1 8.405797101449279e0 -8.024623409461336e-1 -8.024623409461336e-1
1.1884057971014501e1 8.405797101449279e0 -8.164156395068654e-1 -8.164156395068654e-1
1.2463768115942038e1 8.405797101449279e0 -8.290721288256766e-1 -8.290721288256766e-1
1.3043478260869575e1 8.405797101449279e0 -8.405710350936327e-1 -8.405710350936327e-1
1.3623188405797112e1 8.405797101449279e0 -8.510360127996743e-1 -8.510360127996743e-1
1.420289855072465e1 8.405797101449279e0 -8.605766828239991e-1 -8.605766828239991e-1
1.4782608695652186e1 8.405797101449279e0 -8.692901189279537e-1 -8.692901189279537e-1
1.5362318840579723e1 8.405797101449279e0 -8.772622419185101e-1 -8.772622419185101e-1
1.594202898550726e1 8.405797101449279e0 -8.845691004852974e-1 -8.845691004852974e-1
1.6521739130434796e1 8.405797101449279e0 -8.912780307610861e-1 -8.912780307610861e-1
1.710144927536233e1 8.405797101449279e0 -8.97448694974292e-1 -8.97448694974292e-1
1.7681159420289866e1 8.405797101449279e0 -9.031340045917275e-1 -9.031340045917275e-1
1.82608695652174e1 8.405797101449279e0 -9.08380936147344e-1 -9.08380936147344e-1
1.8840579710144937e1 8.405797101449279e0 -9.13231249271872e-1 -9.13231249271872e-1
1.9420289855072472e1 8.405797101449279e0 -9.177221168073146e-1 -9.177221168073146e-1
2.0e1 8.405797101449279e0 -9.218866766728537e-1 -9.218866766728537e-1

-2.0e1 8.985507246376816e0 9.12168696110691e-1 9.12168696110691e-1
-1.9420289855072465e1 8.985507246376816e0 9.07562518381319e-1 9.07562518381319e-1
-1.884057971014493e1 8.985507246376816e0 9.026036812034508e-1 9.026036812034508e-1
-1.8260869565217394e1 8.985507246376816e0 8.972574847360189e-1 8.972574847360189e-1
-1.768115942028986e1 8.985507246376816e0 8.914851850217138e-1 8.914851850217138e-1
-1.7101449275362324e1 8.985507246376816e0 8.852434754382227e-1 8.852434754382227e-1
-1.652173913043479e1 8.985507246376816e0 8.784839023828742e-1 8.784839023828742e-1
-1.5942028985507251e1 8.985507246376816e0 8.71152209203766e-1 8.71152209203766e-1
-1.5362318840579714e1 8.985507246376816e0 8.631876031294046e-1 8.631876031294046e-1
-1.4782608695652177e1 8.985507246376816e0 8.545219414713255e-1 8.545219414713255e-1
-1.420289855072464e1 8.985507246376816e0 8.450788360522152e-1 8.450788360522152e-1
-1.3623188405797103e1 8.985507246376816e0 8.347726791573307e-1 8.347726791573307e-1
-1.3043478260869566e1 8.985507246376816e0 8.235076010102361e-1 8.235076010102361e-1
-1.246376811594203e1 8.985507246376816e0 8.111763787473858e-1 8.111763787473858e-1
-1.1884057971014492e1 8.985507246376816e0 7.976593312819866e-1 7.976593312819866e-1
-1.1304347826086955e1 8.985507246376816e0 7.828232547561076e-1 7.828232547561076e-1
-1.0724637681159418e1 8.985507246376816e0 7.665204811801635e-1 7.665204811801635e-1
-1.0144927536231881e1 8.985507246376816e0 7.485881801731628e-1 7.485881801731628e-1
-9.565217391304344e0 8.985507246376816e0 7.288480720939869e-1 7.288480720939869e-1
-8.985507246376807e0 8.985507246376816e0 7.071067811865471e-1 7.071067811865471e-1
-8.40579710144927e0 8.985507246376816e0 6.831571287757405e-1 6.831571287757405e-1
-7.826086956521734e0 8.985507246376816e0 6.567807448042015e-1 6.567807448042015e-1
-7.246376811594198e0 8.985507246376816e0 6.277524511897813e-1 6.277524511897813e-1
-6.666666666666662e0 8.985507246376816e0 5.958469241734653e-1 5.958469241734653e-1
-6.0869565217391255e0 8.985507246376816e0 5.608481451695148e-1 5.608481451695148e-1
-5.507246376811589e0 8.985507246376816e0 5.225620579292869e-1 5.225620579292869e-1
-4.927536231884053e0 8.985507246376816e0 4.808326112068518e-1 4.808326112068518e-1
-4.347826086956517e0 8.985507246376816e0 4.3556092810428015e-1 4.3556092810428015e-1
-3.768115942028981e0 8.985507246376816e0 3.867266762506737e-1 3.867266762506737e-1
-3.188405797101445e0 8.985507246376816e0 3.3440984517076433e-1 3.3440984517076433e-1
-2.6086956521739086e0 8.985507246376816e0 2.788101948639548e-1 2.788101948639548e-1
-2.0289855072463725e0 8.985507246376816e0 2.202608714346429e-1 2.202608714346429e-1
-1.4492753623188364e0 8.985507246376816e0 1.5923243882462e-1 1.5923243882462e-1
-8.695652173913001e-1 8.985507246376816e0 9.632419486018983e-2 9.632419486018983e-2
-2.8985507246376385e-1 8.985507246376816e0 3.2241294010957555e-2 3.2241294010957555e-2
2.898550724637724e-1 8.985507246376816e0 -3.224129401095851e-2 -3.224129401095851e-2
8.695652173913087e-1 8.985507246376816e0 -9.632419486019075e-2 -9.632419486019075e-2
1.4492753623188448e0 8.985507246376816e0 -1.5923243882462088e-1 -1.5923243882462088e-1
2.028985507246381e0 8.985507246376816e0 -2.2026087143464373e-1 -2.2026087143464373e-1
2.608695652173917e0 8.985507246376816e0 -2.7881019486395564e-1 -2.7881019486395564e-1
3.188405797101453e0 8.985507246376816e0 -3.344098451707651e-1 -3.344098451707651e-1
3.7681159420289894e0 8.985507246376816e0 -3.867266762506744e-1 -3.867266762506744e-1
4.347826086956526e0 8.985507246376816e0 -4.3556092810428093e-1 -4.3556092810428093e-1
4.927536231884062e0 8.985507246376816e0 -4.808326112068525e-1 -4.808326112068525e-1
5.507246376811598e0 8.985507246376816e0 -5.225620579292876e-1 -5.225620579292876e-1
6.086956521739134e0 8.985507246376816e0 -5.608481451695152e-1 -5.608481451695152e-1
6.6666666666666705e0 8.985507246376816e0 -5.958469241734659e-1 -5.958469241734659e-1
7.246376811594207e0 8.985507246376816e0 -6.277524511897817e-1 -6.277524511897817e-1
7.826086956521743e0 8.985507246376816e0 -6.567807448042018e-1 -6.567807448042018e-1
8.405797101449279e0 8.985507246376816e0 -6.83157128775741e-1 -6.83157128775741e-1
8.985507246376816e0 8.985507246376816e0 -7.071067811865476e-1 -7.071067811865476e-1
9.565217391304353e0 8.985507246376816e0 -7.288480720939873e-1 -7.288480720939873e-1
1.014492753623189e1 8.985507246376816e0 -7.485881801731631e-1 -7.485881801731631e-1
1.0724637681159427e1 8.985507246376816e0 -7.665204811801636e-1 -7.665204811801636e-1
1.1304347826086964e1 8.985507246376816e0 -7.828232547561079e-1 -7.828232547561079e-1
1.1884057971014501e1 8.985507246376816e0 -7.976593312819868e-1 -7.976593312819868e-1
1.2463768115942038e1 8.985507246376816e0 -8.11176378747386e-1 -8.11176378747386e-1
1.3043478260869575e1 8.985507246376816e0 -8.235076010102362e-1 -8.235076010102362e-1
1.3623188405797112e1 8.985507246376816e0 -8.347726791573309e-1 -8.347726791573309e-1
1.420289855072465e1 8.985507246376816e0 -8.450788360522153e-1 -8.450788360522153e-1
1.4782608695652186e1 8.985507246376816e0 -8.545219414713257e-1 -8.545219414713257e-1
1.5362318840579723e1 8.985507246376816e0 -8.631876031294048e-1 -8.631876031294048e-1
1.594202898550726e1 8.985507246376816e0 -8.711522092037661e-1 -8.711522092037661e-1
1.6521739130434796e1 8.985507246376816e0 -8.784839023828742e-1 -8.784839023828742e-1
1.710144927536233e1 8.985507246376816e0 -8.852434754382227e-1 -8.852434754382227e-1
1.7681159420289866e1 8.985507246376816e0 -8.91485185021714e-1 -8.91485185021714e-1
1.82608695652174e1 8.985507246376816e0 -8.97257484736019e-1 -8.97257484736019e-1
1.8840579710144937e1 8.985507246376816e0 -9.02603681203451e-1 -9.02603681203451e-1
1.9420289855072472e1 8.985507246376816e0 -9.075625183813191e-1 -9.075625183813191e-1
2.0e1 8.985507246376816e0 -9.12168696110691e-1 -9.12168696110691e-1

-2.0e1 9.565217391304353e0 9.021342216356465e-1 9.021342216356465e-1
-1.9420289855072465e1 9.565217391304353e0 8.970890336601901e-1 8.970890336601901e-1
-1.884057971014493e1 9.565217391304353e0 8.916667692581812e-1 8.916667692581812e-1
-1.8260869565217394e1 9.565217391304353e0 8.858315352801552e-1 8.858315352801552e-1
-1.768115942028986e1 9.565217391304353e0 8.795434461109203e-1 8.795434461109203e-1
-1.7101449275362324e1 9.565217391304353e0 8.727581471231323e-1 8.727581471231323e-1
-1.652173913043479e1 9.565217391304353e0 8.654262854811262e-1 8.654262854811262e-1
-1.5942028985507251e1 9.565217391304353e0 8.574929257125442e-1 8.574929257125442e-1
-1.5362318840579714e1 9.565217391304353e0 8.488969089540915e-1 8.488969089540915e-1
-1.4782608695652177e1 9.565217391304353e0 8.395701571521511e-1 8.395701571521511e-1
-1.420289855072464e1 9.565217391304353e0 8.294369271052774e-1 8.294369271052774e-1
-1.3623188405797103e1 9.565217391304353e0 8.184130245263526e-1 8.184130245263526e-1
-1.3043478260869566e1 9.565217391304353e0 8.064049958557054e-1 8.064049958557054e-1
-1.246376811594203e1 9.565217391304353e0 7.933093260902777e-1 7.933093260902777e-1
-1.1884057971014492e1 9.565217391304353e0 7.790116852629189e-1 7.790116852629189e-1
-1.1304347826086955e1 9.565217391304353e0 7.633862853691142e-1 7.633862853691142e-1
-1.0724637681159418e1 9.565217391304353e0 7.462954344685108e-1 7.462954344685108e-1
-1.0144927536231881e1 9.565217391304353e0 7.275894061853053e-1 7.275894061853053e-1
-9.565217391304344e0 9.565217391304353e0 7.071067811865472e-1 7.071067811865472e-1
-8.985507246376807e0 9.565217391304353e0 6.846754616640482e-1 6.846754616640482e-1
-8.40579710144927e0 9.565217391304353e0 6.601146077286784e-1 6.601146077286784e-1
-7.826086956521734e0 9.565217391304353e0 6.332377902572622e-1 6.332377902572622e-1
-7.246376811594198e0 9.565217391304353e0 6.038576879954619e-1 6.038576879954619e-1
-6.666666666666662e0 9.565217391304353e0 5.717926616881721e-1 5.717926616881721e-1
-6.0869565217391255e0 9.565217391304353e0 5.368754921931588e-1 5.368754921931588e-1
-5.507246376811589e0 9.565217391304353e0 4.9896444486694513e-1 4.9896444486694513e-1
-4.927536231884053e0 9.565217391304353e0 4.5795658967430997e-1 4.5795658967430997e-1
-4.347826086956517e0 9.565217391304353e0 4.138029443011834e-1 4.138029443011834e-1
-3.768115942028981e0 9.565217391304353e0 3.6652451838249006e-1 3.6652451838249006e-1
-3.188405797101445e0 9.565217391304353e0 3.162277660168374e-1 3.162277660168374e-1
-2.6086956521739086e0 9.565217391304353e0 2.6311740579210824e-1 2.6311740579210824e-1
-2.0289855072463725e0 9.565217391304353e0 2.0750420835506275e-1 2.0750420835506275e-1
-1.4492753623188364e0 9.565217391304353e0 1.4980537942799443e-1 1.4980537942799443e-1
-8.695652173913001e-1 9.565217391304353e0 9.053574604251803e-2 9.053574604251803e-2
-2.8985507246376385e-1 9.565217391304353e0 3.0289126640768677e-2 3.0289126640768677e-2
2.898550724637724e-1 9.565217391304353e0 -3.0289126640769565e-2 -3.0289126640769565e-2
8.695652173913087e-1 9.565217391304353e0 -9.053574604251893e-2 -9.053574604251893e-2
1.4492753623188448e0 9.565217391304353e0 -1.498053794279953e-1 -1.498053794279953e-1
2.028985507246381e0 9.565217391304353e0 -2.0750420835506359e-1 -2.0750420835506359e-1
2.608695652173917e0 9.565217391304353e0 -2.63117405792109e-1 -2.63117405792109e-1
3.188405797101453e0 9.565217391304353e0 -3.1622776601683816e-1 -3.1622776601683816e-1
3.7681159420289894e0 9.565217391304353e0 -3.665245183824908e-1 -3.665245183824908e-1
4.347826086956526e0 9.565217391304353e0 -4.1380294430118414e-1 -4.1380294430118414e-1
4.927536231884062e0 9.565217391304353e0 -4.579565896743107e-1 -4.579565896743107e-1
5.507246376811598e0 9.565217391304353e0 -4.989644448669458e-1 -4.989644448669458e-1
6.086956521739134e0 9.565217391304353e0 -5.368754921931593e-1 -5.368754921931593e-1
6.6666666666666705e0 9.565217391304353e0 -5.717926616881727e-1 -5.717926616881727e-1
7.246376811594207e0 9.565217391304353e0 -6.038576879954624e-1 -6.038576879954624e-1
7.826086956521743e0 9.565217391304353e0 -6.332377902572627e-1 -6.332377902572627e-1
8.405797101449279e0 9.565217391304353e0 -6.601146077286789e-1 -6.601146077286789e-1
8.985507246376816e0 9.565217391304353e0 -6.846754616640486e-1 -6.846754616640486e-1
9.565217391304353e0 9.565217391304353e0 -7.071067811865476e-1 -7.071067811865476e-1
1.014492753623189e1 9.565217391304353e0 -7.275894061853055e-1 -7.275894061853055e-1
1.0724637681159427e1 9.565217391304353e0 -7.46295434468511e-1 -7.46295434468511e-1
1.1304347826086964e1 9.565217391304353e0 -7.633862853691146e-1 -7.633862853691146e-1
1.1884057971014501e1 9.565217391304353e0 -7.790116852629191e-1 -7.790116852629191e-1
1.2463768115942038e1 9.565217391304353e0 -7.933093260902779e-1 -7.933093260902779e-1
1.3043478260869575e1 9.565217391304353e0 -8.064049958557056e-1 -8.064049958557056e-1
1.3623188405797112e1 9.565217391304353e0 -8.184130245263528e-1 -8.184130245263528e-1
1.420289855072465e1 9.565217391304353e0 -8.294369271052776e-1 -8.294369271052776e-1
1.4782608695652186e1 9.565217391304353e0 -8.395701571521512e-1 -8.395701571521512e-1
1.5362318840579723e1 9.565217391304353e0 -8.488969089540915e-1 -8.488969089540915e-1
1.594202898550726e1 9.565217391304353e0 -8.574929257125443e-1 -8.574929257125443e-1
1.6521739130434796e1 9.565217391304353e0 -8.654262854811263e-1 -8.654262854811263e-1
1.710144927536233e1 9.565217391304353e0 -8.727581471231324e-1 -8.727581471231324e-1
1.7681159420289866e1 9.565217391304353e0 -8.795434461109205e-1 -8.795434461109205e-1
1.82608695652174e1 9.565217391304353e0 -8.858315352801555e-1 -8.858315352801555e-1
1.8840579710144937e1 9.565217391304353e0 -8.916667692581812e-1 -8.916667692581812e-1
1.9420289855072472e1 9.565217391304353e0 -8.970890336601902e-1 -8.970890336601902e-1
2.0e1 9.565217391304353e0 -9.021342216356465e-1 -9.021342216356465e-1

-2.0e1 1.014492753623189e1 8.918272423909417e-1 8.918272423909417e-1
-1.9420289855072465e1 1.014492753623189e1 8.863488482048338e-1 8.863488482048338e-1
-1.884057971014493e1 1.014492753623189e1 8.804710999221752e-1 8.804710999221752e-1
-1.8260869565217394e1 1.014492753623189e1 8.741572761215377e-1 8.741572761215377e-1
-1.768115942028986e1 1.014492753623189e1 8.673667685592815e-1 8.673667685592815e-1
-1.7101449275362324e1 1.014492753623189e1 8.600546538736992e-1 8.600546538736992e-1
-1.652173913043479e1 1.014492753623189e1 8.521712257191477e-1 8.521712257191477e-1
-1.5942028985507251e1 1.014492753623189e1 8.436614877321074e-1 8.436614877321074e-1
-1.5362318840579714e1 1.014492753623189e1 8.344646097517324e-1 8.344646097517324e-1
-1.4782608695652177e1 1.014492753623189e1 8.245133526438032e-1 8.245133526438032e-1
-1.420289855072464e1 1.014492753623189e1 8.137334712067348e-1 8.137334712067348e-1
-1.3623188405797103e1 1.014492753623189e1 8.020431103403957e-1 8.020431103403957e-1
-1.3043478260869566e1 1.014492753623189e1 7.893522173763262e-1 7.893522173763262e-1
-1.246376811594203e1 1.014492753623189e1 7.755620037111928e-1 7.755620037111928e-1
-1.1884057971014492e1 1.014492753623189e1 7.605645022019072e-1 7.605645022019072e-1
-1.1304347826086955e1 1.014492753623189e1 7.44242283694657e-1 7.44242283694657e-1
-1.0724637681159418e1 1.014492753623189e1 7.264684169547155e-1 7.264684169547155e-1
-1.0144927536231881e1 1.014492753623189e1 7.071067811865472e-1 7.071067811865472e-1
-9.565217391304344e0 1.014492753623189e1 6.860128686890021e-1 6.860128686890021e-1
-8.985507246376807e0 1.014492753623189e1 6.630352452962297e-1 6.630352452962297e-1
-8.40579710144927e0 1.014492753623189e1 6.380178647503226e-1 6.380178647503226e-1
-7.826086956521734e0 1.014492753623189e1 6.108034542918207e-1 6.108034542918207e-1
-7.246376811594198e0 1.014492753623189e1 5.812381937190958e-1 5.812381937190958e-1
-6.666666666666662e0 1.014492753623189e1 5.491778866608367e-1 5.491778866608367e-1
-6.0869565217391255e0 1.014492753623189e1 5.14495755427526e-1 5.14495755427526e-1
-5.507246376811589e0 1.014492753623189e1 4.770918629042336e-1 4.770918629042336e-1
-4.927536231884053e0 1.014492753623189e1 4.3690396273691257e-1 4.3690396273691257e-1
-4.347826086956517e0 1.014492753623189e1 3.9391929857916713e-1 3.9391929857916713e-1
-3.768115942028981e0 1.014492753623189e1 3.4818652960362656e-1 3.4818652960362656e-1
-3.188405797101445e0 1.014492753623189e1 2.998265967403941e-1 2.998265967403941e-1
-2.6086956521739086e0 1.014492753623189e1 2.4904103981061795e-1 2.4904103981061795e-1
-2.0289855072463725e0 1.014492753623189e1 1.9611613513818354e-1 1.9611613513818354e-1
-1.4492753623188364e0 1.014492753623189e1 1.4142135623730903e-1 1.4142135623730903e-1
-8.695652173913001e-1 1.014492753623189e1 8.540114134643534e-2 8.540114134643534e-2
-2.8985507246376385e-1 1.014492753623189e1 2.855977389887655e-2 2.855977389887655e-2
2.898550724637724e-1 1.014492753623189e1 -2.8559773898877394e-2 -2.8559773898877394e-2
8.695652173913087e-1 1.014492753623189e1 -8.540114134643617e-2 -8.540114134643617e-2
1.4492753623188448e0 1.014492753623189e1 -1.414213562373098e-1 -1.414213562373098e-1
2.028985507246381e0 1.014492753623189e1 -1.961161351381843e-1 -1.961161351381843e-1
2.608695652173917e0 1.014492753623189e1 -2.4904103981061868e-1 -2.4904103981061868e-1
3.188405797101453e0 1.014492753623189e1 -2.9982659674039475e-1 -2.9982659674039475e-1
3.7681159420289894e0 1.014492753623189e1 -3.481865296036273e-1 -3.481865296036273e-1
4.347826086956526e0 1.014492753623189e1 -3.939192985791678e-1 -3.939192985791678e-1
4.927536231884062e0 1.014492753623189e1 -4.3690396273691323e-1 -4.3690396273691323e-1
5.507246376811598e0 1.014492753623189e1 -4.7709186290423417e-1 -4.7709186290423417e-1
6.086956521739134e0 1.014492753623189e1 -5.144957554275266e-1 -5.144957554275266e-1
6.6666666666666705e0 1.014492753623189e1 -5.491778866608372e-1 -5.491778866608372e-1
7.246376811594207e0 1.014492753623189e1 -5.812381937190964e-1 -5.812381937190964e-1
7.826086956521743e0 1.014492753623189e1 -6.108034542918211e-1 -6.108034542918211e-1
8.405797101449279e0 1.014492753623189e1 -6.38017864750323e-1 -6.38017864750323e-1
8.985507246376816e0 1.014492753623189e1 -6.6303524529623e-1 -6.6303524529623e-1
9.565217391304353e0 1.014492753623189e1 -6.860128686890024e-1 -6.860128686890024e-1
1.014492753623189e1 1.014492753623189e1 -7.071067811865475e-1 -7.071067811865475e-1
1.0724637681159427e1 1.014492753623189e1 -7.264684169547159e-1 -7.264684169547159e-1
1.1304347826086964e1 1.014492753623189e1 -7.442422836946573e-1 -7.442422836946573e-1
1.1884057971014501e1 1.014492753623189e1 -7.605645022019075e-1 -7.605645022019075e-1
1.2463768115942038e1 1.014492753623189e1 -7.75562003711193e-1 -7.75562003711193e-1
1.3043478260869575e1 1.014492753623189e1 -7.893522173763264e-1 -7.893522173763264e-1
1.3623188405797112e1 1.014492753623189e1 -8.020431103403958e-1 -8.020431103403958e-1
1.420289855072465e1 1.014492753623189e1 -8.13733471206735e-1 -8.13733471206735e-1
1.4782608695652186e1 1.014492753623189e1 -8.245133526438033e-1 -8.245133526438033e-1
1.5362318840579723e1 1.014492753623189e1 -8.344646097517325e-1 -8.344646097517325e-1
1.594202898550726e1 1.014492753623189e1 -8.436614877321075e-1 -8.436614877321075e-1
1.6521739130434796e1 1.014492753623189e1 -8.521712257191477e-1 -8.521712257191477e-1
1.710144927536233e1 1.014492753623189e1 -8.600546538736994e-1 -8.600546538736994e-1
1.7681159420289866e1 1.014492753623189e1 -8.673667685592817e-1 -8.673667685592817e-1
1.82608695652174e1 1.014492753623189e1 -8.741572761215377e-1 -8.741572761215377e-1
1.8840579710144937e1 1.014492753623189e1 -8.804710999221752e-1 -8.804710999221752e-1
1.9420289855072472e1 1.014492753623189e1 -8.863488482048338e-1 -8.863488482048338e-1
2.0e1 1.014492753623189e1 -8.918272423909417e-1 -8.918272423909417e-1

-2.0e1 1.0724637681159427e1 8.812900228668015e-1 8.812900228668015e-1
-1.9420289855072465e1 1.0724637681159427e1 8.753870528618739e-1 8.753870528618739e-1
-1.884057971014493e1 1.0724637681159427e1 8.690647313803967e-1 8.690647313803967e-1
-1.8260869565217394e1 1.0724637681159427e1 8.622858604940377e-1 8.622858604940377e-1
-1.768115942028986e1 1.0724637681159427e1 8.550095071795324e-1 8.550095071795324e-1
-1.7101449275362324e1 1.0724637681159427e1 8.471906271689308e-1 8.471906271689308e-1
-1.652173913043479e1 1.0724637681159427e1 8.387796617218053e-1 8.387796617218053e-1
-1.5942028985507251e1 1.0724637681159427e1 8.297221102000093e-1 8.297221102000093e-1
-1.5362318840579714e1 1.0724637681159427e1 8.199580836698825e-1 8.199580836698825e-1
-1.4782608695652177e1 1.0724637681159427e1 8.094218479629133e-1 8.094218479629133e-1
-1.420289855072464e1 1.0724637681159427e1 7.980413689309589e-1 7.980413689309589e-1
-1.3623188405797103e1 1.0724637681159427e1 7.857378783126823e-1 7.857378783126823e-1
-1.3043478260869566e1 1.0724637681159427e1 7.724254859909578e-1 7.724254859909578e-1
-1.246376811594203e1 1.0724637681159427e1 7.580108737829232e-1 7.580108737829232e-1
-1.1884057971014492e1 1.0724637681159427e1 7.423931175486518e-1 7.423931175486518e-1
-1.1304347826086955e1 1.0724637681159427e1 7.254636985092162e-1 7.254636985092162e-1
-1.0724637681159418e1 1.0724637681159427e1 7.071067811865472e-1 7.071067811865472e-1
-1.0144927536231881e1 1.0724637681159427e1 6.871998538760822e-1 6.871998538760822e-1
-9.565217391304344e0 1.0724637681159427e1 6.656148469584012e-1 6.656148469584012e-1
-8.985507246376807e0 1.0724637681159427e1 6.42219862610407e-1 6.42219862610407e-1
-8.40579710144927e0 1.0724637681159427e1 6.168816632266992e-1 6.168816632266992e-1
-7.826086956521734e0 1.0724637681159427e1 5.894690700594223e-1 5.894690700594223e-1
-7.246376811594198e0 1.0724637681159427e1 5.598574112779862e-1 5.598574112779862e-1
-6.666666666666662e0 1.0724637681159427e1 5.279341211256214e-1 5.279341211256214e-1
-6.0869565217391255e0 1.0724637681159427e1 4.936055194583813e-1 4.936055194583813e-1
-5.507246376811589e0 1.0724637681159427e1 4.5680468499262716e-1 4.5680468499262716e-1
-4.927536231884053e0 1.0724637681159427e1 4.175001715507107e-1 4.175001715507107e-1
-4.347826086956517e0 1.0724637681159427e1 3.757051087392177e-1 3.757051087392177e-1
-3.768115942028981e0 1.0724637681159427e1 3.3148599501255926e-1 3.3148599501255926e-1
-3.188405797101445e0 1.0724637681159427e1 2.849702680829614e-1 2.849702680829614e-1
-2.6086956521739086e0 1.0724637681159427e1 2.3635157914750007e-1 2.3635157914750007e-1
-2.0289855072463725e0 1.0724637681159427e1 1.8589166810485014e-1 1.8589166810485014e-1
-1.4492753623188364e0 1.0724637681159427e1 1.339178960013946e-1 1.339178960013946e-1
-8.695652173913001e-1 1.0724637681159427e1 8.081586876605434e-2 8.081586876605434e-2
-2.8985507246376385e-1 1.0724637681159427e1 2.701716134791455e-2 2.701716134791455e-2
2.898550724637724e-1 1.0724637681159427e1 -2.701716134791534e-2 -2.701716134791534e-2
8.695652173913087e-1 1.0724637681159427e1 -8.081586876605515e-2 -8.081586876605515e-2
1.4492753623188448e0 1.0724637681159427e1 -1.3391789600139534e-1 -1.3391789600139534e-1
2.028985507246381e0 1.0724637681159427e1 -1.858916681048509e-1 -1.858916681048509e-1
2.608695652173917e0 1.0724637681159427e1 -2.363515791475008e-1 -2.363515791475008e-1
3.188405797101453e0 1.0724637681159427e1 -2.8497026808296205e-1 -2.8497026808296205e-1
3.7681159420289894e0 1.0724637681159427e1 -3.3148599501256e-1 -3.3148599501256e-1
4.347826086956526e0 1.0724637681159427e1 -3.757051087392183e-1 -3.757051087392183e-1
4.927536231884062e0 1.0724637681159427e1 -4.175001715507113e-1 -4.175001715507113e-1
5.507246376811598e0 1.0724637681159427e1 -4.568046849926278e-1 -4.568046849926278e-1
6.086956521739134e0 1.0724637681159427e1 -4.936055194583818e-1 -4.936055194583818e-1
6.6666666666666705e0 1.0724637681159427e1 -5.279341211256219e-1 -5.279341211256219e-1
7.246376811594207e0 1.0724637681159427e1 -5.598574112779866e-1 -5.598574112779866e-1
7.826086956521743e0 1.0724637681159427e1 -5.894690700594227e-1 -5.894690700594227e-1
8.405797101449279e0 1.0724637681159427e1 -6.168816632266996e-1 -6.168816632266996e-1
8.985507246376816e0 1.0724637681159427e1 -6.422198626104072e-1 -6.422198626104072e-1
9.565217391304353e0 1.0724637681159427e1 -6.656148469584016e-1 -6.656148469584016e-1
1.014492753623189e1 1.0724637681159427e1 -6.871998538760825e-1 -6.871998538760825e-1
1.0724637681159427e1 1.0724637681159427e1 -7.071067811865475e-1 -7.071067811865475e-1
1.1304347826086964e1 1.0724637681159427e1 -7.254636985092164e-1 -7.254636985092164e-1
1.1884057971014501e1 1.0724637681159427e1 -7.42393117548652e-1 -7.42393117548652e-1
1.2463768115942038e1 1.0724637681159427e1 -7.580108737829234e-1 -7.580108737829234e-1
1.3043478260869575e1 1.0724637681159427e1 -7.724254859909581e-1 -7.724254859909581e-1
1.3623188405797112e1 1.0724637681159427e1 -7.857378783126825e-1 -7.857378783126825e-1
1.420289855072465e1 1.0724637681159427e1 -7.980413689309591e-1 -7.980413689309591e-1
1.4782608695652186e1 1.0724637681159427e1 -8.094218479629135e-1 -8.094218479629135e-1
1.5362318840579723e1 1.0724637681159427e1 -8.199580836698827e-1 -8.199580836698827e-1
1.594202898550726e1 1.0724637681159427e1 -8.297221102000094e-1 -8.297221102000094e-1
1.6521739130434796e1 1.0724637681159427e1 -8.387796617218055e-1 -8.387796617218055e-1
1.710144927536233e1 1.0724637681159427e1 -8.47190627168931e-1 -8.47190627168931e-1
1.7681159420289866e1 1.0724637681159427e1 -8.550095071795325e-1 -8.550095071795325e-1
1.82608695652174e1 1.0724637681159427e1 -8.622858604940377e-1 -8.622858604940377e-1
1.8840579710144937e1 1.0724637681159427e1 -8.690647313803967e-1 -8.690647313803967e-1
1.9420289855072472e1 1.0724637681159427e1 -8.753870528618739e-1 -8.753870528618739e-1
2.0e1 1.0724637681159427e1 -8.812900228668015e-1 -8.812900228668015e-1

-2.0e1 1.1304347826086964e1 8.705628387201341e-1 8.705628387201341e-1
-1.9420289855072465e1 1.1304347826086964e1 8.642463751760787e-1 8.642463751760787e-1
-1.884057971014493e1 1.1304347826086964e1 8.574929257125441e-1 8.574929257125441e-1
-1.8260869565217394e1 1.1304347826086964e1 8.502651466878617e-1 8.502651466878617e-1
-1.768115942028986e1 1.1304347826086964e1 8.425221487628958e-1 8.425221487628958e-1
-1.7101449275362324e1 1.1304347826086964e1 8.342191746462442e-1 8.342191746462442e-1
-1.652173913043479e1 1.1304347826086964e1 8.253072612498318e-1 8.253072612498318e-1
-1.5942028985507251e1 1.1304347826086964e1 8.157328910752895e-1 8.157328910752895e-1
-1.5362318840579714e1 1.1304347826086964e1 8.054376401359734e-1 8.054376401359734e-1
-1.4782608695652177e1 1.1304347826086964e1 7.94357832977196e-1 7.94357832977196e-1
-1.420289855072464e1 1.1304347826086964e1 7.824242195621697e-1 7.824242195621697e-1
-1.3623188405797103e1 1.1304347826086964e1 7.695616941300975e-1 7.695616941300975e-1
-1.3043478260869566e1 1.1304347826086964e1 7.556890827898174e-1 7.556890827898174e-1
-1.246376811594203e1 1.1304347826086964e1 7.407190347407709e-1 7.407190347407709e-1
-1.1884057971014492e1 1.1304347826086964e1 7.24558061689693e-1 7.24558061689693e-1
-1.1304347826086955e1 1.1304347826086964e1 7.071067811865472e-1 7.071067811865472e-1
-1.0724637681159418e1 1.1304347826086964e1 6.882604319189999e-1 6.882604319189999e-1
-1.0144927536231881e1 1.1304347826086964e1 6.67909741777256e-1 6.67909741777256e-1
-9.565217391304344e0 1.1304347826086964e1 6.459422414661734e-1 6.459422414661734e-1
-8.985507246376807e0 1.1304347826086964e1 6.222441255753673e-1 6.222441255753673e-1
-8.40579710144927e0 1.1304347826086964e1 5.967027663445603e-1 5.967027663445603e-1
-7.826086956521734e0 1.1304347826086964e1 5.692099788303078e-1 5.692099788303078e-1
-7.246376811594198e0 1.1304347826086964e1 5.396661147204314e-1 5.396661147204314e-1
-6.666666666666662e0 1.1304347826086964e1 5.079850199442936e-1 5.079850199442936e-1
-6.0869565217391255e0 1.1304347826086964e1 4.740998230350169e-1 4.740998230350169e-1
-5.507246376811589e0 1.1304347826086964e1 4.3796942327969485e-1 4.3796942327969485e-1
-4.927536231884053e0 1.1304347826086964e1 3.9958542051392765e-1 3.9958542051392765e-1
-4.347826086956517e0 1.1304347826086964e1 3.589790793088685e-1 3.589790793088685e-1
-3.768115942028981e0 1.1304347826086964e1 3.162277660168374e-1 3.162277660168374e-1
-3.188405797101445e0 1.1304347826086964e1 2.714601650218057e-1 2.714601650218057e-1
-2.6086956521739086e0 1.1304347826086964e1 2.2485950669875793e-1 2.2485950669875793e-1
-2.0289855072463725e0 1.1304347826086964e1 1.7666406279377359e-1 1.7666406279377359e-1
-1.4492753623188364e0 1.1304347826086964e1 1.27164315985365e-1 1.27164315985365e-1
-8.695652173913001e-1 1.1304347826086964e1 7.669649888473663e-2 7.669649888473663e-2
-2.8985507246376385e-1 1.1304347826086964e1 2.563260079255041e-2 2.563260079255041e-2
2.898550724637724e-1 1.1304347826086964e1 -2.5632600792551163e-2 -2.5632600792551163e-2
8.695652173913087e-1 1.1304347826086964e1 -7.669649888473737e-2 -7.669649888473737e-2
1.4492753623188448e0 1.1304347826086964e1 -1.2716431598536573e-1 -1.2716431598536573e-1
2.028985507246381e0 1.1304347826086964e1 -1.766640627937743e-1 -1.766640627937743e-1
2.608695652173917e0 1.1304347826086964e1 -2.2485950669875862e-1 -2.2485950669875862e-1
3.188405797101453e0 1.1304347826086964e1 -2.7146016502180637e-1 -2.7146016502180637e-1
3.7681159420289894e0 1.1304347826086964e1 -3.1622776601683805e-1 -3.1622776601683805e-1
4.347826086956526e0 1.1304347826086964e1 -3.589790793088692e-1 -3.589790793088692e-1
4.927536231884062e0 1.1304347826086964e1 -3.9958542051392826e-1 -3.9958542051392826e-1
5.507246376811598e0 1.1304347826086964e1 -4.379694232796954e-1 -4.379694232796954e-1
6.086956521739134e0 1.1304347826086964e1 -4.7409982303501746e-1 -4.7409982303501746e-1
6.6666666666666705e0 1.1304347826086964e1 -5.07985019944294e-1 -5.07985019944294e-1
7.246376811594207e0 1.1304347826086964e1 -5.396661147204319e-1 -5.396661147204319e-1
7.826086956521743e0 1.1304347826086964e1 -5.692099788303082e-1 -5.692099788303082e-1
8.405797101449279e0 1.1304347826086964e1 -5.967027663445607e-1 -5.967027663445607e-1
8.985507246376816e0 1.1304347826086964e1 -6.222441255753677e-1 -6.222441255753677e-1
9.565217391304353e0 1.1304347826086964e1 -6.459422414661738e-1 -6.459422414661738e-1
1.014492753623189e1 1.1304347826086964e1 -6.679097417772565e-1 -6.679097417772565e-1
1.0724637681159427e1 1.1304347826086964e1 -6.882604319190002e-1 -6.882604319190002e-1
1.1304347826086964e1 1.1304347826086964e1 -7.071067811865475e-1 -7.071067811865475e-1
1.1884057971014501e1 1.1304347826086964e1 -7.245580616896932e-1 -7.245580616896932e-1
1.2463768115942038e1 1.1304347826086964e1 -7.40719034740771e-1 -7.40719034740771e-1
1.3043478260869575e1 1.1304347826086964e1 -7.556890827898175e-1 -7.556890827898175e-1
1.3623188405797112e1 1.1304347826086964e1 -7.695616941300977e-1 -7.695616941300977e-1
1.420289855072465e1 1.1304347826086964e1 -7.8242421956217e-1 -7.8242421956217e-1
1.4782608695652186e1 1.1304347826086964e1 -7.943578329771963e-1 -7.943578329771963e-1
1.5362318840579723e1 1.1304347826086964e1 -8.054376401359736e-1 -8.054376401359736e-1
1.594202898550726e1 1.1304347826086964e1 -8.157328910752897e-1 -8.157328910752897e-1
1.6521739130434796e1 1.1304347826086964e1 -8.253072612498318e-1 -8.253072612498318e-1
1.710144927536233e1 1.1304347826086964e1 -8.342191746462443e-1 -8.342191746462443e-1
1.7681159420289866e1 1.1304347826086964e1 -8.42522148762896e-1 -8.42522148762896e-1
1.82608695652174e1 1.1304347826086964e1 -8.502651466878618e-1 -8.502651466878618e-1
1.8840579710144937e1 1.1304347826086964e1 -8.574929257125441e-1 -8.574929257125441e-1
1.9420289855072472e1 1.1304347826086964e1 -8.642463751760788e-1 -8.642463751760788e-1
2.0e1 1.1304347826086964e1 -8.705628387201341e-1 -8.705628387201341e-1

-2.0e1 1.1884057971014501e1 8.596837754248101e-1 8.596837754248101e-1
-1.9420289855072465e1 1.1884057971014501e1 8.529669830832525e-1 8.529669830832525e-1
-1.884057971014493e1 1.1884057971014501e1 8.457979638974975e-1 8.457979638974975e-1
-1.8260869565217394e1 1.1884057971014501e1 8.381395325995514e-1 8.381395325995514e-1
-1.768115942028986e1 1.1884057971014501e1 8.299511768424956e-1 8.299511768424956e-1
-1.7101449275362324e1 1.1884057971014501e1 8.211887887287697e-1 8.211887887287697e-1
-1.652173913043479e1 1.1884057971014501e1 8.118043909516361e-1 8.118043909516361e-1
-1.5942028985507251e1 1.1884057971014501e1 8.017458637805671e-1 8.017458637805671e-1
-1.5362318840579714e1 1.1884057971014501e1 7.909566815953678e-1 7.909566815953678e-1
-1.4782608695652177e1 1.1884057971014501e1 7.79375670806284e-1 7.79375670806284e-1
-1.420289855072464e1 1.1884057971014501e1 7.669368049026958e-1 7.669368049026958e-1
-1.3623188405797103e1 1.1884057971014501e1 7.535690571589672e-1 7.535690571589672e-1
-1.3043478260869566e1 1.1884057971014501e1 7.391963372747964e-1 7.391963372747964e-1
-1.246376811594203e1 1.1884057971014501e1 7.237375449666363e-1 7.237375449666363e-1
-1.1884057971014492e1 1.1884057971014501e1 7.071067811865472e-1 7.071067811865472e-1
-1.1304347826086955e1 1.1884057971014501e1 6.892137659975128e-1 6.892137659975128e-1
-1.0724637681159418e1 1.1884057971014501e1 6.699645207146369e-1 6.699645207146369e-1
-1.0144927536231881e1 1.1884057971014501e1 6.492623799284571e-1 6.492623799284571e-1
-9.565217391304344e0 1.1884057971014501e1 6.270094052116174e-1 6.270094052116174e-1
-8.985507246376807e0 1.1884057971014501e1 6.031082748717457e-1 6.031082748717457e-1
-8.40579710144927e0 1.1884057971014501e1 5.774647206268065e-1 5.774647206268065e-1
-7.826086956521734e0 1.1884057971014501e1 5.49990569515529e-1 5.49990569515529e-1
-7.246376811594198e0 1.1884057971014501e1 5.206074242646556e-1 5.206074242646556e-1
-6.666666666666662e0 1.1884057971014501e1 4.8925097428324404e-1 4.8925097428324404e-1
-6.0869565217391255e0 1.1884057971014501e1 4.558758698056572e-1 4.558758698056572e-1
-5.507246376811589e0 1.1884057971014501e1 4.204610127839467e-1 4.204610127839467e-1
-4.927536231884053e0 1.1884057971014501e1 3.830150227004324e-1 3.830150227004324e-1
-4.347826086956517e0 1.1884057971014501e1 3.435815312635316e-1 3.435815312635316e-1
-3.768115942028981e0 1.1884057971014501e1 3.022438607339296e-1 3.022438607339296e-1
-3.188405797101445e0 1.1884057971014501e1 2.5912856608734947e-1 2.5912856608734947e-1
-2.6086956521739086e0 1.1884057971014501e1 2.1440729484260815e-1 2.1440729484260815e-1
-2.0289855072463725e0 1.1884057971014501e1 1.6829646289202027e-1 1.6829646289202027e-1
-1.4492753623188364e0 1.1884057971014501e1 1.2105437531103934e-1 1.2105437531103934e-1
-8.695652173913001e-1 1.1884057971014501e1 7.297563831157758e-2 7.297563831157758e-2
-2.8985507246376385e-1 1.1884057971014501e1 2.4382992454708158e-2 2.4382992454708158e-2
2.898550724637724e-1 1.1884057971014501e1 -2.438299245470888e-2 -2.438299245470888e-2
8.695652173913087e-1 1.1884057971014501e1 -7.29756383115783e-2 -7.29756383115783e-2
1.4492753623188448e0 1.1884057971014501e1 -1.2105437531104002e-1 -1.2105437531104002e-1
2.028985507246381e0 1.1884057971014501e1 -1.68296462892021e-1 -1.68296462892021e-1
2.608695652173917e0 1.1884057971014501e1 -2.1440729484260881e-1 -2.1440729484260881e-1
3.188405797101453e0 1.1884057971014501e1 -2.5912856608735013e-1 -2.5912856608735013e-1
3.7681159420289894e0 1.1884057971014501e1 -3.022438607339302e-1 -3.022438607339302e-1
4.347826086956526e0 1.1884057971014501e1 -3.435815312635322e-1 -3.435815312635322e-1
4.927536231884062e0 1.1884057971014501e1 -3.83015022700433e-1 -3.83015022700433e-1
5.507246376811598e0 1.1884057971014501e1 -4.2046101278394726e-1 -4.2046101278394726e-1
6.086956521739134e0 1.1884057971014501e1 -4.5587586980565775e-1 -4.5587586980565775e-1
6.6666666666666705e0 1.1884057971014501e1 -4.892509742832446e-1 -4.892509742832446e-1
7.246376811594207e0 1.1884057971014501e1 -5.20607424264656e-1 -5.20607424264656e-1
7.826086956521743e0 1.1884057971014501e1 -5.499905695155295e-1 -5.499905695155295e-1
8.405797101449279e0 1.1884057971014501e1 -5.77464720626807e-1 -5.77464720626807e-1
8.985507246376816e0 1.1884057971014501e1 -6.03108274871746e-1 -6.03108274871746e-1
9.565217391304353e0 1.1884057971014501e1 -6.270094052116177e-1 -6.270094052116177e-1
1.014492753623189e1 1.1884057971014501e1 -6.492623799284575e-1 -6.492623799284575e-1
1.0724637681159427e1 1.1884057971014501e1 -6.699645207146371e-1 -6.699645207146371e-1
1.1304347826086964e1 1.1884057971014501e1 -6.89213765997513e-1 -6.89213765997513e-1
1.1884057971014501e1 1.1884057971014501e1 -7.071067811865475e-1 -7.071067811865475e-1
1.2463768115942038e1 1.1884057971014501e1 -7.237375449666366e-1 -7.237375449666366e-1
1.3043478260869575e1 1.1884057971014501e1 -7.391963372747966e-1 -7.391963372747966e-1
1.3623188405797112e1 1.1884057971014501e1 -7.535690571589674e-1 -7.535690571589674e-1
1.420289855072465e1 1.1884057971014501e1 -7.669368049026958e-1 -7.669368049026958e-1
1.4782608695652186e1 1.1884057971014501e1 -7.793756708062842e-1 -7.793756708062842e-1
1.5362318840579723e1 1.1884057971014501e1 -7.90956681595368e-1 -7.90956681595368e-1
1.594202898550726e1 1.1884057971014501e1 -8.017458637805672e-1 -8.017458637805672e-1
1.6521739130434796e1 1.1884057971014501e1 -8.118043909516363e-1 -8.118043909516363e-1
1.710144927536233e1 1.1884057971014501e1 -8.211887887287699e-1 -8.211887887287699e-1
1.7681159420289866e1 1.1884057971014501e1 -8.299511768424956e-1 -8.299511768424956e-1
1.82608695652174e1 1.1884057971014501e1 -8.381395325995514e-1 -8.381395325995514e-1
1.8840579710144937e1 1.1884057971014501e1 -8.457979638974976e-1 -8.457979638974976e-1
1.9420289855072472e1 1.1884057971014501e1 -8.529669830832526e-1 -8.529669830832526e-1
2.0e1 1.1884057971014501e1 -8.596837754248101e-1 -8.596837754248101e-1

-2.0e1 1.2463768115942038e1 8.486885852152926e-1 8.486885852152926e-1
-1.9420289855072465e1 1.2463768115942038e1 8.415863546305928e-1 8.415863546305928e-1
-1.884057971014493e1 1.2463768115942038e1 8.340190351965204e-1 8.340190351965204e-1
-1.8260869565217394e1 1.2463768115942038e1 8.259498735015932e-1 8.259498735015932e-1
-1.768115942028986e1 1.2463768115942038e1 8.173390287825942e-1 8.173390287825942e-1
-1.7101449275362324e1 1.2463768115942038e1 8.081433565915156e-1 8.081433565915156e-1
-1.652173913043479e1 1.2463768115942038e1 7.983161958327256e-1 7.983161958327256e-1
-1.5942028985507251e1 1.2463768115942038e1 7.87807166322436e-1 7.87807166322436e-1
-1.5362318840579714e1 1.2463768115942038e1 7.765619863716893e-1 7.765619863716893e-1
-1.4782608695652177e1 1.2463768115942038e1 7.645223227757785e-1 7.645223227757785e-1
-1.420289855072464e1 1.2463768115942038e1 7.516256890704228e-1 7.516256890704228e-1
-1.3623188405797103e1 1.2463768115942038e1 7.378054120312963e-1 7.378054120312963e-1
-1.3043478260869566e1 1.2463768115942038e1 7.229906911531175e-1 7.229906911531175e-1
-1.246376811594203e1 1.2463768115942038e1 7.071067811865474e-1 7.071067811865474e-1
-1.1884057971014492e1 1.2463768115942038e1 6.900753335728391e-1 6.900753335728391e-1
-1.1304347826086955e1 1.2463768115942038e1 6.718149384858154e-1 6.718149384858154e-1
-1.0724637681159418e1 1.2463768115942038e1 6.522419146504221e-1 6.522419146504221e-1
-1.0144927536231881e1 1.2463768115942038e1 6.312713983695754e-1 6.312713983695754e-1
-9.565217391304344e0 1.2463768115942038e1 6.0881878513905e-1 6.0881878513905e-1
-8.985507246376807e0 1.2463768115942038e1 5.84801575376022e-1 5.84801575376022e-1
-8.40579710144927e0 1.2463768115942038e1 5.591416682777812e-1 5.591416682777812e-1
-7.826086956521734e0 1.2463768115942038e1 5.31768132535647e-1 5.31768132535647e-1
-7.246376811594198e0 1.2463768115942038e1 5.026204573745301e-1 5.026204573745301e-1
-6.666666666666662e0 1.2463768115942038e1 4.7165225033716013e-1 4.7165225033716013e-1
-6.0869565217391255e0 1.2463768115942038e1 4.3883529850500097e-1 4.3883529850500097e-1
-5.507246376811589e0 1.2463768115942038e1 4.0416384832094066e-1 4.0416384832094066e-1
-4.927536231884053e0 1.2463768115942038e1 3.6765888937108865e-1 3.6765888937108865e-1
-4.347826086956517e0 1.2463768115942038e1 3.293721563182936e-1 3.293721563182936e-1
-3.768115942028981e0 1.2463768115942038e1 2.893895012763232e-1 2.893895012763232e-1
-3.188405797101445e0 1.2463768115942038e1 2.4783324998263262e-1 2.4783324998263262e-1
-2.6086956521739086e0 1.2463768115942038e1 2.0486315412269296e-1 2.0486315412269296e-1
-2.0289855072463725e0 1.2463768115942038e1 1.6067560208171056e-1 1.6067560208171056e-1
-1.4492753623188364e0 1.2463768115942038e1 1.1550085817456396e-1 1.1550085817456396e-1
-8.695652173913001e-1 1.2463768115942038e1 6.959826284903826e-2 6.959826284903826e-2
-2.8985507246376385e-1 1.2463768115942038e1 2.32495277487635e-2 2.32495277487635e-2
2.898550724637724e-1 1.2463768115942038e1 -2.3249527748764182e-2 -2.3249527748764182e-2
8.695652173913087e-1 1.2463768115942038e1 -6.959826284903896e-2 -6.959826284903896e-2
1.4492753623188448e0 1.2463768115942038e1 -1.1550085817456461e-1 -1.1550085817456461e-1
2.028985507246381e0 1.2463768115942038e1 -1.6067560208171122e-1 -1.6067560208171122e-1
2.608695652173917e0 1.2463768115942038e1 -2.048631541226936e-1 -2.048631541226936e-1
3.188405797101453e0 1.2463768115942038e1 -2.4783324998263323e-1 -2.4783324998263323e-1
3.7681159420289894e0 1.2463768115942038e1 -2.893895012763238e-1 -2.893895012763238e-1
4.347826086956526e0 1.2463768115942038e1 -3.293721563182942e-1 -3.293721563182942e-1
4.927536231884062e0 1.2463768115942038e1 -3.676588893710892e-1 -3.676588893710892e-1
5.507246376811598e0 1.2463768115942038e1 -4.041638483209412e-1 -4.041638483209412e-1
6.086956521739134e0 1.2463768115942038e1 -4.3883529850500147e-1 -4.3883529850500147e-1
6.6666666666666705e0 1.2463768115942038e1 -4.716522503371606e-1 -4.716522503371606e-1
7.246376811594207e0 1.2463768115942038e1 -5.026204573745305e-1 -5.026204573745305e-1
7.826086956521743e0 1.2463768115942038e1 -5.317681325356474e-1 -5.317681325356474e-1
8.405797101449279e0 1.2463768115942038e1 -5.591416682777817e-1 -5.591416682777817e-1
8.985507246376816e0 1.2463768115942038e1 -5.848015753760223e-1 -5.848015753760223e-1
9.565217391304353e0 1.2463768115942038e1 -6.088187851390504e-1 -6.088187851390504e-1
1.014492753623189e1 1.2463768115942038e1 -6.312713983695756e-1 -6.312713983695756e-1
1.0724637681159427e1 1.2463768115942038e1 -6.522419146504224e-1 -6.522419146504224e-1
1.1304347826086964e1 1.2463768115942038e1 -6.718149384858156e-1 -6.718149384858156e-1
1.1884057971014501e1 1.2463768115942038e1 -6.900753335728395e-1 -6.900753335728395e-1
1.2463768115942038e1 1.2463768115942038e1 -7.071067811865476e-1 -7.071067811865476e-1
1.3043478260869575e1 1.2463768115942038e1 -7.229906911531179e-1 -7.229906911531179e-1
1.3623188405797112e1 1.2463768115942038e1 -7.378054120312966e-1 -7.378054120312966e-1
1.420289855072465e1 1.2463768115942038e1 -7.51625689070423e-1 -7.51625689070423e-1
1.4782608695652186e1 1.2463768115942038e1 -7.645223227757787e-1 -7.645223227757787e-1
1.5362318840579723e1 1.2463768115942038e1 -7.765619863716895e-1 -7.765619863716895e-1
1.594202898550726e1 1.2463768115942038e1 -7.878071663224362e-1 -7.878071663224362e-1
1.6521739130434796e1 1.2463768115942038e1 -7.983161958327257e-1 -7.983161958327257e-1
1.710144927536233e1 1.2463768115942038e1 -8.081433565915158e-1 -8.081433565915158e-1
1.7681159420289866e1 1.2463768115942038e1 -8.173390287825945e-1 -8.173390287825945e-1
1.82608695652174e1 1.2463768115942038e1 -8.259498735015932e-1 -8.259498735015932e-1
1.8840579710144937e1 1.2463768115942038e1 -8.340190351965204e-1 -8.340190351965204e-1
1.9420289855072472e1 1.2463768115942038e1 -8.415863546305928e-1 -8.415863546305928e-1
2.0e1 1.2463768115942038e1 -8.486885852152926e-1 -8.486885852152926e-1

-2.0e1 1.3043478260869575e1 8.37610596838614e-1 8.37610596838614e-1
-1.9420289855072465e1 1.3043478260869575e1 8.301392065438941e-1 8.301392065438941e-1
-1.884057971014493e1 1.3043478260869575e1 8.221921916437783e-1 8.221921916437783e-1
-1.8260869565217394e1 1.3043478260869575e1 8.137334712067348e-1 8.137334712067348e-1
-1.768115942028986e1 1.3043478260869575e1 8.047241302840797e-1 8.047241302840797e-1
-1.7101449275362324e1 1.3043478260869575e1 7.951222528777766e-1 7.951222528777766e-1
-1.652173913043479e1 1.3043478260869575e1 7.848827655334261e-1 7.848827655334261e-1
-1.5942028985507251e1 1.3043478260869575e1 7.739572992033209e-1 7.739572992033209e-1
-1.5362318840579714e1 1.3043478260869575e1 7.622940791690035e-1 7.622940791690035e-1
-1.4782608695652177e1 1.3043478260869575e1 7.498378553650923e-1 7.498378553650923e-1
-1.420289855072464e1 1.3043478260869575e1 7.365298884279392e-1 7.365298884279392e-1
-1.3623188405797103e1 1.3043478260869575e1 7.223080101982801e-1 7.223080101982801e-1
-1.3043478260869566e1 1.3043478260869575e1 7.071067811865472e-1 7.071067811865472e-1
-1.246376811594203e1 1.3043478260869575e1 6.908577715463122e-1 6.908577715463122e-1
-1.1884057971014492e1 1.3043478260869575e1 6.734899961837033e-1 6.734899961837033e-1
-1.1304347826086955e1 1.3043478260869575e1 6.549305384178415e-1 6.549305384178415e-1
-1.0724637681159418e1 1.3043478260869575e1 6.351053995925652e-1 6.351053995925652e-1
-1.0144927536231881e1 1.3043478260869575e1 6.1394061351492e-1 6.1394061351492e-1
-9.565217391304344e0 1.3043478260869575e1 5.91363663627517e-1 5.91363663627517e-1
-8.985507246376807e0 1.3043478260869575e1 5.673052362514955e-1 5.673052362514955e-1
-8.40579710144927e0 1.3043478260869575e1 5.417013337270071e-1 5.417013337270071e-1
-7.826086956521734e0 1.3043478260869575e1 5.14495755427526e-1 5.14495755427526e-1
-7.246376811594198e0 1.3043478260869575e1 4.856429311786315e-1 4.856429311786315e-1
-6.666666666666662e0 1.3043478260869575e1 4.551110597891073e-1 4.551110597891073e-1
-6.0869565217391255e0 1.3043478260869575e1 4.228854653311233e-1 4.228854653311233e-1
-5.507246376811589e0 1.3043478260869575e1 3.889720370403623e-1 3.889720370403623e-1
-4.927536231884053e0 1.3043478260869575e1 3.5340056871857645e-1 3.5340056871857645e-1
-4.347826086956517e0 1.3043478260869575e1 3.1622776601683744e-1 3.1622776601683744e-1
-3.768115942028981e0 1.3043478260869575e1 2.77539652820774e-1 2.77539652820774e-1
-3.188405797101445e0 1.3043478260869575e1 2.374530904769896e-1 2.374530904769896e-1
-2.6086956521739086e0 1.3043478260869575e1 1.9611613513818357e-1 1.9611613513818357e-1
-2.0289855072463725e0 1.3043478260869575e1 1.5370700628187017e-1 1.5370700628187017e-1
-1.4492753623188364e0 1.3043478260869575e1 1.1043152607484615e-1 1.1043152607484615e-1
-8.695652173913001e-1 1.3043478260869575e1 6.651901052377356e-2 6.651901052377356e-2
-2.8985507246376385e-1 1.3043478260869575e1 2.2216737285146543e-2 2.2216737285146543e-2
2.898550724637724e-1 1.3043478260869575e1 -2.22167372851472e-2 -2.22167372851472e-2
8.695652173913087e-1 1.3043478260869575e1 -6.65190105237742e-2 -6.65190105237742e-2
1.4492753623188448e0 1.3043478260869575e1 -1.1043152607484678e-1 -1.1043152607484678e-1
2.028985507246381e0 1.3043478260869575e1 -1.5370700628187078e-1 -1.5370700628187078e-1
2.608695652173917e0 1.3043478260869575e1 -1.9611613513818418e-1 -1.9611613513818418e-1
3.188405797101453e0 1.3043478260869575e1 -2.3745309047699015e-1 -2.3745309047699015e-1
3.7681159420289894e0 1.3043478260869575e1 -2.7753965282077453e-1 -2.7753965282077453e-1
4.347826086956526e0 1.3043478260869575e1 -3.1622776601683805e-1 -3.1622776601683805e-1
4.927536231884062e0 1.3043478260869575e1 -3.5340056871857706e-1 -3.5340056871857706e-1
5.507246376811598e0 1.3043478260869575e1 -3.889720370403629e-1 -3.889720370403629e-1
6.086956521739134e0 1.3043478260869575e1 -4.228854653311238e-1 -4.228854653311238e-1
6.6666666666666705e0 1.3043478260869575e1 -4.551110597891078e-1 -4.551110597891078e-1
7.246376811594207e0 1.3043478260869575e1 -4.85642931178632e-1 -4.85642931178632e-1
7.826086956521743e0 1.3043478260869575e1 -5.144957554275265e-1 -5.144957554275265e-1
8.405797101449279e0 1.3043478260869575e1 -5.417013337270076e-1 -5.417013337270076e-1
8.985507246376816e0 1.3043478260869575e1 -5.67305236251496e-1 -5.67305236251496e-1
9.565217391304353e0 1.3043478260869575e1 -5.913636636275174e-1 -5.913636636275174e-1
1.014492753623189e1 1.3043478260869575e1 -6.139406135149205e-1 -6.139406135149205e-1
1.0724637681159427e1 1.3043478260869575e1 -6.351053995925654e-1 -6.351053995925654e-1
1.1304347826086964e1 1.3043478260869575e1 -6.549305384178418e-1 -6.549305384178418e-1
1.1884057971014501e1 1.3043478260869575e1 -6.734899961837035e-1 -6.734899961837035e-1
1.2463768115942038e1 1.3043478260869575e1 -6.908577715463127e-1 -6.908577715463127e-1
1.3043478260869575e1 1.3043478260869575e1 -7.071067811865475e-1 -7.071067811865475e-1
1.3623188405797112e1 1.3043478260869575e1 -7.223080101982803e-1 -7.223080101982803e-1
1.420289855072465e1 1.3043478260869575e1 -7.365298884279393e-1 -7.365298884279393e-1
1.4782608695652186e1 1.3043478260869575e1 -7.498378553650925e-1 -7.498378553650925e-1
1.5362318840579723e1 1.3043478260869575e1 -7.622940791690036e-1 -7.622940791690036e-1
1.594202898550726e1 1.3043478260869575e1 -7.739572992033211e-1 -7.739572992033211e-1
1.6521739130434796e1 1.3043478260869575e1 -7.848827655334263e-1 -7.848827655334263e-1
1.710144927536233e1 1.3043478260869575e1 -7.951222528777767e-1 -7.951222528777767e-1
1.7681159420289866e1 1.3043478260869575e1 -8.0472413028408e-1 -8.0472413028408e-1
1.82608695652174e1 1.3043478260869575e1 -8.137334712067349e-1 -8.137334712067349e-1
1.8840579710144937e1 1.3043478260869575e1 -8.221921916437785e-1 -8.221921916437785e-1
1.9420289855072472e1 1.3043478260869575e1 -8.301392065438943e-1 -8.301392065438943e-1
2.0e1 1.3043478260869575e1 -8.37610596838614e-1 -8.37610596838614e-1

-2.0e1 1.3623188405797112e1 8.264806720615117e-1 8.264806720615117e-1
-1.9420289855072465e1 1.3623188405797112e1 8.186574739897748e-1 8.186574739897748e-1
-1.884057971014493e1 1.3623188405797112e1 8.103503580728043e-1 8.103503580728043e-1
-1.8260869565217394e1 1.3623188405797112e1 8.015241227757207e-1 8.015241227757207e-1
-1.768115942028986e1 1.3623188405797112e1 7.921409927817104e-1 7.921409927817104e-1
-1.7101449275362324e1 1.3623188405797112e1 7.821604975557964e-1 7.821604975557964e-1
-1.652173913043479e1 1.3623188405797112e1 7.715393663129652e-1 7.715393663129652e-1
-1.5942028985507251e1 1.3623188405797112e1 7.602314471705965e-1 7.602314471705965e-1
-1.5362318840579714e1 1.3623188405797112e1 7.481876601566491e-1 7.481876601566491e-1
-1.4782608695652177e1 1.3623188405797112e1 7.353559959288021e-1 7.353559959288021e-1
-1.420289855072464e1 1.3623188405797112e1 7.216815745263596e-1 7.216815745263596e-1
-1.3623188405797103e1 1.3623188405797112e1 7.071067811865474e-1 7.071067811865474e-1
-1.3043478260869566e1 1.3623188405797112e1 6.915714991260128e-1 6.915714991260128e-1
-1.246376811594203e1 1.3623188405797112e1 6.75013462071186e-1 6.75013462071186e-1
-1.1884057971014492e1 1.3623188405797112e1 6.573687519897372e-1 6.573687519897372e-1
-1.1304347826086955e1 1.3623188405797112e1 6.385724695973147e-1 6.385724695973147e-1
-1.0724637681159418e1 1.3623188405797112e1 6.185596063312604e-1 6.185596063312604e-1
-1.0144927536231881e1 1.3623188405797112e1 5.972661459981665e-1 5.972661459981665e-1
-9.565217391304344e0 1.3623188405797112e1 5.746304214759492e-1 5.746304214759492e-1
-8.985507246376807e0 1.3623188405797112e1 5.50594745827175e-1 5.50594745827175e-1
-8.40579710144927e0 1.3623188405797112e1 5.251073270466069e-1 5.251073270466069e-1
-7.826086956521734e0 1.3623188405797112e1 4.9812446056831344e-1 4.9812446056831344e-1
-7.246376811594198e0 1.3623188405797112e1 4.6961297297833976e-1 4.6961297297833976e-1
-6.666666666666662e0 1.3623188405797112e1 4.395528639808263e-1 4.395528639808263e-1
-6.0869565217391255e0 1.3623188405797112e1 4.079400621900504e-1 4.079400621900504e-1
-5.507246376811589e0 1.3623188405797112e1 3.7478917549742347e-1 3.7478917549742347e-1
-4.927536231884053e0 1.3623188405797112e1 3.401360816544376e-1 3.401360816544376e-1
-4.347826086956517e0 1.3623188405797112e1 3.040401737931961e-1 3.040401737931961e-1
-3.768115942028981e0 1.3623188405797112e1 2.665860545383947e-1 2.665860545383947e-1
-3.188405797101445e0 1.3623188405797112e1 2.27884467377886e-1 2.27884467377886e-1
-2.6086956521739086e0 1.3623188405797112e1 1.8807227078785738e-1 1.8807227078785738e-1
-2.0289855072463725e0 1.3623188405797112e1 1.473113030887809e-1 1.473113030887809e-1
-1.4492753623188364e0 1.3623188405797112e1 1.0578605459352221e-1 1.0578605459352221e-1
-8.695652173913001e-1 1.3623188405797112e1 6.370015422533752e-2 6.370015422533752e-2
-2.8985507246376385e-1 1.3623188405797112e1 2.127178149057552e-2 2.127178149057552e-2
2.898550724637724e-1 1.3623188405797112e1 -2.127178149057615e-2 -2.127178149057615e-2
8.695652173913087e-1 1.3623188405797112e1 -6.370015422533815e-2 -6.370015422533815e-2
1.4492753623188448e0 1.3623188405797112e1 -1.0578605459352282e-1 -1.0578605459352282e-1
2.028985507246381e0 1.3623188405797112e1 -1.4731130308878151e-1 -1.4731130308878151e-1
2.608695652173917e0 1.3623188405797112e1 -1.8807227078785793e-1 -1.8807227078785793e-1
3.188405797101453e0 1.3623188405797112e1 -2.278844673778866e-1 -2.278844673778866e-1
3.7681159420289894e0 1.3623188405797112e1 -2.665860545383952e-1 -2.665860545383952e-1
4.347826086956526e0 1.3623188405797112e1 -3.040401737931967e-1 -3.040401737931967e-1
4.927536231884062e0 1.3623188405797112e1 -3.4013608165443815e-1 -3.4013608165443815e-1
5.507246376811598e0 1.3623188405797112e1 -3.74789175497424e-1 -3.74789175497424e-1
6.086956521739134e0 1.3623188405797112e1 -4.079400621900509e-1 -4.079400621900509e-1
6.6666666666666705e0 1.3623188405797112e1 -4.3955286398082677e-1 -4.3955286398082677e-1
7.246376811594207e0 1.3623188405797112e1 -4.696129729783402e-1 -4.696129729783402e-1
7.826086956521743e0 1.3623188405797112e1 -4.9812446056831383e-1 -4.9812446056831383e-1
8.405797101449279e0 1.3623188405797112e1 -5.251073270466073e-1 -5.251073270466073e-1
8.985507246376816e0 1.3623188405797112e1 -5.505947458271755e-1 -5.505947458271755e-1
9.565217391304353e0 1.3623188405797112e1 -5.746304214759497e-1 -5.746304214759497e-1
1.014492753623189e1 1.3623188405797112e1 -5.97266145998167e-1 -5.97266145998167e-1
1.0724637681159427e1 1.3623188405797112e1 -6.185596063312606e-1 -6.185596063312606e-1
1.1304347826086964e1 1.3623188405797112e1 -6.385724695973151e-1 -6.385724695973151e-1
1.1884057971014501e1 1.3623188405797112e1 -6.573687519897374e-1 -6.573687519897374e-1
1.2463768115942038e1 1.3623188405797112e1 -6.750134620711862e-1 -6.750134620711862e-1
1.3043478260869575e1 1.3623188405797112e1 -6.91571499126013e-1 -6.91571499126013e-1
1.3623188405797112e1 1.3623188405797112e1 -7.071067811865476e-1 -7.071067811865476e-1
1.420289855072465e1 1.3623188405797112e1 -7.216815745263598e-1 -7.216815745263598e-1
1.4782608695652186e1 1.3623188405797112e1 -7.353559959288023e-1 -7.353559959288023e-1
1.5362318840579723e1 1.3623188405797112e1 -7.481876601566492e-1 -7.481876601566492e-1
1.594202898550726e1 1.3623188405797112e1 -7.602314471705968e-1 -7.602314471705968e-1
1.6521739130434796e1 1.3623188405797112e1 -7.715393663129653e-1 -7.715393663129653e-1
1.710144927536233e1 1.3623188405797112e1 -7.821604975557964e-1 -7.821604975557964e-1
1.7681159420289866e1 1.3623188405797112e1 -7.921409927817105e-1 -7.921409927817105e-1
1.82608695652174e1 1.3623188405797112e1 -8.015241227757207e-1 -8.015241227757207e-1
1.8840579710144937e1 1.3623188405797112e1 -8.103503580728043e-1 -8.103503580728043e-1
1.9420289855072472e1 1.3623188405797112e1 -8.18657473989775e-1 -8.18657473989775e-1
2.0e1 1.3623188405797112e1 -8.264806720615117e-1 -8.264806720615117e-1

-2.0e1 1.420289855072465e1 8.153272026377336e-1 8.153272026377336e-1
-1.9420289855072465e1 1.420289855072465e1 8.071703337898157e-1 8.071703337898157e-1
-1.884057971014493e1 1.420289855072465e1 7.985233882420565e-1 7.985233882420565e-1
-1.8260869565217394e1 1.420289855072465e1 7.893522173763261e-1 7.893522173763261e-1
-1.768115942028986e1 1.420289855072465e1 7.796203601196546e-1 7.796203601196546e-1
-1.7101449275362324e1 1.420289855072465e1 7.692889628289877e-1 7.692889628289877e-1
-1.652173913043479e1 1.420289855072465e1 7.583167199710226e-1 7.583167199710226e-1
-1.5942028985507251e1 1.420289855072465e1 7.466598432279093e-1 7.466598432279093e-1
-1.5362318840579714e1 1.420289855072465e1 7.342720682754587e-1 7.342720682754587e-1
-1.4782608695652177e1 1.420289855072465e1 7.211047102874313e-1 7.211047102874313e-1
-1.420289855072464e1 1.420289855072465e1 7.071067811865472e-1 7.071067811865472e-1
-1.3623188405797103e1 1.420289855072465e1 6.922251837293654e-1 6.922251837293654e-1
-1.3043478260869566e1 1.420289855072465e1 6.764049995766788e-1 6.764049995766788e-1
-1.246376811594203e1 1.420289855072465e1 6.595898904087383e-1 6.595898904087383e-1
-1.1884057971014492e1 1.420289855072465e1 6.417226326736839e-1 6.417226326736839e-1
-1.1304347826086955e1 1.420289855072465e1 6.227458074066247e-1 6.227458074066247e-1
-1.0724637681159418e1 1.420289855072465e1 6.026026663356217e-1 6.026026663356217e-1
-1.0144927536231881e1 1.420289855072465e1 5.81238193719096e-1 5.81238193719096e-1
-9.565217391304344e0 1.420289855072465e1 5.586003794790639e-1 5.586003794790639e-1
-8.985507246376807e0 1.420289855072465e1 5.346417126044624e-1 5.346417126044624e-1
-8.40579710144927e0 1.420289855072465e1 5.093208939162437e-1 5.093208939162437e-1
-7.826086956521734e0 1.420289855072465e1 4.8260475364713407e-1 4.8260475364713407e-1
-7.246376811594198e0 1.420289855072465e1 4.544703416878735e-1 4.544703416878735e-1
-6.666666666666662e0 1.420289855072465e1 4.2490713701387006e-1 4.2490713701387006e-1
-6.0869565217391255e0 1.420289855072465e1 3.9391929857916713e-1 3.9391929857916713e-1
-5.507246376811589e0 1.420289855072465e1 3.6152785449087177e-1 3.6152785449087177e-1
-4.927536231884053e0 1.420289855072465e1 3.2777270209387155e-1 3.2777270209387155e-1
-4.347826086956517e0 1.420289855072465e1 2.927142720941112e-1 2.927142720941112e-1
-3.768115942028981e0 1.420289855072465e1 2.564346990245528e-1 2.564346990245528e-1
-3.188405797101445e0 1.420289855072465e1 2.1903834230671948e-1 2.1903834230671948e-1
-2.6086956521739086e0 1.420289855072465e1 1.8065152032833215e-1 1.8065152032833215e-1
-2.0289855072463725e0 1.420289855072465e1 1.414213562373091e-1 1.414213562373091e-1
-1.4492753623188364e0 1.420289855072465e1 1.0151368801339411e-1 1.0151368801339411e-1
-8.695652173913001e-1 1.420289855072465e1 6.111006327950295e-2 6.111006327950295e-2
-2.8985507246376385e-1 1.420289855072465e1 2.0403914662518993e-2 2.0403914662518993e-2
2.898550724637724e-1 1.420289855072465e1 -2.0403914662519593e-2 -2.0403914662519593e-2
8.695652173913087e-1 1.420289855072465e1 -6.111006327950355e-2 -6.111006327950355e-2
1.4492753623188448e0 1.420289855072465e1 -1.0151368801339469e-1 -1.0151368801339469e-1
2.028985507246381e0 1.420289855072465e1 -1.4142135623730967e-1 -1.4142135623730967e-1
2.608695652173917e0 1.420289855072465e1 -1.806515203283327e-1 -1.806515203283327e-1
3.188405797101453e0 1.420289855072465e1 -2.1903834230672004e-1 -2.1903834230672004e-1
3.7681159420289894e0 1.420289855072465e1 -2.5643469902455335e-1 -2.5643469902455335e-1
4.347826086956526e0 1.420289855072465e1 -2.9271427209411177e-1 -2.9271427209411177e-1
4.927536231884062e0 1.420289855072465e1 -3.277727020938721e-1 -3.277727020938721e-1
5.507246376811598e0 1.420289855072465e1 -3.6152785449087227e-1 -3.6152785449087227e-1
6.086956521739134e0 1.420289855072465e1 -3.9391929857916763e-1 -3.9391929857916763e-1
6.6666666666666705e0 1.420289855072465e1 -4.2490713701387056e-1 -4.2490713701387056e-1
7.246376811594207e0 1.420289855072465e1 -4.5447034168787387e-1 -4.5447034168787387e-1
7.826086956521743e0 1.420289855072465e1 -4.826047536471345e-1 -4.826047536471345e-1
8.405797101449279e0 1.420289855072465e1 -5.093208939162441e-1 -5.093208939162441e-1
8.985507246376816e0 1.420289855072465e1 -5.346417126044626e-1 -5.346417126044626e-1
9.565217391304353e0 1.420289855072465e1 -5.586003794790644e-1 -5.586003794790644e-1
1.014492753623189e1 1.420289855072465e1 -5.812381937190962e-1 -5.812381937190962e-1
1.0724637681159427e1 1.420289855072465e1 -6.02602666335622e-1 -6.02602666335622e-1
1.1304347826086964e1 1.420289855072465e1 -6.227458074066251e-1 -6.227458074066251e-1
1.1884057971014501e1 1.420289855072465e1 -6.417226326736841e-1 -6.417226326736841e-1
1.2463768115942038e1 1.420289855072465e1 -6.595898904087385e-1 -6.595898904087385e-1
1.3043478260869575e1 1.420289855072465e1 -6.76404999576679e-1 -6.76404999576679e-1
1.3623188405797112e1 1.420289855072465e1 -6.922251837293656e-1 -6.922251837293656e-1
1.420289855072465e1 1.420289855072465e1 -7.071067811865475e-1 -7.071067811865475e-1
1.4782608695652186e1 1.420289855072465e1 -7.211047102874315e-1 -7.211047102874315e-1
1.5362318840579723e1 1.420289855072465e1 -7.342720682754589e-1 -7.342720682754589e-1
1.594202898550726e1 1.420289855072465e1 -7.466598432279096e-1 -7.466598432279096e-1
1.6521739130434796e1 1.420289855072465e1 -7.583167199710228e-1 -7.583167199710228e-1
1.710144927536233e1 1.420289855072465e1 -7.692889628289877e-1 -7.692889628289877e-1
1.7681159420289866e1 1.420289855072465e1 -7.796203601196547e-1 -7.796203601196547e-1
1.82608695652174e1 1.420289855072465e1 -7.893522173763263e-1 -7.893522173763263e-1
1.8840579710144937e1 1.420289855072465e1 -7.985233882420566e-1 -7.985233882420566e-1
1.9420289855072472e1 1.420289855072465e1 -8.071703337898157e-1 -8.071703337898157e-1
2.0e1 1.420289855072465e1 -8.153272026377336e-1 -8.153272026377336e-1

-2.0e1 1.4782608695652186e1 8.041761414663252e-1 8.041761414663252e-1
-1.9420289855072465e1 1.4782608695652186e1 7.957042635522702e-1 7.957042635522702e-1
-1.884057971014493e1 1.4782608695652186e1 7.867381580854174e-1 7.867381580854174e-1
-1.8260869565217394e1 1.4782608695652186e1 7.772448707074854e-1 7.772448707074854e-1
-1.768115942028986e1 1.4782608695652186e1 7.671893921511781e-1 7.671893921511781e-1
-1.7101449275362324e1 1.4782608695652186e1 7.565346148585129e-1 7.565346148585129e-1
-1.652173913043479e1 1.4782608695652186e1 7.452413135250991e-1 7.452413135250991e-1
-1.5942028985507251e1 1.4782608695652186e1 7.332681568382187e-1 7.332681568382187e-1
-1.5362318840579714e1 1.4782608695652186e1 7.205717590143913e-1 7.205717590143913e-1
-1.4782608695652177e1 1.4782608695652186e1 7.071067811865472e-1 7.071067811865472e-1
-1.420289855072464e1 1.4782608695652186e1 6.92826094197728e-1 6.92826094197728e-1
-1.3623188405797103e1 1.4782608695652186e1 6.776810158559549e-1 6.776810158559549e-1
-1.3043478260869566e1 1.4782608695652186e1 6.616216370868461e-1 6.616216370868461e-1
-1.246376811594203e1 1.4782608695652186e1 6.445972525364406e-1 6.445972525364406e-1
-1.1884057971014492e1 1.4782608695652186e1 6.265569118246594e-1 6.265569118246594e-1
-1.1304347826086955e1 1.4782608695652186e1 6.074501075707966e-1 6.074501075707966e-1
-1.0724637681159418e1 1.4782608695652186e1 5.8722761518878e-1 5.8722761518878e-1
-1.0144927536231881e1 1.4782608695652186e1 5.658424969124135e-1 5.658424969124135e-1
-9.565217391304344e0 1.4782608695652186e1 5.432512781572738e-1 5.432512781572738e-1
-8.985507246376807e0 1.4782608695652186e1 5.194152977570797e-1 5.194152977570797e-1
-8.40579710144927e0 1.4782608695652186e1 4.9430222448844363e-1 4.9430222448844363e-1
-7.826086956521734e0 1.4782608695652186e1 4.6788772041903215e-1 4.6788772041903215e-1
-7.246376811594198e0 1.4782608695652186e1 4.401572170230288e-1 4.401572170230288e-1
-6.666666666666662e0 1.4782608695652186e1 4.1110775310681785e-1 4.1110775310681785e-1
-6.0869565217391255e0 1.4782608695652186e1 3.807498052542943e-1 3.807498052542943e-1
-5.507246376811589e0 1.4782608695652186e1 3.491090231729472e-1 3.491090231729472e-1
-4.927536231884053e0 1.4782608695652186e1 3.1622776601683744e-1 3.1622776601683744e-1
-4.347826086956517e0 1.4782608695652186e1 2.821663239915497e-1 2.821663239915497e-1
-3.768115942028981e0 1.4782608695652186e1 2.4700370508336408e-1 2.4700370508336408e-1
-3.188405797101445e0 1.4782608695652186e1 2.1083787225305084e-1 2.1083787225305084e-1
-2.6086956521739086e0 1.4782608695652186e1 1.7378533390904727e-1 1.7378533390904727e-1
-2.0289855072463725e0 1.4782608695652186e1 1.3598002073001658e-1 1.3598002073001658e-1
-1.4492753623188364e0 1.4782608695652186e1 9.757142403137021e-2 9.757142403137021e-2
-8.695652173913001e-1 1.4782608695652186e1 5.872202195147002e-2 5.872202195147002e-2
-2.8985507246376385e-1 1.4782608695652186e1 1.9604074934445273e-2 1.9604074934445273e-2
2.898550724637724e-1 1.4782608695652186e1 -1.9604074934445853e-2 -1.9604074934445853e-2
8.695652173913087e-1 1.4782608695652186e1 -5.872202195147059e-2 -5.872202195147059e-2
1.4492753623188448e0 1.4782608695652186e1 -9.757142403137077e-2 -9.757142403137077e-2
2.028985507246381e0 1.4782608695652186e1 -1.3598002073001716e-1 -1.3598002073001716e-1
2.608695652173917e0 1.4782608695652186e1 -1.7378533390904777e-1 -1.7378533390904777e-1
3.188405797101453e0 1.4782608695652186e1 -2.1083787225305137e-1 -2.1083787225305137e-1
3.7681159420289894e0 1.4782608695652186e1 -2.470037050833646e-1 -2.470037050833646e-1
4.347826086956526e0 1.4782608695652186e1 -2.821663239915502e-1 -2.821663239915502e-1
4.927536231884062e0 1.4782608695652186e1 -3.1622776601683794e-1 -3.1622776601683794e-1
5.507246376811598e0 1.4782608695652186e1 -3.491090231729477e-1 -3.491090231729477e-1
6.086956521739134e0 1.4782608695652186e1 -3.8074980525429475e-1 -3.8074980525429475e-1
6.6666666666666705e0 1.4782608695652186e1 -4.111077531068183e-1 -4.111077531068183e-1
7.246376811594207e0 1.4782608695652186e1 -4.4015721702302923e-1 -4.4015721702302923e-1
7.826086956521743e0 1.4782608695652186e1 -4.678877204190326e-1 -4.678877204190326e-1
8.405797101449279e0 1.4782608695652186e1 -4.94302224488444e-1 -4.94302224488444e-1
8.985507246376816e0 1.4782608695652186e1 -5.194152977570802e-1 -5.194152977570802e-1
9.565217391304353e0 1.4782608695652186e1 -5.432512781572741e-1 -5.432512781572741e-1
1.014492753623189e1 1.4782608695652186e1 -5.65842496912414e-1 -5.65842496912414e-1
1.0724637681159427e1 1.4782608695652186e1 -5.872276151887802e-1 -5.872276151887802e-1
1.1304347826086964e1 1.4782608695652186e1 -6.074501075707971e-1 -6.074501075707971e-1
1.1884057971014501e1 1.4782608695652186e1 -6.265569118246598e-1 -6.265569118246598e-1
1.2463768115942038e1 1.4782608695652186e1 -6.445972525364408e-1 -6.445972525364408e-1
1.3043478260869575e1 1.4782608695652186e1 -6.616216370868463e-1 -6.616216370868463e-1
1.3623188405797112e1 1.4782608695652186e1 -6.776810158559551e-1 -6.776810158559551e-1
1.420289855072465e1 1.4782608695652186e1 -6.928260941977283e-1 -6.928260941977283e-1
1.4782608695652186e1 1.4782608695652186e1 -7.071067811865476e-1 -7.071067811865476e-1
1.5362318840579723e1 1.4782608695652186e1 -7.205717590143915e-1 -7.205717590143915e-1
1.594202898550726e1 1.4782608695652186e1 -7.332681568382188e-1 -7.332681568382188e-1
1.6521739130434796e1 1.4782608695652186e1 -7.452413135250993e-1 -7.452413135250993e-1
1.710144927536233e1 1.4782608695652186e1 -7.56534614858513e-1 -7.56534614858513e-1
1.7681159420289866e1 1.4782608695652186e1 -7.671893921511783e-1 -7.671893921511783e-1
1.82608695652174e1 1.4782608695652186e1 -7.772448707074854e-1 -7.772448707074854e-1
1.8840579710144937e1 1.4782608695652186e1 -7.867381580854174e-1 -7.867381580854174e-1
1.9420289855072472e1 1.4782608695652186e1 -7.957042635522702e-1 -7.957042635522702e-1
2.0e1 1.4782608695652186e1 -8.041761414663252e-1 -8.041761414663252e-1

-2.0e1 1.5362318840579723e1 7.930510619058271e-1 7.930510619058271e-1
-1.9420289855072465e1 1.5362318840579723e1 7.842831296188693e-1 7.842831296188693e-1
-1.884057971014493e1 1.5362318840579723e1 7.750186878060925e-1 7.750186878060925e-1
-1.8260869565217394e1 1.5362318840579723e1 7.652260874319411e-1 7.652260874319411e-1
-1.768115942028986e1 1.5362318840579723e1 7.54871874365116e-1 7.54871874365116e-1
-1.7101449275362324e1 1.5362318840579723e1 7.439207780445166e-1 7.439207780445166e-1
-1.652173913043479e1 1.5362318840579723e1 7.323357260947722e-1 7.323357260947722e-1
-1.5942028985507251e1 1.5362318840579723e1 7.200778916462508e-1 7.200778916462508e-1
-1.5362318840579714e1 1.5362318840579723e1 7.071067811865474e-1 7.071067811865474e-1
-1.4782608695652177e1 1.5362318840579723e1 6.933803718817728e-1 6.933803718817728e-1
-1.420289855072464e1 1.5362318840579723e1 6.788553084056127e-1 6.788553084056127e-1
-1.3623188405797103e1 1.5362318840579723e1 6.634871703275943e-1 6.634871703275943e-1
-1.3043478260869566e1 1.5362318840579723e1 6.472308219359462e-1 6.472308219359462e-1
-1.246376811594203e1 1.5362318840579723e1 6.300408568675968e-1 6.300408568675968e-1
-1.1884057971014492e1 1.5362318840579723e1 6.118721499133976e-1 6.118721499133976e-1
-1.1304347826086955e1 1.5362318840579723e1 5.926805276472255e-1 5.926805276472255e-1
-1.0724637681159418e1 1.5362318840579723e1 5.72423567845012e-1 5.72423567845012e-1
-1.0144927536231881e1 1.5362318840579723e1 5.510615347417096e-1 5.510615347417096e-1
-9.565217391304344e0 1.5362318840579723e1 5.285584527449999e-1 5.285584527449999e-1
-8.985507246376807e0 1.5362318840579723e1 5.048833150379531e-1 5.048833150379531e-1
-8.40579710144927e0 1.5362318840579723e1 4.800114153893728e-1 4.800114153893728e-1
-7.826086956521734e0 1.5362318840579723e1 4.539257814188829e-1 4.539257814188829e-1
-7.246376811594198e0 1.5362318840579723e1 4.2661867571297585e-1 4.2661867571297585e-1
-6.666666666666662e0 1.5362318840579723e1 3.980931180228259e-1 3.980931180228259e-1
-6.0869565217391255e0 1.5362318840579723e1 3.6836436810895173e-1 3.6836436810895173e-1
-5.507246376811589e0 1.5362318840579723e1 3.3746129582955875e-1 3.3746129582955875e-1
-4.927536231884053e0 1.5362318840579723e1 3.054275543593122e-1 3.054275543593122e-1
-4.347826086956517e0 1.5362318840579723e1 2.7232246579934843e-1 2.7232246579934843e-1
-3.768115942028981e0 1.5362318840579723e1 2.3822152779764802e-1 2.3822152779764802e-1
-3.188405797101445e0 1.5362318840579723e1 2.032164568327203e-1 2.032164568327203e-1
-2.6086956521739086e0 1.5362318840579723e1 1.674146996559726e-1 1.674146996559726e-1
-2.0289855072463725e0 1.5362318840579723e1 1.3093836925453511e-1 1.3093836925453511e-1
-1.4492753623188364e0 1.5362318840579723e1 9.392259459566771e-2 9.392259459566771e-2
-8.695652173913001e-1 1.5362318840579723e1 5.651331202265545e-2 5.651331202265545e-2
-2.8985507246376385e-1 1.5362318840579723e1 1.8864566947613332e-2 1.8864566947613332e-2
2.898550724637724e-1 1.5362318840579723e1 -1.886456694761389e-2 -1.886456694761389e-2
8.695652173913087e-1 1.5362318840579723e1 -5.6513312022656e-2 -5.6513312022656e-2
1.4492753623188448e0 1.5362318840579723e1 -9.392259459566826e-2 -9.392259459566826e-2
2.028985507246381e0 1.5362318840579723e1 -1.3093836925453567e-1 -1.3093836925453567e-1
2.608695652173917e0 1.5362318840579723e1 -1.6741469965597314e-1 -1.6741469965597314e-1
3.188405797101453e0 1.5362318840579723e1 -2.032164568327208e-1 -2.032164568327208e-1
3.7681159420289894e0 1.5362318840579723e1 -2.3822152779764852e-1 -2.3822152779764852e-1
4.347826086956526e0 1.5362318840579723e1 -2.72322465799349e-1 -2.72322465799349e-1
4.927536231884062e0 1.5362318840579723e1 -3.054275543593127e-1 -3.054275543593127e-1
5.507246376811598e0 1.5362318840579723e1 -3.374612958295592e-1 -3.374612958295592e-1
6.086956521739134e0 1.5362318840579723e1 -3.6836436810895223e-1 -3.6836436810895223e-1
6.6666666666666705e0 1.5362318840579723e1 -3.980931180228263e-1 -3.980931180228263e-1
7.246376811594207e0 1.5362318840579723e1 -4.266186757129763e-1 -4.266186757129763e-1
7.826086956521743e0 1.5362318840579723e1 -4.5392578141888323e-1 -4.5392578141888323e-1
8.405797101449279e0 1.5362318840579723e1 -4.800114153893732e-1 -4.800114153893732e-1
8.985507246376816e0 1.5362318840579723e1 -5.048833150379535e-1 -5.048833150379535e-1
9.565217391304353e0 1.5362318840579723e1 -5.285584527450002e-1 -5.285584527450002e-1
1.014492753623189e1 1.5362318840579723e1 -5.5106153474171e-1 -5.5106153474171e-1
1.0724637681159427e1 1.5362318840579723e1 -5.724235678450124e-1 -5.724235678450124e-1
1.1304347826086964e1 1.5362318840579723e1 -5.926805276472258e-1 -5.926805276472258e-1
1.1884057971014501e1 1.5362318840579723e1 -6.118721499133978e-1 -6.118721499133978e-1
1.2463768115942038e1 1.5362318840579723e1 -6.30040856867597e-1 -6.30040856867597e-1
1.3043478260869575e1 1.5362318840579723e1 -6.472308219359464e-1 -6.472308219359464e-1
1.3623188405797112e1 1.5362318840579723e1 -6.634871703275945e-1 -6.634871703275945e-1
1.420289855072465e1 1.5362318840579723e1 -6.788553084056129e-1 -6.788553084056129e-1
1.4782608695652186e1 1.5362318840579723e1 -6.933803718817729e-1 -6.933803718817729e-1
1.5362318840579723e1 1.5362318840579723e1 -7.071067811865475e-1 -7.071067811865475e-1
1.594202898550726e1 1.5362318840579723e1 -7.20077891646251e-1 -7.20077891646251e-1
1.6521739130434796e1 1.5362318840579723e1 -7.323357260947723e-1 -7.323357260947723e-1
1.710144927536233e1 1.5362318840579723e1 -7.439207780445168e-1 -7.439207780445168e-1
1.7681159420289866e1 1.5362318840579723e1 -7.548718743651162e-1 -7.548718743651162e-1
1.82608695652174e1 1.5362318840579723e1 -7.652260874319412e-1 -7.652260874319412e-1
1.8840579710144937e1 1.5362318840579723e1 -7.750186878060927e-1 -7.750186878060927e-1
1.9420289855072472e1 1.5362318840579723e1 -7.842831296188694e-1 -7.842831296188694e-1
2.0e1 1.5362318840579723e1 -7.930510619058271e-1 -7.930510619058271e-1

-2.0e1 1.594202898550726e1 7.819732395959149e-1 7.819732395959149e-1
-1.9420289855072465e1 1.594202898550726e1 7.729282973093132e-1 7.729282973093132e-1
-1.884057971014493e1 1.594202898550726e1 7.633862853691142e-1 7.633862853691142e-1
-1.8260869565217394e1 1.594202898550726e1 7.533169432110204e-1 7.533169432110204e-1
-1.768115942028986e1 1.594202898550726e1 7.426884441750637e-1 7.426884441750637e-1
-1.7101449275362324e1 1.594202898550726e1 7.314674116043471e-1 7.314674116043471e-1
-1.652173913043479e1 1.594202898550726e1 7.196189619724783e-1 7.196189619724783e-1
-1.5942028985507251e1 1.594202898550726e1 7.071067811865474e-1 7.071067811865474e-1
-1.5362318840579714e1 1.594202898550726e1 6.938932410409325e-1 6.938932410409325e-1
-1.4782608695652177e1 1.594202898550726e1 6.799395636136208e-1 6.799395636136208e-1
-1.420289855072464e1 1.594202898550726e1 6.65206042148501e-1 6.65206042148501e-1
-1.3623188405797103e1 1.594202898550726e1 6.49652327582146e-1 6.49652327582146e-1
-1.3043478260869566e1 1.594202898550726e1 6.332377902572625e-1 6.332377902572625e-1
-1.246376811594203e1 1.594202898550726e1 6.159219663975406e-1 6.159219663975406e-1
-1.1884057971014492e1 1.594202898550726e1 5.976650984546044e-1 5.976650984546044e-1
-1.1304347826086955e1 1.594202898550726e1 5.784287773079322e-1 5.784287773079322e-1
-1.0724637681159418e1 1.594202898550726e1 5.581766923163695e-1 5.581766923163695e-1
-1.0144927536231881e1 1.594202898550726e1 5.368754921931589e-1 5.368754921931589e-1
-9.565217391304344e0 1.594202898550726e1 5.14495755427526e-1 5.14495755427526e-1
-8.985507246376807e0 1.594202898550726e1 4.910130633693949e-1 4.910130633693949e-1
-8.40579710144927e0 1.594202898550726e1 4.664091620740652e-1 4.664091620740652e-1
-7.826086956521734e0 1.594202898550726e1 4.40673190639414e-1 4.40673190639414e-1
-7.246376811594198e0 1.594202898550726e1 4.138029443011834e-1 4.138029443011834e-1
-6.666666666666662e0 1.594202898550726e1 3.858061304424803e-1 3.858061304424803e-1
-6.0869565217391255e0 1.594202898550726e1 3.567015656321236e-1 3.567015656321236e-1
-5.507246376811589e0 1.594202898550726e1 3.265202527980467e-1 3.265202527980467e-1
-4.927536231884053e0 1.594202898550726e1 2.9530627084926003e-1 2.9530627084926003e-1
-4.347826086956517e0 1.594202898550726e1 2.631174057921083e-1 2.631174057921083e-1
-3.768115942028981e0 1.594202898550726e1 2.300254539289692e-1 2.300254539289692e-1
-3.188405797101445e0 1.594202898550726e1 1.961161351381836e-1 1.961161351381836e-1
-2.6086956521739086e0 1.594202898550726e1 1.6148856811054044e-1 1.6148856811054044e-1
-2.0289855072463725e0 1.594202898550726e1 1.2625427967391475e-1 1.2625427967391475e-1
-1.4492753623188364e0 1.594202898550726e1 9.053574604251818e-2 9.053574604251818e-2
-8.695652173913001e-1 1.594202898550726e1 5.446449315986948e-2 5.446449315986948e-2
-2.8985507246376385e-1 1.594202898550726e1 1.8178813667514673e-2 1.8178813667514673e-2
2.898550724637724e-1 1.594202898550726e1 -1.8178813667515212e-2 -1.8178813667515212e-2
8.695652173913087e-1 1.594202898550726e1 -5.446449315987001e-2 -5.446449315987001e-2
1.4492753623188448e0 1.594202898550726e1 -9.05357460425187e-2 -9.05357460425187e-2
2.028985507246381e0 1.594202898550726e1 -1.2625427967391528e-1 -1.2625427967391528e-1
2.608695652173917e0 1.594202898550726e1 -1.6148856811054096e-1 -1.6148856811054096e-1
3.188405797101453e0 1.594202898550726e1 -1.961161351381841e-1 -1.961161351381841e-1
3.7681159420289894e0 1.594202898550726e1 -2.3002545392896973e-1 -2.3002545392896973e-1
4.347826086956526e0 1.594202898550726e1 -2.631174057921088e-1 -2.631174057921088e-1
4.927536231884062e0 1.594202898550726e1 -2.953062708492605e-1 -2.953062708492605e-1
5.507246376811598e0 1.594202898550726e1 -3.2652025279804714e-1 -3.2652025279804714e-1
6.086956521739134e0 1.594202898550726e1 -3.56701565632124e-1 -3.56701565632124e-1
6.6666666666666705e0 1.594202898550726e1 -3.8580613044248074e-1 -3.8580613044248074e-1
7.246376811594207e0 1.594202898550726e1 -4.1380294430118386e-1 -4.1380294430118386e-1
7.826086956521743e0 1.594202898550726e1 -4.406731906394144e-1 -4.406731906394144e-1
8.405797101449279e0 1.594202898550726e1 -4.664091620740657e-1 -4.664091620740657e-1
8.985507246376816e0 1.594202898550726e1 -4.9101306336939526e-1 -4.9101306336939526e-1
9.565217391304353e0 1.594202898550726e1 -5.144957554275265e-1 -5.144957554275265e-1
1.014492753623189e1 1.594202898550726e1 -5.368754921931592e-1 -5.368754921931592e-1
1.0724637681159427e1 1.594202898550726e1 -5.581766923163699e-1 -5.581766923163699e-1
1.1304347826086964e1 1.594202898550726e1 -5.784287773079325e-1 -5.784287773079325e-1
1.1884057971014501e1 1.594202898550726e1 -5.976650984546046e-1 -5.976650984546046e-1
1.2463768115942038e1 1.594202898550726e1 -6.159219663975409e-1 -6.159219663975409e-1
1.3043478260869575e1 1.594202898550726e1 -6.332377902572627e-1 -6.332377902572627e-1
1.3623188405797112e1 1.594202898550726e1 -6.496523275821463e-1 -6.496523275821463e-1
1.420289855072465e1 1.594202898550726e1 -6.652060421485012e-1 -6.652060421485012e-1
1.4782608695652186e1 1.594202898550726e1 -6.799395636136211e-1 -6.799395636136211e-1
1.5362318840579723e1 1.594202898550726e1 -6.938932410409328e-1 -6.938932410409328e-1
1.594202898550726e1 1.594202898550726e1 -7.071067811865476e-1 -7.071067811865476e-1
1.6521739130434796e1 1.594202898550726e1 -7.196189619724785e-1 -7.196189619724785e-1
1.710144927536233e1 1.594202898550726e1 -7.314674116043474e-1 -7.314674116043474e-1
1.7681159420289866e1 1.594202898550726e1 -7.426884441750637e-1 -7.426884441750637e-1
1.82608695652174e1 1.594202898550726e1 -7.533169432110206e-1 -7.533169432110206e-1
1.8840579710144937e1 1.594202898550726e1 -7.633862853691143e-1 -7.633862853691143e-1
1.9420289855072472e1 1.594202898550726e1 -7.729282973093133e-1 -7.729282973093133e-1
2.0e1 1.594202898550726e1 -7.819732395959149e-1 -7.819732395959149e-1

-2.0e1 1.6521739130434796e1 7.709617516270894e-1 7.709617516270894e-1
-1.9420289855072465e1 1.6521739130434796e1 7.616587576240368e-1 7.616587576240368e-1
-1.884057971014493e1 1.6521739130434796e1 7.518597048572725e-1 7.518597048572725e-1
-1.8260869565217394e1 1.6521739130434796e1 7.415357791237709e-1 7.415357791237709e-1
-1.768115942028986e1 1.6521739130434796e1 7.306568260253943e-1 7.306568260253943e-1
-1.7101449275362324e1 1.6521739130434796e1 7.191913900847708e-1 7.191913900847708e-1
-1.652173913043479e1 1.6521739130434796e1 7.071067811865475e-1 7.071067811865475e-1
-1.5942028985507251e1 1.6521739130434796e1 6.943691738330932e-1 6.943691738330932e-1
-1.5362318840579714e1 1.6521739130434796e1 6.809437453161916e-1 6.809437453161916e-1
-1.4782608695652177e1 1.6521739130434796e1 6.667948594698255e-1 6.667948594698255e-1
-1.420289855072464e1 1.6521739130434796e1 6.518863031329843e-1 6.518863031329843e-1
-1.3623188405797103e1 1.6521739130434796e1 6.361815827492869e-1 6.361815827492869e-1
-1.3043478260869566e1 1.6521739130434796e1 6.196442885790204e-1 6.196442885790204e-1
-1.246376811594203e1 1.6521739130434796e1 6.022385336983718e-1 6.022385336983718e-1
-1.1884057971014492e1 1.6521739130434796e1 5.839294741932819e-1 5.839294741932819e-1
-1.1304347826086955e1 1.6521739130434796e1 5.646839155919898e-1 5.646839155919898e-1
-1.0724637681159418e1 1.6521739130434796e1 5.444710084860839e-1 5.444710084860839e-1
-1.0144927536231881e1 1.6521739130434796e1 5.232630333363183e-1 5.232630333363183e-1
-9.565217391304344e0 1.6521739130434796e1 5.010362705417042e-1 5.010362705417042e-1
-8.985507246376807e0 1.6521739130434796e1 4.7777194690998376e-1 4.7777194690998376e-1
-8.40579710144927e0 1.6521739130434796e1 4.534572437205521e-1 4.534572437205521e-1
-7.826086956521734e0 1.6521739130434796e1 4.280863447390442e-1 4.280863447390442e-1
-7.246376811594198e0 1.6521739130434796e1 4.016614950850649e-1 4.016614950850649e-1
-6.666666666666662e0 1.6521739130434796e1 3.7419403419213726e-1 3.7419403419213726e-1
-6.0869565217391255e0 1.6521739130434796e1 3.457053588273559e-1 3.457053588273559e-1
-5.507246376811589e0 1.6521739130434796e1 3.162277660168375e-1 3.162277660168375e-1
-4.927536231884053e0 1.6521739130434796e1 2.858051216341113e-1 2.858051216341113e-1
-4.347826086956517e0 1.6521739130434796e1 2.5449329927964337e-1 2.5449329927964337e-1
-3.768115942028981e0 1.6521739130434796e1 2.2236033676906347e-1 2.2236033676906347e-1
-3.188405797101445e0 1.6521739130434796e1 1.894862647011271e-1 1.894862647011271e-1
-2.6086956521739086e0 1.6521739130434796e1 1.5596257347301054e-1 1.5596257347301054e-1
-2.0289855072463725e0 1.6521739130434796e1 1.2189130152520113e-1 1.2189130152520113e-1
-1.4492753623188364e0 1.6521739130434796e1 8.738374771484371e-2 8.738374771484371e-2
-8.695652173913001e-1 1.6521739130434796e1 5.255883312276337e-2 5.255883312276337e-2
-2.8985507246376385e-1 1.6521739130434796e1 1.7541160386140311e-2 1.7541160386140311e-2
2.898550724637724e-1 1.6521739130434796e1 -1.754116038614083e-2 -1.754116038614083e-2
8.695652173913087e-1 1.6521739130434796e1 -5.255883312276389e-2 -5.255883312276389e-2
1.4492753623188448e0 1.6521739130434796e1 -8.738374771484421e-2 -8.738374771484421e-2
2.028985507246381e0 1.6521739130434796e1 -1.2189130152520163e-1 -1.2189130152520163e-1
2.608695652173917e0 1.6521739130434796e1 -1.5596257347301104e-1 -1.5596257347301104e-1
3.188405797101453e0 1.6521739130434796e1 -1.894862647011276e-1 -1.894862647011276e-1
3.7681159420289894e0 1.6521739130434796e1 -2.2236033676906392e-1 -2.2236033676906392e-1
4.347826086956526e0 1.6521739130434796e1 -2.544932992796438e-1 -2.544932992796438e-1
4.927536231884062e0 1.6521739130434796e1 -2.8580512163411176e-1 -2.8580512163411176e-1
5.507246376811598e0 1.6521739130434796e1 -3.1622776601683794e-1 -3.1622776601683794e-1
6.086956521739134e0 1.6521739130434796e1 -3.457053588273563e-1 -3.457053588273563e-1
6.6666666666666705e0 1.6521739130434796e1 -3.7419403419213776e-1 -3.7419403419213776e-1
7.246376811594207e0 1.6521739130434796e1 -4.016614950850654e-1 -4.016614950850654e-1
7.826086956521743e0 1.6521739130434796e1 -4.280863447390446e-1 -4.280863447390446e-1
8.405797101449279e0 1.6521739130434796e1 -4.5345724372055246e-1 -4.5345724372055246e-1
8.985507246376816e0 1.6521739130434796e1 -4.777719469099841e-1 -4.777719469099841e-1
9.565217391304353e0 1.6521739130434796e1 -5.010362705417045e-1 -5.010362705417045e-1
1.014492753623189e1 1.6521739130434796e1 -5.232630333363187e-1 -5.232630333363187e-1
1.0724637681159427e1 1.6521739130434796e1 -5.444710084860842e-1 -5.444710084860842e-1
1.1304347826086964e1 1.6521739130434796e1 -5.646839155919902e-1 -5.646839155919902e-1
1.1884057971014501e1 1.6521739130434796e1 -5.839294741932821e-1 -5.839294741932821e-1
1.2463768115942038e1 1.6521739130434796e1 -6.02238533698372e-1 -6.02238533698372e-1
1.3043478260869575e1 1.6521739130434796e1 -6.196442885790208e-1 -6.196442885790208e-1
1.3623188405797112e1 1.6521739130434796e1 -6.361815827492872e-1 -6.361815827492872e-1
1.420289855072465e1 1.6521739130434796e1 -6.518863031329846e-1 -6.518863031329846e-1
1.4782608695652186e1 1.6521739130434796e1 -6.667948594698256e-1 -6.667948594698256e-1
1.5362318840579723e1 1.6521739130434796e1 -6.809437453161918e-1 -6.809437453161918e-1
1.594202898550726e1 1.6521739130434796e1 -6.943691738330934e-1 -6.943691738330934e-1
1.6521739130434796e1 1.6521739130434796e1 -7.071067811865475e-1 -7.071067811865475e-1
1.710144927536233e1 1.6521739130434796e1 -7.191913900847711e-1 -7.191913900847711e-1
1.7681159420289866e1 1.6521739130434796e1 -7.306568260253945e-1 -7.306568260253945e-1
1.82608695652174e1 1.6521739130434796e1 -7.415357791237711e-1 -7.415357791237711e-1
1.8840579710144937e1 1.6521739130434796e1 -7.518597048572726e-1 -7.518597048572726e-1
1.9420289855072472e1 1.6521739130434796e1 -7.616587576240369e-1 -7.616587576240369e-1
2.0e1 1.6521739130434796e1 -7.709617516270894e-1 -7.709617516270894e-1

-2.0e1 1.710144927536233e1 7.600335884479293e-1 7.600335884479293e-1
-1.9420289855072465e1 1.710144927536233e1 7.504912652871255e-1 7.504912652871255e-1
-1.884057971014493e1 1.710144927536233e1 7.404553140815251e-1 7.404553140815251e-1
-1.8260869565217394e1 1.710144927536233e1 7.29898402418e-1 7.29898402418e-1
-1.768115942028986e1 1.710144927536233e1 7.187920689063617e-1 7.187920689063617e-1
-1.7101449275362324e1 1.710144927536233e1 7.071067811865474e-1 7.071067811865474e-1
-1.652173913043479e1 1.710144927536233e1 6.948120209293549e-1 6.948120209293549e-1
-1.5942028985507251e1 1.710144927536233e1 6.818764006481204e-1 6.818764006481204e-1
-1.5362318840579714e1 1.710144927536233e1 6.682678175654132e-1 6.682678175654132e-1
-1.4782608695652177e1 1.710144927536233e1 6.539536501319348e-1 6.539536501319348e-1
-1.420289855072464e1 1.710144927536233e1 6.389010030274643e-1 6.389010030274643e-1
-1.3623188405797103e1 1.710144927536233e1 6.230770065274988e-1 6.230770065274988e-1
-1.3043478260869566e1 1.710144927536233e1 6.064491759237278e-1 6.064491759237278e-1
-1.246376811594203e1 1.710144927536233e1 5.88985836159918e-1 5.88985836159918e-1
-1.1884057971014492e1 1.710144927536233e1 5.706566158962635e-1 5.706566158962635e-1
-1.1304347826086955e1 1.710144927536233e1 5.51433013749212e-1 5.51433013749212e-1
-1.0724637681159418e1 1.710144927536233e1 5.312890373771259e-1 5.312890373771259e-1
-1.0144927536231881e1 1.710144927536233e1 5.10201913314906e-1 5.10201913314906e-1
-9.565217391304344e0 1.710144927536233e1 4.881528619502261e-1 4.881528619502261e-1
-8.985507246376807e0 1.710144927536233e1 4.651279277726251e-1 4.651279277726251e-1
-8.40579710144927e0 1.710144927536233e1 4.411188500721091e-1 4.411188500721091e-1
-7.826086956521734e0 1.710144927536233e1 4.1612395376030836e-1 4.1612395376030836e-1
-7.246376811594198e0 1.710144927536233e1 3.9014903418413965e-1 3.9014903418413965e-1
-6.666666666666662e0 1.710144927536233e1 3.632082040665471e-1 3.632082040665471e-1
-6.0869565217391255e0 1.710144927536233e1 3.3532466552664375e-1 3.3532466552664375e-1
-5.507246376811589e0 1.710144927536233e1 3.06531366089456e-1 3.06531366089456e-1
-4.927536231884053e0 1.710144927536233e1 2.7687149534339345e-1 2.7687149534339345e-1
-4.347826086956517e0 1.710144927536233e1 2.4639877909159846e-1 2.4639877909159846e-1
-3.768115942028981e0 1.710144927536233e1 2.1517753103661527e-1 2.1517753103661527e-1
-3.188405797101445e0 1.710144927536233e1 1.8328242861672392e-1 1.8328242861672392e-1
-2.6086956521739086e0 1.710144927536233e1 1.5079798967141003e-1 1.5079798967141003e-1
-2.0289855072463725e0 1.710144927536233e1 1.1781773987828933e-1 1.1781773987828933e-1
-1.4492753623188364e0 1.710144927536233e1 8.444307668618033e-2 8.444307668618033e-2
-8.695652173913001e-1 1.710144927536233e1 5.078185267991466e-2 5.078185267991466e-2
-2.8985507246376385e-1 1.710144927536233e1 1.6946718543287426e-2 1.6946718543287426e-2
2.898550724637724e-1 1.710144927536233e1 -1.6946718543287925e-2 -1.6946718543287925e-2
8.695652173913087e-1 1.710144927536233e1 -5.078185267991516e-2 -5.078185267991516e-2
1.4492753623188448e0 1.710144927536233e1 -8.44430766861808e-2 -8.44430766861808e-2
2.028985507246381e0 1.710144927536233e1 -1.1781773987828982e-1 -1.1781773987828982e-1
2.608695652173917e0 1.710144927536233e1 -1.5079798967141053e-1 -1.5079798967141053e-1
3.188405797101453e0 1.710144927536233e1 -1.8328242861672442e-1 -1.8328242861672442e-1
3.7681159420289894e0 1.710144927536233e1 -2.1517753103661572e-1 -2.1517753103661572e-1
4.347826086956526e0 1.710144927536233e1 -2.4639877909159894e-1 -2.4639877909159894e-1
4.927536231884062e0 1.710144927536233e1 -2.7687149534339395e-1 -2.7687149534339395e-1
5.507246376811598e0 1.710144927536233e1 -3.0653136608945647e-1 -3.0653136608945647e-1
6.086956521739134e0 1.710144927536233e1 -3.3532466552664425e-1 -3.3532466552664425e-1
6.6666666666666705e0 1.710144927536233e1 -3.632082040665475e-1 -3.632082040665475e-1
7.246376811594207e0 1.710144927536233e1 -3.9014903418414004e-1 -3.9014903418414004e-1
7.826086956521743e0 1.710144927536233e1 -4.161239537603087e-1 -4.161239537603087e-1
8.405797101449279e0 1.710144927536233e1 -4.411188500721095e-1 -4.411188500721095e-1
8.985507246376816e0 1.710144927536233e1 -4.651279277726254e-1 -4.651279277726254e-1
9.565217391304353e0 1.710144927536233e1 -4.881528619502265e-1 -4.881528619502265e-1
1.014492753623189e1 1.710144927536233e1 -5.102019133149064e-1 -5.102019133149064e-1
1.0724637681159427e1 1.710144927536233e1 -5.312890373771262e-1 -5.312890373771262e-1
1.1304347826086964e1 1.710144927536233e1 -5.514330137492123e-1 -5.514330137492123e-1
1.1884057971014501e1 1.710144927536233e1 -5.706566158962638e-1 -5.706566158962638e-1
1.2463768115942038e1 1.710144927536233e1 -5.889858361599183e-1 -5.889858361599183e-1
1.3043478260869575e1 1.710144927536233e1 -6.06449175923728e-1 -6.06449175923728e-1
1.3623188405797112e1 1.710144927536233e1 -6.23077006527499e-1 -6.23077006527499e-1
1.420289855072465e1 1.710144927536233e1 -6.389010030274644e-1 -6.389010030274644e-1
1.4782608695652186e1 1.710144927536233e1 -6.539536501319351e-1 -6.539536501319351e-1
1.5362318840579723e1 1.710144927536233e1 -6.682678175654135e-1 -6.682678175654135e-1
1.594202898550726e1 1.710144927536233e1 -6.818764006481206e-1 -6.818764006481206e-1
1.6521739130434796e1 1.710144927536233e1 -6.948120209293551e-1 -6.948120209293551e-1
1.710144927536233e1 1.710144927536233e1 -7.071067811865475e-1 -7.071067811865475e-1
1.7681159420289866e1 1.710144927536233e1 -7.187920689063619e-1 -7.187920689063619e-1
1.82608695652174e1 1.710144927536233e1 -7.298984024180002e-1 -7.298984024180002e-1
1.8840579710144937e1 1.710144927536233e1 -7.404553140815251e-1 -7.404553140815251e-1
1.9420289855072472e1 1.710144927536233e1 -7.504912652871256e-1 -7.504912652871256e-1
2.0e1 1.710144927536233e1 -7.600335884479293e-1 -7.600335884479293e-1

-2.0e1 1.7681159420289866e1 7.492037744732601e-1 7.492037744732601e-1
-1.9420289855072465e1 1.7681159420289866e1 7.394404837368843e-1 7.394404837368843e-1
-1.884057971014493e1 1.7681159420289866e1 7.291872667376419e-1 7.291872667376419e-1
-1.8260869565217394e1 1.7681159420289866e1 7.18418288639171e-1 7.18418288639171e-1
-1.768115942028986e1 1.7681159420289866e1 7.071067811865474e-1 7.071067811865474e-1
-1.7101449275362324e1 1.7681159420289866e1 6.952251158274647e-1 6.952251158274647e-1
-1.652173913043479e1 1.7681159420289866e1 6.827449030073357e-1 6.827449030073357e-1
-1.5942028985507251e1 1.7681159420289866e1 6.696371217971887e-1 6.696371217971887e-1
-1.5362318840579714e1 1.7681159420289866e1 6.558722842844451e-1 6.558722842844451e-1
-1.4782608695652177e1 1.7681159420289866e1 6.414206393395097e-1 6.414206393395097e-1
-1.420289855072464e1 1.7681159420289866e1 6.262524204239849e-1 6.262524204239849e-1
-1.3623188405797103e1 1.7681159420289866e1 6.103381419793505e-1 6.103381419793505e-1
-1.3043478260869566e1 1.7681159420289866e1 5.936489485702227e-1 5.936489485702227e-1
-1.246376811594203e1 1.7681159420289866e1 5.761570202893697e-1 5.761570202893697e-1
-1.1884057971014492e1 1.7681159420289866e1 5.578360368941363e-1 5.578360368941363e-1
-1.1304347826086955e1 1.7681159420289866e1 5.386617016680807e-1 5.386617016680807e-1
-1.0724637681159418e1 1.7681159420289866e1 5.186123240269293e-1 5.186123240269293e-1
-1.0144927536231881e1 1.7681159420289866e1 4.9766945737007934e-1 4.9766945737007934e-1
-9.565217391304344e0 1.7681159420289866e1 4.758185856009894e-1 4.758185856009894e-1
-8.985507246376807e0 1.7681159420289866e1 4.530498481257887e-1 4.530498481257887e-1
-8.40579710144927e0 1.7681159420289866e1 4.2935878906819785e-1 4.2935878906819785e-1
-7.826086956521734e0 1.7681159420289866e1 4.047471120577648e-1 4.047471120577648e-1
-7.246376811594198e0 1.7681159420289866e1 3.7922341748388155e-1 3.7922341748388155e-1
-6.666666666666662e0 1.7681159420289866e1 3.5280389486978997e-1 3.5280389486978997e-1
-6.0869565217391255e0 1.7681159420289866e1 3.255129393965162e-1 3.255129393965162e-1
-5.507246376811589e0 1.7681159420289866e1 2.9738365904390207e-1 2.9738365904390207e-1
-4.927536231884053e0 1.7681159420289866e1 2.684582377883174e-1 2.684582377883174e-1
-4.347826086956517e0 1.7681159420289866e1 2.3878812125503374e-1 2.3878812125503374e-1
-3.768115942028981e0 1.7681159420289866e1 2.0843399453333103e-1 2.0843399453333103e-1
-3.188405797101445e0 1.7681159420289866e1 1.7746552773600077e-1 1.7746552773600077e-1
-2.6086956521739086e0 1.7681159420289866e1 1.459608733142679e-1 1.459608733142679e-1
-2.0289855072463725e0 1.7681159420289866e1 1.1400590984727953e-1 1.1400590984727953e-1
-1.4492753623188364e0 1.7681159420289866e1 8.169323944527124e-2 8.169323944527124e-2
-8.695652173913001e-1 1.7681159420289866e1 4.91209591997932e-2 4.91209591997932e-2
-2.8985507246376385e-1 1.7681159420289866e1 1.6391240239300817e-2 1.6391240239300817e-2
2.898550724637724e-1 1.7681159420289866e1 -1.6391240239301302e-2 -1.6391240239301302e-2
8.695652173913087e-1 1.7681159420289866e1 -4.912095919979368e-2 -4.912095919979368e-2
1.4492753623188448e0 1.7681159420289866e1 -8.169323944527171e-2 -8.169323944527171e-2
2.028985507246381e0 1.7681159420289866e1 -1.1400590984728e-1 -1.1400590984728e-1
2.608695652173917e0 1.7681159420289866e1 -1.4596087331426838e-1 -1.4596087331426838e-1
3.188405797101453e0 1.7681159420289866e1 -1.7746552773600124e-1 -1.7746552773600124e-1
3.7681159420289894e0 1.7681159420289866e1 -2.084339945333315e-1 -2.084339945333315e-1
4.347826086956526e0 1.7681159420289866e1 -2.387881212550342e-1 -2.387881212550342e-1
4.927536231884062e0 1.7681159420289866e1 -2.6845823778831784e-1 -2.6845823778831784e-1
5.507246376811598e0 1.7681159420289866e1 -2.9738365904390246e-1 -2.9738365904390246e-1
6.086956521739134e0 1.7681159420289866e1 -3.2551293939651665e-1 -3.2551293939651665e-1
6.6666666666666705e0 1.7681159420289866e1 -3.5280389486979036e-1 -3.5280389486979036e-1
7.246376811594207e0 1.7681159420289866e1 -3.7922341748388194e-1 -3.7922341748388194e-1
7.826086956521743e0 1.7681159420289866e1 -4.047471120577651e-1 -4.047471120577651e-1
8.405797101449279e0 1.7681159420289866e1 -4.2935878906819824e-1 -4.2935878906819824e-1
8.985507246376816e0 1.7681159420289866e1 -4.53049848125789e-1 -4.53049848125789e-1
9.565217391304353e0 1.7681159420289866e1 -4.758185856009898e-1 -4.758185856009898e-1
1.014492753623189e1 1.7681159420289866e1 -4.9766945737007967e-1 -4.9766945737007967e-1
1.0724637681159427e1 1.7681159420289866e1 -5.186123240269296e-1 -5.186123240269296e-1
1.1304347826086964e1 1.7681159420289866e1 -5.38661701668081e-1 -5.38661701668081e-1
1.1884057971014501e1 1.7681159420289866e1 -5.578360368941365e-1 -5.578360368941365e-1
1.2463768115942038e1 1.7681159420289866e1 -5.761570202893699e-1 -5.761570202893699e-1
1.3043478260869575e1 1.7681159420289866e1 -5.93648948570223e-1 -5.93648948570223e-1
1.3623188405797112e1 1.7681159420289866e1 -6.103381419793508e-1 -6.103381419793508e-1
1.420289855072465e1 1.7681159420289866e1 -6.262524204239851e-1 -6.262524204239851e-1
1.4782608695652186e1 1.7681159420289866e1 -6.414206393395099e-1 -6.414206393395099e-1
1.5362318840579723e1 1.7681159420289866e1 -6.558722842844453e-1 -6.558722842844453e-1
1.594202898550726e1 1.7681159420289866e1 -6.696371217971888e-1 -6.696371217971888e-1
1.6521739130434796e1 1.7681159420289866e1 -6.827449030073359e-1 -6.827449030073359e-1
1.710144927536233e1 1.7681159420289866e1 -6.952251158274649e-1 -6.952251158274649e-1
1.7681159420289866e1 1.7681159420289866e1 -7.071067811865476e-1 -7.071067811865476e-1
1.82608695652174e1 1.7681159420289866e1 -7.184182886391711e-1 -7.184182886391711e-1
1.8840579710144937e1 1.7681159420289866e1 -7.29187266737642e-1 -7.29187266737642e-1
1.9420289855072472e1 1.7681159420289866e1 -7.394404837368845e-1 -7.394404837368845e-1
2.0e1 1.7681159420289866e1 -7.492037744732601e-1 -7.492037744732601e-1

-2.0e1 1.82608695652174e1 7.384854939281257e-1 7.384854939281257e-1
-1.9420289855072465e1 1.82608695652174e1 7.285191333724605e-1 7.285191333724605e-1
-1.884057971014493e1 1.82608695652174e1 7.180676752464419e-1 7.180676752464419e-1
-1.8260869565217394e1 1.82608695652174e1 7.071067811865474e-1 7.071067811865474e-1
-1.768115942028986e1 1.82608695652174e1 6.95611358841102e-1 6.95611358841102e-1
-1.7101449275362324e1 1.82608695652174e1 6.835556467089208e-1 6.835556467089208e-1
-1.652173913043479e1 1.82608695652174e1 6.709133239691262e-1 6.709133239691262e-1
-1.5942028985507251e1 1.82608695652174e1 6.57657648835018e-1 6.57657648835018e-1
-1.5362318840579714e1 1.82608695652174e1 6.437616291094109e-1 6.437616291094109e-1
-1.4782608695652177e1 1.82608695652174e1 6.291982286679644e-1 6.291982286679644e-1
-1.420289855072464e1 1.82608695652174e1 6.139406135149204e-1 6.139406135149204e-1
-1.3623188405797103e1 1.82608695652174e1 5.979624408009345e-1 5.979624408009345e-1
-1.3043478260869566e1 1.82608695652174e1 5.812381937190962e-1 5.812381937190962e-1
-1.246376811594203e1 1.82608695652174e1 5.637435644534683e-1 5.637435644534683e-1
-1.1884057971014492e1 1.82608695652174e1 5.45455886294946e-1 5.45455886294946e-1
-1.1304347826086955e1 1.82608695652174e1 5.263546146162951e-1 5.263546146162951e-1
-1.0724637681159418e1 1.82608695652174e1 5.064218545758632e-1 5.064218545758632e-1
-1.0144927536231881e1 1.82608695652174e1 4.8564293117863183e-1 4.8564293117863183e-1
-9.565217391304344e0 1.82608695652174e1 4.640069946705572e-1 4.640069946705572e-1
-8.985507246376807e0 1.82608695652174e1 4.4150765121931057e-1 4.4150765121931057e-1
-8.40579710144927e0 1.82608695652174e1 4.181436055281421e-1 4.181436055281421e-1
-7.826086956521734e0 1.82608695652174e1 3.939192985791673e-1 3.939192985791673e-1
-7.246376811594198e0 1.82608695652174e1 3.6884552030540974e-1 3.6884552030540974e-1
-6.666666666666662e0 1.82608695652174e1 3.4293997390259273e-1 3.4293997390259273e-1
-6.0869565217391255e0 1.82608695652174e1 3.1622776601683755e-1 3.1622776601683755e-1
-5.507246376811589e0 1.82608695652174e1 2.88741795520443e-1 2.88741795520443e-1
-4.927536231884053e0 1.82608695652174e1 2.605230133567706e-1 2.605230133567706e-1
-4.347826086956517e0 1.82608695652174e1 2.3162052730603938e-1 2.3162052730603938e-1
-3.768115942028981e0 1.82608695652174e1 2.0209152872786829e-1 2.0209152872786829e-1
-3.188405797101445e0 1.82608695652174e1 1.7200102348020926e-1 1.7200102348020926e-1
-2.6086956521739086e0 1.82608695652174e1 1.414213562373092e-1 1.414213562373092e-1
-2.0289855072463725e0 1.82608695652174e1 1.1043152607484626e-1 1.1043152607484626e-1
-1.4492753623188364e0 1.82608695652174e1 7.911630099812171e-2 7.911630099812171e-2
-8.695652173913001e-1 1.82608695652174e1 4.756514941544915e-2 4.756514941544915e-2
-2.8985507246376385e-1 1.82608695652174e1 1.587101662672355e-2 1.587101662672355e-2
2.898550724637724e-1 1.82608695652174e1 -1.587101662672402e-2 -1.587101662672402e-2
8.695652173913087e-1 1.82608695652174e1 -4.7565149415449615e-2 -4.7565149415449615e-2
1.4492753623188448e0 1.82608695652174e1 -7.911630099812217e-2 -7.911630099812217e-2
2.028985507246381e0 1.82608695652174e1 -1.1043152607484671e-1 -1.1043152607484671e-1
2.608695652173917e0 1.82608695652174e1 -1.4142135623730964e-1 -1.4142135623730964e-1
3.188405797101453e0 1.82608695652174e1 -1.7200102348020968e-1 -1.7200102348020968e-1
3.7681159420289894e0 1.82608695652174e1 -2.020915287278687e-1 -2.020915287278687e-1
4.347826086956526e0 1.82608695652174e1 -2.3162052730603983e-1 -2.3162052730603983e-1
4.927536231884062e0 1.82608695652174e1 -2.6052301335677097e-1 -2.6052301335677097e-1
5.507246376811598e0 1.82608695652174e1 -2.887417955204434e-1 -2.887417955204434e-1
6.086956521739134e0 1.82608695652174e1 -3.1622776601683794e-1 -3.1622776601683794e-1
6.6666666666666705e0 1.82608695652174e1 -3.429399739025931e-1 -3.429399739025931e-1
7.246376811594207e0 1.82608695652174e1 -3.688455203054101e-1 -3.688455203054101e-1
7.826086956521743e0 1.82608695652174e1 -3.939192985791677e-1 -3.939192985791677e-1
8.405797101449279e0 1.82608695652174e1 -4.1814360552814245e-1 -4.1814360552814245e-1
8.985507246376816e0 1.82608695652174e1 -4.4150765121931085e-1 -4.4150765121931085e-1
9.565217391304353e0 1.82608695652174e1 -4.640069946705576e-1 -4.640069946705576e-1
1.014492753623189e1 1.82608695652174e1 -4.8564293117863205e-1 -4.8564293117863205e-1
1.0724637681159427e1 1.82608695652174e1 -5.064218545758634e-1 -5.064218545758634e-1
1.1304347826086964e1 1.82608695652174e1 -5.263546146162954e-1 -5.263546146162954e-1
1.1884057971014501e1 1.82608695652174e1 -5.454558862949462e-1 -5.454558862949462e-1
1.2463768115942038e1 1.82608695652174e1 -5.637435644534685e-1 -5.637435644534685e-1
1.3043478260869575e1 1.82608695652174e1 -5.812381937190965e-1 -5.812381937190965e-1
1.3623188405797112e1 1.82608695652174e1 -5.979624408009346e-1 -5.979624408009346e-1
1.420289855072465e1 1.82608695652174e1 -6.139406135149207e-1 -6.139406135149207e-1
1.4782608695652186e1 1.82608695652174e1 -6.291982286679646e-1 -6.291982286679646e-1
1.5362318840579723e1 1.82608695652174e1 -6.43761629109411e-1 -6.43761629109411e-1
1.594202898550726e1 1.82608695652174e1 -6.576576488350182e-1 -6.576576488350182e-1
1.6521739130434796e1 1.82608695652174e1 -6.709133239691264e-1 -6.709133239691264e-1
1.710144927536233e1 1.82608695652174e1 -6.835556467089209e-1 -6.835556467089209e-1
1.7681159420289866e1 1.82608695652174e1 -6.956113588411023e-1 -6.956113588411023e-1
1.82608695652174e1 1.82608695652174e1 -7.071067811865476e-1 -7.071067811865476e-1
1.8840579710144937e1 1.82608695652174e1 -7.180676752464419e-1 -7.180676752464419e-1
1.9420289855072472e1 1.82608695652174e1 -7.285191333724605e-1 -7.285191333724605e-1
2.0e1 1.82608695652174e1 -7.384854939281257e-1 -7.384854939281257e-1

-2.0e1 1.8840579710144937e1 7.27890219011467e-1 7.27890219011467e-1
-1.9420289855072465e1 1.8840579710144937e1 7.177381400208422e-1 7.177381400208422e-1
-1.884057971014493e1 1.8840579710144937e1 7.071067811865474e-1 7.071067811865474e-1
-1.8260869565217394e1 1.8840579710144937e1 6.959732852388589e-1 6.959732852388589e-1
-1.768115942028986e1 1.8840579710144937e1 6.843142041691717e-1 6.843142041691717e-1
-1.7101449275362324e1 1.8840579710144937e1 6.72105592781692e-1 6.72105592781692e-1
-1.652173913043479e1 1.8840579710144937e1 6.593231257979161e-1 6.593231257979161e-1
-1.5942028985507251e1 1.8840579710144937e1 6.459422414661737e-1 6.459422414661737e-1
-1.5362318840579714e1 1.8840579710144937e1 6.319383146726602e-1 6.319383146726602e-1
-1.4782608695652177e1 1.8840579710144937e1 6.172868624977891e-1 6.172868624977891e-1
-1.420289855072464e1 1.8840579710144937e1 6.019637849824734e-1 6.019637849824734e-1
-1.3623188405797103e1 1.8840579710144937e1 5.859456435295662e-1 5.859456435295662e-1
-1.3043478260869566e1 1.8840579710144937e1 5.692099788303081e-1 5.692099788303081e-1
-1.246376811594203e1 1.8840579710144937e1 5.51735669437698e-1 5.51735669437698e-1
-1.1884057971014492e1 1.8840579710144937e1 5.33503331073806e-1 5.33503331073806e-1
-1.1304347826086955e1 1.8840579710144937e1 5.144957554275262e-1 5.144957554275262e-1
-1.0724637681159418e1 1.8840579710144937e1 4.946983855549949e-1 4.946983855549949e-1
-1.0144927536231881e1 1.8840579710144937e1 4.7409982303501713e-1 4.7409982303501713e-1
-9.565217391304344e0 1.8840579710144937e1 4.5269235977723016e-1 4.5269235977723016e-1
-8.985507246376807e0 1.8840579710144937e1 4.304725248816455e-1 4.304725248816455e-1
-8.40579710144927e0 1.8840579710144937e1 4.0744163429052715e-1 4.0744163429052715e-1
-7.826086956521734e0 1.8840579710144937e1 3.836063282831889e-1 3.836063282831889e-1
-7.246376811594198e0 1.8840579710144937e1 3.589790793088687e-1 3.589790793088687e-1
-6.666666666666662e0 1.8840579710144937e1 3.3357865043885415e-1 3.3357865043885415e-1
-6.0869565217391255e0 1.8840579710144937e1 3.0743048308332527e-1 3.0743048308332527e-1
-5.507246376811589e0 1.8840579710144937e1 2.8056699181282413e-1 2.8056699181282413e-1
-4.927536231884053e0 1.8840579710144937e1 2.530277443935256e-1 2.530277443935256e-1
-4.347826086956517e0 1.8840579710144937e1 2.248595066987581e-1 2.248595066987581e-1
-3.768115942028981e0 1.8840579710144937e1 1.961161351381837e-1 1.961161351381837e-1
-3.188405797101445e0 1.8840579710144937e1 1.6685830369290777e-1 1.6685830369290777e-1
-2.6086956521739086e0 1.8840579710144937e1 1.3715305847534226e-1 1.3715305847534226e-1
-2.0289855072463725e0 1.8840579710144937e1 1.0707319971995112e-1 1.0707319971995112e-1
-1.4492753623188364e0 1.8840579710144937e1 7.669649888473679e-2 7.669649888473679e-2
-8.695652173913001e-1 1.8840579710144937e1 4.6104766608400627e-2 4.6104766608400627e-2
-2.8985507246376385e-1 1.8840579710144937e1 1.538279504320375e-2 1.538279504320375e-2
2.898550724637724e-1 1.8840579710144937e1 -1.5382795043204203e-2 -1.5382795043204203e-2
8.695652173913087e-1 1.8840579710144937e1 -4.6104766608401077e-2 -4.6104766608401077e-2
1.4492753623188448e0 1.8840579710144937e1 -7.669649888473723e-2 -7.669649888473723e-2
2.028985507246381e0 1.8840579710144937e1 -1.0707319971995156e-1 -1.0707319971995156e-1
2.608695652173917e0 1.8840579710144937e1 -1.3715305847534268e-1 -1.3715305847534268e-1
3.188405797101453e0 1.8840579710144937e1 -1.6685830369290816e-1 -1.6685830369290816e-1
3.7681159420289894e0 1.8840579710144937e1 -1.9611613513818413e-1 -1.9611613513818413e-1
4.347826086956526e0 1.8840579710144937e1 -2.2485950669875854e-1 -2.2485950669875854e-1
4.927536231884062e0 1.8840579710144937e1 -2.53027744393526e-1 -2.53027744393526e-1
5.507246376811598e0 1.8840579710144937e1 -2.805669918128245e-1 -2.805669918128245e-1
6.086956521739134e0 1.8840579710144937e1 -3.0743048308332566e-1 -3.0743048308332566e-1
6.6666666666666705e0 1.8840579710144937e1 -3.3357865043885454e-1 -3.3357865043885454e-1
7.246376811594207e0 1.8840579710144937e1 -3.589790793088691e-1 -3.589790793088691e-1
7.826086956521743e0 1.8840579710144937e1 -3.8360632828318925e-1 -3.8360632828318925e-1
8.405797101449279e0 1.8840579710144937e1 -4.074416342905275e-1 -4.074416342905275e-1
8.985507246376816e0 1.8840579710144937e1 -4.3047252488164583e-1 -4.3047252488164583e-1
9.565217391304353e0 1.8840579710144937e1 -4.526923597772305e-1 -4.526923597772305e-1
1.014492753623189e1 1.8840579710144937e1 -4.7409982303501746e-1 -4.7409982303501746e-1
1.0724637681159427e1 1.8840579710144937e1 -4.946983855549951e-1 -4.946983855549951e-1
1.1304347826086964e1 1.8840579710144937e1 -5.144957554275266e-1 -5.144957554275266e-1
1.1884057971014501e1 1.8840579710144937e1 -5.335033310738063e-1 -5.335033310738063e-1
1.2463768115942038e1 1.8840579710144937e1 -5.517356694376983e-1 -5.517356694376983e-1
1.3043478260869575e1 1.8840579710144937e1 -5.692099788303084e-1 -5.692099788303084e-1
1.3623188405797112e1 1.8840579710144937e1 -5.859456435295664e-1 -5.859456435295664e-1
1.420289855072465e1 1.8840579710144937e1 -6.019637849824736e-1 -6.019637849824736e-1
1.4782608695652186e1 1.8840579710144937e1 -6.172868624977893e-1 -6.172868624977893e-1
1.5362318840579723e1 1.8840579710144937e1 -6.319383146726605e-1 -6.319383146726605e-1
1.594202898550726e1 1.8840579710144937e1 -6.45942241466174e-1 -6.45942241466174e-1
1.6521739130434796e1 1.8840579710144937e1 -6.593231257979162e-1 -6.593231257979162e-1
1.710144927536233e1 1.8840579710144937e1 -6.721055927816922e-1 -6.721055927816922e-1
1.7681159420289866e1 1.8840579710144937e1 -6.843142041691719e-1 -6.843142041691719e-1
1.82608695652174e1 1.8840579710144937e1 -6.959732852388592e-1 -6.959732852388592e-1
1.8840579710144937e1 1.8840579710144937e1 -7.071067811865476e-1 -7.071067811865476e-1
1.9420289855072472e1 1.8840579710144937e1 -7.177381400208424e-1 -7.177381400208424e-1
2.0e1 1.8840579710144937e1 -7.27890219011467e-1 -7.27890219011467e-1

-2.0e1 1.9420289855072472e1 7.1742783797585e-1 7.1742783797585e-1
-1.9420289855072465e1 1.9420289855072472e1 7.071067811865474e-1 7.071067811865474e-1
-1.884057971014493e1 1.9420289855072472e1 6.963131209157425e-1 6.963131209157425e-1
-1.8260869565217394e1 1.9420289855072472e1 6.850254537681345e-1 6.850254537681345e-1
-1.768115942028986e1 1.9420289855072472e1 6.73221932954477e-1 6.73221932954477e-1
-1.7101449275362324e1 1.9420289855072472e1 6.608803679394092e-1 6.608803679394092e-1
-1.652173913043479e1 1.9420289855072472e1 6.479783460383598e-1 6.479783460383598e-1
-1.5942028985507251e1 1.9420289855072472e1 6.344933783882424e-1 6.344933783882424e-1
-1.5362318840579714e1 1.9420289855072472e1 6.204030726835833e-1 6.204030726835833e-1
-1.4782608695652177e1 1.9420289855072472e1 6.056853349427729e-1 6.056853349427729e-1
-1.420289855072464e1 1.9420289855072472e1 5.903186023238951e-1 5.903186023238951e-1
-1.3623188405797103e1 1.9420289855072472e1 5.742821086196928e-1 5.742821086196928e-1
-1.3043478260869566e1 1.9420289855072472e1 5.575561834996303e-1 5.575561834996303e-1
-1.246376811594203e1 1.9420289855072472e1 5.401225858076939e-1 5.401225858076939e-1
-1.1884057971014492e1 1.9420289855072472e1 5.219648702449754e-1 5.219648702449754e-1
-1.1304347826086955e1 1.9420289855072472e1 5.030687855502547e-1 5.030687855502547e-1
-1.0724637681159418e1 1.9420289855072472e1 4.8342270083416894e-1 4.8342270083416894e-1
-1.0144927536231881e1 1.9420289855072472e1 4.6301805503237564e-1 4.6301805503237564e-1
-9.565217391304344e0 1.9420289855072472e1 4.4184982254904864e-1 4.4184982254904864e-1
-8.985507246376807e0 1.9420289855072472e1 4.1991698611672945e-1 4.1991698611672945e-1
-8.40579710144927e0 1.9420289855072472e1 3.9722300578227016e-1 3.9722300578227016e-1
-7.826086956521734e0 1.9420289855072472e1 3.73776270851415e-1 3.73776270851415e-1
-7.246376811594198e0 1.9420289855072472e1 3.4959051972587224e-1 3.4959051972587224e-1
-6.666666666666662e0 1.9420289855072472e1 3.246852110113757e-1 3.246852110113757e-1
-6.0869565217391255e0 1.9420289855072472e1 2.9908582824533936e-1 2.9908582824533936e-1
-5.507246376811589e0 1.9420289855072472e1 2.7282410027474013e-1 2.7282410027474013e-1
-4.927536231884053e0 1.9420289855072472e1 2.4593811988225397e-1 2.4593811988225397e-1
-4.347826086956517e0 1.9420289855072472e1 2.1847234485072356e-1 2.1847234485072356e-1
-3.768115942028981e0 1.9420289855072472e1 1.9047746835531973e-1 1.9047746835531973e-1
-3.188405797101445e0 1.9420289855072472e1 1.6201014938346828e-1 1.6201014938346828e-1
-2.6086956521739086e0 1.9420289855072472e1 1.3313259871369787e-1 1.3313259871369787e-1
-2.0289855072463725e0 1.9420289855072472e1 1.0391202164098257e-1 1.0391202164098257e-1
-1.4492753623188364e0 1.9420289855072472e1 7.441992482162503e-2 7.441992482162503e-2
-8.695652173913001e-1 1.9420289855072472e1 4.4731300943816255e-2 4.4731300943816255e-2
-2.8985507246376385e-1 1.9420289855072472e1 1.4923710973497284e-2 1.4923710973497284e-2
2.898550724637724e-1 1.9420289855072472e1 -1.4923710973497722e-2 -1.4923710973497722e-2
8.695652173913087e-1 1.9420289855072472e1 -4.47313009438167e-2 -4.47313009438167e-2
1.4492753623188448e0 1.9420289855072472e1 -7.441992482162546e-2 -7.441992482162546e-2
2.028985507246381e0 1.9420289855072472e1 -1.0391202164098301e-1 -1.0391202164098301e-1
2.608695652173917e0 1.9420289855072472e1 -1.3313259871369829e-1 -1.3313259871369829e-1
3.188405797101453e0 1.9420289855072472e1 -1.6201014938346867e-1 -1.6201014938346867e-1
3.7681159420289894e0 1.9420289855072472e1 -1.9047746835532017e-1 -1.9047746835532017e-1
4.347826086956526e0 1.9420289855072472e1 -2.1847234485072398e-1 -2.1847234485072398e-1
4.927536231884062e0 1.9420289855072472e1 -2.459381198822544e-1 -2.459381198822544e-1
5.507246376811598e0 1.9420289855072472e1 -2.728241002747405e-1 -2.728241002747405e-1
6.086956521739134e0 1.9420289855072472e1 -2.9908582824533975e-1 -2.9908582824533975e-1
6.6666666666666705e0 1.9420289855072472e1 -3.246852110113761e-1 -3.246852110113761e-1
7.246376811594207e0 1.9420289855072472e1 -3.4959051972587263e-1 -3.4959051972587263e-1
7.826086956521743e0 1.9420289855072472e1 -3.737762708514154e-1 -3.737762708514154e-1
8.405797101449279e0 1.9420289855072472e1 -3.972230057822705e-1 -3.972230057822705e-1
8.985507246376816e0 1.9420289855072472e1 -4.1991698611672973e-1 -4.1991698611672973e-1
9.565217391304353e0 1.9420289855072472e1 -4.41849822549049e-1 -4.41849822549049e-1
1.014492753623189e1 1.9420289855072472e1 -4.63018055032376e-1 -4.63018055032376e-1
1.0724637681159427e1 1.9420289855072472e1 -4.8342270083416927e-1 -4.8342270083416927e-1
1.1304347826086964e1 1.9420289855072472e1 -5.03068785550255e-1 -5.03068785550255e-1
1.1884057971014501e1 1.9420289855072472e1 -5.219648702449756e-1 -5.219648702449756e-1
1.2463768115942038e1 1.9420289855072472e1 -5.401225858076941e-1 -5.401225858076941e-1
1.3043478260869575e1 1.9420289855072472e1 -5.575561834996307e-1 -5.575561834996307e-1
1.3623188405797112e1 1.9420289855072472e1 -5.742821086196931e-1 -5.742821086196931e-1
1.420289855072465e1 1.9420289855072472e1 -5.903186023238953e-1 -5.903186023238953e-1
1.4782608695652186e1 1.9420289855072472e1 -6.056853349427731e-1 -6.056853349427731e-1
1.5362318840579723e1 1.9420289855072472e1 -6.204030726835835e-1 -6.204030726835835e-1
1.594202898550726e1 1.9420289855072472e1 -6.344933783882426e-1 -6.344933783882426e-1
1.6521739130434796e1 1.9420289855072472e1 -6.4797834603836e-1 -6.4797834603836e-1
1.710144927536233e1 1.9420289855072472e1 -6.608803679394093e-1 -6.608803679394093e-1
1.7681159420289866e1 1.9420289855072472e1 -6.732219329544771e-1 -6.732219329544771e-1
1.82608695652174e1 1.9420289855072472e1 -6.850254537681347e-1 -6.850254537681347e-1
1.8840579710144937e1 1.9420289855072472e1 -6.963131209157426e-1 -6.963131209157426e-1
1.9420289855072472e1 1.9420289855072472e1 -7.071067811865475e-1 -7.071067811865475e-1
2.0e1 1.9420289855072472e1 -7.1742783797585e-1 -7.1742783797585e-1

-2.0e1 2.0e1 7.071067811865475e-1 7.071067811865475e-1
-1.9420289855072465e1 2.0e1 6.966328281794487e-1 6.966328281794487e-1
-1.884057971014493e1 2.0e1 6.8569368457602e-1 6.8569368457602e-1
-1.8260869565217394e1 2.0e1 6.742693640213323e-1 6.742693640213323e-1
-1.768115942028986e1 2.0e1 6.623395687372302e-1 6.623395687372302e-1
-1.7101449275362324e1 2.0e1 6.498837930206934e-1 6.498837930206934e-1
-1.652173913043479e1 2.0e1 6.368814469962916e-1 6.368814469962916e-1
-1.5942028985507251e1 2.0e1 6.233120025764542e-1 6.233120025764542e-1
-1.5362318840579714e1 2.0e1 6.09155163492882e-1 6.09155163492882e-1
-1.4782608695652177e1 2.0e1 5.943910610838058e-1 5.943910610838058e-1
-1.420289855072464e1 2.0e1 5.790004772354923e-1 5.790004772354923e-1
-1.3623188405797103e1 2.0e1 5.629650954621892e-1 5.629650954621892e-1
-1.3043478260869566e1 2.0e1 5.462677805469224e-1 5.462677805469224e-1
-1.246376811594203e1 2.0e1 5.288928864385158e-1 5.288928864385158e-1
-1.1884057971014492e1 2.0e1 5.108265911944525e-1 5.108265911944525e-1
-1.1304347826086955e1 2.0e1 4.920572566679019e-1 4.920572566679019e-1
-1.0724637681159418e1 2.0e1 4.725758093633573e-1 4.725758093633573e-1
-1.0144927536231881e1 2.0e1 4.5237613744468047e-1 4.5237613744468047e-1
-9.565217391304344e0 2.0e1 4.3145549730400473e-1 4.3145549730400473e-1
-8.985507246376807e0 2.0e1 4.0981492144103493e-1 4.0981492144103493e-1
-8.40579710144927e0 2.0e1 3.874596177320688e-1 3.874596177320688e-1
-7.826086956521734e0 2.0e1 3.64399348580512e-1 3.64399348580512e-1
-7.246376811594198e0 2.0e1 3.406487770499213e-1 3.406487770499213e-1
-6.666666666666662e0 2.0e1 3.162277660168377e-1 3.162277660168377e-1
-6.0869565217391255e0 2.0e1 2.9116161578269584e-1 2.9116161578269584e-1
-5.507246376811589e0 2.0e1 2.6548122558889076e-1 2.6548122558889076e-1
-4.927536231884053e0 2.0e1 2.39223165208299e-1 2.39223165208299e-1
-4.347826086956517e0 2.0e1 2.1242964433104344e-1 2.1242964433104344e-1
-3.768115942028981e0 2.0e1 1.8514836986616243e-1 1.8514836986616243e-1
-3.188405797101445e0 2.0e1 1.57432284526995e-1 1.57432284526995e-1
-2.6086956521739086e0 2.0e1 1.2933918406776782e-1 1.2933918406776782e-1
-2.0289855072463725e0 2.0e1 1.0093121512748246e-1 1.0093121512748246e-1
-1.4492753623188364e0 2.0e1 7.227426057847024e-2 7.227426057847024e-2
-8.695652173913001e-1 2.0e1 4.3437224276306724e-2 4.3437224276306724e-2
-2.8985507246376385e-1 2.0e1 1.4491231834595433e-2 1.4491231834595433e-2
2.898550724637724e-1 2.0e1 -1.449123183459586e-2 -1.449123183459586e-2
8.695652173913087e-1 2.0e1 -4.3437224276307146e-2 -4.3437224276307146e-2
1.4492753623188448e0 2.0e1 -7.227426057847065e-2 -7.227426057847065e-2
2.028985507246381e0 2.0e1 -1.0093121512748288e-1 -1.0093121512748288e-1
2.608695652173917e0 2.0e1 -1.2933918406776826e-1 -1.2933918406776826e-1
3.188405797101453e0 2.0e1 -1.574322845269954e-1 -1.574322845269954e-1
3.7681159420289894e0 2.0e1 -1.8514836986616282e-1 -1.8514836986616282e-1
4.347826086956526e0 2.0e1 -2.124296443310439e-1 -2.124296443310439e-1
4.927536231884062e0 2.0e1 -2.392231652082994e-1 -2.392231652082994e-1
5.507246376811598e0 2.0e1 -2.6548122558889115e-1 -2.6548122558889115e-1
6.086956521739134e0 2.0e1 -2.9116161578269617e-1 -2.9116161578269617e-1
6.6666666666666705e0 2.0e1 -3.1622776601683805e-1 -3.1622776601683805e-1
7.246376811594207e0 2.0e1 -3.4064877704992164e-1 -3.4064877704992164e-1
7.826086956521743e0 2.0e1 -3.643993485805123e-1 -3.643993485805123e-1
8.405797101449279e0 2.0e1 -3.874596177320691e-1 -3.874596177320691e-1
8.985507246376816e0 2.0e1 -4.0981492144103526e-1 -4.0981492144103526e-1
9.565217391304353e0 2.0e1 -4.3145549730400506e-1 -4.3145549730400506e-1
1.014492753623189e1 2.0e1 -4.523761374446808e-1 -4.523761374446808e-1
1.0724637681159427e1 2.0e1 -4.7257580936335764e-1 -4.7257580936335764e-1
1.1304347826086964e1 2.0e1 -4.9205725666790223e-1 -4.9205725666790223e-1
1.1884057971014501e1 2.0e1 -5.108265911944527e-1 -5.108265911944527e-1
1.2463768115942038e1 2.0e1 -5.288928864385161e-1 -5.288928864385161e-1
1.3043478260869575e1 2.0e1 -5.462677805469226e-1 -5.462677805469226e-1
1.3623188405797112e1 2.0e1 -5.629650954621895e-1 -5.629650954621895e-1
1.420289855072465e1 2.0e1 -5.790004772354924e-1 -5.790004772354924e-1
1.4782608695652186e1 2.0e1 -5.943910610838061e-1 -5.943910610838061e-1
1.5362318840579723e1 2.0e1 -6.091551634928821e-1 -6.091551634928821e-1
1.594202898550726e1 2.0e1 -6.233120025764545e-1 -6.233120025764545e-1
1.6521739130434796e1 2.0e1 -6.368814469962917e-1 -6.368814469962917e-1
1.710144927536233e1 2.0e1 -6.498837930206937e-1 -6.498837930206937e-1
1.7681159420289866e1 2.0e1 -6.623395687372303e-1 -6.623395687372303e-1
1.82608695652174e1 2.0e1 -6.742693640213325e-1 -6.742693640213325e-1
1.8840579710144937e1 2.0e1 -6.8569368457602e-1 -6.8569368457602e-1
1.9420289855072472e1 2.0e1 -6.966328281794488e-1 -6.966328281794488e-1
2.0e1 2.0e1 -7.071067811865475e-1 -7.071067811865475e-1


==> tikz-ext/largeqham-contours0_contourtmp6.dat <==
-2.0e1 -2.0e1 4.707106781186548e0 4.707106781186548e0
-1.9420289855072465e1 -2.0e1 4.582371118454601e0 4.582371118454601e0
-1.884057971014493e1 -2.0e1 4.460530903647644e0 4.460530903647644e0
-1.8260869565217394e1 -2.0e1 4.341566150410746e0 4.341566150410746e0
-1.768115942028986e1 -2.0e1 4.225456560965755e0 4.225456560965755e0
-1.7101449275362324e1 -2.0e1 4.112181629609646e0 4.112181629609646e0
-1.652173913043479e1 -2.0e1 4.001720766466992e0 4.001720766466992e0
-1.5942028985507251e1 -2.0e1 3.894053443450221e0 3.894053443450221e0
-1.5362318840579714e1 -2.0e1 3.7891593642910344e0 3.7891593642910344e0
-1.4782608695652177e1 -2.0e1 3.687018660327663e0 3.687018660327663e0
-1.420289855072464e1 -2.0e1 3.5876121134463728e0 3.5876121134463728e0
-1.3623188405797103e1 -2.0e1 3.4909214071614123e0 3.4909214071614123e0
-1.3043478260869566e1 -2.0e1 3.3969294062558073e0 3.3969294062558073e0
-1.246376811594203e1 -2.0e1 3.3056204646783813e0 3.3056204646783813e0
-1.1884057971014492e1 -2.0e1 3.216980760486618e0 3.216980760486618e0
-1.1304347826086955e1 -2.0e1 3.1309986555336864e0 3.1309986555336864e0
-1.0724637681159418e1 -2.0e1 3.04766507632408e0 3.04766507632408e0
-1.0144927536231881e1 -2.0e1 2.96697391102166e0 2.96697391102166e0
-9.565217391304344e0 -2.0e1 2.88892241601856e0 2.88892241601856e0
-8.985507246376807e0 -2.0e1 2.8135116238144855e0 2.8135116238144855e0
-8.40579710144927e0 -2.0e1 2.740746742285734e0 2.740746742285734e0
-7.826086956521734e0 -2.0e1 2.6706375338357105e0 2.6706375338357105e0
-7.246376811594198e0 -2.0e1 2.6031986615279714e0 2.6031986615279714e0
-6.666666666666662e0 -2.0e1 2.5384499882390594e0 2.5384499882390594e0
-6.0869565217391255e0 -2.0e1 2.4764168142704084e0 2.4764168142704084e0
-5.507246376811589e0 -2.0e1 2.4171300388634123e0 2.4171300388634123e0
-4.927536231884053e0 -2.0e1 2.3606262317909494e0 2.3606262317909494e0
-4.347826086956517e0 -2.0e1 2.3069476027431417e0 2.3069476027431417e0
-3.768115942028981e0 -2.0e1 2.2561418586290274e0 2.2561418586290274e0
-3.188405797101445e0 -2.0e1 2.2082619421619456e0 2.2082619421619456e0
-2.6086956521739086e0 -2.0e1 2.1633656490961233e0 2.1633656490961233e0
-2.0289855072463725e0 -2.0e1 2.121515126070562e0 2.121515126070562e0
-1.4492753623188364e0 -2.0e1 2.082776255957592e0 2.082776255957592e0
-8.695652173913001e-1 -2.0e1 2.0472179426127908e0 2.0472179426127908e0
-2.8985507246376385e-1 -2.0e1 2.0149113116497603e0 2.0149113116497603e0
2.898550724637724e-1 -2.0e1 1.985928847980569e0 1.985928847980569e0
8.695652173913087e-1 -2.0e1 1.9603434940601767e0 1.9603434940601767e0
1.4492753623188448e0 -2.0e1 1.9382277348006516e0 1.9382277348006516e0
2.028985507246381e0 -2.0e1 1.9196526958155966e0 1.9196526958155966e0
2.608695652173917e0 -2.0e1 1.9046872809605875e0 1.9046872809605875e0
3.188405797101453e0 -2.0e1 1.8933973731079554e0 1.8933973731079554e0
3.7681159420289894e0 -2.0e1 1.8858451188967025e0 1.8858451188967025e0
4.347826086956526e0 -2.0e1 1.8820883140810545e0 1.8820883140810545e0
4.927536231884062e0 -2.0e1 1.8821799013743514e0 1.8821799013743514e0
5.507246376811598e0 -2.0e1 1.8861675876856314e0 1.8861675876856314e0
6.086956521739134e0 -2.0e1 1.894093582705017e0 1.894093582705017e0
6.6666666666666705e0 -2.0e1 1.9059944562053848e0 1.9059944562053848e0
7.246376811594207e0 -2.0e1 1.9219011074281296e0 1.9219011074281296e0
7.826086956521743e0 -2.0e1 1.9418388366746864e0 1.9418388366746864e0
8.405797101449279e0 -2.0e1 1.9658275068215965e0 1.9658275068215965e0
8.985507246376816e0 -2.0e1 1.993881780932416e0 1.993881780932416e0
9.565217391304353e0 -2.0e1 2.026011421410551e0 2.026011421410551e0
1.014492753623189e1 -2.0e1 2.0622216361322994e0 2.0622216361322994e0
1.0724637681159427e1 -2.0e1 2.1025134575973654e0 2.1025134575973654e0
1.1304347826086964e1 -2.0e1 2.1468841421978837e0 2.1468841421978837e0
1.1884057971014501e1 -2.0e1 2.1953275780977135e0 2.1953275780977135e0
1.2463768115942038e1 -2.0e1 2.2478346918013505e0 2.2478346918013505e0
1.3043478260869575e1 -2.0e1 2.3043938451619637e0 2.3043938451619637e0
1.3623188405797112e1 -2.0e1 2.3649912162370352e0 2.3649912162370352e0
1.420289855072465e1 -2.0e1 2.4296111589753897e0 2.4296111589753897e0
1.4782608695652186e1 -2.0e1 2.498236538160052e0 2.498236538160052e0
1.5362318840579723e1 -2.0e1 2.5708490373052717e0 2.5708490373052717e0
1.594202898550726e1 -2.0e1 2.6474294382973134e0 2.6474294382973134e0
1.6521739130434796e1 -2.0e1 2.7279578724744096e0 2.7279578724744096e0
1.710144927536233e1 -2.0e1 2.81241404356826e0 2.81241404356826e0
1.7681159420289866e1 -2.0e1 2.900777423491295e0 2.900777423491295e0
1.82608695652174e1 -2.0e1 2.9930274223680833e0 2.9930274223680833e0
1.8840579710144937e1 -2.0e1 3.0891435344956055e0 3.0891435344956055e0
1.9420289855072472e1 -2.0e1 3.1891054620957053e0 3.1891054620957053e0
2.0e1 -2.0e1 3.2928932188134525e0 3.2928932188134525e0

-2.0e1 -1.9420289855072465e1 4.603166128251003e0 4.603166128251003e0
-1.9420289855072465e1 -1.9420289855072465e1 4.4785833617368525e0 4.4785833617368525e0
-1.884057971014493e1 -1.9420289855072465e1 4.356888630262519e0 4.356888630262519e0
-1.8260869565217394e1 -1.9420289855072465e1 4.238060530432702e0 4.238060530432702e0
-1.768115942028986e1 -1.9420289855072465e1 4.1220772154581535e0 4.1220772154581535e0
-1.7101449275362324e1 -1.9420289855072465e1 4.008916494803515e0 4.008916494803515e0
-1.652173913043479e1 -1.9420289855072465e1 3.8985559557842127e0 3.8985559557842127e0
-1.5942028985507251e1 -1.9420289855072465e1 3.7909731095371617e0 3.7909731095371617e0
-1.5362318840579714e1 -1.9420289855072465e1 3.686145563756888e0 3.686145563756888e0
-1.4782608695652177e1 -1.9420289855072465e1 3.584051224461782e0 3.584051224461782e0
-1.420289855072464e1 -1.9420289855072465e1 3.4846685288099284e0 3.4846685288099284e0
-1.3623188405797103e1 -1.9420289855072465e1 3.3879767105940686e0 3.3879767105940686e0
-1.3043478260869566e1 -1.9420289855072465e1 3.293956099483668e0 3.293956099483668e0
-1.246376811594203e1 -1.9420289855072465e1 3.202588454322712e0 3.202588454322712e0
-1.1884057971014492e1 -1.9420289855072465e1 3.1138573298122934e0 3.1138573298122934e0
-1.1304347826086955e1 -1.9420289855072465e1 3.027748474691192e0 3.027748474691192e0
-1.0724637681159418e1 -1.9420289855072465e1 2.944250258070044e0 2.944250258070044e0
-1.0144927536231881e1 -1.9420289855072465e1 2.8633541188845077e0 2.8633541188845077e0
-9.565217391304344e0 -1.9420289855072465e1 2.7850550315387568e0 2.7850550315387568e0
-8.985507246376807e0 -1.9420289855072465e1 2.709351978765332e0 2.709351978765332e0
-8.40579710144927e0 -1.9420289855072465e1 2.6362484206110874e0 2.6362484206110874e0
-7.826086956521734e0 -1.9420289855072465e1 2.565752746381766e0 2.565752746381766e0
-7.246376811594198e0 -1.9420289855072465e1 2.497878694479075e0 2.497878694479075e0
-6.666666666666662e0 -1.9420289855072465e1 2.4326457235087506e0 2.4326457235087506e0
-6.0869565217391255e0 -1.9420289855072465e1 2.370079317008204e0 2.370079317008204e0
-5.507246376811589e0 -1.9420289855072465e1 2.310211203824415e0 2.310211203824415e0
-4.927536231884053e0 -1.9420289855072465e1 2.2530794767400573e0 2.2530794767400573e0
-4.347826086956517e0 -1.9420289855072465e1 2.1987285935379743e0 2.1987285935379743e0
-3.768115942028981e0 -1.9420289855072465e1 2.147209247393337e0 2.147209247393337e0
-3.188405797101445e0 -1.9420289855072465e1 2.0985780972935713e0 2.0985780972935713e0
-2.6086956521739086e0 -1.9420289855072465e1 2.0528973540172055e0 2.0528973540172055e0
-2.0289855072463725e0 -1.9420289855072465e1 2.0102342228592143e0 2.0102342228592143e0
-1.4492753623188364e0 -1.9420289855072465e1 1.9706602104758995e0 1.9706602104758995e0
-8.695652173913001e-1 -1.9420289855072465e1 1.9342503095554529e0 1.9342503095554529e0
-2.8985507246376385e-1 -1.9420289855072465e1 1.9010820810638147e0 1.9010820810638147e0
2.898550724637724e-1 -1.9420289855072465e1 1.8712346591168199e0 1.8712346591168199e0
8.695652173913087e-1 -1.9420289855072465e1 1.8447877076678199e0 1.8447877076678199e0
1.4492753623188448e0 -1.9420289855072465e1 1.821820360832649e0 1.821820360832649e0
2.028985507246381e0 -1.9420289855072465e1 1.8024101795772487e0 1.8024101795772487e0
2.608695652173917e0 -1.9420289855072465e1 1.7866321565898096e0 1.7866321565898096e0
3.188405797101453e0 -1.9420289855072465e1 1.7745577985266345e0 1.7745577985266345e0
3.7681159420289894e0 -1.9420289855072465e1 1.7662543106826973e0 1.7662543106826973e0
4.347826086956526e0 -1.9420289855072465e1 1.761783903836527e0 1.761783903836527e0
4.927536231884062e0 -1.9420289855072465e1 1.761203236975549e0 1.761203236975549e0
5.507246376811598e0 -1.9420289855072465e1 1.7645630032749342e0 1.7645630032749342e0
6.086956521739134e0 -1.9420289855072465e1 1.7719076605175257e0 1.7719076605175257e0
6.6666666666666705e0 -1.9420289855072465e1 1.7832753014859988e0 1.7832753014859988e0
7.246376811594207e0 -1.9420289855072465e1 1.7986976550273313e0 1.7986976550273313e0
7.826086956521743e0 -1.9420289855072465e1 1.818200204678936e0 1.818200204678936e0
8.405797101449279e0 -1.9420289855072465e1 1.8418024090465472e0 1.8418024090465472e0
8.985507246376816e0 -1.9420289855072465e1 1.869518006531874e0 1.869518006531874e0
9.565217391304353e0 -1.9420289855072465e1 1.9013553864406598e0 1.9013553864406598e0
1.014492753623189e1 -1.9420289855072465e1 1.9373180088197566e0 1.9373180088197566e0
1.0724637681159427e1 -1.9420289855072465e1 1.9774048564017064e0 1.9774048564017064e0
1.1304347826086964e1 -1.9420289855072465e1 2.021610903590683e0 2.021610903590683e0
1.1884057971014501e1 -1.9420289855072465e1 2.069927589322343e0 2.069927589322343e0
1.2463768115942038e1 -1.9420289855072465e1 2.122343282707325e0 2.122343282707325e0
1.3043478260869575e1 -1.9420289855072465e1 2.178843732484408e0 2.178843732484408e0
1.3623188405797112e1 -1.9420289855072465e1 2.239412493354683e0 2.239412493354683e0
1.420289855072465e1 -1.9420289855072465e1 2.304031324162138e0 2.304031324162138e0
1.4782608695652186e1 -1.9420289855072465e1 2.3726805545762373e0 2.3726805545762373e0
1.5362318840579723e1 -1.9420289855072465e1 2.4453394183897226e0 2.4453394183897226e0
1.594202898550726e1 -1.9420289855072465e1 2.5219863527606776e0 2.5219863527606776e0
1.6521739130434796e1 -1.9420289855072465e1 2.6025992637074937e0 2.6025992637074937e0
1.710144927536233e1 -1.9420289855072465e1 2.687155758924697e0 2.687155758924697e0
1.7681159420289866e1 -1.9420289855072465e1 2.7756333495492007e0 2.7756333495492007e0
1.82608695652174e1 -1.9420289855072465e1 2.868009622896434e0 2.868009622896434e0
1.8840579710144937e1 -1.9420289855072465e1 2.9642623884310355e0 2.9642623884310355e0
1.9420289855072472e1 -1.9420289855072465e1 3.0643697993637593e0 3.0643697993637593e0
2.0e1 -1.9420289855072465e1 3.168310452299302e0 3.168310452299302e0

-2.0e1 -1.884057971014493e1 4.502727438083091e0 4.502727438083091e0
-1.9420289855072465e1 -1.884057971014493e1 4.378313649367619e0 4.378313649367619e0
-1.884057971014493e1 -1.884057971014493e1 4.256781219329795e0 4.256781219329795e0
-1.8260869565217394e1 -1.884057971014493e1 4.138107290699898e0 4.138107290699898e0
-1.768115942028986e1 -1.884057971014493e1 4.02226841546932e0 4.02226841546932e0
-1.7101449275362324e1 -1.884057971014493e1 3.9092406484422693e0 3.9092406484422693e0
-1.652173913043479e1 -1.884057971014493e1 3.7989996643402404e0 3.7989996643402404e0
-1.5942028985507251e1 -1.884057971014493e1 3.6915209014115646e0 3.6915209014115646e0
-1.5362318840579714e1 -1.884057971014493e1 3.5867797345424366e0 3.5867797345424366e0
-1.4782608695652177e1 -1.884057971014493e1 3.48475168081327e0 3.48475168081327e0
-1.420289855072464e1 -1.884057971014493e1 3.385412640264978e0 3.385412640264978e0
-1.3623188405797103e1 -1.884057971014493e1 3.2887391743004133e0 3.2887391743004133e0
-1.3043478260869566e1 -1.884057971014493e1 3.194708823610817e0 3.194708823610817e0
-1.246376811594203e1 -1.884057971014493e1 3.1033004667491877e0 3.1033004667491877e0
-1.1884057971014492e1 -1.884057971014493e1 3.0144947194375957e0 3.0144947194375957e0
-1.1304347826086955e1 -1.884057971014493e1 2.928274373364935e0 2.928274373364935e0
-1.0724637681159418e1 -1.884057971014493e1 2.8446248715873415e0 2.8446248715873415e0
-1.0144927536231881e1 -1.884057971014493e1 2.7635348156836206e0 2.7635348156836206e0
-9.565217391304344e0 -1.884057971014493e1 2.68499649756341e0 2.68499649756341e0
-8.985507246376807e0 -1.884057971014493e1 2.60900644632672e0 2.60900644632672e0
-8.40579710144927e0 -1.884057971014493e1 2.535565977915816e0 2.535565977915816e0
-7.826086956521734e0 -1.884057971014493e1 2.464681732610011e0 2.464681732610011e0
-7.246376811594198e0 -1.884057971014493e1 2.3963661828585434e0 2.3963661828585434e0
-6.666666666666662e0 -1.884057971014493e1 2.3306380917327e0 2.3306380917327e0
-6.0869565217391255e0 -1.884057971014493e1 2.267522900642662e0 2.267522900642662e0
-5.507246376811589e0 -1.884057971014493e1 2.20705302415897e0 2.20705302415897e0
-4.927536231884053e0 -1.884057971014493e1 2.1492680300478e0 2.1492680300478e0
-4.347826086956517e0 -1.884057971014493e1 2.09421468418248e0 2.09421468418248e0
-3.768115942028981e0 -1.884057971014493e1 2.041946842972673e0 2.041946842972673e0
-3.188405797101445e0 -1.884057971014493e1 1.9925251803994823e0 1.9925251803994823e0
-2.6086956521739086e0 -1.884057971014493e1 1.9460167425753214e0 1.9460167425753214e0
-2.0289855072463725e0 -1.884057971014493e1 1.9024943297346544e0 1.9024943297346544e0
-1.4492753623188364e0 -1.884057971014493e1 1.8620357133354826e0 1.8620357133354826e0
-8.695652173913001e-1 -1.884057971014493e1 1.8247227040165086e0 1.8247227040165086e0
-2.8985507246376385e-1 -1.884057971014493e1 1.7906400939299927e0 1.7906400939299927e0
2.898550724637724e-1 -1.884057971014493e1 1.7598745038435848e0 1.7598745038435848e0
8.695652173913087e-1 -1.884057971014493e1 1.7325131707997068e0 1.7325131707997068e0
1.4492753623188448e0 -1.884057971014493e1 1.7086427155660089e0 1.7086427155660089e0
2.028985507246381e0 -1.884057971014493e1 1.6883479302947515e0 1.6883479302947515e0
2.608695652173917e0 -1.884057971014493e1 1.6717106256246368e0 1.6717106256246368e0
3.188405797101453e0 -1.884057971014493e1 1.6588085730136664e0 1.6588085730136664e0
3.7681159420289894e0 -1.884057971014493e1 1.649714572696305e0 1.649714572696305e0
4.347826086956526e0 -1.884057971014493e1 1.6444956707849638e0 1.6444956707849638e0
4.927536231884062e0 -1.884057971014493e1 1.643212541260749e0 1.643212541260749e0
5.507246376811598e0 -1.884057971014493e1 1.6459190405333217e0 1.6459190405333217e0
6.086956521739134e0 -1.884057971014493e1 1.652661934476011e0 1.652661934476011e0
6.6666666666666705e0 -1.884057971014493e1 1.6634807908549918e0 1.6634807908549918e0
7.246376811594207e0 -1.884057971014493e1 1.6784080242408062e0 1.6784080242408062e0
7.826086956521743e0 -1.884057971014493e1 1.6974690760436335e0 1.6974690760436335e0
8.405797101449279e0 -1.884057971014493e1 1.7206827093347616e0 1.7206827093347616e0
8.985507246376816e0 -1.884057971014493e1 1.7480613965634293e0 1.7480613965634293e0
9.565217391304353e0 -1.884057971014493e1 1.7796117780089498e0 1.7796117780089498e0
1.014492753623189e1 -1.884057971014493e1 1.8153351696135864e0 1.8153351696135864e0
1.0724637681159427e1 -1.884057971014493e1 1.8552281004773519e0 1.8552281004773519e0
1.1304347826086964e1 -1.884057971014493e1 1.8992828625098828e0 1.8992828625098828e0
1.1884057971014501e1 -1.884057971014493e1 1.947488057289984e0 1.947488057289984e0
1.2463768115942038e1 -1.884057971014493e1 1.999829127873792e0 1.999829127873792e0
1.3043478260869575e1 -1.884057971014493e1 2.0562888659502017e0 2.0562888659502017e0
1.3623188405797112e1 -1.884057971014493e1 2.1168478872412813e0 2.1168478872412813e0
1.420289855072465e1 -1.884057971014493e1 2.1814850703000315e0 2.1814850703000315e0
1.4782608695652186e1 -1.884057971014493e1 2.2501779558176924e0 2.2501779558176924e0
1.5362318840579723e1 -1.884057971014493e1 2.322903105197117e0 2.322903105197117e0
1.594202898550726e1 -1.884057971014493e1 2.399636418479218e0 2.399636418479218e0
1.6521739130434796e1 -1.884057971014493e1 2.4803534127444093e0 2.4803534127444093e0
1.710144927536233e1 -1.884057971014493e1 2.5650294628788854e0 2.5650294628788854e0
1.7681159420289866e1 -1.884057971014493e1 2.6536400071309774e0 2.6536400071309774e0
1.82608695652174e1 -1.884057971014493e1 2.7461607202221803e0 2.7461607202221803e0
1.8840579710144937e1 -1.884057971014493e1 2.842567656956702e0 2.842567656956702e0
1.9420289855072472e1 -1.884057971014493e1 2.9428373693259355e0 2.9428373693259355e0
2.0e1 -1.884057971014493e1 3.0469470000601566e0 3.0469470000601566e0

-2.0e1 -1.8260869565217394e1 4.40578228031754e0 4.40578228031754e0
-1.9420289855072465e1 -1.8260869565217394e1 4.281554210037028e0 4.281554210037028e0
-1.884057971014493e1 -1.8260869565217394e1 4.16020168070748e0 4.16020168070748e0
-1.8260869565217394e1 -1.8260869565217394e1 4.041700353965377e0 4.041700353965377e0
-1.768115942028986e1 -1.8260869565217394e1 3.926025137459041e0 3.926025137459041e0
-1.7101449275362324e1 -1.8260869565217394e1 3.8131502696872883e0 3.8131502696872883e0
-1.652173913043479e1 -1.8260869565217394e1 3.703049429829241e0 3.703049429829241e0
-1.5942028985507251e1 -1.8260869565217394e1 3.5956958760981994e0 3.5956958760981994e0
-1.5362318840579714e1 -1.8260869565217394e1 3.4910626162969782e0 3.4910626162969782e0
-1.4782608695652177e1 -1.8260869565217394e1 3.389122614301236e0 3.389122614301236e0
-1.420289855072464e1 -1.8260869565217394e1 3.2898490361152155e0 3.2898490361152155e0
-1.3623188405797103e1 -1.8260869565217394e1 3.1932155388895724e0 3.1932155388895724e0
-1.3043478260869566e1 -1.8260869565217394e1 3.099196605817396e0 3.099196605817396e0
-1.246376811594203e1 -1.8260869565217394e1 3.007767929082749e0 3.007767929082749e0
-1.1884057971014492e1 -1.8260869565217394e1 2.9189068419765265e0 2.9189068419765265e0
-1.1304347826086955e1 -1.8260869565217394e1 2.8325927998714944e0 2.8325927998714944e0
-1.0724637681159418e1 -1.8260869565217394e1 2.7488079079260004e0 2.7488079079260004e0
-1.0144927536231881e1 -1.8260869565217394e1 2.667537491145026e0 2.667537491145026e0
-9.565217391304344e0 -1.8260869565217394e1 2.5887706997745275e0 2.5887706997745275e0
-8.985507246376807e0 -1.8260869565217394e1 2.512501139982176e0 2.512501139982176e0
-8.40579710144927e0 -1.8260869565217394e1 2.4387275164712214e0 2.4387275164712214e0
-7.826086956521734e0 -1.8260869565217394e1 2.36745427022378e0 2.36745427022378e0
-7.246376811594198e0 -1.8260869565217394e1 2.2986921911728753e0 2.2986921911728753e0
-6.666666666666662e0 -1.8260869565217394e1 2.2324589825142294e0 2.2324589825142294e0
-6.0869565217391255e0 -1.8260869565217394e1 2.1687797508939646e0 2.1687797508939646e0
-5.507246376811589e0 -1.8260869565217394e1 2.1076873951843798e0 2.1076873951843798e0
-4.927536231884053e0 -1.8260869565217394e1 2.049222866328836e0 2.049222866328836e0
-4.347826086956517e0 -1.8260869565217394e1 1.9934352721075523e0 1.9934352721075523e0
-3.768115942028981e0 -1.8260869565217394e1 1.940381803880148e0 1.940381803880148e0
-3.188405797101445e0 -1.8260869565217394e1 1.8901274675045747e0 1.8901274675045747e0
-2.6086956521739086e0 -1.8260869565217394e1 1.842744607655079e0 1.842744607655079e0
-2.0289855072463725e0 -1.8260869565217394e1 1.79831222340734e0 1.79831222340734e0
-1.4492753623188364e0 -1.8260869565217394e1 1.7569150827666584e0 1.7569150827666584e0
-8.695652173913001e-1 -1.8260869565217394e1 1.7186426541413478e0 1.7186426541413478e0
-2.8985507246376385e-1 -1.8260869565217394e1 1.6835878828313031e0 1.6835878828313031e0
2.898550724637724e-1 -1.8260869565217394e1 1.6518458495778556e0 1.6518458495778556e0
8.695652173913087e-1 -1.8260869565217394e1 1.623512355310449e0 1.623512355310449e0
1.4492753623188448e0 -1.8260869565217394e1 1.5986824807704147e0 1.5986824807704147e0
2.028985507246381e0 -1.8260869565217394e1 1.577449171257647e0 1.577449171257647e0
2.608695652173917e0 -1.8260869565217394e1 1.5599018951804606e0 1.5599018951804606e0
3.188405797101453e0 -1.8260869565217394e1 1.5461254205441557e0 1.5461254205441557e0
3.7681159420289894e0 -1.8260869565217394e1 1.536198746424411e0 1.536198746424411e0
4.347826086956526e0 -1.8260869565217394e1 1.5301942174954732e0 1.5301942174954732e0
4.927536231884062e0 -1.8260869565217394e1 1.5281768396152946e0 1.5281768396152946e0
5.507246376811598e0 -1.8260869565217394e1 1.5302038041434936e0 1.5302038041434936e0
6.086956521739134e0 -1.8260869565217394e1 1.5363242188602897e0 1.5363242188602897e0
6.6666666666666705e0 -1.8260869565217394e1 1.546579034709044e0 1.546579034709044e0
7.246376811594207e0 -1.8260869565217394e1 1.5610011505620558e0 1.5610011505620558e0
7.826086956521743e0 -1.8260869565217394e1 1.5796156730654458e0 1.5796156730654458e0
8.405797101449279e0 -1.8260869565217394e1 1.6024403054149376e0 1.6024403054149376e0
8.985507246376816e0 -1.8260869565217394e1 1.6294858375435548e0 1.6294858375435548e0
9.565217391304353e0 -1.8260869565217394e1 1.6607567104334133e0 1.6607567104334133e0
1.014492753623189e1 -1.8260869565217394e1 1.6962516287877625e0 1.6962516287877625e0
1.0724637681159427e1 -1.8260869565217394e1 1.7359641987742742e0 1.7359641987742742e0
1.1304347826086964e1 -1.8260869565217394e1 1.7798835706389045e0 1.7798835706389045e0
1.1884057971014501e1 -1.8260869565217394e1 1.8279950693866347e0 1.8279950693866347e0
1.2463768115942038e1 -1.8260869565217394e1 1.880280800175813e0 1.880280800175813e0
1.3043478260869575e1 -1.8260869565217394e1 1.9367202183792038e0 1.9367202183792038e0
1.3623188405797112e1 -1.8260869565217394e1 1.9972906572877043e0 1.9972906572877043e0
1.420289855072465e1 -1.8260869565217394e1 2.0619678090853757e0 2.0619678090853757e0
1.4782608695652186e1 -1.8260869565217394e1 2.130726156965308e0 2.130726156965308e0
1.5362318840579723e1 -1.8260869565217394e1 2.203539358078157e0 2.203539358078157e0
1.594202898550726e1 -1.8260869565217394e1 2.280380578428165e0 2.280380578428165e0
1.6521739130434796e1 -1.8260869565217394e1 2.36122278189099e0 2.36122278189099e0
1.710144927536233e1 -1.8260869565217394e1 2.446038976269448e0 2.446038976269448e0
1.7681159420289866e1 -1.8260869565217394e1 2.5348024197768373e0 2.5348024197768373e0
1.82608695652174e1 -1.8260869565217394e1 2.6274867915922826e0 2.6274867915922826e0
1.8840579710144937e1 -1.8260869565217394e1 2.7240663302145984e0 2.7240663302145984e0
1.9420289855072472e1 -1.8260869565217394e1 2.8245159432921083e0 2.8245159432921083e0
2.0e1 -1.8260869565217394e1 2.9288112924612886e0 2.9288112924612886e0

-2.0e1 -1.768115942028986e1 4.312320766701784e0 4.312320766701784e0
-1.9420289855072465e1 -1.768115942028986e1 4.188295766240561e0 4.188295766240561e0
-1.884057971014493e1 -1.768115942028986e1 4.06714147803779e0 4.06714147803779e0
-1.8260869565217394e1 -1.768115942028986e1 3.94883206725711e0 3.94883206725711e0
-1.768115942028986e1 -1.768115942028986e1 3.833340765643596e0 3.833340765643596e0
-1.7101449275362324e1 -1.768115942028986e1 3.7206399446449416e0 3.7206399446449416e0
-1.652173913043479e1 -1.768115942028986e1 3.6107012147065607e0 3.6107012147065607e0
-1.5942028985507251e1 -1.768115942028986e1 3.50349555489948e0 3.50349555489948e0
-1.5362318840579714e1 -1.768115942028986e1 3.3989934773111217e0 3.3989934773111217e0
-1.4782608695652177e1 -1.768115942028986e1 3.2971652308118906e0 3.2971652308118906e0
-1.420289855072464e1 -1.768115942028986e1 3.1979810488633893e0 3.1979810488633893e0
-1.3623188405797103e1 -1.768115942028986e1 3.1014114459070976e0 3.1014114459070976e0
-1.3043478260869566e1 -1.768115942028986e1 3.0074275665076318e0 3.0074275665076318e0
-1.246376811594203e1 -1.768115942028986e1 2.9160015907577597e0 2.9160015907577597e0
-1.1884057971014492e1 -1.768115942028986e1 2.8271071984148257e0 2.8271071984148257e0
-1.1304347826086955e1 -1.768115942028986e1 2.7407200927623894e0 2.7407200927623894e0
-1.0724637681159418e1 -1.768115942028986e1 2.6568185832161757e0 2.6568185832161757e0
-1.0144927536231881e1 -1.768115942028986e1 2.5753842231755826e0 2.5753842231755826e0
-9.565217391304344e0 -1.768115942028986e1 2.4964024965440688e0 2.4964024965440688e0
-8.985507246376807e0 -1.768115942028986e1 2.4198635427277635e0 2.4198635427277635e0
-8.40579710144927e0 -1.768115942028986e1 2.345762905850387e0 2.345762905850387e0
-7.826086956521734e0 -1.768115942028986e1 2.274102289541487e0 2.274102289541487e0
-7.246376811594198e0 -1.768115942028986e1 2.2048902941904562e0 2.2048902941904562e0
-6.666666666666662e0 -1.768115942028986e1 2.138143109320536e0 2.138143109320536e0
-6.0869565217391255e0 -1.768115942028986e1 2.073885130112753e0 2.073885130112753e0
-5.507246376811589e0 -1.768115942028986e1 2.012149464546948e0 2.012149464546948e0
-4.927536231884053e0 -1.768115942028986e1 1.952978296599492e0 1.952978296599492e0
-4.347826086956517e0 -1.768115942028986e1 1.896423071895656e0 1.896423071895656e0
-3.768115942028981e0 -1.768115942028986e1 1.84254447552472e0 1.84254447552472e0
-3.188405797101445e0 -1.768115942028986e1 1.7914121775994756e0 1.7914121775994756e0
-2.6086956521739086e0 -1.768115942028986e1 1.7431043305711473e0 1.7431043305711473e0
-2.0289855072463725e0 -1.768115942028986e1 1.697706813018883e0 1.697706813018883e0
-1.4492753623188364e0 -1.768115942028986e1 1.6553122270529173e0 1.6553122270529173e0
-8.695652173913001e-1 -1.768115942028986e1 1.6160186697648014e0 1.6160186697648014e0
-2.8985507246376385e-1 -1.768115942028986e1 1.5799283122829897e0 1.5799283122829897e0
2.898550724637724e-1 -1.768115942028986e1 1.5471458318043876e0 1.5471458318043876e0
8.695652173913087e-1 -1.768115942028986e1 1.5177767513652145e0 1.5177767513652145e0
1.4492753623188448e0 -1.768115942028986e1 1.4919257481623744e0 1.4919257481623744e0
2.028985507246381e0 -1.768115942028986e1 1.4696949933243233e0 1.4696949933243233e0
2.608695652173917e0 -1.768115942028986e1 1.4511825839426113e0 1.4511825839426113e0
3.188405797101453e0 -1.768115942028986e1 1.4364811221274736e0 1.4364811221274736e0
3.7681159420289894e0 -1.768115942028986e1 1.4256764864580578e0 1.4256764864580578e0
4.347826086956526e0 -1.768115942028986e1 1.4188468293855883e0 1.4188468293855883e0
4.927536231884062e0 -1.768115942028986e1 1.4160618210228573e0 1.4160618210228573e0
5.507246376811598e0 -1.768115942028986e1 1.4173821464591438e0 1.4173821464591438e0
6.086956521739134e0 -1.768115942028986e1 1.4228592513197202e0 1.4228592513197202e0
6.6666666666666705e0 -1.768115942028986e1 1.4325353195809563e0 1.4325353195809563e0
7.246376811594207e0 -1.768115942028986e1 1.4464434592226934e0 1.4464434592226934e0
7.826086956521743e0 -1.768115942028986e1 1.4646080654259577e0 1.4646080654259577e0
8.405797101449279e0 -1.768115942028986e1 1.487045327713991e0 1.487045327713991e0
8.985507246376816e0 -1.768115942028986e1 1.5137638464761862e0 1.5137638464761862e0
9.565217391304353e0 -1.768115942028986e1 1.5447653253420905e0 1.5447653253420905e0
1.014492753623189e1 -1.768115942028986e1 1.5800453084354245e0 1.5800453084354245e0
1.0724637681159427e1 -1.768115942028986e1 1.6195939351623179e0 1.6195939351623179e0
1.1304347826086964e1 -1.768115942028986e1 1.6633966894262282e0 1.6633966894262282e0
1.1884057971014501e1 -1.768115942028986e1 1.7114351246265542e0 1.7114351246265542e0
1.2463768115942038e1 -1.768115942028986e1 1.763687550179021e0 1.763687550179021e0
1.3043478260869575e1 -1.768115942028986e1 1.8201296693671867e0 1.8201296693671867e0
1.3623188405797112e1 -1.768115942028986e1 1.8807351619483974e0 1.8807351619483974e0
1.420289855072465e1 -1.768115942028986e1 1.9454762080154209e0 1.9454762080154209e0
1.4782608695652186e1 -1.768115942028986e1 2.0143239521328726e0 2.0143239521328726e0
1.5362318840579723e1 -1.768115942028986e1 2.0872489087422323e0 2.0872489087422323e0
1.594202898550726e1 -1.768115942028986e1 2.1642213113051034e0 2.1642213113051034e0
1.6521739130434796e1 -1.768115942028986e1 2.2452114086918895e0 2.2452114086918895e0
1.710144927536233e1 -1.768115942028986e1 2.3301897129900135e0 2.3301897129900135e0
1.7681159420289866e1 -1.768115942028986e1 2.4191272032705013e0 2.4191272032705013e0
1.82608695652174e1 -1.768115942028986e1 2.5119954899787684e0 2.5119954899787684e0
1.8840579710144937e1 -1.768115942028986e1 2.608766944562507e0 2.608766944562507e0
1.9420289855072472e1 -1.768115942028986e1 2.709414798766793e0 2.709414798766793e0
2.0e1 -1.768115942028986e1 2.8139132177552644e0 2.8139132177552644e0

-2.0e1 -1.7101449275362324e1 4.222331425036883e0 4.222331425036883e0
-1.9420289855072465e1 -1.7101449275362324e1 4.098527392151231e0 4.098527392151231e0
-1.884057971014493e1 -1.7101449275362324e1 3.977590369742102e0 3.977590369742102e0
-1.8260869565217394e1 -1.7101449275362324e1 3.8594930253963677e0 3.8594930253963677e0
-1.768115942028986e1 -1.7101449275362324e1 3.7442068977238385e0 3.7442068977238385e0
-1.7101449275362324e1 -1.7101449275362324e1 3.6317024543644534e0 3.6317024543644534e0
-1.652173913043479e1 -1.7101449275362324e1 3.5219491769890086e0 3.5219491769890086e0
-1.5942028985507251e1 -1.7101449275362324e1 3.4149156781108396e0 3.4149156781108396e0
-1.5362318840579714e1 -1.7101449275362324e1 3.3105698549525187e0 3.3105698549525187e0
-1.4782608695652177e1 -1.7101449275362324e1 3.2088790859647447e0 3.2088790859647447e0
-1.420289855072464e1 -1.7101449275362324e1 3.109810475827298e0 3.109810475827298e0
-1.3623188405797103e1 -1.7101449275362324e1 3.013331154815675e0 3.013331154815675e0
-1.3043478260869566e1 -1.7101449275362324e1 2.9194086382215656e0 2.9194086382215656e0
-1.246376811594203e1 -1.7101449275362324e1 2.828011250988737e0 2.828011250988737e0
-1.1884057971014492e1 -1.7101449275362324e1 2.7391086217773815e0 2.7391086217773815e0
-1.1304347826086955e1 -1.7101449275362324e1 2.6526722492039494e0 2.6526722492039494e0
-1.0724637681159418e1 -1.7101449275362324e1 2.5686761409268013e0 2.5686761409268013e0
-1.0144927536231881e1 -1.7101449275362324e1 2.4870975234808386e0 2.4870975234808386e0
-9.565217391304344e0 -1.7101449275362324e1 2.4079176172537347e0 2.4079176172537347e0
-8.985507246376807e0 -1.7101449275362324e1 2.3311224667350285e0 2.3311224667350285e0
-8.40579710144927e0 -1.7101449275362324e1 2.256703811214727e0 2.256703811214727e0
-7.826086956521734e0 -1.7101449275362324e1 2.1846599756044593e0 2.1846599756044593e0
-7.246376811594198e0 -1.7101449275362324e1 2.114996755251143e0 2.114996755251143e0
-6.666666666666662e0 -1.7101449275362324e1 2.047728262877722e0 2.047728262877722e0
-6.0869565217391255e0 -1.7101449275362324e1 1.9828777006033094e0 1.9828777006033094e0
-5.507246376811589e0 -1.7101449275362324e1 1.9204780159529309e0 1.9204780159529309e0
-4.927536231884053e0 -1.7101449275362324e1 1.860572398514997e0 1.860572398514997e0
-4.347826086956517e0 -1.7101449275362324e1 1.8032145740926495e0 1.8032145740926495e0
-3.768115942028981e0 -1.7101449275362324e1 1.748468856388433e0 1.748468856388433e0
-3.188405797101445e0 -1.7101449275362324e1 1.6964099228406275e0 1.6964099228406275e0
-2.6086956521739086e0 -1.7101449275362324e1 1.6471222912887182e0 1.6471222912887182e0
-2.0289855072463725e0 -1.7101449275362324e1 1.6006994874103215e0 1.6006994874103215e0
-1.4492753623188364e0 -1.7101449275362324e1 1.5572429086542552e0 1.5572429086542552e0
-8.695652173913001e-1 -1.7101449275362324e1 1.5168604076053513e0 1.5168604076053513e0
-2.8985507246376385e-1 -1.7101449275362324e1 1.4796646349474052e0 1.4796646349474052e0
2.898550724637724e-1 -1.7101449275362324e1 1.4457711978608299e0 1.4457711978608299e0
8.695652173913087e-1 -1.7101449275362324e1 1.4152967022455216e0 1.4152967022455216e0
1.4492753623188448e0 -1.7101449275362324e1 1.3883567552818943e0 1.3883567552818943e0
2.028985507246381e0 -1.7101449275362324e1 1.3650640076537424e0 1.3650640076537424e0
2.608695652173917e0 -1.7101449275362324e1 1.3455263119458978e0 1.3455263119458978e0
3.188405797101453e0 -1.7101449275362324e1 1.3298450656071792e0 1.3298450656071792e0
3.7681159420289894e0 -1.7101449275362324e1 1.3181137943152024e0 1.3181137943152024e0
4.347826086956526e0 -1.7101449275362324e1 1.3104170159094521e0 1.3104170159094521e0
4.927536231884062e0 -1.7101449275362324e1 1.3068294078282099e0 1.3068294078282099e0
5.507246376811598e0 -1.7101449275362324e1 1.3074152837740187e0 1.3074152837740187e0
6.086956521739134e0 -1.7101449275362324e1 1.3122283695500214e0 1.3122283695500214e0
6.6666666666666705e0 -1.7101449275362324e1 1.3213118547446279e0 1.3213118547446279e0
7.246376811594207e0 -1.7101449275362324e1 1.3346986868828639e0 1.3346986868828639e0
7.826086956521743e0 -1.7101449275362324e1 1.3524120680838427e0 1.3524120680838427e0
8.405797101449279e0 -1.7101449275362324e1 1.3744661110705085e0 1.3744661110705085e0
8.985507246376816e0 -1.7101449275362324e1 1.4008666111897785e0 1.4008666111897785e0
9.565217391304353e0 -1.7101449275362324e1 1.4316118933532824e0 1.4316118933532824e0
1.014492753623189e1 -1.7101449275362324e1 1.4666936968510265e0 1.4666936968510265e0
1.0724637681159427e1 -1.7101449275362324e1 1.5060980661725498e0 1.5060980661725498e0
1.1304347826086964e1 -1.7101449275362324e1 1.5498062217055255e0 1.5498062217055255e0
1.1884057971014501e1 -1.7101449275362324e1 1.5977953899848556e0 1.5977953899848556e0
1.2463768115942038e1 -1.7101449275362324e1 1.6500395786689013e0 1.6500395786689013e0
1.3043478260869575e1 -1.7101449275362324e1 1.7065102863741106e0 1.7065102863741106e0
1.3623188405797112e1 -1.7101449275362324e1 1.7671771417606779e0 1.7671771417606779e0
1.420289855072465e1 -1.7101449275362324e1 1.83200846977237e0 1.83200846977237e0
1.4782608695652186e1 -1.7101449275362324e1 1.9009717857008757e0 1.9009717857008757e0
1.5362318840579723e1 -1.7101449275362324e1 1.974034219821693e0 1.974034219821693e0
1.594202898550726e1 -1.7101449275362324e1 2.0511628768146e0 2.0511628768146e0
1.6521739130434796e1 -1.7101449275362324e1 2.132325135130299e0 2.132325135130299e0
1.710144927536233e1 -1.7101449275362324e1 2.2174888919913593e0 2.2174888919913593e0
1.7681159420289866e1 -1.7101449275362324e1 2.306622759911116e0 2.306622759911116e0
1.82608695652174e1 -1.7101449275362324e1 2.3996962205603687e0 2.3996962205603687e0
1.8840579710144937e1 -1.7101449275362324e1 2.4966797415790536e0 2.4966797415790536e0
1.9420289855072472e1 -1.7101449275362324e1 2.5975448615769814e0 2.5975448615769814e0
2.0e1 -1.7101449275362324e1 2.7022642481410233e0 2.7022642481410233e0

-2.0e1 -1.652173913043479e1 4.13580107109779e0 4.13580107109779e0
-1.9420289855072465e1 -1.652173913043479e1 4.01223636736989e0 4.01223636736989e0
-1.884057971014493e1 -1.652173913043479e1 3.891536243399597e0 3.891536243399597e0
-1.8260869565217394e1 -1.652173913043479e1 3.773671884983886e0 3.773671884983886e0
-1.768115942028986e1 -1.652173913043479e1 3.658613137724619e0 3.658613137724619e0
-1.7101449275362324e1 -1.652173913043479e1 3.5463285461444243e0 3.5463285461444243e0
-1.652173913043479e1 -1.652173913043479e1 3.436785420127948e0 3.436785420127948e0
-1.5942028985507251e1 -1.652173913043479e1 3.3299499341775602e0 3.3299499341775602e0
-1.5362318840579714e1 -1.652173913043479e1 3.225787265585044e0 3.225787265585044e0
-1.4782608695652177e1 -1.652173913043479e1 3.124261778184383e0 3.124261778184383e0
-1.420289855072464e1 -1.652173913043479e1 3.025337258814565e0 3.025337258814565e0
-1.3623188405797103e1 -1.652173913043479e1 2.9289772139192105e0 2.9289772139192105e0
-1.3043478260869566e1 -1.652173913043479e1 2.835145233758606e0 2.835145233758606e0
-1.246376811594203e1 -1.652173913043479e1 2.743805431408938e0 2.743805431408938e0
-1.1884057971014492e1 -1.652173913043479e1 2.6549229629561477e0 2.6549229629561477e0
-1.1304347826086955e1 -1.652173913043479e1 2.5684646339284747e0 2.5684646339284747e0
-1.0724637681159418e1 -1.652173913043479e1 2.4843995949175066e0 2.4843995949175066e0
-1.0144927536231881e1 -1.652173913043479e1 2.402700126383998e0 2.402700126383998e0
-9.565217391304344e0 -1.652173913043479e1 2.3233425087269604e0 2.3233425087269604e0
-8.985507246376807e0 -1.652173913043479e1 2.2463079687541345e0 2.2463079687541345e0
-8.40579710144927e0 -1.652173913043479e1 2.1715836877449175e0 2.1715836877449175e0
-7.826086956521734e0 -1.652173913043479e1 2.0991638494649427e0 2.0991638494649427e0
-7.246376811594198e0 -1.652173913043479e1 2.029050699033816e0 2.029050699033816e0
-6.666666666666662e0 -1.652173913043479e1 1.9612555758850596e0 1.9612555758850596e0
-6.0869565217391255e0 -1.652173913043479e1 1.8957998767857687e0 1.8957998767857687e0
-5.507246376811589e0 -1.652173913043479e1 1.8327158987620598e0 1.8327158987620598e0
-4.927536231884053e0 -1.652173913043479e1 1.7720475076874624e0 1.7720475076874624e0
-4.347826086956517e0 -1.652173913043479e1 1.7138505771624422e0 1.7138505771624422e0
-3.768115942028981e0 -1.652173913043479e1 1.6581931450026286e0 1.6581931450026286e0
-3.188405797101445e0 -1.652173913043479e1 1.605155241806778e0 1.605155241806778e0
-2.6086956521739086e0 -1.652173913043479e1 1.554828357972066e0 1.554828357972066e0
-2.0289855072463725e0 -1.652173913043479e1 1.507314531938981e0 1.507314531938981e0
-1.4492753623188364e0 -1.652173913043479e1 1.4627250625646662e0 1.4627250625646662e0
-8.695652173913001e-1 -1.652173913043479e1 1.4211788709299475e0 1.4211788709299475e0
-2.8985507246376385e-1 -1.652173913043479e1 1.3828005596720057e0 1.3828005596720057e0
2.898550724637724e-1 -1.652173913043479e1 1.3477182388997244e0 1.3477182388997244e0
8.695652173913087e-1 -1.652173913043479e1 1.3160612046844202e0 1.3160612046844202e0
1.4492753623188448e0 -1.652173913043479e1 1.2879575671349783e0 1.2879575671349783e0
2.028985507246381e0 -1.652173913043479e1 1.263531928888578e0 1.263531928888578e0
2.608695652173917e0 -1.652173913043479e1 1.242903211026045e0 1.242903211026045e0
3.188405797101453e0 -1.652173913043479e1 1.2261827124045235e0 1.2261827124045235e0
3.7681159420289894e0 -1.652173913043479e1 1.2134724714645013e0 1.2134724714645013e0
4.347826086956526e0 -1.652173913043479e1 1.204863978603155e0 1.204863978603155e0
4.927536231884062e0 -1.652173913043479e1 1.2004372644192394e0 1.2004372644192394e0
5.507246376811598e0 -1.652173913043479e1 1.2002603667283847e0 1.2002603667283847e0
6.086956521739134e0 -1.652173913043479e1 1.204389159131057e0 1.204389159131057e0
6.6666666666666705e0 -1.652173913043479e1 1.212867507500785e0 1.212867507500785e0
7.246376811594207e0 -1.652173913043479e1 1.2257277088636862e0 1.2257277088636862e0
7.826086956521743e0 -1.652173913043479e1 1.2429911599868546e0 1.2429911599868546e0
8.405797101449279e0 -1.652173913043479e1 1.2646692003038131e0 1.2646692003038131e0
8.985507246376816e0 -1.652173913043479e1 1.2907640749341676e0 1.2907640749341676e0
9.565217391304353e0 -1.652173913043479e1 1.321269967643552e0 1.321269967643552e0
1.014492753623189e1 -1.652173913043479e1 1.3561740597113616e0 1.3561740597113616e0
1.0724637681159427e1 -1.652173913043479e1 1.3954575779453395e0 1.3954575779453395e0
1.1304347826086964e1 -1.652173913043479e1 1.4390968027444955e0 1.4390968027444955e0
1.1884057971014501e1 -1.652173913043479e1 1.4870640145695844e0 1.4870640145695844e0
1.2463768115942038e1 -1.652173913043479e1 1.539328364012195e0 1.539328364012195e0
1.3043478260869575e1 -1.652173913043479e1 1.5958566566005654e0 1.5958566566005654e0
1.3623188405797112e1 -1.652173913043479e1 1.6566140484206373e0 1.6566140484206373e0
1.420289855072465e1 -1.652173913043479e1 1.7215646525485973e0 1.7215646525485973e0
1.4782608695652186e1 -1.652173913043479e1 1.7906720592447325e0 1.7906720592447325e0
1.5362318840579723e1 -1.652173913043479e1 1.863899774952662e0 1.863899774952662e0
1.594202898550726e1 -1.652173913043479e1 1.9412115865113753e0 1.9412115865113753e0
1.6521739130434796e1 -1.652173913043479e1 2.022571857754854e0 2.022571857754854e0
1.710144927536233e1 -1.652173913043479e1 2.1079457659748835e0 2.1079457659748835e0
1.7681159420289866e1 -1.652173913043479e1 2.197299485673831e0 2.197299485673831e0
1.82608695652174e1 -1.652173913043479e1 2.290600326736345e0 2.290600326736345e0
1.8840579710144937e1 -1.652173913043479e1 2.3878168336850534e0 2.3878168336850534e0
1.9420289855072472e1 -1.652173913043479e1 2.4889188521218175e0 2.4889188521218175e0
2.0e1 -1.652173913043479e1 2.5938775678436103e0 2.5938775678436103e0

-2.0e1 -1.5942028985507251e1 4.052714680469682e0 4.052714680469682e0
-1.9420289855072465e1 -1.5942028985507251e1 3.9294080284582327e0 3.9294080284582327e0
-1.884057971014493e1 -1.5942028985507251e1 3.8089649453145054e0 3.8089649453145054e0
-1.8260869565217394e1 -1.5942028985507251e1 3.691355170474202e0 3.691355170474202e0
-1.768115942028986e1 -1.5942028985507251e1 3.576546877277355e0 3.576546877277355e0
-1.7101449275362324e1 -1.5942028985507251e1 3.4645066890670666e0 3.4645066890670666e0
-1.652173913043479e1 -1.5942028985507251e1 3.3551997223169456e0 3.3551997223169456e0
-1.5942028985507251e1 -1.5942028985507251e1 3.248589662934081e0 3.248589662934081e0
-1.5362318840579714e1 -1.5942028985507251e1 3.1446388827128517e0 3.1446388827128517e0
-1.4782608695652177e1 -1.5942028985507251e1 3.043308603731245e0 3.043308603731245e0
-1.420289855072464e1 -1.5942028985507251e1 2.9445591192331486e0 2.9445591192331486e0
-1.3623188405797103e1 -1.5942028985507251e1 2.8483500801551367e0 2.8483500801551367e0
-1.3043478260869566e1 -1.5942028985507251e1 2.7546408568399143e0 2.7546408568399143e0
-1.246376811594203e1 -1.5942028985507251e1 2.6633909855111733e0 2.6633909855111733e0
-1.1884057971014492e1 -1.5942028985507251e1 2.574560708620537e0 2.574560708620537e0
-1.1304347826086955e1 -1.5942028985507251e1 2.4881116170474837e0 2.4881116170474837e0
-1.0724637681159418e1 -1.5942028985507251e1 2.4040074001508587e0 2.4040074001508587e0
-1.0144927536231881e1 -1.5942028985507251e1 2.322214706643905e0 2.322214706643905e0
-9.565217391304344e0 -1.5942028985507251e1 2.242704115015848e0 2.242704115015848e0
-8.985507246376807e0 -1.5942028985507251e1 2.1654512066166123e0 2.1654512066166123e0
-8.40579710144927e0 -1.5942028985507251e1 2.0904377275014974e0 2.0904377275014974e0
-7.826086956521734e0 -1.5942028985507251e1 2.017652816768379e0 2.017652816768379e0
-7.246376811594198e0 -1.5942028985507251e1 1.947094269653001e0 1.947094269653001e0
-6.666666666666662e0 -1.5942028985507251e1 1.8787697935384693e0 1.8787697935384693e0
-6.0869565217391255e0 -1.5942028985507251e1 1.812698204993603e0 1.812698204993603e0
-5.507246376811589e0 -1.5942028985507251e1 1.7489105069463355e0 1.7489105069463355e0
-4.927536231884053e0 -1.5942028985507251e1 1.6874507783056776e0 1.6874507783056776e0
-4.347826086956517e0 -1.5942028985507251e1 1.6283768050779734e0 1.6283768050779734e0
-3.768115942028981e0 -1.5942028985507251e1 1.5717603835656009e0 1.5717603835656009e0
-3.188405797101445e0 -1.5942028985507251e1 1.5176872336469012e0 1.5176872336469012e0
-2.6086956521739086e0 -1.5942028985507251e1 1.4662564740126625e0 1.4662564740126625e0
-2.0289855072463725e0 -1.5942028985507251e1 1.417579631490761e0 1.417579631490761e0
-1.4492753623188364e0 -1.5942028985507251e1 1.371779182295407e0 1.371779182295407e0
-8.695652173913001e-1 -1.5942028985507251e1 1.3289866523701201e0 1.3289866523701201e0
-2.8985507246376385e-1 -1.5942028985507251e1 1.2893403343564465e0 1.2893403343564465e0
2.898550724637724e-1 -1.5942028985507251e1 1.2529827070214166e0 1.2529827070214166e0
8.695652173913087e-1 -1.5942028985507251e1 1.2200576660503806e0 1.2200576660503806e0
1.4492753623188448e0 -1.5942028985507251e1 1.1907076902103704e0 1.1907076902103704e0
2.028985507246381e0 -1.5942028985507251e1 1.1650710721429307e0 1.1650710721429307e0
2.608695652173917e0 -1.5942028985507251e1 1.1432793377915815e0 1.1432793377915815e0
3.188405797101453e0 -1.5942028985507251e1 1.1254549633705335e0 1.1254549633705335e0
3.7681159420289894e0 -1.5942028985507251e1 1.111709475707662e0 1.111709475707662e0
4.347826086956526e0 -1.5942028985507251e1 1.1021419934937564e0 1.1021419934937564e0
4.927536231884062e0 -1.5942028985507251e1 1.0968382366071572e0 1.0968382366071572e0
5.507246376811598e0 -1.5942028985507251e1 1.0958700013502418e0 1.0958700013502418e0
6.086956521739134e0 -1.5942028985507251e1 1.0992950737293556e0 1.0992950737293556e0
6.6666666666666705e0 -1.5942028985507251e1 1.1071575326535086e0 1.1071575326535086e0
7.246376811594207e0 -1.5942028985507251e1 1.1194883810506342e0 1.1194883810506342e0
7.826086956521743e0 -1.5942028985507251e1 1.1363064354895511e0 1.1363064354895511e0
8.405797101449279e0 -1.5942028985507251e1 1.1576194033533664e0 1.1576194033533664e0
8.985507246376816e0 -1.5942028985507251e1 1.1834250798778227e0 1.1834250798778227e0
9.565217391304353e0 -1.5942028985507251e1 1.2137126041607964e0 1.2137126041607964e0
1.014492753623189e1 -1.5942028985507251e1 1.2484637222575876e0 1.2484637222575876e0
1.0724637681159427e1 -1.5942028985507251e1 1.28765401551812e0 1.28765401551812e0
1.1304347826086964e1 -1.5942028985507251e1 1.3312540624316194e0 1.3312540624316194e0
1.1884057971014501e1 -1.5942028985507251e1 1.3792305117113286e0 1.3792305117113286e0
1.2463768115942038e1 -1.5942028985507251e1 1.4315470527160925e0 1.4315470527160925e0
1.3043478260869575e1 -1.5942028985507251e1 1.4881652763253896e0 1.4881652763253896e0
1.3623188405797112e1 -1.5942028985507251e1 1.5490454249908447e0 1.5490454249908447e0
1.420289855072465e1 -1.5942028985507251e1 1.6141470349361469e0 1.6141470349361469e0
1.4782608695652186e1 -1.5942028985507251e1 1.6834294765040037e0 1.6834294765040037e0
1.5362318840579723e1 -1.5942028985507251e1 1.7568524006309874e0 1.7568524006309874e0
1.594202898550726e1 -1.5942028985507251e1 1.8343761005609873e0 1.8343761005609873e0
1.6521739130434796e1 -1.5942028985507251e1 1.9159617983719892e0 1.9159617983719892e0
1.710144927536233e1 -1.5942028985507251e1 2.0015718658583728e0 2.0015718658583728e0
1.7681159420289866e1 -1.5942028985507251e1 2.0911699889272284e0 2.0911699889272284e0
1.82608695652174e1 -1.5942028985507251e1 2.1847212840521615e0 2.1847212840521615e0
1.8840579710144937e1 -1.5942028985507251e1 2.2821923745762773e0 2.2821923745762773e0
1.9420289855072472e1 -1.5942028985507251e1 2.383551433839607e0 2.383551433839607e0
2.0e1 -1.5942028985507251e1 2.488768201277852e0 2.488768201277852e0

-2.0e1 -1.5362318840579714e1 3.9730552627039795e0 3.9730552627039795e0
-1.9420289855072465e1 -1.5362318840579714e1 3.8500256206921746e0 3.8500256206921746e0
-1.884057971014493e1 -1.5362318840579714e1 3.729860107675869e0 3.729860107675869e0
-1.8260869565217394e1 -1.5362318840579714e1 3.612527074619509e0 3.612527074619509e0
-1.768115942028986e1 -1.5362318840579714e1 3.4979930673917927e0 3.4979930673917927e0
-1.7101449275362324e1 -1.5362318840579714e1 3.3862228154316223e0 3.3862228154316223e0
-1.652173913043479e1 -1.5362318840579714e1 3.277179246363625e0 3.277179246363625e0
-1.5942028985507251e1 -1.5362318840579714e1 3.17082353331817e0 3.17082353331817e0
-1.5362318840579714e1 -1.5362318840579714e1 3.0671151827828522e0 3.0671151827828522e0
-1.4782608695652177e1 -1.5362318840579714e1 2.9660121719237824e0 2.9660121719237824e0
-1.420289855072464e1 -1.5362318840579714e1 2.8674711454146458e0 2.8674711454146458e0
-1.3623188405797103e1 -1.5362318840579714e1 2.77144768282497e0 2.77144768282497e0
-1.3043478260869566e1 -1.5362318840579714e1 2.6778966484429834e0 2.6778966484429834e0
-1.246376811594203e1 -1.5362318840579714e1 2.586772635905615e0 2.586772635905615e0
-1.1884057971014492e1 -1.5362318840579714e1 2.4980305200037156e0 2.4980305200037156e0
-1.1304347826086955e1 -1.5362318840579714e1 2.4116261273111625e0 2.4116261273111625e0
-1.0724637681159418e1 -1.5362318840579714e1 2.327517035603887e0 2.327517035603887e0
-1.0144927536231881e1 -1.5362318840579714e1 2.2456635091168415e0 2.2456635091168415e0
-9.565217391304344e0 -1.5362318840579714e1 2.166029572257708e0 2.166029572257708e0
-8.985507246376807e0 -1.5362318840579714e1 2.088584218209556e0 2.088584218209556e0
-8.40579710144927e0 -1.5362318840579714e1 2.0133027407411905e0 2.0133027407411905e0
-7.826086956521734e0 -1.5362318840579714e1 1.9401681674722335e0 1.9401681674722335e0
-7.246376811594198e0 -1.5362318840579714e1 1.8691727609891788e0 1.8691727609891788e0
-6.666666666666662e0 -1.5362318840579714e1 1.8003195410432002e0 1.8003195410432002e0
-6.0869565217391255e0 -1.5362318840579714e1 1.7336237673948165e0 1.7336237673948165e0
-5.507246376811589e0 -1.5362318840579714e1 1.669114309902233e0 1.669114309902233e0
-4.927536231884053e0 -1.5362318840579714e1 1.6068348217401152e0 1.6068348217401152e0
-4.347826086956517e0 -1.5362318840579714e1 1.546844625009599e0 1.546844625009599e0
-3.768115942028981e0 -1.5362318840579714e1 1.4892192173586651e0 1.4892192173586651e0
-3.188405797101445e0 -1.5362318840579714e1 1.4340503152658233e0 1.4340503152658233e0
-2.6086956521739086e0 -1.5362318840579714e1 1.3814453654824803e0 1.3814453654824803e0
-2.0289855072463725e0 -1.5362318840579714e1 1.3315264809957665e0 1.3315264809957665e0
-1.4492753623188364e0 -1.5362318840579714e1 1.2844287907729421e0 1.2844287907729421e0
-8.695652173913001e-1 -1.5362318840579714e1 1.2402982311572917e0 1.2402982311572917e0
-2.8985507246376385e-1 -1.5362318840579714e1 1.1992888475609305e0 1.1992888475609305e0
2.898550724637724e-1 -1.5362318840579714e1 1.1615597136657032e0 1.1615597136657032e0
8.695652173913087e-1 -1.5362318840579714e1 1.1272716071119802e0 1.1272716071119802e0
1.4492753623188448e0 -1.5362318840579714e1 1.096583601581606e0 1.096583601581606e0
2.028985507246381e0 -1.5362318840579714e1 1.0696497424866958e0 1.0696497424866958e0
2.608695652173917e0 -1.5362318840579714e1 1.0466159661705348e0 1.0466159661705348e0
3.188405797101453e0 -1.5362318840579714e1 1.027617401600382e0 1.027617401600382e0
3.7681159420289894e0 -1.5362318840579714e1 1.0127761617633688e0 1.0127761617633688e0
4.347826086956526e0 -1.5362318840579714e1 1.0021996934109016e0 1.0021996934109016e0
4.927536231884062e0 -1.5362318840579714e1 9.959797130214905e-1 9.959797130214905e-1
5.507246376811598e0 -1.5362318840579714e1 9.941917182431151e-1 9.941917182431151e-1
6.086956521739134e0 -1.5362318840579714e1 9.968950311769129e-1 9.968950311769129e-1
6.6666666666666705e0 -1.5362318840579714e1 1.0041333049975485e0 1.0041333049975485e0
7.246376811594207e0 -1.5362318840579714e1 1.015935409563227e0 1.015935409563227e0
7.826086956521743e0 -1.5362318840579714e1 1.0323166046344676e0 1.0323166046344676e0
8.405797101449279e0 -1.5362318840579714e1 1.0532799099624441e0 1.0532799099624441e0
8.985507246376816e0 -1.5362318840579714e1 1.07881758813365e0 1.07881758813365e0
9.565217391304353e0 -1.5362318840579714e1 1.1089126667677078e0 1.1089126667677078e0
1.014492753623189e1 -1.5362318840579714e1 1.1435404396334221e0 1.1435404396334221e0
1.0724637681159427e1 -1.5362318840579714e1 1.1826698999138632e0 1.1826698999138632e0
1.1304347826086964e1 -1.5362318840579714e1 1.2262650720167116e0 1.2262650720167116e0
1.1884057971014501e1 -1.5362318840579714e1 1.2742862201769207e0 1.2742862201769207e0
1.2463768115942038e1 -1.5362318840579714e1 1.3266909221704217e0 1.3266909221704217e0
1.3043478260869575e1 -1.5362318840579714e1 1.3834350045710917e0 1.3834350045710917e0
1.3623188405797112e1 -1.5362318840579714e1 1.4444733421697822e0 1.4444733421697822e0
1.420289855072465e1 -1.5362318840579714e1 1.509760528603421e0 1.509760528603421e0
1.4782608695652186e1 -1.5362318840579714e1 1.5792514281602372e0 1.5792514281602372e0
1.5362318840579723e1 -1.5362318840579714e1 1.6529016204097584e0 1.6529016204097584e0
1.594202898550726e1 -1.5362318840579714e1 1.730667750025669e0 1.730667750025669e0
1.6521739130434796e1 -1.5362318840579714e1 1.8125077941740815e0 1.8125077941740815e0
1.710144927536233e1 -1.5362318840579714e1 1.8983812593425897e0 1.8983812593425897e0
1.7681159420289866e1 -1.5362318840579714e1 1.9882493186615608e0 1.9882493186615608e0
1.82608695652174e1 -1.5362318840579714e1 2.082074899755627e0 2.082074899755627e0
1.8840579710144937e1 -1.5362318840579714e1 2.179822732063685e0 2.179822732063685e0
1.9420289855072472e1 -1.5362318840579714e1 2.281459361454437e0 2.281459361454437e0
2.0e1 -1.5362318840579714e1 2.386953138892325e0 2.386953138892325e0

-2.0e1 -1.4782608695652177e1 3.8968037407101823e0 3.8968037407101823e0
-1.9420289855072465e1 -1.4782608695652177e1 3.7740701530712797e0 3.7740701530712797e0
-1.884057971014493e1 -1.4782608695652177e1 3.6542029764008985e0 3.6542029764008985e0
-1.8260869565217394e1 -1.4782608695652177e1 3.537169256340757e0 3.537169256340757e0
-1.768115942028986e1 -1.4782608695652177e1 3.422933983623559e0 3.422933983623559e0
-1.7101449275362324e1 -1.4782608695652177e1 3.3114600506913225e0 3.3114600506913225e0
-1.652173913043479e1 -1.4782608695652177e1 3.2027082322396563e0 3.2027082322396563e0
-1.5942028985507251e1 -1.4782608695652177e1 3.0966371969558426e0 3.0966371969558426e0
-1.5362318840579714e1 -1.4782608695652177e1 2.993203559056401e0 2.993203559056401e0
-1.4782608695652177e1 -1.4782608695652177e1 2.8923619796742615e0 2.8923619796742615e0
-1.420289855072464e1 -1.4782608695652177e1 2.794065329652465e0 2.794065329652465e0
-1.3623188405797103e1 -1.4782608695652177e1 2.6982649267990353e0 2.6982649267990353e0
-1.3043478260869566e1 -1.4782608695652177e1 2.604910862039588e0 2.604910862039588e0
-1.246376811594203e1 -1.4782608695652177e1 2.513952430020163e0 2.513952430020163e0
-1.1884057971014492e1 -1.4782608695652177e1 2.425338680360682e0 2.425338680360682e0
-1.1304347826086955e1 -1.4782608695652177e1 2.339019105680438e0 2.339019105680438e0
-1.0724637681159418e1 -1.4782608695652177e1 2.2549444813933595e0 2.2549444813933595e0
-1.0144927536231881e1 -1.4782608695652177e1 2.17306786973325e0 2.17306786973325e0
-9.565217391304344e0 -1.4782608695652177e1 2.0933457961156865e0 2.0933457961156865e0
-8.985507246376807e0 -1.4782608695652177e1 2.0157395993743874e0 2.0157395993743874e0
-8.40579710144927e0 -1.4782608695652177e1 1.9402169482859655e0 1.9402169482859655e0
-7.826086956521734e0 -1.4782608695652177e1 1.8667535049180874e0 1.8667535049180874e0
-7.246376811594198e0 -1.4782608695652177e1 1.7953347007449365e0 1.7953347007449365e0
-6.666666666666662e0 -1.4782608695652177e1 1.725957574572897e0 1.725957574572897e0
-6.0869565217391255e0 -1.4782608695652177e1 1.6586326029858638e0 1.6586326029858638e0
-5.507246376811589e0 -1.4782608695652177e1 1.5933854356913264e0 1.5933854356913264e0
-4.927536231884053e0 -1.4782608695652177e1 1.530258431843345e0 1.530258431843345e0
-4.347826086956517e0 -1.4782608695652177e1 1.469311881647505e0 1.469311881647505e0
-3.768115942028981e0 -1.4782608695652177e1 1.410624793090086e0 1.410624793090086e0
-3.188405797101445e0 -1.4782608695652177e1 1.3542951291318586e0 1.3542951291318586e0
-2.6086956521739086e0 -1.4782608695652177e1 1.3004393981812596e0 1.3004393981812596e0
-2.0289855072463725e0 -1.4782608695652177e1 1.2491915309169526e0 1.2491915309169526e0
-1.4492753623188364e0 -1.4782608695652177e1 1.2007010186543492e0 1.2007010186543492e0
-8.695652173913001e-1 -1.4782608695652177e1 1.1551303395318109e0 1.1551303395318109e0
-2.8985507246376385e-1 -1.4782608695652177e1 1.112651753993467e0 1.112651753993467e0
2.898550724637724e-1 -1.4782608695652177e1 1.0734436041245758e0 1.0734436041245758e0
8.695652173913087e-1 -1.4782608695652177e1 1.0376862956288702e0 1.0376862956288702e0
1.4492753623188448e0 -1.4782608695652177e1 1.0055581705916083e0 1.0055581705916083e0
2.028985507246381e0 -1.4782608695652177e1 9.77231489456919e-1 9.77231489456919e-1
2.608695652173917e0 -1.4782608695652177e1 9.528687303631647e-1 9.528687303631647e-1
3.188405797101453e0 -1.4782608695652177e1 9.326193846257562e-1 9.326193846257562e-1
3.7681159420289894e0 -1.4782608695652177e1 9.166173829233574e-1 9.166173829233574e-1
4.347826086956526e0 -1.4782608695652177e1 9.049792336644049e-1 9.049792336644049e-1
4.927536231884062e0 -1.4782608695652177e1 8.978028998096698e-1 8.978028998096698e-1
5.507246376811598e0 -1.4782608695652177e1 8.951673893454315e-1 8.951673893454315e-1
6.086956521739134e0 -1.4782608695652177e1 8.971329924772746e-1 8.971329924772746e-1
6.6666666666666705e0 -1.4782608695652177e1 9.037420683592607e-1 9.037420683592607e-1
7.246376811594207e0 -1.4782608695652177e1 9.150202666988785e-1 9.150202666988785e-1
7.826086956521743e0 -1.4782608695652177e1 9.309780640800227e-1 9.309780640800227e-1
8.405797101449279e0 -1.4782608695652177e1 9.516124993090782e-1 9.516124993090782e-1
8.985507246376816e0 -1.4782608695652177e1 9.76909003860228e-1 9.76909003860228e-1
9.565217391304353e0 -1.4782608695652177e1 1.0068432398011389e0 1.0068432398011389e0
1.014492753623189e1 -1.4782608695652177e1 1.0413828759084232e0 1.0413828759084232e0
1.0724637681159427e1 -1.4782608695652177e1 1.0804892510157997e0 1.0804892510157997e0
1.1304347826086964e1 -1.4782608695652177e1 1.124118890538845e0 1.124118890538845e0
1.1884057971014501e1 -1.4782608695652177e1 1.1722248567113631e0 1.1722248567113631e0
1.2463768115942038e1 -1.4782608695652177e1 1.2247579249472826e0 1.2247579249472826e0
1.3043478260869575e1 -1.4782608695652177e1 1.2816675878658965e0 1.2816675878658965e0
1.3623188405797112e1 -1.4782608695652177e1 1.3429028950871258e0 1.3429028950871258e0
1.420289855072465e1 -1.4782608695652177e1 1.4084131412570104e0 1.4084131412570104e0
1.4782608695652186e1 -1.4782608695652177e1 1.4781484173011676e0 1.4781484173011676e0
1.5362318840579723e1 -1.4782608695652177e1 1.5520600410276186e0 1.5520600410276186e0
1.594202898550726e1 -1.4782608695652177e1 1.6301008832794057e0 1.6301008832794057e0
1.6521739130434796e1 -1.4782608695652177e1 1.7122256051894589e0 1.7122256051894589e0
1.710144927536233e1 -1.4782608695652177e1 1.7983908209742974e0 1.7983908209742974e0
1.7681159420289866e1 -1.4782608695652177e1 1.8885551993212035e0 1.8885551993212035e0
1.82608695652174e1 -1.4782608695652177e1 1.982679514925787e0 1.982679514925787e0
1.8840579710144937e1 -1.4782608695652177e1 2.0807266602300647e0 2.0807266602300647e0
1.9420289855072472e1 -1.4782608695652177e1 2.1826616259667406e0 2.1826616259667406e0
2.0e1 -1.4782608695652177e1 2.2884514577775317e0 2.2884514577775317e0

-2.0e1 -1.420289855072464e1 3.8239388388486146e0 3.8239388388486146e0
-1.9420289855072465e1 -1.420289855072464e1 3.701520260275849e0 3.701520260275849e0
-1.884057971014493e1 -1.420289855072464e1 3.581972243524561e0 3.581972243524561e0
-1.8260869565217394e1 -1.420289855072464e1 3.4652606399766213e0 3.4652606399766213e0
-1.768115942028986e1 -1.420289855072464e1 3.3513489885590593e0 3.3513489885590593e0
-1.7101449275362324e1 -1.420289855072464e1 3.2401984356288214e0 3.2401984356288214e0
-1.652173913043479e1 -1.420289855072464e1 3.1317676756526036e0 3.1317676756526036e0
-1.5942028985507251e1 -1.420289855072464e1 3.026012920312557e0 3.026012920312557e0
-1.5362318840579714e1 -1.420289855072464e1 2.9228879052844916e0 2.9228879052844916e0
-1.4782608695652177e1 -1.420289855072464e1 2.8223439457421686e0 2.8223439457421686e0
-1.420289855072464e1 -1.420289855072464e1 2.724330053608308e0 2.724330053608308e0
-1.3623188405797103e1 -1.420289855072464e1 2.628793131639469e0 2.628793131639469e0
-1.3043478260869566e1 -1.420289855072464e1 2.5356782614964444e0 2.5356782614964444e0
-1.246376811594203e1 -1.420289855072464e1 2.444929104859485e0 2.444929104859485e0
-1.1884057971014492e1 -1.420289855072464e1 2.35648843817673e0 2.35648843817673e0
-1.1304347826086955e1 -1.420289855072464e1 2.2702988424832897e0 2.2702988424832897e0
-1.0724637681159418e1 -1.420289855072464e1 2.1863035695072246e0 2.1863035695072246e0
-1.0144927536231881e1 -1.420289855072464e1 2.104447603506956e0 2.104447603506956e0
-9.565217391304344e0 -1.420289855072464e1 2.0246789344045e0 2.0246789344045e0
-8.985507246376807e0 -1.420289855072464e1 1.9469500511887938e0 1.9469500511887938e0
-8.40579710144927e0 -1.420289855072464e1 1.871219654680789e0 1.871219654680789e0
-7.826086956521734e0 -1.420289855072464e1 1.7974545751132127e0 1.7974545751132127e0
-7.246376811594198e0 -1.420289855072464e1 1.7256318623768045e0 1.7256318623768045e0
-6.666666666666662e0 -1.420289855072464e1 1.6557409954469726e0 1.6557409954469726e0
-6.0869565217391255e0 -1.420289855072464e1 1.58778613327776e0 1.58778613327776e0
-5.507246376811589e0 -1.420289855072464e1 1.5217883039762743e0 1.5217883039762743e0
-4.927536231884053e0 -1.420289855072464e1 1.4577874048874024e0 1.4577874048874024e0
-4.347826086956517e0 -1.420289855072464e1 1.39584386671709e0 1.39584386671709e0
-3.768115942028981e0 -1.420289855072464e1 1.336039823998298e0 1.336039823998298e0
-3.188405797101445e0 -1.420289855072464e1 1.2784796361525506e0 1.2784796361525506e0
-2.6086956521739086e0 -1.420289855072464e1 1.223289621567568e0 1.223289621567568e0
-2.0289855072463725e0 -1.420289855072464e1 1.1706169033912688e0 1.1706169033912688e0
-1.4492753623188364e0 -1.420289855072464e1 1.1206273196033965e0 1.1206273196033965e0
-8.695652173913001e-1 -1.420289855072464e1 1.0735024178268673e0 1.0735024178268673e0
-2.8985507246376385e-1 -1.420289855072464e1 1.0294356306885644e0 1.0294356306885644e0
2.898550724637724e-1 -1.420289855072464e1 9.886278013635258e-1 9.886278013635258e-1
8.695652173913087e-1 -1.420289855072464e1 9.512822912678607e-1 9.512822912678607e-1
1.4492753623188448e0 -1.420289855072464e1 9.175999435766077e-1 9.175999435766077e-1
2.028985507246381e0 -1.420289855072464e1 8.877741909166498e-1 8.877741909166498e-1
2.608695652173917e0 -1.420289855072464e1 8.619865809109031e-1 8.619865809109031e-1
3.188405797101453e0 -1.420289855072464e1 8.404029515391112e-1 8.404029515391112e-1
3.7681159420289894e0 -1.420289855072464e1 8.231704259491921e-1 8.231704259491921e-1
4.347826086956526e0 -1.420289855072464e1 8.104153225288668e-1 8.104153225288668e-1
4.927536231884062e0 -1.420289855072464e1 8.022420006996589e-1 8.022420006996589e-1
5.507246376811598e0 -1.420289855072464e1 7.987325949945303e-1 7.987325949945303e-1
6.086956521739134e0 -1.420289855072464e1 7.999475361194254e-1 7.999475361194254e-1
6.6666666666666705e0 -1.420289855072464e1 8.05926721419232e-1 8.05926721419232e-1
7.246376811594207e0 -1.420289855072464e1 8.166911790010574e-1 8.166911790010574e-1
7.826086956521743e0 -1.420289855072464e1 8.322450678189444e-1 8.322450678189444e-1
8.405797101449279e0 -1.420289855072464e1 8.525778668483017e-1 8.525778668483017e-1
8.985507246376816e0 -1.420289855072464e1 8.77666625979869e-1 8.77666625979869e-1
9.565217391304353e0 -1.420289855072464e1 9.074781754463719e-1 9.074781754463719e-1
1.014492753623189e1 -1.420289855072464e1 9.419712160687642e-1 9.419712160687642e-1
1.0724637681159427e1 -1.420289855072464e1 9.810982368359813e-1 9.810982368359813e-1
1.1304347826086964e1 -1.420289855072464e1 1.0248072276700406e0 1.0248072276700406e0
1.1884057971014501e1 -1.420289855072464e1 1.0730431728293621e0 1.0730431728293621e0
1.2463768115942038e1 -1.420289855072464e1 1.1257493240420087e0 1.1257493240420087e0
1.3043478260869575e1 -1.420289855072464e1 1.1828682623430873e0 1.1828682623430873e0
1.3623188405797112e1 -1.420289855072464e1 1.244342764180739e0 1.244342764180739e0
1.420289855072465e1 -1.420289855072464e1 1.3101164912352143e0 1.3101164912352143e0
1.4782608695652186e1 -1.420289855072464e1 1.3801345251673072e0 1.3801345251673072e0
1.5362318840579723e1 -1.420289855072464e1 1.454343768733575e0 1.454343768733575e0
1.594202898550726e1 -1.420289855072464e1 1.5326932338567385e0 1.5326932338567385e0
1.6521739130434796e1 -1.420289855072464e1 1.615134235710559e0 1.615134235710559e0
1.710144927536233e1 -1.420289855072464e1 1.7016205099708461e0 1.7016205099708461e0
1.7681159420289866e1 -1.420289855072464e1 1.7921082683197507e0 1.7921082683197507e0
1.82608695652174e1 -1.420289855072464e1 1.88655620522397e0 1.88655620522397e0
1.8840579710144937e1 -1.420289855072464e1 1.9849254670404493e0 1.9849254670404493e0
1.9420289855072472e1 -1.420289855072464e1 2.0871795926962187e0 2.0871795926962187e0
2.0e1 -1.420289855072464e1 2.1932844335731465e0 2.1932844335731465e0

-2.0e1 -1.3623188405797103e1 3.754436983760735e0 3.754436983760735e0
-1.9420289855072465e1 -1.3623188405797103e1 3.6323520759641506e0 3.6323520759641506e0
-1.884057971014493e1 -1.3623188405797103e1 3.5131438888436515e0 3.5131438888436515e0
-1.8260869565217394e1 -1.3623188405797103e1 3.3967772208643585e0 3.3967772208643585e0
-1.768115942028986e1 -1.3623188405797103e1 3.2832142967094575e0 3.2832142967094575e0
-1.7101449275362324e1 -1.3623188405797103e1 3.172414645843973e0 3.172414645843973e0
-1.652173913043479e1 -1.3623188405797103e1 3.064334997482889e0 3.064334997482889e0
-1.5942028985507251e1 -1.3623188405797103e1 2.958929199743587e0 2.958929199743587e0
-1.5362318840579714e1 -1.3623188405797103e1 2.8561481726540245e0 2.8561481726540245e0
-1.4782608695652177e1 -1.3623188405797103e1 2.7559399068718826e0 2.7559399068718826e0
-1.420289855072464e1 -1.3623188405797103e1 2.6582495224364635e0 2.6582495224364635e0
-1.3623188405797103e1 -1.3623188405797103e1 2.5630194045849937e0 2.5630194045849937e0
-1.3043478260869566e1 -1.3623188405797103e1 2.4701894365341213e0 2.4701894365341213e0
-1.246376811594203e1 -1.3623188405797103e1 2.379697352010275e0 2.379697352010275e0
-1.1884057971014492e1 -1.3623188405797103e1 2.291479232981126e0 2.291479232981126e0
-1.1304347826086955e1 -1.3623188405797103e1 2.2054701801623224e0 2.2054701801623224e0
-1.0724637681159418e1 -1.3623188405797103e1 2.121605184991206e0 2.121605184991206e0
-1.0144927536231881e1 -1.3623188405797103e1 2.0398202312743696e0 2.0398202312743696e0
-9.565217391304344e0 -1.3623188405797103e1 1.9600536518897282e0 1.9600536518897282e0
-8.985507246376807e0 -1.3623188405797103e1 1.8822477598998493e0 1.8822477598998493e0
-8.40579710144927e0 -1.3623188405797103e1 1.806350763299495e0 1.806350763299495e0
-7.826086956521734e0 -1.3623188405797103e1 1.732318957522735e0 1.732318957522735e0
-7.246376811594198e0 -1.3623188405797103e1 1.6601191691556136e0 1.6601191691556136e0
-6.666666666666662e0 -1.3623188405797103e1 1.5897313979022716e0 1.5897313979022716e0
-6.0869565217391255e0 -1.3623188405797103e1 1.5211515723769862e0 1.5211515723769862e0
-5.507246376811589e0 -1.3623188405797103e1 1.4543943004711688e0 1.4543943004711688e0
-4.927536231884053e0 -1.3623188405797103e1 1.3894954599363114e0 1.3894954599363114e0
-4.347826086956517e0 -1.3623188405797103e1 1.3265144439045176e0 1.3265144439045176e0
-3.768115942028981e0 -1.3623188405797103e1 1.2655358550004827e0 1.2655358550004827e0
-3.188405797101445e0 -1.3623188405797103e1 1.2066704367120598e0 1.2066704367120598e0
-2.6086956521739086e0 -1.3623188405797103e1 1.1500550475154359e0 1.1500550475154359e0
-2.0289855072463725e0 -1.3623188405797103e1 1.0958515257310832e0 1.0958515257310832e0
-1.4492753623188364e0 -1.3623188405797103e1 1.0442443616718673e0 1.0442443616718673e0
-8.695652173913001e-1 -1.3623188405797103e1 9.954371842610447e-1 9.954371842610447e-1
-2.8985507246376385e-1 -1.3623188405797103e1 9.496481730049636e-1 9.496481730049636e-1
2.898550724637724e-1 -1.3623188405797103e1 9.071046100238119e-1 9.071046100238119e-1
8.695652173913087e-1 -1.3623188405797103e1 8.680368758103689e-1 8.680368758103689e-1
1.4492753623188448e0 -1.3623188405797103e1 8.326722524848224e-1 8.326722524848224e-1
2.028985507246381e0 -1.3623188405797103e1 8.012289195535208e-1 8.012289195535208e-1
2.608695652173917e0 -1.3623188405797103e1 7.739105059397207e-1 7.739105059397207e-1
3.188405797101453e0 -1.3623188405797103e1 7.509015019562874e-1 7.509015019562874e-1
3.7681159420289894e0 -1.3623188405797103e1 7.32363745923693e-1 7.32363745923693e-1
4.347826086956526e0 -1.3623188405797103e1 7.184340963181248e-1 7.184340963181248e-1
4.927536231884062e0 -1.3623188405797103e1 7.092232966274357e-1 7.092232966274357e-1
5.507246376811598e0 -1.3623188405797103e1 7.048159494763213e-1 7.048159494763213e-1
6.086956521739134e0 -1.3623188405797103e1 7.052714479968849e-1 7.052714479968849e-1
6.6666666666666705e0 -1.3623188405797103e1 7.106256699406186e-1 7.106256699406186e-1
7.246376811594207e0 -1.3623188405797103e1 7.208932231989338e-1 7.208932231989338e-1
7.826086956521743e0 -1.3623188405797103e1 7.36070036386108e-1 7.36070036386108e-1
8.405797101449279e0 -1.3623188405797103e1 7.561361092062813e-1 7.561361092062813e-1
8.985507246376816e0 -1.3623188405797103e1 7.810582682454988e-1 7.810582682454988e-1
9.565217391304353e0 -1.3623188405797103e1 8.107928089378293e-1 8.107928089378293e-1
1.014492753623189e1 -1.3623188405797103e1 8.452879392780364e-1 8.452879392780364e-1
1.0724637681159427e1 -1.3623188405797103e1 8.844859723286855e-1 8.844859723286855e-1
1.1304347826086964e1 -1.3623188405797103e1 9.283252409676933e-1 9.283252409676933e-1
1.1884057971014501e1 -1.3623188405797103e1 9.767417290016519e-1 9.767417290016519e-1
1.2463768115942038e1 -1.3623188405797103e1 1.0296704278679036e0 1.0296704278679036e0
1.3043478260869575e1 -1.3623188405797103e1 1.087046438282096e0 1.087046438282096e0
1.3623188405797112e1 -1.3623188405797103e1 1.1488058422118996e0 1.1488058422118996e0
1.420289855072465e1 -1.3623188405797103e1 1.2148863733837447e0 1.2148863733837447e0
1.4782608695652186e1 -1.3623188405797103e1 1.2852279150142791e0 1.2852279150142791e0
1.5362318840579723e1 -1.3623188405797103e1 1.3597728523407273e0 1.3597728523407273e0
1.594202898550726e1 -1.3623188405797103e1 1.4384663054023943e0 1.4384663054023943e0
1.6521739130434796e1 -1.3623188405797103e1 1.5212562648569592e0 1.5212562648569592e0
1.710144927536233e1 -1.3623188405797103e1 1.6080936507323802e0 1.6080936507323802e0
1.7681159420289866e1 -1.3623188405797103e1 1.6989323111460377e0 1.6989323111460377e0
1.82608695652174e1 -1.3623188405797103e1 1.793728975312918e0 1.793728975312918e0
1.8840579710144937e1 -1.3623188405797103e1 1.8924431726980442e0 1.8924431726980442e0
1.9420289855072472e1 -1.3623188405797103e1 1.9950371279846024e0 1.9950371279846024e0
2.0e1 -1.3623188405797103e1 2.1014756396377114e0 2.1014756396377114e0

-2.0e1 -1.3043478260869566e1 3.688272222547499e0 3.688272222547499e0
-1.9420289855072465e1 -1.3043478260869566e1 3.5665391225279315e0 3.5665391225279315e0
-1.884057971014493e1 -1.3043478260869566e1 3.4476910364242874e0 3.4476910364242874e0
-1.8260869565217394e1 -1.3043478260869566e1 3.3316918833050346e0 3.3316918833050346e0
-1.768115942028986e1 -1.3043478260869566e1 3.218502748221489e0 3.218502748221489e0
-1.7101449275362324e1 -1.3043478260869566e1 3.108081715175614e0 3.108081715175614e0
-1.652173913043479e1 -1.3043478260869566e1 3.000383710713012e0 3.000383710713012e0
-1.5942028985507251e1 -1.3043478260869566e1 2.8953603657859732e0 2.8953603657859732e0
-1.5362318840579714e1 -1.3043478260869566e1 2.7929599056760406e0 2.7929599056760406e0
-1.4782608695652177e1 -1.3043478260869566e1 2.693127080317834e0 2.693127080317834e0
-1.420289855072464e1 -1.3043478260869566e1 2.595803150347705e0 2.595803150347705e0
-1.3623188405797103e1 -1.3043478260869566e1 2.5009259476063885e0 2.5009259476063885e0
-1.3043478260869566e1 -1.3043478260869566e1 2.408430032604317e0 2.408430032604317e0
-1.246376811594203e1 -1.3043478260869566e1 2.3182469754950628e0 2.3182469754950628e0
-1.1884057971014492e1 -1.3043478260869566e1 2.2303057911847537e0 2.2303057911847537e0
-1.1304347826086955e1 -1.3043478260869566e1 2.1445335629925113e0 2.1445335629925113e0
-1.0724637681159418e1 -1.3043478260869566e1 2.0608562922621725e0 2.0608562922621725e0
-1.0144927536231881e1 -1.3043478260869566e1 1.9792000128007845e0 1.9792000128007845e0
-9.565217391304344e0 -1.3043478260869566e1 1.8994922080509575e0 1.8994922080509575e0
-8.985507246376807e0 -1.3043478260869566e1 1.8216635643338313e0 1.8216635643338313e0
-8.40579710144927e0 -1.3043478260869566e1 1.745650083989557e0 1.745650083989557e0
-7.826086956521734e0 -1.3043478260869566e1 1.6713955663916091e0 1.6713955663916091e0
-7.246376811594198e0 -1.3043478260869566e1 1.5988544413655672e0 1.5988544413655672e0
-6.666666666666662e0 -1.3043478260869566e1 1.5279949077202142e0 1.5279949077202142e0
-6.0869565217391255e0 -1.3043478260869566e1 1.4588022895277208e0 1.4588022895277208e0
-5.507246376811589e0 -1.3043478260869566e1 1.3912824760237692e0 1.3912824760237692e0
-4.927536231884053e0 -1.3043478260869566e1 1.3254652610101119e0 1.3254652610101119e0
-4.347826086956517e0 -1.3043478260869566e1 1.2614073501378207e0 1.2614073501378207e0
-3.768115942028981e0 -1.3043478260869566e1 1.1991947672925238e0 1.1991947672925238e0
-3.188405797101445e0 -1.3043478260869566e1 1.138944373820825e0 1.138944373820825e0
-2.6086956521739086e0 -1.3043478260869566e1 1.0808042258754238e0 1.0808042258754238e0
-2.0289855072463725e0 -1.3043478260869566e1 1.0249525429338342e0 1.0249525429338342e0
-1.4492753623188364e0 -1.3043478260869566e1 9.715951471628529e-1 9.715951471628529e-1
-8.695652173913001e-1 -1.3043478260869566e1 9.209613545691424e-1 9.209613545691424e-1
-2.8985507246376385e-1 -1.3043478260869566e1 8.732984428091963e-1 8.732984428091963e-1
2.898550724637724e-1 -1.3043478260869566e1 8.288649682389025e-1 8.288649682389025e-1
8.695652173913087e-1 -1.3043478260869566e1 7.879233335215945e-1 7.879233335215945e-1
1.4492753623188448e0 -1.3043478260869566e1 7.507320950131601e-1 7.507320950131601e-1
2.028985507246381e0 -1.3043478260869566e1 7.175385303700932e-1 7.175385303700932e-1
2.608695652173917e0 -1.3043478260869566e1 6.885719555990559e-1 6.885719555990559e-1
3.188405797101453e0 -1.3043478260869566e1 6.640381928668453e-1 6.640381928668453e-1
3.7681159420289894e0 -1.3043478260869566e1 6.441154616509752e-1 6.441154616509752e-1
4.347826086956526e0 -1.3043478260869566e1 6.289518181041451e-1 6.289518181041451e-1
4.927536231884062e0 -1.3043478260869566e1 6.186641235729584e-1 6.186641235729584e-1
5.507246376811598e0 -1.3043478260869566e1 6.133384019430441e-1 6.133384019430441e-1
6.086956521739134e0 -1.3043478260869566e1 6.130313588654737e-1 6.130313588654737e-1
6.6666666666666705e0 -1.3043478260869566e1 6.177727881419993e-1 6.177727881419993e-1
7.246376811594207e0 -1.3043478260869566e1 6.275685790083038e-1 6.275685790083038e-1
7.826086956521743e0 -1.3043478260869566e1 6.424040555365569e-1 6.424040555365569e-1
8.405797101449279e0 -1.3043478260869566e1 6.622474165355425e-1 6.622474165355425e-1
8.985507246376816e0 -1.3043478260869566e1 6.870530918308398e-1 6.870530918308398e-1
9.565217391304353e0 -1.3043478260869566e1 7.167648807959236e-1 7.167648807959236e-1
1.014492753623189e1 -1.3043478260869566e1 7.513187857709444e-1 7.513187857709444e-1
1.0724637681159427e1 -1.3043478260869566e1 7.906454930770425e-1 7.906454930770425e-1
1.1304347826086964e1 -1.3043478260869566e1 8.34672486156828e-1 8.34672486156828e-1
1.1884057971014501e1 -1.3043478260869566e1 8.833257988173474e-1 8.833257988173474e-1
1.2463768115942038e1 -1.3043478260869566e1 9.365314324024389e-1 9.365314324024389e-1
1.3043478260869575e1 -1.3043478260869566e1 9.94216470231223e-1 9.94216470231223e-1
1.3623188405797112e1 -1.3043478260869566e1 1.0563099272098286e0 1.0563099272098286e0
1.420289855072465e1 -1.3043478260869566e1 1.1227433734918268e0 1.1227433734918268e0
1.4782608695652186e1 -1.3043478260869566e1 1.1934513695876503e0 1.1934513695876503e0
1.5362318840579723e1 -1.3043478260869566e1 1.2683717473380347e0 1.2683717473380347e0
1.594202898550726e1 -1.3043478260869566e1 1.3474457673793316e0 1.3474457673793316e0
1.6521739130434796e1 -1.3043478260869566e1 1.4306181796461597e0 1.4306181796461597e0
1.710144927536233e1 -1.3043478260869566e1 1.5178372094200618e0 1.5178372094200618e0
1.7681159420289866e1 -1.3043478260869566e1 1.6090544876533297e0 1.6090544876533297e0
1.82608695652174e1 -1.3043478260869566e1 1.7042249408915655e0 1.7042249408915655e0
1.8840579710144937e1 -1.3043478260869566e1 1.8033066531367317e0 1.8033066531367317e0
1.9420289855072472e1 -1.3043478260869566e1 1.9062607094401445e0 1.9062607094401445e0
2.0e1 -1.3043478260869566e1 2.0130510288702705e0 2.0130510288702705e0

-2.0e1 -1.246376811594203e1 3.6254161634551583e0 3.6254161634551583e0
-1.9420289855072465e1 -1.246376811594203e1 3.504052223145611e0 3.504052223145611e0
-1.884057971014493e1 -1.246376811594203e1 3.38558383250801e0 3.38558383250801e0
-1.8260869565217394e1 -1.246376811594203e1 3.2699742381308736e0 3.2699742381308736e0
-1.768115942028986e1 -1.246376811594203e1 3.1571835992509842e0 3.1571835992509842e0
-1.7101449275362324e1 -1.246376811594203e1 3.047168771420335e0 3.047168771420335e0
-1.652173913043479e1 -1.246376811594203e1 2.939883093543292e0 2.939883093543292e0
-1.5942028985507251e1 -1.246376811594203e1 2.8352761854360686e0 2.8352761854360686e0
-1.5362318840579714e1 -1.246376811594203e1 2.7332937654097074e0 2.7332937654097074e0
-1.4782608695652177e1 -1.246376811594203e1 2.6338775002595014e0 2.6338775002595014e0
-1.420289855072464e1 -1.246376811594203e1 2.536964903521169e0 2.536964903521169e0
-1.3623188405797103e1 -1.246376811594203e1 2.4424893019703853e0 2.4424893019703853e0
-1.3043478260869566e1 -1.246376811594203e1 2.3503798951018684e0 2.3503798951018684e0
-1.246376811594203e1 -1.246376811594203e1 2.260561937666279e0 2.260561937666279e0
-1.1884057971014492e1 -1.246376811594203e1 2.1729570811048706e0 2.1729570811048706e0
-1.1304347826086955e1 -1.246376811594203e1 2.0874839155914655e0 2.0874839155914655e0
-1.0724637681159418e1 -1.246376811594203e1 2.0040587598510102e0 2.0040587598510102e0
-1.0144927536231881e1 -1.246376811594203e1 1.9225967501864205e0 1.9225967501864205e0
-9.565217391304344e0 -1.246376811594203e1 1.8430132820934713e0 1.8430132820934713e0
-8.985507246376807e0 -1.246376811594203e1 1.7652258559893381e0 1.7652258559893381e0
-8.40579710144927e0 -1.246376811594203e1 1.689156371071312e0 1.689156371071312e0
-7.826086956521734e0 -1.246376811594203e1 1.6147338960307112e0 1.6147338960307112e0
-7.246376811594198e0 -1.246376811594203e1 1.5418979200924463e0 1.5418979200924463e0
-6.666666666666662e0 -1.246376811594203e1 1.4706020507992479e0 1.4706020507992479e0
-6.0869565217391255e0 -1.246376811594203e1 1.4008180752325794e0 1.4008180752325794e0
-5.507246376811589e0 -1.246376811594203e1 1.3325402398353285e0 1.3325402398353285e0
-4.927536231884053e0 -1.246376811594203e1 1.265789534193605e0 1.265789534193605e0
-4.347826086956517e0 -1.246376811594203e1 1.2006176929702577e0 1.2006176929702577e0
-3.768115942028981e0 -1.246376811594203e1 1.1371105682790539e0 1.1371105682790539e0
-3.188405797101445e0 -1.246376811594203e1 1.075390485857449e0 1.075390485857449e0
-2.6086956521739086e0 -1.246376811594203e1 1.015617197390914e0 1.015617197390914e0
-2.0289855072463725e0 -1.246376811594203e1 9.579870912646554e-1 9.579870912646554e-1
-1.4492753623188364e0 -1.246376811594203e1 9.027304317935515e-1 9.027304317935515e-1
-8.695652173913001e-1 -1.246376811594203e1 8.501065594253878e-1 8.501065594253878e-1
-2.8985507246376385e-1 -1.246376811594203e1 8.00397185803794e-1 8.00397185803794e-1
2.898550724637724e-1 -1.246376811594203e1 7.538981303062663e-1 7.538981303062663e-1
8.695652173913087e-1 -1.246376811594203e1 7.109100337273104e-1 7.109100337273104e-1
1.4492753623188448e0 -1.246376811594203e1 6.71728715444423e-1 6.71728715444423e-1
2.028985507246381e0 -1.246376811594203e1 6.366358871012334e-1 6.366358871012334e-1
2.608695652173917e0 -1.246376811594203e1 6.058908891455274e-1 6.058908891455274e-1
3.188405797101453e0 -1.246376811594203e1 5.79723985892183e-1 5.79723985892183e-1
3.7681159420289894e0 -1.246376811594203e1 5.583315657264067e-1 5.583315657264067e-1
4.347826086956526e0 -1.246376811594203e1 5.418733803336696e-1 5.418733803336696e-1
4.927536231884062e0 -1.246376811594203e1 5.30471755451427e-1 5.30471755451427e-1
5.507246376811598e0 -1.246376811594203e1 5.242125431934466e-1 5.242125431934466e-1
6.086956521739134e0 -1.246376811594203e1 5.231474782225769e-1 5.231474782225769e-1
6.6666666666666705e0 -1.246376811594203e1 5.272975501249272e-1 5.272975501249272e-1
7.246376811594207e0 -1.246376811594203e1 5.366570053433861e-1 5.366570053433861e-1
7.826086956521743e0 -1.246376811594203e1 5.511976309594168e-1 5.511976309594168e-1
8.405797101449279e0 -1.246376811594203e1 5.70873034515749e-1 5.70873034515749e-1
8.985507246376816e0 -1.246376811594203e1 5.956227052372943e-1 5.956227052372943e-1
9.565217391304353e0 -1.246376811594203e1 6.253757118153712e-1 6.253757118153712e-1
1.014492753623189e1 -1.246376811594203e1 6.600539534472698e-1 6.600539534472698e-1
1.0724637681159427e1 -1.246376811594203e1 6.995749305501663e-1 6.995749305501663e-1
1.1304347826086964e1 -1.246376811594203e1 7.438540386198351e-1 7.438540386198351e-1
1.1884057971014501e1 -1.246376811594203e1 7.928064139591924e-1 7.928064139591924e-1
1.2463768115942038e1 -1.246376811594203e1 8.463483752931845e-1 8.463483752931845e-1
1.3043478260869575e1 -1.246376811594203e1 9.043985127956337e-1 9.043985127956337e-1
1.3623188405797112e1 -1.246376811594203e1 9.668784779077934e-1 9.668784779077934e-1
1.420289855072465e1 -1.246376811594203e1 1.0337135253803242e0 1.0337135253803242e0
1.4782608695652186e1 -1.246376811594203e1 1.104832854707945e0 1.104832854707945e0
1.5362318840579723e1 -1.246376811594203e1 1.1801697926663297e0 1.1801697926663297e0
1.594202898550726e1 -1.246376811594203e1 1.2596618527911976e0 1.2596618527911976e0
1.6521739130434796e1 -1.246376811594203e1 1.3432507018778415e0 1.3432507018778415e0
1.710144927536233e1 -1.246376811594203e1 1.4308820582373036e0 1.4308820582373036e0
1.7681159420289866e1 -1.246376811594203e1 1.5225055416857964e0 1.5225055416857964e0
1.82608695652174e1 -1.246376811594203e1 1.618074491127688e0 1.618074491127688e0
1.8840579710144937e1 -1.246376811594203e1 1.7175457621149701e0 1.7175457621149701e0
1.9420289855072472e1 -1.246376811594203e1 1.8208795138844263e0 1.8208795138844263e0
2.0e1 -1.246376811594203e1 1.9280389930245727e0 1.9280389930245727e0

-2.0e1 -1.1884057971014492e1 3.565837944716976e0 3.565837944716976e0
-1.9420289855072465e1 -1.1884057971014492e1 3.444859442650571e0 3.444859442650571e0
-1.884057971014493e1 -1.1884057971014492e1 3.326789352261287e0 3.326789352261287e0
-1.8260869565217394e1 -1.1884057971014492e1 3.2115904882811317e0 3.2115904882811317e0
-1.768115942028986e1 -1.1884057971014492e1 3.099222338363185e0 3.099222338363185e0
-1.7101449275362324e1 -1.1884057971014492e1 2.9896407946098877e0 2.9896407946098877e0
-1.652173913043479e1 -1.1884057971014492e1 2.882797879714502e0 2.882797879714502e0
-1.5942028985507251e1 -1.1884057971014492e1 2.7786414739464997e0 2.7786414739464997e0
-1.5362318840579714e1 -1.1884057971014492e1 2.677115051685686e0 2.677115051685686e0
-1.4782608695652177e1 -1.1884057971014492e1 2.5781574393423066e0 2.5781574393423066e0
-1.420289855072464e1 -1.1884057971014492e1 2.481702610405742e0 2.481702610405742e0
-1.3623188405797103e1 -1.1884057971014492e1 2.387679538150356e0 2.387679538150356e0
-1.3043478260869566e1 -1.1884057971014492e1 2.296012132275847e0 2.296012132275847e0
-1.246376811594203e1 -1.1884057971014492e1 2.206619292498668e0 2.206619292498668e0
-1.1884057971014492e1 -1.1884057971014492e1 2.1194151197708786e0 2.1194151197708786e0
-1.1304347826086955e1 -1.1884057971014492e1 2.034309334155463e0 2.034309334155463e0
-1.0724637681159418e1 -1.1884057971014492e1 1.951207956967525e0 1.951207956967525e0
-1.0144927536231881e1 -1.1884057971014492e1 1.8700143227976023e0 1.8700143227976023e0
-9.565217391304344e0 -1.1884057971014492e1 1.7906304932183383e0 1.7906304932183383e0
-8.985507246376807e0 -1.1884057971014492e1 1.712959146537362e0 1.712959146537362e0
-8.40579710144927e0 -1.1884057971014492e1 1.636906014472637e0 1.636906014472637e0
-7.826086956521734e0 -1.1884057971014492e1 1.562382924062893e0 1.562382924062893e0
-7.246376811594198e0 -1.1884057971014492e1 1.4893114780348717e0 1.4893114780348717e0
-6.666666666666662e0 -1.1884057971014492e1 1.4176273657976317e0 1.4176273657976317e0
-6.0869565217391255e0 -1.1884057971014492e1 1.3472852375855353e0 1.3472852375855353e0
-5.507246376811589e0 -1.1884057971014492e1 1.2782639953506343e0 1.2782639953506343e0
-4.927536231884053e0 -1.1884057971014492e1 1.2105722585752487e0 1.2105722585752487e0
-4.347826086956517e0 -1.1884057971014492e1 1.1442536589677954e0 1.1442536589677954e0
-3.768115942028981e0 -1.1884057971014492e1 1.07939151878896e0 1.07939151878896e0
-3.188405797101445e0 -1.1884057971014492e1 1.0161123930144658e0 1.0161123930144658e0
-2.6086956521739086e0 -1.1884057971014492e1 9.54587929163129e-1 9.54587929163129e-1
-2.0289855072463725e0 -1.1884057971014492e1 8.950345431272649e-1 8.950345431272649e-1
-1.4492753623188364e0 -1.1884057971014492e1 8.377105399823268e-1 8.377105399823268e-1
-8.695652173913001e-1 -1.1884057971014492e1 7.82910525940227e-1 7.82910525940227e-1
-2.8985507246376385e-1 -1.1884057971014492e1 7.309572415620387e-1 7.309572415620387e-1
2.898550724637724e-1 -1.1884057971014492e1 6.821912566526216e-1 6.821912566526216e-1
8.695652173913087e-1 -1.1884057971014492e1 6.36959249317071e-1 6.36959249317071e-1
1.4492753623188448e0 -1.1884057971014492e1 5.956017893602474e-1 5.956017893602474e-1
2.028985507246381e0 -1.1884057971014492e1 5.584416173432237e-1 5.584416173432237e-1
2.608695652173917e0 -1.1884057971014492e1 5.25773339477912e-1 5.25773339477912e-1
3.188405797101453e0 -1.1884057971014492e1 4.9785526083976595e-1 4.9785526083976595e-1
3.7681159420289894e0 -1.1884057971014492e1 4.749037973211002e-1 4.749037973211002e-1
4.347826086956526e0 -1.1884057971014492e1 4.570905964407316e-1 4.570905964407316e-1
4.927536231884062e0 -1.1884057971014492e1 4.4454221317438314e-1 4.4454221317438314e-1
5.507246376811598e0 -1.1884057971014492e1 4.3734196978274037e-1 4.3734196978274037e-1
6.086956521739134e0 -1.1884057971014492e1 4.355334979742203e-1 4.355334979742203e-1
6.6666666666666705e0 -1.1884057971014492e1 4.391254172311432e-1 4.391254172311432e-1
7.246376811594207e0 -1.1884057971014492e1 4.480966295055603e-1 4.480966295055603e-1
7.826086956521743e0 -1.1884057971014492e1 4.624017850318345e-1 4.624017850318345e-1
8.405797101449279e0 -1.1884057971014492e1 4.819765732190239e-1 4.819765732190239e-1
8.985507246376816e0 -1.1884057971014492e1 5.067425967938705e-1 5.067425967938705e-1
9.565217391304353e0 -1.1884057971014492e1 5.366116827951037e-1 5.366116827951037e-1
1.014492753623189e1 -1.1884057971014492e1 5.714895629406881e-1 5.714895629406881e-1
1.0724637681159427e1 -1.1884057971014492e1 6.112789155382514e-1 6.112789155382514e-1
1.1304347826086964e1 -1.1884057971014492e1 6.558818021604377e-1 6.558818021604377e-1
1.1884057971014501e1 -1.1884057971014492e1 7.05201557397784e-1 7.05201557397784e-1
1.2463768115942038e1 -1.1884057971014492e1 7.591442025653957e-1 7.591442025653957e-1
1.3043478260869575e1 -1.1884057971014492e1 8.176194577262548e-1 8.176194577262548e-1
1.3623188405797112e1 -1.1884057971014492e1 8.805414238324221e-1 8.805414238324221e-1
1.420289855072465e1 -1.1884057971014492e1 9.478290006003511e-1 9.478290006003511e-1
1.4782608695652186e1 -1.1884057971014492e1 1.0194060977297394e0 1.0194060977297394e0
1.5362318840579723e1 -1.1884057971014492e1 1.0952016884949507e0 1.0952016884949507e0
1.594202898550726e1 -1.1884057971014492e1 1.1751497463853662e0 1.1751497463853662e0
1.6521739130434796e1 -1.1884057971014492e1 1.2591890978112303e0 1.2591890978112303e0
1.710144927536233e1 -1.1884057971014492e1 1.3472632171523493e0 1.3472632171523493e0
1.7681159420289866e1 -1.1884057971014492e1 1.4393199846781948e0 1.4393199846781948e0
1.82608695652174e1 -1.1884057971014492e1 1.5353114230820293e0 1.5353114230820293e0
1.8840579710144937e1 -1.1884057971014492e1 1.6351934244662931e0 1.6351934244662931e0
1.9420289855072472e1 -1.1884057971014492e1 1.7389254764840665e0 1.7389254764840665e0
2.0e1 -1.1884057971014492e1 1.8464703938673555e0 1.8464703938673555e0

-2.0e1 -1.1304347826086955e1 3.5095042375859187e0 3.5095042375859187e0
-1.9420289855072465e1 -1.1304347826086955e1 3.388926064317016e0 3.388926064317016e0
-1.884057971014493e1 -1.1304347826086955e1 3.2712715436499527e0 3.2712715436499527e0
-1.8260869565217394e1 -1.1304347826086955e1 3.156503331943061e0 3.156503331943061e0
-1.768115942028986e1 -1.1304347826086955e1 3.0445805398572046e0 3.0445805398572046e0
-1.7101449275362324e1 -1.1304347826086955e1 2.9354584101009813e0 2.9354584101009813e0
-1.652173913043479e1 -1.1304347826086955e1 2.829087979586317e0 2.829087979586317e0
-1.5942028985507251e1 -1.1304347826086955e1 2.725415730814841e0 2.725415730814841e0
-1.5362318840579714e1 -1.1304347826086955e1 2.6243832397999105e0 2.6243832397999105e0
-1.4782608695652177e1 -1.1304347826086955e1 2.5259268310868372e0 2.5259268310868372e0
-1.420289855072464e1 -1.1304347826086955e1 2.4299772546388345e0 2.4299772546388345e0
-1.3623188405797103e1 -1.1304347826086955e1 2.3364594046951055e0 2.3364594046951055e0
-1.3043478260869566e1 -1.1304347826086955e1 2.2452921073644867e0 2.2452921073644867e0
-1.246376811594203e1 -1.1304347826086955e1 2.1563880118464214e0 2.1563880118464214e0
-1.1884057971014492e1 -1.1304347826086955e1 2.069653629847643e0 2.069653629847643e0
-1.1304347826086955e1 -1.1304347826086955e1 1.9849895789181162e0 1.9849895789181162e0
-1.0724637681159418e1 -1.1304347826086955e1 1.902291097745507e0 1.902291097745507e0
-1.0144927536231881e1 -1.1304347826086955e1 1.82144891422002e0 1.82144891422002e0
-9.565217391304344e0 -1.1304347826086955e1 1.7423505590465136e0 1.7423505590465136e0
-8.985507246376807e0 -1.1304347826086955e1 1.6648822268146026e0 1.6648822268146026e0
-8.40579710144927e0 -1.1304347826086955e1 1.5889312897640098e0 1.5889312897640098e0
-7.826086956521734e0 -1.1304347826086955e1 1.5143895629512905e0 1.5143895629512905e0
-7.246376811594198e0 -1.1304347826086955e1 1.4411573980642665e0 1.4411573980642665e0
-6.666666666666662e0 -1.1304347826086955e1 1.3691486410323002e0 1.3691486410323002e0
-6.0869565217391255e0 -1.1304347826086955e1 1.298296420388514e0 1.298296420388514e0
-5.507246376811589e0 -1.1304347826086955e1 1.2285596354200012e0 1.2285596354200012e0
-4.927536231884053e0 -1.1304347826086955e1 1.1599298859623628e0 1.1599298859623628e0
-4.347826086956517e0 -1.1304347826086955e1 1.0924384365867512e0 1.0924384365867512e0
-3.768115942028981e0 -1.1304347826086955e1 1.0261626536454869e0 1.0261626536454869e0
-3.188405797101445e0 -1.1304347826086955e1 9.612312215225407e-1 9.612312215225407e-1
-2.6086956521739086e0 -1.1304347826086955e1 8.978273705928977e-1 8.978273705928977e-1
-2.0289855072463725e0 -1.1304347826086955e1 8.361893726026373e-1 8.361893726026373e-1
-1.4492753623188364e0 -1.1304347826086955e1 7.766077102302715e-1 7.766077102302715e-1
-8.695652173913001e-1 -1.1304347826086955e1 7.19418616087005e-1 7.19418616087005e-1
-2.8985507246376385e-1 -1.1304347826086955e1 6.649940794734996e-1 6.649940794734996e-1
2.898550724637724e-1 -1.1304347826086955e1 6.137288778883981e-1 6.137288778883981e-1
8.695652173913087e-1 -1.1304347826086955e1 5.66025618317531e-1 5.66025618317531e-1
1.4492753623188448e0 -1.1304347826086955e1 5.222790782595407e-1 5.222790782595407e-1
2.028985507246381e0 -1.1304347826086955e1 4.8286124701508926e-1 4.8286124701508926e-1
2.608695652173917e0 -1.1304347826086955e1 4.4810835719538106e-1 4.4810835719538106e-1
3.188405797101453e0 -1.1304347826086955e1 4.183108914789285e-1 4.183108914789285e-1
3.7681159420289894e0 -1.1304347826086955e1 3.9370712161181115e-1 3.9370712161181115e-1
4.347826086956526e0 -1.1304347826086955e1 3.7448027796901356e-1 3.7448027796901356e-1
4.927536231884062e0 -1.1304347826086955e1 3.607590449345069e-1 3.607590449345069e-1
5.507246376811598e0 -1.1304347826086955e1 3.526207888606111e-1 3.526207888606111e-1
6.086956521739134e0 -1.1304347826086955e1 3.500967743184795e-1 3.500967743184795e-1
6.6666666666666705e0 -1.1304347826086955e1 3.531786011437126e-1 3.531786011437126e-1
7.246376811594207e0 -1.1304347826086955e1 3.618251686234033e-1 3.618251686234033e-1
7.826086956521743e0 -1.1304347826086955e1 3.759696052906746e-1 3.759696052906746e-1
8.405797101449279e0 -1.1304347826086955e1 3.955257570748889e-1 3.955257570748889e-1
8.985507246376816e0 -1.1304347826086955e1 4.2039397566386794e-1 4.2039397566386794e-1
9.565217391304353e0 -1.1304347826086955e1 4.5046607611416667e-1 4.5046607611416667e-1
1.014492753623189e1 -1.1304347826086955e1 4.856294306655079e-1 4.856294306655079e-1
1.0724637681159427e1 -1.1304347826086955e1 5.257702339075071e-1 5.257702339075071e-1
1.1304347826086964e1 -1.1304347826086955e1 5.707760165450219e-1 5.707760165450219e-1
1.1884057971014501e1 -1.1304347826086955e1 6.205375064682576e-1 6.205375064682576e-1
1.2463768115942038e1 -1.1304347826086955e1 6.749499423648798e-1 6.749499423648798e-1
1.3043478260869575e1 -1.1304347826086955e1 7.339139417848525e-1 7.339139417848525e-1
1.3623188405797112e1 -1.1304347826086955e1 7.973360164349106e-1 7.973360164349106e-1
1.420289855072465e1 -1.1304347826086955e1 8.651288155144958e-1 8.651288155144958e-1
1.4782608695652186e1 -1.1304347826086955e1 9.372111651324463e-1 9.372111651324463e-1
1.5362318840579723e1 -1.1304347826086955e1 1.0135079595279644e0 1.0135079595279644e0
1.594202898550726e1 -1.1304347826086955e1 1.093949948664263e0 1.093949948664263e0
1.6521739130434796e1 -1.1304347826086955e1 1.1784734570866537e0 1.1784734570866537e0
1.710144927536233e1 -1.1304347826086955e1 1.2670200608084938e0 1.2670200608084938e0
1.7681159420289866e1 -1.1304347826086955e1 1.359536242331414e0 1.359536242331414e0
1.82608695652174e1 -1.1304347826086955e1 1.4559730385673382e0 1.4559730385673382e0
1.8840579710144937e1 -1.1304347826086955e1 1.5562856922248658e0 1.5562856922248658e0
1.9420289855072472e1 -1.1304347826086955e1 1.6604333139648593e0 1.6604333139648593e0
2.0e1 -1.1304347826086955e1 1.76837856014565e0 1.76837856014565e0

-2.0e1 -1.0724637681159418e1 3.4563792898275243e0 3.4563792898275243e0
-1.9420289855072465e1 -1.0724637681159418e1 3.336214610097749e0 3.336214610097749e0
-1.884057971014493e1 -1.0724637681159418e1 3.2189912174127433e0 3.2189912174127433e0
-1.8260869565217394e1 -1.0724637681159418e1 3.1046719138441747e0 3.1046719138441747e0
-1.768115942028986e1 -1.0724637681159418e1 2.993215766368779e0 2.993215766368779e0
-1.7101449275362324e1 -1.0724637681159418e1 2.8845777307186067e0 2.8845777307186067e0
-1.652173913043479e1 -1.0724637681159418e1 2.778708248153228e0 2.778708248153228e0
-1.5942028985507251e1 -1.0724637681159418e1 2.6755528180344985e0 2.6755528180344985e0
-1.5362318840579714e1 -1.0724637681159418e1 2.5750515514287575e0 2.5750515514287575e0
-1.4782608695652177e1 -1.0724637681159418e1 2.4771387141674928e0 2.4771387141674928e0
-1.420289855072464e1 -1.0724637681159418e1 2.381742272102562e0 2.381742272102562e0
-1.3623188405797103e1 -1.0724637681159418e1 2.288783456972628e0 2.288783456972628e0
-1.3043478260869566e1 -1.0724637681159418e1 2.1981763786605653e0 2.1981763786605653e0
-1.246376811594203e1 -1.0724637681159418e1 2.1098277189835115e0 2.1098277189835115e0
-1.1884057971014492e1 -1.0724637681159418e1 2.02363655380154e0 2.02363655380154e0
-1.1304347826086955e1 -1.0724637681159418e1 1.9394943643357232e0 1.9394943643357232e0
-1.0724637681159418e1 -1.0724637681159418e1 1.8572853151079922e0 1.8572853151079922e0
-1.0144927536231881e1 -1.0724637681159418e1 1.7768868944137841e0 1.7768868944137841e0
-9.565217391304344e0 -1.0724637681159418e1 1.6981710326336792e0 1.6981710326336792e0
-8.985507246376807e0 -1.0724637681159418e1 1.6210058319445801e0 1.6210058319445801e0
-8.40579710144927e0 -1.0724637681159418e1 1.5452580547410868e0 1.5452580547410868e0
-7.826086956521734e0 -1.0724637681159418e1 1.470796522275343e0 1.470796522275343e0
-7.246376811594198e0 -1.0724637681159418e1 1.3974965627167593e0 1.3974965627167593e0
-6.666666666666662e0 -1.0724637681159418e1 1.325245610308566e0 1.325245610308566e0
-6.0869565217391255e0 -1.0724637681159418e1 1.253949984906816e0 1.253949984906816e0
-5.507246376811589e0 -1.0724637681159418e1 1.1835427652278718e0 1.1835427652278718e0
-4.927536231884053e0 -1.0724637681159418e1 1.1139925050940838e0 1.1139925050940838e0
-4.347826086956517e0 -1.0724637681159418e1 1.0453123341120383e0 1.0453123341120383e0
-3.768115942028981e0 -1.0724637681159418e1 9.775687507361466e-1 9.775687507361466e-1
-3.188405797101445e0 -1.0724637681159418e1 9.108891926786344e-1 9.108891926786344e-1
-2.6086956521739086e0 -1.0724637681159418e1 8.454673111365779e-1 8.454673111365779e-1
-2.0289855072463725e0 -1.0724637681159418e1 7.815648460086517e-1 7.815648460086517e-1
-1.4492753623188364e0 -1.0724637681159418e1 7.19509158341239e-1 7.19509158341239e-1
-8.695652173913001e-1 -1.0724637681159418e1 6.596858540632606e-1 6.596858540632606e-1
-2.8985507246376385e-1 -1.0724637681159418e1 6.025265081238017e-1 6.025265081238017e-1
2.898550724637724e-1 -1.0724637681159418e1 5.48492185427972e-1 5.48492185427972e-1
8.695652173913087e-1 -1.0724637681159418e1 4.9805411653115117e-1 4.9805411653115117e-1
1.4492753623188448e0 -1.0724637681159418e1 4.516733663384489e-1 4.516733663384489e-1
2.028985507246381e0 -1.0724637681159418e1 4.0978150979895056e-1 4.0978150979895056e-1
2.608695652173917e0 -1.0724637681159418e1 3.727641528415769e-1 3.727641528415769e-1
3.188405797101453e0 -1.0724637681159418e1 3.4094865651271083e-1 3.4094865651271083e-1
3.7681159420289894e0 -1.0724637681159418e1 3.145967607110272e-1 3.145967607110272e-1
4.347826086956526e0 -1.0724637681159418e1 2.939021166336022e-1 2.939021166336022e-1
4.927536231884062e0 -1.0724637681159418e1 2.7899216199266164e-1 2.7899216199266164e-1
5.507246376811598e0 -1.0724637681159418e1 2.699333952426167e-1 2.699333952426167e-1
6.086956521739134e0 -1.0724637681159418e1 2.6673894599005304e-1 2.6673894599005304e-1
6.6666666666666705e0 -1.0724637681159418e1 2.693773680573226e-1 2.693773680573226e-1
7.246376811594207e0 -1.0724637681159418e1 2.777817401607865e-1 2.777817401607865e-1
7.826086956521743e0 -1.0724637681159418e1 2.9185838215649795e-1 2.9185838215649795e-1
8.405797101449279e0 -1.0724637681159418e1 3.1149472828768787e-1 3.1149472828768787e-1
8.985507246376816e0 -1.0724637681159418e1 3.3656610672376597e-1 3.3656610672376597e-1
9.565217391304353e0 -1.0724637681159418e1 3.669413387168766e-1 3.669413387168766e-1
1.014492753623189e1 -1.0724637681159418e1 4.0248718666161976e-1 4.0248718666161976e-1
1.0724637681159427e1 -1.0724637681159418e1 4.4307175273489785e-1 4.4307175273489785e-1
1.1304347826086964e1 -1.0724637681159418e1 4.885669673172909e-1 4.885669673172909e-1
1.1884057971014501e1 -1.0724637681159418e1 5.388503187042365e-1 5.388503187042365e-1
1.2463768115942038e1 -1.0724637681159418e1 5.938059714176652e-1 5.938059714176652e-1
1.3043478260869575e1 -1.0724637681159418e1 6.533254066786497e-1 6.533254066786497e-1
1.3623188405797112e1 -1.0724637681159418e1 7.17307700347264e-1 7.17307700347264e-1
1.420289855072465e1 -1.0724637681159418e1 7.856595342406446e-1 7.856595342406446e-1
1.4782608695652186e1 -1.0724637681159418e1 8.582950182416668e-1 8.582950182416668e-1
1.5362318840579723e1 -1.0724637681159418e1 9.351353840889929e-1 9.351353840889929e-1
1.594202898550726e1 -1.0724637681159418e1 1.0161085976344808e0 1.0161085976344808e0
1.6521739130434796e1 -1.0724637681159418e1 1.101148924709618e0 1.101148924709618e0
1.710144927536233e1 -1.0724637681159418e1 1.190196476380745e0 1.190196476380745e0
1.7681159420289866e1 -1.0724637681159418e1 1.283196752009715e0 1.283196752009715e0
1.82608695652174e1 -1.0724637681159418e1 1.3801001928560999e0 1.3801001928560999e0
1.8840579710144937e1 -1.0724637681159418e1 1.4808617546519507e0 1.4808617546519507e0
1.9420289855072472e1 -1.0724637681159418e1 1.5854405043740023e0 1.5854405043740023e0
2.0e1 -1.0724637681159418e1 1.693799244093921e0 1.693799244093921e0

-2.0e1 -1.0144927536231881e1 3.4064250159679212e0 3.4064250159679212e0
-1.9420289855072465e1 -1.0144927536231881e1 3.2866849120569657e0 3.2866849120569657e0
-1.884057971014493e1 -1.0144927536231881e1 3.1699060925707787e0 3.1699060925707787e0
-1.8260869565217394e1 -1.0144927536231881e1 3.056051836087932e0 3.056051836087932e0
-1.768115942028986e1 -1.0144927536231881e1 2.945081534364785e0 2.945081534364785e0
-1.7101449275362324e1 -1.0144927536231881e1 2.836950264039632e0 2.836950264039632e0
-1.652173913043479e1 -1.0144927536231881e1 2.7316083187668276e0 2.7316083187668276e0
-1.5942028985507251e1 -1.0144927536231881e1 2.6290007021828536e0 2.6290007021828536e0
-1.5362318840579714e1 -1.0144927536231881e1 2.5290665841268645e0 2.5290665841268645e0
-1.4782608695652177e1 -1.0144927536231881e1 2.4317387254646396e0 2.4317387254646396e0
-1.420289855072464e1 -1.0144927536231881e1 2.336942880994595e0 2.336942880994595e0
-1.3623188405797103e1 -1.0144927536231881e1 2.244597195616598e0 2.244597195616598e0
-1.3043478260869566e1 -1.0144927536231881e1 2.1546116166621907e0 2.1546116166621907e0
-1.246376811594203e1 -1.0144927536231881e1 2.066887355528038e0 2.066887355528038e0
-1.1884057971014492e1 -1.0144927536231881e1 1.9813164450710525e0 1.9813164450710525e0
-1.1304347826086955e1 -1.0144927536231881e1 1.8977814561374209e0 1.8977814561374209e0
-1.0724637681159418e1 -1.0144927536231881e1 1.8161554574924175e0 1.8161554574924175e0
-1.0144927536231881e1 -1.0144927536231881e1 1.7363023283405061e0 1.7363023283405061e0
-9.565217391304344e0 -1.0144927536231881e1 1.6580775609805372e0 1.6580775609805372e0
-8.985507246376807e0 -1.0144927536231881e1 1.58132972124666e0 1.58132972124666e0
-8.40579710144927e0 -1.0144927536231881e1 1.5059027628809671e0 1.5059027628809671e0
-7.826086956521734e0 -1.0144927536231881e1 1.4316394131239984e0 1.4316394131239984e0
-7.246376811594198e0 -1.0144927536231881e1 1.358385851774126e0 1.358385851774126e0
-6.666666666666662e0 -1.0144927536231881e1 1.2859978824600384e0 1.2859978824600384e0
-6.0869565217391255e0 -1.0144927536231881e1 1.2143487274922178e0 1.2143487274922178e0
-5.507246376811589e0 -1.0144927536231881e1 1.1433384497557353e0 1.1433384497557353e0
-4.927536231884053e0 -1.0144927536231881e1 1.0729048028965427e0 1.0729048028965427e0
-4.347826086956517e0 -1.0144927536231881e1 1.003035030568245e0 1.003035030568245e0
-3.768115942028981e0 -1.0144927536231881e1 9.337777919434709e-1 9.337777919434709e-1
-3.188405797101445e0 -1.0144927536231881e1 8.652540279523241e-1 8.652540279523241e-1
-2.6086956521739086e0 -1.0144927536231881e1 7.976652784159528e-1 7.976652784159528e-1
-2.0289855072463725e0 -1.0144927536231881e1 7.312978196582421e-1 7.312978196582421e-1
-1.4492753623188364e0 -1.0144927536231881e1 6.665211251934104e-1 6.665211251934104e-1
-8.695652173913001e-1 -1.0144927536231881e1 6.037796332598986e-1 6.037796332598986e-1
-2.8985507246376385e-1 -1.0144927536231881e1 5.435776272910207e-1 5.435776272910207e-1
2.898550724637724e-1 -1.0144927536231881e1 4.864580794932668e-1 4.864580794932668e-1
8.695652173913087e-1 -1.0144927536231881e1 4.329773505670271e-1 4.329773505670271e-1
1.4492753623188448e0 -1.0144927536231881e1 3.836784127187914e-1 3.836784127187914e-1
2.028985507246381e0 -1.0144927536231881e1 3.3906554938187417e-1 3.3906554938187417e-1
2.608695652173917e0 -1.0144927536231881e1 2.9958319879471595e-1 2.9958319879471595e-1
3.188405797101453e0 -1.0144927536231881e1 2.6560083447153504e-1 2.6560083447153504e-1
3.7681159420289894e0 -1.0144927536231881e1 2.3740473273621698e-1 2.3740473273621698e-1
4.347826086956526e0 -1.0144927536231881e1 2.1519643340990963e-1 2.1519643340990963e-1
4.927536231884062e0 -1.0144927536231881e1 1.990968774227167e-1 1.990968774227167e-1
5.507246376811598e0 -1.0144927536231881e1 1.8915472394726712e-1 1.8915472394726712e-1
6.086956521739134e0 -1.0144927536231881e1 1.8535721663716542e-1 1.8535721663716542e-1
6.6666666666666705e0 -1.0144927536231881e1 1.876421091383642e-1 1.876421091383642e-1
7.246376811594207e0 -1.0144927536231881e1 1.9590946433593381e-1 1.9590946433593381e-1
7.826086956521743e0 -1.0144927536231881e1 2.100325045403566e-1 2.100325045403566e-1
8.405797101449279e0 -1.0144927536231881e1 2.2986703338032144e-1 2.2986703338032144e-1
8.985507246376816e0 -1.0144927536231881e1 2.552592306542003e-1 2.552592306542003e-1
9.565217391304353e0 -1.0144927536231881e1 2.860518236025329e-1 2.860518236025329e-1
1.014492753623189e1 -1.0144927536231881e1 3.2208876596741176e-1 3.2208876596741176e-1
1.0724637681159427e1 -1.0144927536231881e1 3.632186235829865e-1 3.632186235829865e-1
1.1304347826086964e1 -1.0144927536231881e1 4.092968887481071e-1 4.092968887481071e-1
1.1884057971014501e1 -1.0144927536231881e1 4.6018744066723805e-1 4.6018744066723805e-1
1.2463768115942038e1 -1.0144927536231881e1 5.157633481056528e-1 5.157633481056528e-1
1.3043478260869575e1 -1.0144927536231881e1 5.759071819095386e-1 5.759071819095386e-1
1.3623188405797112e1 -1.0144927536231881e1 6.405109749358078e-1 6.405109749358078e-1
1.420289855072465e1 -1.0144927536231881e1 7.094759385811257e-1 7.094759385811257e-1
1.4782608695652186e1 -1.0144927536231881e1 7.827120201770339e-1 7.827120201770339e-1
1.5362318840579723e1 -1.0144927536231881e1 8.601373646234004e-1 8.601373646234004e-1
1.594202898550726e1 -1.0144927536231881e1 9.416777267186398e-1 9.416777267186398e-1
1.6521739130434796e1 -1.0144927536231881e1 1.0272658673285329e0 1.0272658673285329e0
1.710144927536233e1 -1.0144927536231881e1 1.116840956292234e0 1.116840956292234e0
1.7681159420289866e1 -1.0144927536231881e1 1.2103479972462226e0 1.2103479972462226e0
1.82608695652174e1 -1.0144927536231881e1 1.3077372838448573e0 1.3077372838448573e0
1.8840579710144937e1 -1.0144927536231881e1 1.4089638927264292e0 1.4089638927264292e0
1.9420289855072472e1 -1.0144927536231881e1 1.513987215647299e0 1.513987215647299e0
2.0e1 -1.0144927536231881e1 1.6227705311860379e0 1.6227705311860379e0

-2.0e1 -9.565217391304344e0 3.3596011403502017e0 3.3596011403502017e0
-1.9420289855072465e1 -9.565217391304344e0 3.2402942426498984e0 3.2402942426498984e0
-1.884057971014493e1 -9.565217391304344e0 3.123970907044361e0 3.123970907044361e0
-1.8260869565217394e1 -9.565217391304344e0 3.0105952403841254e0 3.0105952403841254e0
-1.768115942028986e1 -9.565217391304344e0 2.900127357054e0 2.900127357054e0
-1.7101449275362324e1 -9.565217391304344e0 2.792522902426641e0 2.792522902426641e0
-1.652173913043479e1 -9.565217391304344e0 2.6877325236663823e0 2.6877325236663823e0
-1.5942028985507251e1 -9.565217391304344e0 2.5857012853008667e0 2.5857012853008667e0
-1.5362318840579714e1 -9.565217391304344e0 2.4863680284667993e0 2.4863680284667993e0
-1.4782608695652177e1 -9.565217391304344e0 2.3896646751105637e0 2.3896646751105637e0
-1.420289855072464e1 -9.565217391304344e0 2.2955154820307135e0 2.2955154820307135e0
-1.3623188405797103e1 -9.565217391304344e0 2.2038362549401316e0 2.2038362549401316e0
-1.3043478260869566e1 -9.565217391304344e0 2.114533540279146e0 2.114533540279146e0
-1.246376811594203e1 -9.565217391304344e0 2.027503823044699e0 2.027503823044699e0
-1.1884057971014492e1 -9.565217391304344e0 1.94263277326964e0 1.94263277326964e0
-1.1304347826086955e1 -9.565217391304344e0 1.8597946029494543e0 1.8597946029494543e0
-1.0724637681159418e1 -9.565217391304344e0 1.7788516201437887e0 1.7788516201437887e0
-1.0144927536231881e1 -9.565217391304344e0 1.6996540984768402e0 1.6996540984768402e0
-9.565217391304344e0 -9.565217391304344e0 1.6220406186156584e0 1.6220406186156584e0
-8.985507246376807e0 -9.565217391304344e0 1.5458390827520545e0 1.5458390827520545e0
-8.40579710144927e0 -9.565217391304344e0 1.470868650996899e0 1.470868650996899e0
-7.826086956521734e0 -9.565217391304344e0 1.3969428942270161e0 1.3969428942270161e0
-7.246376811594198e0 -9.565217391304344e0 1.323874491188068e0 1.323874491188068e0
-6.666666666666662e0 -9.565217391304344e0 1.2514818026249497e0 1.2514818026249497e0
-6.0869565217391255e0 -9.565217391304344e0 1.179597609395427e0 1.179597609395427e0
-5.507246376811589e0 -9.565217391304344e0 1.108080176856023e0 1.108080176856023e0
-4.927536231884053e0 -9.565217391304344e0 1.0368265749715162e0 1.0368265749715162e0
-4.347826086956517e0 -9.565217391304344e0 9.657878214278371e-1 9.657878214278371e-1
-3.768115942028981e0 -9.565217391304344e0 8.949849258599105e-1 8.949849258599105e-1
-3.188405797101445e0 -9.565217391304344e0 8.245243423663436e-1 8.245243423663436e-1
-2.6086956521739086e0 -9.565217391304344e0 7.546107895350191e-1 7.546107895350191e-1
-2.0289855072463725e0 -9.565217391304344e0 6.855550380126973e-1 6.855550380126973e-1
-1.4492753623188364e0 -9.565217391304344e0 6.17774293521672e-1 6.17774293521672e-1
-8.695652173913001e-1 -9.565217391304344e0 5.517833830935575e-1 5.517833830935575e-1
-2.8985507246376385e-1 -9.565217391304344e0 4.88176125170489e-1 4.88176125170489e-1
2.898550724637724e-1 -9.565217391304344e0 4.275978718889507e-1 4.275978718889507e-1
8.695652173913087e-1 -9.565217391304344e0 3.7071189100852037e-1 3.7071189100852037e-1
1.4492753623188448e0 -9.565217391304344e0 3.1816353466568204e-1 3.1816353466568204e-1
2.028985507246381e0 -9.565217391304344e0 2.705466213025709e-1 2.705466213025709e-1
2.608695652173917e0 -9.565217391304344e0 2.2837597795080167e-1 2.2837597795080167e-1
3.188405797101453e0 -9.565217391304344e0 1.9206881033266782e-1 1.9206881033266782e-1
3.7681159420289894e0 -9.565217391304344e0 1.619358890949295e-1 1.619358890949295e-1
4.347826086956526e0 -9.565217391304344e0 1.3818193282546942e-1 1.3818193282546942e-1
4.927536231884062e0 -9.565217391304344e0 1.2091339562289538e-1 1.2091339562289538e-1
5.507246376811598e0 -9.565217391304344e0 1.1015128712213157e-1 1.1015128712213157e-1
6.086956521739134e0 -9.565217391304344e0 1.0584662500910869e-1 1.0584662500910869e-1
6.6666666666666705e0 -9.565217391304344e0 1.0789647924860479e-1 1.0789647924860479e-1
7.246376811594207e0 -9.565217391304344e0 1.1615911519714384e-1 1.1615911519714384e-1
7.826086956521743e0 -9.565217391304344e0 1.304673137124912e-1 1.304673137124912e-1
8.405797101449279e0 -9.565217391304344e0 1.5063943553954162e-1 1.5063943553954162e-1
8.985507246376816e0 -9.565217391304344e0 1.764881594239578e-1 1.764881594239578e-1
9.565217391304353e0 -9.565217391304344e0 2.078270562425637e-1 2.078270562425637e-1
1.014492753623189e1 -9.565217391304344e0 2.444752861062296e-1 2.444752861062296e-1
1.0724637681159427e1 -9.565217391304344e0 2.862607512067675e-1 2.862607512067675e-1
1.1304347826086964e1 -9.565217391304344e0 3.3302203221122584e-1 3.3302203221122584e-1
1.1884057971014501e1 -9.565217391304344e0 3.846094027438025e-1 3.846094027438025e-1
1.2463768115942038e1 -9.565217391304344e0 4.408851708641439e-1 4.408851708641439e-1
1.3043478260869575e1 -9.565217391304344e0 5.017235485677355e-1 5.017235485677355e-1
1.3623188405797112e1 -9.565217391304344e0 5.670102058874269e-1 5.670102058874269e-1
1.420289855072465e1 -9.565217391304344e0 6.366416278201594e-1 6.366416278201594e-1
1.4782608695652186e1 -9.565217391304344e0 7.105243608062621e-1 7.105243608062621e-1
1.5362318840579723e1 -9.565217391304344e0 7.885742105586173e-1 7.885742105586173e-1
1.594202898550726e1 -9.565217391304344e0 8.707154338757792e-1 8.707154338757792e-1
1.6521739130434796e1 -9.565217391304344e0 9.568799527041304e-1 9.568799527041304e-1
1.710144927536233e1 -9.565217391304344e0 1.0470066081803768e0 1.0470066081803768e0
1.7681159420289866e1 -9.565217391304344e0 1.1410404648321602e0 1.1410404648321602e0
1.82608695652174e1 -9.565217391304344e0 1.2389321698238158e0 1.2389321698238158e0
1.8840579710144937e1 -9.565217391304344e0 1.3406373685279993e0 1.3406373685279993e0
1.9420289855072472e1 -9.565217391304344e0 1.4461161753295189e0 1.4461161753295189e0
2.0e1 -9.565217391304344e0 1.5553326970789088e0 1.5553326970789088e0

-2.0e1 -8.985507246376807e0 3.3158653984841417e0 3.3158653984841417e0
-1.9420289855072465e1 -8.985507246376807e0 3.196997511029922e0 3.196997511029922e0
-1.884057971014493e1 -8.985507246376807e0 3.0811376026485253e0 3.0811376026485253e0
-1.8260869565217394e1 -8.985507246376807e0 2.9682509734988844e0 2.9682509734988844e0
-1.768115942028986e1 -8.985507246376807e0 2.8582988796236886e0 2.8582988796236886e0
-1.7101449275362324e1 -8.985507246376807e0 2.7512380144006263e0 2.7512380144006263e0
-1.652173913043479e1 -8.985507246376807e0 2.647019924227025e0 2.647019924227025e0
-1.5942028985507251e1 -8.985507246376807e0 2.5455903524509833e0 2.5455903524509833e0
-1.5362318840579714e1 -8.985507246376807e0 2.4468885063010077e0 2.4468885063010077e0
-1.4782608695652177e1 -8.985507246376807e0 2.3508462430886334e0 2.3508462430886334e0
-1.420289855072464e1 -8.985507246376807e0 2.2573871746365466e0 2.2573871746365466e0
-1.3623188405797103e1 -8.985507246376807e0 2.166425693230005e0 2.166425693230005e0
-1.3043478260869566e1 -8.985507246376807e0 2.077865929092572e0 2.077865929092572e0
-1.246376811594203e1 -8.985507246376807e0 1.991600659360702e0 1.991600659360702e0
-1.1884057971014492e1 -8.985507246376807e0 1.907510202947603e0 1.907510202947603e0
-1.1304347826086955e1 -8.985507246376807e0 1.8254613559953428e0 1.8254613559953428e0
-1.0724637681159418e1 -8.985507246376807e0 1.7453064505143365e0 1.7453064505143365e0
-1.0144927536231881e1 -8.985507246376807e0 1.666882656123593e0 1.666882656123593e0
-9.565217391304344e0 -8.985507246376807e0 1.5900116931819932e0 1.5900116931819932e0
-8.985507246376807e0 -8.985507246376807e0 1.5145001859334486e0 1.5145001859334486e0
-8.40579710144927e0 -8.985507246376807e0 1.4401409557028562e0 1.4401409557028562e0
-7.826086956521734e0 -8.985507246376807e0 1.3667156324328507e0 1.3667156324328507e0
-7.246376811594198e0 -8.985507246376807e0 1.2939990380412827e0 1.2939990380412827e0
-6.666666666666662e0 -8.985507246376807e0 1.221765848769138e0 1.221765848769138e0
-6.0869565217391255e0 -8.985507246376807e0 1.1498000460306779e0 1.1498000460306779e0
-5.507246376811589e0 -8.985507246376807e0 1.0779075735772596e0 1.0779075735772596e0
-4.927536231884053e0 -8.985507246376807e0 1.0059323801629532e0 1.0059323801629532e0
-4.347826086956517e0 -8.985507246376807e0 9.337755888898291e-1 9.337755888898291e-1
-3.768115942028981e0 -8.985507246376807e0 8.614168673869893e-1 8.614168673869893e-1
-3.188405797101445e0 -8.985507246376807e0 7.889362051791656e-1 7.889362051791656e-1
-2.6086956521739086e0 -8.985507246376807e0 7.165333622657609e-1 7.165333622657609e-1
-2.0289855072463725e0 -8.985507246376807e0 6.445414847511727e-1 6.445414847511727e-1
-1.4492753623188364e0 -8.985507246376807e0 5.734311365771927e-1 5.734311365771927e-1
-8.695652173913001e-1 -8.985507246376807e0 5.038016155701244e-1 5.038016155701244e-1
-2.8985507246376385e-1 -8.985507246376807e0 4.36358076199573e-1 4.36358076199573e-1
2.898550724637724e-1 -8.985507246376807e0 3.718754881776569e-1 3.718754881776569e-1
8.695652173913087e-1 -8.985507246376807e0 3.111532258497437e-1 3.111532258497437e-1
1.4492753623188448e0 -8.985507246376807e0 2.5496625892795155e-1 2.5496625892795155e-1
2.028985507246381e0 -8.985507246376807e0 2.040197418818859e-1 2.040197418818859e-1
2.608695652173917e0 -8.985507246376807e0 1.5891297253785014e-1 1.5891297253785014e-1
3.188405797101453e0 -8.985507246376807e0 1.2011651483763591e-1 1.2011651483763591e-1
3.7681159420289894e0 -8.985507246376807e0 8.79635148856408e-2 8.79635148856408e-2
4.347826086956526e0 -8.985507246376807e0 6.265373268126784e-2 6.265373268126784e-2
4.927536231884062e0 -8.985507246376807e0 4.426715774924861e-2 4.426715774924861e-2
5.507246376811598e0 -8.985507246376807e0 3.278345771868507e-2 3.278345771868507e-2
6.086956521739134e0 -8.985507246376807e0 2.81037556916478e-2 2.81037556916478e-2
6.6666666666666705e0 -8.985507246376807e0 3.0072000422206924e-2 3.0072000422206924e-2
7.246376811594207e0 -8.985507246376807e0 3.8494135661719553e-2 3.8494135661719553e-2
7.826086956521743e0 -8.985507246376807e0 5.315414282444708e-2 5.315414282444708e-2
8.405797101449279e0 -8.985507246376807e0 7.382669815137477e-2 7.382669815137477e-2
8.985507246376816e0 -8.985507246376807e0 1.002866235603539e-1 1.002866235603539e-1
9.565217391304353e0 -8.985507246376807e0 1.323155489940191e-1 1.323155489940191e-1
1.014492753623189e1 -8.985507246376807e0 1.6970629577726748e-1 1.6970629577726748e-1
1.0724637681159427e1 -8.985507246376807e0 2.122654881540098e-1 2.122654881540098e-1
1.1304347826086964e1 -8.985507246376807e0 2.598148464831277e-1 2.598148464831277e-1
1.1884057971014501e1 -8.985507246376807e0 3.1219154038362984e-1 3.1219154038362984e-1
1.2463768115942038e1 -8.985507246376807e0 3.692479018659309e-1 3.692479018659309e-1
1.3043478260869575e1 -8.985507246376807e0 4.308507270720999e-1 4.308507270720999e-1
1.3623188405797112e1 -8.985507246376807e0 4.968803349153439e-1 4.968803349153439e-1
1.420289855072465e1 -8.985507246376807e0 5.672295025321165e-1 5.672295025321165e-1
1.4782608695652186e1 -8.985507246376807e0 6.418023601459828e-1 6.418023601459828e-1
1.5362318840579723e1 -8.985507246376807e0 7.205133000421994e-1 7.205133000421994e-1
1.594202898550726e1 -8.985507246376807e0 8.032859340434525e-1 8.032859340434525e-1
1.6521739130434796e1 -8.985507246376807e0 8.900521194612774e-1 8.900521194612774e-1
1.710144927536233e1 -8.985507246376807e0 9.807510635241814e-1 9.807510635241814e-1
1.7681159420289866e1 -8.985507246376807e0 1.0753285095802618e0 1.0753285095802618e0
1.82608695652174e1 -8.985507246376807e0 1.1737360040268472e0 1.1737360040268472e0
1.8840579710144937e1 -8.985507246376807e0 1.275930240241625e0 1.275930240241625e0
1.9420289855072472e1 -8.985507246376807e0 1.3818724742672854e0 1.3818724742672854e0
2.0e1 -8.985507246376807e0 1.4915280062627594e0 1.4915280062627594e0

-2.0e1 -8.40579710144927e0 3.275173801226519e0 3.275173801226519e0
-1.9420289855072465e1 -8.40579710144927e0 3.1567475316361318e0 3.1567475316361318e0
-1.884057971014493e1 -8.40579710144927e0 3.041355592897161e0 3.041355592897161e0
-1.8260869565217394e1 -8.40579710144927e0 2.9289648470904233e0 2.9289648470904233e0
-1.768115942028986e1 -8.40579710144927e0 2.819538121373917e0 2.819538121373917e0
-1.7101449275362324e1 -8.40579710144927e0 2.71303365611691e0 2.71303365611691e0
-1.652173913043479e1 -8.40579710144927e0 2.6094044747854515e0 2.6094044747854515e0
-1.5942028985507251e1 -8.40579710144927e0 2.5085976659127294e0 2.5085976659127294e0
-1.5362318840579714e1 -8.40579710144927e0 2.4105535672703273e0 2.4105535672703273e0
-1.4782608695652177e1 -8.40579710144927e0 2.3152048427254757e0 2.3152048427254757e0
-1.420289855072464e1 -8.40579710144927e0 2.2224754435885443e0 2.2224754435885443e0
-1.3623188405797103e1 -8.40579710144927e0 2.1322794490525623e0 2.1322794490525623e0
-1.3043478260869566e1 -8.40579710144927e0 2.0445197853561825e0 2.0445197853561825e0
-1.246376811594203e1 -8.40579710144927e0 1.9590868316192072e0 1.9590868316192072e0
-1.1884057971014492e1 -8.40579710144927e0 1.8758569333526953e0 1.8758569333526953e0
-1.1304347826086955e1 -8.40579710144927e0 1.7946908643655828e0 1.7946908643655828e0
-1.0724637681159418e1 -8.40579710144927e0 1.7154323066656936e0 1.7154323066656936e0
-1.0144927536231881e1 -8.40579710144927e0 1.6379064590362065e0 1.6379064590362065e0
-9.565217391304344e0 -8.40579710144927e0 1.5619189417180963e0 1.5619189417180963e0
-8.985507246376807e0 -8.40579710144927e0 1.4872552404460109e0 1.4872552404460109e0
-8.40579710144927e0 -8.40579710144927e0 1.4136810302938771e0 1.4136810302938771e0
-7.826086956521734e0 -8.40579710144927e0 1.3409438377277056e0 1.3409438377277056e0
-7.246376811594198e0 -8.40579710144927e0 1.2687766311011779e0 1.2687766311011779e0
-6.666666666666662e0 -8.40579710144927e0 1.1969040577779309e0 1.1969040577779309e0
-6.0869565217391255e0 -8.40579710144927e0 1.12505213519322e0 1.12505213519322e0
-5.507246376811589e0 -8.40579710144927e0 1.0529621951390595e0 1.0529621951390595e0
-4.927536231884053e0 -8.40579710144927e0 9.804096908487353e-1 9.804096908487353e-1
-4.347826086956517e0 -8.40579710144927e0 9.072280018395293e-1 9.072280018395293e-1
-3.768115942028981e0 -8.40579710144927e0 8.333365174094385e-1 8.333365174094385e-1
-3.188405797101445e0 -8.40579710144927e0 7.587710163091536e-1 7.587710163091536e-1
-2.6086956521739086e0 -8.40579710144927e0 6.837128044544727e-1 6.837128044544727e-1
-2.0289855072463725e0 -8.40579710144927e0 6.085115686006404e-1 6.085115686006404e-1
-1.4492753623188364e0 -8.40579710144927e0 5.336960364404326e-1 5.336960364404326e-1
-8.695652173913001e-1 -8.40579710144927e0 4.5996699397565355e-1 4.5996699397565355e-1
-2.8985507246376385e-1 -8.40579710144927e0 3.8816948020860803e-1 3.8816948020860803e-1
2.898550724637724e-1 -8.40579710144927e0 3.192449285290503e-1 3.192449285290503e-1
8.695652173913087e-1 -8.40579710144927e0 2.541686918046429e-1 2.541686918046429e-1
1.4492753623188448e0 -8.40579710144927e0 1.9388220342514007e-1 1.9388220342514007e-1
2.028985507246381e0 -8.40579710144927e0 1.3923050239284668e-1 1.3923050239284668e-1
2.608695652173917e0 -8.40579710144927e0 9.091437470956687e-2 9.091437470956687e-2
3.188405797101453e0 -8.40579710144927e0 4.946254806807643e-2 4.946254806807643e-2
3.7681159420289894e0 -8.40579710144927e0 1.522470922362007e-2 1.522470922362007e-2
4.347826086956526e0 -8.40579710144927e0 -1.161783590800386e-2 -1.161783590800386e-2
4.927536231884062e0 -8.40579710144927e0 -3.102930857610503e-2 -3.102930857610503e-2
5.507246376811598e0 -8.40579710144927e0 -4.3090319482686157e-2 -4.3090319482686157e-2
6.086956521739134e0 -8.40579710144927e0 -4.7967489110465666e-2 -4.7967489110465666e-2
6.6666666666666705e0 -8.40579710144927e0 -4.588536422615719e-2 -4.588536422615719e-2
7.246376811594207e0 -8.40579710144927e0 -3.71026130377472e-2 -3.71026130377472e-2
7.826086956521743e0 -8.40579710144927e0 -2.1893218109979795e-2 -2.1893218109979795e-2
8.405797101449279e0 -8.40579710144927e0 -5.325320792176624e-4 -5.325320792176624e-4
8.985507246376816e0 -8.40579710144927e0 2.671241340822039e-2 2.671241340822039e-2
9.565217391304353e0 -8.40579710144927e0 5.958914481834487e-2 5.958914481834487e-2
1.014492753623189e1 -8.40579710144927e0 9.786333722508234e-2 9.786333722508234e-2
1.0724637681159427e1 -8.40579710144927e0 1.413204763630812e-1 1.413204763630812e-1
1.1304347826086964e1 -8.40579710144927e0 1.8976618247331623e-1 1.8976618247331623e-1
1.1884057971014501e1 -8.40579710144927e0 2.4302565433896584e-1 2.4302565433896584e-1
1.2463768115942038e1 -8.40579710144927e0 3.0094257396785484e-1 3.0094257396785484e-1
1.3043478260869575e1 -8.40579710144927e0 3.633777151689178e-1 3.633777151689178e-1
1.3623188405797112e1 -8.40579710144927e0 4.302074234532146e-1 4.302074234532146e-1
1.420289855072465e1 -8.40579710144927e0 5.013220779405473e-1 5.013220779405473e-1
1.4782608695652186e1 -8.40579710144927e0 5.766246048695693e-1 5.766246048695693e-1
1.5362318840579723e1 -8.40579710144927e0 6.560290834333083e-1 6.560290834333083e-1
1.594202898550726e1 -8.40579710144927e0 7.394594649421358e-1 7.394594649421358e-1
1.6521739130434796e1 -8.40579710144927e0 8.268484132632801e-1 8.268484132632801e-1
1.710144927536233e1 -8.40579710144927e0 9.181362661683268e-1 9.181362661683268e-1
1.7681159420289866e1 -8.40579710144927e0 1.0132701121904626e0 1.0132701121904626e0
1.82608695652174e1 -8.40579710144927e0 1.1122029747957365e0 1.1122029747957365e0
1.8840579710144937e1 -8.40579710144927e0 1.214893094353418e0 1.214893094353418e0
1.9420289855072472e1 -8.40579710144927e0 1.3213032980215038e0 1.3213032980215038e0
2.0e1 -8.40579710144927e0 1.431400447880811e0 1.431400447880811e0

-2.0e1 -7.826086956521734e0 3.2374809649609517e0 3.2374809649609517e0
-1.9420289855072465e1 -7.826086956521734e0 3.1194953698653443e0 3.1194953698653443e0
-1.884057971014493e1 -7.826086956521734e0 3.00457212056413e0 3.00457212056413e0
-1.8260869565217394e1 -7.826086956521734e0 2.8926800016626704e0 2.8926800016626704e0
-1.768115942028986e1 -7.826086956521734e0 2.7837838380586732e0 2.7837838380586732e0
-1.7101449275362324e1 -7.826086956521734e0 2.6778439208018625e0 2.6778439208018625e0
-1.652173913043479e1 -7.826086956521734e0 2.5748153436194374e0 2.5748153436194374e0
-1.5942028985507251e1 -7.826086956521734e0 2.4746472366907355e0 2.4746472366907355e0
-1.5362318840579714e1 -7.826086956521734e0 2.3772818829126403e0 2.3772818829126403e0
-1.4782608695652177e1 -7.826086956521734e0 2.282653700846117e0 2.282653700846117e0
-1.420289855072464e1 -7.826086956521734e0 2.1906880780849525e0 2.1906880780849525e0
-1.3623188405797103e1 -7.826086956521734e0 2.1013000394251904e0 2.1013000394251904e0
-1.3043478260869566e1 -7.826086956521734e0 2.014392736676627e0 2.014392736676627e0
-1.246376811594203e1 -7.826086956521734e0 1.9298557523481321e0 1.9298557523481321e0
-1.1884057971014492e1 -7.826086956521734e0 1.8475632193672422e0 1.8475632193672422e0
-1.1304347826086955e1 -7.826086956521734e0 1.7673717757647611e0 1.7673717757647611e0
-1.0724637681159418e1 -7.826086956521734e0 1.6891184000751296e0 1.6891184000751296e0
-1.0144927536231881e1 -7.826086956521734e0 1.6126182143956496e0 1.6126182143956496e0
-9.565217391304344e0 -7.826086956521734e0 1.5376624031730746e0 1.5376624031730746e0
-8.985507246376807e0 -7.826086956521734e0 1.4640164835149547e0 1.4640164835149547e0
-8.40579710144927e0 -7.826086956521734e0 1.3914192842402127e0 1.3914192842402127e0
-7.826086956521734e0 -7.826086956521734e0 1.3195831516969436e0 1.3195831516969436e0
-7.246376811594198e0 -7.826086956521734e0 1.2481961012315534e0 1.2481961012315534e0
-6.666666666666662e0 -7.826086956521734e0 1.176926863077211e0 1.176926863077211e0
-6.0869565217391255e0 -7.826086956521734e0 1.1054339972578309e0 1.1054339972578309e0
-5.507246376811589e0 -7.826086956521734e0 1.0333804047043333e0 1.0333804047043333e0
-4.927536231884053e0 -7.826086956521734e0 9.604545215239877e-1 9.604545215239877e-1
-4.347826086956517e0 -7.826086956521734e0 8.863990748459281e-1 8.863990748459281e-1
-3.768115942028981e0 -7.826086956521734e0 8.110472927909625e-1 8.110472927909625e-1
-3.188405797101445e0 -7.826086956521734e0 7.343647302036678e-1 7.343647302036678e-1
-2.6086956521739086e0 -7.826086956521734e0 6.564924163003911e-1 6.564924163003911e-1
-2.0289855072463725e0 -7.826086956521734e0 5.77784254982003e-1 5.77784254982003e-1
-1.4492753623188364e0 -7.826086956521734e0 4.9882944081662717e-1 4.9882944081662717e-1
-8.695652173913001e-1 -7.826086956521734e0 4.2045042966652807e-1 4.2045042966652807e-1
-2.8985507246376385e-1 -7.826086956521734e0 3.4366992558024273e-1 3.4366992558024273e-1
2.898550724637724e-1 -7.826086956521734e0 2.696466045604822e-1 2.696466045604822e-1
8.695652173913087e-1 -7.826086956521734e0 1.9958737751683497e-1 1.9958737751683497e-1
1.4492753623188448e0 -7.826086956521734e0 1.3465092045201213e-1 1.3465092045201213e-1
2.028985507246381e0 -7.826086956521734e0 7.585993741455066e-2 7.585993741455066e-2
2.608695652173917e0 -7.826086956521734e0 2.4036884266715078e-2 2.4036884266715078e-2
3.188405797101453e0 -7.826086956521734e0 -2.0229044423371204e-2 -2.0229044423371204e-2
3.7681159420289894e0 -7.826086956521734e0 -5.65839447548373e-2 -5.65839447548373e-2
4.347826086956526e0 -7.826086956521734e0 -8.488678751133616e-2 -8.488678751133616e-2
4.927536231884062e0 -7.826086956521734e0 -1.0517201784829083e-1 -1.0517201784829083e-1
5.507246376811598e0 -7.826086956521734e0 -1.176064076448936e-1 -1.176064076448936e-1
6.086956521739134e0 -7.826086956521734e0 -1.2244722977200989e-1 -1.2244722977200989e-1
6.6666666666666705e0 -7.826086956521734e0 -1.2000604812237103e-1 -1.2000604812237103e-1
7.246376811594207e0 -7.826086956521734e0 -1.1061996176505606e-1 -1.1061996176505606e-1
7.826086956521743e0 -7.826086956521734e0 -9.463041067615097e-2 -9.463041067615097e-2
8.405797101449279e0 -7.826086956521734e0 -7.236866462248637e-2 -7.236866462248637e-2
8.985507246376816e0 -7.826086956521734e0 -4.4146708257656875e-2 -4.4146708257656875e-2
9.565217391304353e0 -7.826086956521734e0 -1.0252195233567019e-2 -1.0252195233567019e-2
1.014492753623189e1 -7.826086956521734e0 2.9053703268706155e-2 2.9053703268706155e-2
1.0724637681159427e1 -7.826086956521734e0 7.353650435671188e-2 7.353650435671188e-2
1.1304347826086964e1 -7.826086956521734e0 1.2298739247720458e-1 1.2298739247720458e-1
1.1884057971014501e1 -7.826086956521734e0 1.7722148972748586e-1 1.7722148972748586e-1
1.2463768115942038e1 -7.826086956521734e0 2.3607577464199625e-1 2.3607577464199625e-1
1.3043478260869575e1 -7.826086956521734e0 2.9940688525153947e-1 2.9940688525153947e-1
1.3623188405797112e1 -7.826086956521734e0 3.670889544836534e-1 3.670889544836534e-1
1.420289855072465e1 -7.826086956521734e0 4.390115648472058e-1 4.390115648472058e-1
1.4782608695652186e1 -7.826086956521734e0 5.150778681519943e-1 5.150778681519943e-1
1.5362318840579723e1 -7.826086956521734e0 5.952028891940615e-1 5.952028891940615e-1
1.594202898550726e1 -7.826086956521734e0 6.793120155671954e-1 6.793120155671954e-1
1.6521739130434796e1 -7.826086956521734e0 7.673396658323604e-1 7.673396658323604e-1
1.710144927536233e1 -7.826086956521734e0 8.592281228864398e-1 8.592281228864398e-1
1.7681159420289866e1 -7.826086956521734e0 9.549265169087718e-1 9.549265169087718e-1
1.82608695652174e1 -7.826086956521734e0 1.0543899416265556e0 1.0543899416265556e0
1.8840579710144937e1 -7.826086956521734e0 1.157578688089516e0 1.157578688089516e0
1.9420289855072472e1 -7.826086956521734e0 1.2644575811953584e0 1.2644575811953584e0
2.0e1 -7.826086956521734e0 1.3749954055494449e0 1.3749954055494449e0

-2.0e1 -7.246376811594198e0 3.202740509135834e0 3.202740509135834e0
-1.9420289855072465e1 -7.246376811594198e0 3.0851907676185415e0 3.0851907676185415e0
-1.884057971014493e1 -7.246376811594198e0 2.9707327097527343e0 2.9707327097527343e0
-1.8260869565217394e1 -7.246376811594198e0 2.859337382037099e0 2.859337382037099e0
-1.768115942028986e1 -7.246376811594198e0 2.7509720153672466e0 2.7509720153672466e0
-1.7101449275362324e1 -7.246376811594198e0 2.6455994417415742e0 2.6455994417415742e0
-1.652173913043479e1 -7.246376811594198e0 2.5431774127427005e0 2.5431774127427005e0
-1.5942028985507251e1 -7.246376811594198e0 2.443657802814422e0 2.443657802814422e0
-1.5362318840579714e1 -7.246376811594198e0 2.346985677787713e0 2.346985677787713e0
-1.4782608695652177e1 -7.246376811594198e0 2.2530982064488874e0 2.2530982064488874e0
-1.420289855072464e1 -7.246376811594198e0 2.161923390397164e0 2.161923390397164e0
-1.3623188405797103e1 -7.246376811594198e0 2.0733785853765534e0 2.0733785853765534e0
-1.3043478260869566e1 -7.246376811594198e0 1.9873687863084732e0 1.9873687863084732e0
-1.246376811594203e1 -7.246376811594198e0 1.903784649402109e0 1.903784649402109e0
-1.1884057971014492e1 -7.246376811594198e0 1.822500229564252e0 1.822500229564252e0
-1.1304347826086955e1 -7.246376811594198e0 1.743370422307709e0 1.743370422307709e0
-1.0724637681159418e1 -7.246376811594198e0 1.6662281201301932e0 1.6662281201301932e0
-1.0144927536231881e1 -7.246376811594198e0 1.5908811292617648e0 1.5908811292617648e0
-9.565217391304344e0 -7.246376811594198e0 1.5171089513466163e0 1.5171089513466163e0
-8.985507246376807e0 -7.246376811594198e0 1.4446596263268305e0 1.4446596263268305e0
-8.40579710144927e0 -7.246376811594198e0 1.3732469706322918e0 1.3732469706322918e0
-7.826086956521734e0 -7.246376811594198e0 1.302548743751418e0 1.302548743751418e0
-7.246376811594198e0 -7.246376811594198e0 1.2322065501426485e0 1.2322065501426485e0
-6.666666666666662e0 -7.246376811594198e0 1.1618286375211555e0 1.1618286375211555e0
-6.0869565217391255e0 -7.246376811594198e0 1.0909971693890361e0 1.0909971693890361e0
-5.507246376811589e0 -7.246376811594198e0 1.0192819652861302e0 1.0192819652861302e0
-4.927536231884053e0 -7.246376811594198e0 9.4626297246798e-1 9.4626297246798e-1
-4.347826086956517e0 -7.246376811594198e0 8.715635983176748e-1 8.715635983176748e-1
-3.768115942028981e0 -7.246376811594198e0 7.948961098829046e-1 7.948961098829046e-1
-3.188405797101445e0 -7.246376811594198e0 7.161181563790175e-1 7.161181563790175e-1
-2.6086956521739086e0 -7.246376811594198e0 6.352958177791471e-1 6.352958177791471e-1
-2.0289855072463725e0 -7.246376811594198e0 5.527637209411e-1 5.527637209411e-1
-1.4492753623188364e0 -7.246376811594198e0 4.691680149953561e-1 4.691680149953561e-1
-8.695652173913001e-1 -7.246376811594198e0 3.854758234329645e-1 3.854758234329645e-1
-2.8985507246376385e-1 -7.246376811594198e0 3.0293800264208637e-1 3.0293800264208637e-1
2.898550724637724e-1 -7.246376811594198e0 2.230019259443432e-1 2.230019259443432e-1
8.695652173913087e-1 -7.246376811594198e0 1.4718538219610316e-1 1.4718538219610316e-1
1.4492753623188448e0 -7.246376811594198e0 7.693574471898784e-2 7.693574471898784e-2
2.028985507246381e0 -7.246376811594198e0 1.350386990115815e-2 1.350386990115815e-2
2.608695652173917e0 -7.246376811594198e0 -4.214311876633642e-2 -4.214311876633642e-2
3.188405797101453e0 -7.246376811594198e0 -8.935907215301631e-2 -8.935907215301631e-2
3.7681159420289894e0 -7.246376811594198e0 -1.2780936340107446e-1 -1.2780936340107446e-1
4.347826086956526e0 -7.246376811594198e0 -1.574279125373782e-1 -1.574279125373782e-1
4.927536231884062e0 -7.246376811594198e0 -1.7835707034657833e-1 -1.7835707034657833e-1
5.507246376811598e0 -7.246376811594198e0 -1.908845697809856e-1 -1.908845697809856e-1
6.086956521739134e0 -7.246376811594198e0 -1.9538700345751048e-1 -1.9538700345751048e-1
6.6666666666666705e0 -7.246376811594198e0 -1.9228442412061086e-1 -1.9228442412061086e-1
7.246376811594207e0 -7.246376811594198e0 -1.8200701223044635e-1 -1.8200701223044635e-1
7.826086956521743e0 -7.246376811594198e0 -1.6497260428492044e-1 -1.6497260428492044e-1
8.405797101449279e0 -7.246376811594198e0 -1.4157295256886115e-1 -1.4157295256886115e-1
8.985507246376816e0 -7.246376811594198e0 -1.1216645262382796e-1 -1.1216645262382796e-1
9.565217391304353e0 -7.246376811594198e0 -7.7075344961404e-2 -7.7075344961404e-2
1.014492753623189e1 -7.246376811594198e0 -3.6585813151704394e-2 -3.6585813151704394e-2
1.0724637681159427e1 -7.246376811594198e0 9.050182747353142e-3 9.050182747353142e-3
1.1304347826086964e1 -7.246376811594198e0 5.961214437996176e-2 5.961214437996176e-2
1.1884057971014501e1 -7.246376811594198e0 1.1490787797618063e-1 1.1490787797618063e-1
1.2463768115942038e1 -7.246376811594198e0 1.7477027603372408e-1 1.7477027603372408e-1
1.3043478260869575e1 -7.246376811594198e0 2.3905423406539839e-1 2.3905423406539839e-1
1.3623188405797112e1 -7.246376811594198e0 3.076338069779947e-1 3.076338069779947e-1
1.420289855072465e1 -7.246376811594198e0 3.8039965098069883e-1 3.8039965098069883e-1
1.4782608695652186e1 -7.246376811594198e0 4.572567609949285e-1 4.572567609949285e-1
1.5362318840579723e1 -7.246376811594198e0 5.381224927646943e-1 5.381224927646943e-1
1.594202898550726e1 -7.246376811594198e0 6.229248478892138e-1 6.229248478892138e-1
1.6521739130434796e1 -7.246376811594198e0 7.116009951548027e-1 7.116009951548027e-1
1.710144927536233e1 -7.246376811594198e0 8.040960003924338e-1 8.040960003924338e-1
1.7681159420289866e1 -7.246376811594198e0 9.003617380459036e-1 9.003617380459036e-1
1.82608695652174e1 -7.246376811594198e0 1.0003559596978326e0 1.0003559596978326e0
1.8840579710144937e1 -7.246376811594198e0 1.104041497346616e0 1.104041497346616e0
1.9420289855072472e1 -7.246376811594198e0 1.2113855818878658e0 1.2113855818878658e0
2.0e1 -7.246376811594198e0 1.3223592598202667e0 1.3223592598202667e0

-2.0e1 -6.666666666666662e0 3.1709055202727354e0 3.1709055202727354e0
-1.9420289855072465e1 -6.666666666666662e0 3.053782648921818e0 3.053782648921818e0
-1.884057971014493e1 -6.666666666666662e0 2.9397817142732174e0 2.9397817142732174e0
-1.8260869565217394e1 -6.666666666666662e0 2.8288763284317833e0 2.8288763284317833e0
-1.768115942028986e1 -6.666666666666662e0 2.721036500844538e0 2.721036500844538e0
-1.7101449275362324e1 -6.666666666666662e0 2.616228060547101e0 2.616228060547101e0
-1.652173913043479e1 -6.666666666666662e0 2.5144119742560465e0 2.5144119742560465e0
-1.5942028985507251e1 -6.666666666666662e0 2.415543540241052e0 2.415543540241052e0
-1.5362318840579714e1 -6.666666666666662e0 2.319571434116453e0 2.319571434116453e0
-1.4782608695652177e1 -6.666666666666662e0 2.226436578355111e0 2.226436578355111e0
-1.420289855072464e1 -6.666666666666662e0 2.136070802506131e0 2.136070802506131e0
-1.3623188405797103e1 -6.666666666666662e0 2.0483952559692216e0 2.0483952559692216e0
-1.3043478260869566e1 -6.666666666666662e0 1.9633185301271876e0 1.9633185301271876e0
-1.246376811594203e1 -6.666666666666662e0 1.8807344423967791e0 1.8807344423967791e0
-1.1884057971014492e1 -6.666666666666662e0 1.8005194326279974e0 1.8005194326279974e0
-1.1304347826086955e1 -6.666666666666662e0 1.7225295244718093e0 1.7225295244718093e0
-1.0724637681159418e1 -6.666666666666662e0 1.6465968144719882e0 1.6465968144719882e0
-1.0144927536231881e1 -6.666666666666662e0 1.5725254755004756e0 1.5725254755004756e0
-9.565217391304344e0 -6.666666666666662e0 1.5000873077067642e0 1.5000873077067642e0
-8.985507246376807e0 -6.666666666666662e0 1.4290169528294743e0 1.4290169528294743e0
-8.40579710144927e0 -6.666666666666662e0 1.3590070258654205e0 1.3590070258654205e0
-7.826086956521734e0 -6.666666666666662e0 1.2897036379641313e0 1.2897036379641313e0
-7.246376811594198e0 -6.666666666666662e0 1.220703118462102e0 1.220703118462102e0
-6.666666666666662e0 -6.666666666666662e0 1.1515512256309912e0 1.1515512256309912e0
-6.0869565217391255e0 -6.666666666666662e0 1.0817467847312665e0 1.0817467847312665e0
-5.507246376811589e0 -6.666666666666662e0 1.0107524824930352e0 1.0107524824930352e0
-4.927536231884053e0 -6.666666666666662e0 9.38016349888678e-1 9.38016349888678e-1
-4.347826086956517e0 -6.666666666666662e0 8.630079611812422e-1 8.630079611812422e-1
-3.768115942028981e0 -6.666666666666662e0 7.852729676529885e-1 7.852729676529885e-1
-3.188405797101445e0 -6.666666666666662e0 7.04507377161177e-1 7.04507377161177e-1
-2.6086956521739086e0 -6.666666666666662e0 6.206480358310891e-1 6.206480358310891e-1
-2.0289855072463725e0 -6.666666666666662e0 5.339677489479967e-1 5.339677489479967e-1
-1.4492753623188364e0 -6.666666666666662e0 4.451538619323871e-1 4.451538619323871e-1
-8.695652173913001e-1 -6.666666666666662e0 3.553421246264733e-1 3.553421246264733e-1
-2.8985507246376385e-1 -6.666666666666662e0 2.6607952631369314e-1 2.6607952631369314e-1
2.898550724637724e-1 -6.666666666666662e0 1.792050777610792e-1 1.792050777610792e-1
8.695652173913087e-1 -6.666666666666662e0 9.666375649093711e-2 9.666375649093711e-2
1.4492753623188448e0 -6.666666666666662e0 2.029457327029957e-2 2.029457327029957e-2
2.028985507246381e0 -6.666666666666662e0 -4.835548261739564e-2 -4.835548261739564e-2
2.608695652173917e0 -6.666666666666662e0 -1.0815066132993556e-1 -1.0815066132993556e-1
3.188405797101453e0 -6.666666666666662e0 -1.584036174468329e-1 -1.584036174468329e-1
3.7681159420289894e0 -6.666666666666662e0 -1.988415456828156e-1 -1.988415456828156e-1
4.347826086956526e0 -6.666666666666662e0 -2.2952759991260258e-1 -2.2952759991260258e-1
4.927536231884062e0 -6.666666666666662e0 -2.5076577227893354e-1 -2.5076577227893354e-1
5.507246376811598e0 -6.666666666666662e0 -2.630104114995476e-1 -2.630104114995476e-1
6.086956521739134e0 -6.666666666666662e0 -2.6679194331139794e-1 -2.6679194331139794e-1
6.6666666666666705e0 -6.666666666666662e0 -2.6266233674210365e-1 -2.6266233674210365e-1
7.246376811594207e0 -6.666666666666662e0 -2.51158905061557e-1 -2.51158905061557e-1
7.826086956521743e0 -6.666666666666662e0 -2.327828230092911e-1 -2.327828230092911e-1
8.405797101449279e0 -6.666666666666662e0 -2.0798833231364677e-1 -2.0798833231364677e-1
8.985507246376816e0 -6.666666666666662e0 -1.7717910363812894e-1 -1.7717910363812894e-1
9.565217391304353e0 -6.666666666666662e0 -1.40709025833209e-1 -1.40709025833209e-1
1.014492753623189e1 -6.666666666666662e0 -9.888548390207219e-2 -9.888548390207219e-2
1.0724637681159427e1 -6.666666666666662e0 -5.197383610609907e-2 -5.197383610609907e-2
1.1304347826086964e1 -6.666666666666662e0 -2.022822957961079e-4 -2.022822957961079e-4
1.1884057971014501e1 -6.666666666666662e0 5.623335040077804e-2 5.623335040077804e-2
1.2463768115942038e1 -6.666666666666662e0 1.1716515852739662e-1 1.1716515852739662e-1
1.3043478260869575e1 -6.666666666666662e0 1.824491657350269e-1 1.824491657350269e-1
1.3623188405797112e1 -6.666666666666662e0 2.519618118736692e-1 2.519618118736692e-1
1.420289855072465e1 -6.666666666666662e0 3.2559691436007454e-1 3.2559691436007454e-1
1.4782608695652186e1 -6.666666666666662e0 4.0326306457704786e-1 4.0326306457704786e-1
1.5362318840579723e1 -6.666666666666662e0 4.8488141192429735e-1 4.8488141192429735e-1
1.594202898550726e1 -6.666666666666662e0 5.703837859509271e-1 5.703837859509271e-1
1.6521739130434796e1 -6.666666666666662e0 6.597111091297994e-1 6.597111091297994e-1
1.710144927536233e1 -6.666666666666662e0 7.528120570752495e-1 7.528120570752495e-1
1.7681159420289866e1 -6.666666666666662e0 8.496419280569553e-1 8.496419280569553e-1
1.82608695652174e1 -6.666666666666662e0 9.501616887914913e-1 9.501616887914913e-1
1.8840579710144937e1 -6.666666666666662e0 1.0543371683144758e0 1.0543371683144758e0
1.9420289855072472e1 -6.666666666666662e0 1.1621383760729325e0 1.1621383760729325e0
2.0e1 -6.666666666666662e0 1.273538924171708e0 1.273538924171708e0

-2.0e1 -6.0869565217391255e0 3.1419290789165712e0 3.1419290789165712e0
-1.9420289855072465e1 -6.0869565217391255e0 3.0252197026884726e0 3.0252197026884726e0
-1.884057971014493e1 -6.0869565217391255e0 2.911662960436297e0 2.911662960436297e0
-1.8260869565217394e1 -6.0869565217391255e0 2.8012352829276406e0 2.8012352829276406e0
-1.768115942028986e1 -6.0869565217391255e0 2.693909776582309e0 2.693909776582309e0
-1.7101449275362324e1 -6.0869565217391255e0 2.58965566679438e0 2.58965566679438e0
-1.652173913043479e1 -6.0869565217391255e0 2.488437634775523e0 2.488437634775523e0
-1.5942028985507251e1 -6.0869565217391255e0 2.3902150255408516e0 2.3902150255408516e0
-1.5362318840579714e1 -6.0869565217391255e0 2.2949408997513157e0 2.2949408997513157e0
-1.4782608695652177e1 -6.0869565217391255e0 2.2025608962062853e0 2.2025608962062853e0
-1.420289855072464e1 -6.0869565217391255e0 2.113011864716651e0 2.113011864716651e0
-1.3623188405797103e1 -6.0869565217391255e0 2.026220220802764e0 2.026220220802764e0
-1.3043478260869566e1 -6.0869565217391255e0 1.9420999641918628e0 1.9420999641918628e0
-1.246376811594203e1 -6.0869565217391255e0 1.8605502927140098e0 1.8605502927140098e0
-1.1884057971014492e1 -6.0869565217391255e0 1.781452732638543e0 1.781452732638543e0
-1.1304347826086955e1 -6.0869565217391255e0 1.704667697275672e0 1.704667697275672e0
-1.0724637681159418e1 -6.0869565217391255e0 1.6300303806846315e0 1.6300303806846315e0
-1.0144927536231881e1 -6.0869565217391255e0 1.5573458977772359e0 1.5573458977772359e0
-9.565217391304344e0 -6.0869565217391255e0 1.4863836049343755e0 1.4863836049343755e0
-8.985507246376807e0 -6.0869565217391255e0 1.416870591349495e0 1.416870591349495e0
-8.40579710144927e0 -6.0869565217391255e0 1.3484844445843984e0 1.3484844445843984e0
-7.826086956521734e0 -6.0869565217391255e0 1.2808456011192368e0 1.2808456011192368e0
-7.246376811594198e0 -6.0869565217391255e0 1.213509947755374e0 1.213509947755374e0
-6.666666666666662e0 -6.0869565217391255e0 1.14596291463806e0 1.14596291463806e0
-6.0869565217391255e0 -6.0869565217391255e0 1.0776171781619723e0 1.0776171781619723e0
-5.507246376811589e0 -6.0869565217391255e0 1.0078173357313605e0 1.0078173357313605e0
-4.927536231884053e0 -6.0869565217391255e0 9.358564937383271e-1 9.358564937383271e-1
-4.347826086956517e0 -6.0869565217391255e0 8.610113506189068e-1 8.610113506189068e-1
-3.768115942028981e0 -6.0869565217391255e0 7.826033018668724e-1 7.826033018668724e-1
-3.188405797101445e0 -6.0869565217391255e0 7.000918507932202e-1 7.000918507932202e-1
-2.6086956521739086e0 -6.0869565217391255e0 6.13200962095235e-1 6.13200962095235e-1
-2.0289855072463725e0 -6.0869565217391255e0 5.22066875447629e-1 5.22066875447629e-1
-1.4492753623188364e0 -6.0869565217391255e0 4.2737772117287365e-1 4.2737772117287365e-1
-8.695652173913001e-1 -6.0869565217391255e0 3.304572730615052e-1 3.304572730615052e-1
-2.8985507246376385e-1 -6.0869565217391255e0 2.3324042771832595e-1 2.3324042771832595e-1
2.898550724637724e-1 -6.0869565217391255e0 1.3811012888742713e-1 1.3811012888742713e-1
8.695652173913087e-1 -6.0869565217391255e0 4.761456058688604e-2 4.761456058688604e-2
1.4492753623188448e0 -6.0869565217391255e0 -3.5863333439206085e-2 -3.5863333439206085e-2
2.028985507246381e0 -6.0869565217391255e0 -1.1038865658604716e-1 -1.1038865658604716e-1
2.608695652173917e0 -6.0869565217391255e0 -1.7463763506310062e-1 -1.7463763506310062e-1
3.188405797101453e0 -6.0869565217391255e0 -2.279221385478952e-1 -2.279221385478952e-1
3.7681159420289894e0 -6.0869565217391255e0 -2.701059273657186e-1 -2.701059273657186e-1
4.347826086956526e0 -6.0869565217391255e0 -3.0146503681928627e-1 -3.0146503681928627e-1
4.927536231884062e0 -6.0869565217391255e0 -3.2253996359760184e-1 -3.2253996359760184e-1
5.507246376811598e0 -6.0869565217391255e0 -3.3400931220689206e-1 -3.3400931220689206e-1
6.086956521739134e0 -6.0869565217391255e0 -3.365963842111228e-1 -3.365963842111228e-1
6.6666666666666705e0 -6.0869565217391255e0 -3.3100807321819153e-1 -3.3100807321819153e-1
7.246376811594207e0 -6.0869565217391255e0 -3.17899781823848e-1 -3.17899781823848e-1
7.826086956521743e0 -6.0869565217391255e0 -2.9785883363341553e-1 -2.9785883363341553e-1
8.405797101449279e0 -6.0869565217391255e0 -2.7139979850164364e-1 -2.7139979850164364e-1
8.985507246376816e0 -6.0869565217391255e0 -2.3896678962716855e-1 -2.3896678962716855e-1
9.565217391304353e0 -6.0869565217391255e0 -2.00939370529839e-1 -2.00939370529839e-1
1.014492753623189e1 -6.0869565217391255e0 -1.57639953647852e-1 -1.57639953647852e-1
1.0724637681159427e1 -6.0869565217391255e0 -1.0934144978776139e-1 -1.0934144978776139e-1
1.1304347826086964e1 -6.0869565217391255e0 -5.627450256867783e-2 -5.627450256867783e-2
1.1884057971014501e1 -6.0869565217391255e0 1.3660029212134717e-3 1.3660029212134717e-3
1.2463768115942038e1 -6.0869565217391255e0 6.341526074114723e-2 6.341526074114723e-2
1.3043478260869575e1 -6.0869565217391255e0 1.297336842013327e-1 1.297336842013327e-1
1.3623188405797112e1 -6.0869565217391255e0 2.002027995711081e-1 2.002027995711081e-1
1.420289855072465e1 -6.0869565217391255e0 2.74721804680536e-1 2.74721804680536e-1
1.4782608695652186e1 -6.0869565217391255e0 3.532046992568544e-1 3.532046992568544e-1
1.5362318840579723e1 -6.0869565217391255e0 4.35577898820415e-1 4.35577898820415e-1
1.594202898550726e1 -6.0869565217391255e0 5.217782531821079e-1 5.217782531821079e-1
1.6521739130434796e1 -6.0869565217391255e0 6.117514011413034e-1 6.117514011413034e-1
1.710144927536233e1 -6.0869565217391255e0 7.054504033589517e-1 7.054504033589517e-1
1.7681159420289866e1 -6.0869565217391255e0 8.028346048501654e-1 8.028346048501654e-1
1.82608695652174e1 -6.0869565217391255e0 9.038686868266141e-1 9.038686868266141e-1
1.8840579710144937e1 -6.0869565217391255e0 1.0085218746823772e0 1.0085218746823772e0
1.9420289855072472e1 -6.0869565217391255e0 1.1167672748372586e0 1.1167672748372586e0
2.0e1 -6.0869565217391255e0 1.228581318058854e0 1.228581318058854e0

-2.0e1 -5.507246376811589e0 3.1157648430447047e0 3.1157648430447047e0
-1.9420289855072465e1 -5.507246376811589e0 2.999451036097444e0 2.999451036097444e0
-1.884057971014493e1 -5.507246376811589e0 2.886320478021598e0 2.886320478021598e0
-1.8260869565217394e1 -5.507246376811589e0 2.7763526058633015e0 2.7763526058633015e0
-1.768115942028986e1 -5.507246376811589e0 2.669523868749259e0 2.669523868749259e0
-1.7101449275362324e1 -5.507246376811589e0 2.565807207720208e0 2.565807207720208e0
-1.652173913043479e1 -5.507246376811589e0 2.465171430795736e0 2.465171430795736e0
-1.5942028985507251e1 -5.507246376811589e0 2.3675804596163204e0 2.3675804596163204e0
-1.5362318840579714e1 -5.507246376811589e0 2.2729924182288133e0 2.2729924182288133e0
-1.4782608695652177e1 -5.507246376811589e0 2.181358527351028e0 2.181358527351028e0
-1.420289855072464e1 -5.507246376811589e0 2.0926217584355467e0 2.0926217584355467e0
-1.3623188405797103e1 -5.507246376811589e0 2.0067151906778995e0 2.0067151906778995e0
-1.3043478260869566e1 -5.507246376811589e0 1.9235600003947928e0 1.9235600003947928e0
-1.246376811594203e1 -5.507246376811589e0 1.8430629956091495e0 1.8430629956091495e0
-1.1884057971014492e1 -5.507246376811589e0 1.7651135891004683e0 1.7651135891004683e0
-1.1304347826086955e1 -5.507246376811589e0 1.6895800809775758e0 1.6895800809775758e0
-1.0724637681159418e1 -5.507246376811589e0 1.6163050983787826e0 1.6163050983787826e0
-1.0144927536231881e1 -5.507246376811589e0 1.545100018517196e0 1.545100018517196e0
-9.565217391304344e0 -5.507246376811589e0 1.4757381888632461e0 1.4757381888632461e0
-8.985507246376807e0 -5.507246376811589e0 1.407946768058915e0 1.407946768058915e0
-8.40579710144927e0 -5.507246376811589e0 1.3413970674079403e0 1.3413970674079403e0
-7.826086956521734e0 -5.507246376811589e0 1.2756934178304866e0 1.2756934178304866e0
-7.246376811594198e0 -5.507246376811589e0 1.2103608918756747e0 1.2103608918756747e0
-6.666666666666662e0 -5.507246376811589e0 1.1448327871238333e0 1.1448327871238333e0
-6.0869565217391255e0 -5.507246376811589e0 1.0784397908860055e0 1.0784397908860055e0
-5.507246376811589e0 -5.507246376811589e0 1.0104044077355914e0 1.0104044077355914e0
-4.927536231884053e0 -5.507246376811589e0 9.39846739326998e-1 9.39846739326998e-1
-4.347826086956517e0 -5.507246376811589e0 8.658110602656406e-1 8.658110602656406e-1
-3.768115942028981e0 -5.507246376811589e0 7.873262176293767e-1 7.873262176293767e-1
-3.188405797101445e0 -5.507246376811589e0 7.035147414511769e-1 7.035147414511769e-1
-2.6086956521739086e0 -5.507246376811589e0 6.137616230419215e-1 6.137616230419215e-1
-2.0289855072463725e0 -5.507246376811589e0 5.179380830449568e-1 5.179380830449568e-1
-1.4492753623188364e0 -5.507246376811589e0 4.166441079332861e-1 4.166441079332861e-1
-8.695652173913001e-1 -5.507246376811589e0 3.113921050840136e-1 3.113921050840136e-1
-2.8985507246376385e-1 -5.507246376811589e0 2.0462772621244807e-1 2.0462772621244807e-1
2.898550724637724e-1 -5.507246376811589e0 9.951005996692395e-2 9.951005996692395e-2
8.695652173913087e-1 -5.507246376811589e0 -5.330418620034527e-4 -5.330418620034527e-4
1.4492753623188448e0 -5.507246376811589e0 -9.234249062599964e-2 -9.234249062599964e-2
2.028985507246381e0 -5.507246376811589e0 -1.73472634609756e-1 -1.73472634609756e-1
2.608695652173917e0 -5.507246376811589e0 -2.424110664361681e-1 -2.424110664361681e-1
3.188405797101453e0 -5.507246376811589e0 -2.985577996322327e-1 -2.985577996322327e-1
3.7681159420289894e0 -5.507246376811589e0 -3.4204161355460394e-1 -3.4204161355460394e-1
4.347826086956526e0 -5.507246376811589e0 -3.7347751689240105e-1 -3.7347751689240105e-1
4.927536231884062e0 -5.507246376811589e0 -3.937429796126535e-1 -3.937429796126535e-1
5.507246376811598e0 -5.507246376811589e0 -4.038091546375037e-1 -4.038091546375037e-1
6.086956521739134e0 -5.507246376811589e0 -4.046317673615369e-1 -4.046317673615369e-1
6.6666666666666705e0 -5.507246376811589e0 -3.970907161303455e-1 -3.970907161303455e-1
7.246376811594207e0 -5.507246376811589e0 -3.8196349637053e-1 -3.8196349637053e-1
7.826086956521743e0 -5.507246376811589e0 -3.599194207710463e-1 -3.599194207710463e-1
8.405797101449279e0 -5.507246376811589e0 -3.3152519175156636e-1 -3.3152519175156636e-1
8.985507246376816e0 -5.507246376811589e0 -2.972557367629697e-1 -2.972557367629697e-1
9.565217391304353e0 -5.507246376811589e0 -2.5750672488509085e-1 -2.5750672488509085e-1
1.014492753623189e1 -5.507246376811589e0 -2.1260684481419267e-1 -2.1260684481419267e-1
1.0724637681159427e1 -5.507246376811589e0 -1.6282893790829334e-1 -1.6282893790829334e-1
1.1304347826086964e1 -5.507246376811589e0 -1.0839965669696261e-1 -1.0839965669696261e-1
1.1884057971014501e1 -5.507246376811589e0 -4.950762396709274e-2 -4.950762396709274e-2
1.2463768115942038e1 -5.507246376811589e0 1.3689787419626787e-2 1.3689787419626787e-2
1.3043478260869575e1 -5.507246376811589e0 8.106087757202196e-2 8.106087757202196e-2
1.3623188405797112e1 -5.507246376811589e0 1.5249505926959184e-1 1.5249505926959184e-1
1.420289855072465e1 -5.507246376811589e0 2.2789914053525906e-1 2.2789914053525906e-1
1.4782608695652186e1 -5.507246376811589e0 3.071942976857307e-1 3.071942976857307e-1
1.5362318840579723e1 -5.507246376811589e0 3.903136099165363e-1 3.903136099165363e-1
1.594202898550726e1 -5.507246376811589e0 4.7720004868025845e-1 4.7720004868025845e-1
1.6521739130434796e1 -5.507246376811589e0 5.678048346947092e-1 5.678048346947092e-1
1.710144927536233e1 -5.507246376811589e0 6.620860920067424e-1 6.620860920067424e-1
1.7681159420289866e1 -5.507246376811589e0 7.600077422568337e-1 7.600077422568337e-1
1.82608695652174e1 -5.507246376811589e0 8.615385934645727e-1 8.615385934645727e-1
1.8840579710144937e1 -5.507246376811589e0 9.66651586670695e-1 9.66651586670695e-1
1.9420289855072472e1 -5.507246376811589e0 1.0753231710019067e0 1.0753231710019067e0
2.0e1 -5.507246376811589e0 1.1875327835043386e0 1.1875327835043386e0

-2.0e1 -4.927536231884053e0 3.0923676783104534e0 3.0923676783104534e0
-1.9420289855072465e1 -4.927536231884053e0 2.9764268881584526e0 2.9764268881584526e0
-1.884057971014493e1 -4.927536231884053e0 2.863699308335403e0 2.863699308335403e0
-1.8260869565217394e1 -4.927536231884053e0 2.7541674907059814e0 2.7541674907059814e0
-1.768115942028986e1 -4.927536231884053e0 2.647811382639844e0 2.647811382639844e0
-1.7101449275362324e1 -4.927536231884053e0 2.5446078575986766e0 2.5446078575986766e0
-1.652173913043479e1 -4.927536231884053e0 2.4445301468265495e0 2.4445301468265495e0
-1.5942028985507251e1 -4.927536231884053e0 2.347547148439319e0 2.347547148439319e0
-1.5362318840579714e1 -4.927536231884053e0 2.2536225839127777e0 2.2536225839127777e0
-1.4782608695652177e1 -4.927536231884053e0 2.1627139638770214e0 2.1627139638770214e0
-1.420289855072464e1 -4.927536231884053e0 2.074771314711162e0 2.074771314711162e0
-1.3623188405797103e1 -4.927536231884053e0 1.9897356040323793e0 1.9897356040323793e0
-1.3043478260869566e1 -4.927536231884053e0 1.907536785958357e0 1.907536785958357e0
-1.246376811594203e1 -4.927536231884053e0 1.8280913649964474e0 1.8280913649964474e0
-1.1884057971014492e1 -4.927536231884053e0 1.7512993494464486e0 1.7512993494464486e0
-1.1304347826086955e1 -4.927536231884053e0 1.6770404301568584e0 1.6770404301568584e0
-1.0724637681159418e1 -4.927536231884053e0 1.6051691775066856e0 1.6051691775066856e0
-1.0144927536231881e1 -4.927536231884053e0 1.5355089987356274e0 1.5355089987356274e0
-9.565217391304344e0 -4.927536231884053e0 1.4678445417238088e0 1.4678445417238088e0
-8.985507246376807e0 -4.927536231884053e0 1.40191217762742e0 1.40191217762742e0
-8.40579710144927e0 -4.927536231884053e0 1.3373881612339733e0 1.3373881612339733e0
-7.826086956521734e0 -4.927536231884053e0 1.2738740919275993e0 1.2738740919275993e0
-7.246376811594198e0 -4.927536231884053e0 1.2108794531302292e0 1.2108794531302292e0
-6.666666666666662e0 -4.927536231884053e0 1.1478014302711979e0 1.1478014302711979e0
-6.0869565217391255e0 -4.927536231884053e0 1.0839031357778484e0 1.0839031357778484e0
-5.507246376811589e0 -4.927536231884053e0 1.0182931933822719e0 1.0182931933822719e0
-4.927536231884053e0 -4.927536231884053e0 9.499129143518485e-1 9.499129143518485e-1
-4.347826086956517e0 -4.927536231884053e0 8.775426620815948e-1 8.775426620815948e-1
-3.768115942028981e0 -4.927536231884053e0 7.998466629163122e-1 7.998466629163122e-1
-3.188405797101445e0 -4.927536231884053e0 7.154840023748748e-1 7.154840023748748e-1
-2.6086956521739086e0 -4.927536231884053e0 6.233172520300307e-1 6.233172520300307e-1
-2.0289855072463725e0 -4.927536231884053e0 5.227367827799355e-1 5.227367827799355e-1
-1.4492753623188364e0 -4.927536231884053e0 4.1407138595282966e-1 4.1407138595282966e-1
-8.695652173913001e-1 -4.927536231884053e0 2.9896911882701815e-1 2.9896911882701815e-1
-2.8985507246376385e-1 -4.927536231884053e0 1.8054516834851514e-1 1.8054516834851514e-1
2.898550724637724e-1 -4.927536231884053e0 6.310112444711382e-2 6.310112444711382e-2
8.695652173913087e-1 -4.927536231884053e0 -4.860154898875105e-2 -4.860154898875105e-2
1.4492753623188448e0 -4.927536231884053e0 -1.5026126202928616e-1 -1.5026126202928616e-1
2.028985507246381e0 -4.927536231884053e0 -2.3876282772847757e-1 -2.3876282772847757e-1
2.608695652173917e0 -4.927536231884053e0 -3.124581888080202e-1 -3.124581888080202e-1
3.188405797101453e0 -4.927536231884053e0 -3.710185539396736e-1 -3.710185539396736e-1
3.7681159420289894e0 -4.927536231884053e0 -4.150535522252822e-1 -4.150535522252822e-1
4.347826086956526e0 -4.927536231884053e0 -4.457006120920981e-1 -4.457006120920981e-1
4.927536231884062e0 -4.927536231884053e0 -4.6430064802124676e-1 -4.6430064802124676e-1
5.507246376811598e0 -4.927536231884053e0 -4.721894336679269e-1 -4.721894336679269e-1
6.086956521739134e0 -4.927536231884053e0 -4.705866056371227e-1 -4.705866056371227e-1
6.6666666666666705e0 -4.927536231884053e0 -4.6055085266145296e-1 -4.6055085266145296e-1
7.246376811594207e0 -4.927536231884053e0 -4.4297355100882685e-1 -4.4297355100882685e-1
7.826086956521743e0 -4.927536231884053e0 -4.185915882519017e-1 -4.185915882519017e-1
8.405797101449279e0 -4.927536231884053e0 -3.880077789613423e-1 -3.880077789613423e-1
8.985507246376816e0 -4.927536231884053e0 -3.517126397152175e-1 -3.517126397152175e-1
9.565217391304353e0 -4.927536231884053e0 -3.101045711293964e-1 -3.101045711293964e-1
1.014492753623189e1 -4.927536231884053e0 -2.635073184163671e-1 -2.635073184163671e-1
1.0724637681159427e1 -4.927536231884053e0 -2.1218451041993913e-1 -2.1218451041993913e-1
1.1304347826086964e1 -4.927536231884053e0 -1.5635149925998792e-1 -1.5635149925998792e-1
1.1884057971014501e1 -4.927536231884053e0 -9.618487769681572e-2 -9.618487769681572e-2
1.2463768115942038e1 -4.927536231884053e0 -3.1830075351414466e-2 -3.1830075351414466e-2
1.3043478260869575e1 -4.927536231884053e0 3.6592598624714867e-2 3.6592598624714867e-2
1.3623188405797112e1 -4.927536231884053e0 1.0898315253136925e-1 1.0898315253136925e-1
1.420289855072465e1 -4.927536231884053e0 1.8525809087590062e-1 1.8525809087590062e-1
1.4782608695652186e1 -4.927536231884053e0 2.6534736777599477e-1 2.6534736777599477e-1
1.5362318840579723e1 -4.927536231884053e0 3.4919195084882915e-1 3.4919195084882915e-1
1.594202898550726e1 -4.927536231884053e0 4.3674186647351687e-1 4.3674186647351687e-1
1.6521739130434796e1 -4.927536231884053e0 5.279546252801536e-1 5.279546252801536e-1
1.710144927536233e1 -4.927536231884053e0 6.227939487445314e-1 6.227939487445314e-1
1.7681159420289866e1 -4.927536231884053e0 7.212287349825058e-1 7.212287349825058e-1
1.82608695652174e1 -4.927536231884053e0 8.232322152381504e-1 8.232322152381504e-1
1.8840579710144937e1 -4.927536231884053e0 9.287812629731473e-1 9.287812629731473e-1
1.9420289855072472e1 -4.927536231884053e0 1.037855825557155e0 1.037855825557155e0
2.0e1 -4.927536231884053e0 1.1504384548548476e0 1.1504384548548476e0

-2.0e1 -4.347826086956517e0 3.071694322334899e0 3.071694322334899e0
-1.9420289855072465e1 -4.347826086956517e0 2.956099389020484e0 2.956099389020484e0
-1.884057971014493e1 -4.347826086956517e0 2.843746373178342e0 2.843746373178342e0
-1.8260869565217394e1 -4.347826086956517e0 2.7346209594868798e0 2.7346209594868798e0
-1.768115942028986e1 -4.347826086956517e0 2.6287066437444278e0 2.6287066437444278e0
-1.7101449275362324e1 -4.347826086956517e0 2.5259843260946733e0 2.5259843260946733e0
-1.652173913043479e1 -4.347826086956517e0 2.4264318151454454e0 2.4264318151454454e0
-1.5942028985507251e1 -4.347826086956517e0 2.3300232205235973e0 2.3300232205235973e0
-1.5362318840579714e1 -4.347826086956517e0 2.2367282050346167e0 2.2367282050346167e0
-1.4782608695652177e1 -4.347826086956517e0 2.1465110592272256e0 2.1465110592272256e0
-1.420289855072464e1 -4.347826086956517e0 2.0593295501304105e0 2.0593295501304105e0
-1.3623188405797103e1 -4.347826086956517e0 1.9751334813300043e0 1.9751334813300043e0
-1.3043478260869566e1 -4.347826086956517e0 1.893862882171497e0 1.893862882171497e0
-1.246376811594203e1 -4.347826086956517e0 1.8154457180977404e0 1.8154457180977404e0
-1.1884057971014492e1 -4.347826086956517e0 1.7397949798245849e0 1.7397949798245849e0
-1.1304347826086955e1 -4.347826086956517e0 1.666804963480942e0 1.666804963480942e0
-1.0724637681159418e1 -4.347826086956517e0 1.5963464935962253e0 1.5963464935962253e0
-1.0144927536231881e1 -4.347826086956517e0 1.5282607620071353e0 1.5282607620071353e0
-9.565217391304344e0 -4.347826086956517e0 1.4623513545892584e0 1.4623513545892584e0
-8.985507246376807e0 -4.347826086956517e0 1.3983739122010623e0 1.3983739122010623e0
-8.40579710144927e0 -4.347826086956517e0 1.336022726121712e0 1.336022726121712e0
-7.826086956521734e0 -4.347826086956517e0 1.274913419788834e0 1.274913419788834e0
-7.246376811594198e0 -4.347826086956517e0 1.2145607686026927e0 1.2145607686026927e0
-6.666666666666662e0 -4.347826086956517e0 1.1543507774729342e0 1.1543507774729342e0
-6.0869565217391255e0 -4.347826086956517e0 1.0935066281065455e0 1.0935066281065455e0
-5.507246376811589e0 -4.347826086956517e0 1.031049537220046e0 1.031049537220046e0
-4.927536231884053e0 -4.347826086956517e0 9.65758880359841e-1 9.65758880359841e-1
-4.347826086956517e0 -4.347826086956517e0 8.961426980107436e-1 8.961426980107436e-1
-3.768115942028981e0 -4.347826086956517e0 8.204419855928033e-1 8.204419855928033e-1
-3.188405797101445e0 -4.347826086956517e0 7.367112796744957e-1 7.367112796744957e-1
-2.6086956521739086e0 -4.347826086956517e0 6.430401788662212e-1 6.430401788662212e-1
-2.0289855072463725e0 -4.347826086956517e0 5.379873346650402e-1 5.379873346650402e-1
-1.4492753623188364e0 -4.347826086956517e0 4.2124771968864416e-1 4.2124771968864416e-1
-8.695652173913001e-1 -4.347826086956517e0 2.944148116027323e-1 2.944148116027323e-1
-2.8985507246376385e-1 -4.347826086956517e0 1.6145704856236615e-1 1.6145704856236615e-1
2.898550724637724e-1 -4.347826086956517e0 2.841902789215788e-2 2.841902789215788e-2
8.695652173913087e-1 -4.347826086956517e0 -9.781745810557009e-2 -9.781745810557009e-2
1.4492753623188448e0 -4.347826086956517e0 -2.1120781210620554e-1 -2.1120781210620554e-1
2.028985507246381e0 -4.347826086956517e0 -3.0778359595468713e-1 -3.0778359595468713e-1
2.608695652173917e0 -4.347826086956517e0 -3.859513319853155e-1 -3.859513319853155e-1
3.188405797101453e0 -4.347826086956517e0 -4.460160475803993e-1 -4.460160475803993e-1
3.7681159420289894e0 -4.347826086956517e0 -4.894190912428781e-1 -4.894190912428781e-1
4.347826086956526e0 -4.347826086956517e0 -5.180708643623516e-1 -5.180708643623516e-1
4.927536231884062e0 -4.347826086956517e0 -5.339168303703441e-1 -5.339168303703441e-1
5.507246376811598e0 -4.347826086956517e0 -5.387159938468062e-1 -5.387159938468062e-1
6.086956521739134e0 -4.347826086956517e0 -5.339603143069245e-1 -5.339603143069245e-1
6.6666666666666705e0 -4.347826086956517e0 -5.208704162042941e-1 -5.208704162042941e-1
7.246376811594207e0 -4.347826086956517e0 -5.004250828223953e-1 -5.004250828223953e-1
7.826086956521743e0 -4.347826086956517e0 -4.7340113245424115e-1 -4.7340113245424115e-1
8.405797101449279e0 -4.347826086956517e0 -4.404125601901856e-1 -4.404125601901856e-1
8.985507246376816e0 -4.347826086956517e0 -4.0194459062996435e-1 -4.0194459062996435e-1
9.565217391304353e0 -4.347826086956517e0 -3.583816003359507e-1 -3.583816003359507e-1
1.014492753623189e1 -4.347826086956517e0 -3.100292980289798e-1 -3.100292980289798e-1
1.0724637681159427e1 -4.347826086956517e0 -2.571320428505839e-1 -2.571320428505839e-1
1.1304347826086964e1 -4.347826086956517e0 -1.9988624892517637e-1 -1.9988624892517637e-1
1.1884057971014501e1 -4.347826086956517e0 -1.3845072441605666e-1 -1.3845072441605666e-1
1.2463768115942038e1 -4.347826086956517e0 -7.295464479381175e-2 -7.295464479381175e-2
1.3043478260869575e1 -4.347826086956517e0 -3.5037139295298614e-3 -3.5037139295298614e-3
1.3623188405797112e1 -4.347826086956517e0 6.981505889263961e-2 6.981505889263961e-2
1.420289855072465e1 -4.347826086956517e0 1.469296391155479e-1 1.469296391155479e-1
1.4782608695652186e1 -4.347826086956517e0 2.2778005608468577e-1 2.2778005608468577e-1
1.5362318840579723e1 -4.347826086956517e0 3.123161133858855e-1 3.123161133858855e-1
1.594202898550726e1 -4.347826086956517e0 4.004955780481342e-1 4.004955780481342e-1
1.6521739130434796e1 -4.347826086956517e0 4.922827406201531e-1 4.922827406201531e-1
1.710144927536233e1 -4.347826086956517e0 5.876472639074297e-1 5.876472639074297e-1
1.7681159420289866e1 -4.347826086956517e0 6.865632575368179e-1 6.865632575368179e-1
1.82608695652174e1 -4.347826086956517e0 7.89008530116147e-1 7.89008530116147e-1
1.8840579710144937e1 -4.347826086956517e0 8.949639817891036e-1 8.949639817891036e-1
1.9420289855072472e1 -4.347826086956517e0 1.0044131083540186e0 1.0044131083540186e0
2.0e1 -4.347826086956517e0 1.1173415944892975e0 1.1173415944892975e0

-2.0e1 -3.768115942028981e0 3.0537040672832667e0 3.0537040672832667e0
-1.9420289855072465e1 -3.768115942028981e0 2.938423346715436e0 2.938423346715436e0
-1.884057971014493e1 -3.768115942028981e0 2.826411383525409e0 2.826411383525409e0
-1.8260869565217394e1 -3.768115942028981e0 2.7176569143719504e0 2.7176569143719504e0
-1.768115942028986e1 -3.768115942028981e0 2.6121469168785594e0 2.6121469168785594e0
-1.7101449275362324e1 -3.768115942028981e0 2.509866273902612e0 2.509866273902612e0
-1.652173913043479e1 -3.768115942028981e0 2.4107973617594607e0 2.4107973617594607e0
-1.5942028985507251e1 -3.768115942028981e0 2.3149195424130418e0 2.3149195424130418e0
-1.5362318840579714e1 -3.768115942028981e0 2.2222085336591224e0 2.2222085336591224e0
-1.4782608695652177e1 -3.768115942028981e0 2.1326356233337673e0 2.1326356233337673e0
-1.420289855072464e1 -3.768115942028981e0 2.0461666828355227e0 2.0461666828355227e0
-1.3623188405797103e1 -3.768115942028981e0 1.962760920716286e0 1.962760920716286e0
-1.3043478260869566e1 -3.768115942028981e0 1.8823692973128923e0 1.8823692973128923e0
-1.246376811594203e1 -3.768115942028981e0 1.8049324943013398e0 1.8049324943013398e0
-1.1884057971014492e1 -3.768115942028981e0 1.7303782957543485e0 1.7303782957543485e0
-1.1304347826086955e1 -3.768115942028981e0 1.658618185679163e0 1.658618185679163e0
-1.0724637681159418e1 -3.768115942028981e0 1.589542895374719e0 1.589542895374719e0
-1.0144927536231881e1 -3.768115942028981e0 1.5230165343496096e0 1.5230165343496096e0
-9.565217391304344e0 -3.768115942028981e0 1.4588688002945118e0 1.4588688002945118e0
-8.985507246376807e0 -3.768115942028981e0 1.3968845729648462e0 1.3968845729648462e0
-8.40579710144927e0 -3.768115942028981e0 1.336789937831481e0 1.336789937831481e0
-7.826086956521734e0 -3.768115942028981e0 1.2782333437771627e0 1.2782333437771627e0
-7.246376811594198e0 -3.768115942028981e0 1.2207601744755106e0 1.2207601744755106e0
-6.666666666666662e0 -3.768115942028981e0 1.163778549705221e0 1.163778549705221e0
-6.0869565217391255e0 -3.768115942028981e0 1.106513833938439e0 1.106513833938439e0
-5.507246376811589e0 -3.768115942028981e0 1.0479495632872187e0 1.0479495632872187e0
-4.927536231884053e0 -3.768115942028981e0 9.867543883227115e-1 9.867543883227115e-1
-4.347826086956517e0 -3.768115942028981e0 9.21200529964779e-1 9.21200529964779e-1
-3.768115942028981e0 -3.768115942028981e0 8.490937587121128e-1 8.490937587121128e-1
-3.188405797101445e0 -3.768115942028981e0 7.67765387855522e-1 7.67765387855522e-1
-2.6086956521739086e0 -3.768115942028981e0 6.742299324065842e-1 6.742299324065842e-1
-2.0289855072463725e0 -3.768115942028981e0 5.656772201074937e-1 5.656772201074937e-1
-1.4492753623188364e0 -3.768115942028981e0 4.404745484736307e-1 4.404745484736307e-1
-8.695652173913001e-1 -3.768115942028981e0 2.9963367781686134e-1 2.9963367781686134e-1
-2.8985507246376385e-1 -3.768115942028981e0 1.481100434278912e-1 1.481100434278912e-1
2.898550724637724e-1 -3.768115942028981e0 -5.282906271834115e-3 -5.282906271834115e-3
8.695652173913087e-1 -3.768115942028981e0 -1.5008526361816604e-1 -1.5008526361816604e-1
1.4492753623188448e0 -3.768115942028981e0 -2.7748358018965896e-1 -2.7748358018965896e-1
2.028985507246381e0 -3.768115942028981e0 -3.825224206956074e-1 -3.825224206956074e-1
2.608695652173917e0 -3.768115942028981e0 -4.641900248241451e-1 -4.641900248241451e-1
3.188405797101453e0 -3.768115942028981e0 -5.241190950598921e-1 -5.241190950598921e-1
3.7681159420289894e0 -3.768115942028981e0 -5.651198036606541e-1 -5.651198036606541e-1
4.347826086956526e0 -3.768115942028981e0 -5.901776356148535e-1 -5.901776356148535e-1
4.927536231884062e0 -3.768115942028981e0 -6.019612776316811e-1 -6.019612776316811e-1
5.507246376811598e0 -3.768115942028981e0 -6.026649592124451e-1 -6.026649592124451e-1
6.086956521739134e0 -3.768115942028981e0 -5.940164594372845e-1 -5.940164594372845e-1
6.6666666666666705e0 -3.768115942028981e0 -5.773471277350474e-1 -5.773471277350474e-1
7.246376811594207e0 -3.768115942028981e0 -5.536734279936795e-1 -5.536734279936795e-1
7.826086956521743e0 -3.768115942028981e0 -5.237699957410367e-1 -5.237699957410367e-1
8.405797101449279e0 -3.768115942028981e0 -4.882287111984212e-1 -4.882287111984212e-1
8.985507246376816e0 -3.768115942028981e0 -4.475041906922151e-1 -4.475041906922151e-1
9.565217391304353e0 -3.768115942028981e0 -4.019479853396707e-1 -4.019479853396707e-1
1.014492753623189e1 -3.768115942028981e0 -3.518340096699204e-1 -3.518340096699204e-1
1.0724637681159427e1 -3.768115942028981e0 -2.9737738392754387e-1 -2.9737738392754387e-1
1.1304347826086964e1 -3.768115942028981e0 -2.387484104218638e-1 -2.387484104218638e-1
1.1884057971014501e1 -3.768115942028981e0 -1.7608297964428687e-1 -1.7608297964428687e-1
1.2463768115942038e1 -3.768115942028981e0 -1.0949036029587778e-1 -1.0949036029587778e-1
1.3043478260869575e1 -3.768115942028981e0 -3.905906836939177e-2 -3.905906836939177e-2
1.3623188405797112e1 -3.768115942028981e0 3.5138680207891015e-2 3.5138680207891015e-2
1.420289855072465e1 -3.768115942028981e0 1.1304356711196872e-1 1.1304356711196872e-1
1.4782608695652186e1 -3.768115942028981e0 1.946065526796773e-1 1.946065526796773e-1
1.5362318840579723e1 -3.768115942028981e0 2.797868454629132e-1 2.797868454629132e-1
1.594202898550726e1 -3.768115942028981e0 3.6855031686022277e-1 3.6855031686022277e-1
1.6521739130434796e1 -3.768115942028981e0 4.608682547076707e-1 4.608682547076707e-1
1.710144927536233e1 -3.768115942028981e0 5.567163768010245e-1 5.567163768010245e-1
1.7681159420289866e1 -3.768115942028981e0 6.560740451042197e-1 6.560740451042197e-1
1.82608695652174e1 -3.768115942028981e0 7.589236359326096e-1 7.589236359326096e-1
1.8840579710144937e1 -3.768115942028981e0 8.6525003214357e-1 8.6525003214357e-1
1.9420289855072472e1 -3.768115942028981e0 9.750402113606e-1 9.750402113606e-1
2.0e1 -3.768115942028981e0 1.0882829102424632e0 1.0882829102424632e0

-2.0e1 -3.188405797101445e0 3.0383594423951936e0 3.0383594423951936e0
-1.9420289855072465e1 -3.188405797101445e0 2.9233570396094115e0 2.9233570396094115e0
-1.884057971014493e1 -3.188405797101445e0 2.8116477621646676e0 2.8116477621646676e0
-1.8260869565217394e1 -3.188405797101445e0 2.7032232148655657e0 2.7032232148655657e0
-1.768115942028986e1 -3.188405797101445e0 2.598073667308572e0 2.598073667308572e0
-1.7101449275362324e1 -3.188405797101445e0 2.496187793168152e0 2.496187793168152e0
-1.652173913043479e1 -3.188405797101445e0 2.397552348738766e0 2.397552348738766e0
-1.5942028985507251e1 -3.188405797101445e0 2.302151774199638e0 2.302151774199638e0
-1.5362318840579714e1 -3.188405797101445e0 2.209967695899848e0 2.209967695899848e0
-1.4782608695652177e1 -3.188405797101445e0 2.120978300961136e0 2.120978300961136e0
-1.420289855072464e1 -3.188405797101445e0 2.0351575459394016e0 2.0351575459394016e0
-1.3623188405797103e1 -3.188405797101445e0 1.9524741481305976e0 1.9524741481305976e0
-1.3043478260869566e1 -3.188405797101445e0 1.8728902898406128e0 1.8728902898406128e0
-1.246376811594203e1 -3.188405797101445e0 1.796359940352382e0 1.796359940352382e0
-1.1884057971014492e1 -3.188405797101445e0 1.7228266641617844e0 1.7228266641617844e0
-1.1304347826086955e1 -3.188405797101445e0 1.6522207324871387e0 1.6522207324871387e0
-1.0724637681159418e1 -3.188405797101445e0 1.5844552808747265e0 1.5844552808747265e0
-1.0144927536231881e1 -3.188405797101445e0 1.5194211481131854e0 1.5194211481131854e0
-9.565217391304344e0 -3.188405797101445e0 1.45697987440002e0 1.45697987440002e0
-8.985507246376807e0 -3.188405797101445e0 1.3969541054896477e0 1.3969541054896477e0
-8.40579710144927e0 -3.188405797101445e0 1.3391143085063988e0 1.3391143085063988e0
-7.826086956521734e0 -3.188405797101445e0 1.2831602026596964e0 1.2831602026596964e0
-7.246376811594198e0 -3.188405797101445e0 1.2286945745357667e0 1.2286945745357667e0
-6.666666666666662e0 -3.188405797101445e0 1.175186101492819e0 1.175186101492819e0
-6.0869565217391255e0 -3.188405797101445e0 1.1219163914028183e0 1.1219163914028183e0
-5.507246376811589e0 -3.188405797101445e0 1.0679047563905986e0 1.0679047563905986e0
-4.927536231884053e0 -3.188405797101445e0 1.011802881369752e0 1.011802881369752e0
-4.347826086956517e0 -3.188405797101445e0 9.517526119026585e-1 9.517526119026585e-1
-3.768115942028981e0 -3.188405797101445e0 8.852094317569232e-1 8.852094317569232e-1
-3.188405797101445e0 -3.188405797101445e0 8.087660959335239e-1 8.087660959335239e-1
-2.6086956521739086e0 -3.188405797101445e0 7.180938994300801e-1 7.180938994300801e-1
-2.0289855072463725e0 -3.188405797101445e0 6.082888925270672e-1 6.082888925270672e-1
-1.4492753623188364e0 -3.188405797101445e0 4.751336233030532e-1 4.751336233030532e-1
-8.695652173913001e-1 -3.188405797101445e0 3.1772540643025204e-1 3.1772540643025204e-1
-2.8985507246376385e-1 -3.188405797101445e0 1.4178388283557666e-1 1.4178388283557666e-1
2.898550724637724e-1 -3.188405797101445e0 -3.9284407935348553e-2 -3.9284407935348553e-2
8.695652173913087e-1 -3.188405797101445e0 -2.085046544873856e-1 -2.085046544873856e-1
1.4492753623188448e0 -3.188405797101445e0 -3.524703172749102e-1 -3.524703172749102e-1
2.028985507246381e0 -3.188405797101445e0 -4.654617553710095e-1 -4.654617553710095e-1
2.608695652173917e0 -3.188405797101445e0 -5.483816541034695e-1 -5.483816541034695e-1
3.188405797101453e0 -3.188405797101445e0 -6.054474653937226e-1 -6.054474653937226e-1
3.7681159420289894e0 -3.188405797101445e0 -6.41563138961293e-1 -6.41563138961293e-1
4.347826086956526e0 -3.188405797101445e0 -6.610573798085615e-1 -6.610573798085615e-1
4.927536231884062e0 -3.188405797101445e0 -6.673374329345498e-1 -6.673374329345498e-1
5.507246376811598e0 -3.188405797101445e0 -6.629478145716537e-1 -6.629478145716537e-1
6.086956521739134e0 -3.188405797101445e0 -6.497466791574924e-1 -6.497466791574924e-1
6.6666666666666705e0 -3.188405797101445e0 -6.290823417784739e-1 -6.290823417784739e-1
7.246376811594207e0 -3.188405797101445e0 -6.019354903097642e-1 -6.019354903097642e-1
7.826086956521743e0 -3.188405797101445e0 -5.690245168793988e-1 -5.690245168793988e-1
8.405797101449279e0 -3.188405797101445e0 -5.308807441291679e-1 -5.308807441291679e-1
8.985507246376816e0 -3.188405797101445e0 -4.879013854728448e-1 -4.879013854728448e-1
9.565217391304353e0 -3.188405797101445e0 -4.4038672170100723e-1 -4.4038672170100723e-1
1.014492753623189e1 -3.188405797101445e0 -3.8856628568932505e-1 -3.8856628568932505e-1
1.0724637681159427e1 -3.188405797101445e0 -3.326174316833801e-1 -3.326174316833801e-1
1.1304347826086964e1 -3.188405797101445e0 -2.726786194856681e-1 -2.726786194856681e-1
1.1884057971014501e1 -3.188405797101445e0 -2.0885901030755127e-1 -2.0885901030755127e-1
1.2463768115942038e1 -3.188405797101445e0 -1.4124546860274867e-1 -1.4124546860274867e-1
1.3043478260869575e1 -3.188405797101445e0 -6.990772315294125e-2 -6.990772315294125e-2
1.3623188405797112e1 -3.188405797101445e0 5.097790537750613e-3 5.097790537750613e-3
1.420289855072465e1 -3.188405797101445e0 8.372504175226148e-2 8.372504175226148e-2
1.4782608695652186e1 -3.188405797101445e0 1.6593621279648008e-1 1.6593621279648008e-1
1.5362318840579723e1 -3.188405797101445e0 2.517000209663588e-1 2.517000209663588e-1
1.594202898550726e1 -3.188405797101445e0 3.4099042281779857e-1 3.4099042281779857e-1
1.6521739130434796e1 -3.188405797101445e0 4.3378560547253686e-1 4.3378560547253686e-1
1.710144927536233e1 -3.188405797101445e0 5.300671952796561e-1 5.300671952796561e-1
1.7681159420289866e1 -3.188405797101445e0 6.298196324183786e-1 6.298196324183786e-1
1.82608695652174e1 -3.188405797101445e0 7.330296731831659e-1 7.330296731831659e-1
1.8840579710144937e1 -3.188405797101445e0 8.396859912484826e-1 8.396859912484826e-1
1.9420289855072472e1 -3.188405797101445e0 9.49778856210796e-1 9.49778856210796e-1
2.0e1 -3.188405797101445e0 1.0632998728747078e0 1.0632998728747078e0

-2.0e1 -2.6086956521739086e0 3.025626876214577e0 3.025626876214577e0
-1.9420289855072465e1 -2.6086956521739086e0 2.9108629901721494e0 2.9108629901721494e0
-1.884057971014493e1 -2.6086956521739086e0 2.7994135508663422e0 2.7994135508663422e0
-1.8260869565217394e1 -2.6086956521739086e0 2.6912727450789364e0 2.6912727450789364e0
-1.768115942028986e1 -2.6086956521739086e0 2.586433820831364e0 2.586433820831364e0
-1.7101449275362324e1 -2.6086956521739086e0 2.484888900574332e0 2.484888900574332e0
-1.652173913043479e1 -2.6086956521739086e0 2.386628749828125e0 2.386628749828125e0
-1.5942028985507251e1 -2.6086956521739086e0 2.2916424887998716e0 2.2916424887998716e0
-1.5362318840579714e1 -2.6086956521739086e0 2.199917230467238e0 2.199917230467238e0
-1.4782608695652177e1 -2.6086956521739086e0 2.111437623090149e0 2.111437623090149e0
-1.420289855072464e1 -2.6086956521739086e0 2.0261852674712686e0 2.0261852674712686e0
-1.3623188405797103e1 -2.6086956521739086e0 1.9441379686197247e0 1.9441379686197247e0
-1.3043478260869566e1 -2.6086956521739086e0 1.8652687664281604e0 1.8652687664281604e0
-1.246376811594203e1 -2.6086956521739086e0 1.7895446685210898e0 1.7895446685210898e0
-1.1884057971014492e1 -2.6086956521739086e0 1.7169249774924045e0 1.7169249774924045e0
-1.1304347826086955e1 -2.6086956521739086e0 1.6473590595887595e0 1.6473590595887595e0
-1.0724637681159418e1 -2.6086956521739086e0 1.5807833351510245e0 1.5807833351510245e0
-1.0144927536231881e1 -2.6086956521739086e0 1.5171171712021843e0 1.5171171712021843e0
-9.565217391304344e0 -2.6086956521739086e0 1.456257204980643e0 1.456257204980643e0
-8.985507246376807e0 -2.6086956521739086e0 1.39806939415543e0 1.39806939415543e0
-8.40579710144927e0 -2.6086956521739086e0 1.3423777263932573e0 1.3423777263932573e0
-7.826086956521734e0 -2.6086956521739086e0 1.2889479483340673e0 1.2889479483340673e0
-7.246376811594198e0 -2.6086956521739086e0 1.2374637613751327e0 1.2374637613751327e0
-6.666666666666662e0 -2.6086956521739086e0 1.1874914669563306e0 1.1874914669563306e0
-6.0869565217391255e0 -2.6086956521739086e0 1.1384266935341256e0 1.1384266935341256e0
-5.507246376811589e0 -2.6086956521739086e0 1.089413117196416e0 1.089413117196416e0
-4.927536231884053e0 -2.6086956521739086e0 1.0392174479580536e0 1.0392174479580536e0
-4.347826086956517e0 -2.6086956521739086e0 9.86037349150067e-1 9.86037349150067e-1
-3.768115942028981e0 -2.6086956521739086e0 9.272121451245242e-1 9.272121451245242e-1
-3.188405797101445e0 -2.6086956521739086e0 8.588134053782523e-1 8.588134053782523e-1
-2.6086956521739086e0 -2.6086956521739086e0 7.751592772802214e-1 7.751592772802214e-1
-2.0289855072463725e0 -2.6086956521739086e0 6.685454470420106e-1 6.685454470420106e-1
-1.4492753623188364e0 -2.6086956521739086e0 5.301384602863256e-1 5.301384602863256e-1
-8.695652173913001e-1 -2.6086956521739086e0 3.5395269931377654e-1 3.5395269931377654e-1
-2.8985507246376385e-1 -2.6086956521739086e0 1.448218128461538e-1 1.448218128461538e-1
2.898550724637724e-1 -2.6086956521739086e0 -7.592872315911672e-2 -7.592872315911672e-2
8.695652173913087e-1 -2.6086956521739086e0 -2.7833833258410096e-1 -2.7833833258410096e-1
1.4492753623188448e0 -2.6086956521739086e0 -4.4108153947137313e-1 -4.4108153947137313e-1
2.028985507246381e0 -2.6086956521739086e0 -5.593246950991433e-1 -5.593246950991433e-1
2.608695652173917e0 -2.6086956521739086e0 -6.390534171668012e-1 -6.390534171668012e-1
3.188405797101453e0 -2.6086956521739086e0 -6.891011600516415e-1 -6.891011600516415e-1
3.7681159420289894e0 -2.6086956521739086e0 -7.171722375420844e-1 -7.171722375420844e-1
4.347826086956526e0 -2.6086956521739086e0 -7.289485022691602e-1 -7.289485022691602e-1
4.927536231884062e0 -2.6086956521739086e0 -7.283583847360421e-1 -7.283583847360421e-1
5.507246376811598e0 -2.6086956521739086e0 -7.180625605906614e-1 -7.180625605906614e-1
6.086956521739134e0 -2.6086956521739086e0 -6.998633665019901e-1 -6.998633665019901e-1
6.6666666666666705e0 -2.6086956521739086e0 -6.74994092455176e-1 -6.74994092455176e-1
7.246376811594207e0 -2.6086956521739086e0 -6.443110623623207e-1 -6.443110623623207e-1
7.826086956521743e0 -2.6086956521739086e0 -6.0841864776696e-1 -6.0841864776696e-1
8.405797101449279e0 -2.6086956521739086e0 -5.677505472292166e-1 -5.677505472292166e-1
8.985507246376816e0 -2.6086956521739086e0 -5.226230593518175e-1 -5.226230593518175e-1
9.565217391304353e0 -2.6086956521739086e0 -4.7327043749482073e-1 -4.7327043749482073e-1
1.014492753623189e1 -2.6086956521739086e0 -4.1986869399151416e-1 -4.1986869399151416e-1
1.0724637681159427e1 -2.6086956521739086e0 -3.6255187117286825e-1 -3.6255187117286825e-1
1.1304347826086964e1 -2.6086956521739086e0 -3.014233318004794e-1 -3.014233318004794e-1
1.1884057971014501e1 -2.6086956521739086e0 -2.3656370885136224e-1 -2.3656370885136224e-1
1.2463768115942038e1 -2.6086956521739086e0 -1.6803658198464677e-1 -1.6803658198464677e-1
1.3043478260869575e1 -2.6086956521739086e0 -9.589258495367903e-2 -9.589258495367903e-2
1.3623188405797112e1 -2.6086956521739086e0 -2.0172415164566804e-2 -2.0172415164566804e-2
1.420289855072465e1 -2.6086956521739086e0 5.909093500720397e-2 5.909093500720397e-2
1.4782608695652186e1 -2.6086956521739086e0 1.4187050545427637e-1 1.4187050545427637e-1
1.5362318840579723e1 -2.6086956521739086e0 2.2814410118577888e-1 2.2814410118577888e-1
1.594202898550726e1 -2.6086956521739086e0 3.178933230043739e-1 3.178933230043739e-1
1.6521739130434796e1 -2.6086956521739086e0 4.111028191699875e-1 4.111028191699875e-1
1.710144927536233e1 -2.6086956521739086e0 5.077597026602856e-1 5.077597026602856e-1
1.7681159420289866e1 -2.6086956521739086e0 6.078530936823958e-1 6.078530936823958e-1
1.82608695652174e1 -2.6086956521739086e0 7.113737577566043e-1 7.113737577566043e-1
1.8840579710144937e1 -2.6086956521739086e0 8.183138173336175e-1 8.183138173336175e-1
1.9420289855072472e1 -2.6086956521739086e0 9.286665204348672e-1 9.286665204348672e-1
2.0e1 -2.6086956521739086e0 1.0424260538421337e0 1.0424260538421337e0

-2.0e1 -2.0289855072463725e0 3.0154773171996943e0 3.0154773171996943e0
-1.9420289855072465e1 -2.0289855072463725e0 2.9009086940676387e0 2.9009086940676387e0
-1.884057971014493e1 -2.0289855072463725e0 2.7896722702713945e0 2.7896722702713945e0
-1.8260869565217394e1 -2.0289855072463725e0 2.6817644320061125e0 2.6817644320061125e0
-1.768115942028986e1 -2.0289855072463725e0 2.577180974697899e0 2.577180974697899e0
-1.7101449275362324e1 -2.0289855072463725e0 2.475916983649045e0 2.475916983649045e0
-1.652173913043479e1 -2.0289855072463725e0 2.3779666856904202e0 2.3779666856904202e0
-1.5942028985507251e1 -2.0289855072463725e0 2.283323263540465e0 2.283323263540465e0
-1.5362318840579714e1 -2.0289855072463725e0 2.1919786218112858e0 2.1919786218112858e0
-1.4782608695652177e1 -2.0289855072463725e0 2.1039230897913455e0 2.1039230897913455e0
-1.420289855072464e1 -2.0289855072463725e0 2.0191450408151264e0 2.0191450408151264e0
-1.3623188405797103e1 -2.0289855072463725e0 1.9376304005241196e0 1.9376304005241196e0
-1.3043478260869566e1 -2.0289855072463725e0 1.8593620056068463e0 1.8593620056068463e0
-1.246376811594203e1 -2.0289855072463725e0 1.7843187591134553e0 1.7843187591134553e0
-1.1884057971014492e1 -2.0289855072463725e0 1.7124745057456519e0 1.7124745057456519e0
-1.1304347826086955e1 -2.0289855072463725e0 1.6437965168027477e0 1.6437965168027477e0
-1.0724637681159418e1 -2.0289855072463725e0 1.578243423600869e0 1.578243423600869e0
-1.0144927536231881e1 -2.0289855072463725e0 1.5157623602109789e0 1.5157623602109789e0
-9.565217391304344e0 -2.0289855072463725e0 1.4562849547600756e0 1.4562849547600756e0
-8.985507246376807e0 -2.0289855072463725e0 1.3997216153842362e0 1.3997216153842362e0
-8.40579710144927e0 -2.0289855072463725e0 1.3459532440700308e0 1.3459532440700308e0
-7.826086956521734e0 -2.0289855072463725e0 1.2948189943640782e0 1.2948189943640782e0
-7.246376811594198e0 -2.0289855072463725e0 1.2460978151353113e0 1.2460978151353113e0
-6.666666666666662e0 -2.0289855072463725e0 1.1994800135941595e0 1.1994800135941595e0
-6.0869565217391255e0 -2.0289855072463725e0 1.1545224074813054e0 1.1545224074813054e0
-5.507246376811589e0 -2.0289855072463725e0 1.1105758410347106e0 1.1105758410347106e0
-4.927536231884053e0 -2.0289855072463725e0 1.066665076000231e0 1.066665076000231e0
-4.347826086956517e0 -2.0289855072463725e0 1.0212850093048846e0 1.0212850093048846e0
-3.768115942028981e0 -2.0289855072463725e0 9.720484947373944e-1 9.720484947373944e-1
-3.188405797101445e0 -2.0289855072463725e0 9.150747919265179e-1 9.150747919265179e-1
-2.6086956521739086e0 -2.0289855072463725e0 8.439554673478898e-1 8.439554673478898e-1
-2.0289855072463725e0 -2.0289855072463725e0 7.481806973045061e-1 7.481806973045061e-1
-1.4492753623188364e0 -2.0289855072463725e0 6.11744066131293e-1 6.11744066131293e-1
-8.695652173913001e-1 -2.0289855072463725e0 4.1677410659727054e-1 4.1677410659727054e-1
-2.8985507246376385e-1 -2.0289855072463725e0 1.6136184676557228e-1 1.6136184676557228e-1
2.898550724637724e-1 -2.0289855072463725e0 -1.1935386524908842e-1 -1.1935386524908842e-1
8.695652173913087e-1 -2.0289855072463725e0 -3.680448480381478e-1 -3.680448480381478e-1
1.4492753623188448e0 -2.0289855072463725e0 -5.495722534868929e-1 -5.495722534868929e-1
2.028985507246381e0 -2.0289855072463725e0 -6.658450535321911e-1 -6.658450535321911e-1
2.608695652173917e0 -2.0289855072463725e0 -7.347347154050219e-1 -7.347347154050219e-1
3.188405797101453e0 -2.0289855072463725e0 -7.722476547704592e-1 -7.722476547704592e-1
3.7681159420289894e0 -2.0289855072463725e0 -7.888936953255068e-1 -7.888936953255068e-1
4.347826086956526e0 -2.0289855072463725e0 -7.910812705945303e-1 -7.910812705945303e-1
4.927536231884062e0 -2.0289855072463725e0 -7.826911209487716e-1 -7.826911209487716e-1
5.507246376811598e0 -2.0289855072463725e0 -7.661103925995084e-1 -7.661103925995084e-1
6.086956521739134e0 -2.0289855072463725e0 -7.428441886197221e-1 -7.428441886197221e-1
6.6666666666666705e0 -2.0289855072463725e0 -7.138677472635571e-1 -7.138677472635571e-1
7.246376811594207e0 -2.0289855072463725e0 -6.798302242930516e-1 -6.798302242930516e-1
7.826086956521743e0 -2.0289855072463725e0 -6.411748019675232e-1 -6.411748019675232e-1
8.405797101449279e0 -2.0289855072463725e0 -5.982111730765425e-1 -5.982111730765425e-1
8.985507246376816e0 -2.0289855072463725e0 -5.511603887511763e-1 -5.511603887511763e-1
9.565217391304353e0 -2.0289855072463725e0 -5.001832954448059e-1 -5.001832954448059e-1
1.014492753623189e1 -2.0289855072463725e0 -4.45398991170861e-1 -4.45398991170861e-1
1.0724637681159427e1 -2.0289855072463725e0 -3.868970677932654e-1 -3.868970677932654e-1
1.1304347826086964e1 -2.0289855072463725e0 -3.2474589718501967e-1 -3.2474589718501967e-1
1.1884057971014501e1 -2.0289855072463725e0 -2.5899834527516175e-1 -2.5899834527516175e-1
1.2463768115942038e1 -2.0289855072463725e0 -1.8969578074756477e-1 -1.8969578074756477e-1
1.3043478260869575e1 -2.0289855072463725e0 -1.1687093230291745e-1 -1.1687093230291745e-1
1.3623188405797112e1 -2.0289855072463725e0 -4.05499552395141e-2 -4.05499552395141e-2
1.420289855072465e1 -2.0289855072463725e0 3.9246053492794086e-2 3.9246053492794086e-2
1.4782608695652186e1 -2.0289855072463725e0 1.2249993058252784e-1 1.2249993058252784e-1
1.5362318840579723e1 -2.0289855072463725e0 2.0919760167117818e-1 2.0919760167117818e-1
1.594202898550726e1 -2.0289855072463725e0 2.9932744009322865e-1 2.9932744009322865e-1
1.6521739130434796e1 -2.0289855072463725e0 3.9287977513714023e-1 3.9287977513714023e-1
1.710144927536233e1 -2.0289855072463725e0 4.8984651141502034e-1 4.8984651141502034e-1
1.7681159420289866e1 -2.0289855072463725e0 5.902208316453087e-1 5.902208316453087e-1
1.82608695652174e1 -2.0289855072463725e0 6.939969626588761e-1 6.939969626588761e-1
1.8840579710144937e1 -2.0289855072463725e0 8.01169989758013e-1 8.01169989758013e-1
1.9420289855072472e1 -2.0289855072463725e0 9.117357083688259e-1 9.117357083688259e-1
2.0e1 -2.0289855072463725e0 1.0256905046864646e0 1.0256905046864646e0

-2.0e1 -1.4492753623188364e0 3.007886791362014e0 3.007886791362014e0
-1.9420289855072465e1 -1.4492753623188364e0 2.893467278264053e0 2.893467278264053e0
-1.884057971014493e1 -1.4492753623188364e0 2.7823936999523275e0 2.7823936999523275e0
-1.8260869565217394e1 -1.4492753623188364e0 2.6746641743448736e0 2.6746641743448736e0
-1.768115942028986e1 -1.4492753623188364e0 2.5702765088399584e0 2.5702765088399584e0
-1.7101449275362324e1 -1.4492753623188364e0 2.4692281368650058e0 2.4692281368650058e0
-1.652173913043479e1 -1.4492753623188364e0 2.371516038799044e0 2.371516038799044e0
-1.5942028985507251e1 -1.4492753623188364e0 2.277136642720593e0 2.277136642720593e0
-1.5362318840579714e1 -1.4492753623188364e0 2.1860856988913557e0 2.1860856988913557e0
-1.4782608695652177e1 -1.4492753623188364e0 2.098358119742959e0 2.098358119742959e0
-1.420289855072464e1 -1.4492753623188364e0 2.0139477741212684e0 2.0139477741212684e0
-1.3623188405797103e1 -1.4492753623188364e0 1.9328472202574574e0 1.9328472202574574e0
-1.3043478260869566e1 -1.4492753623188364e0 1.8550473557616256e0 1.8550473557616256e0
-1.246376811594203e1 -1.4492753623188364e0 1.7805369539202411e0 1.7805369539202411e0
-1.1884057971014492e1 -1.4492753623188364e0 1.7093020422218135e0 1.7093020422218135e0
-1.1304347826086955e1 -1.4492753623188364e0 1.6413250589307569e0 1.6413250589307569e0
-1.0724637681159418e1 -1.4492753623188364e0 1.5765836927501677e0 1.5765836927501677e0
-1.0144927536231881e1 -1.4492753623188364e0 1.5150492626172678e0 1.5150492626172678e0
-9.565217391304344e0 -1.4492753623188364e0 1.4566844183184442e0 1.4566844183184442e0
-8.985507246376807e0 -1.4492753623188364e0 1.40143981846522e0 1.40143981846522e0
-8.40579710144927e0 -1.4492753623188364e0 1.3492492356771348e0 1.3492492356771348e0
-7.826086956521734e0 -1.4492753623188364e0 1.3000221856187804e0 1.3000221856187804e0
-7.246376811594198e0 -1.4492753623188364e0 1.2536325555480927e0 1.2536325555480927e0
-6.666666666666662e0 -1.4492753623188364e0 1.2099005815241448e0 1.2099005815241448e0
-6.0869565217391255e0 -1.4492753623188364e0 1.1685634085522014e0 1.1685634085522014e0
-5.507246376811589e0 -1.4492753623188364e0 1.1292253459162864e0 1.1292253459162864e0
-4.927536231884053e0 -1.4492753623188364e0 1.0912705635313689e0 1.0912705635313689e0
-4.347826086956517e0 -1.4492753623188364e0 1.053703251483494e0 1.053703251483494e0
-3.768115942028981e0 -1.4492753623188364e0 1.0148410514042627e0 1.0148410514042627e0
-3.188405797101445e0 -1.4492753623188364e0 9.716959876498314e-1 9.716959876498314e-1
-2.6086956521739086e0 -1.4492753623188364e0 9.186264601894053e-1 9.186264601894053e-1
-2.0289855072463725e0 -1.4492753623188364e0 8.440073300549303e-1 8.440073300549303e-1
-1.4492753623188364e0 -1.4492753623188364e0 7.227932707948943e-1 7.227932707948943e-1
-8.695652173913001e-1 -1.4492753623188364e0 5.137764614953385e-1 5.137764614953385e-1
-2.8985507246376385e-1 -1.4492753623188364e0 1.9567309809085648e-1 1.9567309809085648e-1
2.898550724637724e-1 -1.4492753623188364e0 -1.7382894770228807e-1 -1.7382894770228807e-1
8.695652173913087e-1 -1.4492753623188364e0 -4.8521103406413046e-1 -4.8521103406413046e-1
1.4492753623188448e0 -1.4492753623188364e0 -6.807852892784085e-1 -6.807852892784085e-1
2.028985507246381e0 -1.4492753623188364e0 -7.818355174105293e-1 -7.818355174105293e-1
2.608695652173917e0 -1.4492753623188364e0 -8.295695393744511e-1 -8.295695393744511e-1
3.188405797101453e0 -1.4492753623188364e0 -8.490326816216867e-1 -8.490326816216867e-1
3.7681159420289894e0 -1.4492753623188364e0 -8.518500831202893e-1 -8.518500831202893e-1
4.347826086956526e0 -1.4492753623188364e0 -8.436633439010538e-1 -8.436633439010538e-1
4.927536231884062e0 -1.4492753623188364e0 -8.274604396078237e-1 -8.274604396078237e-1
5.507246376811598e0 -1.4492753623188364e0 -8.049237286089983e-1 -8.049237286089983e-1
6.086956521739134e0 -1.4492753623188364e0 -7.770490208185322e-1 -7.770490208185322e-1
6.6666666666666705e0 -1.4492753623188364e0 -7.444521463214567e-1 -7.444521463214567e-1
7.246376811594207e0 -1.4492753623188364e0 -7.075287958337473e-1 -7.075287958337473e-1
7.826086956521743e0 -1.4492753623188364e0 -6.665418243501395e-1 -6.665418243501395e-1
8.405797101449279e0 -1.4492753623188364e0 -6.216709958115606e-1 -6.216709958115606e-1
8.985507246376816e0 -1.4492753623188364e0 -5.730424229600739e-1 -5.730424229600739e-1
9.565217391304353e0 -1.4492753623188364e0 -5.207465901310885e-1 -5.207465901310885e-1
1.014492753623189e1 -1.4492753623188364e0 -4.6484972470506436e-1 -4.6484972470506436e-1
1.0724637681159427e1 -1.4492753623188364e0 -4.054011680704781e-1 -4.054011680704781e-1
1.1304347826086964e1 -1.4492753623188364e0 -3.424382704409432e-1 -3.424382704409432e-1
1.1884057971014501e1 -1.4492753623188364e0 -2.759897128792377e-1 -2.759897128792377e-1
1.2463768115942038e1 -1.4492753623188364e0 -2.0607780668226494e-1 -2.0607780668226494e-1
1.3043478260869575e1 -1.4492753623188364e0 -1.327201135856111e-1 -1.327201135856111e-1
1.3623188405797112e1 -1.4492753623188364e0 -5.593060610076617e-2 -5.593060610076617e-2
1.420289855072465e1 -1.4492753623188364e0 2.4279489058737558e-2 2.4279489058737558e-2
1.4782608695652186e1 -1.4492753623188364e0 1.0790106950300027e-1 1.0790106950300027e-1
1.5362318840579723e1 -1.4492753623188364e0 1.9492669346319413e-1 1.9492669346319413e-1
1.594202898550726e1 -1.4492753623188364e0 2.853502297851863e-1 2.853502297851863e-1
1.6521739130434796e1 -1.4492753623188364e0 3.7916659090060156e-1 3.7916659090060156e-1
1.710144927536233e1 -1.4492753623188364e0 4.763715270711446e-1 4.763715270711446e-1
1.7681159420289866e1 -1.4492753623188364e0 5.769614663753346e-1 5.769614663753346e-1
1.82608695652174e1 -1.4492753623188364e0 6.809333891922008e-1 6.809333891922008e-1
1.8840579710144937e1 -1.4492753623188364e0 7.882847289491658e-1 7.882847289491658e-1
1.9420289855072472e1 -1.4492753623188364e0 8.990132930444973e-1 8.990132930444973e-1
2.0e1 -1.4492753623188364e0 1.0131171993962298e0 1.0131171993962298e0

-2.0e1 -8.695652173913001e-1 3.0028368766915436e0 3.0028368766915436e0
-1.9420289855072465e1 -8.695652173913001e-1 2.8885180630235383e0 2.8885180630235383e0
-1.884057971014493e1 -8.695652173913001e-1 2.7775545472567935e0 2.7775545472567935e0
-1.8260869565217394e1 -8.695652173913001e-1 2.669945642450336e0 2.669945642450336e0
-1.768115942028986e1 -8.695652173913001e-1 2.5656905476274754e0 2.5656905476274754e0
-1.7101449275362324e1 -8.695652173913001e-1 2.464788324297097e0 2.464788324297097e0
-1.652173913043479e1 -8.695652173913001e-1 2.367237867139694e0 2.367237867139694e0
-1.5942028985507251e1 -8.695652173913001e-1 2.2730378671411966e0 2.2730378671411966e0
-1.5362318840579714e1 -8.695652173913001e-1 2.1821867648682214e0 2.1821867648682214e0
-1.4782608695652177e1 -8.695652173913001e-1 2.0946826907553366e0 2.0946826907553366e0
-1.420289855072464e1 -8.695652173913001e-1 2.010523388112585e0 2.010523388112585e0
-1.3623188405797103e1 -8.695652173913001e-1 1.9297061128993338e0 1.9297061128993338e0
-1.3043478260869566e1 -8.695652173913001e-1 1.8522275019019778e0 1.8522275019019778e0
-1.246376811594203e1 -8.695652173913001e-1 1.7780833974125705e0 1.7780833974125705e0
-1.1884057971014492e1 -8.695652173913001e-1 1.7072686112202153e0 1.7072686112202153e0
-1.1304347826086955e1 -8.695652173913001e-1 1.6397766027038498e0 1.6397766027038498e0
-1.0724637681159418e1 -8.695652173913001e-1 1.5755990334118821e0 1.5755990334118821e0
-1.0144927536231881e1 -8.695652173913001e-1 1.514725140955214e0 1.514725140955214e0
-9.565217391304344e0 -8.695652173913001e-1 1.4571408435187432e0 1.4571408435187432e0
-8.985507246376807e0 -8.695652173913001e-1 1.4028274342652345e0 1.4028274342652345e0
-8.40579710144927e0 -8.695652173913001e-1 1.3517596367167002e0 1.3517596367167002e0
-7.826086956521734e0 -8.695652173913001e-1 1.303902638265301e0 1.303902638265301e0
-7.246376811594198e0 -8.695652173913001e-1 1.2592074413014565e0 1.2592074413014565e0
-6.666666666666662e0 -8.695652173913001e-1 1.2176033517449276e0 1.2176033517449276e0
-6.0869565217391255e0 -8.695652173913001e-1 1.178985410485363e0 1.178985410485363e0
-5.507246376811589e0 -8.695652173913001e-1 1.1431924969400593e0 1.1431924969400593e0
-4.927536231884053e0 -8.695652173913001e-1 1.1099673437304796e0 1.1099673437304796e0
-4.347826086956517e0 -8.695652173913001e-1 1.0788793510193375e0 1.0788793510193375e0
-3.768115942028981e0 -8.695652173913001e-1 1.0491652468752406e0 1.0491652468752406e0
-3.188405797101445e0 -8.695652173913001e-1 1.019365487653769e0 1.019365487653769e0
-2.6086956521739086e0 -8.695652173913001e-1 9.862437312116542e-1 9.862437312116542e-1
-2.0289855072463725e0 -8.695652173913001e-1 9.399867430208831e-1 9.399867430208831e-1
-1.4492753623188364e0 -8.695652173913001e-1 8.467722933484952e-1 8.467722933484952e-1
-8.695652173913001e-1 -8.695652173913001e-1 6.31898981445914e-1 6.31898981445914e-1
-2.8985507246376385e-1 -8.695652173913001e-1 2.4260347958875547e-1 2.4260347958875547e-1
2.898550724637724e-1 -8.695652173913001e-1 -2.3420188328546473e-1 -2.3420188328546473e-1
8.695652173913087e-1 -8.695652173913001e-1 -6.167761080999827e-1 -6.167761080999827e-1
1.4492753623188448e0 -8.695652173913001e-1 -8.182068659172853e-1 -8.182068659172853e-1
2.028985507246381e0 -8.695652173913001e-1 -8.912574844617577e-1 -8.912574844617577e-1
2.608695652173917e0 -8.695652173913001e-1 -9.106293644819761e-1 -9.106293644819761e-1
3.188405797101453e0 -8.695652173913001e-1 -9.101447357109002e-1 -9.101447357109002e-1
3.7681159420289894e0 -8.695652173913001e-1 -8.99616832676543e-1 -8.99616832676543e-1
4.347826086956526e0 -8.695652173913001e-1 -8.822819975221731e-1 -8.822819975221731e-1
4.927536231884062e0 -8.695652173913001e-1 -8.595997738922104e-1 -8.595997738922104e-1
5.507246376811598e0 -8.695652173913001e-1 -8.323334337180472e-1 -8.323334337180472e-1
6.086956521739134e0 -8.695652173913001e-1 -8.0091357683697e-1 -8.0091357683697e-1
6.6666666666666705e0 -8.695652173913001e-1 -7.655974706275155e-1 -7.655974706275155e-1
7.246376811594207e0 -8.695652173913001e-1 -7.265462356723872e-1 -7.265462356723872e-1
7.826086956521743e0 -8.695652173913001e-1 -6.838648310819364e-1 -6.838648310819364e-1
8.405797101449279e0 -8.695652173913001e-1 -6.376239509364019e-1 -6.376239509364019e-1
8.985507246376816e0 -8.695652173913001e-1 -5.87872592845365e-1 -5.87872592845365e-1
9.565217391304353e0 -8.695652173913001e-1 -5.346455694166636e-1 -5.346455694166636e-1
1.014492753623189e1 -8.695652173913001e-1 -4.779681571282868e-1 -4.779681571282868e-1
1.0724637681159427e1 -8.695652173913001e-1 -4.1785906281746854e-1 -4.1785906281746854e-1
1.1304347826086964e1 -8.695652173913001e-1 -3.543323682993125e-1 -3.543323682993125e-1
1.1884057971014501e1 -8.695652173913001e-1 -2.873988359629154e-1 -2.873988359629154e-1
1.2463768115942038e1 -8.695652173913001e-1 -2.1706680425987013e-1 -2.1706680425987013e-1
1.3043478260869575e1 -8.695652173913001e-1 -1.4334281381123903e-1 -1.4334281381123903e-1
1.3623188405797112e1 -8.695652173913001e-1 -6.623205282791855e-2 -6.623205282791855e-2
1.420289855072465e1 -8.695652173913001e-1 1.4261320982145165e-2 1.4261320982145165e-2
1.4782608695652186e1 -8.695652173913001e-1 9.813394440534617e-2 9.813394440534617e-2
1.5362318840579723e1 -8.695652173913001e-1 1.8538307340105242e-1 1.8538307340105242e-1
1.594202898550726e1 -8.695652173913001e-1 2.760064512793061e-1 2.760064512793061e-1
1.6521739130434796e1 -8.695652173913001e-1 3.7000220847467546e-1 3.7000220847467546e-1
1.710144927536233e1 -8.695652173913001e-1 4.6736878555377737e-1 4.6736878555377737e-1
1.7681159420289866e1 -8.695652173913001e-1 5.68104873502542e-1 5.68104873502542e-1
1.82608695652174e1 -8.695652173913001e-1 6.722093670014622e-1 6.722093670014622e-1
1.8840579710144937e1 -8.695652173913001e-1 7.796813275594238e-1 7.796813275594238e-1
1.9420289855072472e1 -8.695652173913001e-1 8.905199541997361e-1 8.905199541997361e-1
2.0e1 -8.695652173913001e-1 1.0047245599814245e0 1.0047245599814245e0

-2.0e1 -2.8985507246376385e-1 3.0003150764022646e0 3.0003150764022646e0
-1.9420289855072465e1 -2.8985507246376385e-1 2.8860470053146505e0 2.8860470053146505e0
-1.884057971014493e1 -2.8985507246376385e-1 2.775138976695048e0 2.775138976695048e0
-1.8260869565217394e1 -2.8985507246376385e-1 2.6675909136881786e0 2.6675909136881786e0
-1.768115942028986e1 -2.8985507246376385e-1 2.563402726641054e0 2.563402726641054e0
-1.7101449275362324e1 -2.8985507246376385e-1 2.4625743104580913e0 2.4625743104580913e0
-1.652173913043479e1 -2.8985507246376385e-1 2.3651055412958786e0 2.3651055412958786e0
-1.5942028985507251e1 -2.8985507246376385e-1 2.2709962724022543e0 2.2709962724022543e0
-1.5362318840579714e1 -2.8985507246376385e-1 2.1802463288368394e0 2.1802463288368394e0
-1.4782608695652177e1 -2.8985507246376385e-1 2.0928555007157463e0 2.0928555007157463e0
-1.420289855072464e1 -2.8985507246376385e-1 2.008823534489492e0 2.008823534489492e0
-1.3623188405797103e1 -2.8985507246376385e-1 1.928150121571453e0 1.928150121571453e0
-1.3043478260869566e1 -2.8985507246376385e-1 1.8508348833556596e0 1.8508348833556596e0
-1.246376811594203e1 -2.8985507246376385e-1 1.7768773512518763e0 1.7768773512518763e0
-1.1884057971014492e1 -2.8985507246376385e-1 1.7062769397503803e0 1.7062769397503803e0
-1.1304347826086955e1 -2.8985507246376385e-1 1.6390329095904304e0 1.6390329095904304e0
-1.0724637681159418e1 -2.8985507246376385e-1 1.5751443166487409e0 1.5751443166487409e0
-1.0144927536231881e1 -2.8985507246376385e-1 1.514609939852839e0 1.514609939852839e0
-9.565217391304344e0 -2.8985507246376385e-1 1.457428177675102e0 1.457428177675102e0
-8.985507246376807e0 -2.8985507246376385e-1 1.403596896528315e0 1.403596896528315e0
-8.40579710144927e0 -2.8985507246376385e-1 1.3531132037224172e0 1.3531132037224172e0
-7.826086956521734e0 -2.8985507246376385e-1 1.30597309883713e0 1.30597309883713e0
-7.246376811594198e0 -2.8985507246376385e-1 1.2621709230150049e0 1.2621709230150049e0
-6.666666666666662e0 -2.8985507246376385e-1 1.2216984603924463e0 1.2216984603924463e0
-6.0869565217391255e0 -2.8985507246376385e-1 1.1845434160273145e0 1.1845434160273145e0
-5.507246376811589e0 -2.8985507246376385e-1 1.1506867224221655e0 1.1506867224221655e0
-4.927536231884053e0 -2.8985507246376385e-1 1.1200975195597256e0 1.1200975195597256e0
-4.347826086956517e0 -2.8985507246376385e-1 1.0927231932538237e0 1.0927231932538237e0
-3.768115942028981e0 -2.8985507246376385e-1 1.0684677416262431e0 1.0684677416262431e0
-3.188405797101445e0 -2.8985507246376385e-1 1.0471253366902027e0 1.0471253366902027e0
-2.6086956521739086e0 -2.8985507246376385e-1 1.027823956867236e0 1.027823956867236e0
-2.0289855072463725e0 -2.8985507246376385e-1 1.0035089828095547e0 1.0035089828095547e0
-1.4492753623188364e0 -2.8985507246376385e-1 9.34677189677146e-1 9.34677189677146e-1
-8.695652173913001e-1 -2.8985507246376385e-1 7.194088424629759e-1 7.194088424629759e-1
-2.8985507246376385e-1 -2.8985507246376385e-1 2.7893470623885064e-1 2.7893470623885064e-1
2.898550724637724e-1 -2.8985507246376385e-1 -2.7725438697819904e-1 -2.7725438697819904e-1
8.695652173913087e-1 -2.8985507246376385e-1 -7.110072461596831e-1 -7.110072461596831e-1
1.4492753623188448e0 -2.8985507246376385e-1 -9.128330392885738e-1 -9.128330392885738e-1
2.028985507246381e0 -2.8985507246376385e-1 -9.61501001293067e-1 -9.61501001293067e-1
2.608695652173917e0 -2.8985507246376385e-1 -9.589308671801956e-1 -9.589308671801956e-1
3.188405797101453e0 -2.8985507246376385e-1 -9.44625861789972e-1 -9.44625861789972e-1
3.7681159420289894e0 -2.8985507246376385e-1 -9.256406044701835e-1 -9.256406044701835e-1
4.347826086956526e0 -2.8985507246376385e-1 -9.028471167992974e-1 -9.028471167992974e-1
4.927536231884062e0 -2.8985507246376385e-1 -8.764512267640945e-1 -8.764512267640945e-1
5.507246376811598e0 -2.8985507246376385e-1 -8.465489362427915e-1 -8.465489362427915e-1
6.086956521739134e0 -2.8985507246376385e-1 -8.131928594215598e-1 -8.131928594215598e-1
6.6666666666666705e0 -2.8985507246376385e-1 -7.764138563176722e-1 -7.764138563176722e-1
7.246376811594207e0 -2.8985507246376385e-1 -7.362309944285734e-1 -7.362309944285734e-1
7.826086956521743e0 -2.8985507246376385e-1 -6.926565686964036e-1 -6.926565686964036e-1
8.405797101449279e0 -2.8985507246376385e-1 -6.456987949847572e-1 -6.456987949847572e-1
8.985507246376816e0 -2.8985507246376385e-1 -5.953633321510834e-1 -5.953633321510834e-1
9.565217391304353e0 -2.8985507246376385e-1 -5.416541806156605e-1 -5.416541806156605e-1
1.014492753623189e1 -2.8985507246376385e-1 -4.8457423306854963e-1 -4.8457423306854963e-1
1.0724637681159427e1 -2.8985507246376385e-1 -4.2412562309696544e-1 -4.2412562309696544e-1
1.1304347826086964e1 -2.8985507246376385e-1 -3.603099522285311e-1 -3.603099522285311e-1
1.1884057971014501e1 -2.8985507246376385e-1 -2.931284415357184e-1 -2.931284415357184e-1
1.2463768115942038e1 -2.8985507246376385e-1 -2.225820351418143e-1 -2.225820351418143e-1
1.3043478260869575e1 -2.8985507246376385e-1 -1.4867147230755928e-1 -1.4867147230755928e-1
1.3623188405797112e1 -2.8985507246376385e-1 -7.139733854267571e-2 -7.139733854267571e-2
1.420289855072465e1 -2.8985507246376385e-1 9.239897562600463e-3 9.239897562600463e-3
1.4782608695652186e1 -2.8985507246376385e-1 9.323985740229856e-2 9.323985740229856e-2
1.5362318840579723e1 -2.8985507246376385e-1 1.8060223238979656e-1 1.8060223238979656e-1
1.594202898550726e1 -2.8985507246376385e-1 2.7132676897561037e-1 2.7132676897561037e-1
1.6521739130434796e1 -2.8985507246376385e-1 3.6541325727585305e-1 3.6541325727585305e-1
1.710144927536233e1 -2.8985507246376385e-1 4.628615223501453e-1 4.628615223501453e-1
1.7681159420289866e1 -2.8985507246376385e-1 5.636714174463251e-1 5.636714174463251e-1
1.82608695652174e1 -2.8985507246376385e-1 6.678428187209818e-1 6.678428187209818e-1
1.8840579710144937e1 -2.8985507246376385e-1 7.753756210785313e-1 7.753756210785313e-1
1.9420289855072472e1 -2.8985507246376385e-1 8.862697348659858e-1 8.862697348659858e-1
2.0e1 -2.8985507246376385e-1 1.0005250832280652e0 1.0005250832280652e0

-2.0e1 2.898550724637724e-1 3.0003150764022646e0 3.0003150764022646e0
-1.9420289855072465e1 2.898550724637724e-1 2.8860470053146505e0 2.8860470053146505e0
-1.884057971014493e1 2.898550724637724e-1 2.775138976695048e0 2.775138976695048e0
-1.8260869565217394e1 2.898550724637724e-1 2.6675909136881786e0 2.6675909136881786e0
-1.768115942028986e1 2.898550724637724e-1 2.563402726641054e0 2.563402726641054e0
-1.7101449275362324e1 2.898550724637724e-1 2.4625743104580913e0 2.4625743104580913e0
-1.652173913043479e1 2.898550724637724e-1 2.3651055412958786e0 2.3651055412958786e0
-1.5942028985507251e1 2.898550724637724e-1 2.2709962724022543e0 2.2709962724022543e0
-1.5362318840579714e1 2.898550724637724e-1 2.1802463288368394e0 2.1802463288368394e0
-1.4782608695652177e1 2.898550724637724e-1 2.0928555007157463e0 2.0928555007157463e0
-1.420289855072464e1 2.898550724637724e-1 2.008823534489492e0 2.008823534489492e0
-1.3623188405797103e1 2.898550724637724e-1 1.928150121571453e0 1.928150121571453e0
-1.3043478260869566e1 2.898550724637724e-1 1.8508348833556596e0 1.8508348833556596e0
-1.246376811594203e1 2.898550724637724e-1 1.7768773512518763e0 1.7768773512518763e0
-1.1884057971014492e1 2.898550724637724e-1 1.7062769397503803e0 1.7062769397503803e0
-1.1304347826086955e1 2.898550724637724e-1 1.6390329095904304e0 1.6390329095904304e0
-1.0724637681159418e1 2.898550724637724e-1 1.5751443166487409e0 1.5751443166487409e0
-1.0144927536231881e1 2.898550724637724e-1 1.514609939852839e0 1.514609939852839e0
-9.565217391304344e0 2.898550724637724e-1 1.4574281776751017e0 1.4574281776751017e0
-8.985507246376807e0 2.898550724637724e-1 1.403596896528315e0 1.403596896528315e0
-8.40579710144927e0 2.898550724637724e-1 1.3531132037224172e0 1.3531132037224172e0
-7.826086956521734e0 2.898550724637724e-1 1.30597309883713e0 1.30597309883713e0
-7.246376811594198e0 2.898550724637724e-1 1.2621709230150047e0 1.2621709230150047e0
-6.666666666666662e0 2.898550724637724e-1 1.2216984603924463e0 1.2216984603924463e0
-6.0869565217391255e0 2.898550724637724e-1 1.1845434160273147e0 1.1845434160273147e0
-5.507246376811589e0 2.898550724637724e-1 1.1506867224221655e0 1.1506867224221655e0
-4.927536231884053e0 2.898550724637724e-1 1.1200975195597256e0 1.1200975195597256e0
-4.347826086956517e0 2.898550724637724e-1 1.0927231932538237e0 1.0927231932538237e0
-3.768115942028981e0 2.898550724637724e-1 1.068467741626243e0 1.068467741626243e0
-3.188405797101445e0 2.898550724637724e-1 1.0471253366902027e0 1.0471253366902027e0
-2.6086956521739086e0 2.898550724637724e-1 1.0278239568672358e0 1.0278239568672358e0
-2.0289855072463725e0 2.898550724637724e-1 1.0035089828095543e0 1.0035089828095543e0
-1.4492753623188364e0 2.898550724637724e-1 9.346771896771453e-1 9.346771896771453e-1
-8.695652173913001e-1 2.898550724637724e-1 7.194088424629752e-1 7.194088424629752e-1
-2.8985507246376385e-1 2.898550724637724e-1 2.789347062388503e-1 2.789347062388503e-1
2.898550724637724e-1 2.898550724637724e-1 -2.772543869781986e-1 -2.772543869781986e-1
8.695652173913087e-1 2.898550724637724e-1 -7.110072461596824e-1 -7.110072461596824e-1
1.4492753623188448e0 2.898550724637724e-1 -9.128330392885731e-1 -9.128330392885731e-1
2.028985507246381e0 2.898550724637724e-1 -9.615010012930664e-1 -9.615010012930664e-1
2.608695652173917e0 2.898550724637724e-1 -9.589308671801953e-1 -9.589308671801953e-1
3.188405797101453e0 2.898550724637724e-1 -9.446258617899717e-1 -9.446258617899717e-1
3.7681159420289894e0 2.898550724637724e-1 -9.256406044701833e-1 -9.256406044701833e-1
4.347826086956526e0 2.898550724637724e-1 -9.028471167992974e-1 -9.028471167992974e-1
4.927536231884062e0 2.898550724637724e-1 -8.764512267640945e-1 -8.764512267640945e-1
5.507246376811598e0 2.898550724637724e-1 -8.465489362427913e-1 -8.465489362427913e-1
6.086956521739134e0 2.898550724637724e-1 -8.131928594215596e-1 -8.131928594215596e-1
6.6666666666666705e0 2.898550724637724e-1 -7.764138563176721e-1 -7.764138563176721e-1
7.246376811594207e0 2.898550724637724e-1 -7.362309944285734e-1 -7.362309944285734e-1
7.826086956521743e0 2.898550724637724e-1 -6.926565686964035e-1 -6.926565686964035e-1
8.405797101449279e0 2.898550724637724e-1 -6.45698794984757e-1 -6.45698794984757e-1
8.985507246376816e0 2.898550724637724e-1 -5.953633321510834e-1 -5.953633321510834e-1
9.565217391304353e0 2.898550724637724e-1 -5.416541806156602e-1 -5.416541806156602e-1
1.014492753623189e1 2.898550724637724e-1 -4.8457423306854963e-1 -4.8457423306854963e-1
1.0724637681159427e1 2.898550724637724e-1 -4.241256230969652e-1 -4.241256230969652e-1
1.1304347826086964e1 2.898550724637724e-1 -3.603099522285309e-1 -3.603099522285309e-1
1.1884057971014501e1 2.898550724637724e-1 -2.931284415357184e-1 -2.931284415357184e-1
1.2463768115942038e1 2.898550724637724e-1 -2.225820351418143e-1 -2.225820351418143e-1
1.3043478260869575e1 2.898550724637724e-1 -1.4867147230755928e-1 -1.4867147230755928e-1
1.3623188405797112e1 2.898550724637724e-1 -7.139733854267571e-2 -7.139733854267571e-2
1.420289855072465e1 2.898550724637724e-1 9.239897562600463e-3 9.239897562600463e-3
1.4782608695652186e1 2.898550724637724e-1 9.323985740229856e-2 9.323985740229856e-2
1.5362318840579723e1 2.898550724637724e-1 1.8060223238979656e-1 1.8060223238979656e-1
1.594202898550726e1 2.898550724637724e-1 2.7132676897561037e-1 2.7132676897561037e-1
1.6521739130434796e1 2.898550724637724e-1 3.6541325727585305e-1 3.6541325727585305e-1
1.710144927536233e1 2.898550724637724e-1 4.628615223501453e-1 4.628615223501453e-1
1.7681159420289866e1 2.898550724637724e-1 5.636714174463251e-1 5.636714174463251e-1
1.82608695652174e1 2.898550724637724e-1 6.678428187209818e-1 6.678428187209818e-1
1.8840579710144937e1 2.898550724637724e-1 7.753756210785313e-1 7.753756210785313e-1
1.9420289855072472e1 2.898550724637724e-1 8.862697348659858e-1 8.862697348659858e-1
2.0e1 2.898550724637724e-1 1.0005250832280652e0 1.0005250832280652e0

-2.0e1 8.695652173913087e-1 3.0028368766915436e0 3.0028368766915436e0
-1.9420289855072465e1 8.695652173913087e-1 2.8885180630235383e0 2.8885180630235383e0
-1.884057971014493e1 8.695652173913087e-1 2.7775545472567935e0 2.7775545472567935e0
-1.8260869565217394e1 8.695652173913087e-1 2.669945642450336e0 2.669945642450336e0
-1.768115942028986e1 8.695652173913087e-1 2.5656905476274754e0 2.5656905476274754e0
-1.7101449275362324e1 8.695652173913087e-1 2.464788324297097e0 2.464788324297097e0
-1.652173913043479e1 8.695652173913087e-1 2.367237867139694e0 2.367237867139694e0
-1.5942028985507251e1 8.695652173913087e-1 2.2730378671411966e0 2.2730378671411966e0
-1.5362318840579714e1 8.695652173913087e-1 2.1821867648682214e0 2.1821867648682214e0
-1.4782608695652177e1 8.695652173913087e-1 2.0946826907553366e0 2.0946826907553366e0
-1.420289855072464e1 8.695652173913087e-1 2.010523388112585e0 2.010523388112585e0
-1.3623188405797103e1 8.695652173913087e-1 1.9297061128993338e0 1.9297061128993338e0
-1.3043478260869566e1 8.695652173913087e-1 1.8522275019019778e0 1.8522275019019778e0
-1.246376811594203e1 8.695652173913087e-1 1.7780833974125705e0 1.7780833974125705e0
-1.1884057971014492e1 8.695652173913087e-1 1.7072686112202153e0 1.7072686112202153e0
-1.1304347826086955e1 8.695652173913087e-1 1.6397766027038498e0 1.6397766027038498e0
-1.0724637681159418e1 8.695652173913087e-1 1.5755990334118821e0 1.5755990334118821e0
-1.0144927536231881e1 8.695652173913087e-1 1.5147251409552143e0 1.5147251409552143e0
-9.565217391304344e0 8.695652173913087e-1 1.4571408435187432e0 1.4571408435187432e0
-8.985507246376807e0 8.695652173913087e-1 1.4028274342652347e0 1.4028274342652347e0
-8.40579710144927e0 8.695652173913087e-1 1.3517596367167e0 1.3517596367167e0
-7.826086956521734e0 8.695652173913087e-1 1.303902638265301e0 1.303902638265301e0
-7.246376811594198e0 8.695652173913087e-1 1.2592074413014562e0 1.2592074413014562e0
-6.666666666666662e0 8.695652173913087e-1 1.2176033517449274e0 1.2176033517449274e0
-6.0869565217391255e0 8.695652173913087e-1 1.1789854104853628e0 1.1789854104853628e0
-5.507246376811589e0 8.695652173913087e-1 1.143192496940059e0 1.143192496940059e0
-4.927536231884053e0 8.695652173913087e-1 1.1099673437304796e0 1.1099673437304796e0
-4.347826086956517e0 8.695652173913087e-1 1.078879351019337e0 1.078879351019337e0
-3.768115942028981e0 8.695652173913087e-1 1.0491652468752402e0 1.0491652468752402e0
-3.188405797101445e0 8.695652173913087e-1 1.0193654876537683e0 1.0193654876537683e0
-2.6086956521739086e0 8.695652173913087e-1 9.862437312116533e-1 9.862437312116533e-1
-2.0289855072463725e0 8.695652173913087e-1 9.39986743020882e-1 9.39986743020882e-1
-1.4492753623188364e0 8.695652173913087e-1 8.467722933484936e-1 8.467722933484936e-1
-8.695652173913001e-1 8.695652173913087e-1 6.318989814459122e-1 6.318989814459122e-1
-2.8985507246376385e-1 8.695652173913087e-1 2.426034795887548e-1 2.426034795887548e-1
2.898550724637724e-1 8.695652173913087e-1 -2.3420188328546387e-1 -2.3420188328546387e-1
8.695652173913087e-1 8.695652173913087e-1 -6.167761080999808e-1 -6.167761080999808e-1
1.4492753623188448e0 8.695652173913087e-1 -8.182068659172834e-1 -8.182068659172834e-1
2.028985507246381e0 8.695652173913087e-1 -8.912574844617562e-1 -8.912574844617562e-1
2.608695652173917e0 8.695652173913087e-1 -9.10629364481975e-1 -9.10629364481975e-1
3.188405797101453e0 8.695652173913087e-1 -9.101447357108995e-1 -9.101447357108995e-1
3.7681159420289894e0 8.695652173913087e-1 -8.996168326765424e-1 -8.996168326765424e-1
4.347826086956526e0 8.695652173913087e-1 -8.822819975221727e-1 -8.822819975221727e-1
4.927536231884062e0 8.695652173913087e-1 -8.595997738922102e-1 -8.595997738922102e-1
5.507246376811598e0 8.695652173913087e-1 -8.32333433718047e-1 -8.32333433718047e-1
6.086956521739134e0 8.695652173913087e-1 -8.009135768369696e-1 -8.009135768369696e-1
6.6666666666666705e0 8.695652173913087e-1 -7.655974706275153e-1 -7.655974706275153e-1
7.246376811594207e0 8.695652173913087e-1 -7.265462356723869e-1 -7.265462356723869e-1
7.826086956521743e0 8.695652173913087e-1 -6.838648310819362e-1 -6.838648310819362e-1
8.405797101449279e0 8.695652173913087e-1 -6.376239509364017e-1 -6.376239509364017e-1
8.985507246376816e0 8.695652173913087e-1 -5.878725928453647e-1 -5.878725928453647e-1
9.565217391304353e0 8.695652173913087e-1 -5.346455694166636e-1 -5.346455694166636e-1
1.014492753623189e1 8.695652173913087e-1 -4.779681571282868e-1 -4.779681571282868e-1
1.0724637681159427e1 8.695652173913087e-1 -4.1785906281746843e-1 -4.1785906281746843e-1
1.1304347826086964e1 8.695652173913087e-1 -3.5433236829931214e-1 -3.5433236829931214e-1
1.1884057971014501e1 8.695652173913087e-1 -2.873988359629154e-1 -2.873988359629154e-1
1.2463768115942038e1 8.695652173913087e-1 -2.1706680425987013e-1 -2.1706680425987013e-1
1.3043478260869575e1 8.695652173913087e-1 -1.4334281381123903e-1 -1.4334281381123903e-1
1.3623188405797112e1 8.695652173913087e-1 -6.623205282791855e-2 -6.623205282791855e-2
1.420289855072465e1 8.695652173913087e-1 1.4261320982145165e-2 1.4261320982145165e-2
1.4782608695652186e1 8.695652173913087e-1 9.813394440534617e-2 9.813394440534617e-2
1.5362318840579723e1 8.695652173913087e-1 1.8538307340105242e-1 1.8538307340105242e-1
1.594202898550726e1 8.695652173913087e-1 2.760064512793061e-1 2.760064512793061e-1
1.6521739130434796e1 8.695652173913087e-1 3.7000220847467546e-1 3.7000220847467546e-1
1.710144927536233e1 8.695652173913087e-1 4.6736878555377737e-1 4.6736878555377737e-1
1.7681159420289866e1 8.695652173913087e-1 5.68104873502542e-1 5.68104873502542e-1
1.82608695652174e1 8.695652173913087e-1 6.722093670014622e-1 6.722093670014622e-1
1.8840579710144937e1 8.695652173913087e-1 7.796813275594238e-1 7.796813275594238e-1
1.9420289855072472e1 8.695652173913087e-1 8.905199541997361e-1 8.905199541997361e-1
2.0e1 8.695652173913087e-1 1.0047245599814245e0 1.0047245599814245e0

-2.0e1 1.4492753623188448e0 3.007886791362014e0 3.007886791362014e0
-1.9420289855072465e1 1.4492753623188448e0 2.8934672782640534e0 2.8934672782640534e0
-1.884057971014493e1 1.4492753623188448e0 2.7823936999523275e0 2.7823936999523275e0
-1.8260869565217394e1 1.4492753623188448e0 2.674664174344874e0 2.674664174344874e0
-1.768115942028986e1 1.4492753623188448e0 2.570276508839959e0 2.570276508839959e0
-1.7101449275362324e1 1.4492753623188448e0 2.469228136865006e0 2.469228136865006e0
-1.652173913043479e1 1.4492753623188448e0 2.3715160387990446e0 2.3715160387990446e0
-1.5942028985507251e1 1.4492753623188448e0 2.277136642720593e0 2.277136642720593e0
-1.5362318840579714e1 1.4492753623188448e0 2.1860856988913557e0 2.1860856988913557e0
-1.4782608695652177e1 1.4492753623188448e0 2.098358119742959e0 2.098358119742959e0
-1.420289855072464e1 1.4492753623188448e0 2.0139477741212684e0 2.0139477741212684e0
-1.3623188405797103e1 1.4492753623188448e0 1.9328472202574574e0 1.9328472202574574e0
-1.3043478260869566e1 1.4492753623188448e0 1.8550473557616258e0 1.8550473557616258e0
-1.246376811594203e1 1.4492753623188448e0 1.7805369539202411e0 1.7805369539202411e0
-1.1884057971014492e1 1.4492753623188448e0 1.7093020422218137e0 1.7093020422218137e0
-1.1304347826086955e1 1.4492753623188448e0 1.6413250589307569e0 1.6413250589307569e0
-1.0724637681159418e1 1.4492753623188448e0 1.5765836927501677e0 1.5765836927501677e0
-1.0144927536231881e1 1.4492753623188448e0 1.5150492626172678e0 1.5150492626172678e0
-9.565217391304344e0 1.4492753623188448e0 1.456684418318444e0 1.456684418318444e0
-8.985507246376807e0 1.4492753623188448e0 1.4014398184652197e0 1.4014398184652197e0
-8.40579710144927e0 1.4492753623188448e0 1.3492492356771346e0 1.3492492356771346e0
-7.826086956521734e0 1.4492753623188448e0 1.3000221856187801e0 1.3000221856187801e0
-7.246376811594198e0 1.4492753623188448e0 1.2536325555480925e0 1.2536325555480925e0
-6.666666666666662e0 1.4492753623188448e0 1.2099005815241446e0 1.2099005815241446e0
-6.0869565217391255e0 1.4492753623188448e0 1.1685634085522012e0 1.1685634085522012e0
-5.507246376811589e0 1.4492753623188448e0 1.1292253459162862e0 1.1292253459162862e0
-4.927536231884053e0 1.4492753623188448e0 1.0912705635313686e0 1.0912705635313686e0
-4.347826086956517e0 1.4492753623188448e0 1.0537032514834936e0 1.0537032514834936e0
-3.768115942028981e0 1.4492753623188448e0 1.0148410514042623e0 1.0148410514042623e0
-3.188405797101445e0 1.4492753623188448e0 9.716959876498308e-1 9.716959876498308e-1
-2.6086956521739086e0 1.4492753623188448e0 9.186264601894042e-1 9.186264601894042e-1
-2.0289855072463725e0 1.4492753623188448e0 8.440073300549288e-1 8.440073300549288e-1
-1.4492753623188364e0 1.4492753623188448e0 7.227932707948925e-1 7.227932707948925e-1
-8.695652173913001e-1 1.4492753623188448e0 5.137764614953368e-1 5.137764614953368e-1
-2.8985507246376385e-1 1.4492753623188448e0 1.9567309809085587e-1 1.9567309809085587e-1
2.898550724637724e-1 1.4492753623188448e0 -1.7382894770228724e-1 -1.7382894770228724e-1
8.695652173913087e-1 1.4492753623188448e0 -4.8521103406412863e-1 -4.8521103406412863e-1
1.4492753623188448e0 1.4492753623188448e0 -6.807852892784063e-1 -6.807852892784063e-1
2.028985507246381e0 1.4492753623188448e0 -7.818355174105275e-1 -7.818355174105275e-1
2.608695652173917e0 1.4492753623188448e0 -8.295695393744499e-1 -8.295695393744499e-1
3.188405797101453e0 1.4492753623188448e0 -8.490326816216858e-1 -8.490326816216858e-1
3.7681159420289894e0 1.4492753623188448e0 -8.518500831202884e-1 -8.518500831202884e-1
4.347826086956526e0 1.4492753623188448e0 -8.436633439010531e-1 -8.436633439010531e-1
4.927536231884062e0 1.4492753623188448e0 -8.274604396078232e-1 -8.274604396078232e-1
5.507246376811598e0 1.4492753623188448e0 -8.049237286089976e-1 -8.049237286089976e-1
6.086956521739134e0 1.4492753623188448e0 -7.770490208185318e-1 -7.770490208185318e-1
6.6666666666666705e0 1.4492753623188448e0 -7.444521463214564e-1 -7.444521463214564e-1
7.246376811594207e0 1.4492753623188448e0 -7.075287958337468e-1 -7.075287958337468e-1
7.826086956521743e0 1.4492753623188448e0 -6.665418243501392e-1 -6.665418243501392e-1
8.405797101449279e0 1.4492753623188448e0 -6.216709958115603e-1 -6.216709958115603e-1
8.985507246376816e0 1.4492753623188448e0 -5.730424229600737e-1 -5.730424229600737e-1
9.565217391304353e0 1.4492753623188448e0 -5.207465901310881e-1 -5.207465901310881e-1
1.014492753623189e1 1.4492753623188448e0 -4.6484972470506414e-1 -4.6484972470506414e-1
1.0724637681159427e1 1.4492753623188448e0 -4.054011680704779e-1 -4.054011680704779e-1
1.1304347826086964e1 1.4492753623188448e0 -3.42438270440943e-1 -3.42438270440943e-1
1.1884057971014501e1 1.4492753623188448e0 -2.7598971287923746e-1 -2.7598971287923746e-1
1.2463768115942038e1 1.4492753623188448e0 -2.0607780668226472e-1 -2.0607780668226472e-1
1.3043478260869575e1 1.4492753623188448e0 -1.3272011358561098e-1 -1.3272011358561098e-1
1.3623188405797112e1 1.4492753623188448e0 -5.593060610076594e-2 -5.593060610076594e-2
1.420289855072465e1 1.4492753623188448e0 2.427948905873789e-2 2.427948905873789e-2
1.4782608695652186e1 1.4492753623188448e0 1.0790106950300038e-1 1.0790106950300038e-1
1.5362318840579723e1 1.4492753623188448e0 1.9492669346319436e-1 1.9492669346319436e-1
1.594202898550726e1 1.4492753623188448e0 2.8535022978518654e-1 2.8535022978518654e-1
1.6521739130434796e1 1.4492753623188448e0 3.791665909006018e-1 3.791665909006018e-1
1.710144927536233e1 1.4492753623188448e0 4.7637152707114505e-1 4.7637152707114505e-1
1.7681159420289866e1 1.4492753623188448e0 5.769614663753349e-1 5.769614663753349e-1
1.82608695652174e1 1.4492753623188448e0 6.80933389192201e-1 6.80933389192201e-1
1.8840579710144937e1 1.4492753623188448e0 7.88284728949166e-1 7.88284728949166e-1
1.9420289855072472e1 1.4492753623188448e0 8.990132930444975e-1 8.990132930444975e-1
2.0e1 1.4492753623188448e0 1.0131171993962302e0 1.0131171993962302e0

-2.0e1 2.028985507246381e0 3.0154773171996943e0 3.0154773171996943e0
-1.9420289855072465e1 2.028985507246381e0 2.9009086940676387e0 2.9009086940676387e0
-1.884057971014493e1 2.028985507246381e0 2.7896722702713945e0 2.7896722702713945e0
-1.8260869565217394e1 2.028985507246381e0 2.6817644320061125e0 2.6817644320061125e0
-1.768115942028986e1 2.028985507246381e0 2.577180974697899e0 2.577180974697899e0
-1.7101449275362324e1 2.028985507246381e0 2.475916983649045e0 2.475916983649045e0
-1.652173913043479e1 2.028985507246381e0 2.3779666856904202e0 2.3779666856904202e0
-1.5942028985507251e1 2.028985507246381e0 2.283323263540465e0 2.283323263540465e0
-1.5362318840579714e1 2.028985507246381e0 2.191978621811286e0 2.191978621811286e0
-1.4782608695652177e1 2.028985507246381e0 2.103923089791346e0 2.103923089791346e0
-1.420289855072464e1 2.028985507246381e0 2.0191450408151264e0 2.0191450408151264e0
-1.3623188405797103e1 2.028985507246381e0 1.9376304005241198e0 1.9376304005241198e0
-1.3043478260869566e1 2.028985507246381e0 1.8593620056068465e0 1.8593620056068465e0
-1.246376811594203e1 2.028985507246381e0 1.7843187591134555e0 1.7843187591134555e0
-1.1884057971014492e1 2.028985507246381e0 1.7124745057456519e0 1.7124745057456519e0
-1.1304347826086955e1 2.028985507246381e0 1.6437965168027477e0 1.6437965168027477e0
-1.0724637681159418e1 2.028985507246381e0 1.578243423600869e0 1.578243423600869e0
-1.0144927536231881e1 2.028985507246381e0 1.5157623602109787e0 1.5157623602109787e0
-9.565217391304344e0 2.028985507246381e0 1.4562849547600758e0 1.4562849547600758e0
-8.985507246376807e0 2.028985507246381e0 1.3997216153842362e0 1.3997216153842362e0
-8.40579710144927e0 2.028985507246381e0 1.3459532440700306e0 1.3459532440700306e0
-7.826086956521734e0 2.028985507246381e0 1.294818994364078e0 1.294818994364078e0
-7.246376811594198e0 2.028985507246381e0 1.246097815135311e0 1.246097815135311e0
-6.666666666666662e0 2.028985507246381e0 1.1994800135941595e0 1.1994800135941595e0
-6.0869565217391255e0 2.028985507246381e0 1.1545224074813052e0 1.1545224074813052e0
-5.507246376811589e0 2.028985507246381e0 1.1105758410347104e0 1.1105758410347104e0
-4.927536231884053e0 2.028985507246381e0 1.0666650760002305e0 1.0666650760002305e0
-4.347826086956517e0 2.028985507246381e0 1.0212850093048842e0 1.0212850093048842e0
-3.768115942028981e0 2.028985507246381e0 9.720484947373937e-1 9.720484947373937e-1
-3.188405797101445e0 2.028985507246381e0 9.15074791926517e-1 9.15074791926517e-1
-2.6086956521739086e0 2.028985507246381e0 8.43955467347889e-1 8.43955467347889e-1
-2.0289855072463725e0 2.028985507246381e0 7.481806973045049e-1 7.481806973045049e-1
-1.4492753623188364e0 2.028985507246381e0 6.117440661312915e-1 6.117440661312915e-1
-8.695652173913001e-1 2.028985507246381e0 4.1677410659726943e-1 4.1677410659726943e-1
-2.8985507246376385e-1 2.028985507246381e0 1.6136184676557197e-1 1.6136184676557197e-1
2.898550724637724e-1 2.028985507246381e0 -1.193538652490877e-1 -1.193538652490877e-1
8.695652173913087e-1 2.028985507246381e0 -3.680448480381463e-1 -3.680448480381463e-1
1.4492753623188448e0 2.028985507246381e0 -5.495722534868912e-1 -5.495722534868912e-1
2.028985507246381e0 2.028985507246381e0 -6.658450535321895e-1 -6.658450535321895e-1
2.608695652173917e0 2.028985507246381e0 -7.347347154050206e-1 -7.347347154050206e-1
3.188405797101453e0 2.028985507246381e0 -7.722476547704579e-1 -7.722476547704579e-1
3.7681159420289894e0 2.028985507246381e0 -7.888936953255057e-1 -7.888936953255057e-1
4.347826086956526e0 2.028985507246381e0 -7.910812705945294e-1 -7.910812705945294e-1
4.927536231884062e0 2.028985507246381e0 -7.826911209487707e-1 -7.826911209487707e-1
5.507246376811598e0 2.028985507246381e0 -7.661103925995079e-1 -7.661103925995079e-1
6.086956521739134e0 2.028985507246381e0 -7.428441886197215e-1 -7.428441886197215e-1
6.6666666666666705e0 2.028985507246381e0 -7.138677472635565e-1 -7.138677472635565e-1
7.246376811594207e0 2.028985507246381e0 -6.798302242930513e-1 -6.798302242930513e-1
7.826086956521743e0 2.028985507246381e0 -6.411748019675227e-1 -6.411748019675227e-1
8.405797101449279e0 2.028985507246381e0 -5.98211173076542e-1 -5.98211173076542e-1
8.985507246376816e0 2.028985507246381e0 -5.511603887511758e-1 -5.511603887511758e-1
9.565217391304353e0 2.028985507246381e0 -5.001832954448056e-1 -5.001832954448056e-1
1.014492753623189e1 2.028985507246381e0 -4.4539899117086046e-1 -4.4539899117086046e-1
1.0724637681159427e1 2.028985507246381e0 -3.8689706779326505e-1 -3.8689706779326505e-1
1.1304347826086964e1 2.028985507246381e0 -3.2474589718501934e-1 -3.2474589718501934e-1
1.1884057971014501e1 2.028985507246381e0 -2.589983452751615e-1 -2.589983452751615e-1
1.2463768115942038e1 2.028985507246381e0 -1.8969578074756455e-1 -1.8969578074756455e-1
1.3043478260869575e1 2.028985507246381e0 -1.1687093230291723e-1 -1.1687093230291723e-1
1.3623188405797112e1 2.028985507246381e0 -4.054995523951388e-2 -4.054995523951388e-2
1.420289855072465e1 2.028985507246381e0 3.924605349279431e-2 3.924605349279431e-2
1.4782608695652186e1 2.028985507246381e0 1.2249993058252806e-1 1.2249993058252806e-1
1.5362318840579723e1 2.028985507246381e0 2.091976016711784e-1 2.091976016711784e-1
1.594202898550726e1 2.028985507246381e0 2.9932744009322865e-1 2.9932744009322865e-1
1.6521739130434796e1 2.028985507246381e0 3.9287977513714023e-1 3.9287977513714023e-1
1.710144927536233e1 2.028985507246381e0 4.8984651141502034e-1 4.8984651141502034e-1
1.7681159420289866e1 2.028985507246381e0 5.902208316453087e-1 5.902208316453087e-1
1.82608695652174e1 2.028985507246381e0 6.939969626588761e-1 6.939969626588761e-1
1.8840579710144937e1 2.028985507246381e0 8.01169989758013e-1 8.01169989758013e-1
1.9420289855072472e1 2.028985507246381e0 9.117357083688259e-1 9.117357083688259e-1
2.0e1 2.028985507246381e0 1.0256905046864646e0 1.0256905046864646e0

-2.0e1 2.608695652173917e0 3.0256268762145773e0 3.0256268762145773e0
-1.9420289855072465e1 2.608695652173917e0 2.9108629901721494e0 2.9108629901721494e0
-1.884057971014493e1 2.608695652173917e0 2.7994135508663422e0 2.7994135508663422e0
-1.8260869565217394e1 2.608695652173917e0 2.691272745078937e0 2.691272745078937e0
-1.768115942028986e1 2.608695652173917e0 2.586433820831364e0 2.586433820831364e0
-1.7101449275362324e1 2.608695652173917e0 2.484888900574332e0 2.484888900574332e0
-1.652173913043479e1 2.608695652173917e0 2.386628749828125e0 2.386628749828125e0
-1.5942028985507251e1 2.608695652173917e0 2.291642488799872e0 2.291642488799872e0
-1.5362318840579714e1 2.608695652173917e0 2.199917230467238e0 2.199917230467238e0
-1.4782608695652177e1 2.608695652173917e0 2.1114376230901493e0 2.1114376230901493e0
-1.420289855072464e1 2.608695652173917e0 2.0261852674712686e0 2.0261852674712686e0
-1.3623188405797103e1 2.608695652173917e0 1.9441379686197249e0 1.9441379686197249e0
-1.3043478260869566e1 2.608695652173917e0 1.8652687664281604e0 1.8652687664281604e0
-1.246376811594203e1 2.608695652173917e0 1.7895446685210896e0 1.7895446685210896e0
-1.1884057971014492e1 2.608695652173917e0 1.7169249774924047e0 1.7169249774924047e0
-1.1304347826086955e1 2.608695652173917e0 1.6473590595887597e0 1.6473590595887597e0
-1.0724637681159418e1 2.608695652173917e0 1.5807833351510245e0 1.5807833351510245e0
-1.0144927536231881e1 2.608695652173917e0 1.5171171712021843e0 1.5171171712021843e0
-9.565217391304344e0 2.608695652173917e0 1.4562572049806428e0 1.4562572049806428e0
-8.985507246376807e0 2.608695652173917e0 1.39806939415543e0 1.39806939415543e0
-8.40579710144927e0 2.608695652173917e0 1.3423777263932573e0 1.3423777263932573e0
-7.826086956521734e0 2.608695652173917e0 1.2889479483340671e0 1.2889479483340671e0
-7.246376811594198e0 2.608695652173917e0 1.2374637613751325e0 1.2374637613751325e0
-6.666666666666662e0 2.608695652173917e0 1.1874914669563306e0 1.1874914669563306e0
-6.0869565217391255e0 2.608695652173917e0 1.1384266935341254e0 1.1384266935341254e0
-5.507246376811589e0 2.608695652173917e0 1.0894131171964156e0 1.0894131171964156e0
-4.927536231884053e0 2.608695652173917e0 1.0392174479580532e0 1.0392174479580532e0
-4.347826086956517e0 2.608695652173917e0 9.860373491500665e-1 9.860373491500665e-1
-3.768115942028981e0 2.608695652173917e0 9.272121451245235e-1 9.272121451245235e-1
-3.188405797101445e0 2.608695652173917e0 8.588134053782516e-1 8.588134053782516e-1
-2.6086956521739086e0 2.608695652173917e0 7.751592772802205e-1 7.751592772802205e-1
-2.0289855072463725e0 2.608695652173917e0 6.685454470420096e-1 6.685454470420096e-1
-1.4492753623188364e0 2.608695652173917e0 5.301384602863245e-1 5.301384602863245e-1
-8.695652173913001e-1 2.608695652173917e0 3.539526993137759e-1 3.539526993137759e-1
-2.8985507246376385e-1 2.608695652173917e0 1.4482181284615367e-1 1.4482181284615367e-1
2.898550724637724e-1 2.608695652173917e0 -7.592872315911614e-2 -7.592872315911614e-2
8.695652173913087e-1 2.608695652173917e0 -2.783383325840998e-1 -2.783383325840998e-1
1.4492753623188448e0 2.608695652173917e0 -4.410815394713717e-1 -4.410815394713717e-1
2.028985507246381e0 2.608695652173917e0 -5.593246950991418e-1 -5.593246950991418e-1
2.608695652173917e0 2.608695652173917e0 -6.390534171667998e-1 -6.390534171667998e-1
3.188405797101453e0 2.608695652173917e0 -6.891011600516402e-1 -6.891011600516402e-1
3.7681159420289894e0 2.608695652173917e0 -7.171722375420833e-1 -7.171722375420833e-1
4.347826086956526e0 2.608695652173917e0 -7.289485022691593e-1 -7.289485022691593e-1
4.927536231884062e0 2.608695652173917e0 -7.283583847360413e-1 -7.283583847360413e-1
5.507246376811598e0 2.608695652173917e0 -7.180625605906606e-1 -7.180625605906606e-1
6.086956521739134e0 2.608695652173917e0 -6.998633665019895e-1 -6.998633665019895e-1
6.6666666666666705e0 2.608695652173917e0 -6.749940924551754e-1 -6.749940924551754e-1
7.246376811594207e0 2.608695652173917e0 -6.4431106236232e-1 -6.4431106236232e-1
7.826086956521743e0 2.608695652173917e0 -6.084186477669595e-1 -6.084186477669595e-1
8.405797101449279e0 2.608695652173917e0 -5.677505472292159e-1 -5.677505472292159e-1
8.985507246376816e0 2.608695652173917e0 -5.226230593518172e-1 -5.226230593518172e-1
9.565217391304353e0 2.608695652173917e0 -4.732704374948203e-1 -4.732704374948203e-1
1.014492753623189e1 2.608695652173917e0 -4.1986869399151383e-1 -4.1986869399151383e-1
1.0724637681159427e1 2.608695652173917e0 -3.625518711728679e-1 -3.625518711728679e-1
1.1304347826086964e1 2.608695652173917e0 -3.01423331800479e-1 -3.01423331800479e-1
1.1884057971014501e1 2.608695652173917e0 -2.365637088513618e-1 -2.365637088513618e-1
1.2463768115942038e1 2.608695652173917e0 -1.6803658198464633e-1 -1.6803658198464633e-1
1.3043478260869575e1 2.608695652173917e0 -9.58925849536787e-2 -9.58925849536787e-2
1.3623188405797112e1 2.608695652173917e0 -2.017241516456636e-2 -2.017241516456636e-2
1.420289855072465e1 2.608695652173917e0 5.90909350072043e-2 5.90909350072043e-2
1.4782608695652186e1 2.608695652173917e0 1.4187050545427715e-1 1.4187050545427715e-1
1.5362318840579723e1 2.608695652173917e0 2.281441011857792e-1 2.281441011857792e-1
1.594202898550726e1 2.608695652173917e0 3.178933230043741e-1 3.178933230043741e-1
1.6521739130434796e1 2.608695652173917e0 4.111028191699879e-1 4.111028191699879e-1
1.710144927536233e1 2.608695652173917e0 5.077597026602858e-1 5.077597026602858e-1
1.7681159420289866e1 2.608695652173917e0 6.07853093682396e-1 6.07853093682396e-1
1.82608695652174e1 2.608695652173917e0 7.113737577566049e-1 7.113737577566049e-1
1.8840579710144937e1 2.608695652173917e0 8.18313817333618e-1 8.18313817333618e-1
1.9420289855072472e1 2.608695652173917e0 9.286665204348676e-1 9.286665204348676e-1
2.0e1 2.608695652173917e0 1.0424260538421342e0 1.0424260538421342e0

-2.0e1 3.188405797101453e0 3.038359442395193e0 3.038359442395193e0
-1.9420289855072465e1 3.188405797101453e0 2.923357039609412e0 2.923357039609412e0
-1.884057971014493e1 3.188405797101453e0 2.8116477621646676e0 2.8116477621646676e0
-1.8260869565217394e1 3.188405797101453e0 2.7032232148655657e0 2.7032232148655657e0
-1.768115942028986e1 3.188405797101453e0 2.5980736673085723e0 2.5980736673085723e0
-1.7101449275362324e1 3.188405797101453e0 2.4961877931681524e0 2.4961877931681524e0
-1.652173913043479e1 3.188405797101453e0 2.3975523487387664e0 2.3975523487387664e0
-1.5942028985507251e1 3.188405797101453e0 2.302151774199638e0 2.302151774199638e0
-1.5362318840579714e1 3.188405797101453e0 2.2099676958998486e0 2.2099676958998486e0
-1.4782608695652177e1 3.188405797101453e0 2.1209783009611365e0 2.1209783009611365e0
-1.420289855072464e1 3.188405797101453e0 2.035157545939402e0 2.035157545939402e0
-1.3623188405797103e1 3.188405797101453e0 1.952474148130598e0 1.952474148130598e0
-1.3043478260869566e1 3.188405797101453e0 1.872890289840613e0 1.872890289840613e0
-1.246376811594203e1 3.188405797101453e0 1.7963599403523822e0 1.7963599403523822e0
-1.1884057971014492e1 3.188405797101453e0 1.7228266641617844e0 1.7228266641617844e0
-1.1304347826086955e1 3.188405797101453e0 1.6522207324871387e0 1.6522207324871387e0
-1.0724637681159418e1 3.188405797101453e0 1.5844552808747265e0 1.5844552808747265e0
-1.0144927536231881e1 3.188405797101453e0 1.5194211481131854e0 1.5194211481131854e0
-9.565217391304344e0 3.188405797101453e0 1.45697987440002e0 1.45697987440002e0
-8.985507246376807e0 3.188405797101453e0 1.3969541054896477e0 1.3969541054896477e0
-8.40579710144927e0 3.188405797101453e0 1.3391143085063988e0 1.3391143085063988e0
-7.826086956521734e0 3.188405797101453e0 1.2831602026596964e0 1.2831602026596964e0
-7.246376811594198e0 3.188405797101453e0 1.2286945745357665e0 1.2286945745357665e0
-6.666666666666662e0 3.188405797101453e0 1.1751861014928189e0 1.1751861014928189e0
-6.0869565217391255e0 3.188405797101453e0 1.121916391402818e0 1.121916391402818e0
-5.507246376811589e0 3.188405797101453e0 1.0679047563905983e0 1.0679047563905983e0
-4.927536231884053e0 3.188405797101453e0 1.0118028813697515e0 1.0118028813697515e0
-4.347826086956517e0 3.188405797101453e0 9.51752611902658e-1 9.51752611902658e-1
-3.768115942028981e0 3.188405797101453e0 8.852094317569227e-1 8.852094317569227e-1
-3.188405797101445e0 3.188405797101453e0 8.087660959335232e-1 8.087660959335232e-1
-2.6086956521739086e0 3.188405797101453e0 7.180938994300793e-1 7.180938994300793e-1
-2.0289855072463725e0 3.188405797101453e0 6.082888925270665e-1 6.082888925270665e-1
-1.4492753623188364e0 3.188405797101453e0 4.7513362330305253e-1 4.7513362330305253e-1
-8.695652173913001e-1 3.188405797101453e0 3.1772540643025166e-1 3.1772540643025166e-1
-2.8985507246376385e-1 3.188405797101453e0 1.417838828355767e-1 1.417838828355767e-1
2.898550724637724e-1 3.188405797101453e0 -3.928440793534805e-2 -3.928440793534805e-2
8.695652173913087e-1 3.188405797101453e0 -2.0850465448738467e-1 -2.0850465448738467e-1
1.4492753623188448e0 3.188405797101453e0 -3.52470317274909e-1 -3.52470317274909e-1
2.028985507246381e0 3.188405797101453e0 -4.654617553710081e-1 -4.654617553710081e-1
2.608695652173917e0 3.188405797101453e0 -5.483816541034683e-1 -5.483816541034683e-1
3.188405797101453e0 3.188405797101453e0 -6.054474653937213e-1 -6.054474653937213e-1
3.7681159420289894e0 3.188405797101453e0 -6.415631389612919e-1 -6.415631389612919e-1
4.347826086956526e0 3.188405797101453e0 -6.610573798085605e-1 -6.610573798085605e-1
4.927536231884062e0 3.188405797101453e0 -6.673374329345488e-1 -6.673374329345488e-1
5.507246376811598e0 3.188405797101453e0 -6.62947814571653e-1 -6.62947814571653e-1
6.086956521739134e0 3.188405797101453e0 -6.497466791574916e-1 -6.497466791574916e-1
6.6666666666666705e0 3.188405797101453e0 -6.290823417784731e-1 -6.290823417784731e-1
7.246376811594207e0 3.188405797101453e0 -6.019354903097638e-1 -6.019354903097638e-1
7.826086956521743e0 3.188405797101453e0 -5.690245168793981e-1 -5.690245168793981e-1
8.405797101449279e0 3.188405797101453e0 -5.308807441291672e-1 -5.308807441291672e-1
8.985507246376816e0 3.188405797101453e0 -4.8790138547284445e-1 -4.8790138547284445e-1
9.565217391304353e0 3.188405797101453e0 -4.403867217010068e-1 -4.403867217010068e-1
1.014492753623189e1 3.188405797101453e0 -3.885662856893245e-1 -3.885662856893245e-1
1.0724637681159427e1 3.188405797101453e0 -3.326174316833794e-1 -3.326174316833794e-1
1.1304347826086964e1 3.188405797101453e0 -2.7267861948566774e-1 -2.7267861948566774e-1
1.1884057971014501e1 3.188405797101453e0 -2.0885901030755094e-1 -2.0885901030755094e-1
1.2463768115942038e1 3.188405797101453e0 -1.4124546860274823e-1 -1.4124546860274823e-1
1.3043478260869575e1 3.188405797101453e0 -6.990772315294069e-2 -6.990772315294069e-2
1.3623188405797112e1 3.188405797101453e0 5.097790537751168e-3 5.097790537751168e-3
1.420289855072465e1 3.188405797101453e0 8.372504175226181e-2 8.372504175226181e-2
1.4782608695652186e1 3.188405797101453e0 1.659362127964804e-1 1.659362127964804e-1
1.5362318840579723e1 3.188405797101453e0 2.5170002096635913e-1 2.5170002096635913e-1
1.594202898550726e1 3.188405797101453e0 3.409904228177988e-1 3.409904228177988e-1
1.6521739130434796e1 3.188405797101453e0 4.337856054725371e-1 4.337856054725371e-1
1.710144927536233e1 3.188405797101453e0 5.300671952796563e-1 5.300671952796563e-1
1.7681159420289866e1 3.188405797101453e0 6.298196324183788e-1 6.298196324183788e-1
1.82608695652174e1 3.188405797101453e0 7.330296731831664e-1 7.330296731831664e-1
1.8840579710144937e1 3.188405797101453e0 8.396859912484832e-1 8.396859912484832e-1
1.9420289855072472e1 3.188405797101453e0 9.497788562107965e-1 9.497788562107965e-1
2.0e1 3.188405797101453e0 1.0632998728747083e0 1.0632998728747083e0

-2.0e1 3.7681159420289894e0 3.053704067283267e0 3.053704067283267e0
-1.9420289855072465e1 3.7681159420289894e0 2.938423346715436e0 2.938423346715436e0
-1.884057971014493e1 3.7681159420289894e0 2.826411383525409e0 2.826411383525409e0
-1.8260869565217394e1 3.7681159420289894e0 2.7176569143719504e0 2.7176569143719504e0
-1.768115942028986e1 3.7681159420289894e0 2.61214691687856e0 2.61214691687856e0
-1.7101449275362324e1 3.7681159420289894e0 2.5098662739026123e0 2.5098662739026123e0
-1.652173913043479e1 3.7681159420289894e0 2.4107973617594607e0 2.4107973617594607e0
-1.5942028985507251e1 3.7681159420289894e0 2.314919542413042e0 2.314919542413042e0
-1.5362318840579714e1 3.7681159420289894e0 2.222208533659123e0 2.222208533659123e0
-1.4782608695652177e1 3.7681159420289894e0 2.1326356233337678e0 2.1326356233337678e0
-1.420289855072464e1 3.7681159420289894e0 2.046166682835523e0 2.046166682835523e0
-1.3623188405797103e1 3.7681159420289894e0 1.9627609207162862e0 1.9627609207162862e0
-1.3043478260869566e1 3.7681159420289894e0 1.8823692973128923e0 1.8823692973128923e0
-1.246376811594203e1 3.7681159420289894e0 1.8049324943013398e0 1.8049324943013398e0
-1.1884057971014492e1 3.7681159420289894e0 1.7303782957543485e0 1.7303782957543485e0
-1.1304347826086955e1 3.7681159420289894e0 1.6586181856791633e0 1.6586181856791633e0
-1.0724637681159418e1 3.7681159420289894e0 1.589542895374719e0 1.589542895374719e0
-1.0144927536231881e1 3.7681159420289894e0 1.5230165343496096e0 1.5230165343496096e0
-9.565217391304344e0 3.7681159420289894e0 1.4588688002945118e0 1.4588688002945118e0
-8.985507246376807e0 3.7681159420289894e0 1.3968845729648462e0 1.3968845729648462e0
-8.40579710144927e0 3.7681159420289894e0 1.336789937831481e0 1.336789937831481e0
-7.826086956521734e0 3.7681159420289894e0 1.278233343777163e0 1.278233343777163e0
-7.246376811594198e0 3.7681159420289894e0 1.2207601744755103e0 1.2207601744755103e0
-6.666666666666662e0 3.7681159420289894e0 1.1637785497052209e0 1.1637785497052209e0
-6.0869565217391255e0 3.7681159420289894e0 1.1065138339384388e0 1.1065138339384388e0
-5.507246376811589e0 3.7681159420289894e0 1.0479495632872182e0 1.0479495632872182e0
-4.927536231884053e0 3.7681159420289894e0 9.867543883227111e-1 9.867543883227111e-1
-4.347826086956517e0 3.7681159420289894e0 9.212005299647785e-1 9.212005299647785e-1
-3.768115942028981e0 3.7681159420289894e0 8.490937587121122e-1 8.490937587121122e-1
-3.188405797101445e0 3.7681159420289894e0 7.677653878555212e-1 7.677653878555212e-1
-2.6086956521739086e0 3.7681159420289894e0 6.742299324065837e-1 6.742299324065837e-1
-2.0289855072463725e0 3.7681159420289894e0 5.656772201074932e-1 5.656772201074932e-1
-1.4492753623188364e0 3.7681159420289894e0 4.4047454847363043e-1 4.4047454847363043e-1
-8.695652173913001e-1 3.7681159420289894e0 2.996336778168612e-1 2.996336778168612e-1
-2.8985507246376385e-1 3.7681159420289894e0 1.481100434278913e-1 1.481100434278913e-1
2.898550724637724e-1 3.7681159420289894e0 -5.28290627183363e-3 -5.28290627183363e-3
8.695652173913087e-1 3.7681159420289894e0 -1.500852636181652e-1 -1.500852636181652e-1
1.4492753623188448e0 3.7681159420289894e0 -2.774835801896579e-1 -2.774835801896579e-1
2.028985507246381e0 3.7681159420289894e0 -3.8252242069560616e-1 -3.8252242069560616e-1
2.608695652173917e0 3.7681159420289894e0 -4.641900248241439e-1 -4.641900248241439e-1
3.188405797101453e0 3.7681159420289894e0 -5.241190950598907e-1 -5.241190950598907e-1
3.7681159420289894e0 3.7681159420289894e0 -5.65119803660653e-1 -5.65119803660653e-1
4.347826086956526e0 3.7681159420289894e0 -5.901776356148524e-1 -5.901776356148524e-1
4.927536231884062e0 3.7681159420289894e0 -6.019612776316801e-1 -6.019612776316801e-1
5.507246376811598e0 3.7681159420289894e0 -6.026649592124442e-1 -6.026649592124442e-1
6.086956521739134e0 3.7681159420289894e0 -5.940164594372839e-1 -5.940164594372839e-1
6.6666666666666705e0 3.7681159420289894e0 -5.773471277350466e-1 -5.773471277350466e-1
7.246376811594207e0 3.7681159420289894e0 -5.536734279936788e-1 -5.536734279936788e-1
7.826086956521743e0 3.7681159420289894e0 -5.237699957410358e-1 -5.237699957410358e-1
8.405797101449279e0 3.7681159420289894e0 -4.882287111984207e-1 -4.882287111984207e-1
8.985507246376816e0 3.7681159420289894e0 -4.475041906922144e-1 -4.475041906922144e-1
9.565217391304353e0 3.7681159420289894e0 -4.0194798533967013e-1 -4.0194798533967013e-1
1.014492753623189e1 3.7681159420289894e0 -3.5183400966992007e-1 -3.5183400966992007e-1
1.0724637681159427e1 3.7681159420289894e0 -2.9737738392754354e-1 -2.9737738392754354e-1
1.1304347826086964e1 3.7681159420289894e0 -2.3874841042186334e-1 -2.3874841042186334e-1
1.1884057971014501e1 3.7681159420289894e0 -1.7608297964428654e-1 -1.7608297964428654e-1
1.2463768115942038e1 3.7681159420289894e0 -1.0949036029587733e-1 -1.0949036029587733e-1
1.3043478260869575e1 3.7681159420289894e0 -3.9059068369391325e-2 -3.9059068369391325e-2
1.3623188405797112e1 3.7681159420289894e0 3.513868020789168e-2 3.513868020789168e-2
1.420289855072465e1 3.7681159420289894e0 1.1304356711196917e-1 1.1304356711196917e-1
1.4782608695652186e1 3.7681159420289894e0 1.9460655267967764e-1 1.9460655267967764e-1
1.5362318840579723e1 3.7681159420289894e0 2.7978684546291355e-1 2.7978684546291355e-1
1.594202898550726e1 3.7681159420289894e0 3.685503168602232e-1 3.685503168602232e-1
1.6521739130434796e1 3.7681159420289894e0 4.608682547076711e-1 4.608682547076711e-1
1.710144927536233e1 3.7681159420289894e0 5.567163768010251e-1 5.567163768010251e-1
1.7681159420289866e1 3.7681159420289894e0 6.5607404510422e-1 6.5607404510422e-1
1.82608695652174e1 3.7681159420289894e0 7.589236359326099e-1 7.589236359326099e-1
1.8840579710144937e1 3.7681159420289894e0 8.652500321435703e-1 8.652500321435703e-1
1.9420289855072472e1 3.7681159420289894e0 9.750402113606003e-1 9.750402113606003e-1
2.0e1 3.7681159420289894e0 1.0882829102424636e0 1.0882829102424636e0

-2.0e1 4.347826086956526e0 3.071694322334899e0 3.071694322334899e0
-1.9420289855072465e1 4.347826086956526e0 2.9560993890204843e0 2.9560993890204843e0
-1.884057971014493e1 4.347826086956526e0 2.8437463731783423e0 2.8437463731783423e0
-1.8260869565217394e1 4.347826086956526e0 2.7346209594868798e0 2.7346209594868798e0
-1.768115942028986e1 4.347826086956526e0 2.6287066437444278e0 2.6287066437444278e0
-1.7101449275362324e1 4.347826086956526e0 2.5259843260946733e0 2.5259843260946733e0
-1.652173913043479e1 4.347826086956526e0 2.4264318151454454e0 2.4264318151454454e0
-1.5942028985507251e1 4.347826086956526e0 2.3300232205235973e0 2.3300232205235973e0
-1.5362318840579714e1 4.347826086956526e0 2.236728205034617e0 2.236728205034617e0
-1.4782608695652177e1 4.347826086956526e0 2.146511059227226e0 2.146511059227226e0
-1.420289855072464e1 4.347826086956526e0 2.0593295501304105e0 2.0593295501304105e0
-1.3623188405797103e1 4.347826086956526e0 1.9751334813300043e0 1.9751334813300043e0
-1.3043478260869566e1 4.347826086956526e0 1.8938628821714971e0 1.8938628821714971e0
-1.246376811594203e1 4.347826086956526e0 1.8154457180977404e0 1.8154457180977404e0
-1.1884057971014492e1 4.347826086956526e0 1.7397949798245849e0 1.7397949798245849e0
-1.1304347826086955e1 4.347826086956526e0 1.6668049634809423e0 1.6668049634809423e0
-1.0724637681159418e1 4.347826086956526e0 1.5963464935962257e0 1.5963464935962257e0
-1.0144927536231881e1 4.347826086956526e0 1.5282607620071356e0 1.5282607620071356e0
-9.565217391304344e0 4.347826086956526e0 1.4623513545892586e0 1.4623513545892586e0
-8.985507246376807e0 4.347826086956526e0 1.3983739122010623e0 1.3983739122010623e0
-8.40579710144927e0 4.347826086956526e0 1.3360227261217117e0 1.3360227261217117e0
-7.826086956521734e0 4.347826086956526e0 1.274913419788834e0 1.274913419788834e0
-7.246376811594198e0 4.347826086956526e0 1.2145607686026927e0 1.2145607686026927e0
-6.666666666666662e0 4.347826086956526e0 1.154350777472934e0 1.154350777472934e0
-6.0869565217391255e0 4.347826086956526e0 1.0935066281065453e0 1.0935066281065453e0
-5.507246376811589e0 4.347826086956526e0 1.031049537220046e0 1.031049537220046e0
-4.927536231884053e0 4.347826086956526e0 9.657588803598409e-1 9.657588803598409e-1
-4.347826086956517e0 4.347826086956526e0 8.961426980107434e-1 8.961426980107434e-1
-3.768115942028981e0 4.347826086956526e0 8.20441985592803e-1 8.20441985592803e-1
-3.188405797101445e0 4.347826086956526e0 7.367112796744952e-1 7.367112796744952e-1
-2.6086956521739086e0 4.347826086956526e0 6.430401788662208e-1 6.430401788662208e-1
-2.0289855072463725e0 4.347826086956526e0 5.379873346650399e-1 5.379873346650399e-1
-1.4492753623188364e0 4.347826086956526e0 4.2124771968864394e-1 4.2124771968864394e-1
-8.695652173913001e-1 4.347826086956526e0 2.944148116027323e-1 2.944148116027323e-1
-2.8985507246376385e-1 4.347826086956526e0 1.6145704856236637e-1 1.6145704856236637e-1
2.898550724637724e-1 4.347826086956526e0 2.841902789215839e-2 2.841902789215839e-2
8.695652173913087e-1 4.347826086956526e0 -9.781745810556939e-2 -9.781745810556939e-2
1.4492753623188448e0 4.347826086956526e0 -2.112078121062046e-1 -2.112078121062046e-1
2.028985507246381e0 4.347826086956526e0 -3.07783595954686e-1 -3.07783595954686e-1
2.608695652173917e0 4.347826086956526e0 -3.859513319853142e-1 -3.859513319853142e-1
3.188405797101453e0 4.347826086956526e0 -4.4601604758039815e-1 -4.4601604758039815e-1
3.7681159420289894e0 4.347826086956526e0 -4.8941909124287697e-1 -4.8941909124287697e-1
4.347826086956526e0 4.347826086956526e0 -5.180708643623506e-1 -5.180708643623506e-1
4.927536231884062e0 4.347826086956526e0 -5.339168303703431e-1 -5.339168303703431e-1
5.507246376811598e0 4.347826086956526e0 -5.387159938468054e-1 -5.387159938468054e-1
6.086956521739134e0 4.347826086956526e0 -5.339603143069236e-1 -5.339603143069236e-1
6.6666666666666705e0 4.347826086956526e0 -5.208704162042932e-1 -5.208704162042932e-1
7.246376811594207e0 4.347826086956526e0 -5.004250828223944e-1 -5.004250828223944e-1
7.826086956521743e0 4.347826086956526e0 -4.734011324542405e-1 -4.734011324542405e-1
8.405797101449279e0 4.347826086956526e0 -4.4041256019018477e-1 -4.4041256019018477e-1
8.985507246376816e0 4.347826086956526e0 -4.019445906299637e-1 -4.019445906299637e-1
9.565217391304353e0 4.347826086956526e0 -3.5838160033595e-1 -3.5838160033595e-1
1.014492753623189e1 4.347826086956526e0 -3.1002929802897916e-1 -3.1002929802897916e-1
1.0724637681159427e1 4.347826086956526e0 -2.57132042850583e-1 -2.57132042850583e-1
1.1304347826086964e1 4.347826086956526e0 -1.998862489251756e-1 -1.998862489251756e-1
1.1884057971014501e1 4.347826086956526e0 -1.384507244160561e-1 -1.384507244160561e-1
1.2463768115942038e1 4.347826086956526e0 -7.295464479381131e-2 -7.295464479381131e-2
1.3043478260869575e1 4.347826086956526e0 -3.5037139295295283e-3 -3.5037139295295283e-3
1.3623188405797112e1 4.347826086956526e0 6.981505889263995e-2 6.981505889263995e-2
1.420289855072465e1 4.347826086956526e0 1.4692963911554846e-1 1.4692963911554846e-1
1.4782608695652186e1 4.347826086956526e0 2.277800560846861e-1 2.277800560846861e-1
1.5362318840579723e1 4.347826086956526e0 3.1231611338588605e-1 3.1231611338588605e-1
1.594202898550726e1 4.347826086956526e0 4.004955780481344e-1 4.004955780481344e-1
1.6521739130434796e1 4.347826086956526e0 4.9228274062015354e-1 4.9228274062015354e-1
1.710144927536233e1 4.347826086956526e0 5.876472639074302e-1 5.876472639074302e-1
1.7681159420289866e1 4.347826086956526e0 6.865632575368183e-1 6.865632575368183e-1
1.82608695652174e1 4.347826086956526e0 7.890085301161475e-1 7.890085301161475e-1
1.8840579710144937e1 4.347826086956526e0 8.949639817891039e-1 8.949639817891039e-1
1.9420289855072472e1 4.347826086956526e0 1.004413108354019e0 1.004413108354019e0
2.0e1 4.347826086956526e0 1.1173415944892975e0 1.1173415944892975e0

-2.0e1 4.927536231884062e0 3.0923676783104534e0 3.0923676783104534e0
-1.9420289855072465e1 4.927536231884062e0 2.9764268881584526e0 2.9764268881584526e0
-1.884057971014493e1 4.927536231884062e0 2.8636993083354034e0 2.8636993083354034e0
-1.8260869565217394e1 4.927536231884062e0 2.7541674907059814e0 2.7541674907059814e0
-1.768115942028986e1 4.927536231884062e0 2.647811382639845e0 2.647811382639845e0
-1.7101449275362324e1 4.927536231884062e0 2.5446078575986766e0 2.5446078575986766e0
-1.652173913043479e1 4.927536231884062e0 2.4445301468265495e0 2.4445301468265495e0
-1.5942028985507251e1 4.927536231884062e0 2.347547148439319e0 2.347547148439319e0
-1.5362318840579714e1 4.927536231884062e0 2.2536225839127777e0 2.2536225839127777e0
-1.4782608695652177e1 4.927536231884062e0 2.162713963877022e0 2.162713963877022e0
-1.420289855072464e1 4.927536231884062e0 2.0747713147111626e0 2.0747713147111626e0
-1.3623188405797103e1 4.927536231884062e0 1.9897356040323793e0 1.9897356040323793e0
-1.3043478260869566e1 4.927536231884062e0 1.907536785958357e0 1.907536785958357e0
-1.246376811594203e1 4.927536231884062e0 1.8280913649964479e0 1.8280913649964479e0
-1.1884057971014492e1 4.927536231884062e0 1.7512993494464488e0 1.7512993494464488e0
-1.1304347826086955e1 4.927536231884062e0 1.6770404301568587e0 1.6770404301568587e0
-1.0724637681159418e1 4.927536231884062e0 1.6051691775066859e0 1.6051691775066859e0
-1.0144927536231881e1 4.927536231884062e0 1.5355089987356276e0 1.5355089987356276e0
-9.565217391304344e0 4.927536231884062e0 1.4678445417238088e0 1.4678445417238088e0
-8.985507246376807e0 4.927536231884062e0 1.4019121776274202e0 1.4019121776274202e0
-8.40579710144927e0 4.927536231884062e0 1.3373881612339733e0 1.3373881612339733e0
-7.826086956521734e0 4.927536231884062e0 1.2738740919275993e0 1.2738740919275993e0
-7.246376811594198e0 4.927536231884062e0 1.2108794531302292e0 1.2108794531302292e0
-6.666666666666662e0 4.927536231884062e0 1.1478014302711979e0 1.1478014302711979e0
-6.0869565217391255e0 4.927536231884062e0 1.0839031357778484e0 1.0839031357778484e0
-5.507246376811589e0 4.927536231884062e0 1.0182931933822714e0 1.0182931933822714e0
-4.927536231884053e0 4.927536231884062e0 9.499129143518483e-1 9.499129143518483e-1
-4.347826086956517e0 4.927536231884062e0 8.775426620815947e-1 8.775426620815947e-1
-3.768115942028981e0 4.927536231884062e0 7.99846662916312e-1 7.99846662916312e-1
-3.188405797101445e0 4.927536231884062e0 7.154840023748745e-1 7.154840023748745e-1
-2.6086956521739086e0 4.927536231884062e0 6.233172520300305e-1 6.233172520300305e-1
-2.0289855072463725e0 4.927536231884062e0 5.227367827799354e-1 5.227367827799354e-1
-1.4492753623188364e0 4.927536231884062e0 4.1407138595282966e-1 4.1407138595282966e-1
-8.695652173913001e-1 4.927536231884062e0 2.9896911882701827e-1 2.9896911882701827e-1
-2.8985507246376385e-1 4.927536231884062e0 1.8054516834851547e-1 1.8054516834851547e-1
2.898550724637724e-1 4.927536231884062e0 6.310112444711438e-2 6.310112444711438e-2
8.695652173913087e-1 4.927536231884062e0 -4.86015489887503e-2 -4.86015489887503e-2
1.4492753623188448e0 4.927536231884062e0 -1.5026126202928528e-1 -1.5026126202928528e-1
2.028985507246381e0 4.927536231884062e0 -2.387628277284765e-1 -2.387628277284765e-1
2.608695652173917e0 4.927536231884062e0 -3.124581888080191e-1 -3.124581888080191e-1
3.188405797101453e0 4.927536231884062e0 -3.710185539396723e-1 -3.710185539396723e-1
3.7681159420289894e0 4.927536231884062e0 -4.1505355222528106e-1 -4.1505355222528106e-1
4.347826086956526e0 4.927536231884062e0 -4.45700612092097e-1 -4.45700612092097e-1
4.927536231884062e0 4.927536231884062e0 -4.643006480212457e-1 -4.643006480212457e-1
5.507246376811598e0 4.927536231884062e0 -4.7218943366792593e-1 -4.7218943366792593e-1
6.086956521739134e0 4.927536231884062e0 -4.705866056371217e-1 -4.705866056371217e-1
6.6666666666666705e0 4.927536231884062e0 -4.60550852661452e-1 -4.60550852661452e-1
7.246376811594207e0 4.927536231884062e0 -4.4297355100882607e-1 -4.4297355100882607e-1
7.826086956521743e0 4.927536231884062e0 -4.1859158825190085e-1 -4.1859158825190085e-1
8.405797101449279e0 4.927536231884062e0 -3.880077789613414e-1 -3.880077789613414e-1
8.985507246376816e0 4.927536231884062e0 -3.517126397152167e-1 -3.517126397152167e-1
9.565217391304353e0 4.927536231884062e0 -3.101045711293957e-1 -3.101045711293957e-1
1.014492753623189e1 4.927536231884062e0 -2.6350731841636654e-1 -2.6350731841636654e-1
1.0724637681159427e1 4.927536231884062e0 -2.1218451041993835e-1 -2.1218451041993835e-1
1.1304347826086964e1 4.927536231884062e0 -1.5635149925998704e-1 -1.5635149925998704e-1
1.1884057971014501e1 4.927536231884062e0 -9.618487769681505e-2 -9.618487769681505e-2
1.2463768115942038e1 4.927536231884062e0 -3.183007535141391e-2 -3.183007535141391e-2
1.3043478260869575e1 4.927536231884062e0 3.659259862471531e-2 3.659259862471531e-2
1.3623188405797112e1 4.927536231884062e0 1.0898315253136992e-1 1.0898315253136992e-1
1.420289855072465e1 4.927536231884062e0 1.8525809087590128e-1 1.8525809087590128e-1
1.4782608695652186e1 4.927536231884062e0 2.6534736777599544e-1 2.6534736777599544e-1
1.5362318840579723e1 4.927536231884062e0 3.4919195084883003e-1 3.4919195084883003e-1
1.594202898550726e1 4.927536231884062e0 4.3674186647351776e-1 4.3674186647351776e-1
1.6521739130434796e1 4.927536231884062e0 5.279546252801542e-1 5.279546252801542e-1
1.710144927536233e1 4.927536231884062e0 6.227939487445321e-1 6.227939487445321e-1
1.7681159420289866e1 4.927536231884062e0 7.212287349825066e-1 7.212287349825066e-1
1.82608695652174e1 4.927536231884062e0 8.23232215238151e-1 8.23232215238151e-1
1.8840579710144937e1 4.927536231884062e0 9.287812629731479e-1 9.287812629731479e-1
1.9420289855072472e1 4.927536231884062e0 1.0378558255571557e0 1.0378558255571557e0
2.0e1 4.927536231884062e0 1.1504384548548483e0 1.1504384548548483e0

-2.0e1 5.507246376811598e0 3.1157648430447056e0 3.1157648430447056e0
-1.9420289855072465e1 5.507246376811598e0 2.999451036097444e0 2.999451036097444e0
-1.884057971014493e1 5.507246376811598e0 2.8863204780215987e0 2.8863204780215987e0
-1.8260869565217394e1 5.507246376811598e0 2.776352605863302e0 2.776352605863302e0
-1.768115942028986e1 5.507246376811598e0 2.66952386874926e0 2.66952386874926e0
-1.7101449275362324e1 5.507246376811598e0 2.5658072077202085e0 2.5658072077202085e0
-1.652173913043479e1 5.507246376811598e0 2.465171430795736e0 2.465171430795736e0
-1.5942028985507251e1 5.507246376811598e0 2.3675804596163204e0 2.3675804596163204e0
-1.5362318840579714e1 5.507246376811598e0 2.2729924182288137e0 2.2729924182288137e0
-1.4782608695652177e1 5.507246376811598e0 2.1813585273510285e0 2.1813585273510285e0
-1.420289855072464e1 5.507246376811598e0 2.092621758435547e0 2.092621758435547e0
-1.3623188405797103e1 5.507246376811598e0 2.0067151906778995e0 2.0067151906778995e0
-1.3043478260869566e1 5.507246376811598e0 1.9235600003947928e0 1.9235600003947928e0
-1.246376811594203e1 5.507246376811598e0 1.8430629956091495e0 1.8430629956091495e0
-1.1884057971014492e1 5.507246376811598e0 1.7651135891004686e0 1.7651135891004686e0
-1.1304347826086955e1 5.507246376811598e0 1.689580080977576e0 1.689580080977576e0
-1.0724637681159418e1 5.507246376811598e0 1.6163050983787828e0 1.6163050983787828e0
-1.0144927536231881e1 5.507246376811598e0 1.545100018517196e0 1.545100018517196e0
-9.565217391304344e0 5.507246376811598e0 1.4757381888632466e0 1.4757381888632466e0
-8.985507246376807e0 5.507246376811598e0 1.4079467680589153e0 1.4079467680589153e0
-8.40579710144927e0 5.507246376811598e0 1.3413970674079403e0 1.3413970674079403e0
-7.826086956521734e0 5.507246376811598e0 1.2756934178304866e0 1.2756934178304866e0
-7.246376811594198e0 5.507246376811598e0 1.210360891875675e0 1.210360891875675e0
-6.666666666666662e0 5.507246376811598e0 1.1448327871238333e0 1.1448327871238333e0
-6.0869565217391255e0 5.507246376811598e0 1.0784397908860053e0 1.0784397908860053e0
-5.507246376811589e0 5.507246376811598e0 1.0104044077355911e0 1.0104044077355911e0
-4.927536231884053e0 5.507246376811598e0 9.39846739326998e-1 9.39846739326998e-1
-4.347826086956517e0 5.507246376811598e0 8.658110602656405e-1 8.658110602656405e-1
-3.768115942028981e0 5.507246376811598e0 7.873262176293765e-1 7.873262176293765e-1
-3.188405797101445e0 5.507246376811598e0 7.035147414511768e-1 7.035147414511768e-1
-2.6086956521739086e0 5.507246376811598e0 6.137616230419214e-1 6.137616230419214e-1
-2.0289855072463725e0 5.507246376811598e0 5.179380830449568e-1 5.179380830449568e-1
-1.4492753623188364e0 5.507246376811598e0 4.166441079332862e-1 4.166441079332862e-1
-8.695652173913001e-1 5.507246376811598e0 3.113921050840138e-1 3.113921050840138e-1
-2.8985507246376385e-1 5.507246376811598e0 2.046277262124485e-1 2.046277262124485e-1
2.898550724637724e-1 5.507246376811598e0 9.951005996692452e-2 9.951005996692452e-2
8.695652173913087e-1 5.507246376811598e0 -5.330418620027033e-4 -5.330418620027033e-4
1.4492753623188448e0 5.507246376811598e0 -9.234249062599877e-2 -9.234249062599877e-2
2.028985507246381e0 5.507246376811598e0 -1.7347263460975496e-1 -1.7347263460975496e-1
2.608695652173917e0 5.507246376811598e0 -2.4241106643616708e-1 -2.4241106643616708e-1
3.188405797101453e0 5.507246376811598e0 -2.9855779963223167e-1 -2.9855779963223167e-1
3.7681159420289894e0 5.507246376811598e0 -3.420416135546028e-1 -3.420416135546028e-1
4.347826086956526e0 5.507246376811598e0 -3.734775168923999e-1 -3.734775168923999e-1
4.927536231884062e0 5.507246376811598e0 -3.937429796126523e-1 -3.937429796126523e-1
5.507246376811598e0 5.507246376811598e0 -4.0380915463750267e-1 -4.0380915463750267e-1
6.086956521739134e0 5.507246376811598e0 -4.0463176736153567e-1 -4.0463176736153567e-1
6.6666666666666705e0 5.507246376811598e0 -3.970907161303446e-1 -3.970907161303446e-1
7.246376811594207e0 5.507246376811598e0 -3.8196349637052873e-1 -3.8196349637052873e-1
7.826086956521743e0 5.507246376811598e0 -3.5991942077104533e-1 -3.5991942077104533e-1
8.405797101449279e0 5.507246376811598e0 -3.3152519175156536e-1 -3.3152519175156536e-1
8.985507246376816e0 5.507246376811598e0 -2.97255736762969e-1 -2.97255736762969e-1
9.565217391304353e0 5.507246376811598e0 -2.575067248850902e-1 -2.575067248850902e-1
1.014492753623189e1 5.507246376811598e0 -2.1260684481419168e-1 -2.1260684481419168e-1
1.0724637681159427e1 5.507246376811598e0 -1.6282893790829245e-1 -1.6282893790829245e-1
1.1304347826086964e1 5.507246376811598e0 -1.0839965669696161e-1 -1.0839965669696161e-1
1.1884057971014501e1 5.507246376811598e0 -4.9507623967092074e-2 -4.9507623967092074e-2
1.2463768115942038e1 5.507246376811598e0 1.3689787419627453e-2 1.3689787419627453e-2
1.3043478260869575e1 5.507246376811598e0 8.106087757202252e-2 8.106087757202252e-2
1.3623188405797112e1 5.507246376811598e0 1.524950592695924e-1 1.524950592695924e-1
1.420289855072465e1 5.507246376811598e0 2.2789914053525973e-1 2.2789914053525973e-1
1.4782608695652186e1 5.507246376811598e0 3.0719429768573137e-1 3.0719429768573137e-1
1.5362318840579723e1 5.507246376811598e0 3.903136099165372e-1 3.903136099165372e-1
1.594202898550726e1 5.507246376811598e0 4.7720004868025934e-1 4.7720004868025934e-1
1.6521739130434796e1 5.507246376811598e0 5.678048346947099e-1 5.678048346947099e-1
1.710144927536233e1 5.507246376811598e0 6.620860920067432e-1 6.620860920067432e-1
1.7681159420289866e1 5.507246376811598e0 7.600077422568345e-1 7.600077422568345e-1
1.82608695652174e1 5.507246376811598e0 8.615385934645734e-1 8.615385934645734e-1
1.8840579710144937e1 5.507246376811598e0 9.666515866706955e-1 9.666515866706955e-1
1.9420289855072472e1 5.507246376811598e0 1.0753231710019073e0 1.0753231710019073e0
2.0e1 5.507246376811598e0 1.1875327835043397e0 1.1875327835043397e0

-2.0e1 6.086956521739134e0 3.1419290789165712e0 3.1419290789165712e0
-1.9420289855072465e1 6.086956521739134e0 3.0252197026884726e0 3.0252197026884726e0
-1.884057971014493e1 6.086956521739134e0 2.911662960436297e0 2.911662960436297e0
-1.8260869565217394e1 6.086956521739134e0 2.8012352829276415e0 2.8012352829276415e0
-1.768115942028986e1 6.086956521739134e0 2.6939097765823092e0 2.6939097765823092e0
-1.7101449275362324e1 6.086956521739134e0 2.5896556667943806e0 2.5896556667943806e0
-1.652173913043479e1 6.086956521739134e0 2.4884376347755235e0 2.4884376347755235e0
-1.5942028985507251e1 6.086956521739134e0 2.3902150255408525e0 2.3902150255408525e0
-1.5362318840579714e1 6.086956521739134e0 2.294940899751316e0 2.294940899751316e0
-1.4782608695652177e1 6.086956521739134e0 2.2025608962062857e0 2.2025608962062857e0
-1.420289855072464e1 6.086956521739134e0 2.1130118647166514e0 2.1130118647166514e0
-1.3623188405797103e1 6.086956521739134e0 2.026220220802764e0 2.026220220802764e0
-1.3043478260869566e1 6.086956521739134e0 1.942099964191863e0 1.942099964191863e0
-1.246376811594203e1 6.086956521739134e0 1.8605502927140103e0 1.8605502927140103e0
-1.1884057971014492e1 6.086956521739134e0 1.7814527326385434e0 1.7814527326385434e0
-1.1304347826086955e1 6.086956521739134e0 1.7046676972756725e0 1.7046676972756725e0
-1.0724637681159418e1 6.086956521739134e0 1.630030380684632e0 1.630030380684632e0
-1.0144927536231881e1 6.086956521739134e0 1.5573458977772363e0 1.5573458977772363e0
-9.565217391304344e0 6.086956521739134e0 1.4863836049343755e0 1.4863836049343755e0
-8.985507246376807e0 6.086956521739134e0 1.416870591349495e0 1.416870591349495e0
-8.40579710144927e0 6.086956521739134e0 1.3484844445843986e0 1.3484844445843986e0
-7.826086956521734e0 6.086956521739134e0 1.2808456011192368e0 1.2808456011192368e0
-7.246376811594198e0 6.086956521739134e0 1.213509947755374e0 1.213509947755374e0
-6.666666666666662e0 6.086956521739134e0 1.14596291463806e0 1.14596291463806e0
-6.0869565217391255e0 6.086956521739134e0 1.0776171781619723e0 1.0776171781619723e0
-5.507246376811589e0 6.086956521739134e0 1.0078173357313605e0 1.0078173357313605e0
-4.927536231884053e0 6.086956521739134e0 9.358564937383274e-1 9.358564937383274e-1
-4.347826086956517e0 6.086956521739134e0 8.610113506189068e-1 8.610113506189068e-1
-3.768115942028981e0 6.086956521739134e0 7.826033018668723e-1 7.826033018668723e-1
-3.188405797101445e0 6.086956521739134e0 7.000918507932203e-1 7.000918507932203e-1
-2.6086956521739086e0 6.086956521739134e0 6.13200962095235e-1 6.13200962095235e-1
-2.0289855072463725e0 6.086956521739134e0 5.220668754476292e-1 5.220668754476292e-1
-1.4492753623188364e0 6.086956521739134e0 4.273777211728738e-1 4.273777211728738e-1
-8.695652173913001e-1 6.086956521739134e0 3.304572730615055e-1 3.304572730615055e-1
-2.8985507246376385e-1 6.086956521739134e0 2.3324042771832645e-1 2.3324042771832645e-1
2.898550724637724e-1 6.086956521739134e0 1.3811012888742774e-1 1.3811012888742774e-1
8.695652173913087e-1 6.086956521739134e0 4.761456058688676e-2 4.761456058688676e-2
1.4492753623188448e0 6.086956521739134e0 -3.5863333439205225e-2 -3.5863333439205225e-2
2.028985507246381e0 6.086956521739134e0 -1.1038865658604619e-1 -1.1038865658604619e-1
2.608695652173917e0 6.086956521739134e0 -1.7463763506309965e-1 -1.7463763506309965e-1
3.188405797101453e0 6.086956521739134e0 -2.2792213854789414e-1 -2.2792213854789414e-1
3.7681159420289894e0 6.086956521739134e0 -2.7010592736571765e-1 -2.7010592736571765e-1
4.347826086956526e0 6.086956521739134e0 -3.014650368192852e-1 -3.014650368192852e-1
4.927536231884062e0 6.086956521739134e0 -3.225399635976008e-1 -3.225399635976008e-1
5.507246376811598e0 6.086956521739134e0 -3.3400931220689095e-1 -3.3400931220689095e-1
6.086956521739134e0 6.086956521739134e0 -3.365963842111218e-1 -3.365963842111218e-1
6.6666666666666705e0 6.086956521739134e0 -3.310080732181905e-1 -3.310080732181905e-1
7.246376811594207e0 6.086956521739134e0 -3.17899781823847e-1 -3.17899781823847e-1
7.826086956521743e0 6.086956521739134e0 -2.978588336334146e-1 -2.978588336334146e-1
8.405797101449279e0 6.086956521739134e0 -2.7139979850164275e-1 -2.7139979850164275e-1
8.985507246376816e0 6.086956521739134e0 -2.3896678962716766e-1 -2.3896678962716766e-1
9.565217391304353e0 6.086956521739134e0 -2.0093937052983823e-1 -2.0093937052983823e-1
1.014492753623189e1 6.086956521739134e0 -1.576399536478511e-1 -1.576399536478511e-1
1.0724637681159427e1 6.086956521739134e0 -1.0934144978776039e-1 -1.0934144978776039e-1
1.1304347826086964e1 6.086956521739134e0 -5.627450256867705e-2 -5.627450256867705e-2
1.1884057971014501e1 6.086956521739134e0 1.3660029212142488e-3 1.3660029212142488e-3
1.2463768115942038e1 6.086956521739134e0 6.3415260741148e-2 6.3415260741148e-2
1.3043478260869575e1 6.086956521739134e0 1.2973368420133335e-1 1.2973368420133335e-1
1.3623188405797112e1 6.086956521739134e0 2.0020279957110865e-1 2.0020279957110865e-1
1.420289855072465e1 6.086956521739134e0 2.7472180468053664e-1 2.7472180468053664e-1
1.4782608695652186e1 6.086956521739134e0 3.5320469925685527e-1 3.5320469925685527e-1
1.5362318840579723e1 6.086956521739134e0 4.3557789882041553e-1 4.3557789882041553e-1
1.594202898550726e1 6.086956521739134e0 5.217782531821085e-1 5.217782531821085e-1
1.6521739130434796e1 6.086956521739134e0 6.117514011413042e-1 6.117514011413042e-1
1.710144927536233e1 6.086956521739134e0 7.054504033589521e-1 7.054504033589521e-1
1.7681159420289866e1 6.086956521739134e0 8.02834604850166e-1 8.02834604850166e-1
1.82608695652174e1 6.086956521739134e0 9.03868686826615e-1 9.03868686826615e-1
1.8840579710144937e1 6.086956521739134e0 1.008521874682378e0 1.008521874682378e0
1.9420289855072472e1 6.086956521739134e0 1.1167672748372592e0 1.1167672748372592e0
2.0e1 6.086956521739134e0 1.228581318058855e0 1.228581318058855e0

-2.0e1 6.6666666666666705e0 3.1709055202727363e0 3.1709055202727363e0
-1.9420289855072465e1 6.6666666666666705e0 3.0537826489218185e0 3.0537826489218185e0
-1.884057971014493e1 6.6666666666666705e0 2.939781714273218e0 2.939781714273218e0
-1.8260869565217394e1 6.6666666666666705e0 2.8288763284317837e0 2.8288763284317837e0
-1.768115942028986e1 6.6666666666666705e0 2.7210365008445385e0 2.7210365008445385e0
-1.7101449275362324e1 6.6666666666666705e0 2.616228060547102e0 2.616228060547102e0
-1.652173913043479e1 6.6666666666666705e0 2.514411974256047e0 2.514411974256047e0
-1.5942028985507251e1 6.6666666666666705e0 2.4155435402410523e0 2.4155435402410523e0
-1.5362318840579714e1 6.6666666666666705e0 2.319571434116453e0 2.319571434116453e0
-1.4782608695652177e1 6.6666666666666705e0 2.2264365783551114e0 2.2264365783551114e0
-1.420289855072464e1 6.6666666666666705e0 2.1360708025061315e0 2.1360708025061315e0
-1.3623188405797103e1 6.6666666666666705e0 2.048395255969222e0 2.048395255969222e0
-1.3043478260869566e1 6.6666666666666705e0 1.963318530127188e0 1.963318530127188e0
-1.246376811594203e1 6.6666666666666705e0 1.8807344423967796e0 1.8807344423967796e0
-1.1884057971014492e1 6.6666666666666705e0 1.8005194326279979e0 1.8005194326279979e0
-1.1304347826086955e1 6.6666666666666705e0 1.7225295244718097e0 1.7225295244718097e0
-1.0724637681159418e1 6.6666666666666705e0 1.6465968144719887e0 1.6465968144719887e0
-1.0144927536231881e1 6.6666666666666705e0 1.5725254755004756e0 1.5725254755004756e0
-9.565217391304344e0 6.6666666666666705e0 1.5000873077067642e0 1.5000873077067642e0
-8.985507246376807e0 6.6666666666666705e0 1.4290169528294743e0 1.4290169528294743e0
-8.40579710144927e0 6.6666666666666705e0 1.3590070258654205e0 1.3590070258654205e0
-7.826086956521734e0 6.6666666666666705e0 1.2897036379641313e0 1.2897036379641313e0
-7.246376811594198e0 6.6666666666666705e0 1.2207031184621022e0 1.2207031184621022e0
-6.666666666666662e0 6.6666666666666705e0 1.1515512256309914e0 1.1515512256309914e0
-6.0869565217391255e0 6.6666666666666705e0 1.0817467847312665e0 1.0817467847312665e0
-5.507246376811589e0 6.6666666666666705e0 1.0107524824930352e0 1.0107524824930352e0
-4.927536231884053e0 6.6666666666666705e0 9.380163498886782e-1 9.380163498886782e-1
-4.347826086956517e0 6.6666666666666705e0 8.630079611812422e-1 8.630079611812422e-1
-3.768115942028981e0 6.6666666666666705e0 7.852729676529886e-1 7.852729676529886e-1
-3.188405797101445e0 6.6666666666666705e0 7.045073771611772e-1 7.045073771611772e-1
-2.6086956521739086e0 6.6666666666666705e0 6.206480358310893e-1 6.206480358310893e-1
-2.0289855072463725e0 6.6666666666666705e0 5.339677489479969e-1 5.339677489479969e-1
-1.4492753623188364e0 6.6666666666666705e0 4.4515386193238743e-1 4.4515386193238743e-1
-8.695652173913001e-1 6.6666666666666705e0 3.5534212462647374e-1 3.5534212462647374e-1
-2.8985507246376385e-1 6.6666666666666705e0 2.660795263136936e-1 2.660795263136936e-1
2.898550724637724e-1 6.6666666666666705e0 1.7920507776107983e-1 1.7920507776107983e-1
8.695652173913087e-1 6.6666666666666705e0 9.666375649093786e-2 9.666375649093786e-2
1.4492753623188448e0 6.6666666666666705e0 2.0294573270300403e-2 2.0294573270300403e-2
2.028985507246381e0 6.6666666666666705e0 -4.8355482617394724e-2 -4.8355482617394724e-2
2.608695652173917e0 6.6666666666666705e0 -1.0815066132993456e-1 -1.0815066132993456e-1
3.188405797101453e0 6.6666666666666705e0 -1.584036174468318e-1 -1.584036174468318e-1
3.7681159420289894e0 6.6666666666666705e0 -1.9884154568281454e-1 -1.9884154568281454e-1
4.347826086956526e0 6.6666666666666705e0 -2.2952759991260152e-1 -2.2952759991260152e-1
4.927536231884062e0 6.6666666666666705e0 -2.507657722789325e-1 -2.507657722789325e-1
5.507246376811598e0 6.6666666666666705e0 -2.6301041149954657e-1 -2.6301041149954657e-1
6.086956521739134e0 6.6666666666666705e0 -2.66791943311397e-1 -2.66791943311397e-1
6.6666666666666705e0 6.6666666666666705e0 -2.6266233674210254e-1 -2.6266233674210254e-1
7.246376811594207e0 6.6666666666666705e0 -2.51158905061556e-1 -2.51158905061556e-1
7.826086956521743e0 6.6666666666666705e0 -2.3278282300928999e-1 -2.3278282300928999e-1
8.405797101449279e0 6.6666666666666705e0 -2.0798833231364566e-1 -2.0798833231364566e-1
8.985507246376816e0 6.6666666666666705e0 -1.7717910363812794e-1 -1.7717910363812794e-1
9.565217391304353e0 6.6666666666666705e0 -1.407090258332081e-1 -1.407090258332081e-1
1.014492753623189e1 6.6666666666666705e0 -9.88854839020713e-2 -9.88854839020713e-2
1.0724637681159427e1 6.6666666666666705e0 -5.197383610609807e-2 -5.197383610609807e-2
1.1304347826086964e1 6.6666666666666705e0 -2.022822957951087e-4 -2.022822957951087e-4
1.1884057971014501e1 6.6666666666666705e0 5.623335040077893e-2 5.623335040077893e-2
1.2463768115942038e1 6.6666666666666705e0 1.171651585273975e-1 1.171651585273975e-1
1.3043478260869575e1 6.6666666666666705e0 1.8244916573502779e-1 1.8244916573502779e-1
1.3623188405797112e1 6.6666666666666705e0 2.5196181187367006e-1 2.5196181187367006e-1
1.420289855072465e1 6.6666666666666705e0 3.2559691436007543e-1 3.2559691436007543e-1
1.4782608695652186e1 6.6666666666666705e0 4.0326306457704875e-1 4.0326306457704875e-1
1.5362318840579723e1 6.6666666666666705e0 4.84881411924298e-1 4.84881411924298e-1
1.594202898550726e1 6.6666666666666705e0 5.703837859509279e-1 5.703837859509279e-1
1.6521739130434796e1 6.6666666666666705e0 6.597111091298e-1 6.597111091298e-1
1.710144927536233e1 6.6666666666666705e0 7.528120570752502e-1 7.528120570752502e-1
1.7681159420289866e1 6.6666666666666705e0 8.496419280569559e-1 8.496419280569559e-1
1.82608695652174e1 6.6666666666666705e0 9.501616887914921e-1 9.501616887914921e-1
1.8840579710144937e1 6.6666666666666705e0 1.0543371683144767e0 1.0543371683144767e0
1.9420289855072472e1 6.6666666666666705e0 1.1621383760729331e0 1.1621383760729331e0
2.0e1 6.6666666666666705e0 1.2735389241717092e0 1.2735389241717092e0

-2.0e1 7.246376811594207e0 3.2027405091358343e0 3.2027405091358343e0
-1.9420289855072465e1 7.246376811594207e0 3.0851907676185424e0 3.0851907676185424e0
-1.884057971014493e1 7.246376811594207e0 2.9707327097527347e0 2.9707327097527347e0
-1.8260869565217394e1 7.246376811594207e0 2.8593373820370998e0 2.8593373820370998e0
-1.768115942028986e1 7.246376811594207e0 2.750972015367247e0 2.750972015367247e0
-1.7101449275362324e1 7.246376811594207e0 2.6455994417415747e0 2.6455994417415747e0
-1.652173913043479e1 7.246376811594207e0 2.543177412742701e0 2.543177412742701e0
-1.5942028985507251e1 7.246376811594207e0 2.443657802814423e0 2.443657802814423e0
-1.5362318840579714e1 7.246376811594207e0 2.3469856777877136e0 2.3469856777877136e0
-1.4782608695652177e1 7.246376811594207e0 2.253098206448888e0 2.253098206448888e0
-1.420289855072464e1 7.246376811594207e0 2.1619233903971646e0 2.1619233903971646e0
-1.3623188405797103e1 7.246376811594207e0 2.0733785853765543e0 2.0733785853765543e0
-1.3043478260869566e1 7.246376811594207e0 1.9873687863084735e0 1.9873687863084735e0
-1.246376811594203e1 7.246376811594207e0 1.9037846494021093e0 1.9037846494021093e0
-1.1884057971014492e1 7.246376811594207e0 1.8225002295642525e0 1.8225002295642525e0
-1.1304347826086955e1 7.246376811594207e0 1.7433704223077093e0 1.7433704223077093e0
-1.0724637681159418e1 7.246376811594207e0 1.6662281201301936e0 1.6662281201301936e0
-1.0144927536231881e1 7.246376811594207e0 1.5908811292617653e0 1.5908811292617653e0
-9.565217391304344e0 7.246376811594207e0 1.5171089513466167e0 1.5171089513466167e0
-8.985507246376807e0 7.246376811594207e0 1.4446596263268305e0 1.4446596263268305e0
-8.40579710144927e0 7.246376811594207e0 1.3732469706322923e0 1.3732469706322923e0
-7.826086956521734e0 7.246376811594207e0 1.302548743751418e0 1.302548743751418e0
-7.246376811594198e0 7.246376811594207e0 1.2322065501426485e0 1.2322065501426485e0
-6.666666666666662e0 7.246376811594207e0 1.1618286375211557e0 1.1618286375211557e0
-6.0869565217391255e0 7.246376811594207e0 1.0909971693890361e0 1.0909971693890361e0
-5.507246376811589e0 7.246376811594207e0 1.0192819652861305e0 1.0192819652861305e0
-4.927536231884053e0 7.246376811594207e0 9.462629724679801e-1 9.462629724679801e-1
-4.347826086956517e0 7.246376811594207e0 8.71563598317675e-1 8.71563598317675e-1
-3.768115942028981e0 7.246376811594207e0 7.948961098829046e-1 7.948961098829046e-1
-3.188405797101445e0 7.246376811594207e0 7.161181563790178e-1 7.161181563790178e-1
-2.6086956521739086e0 7.246376811594207e0 6.352958177791475e-1 6.352958177791475e-1
-2.0289855072463725e0 7.246376811594207e0 5.527637209411005e-1 5.527637209411005e-1
-1.4492753623188364e0 7.246376811594207e0 4.6916801499535643e-1 4.6916801499535643e-1
-8.695652173913001e-1 7.246376811594207e0 3.8547582343296505e-1 3.8547582343296505e-1
-2.8985507246376385e-1 7.246376811594207e0 3.02938002642087e-1 3.02938002642087e-1
2.898550724637724e-1 7.246376811594207e0 2.2300192594434387e-1 2.2300192594434387e-1
8.695652173913087e-1 7.246376811594207e0 1.4718538219610391e-1 1.4718538219610391e-1
1.4492753623188448e0 7.246376811594207e0 7.693574471898873e-2 7.693574471898873e-2
2.028985507246381e0 7.246376811594207e0 1.3503869901159093e-2 1.3503869901159093e-2
2.608695652173917e0 7.246376811594207e0 -4.2143118766335363e-2 -4.2143118766335363e-2
3.188405797101453e0 7.246376811594207e0 -8.935907215301531e-2 -8.935907215301531e-2
3.7681159420289894e0 7.246376811594207e0 -1.2780936340107346e-1 -1.2780936340107346e-1
4.347826086956526e0 7.246376811594207e0 -1.5742791253737692e-1 -1.5742791253737692e-1
4.927536231884062e0 7.246376811594207e0 -1.7835707034657722e-1 -1.7835707034657722e-1
5.507246376811598e0 7.246376811594207e0 -1.9088456978098434e-1 -1.9088456978098434e-1
6.086956521739134e0 7.246376811594207e0 -1.953870034575093e-1 -1.953870034575093e-1
6.6666666666666705e0 7.246376811594207e0 -1.9228442412060975e-1 -1.9228442412060975e-1
7.246376811594207e0 7.246376811594207e0 -1.8200701223044535e-1 -1.8200701223044535e-1
7.826086956521743e0 7.246376811594207e0 -1.6497260428491956e-1 -1.6497260428491956e-1
8.405797101449279e0 7.246376811594207e0 -1.4157295256886016e-1 -1.4157295256886016e-1
8.985507246376816e0 7.246376811594207e0 -1.1216645262382685e-1 -1.1216645262382685e-1
9.565217391304353e0 7.246376811594207e0 -7.7075344961403e-2 -7.7075344961403e-2
1.014492753623189e1 7.246376811594207e0 -3.6585813151703617e-2 -3.6585813151703617e-2
1.0724637681159427e1 7.246376811594207e0 9.050182747354141e-3 9.050182747354141e-3
1.1304347826086964e1 7.246376811594207e0 5.961214437996254e-2 5.961214437996254e-2
1.1884057971014501e1 7.246376811594207e0 1.1490787797618174e-1 1.1490787797618174e-1
1.2463768115942038e1 7.246376811594207e0 1.747702760337252e-1 1.747702760337252e-1
1.3043478260869575e1 7.246376811594207e0 2.3905423406539927e-1 2.3905423406539927e-1
1.3623188405797112e1 7.246376811594207e0 3.076338069779956e-1 3.076338069779956e-1
1.420289855072465e1 7.246376811594207e0 3.8039965098069983e-1 3.8039965098069983e-1
1.4782608695652186e1 7.246376811594207e0 4.572567609949296e-1 4.572567609949296e-1
1.5362318840579723e1 7.246376811594207e0 5.381224927646948e-1 5.381224927646948e-1
1.594202898550726e1 7.246376811594207e0 6.229248478892147e-1 6.229248478892147e-1
1.6521739130434796e1 7.246376811594207e0 7.116009951548034e-1 7.116009951548034e-1
1.710144927536233e1 7.246376811594207e0 8.040960003924346e-1 8.040960003924346e-1
1.7681159420289866e1 7.246376811594207e0 9.003617380459045e-1 9.003617380459045e-1
1.82608695652174e1 7.246376811594207e0 1.0003559596978335e0 1.0003559596978335e0
1.8840579710144937e1 7.246376811594207e0 1.1040414973466173e0 1.1040414973466173e0
1.9420289855072472e1 7.246376811594207e0 1.2113855818878667e0 1.2113855818878667e0
2.0e1 7.246376811594207e0 1.322359259820268e0 1.322359259820268e0

-2.0e1 7.826086956521743e0 3.237480964960952e0 3.237480964960952e0
-1.9420289855072465e1 7.826086956521743e0 3.119495369865345e0 3.119495369865345e0
-1.884057971014493e1 7.826086956521743e0 3.0045721205641303e0 3.0045721205641303e0
-1.8260869565217394e1 7.826086956521743e0 2.8926800016626713e0 2.8926800016626713e0
-1.768115942028986e1 7.826086956521743e0 2.7837838380586737e0 2.7837838380586737e0
-1.7101449275362324e1 7.826086956521743e0 2.6778439208018634e0 2.6778439208018634e0
-1.652173913043479e1 7.826086956521743e0 2.574815343619438e0 2.574815343619438e0
-1.5942028985507251e1 7.826086956521743e0 2.474647236690736e0 2.474647236690736e0
-1.5362318840579714e1 7.826086956521743e0 2.3772818829126408e0 2.3772818829126408e0
-1.4782608695652177e1 7.826086956521743e0 2.2826537008461174e0 2.2826537008461174e0
-1.420289855072464e1 7.826086956521743e0 2.1906880780849534e0 2.1906880780849534e0
-1.3623188405797103e1 7.826086956521743e0 2.101300039425191e0 2.101300039425191e0
-1.3043478260869566e1 7.826086956521743e0 2.0143927366766277e0 2.0143927366766277e0
-1.246376811594203e1 7.826086956521743e0 1.9298557523481326e0 1.9298557523481326e0
-1.1884057971014492e1 7.826086956521743e0 1.8475632193672424e0 1.8475632193672424e0
-1.1304347826086955e1 7.826086956521743e0 1.7673717757647616e0 1.7673717757647616e0
-1.0724637681159418e1 7.826086956521743e0 1.68911840007513e0 1.68911840007513e0
-1.0144927536231881e1 7.826086956521743e0 1.6126182143956498e0 1.6126182143956498e0
-9.565217391304344e0 7.826086956521743e0 1.537662403173075e0 1.537662403173075e0
-8.985507246376807e0 7.826086956521743e0 1.4640164835149547e0 1.4640164835149547e0
-8.40579710144927e0 7.826086956521743e0 1.3914192842402129e0 1.3914192842402129e0
-7.826086956521734e0 7.826086956521743e0 1.319583151696944e0 1.319583151696944e0
-7.246376811594198e0 7.826086956521743e0 1.248196101231554e0 1.248196101231554e0
-6.666666666666662e0 7.826086956521743e0 1.1769268630772114e0 1.1769268630772114e0
-6.0869565217391255e0 7.826086956521743e0 1.105433997257831e0 1.105433997257831e0
-5.507246376811589e0 7.826086956521743e0 1.0333804047043336e0 1.0333804047043336e0
-4.927536231884053e0 7.826086956521743e0 9.60454521523988e-1 9.60454521523988e-1
-4.347826086956517e0 7.826086956521743e0 8.863990748459284e-1 8.863990748459284e-1
-3.768115942028981e0 7.826086956521743e0 8.110472927909629e-1 8.110472927909629e-1
-3.188405797101445e0 7.826086956521743e0 7.343647302036681e-1 7.343647302036681e-1
-2.6086956521739086e0 7.826086956521743e0 6.564924163003913e-1 6.564924163003913e-1
-2.0289855072463725e0 7.826086956521743e0 5.777842549820035e-1 5.777842549820035e-1
-1.4492753623188364e0 7.826086956521743e0 4.988294408166276e-1 4.988294408166276e-1
-8.695652173913001e-1 7.826086956521743e0 4.204504296665286e-1 4.204504296665286e-1
-2.8985507246376385e-1 7.826086956521743e0 3.4366992558024334e-1 3.4366992558024334e-1
2.898550724637724e-1 7.826086956521743e0 2.696466045604829e-1 2.696466045604829e-1
8.695652173913087e-1 7.826086956521743e0 1.9958737751683575e-1 1.9958737751683575e-1
1.4492753623188448e0 7.826086956521743e0 1.34650920452013e-1 1.34650920452013e-1
2.028985507246381e0 7.826086956521743e0 7.585993741455149e-2 7.585993741455149e-2
2.608695652173917e0 7.826086956521743e0 2.4036884266715966e-2 2.4036884266715966e-2
3.188405797101453e0 7.826086956521743e0 -2.0229044423370146e-2 -2.0229044423370146e-2
3.7681159420289894e0 7.826086956521743e0 -5.658394475483625e-2 -5.658394475483625e-2
4.347826086956526e0 7.826086956521743e0 -8.48867875113351e-2 -8.48867875113351e-2
4.927536231884062e0 7.826086956521743e0 -1.0517201784828972e-1 -1.0517201784828972e-1
5.507246376811598e0 7.826086956521743e0 -1.176064076448925e-1 -1.176064076448925e-1
6.086956521739134e0 7.826086956521743e0 -1.2244722977200884e-1 -1.2244722977200884e-1
6.6666666666666705e0 7.826086956521743e0 -1.2000604812236992e-1 -1.2000604812236992e-1
7.246376811594207e0 7.826086956521743e0 -1.1061996176505517e-1 -1.1061996176505517e-1
7.826086956521743e0 7.826086956521743e0 -9.463041067615008e-2 -9.463041067615008e-2
8.405797101449279e0 7.826086956521743e0 -7.236866462248548e-2 -7.236866462248548e-2
8.985507246376816e0 7.826086956521743e0 -4.4146708257655765e-2 -4.4146708257655765e-2
9.565217391304353e0 7.826086956521743e0 -1.0252195233565908e-2 -1.0252195233565908e-2
1.014492753623189e1 7.826086956521743e0 2.9053703268707043e-2 2.9053703268707043e-2
1.0724637681159427e1 7.826086956521743e0 7.353650435671288e-2 7.353650435671288e-2
1.1304347826086964e1 7.826086956521743e0 1.2298739247720536e-1 1.2298739247720536e-1
1.1884057971014501e1 7.826086956521743e0 1.7722148972748708e-1 1.7722148972748708e-1
1.2463768115942038e1 7.826086956521743e0 2.3607577464199725e-1 2.3607577464199725e-1
1.3043478260869575e1 7.826086956521743e0 2.9940688525154036e-1 2.9940688525154036e-1
1.3623188405797112e1 7.826086956521743e0 3.670889544836544e-1 3.670889544836544e-1
1.420289855072465e1 7.826086956521743e0 4.390115648472064e-1 4.390115648472064e-1
1.4782608695652186e1 7.826086956521743e0 5.150778681519952e-1 5.150778681519952e-1
1.5362318840579723e1 7.826086956521743e0 5.952028891940628e-1 5.952028891940628e-1
1.594202898550726e1 7.826086956521743e0 6.793120155671966e-1 6.793120155671966e-1
1.6521739130434796e1 7.826086956521743e0 7.673396658323615e-1 7.673396658323615e-1
1.710144927536233e1 7.826086956521743e0 8.59228122886441e-1 8.59228122886441e-1
1.7681159420289866e1 7.826086956521743e0 9.549265169087731e-1 9.549265169087731e-1
1.82608695652174e1 7.826086956521743e0 1.0543899416265567e0 1.0543899416265567e0
1.8840579710144937e1 7.826086956521743e0 1.1575786880895167e0 1.1575786880895167e0
1.9420289855072472e1 7.826086956521743e0 1.2644575811953591e0 1.2644575811953591e0
2.0e1 7.826086956521743e0 1.3749954055494453e0 1.3749954055494453e0

-2.0e1 8.405797101449279e0 3.2751738012265195e0 3.2751738012265195e0
-1.9420289855072465e1 8.405797101449279e0 3.156747531636132e0 3.156747531636132e0
-1.884057971014493e1 8.405797101449279e0 3.0413555928971614e0 3.0413555928971614e0
-1.8260869565217394e1 8.405797101449279e0 2.928964847090424e0 2.928964847090424e0
-1.768115942028986e1 8.405797101449279e0 2.819538121373917e0 2.819538121373917e0
-1.7101449275362324e1 8.405797101449279e0 2.7130336561169104e0 2.7130336561169104e0
-1.652173913043479e1 8.405797101449279e0 2.609404474785452e0 2.609404474785452e0
-1.5942028985507251e1 8.405797101449279e0 2.5085976659127294e0 2.5085976659127294e0
-1.5362318840579714e1 8.405797101449279e0 2.4105535672703278e0 2.4105535672703278e0
-1.4782608695652177e1 8.405797101449279e0 2.315204842725476e0 2.315204842725476e0
-1.420289855072464e1 8.405797101449279e0 2.2224754435885448e0 2.2224754435885448e0
-1.3623188405797103e1 8.405797101449279e0 2.1322794490525627e0 2.1322794490525627e0
-1.3043478260869566e1 8.405797101449279e0 2.044519785356183e0 2.044519785356183e0
-1.246376811594203e1 8.405797101449279e0 1.9590868316192074e0 1.9590868316192074e0
-1.1884057971014492e1 8.405797101449279e0 1.8758569333526962e0 1.8758569333526962e0
-1.1304347826086955e1 8.405797101449279e0 1.7946908643655832e0 1.7946908643655832e0
-1.0724637681159418e1 8.405797101449279e0 1.715432306665694e0 1.715432306665694e0
-1.0144927536231881e1 8.405797101449279e0 1.637906459036207e0 1.637906459036207e0
-9.565217391304344e0 8.405797101449279e0 1.5619189417180968e0 1.5619189417180968e0
-8.985507246376807e0 8.405797101449279e0 1.4872552404460113e0 1.4872552404460113e0
-8.40579710144927e0 8.405797101449279e0 1.4136810302938774e0 1.4136810302938774e0
-7.826086956521734e0 8.405797101449279e0 1.340943837727706e0 1.340943837727706e0
-7.246376811594198e0 8.405797101449279e0 1.2687766311011783e0 1.2687766311011783e0
-6.666666666666662e0 8.405797101449279e0 1.1969040577779309e0 1.1969040577779309e0
-6.0869565217391255e0 8.405797101449279e0 1.1250521351932203e0 1.1250521351932203e0
-5.507246376811589e0 8.405797101449279e0 1.0529621951390598e0 1.0529621951390598e0
-4.927536231884053e0 8.405797101449279e0 9.804096908487356e-1 9.804096908487356e-1
-4.347826086956517e0 8.405797101449279e0 9.072280018395298e-1 9.072280018395298e-1
-3.768115942028981e0 8.405797101449279e0 8.333365174094389e-1 8.333365174094389e-1
-3.188405797101445e0 8.405797101449279e0 7.58771016309154e-1 7.58771016309154e-1
-2.6086956521739086e0 8.405797101449279e0 6.837128044544731e-1 6.837128044544731e-1
-2.0289855072463725e0 8.405797101449279e0 6.085115686006408e-1 6.085115686006408e-1
-1.4492753623188364e0 8.405797101449279e0 5.336960364404332e-1 5.336960364404332e-1
-8.695652173913001e-1 8.405797101449279e0 4.599669939756542e-1 4.599669939756542e-1
-2.8985507246376385e-1 8.405797101449279e0 3.881694802086087e-1 3.881694802086087e-1
2.898550724637724e-1 8.405797101449279e0 3.1924492852905106e-1 3.1924492852905106e-1
8.695652173913087e-1 8.405797101449279e0 2.5416869180464374e-1 2.5416869180464374e-1
1.4492753623188448e0 8.405797101449279e0 1.9388220342514095e-1 1.9388220342514095e-1
2.028985507246381e0 8.405797101449279e0 1.392305023928476e-1 1.392305023928476e-1
2.608695652173917e0 8.405797101449279e0 9.091437470956781e-2 9.091437470956781e-2
3.188405797101453e0 8.405797101449279e0 4.946254806807743e-2 4.946254806807743e-2
3.7681159420289894e0 8.405797101449279e0 1.5224709223621125e-2 1.5224709223621125e-2
4.347826086956526e0 8.405797101449279e0 -1.1617835908002805e-2 -1.1617835908002805e-2
4.927536231884062e0 8.405797101449279e0 -3.1029308576103976e-2 -3.1029308576103976e-2
5.507246376811598e0 8.405797101449279e0 -4.309031948268516e-2 -4.309031948268516e-2
6.086956521739134e0 8.405797101449279e0 -4.7967489110464556e-2 -4.7967489110464556e-2
6.6666666666666705e0 8.405797101449279e0 -4.588536422615608e-2 -4.588536422615608e-2
7.246376811594207e0 8.405797101449279e0 -3.71026130377462e-2 -3.71026130377462e-2
7.826086956521743e0 8.405797101449279e0 -2.1893218109978574e-2 -2.1893218109978574e-2
8.405797101449279e0 8.405797101449279e0 -5.325320792164412e-4 -5.325320792164412e-4
8.985507246376816e0 8.405797101449279e0 2.671241340822117e-2 2.671241340822117e-2
9.565217391304353e0 8.405797101449279e0 5.958914481834565e-2 5.958914481834565e-2
1.014492753623189e1 8.405797101449279e0 9.786333722508334e-2 9.786333722508334e-2
1.0724637681159427e1 8.405797101449279e0 1.413204763630822e-1 1.413204763630822e-1
1.1304347826086964e1 8.405797101449279e0 1.8976618247331734e-1 1.8976618247331734e-1
1.1884057971014501e1 8.405797101449279e0 2.430256543389666e-1 2.430256543389666e-1
1.2463768115942038e1 8.405797101449279e0 3.009425739678555e-1 3.009425739678555e-1
1.3043478260869575e1 8.405797101449279e0 3.633777151689187e-1 3.633777151689187e-1
1.3623188405797112e1 8.405797101449279e0 4.302074234532156e-1 4.302074234532156e-1
1.420289855072465e1 8.405797101449279e0 5.013220779405481e-1 5.013220779405481e-1
1.4782608695652186e1 8.405797101449279e0 5.766246048695699e-1 5.766246048695699e-1
1.5362318840579723e1 8.405797101449279e0 6.560290834333091e-1 6.560290834333091e-1
1.594202898550726e1 8.405797101449279e0 7.394594649421364e-1 7.394594649421364e-1
1.6521739130434796e1 8.405797101449279e0 8.268484132632807e-1 8.268484132632807e-1
1.710144927536233e1 8.405797101449279e0 9.181362661683273e-1 9.181362661683273e-1
1.7681159420289866e1 8.405797101449279e0 1.0132701121904633e0 1.0132701121904633e0
1.82608695652174e1 8.405797101449279e0 1.1122029747957372e0 1.1122029747957372e0
1.8840579710144937e1 8.405797101449279e0 1.2148930943534184e0 1.2148930943534184e0
1.9420289855072472e1 8.405797101449279e0 1.321303298021505e0 1.321303298021505e0
2.0e1 8.405797101449279e0 1.4314004478808118e0 1.4314004478808118e0

-2.0e1 8.985507246376816e0 3.315865398484142e0 3.315865398484142e0
-1.9420289855072465e1 8.985507246376816e0 3.196997511029923e0 3.196997511029923e0
-1.884057971014493e1 8.985507246376816e0 3.0811376026485258e0 3.0811376026485258e0
-1.8260869565217394e1 8.985507246376816e0 2.9682509734988844e0 2.9682509734988844e0
-1.768115942028986e1 8.985507246376816e0 2.858298879623689e0 2.858298879623689e0
-1.7101449275362324e1 8.985507246376816e0 2.7512380144006268e0 2.7512380144006268e0
-1.652173913043479e1 8.985507246376816e0 2.647019924227026e0 2.647019924227026e0
-1.5942028985507251e1 8.985507246376816e0 2.545590352450984e0 2.545590352450984e0
-1.5362318840579714e1 8.985507246376816e0 2.446888506301008e0 2.446888506301008e0
-1.4782608695652177e1 8.985507246376816e0 2.350846243088634e0 2.350846243088634e0
-1.420289855072464e1 8.985507246376816e0 2.257387174636547e0 2.257387174636547e0
-1.3623188405797103e1 8.985507246376816e0 2.1664256932300052e0 2.1664256932300052e0
-1.3043478260869566e1 8.985507246376816e0 2.0778659290925723e0 2.0778659290925723e0
-1.246376811594203e1 8.985507246376816e0 1.9916006593607027e0 1.9916006593607027e0
-1.1884057971014492e1 8.985507246376816e0 1.9075102029476034e0 1.9075102029476034e0
-1.1304347826086955e1 8.985507246376816e0 1.8254613559953434e0 1.8254613559953434e0
-1.0724637681159418e1 8.985507246376816e0 1.7453064505143372e0 1.7453064505143372e0
-1.0144927536231881e1 8.985507246376816e0 1.6668826561235934e0 1.6668826561235934e0
-9.565217391304344e0 8.985507246376816e0 1.5900116931819936e0 1.5900116931819936e0
-8.985507246376807e0 8.985507246376816e0 1.514500185933449e0 1.514500185933449e0
-8.40579710144927e0 8.985507246376816e0 1.4401409557028568e0 1.4401409557028568e0
-7.826086956521734e0 8.985507246376816e0 1.3667156324328509e0 1.3667156324328509e0
-7.246376811594198e0 8.985507246376816e0 1.2939990380412831e0 1.2939990380412831e0
-6.666666666666662e0 8.985507246376816e0 1.2217658487691385e0 1.2217658487691385e0
-6.0869565217391255e0 8.985507246376816e0 1.1498000460306785e0 1.1498000460306785e0
-5.507246376811589e0 8.985507246376816e0 1.07790757357726e0 1.07790757357726e0
-4.927536231884053e0 8.985507246376816e0 1.0059323801629536e0 1.0059323801629536e0
-4.347826086956517e0 8.985507246376816e0 9.337755888898296e-1 9.337755888898296e-1
-3.768115942028981e0 8.985507246376816e0 8.614168673869897e-1 8.614168673869897e-1
-3.188405797101445e0 8.985507246376816e0 7.889362051791662e-1 7.889362051791662e-1
-2.6086956521739086e0 8.985507246376816e0 7.165333622657615e-1 7.165333622657615e-1
-2.0289855072463725e0 8.985507246376816e0 6.445414847511733e-1 6.445414847511733e-1
-1.4492753623188364e0 8.985507246376816e0 5.734311365771934e-1 5.734311365771934e-1
-8.695652173913001e-1 8.985507246376816e0 5.03801615570125e-1 5.03801615570125e-1
-2.8985507246376385e-1 8.985507246376816e0 4.3635807619957373e-1 4.3635807619957373e-1
2.898550724637724e-1 8.985507246376816e0 3.7187548817765775e-1 3.7187548817765775e-1
8.695652173913087e-1 8.985507246376816e0 3.111532258497446e-1 3.111532258497446e-1
1.4492753623188448e0 8.985507246376816e0 2.5496625892795255e-1 2.5496625892795255e-1
2.028985507246381e0 8.985507246376816e0 2.0401974188188687e-1 2.0401974188188687e-1
2.608695652173917e0 8.985507246376816e0 1.589129725378512e-1 1.589129725378512e-1
3.188405797101453e0 8.985507246376816e0 1.2011651483763697e-1 1.2011651483763697e-1
3.7681159420289894e0 8.985507246376816e0 8.796351488564202e-2 8.796351488564202e-2
4.347826086956526e0 8.985507246376816e0 6.265373268126884e-2 6.265373268126884e-2
4.927536231884062e0 8.985507246376816e0 4.426715774924972e-2 4.426715774924972e-2
5.507246376811598e0 8.985507246376816e0 3.278345771868618e-2 3.278345771868618e-2
6.086956521739134e0 8.985507246376816e0 2.8103755691649024e-2 2.8103755691649024e-2
6.6666666666666705e0 8.985507246376816e0 3.0072000422207923e-2 3.0072000422207923e-2
7.246376811594207e0 8.985507246376816e0 3.8494135661720774e-2 3.8494135661720774e-2
7.826086956521743e0 8.985507246376816e0 5.31541428244483e-2 5.31541428244483e-2
8.405797101449279e0 8.985507246376816e0 7.382669815137577e-2 7.382669815137577e-2
8.985507246376816e0 8.985507246376816e0 1.0028662356035511e-1 1.0028662356035511e-1
9.565217391304353e0 8.985507246376816e0 1.3231554899402032e-1 1.3231554899402032e-1
1.014492753623189e1 8.985507246376816e0 1.6970629577726837e-1 1.6970629577726837e-1
1.0724637681159427e1 8.985507246376816e0 2.1226548815401114e-1 2.1226548815401114e-1
1.1304347826086964e1 8.985507246376816e0 2.598148464831288e-1 2.598148464831288e-1
1.1884057971014501e1 8.985507246376816e0 3.1219154038363106e-1 3.1219154038363106e-1
1.2463768115942038e1 8.985507246376816e0 3.6924790186593204e-1 3.6924790186593204e-1
1.3043478260869575e1 8.985507246376816e0 4.3085072707210115e-1 4.3085072707210115e-1
1.3623188405797112e1 8.985507246376816e0 4.96880334915345e-1 4.96880334915345e-1
1.420289855072465e1 8.985507246376816e0 5.672295025321178e-1 5.672295025321178e-1
1.4782608695652186e1 8.985507246376816e0 6.418023601459839e-1 6.418023601459839e-1
1.5362318840579723e1 8.985507246376816e0 7.205133000422004e-1 7.205133000422004e-1
1.594202898550726e1 8.985507246376816e0 8.032859340434534e-1 8.032859340434534e-1
1.6521739130434796e1 8.985507246376816e0 8.900521194612786e-1 8.900521194612786e-1
1.710144927536233e1 8.985507246376816e0 9.807510635241826e-1 9.807510635241826e-1
1.7681159420289866e1 8.985507246376816e0 1.0753285095802625e0 1.0753285095802625e0
1.82608695652174e1 8.985507246376816e0 1.173736004026848e0 1.173736004026848e0
1.8840579710144937e1 8.985507246376816e0 1.2759302402416255e0 1.2759302402416255e0
1.9420289855072472e1 8.985507246376816e0 1.3818724742672859e0 1.3818724742672859e0
2.0e1 8.985507246376816e0 1.4915280062627605e0 1.4915280062627605e0

-2.0e1 9.565217391304353e0 3.3596011403502026e0 3.3596011403502026e0
-1.9420289855072465e1 9.565217391304353e0 3.240294242649899e0 3.240294242649899e0
-1.884057971014493e1 9.565217391304353e0 3.1239709070443613e0 3.1239709070443613e0
-1.8260869565217394e1 9.565217391304353e0 3.0105952403841263e0 3.0105952403841263e0
-1.768115942028986e1 9.565217391304353e0 2.9001273570540005e0 2.9001273570540005e0
-1.7101449275362324e1 9.565217391304353e0 2.7925229024266414e0 2.7925229024266414e0
-1.652173913043479e1 9.565217391304353e0 2.6877325236663827e0 2.6877325236663827e0
-1.5942028985507251e1 9.565217391304353e0 2.585701285300867e0 2.585701285300867e0
-1.5362318840579714e1 9.565217391304353e0 2.4863680284668e0 2.4863680284668e0
-1.4782608695652177e1 9.565217391304353e0 2.389664675110564e0 2.389664675110564e0
-1.420289855072464e1 9.565217391304353e0 2.295515482030714e0 2.295515482030714e0
-1.3623188405797103e1 9.565217391304353e0 2.203836254940132e0 2.203836254940132e0
-1.3043478260869566e1 9.565217391304353e0 2.1145335402791465e0 2.1145335402791465e0
-1.246376811594203e1 9.565217391304353e0 2.0275038230446993e0 2.0275038230446993e0
-1.1884057971014492e1 9.565217391304353e0 1.9426327732696405e0 1.9426327732696405e0
-1.1304347826086955e1 9.565217391304353e0 1.859794602949455e0 1.859794602949455e0
-1.0724637681159418e1 9.565217391304353e0 1.7788516201437892e0 1.7788516201437892e0
-1.0144927536231881e1 9.565217391304353e0 1.699654098476841e0 1.699654098476841e0
-9.565217391304344e0 9.565217391304353e0 1.6220406186156588e0 1.6220406186156588e0
-8.985507246376807e0 9.565217391304353e0 1.545839082752055e0 1.545839082752055e0
-8.40579710144927e0 9.565217391304353e0 1.4708686509968993e0 1.4708686509968993e0
-7.826086956521734e0 9.565217391304353e0 1.3969428942270166e0 1.3969428942270166e0
-7.246376811594198e0 9.565217391304353e0 1.3238744911880687e0 1.3238744911880687e0
-6.666666666666662e0 9.565217391304353e0 1.2514818026249501e0 1.2514818026249501e0
-6.0869565217391255e0 9.565217391304353e0 1.1795976093954275e0 1.1795976093954275e0
-5.507246376811589e0 9.565217391304353e0 1.1080801768560233e0 1.1080801768560233e0
-4.927536231884053e0 9.565217391304353e0 1.0368265749715166e0 1.0368265749715166e0
-4.347826086956517e0 9.565217391304353e0 9.657878214278377e-1 9.657878214278377e-1
-3.768115942028981e0 9.565217391304353e0 8.949849258599112e-1 8.949849258599112e-1
-3.188405797101445e0 9.565217391304353e0 8.245243423663442e-1 8.245243423663442e-1
-2.6086956521739086e0 9.565217391304353e0 7.546107895350198e-1 7.546107895350198e-1
-2.0289855072463725e0 9.565217391304353e0 6.855550380126981e-1 6.855550380126981e-1
-1.4492753623188364e0 9.565217391304353e0 6.177742935216727e-1 6.177742935216727e-1
-8.695652173913001e-1 9.565217391304353e0 5.517833830935582e-1 5.517833830935582e-1
-2.8985507246376385e-1 9.565217391304353e0 4.8817612517048975e-1 4.8817612517048975e-1
2.898550724637724e-1 9.565217391304353e0 4.275978718889516e-1 4.275978718889516e-1
8.695652173913087e-1 9.565217391304353e0 3.707118910085213e-1 3.707118910085213e-1
1.4492753623188448e0 9.565217391304353e0 3.1816353466568303e-1 3.1816353466568303e-1
2.028985507246381e0 9.565217391304353e0 2.70546621302572e-1 2.70546621302572e-1
2.608695652173917e0 9.565217391304353e0 2.2837597795080278e-1 2.2837597795080278e-1
3.188405797101453e0 9.565217391304353e0 1.9206881033266882e-1 1.9206881033266882e-1
3.7681159420289894e0 9.565217391304353e0 1.6193588909493062e-1 1.6193588909493062e-1
4.347826086956526e0 9.565217391304353e0 1.3818193282547053e-1 1.3818193282547053e-1
4.927536231884062e0 9.565217391304353e0 1.2091339562289644e-1 1.2091339562289644e-1
5.507246376811598e0 9.565217391304353e0 1.1015128712213285e-1 1.1015128712213285e-1
6.086956521739134e0 9.565217391304353e0 1.0584662500910991e-1 1.0584662500910991e-1
6.6666666666666705e0 9.565217391304353e0 1.0789647924860601e-1 1.0789647924860601e-1
7.246376811594207e0 9.565217391304353e0 1.1615911519714506e-1 1.1615911519714506e-1
7.826086956521743e0 9.565217391304353e0 1.3046731371249243e-1 1.3046731371249243e-1
8.405797101449279e0 9.565217391304353e0 1.5063943553954273e-1 1.5063943553954273e-1
8.985507246376816e0 9.565217391304353e0 1.76488159423959e-1 1.76488159423959e-1
9.565217391304353e0 9.565217391304353e0 2.0782705624256492e-1 2.0782705624256492e-1
1.014492753623189e1 9.565217391304353e0 2.4447528610623093e-1 2.4447528610623093e-1
1.0724637681159427e1 9.565217391304353e0 2.8626075120676864e-1 2.8626075120676864e-1
1.1304347826086964e1 9.565217391304353e0 3.3302203221122706e-1 3.3302203221122706e-1
1.1884057971014501e1 9.565217391304353e0 3.8460940274380373e-1 3.8460940274380373e-1
1.2463768115942038e1 9.565217391304353e0 4.40885170864145e-1 4.40885170864145e-1
1.3043478260869575e1 9.565217391304353e0 5.017235485677367e-1 5.017235485677367e-1
1.3623188405797112e1 9.565217391304353e0 5.670102058874276e-1 5.670102058874276e-1
1.420289855072465e1 9.565217391304353e0 6.366416278201604e-1 6.366416278201604e-1
1.4782608695652186e1 9.565217391304353e0 7.105243608062632e-1 7.105243608062632e-1
1.5362318840579723e1 9.565217391304353e0 7.885742105586185e-1 7.885742105586185e-1
1.594202898550726e1 9.565217391304353e0 8.707154338757801e-1 8.707154338757801e-1
1.6521739130434796e1 9.565217391304353e0 9.568799527041314e-1 9.568799527041314e-1
1.710144927536233e1 9.565217391304353e0 1.0470066081803777e0 1.0470066081803777e0
1.7681159420289866e1 9.565217391304353e0 1.141040464832161e0 1.141040464832161e0
1.82608695652174e1 9.565217391304353e0 1.238932169823817e0 1.238932169823817e0
1.8840579710144937e1 9.565217391304353e0 1.3406373685280004e0 1.3406373685280004e0
1.9420289855072472e1 9.565217391304353e0 1.44611617532952e0 1.44611617532952e0
2.0e1 9.565217391304353e0 1.5553326970789096e0 1.5553326970789096e0

-2.0e1 1.014492753623189e1 3.4064250159679217e0 3.4064250159679217e0
-1.9420289855072465e1 1.014492753623189e1 3.2866849120569666e0 3.2866849120569666e0
-1.884057971014493e1 1.014492753623189e1 3.1699060925707796e0 3.1699060925707796e0
-1.8260869565217394e1 1.014492753623189e1 3.0560518360879323e0 3.0560518360879323e0
-1.768115942028986e1 1.014492753623189e1 2.945081534364786e0 2.945081534364786e0
-1.7101449275362324e1 1.014492753623189e1 2.8369502640396322e0 2.8369502640396322e0
-1.652173913043479e1 1.014492753623189e1 2.731608318766828e0 2.731608318766828e0
-1.5942028985507251e1 1.014492753623189e1 2.6290007021828545e0 2.6290007021828545e0
-1.5362318840579714e1 1.014492753623189e1 2.529066584126865e0 2.529066584126865e0
-1.4782608695652177e1 1.014492753623189e1 2.4317387254646405e0 2.4317387254646405e0
-1.420289855072464e1 1.014492753623189e1 2.3369428809945956e0 2.3369428809945956e0
-1.3623188405797103e1 1.014492753623189e1 2.244597195616599e0 2.244597195616599e0
-1.3043478260869566e1 1.014492753623189e1 2.154611616662191e0 2.154611616662191e0
-1.246376811594203e1 1.014492753623189e1 2.0668873555280385e0 2.0668873555280385e0
-1.1884057971014492e1 1.014492753623189e1 1.981316445071053e0 1.981316445071053e0
-1.1304347826086955e1 1.014492753623189e1 1.8977814561374216e0 1.8977814561374216e0
-1.0724637681159418e1 1.014492753623189e1 1.8161554574924181e0 1.8161554574924181e0
-1.0144927536231881e1 1.014492753623189e1 1.7363023283405068e0 1.7363023283405068e0
-9.565217391304344e0 1.014492753623189e1 1.6580775609805376e0 1.6580775609805376e0
-8.985507246376807e0 1.014492753623189e1 1.5813297212466604e0 1.5813297212466604e0
-8.40579710144927e0 1.014492753623189e1 1.5059027628809676e0 1.5059027628809676e0
-7.826086956521734e0 1.014492753623189e1 1.4316394131239991e0 1.4316394131239991e0
-7.246376811594198e0 1.014492753623189e1 1.3583858517741265e0 1.3583858517741265e0
-6.666666666666662e0 1.014492753623189e1 1.2859978824600389e0 1.2859978824600389e0
-6.0869565217391255e0 1.014492753623189e1 1.2143487274922187e0 1.2143487274922187e0
-5.507246376811589e0 1.014492753623189e1 1.1433384497557357e0 1.1433384497557357e0
-4.927536231884053e0 1.014492753623189e1 1.0729048028965433e0 1.0729048028965433e0
-4.347826086956517e0 1.014492753623189e1 1.0030350305682454e0 1.0030350305682454e0
-3.768115942028981e0 1.014492753623189e1 9.337777919434715e-1 9.337777919434715e-1
-3.188405797101445e0 1.014492753623189e1 8.652540279523249e-1 8.652540279523249e-1
-2.6086956521739086e0 1.014492753623189e1 7.976652784159536e-1 7.976652784159536e-1
-2.0289855072463725e0 1.014492753623189e1 7.312978196582429e-1 7.312978196582429e-1
-1.4492753623188364e0 1.014492753623189e1 6.665211251934112e-1 6.665211251934112e-1
-8.695652173913001e-1 1.014492753623189e1 6.037796332598995e-1 6.037796332598995e-1
-2.8985507246376385e-1 1.014492753623189e1 5.435776272910217e-1 5.435776272910217e-1
2.898550724637724e-1 1.014492753623189e1 4.8645807949326775e-1 4.8645807949326775e-1
8.695652173913087e-1 1.014492753623189e1 4.32977350567028e-1 4.32977350567028e-1
1.4492753623188448e0 1.014492753623189e1 3.8367841271879255e-1 3.8367841271879255e-1
2.028985507246381e0 1.014492753623189e1 3.390655493818753e-1 3.390655493818753e-1
2.608695652173917e0 1.014492753623189e1 2.9958319879471706e-1 2.9958319879471706e-1
3.188405797101453e0 1.014492753623189e1 2.656008344715362e-1 2.656008344715362e-1
3.7681159420289894e0 1.014492753623189e1 2.3740473273621798e-1 2.3740473273621798e-1
4.347826086956526e0 1.014492753623189e1 2.1519643340991096e-1 2.1519643340991096e-1
4.927536231884062e0 1.014492753623189e1 1.9909687742271787e-1 1.9909687742271787e-1
5.507246376811598e0 1.014492753623189e1 1.8915472394726845e-1 1.8915472394726845e-1
6.086956521739134e0 1.014492753623189e1 1.8535721663716653e-1 1.8535721663716653e-1
6.6666666666666705e0 1.014492753623189e1 1.8764210913836554e-1 1.8764210913836554e-1
7.246376811594207e0 1.014492753623189e1 1.9590946433593504e-1 1.9590946433593504e-1
7.826086956521743e0 1.014492753623189e1 2.1003250454035782e-1 2.1003250454035782e-1
8.405797101449279e0 1.014492753623189e1 2.2986703338032277e-1 2.2986703338032277e-1
8.985507246376816e0 1.014492753623189e1 2.552592306542014e-1 2.552592306542014e-1
9.565217391304353e0 1.014492753623189e1 2.860518236025341e-1 2.860518236025341e-1
1.014492753623189e1 1.014492753623189e1 3.22088765967413e-1 3.22088765967413e-1
1.0724637681159427e1 1.014492753623189e1 3.632186235829876e-1 3.632186235829876e-1
1.1304347826086964e1 1.014492753623189e1 4.0929688874810843e-1 4.0929688874810843e-1
1.1884057971014501e1 1.014492753623189e1 4.6018744066723916e-1 4.6018744066723916e-1
1.2463768115942038e1 1.014492753623189e1 5.157633481056538e-1 5.157633481056538e-1
1.3043478260869575e1 1.014492753623189e1 5.759071819095397e-1 5.759071819095397e-1
1.3623188405797112e1 1.014492753623189e1 6.405109749358089e-1 6.405109749358089e-1
1.420289855072465e1 1.014492753623189e1 7.094759385811269e-1 7.094759385811269e-1
1.4782608695652186e1 1.014492753623189e1 7.82712020177035e-1 7.82712020177035e-1
1.5362318840579723e1 1.014492753623189e1 8.601373646234014e-1 8.601373646234014e-1
1.594202898550726e1 1.014492753623189e1 9.41677726718641e-1 9.41677726718641e-1
1.6521739130434796e1 1.014492753623189e1 1.0272658673285338e0 1.0272658673285338e0
1.710144927536233e1 1.014492753623189e1 1.116840956292235e0 1.116840956292235e0
1.7681159420289866e1 1.014492753623189e1 1.2103479972462239e0 1.2103479972462239e0
1.82608695652174e1 1.014492753623189e1 1.3077372838448584e0 1.3077372838448584e0
1.8840579710144937e1 1.014492753623189e1 1.4089638927264303e0 1.4089638927264303e0
1.9420289855072472e1 1.014492753623189e1 1.5139872156473002e0 1.5139872156473002e0
2.0e1 1.014492753623189e1 1.6227705311860383e0 1.6227705311860383e0

-2.0e1 1.0724637681159427e1 3.4563792898275247e0 3.4563792898275247e0
-1.9420289855072465e1 1.0724637681159427e1 3.3362146100977497e0 3.3362146100977497e0
-1.884057971014493e1 1.0724637681159427e1 3.2189912174127437e0 3.2189912174127437e0
-1.8260869565217394e1 1.0724637681159427e1 3.1046719138441756e0 3.1046719138441756e0
-1.768115942028986e1 1.0724637681159427e1 2.99321576636878e0 2.99321576636878e0
-1.7101449275362324e1 1.0724637681159427e1 2.884577730718607e0 2.884577730718607e0
-1.652173913043479e1 1.0724637681159427e1 2.778708248153229e0 2.778708248153229e0
-1.5942028985507251e1 1.0724637681159427e1 2.6755528180344994e0 2.6755528180344994e0
-1.5362318840579714e1 1.0724637681159427e1 2.575051551428758e0 2.575051551428758e0
-1.4782608695652177e1 1.0724637681159427e1 2.4771387141674936e0 2.4771387141674936e0
-1.420289855072464e1 1.0724637681159427e1 2.3817422721025627e0 2.3817422721025627e0
-1.3623188405797103e1 1.0724637681159427e1 2.2887834569726286e0 2.2887834569726286e0
-1.3043478260869566e1 1.0724637681159427e1 2.198176378660566e0 2.198176378660566e0
-1.246376811594203e1 1.0724637681159427e1 2.109827718983512e0 2.109827718983512e0
-1.1884057971014492e1 1.0724637681159427e1 2.0236365538015404e0 2.0236365538015404e0
-1.1304347826086955e1 1.0724637681159427e1 1.9394943643357239e0 1.9394943643357239e0
-1.0724637681159418e1 1.0724637681159427e1 1.8572853151079929e0 1.8572853151079929e0
-1.0144927536231881e1 1.0724637681159427e1 1.7768868944137848e0 1.7768868944137848e0
-9.565217391304344e0 1.0724637681159427e1 1.69817103263368e0 1.69817103263368e0
-8.985507246376807e0 1.0724637681159427e1 1.6210058319445808e0 1.6210058319445808e0
-8.40579710144927e0 1.0724637681159427e1 1.5452580547410872e0 1.5452580547410872e0
-7.826086956521734e0 1.0724637681159427e1 1.4707965222753436e0 1.4707965222753436e0
-7.246376811594198e0 1.0724637681159427e1 1.39749656271676e0 1.39749656271676e0
-6.666666666666662e0 1.0724637681159427e1 1.3252456103085666e0 1.3252456103085666e0
-6.0869565217391255e0 1.0724637681159427e1 1.253949984906817e0 1.253949984906817e0
-5.507246376811589e0 1.0724637681159427e1 1.1835427652278723e0 1.1835427652278723e0
-4.927536231884053e0 1.0724637681159427e1 1.1139925050940844e0 1.1139925050940844e0
-4.347826086956517e0 1.0724637681159427e1 1.045312334112039e0 1.045312334112039e0
-3.768115942028981e0 1.0724637681159427e1 9.775687507361474e-1 9.775687507361474e-1
-3.188405797101445e0 1.0724637681159427e1 9.108891926786351e-1 9.108891926786351e-1
-2.6086956521739086e0 1.0724637681159427e1 8.454673111365787e-1 8.454673111365787e-1
-2.0289855072463725e0 1.0724637681159427e1 7.815648460086525e-1 7.815648460086525e-1
-1.4492753623188364e0 1.0724637681159427e1 7.195091583412399e-1 7.195091583412399e-1
-8.695652173913001e-1 1.0724637681159427e1 6.596858540632615e-1 6.596858540632615e-1
-2.8985507246376385e-1 1.0724637681159427e1 6.025265081238027e-1 6.025265081238027e-1
2.898550724637724e-1 1.0724637681159427e1 5.484921854279728e-1 5.484921854279728e-1
8.695652173913087e-1 1.0724637681159427e1 4.9805411653115217e-1 4.9805411653115217e-1
1.4492753623188448e0 1.0724637681159427e1 4.5167336633845e-1 4.5167336633845e-1
2.028985507246381e0 1.0724637681159427e1 4.0978150979895167e-1 4.0978150979895167e-1
2.608695652173917e0 1.0724637681159427e1 3.7276415284157804e-1 3.7276415284157804e-1
3.188405797101453e0 1.0724637681159427e1 3.4094865651271206e-1 3.4094865651271206e-1
3.7681159420289894e0 1.0724637681159427e1 3.145967607110283e-1 3.145967607110283e-1
4.347826086956526e0 1.0724637681159427e1 2.939021166336035e-1 2.939021166336035e-1
4.927536231884062e0 1.0724637681159427e1 2.7899216199266297e-1 2.7899216199266297e-1
5.507246376811598e0 1.0724637681159427e1 2.69933395242618e-1 2.69933395242618e-1
6.086956521739134e0 1.0724637681159427e1 2.667389459900543e-1 2.667389459900543e-1
6.6666666666666705e0 1.0724637681159427e1 2.6937736805732393e-1 2.6937736805732393e-1
7.246376811594207e0 1.0724637681159427e1 2.777817401607878e-1 2.777817401607878e-1
7.826086956521743e0 1.0724637681159427e1 2.918583821564993e-1 2.918583821564993e-1
8.405797101449279e0 1.0724637681159427e1 3.114947282876892e-1 3.114947282876892e-1
8.985507246376816e0 1.0724637681159427e1 3.365661067237675e-1 3.365661067237675e-1
9.565217391304353e0 1.0724637681159427e1 3.6694133871687806e-1 3.6694133871687806e-1
1.014492753623189e1 1.0724637681159427e1 4.02487186661621e-1 4.02487186661621e-1
1.0724637681159427e1 1.0724637681159427e1 4.4307175273489907e-1 4.4307175273489907e-1
1.1304347826086964e1 1.0724637681159427e1 4.885669673172923e-1 4.885669673172923e-1
1.1884057971014501e1 1.0724637681159427e1 5.388503187042379e-1 5.388503187042379e-1
1.2463768115942038e1 1.0724637681159427e1 5.938059714176667e-1 5.938059714176667e-1
1.3043478260869575e1 1.0724637681159427e1 6.533254066786514e-1 6.533254066786514e-1
1.3623188405797112e1 1.0724637681159427e1 7.17307700347265e-1 7.17307700347265e-1
1.420289855072465e1 1.0724637681159427e1 7.85659534240646e-1 7.85659534240646e-1
1.4782608695652186e1 1.0724637681159427e1 8.582950182416681e-1 8.582950182416681e-1
1.5362318840579723e1 1.0724637681159427e1 9.351353840889945e-1 9.351353840889945e-1
1.594202898550726e1 1.0724637681159427e1 1.0161085976344821e0 1.0161085976344821e0
1.6521739130434796e1 1.0724637681159427e1 1.1011489247096193e0 1.1011489247096193e0
1.710144927536233e1 1.0724637681159427e1 1.1901964763807467e0 1.1901964763807467e0
1.7681159420289866e1 1.0724637681159427e1 1.283196752009716e0 1.283196752009716e0
1.82608695652174e1 1.0724637681159427e1 1.3801001928561014e0 1.3801001928561014e0
1.8840579710144937e1 1.0724637681159427e1 1.4808617546519518e0 1.4808617546519518e0
1.9420289855072472e1 1.0724637681159427e1 1.5854405043740032e0 1.5854405043740032e0
2.0e1 1.0724637681159427e1 1.6937992440939216e0 1.6937992440939216e0

-2.0e1 1.1304347826086964e1 3.5095042375859196e0 3.5095042375859196e0
-1.9420289855072465e1 1.1304347826086964e1 3.3889260643170167e0 3.3889260643170167e0
-1.884057971014493e1 1.1304347826086964e1 3.2712715436499535e0 3.2712715436499535e0
-1.8260869565217394e1 1.1304347826086964e1 3.1565033319430618e0 3.1565033319430618e0
-1.768115942028986e1 1.1304347826086964e1 3.044580539857205e0 3.044580539857205e0
-1.7101449275362324e1 1.1304347826086964e1 2.935458410100982e0 2.935458410100982e0
-1.652173913043479e1 1.1304347826086964e1 2.8290879795863173e0 2.8290879795863173e0
-1.5942028985507251e1 1.1304347826086964e1 2.7254157308148415e0 2.7254157308148415e0
-1.5362318840579714e1 1.1304347826086964e1 2.624383239799911e0 2.624383239799911e0
-1.4782608695652177e1 1.1304347826086964e1 2.525926831086838e0 2.525926831086838e0
-1.420289855072464e1 1.1304347826086964e1 2.4299772546388354e0 2.4299772546388354e0
-1.3623188405797103e1 1.1304347826086964e1 2.336459404695106e0 2.336459404695106e0
-1.3043478260869566e1 1.1304347826086964e1 2.2452921073644876e0 2.2452921073644876e0
-1.246376811594203e1 1.1304347826086964e1 2.156388011846422e0 2.156388011846422e0
-1.1884057971014492e1 1.1304347826086964e1 2.069653629847644e0 2.069653629847644e0
-1.1304347826086955e1 1.1304347826086964e1 1.984989578918117e0 1.984989578918117e0
-1.0724637681159418e1 1.1304347826086964e1 1.9022910977455076e0 1.9022910977455076e0
-1.0144927536231881e1 1.1304347826086964e1 1.8214489142200208e0 1.8214489142200208e0
-9.565217391304344e0 1.1304347826086964e1 1.742350559046514e0 1.742350559046514e0
-8.985507246376807e0 1.1304347826086964e1 1.664882226814603e0 1.664882226814603e0
-8.40579710144927e0 1.1304347826086964e1 1.5889312897640104e0 1.5889312897640104e0
-7.826086956521734e0 1.1304347826086964e1 1.5143895629512913e0 1.5143895629512913e0
-7.246376811594198e0 1.1304347826086964e1 1.4411573980642673e0 1.4411573980642673e0
-6.666666666666662e0 1.1304347826086964e1 1.3691486410323008e0 1.3691486410323008e0
-6.0869565217391255e0 1.1304347826086964e1 1.2982964203885146e0 1.2982964203885146e0
-5.507246376811589e0 1.1304347826086964e1 1.2285596354200021e0 1.2285596354200021e0
-4.927536231884053e0 1.1304347826086964e1 1.1599298859623635e0 1.1599298859623635e0
-4.347826086956517e0 1.1304347826086964e1 1.092438436586752e0 1.092438436586752e0
-3.768115942028981e0 1.1304347826086964e1 1.0261626536454875e0 1.0261626536454875e0
-3.188405797101445e0 1.1304347826086964e1 9.612312215225416e-1 9.612312215225416e-1
-2.6086956521739086e0 1.1304347826086964e1 8.978273705928985e-1 8.978273705928985e-1
-2.0289855072463725e0 1.1304347826086964e1 8.36189372602638e-1 8.36189372602638e-1
-1.4492753623188364e0 1.1304347826086964e1 7.766077102302724e-1 7.766077102302724e-1
-8.695652173913001e-1 1.1304347826086964e1 7.194186160870059e-1 7.194186160870059e-1
-2.8985507246376385e-1 1.1304347826086964e1 6.649940794735005e-1 6.649940794735005e-1
2.898550724637724e-1 1.1304347826086964e1 6.137288778883991e-1 6.137288778883991e-1
8.695652173913087e-1 1.1304347826086964e1 5.66025618317532e-1 5.66025618317532e-1
1.4492753623188448e0 1.1304347826086964e1 5.222790782595418e-1 5.222790782595418e-1
2.028985507246381e0 1.1304347826086964e1 4.8286124701509037e-1 4.8286124701509037e-1
2.608695652173917e0 1.1304347826086964e1 4.481083571953822e-1 4.481083571953822e-1
3.188405797101453e0 1.1304347826086964e1 4.1831089147892975e-1 4.1831089147892975e-1
3.7681159420289894e0 1.1304347826086964e1 3.9370712161181237e-1 3.9370712161181237e-1
4.347826086956526e0 1.1304347826086964e1 3.7448027796901473e-1 3.7448027796901473e-1
4.927536231884062e0 1.1304347826086964e1 3.607590449345081e-1 3.607590449345081e-1
5.507246376811598e0 1.1304347826086964e1 3.526207888606124e-1 3.526207888606124e-1
6.086956521739134e0 1.1304347826086964e1 3.500967743184808e-1 3.500967743184808e-1
6.6666666666666705e0 1.1304347826086964e1 3.531786011437139e-1 3.531786011437139e-1
7.246376811594207e0 1.1304347826086964e1 3.618251686234045e-1 3.618251686234045e-1
7.826086956521743e0 1.1304347826086964e1 3.759696052906759e-1 3.759696052906759e-1
8.405797101449279e0 1.1304347826086964e1 3.9552575707489024e-1 3.9552575707489024e-1
8.985507246376816e0 1.1304347826086964e1 4.2039397566386905e-1 4.2039397566386905e-1
9.565217391304353e0 1.1304347826086964e1 4.504660761141678e-1 4.504660761141678e-1
1.014492753623189e1 1.1304347826086964e1 4.8562943066550923e-1 4.8562943066550923e-1
1.0724637681159427e1 1.1304347826086964e1 5.257702339075085e-1 5.257702339075085e-1
1.1304347826086964e1 1.1304347826086964e1 5.707760165450233e-1 5.707760165450233e-1
1.1884057971014501e1 1.1304347826086964e1 6.205375064682586e-1 6.205375064682586e-1
1.2463768115942038e1 1.1304347826086964e1 6.74949942364881e-1 6.74949942364881e-1
1.3043478260869575e1 1.1304347826086964e1 7.339139417848537e-1 7.339139417848537e-1
1.3623188405797112e1 1.1304347826086964e1 7.97336016434912e-1 7.97336016434912e-1
1.420289855072465e1 1.1304347826086964e1 8.651288155144969e-1 8.651288155144969e-1
1.4782608695652186e1 1.1304347826086964e1 9.372111651324473e-1 9.372111651324473e-1
1.5362318840579723e1 1.1304347826086964e1 1.0135079595279652e0 1.0135079595279652e0
1.594202898550726e1 1.1304347826086964e1 1.0939499486642639e0 1.0939499486642639e0
1.6521739130434796e1 1.1304347826086964e1 1.1784734570866549e0 1.1784734570866549e0
1.710144927536233e1 1.1304347826086964e1 1.2670200608084952e0 1.2670200608084952e0
1.7681159420289866e1 1.1304347826086964e1 1.3595362423314148e0 1.3595362423314148e0
1.82608695652174e1 1.1304347826086964e1 1.4559730385673393e0 1.4559730385673393e0
1.8840579710144937e1 1.1304347826086964e1 1.5562856922248667e0 1.5562856922248667e0
1.9420289855072472e1 1.1304347826086964e1 1.6604333139648606e0 1.6604333139648606e0
2.0e1 1.1304347826086964e1 1.7683785601456516e0 1.7683785601456516e0

-2.0e1 1.1884057971014501e1 3.5658379447169763e0 3.5658379447169763e0
-1.9420289855072465e1 1.1884057971014501e1 3.4448594426505714e0 3.4448594426505714e0
-1.884057971014493e1 1.1884057971014501e1 3.326789352261288e0 3.326789352261288e0
-1.8260869565217394e1 1.1884057971014501e1 3.2115904882811326e0 3.2115904882811326e0
-1.768115942028986e1 1.1884057971014501e1 3.0992223383631865e0 3.0992223383631865e0
-1.7101449275362324e1 1.1884057971014501e1 2.989640794609889e0 2.989640794609889e0
-1.652173913043479e1 1.1884057971014501e1 2.882797879714503e0 2.882797879714503e0
-1.5942028985507251e1 1.1884057971014501e1 2.7786414739465006e0 2.7786414739465006e0
-1.5362318840579714e1 1.1884057971014501e1 2.6771150516856865e0 2.6771150516856865e0
-1.4782608695652177e1 1.1884057971014501e1 2.5781574393423075e0 2.5781574393423075e0
-1.420289855072464e1 1.1884057971014501e1 2.4817026104057427e0 2.4817026104057427e0
-1.3623188405797103e1 1.1884057971014501e1 2.3876795381503566e0 2.3876795381503566e0
-1.3043478260869566e1 1.1884057971014501e1 2.2960121322758478e0 2.2960121322758478e0
-1.246376811594203e1 1.1884057971014501e1 2.2066192924986687e0 2.2066192924986687e0
-1.1884057971014492e1 1.1884057971014501e1 2.119415119770879e0 2.119415119770879e0
-1.1304347826086955e1 1.1884057971014501e1 2.0343093341554637e0 2.0343093341554637e0
-1.0724637681159418e1 1.1884057971014501e1 1.9512079569675258e0 1.9512079569675258e0
-1.0144927536231881e1 1.1884057971014501e1 1.870014322797603e0 1.870014322797603e0
-9.565217391304344e0 1.1884057971014501e1 1.7906304932183392e0 1.7906304932183392e0
-8.985507246376807e0 1.1884057971014501e1 1.7129591465373628e0 1.7129591465373628e0
-8.40579710144927e0 1.1884057971014501e1 1.636906014472638e0 1.636906014472638e0
-7.826086956521734e0 1.1884057971014501e1 1.5623829240628937e0 1.5623829240628937e0
-7.246376811594198e0 1.1884057971014501e1 1.4893114780348724e0 1.4893114780348724e0
-6.666666666666662e0 1.1884057971014501e1 1.4176273657976324e0 1.4176273657976324e0
-6.0869565217391255e0 1.1884057971014501e1 1.347285237585536e0 1.347285237585536e0
-5.507246376811589e0 1.1884057971014501e1 1.2782639953506352e0 1.2782639953506352e0
-4.927536231884053e0 1.1884057971014501e1 1.2105722585752494e0 1.2105722585752494e0
-4.347826086956517e0 1.1884057971014501e1 1.1442536589677963e0 1.1442536589677963e0
-3.768115942028981e0 1.1884057971014501e1 1.079391518788961e0 1.079391518788961e0
-3.188405797101445e0 1.1884057971014501e1 1.0161123930144664e0 1.0161123930144664e0
-2.6086956521739086e0 1.1884057971014501e1 9.545879291631298e-1 9.545879291631298e-1
-2.0289855072463725e0 1.1884057971014501e1 8.950345431272658e-1 8.950345431272658e-1
-1.4492753623188364e0 1.1884057971014501e1 8.377105399823278e-1 8.377105399823278e-1
-8.695652173913001e-1 1.1884057971014501e1 7.82910525940228e-1 7.82910525940228e-1
-2.8985507246376385e-1 1.1884057971014501e1 7.309572415620397e-1 7.309572415620397e-1
2.898550724637724e-1 1.1884057971014501e1 6.821912566526226e-1 6.821912566526226e-1
8.695652173913087e-1 1.1884057971014501e1 6.369592493170722e-1 6.369592493170722e-1
1.4492753623188448e0 1.1884057971014501e1 5.956017893602485e-1 5.956017893602485e-1
2.028985507246381e0 1.1884057971014501e1 5.584416173432247e-1 5.584416173432247e-1
2.608695652173917e0 1.1884057971014501e1 5.257733394779133e-1 5.257733394779133e-1
3.188405797101453e0 1.1884057971014501e1 4.9785526083976717e-1 4.9785526083976717e-1
3.7681159420289894e0 1.1884057971014501e1 4.749037973211014e-1 4.749037973211014e-1
4.347826086956526e0 1.1884057971014501e1 4.570905964407328e-1 4.570905964407328e-1
4.927536231884062e0 1.1884057971014501e1 4.445422131743844e-1 4.445422131743844e-1
5.507246376811598e0 1.1884057971014501e1 4.373419697827416e-1 4.373419697827416e-1
6.086956521739134e0 1.1884057971014501e1 4.355334979742217e-1 4.355334979742217e-1
6.6666666666666705e0 1.1884057971014501e1 4.391254172311444e-1 4.391254172311444e-1
7.246376811594207e0 1.1884057971014501e1 4.480966295055617e-1 4.480966295055617e-1
7.826086956521743e0 1.1884057971014501e1 4.6240178503183593e-1 4.6240178503183593e-1
8.405797101449279e0 1.1884057971014501e1 4.81976573219025e-1 4.81976573219025e-1
8.985507246376816e0 1.1884057971014501e1 5.067425967938719e-1 5.067425967938719e-1
9.565217391304353e0 1.1884057971014501e1 5.366116827951051e-1 5.366116827951051e-1
1.014492753623189e1 1.1884057971014501e1 5.714895629406892e-1 5.714895629406892e-1
1.0724637681159427e1 1.1884057971014501e1 6.112789155382529e-1 6.112789155382529e-1
1.1304347826086964e1 1.1884057971014501e1 6.558818021604387e-1 6.558818021604387e-1
1.1884057971014501e1 1.1884057971014501e1 7.052015573977857e-1 7.052015573977857e-1
1.2463768115942038e1 1.1884057971014501e1 7.591442025653967e-1 7.591442025653967e-1
1.3043478260869575e1 1.1884057971014501e1 8.176194577262558e-1 8.176194577262558e-1
1.3623188405797112e1 1.1884057971014501e1 8.805414238324233e-1 8.805414238324233e-1
1.420289855072465e1 1.1884057971014501e1 9.478290006003524e-1 9.478290006003524e-1
1.4782608695652186e1 1.1884057971014501e1 1.0194060977297406e0 1.0194060977297406e0
1.5362318840579723e1 1.1884057971014501e1 1.095201688494952e0 1.095201688494952e0
1.594202898550726e1 1.1884057971014501e1 1.1751497463853675e0 1.1751497463853675e0
1.6521739130434796e1 1.1884057971014501e1 1.2591890978112317e0 1.2591890978112317e0
1.710144927536233e1 1.1884057971014501e1 1.3472632171523509e0 1.3472632171523509e0
1.7681159420289866e1 1.1884057971014501e1 1.439319984678196e0 1.439319984678196e0
1.82608695652174e1 1.1884057971014501e1 1.5353114230820308e0 1.5353114230820308e0
1.8840579710144937e1 1.1884057971014501e1 1.6351934244662942e0 1.6351934244662942e0
1.9420289855072472e1 1.1884057971014501e1 1.7389254764840683e0 1.7389254764840683e0
2.0e1 1.1884057971014501e1 1.8464703938673561e0 1.8464703938673561e0

-2.0e1 1.2463768115942038e1 3.625416163455159e0 3.625416163455159e0
-1.9420289855072465e1 1.2463768115942038e1 3.504052223145612e0 3.504052223145612e0
-1.884057971014493e1 1.2463768115942038e1 3.385583832508011e0 3.385583832508011e0
-1.8260869565217394e1 1.2463768115942038e1 3.269974238130875e0 3.269974238130875e0
-1.768115942028986e1 1.2463768115942038e1 3.157183599250985e0 3.157183599250985e0
-1.7101449275362324e1 1.2463768115942038e1 3.0471687714203353e0 3.0471687714203353e0
-1.652173913043479e1 1.2463768115942038e1 2.939883093543293e0 2.939883093543293e0
-1.5942028985507251e1 1.2463768115942038e1 2.8352761854360695e0 2.8352761854360695e0
-1.5362318840579714e1 1.2463768115942038e1 2.7332937654097083e0 2.7332937654097083e0
-1.4782608695652177e1 1.2463768115942038e1 2.6338775002595023e0 2.6338775002595023e0
-1.420289855072464e1 1.2463768115942038e1 2.53696490352117e0 2.53696490352117e0
-1.3623188405797103e1 1.2463768115942038e1 2.4424893019703866e0 2.4424893019703866e0
-1.3043478260869566e1 1.2463768115942038e1 2.3503798951018693e0 2.3503798951018693e0
-1.246376811594203e1 1.2463768115942038e1 2.2605619376662798e0 2.2605619376662798e0
-1.1884057971014492e1 1.2463768115942038e1 2.1729570811048715e0 2.1729570811048715e0
-1.1304347826086955e1 1.2463768115942038e1 2.0874839155914664e0 2.0874839155914664e0
-1.0724637681159418e1 1.2463768115942038e1 2.004058759851011e0 2.004058759851011e0
-1.0144927536231881e1 1.2463768115942038e1 1.9225967501864214e0 1.9225967501864214e0
-9.565217391304344e0 1.2463768115942038e1 1.8430132820934721e0 1.8430132820934721e0
-8.985507246376807e0 1.2463768115942038e1 1.765225855989339e0 1.765225855989339e0
-8.40579710144927e0 1.2463768115942038e1 1.689156371071313e0 1.689156371071313e0
-7.826086956521734e0 1.2463768115942038e1 1.614733896030712e0 1.614733896030712e0
-7.246376811594198e0 1.2463768115942038e1 1.5418979200924472e0 1.5418979200924472e0
-6.666666666666662e0 1.2463768115942038e1 1.4706020507992488e0 1.4706020507992488e0
-6.0869565217391255e0 1.2463768115942038e1 1.40081807523258e0 1.40081807523258e0
-5.507246376811589e0 1.2463768115942038e1 1.3325402398353292e0 1.3325402398353292e0
-4.927536231884053e0 1.2463768115942038e1 1.2657895341936058e0 1.2657895341936058e0
-4.347826086956517e0 1.2463768115942038e1 1.2006176929702586e0 1.2006176929702586e0
-3.768115942028981e0 1.2463768115942038e1 1.1371105682790548e0 1.1371105682790548e0
-3.188405797101445e0 1.2463768115942038e1 1.07539048585745e0 1.07539048585745e0
-2.6086956521739086e0 1.2463768115942038e1 1.015617197390915e0 1.015617197390915e0
-2.0289855072463725e0 1.2463768115942038e1 9.579870912646564e-1 9.579870912646564e-1
-1.4492753623188364e0 1.2463768115942038e1 9.027304317935527e-1 9.027304317935527e-1
-8.695652173913001e-1 1.2463768115942038e1 8.501065594253889e-1 8.501065594253889e-1
-2.8985507246376385e-1 1.2463768115942038e1 8.003971858037952e-1 8.003971858037952e-1
2.898550724637724e-1 1.2463768115942038e1 7.538981303062674e-1 7.538981303062674e-1
8.695652173913087e-1 1.2463768115942038e1 7.109100337273118e-1 7.109100337273118e-1
1.4492753623188448e0 1.2463768115942038e1 6.717287154444243e-1 6.717287154444243e-1
2.028985507246381e0 1.2463768115942038e1 6.366358871012348e-1 6.366358871012348e-1
2.608695652173917e0 1.2463768115942038e1 6.058908891455286e-1 6.058908891455286e-1
3.188405797101453e0 1.2463768115942038e1 5.797239858921843e-1 5.797239858921843e-1
3.7681159420289894e0 1.2463768115942038e1 5.583315657264081e-1 5.583315657264081e-1
4.347826086956526e0 1.2463768115942038e1 5.418733803336709e-1 5.418733803336709e-1
4.927536231884062e0 1.2463768115942038e1 5.304717554514284e-1 5.304717554514284e-1
5.507246376811598e0 1.2463768115942038e1 5.242125431934479e-1 5.242125431934479e-1
6.086956521739134e0 1.2463768115942038e1 5.231474782225782e-1 5.231474782225782e-1
6.6666666666666705e0 1.2463768115942038e1 5.272975501249286e-1 5.272975501249286e-1
7.246376811594207e0 1.2463768115942038e1 5.366570053433874e-1 5.366570053433874e-1
7.826086956521743e0 1.2463768115942038e1 5.511976309594182e-1 5.511976309594182e-1
8.405797101449279e0 1.2463768115942038e1 5.708730345157504e-1 5.708730345157504e-1
8.985507246376816e0 1.2463768115942038e1 5.956227052372958e-1 5.956227052372958e-1
9.565217391304353e0 1.2463768115942038e1 6.253757118153725e-1 6.253757118153725e-1
1.014492753623189e1 1.2463768115942038e1 6.600539534472712e-1 6.600539534472712e-1
1.0724637681159427e1 1.2463768115942038e1 6.995749305501677e-1 6.995749305501677e-1
1.1304347826086964e1 1.2463768115942038e1 7.438540386198365e-1 7.438540386198365e-1
1.1884057971014501e1 1.2463768115942038e1 7.928064139591938e-1 7.928064139591938e-1
1.2463768115942038e1 1.2463768115942038e1 8.463483752931859e-1 8.463483752931859e-1
1.3043478260869575e1 1.2463768115942038e1 9.043985127956349e-1 9.043985127956349e-1
1.3623188405797112e1 1.2463768115942038e1 9.668784779077947e-1 9.668784779077947e-1
1.420289855072465e1 1.2463768115942038e1 1.0337135253803256e0 1.0337135253803256e0
1.4782608695652186e1 1.2463768115942038e1 1.1048328547079462e0 1.1048328547079462e0
1.5362318840579723e1 1.2463768115942038e1 1.180169792666331e0 1.180169792666331e0
1.594202898550726e1 1.2463768115942038e1 1.259661852791199e0 1.259661852791199e0
1.6521739130434796e1 1.2463768115942038e1 1.3432507018778423e0 1.3432507018778423e0
1.710144927536233e1 1.2463768115942038e1 1.4308820582373052e0 1.4308820582373052e0
1.7681159420289866e1 1.2463768115942038e1 1.5225055416857973e0 1.5225055416857973e0
1.82608695652174e1 1.2463768115942038e1 1.6180744911276892e0 1.6180744911276892e0
1.8840579710144937e1 1.2463768115942038e1 1.7175457621149715e0 1.7175457621149715e0
1.9420289855072472e1 1.2463768115942038e1 1.8208795138844276e0 1.8208795138844276e0
2.0e1 1.2463768115942038e1 1.9280389930245743e0 1.9280389930245743e0

-2.0e1 1.3043478260869575e1 3.6882722225475e0 3.6882722225475e0
-1.9420289855072465e1 1.3043478260869575e1 3.566539122527933e0 3.566539122527933e0
-1.884057971014493e1 1.3043478260869575e1 3.4476910364242888e0 3.4476910364242888e0
-1.8260869565217394e1 1.3043478260869575e1 3.3316918833050355e0 3.3316918833050355e0
-1.768115942028986e1 1.3043478260869575e1 3.2185027482214896e0 3.2185027482214896e0
-1.7101449275362324e1 1.3043478260869575e1 3.1080817151756155e0 3.1080817151756155e0
-1.652173913043479e1 1.3043478260869575e1 3.0003837107130122e0 3.0003837107130122e0
-1.5942028985507251e1 1.3043478260869575e1 2.8953603657859737e0 2.8953603657859737e0
-1.5362318840579714e1 1.3043478260869575e1 2.792959905676042e0 2.792959905676042e0
-1.4782608695652177e1 1.3043478260869575e1 2.693127080317835e0 2.693127080317835e0
-1.420289855072464e1 1.3043478260869575e1 2.595803150347706e0 2.595803150347706e0
-1.3623188405797103e1 1.3043478260869575e1 2.5009259476063894e0 2.5009259476063894e0
-1.3043478260869566e1 1.3043478260869575e1 2.408430032604318e0 2.408430032604318e0
-1.246376811594203e1 1.3043478260869575e1 2.3182469754950636e0 2.3182469754950636e0
-1.1884057971014492e1 1.3043478260869575e1 2.230305791184755e0 2.230305791184755e0
-1.1304347826086955e1 1.3043478260869575e1 2.1445335629925117e0 2.1445335629925117e0
-1.0724637681159418e1 1.3043478260869575e1 2.0608562922621734e0 2.0608562922621734e0
-1.0144927536231881e1 1.3043478260869575e1 1.9792000128007854e0 1.9792000128007854e0
-9.565217391304344e0 1.3043478260869575e1 1.8994922080509584e0 1.8994922080509584e0
-8.985507246376807e0 1.3043478260869575e1 1.8216635643338321e0 1.8216635643338321e0
-8.40579710144927e0 1.3043478260869575e1 1.745650083989558e0 1.745650083989558e0
-7.826086956521734e0 1.3043478260869575e1 1.67139556639161e0 1.67139556639161e0
-7.246376811594198e0 1.3043478260869575e1 1.5988544413655679e0 1.5988544413655679e0
-6.666666666666662e0 1.3043478260869575e1 1.527994907720215e0 1.527994907720215e0
-6.0869565217391255e0 1.3043478260869575e1 1.4588022895277217e0 1.4588022895277217e0
-5.507246376811589e0 1.3043478260869575e1 1.39128247602377e0 1.39128247602377e0
-4.927536231884053e0 1.3043478260869575e1 1.325465261010113e0 1.325465261010113e0
-4.347826086956517e0 1.3043478260869575e1 1.2614073501378216e0 1.2614073501378216e0
-3.768115942028981e0 1.3043478260869575e1 1.1991947672925247e0 1.1991947672925247e0
-3.188405797101445e0 1.3043478260869575e1 1.138944373820826e0 1.138944373820826e0
-2.6086956521739086e0 1.3043478260869575e1 1.0808042258754247e0 1.0808042258754247e0
-2.0289855072463725e0 1.3043478260869575e1 1.024952542933835e0 1.024952542933835e0
-1.4492753623188364e0 1.3043478260869575e1 9.715951471628541e-1 9.715951471628541e-1
-8.695652173913001e-1 1.3043478260869575e1 9.209613545691434e-1 9.209613545691434e-1
-2.8985507246376385e-1 1.3043478260869575e1 8.732984428091973e-1 8.732984428091973e-1
2.898550724637724e-1 1.3043478260869575e1 8.288649682389037e-1 8.288649682389037e-1
8.695652173913087e-1 1.3043478260869575e1 7.879233335215957e-1 7.879233335215957e-1
1.4492753623188448e0 1.3043478260869575e1 7.507320950131613e-1 7.507320950131613e-1
2.028985507246381e0 1.3043478260869575e1 7.175385303700943e-1 7.175385303700943e-1
2.608695652173917e0 1.3043478260869575e1 6.885719555990573e-1 6.885719555990573e-1
3.188405797101453e0 1.3043478260869575e1 6.640381928668466e-1 6.640381928668466e-1
3.7681159420289894e0 1.3043478260869575e1 6.441154616509766e-1 6.441154616509766e-1
4.347826086956526e0 1.3043478260869575e1 6.289518181041462e-1 6.289518181041462e-1
4.927536231884062e0 1.3043478260869575e1 6.186641235729597e-1 6.186641235729597e-1
5.507246376811598e0 1.3043478260869575e1 6.133384019430455e-1 6.133384019430455e-1
6.086956521739134e0 1.3043478260869575e1 6.13031358865475e-1 6.13031358865475e-1
6.6666666666666705e0 1.3043478260869575e1 6.177727881420007e-1 6.177727881420007e-1
7.246376811594207e0 1.3043478260869575e1 6.275685790083051e-1 6.275685790083051e-1
7.826086956521743e0 1.3043478260869575e1 6.424040555365582e-1 6.424040555365582e-1
8.405797101449279e0 1.3043478260869575e1 6.622474165355439e-1 6.622474165355439e-1
8.985507246376816e0 1.3043478260869575e1 6.870530918308414e-1 6.870530918308414e-1
9.565217391304353e0 1.3043478260869575e1 7.167648807959249e-1 7.167648807959249e-1
1.014492753623189e1 1.3043478260869575e1 7.513187857709457e-1 7.513187857709457e-1
1.0724637681159427e1 1.3043478260869575e1 7.90645493077044e-1 7.90645493077044e-1
1.1304347826086964e1 1.3043478260869575e1 8.346724861568294e-1 8.346724861568294e-1
1.1884057971014501e1 1.3043478260869575e1 8.833257988173489e-1 8.833257988173489e-1
1.2463768115942038e1 1.3043478260869575e1 9.365314324024401e-1 9.365314324024401e-1
1.3043478260869575e1 1.3043478260869575e1 9.942164702312244e-1 9.942164702312244e-1
1.3623188405797112e1 1.3043478260869575e1 1.05630992720983e0 1.05630992720983e0
1.420289855072465e1 1.3043478260869575e1 1.1227433734918284e0 1.1227433734918284e0
1.4782608695652186e1 1.3043478260869575e1 1.1934513695876516e0 1.1934513695876516e0
1.5362318840579723e1 1.3043478260869575e1 1.268371747338036e0 1.268371747338036e0
1.594202898550726e1 1.3043478260869575e1 1.347445767379333e0 1.347445767379333e0
1.6521739130434796e1 1.3043478260869575e1 1.4306181796461612e0 1.4306181796461612e0
1.710144927536233e1 1.3043478260869575e1 1.5178372094200632e0 1.5178372094200632e0
1.7681159420289866e1 1.3043478260869575e1 1.6090544876533313e0 1.6090544876533313e0
1.82608695652174e1 1.3043478260869575e1 1.7042249408915668e0 1.7042249408915668e0
1.8840579710144937e1 1.3043478260869575e1 1.8033066531367328e0 1.8033066531367328e0
1.9420289855072472e1 1.3043478260869575e1 1.9062607094401454e0 1.9062607094401454e0
2.0e1 1.3043478260869575e1 2.0130510288702723e0 2.0130510288702723e0

-2.0e1 1.3623188405797112e1 3.754436983760736e0 3.754436983760736e0
-1.9420289855072465e1 1.3623188405797112e1 3.6323520759641514e0 3.6323520759641514e0
-1.884057971014493e1 1.3623188405797112e1 3.5131438888436524e0 3.5131438888436524e0
-1.8260869565217394e1 1.3623188405797112e1 3.39677722086436e0 3.39677722086436e0
-1.768115942028986e1 1.3623188405797112e1 3.283214296709459e0 3.283214296709459e0
-1.7101449275362324e1 1.3623188405797112e1 3.1724146458439733e0 3.1724146458439733e0
-1.652173913043479e1 1.3623188405797112e1 3.0643349974828897e0 3.0643349974828897e0
-1.5942028985507251e1 1.3623188405797112e1 2.958929199743588e0 2.958929199743588e0
-1.5362318840579714e1 1.3623188405797112e1 2.856148172654026e0 2.856148172654026e0
-1.4782608695652177e1 1.3623188405797112e1 2.755939906871883e0 2.755939906871883e0
-1.420289855072464e1 1.3623188405797112e1 2.6582495224364644e0 2.6582495224364644e0
-1.3623188405797103e1 1.3623188405797112e1 2.563019404584995e0 2.563019404584995e0
-1.3043478260869566e1 1.3623188405797112e1 2.470189436534122e0 2.470189436534122e0
-1.246376811594203e1 1.3623188405797112e1 2.379697352010276e0 2.379697352010276e0
-1.1884057971014492e1 1.3623188405797112e1 2.291479232981127e0 2.291479232981127e0
-1.1304347826086955e1 1.3623188405797112e1 2.2054701801623233e0 2.2054701801623233e0
-1.0724637681159418e1 1.3623188405797112e1 2.121605184991207e0 2.121605184991207e0
-1.0144927536231881e1 1.3623188405797112e1 2.03982023127437e0 2.03982023127437e0
-9.565217391304344e0 1.3623188405797112e1 1.9600536518897291e0 1.9600536518897291e0
-8.985507246376807e0 1.3623188405797112e1 1.8822477598998502e0 1.8822477598998502e0
-8.40579710144927e0 1.3623188405797112e1 1.806350763299496e0 1.806350763299496e0
-7.826086956521734e0 1.3623188405797112e1 1.732318957522736e0 1.732318957522736e0
-7.246376811594198e0 1.3623188405797112e1 1.6601191691556145e0 1.6601191691556145e0
-6.666666666666662e0 1.3623188405797112e1 1.5897313979022725e0 1.5897313979022725e0
-6.0869565217391255e0 1.3623188405797112e1 1.521151572376987e0 1.521151572376987e0
-5.507246376811589e0 1.3623188405797112e1 1.4543943004711697e0 1.4543943004711697e0
-4.927536231884053e0 1.3623188405797112e1 1.3894954599363125e0 1.3894954599363125e0
-4.347826086956517e0 1.3623188405797112e1 1.3265144439045187e0 1.3265144439045187e0
-3.768115942028981e0 1.3623188405797112e1 1.2655358550004836e0 1.2655358550004836e0
-3.188405797101445e0 1.3623188405797112e1 1.2066704367120609e0 1.2066704367120609e0
-2.6086956521739086e0 1.3623188405797112e1 1.150055047515437e0 1.150055047515437e0
-2.0289855072463725e0 1.3623188405797112e1 1.0958515257310844e0 1.0958515257310844e0
-1.4492753623188364e0 1.3623188405797112e1 1.0442443616718684e0 1.0442443616718684e0
-8.695652173913001e-1 1.3623188405797112e1 9.954371842610457e-1 9.954371842610457e-1
-2.8985507246376385e-1 1.3623188405797112e1 9.496481730049647e-1 9.496481730049647e-1
2.898550724637724e-1 1.3623188405797112e1 9.07104610023813e-1 9.07104610023813e-1
8.695652173913087e-1 1.3623188405797112e1 8.6803687581037e-1 8.6803687581037e-1
1.4492753623188448e0 1.3623188405797112e1 8.326722524848236e-1 8.326722524848236e-1
2.028985507246381e0 1.3623188405797112e1 8.01228919553522e-1 8.01228919553522e-1
2.608695652173917e0 1.3623188405797112e1 7.739105059397219e-1 7.739105059397219e-1
3.188405797101453e0 1.3623188405797112e1 7.509015019562886e-1 7.509015019562886e-1
3.7681159420289894e0 1.3623188405797112e1 7.323637459236942e-1 7.323637459236942e-1
4.347826086956526e0 1.3623188405797112e1 7.18434096318126e-1 7.18434096318126e-1
4.927536231884062e0 1.3623188405797112e1 7.092232966274372e-1 7.092232966274372e-1
5.507246376811598e0 1.3623188405797112e1 7.048159494763226e-1 7.048159494763226e-1
6.086956521739134e0 1.3623188405797112e1 7.052714479968862e-1 7.052714479968862e-1
6.6666666666666705e0 1.3623188405797112e1 7.106256699406199e-1 7.106256699406199e-1
7.246376811594207e0 1.3623188405797112e1 7.208932231989351e-1 7.208932231989351e-1
7.826086956521743e0 1.3623188405797112e1 7.360700363861093e-1 7.360700363861093e-1
8.405797101449279e0 1.3623188405797112e1 7.561361092062826e-1 7.561361092062826e-1
8.985507246376816e0 1.3623188405797112e1 7.810582682455004e-1 7.810582682455004e-1
9.565217391304353e0 1.3623188405797112e1 8.107928089378307e-1 8.107928089378307e-1
1.014492753623189e1 1.3623188405797112e1 8.452879392780377e-1 8.452879392780377e-1
1.0724637681159427e1 1.3623188405797112e1 8.844859723286869e-1 8.844859723286869e-1
1.1304347826086964e1 1.3623188405797112e1 9.283252409676946e-1 9.283252409676946e-1
1.1884057971014501e1 1.3623188405797112e1 9.767417290016532e-1 9.767417290016532e-1
1.2463768115942038e1 1.3623188405797112e1 1.029670427867905e0 1.029670427867905e0
1.3043478260869575e1 1.3623188405797112e1 1.0870464382820972e0 1.0870464382820972e0
1.3623188405797112e1 1.3623188405797112e1 1.148805842211901e0 1.148805842211901e0
1.420289855072465e1 1.3623188405797112e1 1.2148863733837463e0 1.2148863733837463e0
1.4782608695652186e1 1.3623188405797112e1 1.2852279150142802e0 1.2852279150142802e0
1.5362318840579723e1 1.3623188405797112e1 1.3597728523407286e0 1.3597728523407286e0
1.594202898550726e1 1.3623188405797112e1 1.4384663054023958e0 1.4384663054023958e0
1.6521739130434796e1 1.3623188405797112e1 1.5212562648569603e0 1.5212562648569603e0
1.710144927536233e1 1.3623188405797112e1 1.608093650732382e0 1.608093650732382e0
1.7681159420289866e1 1.3623188405797112e1 1.6989323111460388e0 1.6989323111460388e0
1.82608695652174e1 1.3623188405797112e1 1.793728975312919e0 1.793728975312919e0
1.8840579710144937e1 1.3623188405797112e1 1.8924431726980453e0 1.8924431726980453e0
1.9420289855072472e1 1.3623188405797112e1 1.9950371279846033e0 1.9950371279846033e0
2.0e1 1.3623188405797112e1 2.101475639637713e0 2.101475639637713e0

-2.0e1 1.420289855072465e1 3.8239388388486155e0 3.8239388388486155e0
-1.9420289855072465e1 1.420289855072465e1 3.7015202602758492e0 3.7015202602758492e0
-1.884057971014493e1 1.420289855072465e1 3.581972243524562e0 3.581972243524562e0
-1.8260869565217394e1 1.420289855072465e1 3.4652606399766226e0 3.4652606399766226e0
-1.768115942028986e1 1.420289855072465e1 3.3513489885590606e0 3.3513489885590606e0
-1.7101449275362324e1 1.420289855072465e1 3.2401984356288223e0 3.2401984356288223e0
-1.652173913043479e1 1.420289855072465e1 3.1317676756526045e0 3.1317676756526045e0
-1.5942028985507251e1 1.420289855072465e1 3.026012920312558e0 3.026012920312558e0
-1.5362318840579714e1 1.420289855072465e1 2.922887905284493e0 2.922887905284493e0
-1.4782608695652177e1 1.420289855072465e1 2.82234394574217e0 2.82234394574217e0
-1.420289855072464e1 1.420289855072465e1 2.724330053608309e0 2.724330053608309e0
-1.3623188405797103e1 1.420289855072465e1 2.6287931316394704e0 2.6287931316394704e0
-1.3043478260869566e1 1.420289855072465e1 2.5356782614964453e0 2.5356782614964453e0
-1.246376811594203e1 1.420289855072465e1 2.4449291048594857e0 2.4449291048594857e0
-1.1884057971014492e1 1.420289855072465e1 2.356488438176731e0 2.356488438176731e0
-1.1304347826086955e1 1.420289855072465e1 2.2702988424832906e0 2.2702988424832906e0
-1.0724637681159418e1 1.420289855072465e1 2.1863035695072255e0 2.1863035695072255e0
-1.0144927536231881e1 1.420289855072465e1 2.104447603506957e0 2.104447603506957e0
-9.565217391304344e0 1.420289855072465e1 2.024678934404501e0 2.024678934404501e0
-8.985507246376807e0 1.420289855072465e1 1.9469500511887947e0 1.9469500511887947e0
-8.40579710144927e0 1.420289855072465e1 1.8712196546807902e0 1.8712196546807902e0
-7.826086956521734e0 1.420289855072465e1 1.797454575113214e0 1.797454575113214e0
-7.246376811594198e0 1.420289855072465e1 1.7256318623768057e0 1.7256318623768057e0
-6.666666666666662e0 1.420289855072465e1 1.6557409954469735e0 1.6557409954469735e0
-6.0869565217391255e0 1.420289855072465e1 1.5877861332777612e0 1.5877861332777612e0
-5.507246376811589e0 1.420289855072465e1 1.5217883039762754e0 1.5217883039762754e0
-4.927536231884053e0 1.420289855072465e1 1.4577874048874038e0 1.4577874048874038e0
-4.347826086956517e0 1.420289855072465e1 1.395843866717091e0 1.395843866717091e0
-3.768115942028981e0 1.420289855072465e1 1.3360398239982993e0 1.3360398239982993e0
-3.188405797101445e0 1.420289855072465e1 1.2784796361525517e0 1.2784796361525517e0
-2.6086956521739086e0 1.420289855072465e1 1.223289621567569e0 1.223289621567569e0
-2.0289855072463725e0 1.420289855072465e1 1.1706169033912697e0 1.1706169033912697e0
-1.4492753623188364e0 1.420289855072465e1 1.1206273196033978e0 1.1206273196033978e0
-8.695652173913001e-1 1.420289855072465e1 1.0735024178268686e0 1.0735024178268686e0
-2.8985507246376385e-1 1.420289855072465e1 1.0294356306885657e0 1.0294356306885657e0
2.898550724637724e-1 1.420289855072465e1 9.886278013635271e-1 9.886278013635271e-1
8.695652173913087e-1 1.420289855072465e1 9.512822912678621e-1 9.512822912678621e-1
1.4492753623188448e0 1.420289855072465e1 9.175999435766091e-1 9.175999435766091e-1
2.028985507246381e0 1.420289855072465e1 8.877741909166512e-1 8.877741909166512e-1
2.608695652173917e0 1.420289855072465e1 8.619865809109044e-1 8.619865809109044e-1
3.188405797101453e0 1.420289855072465e1 8.404029515391124e-1 8.404029515391124e-1
3.7681159420289894e0 1.420289855072465e1 8.231704259491934e-1 8.231704259491934e-1
4.347826086956526e0 1.420289855072465e1 8.104153225288684e-1 8.104153225288684e-1
4.927536231884062e0 1.420289855072465e1 8.022420006996605e-1 8.022420006996605e-1
5.507246376811598e0 1.420289855072465e1 7.987325949945319e-1 7.987325949945319e-1
6.086956521739134e0 1.420289855072465e1 7.999475361194269e-1 7.999475361194269e-1
6.6666666666666705e0 1.420289855072465e1 8.059267214192336e-1 8.059267214192336e-1
7.246376811594207e0 1.420289855072465e1 8.166911790010589e-1 8.166911790010589e-1
7.826086956521743e0 1.420289855072465e1 8.322450678189459e-1 8.322450678189459e-1
8.405797101449279e0 1.420289855072465e1 8.525778668483031e-1 8.525778668483031e-1
8.985507246376816e0 1.420289855072465e1 8.776666259798706e-1 8.776666259798706e-1
9.565217391304353e0 1.420289855072465e1 9.074781754463737e-1 9.074781754463737e-1
1.014492753623189e1 1.420289855072465e1 9.419712160687657e-1 9.419712160687657e-1
1.0724637681159427e1 1.420289855072465e1 9.810982368359832e-1 9.810982368359832e-1
1.1304347826086964e1 1.420289855072465e1 1.024807227670042e0 1.024807227670042e0
1.1884057971014501e1 1.420289855072465e1 1.073043172829364e0 1.073043172829364e0
1.2463768115942038e1 1.420289855072465e1 1.12574932404201e0 1.12574932404201e0
1.3043478260869575e1 1.420289855072465e1 1.1828682623430886e0 1.1828682623430886e0
1.3623188405797112e1 1.420289855072465e1 1.2443427641807405e0 1.2443427641807405e0
1.420289855072465e1 1.420289855072465e1 1.310116491235216e0 1.310116491235216e0
1.4782608695652186e1 1.420289855072465e1 1.3801345251673083e0 1.3801345251673083e0
1.5362318840579723e1 1.420289855072465e1 1.4543437687335765e0 1.4543437687335765e0
1.594202898550726e1 1.420289855072465e1 1.5326932338567403e0 1.5326932338567403e0
1.6521739130434796e1 1.420289855072465e1 1.6151342357105605e0 1.6151342357105605e0
1.710144927536233e1 1.420289855072465e1 1.701620509970848e0 1.701620509970848e0
1.7681159420289866e1 1.420289855072465e1 1.7921082683197527e0 1.7921082683197527e0
1.82608695652174e1 1.420289855072465e1 1.8865562052239708e0 1.8865562052239708e0
1.8840579710144937e1 1.420289855072465e1 1.9849254670404504e0 1.9849254670404504e0
1.9420289855072472e1 1.420289855072465e1 2.08717959269622e0 2.08717959269622e0
2.0e1 1.420289855072465e1 2.1932844335731483e0 2.1932844335731483e0

-2.0e1 1.4782608695652186e1 3.8968037407101837e0 3.8968037407101837e0
-1.9420289855072465e1 1.4782608695652186e1 3.774070153071281e0 3.774070153071281e0
-1.884057971014493e1 1.4782608695652186e1 3.6542029764008994e0 3.6542029764008994e0
-1.8260869565217394e1 1.4782608695652186e1 3.537169256340758e0 3.537169256340758e0
-1.768115942028986e1 1.4782608695652186e1 3.422933983623561e0 3.422933983623561e0
-1.7101449275362324e1 1.4782608695652186e1 3.311460050691324e0 3.311460050691324e0
-1.652173913043479e1 1.4782608695652186e1 3.2027082322396576e0 3.2027082322396576e0
-1.5942028985507251e1 1.4782608695652186e1 3.0966371969558435e0 3.0966371969558435e0
-1.5362318840579714e1 1.4782608695652186e1 2.993203559056402e0 2.993203559056402e0
-1.4782608695652177e1 1.4782608695652186e1 2.892361979674263e0 2.892361979674263e0
-1.420289855072464e1 1.4782608695652186e1 2.794065329652467e0 2.794065329652467e0
-1.3623188405797103e1 1.4782608695652186e1 2.6982649267990366e0 2.6982649267990366e0
-1.3043478260869566e1 1.4782608695652186e1 2.604910862039589e0 2.604910862039589e0
-1.246376811594203e1 1.4782608695652186e1 2.5139524300201646e0 2.5139524300201646e0
-1.1884057971014492e1 1.4782608695652186e1 2.4253386803606833e0 2.4253386803606833e0
-1.1304347826086955e1 1.4782608695652186e1 2.3390191056804395e0 2.3390191056804395e0
-1.0724637681159418e1 1.4782608695652186e1 2.2549444813933603e0 2.2549444813933603e0
-1.0144927536231881e1 1.4782608695652186e1 2.173067869733251e0 2.173067869733251e0
-9.565217391304344e0 1.4782608695652186e1 2.0933457961156874e0 2.0933457961156874e0
-8.985507246376807e0 1.4782608695652186e1 2.0157395993743883e0 2.0157395993743883e0
-8.40579710144927e0 1.4782608695652186e1 1.9402169482859668e0 1.9402169482859668e0
-7.826086956521734e0 1.4782608695652186e1 1.8667535049180886e0 1.8667535049180886e0
-7.246376811594198e0 1.4782608695652186e1 1.7953347007449374e0 1.7953347007449374e0
-6.666666666666662e0 1.4782608695652186e1 1.7259575745728981e0 1.7259575745728981e0
-6.0869565217391255e0 1.4782608695652186e1 1.658632602985865e0 1.658632602985865e0
-5.507246376811589e0 1.4782608695652186e1 1.5933854356913273e0 1.5933854356913273e0
-4.927536231884053e0 1.4782608695652186e1 1.5302584318433463e0 1.5302584318433463e0
-4.347826086956517e0 1.4782608695652186e1 1.4693118816475061e0 1.4693118816475061e0
-3.768115942028981e0 1.4782608695652186e1 1.410624793090087e0 1.410624793090087e0
-3.188405797101445e0 1.4782608695652186e1 1.3542951291318597e0 1.3542951291318597e0
-2.6086956521739086e0 1.4782608695652186e1 1.3004393981812608e0 1.3004393981812608e0
-2.0289855072463725e0 1.4782608695652186e1 1.249191530916954e0 1.249191530916954e0
-1.4492753623188364e0 1.4782608695652186e1 1.2007010186543505e0 1.2007010186543505e0
-8.695652173913001e-1 1.4782608695652186e1 1.155130339531812e0 1.155130339531812e0
-2.8985507246376385e-1 1.4782608695652186e1 1.1126517539934684e0 1.1126517539934684e0
2.898550724637724e-1 1.4782608695652186e1 1.0734436041245772e0 1.0734436041245772e0
8.695652173913087e-1 1.4782608695652186e1 1.0376862956288715e0 1.0376862956288715e0
1.4492753623188448e0 1.4782608695652186e1 1.0055581705916095e0 1.0055581705916095e0
2.028985507246381e0 1.4782608695652186e1 9.772314894569204e-1 9.772314894569204e-1
2.608695652173917e0 1.4782608695652186e1 9.52868730363166e-1 9.52868730363166e-1
3.188405797101453e0 1.4782608695652186e1 9.326193846257577e-1 9.326193846257577e-1
3.7681159420289894e0 1.4782608695652186e1 9.166173829233586e-1 9.166173829233586e-1
4.347826086956526e0 1.4782608695652186e1 9.049792336644065e-1 9.049792336644065e-1
4.927536231884062e0 1.4782608695652186e1 8.978028998096712e-1 8.978028998096712e-1
5.507246376811598e0 1.4782608695652186e1 8.951673893454328e-1 8.951673893454328e-1
6.086956521739134e0 1.4782608695652186e1 8.971329924772764e-1 8.971329924772764e-1
6.6666666666666705e0 1.4782608695652186e1 9.037420683592625e-1 9.037420683592625e-1
7.246376811594207e0 1.4782608695652186e1 9.150202666988803e-1 9.150202666988803e-1
7.826086956521743e0 1.4782608695652186e1 9.309780640800245e-1 9.309780640800245e-1
8.405797101449279e0 1.4782608695652186e1 9.516124993090795e-1 9.516124993090795e-1
8.985507246376816e0 1.4782608695652186e1 9.769090038602294e-1 9.769090038602294e-1
9.565217391304353e0 1.4782608695652186e1 1.0068432398011402e0 1.0068432398011402e0
1.014492753623189e1 1.4782608695652186e1 1.0413828759084245e0 1.0413828759084245e0
1.0724637681159427e1 1.4782608695652186e1 1.0804892510158015e0 1.0804892510158015e0
1.1304347826086964e1 1.4782608695652186e1 1.1241188905388464e0 1.1241188905388464e0
1.1884057971014501e1 1.4782608695652186e1 1.172224856711365e0 1.172224856711365e0
1.2463768115942038e1 1.4782608695652186e1 1.224757924947284e0 1.224757924947284e0
1.3043478260869575e1 1.4782608695652186e1 1.2816675878658979e0 1.2816675878658979e0
1.3623188405797112e1 1.4782608695652186e1 1.3429028950871276e0 1.3429028950871276e0
1.420289855072465e1 1.4782608695652186e1 1.4084131412570113e0 1.4084131412570113e0
1.4782608695652186e1 1.4782608695652186e1 1.4781484173011687e0 1.4781484173011687e0
1.5362318840579723e1 1.4782608695652186e1 1.5520600410276204e0 1.5520600410276204e0
1.594202898550726e1 1.4782608695652186e1 1.630100883279408e0 1.630100883279408e0
1.6521739130434796e1 1.4782608695652186e1 1.7122256051894604e0 1.7122256051894604e0
1.710144927536233e1 1.4782608695652186e1 1.7983908209742994e0 1.7983908209742994e0
1.7681159420289866e1 1.4782608695652186e1 1.8885551993212055e0 1.8885551993212055e0
1.82608695652174e1 1.4782608695652186e1 1.9826795149257883e0 1.9826795149257883e0
1.8840579710144937e1 1.4782608695652186e1 2.080726660230066e0 2.080726660230066e0
1.9420289855072472e1 1.4782608695652186e1 2.182661625966742e0 2.182661625966742e0
2.0e1 1.4782608695652186e1 2.288451457777533e0 2.288451457777533e0

-2.0e1 1.5362318840579723e1 3.973055262703981e0 3.973055262703981e0
-1.9420289855072465e1 1.5362318840579723e1 3.8500256206921755e0 3.8500256206921755e0
-1.884057971014493e1 1.5362318840579723e1 3.7298601076758704e0 3.7298601076758704e0
-1.8260869565217394e1 1.5362318840579723e1 3.6125270746195093e0 3.6125270746195093e0
-1.768115942028986e1 1.5362318840579723e1 3.4979930673917936e0 3.4979930673917936e0
-1.7101449275362324e1 1.5362318840579723e1 3.386222815431623e0 3.386222815431623e0
-1.652173913043479e1 1.5362318840579723e1 3.2771792463636262e0 3.2771792463636262e0
-1.5942028985507251e1 1.5362318840579723e1 3.1708235333181714e0 3.1708235333181714e0
-1.5362318840579714e1 1.5362318840579723e1 3.0671151827828536e0 3.0671151827828536e0
-1.4782608695652177e1 1.5362318840579723e1 2.9660121719237833e0 2.9660121719237833e0
-1.420289855072464e1 1.5362318840579723e1 2.8674711454146466e0 2.8674711454146466e0
-1.3623188405797103e1 1.5362318840579723e1 2.771447682824971e0 2.771447682824971e0
-1.3043478260869566e1 1.5362318840579723e1 2.677896648442985e0 2.677896648442985e0
-1.246376811594203e1 1.5362318840579723e1 2.586772635905616e0 2.586772635905616e0
-1.1884057971014492e1 1.5362318840579723e1 2.4980305200037165e0 2.4980305200037165e0
-1.1304347826086955e1 1.5362318840579723e1 2.4116261273111634e0 2.4116261273111634e0
-1.0724637681159418e1 1.5362318840579723e1 2.327517035603888e0 2.327517035603888e0
-1.0144927536231881e1 1.5362318840579723e1 2.2456635091168424e0 2.2456635091168424e0
-9.565217391304344e0 1.5362318840579723e1 2.166029572257709e0 2.166029572257709e0
-8.985507246376807e0 1.5362318840579723e1 2.0885842182095575e0 2.0885842182095575e0
-8.40579710144927e0 1.5362318840579723e1 2.0133027407411914e0 2.0133027407411914e0
-7.826086956521734e0 1.5362318840579723e1 1.9401681674722344e0 1.9401681674722344e0
-7.246376811594198e0 1.5362318840579723e1 1.8691727609891804e0 1.8691727609891804e0
-6.666666666666662e0 1.5362318840579723e1 1.8003195410432018e0 1.8003195410432018e0
-6.0869565217391255e0 1.5362318840579723e1 1.7336237673948178e0 1.7336237673948178e0
-5.507246376811589e0 1.5362318840579723e1 1.669114309902234e0 1.669114309902234e0
-4.927536231884053e0 1.5362318840579723e1 1.6068348217401163e0 1.6068348217401163e0
-4.347826086956517e0 1.5362318840579723e1 1.5468446250096002e0 1.5468446250096002e0
-3.768115942028981e0 1.5362318840579723e1 1.4892192173586667e0 1.4892192173586667e0
-3.188405797101445e0 1.5362318840579723e1 1.4340503152658246e0 1.4340503152658246e0
-2.6086956521739086e0 1.5362318840579723e1 1.3814453654824816e0 1.3814453654824816e0
-2.0289855072463725e0 1.5362318840579723e1 1.3315264809957679e0 1.3315264809957679e0
-1.4492753623188364e0 1.5362318840579723e1 1.2844287907729433e0 1.2844287907729433e0
-8.695652173913001e-1 1.5362318840579723e1 1.2402982311572932e0 1.2402982311572932e0
-2.8985507246376385e-1 1.5362318840579723e1 1.199288847560932e0 1.199288847560932e0
2.898550724637724e-1 1.5362318840579723e1 1.1615597136657048e0 1.1615597136657048e0
8.695652173913087e-1 1.5362318840579723e1 1.1272716071119817e0 1.1272716071119817e0
1.4492753623188448e0 1.5362318840579723e1 1.0965836015816075e0 1.0965836015816075e0
2.028985507246381e0 1.5362318840579723e1 1.0696497424866973e0 1.0696497424866973e0
2.608695652173917e0 1.5362318840579723e1 1.046615966170536e0 1.046615966170536e0
3.188405797101453e0 1.5362318840579723e1 1.0276174016003836e0 1.0276174016003836e0
3.7681159420289894e0 1.5362318840579723e1 1.0127761617633704e0 1.0127761617633704e0
4.347826086956526e0 1.5362318840579723e1 1.0021996934109032e0 1.0021996934109032e0
4.927536231884062e0 1.5362318840579723e1 9.959797130214921e-1 9.959797130214921e-1
5.507246376811598e0 1.5362318840579723e1 9.941917182431169e-1 9.941917182431169e-1
6.086956521739134e0 1.5362318840579723e1 9.968950311769144e-1 9.968950311769144e-1
6.6666666666666705e0 1.5362318840579723e1 1.0041333049975498e0 1.0041333049975498e0
7.246376811594207e0 1.5362318840579723e1 1.0159354095632285e0 1.0159354095632285e0
7.826086956521743e0 1.5362318840579723e1 1.0323166046344692e0 1.0323166046344692e0
8.405797101449279e0 1.5362318840579723e1 1.0532799099624461e0 1.0532799099624461e0
8.985507246376816e0 1.5362318840579723e1 1.0788175881336517e0 1.0788175881336517e0
9.565217391304353e0 1.5362318840579723e1 1.1089126667677098e0 1.1089126667677098e0
1.014492753623189e1 1.5362318840579723e1 1.1435404396334239e0 1.1435404396334239e0
1.0724637681159427e1 1.5362318840579723e1 1.182669899913865e0 1.182669899913865e0
1.1304347826086964e1 1.5362318840579723e1 1.2262650720167132e0 1.2262650720167132e0
1.1884057971014501e1 1.5362318840579723e1 1.2742862201769225e0 1.2742862201769225e0
1.2463768115942038e1 1.5362318840579723e1 1.3266909221704235e0 1.3266909221704235e0
1.3043478260869575e1 1.5362318840579723e1 1.3834350045710933e0 1.3834350045710933e0
1.3623188405797112e1 1.5362318840579723e1 1.444473342169783e0 1.444473342169783e0
1.420289855072465e1 1.5362318840579723e1 1.5097605286034224e0 1.5097605286034224e0
1.4782608695652186e1 1.5362318840579723e1 1.579251428160239e0 1.579251428160239e0
1.5362318840579723e1 1.5362318840579723e1 1.65290162040976e0 1.65290162040976e0
1.594202898550726e1 1.5362318840579723e1 1.7306677500256709e0 1.7306677500256709e0
1.6521739130434796e1 1.5362318840579723e1 1.812507794174083e0 1.812507794174083e0
1.710144927536233e1 1.5362318840579723e1 1.8983812593425906e0 1.8983812593425906e0
1.7681159420289866e1 1.5362318840579723e1 1.9882493186615628e0 1.9882493186615628e0
1.82608695652174e1 1.5362318840579723e1 2.0820748997556286e0 2.0820748997556286e0
1.8840579710144937e1 1.5362318840579723e1 2.1798227320636863e0 2.1798227320636863e0
1.9420289855072472e1 1.5362318840579723e1 2.2814593614544383e0 2.2814593614544383e0
2.0e1 1.5362318840579723e1 2.386953138892327e0 2.386953138892327e0

-2.0e1 1.594202898550726e1 4.052714680469682e0 4.052714680469682e0
-1.9420289855072465e1 1.594202898550726e1 3.9294080284582336e0 3.9294080284582336e0
-1.884057971014493e1 1.594202898550726e1 3.8089649453145062e0 3.8089649453145062e0
-1.8260869565217394e1 1.594202898550726e1 3.6913551704742034e0 3.6913551704742034e0
-1.768115942028986e1 1.594202898550726e1 3.576546877277356e0 3.576546877277356e0
-1.7101449275362324e1 1.594202898550726e1 3.4645066890670684e0 3.4645066890670684e0
-1.652173913043479e1 1.594202898550726e1 3.355199722316947e0 3.355199722316947e0
-1.5942028985507251e1 1.594202898550726e1 3.2485896629340827e0 3.2485896629340827e0
-1.5362318840579714e1 1.594202898550726e1 3.144638882712853e0 3.144638882712853e0
-1.4782608695652177e1 1.594202898550726e1 3.0433086037312456e0 3.0433086037312456e0
-1.420289855072464e1 1.594202898550726e1 2.9445591192331495e0 2.9445591192331495e0
-1.3623188405797103e1 1.594202898550726e1 2.848350080155137e0 2.848350080155137e0
-1.3043478260869566e1 1.594202898550726e1 2.7546408568399157e0 2.7546408568399157e0
-1.246376811594203e1 1.594202898550726e1 2.6633909855111746e0 2.6633909855111746e0
-1.1884057971014492e1 1.594202898550726e1 2.574560708620538e0 2.574560708620538e0
-1.1304347826086955e1 1.594202898550726e1 2.488111617047485e0 2.488111617047485e0
-1.0724637681159418e1 1.594202898550726e1 2.40400740015086e0 2.40400740015086e0
-1.0144927536231881e1 1.594202898550726e1 2.3222147066439067e0 2.3222147066439067e0
-9.565217391304344e0 1.594202898550726e1 2.24270411501585e0 2.24270411501585e0
-8.985507246376807e0 1.594202898550726e1 2.1654512066166136e0 2.1654512066166136e0
-8.40579710144927e0 1.594202898550726e1 2.0904377275014983e0 2.0904377275014983e0
-7.826086956521734e0 1.594202898550726e1 2.01765281676838e0 2.01765281676838e0
-7.246376811594198e0 1.594202898550726e1 1.9470942696530023e0 1.9470942696530023e0
-6.666666666666662e0 1.594202898550726e1 1.8787697935384704e0 1.8787697935384704e0
-6.0869565217391255e0 1.594202898550726e1 1.8126982049936042e0 1.8126982049936042e0
-5.507246376811589e0 1.594202898550726e1 1.7489105069463367e0 1.7489105069463367e0
-4.927536231884053e0 1.594202898550726e1 1.6874507783056787e0 1.6874507783056787e0
-4.347826086956517e0 1.594202898550726e1 1.6283768050779748e0 1.6283768050779748e0
-3.768115942028981e0 1.594202898550726e1 1.5717603835656022e0 1.5717603835656022e0
-3.188405797101445e0 1.594202898550726e1 1.5176872336469023e0 1.5176872336469023e0
-2.6086956521739086e0 1.594202898550726e1 1.466256474012664e0 1.466256474012664e0
-2.0289855072463725e0 1.594202898550726e1 1.4175796314907623e0 1.4175796314907623e0
-1.4492753623188364e0 1.594202898550726e1 1.3717791822954084e0 1.3717791822954084e0
-8.695652173913001e-1 1.594202898550726e1 1.3289866523701217e0 1.3289866523701217e0
-2.8985507246376385e-1 1.594202898550726e1 1.2893403343564478e0 1.2893403343564478e0
2.898550724637724e-1 1.594202898550726e1 1.252982707021418e0 1.252982707021418e0
8.695652173913087e-1 1.594202898550726e1 1.2200576660503821e0 1.2200576660503821e0
1.4492753623188448e0 1.594202898550726e1 1.1907076902103717e0 1.1907076902103717e0
2.028985507246381e0 1.594202898550726e1 1.1650710721429323e0 1.1650710721429323e0
2.608695652173917e0 1.594202898550726e1 1.1432793377915829e0 1.1432793377915829e0
3.188405797101453e0 1.594202898550726e1 1.1254549633705349e0 1.1254549633705349e0
3.7681159420289894e0 1.594202898550726e1 1.1117094757076638e0 1.1117094757076638e0
4.347826086956526e0 1.594202898550726e1 1.1021419934937577e0 1.1021419934937577e0
4.927536231884062e0 1.594202898550726e1 1.096838236607159e0 1.096838236607159e0
5.507246376811598e0 1.594202898550726e1 1.0958700013502436e0 1.0958700013502436e0
6.086956521739134e0 1.594202898550726e1 1.0992950737293572e0 1.0992950737293572e0
6.6666666666666705e0 1.594202898550726e1 1.1071575326535101e0 1.1071575326535101e0
7.246376811594207e0 1.594202898550726e1 1.1194883810506355e0 1.1194883810506355e0
7.826086956521743e0 1.594202898550726e1 1.1363064354895527e0 1.1363064354895527e0
8.405797101449279e0 1.594202898550726e1 1.157619403353368e0 1.157619403353368e0
8.985507246376816e0 1.594202898550726e1 1.1834250798778243e0 1.1834250798778243e0
9.565217391304353e0 1.594202898550726e1 1.213712604160798e0 1.213712604160798e0
1.014492753623189e1 1.594202898550726e1 1.2484637222575894e0 1.2484637222575894e0
1.0724637681159427e1 1.594202898550726e1 1.2876540155181218e0 1.2876540155181218e0
1.1304347826086964e1 1.594202898550726e1 1.3312540624316211e0 1.3312540624316211e0
1.1884057971014501e1 1.594202898550726e1 1.3792305117113302e0 1.3792305117113302e0
1.2463768115942038e1 1.594202898550726e1 1.4315470527160943e0 1.4315470527160943e0
1.3043478260869575e1 1.594202898550726e1 1.4881652763253914e0 1.4881652763253914e0
1.3623188405797112e1 1.594202898550726e1 1.549045424990846e0 1.549045424990846e0
1.420289855072465e1 1.594202898550726e1 1.6141470349361486e0 1.6141470349361486e0
1.4782608695652186e1 1.594202898550726e1 1.6834294765040054e0 1.6834294765040054e0
1.5362318840579723e1 1.594202898550726e1 1.7568524006309891e0 1.7568524006309891e0
1.594202898550726e1 1.594202898550726e1 1.834376100560989e0 1.834376100560989e0
1.6521739130434796e1 1.594202898550726e1 1.915961798371991e0 1.915961798371991e0
1.710144927536233e1 1.594202898550726e1 2.001571865858375e0 2.001571865858375e0
1.7681159420289866e1 1.594202898550726e1 2.0911699889272297e0 2.0911699889272297e0
1.82608695652174e1 1.594202898550726e1 2.1847212840521633e0 2.1847212840521633e0
1.8840579710144937e1 1.594202898550726e1 2.2821923745762795e0 2.2821923745762795e0
1.9420289855072472e1 1.594202898550726e1 2.383551433839609e0 2.383551433839609e0
2.0e1 1.594202898550726e1 2.488768201277853e0 2.488768201277853e0

-2.0e1 1.6521739130434796e1 4.135801071097791e0 4.135801071097791e0
-1.9420289855072465e1 1.6521739130434796e1 4.012236367369891e0 4.012236367369891e0
-1.884057971014493e1 1.6521739130434796e1 3.891536243399598e0 3.891536243399598e0
-1.8260869565217394e1 1.6521739130434796e1 3.7736718849838873e0 3.7736718849838873e0
-1.768115942028986e1 1.6521739130434796e1 3.65861313772462e0 3.65861313772462e0
-1.7101449275362324e1 1.6521739130434796e1 3.5463285461444256e0 3.5463285461444256e0
-1.652173913043479e1 1.6521739130434796e1 3.4367854201279493e0 3.4367854201279493e0
-1.5942028985507251e1 1.6521739130434796e1 3.329949934177561e0 3.329949934177561e0
-1.5362318840579714e1 1.6521739130434796e1 3.2257872655850455e0 3.2257872655850455e0
-1.4782608695652177e1 1.6521739130434796e1 3.1242617781843838e0 3.1242617781843838e0
-1.420289855072464e1 1.6521739130434796e1 3.025337258814566e0 3.025337258814566e0
-1.3623188405797103e1 1.6521739130434796e1 2.928977213919212e0 2.928977213919212e0
-1.3043478260869566e1 1.6521739130434796e1 2.8351452337586065e0 2.8351452337586065e0
-1.246376811594203e1 1.6521739130434796e1 2.743805431408939e0 2.743805431408939e0
-1.1884057971014492e1 1.6521739130434796e1 2.6549229629561486e0 2.6549229629561486e0
-1.1304347826086955e1 1.6521739130434796e1 2.5684646339284756e0 2.5684646339284756e0
-1.0724637681159418e1 1.6521739130434796e1 2.4843995949175075e0 2.4843995949175075e0
-1.0144927536231881e1 1.6521739130434796e1 2.402700126383999e0 2.402700126383999e0
-9.565217391304344e0 1.6521739130434796e1 2.3233425087269612e0 2.3233425087269612e0
-8.985507246376807e0 1.6521739130434796e1 2.246307968754136e0 2.246307968754136e0
-8.40579710144927e0 1.6521739130434796e1 2.1715836877449184e0 2.1715836877449184e0
-7.826086956521734e0 1.6521739130434796e1 2.0991638494649436e0 2.0991638494649436e0
-7.246376811594198e0 1.6521739130434796e1 2.029050699033817e0 2.029050699033817e0
-6.666666666666662e0 1.6521739130434796e1 1.9612555758850607e0 1.9612555758850607e0
-6.0869565217391255e0 1.6521739130434796e1 1.8957998767857698e0 1.8957998767857698e0
-5.507246376811589e0 1.6521739130434796e1 1.8327158987620609e0 1.8327158987620609e0
-4.927536231884053e0 1.6521739130434796e1 1.7720475076874633e0 1.7720475076874633e0
-4.347826086956517e0 1.6521739130434796e1 1.713850577162443e0 1.713850577162443e0
-3.768115942028981e0 1.6521739130434796e1 1.6581931450026297e0 1.6581931450026297e0
-3.188405797101445e0 1.6521739130434796e1 1.6051552418067792e0 1.6051552418067792e0
-2.6086956521739086e0 1.6521739130434796e1 1.5548283579720672e0 1.5548283579720672e0
-2.0289855072463725e0 1.6521739130434796e1 1.507314531938982e0 1.507314531938982e0
-1.4492753623188364e0 1.6521739130434796e1 1.4627250625646673e0 1.4627250625646673e0
-8.695652173913001e-1 1.6521739130434796e1 1.4211788709299487e0 1.4211788709299487e0
-2.8985507246376385e-1 1.6521739130434796e1 1.3828005596720068e0 1.3828005596720068e0
2.898550724637724e-1 1.6521739130434796e1 1.3477182388997255e0 1.3477182388997255e0
8.695652173913087e-1 1.6521739130434796e1 1.3160612046844213e0 1.3160612046844213e0
1.4492753623188448e0 1.6521739130434796e1 1.2879575671349794e0 1.2879575671349794e0
2.028985507246381e0 1.6521739130434796e1 1.2635319288885791e0 1.2635319288885791e0
2.608695652173917e0 1.6521739130434796e1 1.242903211026046e0 1.242903211026046e0
3.188405797101453e0 1.6521739130434796e1 1.2261827124045248e0 1.2261827124045248e0
3.7681159420289894e0 1.6521739130434796e1 1.2134724714645027e0 1.2134724714645027e0
4.347826086956526e0 1.6521739130434796e1 1.204863978603156e0 1.204863978603156e0
4.927536231884062e0 1.6521739130434796e1 1.2004372644192407e0 1.2004372644192407e0
5.507246376811598e0 1.6521739130434796e1 1.2002603667283858e0 1.2002603667283858e0
6.086956521739134e0 1.6521739130434796e1 1.204389159131058e0 1.204389159131058e0
6.6666666666666705e0 1.6521739130434796e1 1.2128675075007864e0 1.2128675075007864e0
7.246376811594207e0 1.6521739130434796e1 1.2257277088636873e0 1.2257277088636873e0
7.826086956521743e0 1.6521739130434796e1 1.2429911599868557e0 1.2429911599868557e0
8.405797101449279e0 1.6521739130434796e1 1.2646692003038145e0 1.2646692003038145e0
8.985507246376816e0 1.6521739130434796e1 1.2907640749341687e0 1.2907640749341687e0
9.565217391304353e0 1.6521739130434796e1 1.3212699676435533e0 1.3212699676435533e0
1.014492753623189e1 1.6521739130434796e1 1.3561740597113627e0 1.3561740597113627e0
1.0724637681159427e1 1.6521739130434796e1 1.3954575779453406e0 1.3954575779453406e0
1.1304347826086964e1 1.6521739130434796e1 1.4390968027444964e0 1.4390968027444964e0
1.1884057971014501e1 1.6521739130434796e1 1.487064014569586e0 1.487064014569586e0
1.2463768115942038e1 1.6521739130434796e1 1.5393283640121962e0 1.5393283640121962e0
1.3043478260869575e1 1.6521739130434796e1 1.5958566566005667e0 1.5958566566005667e0
1.3623188405797112e1 1.6521739130434796e1 1.6566140484206384e0 1.6566140484206384e0
1.420289855072465e1 1.6521739130434796e1 1.7215646525485986e0 1.7215646525485986e0
1.4782608695652186e1 1.6521739130434796e1 1.790672059244734e0 1.790672059244734e0
1.5362318840579723e1 1.6521739130434796e1 1.8638997749526633e0 1.8638997749526633e0
1.594202898550726e1 1.6521739130434796e1 1.9412115865113764e0 1.9412115865113764e0
1.6521739130434796e1 1.6521739130434796e1 2.0225718577548557e0 2.0225718577548557e0
1.710144927536233e1 1.6521739130434796e1 2.1079457659748844e0 2.1079457659748844e0
1.7681159420289866e1 1.6521739130434796e1 2.1972994856738324e0 2.1972994856738324e0
1.82608695652174e1 1.6521739130434796e1 2.2906003267363464e0 2.2906003267363464e0
1.8840579710144937e1 1.6521739130434796e1 2.3878168336850547e0 2.3878168336850547e0
1.9420289855072472e1 1.6521739130434796e1 2.488918852121819e0 2.488918852121819e0
2.0e1 1.6521739130434796e1 2.593877567843612e0 2.593877567843612e0

-2.0e1 1.710144927536233e1 4.222331425036883e0 4.222331425036883e0
-1.9420289855072465e1 1.710144927536233e1 4.098527392151232e0 4.098527392151232e0
-1.884057971014493e1 1.710144927536233e1 3.977590369742103e0 3.977590369742103e0
-1.8260869565217394e1 1.710144927536233e1 3.859493025396369e0 3.859493025396369e0
-1.768115942028986e1 1.710144927536233e1 3.74420689772384e0 3.74420689772384e0
-1.7101449275362324e1 1.710144927536233e1 3.6317024543644543e0 3.6317024543644543e0
-1.652173913043479e1 1.710144927536233e1 3.5219491769890094e0 3.5219491769890094e0
-1.5942028985507251e1 1.710144927536233e1 3.414915678110841e0 3.414915678110841e0
-1.5362318840579714e1 1.710144927536233e1 3.31056985495252e0 3.31056985495252e0
-1.4782608695652177e1 1.710144927536233e1 3.2088790859647456e0 3.2088790859647456e0
-1.420289855072464e1 1.710144927536233e1 3.1098104758272984e0 3.1098104758272984e0
-1.3623188405797103e1 1.710144927536233e1 3.013331154815676e0 3.013331154815676e0
-1.3043478260869566e1 1.710144927536233e1 2.919408638221567e0 2.919408638221567e0
-1.246376811594203e1 1.710144927536233e1 2.8280112509887374e0 2.8280112509887374e0
-1.1884057971014492e1 1.710144927536233e1 2.739108621777383e0 2.739108621777383e0
-1.1304347826086955e1 1.710144927536233e1 2.6526722492039507e0 2.6526722492039507e0
-1.0724637681159418e1 1.710144927536233e1 2.568676140926802e0 2.568676140926802e0
-1.0144927536231881e1 1.710144927536233e1 2.4870975234808395e0 2.4870975234808395e0
-9.565217391304344e0 1.710144927536233e1 2.4079176172537355e0 2.4079176172537355e0
-8.985507246376807e0 1.710144927536233e1 2.3311224667350294e0 2.3311224667350294e0
-8.40579710144927e0 1.710144927536233e1 2.256703811214728e0 2.256703811214728e0
-7.826086956521734e0 1.710144927536233e1 2.1846599756044602e0 2.1846599756044602e0
-7.246376811594198e0 1.710144927536233e1 2.1149967552511444e0 2.1149967552511444e0
-6.666666666666662e0 1.710144927536233e1 2.047728262877723e0 2.047728262877723e0
-6.0869565217391255e0 1.710144927536233e1 1.9828777006033103e0 1.9828777006033103e0
-5.507246376811589e0 1.710144927536233e1 1.9204780159529318e0 1.9204780159529318e0
-4.927536231884053e0 1.710144927536233e1 1.860572398514998e0 1.860572398514998e0
-4.347826086956517e0 1.710144927536233e1 1.8032145740926506e0 1.8032145740926506e0
-3.768115942028981e0 1.710144927536233e1 1.748468856388434e0 1.748468856388434e0
-3.188405797101445e0 1.710144927536233e1 1.6964099228406284e0 1.6964099228406284e0
-2.6086956521739086e0 1.710144927536233e1 1.6471222912887193e0 1.6471222912887193e0
-2.0289855072463725e0 1.710144927536233e1 1.6006994874103226e0 1.6006994874103226e0
-1.4492753623188364e0 1.710144927536233e1 1.5572429086542563e0 1.5572429086542563e0
-8.695652173913001e-1 1.710144927536233e1 1.5168604076053527e0 1.5168604076053527e0
-2.8985507246376385e-1 1.710144927536233e1 1.4796646349474063e0 1.4796646349474063e0
2.898550724637724e-1 1.710144927536233e1 1.445771197860831e0 1.445771197860831e0
8.695652173913087e-1 1.710144927536233e1 1.415296702245523e0 1.415296702245523e0
1.4492753623188448e0 1.710144927536233e1 1.3883567552818954e0 1.3883567552818954e0
2.028985507246381e0 1.710144927536233e1 1.3650640076537435e0 1.3650640076537435e0
2.608695652173917e0 1.710144927536233e1 1.3455263119458991e0 1.3455263119458991e0
3.188405797101453e0 1.710144927536233e1 1.3298450656071803e0 1.3298450656071803e0
3.7681159420289894e0 1.710144927536233e1 1.3181137943152035e0 1.3181137943152035e0
4.347826086956526e0 1.710144927536233e1 1.3104170159094535e0 1.3104170159094535e0
4.927536231884062e0 1.710144927536233e1 1.3068294078282112e0 1.3068294078282112e0
5.507246376811598e0 1.710144927536233e1 1.30741528377402e0 1.30741528377402e0
6.086956521739134e0 1.710144927536233e1 1.3122283695500228e0 1.3122283695500228e0
6.6666666666666705e0 1.710144927536233e1 1.321311854744629e0 1.321311854744629e0
7.246376811594207e0 1.710144927536233e1 1.3346986868828652e0 1.3346986868828652e0
7.826086956521743e0 1.710144927536233e1 1.352412068083844e0 1.352412068083844e0
8.405797101449279e0 1.710144927536233e1 1.3744661110705099e0 1.3744661110705099e0
8.985507246376816e0 1.710144927536233e1 1.4008666111897798e0 1.4008666111897798e0
9.565217391304353e0 1.710144927536233e1 1.4316118933532838e0 1.4316118933532838e0
1.014492753623189e1 1.710144927536233e1 1.4666936968510278e0 1.4666936968510278e0
1.0724637681159427e1 1.710144927536233e1 1.5060980661725514e0 1.5060980661725514e0
1.1304347826086964e1 1.710144927536233e1 1.549806221705527e0 1.549806221705527e0
1.1884057971014501e1 1.710144927536233e1 1.597795389984857e0 1.597795389984857e0
1.2463768115942038e1 1.710144927536233e1 1.6500395786689026e0 1.6500395786689026e0
1.3043478260869575e1 1.710144927536233e1 1.7065102863741117e0 1.7065102863741117e0
1.3623188405797112e1 1.710144927536233e1 1.7671771417606794e0 1.7671771417606794e0
1.420289855072465e1 1.710144927536233e1 1.832008469772371e0 1.832008469772371e0
1.4782608695652186e1 1.710144927536233e1 1.9009717857008774e0 1.9009717857008774e0
1.5362318840579723e1 1.710144927536233e1 1.974034219821694e0 1.974034219821694e0
1.594202898550726e1 1.710144927536233e1 2.051162876814602e0 2.051162876814602e0
1.6521739130434796e1 1.710144927536233e1 2.1323251351303005e0 2.1323251351303005e0
1.710144927536233e1 1.710144927536233e1 2.2174888919913607e0 2.2174888919913607e0
1.7681159420289866e1 1.710144927536233e1 2.306622759911117e0 2.306622759911117e0
1.82608695652174e1 1.710144927536233e1 2.3996962205603696e0 2.3996962205603696e0
1.8840579710144937e1 1.710144927536233e1 2.4966797415790545e0 2.4966797415790545e0
1.9420289855072472e1 1.710144927536233e1 2.5975448615769823e0 2.5975448615769823e0
2.0e1 1.710144927536233e1 2.702264248141024e0 2.702264248141024e0

-2.0e1 1.7681159420289866e1 4.312320766701785e0 4.312320766701785e0
-1.9420289855072465e1 1.7681159420289866e1 4.188295766240562e0 4.188295766240562e0
-1.884057971014493e1 1.7681159420289866e1 4.067141478037791e0 4.067141478037791e0
-1.8260869565217394e1 1.7681159420289866e1 3.948832067257111e0 3.948832067257111e0
-1.768115942028986e1 1.7681159420289866e1 3.8333407656435967e0 3.8333407656435967e0
-1.7101449275362324e1 1.7681159420289866e1 3.720639944644943e0 3.720639944644943e0
-1.652173913043479e1 1.7681159420289866e1 3.610701214706561e0 3.610701214706561e0
-1.5942028985507251e1 1.7681159420289866e1 3.503495554899481e0 3.503495554899481e0
-1.5362318840579714e1 1.7681159420289866e1 3.398993477311122e0 3.398993477311122e0
-1.4782608695652177e1 1.7681159420289866e1 3.297165230811892e0 3.297165230811892e0
-1.420289855072464e1 1.7681159420289866e1 3.1979810488633906e0 3.1979810488633906e0
-1.3623188405797103e1 1.7681159420289866e1 3.101411445907099e0 3.101411445907099e0
-1.3043478260869566e1 1.7681159420289866e1 3.0074275665076327e0 3.0074275665076327e0
-1.246376811594203e1 1.7681159420289866e1 2.9160015907577606e0 2.9160015907577606e0
-1.1884057971014492e1 1.7681159420289866e1 2.827107198414827e0 2.827107198414827e0
-1.1304347826086955e1 1.7681159420289866e1 2.7407200927623907e0 2.7407200927623907e0
-1.0724637681159418e1 1.7681159420289866e1 2.656818583216177e0 2.656818583216177e0
-1.0144927536231881e1 1.7681159420289866e1 2.575384223175584e0 2.575384223175584e0
-9.565217391304344e0 1.7681159420289866e1 2.49640249654407e0 2.49640249654407e0
-8.985507246376807e0 1.7681159420289866e1 2.4198635427277644e0 2.4198635427277644e0
-8.40579710144927e0 1.7681159420289866e1 2.345762905850388e0 2.345762905850388e0
-7.826086956521734e0 1.7681159420289866e1 2.2741022895414877e0 2.2741022895414877e0
-7.246376811594198e0 1.7681159420289866e1 2.2048902941904576e0 2.2048902941904576e0
-6.666666666666662e0 1.7681159420289866e1 2.1381431093205374e0 2.1381431093205374e0
-6.0869565217391255e0 1.7681159420289866e1 2.073885130112754e0 2.073885130112754e0
-5.507246376811589e0 1.7681159420289866e1 2.0121494645469493e0 2.0121494645469493e0
-4.927536231884053e0 1.7681159420289866e1 1.952978296599493e0 1.952978296599493e0
-4.347826086956517e0 1.7681159420289866e1 1.8964230718956572e0 1.8964230718956572e0
-3.768115942028981e0 1.7681159420289866e1 1.8425444755247213e0 1.8425444755247213e0
-3.188405797101445e0 1.7681159420289866e1 1.7914121775994767e0 1.7914121775994767e0
-2.6086956521739086e0 1.7681159420289866e1 1.7431043305711484e0 1.7431043305711484e0
-2.0289855072463725e0 1.7681159420289866e1 1.697706813018884e0 1.697706813018884e0
-1.4492753623188364e0 1.7681159420289866e1 1.6553122270529184e0 1.6553122270529184e0
-8.695652173913001e-1 1.7681159420289866e1 1.6160186697648025e0 1.6160186697648025e0
-2.8985507246376385e-1 1.7681159420289866e1 1.579928312282991e0 1.579928312282991e0
2.898550724637724e-1 1.7681159420289866e1 1.547145831804389e0 1.547145831804389e0
8.695652173913087e-1 1.7681159420289866e1 1.5177767513652156e0 1.5177767513652156e0
1.4492753623188448e0 1.7681159420289866e1 1.4919257481623758e0 1.4919257481623758e0
2.028985507246381e0 1.7681159420289866e1 1.4696949933243244e0 1.4696949933243244e0
2.608695652173917e0 1.7681159420289866e1 1.4511825839426125e0 1.4511825839426125e0
3.188405797101453e0 1.7681159420289866e1 1.4364811221274747e0 1.4364811221274747e0
3.7681159420289894e0 1.7681159420289866e1 1.425676486458059e0 1.425676486458059e0
4.347826086956526e0 1.7681159420289866e1 1.4188468293855896e0 1.4188468293855896e0
4.927536231884062e0 1.7681159420289866e1 1.4160618210228586e0 1.4160618210228586e0
5.507246376811598e0 1.7681159420289866e1 1.4173821464591452e0 1.4173821464591452e0
6.086956521739134e0 1.7681159420289866e1 1.4228592513197216e0 1.4228592513197216e0
6.6666666666666705e0 1.7681159420289866e1 1.4325353195809574e0 1.4325353195809574e0
7.246376811594207e0 1.7681159420289866e1 1.4464434592226945e0 1.4464434592226945e0
7.826086956521743e0 1.7681159420289866e1 1.464608065425959e0 1.464608065425959e0
8.405797101449279e0 1.7681159420289866e1 1.4870453277139926e0 1.4870453277139926e0
8.985507246376816e0 1.7681159420289866e1 1.5137638464761876e0 1.5137638464761876e0
9.565217391304353e0 1.7681159420289866e1 1.5447653253420919e0 1.5447653253420919e0
1.014492753623189e1 1.7681159420289866e1 1.5800453084354258e0 1.5800453084354258e0
1.0724637681159427e1 1.7681159420289866e1 1.619593935162319e0 1.619593935162319e0
1.1304347826086964e1 1.7681159420289866e1 1.6633966894262298e0 1.6633966894262298e0
1.1884057971014501e1 1.7681159420289866e1 1.7114351246265551e0 1.7114351246265551e0
1.2463768115942038e1 1.7681159420289866e1 1.763687550179022e0 1.763687550179022e0
1.3043478260869575e1 1.7681159420289866e1 1.8201296693671882e0 1.8201296693671882e0
1.3623188405797112e1 1.7681159420289866e1 1.8807351619483985e0 1.8807351619483985e0
1.420289855072465e1 1.7681159420289866e1 1.9454762080154224e0 1.9454762080154224e0
1.4782608695652186e1 1.7681159420289866e1 2.014323952132874e0 2.014323952132874e0
1.5362318840579723e1 1.7681159420289866e1 2.0872489087422337e0 2.0872489087422337e0
1.594202898550726e1 1.7681159420289866e1 2.1642213113051048e0 2.1642213113051048e0
1.6521739130434796e1 1.7681159420289866e1 2.245211408691891e0 2.245211408691891e0
1.710144927536233e1 1.7681159420289866e1 2.3301897129900144e0 2.3301897129900144e0
1.7681159420289866e1 1.7681159420289866e1 2.419127203270503e0 2.419127203270503e0
1.82608695652174e1 1.7681159420289866e1 2.51199548997877e0 2.51199548997877e0
1.8840579710144937e1 1.7681159420289866e1 2.6087669445625083e0 2.6087669445625083e0
1.9420289855072472e1 1.7681159420289866e1 2.7094147987667947e0 2.7094147987667947e0
2.0e1 1.7681159420289866e1 2.8139132177552653e0 2.8139132177552653e0

-2.0e1 1.82608695652174e1 4.405782280317541e0 4.405782280317541e0
-1.9420289855072465e1 1.82608695652174e1 4.281554210037029e0 4.281554210037029e0
-1.884057971014493e1 1.82608695652174e1 4.160201680707482e0 4.160201680707482e0
-1.8260869565217394e1 1.82608695652174e1 4.0417003539653775e0 4.0417003539653775e0
-1.768115942028986e1 1.82608695652174e1 3.926025137459042e0 3.926025137459042e0
-1.7101449275362324e1 1.82608695652174e1 3.8131502696872897e0 3.8131502696872897e0
-1.652173913043479e1 1.82608695652174e1 3.7030494298292425e0 3.7030494298292425e0
-1.5942028985507251e1 1.82608695652174e1 3.5956958760982003e0 3.5956958760982003e0
-1.5362318840579714e1 1.82608695652174e1 3.491062616296979e0 3.491062616296979e0
-1.4782608695652177e1 1.82608695652174e1 3.389122614301237e0 3.389122614301237e0
-1.420289855072464e1 1.82608695652174e1 3.289849036115217e0 3.289849036115217e0
-1.3623188405797103e1 1.82608695652174e1 3.1932155388895733e0 3.1932155388895733e0
-1.3043478260869566e1 1.82608695652174e1 3.0991966058173968e0 3.0991966058173968e0
-1.246376811594203e1 1.82608695652174e1 3.0077679290827497e0 3.0077679290827497e0
-1.1884057971014492e1 1.82608695652174e1 2.918906841976527e0 2.918906841976527e0
-1.1304347826086955e1 1.82608695652174e1 2.8325927998714953e0 2.8325927998714953e0
-1.0724637681159418e1 1.82608695652174e1 2.7488079079260013e0 2.7488079079260013e0
-1.0144927536231881e1 1.82608695652174e1 2.667537491145027e0 2.667537491145027e0
-9.565217391304344e0 1.82608695652174e1 2.588770699774529e0 2.588770699774529e0
-8.985507246376807e0 1.82608695652174e1 2.512501139982177e0 2.512501139982177e0
-8.40579710144927e0 1.82608695652174e1 2.4387275164712228e0 2.4387275164712228e0
-7.826086956521734e0 1.82608695652174e1 2.367454270223781e0 2.367454270223781e0
-7.246376811594198e0 1.82608695652174e1 2.298692191172876e0 2.298692191172876e0
-6.666666666666662e0 1.82608695652174e1 2.2324589825142307e0 2.2324589825142307e0
-6.0869565217391255e0 1.82608695652174e1 2.1687797508939655e0 2.1687797508939655e0
-5.507246376811589e0 1.82608695652174e1 2.1076873951843806e0 2.1076873951843806e0
-4.927536231884053e0 1.82608695652174e1 2.049222866328837e0 2.049222866328837e0
-4.347826086956517e0 1.82608695652174e1 1.9934352721075534e0 1.9934352721075534e0
-3.768115942028981e0 1.82608695652174e1 1.940381803880149e0 1.940381803880149e0
-3.188405797101445e0 1.82608695652174e1 1.8901274675045756e0 1.8901274675045756e0
-2.6086956521739086e0 1.82608695652174e1 1.8427446076550802e0 1.8427446076550802e0
-2.0289855072463725e0 1.82608695652174e1 1.7983122234073414e0 1.7983122234073414e0
-1.4492753623188364e0 1.82608695652174e1 1.7569150827666595e0 1.7569150827666595e0
-8.695652173913001e-1 1.82608695652174e1 1.7186426541413489e0 1.7186426541413489e0
-2.8985507246376385e-1 1.82608695652174e1 1.6835878828313042e0 1.6835878828313042e0
2.898550724637724e-1 1.82608695652174e1 1.6518458495778567e0 1.6518458495778567e0
8.695652173913087e-1 1.82608695652174e1 1.62351235531045e0 1.62351235531045e0
1.4492753623188448e0 1.82608695652174e1 1.5986824807704159e0 1.5986824807704159e0
2.028985507246381e0 1.82608695652174e1 1.5774491712576484e0 1.5774491712576484e0
2.608695652173917e0 1.82608695652174e1 1.5599018951804617e0 1.5599018951804617e0
3.188405797101453e0 1.82608695652174e1 1.546125420544157e0 1.546125420544157e0
3.7681159420289894e0 1.82608695652174e1 1.5361987464244122e0 1.5361987464244122e0
4.347826086956526e0 1.82608695652174e1 1.5301942174954744e0 1.5301942174954744e0
4.927536231884062e0 1.82608695652174e1 1.5281768396152957e0 1.5281768396152957e0
5.507246376811598e0 1.82608695652174e1 1.5302038041434947e0 1.5302038041434947e0
6.086956521739134e0 1.82608695652174e1 1.5363242188602908e0 1.5363242188602908e0
6.6666666666666705e0 1.82608695652174e1 1.5465790347090453e0 1.5465790347090453e0
7.246376811594207e0 1.82608695652174e1 1.561001150562057e0 1.561001150562057e0
7.826086956521743e0 1.82608695652174e1 1.579615673065447e0 1.579615673065447e0
8.405797101449279e0 1.82608695652174e1 1.6024403054149388e0 1.6024403054149388e0
8.985507246376816e0 1.82608695652174e1 1.6294858375435564e0 1.6294858375435564e0
9.565217391304353e0 1.82608695652174e1 1.6607567104334147e0 1.6607567104334147e0
1.014492753623189e1 1.82608695652174e1 1.696251628787764e0 1.696251628787764e0
1.0724637681159427e1 1.82608695652174e1 1.7359641987742758e0 1.7359641987742758e0
1.1304347826086964e1 1.82608695652174e1 1.7798835706389056e0 1.7798835706389056e0
1.1884057971014501e1 1.82608695652174e1 1.827995069386636e0 1.827995069386636e0
1.2463768115942038e1 1.82608695652174e1 1.880280800175814e0 1.880280800175814e0
1.3043478260869575e1 1.82608695652174e1 1.9367202183792054e0 1.9367202183792054e0
1.3623188405797112e1 1.82608695652174e1 1.9972906572877052e0 1.9972906572877052e0
1.420289855072465e1 1.82608695652174e1 2.0619678090853766e0 2.0619678090853766e0
1.4782608695652186e1 1.82608695652174e1 2.130726156965309e0 2.130726156965309e0
1.5362318840579723e1 1.82608695652174e1 2.2035393580781584e0 2.2035393580781584e0
1.594202898550726e1 1.82608695652174e1 2.280380578428166e0 2.280380578428166e0
1.6521739130434796e1 1.82608695652174e1 2.361222781890991e0 2.361222781890991e0
1.710144927536233e1 1.82608695652174e1 2.446038976269449e0 2.446038976269449e0
1.7681159420289866e1 1.82608695652174e1 2.534802419776839e0 2.534802419776839e0
1.82608695652174e1 1.82608695652174e1 2.6274867915922844e0 2.6274867915922844e0
1.8840579710144937e1 1.82608695652174e1 2.7240663302145998e0 2.7240663302145998e0
1.9420289855072472e1 1.82608695652174e1 2.8245159432921096e0 2.8245159432921096e0
2.0e1 1.82608695652174e1 2.92881129246129e0 2.92881129246129e0

-2.0e1 1.8840579710144937e1 4.502727438083093e0 4.502727438083093e0
-1.9420289855072465e1 1.8840579710144937e1 4.3783136493676205e0 4.3783136493676205e0
-1.884057971014493e1 1.8840579710144937e1 4.256781219329797e0 4.256781219329797e0
-1.8260869565217394e1 1.8840579710144937e1 4.1381072906998995e0 4.1381072906998995e0
-1.768115942028986e1 1.8840579710144937e1 4.022268415469321e0 4.022268415469321e0
-1.7101449275362324e1 1.8840579710144937e1 3.9092406484422706e0 3.9092406484422706e0
-1.652173913043479e1 1.8840579710144937e1 3.798999664340242e0 3.798999664340242e0
-1.5942028985507251e1 1.8840579710144937e1 3.6915209014115655e0 3.6915209014115655e0
-1.5362318840579714e1 1.8840579710144937e1 3.586779734542438e0 3.586779734542438e0
-1.4782608695652177e1 1.8840579710144937e1 3.4847516808132717e0 3.4847516808132717e0
-1.420289855072464e1 1.8840579710144937e1 3.3854126402649793e0 3.3854126402649793e0
-1.3623188405797103e1 1.8840579710144937e1 3.288739174300415e0 3.288739174300415e0
-1.3043478260869566e1 1.8840579710144937e1 3.1947088236108185e0 3.1947088236108185e0
-1.246376811594203e1 1.8840579710144937e1 3.103300466749189e0 3.103300466749189e0
-1.1884057971014492e1 1.8840579710144937e1 3.0144947194375966e0 3.0144947194375966e0
-1.1304347826086955e1 1.8840579710144937e1 2.9282743733649363e0 2.9282743733649363e0
-1.0724637681159418e1 1.8840579710144937e1 2.8446248715873423e0 2.8446248715873423e0
-1.0144927536231881e1 1.8840579710144937e1 2.763534815683622e0 2.763534815683622e0
-9.565217391304344e0 1.8840579710144937e1 2.684996497563411e0 2.684996497563411e0
-8.985507246376807e0 1.8840579710144937e1 2.6090064463267217e0 2.6090064463267217e0
-8.40579710144927e0 1.8840579710144937e1 2.5355659779158173e0 2.5355659779158173e0
-7.826086956521734e0 1.8840579710144937e1 2.4646817326100128e0 2.4646817326100128e0
-7.246376811594198e0 1.8840579710144937e1 2.3963661828585443e0 2.3963661828585443e0
-6.666666666666662e0 1.8840579710144937e1 2.3306380917327014e0 2.3306380917327014e0
-6.0869565217391255e0 1.8840579710144937e1 2.267522900642663e0 2.267522900642663e0
-5.507246376811589e0 1.8840579710144937e1 2.2070530241589714e0 2.2070530241589714e0
-4.927536231884053e0 1.8840579710144937e1 2.1492680300478018e0 2.1492680300478018e0
-4.347826086956517e0 1.8840579710144937e1 2.094214684182482e0 2.094214684182482e0
-3.768115942028981e0 1.8840579710144937e1 2.041946842972674e0 2.041946842972674e0
-3.188405797101445e0 1.8840579710144937e1 1.9925251803994835e0 1.9925251803994835e0
-2.6086956521739086e0 1.8840579710144937e1 1.9460167425753228e0 1.9460167425753228e0
-2.0289855072463725e0 1.8840579710144937e1 1.9024943297346557e0 1.9024943297346557e0
-1.4492753623188364e0 1.8840579710144937e1 1.8620357133354841e0 1.8620357133354841e0
-8.695652173913001e-1 1.8840579710144937e1 1.82472270401651e0 1.82472270401651e0
-2.8985507246376385e-1 1.8840579710144937e1 1.790640093929994e0 1.790640093929994e0
2.898550724637724e-1 1.8840579710144937e1 1.7598745038435861e0 1.7598745038435861e0
8.695652173913087e-1 1.8840579710144937e1 1.7325131707997081e0 1.7325131707997081e0
1.4492753623188448e0 1.8840579710144937e1 1.7086427155660104e0 1.7086427155660104e0
2.028985507246381e0 1.8840579710144937e1 1.6883479302947528e0 1.6883479302947528e0
2.608695652173917e0 1.8840579710144937e1 1.6717106256246381e0 1.6717106256246381e0
3.188405797101453e0 1.8840579710144937e1 1.6588085730136681e0 1.6588085730136681e0
3.7681159420289894e0 1.8840579710144937e1 1.6497145726963063e0 1.6497145726963063e0
4.347826086956526e0 1.8840579710144937e1 1.6444956707849654e0 1.6444956707849654e0
4.927536231884062e0 1.8840579710144937e1 1.6432125412607503e0 1.6432125412607503e0
5.507246376811598e0 1.8840579710144937e1 1.645919040533323e0 1.645919040533323e0
6.086956521739134e0 1.8840579710144937e1 1.6526619344760127e0 1.6526619344760127e0
6.6666666666666705e0 1.8840579710144937e1 1.6634807908549936e0 1.6634807908549936e0
7.246376811594207e0 1.8840579710144937e1 1.6784080242408077e0 1.6784080242408077e0
7.826086956521743e0 1.8840579710144937e1 1.697469076043635e0 1.697469076043635e0
8.405797101449279e0 1.8840579710144937e1 1.720682709334763e0 1.720682709334763e0
8.985507246376816e0 1.8840579710144937e1 1.7480613965634306e0 1.7480613965634306e0
9.565217391304353e0 1.8840579710144937e1 1.779611778008951e0 1.779611778008951e0
1.014492753623189e1 1.8840579710144937e1 1.815335169613588e0 1.815335169613588e0
1.0724637681159427e1 1.8840579710144937e1 1.8552281004773534e0 1.8552281004773534e0
1.1304347826086964e1 1.8840579710144937e1 1.8992828625098843e0 1.8992828625098843e0
1.1884057971014501e1 1.8840579710144937e1 1.9474880572899855e0 1.9474880572899855e0
1.2463768115942038e1 1.8840579710144937e1 1.9998291278737936e0 1.9998291278737936e0
1.3043478260869575e1 1.8840579710144937e1 2.0562888659502025e0 2.0562888659502025e0
1.3623188405797112e1 1.8840579710144937e1 2.1168478872412835e0 2.1168478872412835e0
1.420289855072465e1 1.8840579710144937e1 2.1814850703000332e0 2.1814850703000332e0
1.4782608695652186e1 1.8840579710144937e1 2.250177955817694e0 2.250177955817694e0
1.5362318840579723e1 1.8840579710144937e1 2.3229031051971187e0 2.3229031051971187e0
1.594202898550726e1 1.8840579710144937e1 2.39963641847922e0 2.39963641847922e0
1.6521739130434796e1 1.8840579710144937e1 2.480353412744411e0 2.480353412744411e0
1.710144927536233e1 1.8840579710144937e1 2.5650294628788872e0 2.5650294628788872e0
1.7681159420289866e1 1.8840579710144937e1 2.6536400071309787e0 2.6536400071309787e0
1.82608695652174e1 1.8840579710144937e1 2.7461607202221825e0 2.7461607202221825e0
1.8840579710144937e1 1.8840579710144937e1 2.842567656956703e0 2.842567656956703e0
1.9420289855072472e1 1.8840579710144937e1 2.942837369325937e0 2.942837369325937e0
2.0e1 1.8840579710144937e1 3.0469470000601584e0 3.0469470000601584e0

-2.0e1 1.9420289855072472e1 4.603166128251004e0 4.603166128251004e0
-1.9420289855072465e1 1.9420289855072472e1 4.478583361736854e0 4.478583361736854e0
-1.884057971014493e1 1.9420289855072472e1 4.356888630262521e0 4.356888630262521e0
-1.8260869565217394e1 1.9420289855072472e1 4.238060530432703e0 4.238060530432703e0
-1.768115942028986e1 1.9420289855072472e1 4.122077215458154e0 4.122077215458154e0
-1.7101449275362324e1 1.9420289855072472e1 4.0089164948035165e0 4.0089164948035165e0
-1.652173913043479e1 1.9420289855072472e1 3.8985559557842144e0 3.8985559557842144e0
-1.5942028985507251e1 1.9420289855072472e1 3.790973109537163e0 3.790973109537163e0
-1.5362318840579714e1 1.9420289855072472e1 3.6861455637568894e0 3.6861455637568894e0
-1.4782608695652177e1 1.9420289855072472e1 3.584051224461784e0 3.584051224461784e0
-1.420289855072464e1 1.9420289855072472e1 3.4846685288099297e0 3.4846685288099297e0
-1.3623188405797103e1 1.9420289855072472e1 3.38797671059407e0 3.38797671059407e0
-1.3043478260869566e1 1.9420289855072472e1 3.293956099483669e0 3.293956099483669e0
-1.246376811594203e1 1.9420289855072472e1 3.202588454322713e0 3.202588454322713e0
-1.1884057971014492e1 1.9420289855072472e1 3.1138573298122947e0 3.1138573298122947e0
-1.1304347826086955e1 1.9420289855072472e1 3.027748474691193e0 3.027748474691193e0
-1.0724637681159418e1 1.9420289855072472e1 2.944250258070045e0 2.944250258070045e0
-1.0144927536231881e1 1.9420289855072472e1 2.8633541188845086e0 2.8633541188845086e0
-9.565217391304344e0 1.9420289855072472e1 2.785055031538758e0 2.785055031538758e0
-8.985507246376807e0 1.9420289855072472e1 2.709351978765334e0 2.709351978765334e0
-8.40579710144927e0 1.9420289855072472e1 2.6362484206110888e0 2.6362484206110888e0
-7.826086956521734e0 1.9420289855072472e1 2.5657527463817673e0 2.5657527463817673e0
-7.246376811594198e0 1.9420289855072472e1 2.4978786944790765e0 2.4978786944790765e0
-6.666666666666662e0 1.9420289855072472e1 2.4326457235087515e0 2.4326457235087515e0
-6.0869565217391255e0 1.9420289855072472e1 2.3700793170082055e0 2.3700793170082055e0
-5.507246376811589e0 1.9420289855072472e1 2.310211203824416e0 2.310211203824416e0
-4.927536231884053e0 1.9420289855072472e1 2.2530794767400586e0 2.2530794767400586e0
-4.347826086956517e0 1.9420289855072472e1 2.1987285935379757e0 2.1987285935379757e0
-3.768115942028981e0 1.9420289855072472e1 2.1472092473933384e0 2.1472092473933384e0
-3.188405797101445e0 1.9420289855072472e1 2.098578097293573e0 2.098578097293573e0
-2.6086956521739086e0 1.9420289855072472e1 2.052897354017207e0 2.052897354017207e0
-2.0289855072463725e0 1.9420289855072472e1 2.0102342228592156e0 2.0102342228592156e0
-1.4492753623188364e0 1.9420289855072472e1 1.970660210475901e0 1.970660210475901e0
-8.695652173913001e-1 1.9420289855072472e1 1.934250309555454e0 1.934250309555454e0
-2.8985507246376385e-1 1.9420289855072472e1 1.901082081063816e0 1.901082081063816e0
2.898550724637724e-1 1.9420289855072472e1 1.8712346591168212e0 1.8712346591168212e0
8.695652173913087e-1 1.9420289855072472e1 1.8447877076678212e0 1.8447877076678212e0
1.4492753623188448e0 1.9420289855072472e1 1.8218203608326506e0 1.8218203608326506e0
2.028985507246381e0 1.9420289855072472e1 1.80241017957725e0 1.80241017957725e0
2.608695652173917e0 1.9420289855072472e1 1.7866321565898111e0 1.7866321565898111e0
3.188405797101453e0 1.9420289855072472e1 1.774557798526636e0 1.774557798526636e0
3.7681159420289894e0 1.9420289855072472e1 1.766254310682699e0 1.766254310682699e0
4.347826086956526e0 1.9420289855072472e1 1.7617839038365284e0 1.7617839038365284e0
4.927536231884062e0 1.9420289855072472e1 1.7612032369755506e0 1.7612032369755506e0
5.507246376811598e0 1.9420289855072472e1 1.7645630032749358e0 1.7645630032749358e0
6.086956521739134e0 1.9420289855072472e1 1.771907660517527e0 1.771907660517527e0
6.6666666666666705e0 1.9420289855072472e1 1.7832753014860003e0 1.7832753014860003e0
7.246376811594207e0 1.9420289855072472e1 1.7986976550273326e0 1.7986976550273326e0
7.826086956521743e0 1.9420289855072472e1 1.8182002046789374e0 1.8182002046789374e0
8.405797101449279e0 1.9420289855072472e1 1.841802409046549e0 1.841802409046549e0
8.985507246376816e0 1.9420289855072472e1 1.8695180065318753e0 1.8695180065318753e0
9.565217391304353e0 1.9420289855072472e1 1.9013553864406612e0 1.9013553864406612e0
1.014492753623189e1 1.9420289855072472e1 1.9373180088197581e0 1.9373180088197581e0
1.0724637681159427e1 1.9420289855072472e1 1.9774048564017077e0 1.9774048564017077e0
1.1304347826086964e1 1.9420289855072472e1 2.0216109035906844e0 2.0216109035906844e0
1.1884057971014501e1 1.9420289855072472e1 2.069927589322345e0 2.069927589322345e0
1.2463768115942038e1 1.9420289855072472e1 2.1223432827073263e0 2.1223432827073263e0
1.3043478260869575e1 1.9420289855072472e1 2.178843732484409e0 2.178843732484409e0
1.3623188405797112e1 1.9420289855072472e1 2.2394124933546853e0 2.2394124933546853e0
1.420289855072465e1 1.9420289855072472e1 2.30403132416214e0 2.30403132416214e0
1.4782608695652186e1 1.9420289855072472e1 2.372680554576239e0 2.372680554576239e0
1.5362318840579723e1 1.9420289855072472e1 2.445339418389724e0 2.445339418389724e0
1.594202898550726e1 1.9420289855072472e1 2.52198635276068e0 2.52198635276068e0
1.6521739130434796e1 1.9420289855072472e1 2.602599263707496e0 2.602599263707496e0
1.710144927536233e1 1.9420289855072472e1 2.687155758924699e0 2.687155758924699e0
1.7681159420289866e1 1.9420289855072472e1 2.775633349549202e0 2.775633349549202e0
1.82608695652174e1 1.9420289855072472e1 2.8680096228964356e0 2.8680096228964356e0
1.8840579710144937e1 1.9420289855072472e1 2.9642623884310364e0 2.9642623884310364e0
1.9420289855072472e1 1.9420289855072472e1 3.06436979936376e0 3.06436979936376e0
2.0e1 1.9420289855072472e1 3.168310452299304e0 3.168310452299304e0

-2.0e1 2.0e1 4.707106781186548e0 4.707106781186548e0
-1.9420289855072465e1 2.0e1 4.582371118454601e0 4.582371118454601e0
-1.884057971014493e1 2.0e1 4.460530903647644e0 4.460530903647644e0
-1.8260869565217394e1 2.0e1 4.341566150410746e0 4.341566150410746e0
-1.768115942028986e1 2.0e1 4.225456560965755e0 4.225456560965755e0
-1.7101449275362324e1 2.0e1 4.112181629609646e0 4.112181629609646e0
-1.652173913043479e1 2.0e1 4.001720766466992e0 4.001720766466992e0
-1.5942028985507251e1 2.0e1 3.894053443450221e0 3.894053443450221e0
-1.5362318840579714e1 2.0e1 3.7891593642910344e0 3.7891593642910344e0
-1.4782608695652177e1 2.0e1 3.687018660327663e0 3.687018660327663e0
-1.420289855072464e1 2.0e1 3.5876121134463728e0 3.5876121134463728e0
-1.3623188405797103e1 2.0e1 3.4909214071614123e0 3.4909214071614123e0
-1.3043478260869566e1 2.0e1 3.3969294062558073e0 3.3969294062558073e0
-1.246376811594203e1 2.0e1 3.3056204646783813e0 3.3056204646783813e0
-1.1884057971014492e1 2.0e1 3.216980760486618e0 3.216980760486618e0
-1.1304347826086955e1 2.0e1 3.1309986555336864e0 3.1309986555336864e0
-1.0724637681159418e1 2.0e1 3.04766507632408e0 3.04766507632408e0
-1.0144927536231881e1 2.0e1 2.96697391102166e0 2.96697391102166e0
-9.565217391304344e0 2.0e1 2.88892241601856e0 2.88892241601856e0
-8.985507246376807e0 2.0e1 2.8135116238144855e0 2.8135116238144855e0
-8.40579710144927e0 2.0e1 2.740746742285734e0 2.740746742285734e0
-7.826086956521734e0 2.0e1 2.6706375338357105e0 2.6706375338357105e0
-7.246376811594198e0 2.0e1 2.6031986615279714e0 2.6031986615279714e0
-6.666666666666662e0 2.0e1 2.5384499882390594e0 2.5384499882390594e0
-6.0869565217391255e0 2.0e1 2.4764168142704084e0 2.4764168142704084e0
-5.507246376811589e0 2.0e1 2.4171300388634123e0 2.4171300388634123e0
-4.927536231884053e0 2.0e1 2.3606262317909494e0 2.3606262317909494e0
-4.347826086956517e0 2.0e1 2.3069476027431417e0 2.3069476027431417e0
-3.768115942028981e0 2.0e1 2.2561418586290274e0 2.2561418586290274e0
-3.188405797101445e0 2.0e1 2.2082619421619456e0 2.2082619421619456e0
-2.6086956521739086e0 2.0e1 2.1633656490961233e0 2.1633656490961233e0
-2.0289855072463725e0 2.0e1 2.121515126070562e0 2.121515126070562e0
-1.4492753623188364e0 2.0e1 2.082776255957592e0 2.082776255957592e0
-8.695652173913001e-1 2.0e1 2.0472179426127908e0 2.0472179426127908e0
-2.8985507246376385e-1 2.0e1 2.0149113116497603e0 2.0149113116497603e0
2.898550724637724e-1 2.0e1 1.985928847980569e0 1.985928847980569e0
8.695652173913087e-1 2.0e1 1.9603434940601767e0 1.9603434940601767e0
1.4492753623188448e0 2.0e1 1.9382277348006516e0 1.9382277348006516e0
2.028985507246381e0 2.0e1 1.9196526958155966e0 1.9196526958155966e0
2.608695652173917e0 2.0e1 1.9046872809605875e0 1.9046872809605875e0
3.188405797101453e0 2.0e1 1.8933973731079554e0 1.8933973731079554e0
3.7681159420289894e0 2.0e1 1.8858451188967025e0 1.8858451188967025e0
4.347826086956526e0 2.0e1 1.8820883140810545e0 1.8820883140810545e0
4.927536231884062e0 2.0e1 1.8821799013743514e0 1.8821799013743514e0
5.507246376811598e0 2.0e1 1.8861675876856314e0 1.8861675876856314e0
6.086956521739134e0 2.0e1 1.894093582705017e0 1.894093582705017e0
6.6666666666666705e0 2.0e1 1.9059944562053848e0 1.9059944562053848e0
7.246376811594207e0 2.0e1 1.9219011074281296e0 1.9219011074281296e0
7.826086956521743e0 2.0e1 1.9418388366746864e0 1.9418388366746864e0
8.405797101449279e0 2.0e1 1.9658275068215965e0 1.9658275068215965e0
8.985507246376816e0 2.0e1 1.993881780932416e0 1.993881780932416e0
9.565217391304353e0 2.0e1 2.026011421410551e0 2.026011421410551e0
1.014492753623189e1 2.0e1 2.0622216361322994e0 2.0622216361322994e0
1.0724637681159427e1 2.0e1 2.1025134575973654e0 2.1025134575973654e0
1.1304347826086964e1 2.0e1 2.1468841421978837e0 2.1468841421978837e0
1.1884057971014501e1 2.0e1 2.1953275780977135e0 2.1953275780977135e0
1.2463768115942038e1 2.0e1 2.2478346918013505e0 2.2478346918013505e0
1.3043478260869575e1 2.0e1 2.3043938451619637e0 2.3043938451619637e0
1.3623188405797112e1 2.0e1 2.3649912162370352e0 2.3649912162370352e0
1.420289855072465e1 2.0e1 2.4296111589753897e0 2.4296111589753897e0
1.4782608695652186e1 2.0e1 2.498236538160052e0 2.498236538160052e0
1.5362318840579723e1 2.0e1 2.5708490373052717e0 2.5708490373052717e0
1.594202898550726e1 2.0e1 2.6474294382973134e0 2.6474294382973134e0
1.6521739130434796e1 2.0e1 2.7279578724744096e0 2.7279578724744096e0
1.710144927536233e1 2.0e1 2.81241404356826e0 2.81241404356826e0
1.7681159420289866e1 2.0e1 2.900777423491295e0 2.900777423491295e0
1.82608695652174e1 2.0e1 2.9930274223680833e0 2.9930274223680833e0
1.8840579710144937e1 2.0e1 3.0891435344956055e0 3.0891435344956055e0
1.9420289855072472e1 2.0e1 3.1891054620957053e0 3.1891054620957053e0
2.0e1 2.0e1 3.2928932188134525e0 3.2928932188134525e0


==> tikz-ext/largeqham-contours0_contourtmp7.dat <==
-2.0e1 -2.0e1 4.707106781186548e0 4.707106781186548e0
-1.9420289855072465e1 -2.0e1 4.582371118454601e0 4.582371118454601e0
-1.884057971014493e1 -2.0e1 4.460530903647644e0 4.460530903647644e0
-1.8260869565217394e1 -2.0e1 4.341566150410746e0 4.341566150410746e0
-1.768115942028986e1 -2.0e1 4.225456560965755e0 4.225456560965755e0
-1.7101449275362324e1 -2.0e1 4.112181629609646e0 4.112181629609646e0
-1.652173913043479e1 -2.0e1 4.001720766466992e0 4.001720766466992e0
-1.5942028985507251e1 -2.0e1 3.894053443450221e0 3.894053443450221e0
-1.5362318840579714e1 -2.0e1 3.7891593642910344e0 3.7891593642910344e0
-1.4782608695652177e1 -2.0e1 3.687018660327663e0 3.687018660327663e0
-1.420289855072464e1 -2.0e1 3.5876121134463728e0 3.5876121134463728e0
-1.3623188405797103e1 -2.0e1 3.4909214071614123e0 3.4909214071614123e0
-1.3043478260869566e1 -2.0e1 3.3969294062558073e0 3.3969294062558073e0
-1.246376811594203e1 -2.0e1 3.3056204646783813e0 3.3056204646783813e0
-1.1884057971014492e1 -2.0e1 3.216980760486618e0 3.216980760486618e0
-1.1304347826086955e1 -2.0e1 3.1309986555336864e0 3.1309986555336864e0
-1.0724637681159418e1 -2.0e1 3.04766507632408e0 3.04766507632408e0
-1.0144927536231881e1 -2.0e1 2.96697391102166e0 2.96697391102166e0
-9.565217391304344e0 -2.0e1 2.88892241601856e0 2.88892241601856e0
-8.985507246376807e0 -2.0e1 2.8135116238144855e0 2.8135116238144855e0
-8.40579710144927e0 -2.0e1 2.740746742285734e0 2.740746742285734e0
-7.826086956521734e0 -2.0e1 2.6706375338357105e0 2.6706375338357105e0
-7.246376811594198e0 -2.0e1 2.6031986615279714e0 2.6031986615279714e0
-6.666666666666662e0 -2.0e1 2.5384499882390594e0 2.5384499882390594e0
-6.0869565217391255e0 -2.0e1 2.4764168142704084e0 2.4764168142704084e0
-5.507246376811589e0 -2.0e1 2.4171300388634123e0 2.4171300388634123e0
-4.927536231884053e0 -2.0e1 2.3606262317909494e0 2.3606262317909494e0
-4.347826086956517e0 -2.0e1 2.3069476027431417e0 2.3069476027431417e0
-3.768115942028981e0 -2.0e1 2.2561418586290274e0 2.2561418586290274e0
-3.188405797101445e0 -2.0e1 2.2082619421619456e0 2.2082619421619456e0
-2.6086956521739086e0 -2.0e1 2.1633656490961233e0 2.1633656490961233e0
-2.0289855072463725e0 -2.0e1 2.121515126070562e0 2.121515126070562e0
-1.4492753623188364e0 -2.0e1 2.082776255957592e0 2.082776255957592e0
-8.695652173913001e-1 -2.0e1 2.0472179426127908e0 2.0472179426127908e0
-2.8985507246376385e-1 -2.0e1 2.0149113116497603e0 2.0149113116497603e0
2.898550724637724e-1 -2.0e1 1.985928847980569e0 1.985928847980569e0
8.695652173913087e-1 -2.0e1 1.9603434940601767e0 1.9603434940601767e0
1.4492753623188448e0 -2.0e1 1.9382277348006516e0 1.9382277348006516e0
2.028985507246381e0 -2.0e1 1.9196526958155966e0 1.9196526958155966e0
2.608695652173917e0 -2.0e1 1.9046872809605875e0 1.9046872809605875e0
3.188405797101453e0 -2.0e1 1.8933973731079554e0 1.8933973731079554e0
3.7681159420289894e0 -2.0e1 1.8858451188967025e0 1.8858451188967025e0
4.347826086956526e0 -2.0e1 1.8820883140810545e0 1.8820883140810545e0
4.927536231884062e0 -2.0e1 1.8821799013743514e0 1.8821799013743514e0
5.507246376811598e0 -2.0e1 1.8861675876856314e0 1.8861675876856314e0
6.086956521739134e0 -2.0e1 1.894093582705017e0 1.894093582705017e0
6.6666666666666705e0 -2.0e1 1.9059944562053848e0 1.9059944562053848e0
7.246376811594207e0 -2.0e1 1.9219011074281296e0 1.9219011074281296e0
7.826086956521743e0 -2.0e1 1.9418388366746864e0 1.9418388366746864e0
8.405797101449279e0 -2.0e1 1.9658275068215965e0 1.9658275068215965e0
8.985507246376816e0 -2.0e1 1.993881780932416e0 1.993881780932416e0
9.565217391304353e0 -2.0e1 2.026011421410551e0 2.026011421410551e0
1.014492753623189e1 -2.0e1 2.0622216361322994e0 2.0622216361322994e0
1.0724637681159427e1 -2.0e1 2.1025134575973654e0 2.1025134575973654e0
1.1304347826086964e1 -2.0e1 2.1468841421978837e0 2.1468841421978837e0
1.1884057971014501e1 -2.0e1 2.1953275780977135e0 2.1953275780977135e0
1.2463768115942038e1 -2.0e1 2.2478346918013505e0 2.2478346918013505e0
1.3043478260869575e1 -2.0e1 2.3043938451619637e0 2.3043938451619637e0
1.3623188405797112e1 -2.0e1 2.3649912162370352e0 2.3649912162370352e0
1.420289855072465e1 -2.0e1 2.4296111589753897e0 2.4296111589753897e0
1.4782608695652186e1 -2.0e1 2.498236538160052e0 2.498236538160052e0
1.5362318840579723e1 -2.0e1 2.5708490373052717e0 2.5708490373052717e0
1.594202898550726e1 -2.0e1 2.6474294382973134e0 2.6474294382973134e0
1.6521739130434796e1 -2.0e1 2.7279578724744096e0 2.7279578724744096e0
1.710144927536233e1 -2.0e1 2.81241404356826e0 2.81241404356826e0
1.7681159420289866e1 -2.0e1 2.900777423491295e0 2.900777423491295e0
1.82608695652174e1 -2.0e1 2.9930274223680833e0 2.9930274223680833e0
1.8840579710144937e1 -2.0e1 3.0891435344956055e0 3.0891435344956055e0
1.9420289855072472e1 -2.0e1 3.1891054620957053e0 3.1891054620957053e0
2.0e1 -2.0e1 3.2928932188134525e0 3.2928932188134525e0

-2.0e1 -1.9420289855072465e1 4.603166128251003e0 4.603166128251003e0
-1.9420289855072465e1 -1.9420289855072465e1 4.4785833617368525e0 4.4785833617368525e0
-1.884057971014493e1 -1.9420289855072465e1 4.356888630262519e0 4.356888630262519e0
-1.8260869565217394e1 -1.9420289855072465e1 4.238060530432702e0 4.238060530432702e0
-1.768115942028986e1 -1.9420289855072465e1 4.1220772154581535e0 4.1220772154581535e0
-1.7101449275362324e1 -1.9420289855072465e1 4.008916494803515e0 4.008916494803515e0
-1.652173913043479e1 -1.9420289855072465e1 3.8985559557842127e0 3.8985559557842127e0
-1.5942028985507251e1 -1.9420289855072465e1 3.7909731095371617e0 3.7909731095371617e0
-1.5362318840579714e1 -1.9420289855072465e1 3.686145563756888e0 3.686145563756888e0
-1.4782608695652177e1 -1.9420289855072465e1 3.584051224461782e0 3.584051224461782e0
-1.420289855072464e1 -1.9420289855072465e1 3.4846685288099284e0 3.4846685288099284e0
-1.3623188405797103e1 -1.9420289855072465e1 3.3879767105940686e0 3.3879767105940686e0
-1.3043478260869566e1 -1.9420289855072465e1 3.293956099483668e0 3.293956099483668e0
-1.246376811594203e1 -1.9420289855072465e1 3.202588454322712e0 3.202588454322712e0
-1.1884057971014492e1 -1.9420289855072465e1 3.1138573298122934e0 3.1138573298122934e0
-1.1304347826086955e1 -1.9420289855072465e1 3.027748474691192e0 3.027748474691192e0
-1.0724637681159418e1 -1.9420289855072465e1 2.944250258070044e0 2.944250258070044e0
-1.0144927536231881e1 -1.9420289855072465e1 2.8633541188845077e0 2.8633541188845077e0
-9.565217391304344e0 -1.9420289855072465e1 2.7850550315387568e0 2.7850550315387568e0
-8.985507246376807e0 -1.9420289855072465e1 2.709351978765332e0 2.709351978765332e0
-8.40579710144927e0 -1.9420289855072465e1 2.6362484206110874e0 2.6362484206110874e0
-7.826086956521734e0 -1.9420289855072465e1 2.565752746381766e0 2.565752746381766e0
-7.246376811594198e0 -1.9420289855072465e1 2.497878694479075e0 2.497878694479075e0
-6.666666666666662e0 -1.9420289855072465e1 2.4326457235087506e0 2.4326457235087506e0
-6.0869565217391255e0 -1.9420289855072465e1 2.370079317008204e0 2.370079317008204e0
-5.507246376811589e0 -1.9420289855072465e1 2.310211203824415e0 2.310211203824415e0
-4.927536231884053e0 -1.9420289855072465e1 2.2530794767400573e0 2.2530794767400573e0
-4.347826086956517e0 -1.9420289855072465e1 2.1987285935379743e0 2.1987285935379743e0
-3.768115942028981e0 -1.9420289855072465e1 2.147209247393337e0 2.147209247393337e0
-3.188405797101445e0 -1.9420289855072465e1 2.0985780972935713e0 2.0985780972935713e0
-2.6086956521739086e0 -1.9420289855072465e1 2.0528973540172055e0 2.0528973540172055e0
-2.0289855072463725e0 -1.9420289855072465e1 2.0102342228592143e0 2.0102342228592143e0
-1.4492753623188364e0 -1.9420289855072465e1 1.9706602104758995e0 1.9706602104758995e0
-8.695652173913001e-1 -1.9420289855072465e1 1.9342503095554529e0 1.9342503095554529e0
-2.8985507246376385e-1 -1.9420289855072465e1 1.9010820810638147e0 1.9010820810638147e0
2.898550724637724e-1 -1.9420289855072465e1 1.8712346591168199e0 1.8712346591168199e0
8.695652173913087e-1 -1.9420289855072465e1 1.8447877076678199e0 1.8447877076678199e0
1.4492753623188448e0 -1.9420289855072465e1 1.821820360832649e0 1.821820360832649e0
2.028985507246381e0 -1.9420289855072465e1 1.8024101795772487e0 1.8024101795772487e0
2.608695652173917e0 -1.9420289855072465e1 1.7866321565898096e0 1.7866321565898096e0
3.188405797101453e0 -1.9420289855072465e1 1.7745577985266345e0 1.7745577985266345e0
3.7681159420289894e0 -1.9420289855072465e1 1.7662543106826973e0 1.7662543106826973e0
4.347826086956526e0 -1.9420289855072465e1 1.761783903836527e0 1.761783903836527e0
4.927536231884062e0 -1.9420289855072465e1 1.761203236975549e0 1.761203236975549e0
5.507246376811598e0 -1.9420289855072465e1 1.7645630032749342e0 1.7645630032749342e0
6.086956521739134e0 -1.9420289855072465e1 1.7719076605175257e0 1.7719076605175257e0
6.6666666666666705e0 -1.9420289855072465e1 1.7832753014859988e0 1.7832753014859988e0
7.246376811594207e0 -1.9420289855072465e1 1.7986976550273313e0 1.7986976550273313e0
7.826086956521743e0 -1.9420289855072465e1 1.818200204678936e0 1.818200204678936e0
8.405797101449279e0 -1.9420289855072465e1 1.8418024090465472e0 1.8418024090465472e0
8.985507246376816e0 -1.9420289855072465e1 1.869518006531874e0 1.869518006531874e0
9.565217391304353e0 -1.9420289855072465e1 1.9013553864406598e0 1.9013553864406598e0
1.014492753623189e1 -1.9420289855072465e1 1.9373180088197566e0 1.9373180088197566e0
1.0724637681159427e1 -1.9420289855072465e1 1.9774048564017064e0 1.9774048564017064e0
1.1304347826086964e1 -1.9420289855072465e1 2.021610903590683e0 2.021610903590683e0
1.1884057971014501e1 -1.9420289855072465e1 2.069927589322343e0 2.069927589322343e0
1.2463768115942038e1 -1.9420289855072465e1 2.122343282707325e0 2.122343282707325e0
1.3043478260869575e1 -1.9420289855072465e1 2.178843732484408e0 2.178843732484408e0
1.3623188405797112e1 -1.9420289855072465e1 2.239412493354683e0 2.239412493354683e0
1.420289855072465e1 -1.9420289855072465e1 2.304031324162138e0 2.304031324162138e0
1.4782608695652186e1 -1.9420289855072465e1 2.3726805545762373e0 2.3726805545762373e0
1.5362318840579723e1 -1.9420289855072465e1 2.4453394183897226e0 2.4453394183897226e0
1.594202898550726e1 -1.9420289855072465e1 2.5219863527606776e0 2.5219863527606776e0
1.6521739130434796e1 -1.9420289855072465e1 2.6025992637074937e0 2.6025992637074937e0
1.710144927536233e1 -1.9420289855072465e1 2.687155758924697e0 2.687155758924697e0
1.7681159420289866e1 -1.9420289855072465e1 2.7756333495492007e0 2.7756333495492007e0
1.82608695652174e1 -1.9420289855072465e1 2.868009622896434e0 2.868009622896434e0
1.8840579710144937e1 -1.9420289855072465e1 2.9642623884310355e0 2.9642623884310355e0
1.9420289855072472e1 -1.9420289855072465e1 3.0643697993637593e0 3.0643697993637593e0
2.0e1 -1.9420289855072465e1 3.168310452299302e0 3.168310452299302e0

-2.0e1 -1.884057971014493e1 4.502727438083091e0 4.502727438083091e0
-1.9420289855072465e1 -1.884057971014493e1 4.378313649367619e0 4.378313649367619e0
-1.884057971014493e1 -1.884057971014493e1 4.256781219329795e0 4.256781219329795e0
-1.8260869565217394e1 -1.884057971014493e1 4.138107290699898e0 4.138107290699898e0
-1.768115942028986e1 -1.884057971014493e1 4.02226841546932e0 4.02226841546932e0
-1.7101449275362324e1 -1.884057971014493e1 3.9092406484422693e0 3.9092406484422693e0
-1.652173913043479e1 -1.884057971014493e1 3.7989996643402404e0 3.7989996643402404e0
-1.5942028985507251e1 -1.884057971014493e1 3.6915209014115646e0 3.6915209014115646e0
-1.5362318840579714e1 -1.884057971014493e1 3.5867797345424366e0 3.5867797345424366e0
-1.4782608695652177e1 -1.884057971014493e1 3.48475168081327e0 3.48475168081327e0
-1.420289855072464e1 -1.884057971014493e1 3.385412640264978e0 3.385412640264978e0
-1.3623188405797103e1 -1.884057971014493e1 3.2887391743004133e0 3.2887391743004133e0
-1.3043478260869566e1 -1.884057971014493e1 3.194708823610817e0 3.194708823610817e0
-1.246376811594203e1 -1.884057971014493e1 3.1033004667491877e0 3.1033004667491877e0
-1.1884057971014492e1 -1.884057971014493e1 3.0144947194375957e0 3.0144947194375957e0
-1.1304347826086955e1 -1.884057971014493e1 2.928274373364935e0 2.928274373364935e0
-1.0724637681159418e1 -1.884057971014493e1 2.8446248715873415e0 2.8446248715873415e0
-1.0144927536231881e1 -1.884057971014493e1 2.7635348156836206e0 2.7635348156836206e0
-9.565217391304344e0 -1.884057971014493e1 2.68499649756341e0 2.68499649756341e0
-8.985507246376807e0 -1.884057971014493e1 2.60900644632672e0 2.60900644632672e0
-8.40579710144927e0 -1.884057971014493e1 2.535565977915816e0 2.535565977915816e0
-7.826086956521734e0 -1.884057971014493e1 2.464681732610011e0 2.464681732610011e0
-7.246376811594198e0 -1.884057971014493e1 2.3963661828585434e0 2.3963661828585434e0
-6.666666666666662e0 -1.884057971014493e1 2.3306380917327e0 2.3306380917327e0
-6.0869565217391255e0 -1.884057971014493e1 2.267522900642662e0 2.267522900642662e0
-5.507246376811589e0 -1.884057971014493e1 2.20705302415897e0 2.20705302415897e0
-4.927536231884053e0 -1.884057971014493e1 2.1492680300478e0 2.1492680300478e0
-4.347826086956517e0 -1.884057971014493e1 2.09421468418248e0 2.09421468418248e0
-3.768115942028981e0 -1.884057971014493e1 2.041946842972673e0 2.041946842972673e0
-3.188405797101445e0 -1.884057971014493e1 1.9925251803994823e0 1.9925251803994823e0
-2.6086956521739086e0 -1.884057971014493e1 1.9460167425753214e0 1.9460167425753214e0
-2.0289855072463725e0 -1.884057971014493e1 1.9024943297346544e0 1.9024943297346544e0
-1.4492753623188364e0 -1.884057971014493e1 1.8620357133354826e0 1.8620357133354826e0
-8.695652173913001e-1 -1.884057971014493e1 1.8247227040165086e0 1.8247227040165086e0
-2.8985507246376385e-1 -1.884057971014493e1 1.7906400939299927e0 1.7906400939299927e0
2.898550724637724e-1 -1.884057971014493e1 1.7598745038435848e0 1.7598745038435848e0
8.695652173913087e-1 -1.884057971014493e1 1.7325131707997068e0 1.7325131707997068e0
1.4492753623188448e0 -1.884057971014493e1 1.7086427155660089e0 1.7086427155660089e0
2.028985507246381e0 -1.884057971014493e1 1.6883479302947515e0 1.6883479302947515e0
2.608695652173917e0 -1.884057971014493e1 1.6717106256246368e0 1.6717106256246368e0
3.188405797101453e0 -1.884057971014493e1 1.6588085730136664e0 1.6588085730136664e0
3.7681159420289894e0 -1.884057971014493e1 1.649714572696305e0 1.649714572696305e0
4.347826086956526e0 -1.884057971014493e1 1.6444956707849638e0 1.6444956707849638e0
4.927536231884062e0 -1.884057971014493e1 1.643212541260749e0 1.643212541260749e0
5.507246376811598e0 -1.884057971014493e1 1.6459190405333217e0 1.6459190405333217e0
6.086956521739134e0 -1.884057971014493e1 1.652661934476011e0 1.652661934476011e0
6.6666666666666705e0 -1.884057971014493e1 1.6634807908549918e0 1.6634807908549918e0
7.246376811594207e0 -1.884057971014493e1 1.6784080242408062e0 1.6784080242408062e0
7.826086956521743e0 -1.884057971014493e1 1.6974690760436335e0 1.6974690760436335e0
8.405797101449279e0 -1.884057971014493e1 1.7206827093347616e0 1.7206827093347616e0
8.985507246376816e0 -1.884057971014493e1 1.7480613965634293e0 1.7480613965634293e0
9.565217391304353e0 -1.884057971014493e1 1.7796117780089498e0 1.7796117780089498e0
1.014492753623189e1 -1.884057971014493e1 1.8153351696135864e0 1.8153351696135864e0
1.0724637681159427e1 -1.884057971014493e1 1.8552281004773519e0 1.8552281004773519e0
1.1304347826086964e1 -1.884057971014493e1 1.8992828625098828e0 1.8992828625098828e0
1.1884057971014501e1 -1.884057971014493e1 1.947488057289984e0 1.947488057289984e0
1.2463768115942038e1 -1.884057971014493e1 1.999829127873792e0 1.999829127873792e0
1.3043478260869575e1 -1.884057971014493e1 2.0562888659502017e0 2.0562888659502017e0
1.3623188405797112e1 -1.884057971014493e1 2.1168478872412813e0 2.1168478872412813e0
1.420289855072465e1 -1.884057971014493e1 2.1814850703000315e0 2.1814850703000315e0
1.4782608695652186e1 -1.884057971014493e1 2.2501779558176924e0 2.2501779558176924e0
1.5362318840579723e1 -1.884057971014493e1 2.322903105197117e0 2.322903105197117e0
1.594202898550726e1 -1.884057971014493e1 2.399636418479218e0 2.399636418479218e0
1.6521739130434796e1 -1.884057971014493e1 2.4803534127444093e0 2.4803534127444093e0
1.710144927536233e1 -1.884057971014493e1 2.5650294628788854e0 2.5650294628788854e0
1.7681159420289866e1 -1.884057971014493e1 2.6536400071309774e0 2.6536400071309774e0
1.82608695652174e1 -1.884057971014493e1 2.7461607202221803e0 2.7461607202221803e0
1.8840579710144937e1 -1.884057971014493e1 2.842567656956702e0 2.842567656956702e0
1.9420289855072472e1 -1.884057971014493e1 2.9428373693259355e0 2.9428373693259355e0
2.0e1 -1.884057971014493e1 3.0469470000601566e0 3.0469470000601566e0

-2.0e1 -1.8260869565217394e1 4.40578228031754e0 4.40578228031754e0
-1.9420289855072465e1 -1.8260869565217394e1 4.281554210037028e0 4.281554210037028e0
-1.884057971014493e1 -1.8260869565217394e1 4.16020168070748e0 4.16020168070748e0
-1.8260869565217394e1 -1.8260869565217394e1 4.041700353965377e0 4.041700353965377e0
-1.768115942028986e1 -1.8260869565217394e1 3.926025137459041e0 3.926025137459041e0
-1.7101449275362324e1 -1.8260869565217394e1 3.8131502696872883e0 3.8131502696872883e0
-1.652173913043479e1 -1.8260869565217394e1 3.703049429829241e0 3.703049429829241e0
-1.5942028985507251e1 -1.8260869565217394e1 3.5956958760981994e0 3.5956958760981994e0
-1.5362318840579714e1 -1.8260869565217394e1 3.4910626162969782e0 3.4910626162969782e0
-1.4782608695652177e1 -1.8260869565217394e1 3.389122614301236e0 3.389122614301236e0
-1.420289855072464e1 -1.8260869565217394e1 3.2898490361152155e0 3.2898490361152155e0
-1.3623188405797103e1 -1.8260869565217394e1 3.1932155388895724e0 3.1932155388895724e0
-1.3043478260869566e1 -1.8260869565217394e1 3.099196605817396e0 3.099196605817396e0
-1.246376811594203e1 -1.8260869565217394e1 3.007767929082749e0 3.007767929082749e0
-1.1884057971014492e1 -1.8260869565217394e1 2.9189068419765265e0 2.9189068419765265e0
-1.1304347826086955e1 -1.8260869565217394e1 2.8325927998714944e0 2.8325927998714944e0
-1.0724637681159418e1 -1.8260869565217394e1 2.7488079079260004e0 2.7488079079260004e0
-1.0144927536231881e1 -1.8260869565217394e1 2.667537491145026e0 2.667537491145026e0
-9.565217391304344e0 -1.8260869565217394e1 2.5887706997745275e0 2.5887706997745275e0
-8.985507246376807e0 -1.8260869565217394e1 2.512501139982176e0 2.512501139982176e0
-8.40579710144927e0 -1.8260869565217394e1 2.4387275164712214e0 2.4387275164712214e0
-7.826086956521734e0 -1.8260869565217394e1 2.36745427022378e0 2.36745427022378e0
-7.246376811594198e0 -1.8260869565217394e1 2.2986921911728753e0 2.2986921911728753e0
-6.666666666666662e0 -1.8260869565217394e1 2.2324589825142294e0 2.2324589825142294e0
-6.0869565217391255e0 -1.8260869565217394e1 2.1687797508939646e0 2.1687797508939646e0
-5.507246376811589e0 -1.8260869565217394e1 2.1076873951843798e0 2.1076873951843798e0
-4.927536231884053e0 -1.8260869565217394e1 2.049222866328836e0 2.049222866328836e0
-4.347826086956517e0 -1.8260869565217394e1 1.9934352721075523e0 1.9934352721075523e0
-3.768115942028981e0 -1.8260869565217394e1 1.940381803880148e0 1.940381803880148e0
-3.188405797101445e0 -1.8260869565217394e1 1.8901274675045747e0 1.8901274675045747e0
-2.6086956521739086e0 -1.8260869565217394e1 1.842744607655079e0 1.842744607655079e0
-2.0289855072463725e0 -1.8260869565217394e1 1.79831222340734e0 1.79831222340734e0
-1.4492753623188364e0 -1.8260869565217394e1 1.7569150827666584e0 1.7569150827666584e0
-8.695652173913001e-1 -1.8260869565217394e1 1.7186426541413478e0 1.7186426541413478e0
-2.8985507246376385e-1 -1.8260869565217394e1 1.6835878828313031e0 1.6835878828313031e0
2.898550724637724e-1 -1.8260869565217394e1 1.6518458495778556e0 1.6518458495778556e0
8.695652173913087e-1 -1.8260869565217394e1 1.623512355310449e0 1.623512355310449e0
1.4492753623188448e0 -1.8260869565217394e1 1.5986824807704147e0 1.5986824807704147e0
2.028985507246381e0 -1.8260869565217394e1 1.577449171257647e0 1.577449171257647e0
2.608695652173917e0 -1.8260869565217394e1 1.5599018951804606e0 1.5599018951804606e0
3.188405797101453e0 -1.8260869565217394e1 1.5461254205441557e0 1.5461254205441557e0
3.7681159420289894e0 -1.8260869565217394e1 1.536198746424411e0 1.536198746424411e0
4.347826086956526e0 -1.8260869565217394e1 1.5301942174954732e0 1.5301942174954732e0
4.927536231884062e0 -1.8260869565217394e1 1.5281768396152946e0 1.5281768396152946e0
5.507246376811598e0 -1.8260869565217394e1 1.5302038041434936e0 1.5302038041434936e0
6.086956521739134e0 -1.8260869565217394e1 1.5363242188602897e0 1.5363242188602897e0
6.6666666666666705e0 -1.8260869565217394e1 1.546579034709044e0 1.546579034709044e0
7.246376811594207e0 -1.8260869565217394e1 1.5610011505620558e0 1.5610011505620558e0
7.826086956521743e0 -1.8260869565217394e1 1.5796156730654458e0 1.5796156730654458e0
8.405797101449279e0 -1.8260869565217394e1 1.6024403054149376e0 1.6024403054149376e0
8.985507246376816e0 -1.8260869565217394e1 1.6294858375435548e0 1.6294858375435548e0
9.565217391304353e0 -1.8260869565217394e1 1.6607567104334133e0 1.6607567104334133e0
1.014492753623189e1 -1.8260869565217394e1 1.6962516287877625e0 1.6962516287877625e0
1.0724637681159427e1 -1.8260869565217394e1 1.7359641987742742e0 1.7359641987742742e0
1.1304347826086964e1 -1.8260869565217394e1 1.7798835706389045e0 1.7798835706389045e0
1.1884057971014501e1 -1.8260869565217394e1 1.8279950693866347e0 1.8279950693866347e0
1.2463768115942038e1 -1.8260869565217394e1 1.880280800175813e0 1.880280800175813e0
1.3043478260869575e1 -1.8260869565217394e1 1.9367202183792038e0 1.9367202183792038e0
1.3623188405797112e1 -1.8260869565217394e1 1.9972906572877043e0 1.9972906572877043e0
1.420289855072465e1 -1.8260869565217394e1 2.0619678090853757e0 2.0619678090853757e0
1.4782608695652186e1 -1.8260869565217394e1 2.130726156965308e0 2.130726156965308e0
1.5362318840579723e1 -1.8260869565217394e1 2.203539358078157e0 2.203539358078157e0
1.594202898550726e1 -1.8260869565217394e1 2.280380578428165e0 2.280380578428165e0
1.6521739130434796e1 -1.8260869565217394e1 2.36122278189099e0 2.36122278189099e0
1.710144927536233e1 -1.8260869565217394e1 2.446038976269448e0 2.446038976269448e0
1.7681159420289866e1 -1.8260869565217394e1 2.5348024197768373e0 2.5348024197768373e0
1.82608695652174e1 -1.8260869565217394e1 2.6274867915922826e0 2.6274867915922826e0
1.8840579710144937e1 -1.8260869565217394e1 2.7240663302145984e0 2.7240663302145984e0
1.9420289855072472e1 -1.8260869565217394e1 2.8245159432921083e0 2.8245159432921083e0
2.0e1 -1.8260869565217394e1 2.9288112924612886e0 2.9288112924612886e0

-2.0e1 -1.768115942028986e1 4.312320766701784e0 4.312320766701784e0
-1.9420289855072465e1 -1.768115942028986e1 4.188295766240561e0 4.188295766240561e0
-1.884057971014493e1 -1.768115942028986e1 4.06714147803779e0 4.06714147803779e0
-1.8260869565217394e1 -1.768115942028986e1 3.94883206725711e0 3.94883206725711e0
-1.768115942028986e1 -1.768115942028986e1 3.833340765643596e0 3.833340765643596e0
-1.7101449275362324e1 -1.768115942028986e1 3.7206399446449416e0 3.7206399446449416e0
-1.652173913043479e1 -1.768115942028986e1 3.6107012147065607e0 3.6107012147065607e0
-1.5942028985507251e1 -1.768115942028986e1 3.50349555489948e0 3.50349555489948e0
-1.5362318840579714e1 -1.768115942028986e1 3.3989934773111217e0 3.3989934773111217e0
-1.4782608695652177e1 -1.768115942028986e1 3.2971652308118906e0 3.2971652308118906e0
-1.420289855072464e1 -1.768115942028986e1 3.1979810488633893e0 3.1979810488633893e0
-1.3623188405797103e1 -1.768115942028986e1 3.1014114459070976e0 3.1014114459070976e0
-1.3043478260869566e1 -1.768115942028986e1 3.0074275665076318e0 3.0074275665076318e0
-1.246376811594203e1 -1.768115942028986e1 2.9160015907577597e0 2.9160015907577597e0
-1.1884057971014492e1 -1.768115942028986e1 2.8271071984148257e0 2.8271071984148257e0
-1.1304347826086955e1 -1.768115942028986e1 2.7407200927623894e0 2.7407200927623894e0
-1.0724637681159418e1 -1.768115942028986e1 2.6568185832161757e0 2.6568185832161757e0
-1.0144927536231881e1 -1.768115942028986e1 2.5753842231755826e0 2.5753842231755826e0
-9.565217391304344e0 -1.768115942028986e1 2.4964024965440688e0 2.4964024965440688e0
-8.985507246376807e0 -1.768115942028986e1 2.4198635427277635e0 2.4198635427277635e0
-8.40579710144927e0 -1.768115942028986e1 2.345762905850387e0 2.345762905850387e0
-7.826086956521734e0 -1.768115942028986e1 2.274102289541487e0 2.274102289541487e0
-7.246376811594198e0 -1.768115942028986e1 2.2048902941904562e0 2.2048902941904562e0
-6.666666666666662e0 -1.768115942028986e1 2.138143109320536e0 2.138143109320536e0
-6.0869565217391255e0 -1.768115942028986e1 2.073885130112753e0 2.073885130112753e0
-5.507246376811589e0 -1.768115942028986e1 2.012149464546948e0 2.012149464546948e0
-4.927536231884053e0 -1.768115942028986e1 1.952978296599492e0 1.952978296599492e0
-4.347826086956517e0 -1.768115942028986e1 1.896423071895656e0 1.896423071895656e0
-3.768115942028981e0 -1.768115942028986e1 1.84254447552472e0 1.84254447552472e0
-3.188405797101445e0 -1.768115942028986e1 1.7914121775994756e0 1.7914121775994756e0
-2.6086956521739086e0 -1.768115942028986e1 1.7431043305711473e0 1.7431043305711473e0
-2.0289855072463725e0 -1.768115942028986e1 1.697706813018883e0 1.697706813018883e0
-1.4492753623188364e0 -1.768115942028986e1 1.6553122270529173e0 1.6553122270529173e0
-8.695652173913001e-1 -1.768115942028986e1 1.6160186697648014e0 1.6160186697648014e0
-2.8985507246376385e-1 -1.768115942028986e1 1.5799283122829897e0 1.5799283122829897e0
2.898550724637724e-1 -1.768115942028986e1 1.5471458318043876e0 1.5471458318043876e0
8.695652173913087e-1 -1.768115942028986e1 1.5177767513652145e0 1.5177767513652145e0
1.4492753623188448e0 -1.768115942028986e1 1.4919257481623744e0 1.4919257481623744e0
2.028985507246381e0 -1.768115942028986e1 1.4696949933243233e0 1.4696949933243233e0
2.608695652173917e0 -1.768115942028986e1 1.4511825839426113e0 1.4511825839426113e0
3.188405797101453e0 -1.768115942028986e1 1.4364811221274736e0 1.4364811221274736e0
3.7681159420289894e0 -1.768115942028986e1 1.4256764864580578e0 1.4256764864580578e0
4.347826086956526e0 -1.768115942028986e1 1.4188468293855883e0 1.4188468293855883e0
4.927536231884062e0 -1.768115942028986e1 1.4160618210228573e0 1.4160618210228573e0
5.507246376811598e0 -1.768115942028986e1 1.4173821464591438e0 1.4173821464591438e0
6.086956521739134e0 -1.768115942028986e1 1.4228592513197202e0 1.4228592513197202e0
6.6666666666666705e0 -1.768115942028986e1 1.4325353195809563e0 1.4325353195809563e0
7.246376811594207e0 -1.768115942028986e1 1.4464434592226934e0 1.4464434592226934e0
7.826086956521743e0 -1.768115942028986e1 1.4646080654259577e0 1.4646080654259577e0
8.405797101449279e0 -1.768115942028986e1 1.487045327713991e0 1.487045327713991e0
8.985507246376816e0 -1.768115942028986e1 1.5137638464761862e0 1.5137638464761862e0
9.565217391304353e0 -1.768115942028986e1 1.5447653253420905e0 1.5447653253420905e0
1.014492753623189e1 -1.768115942028986e1 1.5800453084354245e0 1.5800453084354245e0
1.0724637681159427e1 -1.768115942028986e1 1.6195939351623179e0 1.6195939351623179e0
1.1304347826086964e1 -1.768115942028986e1 1.6633966894262282e0 1.6633966894262282e0
1.1884057971014501e1 -1.768115942028986e1 1.7114351246265542e0 1.7114351246265542e0
1.2463768115942038e1 -1.768115942028986e1 1.763687550179021e0 1.763687550179021e0
1.3043478260869575e1 -1.768115942028986e1 1.8201296693671867e0 1.8201296693671867e0
1.3623188405797112e1 -1.768115942028986e1 1.8807351619483974e0 1.8807351619483974e0
1.420289855072465e1 -1.768115942028986e1 1.9454762080154209e0 1.9454762080154209e0
1.4782608695652186e1 -1.768115942028986e1 2.0143239521328726e0 2.0143239521328726e0
1.5362318840579723e1 -1.768115942028986e1 2.0872489087422323e0 2.0872489087422323e0
1.594202898550726e1 -1.768115942028986e1 2.1642213113051034e0 2.1642213113051034e0
1.6521739130434796e1 -1.768115942028986e1 2.2452114086918895e0 2.2452114086918895e0
1.710144927536233e1 -1.768115942028986e1 2.3301897129900135e0 2.3301897129900135e0
1.7681159420289866e1 -1.768115942028986e1 2.4191272032705013e0 2.4191272032705013e0
1.82608695652174e1 -1.768115942028986e1 2.5119954899787684e0 2.5119954899787684e0
1.8840579710144937e1 -1.768115942028986e1 2.608766944562507e0 2.608766944562507e0
1.9420289855072472e1 -1.768115942028986e1 2.709414798766793e0 2.709414798766793e0
2.0e1 -1.768115942028986e1 2.8139132177552644e0 2.8139132177552644e0

-2.0e1 -1.7101449275362324e1 4.222331425036883e0 4.222331425036883e0
-1.9420289855072465e1 -1.7101449275362324e1 4.098527392151231e0 4.098527392151231e0
-1.884057971014493e1 -1.7101449275362324e1 3.977590369742102e0 3.977590369742102e0
-1.8260869565217394e1 -1.7101449275362324e1 3.8594930253963677e0 3.8594930253963677e0
-1.768115942028986e1 -1.7101449275362324e1 3.7442068977238385e0 3.7442068977238385e0
-1.7101449275362324e1 -1.7101449275362324e1 3.6317024543644534e0 3.6317024543644534e0
-1.652173913043479e1 -1.7101449275362324e1 3.5219491769890086e0 3.5219491769890086e0
-1.5942028985507251e1 -1.7101449275362324e1 3.4149156781108396e0 3.4149156781108396e0
-1.5362318840579714e1 -1.7101449275362324e1 3.3105698549525187e0 3.3105698549525187e0
-1.4782608695652177e1 -1.7101449275362324e1 3.2088790859647447e0 3.2088790859647447e0
-1.420289855072464e1 -1.7101449275362324e1 3.109810475827298e0 3.109810475827298e0
-1.3623188405797103e1 -1.7101449275362324e1 3.013331154815675e0 3.013331154815675e0
-1.3043478260869566e1 -1.7101449275362324e1 2.9194086382215656e0 2.9194086382215656e0
-1.246376811594203e1 -1.7101449275362324e1 2.828011250988737e0 2.828011250988737e0
-1.1884057971014492e1 -1.7101449275362324e1 2.7391086217773815e0 2.7391086217773815e0
-1.1304347826086955e1 -1.7101449275362324e1 2.6526722492039494e0 2.6526722492039494e0
-1.0724637681159418e1 -1.7101449275362324e1 2.5686761409268013e0 2.5686761409268013e0
-1.0144927536231881e1 -1.7101449275362324e1 2.4870975234808386e0 2.4870975234808386e0
-9.565217391304344e0 -1.7101449275362324e1 2.4079176172537347e0 2.4079176172537347e0
-8.985507246376807e0 -1.7101449275362324e1 2.3311224667350285e0 2.3311224667350285e0
-8.40579710144927e0 -1.7101449275362324e1 2.256703811214727e0 2.256703811214727e0
-7.826086956521734e0 -1.7101449275362324e1 2.1846599756044593e0 2.1846599756044593e0
-7.246376811594198e0 -1.7101449275362324e1 2.114996755251143e0 2.114996755251143e0
-6.666666666666662e0 -1.7101449275362324e1 2.047728262877722e0 2.047728262877722e0
-6.0869565217391255e0 -1.7101449275362324e1 1.9828777006033094e0 1.9828777006033094e0
-5.507246376811589e0 -1.7101449275362324e1 1.9204780159529309e0 1.9204780159529309e0
-4.927536231884053e0 -1.7101449275362324e1 1.860572398514997e0 1.860572398514997e0
-4.347826086956517e0 -1.7101449275362324e1 1.8032145740926495e0 1.8032145740926495e0
-3.768115942028981e0 -1.7101449275362324e1 1.748468856388433e0 1.748468856388433e0
-3.188405797101445e0 -1.7101449275362324e1 1.6964099228406275e0 1.6964099228406275e0
-2.6086956521739086e0 -1.7101449275362324e1 1.6471222912887182e0 1.6471222912887182e0
-2.0289855072463725e0 -1.7101449275362324e1 1.6006994874103215e0 1.6006994874103215e0
-1.4492753623188364e0 -1.7101449275362324e1 1.5572429086542552e0 1.5572429086542552e0
-8.695652173913001e-1 -1.7101449275362324e1 1.5168604076053513e0 1.5168604076053513e0
-2.8985507246376385e-1 -1.7101449275362324e1 1.4796646349474052e0 1.4796646349474052e0
2.898550724637724e-1 -1.7101449275362324e1 1.4457711978608299e0 1.4457711978608299e0
8.695652173913087e-1 -1.7101449275362324e1 1.4152967022455216e0 1.4152967022455216e0
1.4492753623188448e0 -1.7101449275362324e1 1.3883567552818943e0 1.3883567552818943e0
2.028985507246381e0 -1.7101449275362324e1 1.3650640076537424e0 1.3650640076537424e0
2.608695652173917e0 -1.7101449275362324e1 1.3455263119458978e0 1.3455263119458978e0
3.188405797101453e0 -1.7101449275362324e1 1.3298450656071792e0 1.3298450656071792e0
3.7681159420289894e0 -1.7101449275362324e1 1.3181137943152024e0 1.3181137943152024e0
4.347826086956526e0 -1.7101449275362324e1 1.3104170159094521e0 1.3104170159094521e0
4.927536231884062e0 -1.7101449275362324e1 1.3068294078282099e0 1.3068294078282099e0
5.507246376811598e0 -1.7101449275362324e1 1.3074152837740187e0 1.3074152837740187e0
6.086956521739134e0 -1.7101449275362324e1 1.3122283695500214e0 1.3122283695500214e0
6.6666666666666705e0 -1.7101449275362324e1 1.3213118547446279e0 1.3213118547446279e0
7.246376811594207e0 -1.7101449275362324e1 1.3346986868828639e0 1.3346986868828639e0
7.826086956521743e0 -1.7101449275362324e1 1.3524120680838427e0 1.3524120680838427e0
8.405797101449279e0 -1.7101449275362324e1 1.3744661110705085e0 1.3744661110705085e0
8.985507246376816e0 -1.7101449275362324e1 1.4008666111897785e0 1.4008666111897785e0
9.565217391304353e0 -1.7101449275362324e1 1.4316118933532824e0 1.4316118933532824e0
1.014492753623189e1 -1.7101449275362324e1 1.4666936968510265e0 1.4666936968510265e0
1.0724637681159427e1 -1.7101449275362324e1 1.5060980661725498e0 1.5060980661725498e0
1.1304347826086964e1 -1.7101449275362324e1 1.5498062217055255e0 1.5498062217055255e0
1.1884057971014501e1 -1.7101449275362324e1 1.5977953899848556e0 1.5977953899848556e0
1.2463768115942038e1 -1.7101449275362324e1 1.6500395786689013e0 1.6500395786689013e0
1.3043478260869575e1 -1.7101449275362324e1 1.7065102863741106e0 1.7065102863741106e0
1.3623188405797112e1 -1.7101449275362324e1 1.7671771417606779e0 1.7671771417606779e0
1.420289855072465e1 -1.7101449275362324e1 1.83200846977237e0 1.83200846977237e0
1.4782608695652186e1 -1.7101449275362324e1 1.9009717857008757e0 1.9009717857008757e0
1.5362318840579723e1 -1.7101449275362324e1 1.974034219821693e0 1.974034219821693e0
1.594202898550726e1 -1.7101449275362324e1 2.0511628768146e0 2.0511628768146e0
1.6521739130434796e1 -1.7101449275362324e1 2.132325135130299e0 2.132325135130299e0
1.710144927536233e1 -1.7101449275362324e1 2.2174888919913593e0 2.2174888919913593e0
1.7681159420289866e1 -1.7101449275362324e1 2.306622759911116e0 2.306622759911116e0
1.82608695652174e1 -1.7101449275362324e1 2.3996962205603687e0 2.3996962205603687e0
1.8840579710144937e1 -1.7101449275362324e1 2.4966797415790536e0 2.4966797415790536e0
1.9420289855072472e1 -1.7101449275362324e1 2.5975448615769814e0 2.5975448615769814e0
2.0e1 -1.7101449275362324e1 2.7022642481410233e0 2.7022642481410233e0

-2.0e1 -1.652173913043479e1 4.13580107109779e0 4.13580107109779e0
-1.9420289855072465e1 -1.652173913043479e1 4.01223636736989e0 4.01223636736989e0
-1.884057971014493e1 -1.652173913043479e1 3.891536243399597e0 3.891536243399597e0
-1.8260869565217394e1 -1.652173913043479e1 3.773671884983886e0 3.773671884983886e0
-1.768115942028986e1 -1.652173913043479e1 3.658613137724619e0 3.658613137724619e0
-1.7101449275362324e1 -1.652173913043479e1 3.5463285461444243e0 3.5463285461444243e0
-1.652173913043479e1 -1.652173913043479e1 3.436785420127948e0 3.436785420127948e0
-1.5942028985507251e1 -1.652173913043479e1 3.3299499341775602e0 3.3299499341775602e0
-1.5362318840579714e1 -1.652173913043479e1 3.225787265585044e0 3.225787265585044e0
-1.4782608695652177e1 -1.652173913043479e1 3.124261778184383e0 3.124261778184383e0
-1.420289855072464e1 -1.652173913043479e1 3.025337258814565e0 3.025337258814565e0
-1.3623188405797103e1 -1.652173913043479e1 2.9289772139192105e0 2.9289772139192105e0
-1.3043478260869566e1 -1.652173913043479e1 2.835145233758606e0 2.835145233758606e0
-1.246376811594203e1 -1.652173913043479e1 2.743805431408938e0 2.743805431408938e0
-1.1884057971014492e1 -1.652173913043479e1 2.6549229629561477e0 2.6549229629561477e0
-1.1304347826086955e1 -1.652173913043479e1 2.5684646339284747e0 2.5684646339284747e0
-1.0724637681159418e1 -1.652173913043479e1 2.4843995949175066e0 2.4843995949175066e0
-1.0144927536231881e1 -1.652173913043479e1 2.402700126383998e0 2.402700126383998e0
-9.565217391304344e0 -1.652173913043479e1 2.3233425087269604e0 2.3233425087269604e0
-8.985507246376807e0 -1.652173913043479e1 2.2463079687541345e0 2.2463079687541345e0
-8.40579710144927e0 -1.652173913043479e1 2.1715836877449175e0 2.1715836877449175e0
-7.826086956521734e0 -1.652173913043479e1 2.0991638494649427e0 2.0991638494649427e0
-7.246376811594198e0 -1.652173913043479e1 2.029050699033816e0 2.029050699033816e0
-6.666666666666662e0 -1.652173913043479e1 1.9612555758850596e0 1.9612555758850596e0
-6.0869565217391255e0 -1.652173913043479e1 1.8957998767857687e0 1.8957998767857687e0
-5.507246376811589e0 -1.652173913043479e1 1.8327158987620598e0 1.8327158987620598e0
-4.927536231884053e0 -1.652173913043479e1 1.7720475076874624e0 1.7720475076874624e0
-4.347826086956517e0 -1.652173913043479e1 1.7138505771624422e0 1.7138505771624422e0
-3.768115942028981e0 -1.652173913043479e1 1.6581931450026286e0 1.6581931450026286e0
-3.188405797101445e0 -1.652173913043479e1 1.605155241806778e0 1.605155241806778e0
-2.6086956521739086e0 -1.652173913043479e1 1.554828357972066e0 1.554828357972066e0
-2.0289855072463725e0 -1.652173913043479e1 1.507314531938981e0 1.507314531938981e0
-1.4492753623188364e0 -1.652173913043479e1 1.4627250625646662e0 1.4627250625646662e0
-8.695652173913001e-1 -1.652173913043479e1 1.4211788709299475e0 1.4211788709299475e0
-2.8985507246376385e-1 -1.652173913043479e1 1.3828005596720057e0 1.3828005596720057e0
2.898550724637724e-1 -1.652173913043479e1 1.3477182388997244e0 1.3477182388997244e0
8.695652173913087e-1 -1.652173913043479e1 1.3160612046844202e0 1.3160612046844202e0
1.4492753623188448e0 -1.652173913043479e1 1.2879575671349783e0 1.2879575671349783e0
2.028985507246381e0 -1.652173913043479e1 1.263531928888578e0 1.263531928888578e0
2.608695652173917e0 -1.652173913043479e1 1.242903211026045e0 1.242903211026045e0
3.188405797101453e0 -1.652173913043479e1 1.2261827124045235e0 1.2261827124045235e0
3.7681159420289894e0 -1.652173913043479e1 1.2134724714645013e0 1.2134724714645013e0
4.347826086956526e0 -1.652173913043479e1 1.204863978603155e0 1.204863978603155e0
4.927536231884062e0 -1.652173913043479e1 1.2004372644192394e0 1.2004372644192394e0
5.507246376811598e0 -1.652173913043479e1 1.2002603667283847e0 1.2002603667283847e0
6.086956521739134e0 -1.652173913043479e1 1.204389159131057e0 1.204389159131057e0
6.6666666666666705e0 -1.652173913043479e1 1.212867507500785e0 1.212867507500785e0
7.246376811594207e0 -1.652173913043479e1 1.2257277088636862e0 1.2257277088636862e0
7.826086956521743e0 -1.652173913043479e1 1.2429911599868546e0 1.2429911599868546e0
8.405797101449279e0 -1.652173913043479e1 1.2646692003038131e0 1.2646692003038131e0
8.985507246376816e0 -1.652173913043479e1 1.2907640749341676e0 1.2907640749341676e0
9.565217391304353e0 -1.652173913043479e1 1.321269967643552e0 1.321269967643552e0
1.014492753623189e1 -1.652173913043479e1 1.3561740597113616e0 1.3561740597113616e0
1.0724637681159427e1 -1.652173913043479e1 1.3954575779453395e0 1.3954575779453395e0
1.1304347826086964e1 -1.652173913043479e1 1.4390968027444955e0 1.4390968027444955e0
1.1884057971014501e1 -1.652173913043479e1 1.4870640145695844e0 1.4870640145695844e0
1.2463768115942038e1 -1.652173913043479e1 1.539328364012195e0 1.539328364012195e0
1.3043478260869575e1 -1.652173913043479e1 1.5958566566005654e0 1.5958566566005654e0
1.3623188405797112e1 -1.652173913043479e1 1.6566140484206373e0 1.6566140484206373e0
1.420289855072465e1 -1.652173913043479e1 1.7215646525485973e0 1.7215646525485973e0
1.4782608695652186e1 -1.652173913043479e1 1.7906720592447325e0 1.7906720592447325e0
1.5362318840579723e1 -1.652173913043479e1 1.863899774952662e0 1.863899774952662e0
1.594202898550726e1 -1.652173913043479e1 1.9412115865113753e0 1.9412115865113753e0
1.6521739130434796e1 -1.652173913043479e1 2.022571857754854e0 2.022571857754854e0
1.710144927536233e1 -1.652173913043479e1 2.1079457659748835e0 2.1079457659748835e0
1.7681159420289866e1 -1.652173913043479e1 2.197299485673831e0 2.197299485673831e0
1.82608695652174e1 -1.652173913043479e1 2.290600326736345e0 2.290600326736345e0
1.8840579710144937e1 -1.652173913043479e1 2.3878168336850534e0 2.3878168336850534e0
1.9420289855072472e1 -1.652173913043479e1 2.4889188521218175e0 2.4889188521218175e0
2.0e1 -1.652173913043479e1 2.5938775678436103e0 2.5938775678436103e0

-2.0e1 -1.5942028985507251e1 4.052714680469682e0 4.052714680469682e0
-1.9420289855072465e1 -1.5942028985507251e1 3.9294080284582327e0 3.9294080284582327e0
-1.884057971014493e1 -1.5942028985507251e1 3.8089649453145054e0 3.8089649453145054e0
-1.8260869565217394e1 -1.5942028985507251e1 3.691355170474202e0 3.691355170474202e0
-1.768115942028986e1 -1.5942028985507251e1 3.576546877277355e0 3.576546877277355e0
-1.7101449275362324e1 -1.5942028985507251e1 3.4645066890670666e0 3.4645066890670666e0
-1.652173913043479e1 -1.5942028985507251e1 3.3551997223169456e0 3.3551997223169456e0
-1.5942028985507251e1 -1.5942028985507251e1 3.248589662934081e0 3.248589662934081e0
-1.5362318840579714e1 -1.5942028985507251e1 3.1446388827128517e0 3.1446388827128517e0
-1.4782608695652177e1 -1.5942028985507251e1 3.043308603731245e0 3.043308603731245e0
-1.420289855072464e1 -1.5942028985507251e1 2.9445591192331486e0 2.9445591192331486e0
-1.3623188405797103e1 -1.5942028985507251e1 2.8483500801551367e0 2.8483500801551367e0
-1.3043478260869566e1 -1.5942028985507251e1 2.7546408568399143e0 2.7546408568399143e0
-1.246376811594203e1 -1.5942028985507251e1 2.6633909855111733e0 2.6633909855111733e0
-1.1884057971014492e1 -1.5942028985507251e1 2.574560708620537e0 2.574560708620537e0
-1.1304347826086955e1 -1.5942028985507251e1 2.4881116170474837e0 2.4881116170474837e0
-1.0724637681159418e1 -1.5942028985507251e1 2.4040074001508587e0 2.4040074001508587e0
-1.0144927536231881e1 -1.5942028985507251e1 2.322214706643905e0 2.322214706643905e0
-9.565217391304344e0 -1.5942028985507251e1 2.242704115015848e0 2.242704115015848e0
-8.985507246376807e0 -1.5942028985507251e1 2.1654512066166123e0 2.1654512066166123e0
-8.40579710144927e0 -1.5942028985507251e1 2.0904377275014974e0 2.0904377275014974e0
-7.826086956521734e0 -1.5942028985507251e1 2.017652816768379e0 2.017652816768379e0
-7.246376811594198e0 -1.5942028985507251e1 1.947094269653001e0 1.947094269653001e0
-6.666666666666662e0 -1.5942028985507251e1 1.8787697935384693e0 1.8787697935384693e0
-6.0869565217391255e0 -1.5942028985507251e1 1.812698204993603e0 1.812698204993603e0
-5.507246376811589e0 -1.5942028985507251e1 1.7489105069463355e0 1.7489105069463355e0
-4.927536231884053e0 -1.5942028985507251e1 1.6874507783056776e0 1.6874507783056776e0
-4.347826086956517e0 -1.5942028985507251e1 1.6283768050779734e0 1.6283768050779734e0
-3.768115942028981e0 -1.5942028985507251e1 1.5717603835656009e0 1.5717603835656009e0
-3.188405797101445e0 -1.5942028985507251e1 1.5176872336469012e0 1.5176872336469012e0
-2.6086956521739086e0 -1.5942028985507251e1 1.4662564740126625e0 1.4662564740126625e0
-2.0289855072463725e0 -1.5942028985507251e1 1.417579631490761e0 1.417579631490761e0
-1.4492753623188364e0 -1.5942028985507251e1 1.371779182295407e0 1.371779182295407e0
-8.695652173913001e-1 -1.5942028985507251e1 1.3289866523701201e0 1.3289866523701201e0
-2.8985507246376385e-1 -1.5942028985507251e1 1.2893403343564465e0 1.2893403343564465e0
2.898550724637724e-1 -1.5942028985507251e1 1.2529827070214166e0 1.2529827070214166e0
8.695652173913087e-1 -1.5942028985507251e1 1.2200576660503806e0 1.2200576660503806e0
1.4492753623188448e0 -1.5942028985507251e1 1.1907076902103704e0 1.1907076902103704e0
2.028985507246381e0 -1.5942028985507251e1 1.1650710721429307e0 1.1650710721429307e0
2.608695652173917e0 -1.5942028985507251e1 1.1432793377915815e0 1.1432793377915815e0
3.188405797101453e0 -1.5942028985507251e1 1.1254549633705335e0 1.1254549633705335e0
3.7681159420289894e0 -1.5942028985507251e1 1.111709475707662e0 1.111709475707662e0
4.347826086956526e0 -1.5942028985507251e1 1.1021419934937564e0 1.1021419934937564e0
4.927536231884062e0 -1.5942028985507251e1 1.0968382366071572e0 1.0968382366071572e0
5.507246376811598e0 -1.5942028985507251e1 1.0958700013502418e0 1.0958700013502418e0
6.086956521739134e0 -1.5942028985507251e1 1.0992950737293556e0 1.0992950737293556e0
6.6666666666666705e0 -1.5942028985507251e1 1.1071575326535086e0 1.1071575326535086e0
7.246376811594207e0 -1.5942028985507251e1 1.1194883810506342e0 1.1194883810506342e0
7.826086956521743e0 -1.5942028985507251e1 1.1363064354895511e0 1.1363064354895511e0
8.405797101449279e0 -1.5942028985507251e1 1.1576194033533664e0 1.1576194033533664e0
8.985507246376816e0 -1.5942028985507251e1 1.1834250798778227e0 1.1834250798778227e0
9.565217391304353e0 -1.5942028985507251e1 1.2137126041607964e0 1.2137126041607964e0
1.014492753623189e1 -1.5942028985507251e1 1.2484637222575876e0 1.2484637222575876e0
1.0724637681159427e1 -1.5942028985507251e1 1.28765401551812e0 1.28765401551812e0
1.1304347826086964e1 -1.5942028985507251e1 1.3312540624316194e0 1.3312540624316194e0
1.1884057971014501e1 -1.5942028985507251e1 1.3792305117113286e0 1.3792305117113286e0
1.2463768115942038e1 -1.5942028985507251e1 1.4315470527160925e0 1.4315470527160925e0
1.3043478260869575e1 -1.5942028985507251e1 1.4881652763253896e0 1.4881652763253896e0
1.3623188405797112e1 -1.5942028985507251e1 1.5490454249908447e0 1.5490454249908447e0
1.420289855072465e1 -1.5942028985507251e1 1.6141470349361469e0 1.6141470349361469e0
1.4782608695652186e1 -1.5942028985507251e1 1.6834294765040037e0 1.6834294765040037e0
1.5362318840579723e1 -1.5942028985507251e1 1.7568524006309874e0 1.7568524006309874e0
1.594202898550726e1 -1.5942028985507251e1 1.8343761005609873e0 1.8343761005609873e0
1.6521739130434796e1 -1.5942028985507251e1 1.9159617983719892e0 1.9159617983719892e0
1.710144927536233e1 -1.5942028985507251e1 2.0015718658583728e0 2.0015718658583728e0
1.7681159420289866e1 -1.5942028985507251e1 2.0911699889272284e0 2.0911699889272284e0
1.82608695652174e1 -1.5942028985507251e1 2.1847212840521615e0 2.1847212840521615e0
1.8840579710144937e1 -1.5942028985507251e1 2.2821923745762773e0 2.2821923745762773e0
1.9420289855072472e1 -1.5942028985507251e1 2.383551433839607e0 2.383551433839607e0
2.0e1 -1.5942028985507251e1 2.488768201277852e0 2.488768201277852e0

-2.0e1 -1.5362318840579714e1 3.9730552627039795e0 3.9730552627039795e0
-1.9420289855072465e1 -1.5362318840579714e1 3.8500256206921746e0 3.8500256206921746e0
-1.884057971014493e1 -1.5362318840579714e1 3.729860107675869e0 3.729860107675869e0
-1.8260869565217394e1 -1.5362318840579714e1 3.612527074619509e0 3.612527074619509e0
-1.768115942028986e1 -1.5362318840579714e1 3.4979930673917927e0 3.4979930673917927e0
-1.7101449275362324e1 -1.5362318840579714e1 3.3862228154316223e0 3.3862228154316223e0
-1.652173913043479e1 -1.5362318840579714e1 3.277179246363625e0 3.277179246363625e0
-1.5942028985507251e1 -1.5362318840579714e1 3.17082353331817e0 3.17082353331817e0
-1.5362318840579714e1 -1.5362318840579714e1 3.0671151827828522e0 3.0671151827828522e0
-1.4782608695652177e1 -1.5362318840579714e1 2.9660121719237824e0 2.9660121719237824e0
-1.420289855072464e1 -1.5362318840579714e1 2.8674711454146458e0 2.8674711454146458e0
-1.3623188405797103e1 -1.5362318840579714e1 2.77144768282497e0 2.77144768282497e0
-1.3043478260869566e1 -1.5362318840579714e1 2.6778966484429834e0 2.6778966484429834e0
-1.246376811594203e1 -1.5362318840579714e1 2.586772635905615e0 2.586772635905615e0
-1.1884057971014492e1 -1.5362318840579714e1 2.4980305200037156e0 2.4980305200037156e0
-1.1304347826086955e1 -1.5362318840579714e1 2.4116261273111625e0 2.4116261273111625e0
-1.0724637681159418e1 -1.5362318840579714e1 2.327517035603887e0 2.327517035603887e0
-1.0144927536231881e1 -1.5362318840579714e1 2.2456635091168415e0 2.2456635091168415e0
-9.565217391304344e0 -1.5362318840579714e1 2.166029572257708e0 2.166029572257708e0
-8.985507246376807e0 -1.5362318840579714e1 2.088584218209556e0 2.088584218209556e0
-8.40579710144927e0 -1.5362318840579714e1 2.0133027407411905e0 2.0133027407411905e0
-7.826086956521734e0 -1.5362318840579714e1 1.9401681674722335e0 1.9401681674722335e0
-7.246376811594198e0 -1.5362318840579714e1 1.8691727609891788e0 1.8691727609891788e0
-6.666666666666662e0 -1.5362318840579714e1 1.8003195410432002e0 1.8003195410432002e0
-6.0869565217391255e0 -1.5362318840579714e1 1.7336237673948165e0 1.7336237673948165e0
-5.507246376811589e0 -1.5362318840579714e1 1.669114309902233e0 1.669114309902233e0
-4.927536231884053e0 -1.5362318840579714e1 1.6068348217401152e0 1.6068348217401152e0
-4.347826086956517e0 -1.5362318840579714e1 1.546844625009599e0 1.546844625009599e0
-3.768115942028981e0 -1.5362318840579714e1 1.4892192173586651e0 1.4892192173586651e0
-3.188405797101445e0 -1.5362318840579714e1 1.4340503152658233e0 1.4340503152658233e0
-2.6086956521739086e0 -1.5362318840579714e1 1.3814453654824803e0 1.3814453654824803e0
-2.0289855072463725e0 -1.5362318840579714e1 1.3315264809957665e0 1.3315264809957665e0
-1.4492753623188364e0 -1.5362318840579714e1 1.2844287907729421e0 1.2844287907729421e0
-8.695652173913001e-1 -1.5362318840579714e1 1.2402982311572917e0 1.2402982311572917e0
-2.8985507246376385e-1 -1.5362318840579714e1 1.1992888475609305e0 1.1992888475609305e0
2.898550724637724e-1 -1.5362318840579714e1 1.1615597136657032e0 1.1615597136657032e0
8.695652173913087e-1 -1.5362318840579714e1 1.1272716071119802e0 1.1272716071119802e0
1.4492753623188448e0 -1.5362318840579714e1 1.096583601581606e0 1.096583601581606e0
2.028985507246381e0 -1.5362318840579714e1 1.0696497424866958e0 1.0696497424866958e0
2.608695652173917e0 -1.5362318840579714e1 1.0466159661705348e0 1.0466159661705348e0
3.188405797101453e0 -1.5362318840579714e1 1.027617401600382e0 1.027617401600382e0
3.7681159420289894e0 -1.5362318840579714e1 1.0127761617633688e0 1.0127761617633688e0
4.347826086956526e0 -1.5362318840579714e1 1.0021996934109016e0 1.0021996934109016e0
4.927536231884062e0 -1.5362318840579714e1 9.959797130214905e-1 9.959797130214905e-1
5.507246376811598e0 -1.5362318840579714e1 9.941917182431151e-1 9.941917182431151e-1
6.086956521739134e0 -1.5362318840579714e1 9.968950311769129e-1 9.968950311769129e-1
6.6666666666666705e0 -1.5362318840579714e1 1.0041333049975485e0 1.0041333049975485e0
7.246376811594207e0 -1.5362318840579714e1 1.015935409563227e0 1.015935409563227e0
7.826086956521743e0 -1.5362318840579714e1 1.0323166046344676e0 1.0323166046344676e0
8.405797101449279e0 -1.5362318840579714e1 1.0532799099624441e0 1.0532799099624441e0
8.985507246376816e0 -1.5362318840579714e1 1.07881758813365e0 1.07881758813365e0
9.565217391304353e0 -1.5362318840579714e1 1.1089126667677078e0 1.1089126667677078e0
1.014492753623189e1 -1.5362318840579714e1 1.1435404396334221e0 1.1435404396334221e0
1.0724637681159427e1 -1.5362318840579714e1 1.1826698999138632e0 1.1826698999138632e0
1.1304347826086964e1 -1.5362318840579714e1 1.2262650720167116e0 1.2262650720167116e0
1.1884057971014501e1 -1.5362318840579714e1 1.2742862201769207e0 1.2742862201769207e0
1.2463768115942038e1 -1.5362318840579714e1 1.3266909221704217e0 1.3266909221704217e0
1.3043478260869575e1 -1.5362318840579714e1 1.3834350045710917e0 1.3834350045710917e0
1.3623188405797112e1 -1.5362318840579714e1 1.4444733421697822e0 1.4444733421697822e0
1.420289855072465e1 -1.5362318840579714e1 1.509760528603421e0 1.509760528603421e0
1.4782608695652186e1 -1.5362318840579714e1 1.5792514281602372e0 1.5792514281602372e0
1.5362318840579723e1 -1.5362318840579714e1 1.6529016204097584e0 1.6529016204097584e0
1.594202898550726e1 -1.5362318840579714e1 1.730667750025669e0 1.730667750025669e0
1.6521739130434796e1 -1.5362318840579714e1 1.8125077941740815e0 1.8125077941740815e0
1.710144927536233e1 -1.5362318840579714e1 1.8983812593425897e0 1.8983812593425897e0
1.7681159420289866e1 -1.5362318840579714e1 1.9882493186615608e0 1.9882493186615608e0
1.82608695652174e1 -1.5362318840579714e1 2.082074899755627e0 2.082074899755627e0
1.8840579710144937e1 -1.5362318840579714e1 2.179822732063685e0 2.179822732063685e0
1.9420289855072472e1 -1.5362318840579714e1 2.281459361454437e0 2.281459361454437e0
2.0e1 -1.5362318840579714e1 2.386953138892325e0 2.386953138892325e0

-2.0e1 -1.4782608695652177e1 3.8968037407101823e0 3.8968037407101823e0
-1.9420289855072465e1 -1.4782608695652177e1 3.7740701530712797e0 3.7740701530712797e0
-1.884057971014493e1 -1.4782608695652177e1 3.6542029764008985e0 3.6542029764008985e0
-1.8260869565217394e1 -1.4782608695652177e1 3.537169256340757e0 3.537169256340757e0
-1.768115942028986e1 -1.4782608695652177e1 3.422933983623559e0 3.422933983623559e0
-1.7101449275362324e1 -1.4782608695652177e1 3.3114600506913225e0 3.3114600506913225e0
-1.652173913043479e1 -1.4782608695652177e1 3.2027082322396563e0 3.2027082322396563e0
-1.5942028985507251e1 -1.4782608695652177e1 3.0966371969558426e0 3.0966371969558426e0
-1.5362318840579714e1 -1.4782608695652177e1 2.993203559056401e0 2.993203559056401e0
-1.4782608695652177e1 -1.4782608695652177e1 2.8923619796742615e0 2.8923619796742615e0
-1.420289855072464e1 -1.4782608695652177e1 2.794065329652465e0 2.794065329652465e0
-1.3623188405797103e1 -1.4782608695652177e1 2.6982649267990353e0 2.6982649267990353e0
-1.3043478260869566e1 -1.4782608695652177e1 2.604910862039588e0 2.604910862039588e0
-1.246376811594203e1 -1.4782608695652177e1 2.513952430020163e0 2.513952430020163e0
-1.1884057971014492e1 -1.4782608695652177e1 2.425338680360682e0 2.425338680360682e0
-1.1304347826086955e1 -1.4782608695652177e1 2.339019105680438e0 2.339019105680438e0
-1.0724637681159418e1 -1.4782608695652177e1 2.2549444813933595e0 2.2549444813933595e0
-1.0144927536231881e1 -1.4782608695652177e1 2.17306786973325e0 2.17306786973325e0
-9.565217391304344e0 -1.4782608695652177e1 2.0933457961156865e0 2.0933457961156865e0
-8.985507246376807e0 -1.4782608695652177e1 2.0157395993743874e0 2.0157395993743874e0
-8.40579710144927e0 -1.4782608695652177e1 1.9402169482859655e0 1.9402169482859655e0
-7.826086956521734e0 -1.4782608695652177e1 1.8667535049180874e0 1.8667535049180874e0
-7.246376811594198e0 -1.4782608695652177e1 1.7953347007449365e0 1.7953347007449365e0
-6.666666666666662e0 -1.4782608695652177e1 1.725957574572897e0 1.725957574572897e0
-6.0869565217391255e0 -1.4782608695652177e1 1.6586326029858638e0 1.6586326029858638e0
-5.507246376811589e0 -1.4782608695652177e1 1.5933854356913264e0 1.5933854356913264e0
-4.927536231884053e0 -1.4782608695652177e1 1.530258431843345e0 1.530258431843345e0
-4.347826086956517e0 -1.4782608695652177e1 1.469311881647505e0 1.469311881647505e0
-3.768115942028981e0 -1.4782608695652177e1 1.410624793090086e0 1.410624793090086e0
-3.188405797101445e0 -1.4782608695652177e1 1.3542951291318586e0 1.3542951291318586e0
-2.6086956521739086e0 -1.4782608695652177e1 1.3004393981812596e0 1.3004393981812596e0
-2.0289855072463725e0 -1.4782608695652177e1 1.2491915309169526e0 1.2491915309169526e0
-1.4492753623188364e0 -1.4782608695652177e1 1.2007010186543492e0 1.2007010186543492e0
-8.695652173913001e-1 -1.4782608695652177e1 1.1551303395318109e0 1.1551303395318109e0
-2.8985507246376385e-1 -1.4782608695652177e1 1.112651753993467e0 1.112651753993467e0
2.898550724637724e-1 -1.4782608695652177e1 1.0734436041245758e0 1.0734436041245758e0
8.695652173913087e-1 -1.4782608695652177e1 1.0376862956288702e0 1.0376862956288702e0
1.4492753623188448e0 -1.4782608695652177e1 1.0055581705916083e0 1.0055581705916083e0
2.028985507246381e0 -1.4782608695652177e1 9.77231489456919e-1 9.77231489456919e-1
2.608695652173917e0 -1.4782608695652177e1 9.528687303631647e-1 9.528687303631647e-1
3.188405797101453e0 -1.4782608695652177e1 9.326193846257562e-1 9.326193846257562e-1
3.7681159420289894e0 -1.4782608695652177e1 9.166173829233574e-1 9.166173829233574e-1
4.347826086956526e0 -1.4782608695652177e1 9.049792336644049e-1 9.049792336644049e-1
4.927536231884062e0 -1.4782608695652177e1 8.978028998096698e-1 8.978028998096698e-1
5.507246376811598e0 -1.4782608695652177e1 8.951673893454315e-1 8.951673893454315e-1
6.086956521739134e0 -1.4782608695652177e1 8.971329924772746e-1 8.971329924772746e-1
6.6666666666666705e0 -1.4782608695652177e1 9.037420683592607e-1 9.037420683592607e-1
7.246376811594207e0 -1.4782608695652177e1 9.150202666988785e-1 9.150202666988785e-1
7.826086956521743e0 -1.4782608695652177e1 9.309780640800227e-1 9.309780640800227e-1
8.405797101449279e0 -1.4782608695652177e1 9.516124993090782e-1 9.516124993090782e-1
8.985507246376816e0 -1.4782608695652177e1 9.76909003860228e-1 9.76909003860228e-1
9.565217391304353e0 -1.4782608695652177e1 1.0068432398011389e0 1.0068432398011389e0
1.014492753623189e1 -1.4782608695652177e1 1.0413828759084232e0 1.0413828759084232e0
1.0724637681159427e1 -1.4782608695652177e1 1.0804892510157997e0 1.0804892510157997e0
1.1304347826086964e1 -1.4782608695652177e1 1.124118890538845e0 1.124118890538845e0
1.1884057971014501e1 -1.4782608695652177e1 1.1722248567113631e0 1.1722248567113631e0
1.2463768115942038e1 -1.4782608695652177e1 1.2247579249472826e0 1.2247579249472826e0
1.3043478260869575e1 -1.4782608695652177e1 1.2816675878658965e0 1.2816675878658965e0
1.3623188405797112e1 -1.4782608695652177e1 1.3429028950871258e0 1.3429028950871258e0
1.420289855072465e1 -1.4782608695652177e1 1.4084131412570104e0 1.4084131412570104e0
1.4782608695652186e1 -1.4782608695652177e1 1.4781484173011676e0 1.4781484173011676e0
1.5362318840579723e1 -1.4782608695652177e1 1.5520600410276186e0 1.5520600410276186e0
1.594202898550726e1 -1.4782608695652177e1 1.6301008832794057e0 1.6301008832794057e0
1.6521739130434796e1 -1.4782608695652177e1 1.7122256051894589e0 1.7122256051894589e0
1.710144927536233e1 -1.4782608695652177e1 1.7983908209742974e0 1.7983908209742974e0
1.7681159420289866e1 -1.4782608695652177e1 1.8885551993212035e0 1.8885551993212035e0
1.82608695652174e1 -1.4782608695652177e1 1.982679514925787e0 1.982679514925787e0
1.8840579710144937e1 -1.4782608695652177e1 2.0807266602300647e0 2.0807266602300647e0
1.9420289855072472e1 -1.4782608695652177e1 2.1826616259667406e0 2.1826616259667406e0
2.0e1 -1.4782608695652177e1 2.2884514577775317e0 2.2884514577775317e0

-2.0e1 -1.420289855072464e1 3.8239388388486146e0 3.8239388388486146e0
-1.9420289855072465e1 -1.420289855072464e1 3.701520260275849e0 3.701520260275849e0
-1.884057971014493e1 -1.420289855072464e1 3.581972243524561e0 3.581972243524561e0
-1.8260869565217394e1 -1.420289855072464e1 3.4652606399766213e0 3.4652606399766213e0
-1.768115942028986e1 -1.420289855072464e1 3.3513489885590593e0 3.3513489885590593e0
-1.7101449275362324e1 -1.420289855072464e1 3.2401984356288214e0 3.2401984356288214e0
-1.652173913043479e1 -1.420289855072464e1 3.1317676756526036e0 3.1317676756526036e0
-1.5942028985507251e1 -1.420289855072464e1 3.026012920312557e0 3.026012920312557e0
-1.5362318840579714e1 -1.420289855072464e1 2.9228879052844916e0 2.9228879052844916e0
-1.4782608695652177e1 -1.420289855072464e1 2.8223439457421686e0 2.8223439457421686e0
-1.420289855072464e1 -1.420289855072464e1 2.724330053608308e0 2.724330053608308e0
-1.3623188405797103e1 -1.420289855072464e1 2.628793131639469e0 2.628793131639469e0
-1.3043478260869566e1 -1.420289855072464e1 2.5356782614964444e0 2.5356782614964444e0
-1.246376811594203e1 -1.420289855072464e1 2.444929104859485e0 2.444929104859485e0
-1.1884057971014492e1 -1.420289855072464e1 2.35648843817673e0 2.35648843817673e0
-1.1304347826086955e1 -1.420289855072464e1 2.2702988424832897e0 2.2702988424832897e0
-1.0724637681159418e1 -1.420289855072464e1 2.1863035695072246e0 2.1863035695072246e0
-1.0144927536231881e1 -1.420289855072464e1 2.104447603506956e0 2.104447603506956e0
-9.565217391304344e0 -1.420289855072464e1 2.0246789344045e0 2.0246789344045e0
-8.985507246376807e0 -1.420289855072464e1 1.9469500511887938e0 1.9469500511887938e0
-8.40579710144927e0 -1.420289855072464e1 1.871219654680789e0 1.871219654680789e0
-7.826086956521734e0 -1.420289855072464e1 1.7974545751132127e0 1.7974545751132127e0
-7.246376811594198e0 -1.420289855072464e1 1.7256318623768045e0 1.7256318623768045e0
-6.666666666666662e0 -1.420289855072464e1 1.6557409954469726e0 1.6557409954469726e0
-6.0869565217391255e0 -1.420289855072464e1 1.58778613327776e0 1.58778613327776e0
-5.507246376811589e0 -1.420289855072464e1 1.5217883039762743e0 1.5217883039762743e0
-4.927536231884053e0 -1.420289855072464e1 1.4577874048874024e0 1.4577874048874024e0
-4.347826086956517e0 -1.420289855072464e1 1.39584386671709e0 1.39584386671709e0
-3.768115942028981e0 -1.420289855072464e1 1.336039823998298e0 1.336039823998298e0
-3.188405797101445e0 -1.420289855072464e1 1.2784796361525506e0 1.2784796361525506e0
-2.6086956521739086e0 -1.420289855072464e1 1.223289621567568e0 1.223289621567568e0
-2.0289855072463725e0 -1.420289855072464e1 1.1706169033912688e0 1.1706169033912688e0
-1.4492753623188364e0 -1.420289855072464e1 1.1206273196033965e0 1.1206273196033965e0
-8.695652173913001e-1 -1.420289855072464e1 1.0735024178268673e0 1.0735024178268673e0
-2.8985507246376385e-1 -1.420289855072464e1 1.0294356306885644e0 1.0294356306885644e0
2.898550724637724e-1 -1.420289855072464e1 9.886278013635258e-1 9.886278013635258e-1
8.695652173913087e-1 -1.420289855072464e1 9.512822912678607e-1 9.512822912678607e-1
1.4492753623188448e0 -1.420289855072464e1 9.175999435766077e-1 9.175999435766077e-1
2.028985507246381e0 -1.420289855072464e1 8.877741909166498e-1 8.877741909166498e-1
2.608695652173917e0 -1.420289855072464e1 8.619865809109031e-1 8.619865809109031e-1
3.188405797101453e0 -1.420289855072464e1 8.404029515391112e-1 8.404029515391112e-1
3.7681159420289894e0 -1.420289855072464e1 8.231704259491921e-1 8.231704259491921e-1
4.347826086956526e0 -1.420289855072464e1 8.104153225288668e-1 8.104153225288668e-1
4.927536231884062e0 -1.420289855072464e1 8.022420006996589e-1 8.022420006996589e-1
5.507246376811598e0 -1.420289855072464e1 7.987325949945303e-1 7.987325949945303e-1
6.086956521739134e0 -1.420289855072464e1 7.999475361194254e-1 7.999475361194254e-1
6.6666666666666705e0 -1.420289855072464e1 8.05926721419232e-1 8.05926721419232e-1
7.246376811594207e0 -1.420289855072464e1 8.166911790010574e-1 8.166911790010574e-1
7.826086956521743e0 -1.420289855072464e1 8.322450678189444e-1 8.322450678189444e-1
8.405797101449279e0 -1.420289855072464e1 8.525778668483017e-1 8.525778668483017e-1
8.985507246376816e0 -1.420289855072464e1 8.77666625979869e-1 8.77666625979869e-1
9.565217391304353e0 -1.420289855072464e1 9.074781754463719e-1 9.074781754463719e-1
1.014492753623189e1 -1.420289855072464e1 9.419712160687642e-1 9.419712160687642e-1
1.0724637681159427e1 -1.420289855072464e1 9.810982368359813e-1 9.810982368359813e-1
1.1304347826086964e1 -1.420289855072464e1 1.0248072276700406e0 1.0248072276700406e0
1.1884057971014501e1 -1.420289855072464e1 1.0730431728293621e0 1.0730431728293621e0
1.2463768115942038e1 -1.420289855072464e1 1.1257493240420087e0 1.1257493240420087e0
1.3043478260869575e1 -1.420289855072464e1 1.1828682623430873e0 1.1828682623430873e0
1.3623188405797112e1 -1.420289855072464e1 1.244342764180739e0 1.244342764180739e0
1.420289855072465e1 -1.420289855072464e1 1.3101164912352143e0 1.3101164912352143e0
1.4782608695652186e1 -1.420289855072464e1 1.3801345251673072e0 1.3801345251673072e0
1.5362318840579723e1 -1.420289855072464e1 1.454343768733575e0 1.454343768733575e0
1.594202898550726e1 -1.420289855072464e1 1.5326932338567385e0 1.5326932338567385e0
1.6521739130434796e1 -1.420289855072464e1 1.615134235710559e0 1.615134235710559e0
1.710144927536233e1 -1.420289855072464e1 1.7016205099708461e0 1.7016205099708461e0
1.7681159420289866e1 -1.420289855072464e1 1.7921082683197507e0 1.7921082683197507e0
1.82608695652174e1 -1.420289855072464e1 1.88655620522397e0 1.88655620522397e0
1.8840579710144937e1 -1.420289855072464e1 1.9849254670404493e0 1.9849254670404493e0
1.9420289855072472e1 -1.420289855072464e1 2.0871795926962187e0 2.0871795926962187e0
2.0e1 -1.420289855072464e1 2.1932844335731465e0 2.1932844335731465e0

-2.0e1 -1.3623188405797103e1 3.754436983760735e0 3.754436983760735e0
-1.9420289855072465e1 -1.3623188405797103e1 3.6323520759641506e0 3.6323520759641506e0
-1.884057971014493e1 -1.3623188405797103e1 3.5131438888436515e0 3.5131438888436515e0
-1.8260869565217394e1 -1.3623188405797103e1 3.3967772208643585e0 3.3967772208643585e0
-1.768115942028986e1 -1.3623188405797103e1 3.2832142967094575e0 3.2832142967094575e0
-1.7101449275362324e1 -1.3623188405797103e1 3.172414645843973e0 3.172414645843973e0
-1.652173913043479e1 -1.3623188405797103e1 3.064334997482889e0 3.064334997482889e0
-1.5942028985507251e1 -1.3623188405797103e1 2.958929199743587e0 2.958929199743587e0
-1.5362318840579714e1 -1.3623188405797103e1 2.8561481726540245e0 2.8561481726540245e0
-1.4782608695652177e1 -1.3623188405797103e1 2.7559399068718826e0 2.7559399068718826e0
-1.420289855072464e1 -1.3623188405797103e1 2.6582495224364635e0 2.6582495224364635e0
-1.3623188405797103e1 -1.3623188405797103e1 2.5630194045849937e0 2.5630194045849937e0
-1.3043478260869566e1 -1.3623188405797103e1 2.4701894365341213e0 2.4701894365341213e0
-1.246376811594203e1 -1.3623188405797103e1 2.379697352010275e0 2.379697352010275e0
-1.1884057971014492e1 -1.3623188405797103e1 2.291479232981126e0 2.291479232981126e0
-1.1304347826086955e1 -1.3623188405797103e1 2.2054701801623224e0 2.2054701801623224e0
-1.0724637681159418e1 -1.3623188405797103e1 2.121605184991206e0 2.121605184991206e0
-1.0144927536231881e1 -1.3623188405797103e1 2.0398202312743696e0 2.0398202312743696e0
-9.565217391304344e0 -1.3623188405797103e1 1.9600536518897282e0 1.9600536518897282e0
-8.985507246376807e0 -1.3623188405797103e1 1.8822477598998493e0 1.8822477598998493e0
-8.40579710144927e0 -1.3623188405797103e1 1.806350763299495e0 1.806350763299495e0
-7.826086956521734e0 -1.3623188405797103e1 1.732318957522735e0 1.732318957522735e0
-7.246376811594198e0 -1.3623188405797103e1 1.6601191691556136e0 1.6601191691556136e0
-6.666666666666662e0 -1.3623188405797103e1 1.5897313979022716e0 1.5897313979022716e0
-6.0869565217391255e0 -1.3623188405797103e1 1.5211515723769862e0 1.5211515723769862e0
-5.507246376811589e0 -1.3623188405797103e1 1.4543943004711688e0 1.4543943004711688e0
-4.927536231884053e0 -1.3623188405797103e1 1.3894954599363114e0 1.3894954599363114e0
-4.347826086956517e0 -1.3623188405797103e1 1.3265144439045176e0 1.3265144439045176e0
-3.768115942028981e0 -1.3623188405797103e1 1.2655358550004827e0 1.2655358550004827e0
-3.188405797101445e0 -1.3623188405797103e1 1.2066704367120598e0 1.2066704367120598e0
-2.6086956521739086e0 -1.3623188405797103e1 1.1500550475154359e0 1.1500550475154359e0
-2.0289855072463725e0 -1.3623188405797103e1 1.0958515257310832e0 1.0958515257310832e0
-1.4492753623188364e0 -1.3623188405797103e1 1.0442443616718673e0 1.0442443616718673e0
-8.695652173913001e-1 -1.3623188405797103e1 9.954371842610447e-1 9.954371842610447e-1
-2.8985507246376385e-1 -1.3623188405797103e1 9.496481730049636e-1 9.496481730049636e-1
2.898550724637724e-1 -1.3623188405797103e1 9.071046100238119e-1 9.071046100238119e-1
8.695652173913087e-1 -1.3623188405797103e1 8.680368758103689e-1 8.680368758103689e-1
1.4492753623188448e0 -1.3623188405797103e1 8.326722524848224e-1 8.326722524848224e-1
2.028985507246381e0 -1.3623188405797103e1 8.012289195535208e-1 8.012289195535208e-1
2.608695652173917e0 -1.3623188405797103e1 7.739105059397207e-1 7.739105059397207e-1
3.188405797101453e0 -1.3623188405797103e1 7.509015019562874e-1 7.509015019562874e-1
3.7681159420289894e0 -1.3623188405797103e1 7.32363745923693e-1 7.32363745923693e-1
4.347826086956526e0 -1.3623188405797103e1 7.184340963181248e-1 7.184340963181248e-1
4.927536231884062e0 -1.3623188405797103e1 7.092232966274357e-1 7.092232966274357e-1
5.507246376811598e0 -1.3623188405797103e1 7.048159494763213e-1 7.048159494763213e-1
6.086956521739134e0 -1.3623188405797103e1 7.052714479968849e-1 7.052714479968849e-1
6.6666666666666705e0 -1.3623188405797103e1 7.106256699406186e-1 7.106256699406186e-1
7.246376811594207e0 -1.3623188405797103e1 7.208932231989338e-1 7.208932231989338e-1
7.826086956521743e0 -1.3623188405797103e1 7.36070036386108e-1 7.36070036386108e-1
8.405797101449279e0 -1.3623188405797103e1 7.561361092062813e-1 7.561361092062813e-1
8.985507246376816e0 -1.3623188405797103e1 7.810582682454988e-1 7.810582682454988e-1
9.565217391304353e0 -1.3623188405797103e1 8.107928089378293e-1 8.107928089378293e-1
1.014492753623189e1 -1.3623188405797103e1 8.452879392780364e-1 8.452879392780364e-1
1.0724637681159427e1 -1.3623188405797103e1 8.844859723286855e-1 8.844859723286855e-1
1.1304347826086964e1 -1.3623188405797103e1 9.283252409676933e-1 9.283252409676933e-1
1.1884057971014501e1 -1.3623188405797103e1 9.767417290016519e-1 9.767417290016519e-1
1.2463768115942038e1 -1.3623188405797103e1 1.0296704278679036e0 1.0296704278679036e0
1.3043478260869575e1 -1.3623188405797103e1 1.087046438282096e0 1.087046438282096e0
1.3623188405797112e1 -1.3623188405797103e1 1.1488058422118996e0 1.1488058422118996e0
1.420289855072465e1 -1.3623188405797103e1 1.2148863733837447e0 1.2148863733837447e0
1.4782608695652186e1 -1.3623188405797103e1 1.2852279150142791e0 1.2852279150142791e0
1.5362318840579723e1 -1.3623188405797103e1 1.3597728523407273e0 1.3597728523407273e0
1.594202898550726e1 -1.3623188405797103e1 1.4384663054023943e0 1.4384663054023943e0
1.6521739130434796e1 -1.3623188405797103e1 1.5212562648569592e0 1.5212562648569592e0
1.710144927536233e1 -1.3623188405797103e1 1.6080936507323802e0 1.6080936507323802e0
1.7681159420289866e1 -1.3623188405797103e1 1.6989323111460377e0 1.6989323111460377e0
1.82608695652174e1 -1.3623188405797103e1 1.793728975312918e0 1.793728975312918e0
1.8840579710144937e1 -1.3623188405797103e1 1.8924431726980442e0 1.8924431726980442e0
1.9420289855072472e1 -1.3623188405797103e1 1.9950371279846024e0 1.9950371279846024e0
2.0e1 -1.3623188405797103e1 2.1014756396377114e0 2.1014756396377114e0

-2.0e1 -1.3043478260869566e1 3.688272222547499e0 3.688272222547499e0
-1.9420289855072465e1 -1.3043478260869566e1 3.5665391225279315e0 3.5665391225279315e0
-1.884057971014493e1 -1.3043478260869566e1 3.4476910364242874e0 3.4476910364242874e0
-1.8260869565217394e1 -1.3043478260869566e1 3.3316918833050346e0 3.3316918833050346e0
-1.768115942028986e1 -1.3043478260869566e1 3.218502748221489e0 3.218502748221489e0
-1.7101449275362324e1 -1.3043478260869566e1 3.108081715175614e0 3.108081715175614e0
-1.652173913043479e1 -1.3043478260869566e1 3.000383710713012e0 3.000383710713012e0
-1.5942028985507251e1 -1.3043478260869566e1 2.8953603657859732e0 2.8953603657859732e0
-1.5362318840579714e1 -1.3043478260869566e1 2.7929599056760406e0 2.7929599056760406e0
-1.4782608695652177e1 -1.3043478260869566e1 2.693127080317834e0 2.693127080317834e0
-1.420289855072464e1 -1.3043478260869566e1 2.595803150347705e0 2.595803150347705e0
-1.3623188405797103e1 -1.3043478260869566e1 2.5009259476063885e0 2.5009259476063885e0
-1.3043478260869566e1 -1.3043478260869566e1 2.408430032604317e0 2.408430032604317e0
-1.246376811594203e1 -1.3043478260869566e1 2.3182469754950628e0 2.3182469754950628e0
-1.1884057971014492e1 -1.3043478260869566e1 2.2303057911847537e0 2.2303057911847537e0
-1.1304347826086955e1 -1.3043478260869566e1 2.1445335629925113e0 2.1445335629925113e0
-1.0724637681159418e1 -1.3043478260869566e1 2.0608562922621725e0 2.0608562922621725e0
-1.0144927536231881e1 -1.3043478260869566e1 1.9792000128007845e0 1.9792000128007845e0
-9.565217391304344e0 -1.3043478260869566e1 1.8994922080509575e0 1.8994922080509575e0
-8.985507246376807e0 -1.3043478260869566e1 1.8216635643338313e0 1.8216635643338313e0
-8.40579710144927e0 -1.3043478260869566e1 1.745650083989557e0 1.745650083989557e0
-7.826086956521734e0 -1.3043478260869566e1 1.6713955663916091e0 1.6713955663916091e0
-7.246376811594198e0 -1.3043478260869566e1 1.5988544413655672e0 1.5988544413655672e0
-6.666666666666662e0 -1.3043478260869566e1 1.5279949077202142e0 1.5279949077202142e0
-6.0869565217391255e0 -1.3043478260869566e1 1.4588022895277208e0 1.4588022895277208e0
-5.507246376811589e0 -1.3043478260869566e1 1.3912824760237692e0 1.3912824760237692e0
-4.927536231884053e0 -1.3043478260869566e1 1.3254652610101119e0 1.3254652610101119e0
-4.347826086956517e0 -1.3043478260869566e1 1.2614073501378207e0 1.2614073501378207e0
-3.768115942028981e0 -1.3043478260869566e1 1.1991947672925238e0 1.1991947672925238e0
-3.188405797101445e0 -1.3043478260869566e1 1.138944373820825e0 1.138944373820825e0
-2.6086956521739086e0 -1.3043478260869566e1 1.0808042258754238e0 1.0808042258754238e0
-2.0289855072463725e0 -1.3043478260869566e1 1.0249525429338342e0 1.0249525429338342e0
-1.4492753623188364e0 -1.3043478260869566e1 9.715951471628529e-1 9.715951471628529e-1
-8.695652173913001e-1 -1.3043478260869566e1 9.209613545691424e-1 9.209613545691424e-1
-2.8985507246376385e-1 -1.3043478260869566e1 8.732984428091963e-1 8.732984428091963e-1
2.898550724637724e-1 -1.3043478260869566e1 8.288649682389025e-1 8.288649682389025e-1
8.695652173913087e-1 -1.3043478260869566e1 7.879233335215945e-1 7.879233335215945e-1
1.4492753623188448e0 -1.3043478260869566e1 7.507320950131601e-1 7.507320950131601e-1
2.028985507246381e0 -1.3043478260869566e1 7.175385303700932e-1 7.175385303700932e-1
2.608695652173917e0 -1.3043478260869566e1 6.885719555990559e-1 6.885719555990559e-1
3.188405797101453e0 -1.3043478260869566e1 6.640381928668453e-1 6.640381928668453e-1
3.7681159420289894e0 -1.3043478260869566e1 6.441154616509752e-1 6.441154616509752e-1
4.347826086956526e0 -1.3043478260869566e1 6.289518181041451e-1 6.289518181041451e-1
4.927536231884062e0 -1.3043478260869566e1 6.186641235729584e-1 6.186641235729584e-1
5.507246376811598e0 -1.3043478260869566e1 6.133384019430441e-1 6.133384019430441e-1
6.086956521739134e0 -1.3043478260869566e1 6.130313588654737e-1 6.130313588654737e-1
6.6666666666666705e0 -1.3043478260869566e1 6.177727881419993e-1 6.177727881419993e-1
7.246376811594207e0 -1.3043478260869566e1 6.275685790083038e-1 6.275685790083038e-1
7.826086956521743e0 -1.3043478260869566e1 6.424040555365569e-1 6.424040555365569e-1
8.405797101449279e0 -1.3043478260869566e1 6.622474165355425e-1 6.622474165355425e-1
8.985507246376816e0 -1.3043478260869566e1 6.870530918308398e-1 6.870530918308398e-1
9.565217391304353e0 -1.3043478260869566e1 7.167648807959236e-1 7.167648807959236e-1
1.014492753623189e1 -1.3043478260869566e1 7.513187857709444e-1 7.513187857709444e-1
1.0724637681159427e1 -1.3043478260869566e1 7.906454930770425e-1 7.906454930770425e-1
1.1304347826086964e1 -1.3043478260869566e1 8.34672486156828e-1 8.34672486156828e-1
1.1884057971014501e1 -1.3043478260869566e1 8.833257988173474e-1 8.833257988173474e-1
1.2463768115942038e1 -1.3043478260869566e1 9.365314324024389e-1 9.365314324024389e-1
1.3043478260869575e1 -1.3043478260869566e1 9.94216470231223e-1 9.94216470231223e-1
1.3623188405797112e1 -1.3043478260869566e1 1.0563099272098286e0 1.0563099272098286e0
1.420289855072465e1 -1.3043478260869566e1 1.1227433734918268e0 1.1227433734918268e0
1.4782608695652186e1 -1.3043478260869566e1 1.1934513695876503e0 1.1934513695876503e0
1.5362318840579723e1 -1.3043478260869566e1 1.2683717473380347e0 1.2683717473380347e0
1.594202898550726e1 -1.3043478260869566e1 1.3474457673793316e0 1.3474457673793316e0
1.6521739130434796e1 -1.3043478260869566e1 1.4306181796461597e0 1.4306181796461597e0
1.710144927536233e1 -1.3043478260869566e1 1.5178372094200618e0 1.5178372094200618e0
1.7681159420289866e1 -1.3043478260869566e1 1.6090544876533297e0 1.6090544876533297e0
1.82608695652174e1 -1.3043478260869566e1 1.7042249408915655e0 1.7042249408915655e0
1.8840579710144937e1 -1.3043478260869566e1 1.8033066531367317e0 1.8033066531367317e0
1.9420289855072472e1 -1.3043478260869566e1 1.9062607094401445e0 1.9062607094401445e0
2.0e1 -1.3043478260869566e1 2.0130510288702705e0 2.0130510288702705e0

-2.0e1 -1.246376811594203e1 3.6254161634551583e0 3.6254161634551583e0
-1.9420289855072465e1 -1.246376811594203e1 3.504052223145611e0 3.504052223145611e0
-1.884057971014493e1 -1.246376811594203e1 3.38558383250801e0 3.38558383250801e0
-1.8260869565217394e1 -1.246376811594203e1 3.2699742381308736e0 3.2699742381308736e0
-1.768115942028986e1 -1.246376811594203e1 3.1571835992509842e0 3.1571835992509842e0
-1.7101449275362324e1 -1.246376811594203e1 3.047168771420335e0 3.047168771420335e0
-1.652173913043479e1 -1.246376811594203e1 2.939883093543292e0 2.939883093543292e0
-1.5942028985507251e1 -1.246376811594203e1 2.8352761854360686e0 2.8352761854360686e0
-1.5362318840579714e1 -1.246376811594203e1 2.7332937654097074e0 2.7332937654097074e0
-1.4782608695652177e1 -1.246376811594203e1 2.6338775002595014e0 2.6338775002595014e0
-1.420289855072464e1 -1.246376811594203e1 2.536964903521169e0 2.536964903521169e0
-1.3623188405797103e1 -1.246376811594203e1 2.4424893019703853e0 2.4424893019703853e0
-1.3043478260869566e1 -1.246376811594203e1 2.3503798951018684e0 2.3503798951018684e0
-1.246376811594203e1 -1.246376811594203e1 2.260561937666279e0 2.260561937666279e0
-1.1884057971014492e1 -1.246376811594203e1 2.1729570811048706e0 2.1729570811048706e0
-1.1304347826086955e1 -1.246376811594203e1 2.0874839155914655e0 2.0874839155914655e0
-1.0724637681159418e1 -1.246376811594203e1 2.0040587598510102e0 2.0040587598510102e0
-1.0144927536231881e1 -1.246376811594203e1 1.9225967501864205e0 1.9225967501864205e0
-9.565217391304344e0 -1.246376811594203e1 1.8430132820934713e0 1.8430132820934713e0
-8.985507246376807e0 -1.246376811594203e1 1.7652258559893381e0 1.7652258559893381e0
-8.40579710144927e0 -1.246376811594203e1 1.689156371071312e0 1.689156371071312e0
-7.826086956521734e0 -1.246376811594203e1 1.6147338960307112e0 1.6147338960307112e0
-7.246376811594198e0 -1.246376811594203e1 1.5418979200924463e0 1.5418979200924463e0
-6.666666666666662e0 -1.246376811594203e1 1.4706020507992479e0 1.4706020507992479e0
-6.0869565217391255e0 -1.246376811594203e1 1.4008180752325794e0 1.4008180752325794e0
-5.507246376811589e0 -1.246376811594203e1 1.3325402398353285e0 1.3325402398353285e0
-4.927536231884053e0 -1.246376811594203e1 1.265789534193605e0 1.265789534193605e0
-4.347826086956517e0 -1.246376811594203e1 1.2006176929702577e0 1.2006176929702577e0
-3.768115942028981e0 -1.246376811594203e1 1.1371105682790539e0 1.1371105682790539e0
-3.188405797101445e0 -1.246376811594203e1 1.075390485857449e0 1.075390485857449e0
-2.6086956521739086e0 -1.246376811594203e1 1.015617197390914e0 1.015617197390914e0
-2.0289855072463725e0 -1.246376811594203e1 9.579870912646554e-1 9.579870912646554e-1
-1.4492753623188364e0 -1.246376811594203e1 9.027304317935515e-1 9.027304317935515e-1
-8.695652173913001e-1 -1.246376811594203e1 8.501065594253878e-1 8.501065594253878e-1
-2.8985507246376385e-1 -1.246376811594203e1 8.00397185803794e-1 8.00397185803794e-1
2.898550724637724e-1 -1.246376811594203e1 7.538981303062663e-1 7.538981303062663e-1
8.695652173913087e-1 -1.246376811594203e1 7.109100337273104e-1 7.109100337273104e-1
1.4492753623188448e0 -1.246376811594203e1 6.71728715444423e-1 6.71728715444423e-1
2.028985507246381e0 -1.246376811594203e1 6.366358871012334e-1 6.366358871012334e-1
2.608695652173917e0 -1.246376811594203e1 6.058908891455274e-1 6.058908891455274e-1
3.188405797101453e0 -1.246376811594203e1 5.79723985892183e-1 5.79723985892183e-1
3.7681159420289894e0 -1.246376811594203e1 5.583315657264067e-1 5.583315657264067e-1
4.347826086956526e0 -1.246376811594203e1 5.418733803336696e-1 5.418733803336696e-1
4.927536231884062e0 -1.246376811594203e1 5.30471755451427e-1 5.30471755451427e-1
5.507246376811598e0 -1.246376811594203e1 5.242125431934466e-1 5.242125431934466e-1
6.086956521739134e0 -1.246376811594203e1 5.231474782225769e-1 5.231474782225769e-1
6.6666666666666705e0 -1.246376811594203e1 5.272975501249272e-1 5.272975501249272e-1
7.246376811594207e0 -1.246376811594203e1 5.366570053433861e-1 5.366570053433861e-1
7.826086956521743e0 -1.246376811594203e1 5.511976309594168e-1 5.511976309594168e-1
8.405797101449279e0 -1.246376811594203e1 5.70873034515749e-1 5.70873034515749e-1
8.985507246376816e0 -1.246376811594203e1 5.956227052372943e-1 5.956227052372943e-1
9.565217391304353e0 -1.246376811594203e1 6.253757118153712e-1 6.253757118153712e-1
1.014492753623189e1 -1.246376811594203e1 6.600539534472698e-1 6.600539534472698e-1
1.0724637681159427e1 -1.246376811594203e1 6.995749305501663e-1 6.995749305501663e-1
1.1304347826086964e1 -1.246376811594203e1 7.438540386198351e-1 7.438540386198351e-1
1.1884057971014501e1 -1.246376811594203e1 7.928064139591924e-1 7.928064139591924e-1
1.2463768115942038e1 -1.246376811594203e1 8.463483752931845e-1 8.463483752931845e-1
1.3043478260869575e1 -1.246376811594203e1 9.043985127956337e-1 9.043985127956337e-1
1.3623188405797112e1 -1.246376811594203e1 9.668784779077934e-1 9.668784779077934e-1
1.420289855072465e1 -1.246376811594203e1 1.0337135253803242e0 1.0337135253803242e0
1.4782608695652186e1 -1.246376811594203e1 1.104832854707945e0 1.104832854707945e0
1.5362318840579723e1 -1.246376811594203e1 1.1801697926663297e0 1.1801697926663297e0
1.594202898550726e1 -1.246376811594203e1 1.2596618527911976e0 1.2596618527911976e0
1.6521739130434796e1 -1.246376811594203e1 1.3432507018778415e0 1.3432507018778415e0
1.710144927536233e1 -1.246376811594203e1 1.4308820582373036e0 1.4308820582373036e0
1.7681159420289866e1 -1.246376811594203e1 1.5225055416857964e0 1.5225055416857964e0
1.82608695652174e1 -1.246376811594203e1 1.618074491127688e0 1.618074491127688e0
1.8840579710144937e1 -1.246376811594203e1 1.7175457621149701e0 1.7175457621149701e0
1.9420289855072472e1 -1.246376811594203e1 1.8208795138844263e0 1.8208795138844263e0
2.0e1 -1.246376811594203e1 1.9280389930245727e0 1.9280389930245727e0

-2.0e1 -1.1884057971014492e1 3.565837944716976e0 3.565837944716976e0
-1.9420289855072465e1 -1.1884057971014492e1 3.444859442650571e0 3.444859442650571e0
-1.884057971014493e1 -1.1884057971014492e1 3.326789352261287e0 3.326789352261287e0
-1.8260869565217394e1 -1.1884057971014492e1 3.2115904882811317e0 3.2115904882811317e0
-1.768115942028986e1 -1.1884057971014492e1 3.099222338363185e0 3.099222338363185e0
-1.7101449275362324e1 -1.1884057971014492e1 2.9896407946098877e0 2.9896407946098877e0
-1.652173913043479e1 -1.1884057971014492e1 2.882797879714502e0 2.882797879714502e0
-1.5942028985507251e1 -1.1884057971014492e1 2.7786414739464997e0 2.7786414739464997e0
-1.5362318840579714e1 -1.1884057971014492e1 2.677115051685686e0 2.677115051685686e0
-1.4782608695652177e1 -1.1884057971014492e1 2.5781574393423066e0 2.5781574393423066e0
-1.420289855072464e1 -1.1884057971014492e1 2.481702610405742e0 2.481702610405742e0
-1.3623188405797103e1 -1.1884057971014492e1 2.387679538150356e0 2.387679538150356e0
-1.3043478260869566e1 -1.1884057971014492e1 2.296012132275847e0 2.296012132275847e0
-1.246376811594203e1 -1.1884057971014492e1 2.206619292498668e0 2.206619292498668e0
-1.1884057971014492e1 -1.1884057971014492e1 2.1194151197708786e0 2.1194151197708786e0
-1.1304347826086955e1 -1.1884057971014492e1 2.034309334155463e0 2.034309334155463e0
-1.0724637681159418e1 -1.1884057971014492e1 1.951207956967525e0 1.951207956967525e0
-1.0144927536231881e1 -1.1884057971014492e1 1.8700143227976023e0 1.8700143227976023e0
-9.565217391304344e0 -1.1884057971014492e1 1.7906304932183383e0 1.7906304932183383e0
-8.985507246376807e0 -1.1884057971014492e1 1.712959146537362e0 1.712959146537362e0
-8.40579710144927e0 -1.1884057971014492e1 1.636906014472637e0 1.636906014472637e0
-7.826086956521734e0 -1.1884057971014492e1 1.562382924062893e0 1.562382924062893e0
-7.246376811594198e0 -1.1884057971014492e1 1.4893114780348717e0 1.4893114780348717e0
-6.666666666666662e0 -1.1884057971014492e1 1.4176273657976317e0 1.4176273657976317e0
-6.0869565217391255e0 -1.1884057971014492e1 1.3472852375855353e0 1.3472852375855353e0
-5.507246376811589e0 -1.1884057971014492e1 1.2782639953506343e0 1.2782639953506343e0
-4.927536231884053e0 -1.1884057971014492e1 1.2105722585752487e0 1.2105722585752487e0
-4.347826086956517e0 -1.1884057971014492e1 1.1442536589677954e0 1.1442536589677954e0
-3.768115942028981e0 -1.1884057971014492e1 1.07939151878896e0 1.07939151878896e0
-3.188405797101445e0 -1.1884057971014492e1 1.0161123930144658e0 1.0161123930144658e0
-2.6086956521739086e0 -1.1884057971014492e1 9.54587929163129e-1 9.54587929163129e-1
-2.0289855072463725e0 -1.1884057971014492e1 8.950345431272649e-1 8.950345431272649e-1
-1.4492753623188364e0 -1.1884057971014492e1 8.377105399823268e-1 8.377105399823268e-1
-8.695652173913001e-1 -1.1884057971014492e1 7.82910525940227e-1 7.82910525940227e-1
-2.8985507246376385e-1 -1.1884057971014492e1 7.309572415620387e-1 7.309572415620387e-1
2.898550724637724e-1 -1.1884057971014492e1 6.821912566526216e-1 6.821912566526216e-1
8.695652173913087e-1 -1.1884057971014492e1 6.36959249317071e-1 6.36959249317071e-1
1.4492753623188448e0 -1.1884057971014492e1 5.956017893602474e-1 5.956017893602474e-1
2.028985507246381e0 -1.1884057971014492e1 5.584416173432237e-1 5.584416173432237e-1
2.608695652173917e0 -1.1884057971014492e1 5.25773339477912e-1 5.25773339477912e-1
3.188405797101453e0 -1.1884057971014492e1 4.9785526083976595e-1 4.9785526083976595e-1
3.7681159420289894e0 -1.1884057971014492e1 4.749037973211002e-1 4.749037973211002e-1
4.347826086956526e0 -1.1884057971014492e1 4.570905964407316e-1 4.570905964407316e-1
4.927536231884062e0 -1.1884057971014492e1 4.4454221317438314e-1 4.4454221317438314e-1
5.507246376811598e0 -1.1884057971014492e1 4.3734196978274037e-1 4.3734196978274037e-1
6.086956521739134e0 -1.1884057971014492e1 4.355334979742203e-1 4.355334979742203e-1
6.6666666666666705e0 -1.1884057971014492e1 4.391254172311432e-1 4.391254172311432e-1
7.246376811594207e0 -1.1884057971014492e1 4.480966295055603e-1 4.480966295055603e-1
7.826086956521743e0 -1.1884057971014492e1 4.624017850318345e-1 4.624017850318345e-1
8.405797101449279e0 -1.1884057971014492e1 4.819765732190239e-1 4.819765732190239e-1
8.985507246376816e0 -1.1884057971014492e1 5.067425967938705e-1 5.067425967938705e-1
9.565217391304353e0 -1.1884057971014492e1 5.366116827951037e-1 5.366116827951037e-1
1.014492753623189e1 -1.1884057971014492e1 5.714895629406881e-1 5.714895629406881e-1
1.0724637681159427e1 -1.1884057971014492e1 6.112789155382514e-1 6.112789155382514e-1
1.1304347826086964e1 -1.1884057971014492e1 6.558818021604377e-1 6.558818021604377e-1
1.1884057971014501e1 -1.1884057971014492e1 7.05201557397784e-1 7.05201557397784e-1
1.2463768115942038e1 -1.1884057971014492e1 7.591442025653957e-1 7.591442025653957e-1
1.3043478260869575e1 -1.1884057971014492e1 8.176194577262548e-1 8.176194577262548e-1
1.3623188405797112e1 -1.1884057971014492e1 8.805414238324221e-1 8.805414238324221e-1
1.420289855072465e1 -1.1884057971014492e1 9.478290006003511e-1 9.478290006003511e-1
1.4782608695652186e1 -1.1884057971014492e1 1.0194060977297394e0 1.0194060977297394e0
1.5362318840579723e1 -1.1884057971014492e1 1.0952016884949507e0 1.0952016884949507e0
1.594202898550726e1 -1.1884057971014492e1 1.1751497463853662e0 1.1751497463853662e0
1.6521739130434796e1 -1.1884057971014492e1 1.2591890978112303e0 1.2591890978112303e0
1.710144927536233e1 -1.1884057971014492e1 1.3472632171523493e0 1.3472632171523493e0
1.7681159420289866e1 -1.1884057971014492e1 1.4393199846781948e0 1.4393199846781948e0
1.82608695652174e1 -1.1884057971014492e1 1.5353114230820293e0 1.5353114230820293e0
1.8840579710144937e1 -1.1884057971014492e1 1.6351934244662931e0 1.6351934244662931e0
1.9420289855072472e1 -1.1884057971014492e1 1.7389254764840665e0 1.7389254764840665e0
2.0e1 -1.1884057971014492e1 1.8464703938673555e0 1.8464703938673555e0

-2.0e1 -1.1304347826086955e1 3.5095042375859187e0 3.5095042375859187e0
-1.9420289855072465e1 -1.1304347826086955e1 3.388926064317016e0 3.388926064317016e0
-1.884057971014493e1 -1.1304347826086955e1 3.2712715436499527e0 3.2712715436499527e0
-1.8260869565217394e1 -1.1304347826086955e1 3.156503331943061e0 3.156503331943061e0
-1.768115942028986e1 -1.1304347826086955e1 3.0445805398572046e0 3.0445805398572046e0
-1.7101449275362324e1 -1.1304347826086955e1 2.9354584101009813e0 2.9354584101009813e0
-1.652173913043479e1 -1.1304347826086955e1 2.829087979586317e0 2.829087979586317e0
-1.5942028985507251e1 -1.1304347826086955e1 2.725415730814841e0 2.725415730814841e0
-1.5362318840579714e1 -1.1304347826086955e1 2.6243832397999105e0 2.6243832397999105e0
-1.4782608695652177e1 -1.1304347826086955e1 2.5259268310868372e0 2.5259268310868372e0
-1.420289855072464e1 -1.1304347826086955e1 2.4299772546388345e0 2.4299772546388345e0
-1.3623188405797103e1 -1.1304347826086955e1 2.3364594046951055e0 2.3364594046951055e0
-1.3043478260869566e1 -1.1304347826086955e1 2.2452921073644867e0 2.2452921073644867e0
-1.246376811594203e1 -1.1304347826086955e1 2.1563880118464214e0 2.1563880118464214e0
-1.1884057971014492e1 -1.1304347826086955e1 2.069653629847643e0 2.069653629847643e0
-1.1304347826086955e1 -1.1304347826086955e1 1.9849895789181162e0 1.9849895789181162e0
-1.0724637681159418e1 -1.1304347826086955e1 1.902291097745507e0 1.902291097745507e0
-1.0144927536231881e1 -1.1304347826086955e1 1.82144891422002e0 1.82144891422002e0
-9.565217391304344e0 -1.1304347826086955e1 1.7423505590465136e0 1.7423505590465136e0
-8.985507246376807e0 -1.1304347826086955e1 1.6648822268146026e0 1.6648822268146026e0
-8.40579710144927e0 -1.1304347826086955e1 1.5889312897640098e0 1.5889312897640098e0
-7.826086956521734e0 -1.1304347826086955e1 1.5143895629512905e0 1.5143895629512905e0
-7.246376811594198e0 -1.1304347826086955e1 1.4411573980642665e0 1.4411573980642665e0
-6.666666666666662e0 -1.1304347826086955e1 1.3691486410323002e0 1.3691486410323002e0
-6.0869565217391255e0 -1.1304347826086955e1 1.298296420388514e0 1.298296420388514e0
-5.507246376811589e0 -1.1304347826086955e1 1.2285596354200012e0 1.2285596354200012e0
-4.927536231884053e0 -1.1304347826086955e1 1.1599298859623628e0 1.1599298859623628e0
-4.347826086956517e0 -1.1304347826086955e1 1.0924384365867512e0 1.0924384365867512e0
-3.768115942028981e0 -1.1304347826086955e1 1.0261626536454869e0 1.0261626536454869e0
-3.188405797101445e0 -1.1304347826086955e1 9.612312215225407e-1 9.612312215225407e-1
-2.6086956521739086e0 -1.1304347826086955e1 8.978273705928977e-1 8.978273705928977e-1
-2.0289855072463725e0 -1.1304347826086955e1 8.361893726026373e-1 8.361893726026373e-1
-1.4492753623188364e0 -1.1304347826086955e1 7.766077102302715e-1 7.766077102302715e-1
-8.695652173913001e-1 -1.1304347826086955e1 7.19418616087005e-1 7.19418616087005e-1
-2.8985507246376385e-1 -1.1304347826086955e1 6.649940794734996e-1 6.649940794734996e-1
2.898550724637724e-1 -1.1304347826086955e1 6.137288778883981e-1 6.137288778883981e-1
8.695652173913087e-1 -1.1304347826086955e1 5.66025618317531e-1 5.66025618317531e-1
1.4492753623188448e0 -1.1304347826086955e1 5.222790782595407e-1 5.222790782595407e-1
2.028985507246381e0 -1.1304347826086955e1 4.8286124701508926e-1 4.8286124701508926e-1
2.608695652173917e0 -1.1304347826086955e1 4.4810835719538106e-1 4.4810835719538106e-1
3.188405797101453e0 -1.1304347826086955e1 4.183108914789285e-1 4.183108914789285e-1
3.7681159420289894e0 -1.1304347826086955e1 3.9370712161181115e-1 3.9370712161181115e-1
4.347826086956526e0 -1.1304347826086955e1 3.7448027796901356e-1 3.7448027796901356e-1
4.927536231884062e0 -1.1304347826086955e1 3.607590449345069e-1 3.607590449345069e-1
5.507246376811598e0 -1.1304347826086955e1 3.526207888606111e-1 3.526207888606111e-1
6.086956521739134e0 -1.1304347826086955e1 3.500967743184795e-1 3.500967743184795e-1
6.6666666666666705e0 -1.1304347826086955e1 3.531786011437126e-1 3.531786011437126e-1
7.246376811594207e0 -1.1304347826086955e1 3.618251686234033e-1 3.618251686234033e-1
7.826086956521743e0 -1.1304347826086955e1 3.759696052906746e-1 3.759696052906746e-1
8.405797101449279e0 -1.1304347826086955e1 3.955257570748889e-1 3.955257570748889e-1
8.985507246376816e0 -1.1304347826086955e1 4.2039397566386794e-1 4.2039397566386794e-1
9.565217391304353e0 -1.1304347826086955e1 4.5046607611416667e-1 4.5046607611416667e-1
1.014492753623189e1 -1.1304347826086955e1 4.856294306655079e-1 4.856294306655079e-1
1.0724637681159427e1 -1.1304347826086955e1 5.257702339075071e-1 5.257702339075071e-1
1.1304347826086964e1 -1.1304347826086955e1 5.707760165450219e-1 5.707760165450219e-1
1.1884057971014501e1 -1.1304347826086955e1 6.205375064682576e-1 6.205375064682576e-1
1.2463768115942038e1 -1.1304347826086955e1 6.749499423648798e-1 6.749499423648798e-1
1.3043478260869575e1 -1.1304347826086955e1 7.339139417848525e-1 7.339139417848525e-1
1.3623188405797112e1 -1.1304347826086955e1 7.973360164349106e-1 7.973360164349106e-1
1.420289855072465e1 -1.1304347826086955e1 8.651288155144958e-1 8.651288155144958e-1
1.4782608695652186e1 -1.1304347826086955e1 9.372111651324463e-1 9.372111651324463e-1
1.5362318840579723e1 -1.1304347826086955e1 1.0135079595279644e0 1.0135079595279644e0
1.594202898550726e1 -1.1304347826086955e1 1.093949948664263e0 1.093949948664263e0
1.6521739130434796e1 -1.1304347826086955e1 1.1784734570866537e0 1.1784734570866537e0
1.710144927536233e1 -1.1304347826086955e1 1.2670200608084938e0 1.2670200608084938e0
1.7681159420289866e1 -1.1304347826086955e1 1.359536242331414e0 1.359536242331414e0
1.82608695652174e1 -1.1304347826086955e1 1.4559730385673382e0 1.4559730385673382e0
1.8840579710144937e1 -1.1304347826086955e1 1.5562856922248658e0 1.5562856922248658e0
1.9420289855072472e1 -1.1304347826086955e1 1.6604333139648593e0 1.6604333139648593e0
2.0e1 -1.1304347826086955e1 1.76837856014565e0 1.76837856014565e0

-2.0e1 -1.0724637681159418e1 3.4563792898275243e0 3.4563792898275243e0
-1.9420289855072465e1 -1.0724637681159418e1 3.336214610097749e0 3.336214610097749e0
-1.884057971014493e1 -1.0724637681159418e1 3.2189912174127433e0 3.2189912174127433e0
-1.8260869565217394e1 -1.0724637681159418e1 3.1046719138441747e0 3.1046719138441747e0
-1.768115942028986e1 -1.0724637681159418e1 2.993215766368779e0 2.993215766368779e0
-1.7101449275362324e1 -1.0724637681159418e1 2.8845777307186067e0 2.8845777307186067e0
-1.652173913043479e1 -1.0724637681159418e1 2.778708248153228e0 2.778708248153228e0
-1.5942028985507251e1 -1.0724637681159418e1 2.6755528180344985e0 2.6755528180344985e0
-1.5362318840579714e1 -1.0724637681159418e1 2.5750515514287575e0 2.5750515514287575e0
-1.4782608695652177e1 -1.0724637681159418e1 2.4771387141674928e0 2.4771387141674928e0
-1.420289855072464e1 -1.0724637681159418e1 2.381742272102562e0 2.381742272102562e0
-1.3623188405797103e1 -1.0724637681159418e1 2.288783456972628e0 2.288783456972628e0
-1.3043478260869566e1 -1.0724637681159418e1 2.1981763786605653e0 2.1981763786605653e0
-1.246376811594203e1 -1.0724637681159418e1 2.1098277189835115e0 2.1098277189835115e0
-1.1884057971014492e1 -1.0724637681159418e1 2.02363655380154e0 2.02363655380154e0
-1.1304347826086955e1 -1.0724637681159418e1 1.9394943643357232e0 1.9394943643357232e0
-1.0724637681159418e1 -1.0724637681159418e1 1.8572853151079922e0 1.8572853151079922e0
-1.0144927536231881e1 -1.0724637681159418e1 1.7768868944137841e0 1.7768868944137841e0
-9.565217391304344e0 -1.0724637681159418e1 1.6981710326336792e0 1.6981710326336792e0
-8.985507246376807e0 -1.0724637681159418e1 1.6210058319445801e0 1.6210058319445801e0
-8.40579710144927e0 -1.0724637681159418e1 1.5452580547410868e0 1.5452580547410868e0
-7.826086956521734e0 -1.0724637681159418e1 1.470796522275343e0 1.470796522275343e0
-7.246376811594198e0 -1.0724637681159418e1 1.3974965627167593e0 1.3974965627167593e0
-6.666666666666662e0 -1.0724637681159418e1 1.325245610308566e0 1.325245610308566e0
-6.0869565217391255e0 -1.0724637681159418e1 1.253949984906816e0 1.253949984906816e0
-5.507246376811589e0 -1.0724637681159418e1 1.1835427652278718e0 1.1835427652278718e0
-4.927536231884053e0 -1.0724637681159418e1 1.1139925050940838e0 1.1139925050940838e0
-4.347826086956517e0 -1.0724637681159418e1 1.0453123341120383e0 1.0453123341120383e0
-3.768115942028981e0 -1.0724637681159418e1 9.775687507361466e-1 9.775687507361466e-1
-3.188405797101445e0 -1.0724637681159418e1 9.108891926786344e-1 9.108891926786344e-1
-2.6086956521739086e0 -1.0724637681159418e1 8.454673111365779e-1 8.454673111365779e-1
-2.0289855072463725e0 -1.0724637681159418e1 7.815648460086517e-1 7.815648460086517e-1
-1.4492753623188364e0 -1.0724637681159418e1 7.19509158341239e-1 7.19509158341239e-1
-8.695652173913001e-1 -1.0724637681159418e1 6.596858540632606e-1 6.596858540632606e-1
-2.8985507246376385e-1 -1.0724637681159418e1 6.025265081238017e-1 6.025265081238017e-1
2.898550724637724e-1 -1.0724637681159418e1 5.48492185427972e-1 5.48492185427972e-1
8.695652173913087e-1 -1.0724637681159418e1 4.9805411653115117e-1 4.9805411653115117e-1
1.4492753623188448e0 -1.0724637681159418e1 4.516733663384489e-1 4.516733663384489e-1
2.028985507246381e0 -1.0724637681159418e1 4.0978150979895056e-1 4.0978150979895056e-1
2.608695652173917e0 -1.0724637681159418e1 3.727641528415769e-1 3.727641528415769e-1
3.188405797101453e0 -1.0724637681159418e1 3.4094865651271083e-1 3.4094865651271083e-1
3.7681159420289894e0 -1.0724637681159418e1 3.145967607110272e-1 3.145967607110272e-1
4.347826086956526e0 -1.0724637681159418e1 2.939021166336022e-1 2.939021166336022e-1
4.927536231884062e0 -1.0724637681159418e1 2.7899216199266164e-1 2.7899216199266164e-1
5.507246376811598e0 -1.0724637681159418e1 2.699333952426167e-1 2.699333952426167e-1
6.086956521739134e0 -1.0724637681159418e1 2.6673894599005304e-1 2.6673894599005304e-1
6.6666666666666705e0 -1.0724637681159418e1 2.693773680573226e-1 2.693773680573226e-1
7.246376811594207e0 -1.0724637681159418e1 2.777817401607865e-1 2.777817401607865e-1
7.826086956521743e0 -1.0724637681159418e1 2.9185838215649795e-1 2.9185838215649795e-1
8.405797101449279e0 -1.0724637681159418e1 3.1149472828768787e-1 3.1149472828768787e-1
8.985507246376816e0 -1.0724637681159418e1 3.3656610672376597e-1 3.3656610672376597e-1
9.565217391304353e0 -1.0724637681159418e1 3.669413387168766e-1 3.669413387168766e-1
1.014492753623189e1 -1.0724637681159418e1 4.0248718666161976e-1 4.0248718666161976e-1
1.0724637681159427e1 -1.0724637681159418e1 4.4307175273489785e-1 4.4307175273489785e-1
1.1304347826086964e1 -1.0724637681159418e1 4.885669673172909e-1 4.885669673172909e-1
1.1884057971014501e1 -1.0724637681159418e1 5.388503187042365e-1 5.388503187042365e-1
1.2463768115942038e1 -1.0724637681159418e1 5.938059714176652e-1 5.938059714176652e-1
1.3043478260869575e1 -1.0724637681159418e1 6.533254066786497e-1 6.533254066786497e-1
1.3623188405797112e1 -1.0724637681159418e1 7.17307700347264e-1 7.17307700347264e-1
1.420289855072465e1 -1.0724637681159418e1 7.856595342406446e-1 7.856595342406446e-1
1.4782608695652186e1 -1.0724637681159418e1 8.582950182416668e-1 8.582950182416668e-1
1.5362318840579723e1 -1.0724637681159418e1 9.351353840889929e-1 9.351353840889929e-1
1.594202898550726e1 -1.0724637681159418e1 1.0161085976344808e0 1.0161085976344808e0
1.6521739130434796e1 -1.0724637681159418e1 1.101148924709618e0 1.101148924709618e0
1.710144927536233e1 -1.0724637681159418e1 1.190196476380745e0 1.190196476380745e0
1.7681159420289866e1 -1.0724637681159418e1 1.283196752009715e0 1.283196752009715e0
1.82608695652174e1 -1.0724637681159418e1 1.3801001928560999e0 1.3801001928560999e0
1.8840579710144937e1 -1.0724637681159418e1 1.4808617546519507e0 1.4808617546519507e0
1.9420289855072472e1 -1.0724637681159418e1 1.5854405043740023e0 1.5854405043740023e0
2.0e1 -1.0724637681159418e1 1.693799244093921e0 1.693799244093921e0

-2.0e1 -1.0144927536231881e1 3.4064250159679212e0 3.4064250159679212e0
-1.9420289855072465e1 -1.0144927536231881e1 3.2866849120569657e0 3.2866849120569657e0
-1.884057971014493e1 -1.0144927536231881e1 3.1699060925707787e0 3.1699060925707787e0
-1.8260869565217394e1 -1.0144927536231881e1 3.056051836087932e0 3.056051836087932e0
-1.768115942028986e1 -1.0144927536231881e1 2.945081534364785e0 2.945081534364785e0
-1.7101449275362324e1 -1.0144927536231881e1 2.836950264039632e0 2.836950264039632e0
-1.652173913043479e1 -1.0144927536231881e1 2.7316083187668276e0 2.7316083187668276e0
-1.5942028985507251e1 -1.0144927536231881e1 2.6290007021828536e0 2.6290007021828536e0
-1.5362318840579714e1 -1.0144927536231881e1 2.5290665841268645e0 2.5290665841268645e0
-1.4782608695652177e1 -1.0144927536231881e1 2.4317387254646396e0 2.4317387254646396e0
-1.420289855072464e1 -1.0144927536231881e1 2.336942880994595e0 2.336942880994595e0
-1.3623188405797103e1 -1.0144927536231881e1 2.244597195616598e0 2.244597195616598e0
-1.3043478260869566e1 -1.0144927536231881e1 2.1546116166621907e0 2.1546116166621907e0
-1.246376811594203e1 -1.0144927536231881e1 2.066887355528038e0 2.066887355528038e0
-1.1884057971014492e1 -1.0144927536231881e1 1.9813164450710525e0 1.9813164450710525e0
-1.1304347826086955e1 -1.0144927536231881e1 1.8977814561374209e0 1.8977814561374209e0
-1.0724637681159418e1 -1.0144927536231881e1 1.8161554574924175e0 1.8161554574924175e0
-1.0144927536231881e1 -1.0144927536231881e1 1.7363023283405061e0 1.7363023283405061e0
-9.565217391304344e0 -1.0144927536231881e1 1.6580775609805372e0 1.6580775609805372e0
-8.985507246376807e0 -1.0144927536231881e1 1.58132972124666e0 1.58132972124666e0
-8.40579710144927e0 -1.0144927536231881e1 1.5059027628809671e0 1.5059027628809671e0
-7.826086956521734e0 -1.0144927536231881e1 1.4316394131239984e0 1.4316394131239984e0
-7.246376811594198e0 -1.0144927536231881e1 1.358385851774126e0 1.358385851774126e0
-6.666666666666662e0 -1.0144927536231881e1 1.2859978824600384e0 1.2859978824600384e0
-6.0869565217391255e0 -1.0144927536231881e1 1.2143487274922178e0 1.2143487274922178e0
-5.507246376811589e0 -1.0144927536231881e1 1.1433384497557353e0 1.1433384497557353e0
-4.927536231884053e0 -1.0144927536231881e1 1.0729048028965427e0 1.0729048028965427e0
-4.347826086956517e0 -1.0144927536231881e1 1.003035030568245e0 1.003035030568245e0
-3.768115942028981e0 -1.0144927536231881e1 9.337777919434709e-1 9.337777919434709e-1
-3.188405797101445e0 -1.0144927536231881e1 8.652540279523241e-1 8.652540279523241e-1
-2.6086956521739086e0 -1.0144927536231881e1 7.976652784159528e-1 7.976652784159528e-1
-2.0289855072463725e0 -1.0144927536231881e1 7.312978196582421e-1 7.312978196582421e-1
-1.4492753623188364e0 -1.0144927536231881e1 6.665211251934104e-1 6.665211251934104e-1
-8.695652173913001e-1 -1.0144927536231881e1 6.037796332598986e-1 6.037796332598986e-1
-2.8985507246376385e-1 -1.0144927536231881e1 5.435776272910207e-1 5.435776272910207e-1
2.898550724637724e-1 -1.0144927536231881e1 4.864580794932668e-1 4.864580794932668e-1
8.695652173913087e-1 -1.0144927536231881e1 4.329773505670271e-1 4.329773505670271e-1
1.4492753623188448e0 -1.0144927536231881e1 3.836784127187914e-1 3.836784127187914e-1
2.028985507246381e0 -1.0144927536231881e1 3.3906554938187417e-1 3.3906554938187417e-1
2.608695652173917e0 -1.0144927536231881e1 2.9958319879471595e-1 2.9958319879471595e-1
3.188405797101453e0 -1.0144927536231881e1 2.6560083447153504e-1 2.6560083447153504e-1
3.7681159420289894e0 -1.0144927536231881e1 2.3740473273621698e-1 2.3740473273621698e-1
4.347826086956526e0 -1.0144927536231881e1 2.1519643340990963e-1 2.1519643340990963e-1
4.927536231884062e0 -1.0144927536231881e1 1.990968774227167e-1 1.990968774227167e-1
5.507246376811598e0 -1.0144927536231881e1 1.8915472394726712e-1 1.8915472394726712e-1
6.086956521739134e0 -1.0144927536231881e1 1.8535721663716542e-1 1.8535721663716542e-1
6.6666666666666705e0 -1.0144927536231881e1 1.876421091383642e-1 1.876421091383642e-1
7.246376811594207e0 -1.0144927536231881e1 1.9590946433593381e-1 1.9590946433593381e-1
7.826086956521743e0 -1.0144927536231881e1 2.100325045403566e-1 2.100325045403566e-1
8.405797101449279e0 -1.0144927536231881e1 2.2986703338032144e-1 2.2986703338032144e-1
8.985507246376816e0 -1.0144927536231881e1 2.552592306542003e-1 2.552592306542003e-1
9.565217391304353e0 -1.0144927536231881e1 2.860518236025329e-1 2.860518236025329e-1
1.014492753623189e1 -1.0144927536231881e1 3.2208876596741176e-1 3.2208876596741176e-1
1.0724637681159427e1 -1.0144927536231881e1 3.632186235829865e-1 3.632186235829865e-1
1.1304347826086964e1 -1.0144927536231881e1 4.092968887481071e-1 4.092968887481071e-1
1.1884057971014501e1 -1.0144927536231881e1 4.6018744066723805e-1 4.6018744066723805e-1
1.2463768115942038e1 -1.0144927536231881e1 5.157633481056528e-1 5.157633481056528e-1
1.3043478260869575e1 -1.0144927536231881e1 5.759071819095386e-1 5.759071819095386e-1
1.3623188405797112e1 -1.0144927536231881e1 6.405109749358078e-1 6.405109749358078e-1
1.420289855072465e1 -1.0144927536231881e1 7.094759385811257e-1 7.094759385811257e-1
1.4782608695652186e1 -1.0144927536231881e1 7.827120201770339e-1 7.827120201770339e-1
1.5362318840579723e1 -1.0144927536231881e1 8.601373646234004e-1 8.601373646234004e-1
1.594202898550726e1 -1.0144927536231881e1 9.416777267186398e-1 9.416777267186398e-1
1.6521739130434796e1 -1.0144927536231881e1 1.0272658673285329e0 1.0272658673285329e0
1.710144927536233e1 -1.0144927536231881e1 1.116840956292234e0 1.116840956292234e0
1.7681159420289866e1 -1.0144927536231881e1 1.2103479972462226e0 1.2103479972462226e0
1.82608695652174e1 -1.0144927536231881e1 1.3077372838448573e0 1.3077372838448573e0
1.8840579710144937e1 -1.0144927536231881e1 1.4089638927264292e0 1.4089638927264292e0
1.9420289855072472e1 -1.0144927536231881e1 1.513987215647299e0 1.513987215647299e0
2.0e1 -1.0144927536231881e1 1.6227705311860379e0 1.6227705311860379e0

-2.0e1 -9.565217391304344e0 3.3596011403502017e0 3.3596011403502017e0
-1.9420289855072465e1 -9.565217391304344e0 3.2402942426498984e0 3.2402942426498984e0
-1.884057971014493e1 -9.565217391304344e0 3.123970907044361e0 3.123970907044361e0
-1.8260869565217394e1 -9.565217391304344e0 3.0105952403841254e0 3.0105952403841254e0
-1.768115942028986e1 -9.565217391304344e0 2.900127357054e0 2.900127357054e0
-1.7101449275362324e1 -9.565217391304344e0 2.792522902426641e0 2.792522902426641e0
-1.652173913043479e1 -9.565217391304344e0 2.6877325236663823e0 2.6877325236663823e0
-1.5942028985507251e1 -9.565217391304344e0 2.5857012853008667e0 2.5857012853008667e0
-1.5362318840579714e1 -9.565217391304344e0 2.4863680284667993e0 2.4863680284667993e0
-1.4782608695652177e1 -9.565217391304344e0 2.3896646751105637e0 2.3896646751105637e0
-1.420289855072464e1 -9.565217391304344e0 2.2955154820307135e0 2.2955154820307135e0
-1.3623188405797103e1 -9.565217391304344e0 2.2038362549401316e0 2.2038362549401316e0
-1.3043478260869566e1 -9.565217391304344e0 2.114533540279146e0 2.114533540279146e0
-1.246376811594203e1 -9.565217391304344e0 2.027503823044699e0 2.027503823044699e0
-1.1884057971014492e1 -9.565217391304344e0 1.94263277326964e0 1.94263277326964e0
-1.1304347826086955e1 -9.565217391304344e0 1.8597946029494543e0 1.8597946029494543e0
-1.0724637681159418e1 -9.565217391304344e0 1.7788516201437887e0 1.7788516201437887e0
-1.0144927536231881e1 -9.565217391304344e0 1.6996540984768402e0 1.6996540984768402e0
-9.565217391304344e0 -9.565217391304344e0 1.6220406186156584e0 1.6220406186156584e0
-8.985507246376807e0 -9.565217391304344e0 1.5458390827520545e0 1.5458390827520545e0
-8.40579710144927e0 -9.565217391304344e0 1.470868650996899e0 1.470868650996899e0
-7.826086956521734e0 -9.565217391304344e0 1.3969428942270161e0 1.3969428942270161e0
-7.246376811594198e0 -9.565217391304344e0 1.323874491188068e0 1.323874491188068e0
-6.666666666666662e0 -9.565217391304344e0 1.2514818026249497e0 1.2514818026249497e0
-6.0869565217391255e0 -9.565217391304344e0 1.179597609395427e0 1.179597609395427e0
-5.507246376811589e0 -9.565217391304344e0 1.108080176856023e0 1.108080176856023e0
-4.927536231884053e0 -9.565217391304344e0 1.0368265749715162e0 1.0368265749715162e0
-4.347826086956517e0 -9.565217391304344e0 9.657878214278371e-1 9.657878214278371e-1
-3.768115942028981e0 -9.565217391304344e0 8.949849258599105e-1 8.949849258599105e-1
-3.188405797101445e0 -9.565217391304344e0 8.245243423663436e-1 8.245243423663436e-1
-2.6086956521739086e0 -9.565217391304344e0 7.546107895350191e-1 7.546107895350191e-1
-2.0289855072463725e0 -9.565217391304344e0 6.855550380126973e-1 6.855550380126973e-1
-1.4492753623188364e0 -9.565217391304344e0 6.17774293521672e-1 6.17774293521672e-1
-8.695652173913001e-1 -9.565217391304344e0 5.517833830935575e-1 5.517833830935575e-1
-2.8985507246376385e-1 -9.565217391304344e0 4.88176125170489e-1 4.88176125170489e-1
2.898550724637724e-1 -9.565217391304344e0 4.275978718889507e-1 4.275978718889507e-1
8.695652173913087e-1 -9.565217391304344e0 3.7071189100852037e-1 3.7071189100852037e-1
1.4492753623188448e0 -9.565217391304344e0 3.1816353466568204e-1 3.1816353466568204e-1
2.028985507246381e0 -9.565217391304344e0 2.705466213025709e-1 2.705466213025709e-1
2.608695652173917e0 -9.565217391304344e0 2.2837597795080167e-1 2.2837597795080167e-1
3.188405797101453e0 -9.565217391304344e0 1.9206881033266782e-1 1.9206881033266782e-1
3.7681159420289894e0 -9.565217391304344e0 1.619358890949295e-1 1.619358890949295e-1
4.347826086956526e0 -9.565217391304344e0 1.3818193282546942e-1 1.3818193282546942e-1
4.927536231884062e0 -9.565217391304344e0 1.2091339562289538e-1 1.2091339562289538e-1
5.507246376811598e0 -9.565217391304344e0 1.1015128712213157e-1 1.1015128712213157e-1
6.086956521739134e0 -9.565217391304344e0 1.0584662500910869e-1 1.0584662500910869e-1
6.6666666666666705e0 -9.565217391304344e0 1.0789647924860479e-1 1.0789647924860479e-1
7.246376811594207e0 -9.565217391304344e0 1.1615911519714384e-1 1.1615911519714384e-1
7.826086956521743e0 -9.565217391304344e0 1.304673137124912e-1 1.304673137124912e-1
8.405797101449279e0 -9.565217391304344e0 1.5063943553954162e-1 1.5063943553954162e-1
8.985507246376816e0 -9.565217391304344e0 1.764881594239578e-1 1.764881594239578e-1
9.565217391304353e0 -9.565217391304344e0 2.078270562425637e-1 2.078270562425637e-1
1.014492753623189e1 -9.565217391304344e0 2.444752861062296e-1 2.444752861062296e-1
1.0724637681159427e1 -9.565217391304344e0 2.862607512067675e-1 2.862607512067675e-1
1.1304347826086964e1 -9.565217391304344e0 3.3302203221122584e-1 3.3302203221122584e-1
1.1884057971014501e1 -9.565217391304344e0 3.846094027438025e-1 3.846094027438025e-1
1.2463768115942038e1 -9.565217391304344e0 4.408851708641439e-1 4.408851708641439e-1
1.3043478260869575e1 -9.565217391304344e0 5.017235485677355e-1 5.017235485677355e-1
1.3623188405797112e1 -9.565217391304344e0 5.670102058874269e-1 5.670102058874269e-1
1.420289855072465e1 -9.565217391304344e0 6.366416278201594e-1 6.366416278201594e-1
1.4782608695652186e1 -9.565217391304344e0 7.105243608062621e-1 7.105243608062621e-1
1.5362318840579723e1 -9.565217391304344e0 7.885742105586173e-1 7.885742105586173e-1
1.594202898550726e1 -9.565217391304344e0 8.707154338757792e-1 8.707154338757792e-1
1.6521739130434796e1 -9.565217391304344e0 9.568799527041304e-1 9.568799527041304e-1
1.710144927536233e1 -9.565217391304344e0 1.0470066081803768e0 1.0470066081803768e0
1.7681159420289866e1 -9.565217391304344e0 1.1410404648321602e0 1.1410404648321602e0
1.82608695652174e1 -9.565217391304344e0 1.2389321698238158e0 1.2389321698238158e0
1.8840579710144937e1 -9.565217391304344e0 1.3406373685279993e0 1.3406373685279993e0
1.9420289855072472e1 -9.565217391304344e0 1.4461161753295189e0 1.4461161753295189e0
2.0e1 -9.565217391304344e0 1.5553326970789088e0 1.5553326970789088e0

-2.0e1 -8.985507246376807e0 3.3158653984841417e0 3.3158653984841417e0
-1.9420289855072465e1 -8.985507246376807e0 3.196997511029922e0 3.196997511029922e0
-1.884057971014493e1 -8.985507246376807e0 3.0811376026485253e0 3.0811376026485253e0
-1.8260869565217394e1 -8.985507246376807e0 2.9682509734988844e0 2.9682509734988844e0
-1.768115942028986e1 -8.985507246376807e0 2.8582988796236886e0 2.8582988796236886e0
-1.7101449275362324e1 -8.985507246376807e0 2.7512380144006263e0 2.7512380144006263e0
-1.652173913043479e1 -8.985507246376807e0 2.647019924227025e0 2.647019924227025e0
-1.5942028985507251e1 -8.985507246376807e0 2.5455903524509833e0 2.5455903524509833e0
-1.5362318840579714e1 -8.985507246376807e0 2.4468885063010077e0 2.4468885063010077e0
-1.4782608695652177e1 -8.985507246376807e0 2.3508462430886334e0 2.3508462430886334e0
-1.420289855072464e1 -8.985507246376807e0 2.2573871746365466e0 2.2573871746365466e0
-1.3623188405797103e1 -8.985507246376807e0 2.166425693230005e0 2.166425693230005e0
-1.3043478260869566e1 -8.985507246376807e0 2.077865929092572e0 2.077865929092572e0
-1.246376811594203e1 -8.985507246376807e0 1.991600659360702e0 1.991600659360702e0
-1.1884057971014492e1 -8.985507246376807e0 1.907510202947603e0 1.907510202947603e0
-1.1304347826086955e1 -8.985507246376807e0 1.8254613559953428e0 1.8254613559953428e0
-1.0724637681159418e1 -8.985507246376807e0 1.7453064505143365e0 1.7453064505143365e0
-1.0144927536231881e1 -8.985507246376807e0 1.666882656123593e0 1.666882656123593e0
-9.565217391304344e0 -8.985507246376807e0 1.5900116931819932e0 1.5900116931819932e0
-8.985507246376807e0 -8.985507246376807e0 1.5145001859334486e0 1.5145001859334486e0
-8.40579710144927e0 -8.985507246376807e0 1.4401409557028562e0 1.4401409557028562e0
-7.826086956521734e0 -8.985507246376807e0 1.3667156324328507e0 1.3667156324328507e0
-7.246376811594198e0 -8.985507246376807e0 1.2939990380412827e0 1.2939990380412827e0
-6.666666666666662e0 -8.985507246376807e0 1.221765848769138e0 1.221765848769138e0
-6.0869565217391255e0 -8.985507246376807e0 1.1498000460306779e0 1.1498000460306779e0
-5.507246376811589e0 -8.985507246376807e0 1.0779075735772596e0 1.0779075735772596e0
-4.927536231884053e0 -8.985507246376807e0 1.0059323801629532e0 1.0059323801629532e0
-4.347826086956517e0 -8.985507246376807e0 9.337755888898291e-1 9.337755888898291e-1
-3.768115942028981e0 -8.985507246376807e0 8.614168673869893e-1 8.614168673869893e-1
-3.188405797101445e0 -8.985507246376807e0 7.889362051791656e-1 7.889362051791656e-1
-2.6086956521739086e0 -8.985507246376807e0 7.165333622657609e-1 7.165333622657609e-1
-2.0289855072463725e0 -8.985507246376807e0 6.445414847511727e-1 6.445414847511727e-1
-1.4492753623188364e0 -8.985507246376807e0 5.734311365771927e-1 5.734311365771927e-1
-8.695652173913001e-1 -8.985507246376807e0 5.038016155701244e-1 5.038016155701244e-1
-2.8985507246376385e-1 -8.985507246376807e0 4.36358076199573e-1 4.36358076199573e-1
2.898550724637724e-1 -8.985507246376807e0 3.718754881776569e-1 3.718754881776569e-1
8.695652173913087e-1 -8.985507246376807e0 3.111532258497437e-1 3.111532258497437e-1
1.4492753623188448e0 -8.985507246376807e0 2.5496625892795155e-1 2.5496625892795155e-1
2.028985507246381e0 -8.985507246376807e0 2.040197418818859e-1 2.040197418818859e-1
2.608695652173917e0 -8.985507246376807e0 1.5891297253785014e-1 1.5891297253785014e-1
3.188405797101453e0 -8.985507246376807e0 1.2011651483763591e-1 1.2011651483763591e-1
3.7681159420289894e0 -8.985507246376807e0 8.79635148856408e-2 8.79635148856408e-2
4.347826086956526e0 -8.985507246376807e0 6.265373268126784e-2 6.265373268126784e-2
4.927536231884062e0 -8.985507246376807e0 4.426715774924861e-2 4.426715774924861e-2
5.507246376811598e0 -8.985507246376807e0 3.278345771868507e-2 3.278345771868507e-2
6.086956521739134e0 -8.985507246376807e0 2.81037556916478e-2 2.81037556916478e-2
6.6666666666666705e0 -8.985507246376807e0 3.0072000422206924e-2 3.0072000422206924e-2
7.246376811594207e0 -8.985507246376807e0 3.8494135661719553e-2 3.8494135661719553e-2
7.826086956521743e0 -8.985507246376807e0 5.315414282444708e-2 5.315414282444708e-2
8.405797101449279e0 -8.985507246376807e0 7.382669815137477e-2 7.382669815137477e-2
8.985507246376816e0 -8.985507246376807e0 1.002866235603539e-1 1.002866235603539e-1
9.565217391304353e0 -8.985507246376807e0 1.323155489940191e-1 1.323155489940191e-1
1.014492753623189e1 -8.985507246376807e0 1.6970629577726748e-1 1.6970629577726748e-1
1.0724637681159427e1 -8.985507246376807e0 2.122654881540098e-1 2.122654881540098e-1
1.1304347826086964e1 -8.985507246376807e0 2.598148464831277e-1 2.598148464831277e-1
1.1884057971014501e1 -8.985507246376807e0 3.1219154038362984e-1 3.1219154038362984e-1
1.2463768115942038e1 -8.985507246376807e0 3.692479018659309e-1 3.692479018659309e-1
1.3043478260869575e1 -8.985507246376807e0 4.308507270720999e-1 4.308507270720999e-1
1.3623188405797112e1 -8.985507246376807e0 4.968803349153439e-1 4.968803349153439e-1
1.420289855072465e1 -8.985507246376807e0 5.672295025321165e-1 5.672295025321165e-1
1.4782608695652186e1 -8.985507246376807e0 6.418023601459828e-1 6.418023601459828e-1
1.5362318840579723e1 -8.985507246376807e0 7.205133000421994e-1 7.205133000421994e-1
1.594202898550726e1 -8.985507246376807e0 8.032859340434525e-1 8.032859340434525e-1
1.6521739130434796e1 -8.985507246376807e0 8.900521194612774e-1 8.900521194612774e-1
1.710144927536233e1 -8.985507246376807e0 9.807510635241814e-1 9.807510635241814e-1
1.7681159420289866e1 -8.985507246376807e0 1.0753285095802618e0 1.0753285095802618e0
1.82608695652174e1 -8.985507246376807e0 1.1737360040268472e0 1.1737360040268472e0
1.8840579710144937e1 -8.985507246376807e0 1.275930240241625e0 1.275930240241625e0
1.9420289855072472e1 -8.985507246376807e0 1.3818724742672854e0 1.3818724742672854e0
2.0e1 -8.985507246376807e0 1.4915280062627594e0 1.4915280062627594e0

-2.0e1 -8.40579710144927e0 3.275173801226519e0 3.275173801226519e0
-1.9420289855072465e1 -8.40579710144927e0 3.1567475316361318e0 3.1567475316361318e0
-1.884057971014493e1 -8.40579710144927e0 3.041355592897161e0 3.041355592897161e0
-1.8260869565217394e1 -8.40579710144927e0 2.9289648470904233e0 2.9289648470904233e0
-1.768115942028986e1 -8.40579710144927e0 2.819538121373917e0 2.819538121373917e0
-1.7101449275362324e1 -8.40579710144927e0 2.71303365611691e0 2.71303365611691e0
-1.652173913043479e1 -8.40579710144927e0 2.6094044747854515e0 2.6094044747854515e0
-1.5942028985507251e1 -8.40579710144927e0 2.5085976659127294e0 2.5085976659127294e0
-1.5362318840579714e1 -8.40579710144927e0 2.4105535672703273e0 2.4105535672703273e0
-1.4782608695652177e1 -8.40579710144927e0 2.3152048427254757e0 2.3152048427254757e0
-1.420289855072464e1 -8.40579710144927e0 2.2224754435885443e0 2.2224754435885443e0
-1.3623188405797103e1 -8.40579710144927e0 2.1322794490525623e0 2.1322794490525623e0
-1.3043478260869566e1 -8.40579710144927e0 2.0445197853561825e0 2.0445197853561825e0
-1.246376811594203e1 -8.40579710144927e0 1.9590868316192072e0 1.9590868316192072e0
-1.1884057971014492e1 -8.40579710144927e0 1.8758569333526953e0 1.8758569333526953e0
-1.1304347826086955e1 -8.40579710144927e0 1.7946908643655828e0 1.7946908643655828e0
-1.0724637681159418e1 -8.40579710144927e0 1.7154323066656936e0 1.7154323066656936e0
-1.0144927536231881e1 -8.40579710144927e0 1.6379064590362065e0 1.6379064590362065e0
-9.565217391304344e0 -8.40579710144927e0 1.5619189417180963e0 1.5619189417180963e0
-8.985507246376807e0 -8.40579710144927e0 1.4872552404460109e0 1.4872552404460109e0
-8.40579710144927e0 -8.40579710144927e0 1.4136810302938771e0 1.4136810302938771e0
-7.826086956521734e0 -8.40579710144927e0 1.3409438377277056e0 1.3409438377277056e0
-7.246376811594198e0 -8.40579710144927e0 1.2687766311011779e0 1.2687766311011779e0
-6.666666666666662e0 -8.40579710144927e0 1.1969040577779309e0 1.1969040577779309e0
-6.0869565217391255e0 -8.40579710144927e0 1.12505213519322e0 1.12505213519322e0
-5.507246376811589e0 -8.40579710144927e0 1.0529621951390595e0 1.0529621951390595e0
-4.927536231884053e0 -8.40579710144927e0 9.804096908487353e-1 9.804096908487353e-1
-4.347826086956517e0 -8.40579710144927e0 9.072280018395293e-1 9.072280018395293e-1
-3.768115942028981e0 -8.40579710144927e0 8.333365174094385e-1 8.333365174094385e-1
-3.188405797101445e0 -8.40579710144927e0 7.587710163091536e-1 7.587710163091536e-1
-2.6086956521739086e0 -8.40579710144927e0 6.837128044544727e-1 6.837128044544727e-1
-2.0289855072463725e0 -8.40579710144927e0 6.085115686006404e-1 6.085115686006404e-1
-1.4492753623188364e0 -8.40579710144927e0 5.336960364404326e-1 5.336960364404326e-1
-8.695652173913001e-1 -8.40579710144927e0 4.5996699397565355e-1 4.5996699397565355e-1
-2.8985507246376385e-1 -8.40579710144927e0 3.8816948020860803e-1 3.8816948020860803e-1
2.898550724637724e-1 -8.40579710144927e0 3.192449285290503e-1 3.192449285290503e-1
8.695652173913087e-1 -8.40579710144927e0 2.541686918046429e-1 2.541686918046429e-1
1.4492753623188448e0 -8.40579710144927e0 1.9388220342514007e-1 1.9388220342514007e-1
2.028985507246381e0 -8.40579710144927e0 1.3923050239284668e-1 1.3923050239284668e-1
2.608695652173917e0 -8.40579710144927e0 9.091437470956687e-2 9.091437470956687e-2
3.188405797101453e0 -8.40579710144927e0 4.946254806807643e-2 4.946254806807643e-2
3.7681159420289894e0 -8.40579710144927e0 1.522470922362007e-2 1.522470922362007e-2
4.347826086956526e0 -8.40579710144927e0 -1.161783590800386e-2 -1.161783590800386e-2
4.927536231884062e0 -8.40579710144927e0 -3.102930857610503e-2 -3.102930857610503e-2
5.507246376811598e0 -8.40579710144927e0 -4.3090319482686157e-2 -4.3090319482686157e-2
6.086956521739134e0 -8.40579710144927e0 -4.7967489110465666e-2 -4.7967489110465666e-2
6.6666666666666705e0 -8.40579710144927e0 -4.588536422615719e-2 -4.588536422615719e-2
7.246376811594207e0 -8.40579710144927e0 -3.71026130377472e-2 -3.71026130377472e-2
7.826086956521743e0 -8.40579710144927e0 -2.1893218109979795e-2 -2.1893218109979795e-2
8.405797101449279e0 -8.40579710144927e0 -5.325320792176624e-4 -5.325320792176624e-4
8.985507246376816e0 -8.40579710144927e0 2.671241340822039e-2 2.671241340822039e-2
9.565217391304353e0 -8.40579710144927e0 5.958914481834487e-2 5.958914481834487e-2
1.014492753623189e1 -8.40579710144927e0 9.786333722508234e-2 9.786333722508234e-2
1.0724637681159427e1 -8.40579710144927e0 1.413204763630812e-1 1.413204763630812e-1
1.1304347826086964e1 -8.40579710144927e0 1.8976618247331623e-1 1.8976618247331623e-1
1.1884057971014501e1 -8.40579710144927e0 2.4302565433896584e-1 2.4302565433896584e-1
1.2463768115942038e1 -8.40579710144927e0 3.0094257396785484e-1 3.0094257396785484e-1
1.3043478260869575e1 -8.40579710144927e0 3.633777151689178e-1 3.633777151689178e-1
1.3623188405797112e1 -8.40579710144927e0 4.302074234532146e-1 4.302074234532146e-1
1.420289855072465e1 -8.40579710144927e0 5.013220779405473e-1 5.013220779405473e-1
1.4782608695652186e1 -8.40579710144927e0 5.766246048695693e-1 5.766246048695693e-1
1.5362318840579723e1 -8.40579710144927e0 6.560290834333083e-1 6.560290834333083e-1
1.594202898550726e1 -8.40579710144927e0 7.394594649421358e-1 7.394594649421358e-1
1.6521739130434796e1 -8.40579710144927e0 8.268484132632801e-1 8.268484132632801e-1
1.710144927536233e1 -8.40579710144927e0 9.181362661683268e-1 9.181362661683268e-1
1.7681159420289866e1 -8.40579710144927e0 1.0132701121904626e0 1.0132701121904626e0
1.82608695652174e1 -8.40579710144927e0 1.1122029747957365e0 1.1122029747957365e0
1.8840579710144937e1 -8.40579710144927e0 1.214893094353418e0 1.214893094353418e0
1.9420289855072472e1 -8.40579710144927e0 1.3213032980215038e0 1.3213032980215038e0
2.0e1 -8.40579710144927e0 1.431400447880811e0 1.431400447880811e0

-2.0e1 -7.826086956521734e0 3.2374809649609517e0 3.2374809649609517e0
-1.9420289855072465e1 -7.826086956521734e0 3.1194953698653443e0 3.1194953698653443e0
-1.884057971014493e1 -7.826086956521734e0 3.00457212056413e0 3.00457212056413e0
-1.8260869565217394e1 -7.826086956521734e0 2.8926800016626704e0 2.8926800016626704e0
-1.768115942028986e1 -7.826086956521734e0 2.7837838380586732e0 2.7837838380586732e0
-1.7101449275362324e1 -7.826086956521734e0 2.6778439208018625e0 2.6778439208018625e0
-1.652173913043479e1 -7.826086956521734e0 2.5748153436194374e0 2.5748153436194374e0
-1.5942028985507251e1 -7.826086956521734e0 2.4746472366907355e0 2.4746472366907355e0
-1.5362318840579714e1 -7.826086956521734e0 2.3772818829126403e0 2.3772818829126403e0
-1.4782608695652177e1 -7.826086956521734e0 2.282653700846117e0 2.282653700846117e0
-1.420289855072464e1 -7.826086956521734e0 2.1906880780849525e0 2.1906880780849525e0
-1.3623188405797103e1 -7.826086956521734e0 2.1013000394251904e0 2.1013000394251904e0
-1.3043478260869566e1 -7.826086956521734e0 2.014392736676627e0 2.014392736676627e0
-1.246376811594203e1 -7.826086956521734e0 1.9298557523481321e0 1.9298557523481321e0
-1.1884057971014492e1 -7.826086956521734e0 1.8475632193672422e0 1.8475632193672422e0
-1.1304347826086955e1 -7.826086956521734e0 1.7673717757647611e0 1.7673717757647611e0
-1.0724637681159418e1 -7.826086956521734e0 1.6891184000751296e0 1.6891184000751296e0
-1.0144927536231881e1 -7.826086956521734e0 1.6126182143956496e0 1.6126182143956496e0
-9.565217391304344e0 -7.826086956521734e0 1.5376624031730746e0 1.5376624031730746e0
-8.985507246376807e0 -7.826086956521734e0 1.4640164835149547e0 1.4640164835149547e0
-8.40579710144927e0 -7.826086956521734e0 1.3914192842402127e0 1.3914192842402127e0
-7.826086956521734e0 -7.826086956521734e0 1.3195831516969436e0 1.3195831516969436e0
-7.246376811594198e0 -7.826086956521734e0 1.2481961012315534e0 1.2481961012315534e0
-6.666666666666662e0 -7.826086956521734e0 1.176926863077211e0 1.176926863077211e0
-6.0869565217391255e0 -7.826086956521734e0 1.1054339972578309e0 1.1054339972578309e0
-5.507246376811589e0 -7.826086956521734e0 1.0333804047043333e0 1.0333804047043333e0
-4.927536231884053e0 -7.826086956521734e0 9.604545215239877e-1 9.604545215239877e-1
-4.347826086956517e0 -7.826086956521734e0 8.863990748459281e-1 8.863990748459281e-1
-3.768115942028981e0 -7.826086956521734e0 8.110472927909625e-1 8.110472927909625e-1
-3.188405797101445e0 -7.826086956521734e0 7.343647302036678e-1 7.343647302036678e-1
-2.6086956521739086e0 -7.826086956521734e0 6.564924163003911e-1 6.564924163003911e-1
-2.0289855072463725e0 -7.826086956521734e0 5.77784254982003e-1 5.77784254982003e-1
-1.4492753623188364e0 -7.826086956521734e0 4.9882944081662717e-1 4.9882944081662717e-1
-8.695652173913001e-1 -7.826086956521734e0 4.2045042966652807e-1 4.2045042966652807e-1
-2.8985507246376385e-1 -7.826086956521734e0 3.4366992558024273e-1 3.4366992558024273e-1
2.898550724637724e-1 -7.826086956521734e0 2.696466045604822e-1 2.696466045604822e-1
8.695652173913087e-1 -7.826086956521734e0 1.9958737751683497e-1 1.9958737751683497e-1
1.4492753623188448e0 -7.826086956521734e0 1.3465092045201213e-1 1.3465092045201213e-1
2.028985507246381e0 -7.826086956521734e0 7.585993741455066e-2 7.585993741455066e-2
2.608695652173917e0 -7.826086956521734e0 2.4036884266715078e-2 2.4036884266715078e-2
3.188405797101453e0 -7.826086956521734e0 -2.0229044423371204e-2 -2.0229044423371204e-2
3.7681159420289894e0 -7.826086956521734e0 -5.65839447548373e-2 -5.65839447548373e-2
4.347826086956526e0 -7.826086956521734e0 -8.488678751133616e-2 -8.488678751133616e-2
4.927536231884062e0 -7.826086956521734e0 -1.0517201784829083e-1 -1.0517201784829083e-1
5.507246376811598e0 -7.826086956521734e0 -1.176064076448936e-1 -1.176064076448936e-1
6.086956521739134e0 -7.826086956521734e0 -1.2244722977200989e-1 -1.2244722977200989e-1
6.6666666666666705e0 -7.826086956521734e0 -1.2000604812237103e-1 -1.2000604812237103e-1
7.246376811594207e0 -7.826086956521734e0 -1.1061996176505606e-1 -1.1061996176505606e-1
7.826086956521743e0 -7.826086956521734e0 -9.463041067615097e-2 -9.463041067615097e-2
8.405797101449279e0 -7.826086956521734e0 -7.236866462248637e-2 -7.236866462248637e-2
8.985507246376816e0 -7.826086956521734e0 -4.4146708257656875e-2 -4.4146708257656875e-2
9.565217391304353e0 -7.826086956521734e0 -1.0252195233567019e-2 -1.0252195233567019e-2
1.014492753623189e1 -7.826086956521734e0 2.9053703268706155e-2 2.9053703268706155e-2
1.0724637681159427e1 -7.826086956521734e0 7.353650435671188e-2 7.353650435671188e-2
1.1304347826086964e1 -7.826086956521734e0 1.2298739247720458e-1 1.2298739247720458e-1
1.1884057971014501e1 -7.826086956521734e0 1.7722148972748586e-1 1.7722148972748586e-1
1.2463768115942038e1 -7.826086956521734e0 2.3607577464199625e-1 2.3607577464199625e-1
1.3043478260869575e1 -7.826086956521734e0 2.9940688525153947e-1 2.9940688525153947e-1
1.3623188405797112e1 -7.826086956521734e0 3.670889544836534e-1 3.670889544836534e-1
1.420289855072465e1 -7.826086956521734e0 4.390115648472058e-1 4.390115648472058e-1
1.4782608695652186e1 -7.826086956521734e0 5.150778681519943e-1 5.150778681519943e-1
1.5362318840579723e1 -7.826086956521734e0 5.952028891940615e-1 5.952028891940615e-1
1.594202898550726e1 -7.826086956521734e0 6.793120155671954e-1 6.793120155671954e-1
1.6521739130434796e1 -7.826086956521734e0 7.673396658323604e-1 7.673396658323604e-1
1.710144927536233e1 -7.826086956521734e0 8.592281228864398e-1 8.592281228864398e-1
1.7681159420289866e1 -7.826086956521734e0 9.549265169087718e-1 9.549265169087718e-1
1.82608695652174e1 -7.826086956521734e0 1.0543899416265556e0 1.0543899416265556e0
1.8840579710144937e1 -7.826086956521734e0 1.157578688089516e0 1.157578688089516e0
1.9420289855072472e1 -7.826086956521734e0 1.2644575811953584e0 1.2644575811953584e0
2.0e1 -7.826086956521734e0 1.3749954055494449e0 1.3749954055494449e0

-2.0e1 -7.246376811594198e0 3.202740509135834e0 3.202740509135834e0
-1.9420289855072465e1 -7.246376811594198e0 3.0851907676185415e0 3.0851907676185415e0
-1.884057971014493e1 -7.246376811594198e0 2.9707327097527343e0 2.9707327097527343e0
-1.8260869565217394e1 -7.246376811594198e0 2.859337382037099e0 2.859337382037099e0
-1.768115942028986e1 -7.246376811594198e0 2.7509720153672466e0 2.7509720153672466e0
-1.7101449275362324e1 -7.246376811594198e0 2.6455994417415742e0 2.6455994417415742e0
-1.652173913043479e1 -7.246376811594198e0 2.5431774127427005e0 2.5431774127427005e0
-1.5942028985507251e1 -7.246376811594198e0 2.443657802814422e0 2.443657802814422e0
-1.5362318840579714e1 -7.246376811594198e0 2.346985677787713e0 2.346985677787713e0
-1.4782608695652177e1 -7.246376811594198e0 2.2530982064488874e0 2.2530982064488874e0
-1.420289855072464e1 -7.246376811594198e0 2.161923390397164e0 2.161923390397164e0
-1.3623188405797103e1 -7.246376811594198e0 2.0733785853765534e0 2.0733785853765534e0
-1.3043478260869566e1 -7.246376811594198e0 1.9873687863084732e0 1.9873687863084732e0
-1.246376811594203e1 -7.246376811594198e0 1.903784649402109e0 1.903784649402109e0
-1.1884057971014492e1 -7.246376811594198e0 1.822500229564252e0 1.822500229564252e0
-1.1304347826086955e1 -7.246376811594198e0 1.743370422307709e0 1.743370422307709e0
-1.0724637681159418e1 -7.246376811594198e0 1.6662281201301932e0 1.6662281201301932e0
-1.0144927536231881e1 -7.246376811594198e0 1.5908811292617648e0 1.5908811292617648e0
-9.565217391304344e0 -7.246376811594198e0 1.5171089513466163e0 1.5171089513466163e0
-8.985507246376807e0 -7.246376811594198e0 1.4446596263268305e0 1.4446596263268305e0
-8.40579710144927e0 -7.246376811594198e0 1.3732469706322918e0 1.3732469706322918e0
-7.826086956521734e0 -7.246376811594198e0 1.302548743751418e0 1.302548743751418e0
-7.246376811594198e0 -7.246376811594198e0 1.2322065501426485e0 1.2322065501426485e0
-6.666666666666662e0 -7.246376811594198e0 1.1618286375211555e0 1.1618286375211555e0
-6.0869565217391255e0 -7.246376811594198e0 1.0909971693890361e0 1.0909971693890361e0
-5.507246376811589e0 -7.246376811594198e0 1.0192819652861302e0 1.0192819652861302e0
-4.927536231884053e0 -7.246376811594198e0 9.4626297246798e-1 9.4626297246798e-1
-4.347826086956517e0 -7.246376811594198e0 8.715635983176748e-1 8.715635983176748e-1
-3.768115942028981e0 -7.246376811594198e0 7.948961098829046e-1 7.948961098829046e-1
-3.188405797101445e0 -7.246376811594198e0 7.161181563790175e-1 7.161181563790175e-1
-2.6086956521739086e0 -7.246376811594198e0 6.352958177791471e-1 6.352958177791471e-1
-2.0289855072463725e0 -7.246376811594198e0 5.527637209411e-1 5.527637209411e-1
-1.4492753623188364e0 -7.246376811594198e0 4.691680149953561e-1 4.691680149953561e-1
-8.695652173913001e-1 -7.246376811594198e0 3.854758234329645e-1 3.854758234329645e-1
-2.8985507246376385e-1 -7.246376811594198e0 3.0293800264208637e-1 3.0293800264208637e-1
2.898550724637724e-1 -7.246376811594198e0 2.230019259443432e-1 2.230019259443432e-1
8.695652173913087e-1 -7.246376811594198e0 1.4718538219610316e-1 1.4718538219610316e-1
1.4492753623188448e0 -7.246376811594198e0 7.693574471898784e-2 7.693574471898784e-2
2.028985507246381e0 -7.246376811594198e0 1.350386990115815e-2 1.350386990115815e-2
2.608695652173917e0 -7.246376811594198e0 -4.214311876633642e-2 -4.214311876633642e-2
3.188405797101453e0 -7.246376811594198e0 -8.935907215301631e-2 -8.935907215301631e-2
3.7681159420289894e0 -7.246376811594198e0 -1.2780936340107446e-1 -1.2780936340107446e-1
4.347826086956526e0 -7.246376811594198e0 -1.574279125373782e-1 -1.574279125373782e-1
4.927536231884062e0 -7.246376811594198e0 -1.7835707034657833e-1 -1.7835707034657833e-1
5.507246376811598e0 -7.246376811594198e0 -1.908845697809856e-1 -1.908845697809856e-1
6.086956521739134e0 -7.246376811594198e0 -1.9538700345751048e-1 -1.9538700345751048e-1
6.6666666666666705e0 -7.246376811594198e0 -1.9228442412061086e-1 -1.9228442412061086e-1
7.246376811594207e0 -7.246376811594198e0 -1.8200701223044635e-1 -1.8200701223044635e-1
7.826086956521743e0 -7.246376811594198e0 -1.6497260428492044e-1 -1.6497260428492044e-1
8.405797101449279e0 -7.246376811594198e0 -1.4157295256886115e-1 -1.4157295256886115e-1
8.985507246376816e0 -7.246376811594198e0 -1.1216645262382796e-1 -1.1216645262382796e-1
9.565217391304353e0 -7.246376811594198e0 -7.7075344961404e-2 -7.7075344961404e-2
1.014492753623189e1 -7.246376811594198e0 -3.6585813151704394e-2 -3.6585813151704394e-2
1.0724637681159427e1 -7.246376811594198e0 9.050182747353142e-3 9.050182747353142e-3
1.1304347826086964e1 -7.246376811594198e0 5.961214437996176e-2 5.961214437996176e-2
1.1884057971014501e1 -7.246376811594198e0 1.1490787797618063e-1 1.1490787797618063e-1
1.2463768115942038e1 -7.246376811594198e0 1.7477027603372408e-1 1.7477027603372408e-1
1.3043478260869575e1 -7.246376811594198e0 2.3905423406539839e-1 2.3905423406539839e-1
1.3623188405797112e1 -7.246376811594198e0 3.076338069779947e-1 3.076338069779947e-1
1.420289855072465e1 -7.246376811594198e0 3.8039965098069883e-1 3.8039965098069883e-1
1.4782608695652186e1 -7.246376811594198e0 4.572567609949285e-1 4.572567609949285e-1
1.5362318840579723e1 -7.246376811594198e0 5.381224927646943e-1 5.381224927646943e-1
1.594202898550726e1 -7.246376811594198e0 6.229248478892138e-1 6.229248478892138e-1
1.6521739130434796e1 -7.246376811594198e0 7.116009951548027e-1 7.116009951548027e-1
1.710144927536233e1 -7.246376811594198e0 8.040960003924338e-1 8.040960003924338e-1
1.7681159420289866e1 -7.246376811594198e0 9.003617380459036e-1 9.003617380459036e-1
1.82608695652174e1 -7.246376811594198e0 1.0003559596978326e0 1.0003559596978326e0
1.8840579710144937e1 -7.246376811594198e0 1.104041497346616e0 1.104041497346616e0
1.9420289855072472e1 -7.246376811594198e0 1.2113855818878658e0 1.2113855818878658e0
2.0e1 -7.246376811594198e0 1.3223592598202667e0 1.3223592598202667e0

-2.0e1 -6.666666666666662e0 3.1709055202727354e0 3.1709055202727354e0
-1.9420289855072465e1 -6.666666666666662e0 3.053782648921818e0 3.053782648921818e0
-1.884057971014493e1 -6.666666666666662e0 2.9397817142732174e0 2.9397817142732174e0
-1.8260869565217394e1 -6.666666666666662e0 2.8288763284317833e0 2.8288763284317833e0
-1.768115942028986e1 -6.666666666666662e0 2.721036500844538e0 2.721036500844538e0
-1.7101449275362324e1 -6.666666666666662e0 2.616228060547101e0 2.616228060547101e0
-1.652173913043479e1 -6.666666666666662e0 2.5144119742560465e0 2.5144119742560465e0
-1.5942028985507251e1 -6.666666666666662e0 2.415543540241052e0 2.415543540241052e0
-1.5362318840579714e1 -6.666666666666662e0 2.319571434116453e0 2.319571434116453e0
-1.4782608695652177e1 -6.666666666666662e0 2.226436578355111e0 2.226436578355111e0
-1.420289855072464e1 -6.666666666666662e0 2.136070802506131e0 2.136070802506131e0
-1.3623188405797103e1 -6.666666666666662e0 2.0483952559692216e0 2.0483952559692216e0
-1.3043478260869566e1 -6.666666666666662e0 1.9633185301271876e0 1.9633185301271876e0
-1.246376811594203e1 -6.666666666666662e0 1.8807344423967791e0 1.8807344423967791e0
-1.1884057971014492e1 -6.666666666666662e0 1.8005194326279974e0 1.8005194326279974e0
-1.1304347826086955e1 -6.666666666666662e0 1.7225295244718093e0 1.7225295244718093e0
-1.0724637681159418e1 -6.666666666666662e0 1.6465968144719882e0 1.6465968144719882e0
-1.0144927536231881e1 -6.666666666666662e0 1.5725254755004756e0 1.5725254755004756e0
-9.565217391304344e0 -6.666666666666662e0 1.5000873077067642e0 1.5000873077067642e0
-8.985507246376807e0 -6.666666666666662e0 1.4290169528294743e0 1.4290169528294743e0
-8.40579710144927e0 -6.666666666666662e0 1.3590070258654205e0 1.3590070258654205e0
-7.826086956521734e0 -6.666666666666662e0 1.2897036379641313e0 1.2897036379641313e0
-7.246376811594198e0 -6.666666666666662e0 1.220703118462102e0 1.220703118462102e0
-6.666666666666662e0 -6.666666666666662e0 1.1515512256309912e0 1.1515512256309912e0
-6.0869565217391255e0 -6.666666666666662e0 1.0817467847312665e0 1.0817467847312665e0
-5.507246376811589e0 -6.666666666666662e0 1.0107524824930352e0 1.0107524824930352e0
-4.927536231884053e0 -6.666666666666662e0 9.38016349888678e-1 9.38016349888678e-1
-4.347826086956517e0 -6.666666666666662e0 8.630079611812422e-1 8.630079611812422e-1
-3.768115942028981e0 -6.666666666666662e0 7.852729676529885e-1 7.852729676529885e-1
-3.188405797101445e0 -6.666666666666662e0 7.04507377161177e-1 7.04507377161177e-1
-2.6086956521739086e0 -6.666666666666662e0 6.206480358310891e-1 6.206480358310891e-1
-2.0289855072463725e0 -6.666666666666662e0 5.339677489479967e-1 5.339677489479967e-1
-1.4492753623188364e0 -6.666666666666662e0 4.451538619323871e-1 4.451538619323871e-1
-8.695652173913001e-1 -6.666666666666662e0 3.553421246264733e-1 3.553421246264733e-1
-2.8985507246376385e-1 -6.666666666666662e0 2.6607952631369314e-1 2.6607952631369314e-1
2.898550724637724e-1 -6.666666666666662e0 1.792050777610792e-1 1.792050777610792e-1
8.695652173913087e-1 -6.666666666666662e0 9.666375649093711e-2 9.666375649093711e-2
1.4492753623188448e0 -6.666666666666662e0 2.029457327029957e-2 2.029457327029957e-2
2.028985507246381e0 -6.666666666666662e0 -4.835548261739564e-2 -4.835548261739564e-2
2.608695652173917e0 -6.666666666666662e0 -1.0815066132993556e-1 -1.0815066132993556e-1
3.188405797101453e0 -6.666666666666662e0 -1.584036174468329e-1 -1.584036174468329e-1
3.7681159420289894e0 -6.666666666666662e0 -1.988415456828156e-1 -1.988415456828156e-1
4.347826086956526e0 -6.666666666666662e0 -2.2952759991260258e-1 -2.2952759991260258e-1
4.927536231884062e0 -6.666666666666662e0 -2.5076577227893354e-1 -2.5076577227893354e-1
5.507246376811598e0 -6.666666666666662e0 -2.630104114995476e-1 -2.630104114995476e-1
6.086956521739134e0 -6.666666666666662e0 -2.6679194331139794e-1 -2.6679194331139794e-1
6.6666666666666705e0 -6.666666666666662e0 -2.6266233674210365e-1 -2.6266233674210365e-1
7.246376811594207e0 -6.666666666666662e0 -2.51158905061557e-1 -2.51158905061557e-1
7.826086956521743e0 -6.666666666666662e0 -2.327828230092911e-1 -2.327828230092911e-1
8.405797101449279e0 -6.666666666666662e0 -2.0798833231364677e-1 -2.0798833231364677e-1
8.985507246376816e0 -6.666666666666662e0 -1.7717910363812894e-1 -1.7717910363812894e-1
9.565217391304353e0 -6.666666666666662e0 -1.40709025833209e-1 -1.40709025833209e-1
1.014492753623189e1 -6.666666666666662e0 -9.888548390207219e-2 -9.888548390207219e-2
1.0724637681159427e1 -6.666666666666662e0 -5.197383610609907e-2 -5.197383610609907e-2
1.1304347826086964e1 -6.666666666666662e0 -2.022822957961079e-4 -2.022822957961079e-4
1.1884057971014501e1 -6.666666666666662e0 5.623335040077804e-2 5.623335040077804e-2
1.2463768115942038e1 -6.666666666666662e0 1.1716515852739662e-1 1.1716515852739662e-1
1.3043478260869575e1 -6.666666666666662e0 1.824491657350269e-1 1.824491657350269e-1
1.3623188405797112e1 -6.666666666666662e0 2.519618118736692e-1 2.519618118736692e-1
1.420289855072465e1 -6.666666666666662e0 3.2559691436007454e-1 3.2559691436007454e-1
1.4782608695652186e1 -6.666666666666662e0 4.0326306457704786e-1 4.0326306457704786e-1
1.5362318840579723e1 -6.666666666666662e0 4.8488141192429735e-1 4.8488141192429735e-1
1.594202898550726e1 -6.666666666666662e0 5.703837859509271e-1 5.703837859509271e-1
1.6521739130434796e1 -6.666666666666662e0 6.597111091297994e-1 6.597111091297994e-1
1.710144927536233e1 -6.666666666666662e0 7.528120570752495e-1 7.528120570752495e-1
1.7681159420289866e1 -6.666666666666662e0 8.496419280569553e-1 8.496419280569553e-1
1.82608695652174e1 -6.666666666666662e0 9.501616887914913e-1 9.501616887914913e-1
1.8840579710144937e1 -6.666666666666662e0 1.0543371683144758e0 1.0543371683144758e0
1.9420289855072472e1 -6.666666666666662e0 1.1621383760729325e0 1.1621383760729325e0
2.0e1 -6.666666666666662e0 1.273538924171708e0 1.273538924171708e0

-2.0e1 -6.0869565217391255e0 3.1419290789165712e0 3.1419290789165712e0
-1.9420289855072465e1 -6.0869565217391255e0 3.0252197026884726e0 3.0252197026884726e0
-1.884057971014493e1 -6.0869565217391255e0 2.911662960436297e0 2.911662960436297e0
-1.8260869565217394e1 -6.0869565217391255e0 2.8012352829276406e0 2.8012352829276406e0
-1.768115942028986e1 -6.0869565217391255e0 2.693909776582309e0 2.693909776582309e0
-1.7101449275362324e1 -6.0869565217391255e0 2.58965566679438e0 2.58965566679438e0
-1.652173913043479e1 -6.0869565217391255e0 2.488437634775523e0 2.488437634775523e0
-1.5942028985507251e1 -6.0869565217391255e0 2.3902150255408516e0 2.3902150255408516e0
-1.5362318840579714e1 -6.0869565217391255e0 2.2949408997513157e0 2.2949408997513157e0
-1.4782608695652177e1 -6.0869565217391255e0 2.2025608962062853e0 2.2025608962062853e0
-1.420289855072464e1 -6.0869565217391255e0 2.113011864716651e0 2.113011864716651e0
-1.3623188405797103e1 -6.0869565217391255e0 2.026220220802764e0 2.026220220802764e0
-1.3043478260869566e1 -6.0869565217391255e0 1.9420999641918628e0 1.9420999641918628e0
-1.246376811594203e1 -6.0869565217391255e0 1.8605502927140098e0 1.8605502927140098e0
-1.1884057971014492e1 -6.0869565217391255e0 1.781452732638543e0 1.781452732638543e0
-1.1304347826086955e1 -6.0869565217391255e0 1.704667697275672e0 1.704667697275672e0
-1.0724637681159418e1 -6.0869565217391255e0 1.6300303806846315e0 1.6300303806846315e0
-1.0144927536231881e1 -6.0869565217391255e0 1.5573458977772359e0 1.5573458977772359e0
-9.565217391304344e0 -6.0869565217391255e0 1.4863836049343755e0 1.4863836049343755e0
-8.985507246376807e0 -6.0869565217391255e0 1.416870591349495e0 1.416870591349495e0
-8.40579710144927e0 -6.0869565217391255e0 1.3484844445843984e0 1.3484844445843984e0
-7.826086956521734e0 -6.0869565217391255e0 1.2808456011192368e0 1.2808456011192368e0
-7.246376811594198e0 -6.0869565217391255e0 1.213509947755374e0 1.213509947755374e0
-6.666666666666662e0 -6.0869565217391255e0 1.14596291463806e0 1.14596291463806e0
-6.0869565217391255e0 -6.0869565217391255e0 1.0776171781619723e0 1.0776171781619723e0
-5.507246376811589e0 -6.0869565217391255e0 1.0078173357313605e0 1.0078173357313605e0
-4.927536231884053e0 -6.0869565217391255e0 9.358564937383271e-1 9.358564937383271e-1
-4.347826086956517e0 -6.0869565217391255e0 8.610113506189068e-1 8.610113506189068e-1
-3.768115942028981e0 -6.0869565217391255e0 7.826033018668724e-1 7.826033018668724e-1
-3.188405797101445e0 -6.0869565217391255e0 7.000918507932202e-1 7.000918507932202e-1
-2.6086956521739086e0 -6.0869565217391255e0 6.13200962095235e-1 6.13200962095235e-1
-2.0289855072463725e0 -6.0869565217391255e0 5.22066875447629e-1 5.22066875447629e-1
-1.4492753623188364e0 -6.0869565217391255e0 4.2737772117287365e-1 4.2737772117287365e-1
-8.695652173913001e-1 -6.0869565217391255e0 3.304572730615052e-1 3.304572730615052e-1
-2.8985507246376385e-1 -6.0869565217391255e0 2.3324042771832595e-1 2.3324042771832595e-1
2.898550724637724e-1 -6.0869565217391255e0 1.3811012888742713e-1 1.3811012888742713e-1
8.695652173913087e-1 -6.0869565217391255e0 4.761456058688604e-2 4.761456058688604e-2
1.4492753623188448e0 -6.0869565217391255e0 -3.5863333439206085e-2 -3.5863333439206085e-2
2.028985507246381e0 -6.0869565217391255e0 -1.1038865658604716e-1 -1.1038865658604716e-1
2.608695652173917e0 -6.0869565217391255e0 -1.7463763506310062e-1 -1.7463763506310062e-1
3.188405797101453e0 -6.0869565217391255e0 -2.279221385478952e-1 -2.279221385478952e-1
3.7681159420289894e0 -6.0869565217391255e0 -2.701059273657186e-1 -2.701059273657186e-1
4.347826086956526e0 -6.0869565217391255e0 -3.0146503681928627e-1 -3.0146503681928627e-1
4.927536231884062e0 -6.0869565217391255e0 -3.2253996359760184e-1 -3.2253996359760184e-1
5.507246376811598e0 -6.0869565217391255e0 -3.3400931220689206e-1 -3.3400931220689206e-1
6.086956521739134e0 -6.0869565217391255e0 -3.365963842111228e-1 -3.365963842111228e-1
6.6666666666666705e0 -6.0869565217391255e0 -3.3100807321819153e-1 -3.3100807321819153e-1
7.246376811594207e0 -6.0869565217391255e0 -3.17899781823848e-1 -3.17899781823848e-1
7.826086956521743e0 -6.0869565217391255e0 -2.9785883363341553e-1 -2.9785883363341553e-1
8.405797101449279e0 -6.0869565217391255e0 -2.7139979850164364e-1 -2.7139979850164364e-1
8.985507246376816e0 -6.0869565217391255e0 -2.3896678962716855e-1 -2.3896678962716855e-1
9.565217391304353e0 -6.0869565217391255e0 -2.00939370529839e-1 -2.00939370529839e-1
1.014492753623189e1 -6.0869565217391255e0 -1.57639953647852e-1 -1.57639953647852e-1
1.0724637681159427e1 -6.0869565217391255e0 -1.0934144978776139e-1 -1.0934144978776139e-1
1.1304347826086964e1 -6.0869565217391255e0 -5.627450256867783e-2 -5.627450256867783e-2
1.1884057971014501e1 -6.0869565217391255e0 1.3660029212134717e-3 1.3660029212134717e-3
1.2463768115942038e1 -6.0869565217391255e0 6.341526074114723e-2 6.341526074114723e-2
1.3043478260869575e1 -6.0869565217391255e0 1.297336842013327e-1 1.297336842013327e-1
1.3623188405797112e1 -6.0869565217391255e0 2.002027995711081e-1 2.002027995711081e-1
1.420289855072465e1 -6.0869565217391255e0 2.74721804680536e-1 2.74721804680536e-1
1.4782608695652186e1 -6.0869565217391255e0 3.532046992568544e-1 3.532046992568544e-1
1.5362318840579723e1 -6.0869565217391255e0 4.35577898820415e-1 4.35577898820415e-1
1.594202898550726e1 -6.0869565217391255e0 5.217782531821079e-1 5.217782531821079e-1
1.6521739130434796e1 -6.0869565217391255e0 6.117514011413034e-1 6.117514011413034e-1
1.710144927536233e1 -6.0869565217391255e0 7.054504033589517e-1 7.054504033589517e-1
1.7681159420289866e1 -6.0869565217391255e0 8.028346048501654e-1 8.028346048501654e-1
1.82608695652174e1 -6.0869565217391255e0 9.038686868266141e-1 9.038686868266141e-1
1.8840579710144937e1 -6.0869565217391255e0 1.0085218746823772e0 1.0085218746823772e0
1.9420289855072472e1 -6.0869565217391255e0 1.1167672748372586e0 1.1167672748372586e0
2.0e1 -6.0869565217391255e0 1.228581318058854e0 1.228581318058854e0

-2.0e1 -5.507246376811589e0 3.1157648430447047e0 3.1157648430447047e0
-1.9420289855072465e1 -5.507246376811589e0 2.999451036097444e0 2.999451036097444e0
-1.884057971014493e1 -5.507246376811589e0 2.886320478021598e0 2.886320478021598e0
-1.8260869565217394e1 -5.507246376811589e0 2.7763526058633015e0 2.7763526058633015e0
-1.768115942028986e1 -5.507246376811589e0 2.669523868749259e0 2.669523868749259e0
-1.7101449275362324e1 -5.507246376811589e0 2.565807207720208e0 2.565807207720208e0
-1.652173913043479e1 -5.507246376811589e0 2.465171430795736e0 2.465171430795736e0
-1.5942028985507251e1 -5.507246376811589e0 2.3675804596163204e0 2.3675804596163204e0
-1.5362318840579714e1 -5.507246376811589e0 2.2729924182288133e0 2.2729924182288133e0
-1.4782608695652177e1 -5.507246376811589e0 2.181358527351028e0 2.181358527351028e0
-1.420289855072464e1 -5.507246376811589e0 2.0926217584355467e0 2.0926217584355467e0
-1.3623188405797103e1 -5.507246376811589e0 2.0067151906778995e0 2.0067151906778995e0
-1.3043478260869566e1 -5.507246376811589e0 1.9235600003947928e0 1.9235600003947928e0
-1.246376811594203e1 -5.507246376811589e0 1.8430629956091495e0 1.8430629956091495e0
-1.1884057971014492e1 -5.507246376811589e0 1.7651135891004683e0 1.7651135891004683e0
-1.1304347826086955e1 -5.507246376811589e0 1.6895800809775758e0 1.6895800809775758e0
-1.0724637681159418e1 -5.507246376811589e0 1.6163050983787826e0 1.6163050983787826e0
-1.0144927536231881e1 -5.507246376811589e0 1.545100018517196e0 1.545100018517196e0
-9.565217391304344e0 -5.507246376811589e0 1.4757381888632461e0 1.4757381888632461e0
-8.985507246376807e0 -5.507246376811589e0 1.407946768058915e0 1.407946768058915e0
-8.40579710144927e0 -5.507246376811589e0 1.3413970674079403e0 1.3413970674079403e0
-7.826086956521734e0 -5.507246376811589e0 1.2756934178304866e0 1.2756934178304866e0
-7.246376811594198e0 -5.507246376811589e0 1.2103608918756747e0 1.2103608918756747e0
-6.666666666666662e0 -5.507246376811589e0 1.1448327871238333e0 1.1448327871238333e0
-6.0869565217391255e0 -5.507246376811589e0 1.0784397908860055e0 1.0784397908860055e0
-5.507246376811589e0 -5.507246376811589e0 1.0104044077355914e0 1.0104044077355914e0
-4.927536231884053e0 -5.507246376811589e0 9.39846739326998e-1 9.39846739326998e-1
-4.347826086956517e0 -5.507246376811589e0 8.658110602656406e-1 8.658110602656406e-1
-3.768115942028981e0 -5.507246376811589e0 7.873262176293767e-1 7.873262176293767e-1
-3.188405797101445e0 -5.507246376811589e0 7.035147414511769e-1 7.035147414511769e-1
-2.6086956521739086e0 -5.507246376811589e0 6.137616230419215e-1 6.137616230419215e-1
-2.0289855072463725e0 -5.507246376811589e0 5.179380830449568e-1 5.179380830449568e-1
-1.4492753623188364e0 -5.507246376811589e0 4.166441079332861e-1 4.166441079332861e-1
-8.695652173913001e-1 -5.507246376811589e0 3.113921050840136e-1 3.113921050840136e-1
-2.8985507246376385e-1 -5.507246376811589e0 2.0462772621244807e-1 2.0462772621244807e-1
2.898550724637724e-1 -5.507246376811589e0 9.951005996692395e-2 9.951005996692395e-2
8.695652173913087e-1 -5.507246376811589e0 -5.330418620034527e-4 -5.330418620034527e-4
1.4492753623188448e0 -5.507246376811589e0 -9.234249062599964e-2 -9.234249062599964e-2
2.028985507246381e0 -5.507246376811589e0 -1.73472634609756e-1 -1.73472634609756e-1
2.608695652173917e0 -5.507246376811589e0 -2.424110664361681e-1 -2.424110664361681e-1
3.188405797101453e0 -5.507246376811589e0 -2.985577996322327e-1 -2.985577996322327e-1
3.7681159420289894e0 -5.507246376811589e0 -3.4204161355460394e-1 -3.4204161355460394e-1
4.347826086956526e0 -5.507246376811589e0 -3.7347751689240105e-1 -3.7347751689240105e-1
4.927536231884062e0 -5.507246376811589e0 -3.937429796126535e-1 -3.937429796126535e-1
5.507246376811598e0 -5.507246376811589e0 -4.038091546375037e-1 -4.038091546375037e-1
6.086956521739134e0 -5.507246376811589e0 -4.046317673615369e-1 -4.046317673615369e-1
6.6666666666666705e0 -5.507246376811589e0 -3.970907161303455e-1 -3.970907161303455e-1
7.246376811594207e0 -5.507246376811589e0 -3.8196349637053e-1 -3.8196349637053e-1
7.826086956521743e0 -5.507246376811589e0 -3.599194207710463e-1 -3.599194207710463e-1
8.405797101449279e0 -5.507246376811589e0 -3.3152519175156636e-1 -3.3152519175156636e-1
8.985507246376816e0 -5.507246376811589e0 -2.972557367629697e-1 -2.972557367629697e-1
9.565217391304353e0 -5.507246376811589e0 -2.5750672488509085e-1 -2.5750672488509085e-1
1.014492753623189e1 -5.507246376811589e0 -2.1260684481419267e-1 -2.1260684481419267e-1
1.0724637681159427e1 -5.507246376811589e0 -1.6282893790829334e-1 -1.6282893790829334e-1
1.1304347826086964e1 -5.507246376811589e0 -1.0839965669696261e-1 -1.0839965669696261e-1
1.1884057971014501e1 -5.507246376811589e0 -4.950762396709274e-2 -4.950762396709274e-2
1.2463768115942038e1 -5.507246376811589e0 1.3689787419626787e-2 1.3689787419626787e-2
1.3043478260869575e1 -5.507246376811589e0 8.106087757202196e-2 8.106087757202196e-2
1.3623188405797112e1 -5.507246376811589e0 1.5249505926959184e-1 1.5249505926959184e-1
1.420289855072465e1 -5.507246376811589e0 2.2789914053525906e-1 2.2789914053525906e-1
1.4782608695652186e1 -5.507246376811589e0 3.071942976857307e-1 3.071942976857307e-1
1.5362318840579723e1 -5.507246376811589e0 3.903136099165363e-1 3.903136099165363e-1
1.594202898550726e1 -5.507246376811589e0 4.7720004868025845e-1 4.7720004868025845e-1
1.6521739130434796e1 -5.507246376811589e0 5.678048346947092e-1 5.678048346947092e-1
1.710144927536233e1 -5.507246376811589e0 6.620860920067424e-1 6.620860920067424e-1
1.7681159420289866e1 -5.507246376811589e0 7.600077422568337e-1 7.600077422568337e-1
1.82608695652174e1 -5.507246376811589e0 8.615385934645727e-1 8.615385934645727e-1
1.8840579710144937e1 -5.507246376811589e0 9.66651586670695e-1 9.66651586670695e-1
1.9420289855072472e1 -5.507246376811589e0 1.0753231710019067e0 1.0753231710019067e0
2.0e1 -5.507246376811589e0 1.1875327835043386e0 1.1875327835043386e0

-2.0e1 -4.927536231884053e0 3.0923676783104534e0 3.0923676783104534e0
-1.9420289855072465e1 -4.927536231884053e0 2.9764268881584526e0 2.9764268881584526e0
-1.884057971014493e1 -4.927536231884053e0 2.863699308335403e0 2.863699308335403e0
-1.8260869565217394e1 -4.927536231884053e0 2.7541674907059814e0 2.7541674907059814e0
-1.768115942028986e1 -4.927536231884053e0 2.647811382639844e0 2.647811382639844e0
-1.7101449275362324e1 -4.927536231884053e0 2.5446078575986766e0 2.5446078575986766e0
-1.652173913043479e1 -4.927536231884053e0 2.4445301468265495e0 2.4445301468265495e0
-1.5942028985507251e1 -4.927536231884053e0 2.347547148439319e0 2.347547148439319e0
-1.5362318840579714e1 -4.927536231884053e0 2.2536225839127777e0 2.2536225839127777e0
-1.4782608695652177e1 -4.927536231884053e0 2.1627139638770214e0 2.1627139638770214e0
-1.420289855072464e1 -4.927536231884053e0 2.074771314711162e0 2.074771314711162e0
-1.3623188405797103e1 -4.927536231884053e0 1.9897356040323793e0 1.9897356040323793e0
-1.3043478260869566e1 -4.927536231884053e0 1.907536785958357e0 1.907536785958357e0
-1.246376811594203e1 -4.927536231884053e0 1.8280913649964474e0 1.8280913649964474e0
-1.1884057971014492e1 -4.927536231884053e0 1.7512993494464486e0 1.7512993494464486e0
-1.1304347826086955e1 -4.927536231884053e0 1.6770404301568584e0 1.6770404301568584e0
-1.0724637681159418e1 -4.927536231884053e0 1.6051691775066856e0 1.6051691775066856e0
-1.0144927536231881e1 -4.927536231884053e0 1.5355089987356274e0 1.5355089987356274e0
-9.565217391304344e0 -4.927536231884053e0 1.4678445417238088e0 1.4678445417238088e0
-8.985507246376807e0 -4.927536231884053e0 1.40191217762742e0 1.40191217762742e0
-8.40579710144927e0 -4.927536231884053e0 1.3373881612339733e0 1.3373881612339733e0
-7.826086956521734e0 -4.927536231884053e0 1.2738740919275993e0 1.2738740919275993e0
-7.246376811594198e0 -4.927536231884053e0 1.2108794531302292e0 1.2108794531302292e0
-6.666666666666662e0 -4.927536231884053e0 1.1478014302711979e0 1.1478014302711979e0
-6.0869565217391255e0 -4.927536231884053e0 1.0839031357778484e0 1.0839031357778484e0
-5.507246376811589e0 -4.927536231884053e0 1.0182931933822719e0 1.0182931933822719e0
-4.927536231884053e0 -4.927536231884053e0 9.499129143518485e-1 9.499129143518485e-1
-4.347826086956517e0 -4.927536231884053e0 8.775426620815948e-1 8.775426620815948e-1
-3.768115942028981e0 -4.927536231884053e0 7.998466629163122e-1 7.998466629163122e-1
-3.188405797101445e0 -4.927536231884053e0 7.154840023748748e-1 7.154840023748748e-1
-2.6086956521739086e0 -4.927536231884053e0 6.233172520300307e-1 6.233172520300307e-1
-2.0289855072463725e0 -4.927536231884053e0 5.227367827799355e-1 5.227367827799355e-1
-1.4492753623188364e0 -4.927536231884053e0 4.1407138595282966e-1 4.1407138595282966e-1
-8.695652173913001e-1 -4.927536231884053e0 2.9896911882701815e-1 2.9896911882701815e-1
-2.8985507246376385e-1 -4.927536231884053e0 1.8054516834851514e-1 1.8054516834851514e-1
2.898550724637724e-1 -4.927536231884053e0 6.310112444711382e-2 6.310112444711382e-2
8.695652173913087e-1 -4.927536231884053e0 -4.860154898875105e-2 -4.860154898875105e-2
1.4492753623188448e0 -4.927536231884053e0 -1.5026126202928616e-1 -1.5026126202928616e-1
2.028985507246381e0 -4.927536231884053e0 -2.3876282772847757e-1 -2.3876282772847757e-1
2.608695652173917e0 -4.927536231884053e0 -3.124581888080202e-1 -3.124581888080202e-1
3.188405797101453e0 -4.927536231884053e0 -3.710185539396736e-1 -3.710185539396736e-1
3.7681159420289894e0 -4.927536231884053e0 -4.150535522252822e-1 -4.150535522252822e-1
4.347826086956526e0 -4.927536231884053e0 -4.457006120920981e-1 -4.457006120920981e-1
4.927536231884062e0 -4.927536231884053e0 -4.6430064802124676e-1 -4.6430064802124676e-1
5.507246376811598e0 -4.927536231884053e0 -4.721894336679269e-1 -4.721894336679269e-1
6.086956521739134e0 -4.927536231884053e0 -4.705866056371227e-1 -4.705866056371227e-1
6.6666666666666705e0 -4.927536231884053e0 -4.6055085266145296e-1 -4.6055085266145296e-1
7.246376811594207e0 -4.927536231884053e0 -4.4297355100882685e-1 -4.4297355100882685e-1
7.826086956521743e0 -4.927536231884053e0 -4.185915882519017e-1 -4.185915882519017e-1
8.405797101449279e0 -4.927536231884053e0 -3.880077789613423e-1 -3.880077789613423e-1
8.985507246376816e0 -4.927536231884053e0 -3.517126397152175e-1 -3.517126397152175e-1
9.565217391304353e0 -4.927536231884053e0 -3.101045711293964e-1 -3.101045711293964e-1
1.014492753623189e1 -4.927536231884053e0 -2.635073184163671e-1 -2.635073184163671e-1
1.0724637681159427e1 -4.927536231884053e0 -2.1218451041993913e-1 -2.1218451041993913e-1
1.1304347826086964e1 -4.927536231884053e0 -1.5635149925998792e-1 -1.5635149925998792e-1
1.1884057971014501e1 -4.927536231884053e0 -9.618487769681572e-2 -9.618487769681572e-2
1.2463768115942038e1 -4.927536231884053e0 -3.1830075351414466e-2 -3.1830075351414466e-2
1.3043478260869575e1 -4.927536231884053e0 3.6592598624714867e-2 3.6592598624714867e-2
1.3623188405797112e1 -4.927536231884053e0 1.0898315253136925e-1 1.0898315253136925e-1
1.420289855072465e1 -4.927536231884053e0 1.8525809087590062e-1 1.8525809087590062e-1
1.4782608695652186e1 -4.927536231884053e0 2.6534736777599477e-1 2.6534736777599477e-1
1.5362318840579723e1 -4.927536231884053e0 3.4919195084882915e-1 3.4919195084882915e-1
1.594202898550726e1 -4.927536231884053e0 4.3674186647351687e-1 4.3674186647351687e-1
1.6521739130434796e1 -4.927536231884053e0 5.279546252801536e-1 5.279546252801536e-1
1.710144927536233e1 -4.927536231884053e0 6.227939487445314e-1 6.227939487445314e-1
1.7681159420289866e1 -4.927536231884053e0 7.212287349825058e-1 7.212287349825058e-1
1.82608695652174e1 -4.927536231884053e0 8.232322152381504e-1 8.232322152381504e-1
1.8840579710144937e1 -4.927536231884053e0 9.287812629731473e-1 9.287812629731473e-1
1.9420289855072472e1 -4.927536231884053e0 1.037855825557155e0 1.037855825557155e0
2.0e1 -4.927536231884053e0 1.1504384548548476e0 1.1504384548548476e0

-2.0e1 -4.347826086956517e0 3.071694322334899e0 3.071694322334899e0
-1.9420289855072465e1 -4.347826086956517e0 2.956099389020484e0 2.956099389020484e0
-1.884057971014493e1 -4.347826086956517e0 2.843746373178342e0 2.843746373178342e0
-1.8260869565217394e1 -4.347826086956517e0 2.7346209594868798e0 2.7346209594868798e0
-1.768115942028986e1 -4.347826086956517e0 2.6287066437444278e0 2.6287066437444278e0
-1.7101449275362324e1 -4.347826086956517e0 2.5259843260946733e0 2.5259843260946733e0
-1.652173913043479e1 -4.347826086956517e0 2.4264318151454454e0 2.4264318151454454e0
-1.5942028985507251e1 -4.347826086956517e0 2.3300232205235973e0 2.3300232205235973e0
-1.5362318840579714e1 -4.347826086956517e0 2.2367282050346167e0 2.2367282050346167e0
-1.4782608695652177e1 -4.347826086956517e0 2.1465110592272256e0 2.1465110592272256e0
-1.420289855072464e1 -4.347826086956517e0 2.0593295501304105e0 2.0593295501304105e0
-1.3623188405797103e1 -4.347826086956517e0 1.9751334813300043e0 1.9751334813300043e0
-1.3043478260869566e1 -4.347826086956517e0 1.893862882171497e0 1.893862882171497e0
-1.246376811594203e1 -4.347826086956517e0 1.8154457180977404e0 1.8154457180977404e0
-1.1884057971014492e1 -4.347826086956517e0 1.7397949798245849e0 1.7397949798245849e0
-1.1304347826086955e1 -4.347826086956517e0 1.666804963480942e0 1.666804963480942e0
-1.0724637681159418e1 -4.347826086956517e0 1.5963464935962253e0 1.5963464935962253e0
-1.0144927536231881e1 -4.347826086956517e0 1.5282607620071353e0 1.5282607620071353e0
-9.565217391304344e0 -4.347826086956517e0 1.4623513545892584e0 1.4623513545892584e0
-8.985507246376807e0 -4.347826086956517e0 1.3983739122010623e0 1.3983739122010623e0
-8.40579710144927e0 -4.347826086956517e0 1.336022726121712e0 1.336022726121712e0
-7.826086956521734e0 -4.347826086956517e0 1.274913419788834e0 1.274913419788834e0
-7.246376811594198e0 -4.347826086956517e0 1.2145607686026927e0 1.2145607686026927e0
-6.666666666666662e0 -4.347826086956517e0 1.1543507774729342e0 1.1543507774729342e0
-6.0869565217391255e0 -4.347826086956517e0 1.0935066281065455e0 1.0935066281065455e0
-5.507246376811589e0 -4.347826086956517e0 1.031049537220046e0 1.031049537220046e0
-4.927536231884053e0 -4.347826086956517e0 9.65758880359841e-1 9.65758880359841e-1
-4.347826086956517e0 -4.347826086956517e0 8.961426980107436e-1 8.961426980107436e-1
-3.768115942028981e0 -4.347826086956517e0 8.204419855928033e-1 8.204419855928033e-1
-3.188405797101445e0 -4.347826086956517e0 7.367112796744957e-1 7.367112796744957e-1
-2.6086956521739086e0 -4.347826086956517e0 6.430401788662212e-1 6.430401788662212e-1
-2.0289855072463725e0 -4.347826086956517e0 5.379873346650402e-1 5.379873346650402e-1
-1.4492753623188364e0 -4.347826086956517e0 4.2124771968864416e-1 4.2124771968864416e-1
-8.695652173913001e-1 -4.347826086956517e0 2.944148116027323e-1 2.944148116027323e-1
-2.8985507246376385e-1 -4.347826086956517e0 1.6145704856236615e-1 1.6145704856236615e-1
2.898550724637724e-1 -4.347826086956517e0 2.841902789215788e-2 2.841902789215788e-2
8.695652173913087e-1 -4.347826086956517e0 -9.781745810557009e-2 -9.781745810557009e-2
1.4492753623188448e0 -4.347826086956517e0 -2.1120781210620554e-1 -2.1120781210620554e-1
2.028985507246381e0 -4.347826086956517e0 -3.0778359595468713e-1 -3.0778359595468713e-1
2.608695652173917e0 -4.347826086956517e0 -3.859513319853155e-1 -3.859513319853155e-1
3.188405797101453e0 -4.347826086956517e0 -4.460160475803993e-1 -4.460160475803993e-1
3.7681159420289894e0 -4.347826086956517e0 -4.894190912428781e-1 -4.894190912428781e-1
4.347826086956526e0 -4.347826086956517e0 -5.180708643623516e-1 -5.180708643623516e-1
4.927536231884062e0 -4.347826086956517e0 -5.339168303703441e-1 -5.339168303703441e-1
5.507246376811598e0 -4.347826086956517e0 -5.387159938468062e-1 -5.387159938468062e-1
6.086956521739134e0 -4.347826086956517e0 -5.339603143069245e-1 -5.339603143069245e-1
6.6666666666666705e0 -4.347826086956517e0 -5.208704162042941e-1 -5.208704162042941e-1
7.246376811594207e0 -4.347826086956517e0 -5.004250828223953e-1 -5.004250828223953e-1
7.826086956521743e0 -4.347826086956517e0 -4.7340113245424115e-1 -4.7340113245424115e-1
8.405797101449279e0 -4.347826086956517e0 -4.404125601901856e-1 -4.404125601901856e-1
8.985507246376816e0 -4.347826086956517e0 -4.0194459062996435e-1 -4.0194459062996435e-1
9.565217391304353e0 -4.347826086956517e0 -3.583816003359507e-1 -3.583816003359507e-1
1.014492753623189e1 -4.347826086956517e0 -3.100292980289798e-1 -3.100292980289798e-1
1.0724637681159427e1 -4.347826086956517e0 -2.571320428505839e-1 -2.571320428505839e-1
1.1304347826086964e1 -4.347826086956517e0 -1.9988624892517637e-1 -1.9988624892517637e-1
1.1884057971014501e1 -4.347826086956517e0 -1.3845072441605666e-1 -1.3845072441605666e-1
1.2463768115942038e1 -4.347826086956517e0 -7.295464479381175e-2 -7.295464479381175e-2
1.3043478260869575e1 -4.347826086956517e0 -3.5037139295298614e-3 -3.5037139295298614e-3
1.3623188405797112e1 -4.347826086956517e0 6.981505889263961e-2 6.981505889263961e-2
1.420289855072465e1 -4.347826086956517e0 1.469296391155479e-1 1.469296391155479e-1
1.4782608695652186e1 -4.347826086956517e0 2.2778005608468577e-1 2.2778005608468577e-1
1.5362318840579723e1 -4.347826086956517e0 3.123161133858855e-1 3.123161133858855e-1
1.594202898550726e1 -4.347826086956517e0 4.004955780481342e-1 4.004955780481342e-1
1.6521739130434796e1 -4.347826086956517e0 4.922827406201531e-1 4.922827406201531e-1
1.710144927536233e1 -4.347826086956517e0 5.876472639074297e-1 5.876472639074297e-1
1.7681159420289866e1 -4.347826086956517e0 6.865632575368179e-1 6.865632575368179e-1
1.82608695652174e1 -4.347826086956517e0 7.89008530116147e-1 7.89008530116147e-1
1.8840579710144937e1 -4.347826086956517e0 8.949639817891036e-1 8.949639817891036e-1
1.9420289855072472e1 -4.347826086956517e0 1.0044131083540186e0 1.0044131083540186e0
2.0e1 -4.347826086956517e0 1.1173415944892975e0 1.1173415944892975e0

-2.0e1 -3.768115942028981e0 3.0537040672832667e0 3.0537040672832667e0
-1.9420289855072465e1 -3.768115942028981e0 2.938423346715436e0 2.938423346715436e0
-1.884057971014493e1 -3.768115942028981e0 2.826411383525409e0 2.826411383525409e0
-1.8260869565217394e1 -3.768115942028981e0 2.7176569143719504e0 2.7176569143719504e0
-1.768115942028986e1 -3.768115942028981e0 2.6121469168785594e0 2.6121469168785594e0
-1.7101449275362324e1 -3.768115942028981e0 2.509866273902612e0 2.509866273902612e0
-1.652173913043479e1 -3.768115942028981e0 2.4107973617594607e0 2.4107973617594607e0
-1.5942028985507251e1 -3.768115942028981e0 2.3149195424130418e0 2.3149195424130418e0
-1.5362318840579714e1 -3.768115942028981e0 2.2222085336591224e0 2.2222085336591224e0
-1.4782608695652177e1 -3.768115942028981e0 2.1326356233337673e0 2.1326356233337673e0
-1.420289855072464e1 -3.768115942028981e0 2.0461666828355227e0 2.0461666828355227e0
-1.3623188405797103e1 -3.768115942028981e0 1.962760920716286e0 1.962760920716286e0
-1.3043478260869566e1 -3.768115942028981e0 1.8823692973128923e0 1.8823692973128923e0
-1.246376811594203e1 -3.768115942028981e0 1.8049324943013398e0 1.8049324943013398e0
-1.1884057971014492e1 -3.768115942028981e0 1.7303782957543485e0 1.7303782957543485e0
-1.1304347826086955e1 -3.768115942028981e0 1.658618185679163e0 1.658618185679163e0
-1.0724637681159418e1 -3.768115942028981e0 1.589542895374719e0 1.589542895374719e0
-1.0144927536231881e1 -3.768115942028981e0 1.5230165343496096e0 1.5230165343496096e0
-9.565217391304344e0 -3.768115942028981e0 1.4588688002945118e0 1.4588688002945118e0
-8.985507246376807e0 -3.768115942028981e0 1.3968845729648462e0 1.3968845729648462e0
-8.40579710144927e0 -3.768115942028981e0 1.336789937831481e0 1.336789937831481e0
-7.826086956521734e0 -3.768115942028981e0 1.2782333437771627e0 1.2782333437771627e0
-7.246376811594198e0 -3.768115942028981e0 1.2207601744755106e0 1.2207601744755106e0
-6.666666666666662e0 -3.768115942028981e0 1.163778549705221e0 1.163778549705221e0
-6.0869565217391255e0 -3.768115942028981e0 1.106513833938439e0 1.106513833938439e0
-5.507246376811589e0 -3.768115942028981e0 1.0479495632872187e0 1.0479495632872187e0
-4.927536231884053e0 -3.768115942028981e0 9.867543883227115e-1 9.867543883227115e-1
-4.347826086956517e0 -3.768115942028981e0 9.21200529964779e-1 9.21200529964779e-1
-3.768115942028981e0 -3.768115942028981e0 8.490937587121128e-1 8.490937587121128e-1
-3.188405797101445e0 -3.768115942028981e0 7.67765387855522e-1 7.67765387855522e-1
-2.6086956521739086e0 -3.768115942028981e0 6.742299324065842e-1 6.742299324065842e-1
-2.0289855072463725e0 -3.768115942028981e0 5.656772201074937e-1 5.656772201074937e-1
-1.4492753623188364e0 -3.768115942028981e0 4.404745484736307e-1 4.404745484736307e-1
-8.695652173913001e-1 -3.768115942028981e0 2.9963367781686134e-1 2.9963367781686134e-1
-2.8985507246376385e-1 -3.768115942028981e0 1.481100434278912e-1 1.481100434278912e-1
2.898550724637724e-1 -3.768115942028981e0 -5.282906271834115e-3 -5.282906271834115e-3
8.695652173913087e-1 -3.768115942028981e0 -1.5008526361816604e-1 -1.5008526361816604e-1
1.4492753623188448e0 -3.768115942028981e0 -2.7748358018965896e-1 -2.7748358018965896e-1
2.028985507246381e0 -3.768115942028981e0 -3.825224206956074e-1 -3.825224206956074e-1
2.608695652173917e0 -3.768115942028981e0 -4.641900248241451e-1 -4.641900248241451e-1
3.188405797101453e0 -3.768115942028981e0 -5.241190950598921e-1 -5.241190950598921e-1
3.7681159420289894e0 -3.768115942028981e0 -5.651198036606541e-1 -5.651198036606541e-1
4.347826086956526e0 -3.768115942028981e0 -5.901776356148535e-1 -5.901776356148535e-1
4.927536231884062e0 -3.768115942028981e0 -6.019612776316811e-1 -6.019612776316811e-1
5.507246376811598e0 -3.768115942028981e0 -6.026649592124451e-1 -6.026649592124451e-1
6.086956521739134e0 -3.768115942028981e0 -5.940164594372845e-1 -5.940164594372845e-1
6.6666666666666705e0 -3.768115942028981e0 -5.773471277350474e-1 -5.773471277350474e-1
7.246376811594207e0 -3.768115942028981e0 -5.536734279936795e-1 -5.536734279936795e-1
7.826086956521743e0 -3.768115942028981e0 -5.237699957410367e-1 -5.237699957410367e-1
8.405797101449279e0 -3.768115942028981e0 -4.882287111984212e-1 -4.882287111984212e-1
8.985507246376816e0 -3.768115942028981e0 -4.475041906922151e-1 -4.475041906922151e-1
9.565217391304353e0 -3.768115942028981e0 -4.019479853396707e-1 -4.019479853396707e-1
1.014492753623189e1 -3.768115942028981e0 -3.518340096699204e-1 -3.518340096699204e-1
1.0724637681159427e1 -3.768115942028981e0 -2.9737738392754387e-1 -2.9737738392754387e-1
1.1304347826086964e1 -3.768115942028981e0 -2.387484104218638e-1 -2.387484104218638e-1
1.1884057971014501e1 -3.768115942028981e0 -1.7608297964428687e-1 -1.7608297964428687e-1
1.2463768115942038e1 -3.768115942028981e0 -1.0949036029587778e-1 -1.0949036029587778e-1
1.3043478260869575e1 -3.768115942028981e0 -3.905906836939177e-2 -3.905906836939177e-2
1.3623188405797112e1 -3.768115942028981e0 3.5138680207891015e-2 3.5138680207891015e-2
1.420289855072465e1 -3.768115942028981e0 1.1304356711196872e-1 1.1304356711196872e-1
1.4782608695652186e1 -3.768115942028981e0 1.946065526796773e-1 1.946065526796773e-1
1.5362318840579723e1 -3.768115942028981e0 2.797868454629132e-1 2.797868454629132e-1
1.594202898550726e1 -3.768115942028981e0 3.6855031686022277e-1 3.6855031686022277e-1
1.6521739130434796e1 -3.768115942028981e0 4.608682547076707e-1 4.608682547076707e-1
1.710144927536233e1 -3.768115942028981e0 5.567163768010245e-1 5.567163768010245e-1
1.7681159420289866e1 -3.768115942028981e0 6.560740451042197e-1 6.560740451042197e-1
1.82608695652174e1 -3.768115942028981e0 7.589236359326096e-1 7.589236359326096e-1
1.8840579710144937e1 -3.768115942028981e0 8.6525003214357e-1 8.6525003214357e-1
1.9420289855072472e1 -3.768115942028981e0 9.750402113606e-1 9.750402113606e-1
2.0e1 -3.768115942028981e0 1.0882829102424632e0 1.0882829102424632e0

-2.0e1 -3.188405797101445e0 3.0383594423951936e0 3.0383594423951936e0
-1.9420289855072465e1 -3.188405797101445e0 2.9233570396094115e0 2.9233570396094115e0
-1.884057971014493e1 -3.188405797101445e0 2.8116477621646676e0 2.8116477621646676e0
-1.8260869565217394e1 -3.188405797101445e0 2.7032232148655657e0 2.7032232148655657e0
-1.768115942028986e1 -3.188405797101445e0 2.598073667308572e0 2.598073667308572e0
-1.7101449275362324e1 -3.188405797101445e0 2.496187793168152e0 2.496187793168152e0
-1.652173913043479e1 -3.188405797101445e0 2.397552348738766e0 2.397552348738766e0
-1.5942028985507251e1 -3.188405797101445e0 2.302151774199638e0 2.302151774199638e0
-1.5362318840579714e1 -3.188405797101445e0 2.209967695899848e0 2.209967695899848e0
-1.4782608695652177e1 -3.188405797101445e0 2.120978300961136e0 2.120978300961136e0
-1.420289855072464e1 -3.188405797101445e0 2.0351575459394016e0 2.0351575459394016e0
-1.3623188405797103e1 -3.188405797101445e0 1.9524741481305976e0 1.9524741481305976e0
-1.3043478260869566e1 -3.188405797101445e0 1.8728902898406128e0 1.8728902898406128e0
-1.246376811594203e1 -3.188405797101445e0 1.796359940352382e0 1.796359940352382e0
-1.1884057971014492e1 -3.188405797101445e0 1.7228266641617844e0 1.7228266641617844e0
-1.1304347826086955e1 -3.188405797101445e0 1.6522207324871387e0 1.6522207324871387e0
-1.0724637681159418e1 -3.188405797101445e0 1.5844552808747265e0 1.5844552808747265e0
-1.0144927536231881e1 -3.188405797101445e0 1.5194211481131854e0 1.5194211481131854e0
-9.565217391304344e0 -3.188405797101445e0 1.45697987440002e0 1.45697987440002e0
-8.985507246376807e0 -3.188405797101445e0 1.3969541054896477e0 1.3969541054896477e0
-8.40579710144927e0 -3.188405797101445e0 1.3391143085063988e0 1.3391143085063988e0
-7.826086956521734e0 -3.188405797101445e0 1.2831602026596964e0 1.2831602026596964e0
-7.246376811594198e0 -3.188405797101445e0 1.2286945745357667e0 1.2286945745357667e0
-6.666666666666662e0 -3.188405797101445e0 1.175186101492819e0 1.175186101492819e0
-6.0869565217391255e0 -3.188405797101445e0 1.1219163914028183e0 1.1219163914028183e0
-5.507246376811589e0 -3.188405797101445e0 1.0679047563905986e0 1.0679047563905986e0
-4.927536231884053e0 -3.188405797101445e0 1.011802881369752e0 1.011802881369752e0
-4.347826086956517e0 -3.188405797101445e0 9.517526119026585e-1 9.517526119026585e-1
-3.768115942028981e0 -3.188405797101445e0 8.852094317569232e-1 8.852094317569232e-1
-3.188405797101445e0 -3.188405797101445e0 8.087660959335239e-1 8.087660959335239e-1
-2.6086956521739086e0 -3.188405797101445e0 7.180938994300801e-1 7.180938994300801e-1
-2.0289855072463725e0 -3.188405797101445e0 6.082888925270672e-1 6.082888925270672e-1
-1.4492753623188364e0 -3.188405797101445e0 4.751336233030532e-1 4.751336233030532e-1
-8.695652173913001e-1 -3.188405797101445e0 3.1772540643025204e-1 3.1772540643025204e-1
-2.8985507246376385e-1 -3.188405797101445e0 1.4178388283557666e-1 1.4178388283557666e-1
2.898550724637724e-1 -3.188405797101445e0 -3.9284407935348553e-2 -3.9284407935348553e-2
8.695652173913087e-1 -3.188405797101445e0 -2.085046544873856e-1 -2.085046544873856e-1
1.4492753623188448e0 -3.188405797101445e0 -3.524703172749102e-1 -3.524703172749102e-1
2.028985507246381e0 -3.188405797101445e0 -4.654617553710095e-1 -4.654617553710095e-1
2.608695652173917e0 -3.188405797101445e0 -5.483816541034695e-1 -5.483816541034695e-1
3.188405797101453e0 -3.188405797101445e0 -6.054474653937226e-1 -6.054474653937226e-1
3.7681159420289894e0 -3.188405797101445e0 -6.41563138961293e-1 -6.41563138961293e-1
4.347826086956526e0 -3.188405797101445e0 -6.610573798085615e-1 -6.610573798085615e-1
4.927536231884062e0 -3.188405797101445e0 -6.673374329345498e-1 -6.673374329345498e-1
5.507246376811598e0 -3.188405797101445e0 -6.629478145716537e-1 -6.629478145716537e-1
6.086956521739134e0 -3.188405797101445e0 -6.497466791574924e-1 -6.497466791574924e-1
6.6666666666666705e0 -3.188405797101445e0 -6.290823417784739e-1 -6.290823417784739e-1
7.246376811594207e0 -3.188405797101445e0 -6.019354903097642e-1 -6.019354903097642e-1
7.826086956521743e0 -3.188405797101445e0 -5.690245168793988e-1 -5.690245168793988e-1
8.405797101449279e0 -3.188405797101445e0 -5.308807441291679e-1 -5.308807441291679e-1
8.985507246376816e0 -3.188405797101445e0 -4.879013854728448e-1 -4.879013854728448e-1
9.565217391304353e0 -3.188405797101445e0 -4.4038672170100723e-1 -4.4038672170100723e-1
1.014492753623189e1 -3.188405797101445e0 -3.8856628568932505e-1 -3.8856628568932505e-1
1.0724637681159427e1 -3.188405797101445e0 -3.326174316833801e-1 -3.326174316833801e-1
1.1304347826086964e1 -3.188405797101445e0 -2.726786194856681e-1 -2.726786194856681e-1
1.1884057971014501e1 -3.188405797101445e0 -2.0885901030755127e-1 -2.0885901030755127e-1
1.2463768115942038e1 -3.188405797101445e0 -1.4124546860274867e-1 -1.4124546860274867e-1
1.3043478260869575e1 -3.188405797101445e0 -6.990772315294125e-2 -6.990772315294125e-2
1.3623188405797112e1 -3.188405797101445e0 5.097790537750613e-3 5.097790537750613e-3
1.420289855072465e1 -3.188405797101445e0 8.372504175226148e-2 8.372504175226148e-2
1.4782608695652186e1 -3.188405797101445e0 1.6593621279648008e-1 1.6593621279648008e-1
1.5362318840579723e1 -3.188405797101445e0 2.517000209663588e-1 2.517000209663588e-1
1.594202898550726e1 -3.188405797101445e0 3.4099042281779857e-1 3.4099042281779857e-1
1.6521739130434796e1 -3.188405797101445e0 4.3378560547253686e-1 4.3378560547253686e-1
1.710144927536233e1 -3.188405797101445e0 5.300671952796561e-1 5.300671952796561e-1
1.7681159420289866e1 -3.188405797101445e0 6.298196324183786e-1 6.298196324183786e-1
1.82608695652174e1 -3.188405797101445e0 7.330296731831659e-1 7.330296731831659e-1
1.8840579710144937e1 -3.188405797101445e0 8.396859912484826e-1 8.396859912484826e-1
1.9420289855072472e1 -3.188405797101445e0 9.49778856210796e-1 9.49778856210796e-1
2.0e1 -3.188405797101445e0 1.0632998728747078e0 1.0632998728747078e0

-2.0e1 -2.6086956521739086e0 3.025626876214577e0 3.025626876214577e0
-1.9420289855072465e1 -2.6086956521739086e0 2.9108629901721494e0 2.9108629901721494e0
-1.884057971014493e1 -2.6086956521739086e0 2.7994135508663422e0 2.7994135508663422e0
-1.8260869565217394e1 -2.6086956521739086e0 2.6912727450789364e0 2.6912727450789364e0
-1.768115942028986e1 -2.6086956521739086e0 2.586433820831364e0 2.586433820831364e0
-1.7101449275362324e1 -2.6086956521739086e0 2.484888900574332e0 2.484888900574332e0
-1.652173913043479e1 -2.6086956521739086e0 2.386628749828125e0 2.386628749828125e0
-1.5942028985507251e1 -2.6086956521739086e0 2.2916424887998716e0 2.2916424887998716e0
-1.5362318840579714e1 -2.6086956521739086e0 2.199917230467238e0 2.199917230467238e0
-1.4782608695652177e1 -2.6086956521739086e0 2.111437623090149e0 2.111437623090149e0
-1.420289855072464e1 -2.6086956521739086e0 2.0261852674712686e0 2.0261852674712686e0
-1.3623188405797103e1 -2.6086956521739086e0 1.9441379686197247e0 1.9441379686197247e0
-1.3043478260869566e1 -2.6086956521739086e0 1.8652687664281604e0 1.8652687664281604e0
-1.246376811594203e1 -2.6086956521739086e0 1.7895446685210898e0 1.7895446685210898e0
-1.1884057971014492e1 -2.6086956521739086e0 1.7169249774924045e0 1.7169249774924045e0
-1.1304347826086955e1 -2.6086956521739086e0 1.6473590595887595e0 1.6473590595887595e0
-1.0724637681159418e1 -2.6086956521739086e0 1.5807833351510245e0 1.5807833351510245e0
-1.0144927536231881e1 -2.6086956521739086e0 1.5171171712021843e0 1.5171171712021843e0
-9.565217391304344e0 -2.6086956521739086e0 1.456257204980643e0 1.456257204980643e0
-8.985507246376807e0 -2.6086956521739086e0 1.39806939415543e0 1.39806939415543e0
-8.40579710144927e0 -2.6086956521739086e0 1.3423777263932573e0 1.3423777263932573e0
-7.826086956521734e0 -2.6086956521739086e0 1.2889479483340673e0 1.2889479483340673e0
-7.246376811594198e0 -2.6086956521739086e0 1.2374637613751327e0 1.2374637613751327e0
-6.666666666666662e0 -2.6086956521739086e0 1.1874914669563306e0 1.1874914669563306e0
-6.0869565217391255e0 -2.6086956521739086e0 1.1384266935341256e0 1.1384266935341256e0
-5.507246376811589e0 -2.6086956521739086e0 1.089413117196416e0 1.089413117196416e0
-4.927536231884053e0 -2.6086956521739086e0 1.0392174479580536e0 1.0392174479580536e0
-4.347826086956517e0 -2.6086956521739086e0 9.86037349150067e-1 9.86037349150067e-1
-3.768115942028981e0 -2.6086956521739086e0 9.272121451245242e-1 9.272121451245242e-1
-3.188405797101445e0 -2.6086956521739086e0 8.588134053782523e-1 8.588134053782523e-1
-2.6086956521739086e0 -2.6086956521739086e0 7.751592772802214e-1 7.751592772802214e-1
-2.0289855072463725e0 -2.6086956521739086e0 6.685454470420106e-1 6.685454470420106e-1
-1.4492753623188364e0 -2.6086956521739086e0 5.301384602863256e-1 5.301384602863256e-1
-8.695652173913001e-1 -2.6086956521739086e0 3.5395269931377654e-1 3.5395269931377654e-1
-2.8985507246376385e-1 -2.6086956521739086e0 1.448218128461538e-1 1.448218128461538e-1
2.898550724637724e-1 -2.6086956521739086e0 -7.592872315911672e-2 -7.592872315911672e-2
8.695652173913087e-1 -2.6086956521739086e0 -2.7833833258410096e-1 -2.7833833258410096e-1
1.4492753623188448e0 -2.6086956521739086e0 -4.4108153947137313e-1 -4.4108153947137313e-1
2.028985507246381e0 -2.6086956521739086e0 -5.593246950991433e-1 -5.593246950991433e-1
2.608695652173917e0 -2.6086956521739086e0 -6.390534171668012e-1 -6.390534171668012e-1
3.188405797101453e0 -2.6086956521739086e0 -6.891011600516415e-1 -6.891011600516415e-1
3.7681159420289894e0 -2.6086956521739086e0 -7.171722375420844e-1 -7.171722375420844e-1
4.347826086956526e0 -2.6086956521739086e0 -7.289485022691602e-1 -7.289485022691602e-1
4.927536231884062e0 -2.6086956521739086e0 -7.283583847360421e-1 -7.283583847360421e-1
5.507246376811598e0 -2.6086956521739086e0 -7.180625605906614e-1 -7.180625605906614e-1
6.086956521739134e0 -2.6086956521739086e0 -6.998633665019901e-1 -6.998633665019901e-1
6.6666666666666705e0 -2.6086956521739086e0 -6.74994092455176e-1 -6.74994092455176e-1
7.246376811594207e0 -2.6086956521739086e0 -6.443110623623207e-1 -6.443110623623207e-1
7.826086956521743e0 -2.6086956521739086e0 -6.0841864776696e-1 -6.0841864776696e-1
8.405797101449279e0 -2.6086956521739086e0 -5.677505472292166e-1 -5.677505472292166e-1
8.985507246376816e0 -2.6086956521739086e0 -5.226230593518175e-1 -5.226230593518175e-1
9.565217391304353e0 -2.6086956521739086e0 -4.7327043749482073e-1 -4.7327043749482073e-1
1.014492753623189e1 -2.6086956521739086e0 -4.1986869399151416e-1 -4.1986869399151416e-1
1.0724637681159427e1 -2.6086956521739086e0 -3.6255187117286825e-1 -3.6255187117286825e-1
1.1304347826086964e1 -2.6086956521739086e0 -3.014233318004794e-1 -3.014233318004794e-1
1.1884057971014501e1 -2.6086956521739086e0 -2.3656370885136224e-1 -2.3656370885136224e-1
1.2463768115942038e1 -2.6086956521739086e0 -1.6803658198464677e-1 -1.6803658198464677e-1
1.3043478260869575e1 -2.6086956521739086e0 -9.589258495367903e-2 -9.589258495367903e-2
1.3623188405797112e1 -2.6086956521739086e0 -2.0172415164566804e-2 -2.0172415164566804e-2
1.420289855072465e1 -2.6086956521739086e0 5.909093500720397e-2 5.909093500720397e-2
1.4782608695652186e1 -2.6086956521739086e0 1.4187050545427637e-1 1.4187050545427637e-1
1.5362318840579723e1 -2.6086956521739086e0 2.2814410118577888e-1 2.2814410118577888e-1
1.594202898550726e1 -2.6086956521739086e0 3.178933230043739e-1 3.178933230043739e-1
1.6521739130434796e1 -2.6086956521739086e0 4.111028191699875e-1 4.111028191699875e-1
1.710144927536233e1 -2.6086956521739086e0 5.077597026602856e-1 5.077597026602856e-1
1.7681159420289866e1 -2.6086956521739086e0 6.078530936823958e-1 6.078530936823958e-1
1.82608695652174e1 -2.6086956521739086e0 7.113737577566043e-1 7.113737577566043e-1
1.8840579710144937e1 -2.6086956521739086e0 8.183138173336175e-1 8.183138173336175e-1
1.9420289855072472e1 -2.6086956521739086e0 9.286665204348672e-1 9.286665204348672e-1
2.0e1 -2.6086956521739086e0 1.0424260538421337e0 1.0424260538421337e0

-2.0e1 -2.0289855072463725e0 3.0154773171996943e0 3.0154773171996943e0
-1.9420289855072465e1 -2.0289855072463725e0 2.9009086940676387e0 2.9009086940676387e0
-1.884057971014493e1 -2.0289855072463725e0 2.7896722702713945e0 2.7896722702713945e0
-1.8260869565217394e1 -2.0289855072463725e0 2.6817644320061125e0 2.6817644320061125e0
-1.768115942028986e1 -2.0289855072463725e0 2.577180974697899e0 2.577180974697899e0
-1.7101449275362324e1 -2.0289855072463725e0 2.475916983649045e0 2.475916983649045e0
-1.652173913043479e1 -2.0289855072463725e0 2.3779666856904202e0 2.3779666856904202e0
-1.5942028985507251e1 -2.0289855072463725e0 2.283323263540465e0 2.283323263540465e0
-1.5362318840579714e1 -2.0289855072463725e0 2.1919786218112858e0 2.1919786218112858e0
-1.4782608695652177e1 -2.0289855072463725e0 2.1039230897913455e0 2.1039230897913455e0
-1.420289855072464e1 -2.0289855072463725e0 2.0191450408151264e0 2.0191450408151264e0
-1.3623188405797103e1 -2.0289855072463725e0 1.9376304005241196e0 1.9376304005241196e0
-1.3043478260869566e1 -2.0289855072463725e0 1.8593620056068463e0 1.8593620056068463e0
-1.246376811594203e1 -2.0289855072463725e0 1.7843187591134553e0 1.7843187591134553e0
-1.1884057971014492e1 -2.0289855072463725e0 1.7124745057456519e0 1.7124745057456519e0
-1.1304347826086955e1 -2.0289855072463725e0 1.6437965168027477e0 1.6437965168027477e0
-1.0724637681159418e1 -2.0289855072463725e0 1.578243423600869e0 1.578243423600869e0
-1.0144927536231881e1 -2.0289855072463725e0 1.5157623602109789e0 1.5157623602109789e0
-9.565217391304344e0 -2.0289855072463725e0 1.4562849547600756e0 1.4562849547600756e0
-8.985507246376807e0 -2.0289855072463725e0 1.3997216153842362e0 1.3997216153842362e0
-8.40579710144927e0 -2.0289855072463725e0 1.3459532440700308e0 1.3459532440700308e0
-7.826086956521734e0 -2.0289855072463725e0 1.2948189943640782e0 1.2948189943640782e0
-7.246376811594198e0 -2.0289855072463725e0 1.2460978151353113e0 1.2460978151353113e0
-6.666666666666662e0 -2.0289855072463725e0 1.1994800135941595e0 1.1994800135941595e0
-6.0869565217391255e0 -2.0289855072463725e0 1.1545224074813054e0 1.1545224074813054e0
-5.507246376811589e0 -2.0289855072463725e0 1.1105758410347106e0 1.1105758410347106e0
-4.927536231884053e0 -2.0289855072463725e0 1.066665076000231e0 1.066665076000231e0
-4.347826086956517e0 -2.0289855072463725e0 1.0212850093048846e0 1.0212850093048846e0
-3.768115942028981e0 -2.0289855072463725e0 9.720484947373944e-1 9.720484947373944e-1
-3.188405797101445e0 -2.0289855072463725e0 9.150747919265179e-1 9.150747919265179e-1
-2.6086956521739086e0 -2.0289855072463725e0 8.439554673478898e-1 8.439554673478898e-1
-2.0289855072463725e0 -2.0289855072463725e0 7.481806973045061e-1 7.481806973045061e-1
-1.4492753623188364e0 -2.0289855072463725e0 6.11744066131293e-1 6.11744066131293e-1
-8.695652173913001e-1 -2.0289855072463725e0 4.1677410659727054e-1 4.1677410659727054e-1
-2.8985507246376385e-1 -2.0289855072463725e0 1.6136184676557228e-1 1.6136184676557228e-1
2.898550724637724e-1 -2.0289855072463725e0 -1.1935386524908842e-1 -1.1935386524908842e-1
8.695652173913087e-1 -2.0289855072463725e0 -3.680448480381478e-1 -3.680448480381478e-1
1.4492753623188448e0 -2.0289855072463725e0 -5.495722534868929e-1 -5.495722534868929e-1
2.028985507246381e0 -2.0289855072463725e0 -6.658450535321911e-1 -6.658450535321911e-1
2.608695652173917e0 -2.0289855072463725e0 -7.347347154050219e-1 -7.347347154050219e-1
3.188405797101453e0 -2.0289855072463725e0 -7.722476547704592e-1 -7.722476547704592e-1
3.7681159420289894e0 -2.0289855072463725e0 -7.888936953255068e-1 -7.888936953255068e-1
4.347826086956526e0 -2.0289855072463725e0 -7.910812705945303e-1 -7.910812705945303e-1
4.927536231884062e0 -2.0289855072463725e0 -7.826911209487716e-1 -7.826911209487716e-1
5.507246376811598e0 -2.0289855072463725e0 -7.661103925995084e-1 -7.661103925995084e-1
6.086956521739134e0 -2.0289855072463725e0 -7.428441886197221e-1 -7.428441886197221e-1
6.6666666666666705e0 -2.0289855072463725e0 -7.138677472635571e-1 -7.138677472635571e-1
7.246376811594207e0 -2.0289855072463725e0 -6.798302242930516e-1 -6.798302242930516e-1
7.826086956521743e0 -2.0289855072463725e0 -6.411748019675232e-1 -6.411748019675232e-1
8.405797101449279e0 -2.0289855072463725e0 -5.982111730765425e-1 -5.982111730765425e-1
8.985507246376816e0 -2.0289855072463725e0 -5.511603887511763e-1 -5.511603887511763e-1
9.565217391304353e0 -2.0289855072463725e0 -5.001832954448059e-1 -5.001832954448059e-1
1.014492753623189e1 -2.0289855072463725e0 -4.45398991170861e-1 -4.45398991170861e-1
1.0724637681159427e1 -2.0289855072463725e0 -3.868970677932654e-1 -3.868970677932654e-1
1.1304347826086964e1 -2.0289855072463725e0 -3.2474589718501967e-1 -3.2474589718501967e-1
1.1884057971014501e1 -2.0289855072463725e0 -2.5899834527516175e-1 -2.5899834527516175e-1
1.2463768115942038e1 -2.0289855072463725e0 -1.8969578074756477e-1 -1.8969578074756477e-1
1.3043478260869575e1 -2.0289855072463725e0 -1.1687093230291745e-1 -1.1687093230291745e-1
1.3623188405797112e1 -2.0289855072463725e0 -4.05499552395141e-2 -4.05499552395141e-2
1.420289855072465e1 -2.0289855072463725e0 3.9246053492794086e-2 3.9246053492794086e-2
1.4782608695652186e1 -2.0289855072463725e0 1.2249993058252784e-1 1.2249993058252784e-1
1.5362318840579723e1 -2.0289855072463725e0 2.0919760167117818e-1 2.0919760167117818e-1
1.594202898550726e1 -2.0289855072463725e0 2.9932744009322865e-1 2.9932744009322865e-1
1.6521739130434796e1 -2.0289855072463725e0 3.9287977513714023e-1 3.9287977513714023e-1
1.710144927536233e1 -2.0289855072463725e0 4.8984651141502034e-1 4.8984651141502034e-1
1.7681159420289866e1 -2.0289855072463725e0 5.902208316453087e-1 5.902208316453087e-1
1.82608695652174e1 -2.0289855072463725e0 6.939969626588761e-1 6.939969626588761e-1
1.8840579710144937e1 -2.0289855072463725e0 8.01169989758013e-1 8.01169989758013e-1
1.9420289855072472e1 -2.0289855072463725e0 9.117357083688259e-1 9.117357083688259e-1
2.0e1 -2.0289855072463725e0 1.0256905046864646e0 1.0256905046864646e0

-2.0e1 -1.4492753623188364e0 3.007886791362014e0 3.007886791362014e0
-1.9420289855072465e1 -1.4492753623188364e0 2.893467278264053e0 2.893467278264053e0
-1.884057971014493e1 -1.4492753623188364e0 2.7823936999523275e0 2.7823936999523275e0
-1.8260869565217394e1 -1.4492753623188364e0 2.6746641743448736e0 2.6746641743448736e0
-1.768115942028986e1 -1.4492753623188364e0 2.5702765088399584e0 2.5702765088399584e0
-1.7101449275362324e1 -1.4492753623188364e0 2.4692281368650058e0 2.4692281368650058e0
-1.652173913043479e1 -1.4492753623188364e0 2.371516038799044e0 2.371516038799044e0
-1.5942028985507251e1 -1.4492753623188364e0 2.277136642720593e0 2.277136642720593e0
-1.5362318840579714e1 -1.4492753623188364e0 2.1860856988913557e0 2.1860856988913557e0
-1.4782608695652177e1 -1.4492753623188364e0 2.098358119742959e0 2.098358119742959e0
-1.420289855072464e1 -1.4492753623188364e0 2.0139477741212684e0 2.0139477741212684e0
-1.3623188405797103e1 -1.4492753623188364e0 1.9328472202574574e0 1.9328472202574574e0
-1.3043478260869566e1 -1.4492753623188364e0 1.8550473557616256e0 1.8550473557616256e0
-1.246376811594203e1 -1.4492753623188364e0 1.7805369539202411e0 1.7805369539202411e0
-1.1884057971014492e1 -1.4492753623188364e0 1.7093020422218135e0 1.7093020422218135e0
-1.1304347826086955e1 -1.4492753623188364e0 1.6413250589307569e0 1.6413250589307569e0
-1.0724637681159418e1 -1.4492753623188364e0 1.5765836927501677e0 1.5765836927501677e0
-1.0144927536231881e1 -1.4492753623188364e0 1.5150492626172678e0 1.5150492626172678e0
-9.565217391304344e0 -1.4492753623188364e0 1.4566844183184442e0 1.4566844183184442e0
-8.985507246376807e0 -1.4492753623188364e0 1.40143981846522e0 1.40143981846522e0
-8.40579710144927e0 -1.4492753623188364e0 1.3492492356771348e0 1.3492492356771348e0
-7.826086956521734e0 -1.4492753623188364e0 1.3000221856187804e0 1.3000221856187804e0
-7.246376811594198e0 -1.4492753623188364e0 1.2536325555480927e0 1.2536325555480927e0
-6.666666666666662e0 -1.4492753623188364e0 1.2099005815241448e0 1.2099005815241448e0
-6.0869565217391255e0 -1.4492753623188364e0 1.1685634085522014e0 1.1685634085522014e0
-5.507246376811589e0 -1.4492753623188364e0 1.1292253459162864e0 1.1292253459162864e0
-4.927536231884053e0 -1.4492753623188364e0 1.0912705635313689e0 1.0912705635313689e0
-4.347826086956517e0 -1.4492753623188364e0 1.053703251483494e0 1.053703251483494e0
-3.768115942028981e0 -1.4492753623188364e0 1.0148410514042627e0 1.0148410514042627e0
-3.188405797101445e0 -1.4492753623188364e0 9.716959876498314e-1 9.716959876498314e-1
-2.6086956521739086e0 -1.4492753623188364e0 9.186264601894053e-1 9.186264601894053e-1
-2.0289855072463725e0 -1.4492753623188364e0 8.440073300549303e-1 8.440073300549303e-1
-1.4492753623188364e0 -1.4492753623188364e0 7.227932707948943e-1 7.227932707948943e-1
-8.695652173913001e-1 -1.4492753623188364e0 5.137764614953385e-1 5.137764614953385e-1
-2.8985507246376385e-1 -1.4492753623188364e0 1.9567309809085648e-1 1.9567309809085648e-1
2.898550724637724e-1 -1.4492753623188364e0 -1.7382894770228807e-1 -1.7382894770228807e-1
8.695652173913087e-1 -1.4492753623188364e0 -4.8521103406413046e-1 -4.8521103406413046e-1
1.4492753623188448e0 -1.4492753623188364e0 -6.807852892784085e-1 -6.807852892784085e-1
2.028985507246381e0 -1.4492753623188364e0 -7.818355174105293e-1 -7.818355174105293e-1
2.608695652173917e0 -1.4492753623188364e0 -8.295695393744511e-1 -8.295695393744511e-1
3.188405797101453e0 -1.4492753623188364e0 -8.490326816216867e-1 -8.490326816216867e-1
3.7681159420289894e0 -1.4492753623188364e0 -8.518500831202893e-1 -8.518500831202893e-1
4.347826086956526e0 -1.4492753623188364e0 -8.436633439010538e-1 -8.436633439010538e-1
4.927536231884062e0 -1.4492753623188364e0 -8.274604396078237e-1 -8.274604396078237e-1
5.507246376811598e0 -1.4492753623188364e0 -8.049237286089983e-1 -8.049237286089983e-1
6.086956521739134e0 -1.4492753623188364e0 -7.770490208185322e-1 -7.770490208185322e-1
6.6666666666666705e0 -1.4492753623188364e0 -7.444521463214567e-1 -7.444521463214567e-1
7.246376811594207e0 -1.4492753623188364e0 -7.075287958337473e-1 -7.075287958337473e-1
7.826086956521743e0 -1.4492753623188364e0 -6.665418243501395e-1 -6.665418243501395e-1
8.405797101449279e0 -1.4492753623188364e0 -6.216709958115606e-1 -6.216709958115606e-1
8.985507246376816e0 -1.4492753623188364e0 -5.730424229600739e-1 -5.730424229600739e-1
9.565217391304353e0 -1.4492753623188364e0 -5.207465901310885e-1 -5.207465901310885e-1
1.014492753623189e1 -1.4492753623188364e0 -4.6484972470506436e-1 -4.6484972470506436e-1
1.0724637681159427e1 -1.4492753623188364e0 -4.054011680704781e-1 -4.054011680704781e-1
1.1304347826086964e1 -1.4492753623188364e0 -3.424382704409432e-1 -3.424382704409432e-1
1.1884057971014501e1 -1.4492753623188364e0 -2.759897128792377e-1 -2.759897128792377e-1
1.2463768115942038e1 -1.4492753623188364e0 -2.0607780668226494e-1 -2.0607780668226494e-1
1.3043478260869575e1 -1.4492753623188364e0 -1.327201135856111e-1 -1.327201135856111e-1
1.3623188405797112e1 -1.4492753623188364e0 -5.593060610076617e-2 -5.593060610076617e-2
1.420289855072465e1 -1.4492753623188364e0 2.4279489058737558e-2 2.4279489058737558e-2
1.4782608695652186e1 -1.4492753623188364e0 1.0790106950300027e-1 1.0790106950300027e-1
1.5362318840579723e1 -1.4492753623188364e0 1.9492669346319413e-1 1.9492669346319413e-1
1.594202898550726e1 -1.4492753623188364e0 2.853502297851863e-1 2.853502297851863e-1
1.6521739130434796e1 -1.4492753623188364e0 3.7916659090060156e-1 3.7916659090060156e-1
1.710144927536233e1 -1.4492753623188364e0 4.763715270711446e-1 4.763715270711446e-1
1.7681159420289866e1 -1.4492753623188364e0 5.769614663753346e-1 5.769614663753346e-1
1.82608695652174e1 -1.4492753623188364e0 6.809333891922008e-1 6.809333891922008e-1
1.8840579710144937e1 -1.4492753623188364e0 7.882847289491658e-1 7.882847289491658e-1
1.9420289855072472e1 -1.4492753623188364e0 8.990132930444973e-1 8.990132930444973e-1
2.0e1 -1.4492753623188364e0 1.0131171993962298e0 1.0131171993962298e0

-2.0e1 -8.695652173913001e-1 3.0028368766915436e0 3.0028368766915436e0
-1.9420289855072465e1 -8.695652173913001e-1 2.8885180630235383e0 2.8885180630235383e0
-1.884057971014493e1 -8.695652173913001e-1 2.7775545472567935e0 2.7775545472567935e0
-1.8260869565217394e1 -8.695652173913001e-1 2.669945642450336e0 2.669945642450336e0
-1.768115942028986e1 -8.695652173913001e-1 2.5656905476274754e0 2.5656905476274754e0
-1.7101449275362324e1 -8.695652173913001e-1 2.464788324297097e0 2.464788324297097e0
-1.652173913043479e1 -8.695652173913001e-1 2.367237867139694e0 2.367237867139694e0
-1.5942028985507251e1 -8.695652173913001e-1 2.2730378671411966e0 2.2730378671411966e0
-1.5362318840579714e1 -8.695652173913001e-1 2.1821867648682214e0 2.1821867648682214e0
-1.4782608695652177e1 -8.695652173913001e-1 2.0946826907553366e0 2.0946826907553366e0
-1.420289855072464e1 -8.695652173913001e-1 2.010523388112585e0 2.010523388112585e0
-1.3623188405797103e1 -8.695652173913001e-1 1.9297061128993338e0 1.9297061128993338e0
-1.3043478260869566e1 -8.695652173913001e-1 1.8522275019019778e0 1.8522275019019778e0
-1.246376811594203e1 -8.695652173913001e-1 1.7780833974125705e0 1.7780833974125705e0
-1.1884057971014492e1 -8.695652173913001e-1 1.7072686112202153e0 1.7072686112202153e0
-1.1304347826086955e1 -8.695652173913001e-1 1.6397766027038498e0 1.6397766027038498e0
-1.0724637681159418e1 -8.695652173913001e-1 1.5755990334118821e0 1.5755990334118821e0
-1.0144927536231881e1 -8.695652173913001e-1 1.514725140955214e0 1.514725140955214e0
-9.565217391304344e0 -8.695652173913001e-1 1.4571408435187432e0 1.4571408435187432e0
-8.985507246376807e0 -8.695652173913001e-1 1.4028274342652345e0 1.4028274342652345e0
-8.40579710144927e0 -8.695652173913001e-1 1.3517596367167002e0 1.3517596367167002e0
-7.826086956521734e0 -8.695652173913001e-1 1.303902638265301e0 1.303902638265301e0
-7.246376811594198e0 -8.695652173913001e-1 1.2592074413014565e0 1.2592074413014565e0
-6.666666666666662e0 -8.695652173913001e-1 1.2176033517449276e0 1.2176033517449276e0
-6.0869565217391255e0 -8.695652173913001e-1 1.178985410485363e0 1.178985410485363e0
-5.507246376811589e0 -8.695652173913001e-1 1.1431924969400593e0 1.1431924969400593e0
-4.927536231884053e0 -8.695652173913001e-1 1.1099673437304796e0 1.1099673437304796e0
-4.347826086956517e0 -8.695652173913001e-1 1.0788793510193375e0 1.0788793510193375e0
-3.768115942028981e0 -8.695652173913001e-1 1.0491652468752406e0 1.0491652468752406e0
-3.188405797101445e0 -8.695652173913001e-1 1.019365487653769e0 1.019365487653769e0
-2.6086956521739086e0 -8.695652173913001e-1 9.862437312116542e-1 9.862437312116542e-1
-2.0289855072463725e0 -8.695652173913001e-1 9.399867430208831e-1 9.399867430208831e-1
-1.4492753623188364e0 -8.695652173913001e-1 8.467722933484952e-1 8.467722933484952e-1
-8.695652173913001e-1 -8.695652173913001e-1 6.31898981445914e-1 6.31898981445914e-1
-2.8985507246376385e-1 -8.695652173913001e-1 2.4260347958875547e-1 2.4260347958875547e-1
2.898550724637724e-1 -8.695652173913001e-1 -2.3420188328546473e-1 -2.3420188328546473e-1
8.695652173913087e-1 -8.695652173913001e-1 -6.167761080999827e-1 -6.167761080999827e-1
1.4492753623188448e0 -8.695652173913001e-1 -8.182068659172853e-1 -8.182068659172853e-1
2.028985507246381e0 -8.695652173913001e-1 -8.912574844617577e-1 -8.912574844617577e-1
2.608695652173917e0 -8.695652173913001e-1 -9.106293644819761e-1 -9.106293644819761e-1
3.188405797101453e0 -8.695652173913001e-1 -9.101447357109002e-1 -9.101447357109002e-1
3.7681159420289894e0 -8.695652173913001e-1 -8.99616832676543e-1 -8.99616832676543e-1
4.347826086956526e0 -8.695652173913001e-1 -8.822819975221731e-1 -8.822819975221731e-1
4.927536231884062e0 -8.695652173913001e-1 -8.595997738922104e-1 -8.595997738922104e-1
5.507246376811598e0 -8.695652173913001e-1 -8.323334337180472e-1 -8.323334337180472e-1
6.086956521739134e0 -8.695652173913001e-1 -8.0091357683697e-1 -8.0091357683697e-1
6.6666666666666705e0 -8.695652173913001e-1 -7.655974706275155e-1 -7.655974706275155e-1
7.246376811594207e0 -8.695652173913001e-1 -7.265462356723872e-1 -7.265462356723872e-1
7.826086956521743e0 -8.695652173913001e-1 -6.838648310819364e-1 -6.838648310819364e-1
8.405797101449279e0 -8.695652173913001e-1 -6.376239509364019e-1 -6.376239509364019e-1
8.985507246376816e0 -8.695652173913001e-1 -5.87872592845365e-1 -5.87872592845365e-1
9.565217391304353e0 -8.695652173913001e-1 -5.346455694166636e-1 -5.346455694166636e-1
1.014492753623189e1 -8.695652173913001e-1 -4.779681571282868e-1 -4.779681571282868e-1
1.0724637681159427e1 -8.695652173913001e-1 -4.1785906281746854e-1 -4.1785906281746854e-1
1.1304347826086964e1 -8.695652173913001e-1 -3.543323682993125e-1 -3.543323682993125e-1
1.1884057971014501e1 -8.695652173913001e-1 -2.873988359629154e-1 -2.873988359629154e-1
1.2463768115942038e1 -8.695652173913001e-1 -2.1706680425987013e-1 -2.1706680425987013e-1
1.3043478260869575e1 -8.695652173913001e-1 -1.4334281381123903e-1 -1.4334281381123903e-1
1.3623188405797112e1 -8.695652173913001e-1 -6.623205282791855e-2 -6.623205282791855e-2
1.420289855072465e1 -8.695652173913001e-1 1.4261320982145165e-2 1.4261320982145165e-2
1.4782608695652186e1 -8.695652173913001e-1 9.813394440534617e-2 9.813394440534617e-2
1.5362318840579723e1 -8.695652173913001e-1 1.8538307340105242e-1 1.8538307340105242e-1
1.594202898550726e1 -8.695652173913001e-1 2.760064512793061e-1 2.760064512793061e-1
1.6521739130434796e1 -8.695652173913001e-1 3.7000220847467546e-1 3.7000220847467546e-1
1.710144927536233e1 -8.695652173913001e-1 4.6736878555377737e-1 4.6736878555377737e-1
1.7681159420289866e1 -8.695652173913001e-1 5.68104873502542e-1 5.68104873502542e-1
1.82608695652174e1 -8.695652173913001e-1 6.722093670014622e-1 6.722093670014622e-1
1.8840579710144937e1 -8.695652173913001e-1 7.796813275594238e-1 7.796813275594238e-1
1.9420289855072472e1 -8.695652173913001e-1 8.905199541997361e-1 8.905199541997361e-1
2.0e1 -8.695652173913001e-1 1.0047245599814245e0 1.0047245599814245e0

-2.0e1 -2.8985507246376385e-1 3.0003150764022646e0 3.0003150764022646e0
-1.9420289855072465e1 -2.8985507246376385e-1 2.8860470053146505e0 2.8860470053146505e0
-1.884057971014493e1 -2.8985507246376385e-1 2.775138976695048e0 2.775138976695048e0
-1.8260869565217394e1 -2.8985507246376385e-1 2.6675909136881786e0 2.6675909136881786e0
-1.768115942028986e1 -2.8985507246376385e-1 2.563402726641054e0 2.563402726641054e0
-1.7101449275362324e1 -2.8985507246376385e-1 2.4625743104580913e0 2.4625743104580913e0
-1.652173913043479e1 -2.8985507246376385e-1 2.3651055412958786e0 2.3651055412958786e0
-1.5942028985507251e1 -2.8985507246376385e-1 2.2709962724022543e0 2.2709962724022543e0
-1.5362318840579714e1 -2.8985507246376385e-1 2.1802463288368394e0 2.1802463288368394e0
-1.4782608695652177e1 -2.8985507246376385e-1 2.0928555007157463e0 2.0928555007157463e0
-1.420289855072464e1 -2.8985507246376385e-1 2.008823534489492e0 2.008823534489492e0
-1.3623188405797103e1 -2.8985507246376385e-1 1.928150121571453e0 1.928150121571453e0
-1.3043478260869566e1 -2.8985507246376385e-1 1.8508348833556596e0 1.8508348833556596e0
-1.246376811594203e1 -2.8985507246376385e-1 1.7768773512518763e0 1.7768773512518763e0
-1.1884057971014492e1 -2.8985507246376385e-1 1.7062769397503803e0 1.7062769397503803e0
-1.1304347826086955e1 -2.8985507246376385e-1 1.6390329095904304e0 1.6390329095904304e0
-1.0724637681159418e1 -2.8985507246376385e-1 1.5751443166487409e0 1.5751443166487409e0
-1.0144927536231881e1 -2.8985507246376385e-1 1.514609939852839e0 1.514609939852839e0
-9.565217391304344e0 -2.8985507246376385e-1 1.457428177675102e0 1.457428177675102e0
-8.985507246376807e0 -2.8985507246376385e-1 1.403596896528315e0 1.403596896528315e0
-8.40579710144927e0 -2.8985507246376385e-1 1.3531132037224172e0 1.3531132037224172e0
-7.826086956521734e0 -2.8985507246376385e-1 1.30597309883713e0 1.30597309883713e0
-7.246376811594198e0 -2.8985507246376385e-1 1.2621709230150049e0 1.2621709230150049e0
-6.666666666666662e0 -2.8985507246376385e-1 1.2216984603924463e0 1.2216984603924463e0
-6.0869565217391255e0 -2.8985507246376385e-1 1.1845434160273145e0 1.1845434160273145e0
-5.507246376811589e0 -2.8985507246376385e-1 1.1506867224221655e0 1.1506867224221655e0
-4.927536231884053e0 -2.8985507246376385e-1 1.1200975195597256e0 1.1200975195597256e0
-4.347826086956517e0 -2.8985507246376385e-1 1.0927231932538237e0 1.0927231932538237e0
-3.768115942028981e0 -2.8985507246376385e-1 1.0684677416262431e0 1.0684677416262431e0
-3.188405797101445e0 -2.8985507246376385e-1 1.0471253366902027e0 1.0471253366902027e0
-2.6086956521739086e0 -2.8985507246376385e-1 1.027823956867236e0 1.027823956867236e0
-2.0289855072463725e0 -2.8985507246376385e-1 1.0035089828095547e0 1.0035089828095547e0
-1.4492753623188364e0 -2.8985507246376385e-1 9.34677189677146e-1 9.34677189677146e-1
-8.695652173913001e-1 -2.8985507246376385e-1 7.194088424629759e-1 7.194088424629759e-1
-2.8985507246376385e-1 -2.8985507246376385e-1 2.7893470623885064e-1 2.7893470623885064e-1
2.898550724637724e-1 -2.8985507246376385e-1 -2.7725438697819904e-1 -2.7725438697819904e-1
8.695652173913087e-1 -2.8985507246376385e-1 -7.110072461596831e-1 -7.110072461596831e-1
1.4492753623188448e0 -2.8985507246376385e-1 -9.128330392885738e-1 -9.128330392885738e-1
2.028985507246381e0 -2.8985507246376385e-1 -9.61501001293067e-1 -9.61501001293067e-1
2.608695652173917e0 -2.8985507246376385e-1 -9.589308671801956e-1 -9.589308671801956e-1
3.188405797101453e0 -2.8985507246376385e-1 -9.44625861789972e-1 -9.44625861789972e-1
3.7681159420289894e0 -2.8985507246376385e-1 -9.256406044701835e-1 -9.256406044701835e-1
4.347826086956526e0 -2.8985507246376385e-1 -9.028471167992974e-1 -9.028471167992974e-1
4.927536231884062e0 -2.8985507246376385e-1 -8.764512267640945e-1 -8.764512267640945e-1
5.507246376811598e0 -2.8985507246376385e-1 -8.465489362427915e-1 -8.465489362427915e-1
6.086956521739134e0 -2.8985507246376385e-1 -8.131928594215598e-1 -8.131928594215598e-1
6.6666666666666705e0 -2.8985507246376385e-1 -7.764138563176722e-1 -7.764138563176722e-1
7.246376811594207e0 -2.8985507246376385e-1 -7.362309944285734e-1 -7.362309944285734e-1
7.826086956521743e0 -2.8985507246376385e-1 -6.926565686964036e-1 -6.926565686964036e-1
8.405797101449279e0 -2.8985507246376385e-1 -6.456987949847572e-1 -6.456987949847572e-1
8.985507246376816e0 -2.8985507246376385e-1 -5.953633321510834e-1 -5.953633321510834e-1
9.565217391304353e0 -2.8985507246376385e-1 -5.416541806156605e-1 -5.416541806156605e-1
1.014492753623189e1 -2.8985507246376385e-1 -4.8457423306854963e-1 -4.8457423306854963e-1
1.0724637681159427e1 -2.8985507246376385e-1 -4.2412562309696544e-1 -4.2412562309696544e-1
1.1304347826086964e1 -2.8985507246376385e-1 -3.603099522285311e-1 -3.603099522285311e-1
1.1884057971014501e1 -2.8985507246376385e-1 -2.931284415357184e-1 -2.931284415357184e-1
1.2463768115942038e1 -2.8985507246376385e-1 -2.225820351418143e-1 -2.225820351418143e-1
1.3043478260869575e1 -2.8985507246376385e-1 -1.4867147230755928e-1 -1.4867147230755928e-1
1.3623188405797112e1 -2.8985507246376385e-1 -7.139733854267571e-2 -7.139733854267571e-2
1.420289855072465e1 -2.8985507246376385e-1 9.239897562600463e-3 9.239897562600463e-3
1.4782608695652186e1 -2.8985507246376385e-1 9.323985740229856e-2 9.323985740229856e-2
1.5362318840579723e1 -2.8985507246376385e-1 1.8060223238979656e-1 1.8060223238979656e-1
1.594202898550726e1 -2.8985507246376385e-1 2.7132676897561037e-1 2.7132676897561037e-1
1.6521739130434796e1 -2.8985507246376385e-1 3.6541325727585305e-1 3.6541325727585305e-1
1.710144927536233e1 -2.8985507246376385e-1 4.628615223501453e-1 4.628615223501453e-1
1.7681159420289866e1 -2.8985507246376385e-1 5.636714174463251e-1 5.636714174463251e-1
1.82608695652174e1 -2.8985507246376385e-1 6.678428187209818e-1 6.678428187209818e-1
1.8840579710144937e1 -2.8985507246376385e-1 7.753756210785313e-1 7.753756210785313e-1
1.9420289855072472e1 -2.8985507246376385e-1 8.862697348659858e-1 8.862697348659858e-1
2.0e1 -2.8985507246376385e-1 1.0005250832280652e0 1.0005250832280652e0

-2.0e1 2.898550724637724e-1 3.0003150764022646e0 3.0003150764022646e0
-1.9420289855072465e1 2.898550724637724e-1 2.8860470053146505e0 2.8860470053146505e0
-1.884057971014493e1 2.898550724637724e-1 2.775138976695048e0 2.775138976695048e0
-1.8260869565217394e1 2.898550724637724e-1 2.6675909136881786e0 2.6675909136881786e0
-1.768115942028986e1 2.898550724637724e-1 2.563402726641054e0 2.563402726641054e0
-1.7101449275362324e1 2.898550724637724e-1 2.4625743104580913e0 2.4625743104580913e0
-1.652173913043479e1 2.898550724637724e-1 2.3651055412958786e0 2.3651055412958786e0
-1.5942028985507251e1 2.898550724637724e-1 2.2709962724022543e0 2.2709962724022543e0
-1.5362318840579714e1 2.898550724637724e-1 2.1802463288368394e0 2.1802463288368394e0
-1.4782608695652177e1 2.898550724637724e-1 2.0928555007157463e0 2.0928555007157463e0
-1.420289855072464e1 2.898550724637724e-1 2.008823534489492e0 2.008823534489492e0
-1.3623188405797103e1 2.898550724637724e-1 1.928150121571453e0 1.928150121571453e0
-1.3043478260869566e1 2.898550724637724e-1 1.8508348833556596e0 1.8508348833556596e0
-1.246376811594203e1 2.898550724637724e-1 1.7768773512518763e0 1.7768773512518763e0
-1.1884057971014492e1 2.898550724637724e-1 1.7062769397503803e0 1.7062769397503803e0
-1.1304347826086955e1 2.898550724637724e-1 1.6390329095904304e0 1.6390329095904304e0
-1.0724637681159418e1 2.898550724637724e-1 1.5751443166487409e0 1.5751443166487409e0
-1.0144927536231881e1 2.898550724637724e-1 1.514609939852839e0 1.514609939852839e0
-9.565217391304344e0 2.898550724637724e-1 1.4574281776751017e0 1.4574281776751017e0
-8.985507246376807e0 2.898550724637724e-1 1.403596896528315e0 1.403596896528315e0
-8.40579710144927e0 2.898550724637724e-1 1.3531132037224172e0 1.3531132037224172e0
-7.826086956521734e0 2.898550724637724e-1 1.30597309883713e0 1.30597309883713e0
-7.246376811594198e0 2.898550724637724e-1 1.2621709230150047e0 1.2621709230150047e0
-6.666666666666662e0 2.898550724637724e-1 1.2216984603924463e0 1.2216984603924463e0
-6.0869565217391255e0 2.898550724637724e-1 1.1845434160273147e0 1.1845434160273147e0
-5.507246376811589e0 2.898550724637724e-1 1.1506867224221655e0 1.1506867224221655e0
-4.927536231884053e0 2.898550724637724e-1 1.1200975195597256e0 1.1200975195597256e0
-4.347826086956517e0 2.898550724637724e-1 1.0927231932538237e0 1.0927231932538237e0
-3.768115942028981e0 2.898550724637724e-1 1.068467741626243e0 1.068467741626243e0
-3.188405797101445e0 2.898550724637724e-1 1.0471253366902027e0 1.0471253366902027e0
-2.6086956521739086e0 2.898550724637724e-1 1.0278239568672358e0 1.0278239568672358e0
-2.0289855072463725e0 2.898550724637724e-1 1.0035089828095543e0 1.0035089828095543e0
-1.4492753623188364e0 2.898550724637724e-1 9.346771896771453e-1 9.346771896771453e-1
-8.695652173913001e-1 2.898550724637724e-1 7.194088424629752e-1 7.194088424629752e-1
-2.8985507246376385e-1 2.898550724637724e-1 2.789347062388503e-1 2.789347062388503e-1
2.898550724637724e-1 2.898550724637724e-1 -2.772543869781986e-1 -2.772543869781986e-1
8.695652173913087e-1 2.898550724637724e-1 -7.110072461596824e-1 -7.110072461596824e-1
1.4492753623188448e0 2.898550724637724e-1 -9.128330392885731e-1 -9.128330392885731e-1
2.028985507246381e0 2.898550724637724e-1 -9.615010012930664e-1 -9.615010012930664e-1
2.608695652173917e0 2.898550724637724e-1 -9.589308671801953e-1 -9.589308671801953e-1
3.188405797101453e0 2.898550724637724e-1 -9.446258617899717e-1 -9.446258617899717e-1
3.7681159420289894e0 2.898550724637724e-1 -9.256406044701833e-1 -9.256406044701833e-1
4.347826086956526e0 2.898550724637724e-1 -9.028471167992974e-1 -9.028471167992974e-1
4.927536231884062e0 2.898550724637724e-1 -8.764512267640945e-1 -8.764512267640945e-1
5.507246376811598e0 2.898550724637724e-1 -8.465489362427913e-1 -8.465489362427913e-1
6.086956521739134e0 2.898550724637724e-1 -8.131928594215596e-1 -8.131928594215596e-1
6.6666666666666705e0 2.898550724637724e-1 -7.764138563176721e-1 -7.764138563176721e-1
7.246376811594207e0 2.898550724637724e-1 -7.362309944285734e-1 -7.362309944285734e-1
7.826086956521743e0 2.898550724637724e-1 -6.926565686964035e-1 -6.926565686964035e-1
8.405797101449279e0 2.898550724637724e-1 -6.45698794984757e-1 -6.45698794984757e-1
8.985507246376816e0 2.898550724637724e-1 -5.953633321510834e-1 -5.953633321510834e-1
9.565217391304353e0 2.898550724637724e-1 -5.416541806156602e-1 -5.416541806156602e-1
1.014492753623189e1 2.898550724637724e-1 -4.8457423306854963e-1 -4.8457423306854963e-1
1.0724637681159427e1 2.898550724637724e-1 -4.241256230969652e-1 -4.241256230969652e-1
1.1304347826086964e1 2.898550724637724e-1 -3.603099522285309e-1 -3.603099522285309e-1
1.1884057971014501e1 2.898550724637724e-1 -2.931284415357184e-1 -2.931284415357184e-1
1.2463768115942038e1 2.898550724637724e-1 -2.225820351418143e-1 -2.225820351418143e-1
1.3043478260869575e1 2.898550724637724e-1 -1.4867147230755928e-1 -1.4867147230755928e-1
1.3623188405797112e1 2.898550724637724e-1 -7.139733854267571e-2 -7.139733854267571e-2
1.420289855072465e1 2.898550724637724e-1 9.239897562600463e-3 9.239897562600463e-3
1.4782608695652186e1 2.898550724637724e-1 9.323985740229856e-2 9.323985740229856e-2
1.5362318840579723e1 2.898550724637724e-1 1.8060223238979656e-1 1.8060223238979656e-1
1.594202898550726e1 2.898550724637724e-1 2.7132676897561037e-1 2.7132676897561037e-1
1.6521739130434796e1 2.898550724637724e-1 3.6541325727585305e-1 3.6541325727585305e-1
1.710144927536233e1 2.898550724637724e-1 4.628615223501453e-1 4.628615223501453e-1
1.7681159420289866e1 2.898550724637724e-1 5.636714174463251e-1 5.636714174463251e-1
1.82608695652174e1 2.898550724637724e-1 6.678428187209818e-1 6.678428187209818e-1
1.8840579710144937e1 2.898550724637724e-1 7.753756210785313e-1 7.753756210785313e-1
1.9420289855072472e1 2.898550724637724e-1 8.862697348659858e-1 8.862697348659858e-1
2.0e1 2.898550724637724e-1 1.0005250832280652e0 1.0005250832280652e0

-2.0e1 8.695652173913087e-1 3.0028368766915436e0 3.0028368766915436e0
-1.9420289855072465e1 8.695652173913087e-1 2.8885180630235383e0 2.8885180630235383e0
-1.884057971014493e1 8.695652173913087e-1 2.7775545472567935e0 2.7775545472567935e0
-1.8260869565217394e1 8.695652173913087e-1 2.669945642450336e0 2.669945642450336e0
-1.768115942028986e1 8.695652173913087e-1 2.5656905476274754e0 2.5656905476274754e0
-1.7101449275362324e1 8.695652173913087e-1 2.464788324297097e0 2.464788324297097e0
-1.652173913043479e1 8.695652173913087e-1 2.367237867139694e0 2.367237867139694e0
-1.5942028985507251e1 8.695652173913087e-1 2.2730378671411966e0 2.2730378671411966e0
-1.5362318840579714e1 8.695652173913087e-1 2.1821867648682214e0 2.1821867648682214e0
-1.4782608695652177e1 8.695652173913087e-1 2.0946826907553366e0 2.0946826907553366e0
-1.420289855072464e1 8.695652173913087e-1 2.010523388112585e0 2.010523388112585e0
-1.3623188405797103e1 8.695652173913087e-1 1.9297061128993338e0 1.9297061128993338e0
-1.3043478260869566e1 8.695652173913087e-1 1.8522275019019778e0 1.8522275019019778e0
-1.246376811594203e1 8.695652173913087e-1 1.7780833974125705e0 1.7780833974125705e0
-1.1884057971014492e1 8.695652173913087e-1 1.7072686112202153e0 1.7072686112202153e0
-1.1304347826086955e1 8.695652173913087e-1 1.6397766027038498e0 1.6397766027038498e0
-1.0724637681159418e1 8.695652173913087e-1 1.5755990334118821e0 1.5755990334118821e0
-1.0144927536231881e1 8.695652173913087e-1 1.5147251409552143e0 1.5147251409552143e0
-9.565217391304344e0 8.695652173913087e-1 1.4571408435187432e0 1.4571408435187432e0
-8.985507246376807e0 8.695652173913087e-1 1.4028274342652347e0 1.4028274342652347e0
-8.40579710144927e0 8.695652173913087e-1 1.3517596367167e0 1.3517596367167e0
-7.826086956521734e0 8.695652173913087e-1 1.303902638265301e0 1.303902638265301e0
-7.246376811594198e0 8.695652173913087e-1 1.2592074413014562e0 1.2592074413014562e0
-6.666666666666662e0 8.695652173913087e-1 1.2176033517449274e0 1.2176033517449274e0
-6.0869565217391255e0 8.695652173913087e-1 1.1789854104853628e0 1.1789854104853628e0
-5.507246376811589e0 8.695652173913087e-1 1.143192496940059e0 1.143192496940059e0
-4.927536231884053e0 8.695652173913087e-1 1.1099673437304796e0 1.1099673437304796e0
-4.347826086956517e0 8.695652173913087e-1 1.078879351019337e0 1.078879351019337e0
-3.768115942028981e0 8.695652173913087e-1 1.0491652468752402e0 1.0491652468752402e0
-3.188405797101445e0 8.695652173913087e-1 1.0193654876537683e0 1.0193654876537683e0
-2.6086956521739086e0 8.695652173913087e-1 9.862437312116533e-1 9.862437312116533e-1
-2.0289855072463725e0 8.695652173913087e-1 9.39986743020882e-1 9.39986743020882e-1
-1.4492753623188364e0 8.695652173913087e-1 8.467722933484936e-1 8.467722933484936e-1
-8.695652173913001e-1 8.695652173913087e-1 6.318989814459122e-1 6.318989814459122e-1
-2.8985507246376385e-1 8.695652173913087e-1 2.426034795887548e-1 2.426034795887548e-1
2.898550724637724e-1 8.695652173913087e-1 -2.3420188328546387e-1 -2.3420188328546387e-1
8.695652173913087e-1 8.695652173913087e-1 -6.167761080999808e-1 -6.167761080999808e-1
1.4492753623188448e0 8.695652173913087e-1 -8.182068659172834e-1 -8.182068659172834e-1
2.028985507246381e0 8.695652173913087e-1 -8.912574844617562e-1 -8.912574844617562e-1
2.608695652173917e0 8.695652173913087e-1 -9.10629364481975e-1 -9.10629364481975e-1
3.188405797101453e0 8.695652173913087e-1 -9.101447357108995e-1 -9.101447357108995e-1
3.7681159420289894e0 8.695652173913087e-1 -8.996168326765424e-1 -8.996168326765424e-1
4.347826086956526e0 8.695652173913087e-1 -8.822819975221727e-1 -8.822819975221727e-1
4.927536231884062e0 8.695652173913087e-1 -8.595997738922102e-1 -8.595997738922102e-1
5.507246376811598e0 8.695652173913087e-1 -8.32333433718047e-1 -8.32333433718047e-1
6.086956521739134e0 8.695652173913087e-1 -8.009135768369696e-1 -8.009135768369696e-1
6.6666666666666705e0 8.695652173913087e-1 -7.655974706275153e-1 -7.655974706275153e-1
7.246376811594207e0 8.695652173913087e-1 -7.265462356723869e-1 -7.265462356723869e-1
7.826086956521743e0 8.695652173913087e-1 -6.838648310819362e-1 -6.838648310819362e-1
8.405797101449279e0 8.695652173913087e-1 -6.376239509364017e-1 -6.376239509364017e-1
8.985507246376816e0 8.695652173913087e-1 -5.878725928453647e-1 -5.878725928453647e-1
9.565217391304353e0 8.695652173913087e-1 -5.346455694166636e-1 -5.346455694166636e-1
1.014492753623189e1 8.695652173913087e-1 -4.779681571282868e-1 -4.779681571282868e-1
1.0724637681159427e1 8.695652173913087e-1 -4.1785906281746843e-1 -4.1785906281746843e-1
1.1304347826086964e1 8.695652173913087e-1 -3.5433236829931214e-1 -3.5433236829931214e-1
1.1884057971014501e1 8.695652173913087e-1 -2.873988359629154e-1 -2.873988359629154e-1
1.2463768115942038e1 8.695652173913087e-1 -2.1706680425987013e-1 -2.1706680425987013e-1
1.3043478260869575e1 8.695652173913087e-1 -1.4334281381123903e-1 -1.4334281381123903e-1
1.3623188405797112e1 8.695652173913087e-1 -6.623205282791855e-2 -6.623205282791855e-2
1.420289855072465e1 8.695652173913087e-1 1.4261320982145165e-2 1.4261320982145165e-2
1.4782608695652186e1 8.695652173913087e-1 9.813394440534617e-2 9.813394440534617e-2
1.5362318840579723e1 8.695652173913087e-1 1.8538307340105242e-1 1.8538307340105242e-1
1.594202898550726e1 8.695652173913087e-1 2.760064512793061e-1 2.760064512793061e-1
1.6521739130434796e1 8.695652173913087e-1 3.7000220847467546e-1 3.7000220847467546e-1
1.710144927536233e1 8.695652173913087e-1 4.6736878555377737e-1 4.6736878555377737e-1
1.7681159420289866e1 8.695652173913087e-1 5.68104873502542e-1 5.68104873502542e-1
1.82608695652174e1 8.695652173913087e-1 6.722093670014622e-1 6.722093670014622e-1
1.8840579710144937e1 8.695652173913087e-1 7.796813275594238e-1 7.796813275594238e-1
1.9420289855072472e1 8.695652173913087e-1 8.905199541997361e-1 8.905199541997361e-1
2.0e1 8.695652173913087e-1 1.0047245599814245e0 1.0047245599814245e0

-2.0e1 1.4492753623188448e0 3.007886791362014e0 3.007886791362014e0
-1.9420289855072465e1 1.4492753623188448e0 2.8934672782640534e0 2.8934672782640534e0
-1.884057971014493e1 1.4492753623188448e0 2.7823936999523275e0 2.7823936999523275e0
-1.8260869565217394e1 1.4492753623188448e0 2.674664174344874e0 2.674664174344874e0
-1.768115942028986e1 1.4492753623188448e0 2.570276508839959e0 2.570276508839959e0
-1.7101449275362324e1 1.4492753623188448e0 2.469228136865006e0 2.469228136865006e0
-1.652173913043479e1 1.4492753623188448e0 2.3715160387990446e0 2.3715160387990446e0
-1.5942028985507251e1 1.4492753623188448e0 2.277136642720593e0 2.277136642720593e0
-1.5362318840579714e1 1.4492753623188448e0 2.1860856988913557e0 2.1860856988913557e0
-1.4782608695652177e1 1.4492753623188448e0 2.098358119742959e0 2.098358119742959e0
-1.420289855072464e1 1.4492753623188448e0 2.0139477741212684e0 2.0139477741212684e0
-1.3623188405797103e1 1.4492753623188448e0 1.9328472202574574e0 1.9328472202574574e0
-1.3043478260869566e1 1.4492753623188448e0 1.8550473557616258e0 1.8550473557616258e0
-1.246376811594203e1 1.4492753623188448e0 1.7805369539202411e0 1.7805369539202411e0
-1.1884057971014492e1 1.4492753623188448e0 1.7093020422218137e0 1.7093020422218137e0
-1.1304347826086955e1 1.4492753623188448e0 1.6413250589307569e0 1.6413250589307569e0
-1.0724637681159418e1 1.4492753623188448e0 1.5765836927501677e0 1.5765836927501677e0
-1.0144927536231881e1 1.4492753623188448e0 1.5150492626172678e0 1.5150492626172678e0
-9.565217391304344e0 1.4492753623188448e0 1.456684418318444e0 1.456684418318444e0
-8.985507246376807e0 1.4492753623188448e0 1.4014398184652197e0 1.4014398184652197e0
-8.40579710144927e0 1.4492753623188448e0 1.3492492356771346e0 1.3492492356771346e0
-7.826086956521734e0 1.4492753623188448e0 1.3000221856187801e0 1.3000221856187801e0
-7.246376811594198e0 1.4492753623188448e0 1.2536325555480925e0 1.2536325555480925e0
-6.666666666666662e0 1.4492753623188448e0 1.2099005815241446e0 1.2099005815241446e0
-6.0869565217391255e0 1.4492753623188448e0 1.1685634085522012e0 1.1685634085522012e0
-5.507246376811589e0 1.4492753623188448e0 1.1292253459162862e0 1.1292253459162862e0
-4.927536231884053e0 1.4492753623188448e0 1.0912705635313686e0 1.0912705635313686e0
-4.347826086956517e0 1.4492753623188448e0 1.0537032514834936e0 1.0537032514834936e0
-3.768115942028981e0 1.4492753623188448e0 1.0148410514042623e0 1.0148410514042623e0
-3.188405797101445e0 1.4492753623188448e0 9.716959876498308e-1 9.716959876498308e-1
-2.6086956521739086e0 1.4492753623188448e0 9.186264601894042e-1 9.186264601894042e-1
-2.0289855072463725e0 1.4492753623188448e0 8.440073300549288e-1 8.440073300549288e-1
-1.4492753623188364e0 1.4492753623188448e0 7.227932707948925e-1 7.227932707948925e-1
-8.695652173913001e-1 1.4492753623188448e0 5.137764614953368e-1 5.137764614953368e-1
-2.8985507246376385e-1 1.4492753623188448e0 1.9567309809085587e-1 1.9567309809085587e-1
2.898550724637724e-1 1.4492753623188448e0 -1.7382894770228724e-1 -1.7382894770228724e-1
8.695652173913087e-1 1.4492753623188448e0 -4.8521103406412863e-1 -4.8521103406412863e-1
1.4492753623188448e0 1.4492753623188448e0 -6.807852892784063e-1 -6.807852892784063e-1
2.028985507246381e0 1.4492753623188448e0 -7.818355174105275e-1 -7.818355174105275e-1
2.608695652173917e0 1.4492753623188448e0 -8.295695393744499e-1 -8.295695393744499e-1
3.188405797101453e0 1.4492753623188448e0 -8.490326816216858e-1 -8.490326816216858e-1
3.7681159420289894e0 1.4492753623188448e0 -8.518500831202884e-1 -8.518500831202884e-1
4.347826086956526e0 1.4492753623188448e0 -8.436633439010531e-1 -8.436633439010531e-1
4.927536231884062e0 1.4492753623188448e0 -8.274604396078232e-1 -8.274604396078232e-1
5.507246376811598e0 1.4492753623188448e0 -8.049237286089976e-1 -8.049237286089976e-1
6.086956521739134e0 1.4492753623188448e0 -7.770490208185318e-1 -7.770490208185318e-1
6.6666666666666705e0 1.4492753623188448e0 -7.444521463214564e-1 -7.444521463214564e-1
7.246376811594207e0 1.4492753623188448e0 -7.075287958337468e-1 -7.075287958337468e-1
7.826086956521743e0 1.4492753623188448e0 -6.665418243501392e-1 -6.665418243501392e-1
8.405797101449279e0 1.4492753623188448e0 -6.216709958115603e-1 -6.216709958115603e-1
8.985507246376816e0 1.4492753623188448e0 -5.730424229600737e-1 -5.730424229600737e-1
9.565217391304353e0 1.4492753623188448e0 -5.207465901310881e-1 -5.207465901310881e-1
1.014492753623189e1 1.4492753623188448e0 -4.6484972470506414e-1 -4.6484972470506414e-1
1.0724637681159427e1 1.4492753623188448e0 -4.054011680704779e-1 -4.054011680704779e-1
1.1304347826086964e1 1.4492753623188448e0 -3.42438270440943e-1 -3.42438270440943e-1
1.1884057971014501e1 1.4492753623188448e0 -2.7598971287923746e-1 -2.7598971287923746e-1
1.2463768115942038e1 1.4492753623188448e0 -2.0607780668226472e-1 -2.0607780668226472e-1
1.3043478260869575e1 1.4492753623188448e0 -1.3272011358561098e-1 -1.3272011358561098e-1
1.3623188405797112e1 1.4492753623188448e0 -5.593060610076594e-2 -5.593060610076594e-2
1.420289855072465e1 1.4492753623188448e0 2.427948905873789e-2 2.427948905873789e-2
1.4782608695652186e1 1.4492753623188448e0 1.0790106950300038e-1 1.0790106950300038e-1
1.5362318840579723e1 1.4492753623188448e0 1.9492669346319436e-1 1.9492669346319436e-1
1.594202898550726e1 1.4492753623188448e0 2.8535022978518654e-1 2.8535022978518654e-1
1.6521739130434796e1 1.4492753623188448e0 3.791665909006018e-1 3.791665909006018e-1
1.710144927536233e1 1.4492753623188448e0 4.7637152707114505e-1 4.7637152707114505e-1
1.7681159420289866e1 1.4492753623188448e0 5.769614663753349e-1 5.769614663753349e-1
1.82608695652174e1 1.4492753623188448e0 6.80933389192201e-1 6.80933389192201e-1
1.8840579710144937e1 1.4492753623188448e0 7.88284728949166e-1 7.88284728949166e-1
1.9420289855072472e1 1.4492753623188448e0 8.990132930444975e-1 8.990132930444975e-1
2.0e1 1.4492753623188448e0 1.0131171993962302e0 1.0131171993962302e0

-2.0e1 2.028985507246381e0 3.0154773171996943e0 3.0154773171996943e0
-1.9420289855072465e1 2.028985507246381e0 2.9009086940676387e0 2.9009086940676387e0
-1.884057971014493e1 2.028985507246381e0 2.7896722702713945e0 2.7896722702713945e0
-1.8260869565217394e1 2.028985507246381e0 2.6817644320061125e0 2.6817644320061125e0
-1.768115942028986e1 2.028985507246381e0 2.577180974697899e0 2.577180974697899e0
-1.7101449275362324e1 2.028985507246381e0 2.475916983649045e0 2.475916983649045e0
-1.652173913043479e1 2.028985507246381e0 2.3779666856904202e0 2.3779666856904202e0
-1.5942028985507251e1 2.028985507246381e0 2.283323263540465e0 2.283323263540465e0
-1.5362318840579714e1 2.028985507246381e0 2.191978621811286e0 2.191978621811286e0
-1.4782608695652177e1 2.028985507246381e0 2.103923089791346e0 2.103923089791346e0
-1.420289855072464e1 2.028985507246381e0 2.0191450408151264e0 2.0191450408151264e0
-1.3623188405797103e1 2.028985507246381e0 1.9376304005241198e0 1.9376304005241198e0
-1.3043478260869566e1 2.028985507246381e0 1.8593620056068465e0 1.8593620056068465e0
-1.246376811594203e1 2.028985507246381e0 1.7843187591134555e0 1.7843187591134555e0
-1.1884057971014492e1 2.028985507246381e0 1.7124745057456519e0 1.7124745057456519e0
-1.1304347826086955e1 2.028985507246381e0 1.6437965168027477e0 1.6437965168027477e0
-1.0724637681159418e1 2.028985507246381e0 1.578243423600869e0 1.578243423600869e0
-1.0144927536231881e1 2.028985507246381e0 1.5157623602109787e0 1.5157623602109787e0
-9.565217391304344e0 2.028985507246381e0 1.4562849547600758e0 1.4562849547600758e0
-8.985507246376807e0 2.028985507246381e0 1.3997216153842362e0 1.3997216153842362e0
-8.40579710144927e0 2.028985507246381e0 1.3459532440700306e0 1.3459532440700306e0
-7.826086956521734e0 2.028985507246381e0 1.294818994364078e0 1.294818994364078e0
-7.246376811594198e0 2.028985507246381e0 1.246097815135311e0 1.246097815135311e0
-6.666666666666662e0 2.028985507246381e0 1.1994800135941595e0 1.1994800135941595e0
-6.0869565217391255e0 2.028985507246381e0 1.1545224074813052e0 1.1545224074813052e0
-5.507246376811589e0 2.028985507246381e0 1.1105758410347104e0 1.1105758410347104e0
-4.927536231884053e0 2.028985507246381e0 1.0666650760002305e0 1.0666650760002305e0
-4.347826086956517e0 2.028985507246381e0 1.0212850093048842e0 1.0212850093048842e0
-3.768115942028981e0 2.028985507246381e0 9.720484947373937e-1 9.720484947373937e-1
-3.188405797101445e0 2.028985507246381e0 9.15074791926517e-1 9.15074791926517e-1
-2.6086956521739086e0 2.028985507246381e0 8.43955467347889e-1 8.43955467347889e-1
-2.0289855072463725e0 2.028985507246381e0 7.481806973045049e-1 7.481806973045049e-1
-1.4492753623188364e0 2.028985507246381e0 6.117440661312915e-1 6.117440661312915e-1
-8.695652173913001e-1 2.028985507246381e0 4.1677410659726943e-1 4.1677410659726943e-1
-2.8985507246376385e-1 2.028985507246381e0 1.6136184676557197e-1 1.6136184676557197e-1
2.898550724637724e-1 2.028985507246381e0 -1.193538652490877e-1 -1.193538652490877e-1
8.695652173913087e-1 2.028985507246381e0 -3.680448480381463e-1 -3.680448480381463e-1
1.4492753623188448e0 2.028985507246381e0 -5.495722534868912e-1 -5.495722534868912e-1
2.028985507246381e0 2.028985507246381e0 -6.658450535321895e-1 -6.658450535321895e-1
2.608695652173917e0 2.028985507246381e0 -7.347347154050206e-1 -7.347347154050206e-1
3.188405797101453e0 2.028985507246381e0 -7.722476547704579e-1 -7.722476547704579e-1
3.7681159420289894e0 2.028985507246381e0 -7.888936953255057e-1 -7.888936953255057e-1
4.347826086956526e0 2.028985507246381e0 -7.910812705945294e-1 -7.910812705945294e-1
4.927536231884062e0 2.028985507246381e0 -7.826911209487707e-1 -7.826911209487707e-1
5.507246376811598e0 2.028985507246381e0 -7.661103925995079e-1 -7.661103925995079e-1
6.086956521739134e0 2.028985507246381e0 -7.428441886197215e-1 -7.428441886197215e-1
6.6666666666666705e0 2.028985507246381e0 -7.138677472635565e-1 -7.138677472635565e-1
7.246376811594207e0 2.028985507246381e0 -6.798302242930513e-1 -6.798302242930513e-1
7.826086956521743e0 2.028985507246381e0 -6.411748019675227e-1 -6.411748019675227e-1
8.405797101449279e0 2.028985507246381e0 -5.98211173076542e-1 -5.98211173076542e-1
8.985507246376816e0 2.028985507246381e0 -5.511603887511758e-1 -5.511603887511758e-1
9.565217391304353e0 2.028985507246381e0 -5.001832954448056e-1 -5.001832954448056e-1
1.014492753623189e1 2.028985507246381e0 -4.4539899117086046e-1 -4.4539899117086046e-1
1.0724637681159427e1 2.028985507246381e0 -3.8689706779326505e-1 -3.8689706779326505e-1
1.1304347826086964e1 2.028985507246381e0 -3.2474589718501934e-1 -3.2474589718501934e-1
1.1884057971014501e1 2.028985507246381e0 -2.589983452751615e-1 -2.589983452751615e-1
1.2463768115942038e1 2.028985507246381e0 -1.8969578074756455e-1 -1.8969578074756455e-1
1.3043478260869575e1 2.028985507246381e0 -1.1687093230291723e-1 -1.1687093230291723e-1
1.3623188405797112e1 2.028985507246381e0 -4.054995523951388e-2 -4.054995523951388e-2
1.420289855072465e1 2.028985507246381e0 3.924605349279431e-2 3.924605349279431e-2
1.4782608695652186e1 2.028985507246381e0 1.2249993058252806e-1 1.2249993058252806e-1
1.5362318840579723e1 2.028985507246381e0 2.091976016711784e-1 2.091976016711784e-1
1.594202898550726e1 2.028985507246381e0 2.9932744009322865e-1 2.9932744009322865e-1
1.6521739130434796e1 2.028985507246381e0 3.9287977513714023e-1 3.9287977513714023e-1
1.710144927536233e1 2.028985507246381e0 4.8984651141502034e-1 4.8984651141502034e-1
1.7681159420289866e1 2.028985507246381e0 5.902208316453087e-1 5.902208316453087e-1
1.82608695652174e1 2.028985507246381e0 6.939969626588761e-1 6.939969626588761e-1
1.8840579710144937e1 2.028985507246381e0 8.01169989758013e-1 8.01169989758013e-1
1.9420289855072472e1 2.028985507246381e0 9.117357083688259e-1 9.117357083688259e-1
2.0e1 2.028985507246381e0 1.0256905046864646e0 1.0256905046864646e0

-2.0e1 2.608695652173917e0 3.0256268762145773e0 3.0256268762145773e0
-1.9420289855072465e1 2.608695652173917e0 2.9108629901721494e0 2.9108629901721494e0
-1.884057971014493e1 2.608695652173917e0 2.7994135508663422e0 2.7994135508663422e0
-1.8260869565217394e1 2.608695652173917e0 2.691272745078937e0 2.691272745078937e0
-1.768115942028986e1 2.608695652173917e0 2.586433820831364e0 2.586433820831364e0
-1.7101449275362324e1 2.608695652173917e0 2.484888900574332e0 2.484888900574332e0
-1.652173913043479e1 2.608695652173917e0 2.386628749828125e0 2.386628749828125e0
-1.5942028985507251e1 2.608695652173917e0 2.291642488799872e0 2.291642488799872e0
-1.5362318840579714e1 2.608695652173917e0 2.199917230467238e0 2.199917230467238e0
-1.4782608695652177e1 2.608695652173917e0 2.1114376230901493e0 2.1114376230901493e0
-1.420289855072464e1 2.608695652173917e0 2.0261852674712686e0 2.0261852674712686e0
-1.3623188405797103e1 2.608695652173917e0 1.9441379686197249e0 1.9441379686197249e0
-1.3043478260869566e1 2.608695652173917e0 1.8652687664281604e0 1.8652687664281604e0
-1.246376811594203e1 2.608695652173917e0 1.7895446685210896e0 1.7895446685210896e0
-1.1884057971014492e1 2.608695652173917e0 1.7169249774924047e0 1.7169249774924047e0
-1.1304347826086955e1 2.608695652173917e0 1.6473590595887597e0 1.6473590595887597e0
-1.0724637681159418e1 2.608695652173917e0 1.5807833351510245e0 1.5807833351510245e0
-1.0144927536231881e1 2.608695652173917e0 1.5171171712021843e0 1.5171171712021843e0
-9.565217391304344e0 2.608695652173917e0 1.4562572049806428e0 1.4562572049806428e0
-8.985507246376807e0 2.608695652173917e0 1.39806939415543e0 1.39806939415543e0
-8.40579710144927e0 2.608695652173917e0 1.3423777263932573e0 1.3423777263932573e0
-7.826086956521734e0 2.608695652173917e0 1.2889479483340671e0 1.2889479483340671e0
-7.246376811594198e0 2.608695652173917e0 1.2374637613751325e0 1.2374637613751325e0
-6.666666666666662e0 2.608695652173917e0 1.1874914669563306e0 1.1874914669563306e0
-6.0869565217391255e0 2.608695652173917e0 1.1384266935341254e0 1.1384266935341254e0
-5.507246376811589e0 2.608695652173917e0 1.0894131171964156e0 1.0894131171964156e0
-4.927536231884053e0 2.608695652173917e0 1.0392174479580532e0 1.0392174479580532e0
-4.347826086956517e0 2.608695652173917e0 9.860373491500665e-1 9.860373491500665e-1
-3.768115942028981e0 2.608695652173917e0 9.272121451245235e-1 9.272121451245235e-1
-3.188405797101445e0 2.608695652173917e0 8.588134053782516e-1 8.588134053782516e-1
-2.6086956521739086e0 2.608695652173917e0 7.751592772802205e-1 7.751592772802205e-1
-2.0289855072463725e0 2.608695652173917e0 6.685454470420096e-1 6.685454470420096e-1
-1.4492753623188364e0 2.608695652173917e0 5.301384602863245e-1 5.301384602863245e-1
-8.695652173913001e-1 2.608695652173917e0 3.539526993137759e-1 3.539526993137759e-1
-2.8985507246376385e-1 2.608695652173917e0 1.4482181284615367e-1 1.4482181284615367e-1
2.898550724637724e-1 2.608695652173917e0 -7.592872315911614e-2 -7.592872315911614e-2
8.695652173913087e-1 2.608695652173917e0 -2.783383325840998e-1 -2.783383325840998e-1
1.4492753623188448e0 2.608695652173917e0 -4.410815394713717e-1 -4.410815394713717e-1
2.028985507246381e0 2.608695652173917e0 -5.593246950991418e-1 -5.593246950991418e-1
2.608695652173917e0 2.608695652173917e0 -6.390534171667998e-1 -6.390534171667998e-1
3.188405797101453e0 2.608695652173917e0 -6.891011600516402e-1 -6.891011600516402e-1
3.7681159420289894e0 2.608695652173917e0 -7.171722375420833e-1 -7.171722375420833e-1
4.347826086956526e0 2.608695652173917e0 -7.289485022691593e-1 -7.289485022691593e-1
4.927536231884062e0 2.608695652173917e0 -7.283583847360413e-1 -7.283583847360413e-1
5.507246376811598e0 2.608695652173917e0 -7.180625605906606e-1 -7.180625605906606e-1
6.086956521739134e0 2.608695652173917e0 -6.998633665019895e-1 -6.998633665019895e-1
6.6666666666666705e0 2.608695652173917e0 -6.749940924551754e-1 -6.749940924551754e-1
7.246376811594207e0 2.608695652173917e0 -6.4431106236232e-1 -6.4431106236232e-1
7.826086956521743e0 2.608695652173917e0 -6.084186477669595e-1 -6.084186477669595e-1
8.405797101449279e0 2.608695652173917e0 -5.677505472292159e-1 -5.677505472292159e-1
8.985507246376816e0 2.608695652173917e0 -5.226230593518172e-1 -5.226230593518172e-1
9.565217391304353e0 2.608695652173917e0 -4.732704374948203e-1 -4.732704374948203e-1
1.014492753623189e1 2.608695652173917e0 -4.1986869399151383e-1 -4.1986869399151383e-1
1.0724637681159427e1 2.608695652173917e0 -3.625518711728679e-1 -3.625518711728679e-1
1.1304347826086964e1 2.608695652173917e0 -3.01423331800479e-1 -3.01423331800479e-1
1.1884057971014501e1 2.608695652173917e0 -2.365637088513618e-1 -2.365637088513618e-1
1.2463768115942038e1 2.608695652173917e0 -1.6803658198464633e-1 -1.6803658198464633e-1
1.3043478260869575e1 2.608695652173917e0 -9.58925849536787e-2 -9.58925849536787e-2
1.3623188405797112e1 2.608695652173917e0 -2.017241516456636e-2 -2.017241516456636e-2
1.420289855072465e1 2.608695652173917e0 5.90909350072043e-2 5.90909350072043e-2
1.4782608695652186e1 2.608695652173917e0 1.4187050545427715e-1 1.4187050545427715e-1
1.5362318840579723e1 2.608695652173917e0 2.281441011857792e-1 2.281441011857792e-1
1.594202898550726e1 2.608695652173917e0 3.178933230043741e-1 3.178933230043741e-1
1.6521739130434796e1 2.608695652173917e0 4.111028191699879e-1 4.111028191699879e-1
1.710144927536233e1 2.608695652173917e0 5.077597026602858e-1 5.077597026602858e-1
1.7681159420289866e1 2.608695652173917e0 6.07853093682396e-1 6.07853093682396e-1
1.82608695652174e1 2.608695652173917e0 7.113737577566049e-1 7.113737577566049e-1
1.8840579710144937e1 2.608695652173917e0 8.18313817333618e-1 8.18313817333618e-1
1.9420289855072472e1 2.608695652173917e0 9.286665204348676e-1 9.286665204348676e-1
2.0e1 2.608695652173917e0 1.0424260538421342e0 1.0424260538421342e0

-2.0e1 3.188405797101453e0 3.038359442395193e0 3.038359442395193e0
-1.9420289855072465e1 3.188405797101453e0 2.923357039609412e0 2.923357039609412e0
-1.884057971014493e1 3.188405797101453e0 2.8116477621646676e0 2.8116477621646676e0
-1.8260869565217394e1 3.188405797101453e0 2.7032232148655657e0 2.7032232148655657e0
-1.768115942028986e1 3.188405797101453e0 2.5980736673085723e0 2.5980736673085723e0
-1.7101449275362324e1 3.188405797101453e0 2.4961877931681524e0 2.4961877931681524e0
-1.652173913043479e1 3.188405797101453e0 2.3975523487387664e0 2.3975523487387664e0
-1.5942028985507251e1 3.188405797101453e0 2.302151774199638e0 2.302151774199638e0
-1.5362318840579714e1 3.188405797101453e0 2.2099676958998486e0 2.2099676958998486e0
-1.4782608695652177e1 3.188405797101453e0 2.1209783009611365e0 2.1209783009611365e0
-1.420289855072464e1 3.188405797101453e0 2.035157545939402e0 2.035157545939402e0
-1.3623188405797103e1 3.188405797101453e0 1.952474148130598e0 1.952474148130598e0
-1.3043478260869566e1 3.188405797101453e0 1.872890289840613e0 1.872890289840613e0
-1.246376811594203e1 3.188405797101453e0 1.7963599403523822e0 1.7963599403523822e0
-1.1884057971014492e1 3.188405797101453e0 1.7228266641617844e0 1.7228266641617844e0
-1.1304347826086955e1 3.188405797101453e0 1.6522207324871387e0 1.6522207324871387e0
-1.0724637681159418e1 3.188405797101453e0 1.5844552808747265e0 1.5844552808747265e0
-1.0144927536231881e1 3.188405797101453e0 1.5194211481131854e0 1.5194211481131854e0
-9.565217391304344e0 3.188405797101453e0 1.45697987440002e0 1.45697987440002e0
-8.985507246376807e0 3.188405797101453e0 1.3969541054896477e0 1.3969541054896477e0
-8.40579710144927e0 3.188405797101453e0 1.3391143085063988e0 1.3391143085063988e0
-7.826086956521734e0 3.188405797101453e0 1.2831602026596964e0 1.2831602026596964e0
-7.246376811594198e0 3.188405797101453e0 1.2286945745357665e0 1.2286945745357665e0
-6.666666666666662e0 3.188405797101453e0 1.1751861014928189e0 1.1751861014928189e0
-6.0869565217391255e0 3.188405797101453e0 1.121916391402818e0 1.121916391402818e0
-5.507246376811589e0 3.188405797101453e0 1.0679047563905983e0 1.0679047563905983e0
-4.927536231884053e0 3.188405797101453e0 1.0118028813697515e0 1.0118028813697515e0
-4.347826086956517e0 3.188405797101453e0 9.51752611902658e-1 9.51752611902658e-1
-3.768115942028981e0 3.188405797101453e0 8.852094317569227e-1 8.852094317569227e-1
-3.188405797101445e0 3.188405797101453e0 8.087660959335232e-1 8.087660959335232e-1
-2.6086956521739086e0 3.188405797101453e0 7.180938994300793e-1 7.180938994300793e-1
-2.0289855072463725e0 3.188405797101453e0 6.082888925270665e-1 6.082888925270665e-1
-1.4492753623188364e0 3.188405797101453e0 4.7513362330305253e-1 4.7513362330305253e-1
-8.695652173913001e-1 3.188405797101453e0 3.1772540643025166e-1 3.1772540643025166e-1
-2.8985507246376385e-1 3.188405797101453e0 1.417838828355767e-1 1.417838828355767e-1
2.898550724637724e-1 3.188405797101453e0 -3.928440793534805e-2 -3.928440793534805e-2
8.695652173913087e-1 3.188405797101453e0 -2.0850465448738467e-1 -2.0850465448738467e-1
1.4492753623188448e0 3.188405797101453e0 -3.52470317274909e-1 -3.52470317274909e-1
2.028985507246381e0 3.188405797101453e0 -4.654617553710081e-1 -4.654617553710081e-1
2.608695652173917e0 3.188405797101453e0 -5.483816541034683e-1 -5.483816541034683e-1
3.188405797101453e0 3.188405797101453e0 -6.054474653937213e-1 -6.054474653937213e-1
3.7681159420289894e0 3.188405797101453e0 -6.415631389612919e-1 -6.415631389612919e-1
4.347826086956526e0 3.188405797101453e0 -6.610573798085605e-1 -6.610573798085605e-1
4.927536231884062e0 3.188405797101453e0 -6.673374329345488e-1 -6.673374329345488e-1
5.507246376811598e0 3.188405797101453e0 -6.62947814571653e-1 -6.62947814571653e-1
6.086956521739134e0 3.188405797101453e0 -6.497466791574916e-1 -6.497466791574916e-1
6.6666666666666705e0 3.188405797101453e0 -6.290823417784731e-1 -6.290823417784731e-1
7.246376811594207e0 3.188405797101453e0 -6.019354903097638e-1 -6.019354903097638e-1
7.826086956521743e0 3.188405797101453e0 -5.690245168793981e-1 -5.690245168793981e-1
8.405797101449279e0 3.188405797101453e0 -5.308807441291672e-1 -5.308807441291672e-1
8.985507246376816e0 3.188405797101453e0 -4.8790138547284445e-1 -4.8790138547284445e-1
9.565217391304353e0 3.188405797101453e0 -4.403867217010068e-1 -4.403867217010068e-1
1.014492753623189e1 3.188405797101453e0 -3.885662856893245e-1 -3.885662856893245e-1
1.0724637681159427e1 3.188405797101453e0 -3.326174316833794e-1 -3.326174316833794e-1
1.1304347826086964e1 3.188405797101453e0 -2.7267861948566774e-1 -2.7267861948566774e-1
1.1884057971014501e1 3.188405797101453e0 -2.0885901030755094e-1 -2.0885901030755094e-1
1.2463768115942038e1 3.188405797101453e0 -1.4124546860274823e-1 -1.4124546860274823e-1
1.3043478260869575e1 3.188405797101453e0 -6.990772315294069e-2 -6.990772315294069e-2
1.3623188405797112e1 3.188405797101453e0 5.097790537751168e-3 5.097790537751168e-3
1.420289855072465e1 3.188405797101453e0 8.372504175226181e-2 8.372504175226181e-2
1.4782608695652186e1 3.188405797101453e0 1.659362127964804e-1 1.659362127964804e-1
1.5362318840579723e1 3.188405797101453e0 2.5170002096635913e-1 2.5170002096635913e-1
1.594202898550726e1 3.188405797101453e0 3.409904228177988e-1 3.409904228177988e-1
1.6521739130434796e1 3.188405797101453e0 4.337856054725371e-1 4.337856054725371e-1
1.710144927536233e1 3.188405797101453e0 5.300671952796563e-1 5.300671952796563e-1
1.7681159420289866e1 3.188405797101453e0 6.298196324183788e-1 6.298196324183788e-1
1.82608695652174e1 3.188405797101453e0 7.330296731831664e-1 7.330296731831664e-1
1.8840579710144937e1 3.188405797101453e0 8.396859912484832e-1 8.396859912484832e-1
1.9420289855072472e1 3.188405797101453e0 9.497788562107965e-1 9.497788562107965e-1
2.0e1 3.188405797101453e0 1.0632998728747083e0 1.0632998728747083e0

-2.0e1 3.7681159420289894e0 3.053704067283267e0 3.053704067283267e0
-1.9420289855072465e1 3.7681159420289894e0 2.938423346715436e0 2.938423346715436e0
-1.884057971014493e1 3.7681159420289894e0 2.826411383525409e0 2.826411383525409e0
-1.8260869565217394e1 3.7681159420289894e0 2.7176569143719504e0 2.7176569143719504e0
-1.768115942028986e1 3.7681159420289894e0 2.61214691687856e0 2.61214691687856e0
-1.7101449275362324e1 3.7681159420289894e0 2.5098662739026123e0 2.5098662739026123e0
-1.652173913043479e1 3.7681159420289894e0 2.4107973617594607e0 2.4107973617594607e0
-1.5942028985507251e1 3.7681159420289894e0 2.314919542413042e0 2.314919542413042e0
-1.5362318840579714e1 3.7681159420289894e0 2.222208533659123e0 2.222208533659123e0
-1.4782608695652177e1 3.7681159420289894e0 2.1326356233337678e0 2.1326356233337678e0
-1.420289855072464e1 3.7681159420289894e0 2.046166682835523e0 2.046166682835523e0
-1.3623188405797103e1 3.7681159420289894e0 1.9627609207162862e0 1.9627609207162862e0
-1.3043478260869566e1 3.7681159420289894e0 1.8823692973128923e0 1.8823692973128923e0
-1.246376811594203e1 3.7681159420289894e0 1.8049324943013398e0 1.8049324943013398e0
-1.1884057971014492e1 3.7681159420289894e0 1.7303782957543485e0 1.7303782957543485e0
-1.1304347826086955e1 3.7681159420289894e0 1.6586181856791633e0 1.6586181856791633e0
-1.0724637681159418e1 3.7681159420289894e0 1.589542895374719e0 1.589542895374719e0
-1.0144927536231881e1 3.7681159420289894e0 1.5230165343496096e0 1.5230165343496096e0
-9.565217391304344e0 3.7681159420289894e0 1.4588688002945118e0 1.4588688002945118e0
-8.985507246376807e0 3.7681159420289894e0 1.3968845729648462e0 1.3968845729648462e0
-8.40579710144927e0 3.7681159420289894e0 1.336789937831481e0 1.336789937831481e0
-7.826086956521734e0 3.7681159420289894e0 1.278233343777163e0 1.278233343777163e0
-7.246376811594198e0 3.7681159420289894e0 1.2207601744755103e0 1.2207601744755103e0
-6.666666666666662e0 3.7681159420289894e0 1.1637785497052209e0 1.1637785497052209e0
-6.0869565217391255e0 3.7681159420289894e0 1.1065138339384388e0 1.1065138339384388e0
-5.507246376811589e0 3.7681159420289894e0 1.0479495632872182e0 1.0479495632872182e0
-4.927536231884053e0 3.7681159420289894e0 9.867543883227111e-1 9.867543883227111e-1
-4.347826086956517e0 3.7681159420289894e0 9.212005299647785e-1 9.212005299647785e-1
-3.768115942028981e0 3.7681159420289894e0 8.490937587121122e-1 8.490937587121122e-1
-3.188405797101445e0 3.7681159420289894e0 7.677653878555212e-1 7.677653878555212e-1
-2.6086956521739086e0 3.7681159420289894e0 6.742299324065837e-1 6.742299324065837e-1
-2.0289855072463725e0 3.7681159420289894e0 5.656772201074932e-1 5.656772201074932e-1
-1.4492753623188364e0 3.7681159420289894e0 4.4047454847363043e-1 4.4047454847363043e-1
-8.695652173913001e-1 3.7681159420289894e0 2.996336778168612e-1 2.996336778168612e-1
-2.8985507246376385e-1 3.7681159420289894e0 1.481100434278913e-1 1.481100434278913e-1
2.898550724637724e-1 3.7681159420289894e0 -5.28290627183363e-3 -5.28290627183363e-3
8.695652173913087e-1 3.7681159420289894e0 -1.500852636181652e-1 -1.500852636181652e-1
1.4492753623188448e0 3.7681159420289894e0 -2.774835801896579e-1 -2.774835801896579e-1
2.028985507246381e0 3.7681159420289894e0 -3.8252242069560616e-1 -3.8252242069560616e-1
2.608695652173917e0 3.7681159420289894e0 -4.641900248241439e-1 -4.641900248241439e-1
3.188405797101453e0 3.7681159420289894e0 -5.241190950598907e-1 -5.241190950598907e-1
3.7681159420289894e0 3.7681159420289894e0 -5.65119803660653e-1 -5.65119803660653e-1
4.347826086956526e0 3.7681159420289894e0 -5.901776356148524e-1 -5.901776356148524e-1
4.927536231884062e0 3.7681159420289894e0 -6.019612776316801e-1 -6.019612776316801e-1
5.507246376811598e0 3.7681159420289894e0 -6.026649592124442e-1 -6.026649592124442e-1
6.086956521739134e0 3.7681159420289894e0 -5.940164594372839e-1 -5.940164594372839e-1
6.6666666666666705e0 3.7681159420289894e0 -5.773471277350466e-1 -5.773471277350466e-1
7.246376811594207e0 3.7681159420289894e0 -5.536734279936788e-1 -5.536734279936788e-1
7.826086956521743e0 3.7681159420289894e0 -5.237699957410358e-1 -5.237699957410358e-1
8.405797101449279e0 3.7681159420289894e0 -4.882287111984207e-1 -4.882287111984207e-1
8.985507246376816e0 3.7681159420289894e0 -4.475041906922144e-1 -4.475041906922144e-1
9.565217391304353e0 3.7681159420289894e0 -4.0194798533967013e-1 -4.0194798533967013e-1
1.014492753623189e1 3.7681159420289894e0 -3.5183400966992007e-1 -3.5183400966992007e-1
1.0724637681159427e1 3.7681159420289894e0 -2.9737738392754354e-1 -2.9737738392754354e-1
1.1304347826086964e1 3.7681159420289894e0 -2.3874841042186334e-1 -2.3874841042186334e-1
1.1884057971014501e1 3.7681159420289894e0 -1.7608297964428654e-1 -1.7608297964428654e-1
1.2463768115942038e1 3.7681159420289894e0 -1.0949036029587733e-1 -1.0949036029587733e-1
1.3043478260869575e1 3.7681159420289894e0 -3.9059068369391325e-2 -3.9059068369391325e-2
1.3623188405797112e1 3.7681159420289894e0 3.513868020789168e-2 3.513868020789168e-2
1.420289855072465e1 3.7681159420289894e0 1.1304356711196917e-1 1.1304356711196917e-1
1.4782608695652186e1 3.7681159420289894e0 1.9460655267967764e-1 1.9460655267967764e-1
1.5362318840579723e1 3.7681159420289894e0 2.7978684546291355e-1 2.7978684546291355e-1
1.594202898550726e1 3.7681159420289894e0 3.685503168602232e-1 3.685503168602232e-1
1.6521739130434796e1 3.7681159420289894e0 4.608682547076711e-1 4.608682547076711e-1
1.710144927536233e1 3.7681159420289894e0 5.567163768010251e-1 5.567163768010251e-1
1.7681159420289866e1 3.7681159420289894e0 6.5607404510422e-1 6.5607404510422e-1
1.82608695652174e1 3.7681159420289894e0 7.589236359326099e-1 7.589236359326099e-1
1.8840579710144937e1 3.7681159420289894e0 8.652500321435703e-1 8.652500321435703e-1
1.9420289855072472e1 3.7681159420289894e0 9.750402113606003e-1 9.750402113606003e-1
2.0e1 3.7681159420289894e0 1.0882829102424636e0 1.0882829102424636e0

-2.0e1 4.347826086956526e0 3.071694322334899e0 3.071694322334899e0
-1.9420289855072465e1 4.347826086956526e0 2.9560993890204843e0 2.9560993890204843e0
-1.884057971014493e1 4.347826086956526e0 2.8437463731783423e0 2.8437463731783423e0
-1.8260869565217394e1 4.347826086956526e0 2.7346209594868798e0 2.7346209594868798e0
-1.768115942028986e1 4.347826086956526e0 2.6287066437444278e0 2.6287066437444278e0
-1.7101449275362324e1 4.347826086956526e0 2.5259843260946733e0 2.5259843260946733e0
-1.652173913043479e1 4.347826086956526e0 2.4264318151454454e0 2.4264318151454454e0
-1.5942028985507251e1 4.347826086956526e0 2.3300232205235973e0 2.3300232205235973e0
-1.5362318840579714e1 4.347826086956526e0 2.236728205034617e0 2.236728205034617e0
-1.4782608695652177e1 4.347826086956526e0 2.146511059227226e0 2.146511059227226e0
-1.420289855072464e1 4.347826086956526e0 2.0593295501304105e0 2.0593295501304105e0
-1.3623188405797103e1 4.347826086956526e0 1.9751334813300043e0 1.9751334813300043e0
-1.3043478260869566e1 4.347826086956526e0 1.8938628821714971e0 1.8938628821714971e0
-1.246376811594203e1 4.347826086956526e0 1.8154457180977404e0 1.8154457180977404e0
-1.1884057971014492e1 4.347826086956526e0 1.7397949798245849e0 1.7397949798245849e0
-1.1304347826086955e1 4.347826086956526e0 1.6668049634809423e0 1.6668049634809423e0
-1.0724637681159418e1 4.347826086956526e0 1.5963464935962257e0 1.5963464935962257e0
-1.0144927536231881e1 4.347826086956526e0 1.5282607620071356e0 1.5282607620071356e0
-9.565217391304344e0 4.347826086956526e0 1.4623513545892586e0 1.4623513545892586e0
-8.985507246376807e0 4.347826086956526e0 1.3983739122010623e0 1.3983739122010623e0
-8.40579710144927e0 4.347826086956526e0 1.3360227261217117e0 1.3360227261217117e0
-7.826086956521734e0 4.347826086956526e0 1.274913419788834e0 1.274913419788834e0
-7.246376811594198e0 4.347826086956526e0 1.2145607686026927e0 1.2145607686026927e0
-6.666666666666662e0 4.347826086956526e0 1.154350777472934e0 1.154350777472934e0
-6.0869565217391255e0 4.347826086956526e0 1.0935066281065453e0 1.0935066281065453e0
-5.507246376811589e0 4.347826086956526e0 1.031049537220046e0 1.031049537220046e0
-4.927536231884053e0 4.347826086956526e0 9.657588803598409e-1 9.657588803598409e-1
-4.347826086956517e0 4.347826086956526e0 8.961426980107434e-1 8.961426980107434e-1
-3.768115942028981e0 4.347826086956526e0 8.20441985592803e-1 8.20441985592803e-1
-3.188405797101445e0 4.347826086956526e0 7.367112796744952e-1 7.367112796744952e-1
-2.6086956521739086e0 4.347826086956526e0 6.430401788662208e-1 6.430401788662208e-1
-2.0289855072463725e0 4.347826086956526e0 5.379873346650399e-1 5.379873346650399e-1
-1.4492753623188364e0 4.347826086956526e0 4.2124771968864394e-1 4.2124771968864394e-1
-8.695652173913001e-1 4.347826086956526e0 2.944148116027323e-1 2.944148116027323e-1
-2.8985507246376385e-1 4.347826086956526e0 1.6145704856236637e-1 1.6145704856236637e-1
2.898550724637724e-1 4.347826086956526e0 2.841902789215839e-2 2.841902789215839e-2
8.695652173913087e-1 4.347826086956526e0 -9.781745810556939e-2 -9.781745810556939e-2
1.4492753623188448e0 4.347826086956526e0 -2.112078121062046e-1 -2.112078121062046e-1
2.028985507246381e0 4.347826086956526e0 -3.07783595954686e-1 -3.07783595954686e-1
2.608695652173917e0 4.347826086956526e0 -3.859513319853142e-1 -3.859513319853142e-1
3.188405797101453e0 4.347826086956526e0 -4.4601604758039815e-1 -4.4601604758039815e-1
3.7681159420289894e0 4.347826086956526e0 -4.8941909124287697e-1 -4.8941909124287697e-1
4.347826086956526e0 4.347826086956526e0 -5.180708643623506e-1 -5.180708643623506e-1
4.927536231884062e0 4.347826086956526e0 -5.339168303703431e-1 -5.339168303703431e-1
5.507246376811598e0 4.347826086956526e0 -5.387159938468054e-1 -5.387159938468054e-1
6.086956521739134e0 4.347826086956526e0 -5.339603143069236e-1 -5.339603143069236e-1
6.6666666666666705e0 4.347826086956526e0 -5.208704162042932e-1 -5.208704162042932e-1
7.246376811594207e0 4.347826086956526e0 -5.004250828223944e-1 -5.004250828223944e-1
7.826086956521743e0 4.347826086956526e0 -4.734011324542405e-1 -4.734011324542405e-1
8.405797101449279e0 4.347826086956526e0 -4.4041256019018477e-1 -4.4041256019018477e-1
8.985507246376816e0 4.347826086956526e0 -4.019445906299637e-1 -4.019445906299637e-1
9.565217391304353e0 4.347826086956526e0 -3.5838160033595e-1 -3.5838160033595e-1
1.014492753623189e1 4.347826086956526e0 -3.1002929802897916e-1 -3.1002929802897916e-1
1.0724637681159427e1 4.347826086956526e0 -2.57132042850583e-1 -2.57132042850583e-1
1.1304347826086964e1 4.347826086956526e0 -1.998862489251756e-1 -1.998862489251756e-1
1.1884057971014501e1 4.347826086956526e0 -1.384507244160561e-1 -1.384507244160561e-1
1.2463768115942038e1 4.347826086956526e0 -7.295464479381131e-2 -7.295464479381131e-2
1.3043478260869575e1 4.347826086956526e0 -3.5037139295295283e-3 -3.5037139295295283e-3
1.3623188405797112e1 4.347826086956526e0 6.981505889263995e-2 6.981505889263995e-2
1.420289855072465e1 4.347826086956526e0 1.4692963911554846e-1 1.4692963911554846e-1
1.4782608695652186e1 4.347826086956526e0 2.277800560846861e-1 2.277800560846861e-1
1.5362318840579723e1 4.347826086956526e0 3.1231611338588605e-1 3.1231611338588605e-1
1.594202898550726e1 4.347826086956526e0 4.004955780481344e-1 4.004955780481344e-1
1.6521739130434796e1 4.347826086956526e0 4.9228274062015354e-1 4.9228274062015354e-1
1.710144927536233e1 4.347826086956526e0 5.876472639074302e-1 5.876472639074302e-1
1.7681159420289866e1 4.347826086956526e0 6.865632575368183e-1 6.865632575368183e-1
1.82608695652174e1 4.347826086956526e0 7.890085301161475e-1 7.890085301161475e-1
1.8840579710144937e1 4.347826086956526e0 8.949639817891039e-1 8.949639817891039e-1
1.9420289855072472e1 4.347826086956526e0 1.004413108354019e0 1.004413108354019e0
2.0e1 4.347826086956526e0 1.1173415944892975e0 1.1173415944892975e0

-2.0e1 4.927536231884062e0 3.0923676783104534e0 3.0923676783104534e0
-1.9420289855072465e1 4.927536231884062e0 2.9764268881584526e0 2.9764268881584526e0
-1.884057971014493e1 4.927536231884062e0 2.8636993083354034e0 2.8636993083354034e0
-1.8260869565217394e1 4.927536231884062e0 2.7541674907059814e0 2.7541674907059814e0
-1.768115942028986e1 4.927536231884062e0 2.647811382639845e0 2.647811382639845e0
-1.7101449275362324e1 4.927536231884062e0 2.5446078575986766e0 2.5446078575986766e0
-1.652173913043479e1 4.927536231884062e0 2.4445301468265495e0 2.4445301468265495e0
-1.5942028985507251e1 4.927536231884062e0 2.347547148439319e0 2.347547148439319e0
-1.5362318840579714e1 4.927536231884062e0 2.2536225839127777e0 2.2536225839127777e0
-1.4782608695652177e1 4.927536231884062e0 2.162713963877022e0 2.162713963877022e0
-1.420289855072464e1 4.927536231884062e0 2.0747713147111626e0 2.0747713147111626e0
-1.3623188405797103e1 4.927536231884062e0 1.9897356040323793e0 1.9897356040323793e0
-1.3043478260869566e1 4.927536231884062e0 1.907536785958357e0 1.907536785958357e0
-1.246376811594203e1 4.927536231884062e0 1.8280913649964479e0 1.8280913649964479e0
-1.1884057971014492e1 4.927536231884062e0 1.7512993494464488e0 1.7512993494464488e0
-1.1304347826086955e1 4.927536231884062e0 1.6770404301568587e0 1.6770404301568587e0
-1.0724637681159418e1 4.927536231884062e0 1.6051691775066859e0 1.6051691775066859e0
-1.0144927536231881e1 4.927536231884062e0 1.5355089987356276e0 1.5355089987356276e0
-9.565217391304344e0 4.927536231884062e0 1.4678445417238088e0 1.4678445417238088e0
-8.985507246376807e0 4.927536231884062e0 1.4019121776274202e0 1.4019121776274202e0
-8.40579710144927e0 4.927536231884062e0 1.3373881612339733e0 1.3373881612339733e0
-7.826086956521734e0 4.927536231884062e0 1.2738740919275993e0 1.2738740919275993e0
-7.246376811594198e0 4.927536231884062e0 1.2108794531302292e0 1.2108794531302292e0
-6.666666666666662e0 4.927536231884062e0 1.1478014302711979e0 1.1478014302711979e0
-6.0869565217391255e0 4.927536231884062e0 1.0839031357778484e0 1.0839031357778484e0
-5.507246376811589e0 4.927536231884062e0 1.0182931933822714e0 1.0182931933822714e0
-4.927536231884053e0 4.927536231884062e0 9.499129143518483e-1 9.499129143518483e-1
-4.347826086956517e0 4.927536231884062e0 8.775426620815947e-1 8.775426620815947e-1
-3.768115942028981e0 4.927536231884062e0 7.99846662916312e-1 7.99846662916312e-1
-3.188405797101445e0 4.927536231884062e0 7.154840023748745e-1 7.154840023748745e-1
-2.6086956521739086e0 4.927536231884062e0 6.233172520300305e-1 6.233172520300305e-1
-2.0289855072463725e0 4.927536231884062e0 5.227367827799354e-1 5.227367827799354e-1
-1.4492753623188364e0 4.927536231884062e0 4.1407138595282966e-1 4.1407138595282966e-1
-8.695652173913001e-1 4.927536231884062e0 2.9896911882701827e-1 2.9896911882701827e-1
-2.8985507246376385e-1 4.927536231884062e0 1.8054516834851547e-1 1.8054516834851547e-1
2.898550724637724e-1 4.927536231884062e0 6.310112444711438e-2 6.310112444711438e-2
8.695652173913087e-1 4.927536231884062e0 -4.86015489887503e-2 -4.86015489887503e-2
1.4492753623188448e0 4.927536231884062e0 -1.5026126202928528e-1 -1.5026126202928528e-1
2.028985507246381e0 4.927536231884062e0 -2.387628277284765e-1 -2.387628277284765e-1
2.608695652173917e0 4.927536231884062e0 -3.124581888080191e-1 -3.124581888080191e-1
3.188405797101453e0 4.927536231884062e0 -3.710185539396723e-1 -3.710185539396723e-1
3.7681159420289894e0 4.927536231884062e0 -4.1505355222528106e-1 -4.1505355222528106e-1
4.347826086956526e0 4.927536231884062e0 -4.45700612092097e-1 -4.45700612092097e-1
4.927536231884062e0 4.927536231884062e0 -4.643006480212457e-1 -4.643006480212457e-1
5.507246376811598e0 4.927536231884062e0 -4.7218943366792593e-1 -4.7218943366792593e-1
6.086956521739134e0 4.927536231884062e0 -4.705866056371217e-1 -4.705866056371217e-1
6.6666666666666705e0 4.927536231884062e0 -4.60550852661452e-1 -4.60550852661452e-1
7.246376811594207e0 4.927536231884062e0 -4.4297355100882607e-1 -4.4297355100882607e-1
7.826086956521743e0 4.927536231884062e0 -4.1859158825190085e-1 -4.1859158825190085e-1
8.405797101449279e0 4.927536231884062e0 -3.880077789613414e-1 -3.880077789613414e-1
8.985507246376816e0 4.927536231884062e0 -3.517126397152167e-1 -3.517126397152167e-1
9.565217391304353e0 4.927536231884062e0 -3.101045711293957e-1 -3.101045711293957e-1
1.014492753623189e1 4.927536231884062e0 -2.6350731841636654e-1 -2.6350731841636654e-1
1.0724637681159427e1 4.927536231884062e0 -2.1218451041993835e-1 -2.1218451041993835e-1
1.1304347826086964e1 4.927536231884062e0 -1.5635149925998704e-1 -1.5635149925998704e-1
1.1884057971014501e1 4.927536231884062e0 -9.618487769681505e-2 -9.618487769681505e-2
1.2463768115942038e1 4.927536231884062e0 -3.183007535141391e-2 -3.183007535141391e-2
1.3043478260869575e1 4.927536231884062e0 3.659259862471531e-2 3.659259862471531e-2
1.3623188405797112e1 4.927536231884062e0 1.0898315253136992e-1 1.0898315253136992e-1
1.420289855072465e1 4.927536231884062e0 1.8525809087590128e-1 1.8525809087590128e-1
1.4782608695652186e1 4.927536231884062e0 2.6534736777599544e-1 2.6534736777599544e-1
1.5362318840579723e1 4.927536231884062e0 3.4919195084883003e-1 3.4919195084883003e-1
1.594202898550726e1 4.927536231884062e0 4.3674186647351776e-1 4.3674186647351776e-1
1.6521739130434796e1 4.927536231884062e0 5.279546252801542e-1 5.279546252801542e-1
1.710144927536233e1 4.927536231884062e0 6.227939487445321e-1 6.227939487445321e-1
1.7681159420289866e1 4.927536231884062e0 7.212287349825066e-1 7.212287349825066e-1
1.82608695652174e1 4.927536231884062e0 8.23232215238151e-1 8.23232215238151e-1
1.8840579710144937e1 4.927536231884062e0 9.287812629731479e-1 9.287812629731479e-1
1.9420289855072472e1 4.927536231884062e0 1.0378558255571557e0 1.0378558255571557e0
2.0e1 4.927536231884062e0 1.1504384548548483e0 1.1504384548548483e0

-2.0e1 5.507246376811598e0 3.1157648430447056e0 3.1157648430447056e0
-1.9420289855072465e1 5.507246376811598e0 2.999451036097444e0 2.999451036097444e0
-1.884057971014493e1 5.507246376811598e0 2.8863204780215987e0 2.8863204780215987e0
-1.8260869565217394e1 5.507246376811598e0 2.776352605863302e0 2.776352605863302e0
-1.768115942028986e1 5.507246376811598e0 2.66952386874926e0 2.66952386874926e0
-1.7101449275362324e1 5.507246376811598e0 2.5658072077202085e0 2.5658072077202085e0
-1.652173913043479e1 5.507246376811598e0 2.465171430795736e0 2.465171430795736e0
-1.5942028985507251e1 5.507246376811598e0 2.3675804596163204e0 2.3675804596163204e0
-1.5362318840579714e1 5.507246376811598e0 2.2729924182288137e0 2.2729924182288137e0
-1.4782608695652177e1 5.507246376811598e0 2.1813585273510285e0 2.1813585273510285e0
-1.420289855072464e1 5.507246376811598e0 2.092621758435547e0 2.092621758435547e0
-1.3623188405797103e1 5.507246376811598e0 2.0067151906778995e0 2.0067151906778995e0
-1.3043478260869566e1 5.507246376811598e0 1.9235600003947928e0 1.9235600003947928e0
-1.246376811594203e1 5.507246376811598e0 1.8430629956091495e0 1.8430629956091495e0
-1.1884057971014492e1 5.507246376811598e0 1.7651135891004686e0 1.7651135891004686e0
-1.1304347826086955e1 5.507246376811598e0 1.689580080977576e0 1.689580080977576e0
-1.0724637681159418e1 5.507246376811598e0 1.6163050983787828e0 1.6163050983787828e0
-1.0144927536231881e1 5.507246376811598e0 1.545100018517196e0 1.545100018517196e0
-9.565217391304344e0 5.507246376811598e0 1.4757381888632466e0 1.4757381888632466e0
-8.985507246376807e0 5.507246376811598e0 1.4079467680589153e0 1.4079467680589153e0
-8.40579710144927e0 5.507246376811598e0 1.3413970674079403e0 1.3413970674079403e0
-7.826086956521734e0 5.507246376811598e0 1.2756934178304866e0 1.2756934178304866e0
-7.246376811594198e0 5.507246376811598e0 1.210360891875675e0 1.210360891875675e0
-6.666666666666662e0 5.507246376811598e0 1.1448327871238333e0 1.1448327871238333e0
-6.0869565217391255e0 5.507246376811598e0 1.0784397908860053e0 1.0784397908860053e0
-5.507246376811589e0 5.507246376811598e0 1.0104044077355911e0 1.0104044077355911e0
-4.927536231884053e0 5.507246376811598e0 9.39846739326998e-1 9.39846739326998e-1
-4.347826086956517e0 5.507246376811598e0 8.658110602656405e-1 8.658110602656405e-1
-3.768115942028981e0 5.507246376811598e0 7.873262176293765e-1 7.873262176293765e-1
-3.188405797101445e0 5.507246376811598e0 7.035147414511768e-1 7.035147414511768e-1
-2.6086956521739086e0 5.507246376811598e0 6.137616230419214e-1 6.137616230419214e-1
-2.0289855072463725e0 5.507246376811598e0 5.179380830449568e-1 5.179380830449568e-1
-1.4492753623188364e0 5.507246376811598e0 4.166441079332862e-1 4.166441079332862e-1
-8.695652173913001e-1 5.507246376811598e0 3.113921050840138e-1 3.113921050840138e-1
-2.8985507246376385e-1 5.507246376811598e0 2.046277262124485e-1 2.046277262124485e-1
2.898550724637724e-1 5.507246376811598e0 9.951005996692452e-2 9.951005996692452e-2
8.695652173913087e-1 5.507246376811598e0 -5.330418620027033e-4 -5.330418620027033e-4
1.4492753623188448e0 5.507246376811598e0 -9.234249062599877e-2 -9.234249062599877e-2
2.028985507246381e0 5.507246376811598e0 -1.7347263460975496e-1 -1.7347263460975496e-1
2.608695652173917e0 5.507246376811598e0 -2.4241106643616708e-1 -2.4241106643616708e-1
3.188405797101453e0 5.507246376811598e0 -2.9855779963223167e-1 -2.9855779963223167e-1
3.7681159420289894e0 5.507246376811598e0 -3.420416135546028e-1 -3.420416135546028e-1
4.347826086956526e0 5.507246376811598e0 -3.734775168923999e-1 -3.734775168923999e-1
4.927536231884062e0 5.507246376811598e0 -3.937429796126523e-1 -3.937429796126523e-1
5.507246376811598e0 5.507246376811598e0 -4.0380915463750267e-1 -4.0380915463750267e-1
6.086956521739134e0 5.507246376811598e0 -4.0463176736153567e-1 -4.0463176736153567e-1
6.6666666666666705e0 5.507246376811598e0 -3.970907161303446e-1 -3.970907161303446e-1
7.246376811594207e0 5.507246376811598e0 -3.8196349637052873e-1 -3.8196349637052873e-1
7.826086956521743e0 5.507246376811598e0 -3.5991942077104533e-1 -3.5991942077104533e-1
8.405797101449279e0 5.507246376811598e0 -3.3152519175156536e-1 -3.3152519175156536e-1
8.985507246376816e0 5.507246376811598e0 -2.97255736762969e-1 -2.97255736762969e-1
9.565217391304353e0 5.507246376811598e0 -2.575067248850902e-1 -2.575067248850902e-1
1.014492753623189e1 5.507246376811598e0 -2.1260684481419168e-1 -2.1260684481419168e-1
1.0724637681159427e1 5.507246376811598e0 -1.6282893790829245e-1 -1.6282893790829245e-1
1.1304347826086964e1 5.507246376811598e0 -1.0839965669696161e-1 -1.0839965669696161e-1
1.1884057971014501e1 5.507246376811598e0 -4.9507623967092074e-2 -4.9507623967092074e-2
1.2463768115942038e1 5.507246376811598e0 1.3689787419627453e-2 1.3689787419627453e-2
1.3043478260869575e1 5.507246376811598e0 8.106087757202252e-2 8.106087757202252e-2
1.3623188405797112e1 5.507246376811598e0 1.524950592695924e-1 1.524950592695924e-1
1.420289855072465e1 5.507246376811598e0 2.2789914053525973e-1 2.2789914053525973e-1
1.4782608695652186e1 5.507246376811598e0 3.0719429768573137e-1 3.0719429768573137e-1
1.5362318840579723e1 5.507246376811598e0 3.903136099165372e-1 3.903136099165372e-1
1.594202898550726e1 5.507246376811598e0 4.7720004868025934e-1 4.7720004868025934e-1
1.6521739130434796e1 5.507246376811598e0 5.678048346947099e-1 5.678048346947099e-1
1.710144927536233e1 5.507246376811598e0 6.620860920067432e-1 6.620860920067432e-1
1.7681159420289866e1 5.507246376811598e0 7.600077422568345e-1 7.600077422568345e-1
1.82608695652174e1 5.507246376811598e0 8.615385934645734e-1 8.615385934645734e-1
1.8840579710144937e1 5.507246376811598e0 9.666515866706955e-1 9.666515866706955e-1
1.9420289855072472e1 5.507246376811598e0 1.0753231710019073e0 1.0753231710019073e0
2.0e1 5.507246376811598e0 1.1875327835043397e0 1.1875327835043397e0

-2.0e1 6.086956521739134e0 3.1419290789165712e0 3.1419290789165712e0
-1.9420289855072465e1 6.086956521739134e0 3.0252197026884726e0 3.0252197026884726e0
-1.884057971014493e1 6.086956521739134e0 2.911662960436297e0 2.911662960436297e0
-1.8260869565217394e1 6.086956521739134e0 2.8012352829276415e0 2.8012352829276415e0
-1.768115942028986e1 6.086956521739134e0 2.6939097765823092e0 2.6939097765823092e0
-1.7101449275362324e1 6.086956521739134e0 2.5896556667943806e0 2.5896556667943806e0
-1.652173913043479e1 6.086956521739134e0 2.4884376347755235e0 2.4884376347755235e0
-1.5942028985507251e1 6.086956521739134e0 2.3902150255408525e0 2.3902150255408525e0
-1.5362318840579714e1 6.086956521739134e0 2.294940899751316e0 2.294940899751316e0
-1.4782608695652177e1 6.086956521739134e0 2.2025608962062857e0 2.2025608962062857e0
-1.420289855072464e1 6.086956521739134e0 2.1130118647166514e0 2.1130118647166514e0
-1.3623188405797103e1 6.086956521739134e0 2.026220220802764e0 2.026220220802764e0
-1.3043478260869566e1 6.086956521739134e0 1.942099964191863e0 1.942099964191863e0
-1.246376811594203e1 6.086956521739134e0 1.8605502927140103e0 1.8605502927140103e0
-1.1884057971014492e1 6.086956521739134e0 1.7814527326385434e0 1.7814527326385434e0
-1.1304347826086955e1 6.086956521739134e0 1.7046676972756725e0 1.7046676972756725e0
-1.0724637681159418e1 6.086956521739134e0 1.630030380684632e0 1.630030380684632e0
-1.0144927536231881e1 6.086956521739134e0 1.5573458977772363e0 1.5573458977772363e0
-9.565217391304344e0 6.086956521739134e0 1.4863836049343755e0 1.4863836049343755e0
-8.985507246376807e0 6.086956521739134e0 1.416870591349495e0 1.416870591349495e0
-8.40579710144927e0 6.086956521739134e0 1.3484844445843986e0 1.3484844445843986e0
-7.826086956521734e0 6.086956521739134e0 1.2808456011192368e0 1.2808456011192368e0
-7.246376811594198e0 6.086956521739134e0 1.213509947755374e0 1.213509947755374e0
-6.666666666666662e0 6.086956521739134e0 1.14596291463806e0 1.14596291463806e0
-6.0869565217391255e0 6.086956521739134e0 1.0776171781619723e0 1.0776171781619723e0
-5.507246376811589e0 6.086956521739134e0 1.0078173357313605e0 1.0078173357313605e0
-4.927536231884053e0 6.086956521739134e0 9.358564937383274e-1 9.358564937383274e-1
-4.347826086956517e0 6.086956521739134e0 8.610113506189068e-1 8.610113506189068e-1
-3.768115942028981e0 6.086956521739134e0 7.826033018668723e-1 7.826033018668723e-1
-3.188405797101445e0 6.086956521739134e0 7.000918507932203e-1 7.000918507932203e-1
-2.6086956521739086e0 6.086956521739134e0 6.13200962095235e-1 6.13200962095235e-1
-2.0289855072463725e0 6.086956521739134e0 5.220668754476292e-1 5.220668754476292e-1
-1.4492753623188364e0 6.086956521739134e0 4.273777211728738e-1 4.273777211728738e-1
-8.695652173913001e-1 6.086956521739134e0 3.304572730615055e-1 3.304572730615055e-1
-2.8985507246376385e-1 6.086956521739134e0 2.3324042771832645e-1 2.3324042771832645e-1
2.898550724637724e-1 6.086956521739134e0 1.3811012888742774e-1 1.3811012888742774e-1
8.695652173913087e-1 6.086956521739134e0 4.761456058688676e-2 4.761456058688676e-2
1.4492753623188448e0 6.086956521739134e0 -3.5863333439205225e-2 -3.5863333439205225e-2
2.028985507246381e0 6.086956521739134e0 -1.1038865658604619e-1 -1.1038865658604619e-1
2.608695652173917e0 6.086956521739134e0 -1.7463763506309965e-1 -1.7463763506309965e-1
3.188405797101453e0 6.086956521739134e0 -2.2792213854789414e-1 -2.2792213854789414e-1
3.7681159420289894e0 6.086956521739134e0 -2.7010592736571765e-1 -2.7010592736571765e-1
4.347826086956526e0 6.086956521739134e0 -3.014650368192852e-1 -3.014650368192852e-1
4.927536231884062e0 6.086956521739134e0 -3.225399635976008e-1 -3.225399635976008e-1
5.507246376811598e0 6.086956521739134e0 -3.3400931220689095e-1 -3.3400931220689095e-1
6.086956521739134e0 6.086956521739134e0 -3.365963842111218e-1 -3.365963842111218e-1
6.6666666666666705e0 6.086956521739134e0 -3.310080732181905e-1 -3.310080732181905e-1
7.246376811594207e0 6.086956521739134e0 -3.17899781823847e-1 -3.17899781823847e-1
7.826086956521743e0 6.086956521739134e0 -2.978588336334146e-1 -2.978588336334146e-1
8.405797101449279e0 6.086956521739134e0 -2.7139979850164275e-1 -2.7139979850164275e-1
8.985507246376816e0 6.086956521739134e0 -2.3896678962716766e-1 -2.3896678962716766e-1
9.565217391304353e0 6.086956521739134e0 -2.0093937052983823e-1 -2.0093937052983823e-1
1.014492753623189e1 6.086956521739134e0 -1.576399536478511e-1 -1.576399536478511e-1
1.0724637681159427e1 6.086956521739134e0 -1.0934144978776039e-1 -1.0934144978776039e-1
1.1304347826086964e1 6.086956521739134e0 -5.627450256867705e-2 -5.627450256867705e-2
1.1884057971014501e1 6.086956521739134e0 1.3660029212142488e-3 1.3660029212142488e-3
1.2463768115942038e1 6.086956521739134e0 6.3415260741148e-2 6.3415260741148e-2
1.3043478260869575e1 6.086956521739134e0 1.2973368420133335e-1 1.2973368420133335e-1
1.3623188405797112e1 6.086956521739134e0 2.0020279957110865e-1 2.0020279957110865e-1
1.420289855072465e1 6.086956521739134e0 2.7472180468053664e-1 2.7472180468053664e-1
1.4782608695652186e1 6.086956521739134e0 3.5320469925685527e-1 3.5320469925685527e-1
1.5362318840579723e1 6.086956521739134e0 4.3557789882041553e-1 4.3557789882041553e-1
1.594202898550726e1 6.086956521739134e0 5.217782531821085e-1 5.217782531821085e-1
1.6521739130434796e1 6.086956521739134e0 6.117514011413042e-1 6.117514011413042e-1
1.710144927536233e1 6.086956521739134e0 7.054504033589521e-1 7.054504033589521e-1
1.7681159420289866e1 6.086956521739134e0 8.02834604850166e-1 8.02834604850166e-1
1.82608695652174e1 6.086956521739134e0 9.03868686826615e-1 9.03868686826615e-1
1.8840579710144937e1 6.086956521739134e0 1.008521874682378e0 1.008521874682378e0
1.9420289855072472e1 6.086956521739134e0 1.1167672748372592e0 1.1167672748372592e0
2.0e1 6.086956521739134e0 1.228581318058855e0 1.228581318058855e0

-2.0e1 6.6666666666666705e0 3.1709055202727363e0 3.1709055202727363e0
-1.9420289855072465e1 6.6666666666666705e0 3.0537826489218185e0 3.0537826489218185e0
-1.884057971014493e1 6.6666666666666705e0 2.939781714273218e0 2.939781714273218e0
-1.8260869565217394e1 6.6666666666666705e0 2.8288763284317837e0 2.8288763284317837e0
-1.768115942028986e1 6.6666666666666705e0 2.7210365008445385e0 2.7210365008445385e0
-1.7101449275362324e1 6.6666666666666705e0 2.616228060547102e0 2.616228060547102e0
-1.652173913043479e1 6.6666666666666705e0 2.514411974256047e0 2.514411974256047e0
-1.5942028985507251e1 6.6666666666666705e0 2.4155435402410523e0 2.4155435402410523e0
-1.5362318840579714e1 6.6666666666666705e0 2.319571434116453e0 2.319571434116453e0
-1.4782608695652177e1 6.6666666666666705e0 2.2264365783551114e0 2.2264365783551114e0
-1.420289855072464e1 6.6666666666666705e0 2.1360708025061315e0 2.1360708025061315e0
-1.3623188405797103e1 6.6666666666666705e0 2.048395255969222e0 2.048395255969222e0
-1.3043478260869566e1 6.6666666666666705e0 1.963318530127188e0 1.963318530127188e0
-1.246376811594203e1 6.6666666666666705e0 1.8807344423967796e0 1.8807344423967796e0
-1.1884057971014492e1 6.6666666666666705e0 1.8005194326279979e0 1.8005194326279979e0
-1.1304347826086955e1 6.6666666666666705e0 1.7225295244718097e0 1.7225295244718097e0
-1.0724637681159418e1 6.6666666666666705e0 1.6465968144719887e0 1.6465968144719887e0
-1.0144927536231881e1 6.6666666666666705e0 1.5725254755004756e0 1.5725254755004756e0
-9.565217391304344e0 6.6666666666666705e0 1.5000873077067642e0 1.5000873077067642e0
-8.985507246376807e0 6.6666666666666705e0 1.4290169528294743e0 1.4290169528294743e0
-8.40579710144927e0 6.6666666666666705e0 1.3590070258654205e0 1.3590070258654205e0
-7.826086956521734e0 6.6666666666666705e0 1.2897036379641313e0 1.2897036379641313e0
-7.246376811594198e0 6.6666666666666705e0 1.2207031184621022e0 1.2207031184621022e0
-6.666666666666662e0 6.6666666666666705e0 1.1515512256309914e0 1.1515512256309914e0
-6.0869565217391255e0 6.6666666666666705e0 1.0817467847312665e0 1.0817467847312665e0
-5.507246376811589e0 6.6666666666666705e0 1.0107524824930352e0 1.0107524824930352e0
-4.927536231884053e0 6.6666666666666705e0 9.380163498886782e-1 9.380163498886782e-1
-4.347826086956517e0 6.6666666666666705e0 8.630079611812422e-1 8.630079611812422e-1
-3.768115942028981e0 6.6666666666666705e0 7.852729676529886e-1 7.852729676529886e-1
-3.188405797101445e0 6.6666666666666705e0 7.045073771611772e-1 7.045073771611772e-1
-2.6086956521739086e0 6.6666666666666705e0 6.206480358310893e-1 6.206480358310893e-1
-2.0289855072463725e0 6.6666666666666705e0 5.339677489479969e-1 5.339677489479969e-1
-1.4492753623188364e0 6.6666666666666705e0 4.4515386193238743e-1 4.4515386193238743e-1
-8.695652173913001e-1 6.6666666666666705e0 3.5534212462647374e-1 3.5534212462647374e-1
-2.8985507246376385e-1 6.6666666666666705e0 2.660795263136936e-1 2.660795263136936e-1
2.898550724637724e-1 6.6666666666666705e0 1.7920507776107983e-1 1.7920507776107983e-1
8.695652173913087e-1 6.6666666666666705e0 9.666375649093786e-2 9.666375649093786e-2
1.4492753623188448e0 6.6666666666666705e0 2.0294573270300403e-2 2.0294573270300403e-2
2.028985507246381e0 6.6666666666666705e0 -4.8355482617394724e-2 -4.8355482617394724e-2
2.608695652173917e0 6.6666666666666705e0 -1.0815066132993456e-1 -1.0815066132993456e-1
3.188405797101453e0 6.6666666666666705e0 -1.584036174468318e-1 -1.584036174468318e-1
3.7681159420289894e0 6.6666666666666705e0 -1.9884154568281454e-1 -1.9884154568281454e-1
4.347826086956526e0 6.6666666666666705e0 -2.2952759991260152e-1 -2.2952759991260152e-1
4.927536231884062e0 6.6666666666666705e0 -2.507657722789325e-1 -2.507657722789325e-1
5.507246376811598e0 6.6666666666666705e0 -2.6301041149954657e-1 -2.6301041149954657e-1
6.086956521739134e0 6.6666666666666705e0 -2.66791943311397e-1 -2.66791943311397e-1
6.6666666666666705e0 6.6666666666666705e0 -2.6266233674210254e-1 -2.6266233674210254e-1
7.246376811594207e0 6.6666666666666705e0 -2.51158905061556e-1 -2.51158905061556e-1
7.826086956521743e0 6.6666666666666705e0 -2.3278282300928999e-1 -2.3278282300928999e-1
8.405797101449279e0 6.6666666666666705e0 -2.0798833231364566e-1 -2.0798833231364566e-1
8.985507246376816e0 6.6666666666666705e0 -1.7717910363812794e-1 -1.7717910363812794e-1
9.565217391304353e0 6.6666666666666705e0 -1.407090258332081e-1 -1.407090258332081e-1
1.014492753623189e1 6.6666666666666705e0 -9.88854839020713e-2 -9.88854839020713e-2
1.0724637681159427e1 6.6666666666666705e0 -5.197383610609807e-2 -5.197383610609807e-2
1.1304347826086964e1 6.6666666666666705e0 -2.022822957951087e-4 -2.022822957951087e-4
1.1884057971014501e1 6.6666666666666705e0 5.623335040077893e-2 5.623335040077893e-2
1.2463768115942038e1 6.6666666666666705e0 1.171651585273975e-1 1.171651585273975e-1
1.3043478260869575e1 6.6666666666666705e0 1.8244916573502779e-1 1.8244916573502779e-1
1.3623188405797112e1 6.6666666666666705e0 2.5196181187367006e-1 2.5196181187367006e-1
1.420289855072465e1 6.6666666666666705e0 3.2559691436007543e-1 3.2559691436007543e-1
1.4782608695652186e1 6.6666666666666705e0 4.0326306457704875e-1 4.0326306457704875e-1
1.5362318840579723e1 6.6666666666666705e0 4.84881411924298e-1 4.84881411924298e-1
1.594202898550726e1 6.6666666666666705e0 5.703837859509279e-1 5.703837859509279e-1
1.6521739130434796e1 6.6666666666666705e0 6.597111091298e-1 6.597111091298e-1
1.710144927536233e1 6.6666666666666705e0 7.528120570752502e-1 7.528120570752502e-1
1.7681159420289866e1 6.6666666666666705e0 8.496419280569559e-1 8.496419280569559e-1
1.82608695652174e1 6.6666666666666705e0 9.501616887914921e-1 9.501616887914921e-1
1.8840579710144937e1 6.6666666666666705e0 1.0543371683144767e0 1.0543371683144767e0
1.9420289855072472e1 6.6666666666666705e0 1.1621383760729331e0 1.1621383760729331e0
2.0e1 6.6666666666666705e0 1.2735389241717092e0 1.2735389241717092e0

-2.0e1 7.246376811594207e0 3.2027405091358343e0 3.2027405091358343e0
-1.9420289855072465e1 7.246376811594207e0 3.0851907676185424e0 3.0851907676185424e0
-1.884057971014493e1 7.246376811594207e0 2.9707327097527347e0 2.9707327097527347e0
-1.8260869565217394e1 7.246376811594207e0 2.8593373820370998e0 2.8593373820370998e0
-1.768115942028986e1 7.246376811594207e0 2.750972015367247e0 2.750972015367247e0
-1.7101449275362324e1 7.246376811594207e0 2.6455994417415747e0 2.6455994417415747e0
-1.652173913043479e1 7.246376811594207e0 2.543177412742701e0 2.543177412742701e0
-1.5942028985507251e1 7.246376811594207e0 2.443657802814423e0 2.443657802814423e0
-1.5362318840579714e1 7.246376811594207e0 2.3469856777877136e0 2.3469856777877136e0
-1.4782608695652177e1 7.246376811594207e0 2.253098206448888e0 2.253098206448888e0
-1.420289855072464e1 7.246376811594207e0 2.1619233903971646e0 2.1619233903971646e0
-1.3623188405797103e1 7.246376811594207e0 2.0733785853765543e0 2.0733785853765543e0
-1.3043478260869566e1 7.246376811594207e0 1.9873687863084735e0 1.9873687863084735e0
-1.246376811594203e1 7.246376811594207e0 1.9037846494021093e0 1.9037846494021093e0
-1.1884057971014492e1 7.246376811594207e0 1.8225002295642525e0 1.8225002295642525e0
-1.1304347826086955e1 7.246376811594207e0 1.7433704223077093e0 1.7433704223077093e0
-1.0724637681159418e1 7.246376811594207e0 1.6662281201301936e0 1.6662281201301936e0
-1.0144927536231881e1 7.246376811594207e0 1.5908811292617653e0 1.5908811292617653e0
-9.565217391304344e0 7.246376811594207e0 1.5171089513466167e0 1.5171089513466167e0
-8.985507246376807e0 7.246376811594207e0 1.4446596263268305e0 1.4446596263268305e0
-8.40579710144927e0 7.246376811594207e0 1.3732469706322923e0 1.3732469706322923e0
-7.826086956521734e0 7.246376811594207e0 1.302548743751418e0 1.302548743751418e0
-7.246376811594198e0 7.246376811594207e0 1.2322065501426485e0 1.2322065501426485e0
-6.666666666666662e0 7.246376811594207e0 1.1618286375211557e0 1.1618286375211557e0
-6.0869565217391255e0 7.246376811594207e0 1.0909971693890361e0 1.0909971693890361e0
-5.507246376811589e0 7.246376811594207e0 1.0192819652861305e0 1.0192819652861305e0
-4.927536231884053e0 7.246376811594207e0 9.462629724679801e-1 9.462629724679801e-1
-4.347826086956517e0 7.246376811594207e0 8.71563598317675e-1 8.71563598317675e-1
-3.768115942028981e0 7.246376811594207e0 7.948961098829046e-1 7.948961098829046e-1
-3.188405797101445e0 7.246376811594207e0 7.161181563790178e-1 7.161181563790178e-1
-2.6086956521739086e0 7.246376811594207e0 6.352958177791475e-1 6.352958177791475e-1
-2.0289855072463725e0 7.246376811594207e0 5.527637209411005e-1 5.527637209411005e-1
-1.4492753623188364e0 7.246376811594207e0 4.6916801499535643e-1 4.6916801499535643e-1
-8.695652173913001e-1 7.246376811594207e0 3.8547582343296505e-1 3.8547582343296505e-1
-2.8985507246376385e-1 7.246376811594207e0 3.02938002642087e-1 3.02938002642087e-1
2.898550724637724e-1 7.246376811594207e0 2.2300192594434387e-1 2.2300192594434387e-1
8.695652173913087e-1 7.246376811594207e0 1.4718538219610391e-1 1.4718538219610391e-1
1.4492753623188448e0 7.246376811594207e0 7.693574471898873e-2 7.693574471898873e-2
2.028985507246381e0 7.246376811594207e0 1.3503869901159093e-2 1.3503869901159093e-2
2.608695652173917e0 7.246376811594207e0 -4.2143118766335363e-2 -4.2143118766335363e-2
3.188405797101453e0 7.246376811594207e0 -8.935907215301531e-2 -8.935907215301531e-2
3.7681159420289894e0 7.246376811594207e0 -1.2780936340107346e-1 -1.2780936340107346e-1
4.347826086956526e0 7.246376811594207e0 -1.5742791253737692e-1 -1.5742791253737692e-1
4.927536231884062e0 7.246376811594207e0 -1.7835707034657722e-1 -1.7835707034657722e-1
5.507246376811598e0 7.246376811594207e0 -1.9088456978098434e-1 -1.9088456978098434e-1
6.086956521739134e0 7.246376811594207e0 -1.953870034575093e-1 -1.953870034575093e-1
6.6666666666666705e0 7.246376811594207e0 -1.9228442412060975e-1 -1.9228442412060975e-1
7.246376811594207e0 7.246376811594207e0 -1.8200701223044535e-1 -1.8200701223044535e-1
7.826086956521743e0 7.246376811594207e0 -1.6497260428491956e-1 -1.6497260428491956e-1
8.405797101449279e0 7.246376811594207e0 -1.4157295256886016e-1 -1.4157295256886016e-1
8.985507246376816e0 7.246376811594207e0 -1.1216645262382685e-1 -1.1216645262382685e-1
9.565217391304353e0 7.246376811594207e0 -7.7075344961403e-2 -7.7075344961403e-2
1.014492753623189e1 7.246376811594207e0 -3.6585813151703617e-2 -3.6585813151703617e-2
1.0724637681159427e1 7.246376811594207e0 9.050182747354141e-3 9.050182747354141e-3
1.1304347826086964e1 7.246376811594207e0 5.961214437996254e-2 5.961214437996254e-2
1.1884057971014501e1 7.246376811594207e0 1.1490787797618174e-1 1.1490787797618174e-1
1.2463768115942038e1 7.246376811594207e0 1.747702760337252e-1 1.747702760337252e-1
1.3043478260869575e1 7.246376811594207e0 2.3905423406539927e-1 2.3905423406539927e-1
1.3623188405797112e1 7.246376811594207e0 3.076338069779956e-1 3.076338069779956e-1
1.420289855072465e1 7.246376811594207e0 3.8039965098069983e-1 3.8039965098069983e-1
1.4782608695652186e1 7.246376811594207e0 4.572567609949296e-1 4.572567609949296e-1
1.5362318840579723e1 7.246376811594207e0 5.381224927646948e-1 5.381224927646948e-1
1.594202898550726e1 7.246376811594207e0 6.229248478892147e-1 6.229248478892147e-1
1.6521739130434796e1 7.246376811594207e0 7.116009951548034e-1 7.116009951548034e-1
1.710144927536233e1 7.246376811594207e0 8.040960003924346e-1 8.040960003924346e-1
1.7681159420289866e1 7.246376811594207e0 9.003617380459045e-1 9.003617380459045e-1
1.82608695652174e1 7.246376811594207e0 1.0003559596978335e0 1.0003559596978335e0
1.8840579710144937e1 7.246376811594207e0 1.1040414973466173e0 1.1040414973466173e0
1.9420289855072472e1 7.246376811594207e0 1.2113855818878667e0 1.2113855818878667e0
2.0e1 7.246376811594207e0 1.322359259820268e0 1.322359259820268e0

-2.0e1 7.826086956521743e0 3.237480964960952e0 3.237480964960952e0
-1.9420289855072465e1 7.826086956521743e0 3.119495369865345e0 3.119495369865345e0
-1.884057971014493e1 7.826086956521743e0 3.0045721205641303e0 3.0045721205641303e0
-1.8260869565217394e1 7.826086956521743e0 2.8926800016626713e0 2.8926800016626713e0
-1.768115942028986e1 7.826086956521743e0 2.7837838380586737e0 2.7837838380586737e0
-1.7101449275362324e1 7.826086956521743e0 2.6778439208018634e0 2.6778439208018634e0
-1.652173913043479e1 7.826086956521743e0 2.574815343619438e0 2.574815343619438e0
-1.5942028985507251e1 7.826086956521743e0 2.474647236690736e0 2.474647236690736e0
-1.5362318840579714e1 7.826086956521743e0 2.3772818829126408e0 2.3772818829126408e0
-1.4782608695652177e1 7.826086956521743e0 2.2826537008461174e0 2.2826537008461174e0
-1.420289855072464e1 7.826086956521743e0 2.1906880780849534e0 2.1906880780849534e0
-1.3623188405797103e1 7.826086956521743e0 2.101300039425191e0 2.101300039425191e0
-1.3043478260869566e1 7.826086956521743e0 2.0143927366766277e0 2.0143927366766277e0
-1.246376811594203e1 7.826086956521743e0 1.9298557523481326e0 1.9298557523481326e0
-1.1884057971014492e1 7.826086956521743e0 1.8475632193672424e0 1.8475632193672424e0
-1.1304347826086955e1 7.826086956521743e0 1.7673717757647616e0 1.7673717757647616e0
-1.0724637681159418e1 7.826086956521743e0 1.68911840007513e0 1.68911840007513e0
-1.0144927536231881e1 7.826086956521743e0 1.6126182143956498e0 1.6126182143956498e0
-9.565217391304344e0 7.826086956521743e0 1.537662403173075e0 1.537662403173075e0
-8.985507246376807e0 7.826086956521743e0 1.4640164835149547e0 1.4640164835149547e0
-8.40579710144927e0 7.826086956521743e0 1.3914192842402129e0 1.3914192842402129e0
-7.826086956521734e0 7.826086956521743e0 1.319583151696944e0 1.319583151696944e0
-7.246376811594198e0 7.826086956521743e0 1.248196101231554e0 1.248196101231554e0
-6.666666666666662e0 7.826086956521743e0 1.1769268630772114e0 1.1769268630772114e0
-6.0869565217391255e0 7.826086956521743e0 1.105433997257831e0 1.105433997257831e0
-5.507246376811589e0 7.826086956521743e0 1.0333804047043336e0 1.0333804047043336e0
-4.927536231884053e0 7.826086956521743e0 9.60454521523988e-1 9.60454521523988e-1
-4.347826086956517e0 7.826086956521743e0 8.863990748459284e-1 8.863990748459284e-1
-3.768115942028981e0 7.826086956521743e0 8.110472927909629e-1 8.110472927909629e-1
-3.188405797101445e0 7.826086956521743e0 7.343647302036681e-1 7.343647302036681e-1
-2.6086956521739086e0 7.826086956521743e0 6.564924163003913e-1 6.564924163003913e-1
-2.0289855072463725e0 7.826086956521743e0 5.777842549820035e-1 5.777842549820035e-1
-1.4492753623188364e0 7.826086956521743e0 4.988294408166276e-1 4.988294408166276e-1
-8.695652173913001e-1 7.826086956521743e0 4.204504296665286e-1 4.204504296665286e-1
-2.8985507246376385e-1 7.826086956521743e0 3.4366992558024334e-1 3.4366992558024334e-1
2.898550724637724e-1 7.826086956521743e0 2.696466045604829e-1 2.696466045604829e-1
8.695652173913087e-1 7.826086956521743e0 1.9958737751683575e-1 1.9958737751683575e-1
1.4492753623188448e0 7.826086956521743e0 1.34650920452013e-1 1.34650920452013e-1
2.028985507246381e0 7.826086956521743e0 7.585993741455149e-2 7.585993741455149e-2
2.608695652173917e0 7.826086956521743e0 2.4036884266715966e-2 2.4036884266715966e-2
3.188405797101453e0 7.826086956521743e0 -2.0229044423370146e-2 -2.0229044423370146e-2
3.7681159420289894e0 7.826086956521743e0 -5.658394475483625e-2 -5.658394475483625e-2
4.347826086956526e0 7.826086956521743e0 -8.48867875113351e-2 -8.48867875113351e-2
4.927536231884062e0 7.826086956521743e0 -1.0517201784828972e-1 -1.0517201784828972e-1
5.507246376811598e0 7.826086956521743e0 -1.176064076448925e-1 -1.176064076448925e-1
6.086956521739134e0 7.826086956521743e0 -1.2244722977200884e-1 -1.2244722977200884e-1
6.6666666666666705e0 7.826086956521743e0 -1.2000604812236992e-1 -1.2000604812236992e-1
7.246376811594207e0 7.826086956521743e0 -1.1061996176505517e-1 -1.1061996176505517e-1
7.826086956521743e0 7.826086956521743e0 -9.463041067615008e-2 -9.463041067615008e-2
8.405797101449279e0 7.826086956521743e0 -7.236866462248548e-2 -7.236866462248548e-2
8.985507246376816e0 7.826086956521743e0 -4.4146708257655765e-2 -4.4146708257655765e-2
9.565217391304353e0 7.826086956521743e0 -1.0252195233565908e-2 -1.0252195233565908e-2
1.014492753623189e1 7.826086956521743e0 2.9053703268707043e-2 2.9053703268707043e-2
1.0724637681159427e1 7.826086956521743e0 7.353650435671288e-2 7.353650435671288e-2
1.1304347826086964e1 7.826086956521743e0 1.2298739247720536e-1 1.2298739247720536e-1
1.1884057971014501e1 7.826086956521743e0 1.7722148972748708e-1 1.7722148972748708e-1
1.2463768115942038e1 7.826086956521743e0 2.3607577464199725e-1 2.3607577464199725e-1
1.3043478260869575e1 7.826086956521743e0 2.9940688525154036e-1 2.9940688525154036e-1
1.3623188405797112e1 7.826086956521743e0 3.670889544836544e-1 3.670889544836544e-1
1.420289855072465e1 7.826086956521743e0 4.390115648472064e-1 4.390115648472064e-1
1.4782608695652186e1 7.826086956521743e0 5.150778681519952e-1 5.150778681519952e-1
1.5362318840579723e1 7.826086956521743e0 5.952028891940628e-1 5.952028891940628e-1
1.594202898550726e1 7.826086956521743e0 6.793120155671966e-1 6.793120155671966e-1
1.6521739130434796e1 7.826086956521743e0 7.673396658323615e-1 7.673396658323615e-1
1.710144927536233e1 7.826086956521743e0 8.59228122886441e-1 8.59228122886441e-1
1.7681159420289866e1 7.826086956521743e0 9.549265169087731e-1 9.549265169087731e-1
1.82608695652174e1 7.826086956521743e0 1.0543899416265567e0 1.0543899416265567e0
1.8840579710144937e1 7.826086956521743e0 1.1575786880895167e0 1.1575786880895167e0
1.9420289855072472e1 7.826086956521743e0 1.2644575811953591e0 1.2644575811953591e0
2.0e1 7.826086956521743e0 1.3749954055494453e0 1.3749954055494453e0

-2.0e1 8.405797101449279e0 3.2751738012265195e0 3.2751738012265195e0
-1.9420289855072465e1 8.405797101449279e0 3.156747531636132e0 3.156747531636132e0
-1.884057971014493e1 8.405797101449279e0 3.0413555928971614e0 3.0413555928971614e0
-1.8260869565217394e1 8.405797101449279e0 2.928964847090424e0 2.928964847090424e0
-1.768115942028986e1 8.405797101449279e0 2.819538121373917e0 2.819538121373917e0
-1.7101449275362324e1 8.405797101449279e0 2.7130336561169104e0 2.7130336561169104e0
-1.652173913043479e1 8.405797101449279e0 2.609404474785452e0 2.609404474785452e0
-1.5942028985507251e1 8.405797101449279e0 2.5085976659127294e0 2.5085976659127294e0
-1.5362318840579714e1 8.405797101449279e0 2.4105535672703278e0 2.4105535672703278e0
-1.4782608695652177e1 8.405797101449279e0 2.315204842725476e0 2.315204842725476e0
-1.420289855072464e1 8.405797101449279e0 2.2224754435885448e0 2.2224754435885448e0
-1.3623188405797103e1 8.405797101449279e0 2.1322794490525627e0 2.1322794490525627e0
-1.3043478260869566e1 8.405797101449279e0 2.044519785356183e0 2.044519785356183e0
-1.246376811594203e1 8.405797101449279e0 1.9590868316192074e0 1.9590868316192074e0
-1.1884057971014492e1 8.405797101449279e0 1.8758569333526962e0 1.8758569333526962e0
-1.1304347826086955e1 8.405797101449279e0 1.7946908643655832e0 1.7946908643655832e0
-1.0724637681159418e1 8.405797101449279e0 1.715432306665694e0 1.715432306665694e0
-1.0144927536231881e1 8.405797101449279e0 1.637906459036207e0 1.637906459036207e0
-9.565217391304344e0 8.405797101449279e0 1.5619189417180968e0 1.5619189417180968e0
-8.985507246376807e0 8.405797101449279e0 1.4872552404460113e0 1.4872552404460113e0
-8.40579710144927e0 8.405797101449279e0 1.4136810302938774e0 1.4136810302938774e0
-7.826086956521734e0 8.405797101449279e0 1.340943837727706e0 1.340943837727706e0
-7.246376811594198e0 8.405797101449279e0 1.2687766311011783e0 1.2687766311011783e0
-6.666666666666662e0 8.405797101449279e0 1.1969040577779309e0 1.1969040577779309e0
-6.0869565217391255e0 8.405797101449279e0 1.1250521351932203e0 1.1250521351932203e0
-5.507246376811589e0 8.405797101449279e0 1.0529621951390598e0 1.0529621951390598e0
-4.927536231884053e0 8.405797101449279e0 9.804096908487356e-1 9.804096908487356e-1
-4.347826086956517e0 8.405797101449279e0 9.072280018395298e-1 9.072280018395298e-1
-3.768115942028981e0 8.405797101449279e0 8.333365174094389e-1 8.333365174094389e-1
-3.188405797101445e0 8.405797101449279e0 7.58771016309154e-1 7.58771016309154e-1
-2.6086956521739086e0 8.405797101449279e0 6.837128044544731e-1 6.837128044544731e-1
-2.0289855072463725e0 8.405797101449279e0 6.085115686006408e-1 6.085115686006408e-1
-1.4492753623188364e0 8.405797101449279e0 5.336960364404332e-1 5.336960364404332e-1
-8.695652173913001e-1 8.405797101449279e0 4.599669939756542e-1 4.599669939756542e-1
-2.8985507246376385e-1 8.405797101449279e0 3.881694802086087e-1 3.881694802086087e-1
2.898550724637724e-1 8.405797101449279e0 3.1924492852905106e-1 3.1924492852905106e-1
8.695652173913087e-1 8.405797101449279e0 2.5416869180464374e-1 2.5416869180464374e-1
1.4492753623188448e0 8.405797101449279e0 1.9388220342514095e-1 1.9388220342514095e-1
2.028985507246381e0 8.405797101449279e0 1.392305023928476e-1 1.392305023928476e-1
2.608695652173917e0 8.405797101449279e0 9.091437470956781e-2 9.091437470956781e-2
3.188405797101453e0 8.405797101449279e0 4.946254806807743e-2 4.946254806807743e-2
3.7681159420289894e0 8.405797101449279e0 1.5224709223621125e-2 1.5224709223621125e-2
4.347826086956526e0 8.405797101449279e0 -1.1617835908002805e-2 -1.1617835908002805e-2
4.927536231884062e0 8.405797101449279e0 -3.1029308576103976e-2 -3.1029308576103976e-2
5.507246376811598e0 8.405797101449279e0 -4.309031948268516e-2 -4.309031948268516e-2
6.086956521739134e0 8.405797101449279e0 -4.7967489110464556e-2 -4.7967489110464556e-2
6.6666666666666705e0 8.405797101449279e0 -4.588536422615608e-2 -4.588536422615608e-2
7.246376811594207e0 8.405797101449279e0 -3.71026130377462e-2 -3.71026130377462e-2
7.826086956521743e0 8.405797101449279e0 -2.1893218109978574e-2 -2.1893218109978574e-2
8.405797101449279e0 8.405797101449279e0 -5.325320792164412e-4 -5.325320792164412e-4
8.985507246376816e0 8.405797101449279e0 2.671241340822117e-2 2.671241340822117e-2
9.565217391304353e0 8.405797101449279e0 5.958914481834565e-2 5.958914481834565e-2
1.014492753623189e1 8.405797101449279e0 9.786333722508334e-2 9.786333722508334e-2
1.0724637681159427e1 8.405797101449279e0 1.413204763630822e-1 1.413204763630822e-1
1.1304347826086964e1 8.405797101449279e0 1.8976618247331734e-1 1.8976618247331734e-1
1.1884057971014501e1 8.405797101449279e0 2.430256543389666e-1 2.430256543389666e-1
1.2463768115942038e1 8.405797101449279e0 3.009425739678555e-1 3.009425739678555e-1
1.3043478260869575e1 8.405797101449279e0 3.633777151689187e-1 3.633777151689187e-1
1.3623188405797112e1 8.405797101449279e0 4.302074234532156e-1 4.302074234532156e-1
1.420289855072465e1 8.405797101449279e0 5.013220779405481e-1 5.013220779405481e-1
1.4782608695652186e1 8.405797101449279e0 5.766246048695699e-1 5.766246048695699e-1
1.5362318840579723e1 8.405797101449279e0 6.560290834333091e-1 6.560290834333091e-1
1.594202898550726e1 8.405797101449279e0 7.394594649421364e-1 7.394594649421364e-1
1.6521739130434796e1 8.405797101449279e0 8.268484132632807e-1 8.268484132632807e-1
1.710144927536233e1 8.405797101449279e0 9.181362661683273e-1 9.181362661683273e-1
1.7681159420289866e1 8.405797101449279e0 1.0132701121904633e0 1.0132701121904633e0
1.82608695652174e1 8.405797101449279e0 1.1122029747957372e0 1.1122029747957372e0
1.8840579710144937e1 8.405797101449279e0 1.2148930943534184e0 1.2148930943534184e0
1.9420289855072472e1 8.405797101449279e0 1.321303298021505e0 1.321303298021505e0
2.0e1 8.405797101449279e0 1.4314004478808118e0 1.4314004478808118e0

-2.0e1 8.985507246376816e0 3.315865398484142e0 3.315865398484142e0
-1.9420289855072465e1 8.985507246376816e0 3.196997511029923e0 3.196997511029923e0
-1.884057971014493e1 8.985507246376816e0 3.0811376026485258e0 3.0811376026485258e0
-1.8260869565217394e1 8.985507246376816e0 2.9682509734988844e0 2.9682509734988844e0
-1.768115942028986e1 8.985507246376816e0 2.858298879623689e0 2.858298879623689e0
-1.7101449275362324e1 8.985507246376816e0 2.7512380144006268e0 2.7512380144006268e0
-1.652173913043479e1 8.985507246376816e0 2.647019924227026e0 2.647019924227026e0
-1.5942028985507251e1 8.985507246376816e0 2.545590352450984e0 2.545590352450984e0
-1.5362318840579714e1 8.985507246376816e0 2.446888506301008e0 2.446888506301008e0
-1.4782608695652177e1 8.985507246376816e0 2.350846243088634e0 2.350846243088634e0
-1.420289855072464e1 8.985507246376816e0 2.257387174636547e0 2.257387174636547e0
-1.3623188405797103e1 8.985507246376816e0 2.1664256932300052e0 2.1664256932300052e0
-1.3043478260869566e1 8.985507246376816e0 2.0778659290925723e0 2.0778659290925723e0
-1.246376811594203e1 8.985507246376816e0 1.9916006593607027e0 1.9916006593607027e0
-1.1884057971014492e1 8.985507246376816e0 1.9075102029476034e0 1.9075102029476034e0
-1.1304347826086955e1 8.985507246376816e0 1.8254613559953434e0 1.8254613559953434e0
-1.0724637681159418e1 8.985507246376816e0 1.7453064505143372e0 1.7453064505143372e0
-1.0144927536231881e1 8.985507246376816e0 1.6668826561235934e0 1.6668826561235934e0
-9.565217391304344e0 8.985507246376816e0 1.5900116931819936e0 1.5900116931819936e0
-8.985507246376807e0 8.985507246376816e0 1.514500185933449e0 1.514500185933449e0
-8.40579710144927e0 8.985507246376816e0 1.4401409557028568e0 1.4401409557028568e0
-7.826086956521734e0 8.985507246376816e0 1.3667156324328509e0 1.3667156324328509e0
-7.246376811594198e0 8.985507246376816e0 1.2939990380412831e0 1.2939990380412831e0
-6.666666666666662e0 8.985507246376816e0 1.2217658487691385e0 1.2217658487691385e0
-6.0869565217391255e0 8.985507246376816e0 1.1498000460306785e0 1.1498000460306785e0
-5.507246376811589e0 8.985507246376816e0 1.07790757357726e0 1.07790757357726e0
-4.927536231884053e0 8.985507246376816e0 1.0059323801629536e0 1.0059323801629536e0
-4.347826086956517e0 8.985507246376816e0 9.337755888898296e-1 9.337755888898296e-1
-3.768115942028981e0 8.985507246376816e0 8.614168673869897e-1 8.614168673869897e-1
-3.188405797101445e0 8.985507246376816e0 7.889362051791662e-1 7.889362051791662e-1
-2.6086956521739086e0 8.985507246376816e0 7.165333622657615e-1 7.165333622657615e-1
-2.0289855072463725e0 8.985507246376816e0 6.445414847511733e-1 6.445414847511733e-1
-1.4492753623188364e0 8.985507246376816e0 5.734311365771934e-1 5.734311365771934e-1
-8.695652173913001e-1 8.985507246376816e0 5.03801615570125e-1 5.03801615570125e-1
-2.8985507246376385e-1 8.985507246376816e0 4.3635807619957373e-1 4.3635807619957373e-1
2.898550724637724e-1 8.985507246376816e0 3.7187548817765775e-1 3.7187548817765775e-1
8.695652173913087e-1 8.985507246376816e0 3.111532258497446e-1 3.111532258497446e-1
1.4492753623188448e0 8.985507246376816e0 2.5496625892795255e-1 2.5496625892795255e-1
2.028985507246381e0 8.985507246376816e0 2.0401974188188687e-1 2.0401974188188687e-1
2.608695652173917e0 8.985507246376816e0 1.589129725378512e-1 1.589129725378512e-1
3.188405797101453e0 8.985507246376816e0 1.2011651483763697e-1 1.2011651483763697e-1
3.7681159420289894e0 8.985507246376816e0 8.796351488564202e-2 8.796351488564202e-2
4.347826086956526e0 8.985507246376816e0 6.265373268126884e-2 6.265373268126884e-2
4.927536231884062e0 8.985507246376816e0 4.426715774924972e-2 4.426715774924972e-2
5.507246376811598e0 8.985507246376816e0 3.278345771868618e-2 3.278345771868618e-2
6.086956521739134e0 8.985507246376816e0 2.8103755691649024e-2 2.8103755691649024e-2
6.6666666666666705e0 8.985507246376816e0 3.0072000422207923e-2 3.0072000422207923e-2
7.246376811594207e0 8.985507246376816e0 3.8494135661720774e-2 3.8494135661720774e-2
7.826086956521743e0 8.985507246376816e0 5.31541428244483e-2 5.31541428244483e-2
8.405797101449279e0 8.985507246376816e0 7.382669815137577e-2 7.382669815137577e-2
8.985507246376816e0 8.985507246376816e0 1.0028662356035511e-1 1.0028662356035511e-1
9.565217391304353e0 8.985507246376816e0 1.3231554899402032e-1 1.3231554899402032e-1
1.014492753623189e1 8.985507246376816e0 1.6970629577726837e-1 1.6970629577726837e-1
1.0724637681159427e1 8.985507246376816e0 2.1226548815401114e-1 2.1226548815401114e-1
1.1304347826086964e1 8.985507246376816e0 2.598148464831288e-1 2.598148464831288e-1
1.1884057971014501e1 8.985507246376816e0 3.1219154038363106e-1 3.1219154038363106e-1
1.2463768115942038e1 8.985507246376816e0 3.6924790186593204e-1 3.6924790186593204e-1
1.3043478260869575e1 8.985507246376816e0 4.3085072707210115e-1 4.3085072707210115e-1
1.3623188405797112e1 8.985507246376816e0 4.96880334915345e-1 4.96880334915345e-1
1.420289855072465e1 8.985507246376816e0 5.672295025321178e-1 5.672295025321178e-1
1.4782608695652186e1 8.985507246376816e0 6.418023601459839e-1 6.418023601459839e-1
1.5362318840579723e1 8.985507246376816e0 7.205133000422004e-1 7.205133000422004e-1
1.594202898550726e1 8.985507246376816e0 8.032859340434534e-1 8.032859340434534e-1
1.6521739130434796e1 8.985507246376816e0 8.900521194612786e-1 8.900521194612786e-1
1.710144927536233e1 8.985507246376816e0 9.807510635241826e-1 9.807510635241826e-1
1.7681159420289866e1 8.985507246376816e0 1.0753285095802625e0 1.0753285095802625e0
1.82608695652174e1 8.985507246376816e0 1.173736004026848e0 1.173736004026848e0
1.8840579710144937e1 8.985507246376816e0 1.2759302402416255e0 1.2759302402416255e0
1.9420289855072472e1 8.985507246376816e0 1.3818724742672859e0 1.3818724742672859e0
2.0e1 8.985507246376816e0 1.4915280062627605e0 1.4915280062627605e0

-2.0e1 9.565217391304353e0 3.3596011403502026e0 3.3596011403502026e0
-1.9420289855072465e1 9.565217391304353e0 3.240294242649899e0 3.240294242649899e0
-1.884057971014493e1 9.565217391304353e0 3.1239709070443613e0 3.1239709070443613e0
-1.8260869565217394e1 9.565217391304353e0 3.0105952403841263e0 3.0105952403841263e0
-1.768115942028986e1 9.565217391304353e0 2.9001273570540005e0 2.9001273570540005e0
-1.7101449275362324e1 9.565217391304353e0 2.7925229024266414e0 2.7925229024266414e0
-1.652173913043479e1 9.565217391304353e0 2.6877325236663827e0 2.6877325236663827e0
-1.5942028985507251e1 9.565217391304353e0 2.585701285300867e0 2.585701285300867e0
-1.5362318840579714e1 9.565217391304353e0 2.4863680284668e0 2.4863680284668e0
-1.4782608695652177e1 9.565217391304353e0 2.389664675110564e0 2.389664675110564e0
-1.420289855072464e1 9.565217391304353e0 2.295515482030714e0 2.295515482030714e0
-1.3623188405797103e1 9.565217391304353e0 2.203836254940132e0 2.203836254940132e0
-1.3043478260869566e1 9.565217391304353e0 2.1145335402791465e0 2.1145335402791465e0
-1.246376811594203e1 9.565217391304353e0 2.0275038230446993e0 2.0275038230446993e0
-1.1884057971014492e1 9.565217391304353e0 1.9426327732696405e0 1.9426327732696405e0
-1.1304347826086955e1 9.565217391304353e0 1.859794602949455e0 1.859794602949455e0
-1.0724637681159418e1 9.565217391304353e0 1.7788516201437892e0 1.7788516201437892e0
-1.0144927536231881e1 9.565217391304353e0 1.699654098476841e0 1.699654098476841e0
-9.565217391304344e0 9.565217391304353e0 1.6220406186156588e0 1.6220406186156588e0
-8.985507246376807e0 9.565217391304353e0 1.545839082752055e0 1.545839082752055e0
-8.40579710144927e0 9.565217391304353e0 1.4708686509968993e0 1.4708686509968993e0
-7.826086956521734e0 9.565217391304353e0 1.3969428942270166e0 1.3969428942270166e0
-7.246376811594198e0 9.565217391304353e0 1.3238744911880687e0 1.3238744911880687e0
-6.666666666666662e0 9.565217391304353e0 1.2514818026249501e0 1.2514818026249501e0
-6.0869565217391255e0 9.565217391304353e0 1.1795976093954275e0 1.1795976093954275e0
-5.507246376811589e0 9.565217391304353e0 1.1080801768560233e0 1.1080801768560233e0
-4.927536231884053e0 9.565217391304353e0 1.0368265749715166e0 1.0368265749715166e0
-4.347826086956517e0 9.565217391304353e0 9.657878214278377e-1 9.657878214278377e-1
-3.768115942028981e0 9.565217391304353e0 8.949849258599112e-1 8.949849258599112e-1
-3.188405797101445e0 9.565217391304353e0 8.245243423663442e-1 8.245243423663442e-1
-2.6086956521739086e0 9.565217391304353e0 7.546107895350198e-1 7.546107895350198e-1
-2.0289855072463725e0 9.565217391304353e0 6.855550380126981e-1 6.855550380126981e-1
-1.4492753623188364e0 9.565217391304353e0 6.177742935216727e-1 6.177742935216727e-1
-8.695652173913001e-1 9.565217391304353e0 5.517833830935582e-1 5.517833830935582e-1
-2.8985507246376385e-1 9.565217391304353e0 4.8817612517048975e-1 4.8817612517048975e-1
2.898550724637724e-1 9.565217391304353e0 4.275978718889516e-1 4.275978718889516e-1
8.695652173913087e-1 9.565217391304353e0 3.707118910085213e-1 3.707118910085213e-1
1.4492753623188448e0 9.565217391304353e0 3.1816353466568303e-1 3.1816353466568303e-1
2.028985507246381e0 9.565217391304353e0 2.70546621302572e-1 2.70546621302572e-1
2.608695652173917e0 9.565217391304353e0 2.2837597795080278e-1 2.2837597795080278e-1
3.188405797101453e0 9.565217391304353e0 1.9206881033266882e-1 1.9206881033266882e-1
3.7681159420289894e0 9.565217391304353e0 1.6193588909493062e-1 1.6193588909493062e-1
4.347826086956526e0 9.565217391304353e0 1.3818193282547053e-1 1.3818193282547053e-1
4.927536231884062e0 9.565217391304353e0 1.2091339562289644e-1 1.2091339562289644e-1
5.507246376811598e0 9.565217391304353e0 1.1015128712213285e-1 1.1015128712213285e-1
6.086956521739134e0 9.565217391304353e0 1.0584662500910991e-1 1.0584662500910991e-1
6.6666666666666705e0 9.565217391304353e0 1.0789647924860601e-1 1.0789647924860601e-1
7.246376811594207e0 9.565217391304353e0 1.1615911519714506e-1 1.1615911519714506e-1
7.826086956521743e0 9.565217391304353e0 1.3046731371249243e-1 1.3046731371249243e-1
8.405797101449279e0 9.565217391304353e0 1.5063943553954273e-1 1.5063943553954273e-1
8.985507246376816e0 9.565217391304353e0 1.76488159423959e-1 1.76488159423959e-1
9.565217391304353e0 9.565217391304353e0 2.0782705624256492e-1 2.0782705624256492e-1
1.014492753623189e1 9.565217391304353e0 2.4447528610623093e-1 2.4447528610623093e-1
1.0724637681159427e1 9.565217391304353e0 2.8626075120676864e-1 2.8626075120676864e-1
1.1304347826086964e1 9.565217391304353e0 3.3302203221122706e-1 3.3302203221122706e-1
1.1884057971014501e1 9.565217391304353e0 3.8460940274380373e-1 3.8460940274380373e-1
1.2463768115942038e1 9.565217391304353e0 4.40885170864145e-1 4.40885170864145e-1
1.3043478260869575e1 9.565217391304353e0 5.017235485677367e-1 5.017235485677367e-1
1.3623188405797112e1 9.565217391304353e0 5.670102058874276e-1 5.670102058874276e-1
1.420289855072465e1 9.565217391304353e0 6.366416278201604e-1 6.366416278201604e-1
1.4782608695652186e1 9.565217391304353e0 7.105243608062632e-1 7.105243608062632e-1
1.5362318840579723e1 9.565217391304353e0 7.885742105586185e-1 7.885742105586185e-1
1.594202898550726e1 9.565217391304353e0 8.707154338757801e-1 8.707154338757801e-1
1.6521739130434796e1 9.565217391304353e0 9.568799527041314e-1 9.568799527041314e-1
1.710144927536233e1 9.565217391304353e0 1.0470066081803777e0 1.0470066081803777e0
1.7681159420289866e1 9.565217391304353e0 1.141040464832161e0 1.141040464832161e0
1.82608695652174e1 9.565217391304353e0 1.238932169823817e0 1.238932169823817e0
1.8840579710144937e1 9.565217391304353e0 1.3406373685280004e0 1.3406373685280004e0
1.9420289855072472e1 9.565217391304353e0 1.44611617532952e0 1.44611617532952e0
2.0e1 9.565217391304353e0 1.5553326970789096e0 1.5553326970789096e0

-2.0e1 1.014492753623189e1 3.4064250159679217e0 3.4064250159679217e0
-1.9420289855072465e1 1.014492753623189e1 3.2866849120569666e0 3.2866849120569666e0
-1.884057971014493e1 1.014492753623189e1 3.1699060925707796e0 3.1699060925707796e0
-1.8260869565217394e1 1.014492753623189e1 3.0560518360879323e0 3.0560518360879323e0
-1.768115942028986e1 1.014492753623189e1 2.945081534364786e0 2.945081534364786e0
-1.7101449275362324e1 1.014492753623189e1 2.8369502640396322e0 2.8369502640396322e0
-1.652173913043479e1 1.014492753623189e1 2.731608318766828e0 2.731608318766828e0
-1.5942028985507251e1 1.014492753623189e1 2.6290007021828545e0 2.6290007021828545e0
-1.5362318840579714e1 1.014492753623189e1 2.529066584126865e0 2.529066584126865e0
-1.4782608695652177e1 1.014492753623189e1 2.4317387254646405e0 2.4317387254646405e0
-1.420289855072464e1 1.014492753623189e1 2.3369428809945956e0 2.3369428809945956e0
-1.3623188405797103e1 1.014492753623189e1 2.244597195616599e0 2.244597195616599e0
-1.3043478260869566e1 1.014492753623189e1 2.154611616662191e0 2.154611616662191e0
-1.246376811594203e1 1.014492753623189e1 2.0668873555280385e0 2.0668873555280385e0
-1.1884057971014492e1 1.014492753623189e1 1.981316445071053e0 1.981316445071053e0
-1.1304347826086955e1 1.014492753623189e1 1.8977814561374216e0 1.8977814561374216e0
-1.0724637681159418e1 1.014492753623189e1 1.8161554574924181e0 1.8161554574924181e0
-1.0144927536231881e1 1.014492753623189e1 1.7363023283405068e0 1.7363023283405068e0
-9.565217391304344e0 1.014492753623189e1 1.6580775609805376e0 1.6580775609805376e0
-8.985507246376807e0 1.014492753623189e1 1.5813297212466604e0 1.5813297212466604e0
-8.40579710144927e0 1.014492753623189e1 1.5059027628809676e0 1.5059027628809676e0
-7.826086956521734e0 1.014492753623189e1 1.4316394131239991e0 1.4316394131239991e0
-7.246376811594198e0 1.014492753623189e1 1.3583858517741265e0 1.3583858517741265e0
-6.666666666666662e0 1.014492753623189e1 1.2859978824600389e0 1.2859978824600389e0
-6.0869565217391255e0 1.014492753623189e1 1.2143487274922187e0 1.2143487274922187e0
-5.507246376811589e0 1.014492753623189e1 1.1433384497557357e0 1.1433384497557357e0
-4.927536231884053e0 1.014492753623189e1 1.0729048028965433e0 1.0729048028965433e0
-4.347826086956517e0 1.014492753623189e1 1.0030350305682454e0 1.0030350305682454e0
-3.768115942028981e0 1.014492753623189e1 9.337777919434715e-1 9.337777919434715e-1
-3.188405797101445e0 1.014492753623189e1 8.652540279523249e-1 8.652540279523249e-1
-2.6086956521739086e0 1.014492753623189e1 7.976652784159536e-1 7.976652784159536e-1
-2.0289855072463725e0 1.014492753623189e1 7.312978196582429e-1 7.312978196582429e-1
-1.4492753623188364e0 1.014492753623189e1 6.665211251934112e-1 6.665211251934112e-1
-8.695652173913001e-1 1.014492753623189e1 6.037796332598995e-1 6.037796332598995e-1
-2.8985507246376385e-1 1.014492753623189e1 5.435776272910217e-1 5.435776272910217e-1
2.898550724637724e-1 1.014492753623189e1 4.8645807949326775e-1 4.8645807949326775e-1
8.695652173913087e-1 1.014492753623189e1 4.32977350567028e-1 4.32977350567028e-1
1.4492753623188448e0 1.014492753623189e1 3.8367841271879255e-1 3.8367841271879255e-1
2.028985507246381e0 1.014492753623189e1 3.390655493818753e-1 3.390655493818753e-1
2.608695652173917e0 1.014492753623189e1 2.9958319879471706e-1 2.9958319879471706e-1
3.188405797101453e0 1.014492753623189e1 2.656008344715362e-1 2.656008344715362e-1
3.7681159420289894e0 1.014492753623189e1 2.3740473273621798e-1 2.3740473273621798e-1
4.347826086956526e0 1.014492753623189e1 2.1519643340991096e-1 2.1519643340991096e-1
4.927536231884062e0 1.014492753623189e1 1.9909687742271787e-1 1.9909687742271787e-1
5.507246376811598e0 1.014492753623189e1 1.8915472394726845e-1 1.8915472394726845e-1
6.086956521739134e0 1.014492753623189e1 1.8535721663716653e-1 1.8535721663716653e-1
6.6666666666666705e0 1.014492753623189e1 1.8764210913836554e-1 1.8764210913836554e-1
7.246376811594207e0 1.014492753623189e1 1.9590946433593504e-1 1.9590946433593504e-1
7.826086956521743e0 1.014492753623189e1 2.1003250454035782e-1 2.1003250454035782e-1
8.405797101449279e0 1.014492753623189e1 2.2986703338032277e-1 2.2986703338032277e-1
8.985507246376816e0 1.014492753623189e1 2.552592306542014e-1 2.552592306542014e-1
9.565217391304353e0 1.014492753623189e1 2.860518236025341e-1 2.860518236025341e-1
1.014492753623189e1 1.014492753623189e1 3.22088765967413e-1 3.22088765967413e-1
1.0724637681159427e1 1.014492753623189e1 3.632186235829876e-1 3.632186235829876e-1
1.1304347826086964e1 1.014492753623189e1 4.0929688874810843e-1 4.0929688874810843e-1
1.1884057971014501e1 1.014492753623189e1 4.6018744066723916e-1 4.6018744066723916e-1
1.2463768115942038e1 1.014492753623189e1 5.157633481056538e-1 5.157633481056538e-1
1.3043478260869575e1 1.014492753623189e1 5.759071819095397e-1 5.759071819095397e-1
1.3623188405797112e1 1.014492753623189e1 6.405109749358089e-1 6.405109749358089e-1
1.420289855072465e1 1.014492753623189e1 7.094759385811269e-1 7.094759385811269e-1
1.4782608695652186e1 1.014492753623189e1 7.82712020177035e-1 7.82712020177035e-1
1.5362318840579723e1 1.014492753623189e1 8.601373646234014e-1 8.601373646234014e-1
1.594202898550726e1 1.014492753623189e1 9.41677726718641e-1 9.41677726718641e-1
1.6521739130434796e1 1.014492753623189e1 1.0272658673285338e0 1.0272658673285338e0
1.710144927536233e1 1.014492753623189e1 1.116840956292235e0 1.116840956292235e0
1.7681159420289866e1 1.014492753623189e1 1.2103479972462239e0 1.2103479972462239e0
1.82608695652174e1 1.014492753623189e1 1.3077372838448584e0 1.3077372838448584e0
1.8840579710144937e1 1.014492753623189e1 1.4089638927264303e0 1.4089638927264303e0
1.9420289855072472e1 1.014492753623189e1 1.5139872156473002e0 1.5139872156473002e0
2.0e1 1.014492753623189e1 1.6227705311860383e0 1.6227705311860383e0

-2.0e1 1.0724637681159427e1 3.4563792898275247e0 3.4563792898275247e0
-1.9420289855072465e1 1.0724637681159427e1 3.3362146100977497e0 3.3362146100977497e0
-1.884057971014493e1 1.0724637681159427e1 3.2189912174127437e0 3.2189912174127437e0
-1.8260869565217394e1 1.0724637681159427e1 3.1046719138441756e0 3.1046719138441756e0
-1.768115942028986e1 1.0724637681159427e1 2.99321576636878e0 2.99321576636878e0
-1.7101449275362324e1 1.0724637681159427e1 2.884577730718607e0 2.884577730718607e0
-1.652173913043479e1 1.0724637681159427e1 2.778708248153229e0 2.778708248153229e0
-1.5942028985507251e1 1.0724637681159427e1 2.6755528180344994e0 2.6755528180344994e0
-1.5362318840579714e1 1.0724637681159427e1 2.575051551428758e0 2.575051551428758e0
-1.4782608695652177e1 1.0724637681159427e1 2.4771387141674936e0 2.4771387141674936e0
-1.420289855072464e1 1.0724637681159427e1 2.3817422721025627e0 2.3817422721025627e0
-1.3623188405797103e1 1.0724637681159427e1 2.2887834569726286e0 2.2887834569726286e0
-1.3043478260869566e1 1.0724637681159427e1 2.198176378660566e0 2.198176378660566e0
-1.246376811594203e1 1.0724637681159427e1 2.109827718983512e0 2.109827718983512e0
-1.1884057971014492e1 1.0724637681159427e1 2.0236365538015404e0 2.0236365538015404e0
-1.1304347826086955e1 1.0724637681159427e1 1.9394943643357239e0 1.9394943643357239e0
-1.0724637681159418e1 1.0724637681159427e1 1.8572853151079929e0 1.8572853151079929e0
-1.0144927536231881e1 1.0724637681159427e1 1.7768868944137848e0 1.7768868944137848e0
-9.565217391304344e0 1.0724637681159427e1 1.69817103263368e0 1.69817103263368e0
-8.985507246376807e0 1.0724637681159427e1 1.6210058319445808e0 1.6210058319445808e0
-8.40579710144927e0 1.0724637681159427e1 1.5452580547410872e0 1.5452580547410872e0
-7.826086956521734e0 1.0724637681159427e1 1.4707965222753436e0 1.4707965222753436e0
-7.246376811594198e0 1.0724637681159427e1 1.39749656271676e0 1.39749656271676e0
-6.666666666666662e0 1.0724637681159427e1 1.3252456103085666e0 1.3252456103085666e0
-6.0869565217391255e0 1.0724637681159427e1 1.253949984906817e0 1.253949984906817e0
-5.507246376811589e0 1.0724637681159427e1 1.1835427652278723e0 1.1835427652278723e0
-4.927536231884053e0 1.0724637681159427e1 1.1139925050940844e0 1.1139925050940844e0
-4.347826086956517e0 1.0724637681159427e1 1.045312334112039e0 1.045312334112039e0
-3.768115942028981e0 1.0724637681159427e1 9.775687507361474e-1 9.775687507361474e-1
-3.188405797101445e0 1.0724637681159427e1 9.108891926786351e-1 9.108891926786351e-1
-2.6086956521739086e0 1.0724637681159427e1 8.454673111365787e-1 8.454673111365787e-1
-2.0289855072463725e0 1.0724637681159427e1 7.815648460086525e-1 7.815648460086525e-1
-1.4492753623188364e0 1.0724637681159427e1 7.195091583412399e-1 7.195091583412399e-1
-8.695652173913001e-1 1.0724637681159427e1 6.596858540632615e-1 6.596858540632615e-1
-2.8985507246376385e-1 1.0724637681159427e1 6.025265081238027e-1 6.025265081238027e-1
2.898550724637724e-1 1.0724637681159427e1 5.484921854279728e-1 5.484921854279728e-1
8.695652173913087e-1 1.0724637681159427e1 4.9805411653115217e-1 4.9805411653115217e-1
1.4492753623188448e0 1.0724637681159427e1 4.5167336633845e-1 4.5167336633845e-1
2.028985507246381e0 1.0724637681159427e1 4.0978150979895167e-1 4.0978150979895167e-1
2.608695652173917e0 1.0724637681159427e1 3.7276415284157804e-1 3.7276415284157804e-1
3.188405797101453e0 1.0724637681159427e1 3.4094865651271206e-1 3.4094865651271206e-1
3.7681159420289894e0 1.0724637681159427e1 3.145967607110283e-1 3.145967607110283e-1
4.347826086956526e0 1.0724637681159427e1 2.939021166336035e-1 2.939021166336035e-1
4.927536231884062e0 1.0724637681159427e1 2.7899216199266297e-1 2.7899216199266297e-1
5.507246376811598e0 1.0724637681159427e1 2.69933395242618e-1 2.69933395242618e-1
6.086956521739134e0 1.0724637681159427e1 2.667389459900543e-1 2.667389459900543e-1
6.6666666666666705e0 1.0724637681159427e1 2.6937736805732393e-1 2.6937736805732393e-1
7.246376811594207e0 1.0724637681159427e1 2.777817401607878e-1 2.777817401607878e-1
7.826086956521743e0 1.0724637681159427e1 2.918583821564993e-1 2.918583821564993e-1
8.405797101449279e0 1.0724637681159427e1 3.114947282876892e-1 3.114947282876892e-1
8.985507246376816e0 1.0724637681159427e1 3.365661067237675e-1 3.365661067237675e-1
9.565217391304353e0 1.0724637681159427e1 3.6694133871687806e-1 3.6694133871687806e-1
1.014492753623189e1 1.0724637681159427e1 4.02487186661621e-1 4.02487186661621e-1
1.0724637681159427e1 1.0724637681159427e1 4.4307175273489907e-1 4.4307175273489907e-1
1.1304347826086964e1 1.0724637681159427e1 4.885669673172923e-1 4.885669673172923e-1
1.1884057971014501e1 1.0724637681159427e1 5.388503187042379e-1 5.388503187042379e-1
1.2463768115942038e1 1.0724637681159427e1 5.938059714176667e-1 5.938059714176667e-1
1.3043478260869575e1 1.0724637681159427e1 6.533254066786514e-1 6.533254066786514e-1
1.3623188405797112e1 1.0724637681159427e1 7.17307700347265e-1 7.17307700347265e-1
1.420289855072465e1 1.0724637681159427e1 7.85659534240646e-1 7.85659534240646e-1
1.4782608695652186e1 1.0724637681159427e1 8.582950182416681e-1 8.582950182416681e-1
1.5362318840579723e1 1.0724637681159427e1 9.351353840889945e-1 9.351353840889945e-1
1.594202898550726e1 1.0724637681159427e1 1.0161085976344821e0 1.0161085976344821e0
1.6521739130434796e1 1.0724637681159427e1 1.1011489247096193e0 1.1011489247096193e0
1.710144927536233e1 1.0724637681159427e1 1.1901964763807467e0 1.1901964763807467e0
1.7681159420289866e1 1.0724637681159427e1 1.283196752009716e0 1.283196752009716e0
1.82608695652174e1 1.0724637681159427e1 1.3801001928561014e0 1.3801001928561014e0
1.8840579710144937e1 1.0724637681159427e1 1.4808617546519518e0 1.4808617546519518e0
1.9420289855072472e1 1.0724637681159427e1 1.5854405043740032e0 1.5854405043740032e0
2.0e1 1.0724637681159427e1 1.6937992440939216e0 1.6937992440939216e0

-2.0e1 1.1304347826086964e1 3.5095042375859196e0 3.5095042375859196e0
-1.9420289855072465e1 1.1304347826086964e1 3.3889260643170167e0 3.3889260643170167e0
-1.884057971014493e1 1.1304347826086964e1 3.2712715436499535e0 3.2712715436499535e0
-1.8260869565217394e1 1.1304347826086964e1 3.1565033319430618e0 3.1565033319430618e0
-1.768115942028986e1 1.1304347826086964e1 3.044580539857205e0 3.044580539857205e0
-1.7101449275362324e1 1.1304347826086964e1 2.935458410100982e0 2.935458410100982e0
-1.652173913043479e1 1.1304347826086964e1 2.8290879795863173e0 2.8290879795863173e0
-1.5942028985507251e1 1.1304347826086964e1 2.7254157308148415e0 2.7254157308148415e0
-1.5362318840579714e1 1.1304347826086964e1 2.624383239799911e0 2.624383239799911e0
-1.4782608695652177e1 1.1304347826086964e1 2.525926831086838e0 2.525926831086838e0
-1.420289855072464e1 1.1304347826086964e1 2.4299772546388354e0 2.4299772546388354e0
-1.3623188405797103e1 1.1304347826086964e1 2.336459404695106e0 2.336459404695106e0
-1.3043478260869566e1 1.1304347826086964e1 2.2452921073644876e0 2.2452921073644876e0
-1.246376811594203e1 1.1304347826086964e1 2.156388011846422e0 2.156388011846422e0
-1.1884057971014492e1 1.1304347826086964e1 2.069653629847644e0 2.069653629847644e0
-1.1304347826086955e1 1.1304347826086964e1 1.984989578918117e0 1.984989578918117e0
-1.0724637681159418e1 1.1304347826086964e1 1.9022910977455076e0 1.9022910977455076e0
-1.0144927536231881e1 1.1304347826086964e1 1.8214489142200208e0 1.8214489142200208e0
-9.565217391304344e0 1.1304347826086964e1 1.742350559046514e0 1.742350559046514e0
-8.985507246376807e0 1.1304347826086964e1 1.664882226814603e0 1.664882226814603e0
-8.40579710144927e0 1.1304347826086964e1 1.5889312897640104e0 1.5889312897640104e0
-7.826086956521734e0 1.1304347826086964e1 1.5143895629512913e0 1.5143895629512913e0
-7.246376811594198e0 1.1304347826086964e1 1.4411573980642673e0 1.4411573980642673e0
-6.666666666666662e0 1.1304347826086964e1 1.3691486410323008e0 1.3691486410323008e0
-6.0869565217391255e0 1.1304347826086964e1 1.2982964203885146e0 1.2982964203885146e0
-5.507246376811589e0 1.1304347826086964e1 1.2285596354200021e0 1.2285596354200021e0
-4.927536231884053e0 1.1304347826086964e1 1.1599298859623635e0 1.1599298859623635e0
-4.347826086956517e0 1.1304347826086964e1 1.092438436586752e0 1.092438436586752e0
-3.768115942028981e0 1.1304347826086964e1 1.0261626536454875e0 1.0261626536454875e0
-3.188405797101445e0 1.1304347826086964e1 9.612312215225416e-1 9.612312215225416e-1
-2.6086956521739086e0 1.1304347826086964e1 8.978273705928985e-1 8.978273705928985e-1
-2.0289855072463725e0 1.1304347826086964e1 8.36189372602638e-1 8.36189372602638e-1
-1.4492753623188364e0 1.1304347826086964e1 7.766077102302724e-1 7.766077102302724e-1
-8.695652173913001e-1 1.1304347826086964e1 7.194186160870059e-1 7.194186160870059e-1
-2.8985507246376385e-1 1.1304347826086964e1 6.649940794735005e-1 6.649940794735005e-1
2.898550724637724e-1 1.1304347826086964e1 6.137288778883991e-1 6.137288778883991e-1
8.695652173913087e-1 1.1304347826086964e1 5.66025618317532e-1 5.66025618317532e-1
1.4492753623188448e0 1.1304347826086964e1 5.222790782595418e-1 5.222790782595418e-1
2.028985507246381e0 1.1304347826086964e1 4.8286124701509037e-1 4.8286124701509037e-1
2.608695652173917e0 1.1304347826086964e1 4.481083571953822e-1 4.481083571953822e-1
3.188405797101453e0 1.1304347826086964e1 4.1831089147892975e-1 4.1831089147892975e-1
3.7681159420289894e0 1.1304347826086964e1 3.9370712161181237e-1 3.9370712161181237e-1
4.347826086956526e0 1.1304347826086964e1 3.7448027796901473e-1 3.7448027796901473e-1
4.927536231884062e0 1.1304347826086964e1 3.607590449345081e-1 3.607590449345081e-1
5.507246376811598e0 1.1304347826086964e1 3.526207888606124e-1 3.526207888606124e-1
6.086956521739134e0 1.1304347826086964e1 3.500967743184808e-1 3.500967743184808e-1
6.6666666666666705e0 1.1304347826086964e1 3.531786011437139e-1 3.531786011437139e-1
7.246376811594207e0 1.1304347826086964e1 3.618251686234045e-1 3.618251686234045e-1
7.826086956521743e0 1.1304347826086964e1 3.759696052906759e-1 3.759696052906759e-1
8.405797101449279e0 1.1304347826086964e1 3.9552575707489024e-1 3.9552575707489024e-1
8.985507246376816e0 1.1304347826086964e1 4.2039397566386905e-1 4.2039397566386905e-1
9.565217391304353e0 1.1304347826086964e1 4.504660761141678e-1 4.504660761141678e-1
1.014492753623189e1 1.1304347826086964e1 4.8562943066550923e-1 4.8562943066550923e-1
1.0724637681159427e1 1.1304347826086964e1 5.257702339075085e-1 5.257702339075085e-1
1.1304347826086964e1 1.1304347826086964e1 5.707760165450233e-1 5.707760165450233e-1
1.1884057971014501e1 1.1304347826086964e1 6.205375064682586e-1 6.205375064682586e-1
1.2463768115942038e1 1.1304347826086964e1 6.74949942364881e-1 6.74949942364881e-1
1.3043478260869575e1 1.1304347826086964e1 7.339139417848537e-1 7.339139417848537e-1
1.3623188405797112e1 1.1304347826086964e1 7.97336016434912e-1 7.97336016434912e-1
1.420289855072465e1 1.1304347826086964e1 8.651288155144969e-1 8.651288155144969e-1
1.4782608695652186e1 1.1304347826086964e1 9.372111651324473e-1 9.372111651324473e-1
1.5362318840579723e1 1.1304347826086964e1 1.0135079595279652e0 1.0135079595279652e0
1.594202898550726e1 1.1304347826086964e1 1.0939499486642639e0 1.0939499486642639e0
1.6521739130434796e1 1.1304347826086964e1 1.1784734570866549e0 1.1784734570866549e0
1.710144927536233e1 1.1304347826086964e1 1.2670200608084952e0 1.2670200608084952e0
1.7681159420289866e1 1.1304347826086964e1 1.3595362423314148e0 1.3595362423314148e0
1.82608695652174e1 1.1304347826086964e1 1.4559730385673393e0 1.4559730385673393e0
1.8840579710144937e1 1.1304347826086964e1 1.5562856922248667e0 1.5562856922248667e0
1.9420289855072472e1 1.1304347826086964e1 1.6604333139648606e0 1.6604333139648606e0
2.0e1 1.1304347826086964e1 1.7683785601456516e0 1.7683785601456516e0

-2.0e1 1.1884057971014501e1 3.5658379447169763e0 3.5658379447169763e0
-1.9420289855072465e1 1.1884057971014501e1 3.4448594426505714e0 3.4448594426505714e0
-1.884057971014493e1 1.1884057971014501e1 3.326789352261288e0 3.326789352261288e0
-1.8260869565217394e1 1.1884057971014501e1 3.2115904882811326e0 3.2115904882811326e0
-1.768115942028986e1 1.1884057971014501e1 3.0992223383631865e0 3.0992223383631865e0
-1.7101449275362324e1 1.1884057971014501e1 2.989640794609889e0 2.989640794609889e0
-1.652173913043479e1 1.1884057971014501e1 2.882797879714503e0 2.882797879714503e0
-1.5942028985507251e1 1.1884057971014501e1 2.7786414739465006e0 2.7786414739465006e0
-1.5362318840579714e1 1.1884057971014501e1 2.6771150516856865e0 2.6771150516856865e0
-1.4782608695652177e1 1.1884057971014501e1 2.5781574393423075e0 2.5781574393423075e0
-1.420289855072464e1 1.1884057971014501e1 2.4817026104057427e0 2.4817026104057427e0
-1.3623188405797103e1 1.1884057971014501e1 2.3876795381503566e0 2.3876795381503566e0
-1.3043478260869566e1 1.1884057971014501e1 2.2960121322758478e0 2.2960121322758478e0
-1.246376811594203e1 1.1884057971014501e1 2.2066192924986687e0 2.2066192924986687e0
-1.1884057971014492e1 1.1884057971014501e1 2.119415119770879e0 2.119415119770879e0
-1.1304347826086955e1 1.1884057971014501e1 2.0343093341554637e0 2.0343093341554637e0
-1.0724637681159418e1 1.1884057971014501e1 1.9512079569675258e0 1.9512079569675258e0
-1.0144927536231881e1 1.1884057971014501e1 1.870014322797603e0 1.870014322797603e0
-9.565217391304344e0 1.1884057971014501e1 1.7906304932183392e0 1.7906304932183392e0
-8.985507246376807e0 1.1884057971014501e1 1.7129591465373628e0 1.7129591465373628e0
-8.40579710144927e0 1.1884057971014501e1 1.636906014472638e0 1.636906014472638e0
-7.826086956521734e0 1.1884057971014501e1 1.5623829240628937e0 1.5623829240628937e0
-7.246376811594198e0 1.1884057971014501e1 1.4893114780348724e0 1.4893114780348724e0
-6.666666666666662e0 1.1884057971014501e1 1.4176273657976324e0 1.4176273657976324e0
-6.0869565217391255e0 1.1884057971014501e1 1.347285237585536e0 1.347285237585536e0
-5.507246376811589e0 1.1884057971014501e1 1.2782639953506352e0 1.2782639953506352e0
-4.927536231884053e0 1.1884057971014501e1 1.2105722585752494e0 1.2105722585752494e0
-4.347826086956517e0 1.1884057971014501e1 1.1442536589677963e0 1.1442536589677963e0
-3.768115942028981e0 1.1884057971014501e1 1.079391518788961e0 1.079391518788961e0
-3.188405797101445e0 1.1884057971014501e1 1.0161123930144664e0 1.0161123930144664e0
-2.6086956521739086e0 1.1884057971014501e1 9.545879291631298e-1 9.545879291631298e-1
-2.0289855072463725e0 1.1884057971014501e1 8.950345431272658e-1 8.950345431272658e-1
-1.4492753623188364e0 1.1884057971014501e1 8.377105399823278e-1 8.377105399823278e-1
-8.695652173913001e-1 1.1884057971014501e1 7.82910525940228e-1 7.82910525940228e-1
-2.8985507246376385e-1 1.1884057971014501e1 7.309572415620397e-1 7.309572415620397e-1
2.898550724637724e-1 1.1884057971014501e1 6.821912566526226e-1 6.821912566526226e-1
8.695652173913087e-1 1.1884057971014501e1 6.369592493170722e-1 6.369592493170722e-1
1.4492753623188448e0 1.1884057971014501e1 5.956017893602485e-1 5.956017893602485e-1
2.028985507246381e0 1.1884057971014501e1 5.584416173432247e-1 5.584416173432247e-1
2.608695652173917e0 1.1884057971014501e1 5.257733394779133e-1 5.257733394779133e-1
3.188405797101453e0 1.1884057971014501e1 4.9785526083976717e-1 4.9785526083976717e-1
3.7681159420289894e0 1.1884057971014501e1 4.749037973211014e-1 4.749037973211014e-1
4.347826086956526e0 1.1884057971014501e1 4.570905964407328e-1 4.570905964407328e-1
4.927536231884062e0 1.1884057971014501e1 4.445422131743844e-1 4.445422131743844e-1
5.507246376811598e0 1.1884057971014501e1 4.373419697827416e-1 4.373419697827416e-1
6.086956521739134e0 1.1884057971014501e1 4.355334979742217e-1 4.355334979742217e-1
6.6666666666666705e0 1.1884057971014501e1 4.391254172311444e-1 4.391254172311444e-1
7.246376811594207e0 1.1884057971014501e1 4.480966295055617e-1 4.480966295055617e-1
7.826086956521743e0 1.1884057971014501e1 4.6240178503183593e-1 4.6240178503183593e-1
8.405797101449279e0 1.1884057971014501e1 4.81976573219025e-1 4.81976573219025e-1
8.985507246376816e0 1.1884057971014501e1 5.067425967938719e-1 5.067425967938719e-1
9.565217391304353e0 1.1884057971014501e1 5.366116827951051e-1 5.366116827951051e-1
1.014492753623189e1 1.1884057971014501e1 5.714895629406892e-1 5.714895629406892e-1
1.0724637681159427e1 1.1884057971014501e1 6.112789155382529e-1 6.112789155382529e-1
1.1304347826086964e1 1.1884057971014501e1 6.558818021604387e-1 6.558818021604387e-1
1.1884057971014501e1 1.1884057971014501e1 7.052015573977857e-1 7.052015573977857e-1
1.2463768115942038e1 1.1884057971014501e1 7.591442025653967e-1 7.591442025653967e-1
1.3043478260869575e1 1.1884057971014501e1 8.176194577262558e-1 8.176194577262558e-1
1.3623188405797112e1 1.1884057971014501e1 8.805414238324233e-1 8.805414238324233e-1
1.420289855072465e1 1.1884057971014501e1 9.478290006003524e-1 9.478290006003524e-1
1.4782608695652186e1 1.1884057971014501e1 1.0194060977297406e0 1.0194060977297406e0
1.5362318840579723e1 1.1884057971014501e1 1.095201688494952e0 1.095201688494952e0
1.594202898550726e1 1.1884057971014501e1 1.1751497463853675e0 1.1751497463853675e0
1.6521739130434796e1 1.1884057971014501e1 1.2591890978112317e0 1.2591890978112317e0
1.710144927536233e1 1.1884057971014501e1 1.3472632171523509e0 1.3472632171523509e0
1.7681159420289866e1 1.1884057971014501e1 1.439319984678196e0 1.439319984678196e0
1.82608695652174e1 1.1884057971014501e1 1.5353114230820308e0 1.5353114230820308e0
1.8840579710144937e1 1.1884057971014501e1 1.6351934244662942e0 1.6351934244662942e0
1.9420289855072472e1 1.1884057971014501e1 1.7389254764840683e0 1.7389254764840683e0
2.0e1 1.1884057971014501e1 1.8464703938673561e0 1.8464703938673561e0

-2.0e1 1.2463768115942038e1 3.625416163455159e0 3.625416163455159e0
-1.9420289855072465e1 1.2463768115942038e1 3.504052223145612e0 3.504052223145612e0
-1.884057971014493e1 1.2463768115942038e1 3.385583832508011e0 3.385583832508011e0
-1.8260869565217394e1 1.2463768115942038e1 3.269974238130875e0 3.269974238130875e0
-1.768115942028986e1 1.2463768115942038e1 3.157183599250985e0 3.157183599250985e0
-1.7101449275362324e1 1.2463768115942038e1 3.0471687714203353e0 3.0471687714203353e0
-1.652173913043479e1 1.2463768115942038e1 2.939883093543293e0 2.939883093543293e0
-1.5942028985507251e1 1.2463768115942038e1 2.8352761854360695e0 2.8352761854360695e0
-1.5362318840579714e1 1.2463768115942038e1 2.7332937654097083e0 2.7332937654097083e0
-1.4782608695652177e1 1.2463768115942038e1 2.6338775002595023e0 2.6338775002595023e0
-1.420289855072464e1 1.2463768115942038e1 2.53696490352117e0 2.53696490352117e0
-1.3623188405797103e1 1.2463768115942038e1 2.4424893019703866e0 2.4424893019703866e0
-1.3043478260869566e1 1.2463768115942038e1 2.3503798951018693e0 2.3503798951018693e0
-1.246376811594203e1 1.2463768115942038e1 2.2605619376662798e0 2.2605619376662798e0
-1.1884057971014492e1 1.2463768115942038e1 2.1729570811048715e0 2.1729570811048715e0
-1.1304347826086955e1 1.2463768115942038e1 2.0874839155914664e0 2.0874839155914664e0
-1.0724637681159418e1 1.2463768115942038e1 2.004058759851011e0 2.004058759851011e0
-1.0144927536231881e1 1.2463768115942038e1 1.9225967501864214e0 1.9225967501864214e0
-9.565217391304344e0 1.2463768115942038e1 1.8430132820934721e0 1.8430132820934721e0
-8.985507246376807e0 1.2463768115942038e1 1.765225855989339e0 1.765225855989339e0
-8.40579710144927e0 1.2463768115942038e1 1.689156371071313e0 1.689156371071313e0
-7.826086956521734e0 1.2463768115942038e1 1.614733896030712e0 1.614733896030712e0
-7.246376811594198e0 1.2463768115942038e1 1.5418979200924472e0 1.5418979200924472e0
-6.666666666666662e0 1.2463768115942038e1 1.4706020507992488e0 1.4706020507992488e0
-6.0869565217391255e0 1.2463768115942038e1 1.40081807523258e0 1.40081807523258e0
-5.507246376811589e0 1.2463768115942038e1 1.3325402398353292e0 1.3325402398353292e0
-4.927536231884053e0 1.2463768115942038e1 1.2657895341936058e0 1.2657895341936058e0
-4.347826086956517e0 1.2463768115942038e1 1.2006176929702586e0 1.2006176929702586e0
-3.768115942028981e0 1.2463768115942038e1 1.1371105682790548e0 1.1371105682790548e0
-3.188405797101445e0 1.2463768115942038e1 1.07539048585745e0 1.07539048585745e0
-2.6086956521739086e0 1.2463768115942038e1 1.015617197390915e0 1.015617197390915e0
-2.0289855072463725e0 1.2463768115942038e1 9.579870912646564e-1 9.579870912646564e-1
-1.4492753623188364e0 1.2463768115942038e1 9.027304317935527e-1 9.027304317935527e-1
-8.695652173913001e-1 1.2463768115942038e1 8.501065594253889e-1 8.501065594253889e-1
-2.8985507246376385e-1 1.2463768115942038e1 8.003971858037952e-1 8.003971858037952e-1
2.898550724637724e-1 1.2463768115942038e1 7.538981303062674e-1 7.538981303062674e-1
8.695652173913087e-1 1.2463768115942038e1 7.109100337273118e-1 7.109100337273118e-1
1.4492753623188448e0 1.2463768115942038e1 6.717287154444243e-1 6.717287154444243e-1
2.028985507246381e0 1.2463768115942038e1 6.366358871012348e-1 6.366358871012348e-1
2.608695652173917e0 1.2463768115942038e1 6.058908891455286e-1 6.058908891455286e-1
3.188405797101453e0 1.2463768115942038e1 5.797239858921843e-1 5.797239858921843e-1
3.7681159420289894e0 1.2463768115942038e1 5.583315657264081e-1 5.583315657264081e-1
4.347826086956526e0 1.2463768115942038e1 5.418733803336709e-1 5.418733803336709e-1
4.927536231884062e0 1.2463768115942038e1 5.304717554514284e-1 5.304717554514284e-1
5.507246376811598e0 1.2463768115942038e1 5.242125431934479e-1 5.242125431934479e-1
6.086956521739134e0 1.2463768115942038e1 5.231474782225782e-1 5.231474782225782e-1
6.6666666666666705e0 1.2463768115942038e1 5.272975501249286e-1 5.272975501249286e-1
7.246376811594207e0 1.2463768115942038e1 5.366570053433874e-1 5.366570053433874e-1
7.826086956521743e0 1.2463768115942038e1 5.511976309594182e-1 5.511976309594182e-1
8.405797101449279e0 1.2463768115942038e1 5.708730345157504e-1 5.708730345157504e-1
8.985507246376816e0 1.2463768115942038e1 5.956227052372958e-1 5.956227052372958e-1
9.565217391304353e0 1.2463768115942038e1 6.253757118153725e-1 6.253757118153725e-1
1.014492753623189e1 1.2463768115942038e1 6.600539534472712e-1 6.600539534472712e-1
1.0724637681159427e1 1.2463768115942038e1 6.995749305501677e-1 6.995749305501677e-1
1.1304347826086964e1 1.2463768115942038e1 7.438540386198365e-1 7.438540386198365e-1
1.1884057971014501e1 1.2463768115942038e1 7.928064139591938e-1 7.928064139591938e-1
1.2463768115942038e1 1.2463768115942038e1 8.463483752931859e-1 8.463483752931859e-1
1.3043478260869575e1 1.2463768115942038e1 9.043985127956349e-1 9.043985127956349e-1
1.3623188405797112e1 1.2463768115942038e1 9.668784779077947e-1 9.668784779077947e-1
1.420289855072465e1 1.2463768115942038e1 1.0337135253803256e0 1.0337135253803256e0
1.4782608695652186e1 1.2463768115942038e1 1.1048328547079462e0 1.1048328547079462e0
1.5362318840579723e1 1.2463768115942038e1 1.180169792666331e0 1.180169792666331e0
1.594202898550726e1 1.2463768115942038e1 1.259661852791199e0 1.259661852791199e0
1.6521739130434796e1 1.2463768115942038e1 1.3432507018778423e0 1.3432507018778423e0
1.710144927536233e1 1.2463768115942038e1 1.4308820582373052e0 1.4308820582373052e0
1.7681159420289866e1 1.2463768115942038e1 1.5225055416857973e0 1.5225055416857973e0
1.82608695652174e1 1.2463768115942038e1 1.6180744911276892e0 1.6180744911276892e0
1.8840579710144937e1 1.2463768115942038e1 1.7175457621149715e0 1.7175457621149715e0
1.9420289855072472e1 1.2463768115942038e1 1.8208795138844276e0 1.8208795138844276e0
2.0e1 1.2463768115942038e1 1.9280389930245743e0 1.9280389930245743e0

-2.0e1 1.3043478260869575e1 3.6882722225475e0 3.6882722225475e0
-1.9420289855072465e1 1.3043478260869575e1 3.566539122527933e0 3.566539122527933e0
-1.884057971014493e1 1.3043478260869575e1 3.4476910364242888e0 3.4476910364242888e0
-1.8260869565217394e1 1.3043478260869575e1 3.3316918833050355e0 3.3316918833050355e0
-1.768115942028986e1 1.3043478260869575e1 3.2185027482214896e0 3.2185027482214896e0
-1.7101449275362324e1 1.3043478260869575e1 3.1080817151756155e0 3.1080817151756155e0
-1.652173913043479e1 1.3043478260869575e1 3.0003837107130122e0 3.0003837107130122e0
-1.5942028985507251e1 1.3043478260869575e1 2.8953603657859737e0 2.8953603657859737e0
-1.5362318840579714e1 1.3043478260869575e1 2.792959905676042e0 2.792959905676042e0
-1.4782608695652177e1 1.3043478260869575e1 2.693127080317835e0 2.693127080317835e0
-1.420289855072464e1 1.3043478260869575e1 2.595803150347706e0 2.595803150347706e0
-1.3623188405797103e1 1.3043478260869575e1 2.5009259476063894e0 2.5009259476063894e0
-1.3043478260869566e1 1.3043478260869575e1 2.408430032604318e0 2.408430032604318e0
-1.246376811594203e1 1.3043478260869575e1 2.3182469754950636e0 2.3182469754950636e0
-1.1884057971014492e1 1.3043478260869575e1 2.230305791184755e0 2.230305791184755e0
-1.1304347826086955e1 1.3043478260869575e1 2.1445335629925117e0 2.1445335629925117e0
-1.0724637681159418e1 1.3043478260869575e1 2.0608562922621734e0 2.0608562922621734e0
-1.0144927536231881e1 1.3043478260869575e1 1.9792000128007854e0 1.9792000128007854e0
-9.565217391304344e0 1.3043478260869575e1 1.8994922080509584e0 1.8994922080509584e0
-8.985507246376807e0 1.3043478260869575e1 1.8216635643338321e0 1.8216635643338321e0
-8.40579710144927e0 1.3043478260869575e1 1.745650083989558e0 1.745650083989558e0
-7.826086956521734e0 1.3043478260869575e1 1.67139556639161e0 1.67139556639161e0
-7.246376811594198e0 1.3043478260869575e1 1.5988544413655679e0 1.5988544413655679e0
-6.666666666666662e0 1.3043478260869575e1 1.527994907720215e0 1.527994907720215e0
-6.0869565217391255e0 1.3043478260869575e1 1.4588022895277217e0 1.4588022895277217e0
-5.507246376811589e0 1.3043478260869575e1 1.39128247602377e0 1.39128247602377e0
-4.927536231884053e0 1.3043478260869575e1 1.325465261010113e0 1.325465261010113e0
-4.347826086956517e0 1.3043478260869575e1 1.2614073501378216e0 1.2614073501378216e0
-3.768115942028981e0 1.3043478260869575e1 1.1991947672925247e0 1.1991947672925247e0
-3.188405797101445e0 1.3043478260869575e1 1.138944373820826e0 1.138944373820826e0
-2.6086956521739086e0 1.3043478260869575e1 1.0808042258754247e0 1.0808042258754247e0
-2.0289855072463725e0 1.3043478260869575e1 1.024952542933835e0 1.024952542933835e0
-1.4492753623188364e0 1.3043478260869575e1 9.715951471628541e-1 9.715951471628541e-1
-8.695652173913001e-1 1.3043478260869575e1 9.209613545691434e-1 9.209613545691434e-1
-2.8985507246376385e-1 1.3043478260869575e1 8.732984428091973e-1 8.732984428091973e-1
2.898550724637724e-1 1.3043478260869575e1 8.288649682389037e-1 8.288649682389037e-1
8.695652173913087e-1 1.3043478260869575e1 7.879233335215957e-1 7.879233335215957e-1
1.4492753623188448e0 1.3043478260869575e1 7.507320950131613e-1 7.507320950131613e-1
2.028985507246381e0 1.3043478260869575e1 7.175385303700943e-1 7.175385303700943e-1
2.608695652173917e0 1.3043478260869575e1 6.885719555990573e-1 6.885719555990573e-1
3.188405797101453e0 1.3043478260869575e1 6.640381928668466e-1 6.640381928668466e-1
3.7681159420289894e0 1.3043478260869575e1 6.441154616509766e-1 6.441154616509766e-1
4.347826086956526e0 1.3043478260869575e1 6.289518181041462e-1 6.289518181041462e-1
4.927536231884062e0 1.3043478260869575e1 6.186641235729597e-1 6.186641235729597e-1
5.507246376811598e0 1.3043478260869575e1 6.133384019430455e-1 6.133384019430455e-1
6.086956521739134e0 1.3043478260869575e1 6.13031358865475e-1 6.13031358865475e-1
6.6666666666666705e0 1.3043478260869575e1 6.177727881420007e-1 6.177727881420007e-1
7.246376811594207e0 1.3043478260869575e1 6.275685790083051e-1 6.275685790083051e-1
7.826086956521743e0 1.3043478260869575e1 6.424040555365582e-1 6.424040555365582e-1
8.405797101449279e0 1.3043478260869575e1 6.622474165355439e-1 6.622474165355439e-1
8.985507246376816e0 1.3043478260869575e1 6.870530918308414e-1 6.870530918308414e-1
9.565217391304353e0 1.3043478260869575e1 7.167648807959249e-1 7.167648807959249e-1
1.014492753623189e1 1.3043478260869575e1 7.513187857709457e-1 7.513187857709457e-1
1.0724637681159427e1 1.3043478260869575e1 7.90645493077044e-1 7.90645493077044e-1
1.1304347826086964e1 1.3043478260869575e1 8.346724861568294e-1 8.346724861568294e-1
1.1884057971014501e1 1.3043478260869575e1 8.833257988173489e-1 8.833257988173489e-1
1.2463768115942038e1 1.3043478260869575e1 9.365314324024401e-1 9.365314324024401e-1
1.3043478260869575e1 1.3043478260869575e1 9.942164702312244e-1 9.942164702312244e-1
1.3623188405797112e1 1.3043478260869575e1 1.05630992720983e0 1.05630992720983e0
1.420289855072465e1 1.3043478260869575e1 1.1227433734918284e0 1.1227433734918284e0
1.4782608695652186e1 1.3043478260869575e1 1.1934513695876516e0 1.1934513695876516e0
1.5362318840579723e1 1.3043478260869575e1 1.268371747338036e0 1.268371747338036e0
1.594202898550726e1 1.3043478260869575e1 1.347445767379333e0 1.347445767379333e0
1.6521739130434796e1 1.3043478260869575e1 1.4306181796461612e0 1.4306181796461612e0
1.710144927536233e1 1.3043478260869575e1 1.5178372094200632e0 1.5178372094200632e0
1.7681159420289866e1 1.3043478260869575e1 1.6090544876533313e0 1.6090544876533313e0
1.82608695652174e1 1.3043478260869575e1 1.7042249408915668e0 1.7042249408915668e0
1.8840579710144937e1 1.3043478260869575e1 1.8033066531367328e0 1.8033066531367328e0
1.9420289855072472e1 1.3043478260869575e1 1.9062607094401454e0 1.9062607094401454e0
2.0e1 1.3043478260869575e1 2.0130510288702723e0 2.0130510288702723e0

-2.0e1 1.3623188405797112e1 3.754436983760736e0 3.754436983760736e0
-1.9420289855072465e1 1.3623188405797112e1 3.6323520759641514e0 3.6323520759641514e0
-1.884057971014493e1 1.3623188405797112e1 3.5131438888436524e0 3.5131438888436524e0
-1.8260869565217394e1 1.3623188405797112e1 3.39677722086436e0 3.39677722086436e0
-1.768115942028986e1 1.3623188405797112e1 3.283214296709459e0 3.283214296709459e0
-1.7101449275362324e1 1.3623188405797112e1 3.1724146458439733e0 3.1724146458439733e0
-1.652173913043479e1 1.3623188405797112e1 3.0643349974828897e0 3.0643349974828897e0
-1.5942028985507251e1 1.3623188405797112e1 2.958929199743588e0 2.958929199743588e0
-1.5362318840579714e1 1.3623188405797112e1 2.856148172654026e0 2.856148172654026e0
-1.4782608695652177e1 1.3623188405797112e1 2.755939906871883e0 2.755939906871883e0
-1.420289855072464e1 1.3623188405797112e1 2.6582495224364644e0 2.6582495224364644e0
-1.3623188405797103e1 1.3623188405797112e1 2.563019404584995e0 2.563019404584995e0
-1.3043478260869566e1 1.3623188405797112e1 2.470189436534122e0 2.470189436534122e0
-1.246376811594203e1 1.3623188405797112e1 2.379697352010276e0 2.379697352010276e0
-1.1884057971014492e1 1.3623188405797112e1 2.291479232981127e0 2.291479232981127e0
-1.1304347826086955e1 1.3623188405797112e1 2.2054701801623233e0 2.2054701801623233e0
-1.0724637681159418e1 1.3623188405797112e1 2.121605184991207e0 2.121605184991207e0
-1.0144927536231881e1 1.3623188405797112e1 2.03982023127437e0 2.03982023127437e0
-9.565217391304344e0 1.3623188405797112e1 1.9600536518897291e0 1.9600536518897291e0
-8.985507246376807e0 1.3623188405797112e1 1.8822477598998502e0 1.8822477598998502e0
-8.40579710144927e0 1.3623188405797112e1 1.806350763299496e0 1.806350763299496e0
-7.826086956521734e0 1.3623188405797112e1 1.732318957522736e0 1.732318957522736e0
-7.246376811594198e0 1.3623188405797112e1 1.6601191691556145e0 1.6601191691556145e0
-6.666666666666662e0 1.3623188405797112e1 1.5897313979022725e0 1.5897313979022725e0
-6.0869565217391255e0 1.3623188405797112e1 1.521151572376987e0 1.521151572376987e0
-5.507246376811589e0 1.3623188405797112e1 1.4543943004711697e0 1.4543943004711697e0
-4.927536231884053e0 1.3623188405797112e1 1.3894954599363125e0 1.3894954599363125e0
-4.347826086956517e0 1.3623188405797112e1 1.3265144439045187e0 1.3265144439045187e0
-3.768115942028981e0 1.3623188405797112e1 1.2655358550004836e0 1.2655358550004836e0
-3.188405797101445e0 1.3623188405797112e1 1.2066704367120609e0 1.2066704367120609e0
-2.6086956521739086e0 1.3623188405797112e1 1.150055047515437e0 1.150055047515437e0
-2.0289855072463725e0 1.3623188405797112e1 1.0958515257310844e0 1.0958515257310844e0
-1.4492753623188364e0 1.3623188405797112e1 1.0442443616718684e0 1.0442443616718684e0
-8.695652173913001e-1 1.3623188405797112e1 9.954371842610457e-1 9.954371842610457e-1
-2.8985507246376385e-1 1.3623188405797112e1 9.496481730049647e-1 9.496481730049647e-1
2.898550724637724e-1 1.3623188405797112e1 9.07104610023813e-1 9.07104610023813e-1
8.695652173913087e-1 1.3623188405797112e1 8.6803687581037e-1 8.6803687581037e-1
1.4492753623188448e0 1.3623188405797112e1 8.326722524848236e-1 8.326722524848236e-1
2.028985507246381e0 1.3623188405797112e1 8.01228919553522e-1 8.01228919553522e-1
2.608695652173917e0 1.3623188405797112e1 7.739105059397219e-1 7.739105059397219e-1
3.188405797101453e0 1.3623188405797112e1 7.509015019562886e-1 7.509015019562886e-1
3.7681159420289894e0 1.3623188405797112e1 7.323637459236942e-1 7.323637459236942e-1
4.347826086956526e0 1.3623188405797112e1 7.18434096318126e-1 7.18434096318126e-1
4.927536231884062e0 1.3623188405797112e1 7.092232966274372e-1 7.092232966274372e-1
5.507246376811598e0 1.3623188405797112e1 7.048159494763226e-1 7.048159494763226e-1
6.086956521739134e0 1.3623188405797112e1 7.052714479968862e-1 7.052714479968862e-1
6.6666666666666705e0 1.3623188405797112e1 7.106256699406199e-1 7.106256699406199e-1
7.246376811594207e0 1.3623188405797112e1 7.208932231989351e-1 7.208932231989351e-1
7.826086956521743e0 1.3623188405797112e1 7.360700363861093e-1 7.360700363861093e-1
8.405797101449279e0 1.3623188405797112e1 7.561361092062826e-1 7.561361092062826e-1
8.985507246376816e0 1.3623188405797112e1 7.810582682455004e-1 7.810582682455004e-1
9.565217391304353e0 1.3623188405797112e1 8.107928089378307e-1 8.107928089378307e-1
1.014492753623189e1 1.3623188405797112e1 8.452879392780377e-1 8.452879392780377e-1
1.0724637681159427e1 1.3623188405797112e1 8.844859723286869e-1 8.844859723286869e-1
1.1304347826086964e1 1.3623188405797112e1 9.283252409676946e-1 9.283252409676946e-1
1.1884057971014501e1 1.3623188405797112e1 9.767417290016532e-1 9.767417290016532e-1
1.2463768115942038e1 1.3623188405797112e1 1.029670427867905e0 1.029670427867905e0
1.3043478260869575e1 1.3623188405797112e1 1.0870464382820972e0 1.0870464382820972e0
1.3623188405797112e1 1.3623188405797112e1 1.148805842211901e0 1.148805842211901e0
1.420289855072465e1 1.3623188405797112e1 1.2148863733837463e0 1.2148863733837463e0
1.4782608695652186e1 1.3623188405797112e1 1.2852279150142802e0 1.2852279150142802e0
1.5362318840579723e1 1.3623188405797112e1 1.3597728523407286e0 1.3597728523407286e0
1.594202898550726e1 1.3623188405797112e1 1.4384663054023958e0 1.4384663054023958e0
1.6521739130434796e1 1.3623188405797112e1 1.5212562648569603e0 1.5212562648569603e0
1.710144927536233e1 1.3623188405797112e1 1.608093650732382e0 1.608093650732382e0
1.7681159420289866e1 1.3623188405797112e1 1.6989323111460388e0 1.6989323111460388e0
1.82608695652174e1 1.3623188405797112e1 1.793728975312919e0 1.793728975312919e0
1.8840579710144937e1 1.3623188405797112e1 1.8924431726980453e0 1.8924431726980453e0
1.9420289855072472e1 1.3623188405797112e1 1.9950371279846033e0 1.9950371279846033e0
2.0e1 1.3623188405797112e1 2.101475639637713e0 2.101475639637713e0

-2.0e1 1.420289855072465e1 3.8239388388486155e0 3.8239388388486155e0
-1.9420289855072465e1 1.420289855072465e1 3.7015202602758492e0 3.7015202602758492e0
-1.884057971014493e1 1.420289855072465e1 3.581972243524562e0 3.581972243524562e0
-1.8260869565217394e1 1.420289855072465e1 3.4652606399766226e0 3.4652606399766226e0
-1.768115942028986e1 1.420289855072465e1 3.3513489885590606e0 3.3513489885590606e0
-1.7101449275362324e1 1.420289855072465e1 3.2401984356288223e0 3.2401984356288223e0
-1.652173913043479e1 1.420289855072465e1 3.1317676756526045e0 3.1317676756526045e0
-1.5942028985507251e1 1.420289855072465e1 3.026012920312558e0 3.026012920312558e0
-1.5362318840579714e1 1.420289855072465e1 2.922887905284493e0 2.922887905284493e0
-1.4782608695652177e1 1.420289855072465e1 2.82234394574217e0 2.82234394574217e0
-1.420289855072464e1 1.420289855072465e1 2.724330053608309e0 2.724330053608309e0
-1.3623188405797103e1 1.420289855072465e1 2.6287931316394704e0 2.6287931316394704e0
-1.3043478260869566e1 1.420289855072465e1 2.5356782614964453e0 2.5356782614964453e0
-1.246376811594203e1 1.420289855072465e1 2.4449291048594857e0 2.4449291048594857e0
-1.1884057971014492e1 1.420289855072465e1 2.356488438176731e0 2.356488438176731e0
-1.1304347826086955e1 1.420289855072465e1 2.2702988424832906e0 2.2702988424832906e0
-1.0724637681159418e1 1.420289855072465e1 2.1863035695072255e0 2.1863035695072255e0
-1.0144927536231881e1 1.420289855072465e1 2.104447603506957e0 2.104447603506957e0
-9.565217391304344e0 1.420289855072465e1 2.024678934404501e0 2.024678934404501e0
-8.985507246376807e0 1.420289855072465e1 1.9469500511887947e0 1.9469500511887947e0
-8.40579710144927e0 1.420289855072465e1 1.8712196546807902e0 1.8712196546807902e0
-7.826086956521734e0 1.420289855072465e1 1.797454575113214e0 1.797454575113214e0
-7.246376811594198e0 1.420289855072465e1 1.7256318623768057e0 1.7256318623768057e0
-6.666666666666662e0 1.420289855072465e1 1.6557409954469735e0 1.6557409954469735e0
-6.0869565217391255e0 1.420289855072465e1 1.5877861332777612e0 1.5877861332777612e0
-5.507246376811589e0 1.420289855072465e1 1.5217883039762754e0 1.5217883039762754e0
-4.927536231884053e0 1.420289855072465e1 1.4577874048874038e0 1.4577874048874038e0
-4.347826086956517e0 1.420289855072465e1 1.395843866717091e0 1.395843866717091e0
-3.768115942028981e0 1.420289855072465e1 1.3360398239982993e0 1.3360398239982993e0
-3.188405797101445e0 1.420289855072465e1 1.2784796361525517e0 1.2784796361525517e0
-2.6086956521739086e0 1.420289855072465e1 1.223289621567569e0 1.223289621567569e0
-2.0289855072463725e0 1.420289855072465e1 1.1706169033912697e0 1.1706169033912697e0
-1.4492753623188364e0 1.420289855072465e1 1.1206273196033978e0 1.1206273196033978e0
-8.695652173913001e-1 1.420289855072465e1 1.0735024178268686e0 1.0735024178268686e0
-2.8985507246376385e-1 1.420289855072465e1 1.0294356306885657e0 1.0294356306885657e0
2.898550724637724e-1 1.420289855072465e1 9.886278013635271e-1 9.886278013635271e-1
8.695652173913087e-1 1.420289855072465e1 9.512822912678621e-1 9.512822912678621e-1
1.4492753623188448e0 1.420289855072465e1 9.175999435766091e-1 9.175999435766091e-1
2.028985507246381e0 1.420289855072465e1 8.877741909166512e-1 8.877741909166512e-1
2.608695652173917e0 1.420289855072465e1 8.619865809109044e-1 8.619865809109044e-1
3.188405797101453e0 1.420289855072465e1 8.404029515391124e-1 8.404029515391124e-1
3.7681159420289894e0 1.420289855072465e1 8.231704259491934e-1 8.231704259491934e-1
4.347826086956526e0 1.420289855072465e1 8.104153225288684e-1 8.104153225288684e-1
4.927536231884062e0 1.420289855072465e1 8.022420006996605e-1 8.022420006996605e-1
5.507246376811598e0 1.420289855072465e1 7.987325949945319e-1 7.987325949945319e-1
6.086956521739134e0 1.420289855072465e1 7.999475361194269e-1 7.999475361194269e-1
6.6666666666666705e0 1.420289855072465e1 8.059267214192336e-1 8.059267214192336e-1
7.246376811594207e0 1.420289855072465e1 8.166911790010589e-1 8.166911790010589e-1
7.826086956521743e0 1.420289855072465e1 8.322450678189459e-1 8.322450678189459e-1
8.405797101449279e0 1.420289855072465e1 8.525778668483031e-1 8.525778668483031e-1
8.985507246376816e0 1.420289855072465e1 8.776666259798706e-1 8.776666259798706e-1
9.565217391304353e0 1.420289855072465e1 9.074781754463737e-1 9.074781754463737e-1
1.014492753623189e1 1.420289855072465e1 9.419712160687657e-1 9.419712160687657e-1
1.0724637681159427e1 1.420289855072465e1 9.810982368359832e-1 9.810982368359832e-1
1.1304347826086964e1 1.420289855072465e1 1.024807227670042e0 1.024807227670042e0
1.1884057971014501e1 1.420289855072465e1 1.073043172829364e0 1.073043172829364e0
1.2463768115942038e1 1.420289855072465e1 1.12574932404201e0 1.12574932404201e0
1.3043478260869575e1 1.420289855072465e1 1.1828682623430886e0 1.1828682623430886e0
1.3623188405797112e1 1.420289855072465e1 1.2443427641807405e0 1.2443427641807405e0
1.420289855072465e1 1.420289855072465e1 1.310116491235216e0 1.310116491235216e0
1.4782608695652186e1 1.420289855072465e1 1.3801345251673083e0 1.3801345251673083e0
1.5362318840579723e1 1.420289855072465e1 1.4543437687335765e0 1.4543437687335765e0
1.594202898550726e1 1.420289855072465e1 1.5326932338567403e0 1.5326932338567403e0
1.6521739130434796e1 1.420289855072465e1 1.6151342357105605e0 1.6151342357105605e0
1.710144927536233e1 1.420289855072465e1 1.701620509970848e0 1.701620509970848e0
1.7681159420289866e1 1.420289855072465e1 1.7921082683197527e0 1.7921082683197527e0
1.82608695652174e1 1.420289855072465e1 1.8865562052239708e0 1.8865562052239708e0
1.8840579710144937e1 1.420289855072465e1 1.9849254670404504e0 1.9849254670404504e0
1.9420289855072472e1 1.420289855072465e1 2.08717959269622e0 2.08717959269622e0
2.0e1 1.420289855072465e1 2.1932844335731483e0 2.1932844335731483e0

-2.0e1 1.4782608695652186e1 3.8968037407101837e0 3.8968037407101837e0
-1.9420289855072465e1 1.4782608695652186e1 3.774070153071281e0 3.774070153071281e0
-1.884057971014493e1 1.4782608695652186e1 3.6542029764008994e0 3.6542029764008994e0
-1.8260869565217394e1 1.4782608695652186e1 3.537169256340758e0 3.537169256340758e0
-1.768115942028986e1 1.4782608695652186e1 3.422933983623561e0 3.422933983623561e0
-1.7101449275362324e1 1.4782608695652186e1 3.311460050691324e0 3.311460050691324e0
-1.652173913043479e1 1.4782608695652186e1 3.2027082322396576e0 3.2027082322396576e0
-1.5942028985507251e1 1.4782608695652186e1 3.0966371969558435e0 3.0966371969558435e0
-1.5362318840579714e1 1.4782608695652186e1 2.993203559056402e0 2.993203559056402e0
-1.4782608695652177e1 1.4782608695652186e1 2.892361979674263e0 2.892361979674263e0
-1.420289855072464e1 1.4782608695652186e1 2.794065329652467e0 2.794065329652467e0
-1.3623188405797103e1 1.4782608695652186e1 2.6982649267990366e0 2.6982649267990366e0
-1.3043478260869566e1 1.4782608695652186e1 2.604910862039589e0 2.604910862039589e0
-1.246376811594203e1 1.4782608695652186e1 2.5139524300201646e0 2.5139524300201646e0
-1.1884057971014492e1 1.4782608695652186e1 2.4253386803606833e0 2.4253386803606833e0
-1.1304347826086955e1 1.4782608695652186e1 2.3390191056804395e0 2.3390191056804395e0
-1.0724637681159418e1 1.4782608695652186e1 2.2549444813933603e0 2.2549444813933603e0
-1.0144927536231881e1 1.4782608695652186e1 2.173067869733251e0 2.173067869733251e0
-9.565217391304344e0 1.4782608695652186e1 2.0933457961156874e0 2.0933457961156874e0
-8.985507246376807e0 1.4782608695652186e1 2.0157395993743883e0 2.0157395993743883e0
-8.40579710144927e0 1.4782608695652186e1 1.9402169482859668e0 1.9402169482859668e0
-7.826086956521734e0 1.4782608695652186e1 1.8667535049180886e0 1.8667535049180886e0
-7.246376811594198e0 1.4782608695652186e1 1.7953347007449374e0 1.7953347007449374e0
-6.666666666666662e0 1.4782608695652186e1 1.7259575745728981e0 1.7259575745728981e0
-6.0869565217391255e0 1.4782608695652186e1 1.658632602985865e0 1.658632602985865e0
-5.507246376811589e0 1.4782608695652186e1 1.5933854356913273e0 1.5933854356913273e0
-4.927536231884053e0 1.4782608695652186e1 1.5302584318433463e0 1.5302584318433463e0
-4.347826086956517e0 1.4782608695652186e1 1.4693118816475061e0 1.4693118816475061e0
-3.768115942028981e0 1.4782608695652186e1 1.410624793090087e0 1.410624793090087e0
-3.188405797101445e0 1.4782608695652186e1 1.3542951291318597e0 1.3542951291318597e0
-2.6086956521739086e0 1.4782608695652186e1 1.3004393981812608e0 1.3004393981812608e0
-2.0289855072463725e0 1.4782608695652186e1 1.249191530916954e0 1.249191530916954e0
-1.4492753623188364e0 1.4782608695652186e1 1.2007010186543505e0 1.2007010186543505e0
-8.695652173913001e-1 1.4782608695652186e1 1.155130339531812e0 1.155130339531812e0
-2.8985507246376385e-1 1.4782608695652186e1 1.1126517539934684e0 1.1126517539934684e0
2.898550724637724e-1 1.4782608695652186e1 1.0734436041245772e0 1.0734436041245772e0
8.695652173913087e-1 1.4782608695652186e1 1.0376862956288715e0 1.0376862956288715e0
1.4492753623188448e0 1.4782608695652186e1 1.0055581705916095e0 1.0055581705916095e0
2.028985507246381e0 1.4782608695652186e1 9.772314894569204e-1 9.772314894569204e-1
2.608695652173917e0 1.4782608695652186e1 9.52868730363166e-1 9.52868730363166e-1
3.188405797101453e0 1.4782608695652186e1 9.326193846257577e-1 9.326193846257577e-1
3.7681159420289894e0 1.4782608695652186e1 9.166173829233586e-1 9.166173829233586e-1
4.347826086956526e0 1.4782608695652186e1 9.049792336644065e-1 9.049792336644065e-1
4.927536231884062e0 1.4782608695652186e1 8.978028998096712e-1 8.978028998096712e-1
5.507246376811598e0 1.4782608695652186e1 8.951673893454328e-1 8.951673893454328e-1
6.086956521739134e0 1.4782608695652186e1 8.971329924772764e-1 8.971329924772764e-1
6.6666666666666705e0 1.4782608695652186e1 9.037420683592625e-1 9.037420683592625e-1
7.246376811594207e0 1.4782608695652186e1 9.150202666988803e-1 9.150202666988803e-1
7.826086956521743e0 1.4782608695652186e1 9.309780640800245e-1 9.309780640800245e-1
8.405797101449279e0 1.4782608695652186e1 9.516124993090795e-1 9.516124993090795e-1
8.985507246376816e0 1.4782608695652186e1 9.769090038602294e-1 9.769090038602294e-1
9.565217391304353e0 1.4782608695652186e1 1.0068432398011402e0 1.0068432398011402e0
1.014492753623189e1 1.4782608695652186e1 1.0413828759084245e0 1.0413828759084245e0
1.0724637681159427e1 1.4782608695652186e1 1.0804892510158015e0 1.0804892510158015e0
1.1304347826086964e1 1.4782608695652186e1 1.1241188905388464e0 1.1241188905388464e0
1.1884057971014501e1 1.4782608695652186e1 1.172224856711365e0 1.172224856711365e0
1.2463768115942038e1 1.4782608695652186e1 1.224757924947284e0 1.224757924947284e0
1.3043478260869575e1 1.4782608695652186e1 1.2816675878658979e0 1.2816675878658979e0
1.3623188405797112e1 1.4782608695652186e1 1.3429028950871276e0 1.3429028950871276e0
1.420289855072465e1 1.4782608695652186e1 1.4084131412570113e0 1.4084131412570113e0
1.4782608695652186e1 1.4782608695652186e1 1.4781484173011687e0 1.4781484173011687e0
1.5362318840579723e1 1.4782608695652186e1 1.5520600410276204e0 1.5520600410276204e0
1.594202898550726e1 1.4782608695652186e1 1.630100883279408e0 1.630100883279408e0
1.6521739130434796e1 1.4782608695652186e1 1.7122256051894604e0 1.7122256051894604e0
1.710144927536233e1 1.4782608695652186e1 1.7983908209742994e0 1.7983908209742994e0
1.7681159420289866e1 1.4782608695652186e1 1.8885551993212055e0 1.8885551993212055e0
1.82608695652174e1 1.4782608695652186e1 1.9826795149257883e0 1.9826795149257883e0
1.8840579710144937e1 1.4782608695652186e1 2.080726660230066e0 2.080726660230066e0
1.9420289855072472e1 1.4782608695652186e1 2.182661625966742e0 2.182661625966742e0
2.0e1 1.4782608695652186e1 2.288451457777533e0 2.288451457777533e0

-2.0e1 1.5362318840579723e1 3.973055262703981e0 3.973055262703981e0
-1.9420289855072465e1 1.5362318840579723e1 3.8500256206921755e0 3.8500256206921755e0
-1.884057971014493e1 1.5362318840579723e1 3.7298601076758704e0 3.7298601076758704e0
-1.8260869565217394e1 1.5362318840579723e1 3.6125270746195093e0 3.6125270746195093e0
-1.768115942028986e1 1.5362318840579723e1 3.4979930673917936e0 3.4979930673917936e0
-1.7101449275362324e1 1.5362318840579723e1 3.386222815431623e0 3.386222815431623e0
-1.652173913043479e1 1.5362318840579723e1 3.2771792463636262e0 3.2771792463636262e0
-1.5942028985507251e1 1.5362318840579723e1 3.1708235333181714e0 3.1708235333181714e0
-1.5362318840579714e1 1.5362318840579723e1 3.0671151827828536e0 3.0671151827828536e0
-1.4782608695652177e1 1.5362318840579723e1 2.9660121719237833e0 2.9660121719237833e0
-1.420289855072464e1 1.5362318840579723e1 2.8674711454146466e0 2.8674711454146466e0
-1.3623188405797103e1 1.5362318840579723e1 2.771447682824971e0 2.771447682824971e0
-1.3043478260869566e1 1.5362318840579723e1 2.677896648442985e0 2.677896648442985e0
-1.246376811594203e1 1.5362318840579723e1 2.586772635905616e0 2.586772635905616e0
-1.1884057971014492e1 1.5362318840579723e1 2.4980305200037165e0 2.4980305200037165e0
-1.1304347826086955e1 1.5362318840579723e1 2.4116261273111634e0 2.4116261273111634e0
-1.0724637681159418e1 1.5362318840579723e1 2.327517035603888e0 2.327517035603888e0
-1.0144927536231881e1 1.5362318840579723e1 2.2456635091168424e0 2.2456635091168424e0
-9.565217391304344e0 1.5362318840579723e1 2.166029572257709e0 2.166029572257709e0
-8.985507246376807e0 1.5362318840579723e1 2.0885842182095575e0 2.0885842182095575e0
-8.40579710144927e0 1.5362318840579723e1 2.0133027407411914e0 2.0133027407411914e0
-7.826086956521734e0 1.5362318840579723e1 1.9401681674722344e0 1.9401681674722344e0
-7.246376811594198e0 1.5362318840579723e1 1.8691727609891804e0 1.8691727609891804e0
-6.666666666666662e0 1.5362318840579723e1 1.8003195410432018e0 1.8003195410432018e0
-6.0869565217391255e0 1.5362318840579723e1 1.7336237673948178e0 1.7336237673948178e0
-5.507246376811589e0 1.5362318840579723e1 1.669114309902234e0 1.669114309902234e0
-4.927536231884053e0 1.5362318840579723e1 1.6068348217401163e0 1.6068348217401163e0
-4.347826086956517e0 1.5362318840579723e1 1.5468446250096002e0 1.5468446250096002e0
-3.768115942028981e0 1.5362318840579723e1 1.4892192173586667e0 1.4892192173586667e0
-3.188405797101445e0 1.5362318840579723e1 1.4340503152658246e0 1.4340503152658246e0
-2.6086956521739086e0 1.5362318840579723e1 1.3814453654824816e0 1.3814453654824816e0
-2.0289855072463725e0 1.5362318840579723e1 1.3315264809957679e0 1.3315264809957679e0
-1.4492753623188364e0 1.5362318840579723e1 1.2844287907729433e0 1.2844287907729433e0
-8.695652173913001e-1 1.5362318840579723e1 1.2402982311572932e0 1.2402982311572932e0
-2.8985507246376385e-1 1.5362318840579723e1 1.199288847560932e0 1.199288847560932e0
2.898550724637724e-1 1.5362318840579723e1 1.1615597136657048e0 1.1615597136657048e0
8.695652173913087e-1 1.5362318840579723e1 1.1272716071119817e0 1.1272716071119817e0
1.4492753623188448e0 1.5362318840579723e1 1.0965836015816075e0 1.0965836015816075e0
2.028985507246381e0 1.5362318840579723e1 1.0696497424866973e0 1.0696497424866973e0
2.608695652173917e0 1.5362318840579723e1 1.046615966170536e0 1.046615966170536e0
3.188405797101453e0 1.5362318840579723e1 1.0276174016003836e0 1.0276174016003836e0
3.7681159420289894e0 1.5362318840579723e1 1.0127761617633704e0 1.0127761617633704e0
4.347826086956526e0 1.5362318840579723e1 1.0021996934109032e0 1.0021996934109032e0
4.927536231884062e0 1.5362318840579723e1 9.959797130214921e-1 9.959797130214921e-1
5.507246376811598e0 1.5362318840579723e1 9.941917182431169e-1 9.941917182431169e-1
6.086956521739134e0 1.5362318840579723e1 9.968950311769144e-1 9.968950311769144e-1
6.6666666666666705e0 1.5362318840579723e1 1.0041333049975498e0 1.0041333049975498e0
7.246376811594207e0 1.5362318840579723e1 1.0159354095632285e0 1.0159354095632285e0
7.826086956521743e0 1.5362318840579723e1 1.0323166046344692e0 1.0323166046344692e0
8.405797101449279e0 1.5362318840579723e1 1.0532799099624461e0 1.0532799099624461e0
8.985507246376816e0 1.5362318840579723e1 1.0788175881336517e0 1.0788175881336517e0
9.565217391304353e0 1.5362318840579723e1 1.1089126667677098e0 1.1089126667677098e0
1.014492753623189e1 1.5362318840579723e1 1.1435404396334239e0 1.1435404396334239e0
1.0724637681159427e1 1.5362318840579723e1 1.182669899913865e0 1.182669899913865e0
1.1304347826086964e1 1.5362318840579723e1 1.2262650720167132e0 1.2262650720167132e0
1.1884057971014501e1 1.5362318840579723e1 1.2742862201769225e0 1.2742862201769225e0
1.2463768115942038e1 1.5362318840579723e1 1.3266909221704235e0 1.3266909221704235e0
1.3043478260869575e1 1.5362318840579723e1 1.3834350045710933e0 1.3834350045710933e0
1.3623188405797112e1 1.5362318840579723e1 1.444473342169783e0 1.444473342169783e0
1.420289855072465e1 1.5362318840579723e1 1.5097605286034224e0 1.5097605286034224e0
1.4782608695652186e1 1.5362318840579723e1 1.579251428160239e0 1.579251428160239e0
1.5362318840579723e1 1.5362318840579723e1 1.65290162040976e0 1.65290162040976e0
1.594202898550726e1 1.5362318840579723e1 1.7306677500256709e0 1.7306677500256709e0
1.6521739130434796e1 1.5362318840579723e1 1.812507794174083e0 1.812507794174083e0
1.710144927536233e1 1.5362318840579723e1 1.8983812593425906e0 1.8983812593425906e0
1.7681159420289866e1 1.5362318840579723e1 1.9882493186615628e0 1.9882493186615628e0
1.82608695652174e1 1.5362318840579723e1 2.0820748997556286e0 2.0820748997556286e0
1.8840579710144937e1 1.5362318840579723e1 2.1798227320636863e0 2.1798227320636863e0
1.9420289855072472e1 1.5362318840579723e1 2.2814593614544383e0 2.2814593614544383e0
2.0e1 1.5362318840579723e1 2.386953138892327e0 2.386953138892327e0

-2.0e1 1.594202898550726e1 4.052714680469682e0 4.052714680469682e0
-1.9420289855072465e1 1.594202898550726e1 3.9294080284582336e0 3.9294080284582336e0
-1.884057971014493e1 1.594202898550726e1 3.8089649453145062e0 3.8089649453145062e0
-1.8260869565217394e1 1.594202898550726e1 3.6913551704742034e0 3.6913551704742034e0
-1.768115942028986e1 1.594202898550726e1 3.576546877277356e0 3.576546877277356e0
-1.7101449275362324e1 1.594202898550726e1 3.4645066890670684e0 3.4645066890670684e0
-1.652173913043479e1 1.594202898550726e1 3.355199722316947e0 3.355199722316947e0
-1.5942028985507251e1 1.594202898550726e1 3.2485896629340827e0 3.2485896629340827e0
-1.5362318840579714e1 1.594202898550726e1 3.144638882712853e0 3.144638882712853e0
-1.4782608695652177e1 1.594202898550726e1 3.0433086037312456e0 3.0433086037312456e0
-1.420289855072464e1 1.594202898550726e1 2.9445591192331495e0 2.9445591192331495e0
-1.3623188405797103e1 1.594202898550726e1 2.848350080155137e0 2.848350080155137e0
-1.3043478260869566e1 1.594202898550726e1 2.7546408568399157e0 2.7546408568399157e0
-1.246376811594203e1 1.594202898550726e1 2.6633909855111746e0 2.6633909855111746e0
-1.1884057971014492e1 1.594202898550726e1 2.574560708620538e0 2.574560708620538e0
-1.1304347826086955e1 1.594202898550726e1 2.488111617047485e0 2.488111617047485e0
-1.0724637681159418e1 1.594202898550726e1 2.40400740015086e0 2.40400740015086e0
-1.0144927536231881e1 1.594202898550726e1 2.3222147066439067e0 2.3222147066439067e0
-9.565217391304344e0 1.594202898550726e1 2.24270411501585e0 2.24270411501585e0
-8.985507246376807e0 1.594202898550726e1 2.1654512066166136e0 2.1654512066166136e0
-8.40579710144927e0 1.594202898550726e1 2.0904377275014983e0 2.0904377275014983e0
-7.826086956521734e0 1.594202898550726e1 2.01765281676838e0 2.01765281676838e0
-7.246376811594198e0 1.594202898550726e1 1.9470942696530023e0 1.9470942696530023e0
-6.666666666666662e0 1.594202898550726e1 1.8787697935384704e0 1.8787697935384704e0
-6.0869565217391255e0 1.594202898550726e1 1.8126982049936042e0 1.8126982049936042e0
-5.507246376811589e0 1.594202898550726e1 1.7489105069463367e0 1.7489105069463367e0
-4.927536231884053e0 1.594202898550726e1 1.6874507783056787e0 1.6874507783056787e0
-4.347826086956517e0 1.594202898550726e1 1.6283768050779748e0 1.6283768050779748e0
-3.768115942028981e0 1.594202898550726e1 1.5717603835656022e0 1.5717603835656022e0
-3.188405797101445e0 1.594202898550726e1 1.5176872336469023e0 1.5176872336469023e0
-2.6086956521739086e0 1.594202898550726e1 1.466256474012664e0 1.466256474012664e0
-2.0289855072463725e0 1.594202898550726e1 1.4175796314907623e0 1.4175796314907623e0
-1.4492753623188364e0 1.594202898550726e1 1.3717791822954084e0 1.3717791822954084e0
-8.695652173913001e-1 1.594202898550726e1 1.3289866523701217e0 1.3289866523701217e0
-2.8985507246376385e-1 1.594202898550726e1 1.2893403343564478e0 1.2893403343564478e0
2.898550724637724e-1 1.594202898550726e1 1.252982707021418e0 1.252982707021418e0
8.695652173913087e-1 1.594202898550726e1 1.2200576660503821e0 1.2200576660503821e0
1.4492753623188448e0 1.594202898550726e1 1.1907076902103717e0 1.1907076902103717e0
2.028985507246381e0 1.594202898550726e1 1.1650710721429323e0 1.1650710721429323e0
2.608695652173917e0 1.594202898550726e1 1.1432793377915829e0 1.1432793377915829e0
3.188405797101453e0 1.594202898550726e1 1.1254549633705349e0 1.1254549633705349e0
3.7681159420289894e0 1.594202898550726e1 1.1117094757076638e0 1.1117094757076638e0
4.347826086956526e0 1.594202898550726e1 1.1021419934937577e0 1.1021419934937577e0
4.927536231884062e0 1.594202898550726e1 1.096838236607159e0 1.096838236607159e0
5.507246376811598e0 1.594202898550726e1 1.0958700013502436e0 1.0958700013502436e0
6.086956521739134e0 1.594202898550726e1 1.0992950737293572e0 1.0992950737293572e0
6.6666666666666705e0 1.594202898550726e1 1.1071575326535101e0 1.1071575326535101e0
7.246376811594207e0 1.594202898550726e1 1.1194883810506355e0 1.1194883810506355e0
7.826086956521743e0 1.594202898550726e1 1.1363064354895527e0 1.1363064354895527e0
8.405797101449279e0 1.594202898550726e1 1.157619403353368e0 1.157619403353368e0
8.985507246376816e0 1.594202898550726e1 1.1834250798778243e0 1.1834250798778243e0
9.565217391304353e0 1.594202898550726e1 1.213712604160798e0 1.213712604160798e0
1.014492753623189e1 1.594202898550726e1 1.2484637222575894e0 1.2484637222575894e0
1.0724637681159427e1 1.594202898550726e1 1.2876540155181218e0 1.2876540155181218e0
1.1304347826086964e1 1.594202898550726e1 1.3312540624316211e0 1.3312540624316211e0
1.1884057971014501e1 1.594202898550726e1 1.3792305117113302e0 1.3792305117113302e0
1.2463768115942038e1 1.594202898550726e1 1.4315470527160943e0 1.4315470527160943e0
1.3043478260869575e1 1.594202898550726e1 1.4881652763253914e0 1.4881652763253914e0
1.3623188405797112e1 1.594202898550726e1 1.549045424990846e0 1.549045424990846e0
1.420289855072465e1 1.594202898550726e1 1.6141470349361486e0 1.6141470349361486e0
1.4782608695652186e1 1.594202898550726e1 1.6834294765040054e0 1.6834294765040054e0
1.5362318840579723e1 1.594202898550726e1 1.7568524006309891e0 1.7568524006309891e0
1.594202898550726e1 1.594202898550726e1 1.834376100560989e0 1.834376100560989e0
1.6521739130434796e1 1.594202898550726e1 1.915961798371991e0 1.915961798371991e0
1.710144927536233e1 1.594202898550726e1 2.001571865858375e0 2.001571865858375e0
1.7681159420289866e1 1.594202898550726e1 2.0911699889272297e0 2.0911699889272297e0
1.82608695652174e1 1.594202898550726e1 2.1847212840521633e0 2.1847212840521633e0
1.8840579710144937e1 1.594202898550726e1 2.2821923745762795e0 2.2821923745762795e0
1.9420289855072472e1 1.594202898550726e1 2.383551433839609e0 2.383551433839609e0
2.0e1 1.594202898550726e1 2.488768201277853e0 2.488768201277853e0

-2.0e1 1.6521739130434796e1 4.135801071097791e0 4.135801071097791e0
-1.9420289855072465e1 1.6521739130434796e1 4.012236367369891e0 4.012236367369891e0
-1.884057971014493e1 1.6521739130434796e1 3.891536243399598e0 3.891536243399598e0
-1.8260869565217394e1 1.6521739130434796e1 3.7736718849838873e0 3.7736718849838873e0
-1.768115942028986e1 1.6521739130434796e1 3.65861313772462e0 3.65861313772462e0
-1.7101449275362324e1 1.6521739130434796e1 3.5463285461444256e0 3.5463285461444256e0
-1.652173913043479e1 1.6521739130434796e1 3.4367854201279493e0 3.4367854201279493e0
-1.5942028985507251e1 1.6521739130434796e1 3.329949934177561e0 3.329949934177561e0
-1.5362318840579714e1 1.6521739130434796e1 3.2257872655850455e0 3.2257872655850455e0
-1.4782608695652177e1 1.6521739130434796e1 3.1242617781843838e0 3.1242617781843838e0
-1.420289855072464e1 1.6521739130434796e1 3.025337258814566e0 3.025337258814566e0
-1.3623188405797103e1 1.6521739130434796e1 2.928977213919212e0 2.928977213919212e0
-1.3043478260869566e1 1.6521739130434796e1 2.8351452337586065e0 2.8351452337586065e0
-1.246376811594203e1 1.6521739130434796e1 2.743805431408939e0 2.743805431408939e0
-1.1884057971014492e1 1.6521739130434796e1 2.6549229629561486e0 2.6549229629561486e0
-1.1304347826086955e1 1.6521739130434796e1 2.5684646339284756e0 2.5684646339284756e0
-1.0724637681159418e1 1.6521739130434796e1 2.4843995949175075e0 2.4843995949175075e0
-1.0144927536231881e1 1.6521739130434796e1 2.402700126383999e0 2.402700126383999e0
-9.565217391304344e0 1.6521739130434796e1 2.3233425087269612e0 2.3233425087269612e0
-8.985507246376807e0 1.6521739130434796e1 2.246307968754136e0 2.246307968754136e0
-8.40579710144927e0 1.6521739130434796e1 2.1715836877449184e0 2.1715836877449184e0
-7.826086956521734e0 1.6521739130434796e1 2.0991638494649436e0 2.0991638494649436e0
-7.246376811594198e0 1.6521739130434796e1 2.029050699033817e0 2.029050699033817e0
-6.666666666666662e0 1.6521739130434796e1 1.9612555758850607e0 1.9612555758850607e0
-6.0869565217391255e0 1.6521739130434796e1 1.8957998767857698e0 1.8957998767857698e0
-5.507246376811589e0 1.6521739130434796e1 1.8327158987620609e0 1.8327158987620609e0
-4.927536231884053e0 1.6521739130434796e1 1.7720475076874633e0 1.7720475076874633e0
-4.347826086956517e0 1.6521739130434796e1 1.713850577162443e0 1.713850577162443e0
-3.768115942028981e0 1.6521739130434796e1 1.6581931450026297e0 1.6581931450026297e0
-3.188405797101445e0 1.6521739130434796e1 1.6051552418067792e0 1.6051552418067792e0
-2.6086956521739086e0 1.6521739130434796e1 1.5548283579720672e0 1.5548283579720672e0
-2.0289855072463725e0 1.6521739130434796e1 1.507314531938982e0 1.507314531938982e0
-1.4492753623188364e0 1.6521739130434796e1 1.4627250625646673e0 1.4627250625646673e0
-8.695652173913001e-1 1.6521739130434796e1 1.4211788709299487e0 1.4211788709299487e0
-2.8985507246376385e-1 1.6521739130434796e1 1.3828005596720068e0 1.3828005596720068e0
2.898550724637724e-1 1.6521739130434796e1 1.3477182388997255e0 1.3477182388997255e0
8.695652173913087e-1 1.6521739130434796e1 1.3160612046844213e0 1.3160612046844213e0
1.4492753623188448e0 1.6521739130434796e1 1.2879575671349794e0 1.2879575671349794e0
2.028985507246381e0 1.6521739130434796e1 1.2635319288885791e0 1.2635319288885791e0
2.608695652173917e0 1.6521739130434796e1 1.242903211026046e0 1.242903211026046e0
3.188405797101453e0 1.6521739130434796e1 1.2261827124045248e0 1.2261827124045248e0
3.7681159420289894e0 1.6521739130434796e1 1.2134724714645027e0 1.2134724714645027e0
4.347826086956526e0 1.6521739130434796e1 1.204863978603156e0 1.204863978603156e0
4.927536231884062e0 1.6521739130434796e1 1.2004372644192407e0 1.2004372644192407e0
5.507246376811598e0 1.6521739130434796e1 1.2002603667283858e0 1.2002603667283858e0
6.086956521739134e0 1.6521739130434796e1 1.204389159131058e0 1.204389159131058e0
6.6666666666666705e0 1.6521739130434796e1 1.2128675075007864e0 1.2128675075007864e0
7.246376811594207e0 1.6521739130434796e1 1.2257277088636873e0 1.2257277088636873e0
7.826086956521743e0 1.6521739130434796e1 1.2429911599868557e0 1.2429911599868557e0
8.405797101449279e0 1.6521739130434796e1 1.2646692003038145e0 1.2646692003038145e0
8.985507246376816e0 1.6521739130434796e1 1.2907640749341687e0 1.2907640749341687e0
9.565217391304353e0 1.6521739130434796e1 1.3212699676435533e0 1.3212699676435533e0
1.014492753623189e1 1.6521739130434796e1 1.3561740597113627e0 1.3561740597113627e0
1.0724637681159427e1 1.6521739130434796e1 1.3954575779453406e0 1.3954575779453406e0
1.1304347826086964e1 1.6521739130434796e1 1.4390968027444964e0 1.4390968027444964e0
1.1884057971014501e1 1.6521739130434796e1 1.487064014569586e0 1.487064014569586e0
1.2463768115942038e1 1.6521739130434796e1 1.5393283640121962e0 1.5393283640121962e0
1.3043478260869575e1 1.6521739130434796e1 1.5958566566005667e0 1.5958566566005667e0
1.3623188405797112e1 1.6521739130434796e1 1.6566140484206384e0 1.6566140484206384e0
1.420289855072465e1 1.6521739130434796e1 1.7215646525485986e0 1.7215646525485986e0
1.4782608695652186e1 1.6521739130434796e1 1.790672059244734e0 1.790672059244734e0
1.5362318840579723e1 1.6521739130434796e1 1.8638997749526633e0 1.8638997749526633e0
1.594202898550726e1 1.6521739130434796e1 1.9412115865113764e0 1.9412115865113764e0
1.6521739130434796e1 1.6521739130434796e1 2.0225718577548557e0 2.0225718577548557e0
1.710144927536233e1 1.6521739130434796e1 2.1079457659748844e0 2.1079457659748844e0
1.7681159420289866e1 1.6521739130434796e1 2.1972994856738324e0 2.1972994856738324e0
1.82608695652174e1 1.6521739130434796e1 2.2906003267363464e0 2.2906003267363464e0
1.8840579710144937e1 1.6521739130434796e1 2.3878168336850547e0 2.3878168336850547e0
1.9420289855072472e1 1.6521739130434796e1 2.488918852121819e0 2.488918852121819e0
2.0e1 1.6521739130434796e1 2.593877567843612e0 2.593877567843612e0

-2.0e1 1.710144927536233e1 4.222331425036883e0 4.222331425036883e0
-1.9420289855072465e1 1.710144927536233e1 4.098527392151232e0 4.098527392151232e0
-1.884057971014493e1 1.710144927536233e1 3.977590369742103e0 3.977590369742103e0
-1.8260869565217394e1 1.710144927536233e1 3.859493025396369e0 3.859493025396369e0
-1.768115942028986e1 1.710144927536233e1 3.74420689772384e0 3.74420689772384e0
-1.7101449275362324e1 1.710144927536233e1 3.6317024543644543e0 3.6317024543644543e0
-1.652173913043479e1 1.710144927536233e1 3.5219491769890094e0 3.5219491769890094e0
-1.5942028985507251e1 1.710144927536233e1 3.414915678110841e0 3.414915678110841e0
-1.5362318840579714e1 1.710144927536233e1 3.31056985495252e0 3.31056985495252e0
-1.4782608695652177e1 1.710144927536233e1 3.2088790859647456e0 3.2088790859647456e0
-1.420289855072464e1 1.710144927536233e1 3.1098104758272984e0 3.1098104758272984e0
-1.3623188405797103e1 1.710144927536233e1 3.013331154815676e0 3.013331154815676e0
-1.3043478260869566e1 1.710144927536233e1 2.919408638221567e0 2.919408638221567e0
-1.246376811594203e1 1.710144927536233e1 2.8280112509887374e0 2.8280112509887374e0
-1.1884057971014492e1 1.710144927536233e1 2.739108621777383e0 2.739108621777383e0
-1.1304347826086955e1 1.710144927536233e1 2.6526722492039507e0 2.6526722492039507e0
-1.0724637681159418e1 1.710144927536233e1 2.568676140926802e0 2.568676140926802e0
-1.0144927536231881e1 1.710144927536233e1 2.4870975234808395e0 2.4870975234808395e0
-9.565217391304344e0 1.710144927536233e1 2.4079176172537355e0 2.4079176172537355e0
-8.985507246376807e0 1.710144927536233e1 2.3311224667350294e0 2.3311224667350294e0
-8.40579710144927e0 1.710144927536233e1 2.256703811214728e0 2.256703811214728e0
-7.826086956521734e0 1.710144927536233e1 2.1846599756044602e0 2.1846599756044602e0
-7.246376811594198e0 1.710144927536233e1 2.1149967552511444e0 2.1149967552511444e0
-6.666666666666662e0 1.710144927536233e1 2.047728262877723e0 2.047728262877723e0
-6.0869565217391255e0 1.710144927536233e1 1.9828777006033103e0 1.9828777006033103e0
-5.507246376811589e0 1.710144927536233e1 1.9204780159529318e0 1.9204780159529318e0
-4.927536231884053e0 1.710144927536233e1 1.860572398514998e0 1.860572398514998e0
-4.347826086956517e0 1.710144927536233e1 1.8032145740926506e0 1.8032145740926506e0
-3.768115942028981e0 1.710144927536233e1 1.748468856388434e0 1.748468856388434e0
-3.188405797101445e0 1.710144927536233e1 1.6964099228406284e0 1.6964099228406284e0
-2.6086956521739086e0 1.710144927536233e1 1.6471222912887193e0 1.6471222912887193e0
-2.0289855072463725e0 1.710144927536233e1 1.6006994874103226e0 1.6006994874103226e0
-1.4492753623188364e0 1.710144927536233e1 1.5572429086542563e0 1.5572429086542563e0
-8.695652173913001e-1 1.710144927536233e1 1.5168604076053527e0 1.5168604076053527e0
-2.8985507246376385e-1 1.710144927536233e1 1.4796646349474063e0 1.4796646349474063e0
2.898550724637724e-1 1.710144927536233e1 1.445771197860831e0 1.445771197860831e0
8.695652173913087e-1 1.710144927536233e1 1.415296702245523e0 1.415296702245523e0
1.4492753623188448e0 1.710144927536233e1 1.3883567552818954e0 1.3883567552818954e0
2.028985507246381e0 1.710144927536233e1 1.3650640076537435e0 1.3650640076537435e0
2.608695652173917e0 1.710144927536233e1 1.3455263119458991e0 1.3455263119458991e0
3.188405797101453e0 1.710144927536233e1 1.3298450656071803e0 1.3298450656071803e0
3.7681159420289894e0 1.710144927536233e1 1.3181137943152035e0 1.3181137943152035e0
4.347826086956526e0 1.710144927536233e1 1.3104170159094535e0 1.3104170159094535e0
4.927536231884062e0 1.710144927536233e1 1.3068294078282112e0 1.3068294078282112e0
5.507246376811598e0 1.710144927536233e1 1.30741528377402e0 1.30741528377402e0
6.086956521739134e0 1.710144927536233e1 1.3122283695500228e0 1.3122283695500228e0
6.6666666666666705e0 1.710144927536233e1 1.321311854744629e0 1.321311854744629e0
7.246376811594207e0 1.710144927536233e1 1.3346986868828652e0 1.3346986868828652e0
7.826086956521743e0 1.710144927536233e1 1.352412068083844e0 1.352412068083844e0
8.405797101449279e0 1.710144927536233e1 1.3744661110705099e0 1.3744661110705099e0
8.985507246376816e0 1.710144927536233e1 1.4008666111897798e0 1.4008666111897798e0
9.565217391304353e0 1.710144927536233e1 1.4316118933532838e0 1.4316118933532838e0
1.014492753623189e1 1.710144927536233e1 1.4666936968510278e0 1.4666936968510278e0
1.0724637681159427e1 1.710144927536233e1 1.5060980661725514e0 1.5060980661725514e0
1.1304347826086964e1 1.710144927536233e1 1.549806221705527e0 1.549806221705527e0
1.1884057971014501e1 1.710144927536233e1 1.597795389984857e0 1.597795389984857e0
1.2463768115942038e1 1.710144927536233e1 1.6500395786689026e0 1.6500395786689026e0
1.3043478260869575e1 1.710144927536233e1 1.7065102863741117e0 1.7065102863741117e0
1.3623188405797112e1 1.710144927536233e1 1.7671771417606794e0 1.7671771417606794e0
1.420289855072465e1 1.710144927536233e1 1.832008469772371e0 1.832008469772371e0
1.4782608695652186e1 1.710144927536233e1 1.9009717857008774e0 1.9009717857008774e0
1.5362318840579723e1 1.710144927536233e1 1.974034219821694e0 1.974034219821694e0
1.594202898550726e1 1.710144927536233e1 2.051162876814602e0 2.051162876814602e0
1.6521739130434796e1 1.710144927536233e1 2.1323251351303005e0 2.1323251351303005e0
1.710144927536233e1 1.710144927536233e1 2.2174888919913607e0 2.2174888919913607e0
1.7681159420289866e1 1.710144927536233e1 2.306622759911117e0 2.306622759911117e0
1.82608695652174e1 1.710144927536233e1 2.3996962205603696e0 2.3996962205603696e0
1.8840579710144937e1 1.710144927536233e1 2.4966797415790545e0 2.4966797415790545e0
1.9420289855072472e1 1.710144927536233e1 2.5975448615769823e0 2.5975448615769823e0
2.0e1 1.710144927536233e1 2.702264248141024e0 2.702264248141024e0

-2.0e1 1.7681159420289866e1 4.312320766701785e0 4.312320766701785e0
-1.9420289855072465e1 1.7681159420289866e1 4.188295766240562e0 4.188295766240562e0
-1.884057971014493e1 1.7681159420289866e1 4.067141478037791e0 4.067141478037791e0
-1.8260869565217394e1 1.7681159420289866e1 3.948832067257111e0 3.948832067257111e0
-1.768115942028986e1 1.7681159420289866e1 3.8333407656435967e0 3.8333407656435967e0
-1.7101449275362324e1 1.7681159420289866e1 3.720639944644943e0 3.720639944644943e0
-1.652173913043479e1 1.7681159420289866e1 3.610701214706561e0 3.610701214706561e0
-1.5942028985507251e1 1.7681159420289866e1 3.503495554899481e0 3.503495554899481e0
-1.5362318840579714e1 1.7681159420289866e1 3.398993477311122e0 3.398993477311122e0
-1.4782608695652177e1 1.7681159420289866e1 3.297165230811892e0 3.297165230811892e0
-1.420289855072464e1 1.7681159420289866e1 3.1979810488633906e0 3.1979810488633906e0
-1.3623188405797103e1 1.7681159420289866e1 3.101411445907099e0 3.101411445907099e0
-1.3043478260869566e1 1.7681159420289866e1 3.0074275665076327e0 3.0074275665076327e0
-1.246376811594203e1 1.7681159420289866e1 2.9160015907577606e0 2.9160015907577606e0
-1.1884057971014492e1 1.7681159420289866e1 2.827107198414827e0 2.827107198414827e0
-1.1304347826086955e1 1.7681159420289866e1 2.7407200927623907e0 2.7407200927623907e0
-1.0724637681159418e1 1.7681159420289866e1 2.656818583216177e0 2.656818583216177e0
-1.0144927536231881e1 1.7681159420289866e1 2.575384223175584e0 2.575384223175584e0
-9.565217391304344e0 1.7681159420289866e1 2.49640249654407e0 2.49640249654407e0
-8.985507246376807e0 1.7681159420289866e1 2.4198635427277644e0 2.4198635427277644e0
-8.40579710144927e0 1.7681159420289866e1 2.345762905850388e0 2.345762905850388e0
-7.826086956521734e0 1.7681159420289866e1 2.2741022895414877e0 2.2741022895414877e0
-7.246376811594198e0 1.7681159420289866e1 2.2048902941904576e0 2.2048902941904576e0
-6.666666666666662e0 1.7681159420289866e1 2.1381431093205374e0 2.1381431093205374e0
-6.0869565217391255e0 1.7681159420289866e1 2.073885130112754e0 2.073885130112754e0
-5.507246376811589e0 1.7681159420289866e1 2.0121494645469493e0 2.0121494645469493e0
-4.927536231884053e0 1.7681159420289866e1 1.952978296599493e0 1.952978296599493e0
-4.347826086956517e0 1.7681159420289866e1 1.8964230718956572e0 1.8964230718956572e0
-3.768115942028981e0 1.7681159420289866e1 1.8425444755247213e0 1.8425444755247213e0
-3.188405797101445e0 1.7681159420289866e1 1.7914121775994767e0 1.7914121775994767e0
-2.6086956521739086e0 1.7681159420289866e1 1.7431043305711484e0 1.7431043305711484e0
-2.0289855072463725e0 1.7681159420289866e1 1.697706813018884e0 1.697706813018884e0
-1.4492753623188364e0 1.7681159420289866e1 1.6553122270529184e0 1.6553122270529184e0
-8.695652173913001e-1 1.7681159420289866e1 1.6160186697648025e0 1.6160186697648025e0
-2.8985507246376385e-1 1.7681159420289866e1 1.579928312282991e0 1.579928312282991e0
2.898550724637724e-1 1.7681159420289866e1 1.547145831804389e0 1.547145831804389e0
8.695652173913087e-1 1.7681159420289866e1 1.5177767513652156e0 1.5177767513652156e0
1.4492753623188448e0 1.7681159420289866e1 1.4919257481623758e0 1.4919257481623758e0
2.028985507246381e0 1.7681159420289866e1 1.4696949933243244e0 1.4696949933243244e0
2.608695652173917e0 1.7681159420289866e1 1.4511825839426125e0 1.4511825839426125e0
3.188405797101453e0 1.7681159420289866e1 1.4364811221274747e0 1.4364811221274747e0
3.7681159420289894e0 1.7681159420289866e1 1.425676486458059e0 1.425676486458059e0
4.347826086956526e0 1.7681159420289866e1 1.4188468293855896e0 1.4188468293855896e0
4.927536231884062e0 1.7681159420289866e1 1.4160618210228586e0 1.4160618210228586e0
5.507246376811598e0 1.7681159420289866e1 1.4173821464591452e0 1.4173821464591452e0
6.086956521739134e0 1.7681159420289866e1 1.4228592513197216e0 1.4228592513197216e0
6.6666666666666705e0 1.7681159420289866e1 1.4325353195809574e0 1.4325353195809574e0
7.246376811594207e0 1.7681159420289866e1 1.4464434592226945e0 1.4464434592226945e0
7.826086956521743e0 1.7681159420289866e1 1.464608065425959e0 1.464608065425959e0
8.405797101449279e0 1.7681159420289866e1 1.4870453277139926e0 1.4870453277139926e0
8.985507246376816e0 1.7681159420289866e1 1.5137638464761876e0 1.5137638464761876e0
9.565217391304353e0 1.7681159420289866e1 1.5447653253420919e0 1.5447653253420919e0
1.014492753623189e1 1.7681159420289866e1 1.5800453084354258e0 1.5800453084354258e0
1.0724637681159427e1 1.7681159420289866e1 1.619593935162319e0 1.619593935162319e0
1.1304347826086964e1 1.7681159420289866e1 1.6633966894262298e0 1.6633966894262298e0
1.1884057971014501e1 1.7681159420289866e1 1.7114351246265551e0 1.7114351246265551e0
1.2463768115942038e1 1.7681159420289866e1 1.763687550179022e0 1.763687550179022e0
1.3043478260869575e1 1.7681159420289866e1 1.8201296693671882e0 1.8201296693671882e0
1.3623188405797112e1 1.7681159420289866e1 1.8807351619483985e0 1.8807351619483985e0
1.420289855072465e1 1.7681159420289866e1 1.9454762080154224e0 1.9454762080154224e0
1.4782608695652186e1 1.7681159420289866e1 2.014323952132874e0 2.014323952132874e0
1.5362318840579723e1 1.7681159420289866e1 2.0872489087422337e0 2.0872489087422337e0
1.594202898550726e1 1.7681159420289866e1 2.1642213113051048e0 2.1642213113051048e0
1.6521739130434796e1 1.7681159420289866e1 2.245211408691891e0 2.245211408691891e0
1.710144927536233e1 1.7681159420289866e1 2.3301897129900144e0 2.3301897129900144e0
1.7681159420289866e1 1.7681159420289866e1 2.419127203270503e0 2.419127203270503e0
1.82608695652174e1 1.7681159420289866e1 2.51199548997877e0 2.51199548997877e0
1.8840579710144937e1 1.7681159420289866e1 2.6087669445625083e0 2.6087669445625083e0
1.9420289855072472e1 1.7681159420289866e1 2.7094147987667947e0 2.7094147987667947e0
2.0e1 1.7681159420289866e1 2.8139132177552653e0 2.8139132177552653e0

-2.0e1 1.82608695652174e1 4.405782280317541e0 4.405782280317541e0
-1.9420289855072465e1 1.82608695652174e1 4.281554210037029e0 4.281554210037029e0
-1.884057971014493e1 1.82608695652174e1 4.160201680707482e0 4.160201680707482e0
-1.8260869565217394e1 1.82608695652174e1 4.0417003539653775e0 4.0417003539653775e0
-1.768115942028986e1 1.82608695652174e1 3.926025137459042e0 3.926025137459042e0
-1.7101449275362324e1 1.82608695652174e1 3.8131502696872897e0 3.8131502696872897e0
-1.652173913043479e1 1.82608695652174e1 3.7030494298292425e0 3.7030494298292425e0
-1.5942028985507251e1 1.82608695652174e1 3.5956958760982003e0 3.5956958760982003e0
-1.5362318840579714e1 1.82608695652174e1 3.491062616296979e0 3.491062616296979e0
-1.4782608695652177e1 1.82608695652174e1 3.389122614301237e0 3.389122614301237e0
-1.420289855072464e1 1.82608695652174e1 3.289849036115217e0 3.289849036115217e0
-1.3623188405797103e1 1.82608695652174e1 3.1932155388895733e0 3.1932155388895733e0
-1.3043478260869566e1 1.82608695652174e1 3.0991966058173968e0 3.0991966058173968e0
-1.246376811594203e1 1.82608695652174e1 3.0077679290827497e0 3.0077679290827497e0
-1.1884057971014492e1 1.82608695652174e1 2.918906841976527e0 2.918906841976527e0
-1.1304347826086955e1 1.82608695652174e1 2.8325927998714953e0 2.8325927998714953e0
-1.0724637681159418e1 1.82608695652174e1 2.7488079079260013e0 2.7488079079260013e0
-1.0144927536231881e1 1.82608695652174e1 2.667537491145027e0 2.667537491145027e0
-9.565217391304344e0 1.82608695652174e1 2.588770699774529e0 2.588770699774529e0
-8.985507246376807e0 1.82608695652174e1 2.512501139982177e0 2.512501139982177e0
-8.40579710144927e0 1.82608695652174e1 2.4387275164712228e0 2.4387275164712228e0
-7.826086956521734e0 1.82608695652174e1 2.367454270223781e0 2.367454270223781e0
-7.246376811594198e0 1.82608695652174e1 2.298692191172876e0 2.298692191172876e0
-6.666666666666662e0 1.82608695652174e1 2.2324589825142307e0 2.2324589825142307e0
-6.0869565217391255e0 1.82608695652174e1 2.1687797508939655e0 2.1687797508939655e0
-5.507246376811589e0 1.82608695652174e1 2.1076873951843806e0 2.1076873951843806e0
-4.927536231884053e0 1.82608695652174e1 2.049222866328837e0 2.049222866328837e0
-4.347826086956517e0 1.82608695652174e1 1.9934352721075534e0 1.9934352721075534e0
-3.768115942028981e0 1.82608695652174e1 1.940381803880149e0 1.940381803880149e0
-3.188405797101445e0 1.82608695652174e1 1.8901274675045756e0 1.8901274675045756e0
-2.6086956521739086e0 1.82608695652174e1 1.8427446076550802e0 1.8427446076550802e0
-2.0289855072463725e0 1.82608695652174e1 1.7983122234073414e0 1.7983122234073414e0
-1.4492753623188364e0 1.82608695652174e1 1.7569150827666595e0 1.7569150827666595e0
-8.695652173913001e-1 1.82608695652174e1 1.7186426541413489e0 1.7186426541413489e0
-2.8985507246376385e-1 1.82608695652174e1 1.6835878828313042e0 1.6835878828313042e0
2.898550724637724e-1 1.82608695652174e1 1.6518458495778567e0 1.6518458495778567e0
8.695652173913087e-1 1.82608695652174e1 1.62351235531045e0 1.62351235531045e0
1.4492753623188448e0 1.82608695652174e1 1.5986824807704159e0 1.5986824807704159e0
2.028985507246381e0 1.82608695652174e1 1.5774491712576484e0 1.5774491712576484e0
2.608695652173917e0 1.82608695652174e1 1.5599018951804617e0 1.5599018951804617e0
3.188405797101453e0 1.82608695652174e1 1.546125420544157e0 1.546125420544157e0
3.7681159420289894e0 1.82608695652174e1 1.5361987464244122e0 1.5361987464244122e0
4.347826086956526e0 1.82608695652174e1 1.5301942174954744e0 1.5301942174954744e0
4.927536231884062e0 1.82608695652174e1 1.5281768396152957e0 1.5281768396152957e0
5.507246376811598e0 1.82608695652174e1 1.5302038041434947e0 1.5302038041434947e0
6.086956521739134e0 1.82608695652174e1 1.5363242188602908e0 1.5363242188602908e0
6.6666666666666705e0 1.82608695652174e1 1.5465790347090453e0 1.5465790347090453e0
7.246376811594207e0 1.82608695652174e1 1.561001150562057e0 1.561001150562057e0
7.826086956521743e0 1.82608695652174e1 1.579615673065447e0 1.579615673065447e0
8.405797101449279e0 1.82608695652174e1 1.6024403054149388e0 1.6024403054149388e0
8.985507246376816e0 1.82608695652174e1 1.6294858375435564e0 1.6294858375435564e0
9.565217391304353e0 1.82608695652174e1 1.6607567104334147e0 1.6607567104334147e0
1.014492753623189e1 1.82608695652174e1 1.696251628787764e0 1.696251628787764e0
1.0724637681159427e1 1.82608695652174e1 1.7359641987742758e0 1.7359641987742758e0
1.1304347826086964e1 1.82608695652174e1 1.7798835706389056e0 1.7798835706389056e0
1.1884057971014501e1 1.82608695652174e1 1.827995069386636e0 1.827995069386636e0
1.2463768115942038e1 1.82608695652174e1 1.880280800175814e0 1.880280800175814e0
1.3043478260869575e1 1.82608695652174e1 1.9367202183792054e0 1.9367202183792054e0
1.3623188405797112e1 1.82608695652174e1 1.9972906572877052e0 1.9972906572877052e0
1.420289855072465e1 1.82608695652174e1 2.0619678090853766e0 2.0619678090853766e0
1.4782608695652186e1 1.82608695652174e1 2.130726156965309e0 2.130726156965309e0
1.5362318840579723e1 1.82608695652174e1 2.2035393580781584e0 2.2035393580781584e0
1.594202898550726e1 1.82608695652174e1 2.280380578428166e0 2.280380578428166e0
1.6521739130434796e1 1.82608695652174e1 2.361222781890991e0 2.361222781890991e0
1.710144927536233e1 1.82608695652174e1 2.446038976269449e0 2.446038976269449e0
1.7681159420289866e1 1.82608695652174e1 2.534802419776839e0 2.534802419776839e0
1.82608695652174e1 1.82608695652174e1 2.6274867915922844e0 2.6274867915922844e0
1.8840579710144937e1 1.82608695652174e1 2.7240663302145998e0 2.7240663302145998e0
1.9420289855072472e1 1.82608695652174e1 2.8245159432921096e0 2.8245159432921096e0
2.0e1 1.82608695652174e1 2.92881129246129e0 2.92881129246129e0

-2.0e1 1.8840579710144937e1 4.502727438083093e0 4.502727438083093e0
-1.9420289855072465e1 1.8840579710144937e1 4.3783136493676205e0 4.3783136493676205e0
-1.884057971014493e1 1.8840579710144937e1 4.256781219329797e0 4.256781219329797e0
-1.8260869565217394e1 1.8840579710144937e1 4.1381072906998995e0 4.1381072906998995e0
-1.768115942028986e1 1.8840579710144937e1 4.022268415469321e0 4.022268415469321e0
-1.7101449275362324e1 1.8840579710144937e1 3.9092406484422706e0 3.9092406484422706e0
-1.652173913043479e1 1.8840579710144937e1 3.798999664340242e0 3.798999664340242e0
-1.5942028985507251e1 1.8840579710144937e1 3.6915209014115655e0 3.6915209014115655e0
-1.5362318840579714e1 1.8840579710144937e1 3.586779734542438e0 3.586779734542438e0
-1.4782608695652177e1 1.8840579710144937e1 3.4847516808132717e0 3.4847516808132717e0
-1.420289855072464e1 1.8840579710144937e1 3.3854126402649793e0 3.3854126402649793e0
-1.3623188405797103e1 1.8840579710144937e1 3.288739174300415e0 3.288739174300415e0
-1.3043478260869566e1 1.8840579710144937e1 3.1947088236108185e0 3.1947088236108185e0
-1.246376811594203e1 1.8840579710144937e1 3.103300466749189e0 3.103300466749189e0
-1.1884057971014492e1 1.8840579710144937e1 3.0144947194375966e0 3.0144947194375966e0
-1.1304347826086955e1 1.8840579710144937e1 2.9282743733649363e0 2.9282743733649363e0
-1.0724637681159418e1 1.8840579710144937e1 2.8446248715873423e0 2.8446248715873423e0
-1.0144927536231881e1 1.8840579710144937e1 2.763534815683622e0 2.763534815683622e0
-9.565217391304344e0 1.8840579710144937e1 2.684996497563411e0 2.684996497563411e0
-8.985507246376807e0 1.8840579710144937e1 2.6090064463267217e0 2.6090064463267217e0
-8.40579710144927e0 1.8840579710144937e1 2.5355659779158173e0 2.5355659779158173e0
-7.826086956521734e0 1.8840579710144937e1 2.4646817326100128e0 2.4646817326100128e0
-7.246376811594198e0 1.8840579710144937e1 2.3963661828585443e0 2.3963661828585443e0
-6.666666666666662e0 1.8840579710144937e1 2.3306380917327014e0 2.3306380917327014e0
-6.0869565217391255e0 1.8840579710144937e1 2.267522900642663e0 2.267522900642663e0
-5.507246376811589e0 1.8840579710144937e1 2.2070530241589714e0 2.2070530241589714e0
-4.927536231884053e0 1.8840579710144937e1 2.1492680300478018e0 2.1492680300478018e0
-4.347826086956517e0 1.8840579710144937e1 2.094214684182482e0 2.094214684182482e0
-3.768115942028981e0 1.8840579710144937e1 2.041946842972674e0 2.041946842972674e0
-3.188405797101445e0 1.8840579710144937e1 1.9925251803994835e0 1.9925251803994835e0
-2.6086956521739086e0 1.8840579710144937e1 1.9460167425753228e0 1.9460167425753228e0
-2.0289855072463725e0 1.8840579710144937e1 1.9024943297346557e0 1.9024943297346557e0
-1.4492753623188364e0 1.8840579710144937e1 1.8620357133354841e0 1.8620357133354841e0
-8.695652173913001e-1 1.8840579710144937e1 1.82472270401651e0 1.82472270401651e0
-2.8985507246376385e-1 1.8840579710144937e1 1.790640093929994e0 1.790640093929994e0
2.898550724637724e-1 1.8840579710144937e1 1.7598745038435861e0 1.7598745038435861e0
8.695652173913087e-1 1.8840579710144937e1 1.7325131707997081e0 1.7325131707997081e0
1.4492753623188448e0 1.8840579710144937e1 1.7086427155660104e0 1.7086427155660104e0
2.028985507246381e0 1.8840579710144937e1 1.6883479302947528e0 1.6883479302947528e0
2.608695652173917e0 1.8840579710144937e1 1.6717106256246381e0 1.6717106256246381e0
3.188405797101453e0 1.8840579710144937e1 1.6588085730136681e0 1.6588085730136681e0
3.7681159420289894e0 1.8840579710144937e1 1.6497145726963063e0 1.6497145726963063e0
4.347826086956526e0 1.8840579710144937e1 1.6444956707849654e0 1.6444956707849654e0
4.927536231884062e0 1.8840579710144937e1 1.6432125412607503e0 1.6432125412607503e0
5.507246376811598e0 1.8840579710144937e1 1.645919040533323e0 1.645919040533323e0
6.086956521739134e0 1.8840579710144937e1 1.6526619344760127e0 1.6526619344760127e0
6.6666666666666705e0 1.8840579710144937e1 1.6634807908549936e0 1.6634807908549936e0
7.246376811594207e0 1.8840579710144937e1 1.6784080242408077e0 1.6784080242408077e0
7.826086956521743e0 1.8840579710144937e1 1.697469076043635e0 1.697469076043635e0
8.405797101449279e0 1.8840579710144937e1 1.720682709334763e0 1.720682709334763e0
8.985507246376816e0 1.8840579710144937e1 1.7480613965634306e0 1.7480613965634306e0
9.565217391304353e0 1.8840579710144937e1 1.779611778008951e0 1.779611778008951e0
1.014492753623189e1 1.8840579710144937e1 1.815335169613588e0 1.815335169613588e0
1.0724637681159427e1 1.8840579710144937e1 1.8552281004773534e0 1.8552281004773534e0
1.1304347826086964e1 1.8840579710144937e1 1.8992828625098843e0 1.8992828625098843e0
1.1884057971014501e1 1.8840579710144937e1 1.9474880572899855e0 1.9474880572899855e0
1.2463768115942038e1 1.8840579710144937e1 1.9998291278737936e0 1.9998291278737936e0
1.3043478260869575e1 1.8840579710144937e1 2.0562888659502025e0 2.0562888659502025e0
1.3623188405797112e1 1.8840579710144937e1 2.1168478872412835e0 2.1168478872412835e0
1.420289855072465e1 1.8840579710144937e1 2.1814850703000332e0 2.1814850703000332e0
1.4782608695652186e1 1.8840579710144937e1 2.250177955817694e0 2.250177955817694e0
1.5362318840579723e1 1.8840579710144937e1 2.3229031051971187e0 2.3229031051971187e0
1.594202898550726e1 1.8840579710144937e1 2.39963641847922e0 2.39963641847922e0
1.6521739130434796e1 1.8840579710144937e1 2.480353412744411e0 2.480353412744411e0
1.710144927536233e1 1.8840579710144937e1 2.5650294628788872e0 2.5650294628788872e0
1.7681159420289866e1 1.8840579710144937e1 2.6536400071309787e0 2.6536400071309787e0
1.82608695652174e1 1.8840579710144937e1 2.7461607202221825e0 2.7461607202221825e0
1.8840579710144937e1 1.8840579710144937e1 2.842567656956703e0 2.842567656956703e0
1.9420289855072472e1 1.8840579710144937e1 2.942837369325937e0 2.942837369325937e0
2.0e1 1.8840579710144937e1 3.0469470000601584e0 3.0469470000601584e0

-2.0e1 1.9420289855072472e1 4.603166128251004e0 4.603166128251004e0
-1.9420289855072465e1 1.9420289855072472e1 4.478583361736854e0 4.478583361736854e0
-1.884057971014493e1 1.9420289855072472e1 4.356888630262521e0 4.356888630262521e0
-1.8260869565217394e1 1.9420289855072472e1 4.238060530432703e0 4.238060530432703e0
-1.768115942028986e1 1.9420289855072472e1 4.122077215458154e0 4.122077215458154e0
-1.7101449275362324e1 1.9420289855072472e1 4.0089164948035165e0 4.0089164948035165e0
-1.652173913043479e1 1.9420289855072472e1 3.8985559557842144e0 3.8985559557842144e0
-1.5942028985507251e1 1.9420289855072472e1 3.790973109537163e0 3.790973109537163e0
-1.5362318840579714e1 1.9420289855072472e1 3.6861455637568894e0 3.6861455637568894e0
-1.4782608695652177e1 1.9420289855072472e1 3.584051224461784e0 3.584051224461784e0
-1.420289855072464e1 1.9420289855072472e1 3.4846685288099297e0 3.4846685288099297e0
-1.3623188405797103e1 1.9420289855072472e1 3.38797671059407e0 3.38797671059407e0
-1.3043478260869566e1 1.9420289855072472e1 3.293956099483669e0 3.293956099483669e0
-1.246376811594203e1 1.9420289855072472e1 3.202588454322713e0 3.202588454322713e0
-1.1884057971014492e1 1.9420289855072472e1 3.1138573298122947e0 3.1138573298122947e0
-1.1304347826086955e1 1.9420289855072472e1 3.027748474691193e0 3.027748474691193e0
-1.0724637681159418e1 1.9420289855072472e1 2.944250258070045e0 2.944250258070045e0
-1.0144927536231881e1 1.9420289855072472e1 2.8633541188845086e0 2.8633541188845086e0
-9.565217391304344e0 1.9420289855072472e1 2.785055031538758e0 2.785055031538758e0
-8.985507246376807e0 1.9420289855072472e1 2.709351978765334e0 2.709351978765334e0
-8.40579710144927e0 1.9420289855072472e1 2.6362484206110888e0 2.6362484206110888e0
-7.826086956521734e0 1.9420289855072472e1 2.5657527463817673e0 2.5657527463817673e0
-7.246376811594198e0 1.9420289855072472e1 2.4978786944790765e0 2.4978786944790765e0
-6.666666666666662e0 1.9420289855072472e1 2.4326457235087515e0 2.4326457235087515e0
-6.0869565217391255e0 1.9420289855072472e1 2.3700793170082055e0 2.3700793170082055e0
-5.507246376811589e0 1.9420289855072472e1 2.310211203824416e0 2.310211203824416e0
-4.927536231884053e0 1.9420289855072472e1 2.2530794767400586e0 2.2530794767400586e0
-4.347826086956517e0 1.9420289855072472e1 2.1987285935379757e0 2.1987285935379757e0
-3.768115942028981e0 1.9420289855072472e1 2.1472092473933384e0 2.1472092473933384e0
-3.188405797101445e0 1.9420289855072472e1 2.098578097293573e0 2.098578097293573e0
-2.6086956521739086e0 1.9420289855072472e1 2.052897354017207e0 2.052897354017207e0
-2.0289855072463725e0 1.9420289855072472e1 2.0102342228592156e0 2.0102342228592156e0
-1.4492753623188364e0 1.9420289855072472e1 1.970660210475901e0 1.970660210475901e0
-8.695652173913001e-1 1.9420289855072472e1 1.934250309555454e0 1.934250309555454e0
-2.8985507246376385e-1 1.9420289855072472e1 1.901082081063816e0 1.901082081063816e0
2.898550724637724e-1 1.9420289855072472e1 1.8712346591168212e0 1.8712346591168212e0
8.695652173913087e-1 1.9420289855072472e1 1.8447877076678212e0 1.8447877076678212e0
1.4492753623188448e0 1.9420289855072472e1 1.8218203608326506e0 1.8218203608326506e0
2.028985507246381e0 1.9420289855072472e1 1.80241017957725e0 1.80241017957725e0
2.608695652173917e0 1.9420289855072472e1 1.7866321565898111e0 1.7866321565898111e0
3.188405797101453e0 1.9420289855072472e1 1.774557798526636e0 1.774557798526636e0
3.7681159420289894e0 1.9420289855072472e1 1.766254310682699e0 1.766254310682699e0
4.347826086956526e0 1.9420289855072472e1 1.7617839038365284e0 1.7617839038365284e0
4.927536231884062e0 1.9420289855072472e1 1.7612032369755506e0 1.7612032369755506e0
5.507246376811598e0 1.9420289855072472e1 1.7645630032749358e0 1.7645630032749358e0
6.086956521739134e0 1.9420289855072472e1 1.771907660517527e0 1.771907660517527e0
6.6666666666666705e0 1.9420289855072472e1 1.7832753014860003e0 1.7832753014860003e0
7.246376811594207e0 1.9420289855072472e1 1.7986976550273326e0 1.7986976550273326e0
7.826086956521743e0 1.9420289855072472e1 1.8182002046789374e0 1.8182002046789374e0
8.405797101449279e0 1.9420289855072472e1 1.841802409046549e0 1.841802409046549e0
8.985507246376816e0 1.9420289855072472e1 1.8695180065318753e0 1.8695180065318753e0
9.565217391304353e0 1.9420289855072472e1 1.9013553864406612e0 1.9013553864406612e0
1.014492753623189e1 1.9420289855072472e1 1.9373180088197581e0 1.9373180088197581e0
1.0724637681159427e1 1.9420289855072472e1 1.9774048564017077e0 1.9774048564017077e0
1.1304347826086964e1 1.9420289855072472e1 2.0216109035906844e0 2.0216109035906844e0
1.1884057971014501e1 1.9420289855072472e1 2.069927589322345e0 2.069927589322345e0
1.2463768115942038e1 1.9420289855072472e1 2.1223432827073263e0 2.1223432827073263e0
1.3043478260869575e1 1.9420289855072472e1 2.178843732484409e0 2.178843732484409e0
1.3623188405797112e1 1.9420289855072472e1 2.2394124933546853e0 2.2394124933546853e0
1.420289855072465e1 1.9420289855072472e1 2.30403132416214e0 2.30403132416214e0
1.4782608695652186e1 1.9420289855072472e1 2.372680554576239e0 2.372680554576239e0
1.5362318840579723e1 1.9420289855072472e1 2.445339418389724e0 2.445339418389724e0
1.594202898550726e1 1.9420289855072472e1 2.52198635276068e0 2.52198635276068e0
1.6521739130434796e1 1.9420289855072472e1 2.602599263707496e0 2.602599263707496e0
1.710144927536233e1 1.9420289855072472e1 2.687155758924699e0 2.687155758924699e0
1.7681159420289866e1 1.9420289855072472e1 2.775633349549202e0 2.775633349549202e0
1.82608695652174e1 1.9420289855072472e1 2.8680096228964356e0 2.8680096228964356e0
1.8840579710144937e1 1.9420289855072472e1 2.9642623884310364e0 2.9642623884310364e0
1.9420289855072472e1 1.9420289855072472e1 3.06436979936376e0 3.06436979936376e0
2.0e1 1.9420289855072472e1 3.168310452299304e0 3.168310452299304e0

-2.0e1 2.0e1 4.707106781186548e0 4.707106781186548e0
-1.9420289855072465e1 2.0e1 4.582371118454601e0 4.582371118454601e0
-1.884057971014493e1 2.0e1 4.460530903647644e0 4.460530903647644e0
-1.8260869565217394e1 2.0e1 4.341566150410746e0 4.341566150410746e0
-1.768115942028986e1 2.0e1 4.225456560965755e0 4.225456560965755e0
-1.7101449275362324e1 2.0e1 4.112181629609646e0 4.112181629609646e0
-1.652173913043479e1 2.0e1 4.001720766466992e0 4.001720766466992e0
-1.5942028985507251e1 2.0e1 3.894053443450221e0 3.894053443450221e0
-1.5362318840579714e1 2.0e1 3.7891593642910344e0 3.7891593642910344e0
-1.4782608695652177e1 2.0e1 3.687018660327663e0 3.687018660327663e0
-1.420289855072464e1 2.0e1 3.5876121134463728e0 3.5876121134463728e0
-1.3623188405797103e1 2.0e1 3.4909214071614123e0 3.4909214071614123e0
-1.3043478260869566e1 2.0e1 3.3969294062558073e0 3.3969294062558073e0
-1.246376811594203e1 2.0e1 3.3056204646783813e0 3.3056204646783813e0
-1.1884057971014492e1 2.0e1 3.216980760486618e0 3.216980760486618e0
-1.1304347826086955e1 2.0e1 3.1309986555336864e0 3.1309986555336864e0
-1.0724637681159418e1 2.0e1 3.04766507632408e0 3.04766507632408e0
-1.0144927536231881e1 2.0e1 2.96697391102166e0 2.96697391102166e0
-9.565217391304344e0 2.0e1 2.88892241601856e0 2.88892241601856e0
-8.985507246376807e0 2.0e1 2.8135116238144855e0 2.8135116238144855e0
-8.40579710144927e0 2.0e1 2.740746742285734e0 2.740746742285734e0
-7.826086956521734e0 2.0e1 2.6706375338357105e0 2.6706375338357105e0
-7.246376811594198e0 2.0e1 2.6031986615279714e0 2.6031986615279714e0
-6.666666666666662e0 2.0e1 2.5384499882390594e0 2.5384499882390594e0
-6.0869565217391255e0 2.0e1 2.4764168142704084e0 2.4764168142704084e0
-5.507246376811589e0 2.0e1 2.4171300388634123e0 2.4171300388634123e0
-4.927536231884053e0 2.0e1 2.3606262317909494e0 2.3606262317909494e0
-4.347826086956517e0 2.0e1 2.3069476027431417e0 2.3069476027431417e0
-3.768115942028981e0 2.0e1 2.2561418586290274e0 2.2561418586290274e0
-3.188405797101445e0 2.0e1 2.2082619421619456e0 2.2082619421619456e0
-2.6086956521739086e0 2.0e1 2.1633656490961233e0 2.1633656490961233e0
-2.0289855072463725e0 2.0e1 2.121515126070562e0 2.121515126070562e0
-1.4492753623188364e0 2.0e1 2.082776255957592e0 2.082776255957592e0
-8.695652173913001e-1 2.0e1 2.0472179426127908e0 2.0472179426127908e0
-2.8985507246376385e-1 2.0e1 2.0149113116497603e0 2.0149113116497603e0
2.898550724637724e-1 2.0e1 1.985928847980569e0 1.985928847980569e0
8.695652173913087e-1 2.0e1 1.9603434940601767e0 1.9603434940601767e0
1.4492753623188448e0 2.0e1 1.9382277348006516e0 1.9382277348006516e0
2.028985507246381e0 2.0e1 1.9196526958155966e0 1.9196526958155966e0
2.608695652173917e0 2.0e1 1.9046872809605875e0 1.9046872809605875e0
3.188405797101453e0 2.0e1 1.8933973731079554e0 1.8933973731079554e0
3.7681159420289894e0 2.0e1 1.8858451188967025e0 1.8858451188967025e0
4.347826086956526e0 2.0e1 1.8820883140810545e0 1.8820883140810545e0
4.927536231884062e0 2.0e1 1.8821799013743514e0 1.8821799013743514e0
5.507246376811598e0 2.0e1 1.8861675876856314e0 1.8861675876856314e0
6.086956521739134e0 2.0e1 1.894093582705017e0 1.894093582705017e0
6.6666666666666705e0 2.0e1 1.9059944562053848e0 1.9059944562053848e0
7.246376811594207e0 2.0e1 1.9219011074281296e0 1.9219011074281296e0
7.826086956521743e0 2.0e1 1.9418388366746864e0 1.9418388366746864e0
8.405797101449279e0 2.0e1 1.9658275068215965e0 1.9658275068215965e0
8.985507246376816e0 2.0e1 1.993881780932416e0 1.993881780932416e0
9.565217391304353e0 2.0e1 2.026011421410551e0 2.026011421410551e0
1.014492753623189e1 2.0e1 2.0622216361322994e0 2.0622216361322994e0
1.0724637681159427e1 2.0e1 2.1025134575973654e0 2.1025134575973654e0
1.1304347826086964e1 2.0e1 2.1468841421978837e0 2.1468841421978837e0
1.1884057971014501e1 2.0e1 2.1953275780977135e0 2.1953275780977135e0
1.2463768115942038e1 2.0e1 2.2478346918013505e0 2.2478346918013505e0
1.3043478260869575e1 2.0e1 2.3043938451619637e0 2.3043938451619637e0
1.3623188405797112e1 2.0e1 2.3649912162370352e0 2.3649912162370352e0
1.420289855072465e1 2.0e1 2.4296111589753897e0 2.4296111589753897e0
1.4782608695652186e1 2.0e1 2.498236538160052e0 2.498236538160052e0
1.5362318840579723e1 2.0e1 2.5708490373052717e0 2.5708490373052717e0
1.594202898550726e1 2.0e1 2.6474294382973134e0 2.6474294382973134e0
1.6521739130434796e1 2.0e1 2.7279578724744096e0 2.7279578724744096e0
1.710144927536233e1 2.0e1 2.81241404356826e0 2.81241404356826e0
1.7681159420289866e1 2.0e1 2.900777423491295e0 2.900777423491295e0
1.82608695652174e1 2.0e1 2.9930274223680833e0 2.9930274223680833e0
1.8840579710144937e1 2.0e1 3.0891435344956055e0 3.0891435344956055e0
1.9420289855072472e1 2.0e1 3.1891054620957053e0 3.1891054620957053e0
2.0e1 2.0e1 3.2928932188134525e0 3.2928932188134525e0

